Adversarial Attack and Disturbance Detection by Hadamard-Coded Output Representations for Object Detection and Semantic Segmentation

Conventional one-hot encodings often yield poorly calibrated models, being overconfident under attack, and letting entropy-based detection algorithms fail. Previous image classification works have demonstrated that Hadamard-coded output representations can improve adversarial robustness. However, attempts to integrate Hadamard codes into semantic segmentation fall far behind state-of-the-art models in mean intersection-over-union performance. Regarding object detection, such output encodings have not yet been investigated at all. Further, no prior art addressed intrinsic codeword inconsistencies or actually exploited intrinsic codeword redundancy. Accordingly, we first derive a novel decoding procedure for Hadamard codewords towards optimal class-wise probabilities, solving the underlying optimization problem by using the projection onto the probability simplex. Second, our optimization delivers a measure of prediction inconsistency. Third, we are the first to show how to exploit these inconsistencies for adversarial attack and disturbance detection. Fourth, we introduce HadamardNet, a framework employing Hadamard codes as output representations for semantic segmentation and object detection models and tasks. We conduct a comprehensive evaluation both on disturbances and adversarial attacks, achieving state-of-the-art perturbation detection performance for both tasks in only a single detection pass, while delivering equivalent or close-by reference performance on clean data. Code is available at https://github.com/ifnspaml/HadamardPerturbationDetection.

==> figures/data/fabrication/mp_0_25_roc_data.csv <==
threshold,TPR,FPR,AUROC
inf,0.0,0.0,0.7896454183097967
0.33628156781196594,0.00020193861066235866,0.0,0.7896454183097967
0.2885889708995819,0.003836833602584814,0.0,0.7896454183097967
0.28850850462913513,0.003836833602584814,0.00020193861066235866,0.7896454183097967
0.2559017539024353,0.01050080775444265,0.00020193861066235866,0.7896454183097967
0.25563764572143555,0.01050080775444265,0.0004038772213247173,0.7896454183097967
0.23519523441791534,0.017164781906300483,0.0004038772213247173,0.7896454183097967
0.23454782366752625,0.017164781906300483,0.0006058158319870759,0.7896454183097967
0.22984805703163147,0.01918416801292407,0.0006058158319870759,0.7896454183097967
0.2296171635389328,0.01918416801292407,0.0008077544426494346,0.7896454183097967
0.22935651242733002,0.01958804523424879,0.0008077544426494346,0.7896454183097967
0.22929587960243225,0.01958804523424879,0.0010096930533117932,0.7896454183097967
0.22894404828548431,0.019991922455573505,0.0010096930533117932,0.7896454183097967
0.22869354486465454,0.019991922455573505,0.0012116316639741518,0.7896454183097967
0.22854138910770416,0.020193861066235864,0.0012116316639741518,0.7896454183097967
0.22825978696346283,0.020193861066235864,0.0014135702746365104,0.7896454183097967
0.22806581854820251,0.020395799676898224,0.0014135702746365104,0.7896454183097967
0.2278982251882553,0.020395799676898224,0.0018174474959612278,0.7896454183097967
0.22432869672775269,0.02382875605815832,0.0018174474959612278,0.7896454183097967
0.2238898128271103,0.02382875605815832,0.0020193861066235864,0.7896454183097967
0.22223101556301117,0.024838449111470113,0.0020193861066235864,0.7896454183097967
0.22179415822029114,0.024838449111470113,0.0022213247172859453,0.7896454183097967
0.22050519287586212,0.026050080775444264,0.0022213247172859453,0.7896454183097967
0.2201472669839859,0.026050080775444264,0.0024232633279483036,0.7896454183097967
0.21912159025669098,0.027261712439418415,0.0024232633279483036,0.7896454183097967
0.21890367567539215,0.027261712439418415,0.0026252019386106625,0.7896454183097967
0.2162204533815384,0.02847334410339257,0.0026252019386106625,0.7896454183097967
0.2157491147518158,0.02847334410339257,0.002827140549273021,0.7896454183097967
0.2142358422279358,0.02988691437802908,0.002827140549273021,0.7896454183097967
0.21405421197414398,0.02988691437802908,0.0030290791599353797,0.7896454183097967
0.21369563043117523,0.030088852988691437,0.0030290791599353797,0.7896454183097967
0.21333228051662445,0.030088852988691437,0.0032310177705977385,0.7896454183097967
0.21228796243667603,0.03130048465266559,0.0032310177705977385,0.7896454183097967
0.2118683010339737,0.03130048465266559,0.0036348949919224557,0.7896454183097967
0.2113196849822998,0.03210823909531502,0.0036348949919224557,0.7896454183097967
0.21128936111927032,0.03210823909531502,0.003836833602584814,0.7896454183097967
0.2091333419084549,0.034329563812600966,0.003836833602584814,0.7896454183097967
0.20903083682060242,0.034329563812600966,0.0044426494345718905,0.7896454183097967
0.20796769857406616,0.035339256865912765,0.0044426494345718905,0.7896454183097967
0.20788007974624634,0.035339256865912765,0.0046445880452342485,0.7896454183097967
0.20705847442150116,0.03594507269789984,0.0046445880452342485,0.7896454183097967
0.2068457156419754,0.03594507269789984,0.004846526655896607,0.7896454183097967
0.20455040037631989,0.03735864297253635,0.004846526655896607,0.7896454183097967
0.20443031191825867,0.03735864297253635,0.005048465266558966,0.7896454183097967
0.20277827978134155,0.03917609046849758,0.005048465266558966,0.7896454183097967
0.20270997285842896,0.03917609046849758,0.005250403877221325,0.7896454183097967
0.20253463089466095,0.0395799676898223,0.005250403877221325,0.7896454183097967
0.20231828093528748,0.0395799676898223,0.005654281098546042,0.7896454183097967
0.2021379917860031,0.03978190630048465,0.005654281098546042,0.7896454183097967
0.202040433883667,0.03978190630048465,0.0058562197092084005,0.7896454183097967
0.2019200474023819,0.03998384491114701,0.0058562197092084005,0.7896454183097967
0.20186607539653778,0.03998384491114701,0.006058158319870759,0.7896454183097967
0.20044372975826263,0.04180129240710824,0.006058158319870759,0.7896454183097967
0.20036177337169647,0.04180129240710824,0.006260096930533118,0.7896454183097967
0.1987660527229309,0.04281098546042003,0.006260096930533118,0.7896454183097967
0.19869738817214966,0.04281098546042003,0.006462035541195477,0.7896454183097967
0.19838307797908783,0.04341680129240711,0.006462035541195477,0.7896454183097967
0.19834543764591217,0.04341680129240711,0.006663974151857835,0.7896454183097967
0.19781310856342316,0.04462843295638126,0.006663974151857835,0.7896454183097967
0.1975303441286087,0.04462843295638126,0.0070678513731825526,0.7896454183097967
0.19514384865760803,0.04765751211631664,0.0070678513731825526,0.7896454183097967
0.1950751096010208,0.04765751211631664,0.007269789983844911,0.7896454183097967
0.19475562870502472,0.047859450726978996,0.007269789983844911,0.7896454183097967
0.19425509870052338,0.047859450726978996,0.00747172859450727,0.7896454183097967
0.19422432780265808,0.048061389337641355,0.00747172859450727,0.7896454183097967
0.19420041143894196,0.048061389337641355,0.007673667205169628,0.7896454183097967
0.19405987858772278,0.048465266558966075,0.007673667205169628,0.7896454183097967
0.19364045560359955,0.048465266558966075,0.007875605815831988,0.7896454183097967
0.19357930123806,0.048667205169628434,0.007875605815831988,0.7896454183097967
0.19353178143501282,0.048667205169628434,0.008077544426494346,0.7896454183097967
0.19246649742126465,0.049676898222940226,0.008077544426494346,0.7896454183097967
0.19212448596954346,0.049676898222940226,0.008481421647819063,0.7896454183097967
0.18726150691509247,0.05593699515347334,0.008481421647819063,0.7896454183097967
0.187254399061203,0.05593699515347334,0.008683360258481421,0.7896454183097967
0.18669438362121582,0.05654281098546042,0.008683360258481421,0.7896454183097967
0.18661139905452728,0.05654281098546042,0.008885298869143781,0.7896454183097967
0.18392670154571533,0.062197092084006464,0.008885298869143781,0.7896454183097967
0.1835443526506424,0.062197092084006464,0.009289176090468497,0.7896454183097967
0.18321362137794495,0.06340872374798061,0.009289176090468497,0.7896454183097967
0.18290118873119354,0.06340872374798061,0.009491114701130857,0.7896454183097967
0.1828814148902893,0.06361066235864297,0.009491114701130857,0.7896454183097967
0.18284465372562408,0.06361066235864297,0.009693053311793215,0.7896454183097967
0.18032583594322205,0.06744749596122779,0.009693053311793215,0.7896454183097967
0.18026840686798096,0.06744749596122779,0.009894991922455574,0.7896454183097967
0.1798001378774643,0.06825525040387723,0.009894991922455574,0.7896454183097967
0.17976190149784088,0.06825525040387723,0.010096930533117932,0.7896454183097967
0.17966993153095245,0.06845718901453958,0.010096930533117932,0.7896454183097967
0.17958489060401917,0.06845718901453958,0.01029886914378029,0.7896454183097967
0.17951703071594238,0.0688610662358643,0.01029886914378029,0.7896454183097967
0.17940817773342133,0.0688610662358643,0.01050080775444265,0.7896454183097967
0.17899928987026215,0.07027463651050081,0.01050080775444265,0.7896454183097967
0.17885851860046387,0.07027463651050081,0.010904684975767368,0.7896454183097967
0.17838351428508759,0.07108239095315025,0.010904684975767368,0.7896454183097967
0.17764395475387573,0.07108239095315025,0.011106623586429725,0.7896454183097967
0.17699302732944489,0.07168820678513732,0.011106623586429725,0.7896454183097967
0.1769568771123886,0.07168820678513732,0.011308562197092083,0.7896454183097967
0.175988107919693,0.07350565428109855,0.011308562197092083,0.7896454183097967
0.17595666646957397,0.07350565428109855,0.011510500807754443,0.7896454183097967
0.1751142144203186,0.07451534733441034,0.011510500807754443,0.7896454183097967
0.17486974596977234,0.07451534733441034,0.01191437802907916,0.7896454183097967
0.17484059929847717,0.07512116316639741,0.01191437802907916,0.7896454183097967
0.1747899353504181,0.07512116316639741,0.012116316639741519,0.7896454183097967
0.17454001307487488,0.07572697899838449,0.012116316639741519,0.7896454183097967
0.1744505614042282,0.07572697899838449,0.012520193861066236,0.7896454183097967
0.17383281886577606,0.07653473344103393,0.012520193861066236,0.7896454183097967
0.1736556589603424,0.07653473344103393,0.012924071082390954,0.7896454183097967
0.17362745106220245,0.07673667205169628,0.012924071082390954,0.7896454183097967
0.17360839247703552,0.07673667205169628,0.013126009693053312,0.7896454183097967
0.17360819876194,0.07693861066235864,0.013126009693053312,0.7896454183097967
0.1732264906167984,0.07693861066235864,0.01332794830371567,0.7896454183097967
0.17203882336616516,0.0791599353796446,0.01332794830371567,0.7896454183097967
0.17151662707328796,0.0791599353796446,0.013731825525040387,0.7896454183097967
0.17146310210227966,0.07936187399030695,0.013731825525040387,0.7896454183097967
0.17128100991249084,0.07936187399030695,0.014135702746365105,0.7896454183097967
0.17078910768032074,0.08037156704361874,0.014135702746365105,0.7896454183097967
0.1707007884979248,0.08037156704361874,0.014337641357027463,0.7896454183097967
0.16881190240383148,0.08360258481421648,0.014337641357027463,0.7896454183097967
0.16858269274234772,0.08360258481421648,0.014539579967689823,0.7896454183097967
0.16580146551132202,0.08966074313408724,0.014539579967689823,0.7896454183097967
0.16569122672080994,0.08966074313408724,0.01494345718901454,0.7896454183097967
0.16446632146835327,0.09248788368336026,0.01494345718901454,0.7896454183097967
0.1642235517501831,0.09248788368336026,0.015145395799676898,0.7896454183097967
0.16340748965740204,0.09390145395799677,0.015145395799676898,0.7896454183097967
0.16338525712490082,0.09390145395799677,0.015347334410339256,0.7896454183097967
0.16291376948356628,0.0947092084006462,0.015347334410339256,0.7896454183097967
0.16255152225494385,0.0947092084006462,0.015751211631663976,0.7896454183097967
0.16233615577220917,0.09511308562197092,0.015751211631663976,0.7896454183097967
0.16225667297840118,0.09511308562197092,0.015953150242326332,0.7896454183097967
0.16102975606918335,0.09753634894991922,0.015953150242326332,0.7896454183097967
0.16100041568279266,0.09753634894991922,0.01635702746365105,0.7896454183097967
0.160967156291008,0.09794022617124394,0.01635702746365105,0.7896454183097967
0.1609133630990982,0.09794022617124394,0.016558966074313407,0.7896454183097967
0.16082555055618286,0.0981421647819063,0.016558966074313407,0.7896454183097967
0.1607891321182251,0.0981421647819063,0.016760904684975767,0.7896454183097967
0.1602587103843689,0.0991518578352181,0.016760904684975767,0.7896454183097967
0.16021309792995453,0.0991518578352181,0.016962843295638127,0.7896454183097967
0.1601354330778122,0.09935379644588045,0.016962843295638127,0.7896454183097967
0.15996766090393066,0.09935379644588045,0.017164781906300483,0.7896454183097967
0.15861786901950836,0.10218093699515347,0.017164781906300483,0.7896454183097967
0.15838268399238586,0.10218093699515347,0.017366720516962843,0.7896454183097967
0.15797832608222961,0.1039983844911147,0.017366720516962843,0.7896454183097967
0.15771928429603577,0.1039983844911147,0.017770597738287562,0.7896454183097967
0.1576205939054489,0.10440226171243942,0.017770597738287562,0.7896454183097967
0.1571783721446991,0.10440226171243942,0.018174474959612278,0.7896454183097967
0.15716636180877686,0.10460420032310178,0.018174474959612278,0.7896454183097967
0.15712851285934448,0.10460420032310178,0.018376413570274638,0.7896454183097967
0.15705405175685883,0.1050080775444265,0.018376413570274638,0.7896454183097967
0.15699945390224457,0.1050080775444265,0.018578352180936994,0.7896454183097967
0.15686117112636566,0.10581583198707593,0.018578352180936994,0.7896454183097967
0.15682412683963776,0.10581583198707593,0.018780290791599354,0.7896454183097967
0.1565985232591629,0.106421647819063,0.018780290791599354,0.7896454183097967
0.15646576881408691,0.106421647819063,0.018982229402261713,0.7896454183097967
0.15646399557590485,0.10662358642972536,0.018982229402261713,0.7896454183097967
0.15628693997859955,0.10662358642972536,0.01938610662358643,0.7896454183097967
0.15478076040744781,0.10945072697899838,0.01938610662358643,0.7896454183097967
0.15471701323986053,0.10945072697899838,0.01958804523424879,0.7896454183097967
0.1544620245695114,0.10965266558966075,0.01958804523424879,0.7896454183097967
0.15441372990608215,0.10965266558966075,0.01978998384491115,0.7896454183097967
0.15431258082389832,0.1098546042003231,0.01978998384491115,0.7896454183097967
0.1540910303592682,0.1098546042003231,0.020395799676898224,0.7896454183097967
0.15256473422050476,0.11369143780290791,0.020395799676898224,0.7896454183097967
0.15244418382644653,0.11369143780290791,0.0210016155088853,0.7896454183097967
0.15243138372898102,0.11389337641357028,0.0210016155088853,0.7896454183097967
0.152387797832489,0.11389337641357028,0.021203554119547656,0.7896454183097967
0.15221169590950012,0.11429725363489499,0.021203554119547656,0.7896454183097967
0.1521710604429245,0.11429725363489499,0.021405492730210016,0.7896454183097967
0.15215498208999634,0.11449919224555735,0.021405492730210016,0.7896454183097967
0.1518457531929016,0.11449919224555735,0.021809369951534735,0.7896454183097967
0.15106789767742157,0.1157108239095315,0.021809369951534735,0.7896454183097967
0.150913804769516,0.1157108239095315,0.02201130856219709,0.7896454183097967
0.14933817088603973,0.11974959612277868,0.02201130856219709,0.7896454183097967
0.1492788940668106,0.11974959612277868,0.02221324717285945,0.7896454183097967
0.14906790852546692,0.12035541195476575,0.02221324717285945,0.7896454183097967
0.149062842130661,0.12035541195476575,0.02241518578352181,0.7896454183097967
0.14899161458015442,0.12136510500807754,0.02241518578352181,0.7896454183097967
0.1489725261926651,0.12136510500807754,0.022617124394184167,0.7896454183097967
0.1489052176475525,0.1215670436187399,0.022617124394184167,0.7896454183097967
0.14878396689891815,0.1215670436187399,0.023021001615508886,0.7896454183097967
0.14875534176826477,0.12176898222940226,0.023021001615508886,0.7896454183097967
0.14871130883693695,0.12176898222940226,0.023222940226171242,0.7896454183097967
0.1479129046201706,0.12318255250403877,0.023222940226171242,0.7896454183097967
0.14785800874233246,0.12318255250403877,0.023424878836833602,0.7896454183097967
0.1477113515138626,0.12459612277867528,0.023424878836833602,0.7896454183097967
0.1476132720708847,0.12459612277867528,0.02382875605815832,0.7896454183097967
0.14728035032749176,0.12560581583198707,0.02382875605815832,0.7896454183097967
0.14724098145961761,0.12560581583198707,0.024030694668820678,0.7896454183097967
0.14622987806797028,0.12863489499192246,0.024030694668820678,0.7896454183097967
0.14609543979167938,0.12863489499192246,0.024232633279483037,0.7896454183097967
0.14576832950115204,0.13004846526655897,0.024232633279483037,0.7896454183097967
0.1456916183233261,0.13004846526655897,0.024636510500807753,0.7896454183097967
0.14540371298789978,0.13105815831987075,0.024636510500807753,0.7896454183097967
0.14534959197044373,0.13105815831987075,0.024838449111470113,0.7896454183097967
0.1446659117937088,0.132875605815832,0.024838449111470113,0.7896454183097967
0.1446112096309662,0.132875605815832,0.025040387722132473,0.7896454183097967
0.14455434679985046,0.13348142164781907,0.025040387722132473,0.7896454183097967
0.14445079863071442,0.13348142164781907,0.02524232633279483,0.7896454183097967
0.14391010999679565,0.13489499192245558,0.02524232633279483,0.7896454183097967
0.14367637038230896,0.13489499192245558,0.025646203554119548,0.7896454183097967
0.14353758096694946,0.13529886914378028,0.025646203554119548,0.7896454183097967
0.14353105425834656,0.13529886914378028,0.025848142164781908,0.7896454183097967
0.14334379136562347,0.13590468497576735,0.025848142164781908,0.7896454183097967
0.14314895868301392,0.13590468497576735,0.026050080775444264,0.7896454183097967
0.14305323362350464,0.1363085621970921,0.026050080775444264,0.7896454183097967
0.14297425746917725,0.1363085621970921,0.026252019386106624,0.7896454183097967
0.14254075288772583,0.1377221324717286,0.026252019386106624,0.7896454183097967
0.14235414564609528,0.1377221324717286,0.026453957996768983,0.7896454183097967
0.1422584354877472,0.13792407108239096,0.026453957996768983,0.7896454183097967
0.14223431050777435,0.13792407108239096,0.02665589660743134,0.7896454183097967
0.14195118844509125,0.13953957996768981,0.02665589660743134,0.7896454183097967
0.1419401913881302,0.13953957996768981,0.0268578352180937,0.7896454183097967
0.141828715801239,0.1401453957996769,0.0268578352180937,0.7896454183097967
0.141776904463768,0.1401453957996769,0.02705977382875606,0.7896454183097967
0.14155182242393494,0.14075121163166399,0.02705977382875606,0.7896454183097967
0.1414060890674591,0.14075121163166399,0.027261712439418415,0.7896454183097967
0.14076624810695648,0.14317447495961227,0.027261712439418415,0.7896454183097967
0.14067286252975464,0.14317447495961227,0.027463651050080775,0.7896454183097967
0.13992765545845032,0.14519386106623586,0.027463651050080775,0.7896454183097967
0.13992126286029816,0.14519386106623586,0.027665589660743135,0.7896454183097967
0.13974525034427643,0.14579967689822293,0.027665589660743135,0.7896454183097967
0.13965514302253723,0.14579967689822293,0.027867528271405494,0.7896454183097967
0.1393725872039795,0.14721324717285944,0.027867528271405494,0.7896454183097967
0.1393151879310608,0.14721324717285944,0.02827140549273021,0.7896454183097967
0.13895006477832794,0.1484248788368336,0.02827140549273021,0.7896454183097967
0.13885828852653503,0.1484248788368336,0.02847334410339257,0.7896454183097967
0.13885699212551117,0.14862681744749595,0.02847334410339257,0.7896454183097967
0.1388287991285324,0.14862681744749595,0.028675282714054926,0.7896454183097967
0.13879209756851196,0.14903069466882068,0.028675282714054926,0.7896454183097967
0.13877254724502563,0.14903069466882068,0.028877221324717286,0.7896454183097967
0.13856638967990875,0.1494345718901454,0.028877221324717286,0.7896454183097967
0.13850736618041992,0.1494345718901454,0.029079159935379646,0.7896454183097967
0.13841430842876434,0.14983844911147012,0.029079159935379646,0.7896454183097967
0.13841304183006287,0.14983844911147012,0.029281098546042002,0.7896454183097967
0.13837674260139465,0.15004038772213246,0.029281098546042002,0.7896454183097967
0.13828608393669128,0.15004038772213246,0.02948303715670436,0.7896454183097967
0.13767395913600922,0.15165589660743134,0.02948303715670436,0.7896454183097967
0.13762721419334412,0.15165589660743134,0.02968497576736672,0.7896454183097967
0.13710111379623413,0.15266558966074315,0.02968497576736672,0.7896454183097967
0.13700217008590698,0.15266558966074315,0.030088852988691437,0.7896454183097967
0.13576513528823853,0.1556946688206785,0.030088852988691437,0.7896454183097967
0.13548332452774048,0.1556946688206785,0.030492730210016156,0.7896454183097967
0.1352401077747345,0.15690630048465268,0.030492730210016156,0.7896454183097967
0.13518443703651428,0.15690630048465268,0.030896607431340872,0.7896454183097967
0.13497313857078552,0.1577140549273021,0.030896607431340872,0.7896454183097967
0.13495893776416779,0.1577140549273021,0.031098546042003232,0.7896454183097967
0.13480767607688904,0.1583198707592892,0.031098546042003232,0.7896454183097967
0.13478851318359375,0.1583198707592892,0.03130048465266559,0.7896454183097967
0.1347641497850418,0.15852180936995153,0.03130048465266559,0.7896454183097967
0.13474377989768982,0.15852180936995153,0.03150242326332795,0.7896454183097967
0.1346605122089386,0.15953150242326333,0.03150242326332795,0.7896454183097967
0.13463354110717773,0.15953150242326333,0.031704361873990304,0.7896454183097967
0.13443511724472046,0.1605411954765751,0.031704361873990304,0.7896454183097967
0.13441701233386993,0.1605411954765751,0.031906300484652664,0.7896454183097967
0.1344088613986969,0.16074313408723748,0.031906300484652664,0.7896454183097967
0.13439835608005524,0.16074313408723748,0.03210823909531502,0.7896454183097967
0.13420017063617706,0.16134894991922455,0.03210823909531502,0.7896454183097967
0.1341649740934372,0.16134894991922455,0.03231017770597738,0.7896454183097967
0.13391925394535065,0.16235864297253635,0.03231017770597738,0.7896454183097967
0.13387764990329742,0.16235864297253635,0.03251211631663974,0.7896454183097967
0.13375864923000336,0.16276252019386106,0.03251211631663974,0.7896454183097967
0.13372214138507843,0.16276252019386106,0.0327140549273021,0.7896454183097967
0.13347436487674713,0.1635702746365105,0.0327140549273021,0.7896454183097967
0.13344040513038635,0.1635702746365105,0.03291599353796446,0.7896454183097967
0.1329551488161087,0.1645799676898223,0.03291599353796446,0.7896454183097967
0.13292768597602844,0.1645799676898223,0.033117932148626815,0.7896454183097967
0.1328040361404419,0.16518578352180938,0.033117932148626815,0.7896454183097967
0.1327330768108368,0.16518578352180938,0.033319870759289175,0.7896454183097967
0.13269294798374176,0.16538772213247172,0.033319870759289175,0.7896454183097967
0.1326761543750763,0.16538772213247172,0.033521809369951534,0.7896454183097967
0.13228456676006317,0.1665993537964459,0.033521809369951534,0.7896454183097967
0.13220417499542236,0.1665993537964459,0.033723747980613894,0.7896454183097967
0.13191233575344086,0.16781098546042003,0.033723747980613894,0.7896454183097967
0.13189563155174255,0.16781098546042003,0.033925686591276254,0.7896454183097967
0.13176585733890533,0.1684168012924071,0.033925686591276254,0.7896454183097967
0.13175512850284576,0.1684168012924071,0.03412762520193861,0.7896454183097967
0.13158844411373138,0.16902261712439418,0.03412762520193861,0.7896454183097967
0.13144034147262573,0.16902261712439418,0.034733441033925685,0.7896454183097967
0.13097092509269714,0.16962843295638125,0.034733441033925685,0.7896454183097967
0.1309380829334259,0.16962843295638125,0.034935379644588045,0.7896454183097967
0.1308089941740036,0.17003231017770598,0.034935379644588045,0.7896454183097967
0.13066884875297546,0.17003231017770598,0.035137318255250405,0.7896454183097967
0.1306050419807434,0.1704361873990307,0.035137318255250405,0.7896454183097967
0.1305198073387146,0.1704361873990307,0.035541195476575124,0.7896454183097967
0.13026754558086395,0.1714458804523425,0.035541195476575124,0.7896454183097967
0.13021253049373627,0.1714458804523425,0.03574313408723748,0.7896454183097967
0.12948346138000488,0.17508077544426495,0.03574313408723748,0.7896454183097967
0.12939926981925964,0.17508077544426495,0.03594507269789984,0.7896454183097967
0.12909568846225739,0.17689822294022617,0.03594507269789984,0.7896454183097967
0.12908169627189636,0.17689822294022617,0.036147011308562196,0.7896454183097967
0.12904323637485504,0.17750403877221324,0.036147011308562196,0.7896454183097967
0.1288360357284546,0.17750403877221324,0.036348949919224556,0.7896454183097967
0.12839917838573456,0.1797253634894992,0.036348949919224556,0.7896454183097967
0.1282155066728592,0.1797253634894992,0.036752827140549275,0.7896454183097967
0.12792308628559113,0.180735056542811,0.036752827140549275,0.7896454183097967
0.12780793011188507,0.180735056542811,0.03715670436187399,0.7896454183097967
0.1277313083410263,0.18134087237479807,0.03715670436187399,0.7896454183097967
0.12772144377231598,0.18134087237479807,0.03735864297253635,0.7896454183097967
0.12732499837875366,0.18275444264943458,0.03735864297253635,0.7896454183097967
0.12727560102939606,0.18275444264943458,0.03756058158319871,0.7896454183097967
0.12716391682624817,0.18376413570274636,0.03756058158319871,0.7896454183097967
0.1271112859249115,0.18376413570274636,0.03776252019386107,0.7896454183097967
0.12700529396533966,0.1845718901453958,0.03776252019386107,0.7896454183097967
0.1268780678510666,0.1845718901453958,0.038166397415185786,0.7896454183097967
0.12647691369056702,0.1859854604200323,0.038166397415185786,0.7896454183097967
0.1263967752456665,0.1859854604200323,0.03836833602584814,0.7896454183097967
0.12625452876091003,0.18679321486268174,0.03836833602584814,0.7896454183097967
0.12622329592704773,0.18679321486268174,0.0385702746365105,0.7896454183097967
0.1255728006362915,0.18820678513731826,0.0385702746365105,0.7896454183097967
0.12555940449237823,0.18820678513731826,0.03877221324717286,0.7896454183097967
0.12555356323719025,0.18840872374798062,0.03877221324717286,0.7896454183097967
0.12552723288536072,0.18840872374798062,0.03897415185783522,0.7896454183097967
0.1253410428762436,0.1890145395799677,0.03897415185783522,0.7896454183097967
0.12531712651252747,0.1890145395799677,0.03917609046849758,0.7896454183097967
0.12519758939743042,0.18921647819063006,0.03917609046849758,0.7896454183097967
0.12510131299495697,0.18921647819063006,0.03937802907915994,0.7896454183097967
0.125074565410614,0.18962035541195477,0.03937802907915994,0.7896454183097967
0.12488030642271042,0.18962035541195477,0.03998384491114701,0.7896454183097967
0.12465963512659073,0.1904281098546042,0.03998384491114701,0.7896454183097967
0.12464869767427444,0.1904281098546042,0.04018578352180937,0.7896454183097967
0.12448816746473312,0.19103392568659128,0.04018578352180937,0.7896454183097967
0.1244567334651947,0.19103392568659128,0.04058966074313409,0.7896454183097967
0.12438799440860748,0.19143780290791598,0.04058966074313409,0.7896454183097967
0.12437134981155396,0.19143780290791598,0.04079159935379645,0.7896454183097967
0.12359430640935898,0.19466882067851374,0.04079159935379645,0.7896454183097967
0.12344431132078171,0.19466882067851374,0.04099353796445881,0.7896454183097967
0.1232995018362999,0.1948707592891761,0.04099353796445881,0.7896454183097967
0.12326374650001526,0.1948707592891761,0.04119547657512116,0.7896454183097967
0.12273890525102615,0.19709208400646203,0.04119547657512116,0.7896454183097967
0.1227225661277771,0.19709208400646203,0.04139741518578352,0.7896454183097967
0.1225130558013916,0.1983037156704362,0.04139741518578352,0.7896454183097967
0.12245994806289673,0.1983037156704362,0.0420032310177706,0.7896454183097967
0.12239513546228409,0.1987075928917609,0.0420032310177706,0.7896454183097967
0.12227071821689606,0.1987075928917609,0.04240710823909531,0.7896454183097967
0.12197164446115494,0.20092891760904685,0.04240710823909531,0.7896454183097967
0.12190273404121399,0.20092891760904685,0.04281098546042003,0.7896454183097967
0.12147253006696701,0.20153473344103393,0.04281098546042003,0.7896454183097967
0.12146858125925064,0.20153473344103393,0.04301292407108239,0.7896454183097967
0.12145449221134186,0.2017366720516963,0.04301292407108239,0.7896454183097967
0.1213545948266983,0.2017366720516963,0.04321486268174475,0.7896454183097967
0.12131953239440918,0.20234248788368336,0.04321486268174475,0.7896454183097967
0.12131837010383606,0.20234248788368336,0.04341680129240711,0.7896454183097967
0.12101469933986664,0.20375605815831987,0.04341680129240711,0.7896454183097967
0.12092465162277222,0.20375605815831987,0.04361873990306947,0.7896454183097967
0.12088542431592941,0.20415993537964458,0.04361873990306947,0.7896454183097967
0.12086524814367294,0.20415993537964458,0.04382067851373182,0.7896454183097967
0.12081383913755417,0.20436187399030695,0.04382067851373182,0.7896454183097967
0.1208123117685318,0.20436187399030695,0.04402261712439418,0.7896454183097967
0.12066583335399628,0.20516962843295639,0.04402261712439418,0.7896454183097967
0.12062888592481613,0.20516962843295639,0.04422455573505654,0.7896454183097967
0.12055698037147522,0.2055735056542811,0.04422455573505654,0.7896454183097967
0.12052321434020996,0.2055735056542811,0.0444264943457189,0.7896454183097967
0.12033741176128387,0.20638126009693053,0.0444264943457189,0.7896454183097967
0.12026380002498627,0.20638126009693053,0.045032310177705974,0.7896454183097967
0.12016325443983078,0.2069870759289176,0.045032310177705974,0.7896454183097967
0.12009093165397644,0.2069870759289176,0.045234248788368334,0.7896454183097967
0.11995788663625717,0.20739095315024234,0.045234248788368334,0.7896454183097967
0.11990518122911453,0.20739095315024234,0.04543618739903069,0.7896454183097967
0.11977574229240417,0.20880452342487885,0.04543618739903069,0.7896454183097967
0.11956530809402466,0.20880452342487885,0.04584006462035541,0.7896454183097967
0.11914429813623428,0.21021809369951536,0.04584006462035541,0.7896454183097967
0.11909796297550201,0.21021809369951536,0.04624394184168013,0.7896454183097967
0.11908867210149765,0.2104200323101777,0.04624394184168013,0.7896454183097967
0.11907820403575897,0.2104200323101777,0.046445880452342485,0.7896454183097967
0.11896964907646179,0.21163166397415187,0.046445880452342485,0.7896454183097967
0.11892397701740265,0.21163166397415187,0.046647819063004844,0.7896454183097967
0.11891397088766098,0.2118336025848142,0.046647819063004844,0.7896454183097967
0.11889753490686417,0.2118336025848142,0.046849757673667204,0.7896454183097967
0.11889728903770447,0.21203554119547657,0.046849757673667204,0.7896454183097967
0.1188238337635994,0.21203554119547657,0.047051696284329564,0.7896454183097967
0.11871249973773956,0.212843295638126,0.047051696284329564,0.7896454183097967
0.11867436021566391,0.212843295638126,0.047253634894991924,0.7896454183097967
0.11844702064990997,0.21365105008077545,0.047253634894991924,0.7896454183097967
0.1184079647064209,0.21365105008077545,0.04745557350565428,0.7896454183097967
0.11826378852128983,0.21405492730210016,0.04745557350565428,0.7896454183097967
0.11823414266109467,0.21405492730210016,0.047859450726978996,0.7896454183097967
0.11798281222581863,0.21647819063004847,0.047859450726978996,0.7896454183097967
0.11797754466533661,0.21647819063004847,0.048061389337641355,0.7896454183097967
0.11739945411682129,0.21950726978998383,0.048061389337641355,0.7896454183097967
0.11731524765491486,0.21950726978998383,0.048465266558966075,0.7896454183097967
0.11726424843072891,0.2197092084006462,0.048465266558966075,0.7896454183097967
0.1172630712389946,0.2197092084006462,0.048667205169628434,0.7896454183097967
0.11701200902462006,0.22031502423263327,0.048667205169628434,0.7896454183097967
0.11695577949285507,0.22031502423263327,0.048869143780290794,0.7896454183097967
0.11692973226308823,0.22051696284329564,0.048869143780290794,0.7896454183097967
0.11688221991062164,0.22051696284329564,0.04907108239095315,0.7896454183097967
0.11672644317150116,0.22092084006462034,0.04907108239095315,0.7896454183097967
0.11664871126413345,0.22092084006462034,0.049273021001615507,0.7896454183097967
0.11625917255878448,0.22213247172859452,0.049273021001615507,0.7896454183097967
0.11625491082668304,0.22213247172859452,0.049474959612277866,0.7896454183097967
0.11623640358448029,0.22233441033925685,0.049474959612277866,0.7896454183097967
0.11621488630771637,0.22233441033925685,0.049676898222940226,0.7896454183097967
0.11615155637264252,0.22294022617124395,0.049676898222940226,0.7896454183097967
0.11596477031707764,0.22294022617124395,0.049878836833602586,0.7896454183097967
0.11568058282136917,0.2245557350565428,0.049878836833602586,0.7896454183097967
0.11564826965332031,0.2245557350565428,0.050080775444264945,0.7896454183097967
0.11563717573881149,0.22475767366720517,0.050080775444264945,0.7896454183097967
0.11560745537281036,0.22475767366720517,0.050282714054927305,0.7896454183097967
0.11540938168764114,0.2255654281098546,0.050282714054927305,0.7896454183097967
0.11538676917552948,0.2255654281098546,0.05048465266558966,0.7896454183097967
0.11536471545696259,0.22617124394184168,0.05048465266558966,0.7896454183097967
0.11530201137065887,0.22617124394184168,0.05088852988691438,0.7896454183097967
0.11467158794403076,0.22960420032310178,0.05088852988691438,0.7896454183097967
0.11465608328580856,0.22960420032310178,0.05109046849757674,0.7896454183097967
0.11463778465986252,0.22980613893376414,0.05109046849757674,0.7896454183097967
0.11463618278503418,0.22980613893376414,0.051292407108239096,0.7896454183097967
0.11459437012672424,0.23000807754442648,0.051292407108239096,0.7896454183097967
0.11458266526460648,0.23000807754442648,0.051494345718901456,0.7896454183097967
0.11452639847993851,0.23061389337641358,0.051494345718901456,0.7896454183097967
0.11450359970331192,0.23061389337641358,0.051696284329563816,0.7896454183097967
0.11414795368909836,0.23121970920840065,0.051696284329563816,0.7896454183097967
0.11412733048200607,0.23121970920840065,0.05189822294022617,0.7896454183097967
0.11405330151319504,0.23182552504038773,0.05189822294022617,0.7896454183097967
0.11398289352655411,0.23182552504038773,0.05210016155088853,0.7896454183097967
0.11385877430438995,0.23303715670436187,0.05210016155088853,0.7896454183097967
0.11384988576173782,0.23303715670436187,0.05230210016155089,0.7896454183097967
0.11375753581523895,0.2334410339256866,0.05230210016155089,0.7896454183097967
0.11370650678873062,0.2334410339256866,0.05250403877221325,0.7896454183097967
0.11364307999610901,0.2338449111470113,0.05250403877221325,0.7896454183097967
0.11352843791246414,0.2338449111470113,0.05270597738287561,0.7896454183097967
0.11349298059940338,0.23424878836833601,0.05270597738287561,0.7896454183097967
0.11339262127876282,0.23424878836833601,0.05310985460420032,0.7896454183097967
0.11334027349948883,0.2348546042003231,0.05310985460420032,0.7896454183097967
0.11331020295619965,0.2348546042003231,0.05331179321486268,0.7896454183097967
0.11326365172863007,0.23505654281098545,0.05331179321486268,0.7896454183097967
0.11321902275085449,0.23505654281098545,0.05351373182552504,0.7896454183097967
0.11319155246019363,0.23546042003231019,0.05351373182552504,0.7896454183097967
0.11313190311193466,0.23546042003231019,0.0537156704361874,0.7896454183097967
0.11312209814786911,0.23566235864297252,0.0537156704361874,0.7896454183097967
0.11304382234811783,0.23566235864297252,0.05391760904684976,0.7896454183097967
0.11303680390119553,0.2358642972536349,0.05391760904684976,0.7896454183097967
0.11302300542593002,0.2358642972536349,0.05411954765751212,0.7896454183097967
0.11256743222475052,0.23808562197092084,0.05411954765751212,0.7896454183097967
0.11236115545034409,0.23808562197092084,0.05492730210016155,0.7896454183097967
0.11235084384679794,0.2382875605815832,0.05492730210016155,0.7896454183097967
0.1120644360780716,0.2382875605815832,0.05573505654281099,0.7896454183097967
0.11205696314573288,0.23848949919224555,0.05573505654281099,0.7896454183097967
0.11204971373081207,0.23848949919224555,0.05593699515347334,0.7896454183097967
0.11199207603931427,0.2386914378029079,0.05593699515347334,0.7896454183097967
0.11188890039920807,0.2386914378029079,0.05634087237479806,0.7896454183097967
0.11167237907648087,0.24010500807754442,0.05634087237479806,0.7896454183097967
0.11162466555833817,0.24010500807754442,0.05654281098546042,0.7896454183097967
0.11149856448173523,0.2407108239095315,0.05654281098546042,0.7896454183097967
0.11145990341901779,0.2407108239095315,0.05674474959612278,0.7896454183097967
0.11141405254602432,0.24111470113085623,0.05674474959612278,0.7896454183097967
0.11131545901298523,0.24111470113085623,0.05694668820678514,0.7896454183097967
0.11107835173606873,0.24252827140549274,0.05694668820678514,0.7896454183097967
0.11100013554096222,0.24252827140549274,0.05714862681744749,0.7896454183097967
0.11098791658878326,0.24293214862681745,0.05714862681744749,0.7896454183097967
0.11098086833953857,0.24293214862681745,0.05735056542810985,0.7896454183097967
0.11094062775373459,0.2431340872374798,0.05735056542810985,0.7896454183097967
0.11087388545274734,0.2431340872374798,0.05755250403877221,0.7896454183097967
0.1108384057879448,0.24373990306946688,0.05755250403877221,0.7896454183097967
0.11082949489355087,0.24373990306946688,0.05795638126009693,0.7896454183097967
0.11077164858579636,0.24474959612277866,0.05795638126009693,0.7896454183097967
0.11070062965154648,0.24474959612277866,0.05815831987075929,0.7896454183097967
0.11031453311443329,0.24777867528271405,0.05815831987075929,0.7896454183097967
0.11028189212083817,0.24777867528271405,0.058562197092084003,0.7896454183097967
0.11021510511636734,0.24818255250403878,0.058562197092084003,0.7896454183097967
0.11019895225763321,0.24818255250403878,0.05876413570274636,0.7896454183097967
0.1099652573466301,0.24919224555735056,0.05876413570274636,0.7896454183097967
0.10994420200586319,0.24919224555735056,0.05896607431340872,0.7896454183097967
0.10982659459114075,0.25020193861066237,0.05896607431340872,0.7896454183097967
0.1097872257232666,0.25020193861066237,0.05916801292407108,0.7896454183097967
0.10978042334318161,0.25040387722132473,0.05916801292407108,0.7896454183097967
0.10971346497535706,0.25040387722132473,0.05936995153473344,0.7896454183097967
0.1093696653842926,0.2524232633279483,0.05936995153473344,0.7896454183097967
0.10936246812343597,0.2524232633279483,0.0595718901453958,0.7896454183097967
0.10923744738101959,0.252827140549273,0.0595718901453958,0.7896454183097967
0.10922461003065109,0.252827140549273,0.05977382875605816,0.7896454183097967
0.10911791026592255,0.2534329563812601,0.05977382875605816,0.7896454183097967
0.1090838685631752,0.2534329563812601,0.060177705977382874,0.7896454183097967
0.1090073511004448,0.25403877221324717,0.060177705977382874,0.7896454183097967
0.10891291499137878,0.25403877221324717,0.06058158319870759,0.7896454183097967
0.10869675129652023,0.25484652665589663,0.06058158319870759,0.7896454183097967
0.10866858810186386,0.25484652665589663,0.06078352180936995,0.7896454183097967
0.10857664793729782,0.2554523424878837,0.06078352180936995,0.7896454183097967
0.10850321501493454,0.2554523424878837,0.06098546042003231,0.7896454183097967
0.10834949463605881,0.25706785137318255,0.06098546042003231,0.7896454183097967
0.10831441730260849,0.25706785137318255,0.061187399030694666,0.7896454183097967
0.10824326425790787,0.2574717285945073,0.061187399030694666,0.7896454183097967
0.10820669680833817,0.2574717285945073,0.061389337641357025,0.7896454183097967
0.1080450713634491,0.25949111470113084,0.061389337641357025,0.7896454183097967
0.10800047218799591,0.25949111470113084,0.061591276252019385,0.7896454183097967
0.10780342668294907,0.2602988691437803,0.061591276252019385,0.7896454183097967
0.10778523981571198,0.2602988691437803,0.061793214862681745,0.7896454183097967
0.1077653095126152,0.260702746365105,0.061793214862681745,0.7896454183097967
0.10775363445281982,0.260702746365105,0.061995153473344104,0.7896454183097967
0.10760467499494553,0.2617124394184168,0.061995153473344104,0.7896454183097967
0.10755149275064468,0.2617124394184168,0.062399030694668824,0.7896454183097967
0.10745680332183838,0.26231825525040386,0.062399030694668824,0.7896454183097967
0.10745017975568771,0.26231825525040386,0.06260096930533118,0.7896454183097967
0.10735694319009781,0.2633279483037157,0.06260096930533118,0.7896454183097967
0.10733626782894135,0.2633279483037157,0.06280290791599354,0.7896454183097967
0.10697799175977707,0.26534733441033925,0.06280290791599354,0.7896454183097967
0.1069495677947998,0.26534733441033925,0.0630048465266559,0.7896454183097967
0.1066802516579628,0.268578352180937,0.0630048465266559,0.7896454183097967
0.10662207007408142,0.268578352180937,0.06320678513731826,0.7896454183097967
0.10650542378425598,0.2689822294022617,0.06320678513731826,0.7896454183097967
0.10649867355823517,0.2689822294022617,0.06340872374798061,0.7896454183097967
0.10638424754142761,0.2703957996768982,0.06340872374798061,0.7896454183097967
0.10636843740940094,0.2703957996768982,0.06361066235864297,0.7896454183097967
0.10625573992729187,0.2710016155088853,0.06361066235864297,0.7896454183097967
0.1062510535120964,0.2710016155088853,0.06381260096930533,0.7896454183097967
0.10624806582927704,0.27120355411954766,0.06381260096930533,0.7896454183097967
0.10620295256376266,0.27120355411954766,0.0640145395799677,0.7896454183097967
0.10619810223579407,0.27140549273021003,0.0640145395799677,0.7896454183097967
0.10606531798839569,0.27140549273021003,0.06421647819063005,0.7896454183097967
0.10574854165315628,0.27281906300484654,0.06421647819063005,0.7896454183097967
0.10569559037685394,0.27281906300484654,0.06462035541195477,0.7896454183097967
0.10553369671106339,0.27362681744749595,0.06462035541195477,0.7896454183097967
0.10549046099185944,0.27362681744749595,0.06482229402261712,0.7896454183097967
0.10540352016687393,0.27463651050080773,0.06482229402261712,0.7896454183097967
0.10539983958005905,0.27463651050080773,0.06502423263327949,0.7896454183097967
0.10534881800413132,0.2754442649434572,0.06502423263327949,0.7896454183097967
0.10532119870185852,0.2754442649434572,0.06522617124394184,0.7896454183097967
0.10512125492095947,0.2768578352180937,0.06522617124394184,0.7896454183097967
0.10495783388614655,0.2768578352180937,0.06583198707592892,0.7896454183097967
0.10474491119384766,0.2776655896607431,0.06583198707592892,0.7896454183097967
0.10473792254924774,0.2776655896607431,0.06603392568659128,0.7896454183097967
0.10469141602516174,0.27806946688206785,0.06603392568659128,0.7896454183097967
0.10468971729278564,0.27806946688206785,0.06623586429725363,0.7896454183097967
0.10446858406066895,0.279281098546042,0.06623586429725363,0.7896454183097967
0.10446220636367798,0.279281098546042,0.066437802907916,0.7896454183097967
0.10442513972520828,0.27948303715670436,0.066437802907916,0.7896454183097967
0.10434668511152267,0.27948303715670436,0.06684168012924072,0.7896454183097967
0.10430347919464111,0.2798869143780291,0.06684168012924072,0.7896454183097967
0.10429675132036209,0.2798869143780291,0.06704361873990307,0.7896454183097967
0.10428884625434875,0.2802907915993538,0.06704361873990307,0.7896454183097967
0.10423308610916138,0.2802907915993538,0.06744749596122779,0.7896454183097967
0.10422752052545547,0.28049273021001614,0.06744749596122779,0.7896454183097967
0.10422338545322418,0.28049273021001614,0.06764943457189014,0.7896454183097967
0.10382030159235,0.2823101777059774,0.06764943457189014,0.7896454183097967
0.10377593338489532,0.2823101777059774,0.06785137318255251,0.7896454183097967
0.10366787761449814,0.2831179321486268,0.06785137318255251,0.7896454183097967
0.10358255356550217,0.2831179321486268,0.06805331179321486,0.7896454183097967
0.10356277972459793,0.2835218093699515,0.06805331179321486,0.7896454183097967
0.10354835540056229,0.2835218093699515,0.06825525040387723,0.7896454183097967
0.10326080024242401,0.2851373182552504,0.06825525040387723,0.7896454183097967
0.1031268909573555,0.2851373182552504,0.0688610662358643,0.7896454183097967
0.1030687466263771,0.28554119547657514,0.0688610662358643,0.7896454183097967
0.1030418649315834,0.28554119547657514,0.06906300484652665,0.7896454183097967
0.10296677052974701,0.2857431340872375,0.06906300484652665,0.7896454183097967
0.10294608771800995,0.2857431340872375,0.06926494345718902,0.7896454183097967
0.10291659832000732,0.2859450726978998,0.06926494345718902,0.7896454183097967
0.10291614383459091,0.2859450726978998,0.06946688206785137,0.7896454183097967
0.10289277881383896,0.2861470113085622,0.06946688206785137,0.7896454183097967
0.10286053270101547,0.2861470113085622,0.06966882067851374,0.7896454183097967
0.10264402627944946,0.2867528271405493,0.06966882067851374,0.7896454183097967
0.10259480774402618,0.2867528271405493,0.07007269789983844,0.7896454183097967
0.1022336557507515,0.2889741518578352,0.07007269789983844,0.7896454183097967
0.1021522656083107,0.2889741518578352,0.07088045234248788,0.7896454183097967
0.10197898000478745,0.2903877221324717,0.07088045234248788,0.7896454183097967
0.10197320580482483,0.2903877221324717,0.07108239095315025,0.7896454183097967
0.10172918438911438,0.2920032310177706,0.07108239095315025,0.7896454183097967
0.10172136127948761,0.2920032310177706,0.0712843295638126,0.7896454183097967
0.10162688791751862,0.2924071082390953,0.0712843295638126,0.7896454183097967
0.1016128659248352,0.2924071082390953,0.07148626817447495,0.7896454183097967
0.10156872868537903,0.2926090468497577,0.07148626817447495,0.7896454183097967
0.10149555653333664,0.2926090468497577,0.07189014539579967,0.7896454183097967
0.1014263704419136,0.29301292407108237,0.07189014539579967,0.7896454183097967
0.1014256551861763,0.29301292407108237,0.07209208400646204,0.7896454183097967
0.10117015242576599,0.29462843295638125,0.07209208400646204,0.7896454183097967
0.10113324224948883,0.29462843295638125,0.07249596122778676,0.7896454183097967
0.1010020300745964,0.2956381260096931,0.07249596122778676,0.7896454183097967
0.10099829733371735,0.2956381260096931,0.07269789983844911,0.7896454183097967
0.10094767808914185,0.29604200323101776,0.07269789983844911,0.7896454183097967
0.10091555863618851,0.29604200323101776,0.07310177705977383,0.7896454183097967
0.10058119148015976,0.2986672051696284,0.07310177705977383,0.7896454183097967
0.10053921490907669,0.2986672051696284,0.07330371567043618,0.7896454183097967
0.10049591213464737,0.29907108239095315,0.07330371567043618,0.7896454183097967
0.1004851758480072,0.29907108239095315,0.07350565428109855,0.7896454183097967
0.10046440362930298,0.2992730210016155,0.07350565428109855,0.7896454183097967
0.10036886483430862,0.2992730210016155,0.0737075928917609,0.7896454183097967
0.10035483539104462,0.2994749596122779,0.0737075928917609,0.7896454183097967
0.10031884908676147,0.2994749596122779,0.07390953150242327,0.7896454183097967
0.10029476881027222,0.29967689822294025,0.07390953150242327,0.7896454183097967
0.1002882570028305,0.29967689822294025,0.07411147011308562,0.7896454183097967
0.10027188062667847,0.29987883683360256,0.07411147011308562,0.7896454183097967
0.10023940354585648,0.29987883683360256,0.07431340872374798,0.7896454183097967
0.10018319636583328,0.30048465266558966,0.07431340872374798,0.7896454183097967
0.10015261173248291,0.30048465266558966,0.07451534733441034,0.7896454183097967
0.10009214282035828,0.300686591276252,0.07451534733441034,0.7896454183097967
0.10008058696985245,0.300686591276252,0.0747172859450727,0.7896454183097967
0.09993631392717361,0.3016962843295638,0.0747172859450727,0.7896454183097967
0.09989458322525024,0.3016962843295638,0.07491922455573506,0.7896454183097967
0.09987828880548477,0.30210016155088854,0.07491922455573506,0.7896454183097967
0.09977895766496658,0.30210016155088854,0.07512116316639741,0.7896454183097967
0.09946876764297485,0.3047253634894992,0.07512116316639741,0.7896454183097967
0.09946342557668686,0.3047253634894992,0.07532310177705977,0.7896454183097967
0.09939371049404144,0.3053311793214863,0.07532310177705977,0.7896454183097967
0.09937524050474167,0.3053311793214863,0.07552504038772213,0.7896454183097967
0.0992504432797432,0.30634087237479807,0.07552504038772213,0.7896454183097967
0.09921763837337494,0.30634087237479807,0.07592891760904685,0.7896454183097967
0.0990460142493248,0.3071486268174475,0.07592891760904685,0.7896454183097967
0.09897024184465408,0.3071486268174475,0.0761308562197092,0.7896454183097967
0.09896650165319443,0.30735056542810985,0.0761308562197092,0.7896454183097967
0.098937027156353,0.30735056542810985,0.07633279483037157,0.7896454183097967
0.09880239516496658,0.3083602584814216,0.07633279483037157,0.7896454183097967
0.0987459197640419,0.3083602584814216,0.07693861066235864,0.7896454183097967
0.09870462864637375,0.30876413570274636,0.07693861066235864,0.7896454183097967
0.0986710637807846,0.30876413570274636,0.077140549273021,0.7896454183097967
0.0985717922449112,0.30936995153473346,0.077140549273021,0.7896454183097967
0.09853567183017731,0.30936995153473346,0.07734248788368336,0.7896454183097967
0.09838707000017166,0.3099757673667205,0.07734248788368336,0.7896454183097967
0.09834469109773636,0.3099757673667205,0.07754442649434572,0.7896454183097967
0.09813825786113739,0.31179321486268174,0.07754442649434572,0.7896454183097967
0.09811461716890335,0.31179321486268174,0.07774636510500808,0.7896454183097967
0.0980738177895546,0.3121970920840065,0.07774636510500808,0.7896454183097967
0.09805050492286682,0.3121970920840065,0.07794830371567044,0.7896454183097967
0.09787741303443909,0.31320678513731826,0.07794830371567044,0.7896454183097967
0.09780438244342804,0.31320678513731826,0.07835218093699516,0.7896454183097967
0.09748152643442154,0.31563004846526654,0.07835218093699516,0.7896454183097967
0.09742924571037292,0.31563004846526654,0.07855411954765751,0.7896454183097967
0.09736375510692596,0.3158319870759289,0.07855411954765751,0.7896454183097967
0.09735558182001114,0.3158319870759289,0.07875605815831987,0.7896454183097967
0.09735389053821564,0.3160339256865913,0.07875605815831987,0.7896454183097967
0.09732593595981598,0.3160339256865913,0.0791599353796446,0.7896454183097967
0.09713532775640488,0.3168416801292407,0.0791599353796446,0.7896454183097967
0.09711392968893051,0.3168416801292407,0.07936187399030695,0.7896454183097967
0.09706567972898483,0.3174474959612278,0.07936187399030695,0.7896454183097967
0.0969463586807251,0.3174474959612278,0.0795638126009693,0.7896454183097967
0.09679616242647171,0.3182552504038772,0.0795638126009693,0.7896454183097967
0.09676419198513031,0.3182552504038772,0.07976575121163167,0.7896454183097967
0.09673939645290375,0.31845718901453957,0.07976575121163167,0.7896454183097967
0.09666259586811066,0.31845718901453957,0.07996768982229402,0.7896454183097967
0.09663636982440948,0.31906300484652667,0.07996768982229402,0.7896454183097967
0.0966155081987381,0.31906300484652667,0.08016962843295639,0.7896454183097967
0.09624714404344559,0.3208804523424879,0.08016962843295639,0.7896454183097967
0.09622520208358765,0.3208804523424879,0.0805735056542811,0.7896454183097967
0.09579628705978394,0.3241114701130856,0.0805735056542811,0.7896454183097967
0.09576211124658585,0.3241114701130856,0.08077544426494346,0.7896454183097967
0.09575437754392624,0.32451534733441034,0.08077544426494346,0.7896454183097967
0.095745749771595,0.32451534733441034,0.08097738287560581,0.7896454183097967
0.09572021663188934,0.3247172859450727,0.08097738287560581,0.7896454183097967
0.0956699550151825,0.3247172859450727,0.08138126009693053,0.7896454183097967
0.09562757611274719,0.3249192245557351,0.08138126009693053,0.7896454183097967
0.09557141363620758,0.3249192245557351,0.0815831987075929,0.7896454183097967
0.09548923373222351,0.3255250403877221,0.0815831987075929,0.7896454183097967
0.09548014402389526,0.3255250403877221,0.08178513731825525,0.7896454183097967
0.09536122530698776,0.3263327948303716,0.08178513731825525,0.7896454183097967
0.09533730894327164,0.3263327948303716,0.08198707592891762,0.7896454183097967
0.09532546997070312,0.32653473344103395,0.08198707592891762,0.7896454183097967
0.09524834156036377,0.32653473344103395,0.08218901453957997,0.7896454183097967
0.0951983854174614,0.32673667205169626,0.08218901453957997,0.7896454183097967
0.09518967568874359,0.32673667205169626,0.08259289176090469,0.7896454183097967
0.09504002332687378,0.32734248788368336,0.08259289176090469,0.7896454183097967
0.09502888470888138,0.32734248788368336,0.08279483037156704,0.7896454183097967
0.09485474228858948,0.3293618739903069,0.08279483037156704,0.7896454183097967
0.09477465599775314,0.3293618739903069,0.08299676898222941,0.7896454183097967
0.09463468939065933,0.3301696284329564,0.08299676898222941,0.7896454183097967
0.09463120251893997,0.3301696284329564,0.08319870759289176,0.7896454183097967
0.09447547793388367,0.33138126009693053,0.08319870759289176,0.7896454183097967
0.09443400055170059,0.33138126009693053,0.08340064620355411,0.7896454183097967
0.0943623036146164,0.33198707592891763,0.08340064620355411,0.7896454183097967
0.09433041512966156,0.33198707592891763,0.08380452342487883,0.7896454183097967
0.09426997601985931,0.33279483037156704,0.08380452342487883,0.7896454183097967
0.094249427318573,0.33279483037156704,0.08420840064620355,0.7896454183097967
0.09417019784450531,0.3331987075928918,0.08420840064620355,0.7896454183097967
0.09415316581726074,0.3331987075928918,0.08441033925686592,0.7896454183097967
0.09372609108686447,0.3354200323101777,0.08441033925686592,0.7896454183097967
0.09356667101383209,0.3354200323101777,0.08501615508885299,0.7896454183097967
0.09353401511907578,0.3360258481421648,0.08501615508885299,0.7896454183097967
0.09352646768093109,0.3360258481421648,0.08521809369951534,0.7896454183097967
0.09325724840164185,0.3370355411954766,0.08521809369951534,0.7896454183097967
0.09323863685131073,0.3370355411954766,0.08542003231017771,0.7896454183097967
0.09319163858890533,0.3374394184168013,0.08542003231017771,0.7896454183097967
0.09319068491458893,0.3374394184168013,0.08562197092084006,0.7896454183097967
0.09314451366662979,0.337843295638126,0.08562197092084006,0.7896454183097967
0.09313157200813293,0.337843295638126,0.08582390953150243,0.7896454183097967
0.09312897175550461,0.33804523424878835,0.08582390953150243,0.7896454183097967
0.09312818199396133,0.33804523424878835,0.08602584814216478,0.7896454183097967
0.09305737167596817,0.33966074313408723,0.08602584814216478,0.7896454183097967
0.09299223870038986,0.33966074313408723,0.08622778675282713,0.7896454183097967
0.09288457036018372,0.34026655896607433,0.08622778675282713,0.7896454183097967
0.09284001588821411,0.34026655896607433,0.0864297253634895,0.7896454183097967
0.09273580461740494,0.3408723747980614,0.0864297253634895,0.7896454183097967
0.0927169919013977,0.3408723747980614,0.08663166397415185,0.7896454183097967
0.09271585196256638,0.34107431340872374,0.08663166397415185,0.7896454183097967
0.09270935505628586,0.34107431340872374,0.08683360258481422,0.7896454183097967
0.09259943664073944,0.3422859450726979,0.08683360258481422,0.7896454183097967
0.09259586036205292,0.3422859450726979,0.08703554119547657,0.7896454183097967
0.09246734529733658,0.342891760904685,0.08703554119547657,0.7896454183097967
0.09244926273822784,0.342891760904685,0.08723747980613894,0.7896454183097967
0.09241122752428055,0.34309369951534735,0.08723747980613894,0.7896454183097967
0.09240784496068954,0.34309369951534735,0.08743941841680129,0.7896454183097967
0.09237757325172424,0.3432956381260097,0.08743941841680129,0.7896454183097967
0.0923541784286499,0.3432956381260097,0.08784329563812601,0.7896454183097967
0.09227324277162552,0.3443053311793215,0.08784329563812601,0.7896454183097967
0.09225084632635117,0.3443053311793215,0.08804523424878836,0.7896454183097967
0.09204448014497757,0.34612277867528274,0.08804523424878836,0.7896454183097967
0.0920078232884407,0.34612277867528274,0.08824717285945073,0.7896454183097967
0.09182672947645187,0.3481421647819063,0.08824717285945073,0.7896454183097967
0.09178868681192398,0.3481421647819063,0.0888529886914378,0.7896454183097967
0.09169469773769379,0.3487479806138934,0.0888529886914378,0.7896454183097967
0.09168727695941925,0.3487479806138934,0.08905492730210016,0.7896454183097967
0.09158451855182648,0.34935379644588044,0.08905492730210016,0.7896454183097967
0.09157929569482803,0.34935379644588044,0.08925686591276252,0.7896454183097967
0.09140762686729431,0.35036348949919227,0.08925686591276252,0.7896454183097967
0.0914054587483406,0.35036348949919227,0.08945880452342488,0.7896454183097967
0.09096726775169373,0.3525848142164782,0.08945880452342488,0.7896454183097967
0.0909578874707222,0.3525848142164782,0.08966074313408724,0.7896454183097967
0.09090323001146317,0.3529886914378029,0.08966074313408724,0.7896454183097967
0.09088126569986343,0.3529886914378029,0.0898626817447496,0.7896454183097967
0.09084559977054596,0.3531906300484653,0.0898626817447496,0.7896454183097967
0.09082461893558502,0.3531906300484653,0.09006462035541195,0.7896454183097967
0.09070651978254318,0.35440226171243944,0.09006462035541195,0.7896454183097967
0.09069987386465073,0.35440226171243944,0.09026655896607431,0.7896454183097967
0.09064211696386337,0.35521001615508885,0.09026655896607431,0.7896454183097967
0.09058176726102829,0.35521001615508885,0.09046849757673667,0.7896454183097967
0.09057925641536713,0.3554119547657512,0.09046849757673667,0.7896454183097967
0.09055819362401962,0.3554119547657512,0.09087237479806139,0.7896454183097967
0.0902961865067482,0.3568255250403877,0.09087237479806139,0.7896454183097967
0.09021599590778351,0.3568255250403877,0.0912762520193861,0.7896454183097967
0.09018997102975845,0.3570274636510501,0.0912762520193861,0.7896454183097967
0.09016437828540802,0.3570274636510501,0.09147819063004846,0.7896454183097967
0.08992508798837662,0.35864297253634897,0.09147819063004846,0.7896454183097967
0.089909628033638,0.35864297253634897,0.09168012924071083,0.7896454183097967
0.08983805030584335,0.35965266558966075,0.09168012924071083,0.7896454183097967
0.08982133120298386,0.35965266558966075,0.09188206785137318,0.7896454183097967
0.08976713567972183,0.36106623586429726,0.09188206785137318,0.7896454183097967
0.0897478461265564,0.36106623586429726,0.0922859450726979,0.7896454183097967
0.08965116739273071,0.3612681744749596,0.0922859450726979,0.7896454183097967
0.08959522843360901,0.3612681744749596,0.09268982229402262,0.7896454183097967
0.0894271582365036,0.36207592891760904,0.09268982229402262,0.7896454183097967
0.08941945433616638,0.36207592891760904,0.09289176090468497,0.7896454183097967
0.08933141082525253,0.36268174474959614,0.09289176090468497,0.7896454183097967
0.08930057287216187,0.36268174474959614,0.09309369951534734,0.7896454183097967
0.0892428383231163,0.36348949919224555,0.09309369951534734,0.7896454183097967
0.08914030343294144,0.36348949919224555,0.09349757673667206,0.7896454183097967
0.08908169716596603,0.36409531502423265,0.09349757673667206,0.7896454183097967
0.0890744999051094,0.36409531502423265,0.09390145395799677,0.7896454183097967
0.08906976133584976,0.364297253634895,0.09390145395799677,0.7896454183097967
0.08897613734006882,0.364297253634895,0.09430533117932148,0.7896454183097967
0.08895323425531387,0.36490306946688206,0.09430533117932148,0.7896454183097967
0.08893702179193497,0.36490306946688206,0.09450726978998385,0.7896454183097967
0.08886121958494186,0.36550888529886916,0.09450726978998385,0.7896454183097967
0.08884815871715546,0.36550888529886916,0.0947092084006462,0.7896454183097967
0.08853808790445328,0.3677302100161551,0.0947092084006462,0.7896454183097967
0.08851297199726105,0.3677302100161551,0.09511308562197092,0.7896454183097967
0.08836334943771362,0.36873990306946686,0.09511308562197092,0.7896454183097967
0.0883515477180481,0.36873990306946686,0.09531502423263329,0.7896454183097967
0.08803223818540573,0.37015347334410337,0.09531502423263329,0.7896454183097967
0.08796542882919312,0.37015347334410337,0.09551696284329564,0.7896454183097967
0.08789069205522537,0.3711631663974152,0.09551696284329564,0.7896454183097967
0.0878349170088768,0.3711631663974152,0.09592084006462036,0.7896454183097967
0.08783358335494995,0.37136510500807757,0.09592084006462036,0.7896454183097967
0.08778506517410278,0.37136510500807757,0.09652665589660743,0.7896454183097967
0.08773741871118546,0.3715670436187399,0.09652665589660743,0.7896454183097967
0.08771459013223648,0.3715670436187399,0.0967285945072698,0.7896454183097967
0.0877016931772232,0.37176898222940225,0.0967285945072698,0.7896454183097967
0.08769296109676361,0.37176898222940225,0.09693053311793215,0.7896454183097967
0.08746861666440964,0.3735864297253635,0.09693053311793215,0.7896454183097967
0.08743257820606232,0.3735864297253635,0.0971324717285945,0.7896454183097967
0.08724025636911392,0.37520193861066237,0.0971324717285945,0.7896454183097967
0.0871870368719101,0.37520193861066237,0.09733441033925687,0.7896454183097967
0.08668725192546844,0.3784329563812601,0.09733441033925687,0.7896454183097967
0.08664671331644058,0.3784329563812601,0.09753634894991922,0.7896454183097967
0.08655958622694016,0.3788368336025848,0.09753634894991922,0.7896454183097967
0.08653764426708221,0.3788368336025848,0.09773828756058159,0.7896454183097967
0.08645424991846085,0.37984652665589663,0.09773828756058159,0.7896454183097967
0.08643186837434769,0.37984652665589663,0.09794022617124394,0.7896454183097967
0.08637969940900803,0.3804523424878837,0.09794022617124394,0.7896454183097967
0.08636648207902908,0.3804523424878837,0.09834410339256866,0.7896454183097967
0.08636526763439178,0.38065428109854604,0.09834410339256866,0.7896454183097967
0.08633658289909363,0.38065428109854604,0.09854604200323101,0.7896454183097967
0.08629873394966125,0.3810581583198708,0.09854604200323101,0.7896454183097967
0.0862872451543808,0.3810581583198708,0.09894991922455573,0.7896454183097967
0.08621150255203247,0.3818659127625202,0.09894991922455573,0.7896454183097967
0.08618519455194473,0.3818659127625202,0.09935379644588045,0.7896454183097967
0.08611423522233963,0.38206785137318255,0.09935379644588045,0.7896454183097967
0.08609511703252792,0.38206785137318255,0.0995557350565428,0.7896454183097967
0.08602346479892731,0.38307754442649433,0.0995557350565428,0.7896454183097967
0.08602216839790344,0.38307754442649433,0.09975767366720517,0.7896454183097967
0.08561917394399643,0.38651050080775445,0.09975767366720517,0.7896454183097967
0.08559967577457428,0.38651050080775445,0.10016155088852989,0.7896454183097967
0.08551055938005447,0.38792407108239096,0.10016155088852989,0.7896454183097967
0.08546556532382965,0.38792407108239096,0.10036348949919224,0.7896454183097967
0.08533250540494919,0.3887318255250404,0.10036348949919224,0.7896454183097967
0.08530274778604507,0.3887318255250404,0.10056542810985461,0.7896454183097967
0.08528811484575272,0.38893376413570274,0.10056542810985461,0.7896454183097967
0.0851627066731453,0.38893376413570274,0.10137318255250403,0.7896454183097967
0.08508241921663284,0.3893376413570275,0.10137318255250403,0.7896454183097967
0.08505471795797348,0.3893376413570275,0.10177705977382875,0.7896454183097967
0.08505015820264816,0.3897415185783522,0.10177705977382875,0.7896454183097967
0.08503784984350204,0.3897415185783522,0.10197899838449112,0.7896454183097967
0.08492779731750488,0.3905492730210016,0.10197899838449112,0.7896454183097967
0.08487964421510696,0.3905492730210016,0.10218093699515347,0.7896454183097967
0.08484773337841034,0.39095315024232635,0.10218093699515347,0.7896454183097967
0.08483012020587921,0.39095315024232635,0.10238287560581583,0.7896454183097967
0.08473750948905945,0.3915589660743134,0.10238287560581583,0.7896454183097967
0.08469001203775406,0.3915589660743134,0.10258481421647819,0.7896454183097967
0.08463125675916672,0.39196284329563813,0.10258481421647819,0.7896454183097967
0.08459233492612839,0.39196284329563813,0.10278675282714055,0.7896454183097967
0.08457737416028976,0.3921647819063005,0.10278675282714055,0.7896454183097967
0.08453831076622009,0.3921647819063005,0.10298869143780291,0.7896454183097967
0.08446387201547623,0.3929725363489499,0.10298869143780291,0.7896454183097967
0.08444421738386154,0.3929725363489499,0.10339256865912763,0.7896454183097967
0.08424171805381775,0.3937802907915994,0.10339256865912763,0.7896454183097967
0.08422975242137909,0.3937802907915994,0.10359450726978998,0.7896454183097967
0.08416511863470078,0.3943861066235864,0.10359450726978998,0.7896454183097967
0.08414246141910553,0.3943861066235864,0.10379644588045234,0.7896454183097967
0.0840030387043953,0.3951938610662359,0.10379644588045234,0.7896454183097967
0.08397684246301651,0.3951938610662359,0.10440226171243942,0.7896454183097967
0.08380923420190811,0.3966074313408724,0.10440226171243942,0.7896454183097967
0.08371379226446152,0.3966074313408724,0.10460420032310178,0.7896454183097967
0.08336620032787323,0.39923263327948305,0.10460420032310178,0.7896454183097967
0.08336390554904938,0.39923263327948305,0.10480613893376414,0.7896454183097967
0.08324236422777176,0.40024232633279483,0.10480613893376414,0.7896454183097967
0.08314970135688782,0.40024232633279483,0.10521001615508885,0.7896454183097967
0.08301130682229996,0.40165589660743134,0.10521001615508885,0.7896454183097967
0.08298131078481674,0.40165589660743134,0.10561389337641357,0.7896454183097967
0.08283611387014389,0.40246365105008075,0.10561389337641357,0.7896454183097967
0.08275096118450165,0.40246365105008075,0.106421647819063,0.7896454183097967
0.08266609162092209,0.40306946688206785,0.106421647819063,0.7896454183097967
0.08264152705669403,0.40306946688206785,0.10662358642972536,0.7896454183097967
0.08238834142684937,0.4056946688206785,0.10662358642972536,0.7896454183097967
0.08237262070178986,0.4056946688206785,0.10682552504038773,0.7896454183097967
0.08222989737987518,0.40650242326332797,0.10682552504038773,0.7896454183097967
0.0821584165096283,0.40650242326332797,0.10702746365105008,0.7896454183097967
0.08206231147050858,0.4079159935379645,0.10702746365105008,0.7896454183097967
0.08200205117464066,0.4079159935379645,0.10722940226171244,0.7896454183097967
0.08199618011713028,0.4081179321486268,0.10722940226171244,0.7896454183097967
0.08198282122612,0.4081179321486268,0.10763327948303715,0.7896454183097967
0.08188771456480026,0.4091276252019386,0.10763327948303715,0.7896454183097967
0.08185956627130508,0.4091276252019386,0.10783521809369952,0.7896454183097967
0.08181032538414001,0.4095315024232633,0.10783521809369952,0.7896454183097967
0.08174309879541397,0.4095315024232633,0.10823909531502424,0.7896454183097967
0.08171965181827545,0.4101373182552504,0.10823909531502424,0.7896454183097967
0.0817076563835144,0.4101373182552504,0.10844103392568659,0.7896454183097967
0.08168261498212814,0.41033925686591277,0.10844103392568659,0.7896454183097967
0.08166562020778656,0.41033925686591277,0.10864297253634896,0.7896454183097967
0.0816258043050766,0.4109450726978998,0.10864297253634896,0.7896454183097967
0.08161049336194992,0.4109450726978998,0.10904684975767366,0.7896454183097967
0.08145752549171448,0.412156704361874,0.10904684975767366,0.7896454183097967
0.08142930269241333,0.412156704361874,0.10945072697899838,0.7896454183097967
0.08133493363857269,0.4123586429725363,0.10945072697899838,0.7896454183097967
0.08130067586898804,0.4123586429725363,0.10965266558966075,0.7896454183097967
0.08126167953014374,0.41336833602584816,0.10965266558966075,0.7896454183097967
0.08125251531600952,0.41336833602584816,0.11005654281098547,0.7896454183097967
0.08122432976961136,0.41377221324717284,0.11005654281098547,0.7896454183097967
0.0812201127409935,0.41377221324717284,0.11025848142164782,0.7896454183097967
0.0811028927564621,0.41417609046849757,0.11025848142164782,0.7896454183097967
0.08105526864528656,0.41417609046849757,0.11046042003231017,0.7896454183097967
0.08103655278682709,0.41437802907915994,0.11046042003231017,0.7896454183097967
0.08100627362728119,0.41437802907915994,0.11066235864297254,0.7896454183097967
0.08098955452442169,0.41478190630048467,0.11066235864297254,0.7896454183097967
0.08098471164703369,0.41478190630048467,0.11086429725363489,0.7896454183097967
0.08090697973966599,0.4159935379644588,0.11086429725363489,0.7896454183097967
0.08089537918567657,0.4159935379644588,0.11106623586429726,0.7896454183097967
0.08085226267576218,0.41639741518578355,0.11106623586429726,0.7896454183097967
0.08082277327775955,0.41639741518578355,0.11147011308562198,0.7896454183097967
0.08080225437879562,0.4168012924071082,0.11147011308562198,0.7896454183097967
0.08079827576875687,0.4168012924071082,0.11167205169628433,0.7896454183097967
0.0806128978729248,0.41781098546042006,0.11167205169628433,0.7896454183097967
0.08060610294342041,0.41781098546042006,0.11187399030694668,0.7896454183097967
0.08052324503660202,0.41821486268174474,0.11187399030694668,0.7896454183097967
0.0804949477314949,0.41821486268174474,0.1122778675282714,0.7896454183097967
0.08048716187477112,0.41861873990306947,0.1122778675282714,0.7896454183097967
0.08045438677072525,0.41861873990306947,0.11247980613893377,0.7896454183097967
0.0801268070936203,0.42104200323101776,0.11247980613893377,0.7896454183097967
0.08002668619155884,0.42104200323101776,0.1132875605815832,0.7896454183097967
0.07988949865102768,0.42205169628432954,0.1132875605815832,0.7896454183097967
0.07983686774969101,0.42205169628432954,0.11348949919224556,0.7896454183097967
0.07976029813289642,0.42265751211631664,0.11348949919224556,0.7896454183097967
0.07970600575208664,0.42265751211631664,0.11389337641357028,0.7896454183097967
0.07969024032354355,0.422859450726979,0.11389337641357028,0.7896454183097967
0.07968098670244217,0.422859450726979,0.11409531502423263,0.7896454183097967
0.07963486015796661,0.42306138933764137,0.11409531502423263,0.7896454183097967
0.07963082194328308,0.42306138933764137,0.11429725363489499,0.7896454183097967
0.07958361506462097,0.42346526655896605,0.11429725363489499,0.7896454183097967
0.07949371635913849,0.42346526655896605,0.1147011308562197,0.7896454183097967
0.07947085052728653,0.4236672051696284,0.1147011308562197,0.7896454183097967
0.07940088957548141,0.4236672051696284,0.11550888529886914,0.7896454183097967
0.07925385981798172,0.42407108239095315,0.11550888529886914,0.7896454183097967
0.07924406975507736,0.42407108239095315,0.1157108239095315,0.7896454183097967
0.07923498004674911,0.4242730210016155,0.1157108239095315,0.7896454183097967
0.07921326905488968,0.4242730210016155,0.11591276252019386,0.7896454183097967
0.07916856557130814,0.4250807754442649,0.11591276252019386,0.7896454183097967
0.07916192710399628,0.4250807754442649,0.11631663974151858,0.7896454183097967
0.07908356189727783,0.42548465266558966,0.11631663974151858,0.7896454183097967
0.07905934751033783,0.42548465266558966,0.1167205169628433,0.7896454183097967
0.07899557054042816,0.42609046849757676,0.1167205169628433,0.7896454183097967
0.07898508757352829,0.42609046849757676,0.11692245557350565,0.7896454183097967
0.07896728813648224,0.42629240710823907,0.11692245557350565,0.7896454183097967
0.07895419001579285,0.42629240710823907,0.11712439418416801,0.7896454183097967
0.07895100116729736,0.42649434571890144,0.11712439418416801,0.7896454183097967
0.0788499042391777,0.42649434571890144,0.11773021001615509,0.7896454183097967
0.0788184329867363,0.42750403877221327,0.11773021001615509,0.7896454183097967
0.07881823182106018,0.42750403877221327,0.11793214862681745,0.7896454183097967
0.07880550622940063,0.42790791599353795,0.11793214862681745,0.7896454183097967
0.07879651337862015,0.42790791599353795,0.11813408723747981,0.7896454183097967
0.0787748172879219,0.4283117932148627,0.11813408723747981,0.7896454183097967
0.07873547822237015,0.4283117932148627,0.11833602584814217,0.7896454183097967
0.0786588042974472,0.4291195476575121,0.11833602584814217,0.7896454183097967
0.07865038514137268,0.4291195476575121,0.11853796445880452,0.7896454183097967
0.07859111577272415,0.4303311793214863,0.11853796445880452,0.7896454183097967
0.07858377695083618,0.4303311793214863,0.11873990306946688,0.7896454183097967
0.07854890078306198,0.43073505654281097,0.11873990306946688,0.7896454183097967
0.07854444533586502,0.43073505654281097,0.11894184168012924,0.7896454183097967
0.07854188233613968,0.43093699515347333,0.11894184168012924,0.7896454183097967
0.07849260419607162,0.43093699515347333,0.11954765751211632,0.7896454183097967
0.07848147302865982,0.4311389337641357,0.11954765751211632,0.7896454183097967
0.07842852920293808,0.4311389337641357,0.11995153473344103,0.7896454183097967
0.07833410799503326,0.4319466882067851,0.11995153473344103,0.7896454183097967
0.0782606229186058,0.4319466882067851,0.12055735056542811,0.7896454183097967
0.07823505252599716,0.43235056542810985,0.12055735056542811,0.7896454183097967
0.07818653434515,0.43235056542810985,0.12096122778675283,0.7896454183097967
0.07801888138055801,0.4333602584814216,0.12096122778675283,0.7896454183097967
0.07801514863967896,0.4333602584814216,0.12116316639741519,0.7896454183097967
0.07780905812978745,0.4349757673667205,0.12116316639741519,0.7896454183097967
0.07780663669109344,0.4349757673667205,0.12136510500807754,0.7896454183097967
0.0776357427239418,0.4369951534733441,0.12136510500807754,0.7896454183097967
0.07762207090854645,0.4369951534733441,0.1215670436187399,0.7896454183097967
0.07759761810302734,0.43739903069466884,0.1215670436187399,0.7896454183097967
0.07754293829202652,0.43739903069466884,0.12217285945072698,0.7896454183097967
0.07751927524805069,0.43760096930533116,0.12217285945072698,0.7896454183097967
0.07750796526670456,0.43760096930533116,0.12237479806138933,0.7896454183097967
0.07749971002340317,0.4380048465266559,0.12237479806138933,0.7896454183097967
0.07748863101005554,0.4380048465266559,0.1225767366720517,0.7896454183097967
0.07723139226436615,0.43962035541195477,0.1225767366720517,0.7896454183097967
0.07719368487596512,0.43962035541195477,0.12277867528271405,0.7896454183097967
0.07719146460294724,0.43982229402261713,0.12277867528271405,0.7896454183097967
0.07718557864427567,0.43982229402261713,0.12298061389337642,0.7896454183097967
0.07706455141305923,0.4408319870759289,0.12298061389337642,0.7896454183097967
0.07704439014196396,0.4408319870759289,0.12318255250403877,0.7896454183097967
0.07702801376581192,0.44123586429725364,0.12318255250403877,0.7896454183097967
0.07700291275978088,0.44123586429725364,0.12338449111470114,0.7896454183097967
0.07692917436361313,0.4422455573505654,0.12338449111470114,0.7896454183097967
0.07691747695207596,0.4422455573505654,0.12378836833602584,0.7896454183097967
0.07671927660703659,0.44426494345718903,0.12378836833602584,0.7896454183097967
0.0767117515206337,0.44426494345718903,0.12399030694668821,0.7896454183097967
0.07667146623134613,0.4444668820678514,0.12399030694668821,0.7896454183097967
0.07666618376970291,0.4444668820678514,0.12419224555735056,0.7896454183097967
0.07662348449230194,0.4448707592891761,0.12419224555735056,0.7896454183097967
0.07654321193695068,0.4448707592891761,0.12479806138933765,0.7896454183097967
0.07645212858915329,0.4454765751211632,0.12479806138933765,0.7896454183097967
0.07644953578710556,0.4454765751211632,0.125,0.7896454183097967
0.07642289996147156,0.4458804523424879,0.125,0.7896454183097967
0.07641255110502243,0.4458804523424879,0.12520193861066237,0.7896454183097967
0.07611498236656189,0.44810177705977383,0.12520193861066237,0.7896454183097967
0.07606307417154312,0.44810177705977383,0.12560581583198707,0.7896454183097967
0.07591632008552551,0.4497172859450727,0.12560581583198707,0.7896454183097967
0.0758887231349945,0.4497172859450727,0.12580775444264944,0.7896454183097967
0.07588829100131989,0.4499192245557351,0.12580775444264944,0.7896454183097967
0.07587427645921707,0.4499192245557351,0.1260096930533118,0.7896454183097967
0.07587255537509918,0.45012116316639744,0.1260096930533118,0.7896454183097967
0.0758638083934784,0.45012116316639744,0.12621163166397414,0.7896454183097967
0.07585804164409637,0.45032310177705975,0.12621163166397414,0.7896454183097967
0.0758475810289383,0.45032310177705975,0.1264135702746365,0.7896454183097967
0.07579292356967926,0.4505250403877221,0.1264135702746365,0.7896454183097967
0.075787752866745,0.4505250403877221,0.12661550888529888,0.7896454183097967
0.07575574517250061,0.4513327948303716,0.12661550888529888,0.7896454183097967
0.07573457807302475,0.4513327948303716,0.12681744749596122,0.7896454183097967
0.07569677382707596,0.45173667205169626,0.12681744749596122,0.7896454183097967
0.07560861110687256,0.45173667205169626,0.12762520193861066,0.7896454183097967
0.07553241401910782,0.4527463651050081,0.12762520193861066,0.7896454183097967
0.07553154230117798,0.4527463651050081,0.12782714054927302,0.7896454183097967
0.07543836534023285,0.4535541195476575,0.12782714054927302,0.7896454183097967
0.075369693338871,0.4535541195476575,0.1280290791599354,0.7896454183097967
0.07529319077730179,0.4541599353796446,0.1280290791599354,0.7896454183097967
0.07524743676185608,0.4541599353796446,0.12823101777059773,0.7896454183097967
0.07519179582595825,0.4545638126009693,0.12823101777059773,0.7896454183097967
0.07518245279788971,0.4545638126009693,0.1284329563812601,0.7896454183097967
0.07514788955450058,0.454967689822294,0.1284329563812601,0.7896454183097967
0.0751478374004364,0.454967689822294,0.12863489499192246,0.7896454183097967
0.07504761964082718,0.45617932148626816,0.12863489499192246,0.7896454183097967
0.07504015415906906,0.45617932148626816,0.12883683360258483,0.7896454183097967
0.07500278949737549,0.4565831987075929,0.12883683360258483,0.7896454183097967
0.07499290257692337,0.4565831987075929,0.12903877221324717,0.7896454183097967
0.07482767850160599,0.4573909531502423,0.12903877221324717,0.7896454183097967
0.07480292022228241,0.4573909531502423,0.12924071082390953,0.7896454183097967
0.07479936629533768,0.45779483037156704,0.12924071082390953,0.7896454183097967
0.074778251349926,0.45779483037156704,0.1294426494345719,0.7896454183097967
0.07475265860557556,0.4581987075928918,0.1294426494345719,0.7896454183097967
0.07467477768659592,0.4581987075928918,0.12964458804523424,0.7896454183097967
0.07462916523218155,0.4588045234248788,0.12964458804523424,0.7896454183097967
0.07461134344339371,0.4588045234248788,0.1298465266558966,0.7896454183097967
0.07455615699291229,0.45981421647819065,0.1298465266558966,0.7896454183097967
0.07451295107603073,0.45981421647819065,0.13025040387722134,0.7896454183097967
0.07450329512357712,0.46021809369951533,0.13025040387722134,0.7896454183097967
0.07450072467327118,0.46021809369951533,0.13045234248788368,0.7896454183097967
0.07448692619800568,0.46082390953150243,0.13045234248788368,0.7896454183097967
0.07448485493659973,0.46082390953150243,0.13065428109854604,0.7896454183097967
0.07436992228031158,0.4618336025848142,0.13065428109854604,0.7896454183097967
0.07436472922563553,0.4618336025848142,0.13126009693053312,0.7896454183097967
0.07434150576591492,0.4620355411954766,0.13126009693053312,0.7896454183097967
0.0743146613240242,0.4620355411954766,0.13166397415185785,0.7896454183097967
0.0742899626493454,0.4626413570274637,0.13166397415185785,0.7896454183097967
0.07422962784767151,0.4626413570274637,0.1318659127625202,0.7896454183097967
0.07420313358306885,0.4634491114701131,0.1318659127625202,0.7896454183097967
0.07415979355573654,0.4634491114701131,0.13206785137318255,0.7896454183097967
0.07408451288938522,0.46365105008077545,0.13206785137318255,0.7896454183097967
0.07406538724899292,0.46365105008077545,0.13247172859450726,0.7896454183097967
0.0740586593747139,0.4638529886914378,0.13247172859450726,0.7896454183097967
0.0740571841597557,0.4638529886914378,0.13267366720516963,0.7896454183097967
0.07405378669500351,0.4640549273021002,0.13267366720516963,0.7896454183097967
0.07404134422540665,0.4640549273021002,0.132875605815832,0.7896454183097967
0.07402083277702332,0.46466074313408723,0.132875605815832,0.7896454183097967
0.07397415488958359,0.46466074313408723,0.13307754442649433,0.7896454183097967
0.0738920122385025,0.4654684975767367,0.13307754442649433,0.7896454183097967
0.07389132678508759,0.4654684975767367,0.1332794830371567,0.7896454183097967
0.0738629698753357,0.4658723747980614,0.1332794830371567,0.7896454183097967
0.07382979243993759,0.4658723747980614,0.13348142164781907,0.7896454183097967
0.07357746362686157,0.4672859450726979,0.13348142164781907,0.7896454183097967
0.07357723265886307,0.4672859450726979,0.13368336025848143,0.7896454183097967
0.07356906682252884,0.46748788368336025,0.13368336025848143,0.7896454183097967
0.07354515045881271,0.46748788368336025,0.13388529886914377,0.7896454183097967
0.07350428402423859,0.467891760904685,0.13388529886914377,0.7896454183097967
0.07349048554897308,0.467891760904685,0.13408723747980614,0.7896454183097967
0.07346319407224655,0.4682956381260097,0.13408723747980614,0.7896454183097967
0.07336925715208054,0.4682956381260097,0.13449111470113084,0.7896454183097967
0.07336047291755676,0.46849757673667203,0.13449111470113084,0.7896454183097967
0.07333509624004364,0.46849757673667203,0.13489499192245558,0.7896454183097967
0.07332822680473328,0.4686995153473344,0.13489499192245558,0.7896454183097967
0.07331204414367676,0.4686995153473344,0.13550080775444265,0.7896454183097967
0.07327520847320557,0.4697092084006462,0.13550080775444265,0.7896454183097967
0.07321324199438095,0.4697092084006462,0.13570274636510501,0.7896454183097967
0.073094941675663,0.47051696284329564,0.13570274636510501,0.7896454183097967
0.07308287173509598,0.47051696284329564,0.13610662358642972,0.7896454183097967
0.07303076982498169,0.47132471728594505,0.13610662358642972,0.7896454183097967
0.0730125680565834,0.47132471728594505,0.1363085621970921,0.7896454183097967
0.07298166304826736,0.4717285945072698,0.1363085621970921,0.7896454183097967
0.0729743167757988,0.4717285945072698,0.13651050080775445,0.7896454183097967
0.07285886257886887,0.4723344103392569,0.13651050080775445,0.7896454183097967
0.07284484803676605,0.4723344103392569,0.13691437802907916,0.7896454183097967
0.07277780026197433,0.4731421647819063,0.13691437802907916,0.7896454183097967
0.07276375591754913,0.4731421647819063,0.13731825525040386,0.7896454183097967
0.07258908450603485,0.47415185783521807,0.13731825525040386,0.7896454183097967
0.07258103042840958,0.47415185783521807,0.13792407108239096,0.7896454183097967
0.07254648953676224,0.4745557350565428,0.13792407108239096,0.7896454183097967
0.07254233211278915,0.4745557350565428,0.1381260096930533,0.7896454183097967
0.07249554246664047,0.4751615508885299,0.1381260096930533,0.7896454183097967
0.0724811851978302,0.4751615508885299,0.13852988691437804,0.7896454183097967
0.07237356156110764,0.47637318255250405,0.13852988691437804,0.7896454183097967
0.07232324779033661,0.47637318255250405,0.13893376413570274,0.7896454183097967
0.0722975879907608,0.4765751211631664,0.13893376413570274,0.7896454183097967
0.07229621708393097,0.4765751211631664,0.1391357027463651,0.7896454183097967
0.07215771824121475,0.4781906300484653,0.1391357027463651,0.7896454183097967
0.07208408415317535,0.4781906300484653,0.13974151857835218,0.7896454183097967
0.07204726338386536,0.47879644588045234,0.13974151857835218,0.7896454183097967
0.07202077656984329,0.47879644588045234,0.1401453957996769,0.7896454183097967
0.0719761997461319,0.4798061389337641,0.1401453957996769,0.7896454183097967
0.07196216285228729,0.4798061389337641,0.14034733441033925,0.7896454183097967
0.07190686464309692,0.48081583198707595,0.14034733441033925,0.7896454183097967
0.07185129076242447,0.48081583198707595,0.14075121163166399,0.7896454183097967
0.07184839993715286,0.4810177705977383,0.14075121163166399,0.7896454183097967
0.07177161425352097,0.4810177705977383,0.1411550888529887,0.7896454183097967
0.07149799168109894,0.48465266558966075,0.1411550888529887,0.7896454183097967
0.07149435579776764,0.48465266558966075,0.14135702746365106,0.7896454183097967
0.07146066427230835,0.4852584814216478,0.14135702746365106,0.7896454183097967
0.07134786993265152,0.4852584814216478,0.14196284329563813,0.7896454183097967
0.07131969183683395,0.4856623586429725,0.14196284329563813,0.7896454183097967
0.07129520922899246,0.4856623586429725,0.1421647819063005,0.7896454183097967
0.07129072397947311,0.4858642972536349,0.1421647819063005,0.7896454183097967
0.07126189768314362,0.4858642972536349,0.14277059773828757,0.7896454183097967
0.0711776539683342,0.4866720516962843,0.14277059773828757,0.7896454183097967
0.0711357370018959,0.4866720516962843,0.1429725363489499,0.7896454183097967
0.07110694795846939,0.48687399030694667,0.1429725363489499,0.7896454183097967
0.07110662758350372,0.48687399030694667,0.14317447495961227,0.7896454183097967
0.07110482454299927,0.48707592891760904,0.14317447495961227,0.7896454183097967
0.07108215242624283,0.48707592891760904,0.143578352180937,0.7896454183097967
0.07099723815917969,0.4880856219709208,0.143578352180937,0.7896454183097967
0.0709366500377655,0.4880856219709208,0.14418416801292408,0.7896454183097967
0.07092031091451645,0.4882875605815832,0.14418416801292408,0.7896454183097967
0.07091488689184189,0.4882875605815832,0.14438610662358642,0.7896454183097967
0.07071952521800995,0.4901050080775444,0.14438610662358642,0.7896454183097967
0.0706879124045372,0.4901050080775444,0.14458804523424879,0.7896454183097967
0.07066821306943893,0.49050888529886916,0.14458804523424879,0.7896454183097967
0.07065737247467041,0.49050888529886916,0.14478998384491115,0.7896454183097967
0.07064174860715866,0.49091276252019383,0.14478998384491115,0.7896454183097967
0.07056814432144165,0.49091276252019383,0.14579967689822293,0.7896454183097967
0.0705181285738945,0.49232633279483035,0.14579967689822293,0.7896454183097967
0.0705072209239006,0.49232633279483035,0.1460016155088853,0.7896454183097967
0.07049442082643509,0.4925282714054927,0.1460016155088853,0.7896454183097967
0.07045657187700272,0.4925282714054927,0.14660743134087237,0.7896454183097967
0.07043680548667908,0.49373990306946686,0.14660743134087237,0.7896454183097967
0.07034818083047867,0.49373990306946686,0.1470113085621971,0.7896454183097967
0.07033323496580124,0.4941437802907916,0.1470113085621971,0.7896454183097967
0.07032327353954315,0.4941437802907916,0.14721324717285944,0.7896454183097967
0.07028742879629135,0.49434571890145396,0.14721324717285944,0.7896454183097967
0.07025439292192459,0.49434571890145396,0.14781906300484654,0.7896454183097967
0.07020646333694458,0.49495153473344106,0.14781906300484654,0.7896454183097967
0.07019805908203125,0.49495153473344106,0.14802100161550888,0.7896454183097967
0.0701652243733406,0.49575928917609047,0.14802100161550888,0.7896454183097967
0.07014951854944229,0.49575928917609047,0.14822294022617125,0.7896454183097967
0.07014314085245132,0.49596122778675283,0.14822294022617125,0.7896454183097967
0.07012210041284561,0.49596122778675283,0.1484248788368336,0.7896454183097967
0.07011157274246216,0.4961631663974152,0.1484248788368336,0.7896454183097967
0.07010918110609055,0.4961631663974152,0.14862681744749595,0.7896454183097967
0.07009303569793701,0.49636510500807757,0.14862681744749595,0.7896454183097967
0.07006146758794785,0.49636510500807757,0.14882875605815832,0.7896454183097967
0.06994087249040604,0.4977786752827141,0.14882875605815832,0.7896454183097967
0.06993730366230011,0.4977786752827141,0.14903069466882068,0.7896454183097967
0.06975791603326797,0.4983844911147011,0.14903069466882068,0.7896454183097967
0.06975667178630829,0.4983844911147011,0.14923263327948302,0.7896454183097967
0.06955505907535553,0.500605815831987,0.14923263327948302,0.7896454183097967
0.0695047676563263,0.500605815831987,0.1494345718901454,0.7896454183097967
0.06946451216936111,0.5010096930533118,0.1494345718901454,0.7896454183097967
0.06946396082639694,0.5010096930533118,0.14963651050080776,0.7896454183097967
0.06930968165397644,0.5026252019386107,0.14963651050080776,0.7896454183097967
0.06924716383218765,0.5026252019386107,0.14983844911147012,0.7896454183097967
0.06913479417562485,0.5032310177705978,0.14983844911147012,0.7896454183097967
0.0690995454788208,0.5032310177705978,0.15024232633279483,0.7896454183097967
0.06909376382827759,0.5034329563812601,0.15024232633279483,0.7896454183097967
0.06907816976308823,0.5034329563812601,0.15064620355411953,0.7896454183097967
0.06905797868967056,0.5038368336025848,0.15064620355411953,0.7896454183097967
0.06904351711273193,0.5038368336025848,0.15105008077544427,0.7896454183097967
0.06903985887765884,0.5040387722132472,0.15105008077544427,0.7896454183097967
0.06903218477964401,0.5040387722132472,0.15125201938610663,0.7896454183097967
0.06889622658491135,0.505048465266559,0.15125201938610663,0.7896454183097967
0.06885291635990143,0.505048465266559,0.15165589660743134,0.7896454183097967
0.06880620121955872,0.5058562197092084,0.15165589660743134,0.7896454183097967
0.06877275556325912,0.5058562197092084,0.1518578352180937,0.7896454183097967
0.06874183565378189,0.5062600969305331,0.1518578352180937,0.7896454183097967
0.06873419135808945,0.5062600969305331,0.15205977382875605,0.7896454183097967
0.06849192827939987,0.5086833602584814,0.15205977382875605,0.7896454183097967
0.06849037110805511,0.5086833602584814,0.1522617124394184,0.7896454183097967
0.06837587058544159,0.5096930533117933,0.1522617124394184,0.7896454183097967
0.06837540864944458,0.5096930533117933,0.15246365105008078,0.7896454183097967
0.06837421655654907,0.5098949919224556,0.15246365105008078,0.7896454183097967
0.06834692507982254,0.5098949919224556,0.15266558966074315,0.7896454183097967
0.06822819262742996,0.5111066235864298,0.15266558966074315,0.7896454183097967
0.06819628179073334,0.5111066235864298,0.15286752827140548,0.7896454183097967
0.06812632083892822,0.5121163166397416,0.15286752827140548,0.7896454183097967
0.06807471066713333,0.5121163166397416,0.15306946688206785,0.7896454183097967
0.06805024296045303,0.5123182552504039,0.15306946688206785,0.7896454183097967
0.06804022938013077,0.5123182552504039,0.15327140549273022,0.7896454183097967
0.06797387450933456,0.5127221324717286,0.15327140549273022,0.7896454183097967
0.06791800260543823,0.5127221324717286,0.15367528271405492,0.7896454183097967
0.06786303222179413,0.5131260096930533,0.15367528271405492,0.7896454183097967
0.06786258518695831,0.5131260096930533,0.1538772213247173,0.7896454183097967
0.06783966720104218,0.5133279483037156,0.1538772213247173,0.7896454183097967
0.06781571358442307,0.5133279483037156,0.15448303715670436,0.7896454183097967
0.06781107932329178,0.5135298869143781,0.15448303715670436,0.7896454183097967
0.06775816529989243,0.5135298869143781,0.15468497576736673,0.7896454183097967
0.06773814558982849,0.5141357027463651,0.15468497576736673,0.7896454183097967
0.0676625519990921,0.5141357027463651,0.15488691437802907,0.7896454183097967
0.06760823726654053,0.5145395799676898,0.15488691437802907,0.7896454183097967
0.06759048253297806,0.5145395799676898,0.1552907915993538,0.7896454183097967
0.0674968883395195,0.5153473344103393,0.1552907915993538,0.7896454183097967
0.06747787445783615,0.5153473344103393,0.15549273021001617,0.7896454183097967
0.06742892414331436,0.5163570274636511,0.15549273021001617,0.7896454183097967
0.0674225464463234,0.5163570274636511,0.1556946688206785,0.7896454183097967
0.06730902940034866,0.5169628432956381,0.1556946688206785,0.7896454183097967
0.06727860867977142,0.5169628432956381,0.15609854604200324,0.7896454183097967
0.06716033071279526,0.518578352180937,0.15609854604200324,0.7896454183097967
0.06714875996112823,0.518578352180937,0.15630048465266558,0.7896454183097967
0.06711222231388092,0.5191841680129241,0.15630048465266558,0.7896454183097967
0.06708105653524399,0.5191841680129241,0.1567043618739903,0.7896454183097967
0.0670359805226326,0.5199919224555735,0.1567043618739903,0.7896454183097967
0.06701590865850449,0.5199919224555735,0.15690630048465268,0.7896454183097967
0.06700236350297928,0.5201938610662359,0.15690630048465268,0.7896454183097967
0.06699617207050323,0.5201938610662359,0.15710823909531502,0.7896454183097967
0.06698943674564362,0.5203957996768982,0.15710823909531502,0.7896454183097967
0.06694251298904419,0.5203957996768982,0.15731017770597738,0.7896454183097967
0.06687455624341965,0.52140549273021,0.15731017770597738,0.7896454183097967
0.06687147915363312,0.52140549273021,0.15751211631663975,0.7896454183097967
0.06684090197086334,0.5216074313408724,0.15751211631663975,0.7896454183097967
0.06682639569044113,0.5216074313408724,0.15791599353796446,0.7896454183097967
0.06676991283893585,0.5222132471728594,0.15791599353796446,0.7896454183097967
0.06676322221755981,0.5222132471728594,0.15811793214862682,0.7896454183097967
0.06674890965223312,0.5226171243941842,0.15811793214862682,0.7896454183097967
0.06670930236577988,0.5226171243941842,0.15852180936995153,0.7896454183097967
0.06669937819242477,0.5228190630048465,0.15852180936995153,0.7896454183097967
0.06667323410511017,0.5228190630048465,0.1587237479806139,0.7896454183097967
0.06658719480037689,0.5238287560581584,0.1587237479806139,0.7896454183097967
0.06657451391220093,0.5238287560581584,0.15892568659127626,0.7896454183097967
0.06655212491750717,0.5240306946688207,0.15892568659127626,0.7896454183097967
0.06654118746519089,0.5240306946688207,0.1591276252019386,0.7896454183097967
0.06653051823377609,0.524232633279483,0.1591276252019386,0.7896454183097967
0.06651777029037476,0.524232633279483,0.15932956381260097,0.7896454183097967
0.06647487729787827,0.5244345718901454,0.15932956381260097,0.7896454183097967
0.06646434962749481,0.5244345718901454,0.15953150242326333,0.7896454183097967
0.06640878319740295,0.5248384491114702,0.15953150242326333,0.7896454183097967
0.06635788083076477,0.5248384491114702,0.1597334410339257,0.7896454183097967
0.0663105845451355,0.5256462035541195,0.1597334410339257,0.7896454183097967
0.06628300994634628,0.5256462035541195,0.1601373182552504,0.7896454183097967
0.06626852601766586,0.5258481421647819,0.1601373182552504,0.7896454183097967
0.06626596301794052,0.5258481421647819,0.16033925686591277,0.7896454183097967
0.06622228771448135,0.526453957996769,0.16033925686591277,0.7896454183097967
0.06617742031812668,0.526453957996769,0.1605411954765751,0.7896454183097967
0.06610581278800964,0.5266558966074314,0.1605411954765751,0.7896454183097967
0.06607778370380402,0.5266558966074314,0.16094507269789984,0.7896454183097967
0.06604746729135513,0.5268578352180937,0.16094507269789984,0.7896454183097967
0.06604629755020142,0.5268578352180937,0.1611470113085622,0.7896454183097967
0.06602154672145844,0.5274636510500808,0.1611470113085622,0.7896454183097967
0.06598235666751862,0.5274636510500808,0.16134894991922455,0.7896454183097967
0.06583582609891891,0.529281098546042,0.16134894991922455,0.7896454183097967
0.06583117693662643,0.529281098546042,0.16155088852988692,0.7896454183097967
0.0658261775970459,0.5294830371567044,0.16155088852988692,0.7896454183097967
0.06576870381832123,0.5294830371567044,0.162156704361874,0.7896454183097967
0.06567705422639847,0.5306946688206785,0.162156704361874,0.7896454183097967
0.0656578317284584,0.5306946688206785,0.16235864297253635,0.7896454183097967
0.06557077169418335,0.5317043618739903,0.16235864297253635,0.7896454183097967
0.06556127220392227,0.5317043618739903,0.16256058158319872,0.7896454183097967
0.06550755351781845,0.5323101777059773,0.16256058158319872,0.7896454183097967
0.06550583243370056,0.5323101777059773,0.16276252019386106,0.7896454183097967
0.06548061966896057,0.5329159935379645,0.16276252019386106,0.7896454183097967
0.06544697284698486,0.5329159935379645,0.16296445880452343,0.7896454183097967
0.06541933864355087,0.5333198707592892,0.16296445880452343,0.7896454183097967
0.06535237282514572,0.5333198707592892,0.1631663974151858,0.7896454183097967
0.06533993780612946,0.5335218093699515,0.1631663974151858,0.7896454183097967
0.0653056725859642,0.5335218093699515,0.1635702746365105,0.7896454183097967
0.06529279798269272,0.5337237479806138,0.1635702746365105,0.7896454183097967
0.06527218222618103,0.5337237479806138,0.16397415185783523,0.7896454183097967
0.06524843722581863,0.5341276252019386,0.16397415185783523,0.7896454183097967
0.0652080848813057,0.5341276252019386,0.16417609046849757,0.7896454183097967
0.06514354050159454,0.5347334410339257,0.16417609046849757,0.7896454183097967
0.06511742621660233,0.5347334410339257,0.16437802907915994,0.7896454183097967
0.06506715714931488,0.5351373182552503,0.16437802907915994,0.7896454183097967
0.06504523754119873,0.5351373182552503,0.1645799676898223,0.7896454183097967
0.065000019967556,0.5363489499192245,0.1645799676898223,0.7896454183097967
0.0649740919470787,0.5363489499192245,0.164983844911147,0.7896454183097967
0.0649566799402237,0.5367528271405493,0.164983844911147,0.7896454183097967
0.06494885683059692,0.5367528271405493,0.16518578352180938,0.7896454183097967
0.06482181698083878,0.5373586429725363,0.16518578352180938,0.7896454183097967
0.06477819383144379,0.5373586429725363,0.16579159935379645,0.7896454183097967
0.06477423757314682,0.5375605815831987,0.16579159935379645,0.7896454183097967
0.06476485729217529,0.5375605815831987,0.16599353796445881,0.7896454183097967
0.06469797343015671,0.5381663974151858,0.16599353796445881,0.7896454183097967
0.06467756628990173,0.5381663974151858,0.16619547657512115,0.7896454183097967
0.06467565149068832,0.5383683360258481,0.16619547657512115,0.7896454183097967
0.06467240303754807,0.5383683360258481,0.16639741518578352,0.7896454183097967
0.06466298550367355,0.5385702746365105,0.16639741518578352,0.7896454183097967
0.06465980410575867,0.5385702746365105,0.1665993537964459,0.7896454183097967
0.06456758826971054,0.5395799676898223,0.1665993537964459,0.7896454183097967
0.06452424079179764,0.5395799676898223,0.16680129240710823,0.7896454183097967
0.06448109447956085,0.539983844911147,0.16680129240710823,0.7896454183097967
0.06444326043128967,0.539983844911147,0.16720516962843296,0.7896454183097967
0.06439438462257385,0.5405896607431341,0.16720516962843296,0.7896454183097967
0.06438218802213669,0.5405896607431341,0.16740710823909533,0.7896454183097967
0.0643571987748146,0.5407915993537964,0.16740710823909533,0.7896454183097967
0.06431403756141663,0.5407915993537964,0.16781098546042003,0.7896454183097967
0.06430547684431076,0.5409935379644588,0.16781098546042003,0.7896454183097967
0.06428276002407074,0.5409935379644588,0.16821486268174474,0.7896454183097967
0.06422977149486542,0.5418012924071083,0.16821486268174474,0.7896454183097967
0.06422868371009827,0.5418012924071083,0.1684168012924071,0.7896454183097967
0.06422388553619385,0.5420032310177706,0.1684168012924071,0.7896454183097967
0.06421083956956863,0.5420032310177706,0.16861873990306947,0.7896454183097967
0.06396272033452988,0.5454361873990307,0.16861873990306947,0.7896454183097967
0.0639088898897171,0.5454361873990307,0.16882067851373184,0.7896454183097967
0.06389600038528442,0.5462439418416801,0.16882067851373184,0.7896454183097967
0.06389377266168594,0.5462439418416801,0.16902261712439418,0.7896454183097967
0.0638890191912651,0.5464458804523424,0.16902261712439418,0.7896454183097967
0.06387491524219513,0.5464458804523424,0.16922455573505654,0.7896454183097967
0.0638442113995552,0.5468497576736672,0.16922455573505654,0.7896454183097967
0.06384038180112839,0.5468497576736672,0.1694264943457189,0.7896454183097967
0.06377531588077545,0.5474555735056543,0.1694264943457189,0.7896454183097967
0.06376749277114868,0.5474555735056543,0.16962843295638125,0.7896454183097967
0.06370348483324051,0.5480613893376414,0.16962843295638125,0.7896454183097967
0.06367771327495575,0.5480613893376414,0.17023424878836835,0.7896454183097967
0.0634726881980896,0.5502827140549273,0.17023424878836835,0.7896454183097967
0.06343593448400497,0.5502827140549273,0.17084006462035542,0.7896454183097967
0.0634060800075531,0.5508885298869144,0.17084006462035542,0.7896454183097967
0.06340066343545914,0.5508885298869144,0.17104200323101776,0.7896454183097967
0.06334145367145538,0.5514943457189014,0.17104200323101776,0.7896454183097967
0.06326823681592941,0.5514943457189014,0.17124394184168013,0.7896454183097967
0.06325169652700424,0.5518982229402262,0.17124394184168013,0.7896454183097967
0.06318823993206024,0.5518982229402262,0.17164781906300486,0.7896454183097967
0.0631769523024559,0.5521001615508885,0.17164781906300486,0.7896454183097967
0.06317368149757385,0.5521001615508885,0.1718497576736672,0.7896454183097967
0.06313047558069229,0.5525040387722132,0.1718497576736672,0.7896454183097967
0.06311174482107162,0.5525040387722132,0.17225363489499193,0.7896454183097967
0.06284643709659576,0.5549273021001615,0.17225363489499193,0.7896454183097967
0.06283463537693024,0.5549273021001615,0.17265751211631664,0.7896454183097967
0.06281944364309311,0.5551292407108239,0.17265751211631664,0.7896454183097967
0.06281596422195435,0.5551292407108239,0.172859450726979,0.7896454183097967
0.06281007081270218,0.5553311793214862,0.172859450726979,0.7896454183097967
0.06277942657470703,0.5553311793214862,0.17346526655896607,0.7896454183097967
0.06263814121484756,0.5571486268174475,0.17346526655896607,0.7896454183097967
0.0626043900847435,0.5571486268174475,0.17407108239095315,0.7896454183097967
0.06255846470594406,0.5575525040387722,0.17407108239095315,0.7896454183097967
0.06252286583185196,0.5575525040387722,0.17447495961227788,0.7896454183097967
0.06251450628042221,0.5577544426494345,0.17447495961227788,0.7896454183097967
0.06248938664793968,0.5577544426494345,0.17467689822294022,0.7896454183097967
0.06242009997367859,0.558562197092084,0.17467689822294022,0.7896454183097967
0.06241917237639427,0.558562197092084,0.17487883683360259,0.7896454183097967
0.06240106001496315,0.5587641357027464,0.17487883683360259,0.7896454183097967
0.062400203198194504,0.5587641357027464,0.17508077544426495,0.7896454183097967
0.06228542700409889,0.5601777059773829,0.17508077544426495,0.7896454183097967
0.06227978691458702,0.5601777059773829,0.1752827140549273,0.7896454183097967
0.06225263699889183,0.56078352180937,0.1752827140549273,0.7896454183097967
0.062220003455877304,0.56078352180937,0.17548465266558966,0.7896454183097967
0.06221406161785126,0.5609854604200323,0.17548465266558966,0.7896454183097967
0.062196675688028336,0.5609854604200323,0.1758885298869144,0.7896454183097967
0.062093473970890045,0.5623990306946688,0.1758885298869144,0.7896454183097967
0.062087900936603546,0.5623990306946688,0.17609046849757673,0.7896454183097967
0.06208374723792076,0.5628029079159935,0.17609046849757673,0.7896454183097967
0.062078822404146194,0.5628029079159935,0.1762924071082391,0.7896454183097967
0.06205934286117554,0.5630048465266559,0.1762924071082391,0.7896454183097967
0.06205661594867706,0.5630048465266559,0.17649434571890146,0.7896454183097967
0.06203683465719223,0.5638126009693053,0.17649434571890146,0.7896454183097967
0.06201177462935448,0.5638126009693053,0.1766962843295638,0.7896454183097967
0.06200077384710312,0.5640145395799677,0.1766962843295638,0.7896454183097967
0.06195469945669174,0.5640145395799677,0.17710016155088854,0.7896454183097967
0.06194381043314934,0.5644184168012925,0.17710016155088854,0.7896454183097967
0.06193830817937851,0.5644184168012925,0.17750403877221324,0.7896454183097967
0.06191515550017357,0.5646203554119548,0.17750403877221324,0.7896454183097967
0.06187114864587784,0.5646203554119548,0.17790791599353797,0.7896454183097967
0.061828482896089554,0.5650242326332795,0.17790791599353797,0.7896454183097967
0.0618261881172657,0.5650242326332795,0.1781098546042003,0.7896454183097967
0.06178058311343193,0.5656300484652665,0.1781098546042003,0.7896454183097967
0.06174411624670029,0.5656300484652665,0.17851373182552505,0.7896454183097967
0.06170951947569847,0.5662358642972536,0.17851373182552505,0.7896454183097967
0.06169235333800316,0.5662358642972536,0.1787156704361874,0.7896454183097967
0.06166594848036766,0.5666397415185783,0.1787156704361874,0.7896454183097967
0.06165860593318939,0.5666397415185783,0.17891760904684975,0.7896454183097967
0.06163399666547775,0.567043618739903,0.17891760904684975,0.7896454183097967
0.06162166967988014,0.567043618739903,0.17911954765751212,0.7896454183097967
0.06159578263759613,0.5674474959612278,0.17911954765751212,0.7896454183097967
0.06158767640590668,0.5674474959612278,0.17952342487883682,0.7896454183097967
0.06155780702829361,0.5678513731825525,0.17952342487883682,0.7896454183097967
0.06154788285493851,0.5678513731825525,0.1797253634894992,0.7896454183097967
0.061515212059020996,0.5684571890145396,0.1797253634894992,0.7896454183097967
0.061481963843107224,0.5684571890145396,0.1801292407108239,0.7896454183097967
0.061362333595752716,0.5698707592891761,0.1801292407108239,0.7896454183097967
0.06135571375489235,0.5698707592891761,0.18033117932148626,0.7896454183097967
0.06134757399559021,0.5700726978998385,0.18033117932148626,0.7896454183097967
0.06128659099340439,0.5700726978998385,0.18053311793214863,0.7896454183097967
0.06128200143575668,0.5702746365105008,0.18053311793214863,0.7896454183097967
0.0612526535987854,0.5702746365105008,0.1811389337641357,0.7896454183097967
0.06123780831694603,0.5708804523424879,0.1811389337641357,0.7896454183097967
0.061209749430418015,0.5708804523424879,0.18134087237479807,0.7896454183097967
0.06109759956598282,0.572092084006462,0.18134087237479807,0.7896454183097967
0.06108338385820389,0.572092084006462,0.1815428109854604,0.7896454183097967
0.06102679297327995,0.5728998384491115,0.1815428109854604,0.7896454183097967
0.06101568788290024,0.5728998384491115,0.18174474959612277,0.7896454183097967
0.06100093945860863,0.5731017770597738,0.18174474959612277,0.7896454183097967
0.060970526188611984,0.5731017770597738,0.1821486268174475,0.7896454183097967
0.060860589146614075,0.5739095315024233,0.1821486268174475,0.7896454183097967
0.06080799922347069,0.5739095315024233,0.18235056542810985,0.7896454183097967
0.060706689953804016,0.5749192245557351,0.18235056542810985,0.7896454183097967
0.06070509925484657,0.5749192245557351,0.1825525040387722,0.7896454183097967
0.06057620793581009,0.5765347334410339,0.1825525040387722,0.7896454183097967
0.060563575476408005,0.5765347334410339,0.18275444264943458,0.7896454183097967
0.06055507808923721,0.5767366720516963,0.18275444264943458,0.7896454183097967
0.06054779514670372,0.5767366720516963,0.18295638126009692,0.7896454183097967
0.06053627282381058,0.5769386106623586,0.18295638126009692,0.7896454183097967
0.060532160103321075,0.5769386106623586,0.18315831987075928,0.7896454183097967
0.06044963374733925,0.5779483037156704,0.18315831987075928,0.7896454183097967
0.06039858236908913,0.5779483037156704,0.18396607431340872,0.7896454183097967
0.06038905307650566,0.5781502423263328,0.18396607431340872,0.7896454183097967
0.06038855388760567,0.5781502423263328,0.1841680129240711,0.7896454183097967
0.06023252755403519,0.5795638126009693,0.1841680129240711,0.7896454183097967
0.06022704392671585,0.5795638126009693,0.18436995153473343,0.7896454183097967
0.060161568224430084,0.5803715670436187,0.18436995153473343,0.7896454183097967
0.06010733172297478,0.5803715670436187,0.18497576736672053,0.7896454183097967
0.060081612318754196,0.5809773828756059,0.18497576736672053,0.7896454183097967
0.060071419924497604,0.5809773828756059,0.18517770597738287,0.7896454183097967
0.060033347457647324,0.5811793214862682,0.18517770597738287,0.7896454183097967
0.06000557541847229,0.5811793214862682,0.18578352180936994,0.7896454183097967
0.059984296560287476,0.5815831987075929,0.18578352180936994,0.7896454183097967
0.05991973727941513,0.5815831987075929,0.18638933764135704,0.7896454183097967
0.059912558645009995,0.5817851373182552,0.18638933764135704,0.7896454183097967
0.05989325791597366,0.5817851373182552,0.18679321486268174,0.7896454183097967
0.05985438451170921,0.5821890145395799,0.18679321486268174,0.7896454183097967
0.05980895087122917,0.5821890145395799,0.18739903069466882,0.7896454183097967
0.05977930873632431,0.5829967689822294,0.18739903069466882,0.7896454183097967
0.059766463935375214,0.5829967689822294,0.18760096930533118,0.7896454183097967
0.05974110960960388,0.5838045234248789,0.18760096930533118,0.7896454183097967
0.05970020964741707,0.5838045234248789,0.1880048465266559,0.7896454183097967
0.059688132256269455,0.5840064620355412,0.1880048465266559,0.7896454183097967
0.05960767716169357,0.5840064620355412,0.18840872374798062,0.7896454183097967
0.059544533491134644,0.5846122778675282,0.18840872374798062,0.7896454183097967
0.05954308435320854,0.5846122778675282,0.18861066235864296,0.7896454183097967
0.05953741818666458,0.5848142164781907,0.18861066235864296,0.7896454183097967
0.05950755998492241,0.5848142164781907,0.18881260096930533,0.7896454183097967
0.05943315103650093,0.5856219709208401,0.18881260096930533,0.7896454183097967
0.059425175189971924,0.5856219709208401,0.1890145395799677,0.7896454183097967
0.05936809629201889,0.5858239095315024,0.1890145395799677,0.7896454183097967
0.05934598669409752,0.5858239095315024,0.1894184168012924,0.7896454183097967
0.0593118891119957,0.5862277867528272,0.1894184168012924,0.7896454183097967
0.05923298001289368,0.5862277867528272,0.19022617124394184,0.7896454183097967
0.05919503793120384,0.5864297253634895,0.19022617124394184,0.7896454183097967
0.059172093868255615,0.5864297253634895,0.1904281098546042,0.7896454183097967
0.059114933013916016,0.5868336025848142,0.1904281098546042,0.7896454183097967
0.05908865109086037,0.5868336025848142,0.19063004846526657,0.7896454183097967
0.059078849852085114,0.5872374798061389,0.19063004846526657,0.7896454183097967
0.05906123295426369,0.5872374798061389,0.1908319870759289,0.7896454183097967
0.059043820947408676,0.5876413570274637,0.1908319870759289,0.7896454183097967
0.0590086355805397,0.5876413570274637,0.19143780290791598,0.7896454183097967
0.05887791886925697,0.5884491114701131,0.19143780290791598,0.7896454183097967
0.05883001163601875,0.5884491114701131,0.19204361873990308,0.7896454183097967
0.05882493406534195,0.5890549273021002,0.19204361873990308,0.7896454183097967
0.05881870165467262,0.5890549273021002,0.19224555735056542,0.7896454183097967
0.058797210454940796,0.5894588045234249,0.19224555735056542,0.7896454183097967
0.05878745764493942,0.5894588045234249,0.19264943457189015,0.7896454183097967
0.05876316875219345,0.590064620355412,0.19264943457189015,0.7896454183097967
0.05872086435556412,0.590064620355412,0.19305331179321486,0.7896454183097967
0.05871139466762543,0.5902665589660743,0.19305331179321486,0.7896454183097967
0.05868721380829811,0.5902665589660743,0.19325525040387723,0.7896454183097967
0.058669187128543854,0.5904684975767367,0.19325525040387723,0.7896454183097967
0.05864701792597771,0.5904684975767367,0.1934571890145396,0.7896454183097967
0.058628033846616745,0.590670436187399,0.1934571890145396,0.7896454183097967
0.0586172416806221,0.590670436187399,0.19365912762520193,0.7896454183097967
0.058614399284124374,0.5908723747980614,0.19365912762520193,0.7896454183097967
0.058605559170246124,0.5908723747980614,0.1938610662358643,0.7896454183097967
0.05858815833926201,0.5916801292407108,0.1938610662358643,0.7896454183097967
0.05857514217495918,0.5916801292407108,0.194264943457189,0.7896454183097967
0.05850487947463989,0.592891760904685,0.194264943457189,0.7896454183097967
0.05847849324345589,0.592891760904685,0.19446688206785137,0.7896454183097967
0.058434776961803436,0.5932956381260097,0.19446688206785137,0.7896454183097967
0.058433838188648224,0.5932956381260097,0.19466882067851374,0.7896454183097967
0.05840916931629181,0.5936995153473344,0.19466882067851374,0.7896454183097967
0.05840044468641281,0.5936995153473344,0.1948707592891761,0.7896454183097967
0.05835273861885071,0.5939014539579968,0.1948707592891761,0.7896454183097967
0.0583171509206295,0.5939014539579968,0.1952746365105008,0.7896454183097967
0.05831636115908623,0.5941033925686591,0.1952746365105008,0.7896454183097967
0.05826401337981224,0.5941033925686591,0.19567851373182552,0.7896454183097967
0.058211129158735275,0.5947092084006462,0.19567851373182552,0.7896454183097967
0.05819898843765259,0.5947092084006462,0.19608239095315025,0.7896454183097967
0.058153778314590454,0.5953150242326333,0.19608239095315025,0.7896454183097967
0.05814963951706886,0.5953150242326333,0.1962843295638126,0.7896454183097967
0.05808546394109726,0.5961227786752827,0.1962843295638126,0.7896454183097967
0.058060649782419205,0.5961227786752827,0.19648626817447495,0.7896454183097967
0.058037687093019485,0.5965266558966075,0.19648626817447495,0.7896454183097967
0.05798082426190376,0.5965266558966075,0.1968901453957997,0.7896454183097967
0.05796968564391136,0.5967285945072698,0.1968901453957997,0.7896454183097967
0.057963669300079346,0.5967285945072698,0.19709208400646203,0.7896454183097967
0.057955268770456314,0.5969305331179321,0.19709208400646203,0.7896454183097967
0.05795072764158249,0.5969305331179321,0.1972940226171244,0.7896454183097967
0.05790122225880623,0.5973344103392568,0.1972940226171244,0.7896454183097967
0.057877518236637115,0.5973344103392568,0.1976978998384491,0.7896454183097967
0.057869479060173035,0.5975363489499192,0.1976978998384491,0.7896454183097967
0.05785760655999184,0.5975363489499192,0.19789983844911146,0.7896454183097967
0.05784318596124649,0.597940226171244,0.19789983844911146,0.7896454183097967
0.05783236771821976,0.597940226171244,0.1983037156704362,0.7896454183097967
0.05782243609428406,0.5981421647819063,0.1983037156704362,0.7896454183097967
0.05775217339396477,0.5981421647819063,0.1987075928917609,0.7896454183097967
0.0576777346432209,0.5993537964458805,0.1987075928917609,0.7896454183097967
0.05767698213458061,0.5993537964458805,0.19890953150242327,0.7896454183097967
0.057670626789331436,0.5995557350565428,0.19890953150242327,0.7896454183097967
0.057644471526145935,0.5995557350565428,0.1991114701130856,0.7896454183097967
0.057635724544525146,0.5997576736672051,0.1991114701130856,0.7896454183097967
0.057597871869802475,0.5997576736672051,0.19931340872374798,0.7896454183097967
0.05757451802492142,0.6001615508885298,0.19931340872374798,0.7896454183097967
0.05756125971674919,0.6001615508885298,0.19951534733441034,0.7896454183097967
0.05747271329164505,0.6015751211631664,0.19951534733441034,0.7896454183097967
0.05746561661362648,0.6015751211631664,0.1997172859450727,0.7896454183097967
0.05740408971905708,0.6025848142164781,0.1997172859450727,0.7896454183097967
0.05736342817544937,0.6025848142164781,0.20032310177705978,0.7896454183097967
0.05728735402226448,0.6031906300484653,0.20032310177705978,0.7896454183097967
0.05728042498230934,0.6031906300484653,0.20092891760904685,0.7896454183097967
0.05712403357028961,0.6044022617124394,0.20092891760904685,0.7896454183097967
0.057081207633018494,0.6044022617124394,0.20113085621970922,0.7896454183097967
0.05704416707158089,0.6046042003231018,0.20113085621970922,0.7896454183097967
0.05704105272889137,0.6046042003231018,0.20133279483037156,0.7896454183097967
0.05692951753735542,0.6058158319870759,0.20133279483037156,0.7896454183097967
0.05690992996096611,0.6058158319870759,0.20153473344103393,0.7896454183097967
0.056861914694309235,0.6070274636510501,0.20153473344103393,0.7896454183097967
0.05683180317282677,0.6070274636510501,0.202140549273021,0.7896454183097967
0.056726645678281784,0.6078352180936996,0.202140549273021,0.7896454183097967
0.05670461431145668,0.6078352180936996,0.20234248788368336,0.7896454183097967
0.05664559453725815,0.6082390953150242,0.20234248788368336,0.7896454183097967
0.05664420500397682,0.6082390953150242,0.20254442649434573,0.7896454183097967
0.05663915351033211,0.6084410339256866,0.20254442649434573,0.7896454183097967
0.056636177003383636,0.6084410339256866,0.20274636510500807,0.7896454183097967
0.056616783142089844,0.6086429725363489,0.20274636510500807,0.7896454183097967
0.05660941079258919,0.6086429725363489,0.20294830371567044,0.7896454183097967
0.05655684322118759,0.6092487883683361,0.20294830371567044,0.7896454183097967
0.05654298514127731,0.6092487883683361,0.2031502423263328,0.7896454183097967
0.05652715265750885,0.6096526655896607,0.2031502423263328,0.7896454183097967
0.05651869252324104,0.6096526655896607,0.20335218093699514,0.7896454183097967
0.05641560256481171,0.6106623586429726,0.20335218093699514,0.7896454183097967
0.05639379099011421,0.6106623586429726,0.20395799676898224,0.7896454183097967
0.05638762190937996,0.6108642972536349,0.20395799676898224,0.7896454183097967
0.05638502538204193,0.6108642972536349,0.20415993537964458,0.7896454183097967
0.0563761368393898,0.6110662358642972,0.20415993537964458,0.7896454183097967
0.05636167526245117,0.6110662358642972,0.2045638126009693,0.7896454183097967
0.05634104087948799,0.6114701130856219,0.2045638126009693,0.7896454183097967
0.05633965879678726,0.6114701130856219,0.20476575121163165,0.7896454183097967
0.05631445720791817,0.6120759289176091,0.20476575121163165,0.7896454183097967
0.05624859035015106,0.6120759289176091,0.20577544426494346,0.7896454183097967
0.05619919300079346,0.6124798061389337,0.20577544426494346,0.7896454183097967
0.05619850754737854,0.6124798061389337,0.20597738287560582,0.7896454183097967
0.05615538731217384,0.6130856219709209,0.20597738287560582,0.7896454183097967
0.05614117905497551,0.6130856219709209,0.20617932148626816,0.7896454183097967
0.056129585951566696,0.6134894991922456,0.20617932148626816,0.7896454183097967
0.056116942316293716,0.6134894991922456,0.20638126009693053,0.7896454183097967
0.05610152333974838,0.6136914378029079,0.20638126009693053,0.7896454183097967
0.05609865486621857,0.6136914378029079,0.2065831987075929,0.7896454183097967
0.05606146901845932,0.6140953150242326,0.2065831987075929,0.7896454183097967
0.05605218559503555,0.6140953150242326,0.20678513731825526,0.7896454183097967
0.05602759122848511,0.6144991922455574,0.20678513731825526,0.7896454183097967
0.056024689227342606,0.6144991922455574,0.2069870759289176,0.7896454183097967
0.05599727854132652,0.6151050080775444,0.2069870759289176,0.7896454183097967
0.05596759915351868,0.6151050080775444,0.20718901453957997,0.7896454183097967
0.05595768615603447,0.6155088852988692,0.20718901453957997,0.7896454183097967
0.05595686659216881,0.6155088852988692,0.20739095315024234,0.7896454183097967
0.05595166236162186,0.6157108239095315,0.20739095315024234,0.7896454183097967
0.0559379979968071,0.6157108239095315,0.20759289176090467,0.7896454183097967
0.05591477081179619,0.6161147011308562,0.20759289176090467,0.7896454183097967
0.05588047206401825,0.6161147011308562,0.2079967689822294,0.7896454183097967
0.055874329060316086,0.6165185783521809,0.2079967689822294,0.7896454183097967
0.055845413357019424,0.6165185783521809,0.2084006462035541,0.7896454183097967
0.05576834827661514,0.617124394184168,0.2084006462035541,0.7896454183097967
0.05576426163315773,0.617124394184168,0.20860258481421648,0.7896454183097967
0.05557861551642418,0.6191437802907916,0.20860258481421648,0.7896454183097967
0.055578138679265976,0.6191437802907916,0.20880452342487885,0.7896454183097967
0.055569373071193695,0.619345718901454,0.20880452342487885,0.7896454183097967
0.05555783957242966,0.619345718901454,0.20941033925686592,0.7896454183097967
0.05553309619426727,0.6195476575121163,0.20941033925686592,0.7896454183097967
0.05553020164370537,0.6195476575121163,0.20961227786752828,0.7896454183097967
0.05551132932305336,0.619951534733441,0.20961227786752828,0.7896454183097967
0.055507536977529526,0.619951534733441,0.20981421647819062,0.7896454183097967
0.05548679456114769,0.6203554119547657,0.20981421647819062,0.7896454183097967
0.05548382177948952,0.6203554119547657,0.210016155088853,0.7896454183097967
0.05544806271791458,0.6209612277867528,0.210016155088853,0.7896454183097967
0.055430326610803604,0.6209612277867528,0.2104200323101777,0.7896454183097967
0.05542104318737984,0.6213651050080775,0.2104200323101777,0.7896454183097967
0.05539896711707115,0.6213651050080775,0.21062197092084006,0.7896454183097967
0.055349502712488174,0.6223747980613893,0.21062197092084006,0.7896454183097967
0.05534641444683075,0.6223747980613893,0.21082390953150243,0.7896454183097967
0.055301688611507416,0.622778675282714,0.21082390953150243,0.7896454183097967
0.05529579147696495,0.622778675282714,0.21102584814216477,0.7896454183097967
0.0552290678024292,0.6231825525040388,0.21102584814216477,0.7896454183097967
0.05519275739789009,0.6231825525040388,0.2114297253634895,0.7896454183097967
0.055170655250549316,0.6237883683360258,0.2114297253634895,0.7896454183097967
0.05516452342271805,0.6237883683360258,0.21163166397415187,0.7896454183097967
0.0550948828458786,0.6247980613893377,0.21163166397415187,0.7896454183097967
0.05507761612534523,0.6247980613893377,0.2118336025848142,0.7896454183097967
0.05505555123090744,0.625,0.2118336025848142,0.7896454183097967
0.055028099566698074,0.625,0.21223747980613894,0.7896454183097967
0.05502389371395111,0.625605815831987,0.21223747980613894,0.7896454183097967
0.05501400679349899,0.625605815831987,0.21264135702746365,0.7896454183097967
0.05499602481722832,0.6258077544426495,0.21264135702746365,0.7896454183097967
0.054995011538267136,0.6258077544426495,0.212843295638126,0.7896454183097967
0.05495869368314743,0.6264135702746365,0.212843295638126,0.7896454183097967
0.054958559572696686,0.6264135702746365,0.21304523424878838,0.7896454183097967
0.054866231977939606,0.6280290791599353,0.21304523424878838,0.7896454183097967
0.0548587366938591,0.6280290791599353,0.21344911147011308,0.7896454183097967
0.05485280230641365,0.6282310177705978,0.21344911147011308,0.7896454183097967
0.054830536246299744,0.6282310177705978,0.21365105008077545,0.7896454183097967
0.0547933354973793,0.6284329563812601,0.21365105008077545,0.7896454183097967
0.0547306165099144,0.6284329563812601,0.21405492730210016,0.7896454183097967
0.05469076707959175,0.6286348949919225,0.21405492730210016,0.7896454183097967
0.054689474403858185,0.6286348949919225,0.21425686591276252,0.7896454183097967
0.0545823760330677,0.6294426494345718,0.21425686591276252,0.7896454183097967
0.0545809231698513,0.6294426494345718,0.2144588045234249,0.7896454183097967
0.05455968901515007,0.6298465266558966,0.2144588045234249,0.7896454183097967
0.05450815707445145,0.6298465266558966,0.21466074313408723,0.7896454183097967
0.05444631725549698,0.6310581583198708,0.21466074313408723,0.7896454183097967
0.05441240593791008,0.6310581583198708,0.2148626817447496,0.7896454183097967
0.0543595626950264,0.6322697899838449,0.2148626817447496,0.7896454183097967
0.05434804409742355,0.6322697899838449,0.21506462035541196,0.7896454183097967
0.054317522794008255,0.6332794830371568,0.21506462035541196,0.7896454183097967
0.05427344888448715,0.6332794830371568,0.21546849757673667,0.7896454183097967
0.054242346435785294,0.6336833602584814,0.21546849757673667,0.7896454183097967
0.054227087646722794,0.6336833602584814,0.2158723747980614,0.7896454183097967
0.05421336367726326,0.6338852988691438,0.2158723747980614,0.7896454183097967
0.054213110357522964,0.6338852988691438,0.21607431340872374,0.7896454183097967
0.05419674515724182,0.6340872374798061,0.21607431340872374,0.7896454183097967
0.05418160557746887,0.6340872374798061,0.2162762520193861,0.7896454183097967
0.05414169281721115,0.6344911147011308,0.2162762520193861,0.7896454183097967
0.054130442440509796,0.6344911147011308,0.21647819063004847,0.7896454183097967
0.05411997064948082,0.6348949919224556,0.21647819063004847,0.7896454183097967
0.054113470017910004,0.6348949919224556,0.21688206785137318,0.7896454183097967
0.05411319062113762,0.6350969305331179,0.21688206785137318,0.7896454183097967
0.054105132818222046,0.6350969305331179,0.21708400646203554,0.7896454183097967
0.05410381406545639,0.6352988691437803,0.21708400646203554,0.7896454183097967
0.054085731506347656,0.6352988691437803,0.2172859450726979,0.7896454183097967
0.054058853536844254,0.635702746365105,0.2172859450726979,0.7896454183097967
0.05404973402619362,0.635702746365105,0.21748788368336025,0.7896454183097967
0.05404562130570412,0.6359046849757674,0.21748788368336025,0.7896454183097967
0.05404090881347656,0.6359046849757674,0.21768982229402262,0.7896454183097967
0.05402996018528938,0.6361066235864298,0.21768982229402262,0.7896454183097967
0.053965333849191666,0.6361066235864298,0.2182956381260097,0.7896454183097967
0.05395042523741722,0.6367124394184168,0.2182956381260097,0.7896454183097967
0.05394487828016281,0.6367124394184168,0.21849757673667206,0.7896454183097967
0.05393783748149872,0.6369143780290791,0.21849757673667206,0.7896454183097967
0.05393046513199806,0.6369143780290791,0.21869951534733442,0.7896454183097967
0.05392865836620331,0.6371163166397416,0.21869951534733442,0.7896454183097967
0.053923849016427994,0.6371163166397416,0.21910339256865913,0.7896454183097967
0.05388544872403145,0.6373182552504039,0.21910339256865913,0.7896454183097967
0.05386687442660332,0.6373182552504039,0.2193053311793215,0.7896454183097967
0.05385604500770569,0.6377221324717286,0.2193053311793215,0.7896454183097967
0.05377780273556709,0.6377221324717286,0.21950726978998383,0.7896454183097967
0.0537315309047699,0.6381260096930533,0.21950726978998383,0.7896454183097967
0.05370650067925453,0.6381260096930533,0.21991114701130857,0.7896454183097967
0.0536976158618927,0.6383279483037156,0.21991114701130857,0.7896454183097967
0.053695373237133026,0.6383279483037156,0.22011308562197093,0.7896454183097967
0.05367015302181244,0.6385298869143781,0.22011308562197093,0.7896454183097967
0.05366601049900055,0.6385298869143781,0.22031502423263327,0.7896454183097967
0.053655579686164856,0.6389337641357028,0.22031502423263327,0.7896454183097967
0.05364581197500229,0.6389337641357028,0.22051696284329564,0.7896454183097967
0.053587500005960464,0.6397415185783522,0.22051696284329564,0.7896454183097967
0.0535147488117218,0.6397415185783522,0.22092084006462034,0.7896454183097967
0.05348169431090355,0.6399434571890146,0.22092084006462034,0.7896454183097967
0.05341575667262077,0.6399434571890146,0.22172859450726978,0.7896454183097967
0.05339820310473442,0.6407512116316639,0.22172859450726978,0.7896454183097967
0.053375743329524994,0.6407512116316639,0.22233441033925685,0.7896454183097967
0.05334111675620079,0.6409531502423264,0.22233441033925685,0.7896454183097967
0.05333274230360985,0.6409531502423264,0.22253634894991922,0.7896454183097967
0.05332168564200401,0.6413570274636511,0.22253634894991922,0.7896454183097967
0.053308457136154175,0.6413570274636511,0.22294022617124395,0.7896454183097967
0.05330260470509529,0.6415589660743134,0.22294022617124395,0.7896454183097967
0.053294066339731216,0.6415589660743134,0.2231421647819063,0.7896454183097967
0.05328202620148659,0.6417609046849758,0.2231421647819063,0.7896454183097967
0.053270597010850906,0.6417609046849758,0.22374798061389337,0.7896454183097967
0.05322571471333504,0.6425686591276252,0.22374798061389337,0.7896454183097967
0.053214192390441895,0.6425686591276252,0.2241518578352181,0.7896454183097967
0.053205620497465134,0.6427705977382876,0.2241518578352181,0.7896454183097967
0.05319556966423988,0.6427705977382876,0.22435379644588047,0.7896454183097967
0.053191859275102615,0.6429725363489499,0.22435379644588047,0.7896454183097967
0.053190458565950394,0.6429725363489499,0.2245557350565428,0.7896454183097967
0.05317966639995575,0.6431744749596123,0.2245557350565428,0.7896454183097967
0.053177621215581894,0.6431744749596123,0.22475767366720517,0.7896454183097967
0.05316907539963722,0.6433764135702746,0.22475767366720517,0.7896454183097967
0.053163591772317886,0.6433764135702746,0.22495961227786754,0.7896454183097967
0.053151704370975494,0.643578352180937,0.22495961227786754,0.7896454183097967
0.05305292457342148,0.643578352180937,0.22516155088852988,0.7896454183097967
0.052995193749666214,0.6441841680129241,0.22516155088852988,0.7896454183097967
0.05297357961535454,0.6441841680129241,0.2255654281098546,0.7896454183097967
0.052939027547836304,0.6447899838449112,0.2255654281098546,0.7896454183097967
0.052877675741910934,0.6447899838449112,0.22596930533117932,0.7896454183097967
0.052865222096443176,0.6449919224555735,0.22596930533117932,0.7896454183097967
0.05280926451086998,0.6449919224555735,0.22677705977382875,0.7896454183097967
0.05277284234762192,0.6457996768982229,0.22677705977382875,0.7896454183097967
0.05277136713266373,0.6457996768982229,0.22697899838449112,0.7896454183097967
0.052740562707185745,0.6460016155088854,0.22697899838449112,0.7896454183097967
0.05273837968707085,0.6460016155088854,0.22718093699515346,0.7896454183097967
0.05271974951028824,0.6470113085621971,0.22718093699515346,0.7896454183097967
0.05269337445497513,0.6470113085621971,0.22738287560581583,0.7896454183097967
0.05262463912367821,0.6488287560581584,0.22738287560581583,0.7896454183097967
0.05258672684431076,0.6488287560581584,0.22839256865912763,0.7896454183097967
0.052516963332891464,0.6494345718901454,0.22839256865912763,0.7896454183097967
0.052504681050777435,0.6494345718901454,0.22859450726978997,0.7896454183097967
0.05249951034784317,0.6498384491114702,0.22859450726978997,0.7896454183097967
0.05247001722455025,0.6498384491114702,0.2289983844911147,0.7896454183097967
0.05235454812645912,0.6516558966074314,0.2289983844911147,0.7896454183097967
0.05234918370842934,0.6516558966074314,0.22920032310177707,0.7896454183097967
0.05232640728354454,0.652059773828756,0.22920032310177707,0.7896454183097967
0.05229440703988075,0.652059773828756,0.2294022617124394,0.7896454183097967
0.05229039862751961,0.6522617124394184,0.2294022617124394,0.7896454183097967
0.052245330065488815,0.6522617124394184,0.22980613893376414,0.7896454183097967
0.05224285274744034,0.6524636510500808,0.22980613893376414,0.7896454183097967
0.052241384983062744,0.6524636510500808,0.23000807754442648,0.7896454183097967
0.052184704691171646,0.6530694668820679,0.23000807754442648,0.7896454183097967
0.052164673805236816,0.6530694668820679,0.23021001615508885,0.7896454183097967
0.05203632265329361,0.6538772213247173,0.23021001615508885,0.7896454183097967
0.05196545645594597,0.6538772213247173,0.23081583198707592,0.7896454183097967
0.05189868062734604,0.654281098546042,0.23081583198707592,0.7896454183097967
0.05186145007610321,0.654281098546042,0.23121970920840065,0.7896454183097967
0.05182146281003952,0.6546849757673667,0.23121970920840065,0.7896454183097967
0.051800891757011414,0.6546849757673667,0.23182552504038773,0.7896454183097967
0.051791850477457047,0.654886914378029,0.23182552504038773,0.7896454183097967
0.05176136642694473,0.654886914378029,0.23222940226171243,0.7896454183097967
0.05170049890875816,0.6558966074313409,0.23222940226171243,0.7896454183097967
0.05167124420404434,0.6558966074313409,0.23263327948303716,0.7896454183097967
0.05166950449347496,0.6560985460420032,0.23263327948303716,0.7896454183097967
0.05164964497089386,0.6560985460420032,0.2328352180936995,0.7896454183097967
0.051615554839372635,0.656502423263328,0.2328352180936995,0.7896454183097967
0.051585473120212555,0.656502423263328,0.2334410339256866,0.7896454183097967
0.05155637487769127,0.6573101777059773,0.2334410339256866,0.7896454183097967
0.051522478461265564,0.6573101777059773,0.23364297253634894,0.7896454183097967
0.051511891186237335,0.6575121163166397,0.23364297253634894,0.7896454183097967
0.05151119828224182,0.6575121163166397,0.2338449111470113,0.7896454183097967
0.05147239565849304,0.6581179321486268,0.2338449111470113,0.7896454183097967
0.051455069333314896,0.6581179321486268,0.23424878836833601,0.7896454183097967
0.0514446496963501,0.6585218093699515,0.23424878836833601,0.7896454183097967
0.05141189694404602,0.6585218093699515,0.23445072697899838,0.7896454183097967
0.05138279125094414,0.6587237479806138,0.23445072697899838,0.7896454183097967
0.05138040706515312,0.6587237479806138,0.23465266558966075,0.7896454183097967
0.05135829746723175,0.6589256865912763,0.23465266558966075,0.7896454183097967
0.05135433375835419,0.6589256865912763,0.2348546042003231,0.7896454183097967
0.051327839493751526,0.659329563812601,0.2348546042003231,0.7896454183097967
0.0513090118765831,0.659329563812601,0.23505654281098545,0.7896454183097967
0.05124100670218468,0.6597334410339257,0.23505654281098545,0.7896454183097967
0.05122588202357292,0.6597334410339257,0.23525848142164782,0.7896454183097967
0.051209304481744766,0.659935379644588,0.23525848142164782,0.7896454183097967
0.05115371569991112,0.659935379644588,0.23626817447495962,0.7896454183097967
0.05111381411552429,0.6601373182552503,0.23626817447495962,0.7896454183097967
0.051084358245134354,0.6601373182552503,0.23647011308562196,0.7896454183097967
0.05107160285115242,0.6605411954765751,0.23647011308562196,0.7896454183097967
0.051040343940258026,0.6605411954765751,0.2368739903069467,0.7896454183097967
0.05100945383310318,0.6607431340872375,0.2368739903069467,0.7896454183097967
0.05099402368068695,0.6607431340872375,0.23707592891760904,0.7896454183097967
0.050967685878276825,0.6619547657512116,0.23707592891760904,0.7896454183097967
0.0509602315723896,0.6619547657512116,0.2372778675282714,0.7896454183097967
0.05096020922064781,0.662156704361874,0.2372778675282714,0.7896454183097967
0.05095645785331726,0.662156704361874,0.23747980613893377,0.7896454183097967
0.0509444996714592,0.6623586429725363,0.23747980613893377,0.7896454183097967
0.050935689359903336,0.6623586429725363,0.23768174474959614,0.7896454183097967
0.050935376435518265,0.6625605815831987,0.23768174474959614,0.7896454183097967
0.05088405683636665,0.6625605815831987,0.23788368336025847,0.7896454183097967
0.05083947256207466,0.6631663974151858,0.23788368336025847,0.7896454183097967
0.05083402618765831,0.6631663974151858,0.23808562197092084,0.7896454183097967
0.0508209690451622,0.6633683360258481,0.23808562197092084,0.7896454183097967
0.05081737041473389,0.6633683360258481,0.2382875605815832,0.7896454183097967
0.05081401392817497,0.6635702746365105,0.2382875605815832,0.7896454183097967
0.05077202990651131,0.6635702746365105,0.23848949919224555,0.7896454183097967
0.05070916563272476,0.6647819063004846,0.23848949919224555,0.7896454183097967
0.05067940801382065,0.6647819063004846,0.23889337641357028,0.7896454183097967
0.05067432299256325,0.664983844911147,0.23889337641357028,0.7896454183097967
0.050663262605667114,0.664983844911147,0.23929725363489499,0.7896454183097967
0.05055507645010948,0.6665993537964459,0.23929725363489499,0.7896454183097967
0.0505550242960453,0.6665993537964459,0.23949919224555735,0.7896454183097967
0.05053190886974335,0.6670032310177706,0.23949919224555735,0.7896454183097967
0.05051952973008156,0.6670032310177706,0.23970113085621972,0.7896454183097967
0.05047675222158432,0.6672051696284329,0.23970113085621972,0.7896454183097967
0.05047173798084259,0.6672051696284329,0.23990306946688206,0.7896454183097967
0.05045631527900696,0.6674071082390953,0.23990306946688206,0.7896454183097967
0.050445012748241425,0.6674071082390953,0.24010500807754442,0.7896454183097967
0.05043767765164375,0.6676090468497576,0.24010500807754442,0.7896454183097967
0.0504152849316597,0.6676090468497576,0.2403069466882068,0.7896454183097967
0.05037959665060043,0.6684168012924071,0.2403069466882068,0.7896454183097967
0.05035390704870224,0.6684168012924071,0.24050888529886916,0.7896454183097967
0.05034075304865837,0.6688206785137318,0.24050888529886916,0.7896454183097967
0.05033740773797035,0.6688206785137318,0.2407108239095315,0.7896454183097967
0.0503116138279438,0.6690226171243941,0.2407108239095315,0.7896454183097967
0.050307746976614,0.6690226171243941,0.24091276252019386,0.7896454183097967
0.05026575177907944,0.6696284329563813,0.24091276252019386,0.7896454183097967
0.05025602877140045,0.6696284329563813,0.24131663974151857,0.7896454183097967
0.05024439096450806,0.6698303715670436,0.24131663974151857,0.7896454183097967
0.05023626983165741,0.6698303715670436,0.2417205169628433,0.7896454183097967
0.050217777490615845,0.6702342487883683,0.2417205169628433,0.7896454183097967
0.05021688714623451,0.6702342487883683,0.24192245557350567,0.7896454183097967
0.050191979855298996,0.6704361873990307,0.24192245557350567,0.7896454183097967
0.05016348138451576,0.6704361873990307,0.24273021001615508,0.7896454183097967
0.05012867972254753,0.6710420032310178,0.24273021001615508,0.7896454183097967
0.05012406408786774,0.6710420032310178,0.2431340872374798,0.7896454183097967
0.05012303218245506,0.6712439418416801,0.2431340872374798,0.7896454183097967
0.05011192709207535,0.6712439418416801,0.24333602584814215,0.7896454183097967
0.05010977387428284,0.6714458804523424,0.24333602584814215,0.7896454183097967
0.05008332058787346,0.6714458804523424,0.24373990306946688,0.7896454183097967
0.05008223280310631,0.6716478190630049,0.24373990306946688,0.7896454183097967
0.05006175488233566,0.6716478190630049,0.2441437802907916,0.7896454183097967
0.05004772171378136,0.6718497576736672,0.2441437802907916,0.7896454183097967
0.05003739148378372,0.6718497576736672,0.24434571890145396,0.7896454183097967
0.050031907856464386,0.6722536348949919,0.24434571890145396,0.7896454183097967
0.050020597875118256,0.6722536348949919,0.24454765751211632,0.7896454183097967
0.050012871623039246,0.6724555735056543,0.24454765751211632,0.7896454183097967
0.050007469952106476,0.6724555735056543,0.24474959612277866,0.7896454183097967
0.05000537633895874,0.6726575121163166,0.24474959612277866,0.7896454183097967
0.0500025674700737,0.6726575121163166,0.24495153473344103,0.7896454183097967
0.049854639917612076,0.6738691437802908,0.24495153473344103,0.7896454183097967
0.04984728991985321,0.6738691437802908,0.2451534733441034,0.7896454183097967
0.049837417900562286,0.6742730210016155,0.2451534733441034,0.7896454183097967
0.049776412546634674,0.6742730210016155,0.24636510500807754,0.7896454183097967
0.04975128918886185,0.6744749596122779,0.24636510500807754,0.7896454183097967
0.049747053533792496,0.6744749596122779,0.24676898222940227,0.7896454183097967
0.04969072714447975,0.6748788368336026,0.24676898222940227,0.7896454183097967
0.04967702552676201,0.6748788368336026,0.24717285945072698,0.7896454183097967
0.049669403582811356,0.6750807754442649,0.24717285945072698,0.7896454183097967
0.049592457711696625,0.6750807754442649,0.24798061389337642,0.7896454183097967
0.04959024488925934,0.6752827140549273,0.24798061389337642,0.7896454183097967
0.04956123232841492,0.6752827140549273,0.24878836833602586,0.7896454183097967
0.0494847409427166,0.6764943457189014,0.24878836833602586,0.7896454183097967
0.04947197809815407,0.6764943457189014,0.2489903069466882,0.7896454183097967
0.04938625916838646,0.6777059773828756,0.2489903069466882,0.7896454183097967
0.04937639459967613,0.6777059773828756,0.24919224555735056,0.7896454183097967
0.04936482384800911,0.677907915993538,0.24919224555735056,0.7896454183097967
0.04936350882053375,0.677907915993538,0.24939418416801293,0.7896454183097967
0.04935091733932495,0.6781098546042004,0.24939418416801293,0.7896454183097967
0.04933943599462509,0.6781098546042004,0.2495961227786753,0.7896454183097967
0.04933782294392586,0.6783117932148627,0.2495961227786753,0.7896454183097967
0.04933186247944832,0.6783117932148627,0.24979806138933763,0.7896454183097967
0.04932684078812599,0.678513731825525,0.24979806138933763,0.7896454183097967
0.04930299520492554,0.678513731825525,0.25020193861066237,0.7896454183097967
0.04928969591856003,0.6789176090468497,0.25020193861066237,0.7896454183097967
0.04928600788116455,0.6789176090468497,0.25040387722132473,0.7896454183097967
0.04923999682068825,0.6793214862681745,0.25040387722132473,0.7896454183097967
0.04923190921545029,0.6793214862681745,0.2508077544426494,0.7896454183097967
0.049214184284210205,0.6795234248788369,0.2508077544426494,0.7896454183097967
0.04915035143494606,0.6795234248788369,0.2520193861066236,0.7896454183097967
0.04909170791506767,0.6801292407108239,0.2520193861066236,0.7896454183097967
0.049081362783908844,0.6801292407108239,0.2522213247172859,0.7896454183097967
0.04904298856854439,0.6805331179321487,0.2522213247172859,0.7896454183097967
0.049023713916540146,0.6805331179321487,0.25262520193861066,0.7896454183097967
0.04900975897908211,0.680735056542811,0.25262520193861066,0.7896454183097967
0.04896464943885803,0.680735056542811,0.2530290791599354,0.7896454183097967
0.048940856009721756,0.6809369951534734,0.2530290791599354,0.7896454183097967
0.04890889301896095,0.6809369951534734,0.25323101777059775,0.7896454183097967
0.048792190849781036,0.6823505654281099,0.25323101777059775,0.7896454183097967
0.04878248646855354,0.6823505654281099,0.2534329563812601,0.7896454183097967
0.048771824687719345,0.6825525040387722,0.2534329563812601,0.7896454183097967
0.048742931336164474,0.6825525040387722,0.2538368336025848,0.7896454183097967
0.048703938722610474,0.6831583198707593,0.2538368336025848,0.7896454183097967
0.04869939386844635,0.6831583198707593,0.25403877221324717,0.7896454183097967
0.04864180088043213,0.6837641357027464,0.25403877221324717,0.7896454183097967
0.04863680154085159,0.6837641357027464,0.2544426494345719,0.7896454183097967
0.04861849546432495,0.684168012924071,0.2544426494345719,0.7896454183097967
0.04861798882484436,0.684168012924071,0.25464458804523427,0.7896454183097967
0.04859849810600281,0.6843699515347335,0.25464458804523427,0.7896454183097967
0.04853050783276558,0.6843699515347335,0.25504846526655894,0.7896454183097967
0.04851282760500908,0.6849757673667205,0.25504846526655894,0.7896454183097967
0.04850352555513382,0.6849757673667205,0.2552504038772213,0.7896454183097967
0.04850040376186371,0.6851777059773829,0.2552504038772213,0.7896454183097967
0.04846751689910889,0.6851777059773829,0.25565428109854604,0.7896454183097967
0.048467207700014114,0.6853796445880452,0.25565428109854604,0.7896454183097967
0.04846249520778656,0.6853796445880452,0.2558562197092084,0.7896454183097967
0.04846065118908882,0.6855815831987075,0.2558562197092084,0.7896454183097967
0.048451125621795654,0.6855815831987075,0.2560581583198708,0.7896454183097967
0.04843335226178169,0.6859854604200323,0.2560581583198708,0.7896454183097967
0.04837493970990181,0.6859854604200323,0.25646203554119545,0.7896454183097967
0.04837249591946602,0.6861873990306947,0.25646203554119545,0.7896454183097967
0.04836399853229523,0.6861873990306947,0.2566639741518578,0.7896454183097967
0.04836075007915497,0.686389337641357,0.2566639741518578,0.7896454183097967
0.048329856246709824,0.686389337641357,0.25706785137318255,0.7896454183097967
0.04831757768988609,0.6867932148626817,0.25706785137318255,0.7896454183097967
0.04829759523272514,0.6867932148626817,0.2572697899838449,0.7896454183097967
0.04828093200922012,0.6869951534733441,0.2572697899838449,0.7896454183097967
0.0482771135866642,0.6869951534733441,0.2574717285945073,0.7896454183097967
0.048271238803863525,0.6871970920840065,0.2574717285945073,0.7896454183097967
0.04826875403523445,0.6871970920840065,0.25767366720516965,0.7896454183097967
0.04826337471604347,0.6873990306946688,0.25767366720516965,0.7896454183097967
0.04825590178370476,0.6873990306946688,0.2582794830371567,0.7896454183097967
0.04821016266942024,0.6884087237479806,0.2582794830371567,0.7896454183097967
0.0481938011944294,0.6884087237479806,0.25848142164781907,0.7896454183097967
0.04816572368144989,0.6890145395799677,0.25848142164781907,0.7896454183097967
0.04816447198390961,0.6890145395799677,0.25868336025848143,0.7896454183097967
0.048155274242162704,0.68921647819063,0.25868336025848143,0.7896454183097967
0.048140715807676315,0.68921647819063,0.2588852988691438,0.7896454183097967
0.04812278598546982,0.6896203554119548,0.2588852988691438,0.7896454183097967
0.048067908734083176,0.6896203554119548,0.25949111470113084,0.7896454183097967
0.04806596785783768,0.6898222940226171,0.25949111470113084,0.7896454183097967
0.04803786426782608,0.6898222940226171,0.2596930533117932,0.7896454183097967
0.04803051799535751,0.6900242326332795,0.2596930533117932,0.7896454183097967
0.04800647124648094,0.6900242326332795,0.2598949919224556,0.7896454183097967
0.04798858240246773,0.6902261712439418,0.2598949919224556,0.7896454183097967
0.04797063395380974,0.6902261712439418,0.2605008077544427,0.7896454183097967
0.04792708531022072,0.690831987075929,0.2605008077544427,0.7896454183097967
0.04791156202554703,0.690831987075929,0.260702746365105,0.7896454183097967
0.04788266494870186,0.6912358642972536,0.260702746365105,0.7896454183097967
0.047852158546447754,0.6912358642972536,0.2611066235864297,0.7896454183097967
0.047846000641584396,0.691437802907916,0.2611066235864297,0.7896454183097967
0.04782983288168907,0.691437802907916,0.2613085621970921,0.7896454183097967
0.04780898243188858,0.6916397415185783,0.2613085621970921,0.7896454183097967
0.047793883830308914,0.6916397415185783,0.26151050080775445,0.7896454183097967
0.04775359481573105,0.692043618739903,0.26151050080775445,0.7896454183097967
0.04774443432688713,0.692043618739903,0.2617124394184168,0.7896454183097967
0.04774031043052673,0.6922455573505655,0.2617124394184168,0.7896454183097967
0.04773974046111107,0.6922455573505655,0.2619143780290792,0.7896454183097967
0.04768176004290581,0.6934571890145396,0.2619143780290792,0.7896454183097967
0.04766944423317909,0.6934571890145396,0.26231825525040386,0.7896454183097967
0.04763936996459961,0.6938610662358643,0.26231825525040386,0.7896454183097967
0.04758918657898903,0.6938610662358643,0.2633279483037157,0.7896454183097967
0.047578759491443634,0.694264943457189,0.2633279483037157,0.7896454183097967
0.04756355658173561,0.694264943457189,0.263529886914378,0.7896454183097967
0.04749269038438797,0.6952746365105008,0.263529886914378,0.7896454183097967
0.04748924821615219,0.6952746365105008,0.26393376413570274,0.7896454183097967
0.047453682869672775,0.6956785137318255,0.26393376413570274,0.7896454183097967
0.047426022589206696,0.6956785137318255,0.2641357027463651,0.7896454183097967
0.04742458462715149,0.6958804523424879,0.2641357027463651,0.7896454183097967
0.04741702973842621,0.6958804523424879,0.2643376413570275,0.7896454183097967
0.04741112142801285,0.6960823909531503,0.2643376413570275,0.7896454183097967
0.047390714287757874,0.6960823909531503,0.26453957996768984,0.7896454183097967
0.04737617447972298,0.6962843295638126,0.26453957996768984,0.7896454183097967
0.0473693311214447,0.6962843295638126,0.2651453957996769,0.7896454183097967
0.04733649268746376,0.6968901453957996,0.2651453957996769,0.7896454183097967
0.04729124531149864,0.6968901453957996,0.2665589660743134,0.7896454183097967
0.04728345945477486,0.697092084006462,0.2665589660743134,0.7896454183097967
0.047262515872716904,0.697092084006462,0.26676090468497576,0.7896454183097967
0.04723634198307991,0.6981017770597738,0.26676090468497576,0.7896454183097967
0.04720648378133774,0.6981017770597738,0.26696284329563813,0.7896454183097967
0.047205619513988495,0.6983037156704361,0.26696284329563813,0.7896454183097967
0.04719367250800133,0.6983037156704361,0.26736672051696286,0.7896454183097967
0.047190651297569275,0.6985056542810986,0.26736672051696286,0.7896454183097967
0.047186221927404404,0.6985056542810986,0.2675686591276252,0.7896454183097967
0.04712928086519241,0.6987075928917609,0.2675686591276252,0.7896454183097967
0.04712824895977974,0.6987075928917609,0.26777059773828754,0.7896454183097967
0.04711659625172615,0.6989095315024233,0.26777059773828754,0.7896454183097967
0.0470971018075943,0.6989095315024233,0.2681744749596123,0.7896454183097967
0.047074031084775925,0.6991114701130856,0.2681744749596123,0.7896454183097967
0.04704584181308746,0.6991114701130856,0.2687802907915994,0.7896454183097967
0.04698915034532547,0.6997172859450727,0.2687802907915994,0.7896454183097967
0.04698404297232628,0.6997172859450727,0.26918416801292405,0.7896454183097967
0.04697316512465477,0.6999192245557351,0.26918416801292405,0.7896454183097967
0.046970024704933167,0.6999192245557351,0.2693861066235864,0.7896454183097967
0.04696691036224365,0.7001211631663974,0.2693861066235864,0.7896454183097967
0.04695667326450348,0.7001211631663974,0.2695880452342488,0.7896454183097967
0.04691220819950104,0.7005250403877221,0.2695880452342488,0.7896454183097967
0.04690653085708618,0.7005250403877221,0.26978998384491115,0.7896454183097967
0.046882808208465576,0.7009289176090469,0.26978998384491115,0.7896454183097967
0.04686141759157181,0.7009289176090469,0.2699919224555735,0.7896454183097967
0.046837542206048965,0.7013327948303716,0.2699919224555735,0.7896454183097967
0.04682203009724617,0.7013327948303716,0.27079967689822293,0.7896454183097967
0.04680698364973068,0.7017366720516963,0.27079967689822293,0.7896454183097967
0.04676320031285286,0.7017366720516963,0.27140549273021003,0.7896454183097967
0.04675169661641121,0.7019386106623586,0.27140549273021003,0.7896454183097967
0.04675007611513138,0.7019386106623586,0.2716074313408724,0.7896454183097967
0.046693213284015656,0.7025444264943457,0.2716074313408724,0.7896454183097967
0.04662729799747467,0.7025444264943457,0.2724151857835218,0.7896454183097967
0.04662678390741348,0.7027463651050081,0.2724151857835218,0.7896454183097967
0.04661283269524574,0.7027463651050081,0.2726171243941842,0.7896454183097967
0.04660731926560402,0.7029483037156704,0.2726171243941842,0.7896454183097967
0.04658665508031845,0.7029483037156704,0.2730210016155089,0.7896454183097967
0.04654660075902939,0.7033521809369951,0.2730210016155089,0.7896454183097967
0.046521056443452835,0.7033521809369951,0.27362681744749595,0.7896454183097967
0.046496450901031494,0.7035541195476576,0.27362681744749595,0.7896454183097967
0.04647328704595566,0.7035541195476576,0.2738287560581583,0.7896454183097967
0.04647188261151314,0.7037560581583199,0.2738287560581583,0.7896454183097967
0.04646355286240578,0.7037560581583199,0.2740306946688207,0.7896454183097967
0.04646322876214981,0.7039579967689822,0.2740306946688207,0.7896454183097967
0.046450138092041016,0.7039579967689822,0.2744345718901454,0.7896454183097967
0.046446677297353745,0.7041599353796446,0.2744345718901454,0.7896454183097967
0.046436965465545654,0.7041599353796446,0.27463651050080773,0.7896454183097967
0.046412646770477295,0.7047657512116317,0.27463651050080773,0.7896454183097967
0.04640468955039978,0.7047657512116317,0.27504038772213246,0.7896454183097967
0.04639098420739174,0.7049676898222941,0.27504038772213246,0.7896454183097967
0.046389609575271606,0.7049676898222941,0.27524232633279483,0.7896454183097967
0.046377964317798615,0.7051696284329564,0.27524232633279483,0.7896454183097967
0.0463121123611927,0.7051696284329564,0.27584814216478193,0.7896454183097967
0.04631151258945465,0.7053715670436187,0.27584814216478193,0.7896454183097967
0.04630919545888901,0.7053715670436187,0.27605008077544424,0.7896454183097967
0.04630301520228386,0.7055735056542811,0.27605008077544424,0.7896454183097967
0.046277184039354324,0.7055735056542811,0.2762520193861066,0.7896454183097967
0.04623366519808769,0.7057754442649434,0.2762520193861066,0.7896454183097967
0.04619833081960678,0.7057754442649434,0.2768578352180937,0.7896454183097967
0.046197909861803055,0.7059773828756059,0.2768578352180937,0.7896454183097967
0.04616248235106468,0.7059773828756059,0.27726171243941844,0.7896454183097967
0.04615514352917671,0.7061793214862682,0.27726171243941844,0.7896454183097967
0.046122390776872635,0.7061793214862682,0.2776655896607431,0.7896454183097967
0.04610082879662514,0.7063812600969306,0.2776655896607431,0.7896454183097967
0.04609108343720436,0.7063812600969306,0.2778675282714055,0.7896454183097967
0.04608743265271187,0.7065831987075929,0.2778675282714055,0.7896454183097967
0.04603208228945732,0.7065831987075929,0.27907915993537963,0.7896454183097967
0.045925941318273544,0.7079967689822294,0.27907915993537963,0.7896454183097967
0.04591210186481476,0.7079967689822294,0.27948303715670436,0.7896454183097967
0.045909591019153595,0.7081987075928917,0.27948303715670436,0.7896454183097967
0.04590417817234993,0.7081987075928917,0.27968497576736673,0.7896454183097967
0.04589790478348732,0.7084006462035541,0.27968497576736673,0.7896454183097967
0.04589397460222244,0.7084006462035541,0.28008885298869146,0.7896454183097967
0.045851536095142365,0.7094103392568659,0.28008885298869146,0.7896454183097967
0.045829061418771744,0.7094103392568659,0.28049273021001614,0.7896454183097967
0.04577011242508888,0.7106219709208401,0.28049273021001614,0.7896454183097967
0.045764435082674026,0.7106219709208401,0.2806946688206785,0.7896454183097967
0.045722443610429764,0.7114297253634895,0.2806946688206785,0.7896454183097967
0.04570971429347992,0.7114297253634895,0.28109854604200324,0.7896454183097967
0.04569656029343605,0.7120355411954766,0.28109854604200324,0.7896454183097967
0.04568599537014961,0.7120355411954766,0.2813004846526656,0.7896454183097967
0.04566800966858864,0.7122374798061389,0.2813004846526656,0.7896454183097967
0.04565950483083725,0.7122374798061389,0.2817043618739903,0.7896454183097967
0.0456593856215477,0.7124394184168013,0.2817043618739903,0.7896454183097967
0.045617591589689255,0.7124394184168013,0.28190630048465265,0.7896454183097967
0.04560709744691849,0.712843295638126,0.28190630048465265,0.7896454183097967
0.04560557007789612,0.712843295638126,0.282108239095315,0.7896454183097967
0.045552436262369156,0.7138529886914378,0.282108239095315,0.7896454183097967
0.045546602457761765,0.7138529886914378,0.2823101777059774,0.7896454183097967
0.04550132527947426,0.7142568659127625,0.2823101777059774,0.7896454183097967
0.04549742490053177,0.7142568659127625,0.28251211631663975,0.7896454183097967
0.04549273103475571,0.7144588045234249,0.28251211631663975,0.7896454183097967
0.04547392204403877,0.7144588045234249,0.2831179321486268,0.7896454183097967
0.045398786664009094,0.715064620355412,0.2831179321486268,0.7896454183097967
0.045370038598775864,0.715064620355412,0.2835218093699515,0.7896454183097967
0.045365408062934875,0.7152665589660743,0.2835218093699515,0.7896454183097967
0.045322418212890625,0.7152665589660743,0.2841276252019386,0.7896454183097967
0.04527948424220085,0.715670436187399,0.2841276252019386,0.7896454183097967
0.04527558013796806,0.715670436187399,0.284329563812601,0.7896454183097967
0.04523104801774025,0.7160743134087237,0.284329563812601,0.7896454183097967
0.04518868774175644,0.7160743134087237,0.2845315024232633,0.7896454183097967
0.04517843946814537,0.7162762520193862,0.2845315024232633,0.7896454183097967
0.045166388154029846,0.7162762520193862,0.28493537964458804,0.7896454183097967
0.04512811452150345,0.7166801292407108,0.28493537964458804,0.7896454183097967
0.04512413963675499,0.7166801292407108,0.2851373182552504,0.7896454183097967
0.04510413482785225,0.7168820678513732,0.2851373182552504,0.7896454183097967
0.04503190517425537,0.7168820678513732,0.28554119547657514,0.7896454183097967
0.04502400755882263,0.7170840064620355,0.28554119547657514,0.7896454183097967
0.04496588185429573,0.7170840064620355,0.28634894991922455,0.7896454183097967
0.04493151977658272,0.717891760904685,0.28634894991922455,0.7896454183097967
0.044878289103507996,0.717891760904685,0.2865508885298869,0.7896454183097967
0.04485892876982689,0.7186995153473344,0.2865508885298869,0.7896454183097967
0.04484007880091667,0.7186995153473344,0.2867528271405493,0.7896454183097967
0.04480161890387535,0.7191033925686591,0.2867528271405493,0.7896454183097967
0.04475262016057968,0.7191033925686591,0.2873586429725363,0.7896454183097967
0.044699881225824356,0.7195072697899838,0.2873586429725363,0.7896454183097967
0.04467753693461418,0.7195072697899838,0.28776252019386106,0.7896454183097967
0.04466600343585014,0.7197092084006462,0.28776252019386106,0.7896454183097967
0.04466411471366882,0.7197092084006462,0.2879644588045234,0.7896454183097967
0.044657375663518906,0.7199111470113085,0.2879644588045234,0.7896454183097967
0.04465360566973686,0.7199111470113085,0.28836833602584816,0.7896454183097967
0.04465226083993912,0.720113085621971,0.28836833602584816,0.7896454183097967
0.044649310410022736,0.720113085621971,0.2885702746365105,0.7896454183097967
0.044645775109529495,0.7203150242326333,0.2885702746365105,0.7896454183097967
0.04463149979710579,0.7203150242326333,0.28917609046849757,0.7896454183097967
0.0446208119392395,0.7205169628432956,0.28917609046849757,0.7896454183097967
0.044603317975997925,0.7205169628432956,0.2895799676898223,0.7896454183097967
0.04458880051970482,0.7209208400646203,0.2895799676898223,0.7896454183097967
0.04453663155436516,0.7209208400646203,0.29018578352180935,0.7896454183097967
0.044489745050668716,0.7223344103392568,0.29018578352180935,0.7896454183097967
0.044449757784605026,0.7223344103392568,0.2905896607431341,0.7896454183097967
0.04442282393574715,0.7225363489499192,0.2905896607431341,0.7896454183097967
0.04442229121923447,0.7225363489499192,0.29079159935379645,0.7896454183097967
0.044347453862428665,0.722940226171244,0.29079159935379645,0.7896454183097967
0.04432309418916702,0.722940226171244,0.2909935379644588,0.7896454183097967
0.04428749158978462,0.7233441033925686,0.2909935379644588,0.7896454183097967
0.04428363963961601,0.7233441033925686,0.29139741518578355,0.7896454183097967
0.04427514597773552,0.7237479806138933,0.29139741518578355,0.7896454183097967
0.04426826164126396,0.7237479806138933,0.2918012924071082,0.7896454183097967
0.044255923479795456,0.7239499192245558,0.2918012924071082,0.7896454183097967
0.0442303903400898,0.7239499192245558,0.2924071082390953,0.7896454183097967
0.04420546814799309,0.7243537964458805,0.2924071082390953,0.7896454183097967
0.04411905258893967,0.7243537964458805,0.2940226171243942,0.7896454183097967
0.044085077941417694,0.7249596122778675,0.2940226171243942,0.7896454183097967
0.043930575251579285,0.7249596122778675,0.295032310177706,0.7896454183097967
0.04391520097851753,0.7255654281098546,0.295032310177706,0.7896454183097967
0.04390538111329079,0.7255654281098546,0.29523424878836835,0.7896454183097967
0.0438859798014164,0.7259693053311793,0.29523424878836835,0.7896454183097967
0.043856553733348846,0.7259693053311793,0.2954361873990307,0.7896454183097967
0.043854501098394394,0.7261712439418416,0.2954361873990307,0.7896454183097967
0.04385403171181679,0.7261712439418416,0.2956381260096931,0.7896454183097967
0.043851371854543686,0.7265751211631664,0.2956381260096931,0.7896454183097967
0.0437823161482811,0.7265751211631664,0.2968497576736672,0.7896454183097967
0.04378097876906395,0.7267770597738288,0.2968497576736672,0.7896454183097967
0.04374638944864273,0.7267770597738288,0.2972536348949919,0.7896454183097967
0.04374566301703453,0.7269789983844911,0.2972536348949919,0.7896454183097967
0.04371558502316475,0.7269789983844911,0.297859450726979,0.7896454183097967
0.043706994503736496,0.7271809369951535,0.297859450726979,0.7896454183097967
0.043693240731954575,0.7271809369951535,0.29806138933764137,0.7896454183097967
0.04368007183074951,0.7273828756058158,0.29806138933764137,0.7896454183097967
0.0436725839972496,0.7273828756058158,0.2986672051696284,0.7896454183097967
0.043670058250427246,0.7275848142164781,0.2986672051696284,0.7896454183097967
0.04365604370832443,0.7275848142164781,0.2988691437802908,0.7896454183097967
0.04364456981420517,0.7279886914378029,0.2988691437802908,0.7896454183097967
0.04360024258494377,0.7279886914378029,0.29987883683360256,0.7896454183097967
0.043554238975048065,0.7283925686591276,0.29987883683360256,0.7896454183097967
0.043527472764253616,0.7283925686591276,0.3002827140549273,0.7896454183097967
0.0435265488922596,0.72859450726979,0.3002827140549273,0.7896454183097967
0.04347091168165207,0.72859450726979,0.30129240710823907,0.7896454183097967
0.043444979935884476,0.7289983844911146,0.30129240710823907,0.7896454183097967
0.043437641113996506,0.7289983844911146,0.30149434571890144,0.7896454183097967
0.04340198636054993,0.7294022617124394,0.30149434571890144,0.7896454183097967
0.04337047412991524,0.7294022617124394,0.3016962843295638,0.7896454183097967
0.043357666581869125,0.7296042003231018,0.3016962843295638,0.7896454183097967
0.043349333107471466,0.7296042003231018,0.30189822294022617,0.7896454183097967
0.04334726929664612,0.7298061389337641,0.30189822294022617,0.7896454183097967
0.04334530234336853,0.7298061389337641,0.30210016155088854,0.7896454183097967
0.04334475100040436,0.7300080775444265,0.30210016155088854,0.7896454183097967
0.04333875700831413,0.7300080775444265,0.3023021001615509,0.7896454183097967
0.043321412056684494,0.7306138933764136,0.3023021001615509,0.7896454183097967
0.04324762895703316,0.7306138933764136,0.3037156704361874,0.7896454183097967
0.04323887452483177,0.7310177705977383,0.3037156704361874,0.7896454183097967
0.043207716196775436,0.7310177705977383,0.3041195476575121,0.7896454183097967
0.04315400496125221,0.7316235864297254,0.3041195476575121,0.7896454183097967
0.04313152655959129,0.7316235864297254,0.30432148626817446,0.7896454183097967
0.04313059523701668,0.7318255250403877,0.30432148626817446,0.7896454183097967
0.04311332851648331,0.7318255250403877,0.3045234248788368,0.7896454183097967
0.04308167099952698,0.7322294022617124,0.3045234248788368,0.7896454183097967
0.043076932430267334,0.7322294022617124,0.3047253634894992,0.7896454183097967
0.043073493987321854,0.7324313408723748,0.3047253634894992,0.7896454183097967
0.04300592094659805,0.7324313408723748,0.3053311793214863,0.7896454183097967
0.04287328943610191,0.7336429725363489,0.3053311793214863,0.7896454183097967
0.042840950191020966,0.7336429725363489,0.30573505654281097,0.7896454183097967
0.0428360290825367,0.7338449111470113,0.30573505654281097,0.7896454183097967
0.04282695800065994,0.7338449111470113,0.30593699515347333,0.7896454183097967
0.04280466586351395,0.7340468497576736,0.30593699515347333,0.7896454183097967
0.04277001693844795,0.7340468497576736,0.3069466882067851,0.7896454183097967
0.042753808200359344,0.7346526655896607,0.3069466882067851,0.7896454183097967
0.04274692386388779,0.7346526655896607,0.3071486268174475,0.7896454183097967
0.042698364704847336,0.7352584814216478,0.3071486268174475,0.7896454183097967
0.04259452223777771,0.7352584814216478,0.30795638126009695,0.7896454183097967
0.0425550639629364,0.7358642972536349,0.30795638126009695,0.7896454183097967
0.04255502298474312,0.7358642972536349,0.3081583198707593,0.7896454183097967
0.04254181683063507,0.7362681744749596,0.3081583198707593,0.7896454183097967
0.04250829294323921,0.7362681744749596,0.3089660743134087,0.7896454183097967
0.04243820905685425,0.7366720516962844,0.3089660743134087,0.7896454183097967
0.04238811507821083,0.7366720516962844,0.30936995153473346,0.7896454183097967
0.04237888753414154,0.7368739903069467,0.30936995153473346,0.7896454183097967
0.04234452173113823,0.7368739903069467,0.30977382875605813,0.7896454183097967
0.04231957346200943,0.7370759289176091,0.30977382875605813,0.7896454183097967
0.04227663204073906,0.7370759289176091,0.31017770597738287,0.7896454183097967
0.042270477861166,0.7372778675282714,0.31017770597738287,0.7896454183097967
0.042259834706783295,0.7372778675282714,0.31037964458804523,0.7896454183097967
0.04222261905670166,0.7376817447495961,0.31037964458804523,0.7896454183097967
0.04218001663684845,0.7376817447495961,0.31098546042003233,0.7896454183097967
0.042157936841249466,0.7378836833602584,0.31098546042003233,0.7896454183097967
0.04214543104171753,0.7378836833602584,0.31118739903069464,0.7896454183097967
0.04210121929645538,0.7380856219709209,0.31118739903069464,0.7896454183097967
0.04208496958017349,0.7380856219709209,0.31179321486268174,0.7896454183097967
0.04208068549633026,0.7382875605815832,0.31179321486268174,0.7896454183097967
0.04207915812730789,0.7382875605815832,0.3119951534733441,0.7896454183097967
0.04205997288227081,0.739297253634895,0.3119951534733441,0.7896454183097967
0.0420532301068306,0.739297253634895,0.3121970920840065,0.7896454183097967
0.04204035922884941,0.7397011308562197,0.3121970920840065,0.7896454183097967
0.041983067989349365,0.7397011308562197,0.313610662358643,0.7896454183097967
0.0419631227850914,0.7403069466882067,0.313610662358643,0.7896454183097967
0.04194922000169754,0.7403069466882067,0.3144184168012924,0.7896454183097967
0.041927315294742584,0.7405088852988692,0.3144184168012924,0.7896454183097967
0.0419103167951107,0.7405088852988692,0.3150242326332795,0.7896454183097967
0.04187881574034691,0.7411147011308562,0.3150242326332795,0.7896454183097967
0.04185649752616882,0.7411147011308562,0.3160339256865913,0.7896454183097967
0.04185471683740616,0.7413166397415186,0.3160339256865913,0.7896454183097967
0.0418502576649189,0.7413166397415186,0.31623586429725364,0.7896454183097967
0.04184761270880699,0.7417205169628432,0.31623586429725364,0.7896454183097967
0.04182698205113411,0.7417205169628432,0.316437802907916,0.7896454183097967
0.041824884712696075,0.742124394184168,0.316437802907916,0.7896454183097967
0.04179932922124863,0.742124394184168,0.3166397415185784,0.7896454183097967
0.04179500788450241,0.7423263327948304,0.3166397415185784,0.7896454183097967
0.041761841624975204,0.7423263327948304,0.3172455573505654,0.7896454183097967
0.04176124185323715,0.7425282714054927,0.3172455573505654,0.7896454183097967
0.04175959527492523,0.7425282714054927,0.3174474959612278,0.7896454183097967
0.04175381362438202,0.7427302100161551,0.3174474959612278,0.7896454183097967
0.041719526052474976,0.7427302100161551,0.3180533117932149,0.7896454183097967
0.0417097732424736,0.7429321486268174,0.3180533117932149,0.7896454183097967
0.0417017787694931,0.7429321486268174,0.31845718901453957,0.7896454183097967
0.041681282222270966,0.7431340872374798,0.31845718901453957,0.7896454183097967
0.04167779162526131,0.7431340872374798,0.31865912762520193,0.7896454183097967
0.04162880778312683,0.7439418416801292,0.31865912762520193,0.7896454183097967
0.04162285476922989,0.7439418416801292,0.31906300484652667,0.7896454183097967
0.04161995276808739,0.7441437802907916,0.31906300484652667,0.7896454183097967
0.041603174060583115,0.7441437802907916,0.3194668820678514,0.7896454183097967
0.04156991094350815,0.744345718901454,0.3194668820678514,0.7896454183097967
0.041536394506692886,0.744345718901454,0.3198707592891761,0.7896454183097967
0.04151398316025734,0.744951534733441,0.3198707592891761,0.7896454183097967
0.041513651609420776,0.744951534733441,0.32007269789983844,0.7896454183097967
0.04150231182575226,0.7453554119547657,0.32007269789983844,0.7896454183097967
0.041480861604213715,0.7453554119547657,0.3204765751211632,0.7896454183097967
0.0414704829454422,0.7455573505654282,0.3204765751211632,0.7896454183097967
0.041448552161455154,0.7455573505654282,0.32067851373182554,0.7896454183097967
0.04144589975476265,0.7457592891760905,0.32067851373182554,0.7896454183097967
0.04143908619880676,0.7457592891760905,0.3210823909531502,0.7896454183097967
0.041434768587350845,0.7461631663974152,0.3210823909531502,0.7896454183097967
0.04143178090453148,0.7461631663974152,0.3212843295638126,0.7896454183097967
0.04135717451572418,0.747172859450727,0.3212843295638126,0.7896454183097967
0.041343849152326584,0.747172859450727,0.32148626817447495,0.7896454183097967
0.04133078083395958,0.747778675282714,0.32148626817447495,0.7896454183097967
0.041314542293548584,0.747778675282714,0.3218901453957997,0.7896454183097967
0.04124721512198448,0.7485864297253635,0.3218901453957997,0.7896454183097967
0.04124472662806511,0.7485864297253635,0.3222940226171244,0.7896454183097967
0.04120630398392677,0.7497980613893377,0.3222940226171244,0.7896454183097967
0.041189298033714294,0.7497980613893377,0.3226978998384491,0.7896454183097967
0.04118566960096359,0.75,0.3226978998384491,0.7896454183097967
0.04116268455982208,0.75,0.32310177705977383,0.7896454183097967
0.041154101490974426,0.7502019386106623,0.32310177705977383,0.7896454183097967
0.04113198071718216,0.7502019386106623,0.32370759289176093,0.7896454183097967
0.041118308901786804,0.750605815831987,0.32370759289176093,0.7896454183097967
0.04110083729028702,0.750605815831987,0.32390953150242324,0.7896454183097967
0.04109296575188637,0.7508077544426495,0.32390953150242324,0.7896454183097967
0.04108639806509018,0.7508077544426495,0.3241114701130856,0.7896454183097967
0.04108467325568199,0.7510096930533118,0.3241114701130856,0.7896454183097967
0.041042495518922806,0.7510096930533118,0.3247172859450727,0.7896454183097967
0.041027992963790894,0.7516155088852988,0.3247172859450727,0.7896454183097967
0.04100858420133591,0.7516155088852988,0.3249192245557351,0.7896454183097967
0.04100794345140457,0.7518174474959612,0.3249192245557351,0.7896454183097967
0.04099886491894722,0.7518174474959612,0.32512116316639744,0.7896454183097967
0.04097897931933403,0.7520193861066236,0.32512116316639744,0.7896454183097967
0.04097888246178627,0.7520193861066236,0.32532310177705975,0.7896454183097967
0.04095667973160744,0.752827140549273,0.32532310177705975,0.7896454183097967
0.04092295095324516,0.752827140549273,0.32592891760904685,0.7896454183097967
0.04088149592280388,0.7536348949919225,0.32592891760904685,0.7896454183097967
0.04087860882282257,0.7536348949919225,0.3261308562197092,0.7896454183097967
0.04087143391370773,0.7538368336025848,0.3261308562197092,0.7896454183097967
0.04086869955062866,0.7538368336025848,0.3263327948303716,0.7896454183097967
0.04086722433567047,0.7540387722132472,0.3263327948303716,0.7896454183097967
0.040857117623090744,0.7540387722132472,0.32653473344103395,0.7896454183097967
0.04083150252699852,0.7544426494345718,0.32653473344103395,0.7896454183097967
0.040827736258506775,0.7544426494345718,0.32693861066235863,0.7896454183097967
0.040812645107507706,0.755048465266559,0.32693861066235863,0.7896454183097967
0.04080308973789215,0.755048465266559,0.327140549273021,0.7896454183097967
0.04079879820346832,0.7552504038772213,0.327140549273021,0.7896454183097967
0.040791407227516174,0.7552504038772213,0.32734248788368336,0.7896454183097967
0.040784236043691635,0.7554523424878837,0.32734248788368336,0.7896454183097967
0.040770500898361206,0.7554523424878837,0.32754442649434573,0.7896454183097967
0.040753111243247986,0.7558562197092084,0.32754442649434573,0.7896454183097967
0.04074743762612343,0.7558562197092084,0.32794830371567046,0.7896454183097967
0.04073640704154968,0.7560581583198708,0.32794830371567046,0.7896454183097967
0.04069843143224716,0.7560581583198708,0.3287560581583199,0.7896454183097967
0.040698252618312836,0.7562600969305331,0.3287560581583199,0.7896454183097967
0.04067939147353172,0.7562600969305331,0.32895799676898224,0.7896454183097967
0.04067635163664818,0.7566639741518578,0.32895799676898224,0.7896454183097967
0.04065455123782158,0.7566639741518578,0.3295638126009693,0.7896454183097967
0.04057012125849724,0.7574717285945073,0.3295638126009693,0.7896454183097967
0.04056335613131523,0.7574717285945073,0.32976575121163165,0.7896454183097967
0.040552522987127304,0.7576736672051696,0.32976575121163165,0.7896454183097967
0.04055030643939972,0.7576736672051696,0.329967689822294,0.7896454183097967
0.04051896929740906,0.7580775444264943,0.329967689822294,0.7896454183097967
0.04050672799348831,0.7580775444264943,0.33037156704361875,0.7896454183097967
0.040501222014427185,0.7582794830371568,0.33037156704361875,0.7896454183097967
0.04044433683156967,0.7582794830371568,0.33138126009693053,0.7896454183097967
0.04041645675897598,0.7586833602584814,0.33138126009693053,0.7896454183097967
0.040415991097688675,0.7586833602584814,0.3315831987075929,0.7896454183097967
0.0403728261590004,0.7592891760904685,0.3315831987075929,0.7896454183097967
0.040365200489759445,0.7592891760904685,0.33178513731825526,0.7896454183097967
0.04036082327365875,0.7594911147011308,0.33178513731825526,0.7896454183097967
0.040319085121154785,0.7594911147011308,0.33198707592891763,0.7896454183097967
0.040303148329257965,0.7598949919224556,0.33198707592891763,0.7896454183097967
0.04030041769146919,0.7598949919224556,0.33218901453957994,0.7896454183097967
0.04025651887059212,0.7605008077544426,0.33218901453957994,0.7896454183097967
0.04025107994675636,0.7605008077544426,0.3323909531502423,0.7896454183097967
0.04024367779493332,0.760702746365105,0.3323909531502423,0.7896454183097967
0.04019632562994957,0.760702746365105,0.3331987075928918,0.7896454183097967
0.040168967097997665,0.7611066235864298,0.3331987075928918,0.7896454183097967
0.04016699269413948,0.7611066235864298,0.33360258481421645,0.7896454183097967
0.04016372561454773,0.7613085621970921,0.33360258481421645,0.7896454183097967
0.040163565427064896,0.7613085621970921,0.3338045234248788,0.7896454183097967
0.040131162852048874,0.7619143780290791,0.3338045234248788,0.7896454183097967
0.04011088237166405,0.7619143780290791,0.33420840064620355,0.7896454183097967
0.040094468742609024,0.7621163166397416,0.33420840064620355,0.7896454183097967
0.04009215906262398,0.7621163166397416,0.3344103392568659,0.7896454183097967
0.0400778204202652,0.7623182552504039,0.3344103392568659,0.7896454183097967
0.04005103185772896,0.7623182552504039,0.33481421647819065,0.7896454183097967
0.04004885256290436,0.7625201938610663,0.33481421647819065,0.7896454183097967
0.04004324972629547,0.7625201938610663,0.33501615508885296,0.7896454183097967
0.040041930973529816,0.7627221324717286,0.33501615508885296,0.7896454183097967
0.04002835974097252,0.7627221324717286,0.33521809369951533,0.7896454183097967
0.03998962789773941,0.7635298869143781,0.33521809369951533,0.7896454183097967
0.0399823859333992,0.7635298869143781,0.33562197092084006,0.7896454183097967
0.039973821491003036,0.7639337641357028,0.33562197092084006,0.7896454183097967
0.03989623859524727,0.7639337641357028,0.3364297253634895,0.7896454183097967
0.039828330278396606,0.7649434571890146,0.3364297253634895,0.7896454183097967
0.039818745106458664,0.7649434571890146,0.33663166397415184,0.7896454183097967
0.039798296988010406,0.7651453957996769,0.33663166397415184,0.7896454183097967
0.03979233652353287,0.7651453957996769,0.3370355411954766,0.7896454183097967
0.03977987915277481,0.7653473344103393,0.3370355411954766,0.7896454183097967
0.03975827991962433,0.7653473344103393,0.3374394184168013,0.7896454183097967
0.03973422199487686,0.7659531502423264,0.3374394184168013,0.7896454183097967
0.03971938416361809,0.7659531502423264,0.3376413570274637,0.7896454183097967
0.03971327841281891,0.7661550888529887,0.3376413570274637,0.7896454183097967
0.03969923406839371,0.7661550888529887,0.337843295638126,0.7896454183097967
0.039681050926446915,0.7663570274636511,0.337843295638126,0.7896454183097967
0.039667416363954544,0.7663570274636511,0.3382471728594507,0.7896454183097967
0.03963392600417137,0.7665589660743134,0.3382471728594507,0.7896454183097967
0.039624400436878204,0.7665589660743134,0.33865105008077545,0.7896454183097967
0.03958174213767052,0.7673667205169629,0.33865105008077545,0.7896454183097967
0.03957511484622955,0.7673667205169629,0.3390549273021002,0.7896454183097967
0.039569925516843796,0.7677705977382876,0.3390549273021002,0.7896454183097967
0.03952476382255554,0.7677705977382876,0.3404684975767367,0.7896454183097967
0.0394744798541069,0.7683764135702746,0.3404684975767367,0.7896454183097967
0.03947337344288826,0.7683764135702746,0.340670436187399,0.7896454183097967
0.03944031521677971,0.7695880452342488,0.340670436187399,0.7896454183097967
0.03943952918052673,0.7695880452342488,0.3408723747980614,0.7896454183097967
0.03943278267979622,0.7697899838449112,0.3408723747980614,0.7896454183097967
0.03939519450068474,0.7697899838449112,0.3414781906300485,0.7896454183097967
0.039363060146570206,0.7699919224555735,0.3414781906300485,0.7896454183097967
0.0393528938293457,0.7699919224555735,0.34168012924071084,0.7896454183097967
0.039292674511671066,0.7707996768982229,0.34168012924071084,0.7896454183097967
0.039286695420742035,0.7707996768982229,0.3418820678513732,0.7896454183097967
0.03926776349544525,0.7710016155088854,0.3418820678513732,0.7896454183097967
0.03918913006782532,0.7710016155088854,0.34248788368336025,0.7896454183097967
0.039170220494270325,0.77140549273021,0.34248788368336025,0.7896454183097967
0.03917011246085167,0.77140549273021,0.3426898222940226,0.7896454183097967
0.03915642946958542,0.7716074313408724,0.3426898222940226,0.7896454183097967
0.03915205970406532,0.7716074313408724,0.342891760904685,0.7896454183097967
0.03914506733417511,0.7720113085621971,0.342891760904685,0.7896454183097967
0.039130136370658875,0.7720113085621971,0.34349757673667203,0.7896454183097967
0.039098963141441345,0.7724151857835219,0.34349757673667203,0.7896454183097967
0.03909773379564285,0.7724151857835219,0.3436995153473344,0.7896454183097967
0.039071839302778244,0.7726171243941842,0.3436995153473344,0.7896454183097967
0.03904791921377182,0.7726171243941842,0.3441033925686591,0.7896454183097967
0.0390361025929451,0.7728190630048465,0.3441033925686591,0.7896454183097967
0.03903481364250183,0.7728190630048465,0.34450726978998386,0.7896454183097967
0.03903216868638992,0.7730210016155089,0.34450726978998386,0.7896454183097967
0.039030611515045166,0.7730210016155089,0.34491114701130854,0.7896454183097967
0.03902514651417732,0.7732229402261712,0.34491114701130854,0.7896454183097967
0.03902195766568184,0.7732229402261712,0.3451130856219709,0.7896454183097967
0.03900258615612984,0.7738287560581584,0.3451130856219709,0.7896454183097967
0.03898448124527931,0.7738287560581584,0.34531502423263327,0.7896454183097967
0.03897435590624809,0.774232633279483,0.34531502423263327,0.7896454183097967
0.03895200788974762,0.774232633279483,0.34551696284329564,0.7896454183097967
0.038951124995946884,0.7744345718901454,0.34551696284329564,0.7896454183097967
0.03892640024423599,0.7744345718901454,0.345718901453958,0.7896454183097967
0.03888530656695366,0.7748384491114702,0.345718901453958,0.7896454183097967
0.03887685388326645,0.7748384491114702,0.34592084006462037,0.7896454183097967
0.038858067244291306,0.7750403877221325,0.34592084006462037,0.7896454183097967
0.03882867470383644,0.7750403877221325,0.3465266558966074,0.7896454183097967
0.03880873695015907,0.7752423263327949,0.3465266558966074,0.7896454183097967
0.03877619281411171,0.7752423263327949,0.34693053311793215,0.7896454183097967
0.03875692933797836,0.7756462035541195,0.34693053311793215,0.7896454183097967
0.03867608681321144,0.7756462035541195,0.3479402261712439,0.7896454183097967
0.03866717591881752,0.7758481421647819,0.3479402261712439,0.7896454183097967
0.03864503279328346,0.7758481421647819,0.34834410339256866,0.7896454183097967
0.03862778842449188,0.7760500807754442,0.34834410339256866,0.7896454183097967
0.03862325847148895,0.7760500807754442,0.3487479806138934,0.7896454183097967
0.038580600172281265,0.7768578352180937,0.3487479806138934,0.7896454183097967
0.03857007995247841,0.7768578352180937,0.34894991922455576,0.7896454183097967
0.03853246569633484,0.7774636510500808,0.34894991922455576,0.7896454183097967
0.03852769359946251,0.7774636510500808,0.34915185783521807,0.7896454183097967
0.0385144017636776,0.7776655896607432,0.34915185783521807,0.7896454183097967
0.038506969809532166,0.7776655896607432,0.34935379644588044,0.7896454183097967
0.03850578889250755,0.7778675282714055,0.34935379644588044,0.7896454183097967
0.038503941148519516,0.7778675282714055,0.3495557350565428,0.7896454183097967
0.038503389805555344,0.7780694668820679,0.3495557350565428,0.7896454183097967
0.03848264366388321,0.7780694668820679,0.34975767366720517,0.7896454183097967
0.0384606271982193,0.7784733441033925,0.34975767366720517,0.7896454183097967
0.03845357522368431,0.7784733441033925,0.34995961227786754,0.7896454183097967
0.038452330976724625,0.778675282714055,0.34995961227786754,0.7896454183097967
0.03844441473484039,0.778675282714055,0.3501615508885299,0.7896454183097967
0.038407400250434875,0.7796849757673667,0.3501615508885299,0.7896454183097967
0.03839447349309921,0.7796849757673667,0.3505654281098546,0.7896454183097967
0.03839057683944702,0.7800888529886915,0.3505654281098546,0.7896454183097967
0.03838527575135231,0.7800888529886915,0.3509693053311793,0.7896454183097967
0.03837760165333748,0.7804927302100162,0.3509693053311793,0.7896454183097967
0.03833869472146034,0.7804927302100162,0.35137318255250405,0.7896454183097967
0.038330256938934326,0.7806946688206785,0.35137318255250405,0.7896454183097967
0.038321442902088165,0.7806946688206785,0.3515751211631664,0.7896454183097967
0.03829553723335266,0.7808966074313409,0.3515751211631664,0.7896454183097967
0.03828444331884384,0.7808966074313409,0.3517770597738288,0.7896454183097967
0.038148410618305206,0.7825121163166397,0.3517770597738288,0.7896454183097967
0.03814031556248665,0.7825121163166397,0.3519789983844911,0.7896454183097967
0.03813799470663071,0.7827140549273021,0.3519789983844911,0.7896454183097967
0.038115549832582474,0.7827140549273021,0.3523828756058158,0.7896454183097967
0.03811505436897278,0.7829159935379645,0.3523828756058158,0.7896454183097967
0.03811359778046608,0.7829159935379645,0.3525848142164782,0.7896454183097967
0.03809915482997894,0.7831179321486268,0.3525848142164782,0.7896454183097967
0.03803986683487892,0.7831179321486268,0.3533925686591276,0.7896454183097967
0.03802737593650818,0.7835218093699515,0.3533925686591276,0.7896454183097967
0.03800060227513313,0.7835218093699515,0.35379644588045234,0.7896454183097967
0.03798001632094383,0.7841276252019386,0.35379644588045234,0.7896454183097967
0.03796794265508652,0.7841276252019386,0.35420032310177707,0.7896454183097967
0.03793107718229294,0.784935379644588,0.35420032310177707,0.7896454183097967
0.03792441636323929,0.784935379644588,0.35440226171243944,0.7896454183097967
0.03791888430714607,0.7851373182552503,0.35440226171243944,0.7896454183097967
0.037912122905254364,0.7851373182552503,0.3546042003231018,0.7896454183097967
0.03788689523935318,0.7855411954765751,0.3546042003231018,0.7896454183097967
0.037879038602113724,0.7855411954765751,0.3550080775444265,0.7896454183097967
0.037869807332754135,0.7857431340872375,0.3550080775444265,0.7896454183097967
0.03782690688967705,0.7857431340872375,0.3554119547657512,0.7896454183097967
0.03781990334391594,0.7859450726978998,0.3554119547657512,0.7896454183097967
0.037816449999809265,0.7859450726978998,0.3556138933764136,0.7896454183097967
0.03774956986308098,0.787156704361874,0.3556138933764136,0.7896454183097967
0.037708818912506104,0.787156704361874,0.3560177705977383,0.7896454183097967
0.03769963979721069,0.7877625201938611,0.3560177705977383,0.7896454183097967
0.037681370973587036,0.7877625201938611,0.3568255250403877,0.7896454183097967
0.03766927495598793,0.7879644588045234,0.3568255250403877,0.7896454183097967
0.037661295384168625,0.7879644588045234,0.35722940226171246,0.7896454183097967
0.037647027522325516,0.7881663974151858,0.35722940226171246,0.7896454183097967
0.037625446915626526,0.7881663974151858,0.35763327948303714,0.7896454183097967
0.03761354088783264,0.7885702746365105,0.35763327948303714,0.7896454183097967
0.037599965929985046,0.7885702746365105,0.35823909531502424,0.7896454183097967
0.03759676218032837,0.7887722132471728,0.35823909531502424,0.7896454183097967
0.037550318986177444,0.7887722132471728,0.359248788368336,0.7896454183097967
0.03753461688756943,0.7889741518578353,0.359248788368336,0.7896454183097967
0.03753000497817993,0.7889741518578353,0.3594507269789984,0.7896454183097967
0.03752318397164345,0.7891760904684976,0.3594507269789984,0.7896454183097967
0.03751320391893387,0.7891760904684976,0.3598546042003231,0.7896454183097967
0.037468936294317245,0.7897819063004846,0.3598546042003231,0.7896454183097967
0.03738562390208244,0.7897819063004846,0.3608642972536349,0.7896454183097967
0.037380628287792206,0.789983844911147,0.3608642972536349,0.7896454183097967
0.03736916929483414,0.789983844911147,0.36106623586429726,0.7896454183097967
0.03736789524555206,0.7901857835218093,0.36106623586429726,0.7896454183097967
0.0373508483171463,0.7901857835218093,0.361470113085622,0.7896454183097967
0.03735041245818138,0.7905896607431341,0.361470113085622,0.7896454183097967
0.037273187190294266,0.7905896607431341,0.36207592891760904,0.7896454183097967
0.037267617881298065,0.7907915993537964,0.36207592891760904,0.7896454183097967
0.03726554661989212,0.7907915993537964,0.3622778675282714,0.7896454183097967
0.03725317493081093,0.7909935379644588,0.3622778675282714,0.7896454183097967
0.03718067705631256,0.7909935379644588,0.3638933764135703,0.7896454183097967
0.03717392683029175,0.7911954765751211,0.3638933764135703,0.7896454183097967
0.03709515929222107,0.7911954765751211,0.3653069466882068,0.7896454183097967
0.03706914931535721,0.7915993537964459,0.3653069466882068,0.7896454183097967
0.03705613687634468,0.7915993537964459,0.36550888529886916,0.7896454183097967
0.037028469145298004,0.7922051696284329,0.36550888529886916,0.7896454183097967
0.03700844570994377,0.7922051696284329,0.36591276252019383,0.7896454183097967
0.03700650855898857,0.7924071082390953,0.36591276252019383,0.7896454183097967
0.03700033947825432,0.7924071082390953,0.3661147011308562,0.7896454183097967
0.03697487711906433,0.7930129240710824,0.3661147011308562,0.7896454183097967
0.03694114089012146,0.7930129240710824,0.36651857835218093,0.7896454183097967
0.03689943253993988,0.7940226171243941,0.36651857835218093,0.7896454183097967
0.03689794987440109,0.7940226171243941,0.3667205169628433,0.7896454183097967
0.036895133554935455,0.7942245557350566,0.3667205169628433,0.7896454183097967
0.036892011761665344,0.7942245557350566,0.36712439418416803,0.7896454183097967
0.03686651214957237,0.7946284329563813,0.36712439418416803,0.7896454183097967
0.03682665899395943,0.7946284329563813,0.3677302100161551,0.7896454183097967
0.03682256489992142,0.7948303715670436,0.3677302100161551,0.7896454183097967
0.036788564175367355,0.7948303715670436,0.36793214862681745,0.7896454183097967
0.036784831434488297,0.7950323101777059,0.36793214862681745,0.7896454183097967
0.036779407411813736,0.7950323101777059,0.3681340872374798,0.7896454183097967
0.03676903247833252,0.7954361873990307,0.3681340872374798,0.7896454183097967
0.036758631467819214,0.7954361873990307,0.36853796445880455,0.7896454183097967
0.036742858588695526,0.7956381260096931,0.36853796445880455,0.7896454183097967
0.03674012050032616,0.7956381260096931,0.36873990306946686,0.7896454183097967
0.03670971840620041,0.7962439418416801,0.36873990306946686,0.7896454183097967
0.03670120611786842,0.7962439418416801,0.3691437802907916,0.7896454183097967
0.036683715879917145,0.7964458804523424,0.3691437802907916,0.7896454183097967
0.036654043942689896,0.7964458804523424,0.3697495961227787,0.7896454183097967
0.036651115864515305,0.7966478190630049,0.3697495961227787,0.7896454183097967
0.03659424930810928,0.7966478190630049,0.37015347334410337,0.7896454183097967
0.036589499562978745,0.7968497576736672,0.37015347334410337,0.7896454183097967
0.036573104560375214,0.7968497576736672,0.37035541195476573,0.7896454183097967
0.036562755703926086,0.7972536348949919,0.37035541195476573,0.7896454183097967
0.0365527868270874,0.7972536348949919,0.3705573505654281,0.7896454183097967
0.03653521090745926,0.7976575121163166,0.3705573505654281,0.7896454183097967
0.036471933126449585,0.7976575121163166,0.37176898222940225,0.7896454183097967
0.03645438700914383,0.7980613893376414,0.37176898222940225,0.7896454183097967
0.036433253437280655,0.7980613893376414,0.3719709208400646,0.7896454183097967
0.03642588108778,0.7984652665589661,0.3719709208400646,0.7896454183097967
0.03642144054174423,0.7984652665589661,0.372172859450727,0.7896454183097967
0.03640715032815933,0.7986672051696284,0.372172859450727,0.7896454183097967
0.0364038348197937,0.7986672051696284,0.3725767366720517,0.7896454183097967
0.036399535834789276,0.7990710823909531,0.3725767366720517,0.7896454183097967
0.03639211878180504,0.7990710823909531,0.3729806138933764,0.7896454183097967
0.03637850284576416,0.7994749596122779,0.3729806138933764,0.7896454183097967
0.0363285206258297,0.7994749596122779,0.3733844911147011,0.7896454183097967
0.03632693365216255,0.7996768982229402,0.3733844911147011,0.7896454183097967
0.03628690168261528,0.7996768982229402,0.3741922455573506,0.7896454183097967
0.03628326952457428,0.7998788368336026,0.3741922455573506,0.7896454183097967
0.03627651184797287,0.7998788368336026,0.3743941841680129,0.7896454183097967
0.03627539053559303,0.8000807754442649,0.3743941841680129,0.7896454183097967
0.03621345013380051,0.8000807754442649,0.37540387722132473,0.7896454183097967
0.03615421801805496,0.8008885298869144,0.37540387722132473,0.7896454183097967
0.03609602525830269,0.8008885298869144,0.3766155088852989,0.7896454183097967
0.03609229251742363,0.8010904684975767,0.3766155088852989,0.7896454183097967
0.03608006238937378,0.8010904684975767,0.3772213247172859,0.7896454183097967
0.036079466342926025,0.8012924071082391,0.3772213247172859,0.7896454183097967
0.03605106472969055,0.8012924071082391,0.377827140549273,0.7896454183097967
0.036035094410181046,0.8014943457189014,0.377827140549273,0.7896454183097967
0.03600229322910309,0.8014943457189014,0.3784329563812601,0.7896454183097967
0.035966381430625916,0.8021001615508885,0.3784329563812601,0.7896454183097967
0.03593522682785988,0.8021001615508885,0.37863489499192243,0.7896454183097967
0.03591221570968628,0.8023021001615509,0.37863489499192243,0.7896454183097967
0.035909056663513184,0.8023021001615509,0.3788368336025848,0.7896454183097967
0.035905029624700546,0.8027059773828756,0.3788368336025848,0.7896454183097967
0.03590235486626625,0.8027059773828756,0.37903877221324717,0.7896454183097967
0.03587551787495613,0.8031098546042004,0.37903877221324717,0.7896454183097967
0.03582137078046799,0.8031098546042004,0.37984652665589663,0.7896454183097967
0.035813815891742706,0.803513731825525,0.37984652665589663,0.7896454183097967
0.03581018000841141,0.803513731825525,0.38004846526655894,0.7896454183097967
0.035786088556051254,0.8039176090468497,0.38004846526655894,0.7896454183097967
0.03576104715466499,0.8039176090468497,0.3804523424878837,0.7896454183097967
0.03574839606881142,0.8041195476575121,0.3804523424878837,0.7896454183097967
0.03571969270706177,0.8041195476575121,0.3810581583198708,0.7896454183097967
0.03571358323097229,0.8043214862681745,0.3810581583198708,0.7896454183097967
0.03570801392197609,0.8043214862681745,0.38126009693053314,0.7896454183097967
0.035694487392902374,0.8045234248788369,0.38126009693053314,0.7896454183097967
0.03567397966980934,0.8045234248788369,0.3816639741518578,0.7896454183097967
0.03566557914018631,0.8049273021001615,0.3816639741518578,0.7896454183097967
0.03566230088472366,0.8049273021001615,0.3818659127625202,0.7896454183097967
0.035635121166706085,0.8053311793214862,0.3818659127625202,0.7896454183097967
0.03562699258327484,0.8053311793214862,0.38206785137318255,0.7896454183097967
0.03562508895993233,0.8055331179321487,0.38206785137318255,0.7896454183097967
0.03562073037028313,0.8055331179321487,0.3824717285945073,0.7896454183097967
0.03560797497630119,0.805735056542811,0.3824717285945073,0.7896454183097967
0.03557343780994415,0.805735056542811,0.38307754442649433,0.7896454183097967
0.03556344285607338,0.8059369951534734,0.38307754442649433,0.7896454183097967
0.035561855882406235,0.8059369951534734,0.3832794830371567,0.7896454183097967
0.03552708029747009,0.8061389337641357,0.3832794830371567,0.7896454183097967
0.035497236996889114,0.8061389337641357,0.38408723747980617,0.7896454183097967
0.0354856476187706,0.8065428109854604,0.38408723747980617,0.7896454183097967
0.03545485809445381,0.8065428109854604,0.3846930533117932,0.7896454183097967
0.035446297377347946,0.8067447495961227,0.3846930533117932,0.7896454183097967
0.03541800379753113,0.8067447495961227,0.38509693053311794,0.7896454183097967
0.035367462784051895,0.8077544426494345,0.38509693053311794,0.7896454183097967
0.035359229892492294,0.8077544426494345,0.3855008077544427,0.7896454183097967
0.03535280004143715,0.807956381260097,0.3855008077544427,0.7896454183097967
0.03534529358148575,0.807956381260097,0.385702746365105,0.7896454183097967
0.03533325344324112,0.8081583198707593,0.385702746365105,0.7896454183097967
0.0353252999484539,0.8081583198707593,0.38590468497576735,0.7896454183097967
0.035323504358530045,0.8083602584814217,0.38590468497576735,0.7896454183097967
0.03532055765390396,0.8083602584814217,0.3863085621970921,0.7896454183097967
0.03530384600162506,0.808562197092084,0.3863085621970921,0.7896454183097967
0.035300321877002716,0.808562197092084,0.3869143780290792,0.7896454183097967
0.03529895842075348,0.8087641357027464,0.3869143780290792,0.7896454183097967
0.035287100821733475,0.8087641357027464,0.38731825525040386,0.7896454183097967
0.035282786935567856,0.8089660743134087,0.38731825525040386,0.7896454183097967
0.035270482301712036,0.8089660743134087,0.38752019386106623,0.7896454183097967
0.03526221960783005,0.809168012924071,0.38752019386106623,0.7896454183097967
0.03524049371480942,0.809168012924071,0.38812600969305333,0.7896454183097967
0.035228125751018524,0.8093699515347335,0.38812600969305333,0.7896454183097967
0.03522110730409622,0.8093699515347335,0.3883279483037157,0.7896454183097967
0.03522073104977608,0.8095718901453958,0.3883279483037157,0.7896454183097967
0.03520593419671059,0.8095718901453958,0.38893376413570274,0.7896454183097967
0.03520084172487259,0.8097738287560582,0.38893376413570274,0.7896454183097967
0.03517400100827217,0.8097738287560582,0.3893376413570275,0.7896454183097967
0.03515893965959549,0.8101777059773829,0.3893376413570275,0.7896454183097967
0.035155732184648514,0.8101777059773829,0.38953957996768984,0.7896454183097967
0.03514033555984497,0.8105815831987075,0.38953957996768984,0.7896454183097967
0.035137467086315155,0.8105815831987075,0.3899434571890145,0.7896454183097967
0.035106852650642395,0.81078352180937,0.3899434571890145,0.7896454183097967
0.03509686514735222,0.81078352180937,0.39034733441033925,0.7896454183097967
0.03509126603603363,0.8109854604200323,0.39034733441033925,0.7896454183097967
0.035060834139585495,0.8109854604200323,0.390751211631664,0.7896454183097967
0.035059016197919846,0.8111873990306947,0.390751211631664,0.7896454183097967
0.03504771366715431,0.8111873990306947,0.39115508885298866,0.7896454183097967
0.035033322870731354,0.8115912762520194,0.39115508885298866,0.7896454183097967
0.035018663853406906,0.8115912762520194,0.3915589660743134,0.7896454183097967
0.03494352474808693,0.8132067851373183,0.3915589660743134,0.7896454183097967
0.03493545949459076,0.8132067851373183,0.3921647819063005,0.7896454183097967
0.034927450120449066,0.8134087237479806,0.3921647819063005,0.7896454183097967
0.03486495465040207,0.8134087237479806,0.3931744749596123,0.7896454183097967
0.03486337885260582,0.813610662358643,0.3931744749596123,0.7896454183097967
0.03484188765287399,0.813610662358643,0.3937802907915994,0.7896454183097967
0.03483257442712784,0.8138126009693053,0.3937802907915994,0.7896454183097967
0.034801919013261795,0.8138126009693053,0.3943861066235864,0.7896454183097967
0.03478388860821724,0.8140145395799677,0.3943861066235864,0.7896454183097967
0.03478159382939339,0.8140145395799677,0.3945880452342488,0.7896454183097967
0.03476288169622421,0.8144184168012925,0.3945880452342488,0.7896454183097967
0.034758202731609344,0.8144184168012925,0.39478998384491115,0.7896454183097967
0.0347384549677372,0.8152261712439418,0.39478998384491115,0.7896454183097967
0.03472355753183365,0.8152261712439418,0.3953957996768982,0.7896454183097967
0.03471878170967102,0.8154281098546042,0.3953957996768982,0.7896454183097967
0.034701813012361526,0.8154281098546042,0.3960016155088853,0.7896454183097967
0.03469226881861687,0.815831987075929,0.3960016155088853,0.7896454183097967
0.03469022735953331,0.815831987075929,0.39620355411954766,0.7896454183097967
0.03468488156795502,0.8160339256865913,0.39620355411954766,0.7896454183097967
0.03467857465147972,0.8160339256865913,0.3966074313408724,0.7896454183097967
0.0346091203391552,0.8172455573505655,0.3966074313408724,0.7896454183097967
0.0345952995121479,0.8172455573505655,0.3970113085621971,0.7896454183097967
0.03457913175225258,0.8174474959612278,0.3970113085621971,0.7896454183097967
0.034575846046209335,0.8174474959612278,0.39721324717285944,0.7896454183097967
0.03457488864660263,0.8176494345718901,0.39721324717285944,0.7896454183097967
0.03455336391925812,0.8176494345718901,0.3974151857835218,0.7896454183097967
0.03453190252184868,0.8178513731825525,0.3974151857835218,0.7896454183097967
0.034520410001277924,0.8178513731825525,0.3976171243941842,0.7896454183097967
0.034502360969781876,0.818659127625202,0.3976171243941842,0.7896454183097967
0.034486621618270874,0.818659127625202,0.3982229402261712,0.7896454183097967
0.034479618072509766,0.8188610662358643,0.3982229402261712,0.7896454183097967
0.03447059541940689,0.8188610662358643,0.3984248788368336,0.7896454183097967
0.034462738782167435,0.8190630048465266,0.3984248788368336,0.7896454183097967
0.034461114555597305,0.8190630048465266,0.3988287560581583,0.7896454183097967
0.034456443041563034,0.819264943457189,0.3988287560581583,0.7896454183097967
0.034449413418769836,0.819264943457189,0.3990306946688207,0.7896454183097967
0.03444865345954895,0.8194668820678513,0.3990306946688207,0.7896454183097967
0.03444863110780716,0.8194668820678513,0.39923263327948305,0.7896454183097967
0.03444491699337959,0.8196688206785138,0.39923263327948305,0.7896454183097967
0.03442087769508362,0.8196688206785138,0.39963651050080773,0.7896454183097967
0.03437364101409912,0.8202746365105008,0.39963651050080773,0.7896454183097967
0.034357789903879166,0.8202746365105008,0.40024232633279483,0.7896454183097967
0.03434225171804428,0.8204765751211631,0.40024232633279483,0.7896454183097967
0.0343359000980854,0.8204765751211631,0.4004442649434572,0.7896454183097967
0.034335799515247345,0.8206785137318255,0.4004442649434572,0.7896454183097967
0.03433319553732872,0.8206785137318255,0.40064620355411956,0.7896454183097967
0.03432316705584526,0.8208804523424879,0.40064620355411956,0.7896454183097967
0.034311894327402115,0.8208804523424879,0.40105008077544424,0.7896454183097967
0.034276146441698074,0.8210823909531503,0.40105008077544424,0.7896454183097967
0.034249018877744675,0.8210823909531503,0.40165589660743134,0.7896454183097967
0.03422733023762703,0.8212843295638126,0.40165589660743134,0.7896454183097967
0.03422609344124794,0.8212843295638126,0.4018578352180937,0.7896454183097967
0.03420691192150116,0.822092084006462,0.4018578352180937,0.7896454183097967
0.03417888656258583,0.822092084006462,0.40226171243941844,0.7896454183097967
0.03417395427823067,0.8222940226171244,0.40226171243941844,0.7896454183097967
0.034173477441072464,0.8222940226171244,0.40246365105008075,0.7896454183097967
0.034162070602178574,0.8226978998384491,0.40246365105008075,0.7896454183097967
0.034141648560762405,0.8226978998384491,0.4026655896607431,0.7896454183097967
0.034136105328798294,0.8228998384491115,0.4026655896607431,0.7896454183097967
0.03411372750997543,0.8228998384491115,0.4032714054927302,0.7896454183097967
0.0340917594730854,0.8233037156704361,0.4032714054927302,0.7896454183097967
0.03408731892704964,0.8233037156704361,0.4034733441033926,0.7896454183097967
0.034085772931575775,0.8235056542810986,0.4034733441033926,0.7896454183097967
0.03408271446824074,0.8235056542810986,0.40367528271405495,0.7896454183097967
0.03404490649700165,0.824313408723748,0.40367528271405495,0.7896454183097967
0.03402365744113922,0.824313408723748,0.40387722132471726,0.7896454183097967
0.03402363136410713,0.8245153473344103,0.40387722132471726,0.7896454183097967
0.0340021587908268,0.8245153473344103,0.40407915993537963,0.7896454183097967
0.03394847735762596,0.8251211631663974,0.40407915993537963,0.7896454183097967
0.03393116593360901,0.8251211631663974,0.40448303715670436,0.7896454183097967
0.033930882811546326,0.8253231017770598,0.40448303715670436,0.7896454183097967
0.033930420875549316,0.8253231017770598,0.40468497576736673,0.7896454183097967
0.033922284841537476,0.8257269789983845,0.40468497576736673,0.7896454183097967
0.033904779702425,0.8257269789983845,0.40508885298869146,0.7896454183097967
0.03390292078256607,0.8259289176090469,0.40508885298869146,0.7896454183097967
0.033868372440338135,0.8259289176090469,0.4056946688206785,0.7896454183097967
0.03383520618081093,0.8265347334410339,0.4056946688206785,0.7896454183097967
0.03383142128586769,0.8265347334410339,0.4058966074313409,0.7896454183097967
0.03382471576333046,0.8269386106623586,0.4058966074313409,0.7896454183097967
0.03380941227078438,0.8269386106623586,0.4067043618739903,0.7896454183097967
0.03379496932029724,0.827140549273021,0.4067043618739903,0.7896454183097967
0.03379112482070923,0.827140549273021,0.40690630048465265,0.7896454183097967
0.03375565633177757,0.8279483037156704,0.40690630048465265,0.7896454183097967
0.033733684569597244,0.8279483037156704,0.4073101777059774,0.7896454183097967
0.03369908407330513,0.8283521809369951,0.4073101777059774,0.7896454183097967
0.03364941477775574,0.8283521809369951,0.4081179321486268,0.7896454183097967
0.033648375421762466,0.8287560581583199,0.4081179321486268,0.7896454183097967
0.033585481345653534,0.8287560581583199,0.40892568659127626,0.7896454183097967
0.033548224717378616,0.8291599353796446,0.40892568659127626,0.7896454183097967
0.033513568341732025,0.8291599353796446,0.409329563812601,0.7896454183097967
0.03350421041250229,0.8295638126009693,0.409329563812601,0.7896454183097967
0.033457037061452866,0.8295638126009693,0.40993537964458804,0.7896454183097967
0.03341006487607956,0.8303715670436187,0.40993537964458804,0.7896454183097967
0.03340841084718704,0.8303715670436187,0.41033925686591277,0.7896454183097967
0.03340708836913109,0.8305735056542811,0.41033925686591277,0.7896454183097967
0.033396780490875244,0.8305735056542811,0.4109450726978998,0.7896454183097967
0.03339490666985512,0.8307754442649434,0.4109450726978998,0.7896454183097967
0.03337390720844269,0.8307754442649434,0.4117528271405493,0.7896454183097967
0.033349815756082535,0.8313812600969306,0.4117528271405493,0.7896454183097967
0.03333832323551178,0.8313812600969306,0.41195476575121165,0.7896454183097967
0.03333597257733345,0.8315831987075929,0.41195476575121165,0.7896454183097967
0.03331833705306053,0.8315831987075929,0.412156704361874,0.7896454183097967
0.03331518918275833,0.8317851373182552,0.412156704361874,0.7896454183097967
0.033314913511276245,0.8317851373182552,0.4123586429725363,0.7896454183097967
0.03331436216831207,0.8319870759289176,0.4123586429725363,0.7896454183097967
0.0333072692155838,0.8319870759289176,0.41276252019386106,0.7896454183097967
0.0333000086247921,0.8321890145395799,0.41276252019386106,0.7896454183097967
0.03329301252961159,0.8321890145395799,0.4129644588045234,0.7896454183097967
0.03329218551516533,0.8323909531502424,0.4129644588045234,0.7896454183097967
0.03326042741537094,0.8323909531502424,0.4135702746365105,0.7896454183097967
0.03323005139827728,0.8325928917609047,0.4135702746365105,0.7896454183097967
0.0332208052277565,0.8325928917609047,0.41377221324717284,0.7896454183097967
0.03321993723511696,0.8327948303715671,0.41377221324717284,0.7896454183097967
0.03320302441716194,0.8327948303715671,0.41437802907915994,0.7896454183097967
0.03319235518574715,0.8329967689822294,0.41437802907915994,0.7896454183097967
0.03317636996507645,0.8329967689822294,0.41518578352180935,0.7896454183097967
0.03317483142018318,0.8331987075928917,0.41518578352180935,0.7896454183097967
0.0331726148724556,0.8331987075928917,0.4153877221324717,0.7896454183097967
0.03317234665155411,0.8334006462035541,0.4153877221324717,0.7896454183097967
0.033123455941677094,0.8334006462035541,0.41579159935379645,0.7896454183097967
0.03311775624752045,0.8336025848142165,0.41579159935379645,0.7896454183097967
0.03311672806739807,0.8336025848142165,0.4159935379644588,0.7896454183097967
0.03310756757855415,0.8340064620355412,0.4159935379644588,0.7896454183097967
0.03309435769915581,0.8340064620355412,0.4161954765751212,0.7896454183097967
0.03308393806219101,0.8342084006462036,0.4161954765751212,0.7896454183097967
0.03307441249489784,0.8342084006462036,0.41639741518578355,0.7896454183097967
0.03307405114173889,0.8344103392568659,0.41639741518578355,0.7896454183097967
0.033066242933273315,0.8344103392568659,0.4168012924071082,0.7896454183097967
0.033047936856746674,0.8346122778675282,0.4168012924071082,0.7896454183097967
0.03301974758505821,0.8346122778675282,0.41781098546042006,0.7896454183097967
0.033012744039297104,0.8348142164781907,0.41781098546042006,0.7896454183097967
0.03299596533179283,0.8348142164781907,0.4184168012924071,0.7896454183097967
0.03296271711587906,0.8356219709208401,0.4184168012924071,0.7896454183097967
0.032929785549640656,0.8356219709208401,0.41882067851373184,0.7896454183097967
0.0329165905714035,0.8362277867528272,0.41882067851373184,0.7896454183097967
0.032878048717975616,0.8362277867528272,0.41922455573505657,0.7896454183097967
0.032874081283807755,0.8364297253634895,0.41922455573505657,0.7896454183097967
0.032867204397916794,0.8364297253634895,0.4194264943457189,0.7896454183097967
0.032847121357917786,0.8368336025848142,0.4194264943457189,0.7896454183097967
0.032826341688632965,0.8368336025848142,0.4198303715670436,0.7896454183097967
0.03279320150613785,0.837843295638126,0.4198303715670436,0.7896454183097967
0.032791465520858765,0.837843295638126,0.420032310177706,0.7896454183097967
0.03278810530900955,0.8380452342487884,0.420032310177706,0.7896454183097967
0.0327877439558506,0.8380452342487884,0.42023424878836835,0.7896454183097967
0.03277948871254921,0.8382471728594507,0.42023424878836835,0.7896454183097967
0.03274489566683769,0.8382471728594507,0.4206381260096931,0.7896454183097967
0.03272233158349991,0.8386510500807755,0.4206381260096931,0.7896454183097967
0.03271579369902611,0.8386510500807755,0.4208400646203554,0.7896454183097967
0.03271399438381195,0.8388529886914378,0.4208400646203554,0.7896454183097967
0.03271143138408661,0.8388529886914378,0.42104200323101776,0.7896454183097967
0.03269607573747635,0.8390549273021002,0.42104200323101776,0.7896454183097967
0.032689694315195084,0.8390549273021002,0.4212439418416801,0.7896454183097967
0.032687775790691376,0.8392568659127625,0.4212439418416801,0.7896454183097967
0.03267424926161766,0.8392568659127625,0.42205169628432954,0.7896454183097967
0.03267382085323334,0.8396607431340872,0.42205169628432954,0.7896454183097967
0.03261326253414154,0.8396607431340872,0.42346526655896605,0.7896454183097967
0.03260860592126846,0.840064620355412,0.42346526655896605,0.7896454183097967
0.032603297382593155,0.840064620355412,0.4238691437802908,0.7896454183097967
0.032596856355667114,0.8402665589660743,0.4238691437802908,0.7896454183097967
0.032594434916973114,0.8402665589660743,0.4242730210016155,0.7896454183097967
0.032580070197582245,0.8404684975767367,0.4242730210016155,0.7896454183097967
0.03257405757904053,0.8404684975767367,0.4244749596122779,0.7896454183097967
0.032563041895627975,0.840670436187399,0.4244749596122779,0.7896454183097967
0.032552942633628845,0.840670436187399,0.42467689822294025,0.7896454183097967
0.03255259245634079,0.8408723747980614,0.42467689822294025,0.7896454183097967
0.03249996900558472,0.8408723747980614,0.4250807754442649,0.7896454183097967
0.032478682696819305,0.8412762520193862,0.4250807754442649,0.7896454183097967
0.032468415796756744,0.8412762520193862,0.4252827140549273,0.7896454183097967
0.03245402127504349,0.8414781906300485,0.4252827140549273,0.7896454183097967
0.03243919834494591,0.8414781906300485,0.42548465266558966,0.7896454183097967
0.03242087736725807,0.8418820678513732,0.42548465266558966,0.7896454183097967
0.032410502433776855,0.8418820678513732,0.4258885298869144,0.7896454183097967
0.032386474311351776,0.8424878836833603,0.4258885298869144,0.7896454183097967
0.032378483563661575,0.8424878836833603,0.42629240710823907,0.7896454183097967
0.032351888716220856,0.8430936995153473,0.42629240710823907,0.7896454183097967
0.03234867379069328,0.8430936995153473,0.42649434571890144,0.7896454183097967
0.03234504908323288,0.8432956381260097,0.42649434571890144,0.7896454183097967
0.032319702208042145,0.8432956381260097,0.4273021001615509,0.7896454183097967
0.03231851011514664,0.843497576736672,0.4273021001615509,0.7896454183097967
0.032307252287864685,0.843497576736672,0.42750403877221327,0.7896454183097967
0.03228946402668953,0.8443053311793215,0.42750403877221327,0.7896454183097967
0.03227739781141281,0.8443053311793215,0.4277059773828756,0.7896454183097967
0.03225930780172348,0.8447092084006462,0.4277059773828756,0.7896454183097967
0.03225211054086685,0.8447092084006462,0.42790791599353795,0.7896454183097967
0.032246943563222885,0.845113085621971,0.42790791599353795,0.7896454183097967
0.032237157225608826,0.845113085621971,0.4281098546042003,0.7896454183097967
0.032226938754320145,0.8453150242326333,0.4281098546042003,0.7896454183097967
0.03221028670668602,0.8453150242326333,0.4287156704361874,0.7896454183097967
0.03219161927700043,0.8455169628432956,0.4287156704361874,0.7896454183097967
0.03217760846018791,0.8455169628432956,0.4289176090468498,0.7896454183097967
0.032168012112379074,0.845718901453958,0.4289176090468498,0.7896454183097967
0.03216491639614105,0.845718901453958,0.4291195476575121,0.7896454183097967
0.032140184193849564,0.8459208400646203,0.4291195476575121,0.7896454183097967
0.032117944210767746,0.8459208400646203,0.42992730210016156,0.7896454183097967
0.03210950642824173,0.846324717285945,0.42992730210016156,0.7896454183097967
0.032080672681331635,0.846324717285945,0.4303311793214863,0.7896454183097967
0.03205394744873047,0.8469305331179321,0.4303311793214863,0.7896454183097967
0.03205138444900513,0.8469305331179321,0.4305331179321486,0.7896454183097967
0.03204566240310669,0.8471324717285945,0.4305331179321486,0.7896454183097967
0.03204403072595596,0.8471324717285945,0.43073505654281097,0.7896454183097967
0.03202086314558983,0.8475363489499192,0.43073505654281097,0.7896454183097967
0.03200314939022064,0.8475363489499192,0.43093699515347333,0.7896454183097967
0.03196549415588379,0.8483441033925686,0.43093699515347333,0.7896454183097967
0.03196403756737709,0.8483441033925686,0.4311389337641357,0.7896454183097967
0.03195711970329285,0.8487479806138933,0.4311389337641357,0.7896454183097967
0.03195029869675636,0.8487479806138933,0.43154281098546043,0.7896454183097967
0.031935326755046844,0.8489499192245558,0.43154281098546043,0.7896454183097967
0.03191884234547615,0.8489499192245558,0.4319466882067851,0.7896454183097967
0.031889837235212326,0.8491518578352181,0.4319466882067851,0.7896454183097967
0.031850218772888184,0.8491518578352181,0.4331583198707593,0.7896454183097967
0.03183567896485329,0.8495557350565428,0.4331583198707593,0.7896454183097967
0.03182794526219368,0.8495557350565428,0.433562197092084,0.7896454183097967
0.03182104602456093,0.8499596122778675,0.433562197092084,0.7896454183097967
0.031819868832826614,0.8499596122778675,0.43376413570274636,0.7896454183097967
0.03181854635477066,0.8501615508885298,0.43376413570274636,0.7896454183097967
0.03180032968521118,0.8501615508885298,0.43477382875605813,0.7896454183097967
0.03178287670016289,0.8505654281098546,0.43477382875605813,0.7896454183097967
0.03174660727381706,0.8505654281098546,0.43618739903069464,0.7896454183097967
0.031738195568323135,0.8511712439418416,0.43618739903069464,0.7896454183097967
0.031690746545791626,0.8511712439418416,0.4371970920840065,0.7896454183097967
0.031674906611442566,0.851373182552504,0.4371970920840065,0.7896454183097967
0.031674403697252274,0.851373182552504,0.43739903069466884,0.7896454183097967
0.03166753798723221,0.8515751211631664,0.43739903069466884,0.7896454183097967
0.03162696957588196,0.8515751211631664,0.4378029079159935,0.7896454183097967
0.0316208191215992,0.8517770597738288,0.4378029079159935,0.7896454183097967
0.03152298182249069,0.8517770597738288,0.4394184168012924,0.7896454183097967
0.031518641859292984,0.8519789983844911,0.4394184168012924,0.7896454183097967
0.03149772807955742,0.8519789983844911,0.4400242326332795,0.7896454183097967
0.0314769521355629,0.8525848142164781,0.4400242326332795,0.7896454183097967
0.03140699118375778,0.8525848142164781,0.44123586429725364,0.7896454183097967
0.031405430287122726,0.8527867528271406,0.44123586429725364,0.7896454183097967
0.03138015791773796,0.8527867528271406,0.441437802907916,0.7896454183097967
0.0313735269010067,0.8529886914378029,0.441437802907916,0.7896454183097967
0.03134683892130852,0.8529886914378029,0.4418416801292407,0.7896454183097967
0.03133575618267059,0.8533925686591276,0.4418416801292407,0.7896454183097967
0.031279776245355606,0.8533925686591276,0.4428513731825525,0.7896454183097967
0.03125645965337753,0.8537964458804523,0.4428513731825525,0.7896454183097967
0.031255029141902924,0.8537964458804523,0.4430533117932149,0.7896454183097967
0.031251102685928345,0.8539983844911146,0.4430533117932149,0.7896454183097967
0.031237367540597916,0.8539983844911146,0.44345718901453957,0.7896454183097967
0.031223708763718605,0.8544022617124394,0.44345718901453957,0.7896454183097967
0.03121643327176571,0.8544022617124394,0.44365912762520193,0.7896454183097967
0.031204579398036003,0.8546042003231018,0.44365912762520193,0.7896454183097967
0.0312039852142334,0.8546042003231018,0.4438610662358643,0.7896454183097967
0.03120282292366028,0.8550080775444265,0.4438610662358643,0.7896454183097967
0.03119621053338051,0.8550080775444265,0.44406300484652667,0.7896454183097967
0.031182384118437767,0.8554119547657512,0.44406300484652667,0.7896454183097967
0.031177710741758347,0.8554119547657512,0.44426494345718903,0.7896454183097967
0.031165363267064095,0.8556138933764136,0.44426494345718903,0.7896454183097967
0.031139127910137177,0.8556138933764136,0.4446688206785137,0.7896454183097967
0.031109366565942764,0.8560177705977383,0.4446688206785137,0.7896454183097967
0.031081853434443474,0.8560177705977383,0.4452746365105008,0.7896454183097967
0.031054658815264702,0.856421647819063,0.4452746365105008,0.7896454183097967
0.031048480421304703,0.856421647819063,0.4454765751211632,0.7896454183097967
0.031038470566272736,0.8568255250403877,0.4454765751211632,0.7896454183097967
0.031030232086777687,0.8568255250403877,0.44567851373182554,0.7896454183097967
0.031002644449472427,0.8572294022617124,0.44567851373182554,0.7896454183097967
0.030992722138762474,0.8572294022617124,0.4458804523424879,0.7896454183097967
0.03096824698150158,0.8576332794830371,0.4458804523424879,0.7896454183097967
0.030948663130402565,0.8576332794830371,0.4468901453957997,0.7896454183097967
0.030943572521209717,0.8578352180936996,0.4468901453957997,0.7896454183097967
0.030924608930945396,0.8578352180936996,0.4476978998384491,0.7896454183097967
0.0309155210852623,0.8580371567043619,0.4476978998384491,0.7896454183097967
0.030914142727851868,0.8580371567043619,0.44789983844911146,0.7896454183097967
0.03091372922062874,0.8582390953150242,0.44789983844911146,0.7896454183097967
0.03090706281363964,0.8582390953150242,0.44810177705977383,0.7896454183097967
0.03090611658990383,0.8584410339256866,0.44810177705977383,0.7896454183097967
0.030883271247148514,0.8584410339256866,0.44870759289176093,0.7896454183097967
0.030880607664585114,0.8586429725363489,0.44870759289176093,0.7896454183097967
0.030879415571689606,0.8586429725363489,0.44890953150242324,0.7896454183097967
0.03086891770362854,0.8592487883683361,0.44890953150242324,0.7896454183097967
0.03082873485982418,0.8592487883683361,0.4497172859450727,0.7896454183097967
0.030822133645415306,0.8594507269789984,0.4497172859450727,0.7896454183097967
0.030814891681075096,0.8594507269789984,0.45012116316639744,0.7896454183097967
0.030785970389842987,0.8602584814216478,0.45012116316639744,0.7896454183097967
0.0307657141238451,0.8602584814216478,0.4505250403877221,0.7896454183097967
0.030732326209545135,0.8610662358642972,0.4505250403877221,0.7896454183097967
0.030684128403663635,0.8610662358642972,0.45153473344103395,0.7896454183097967
0.030671151354908943,0.8614701130856219,0.45153473344103395,0.7896454183097967
0.03065534681081772,0.8614701130856219,0.45193861066235863,0.7896454183097967
0.030637340620160103,0.8618739903069467,0.45193861066235863,0.7896454183097967
0.03057493455708027,0.8618739903069467,0.45335218093699514,0.7896454183097967
0.03057204931974411,0.8620759289176091,0.45335218093699514,0.7896454183097967
0.030556311830878258,0.8620759289176091,0.4537560581583199,0.7896454183097967
0.03054484911262989,0.8624798061389337,0.4537560581583199,0.7896454183097967
0.030539197847247124,0.8624798061389337,0.45395799676898224,0.7896454183097967
0.03052894026041031,0.8628836833602584,0.45395799676898224,0.7896454183097967
0.030527763068675995,0.8628836833602584,0.4541599353796446,0.7896454183097967
0.03050914593040943,0.8632875605815832,0.4541599353796446,0.7896454183097967
0.03049294464290142,0.8632875605815832,0.4543618739903069,0.7896454183097967
0.030469559133052826,0.8636914378029079,0.4543618739903069,0.7896454183097967
0.030466394498944283,0.8636914378029079,0.45476575121163165,0.7896454183097967
0.030454490333795547,0.8638933764135702,0.45476575121163165,0.7896454183097967
0.030452072620391846,0.8638933764135702,0.454967689822294,0.7896454183097967
0.030437840148806572,0.864297253634895,0.454967689822294,0.7896454183097967
0.03043571300804615,0.864297253634895,0.4551696284329564,0.7896454183097967
0.030433760955929756,0.8644991922455574,0.4551696284329564,0.7896454183097967
0.030427318066358566,0.8644991922455574,0.45537156704361875,0.7896454183097967
0.03041681833565235,0.8647011308562197,0.45537156704361875,0.7896454183097967
0.030380377545952797,0.8647011308562197,0.45577544426494343,0.7896454183097967
0.030346814543008804,0.8657108239095315,0.45577544426494343,0.7896454183097967
0.030343150720000267,0.8657108239095315,0.4559773828756058,0.7896454183097967
0.03028763458132744,0.8663166397415186,0.4559773828756058,0.7896454183097967
0.030268443748354912,0.8663166397415186,0.45638126009693053,0.7896454183097967
0.03026474080979824,0.8665185783521809,0.45638126009693053,0.7896454183097967
0.030240753665566444,0.8665185783521809,0.45678513731825526,0.7896454183097967
0.030205929651856422,0.8673263327948304,0.45678513731825526,0.7896454183097967
0.03019379824399948,0.8673263327948304,0.45698707592891763,0.7896454183097967
0.03017769195139408,0.8679321486268174,0.45698707592891763,0.7896454183097967
0.030175860971212387,0.8679321486268174,0.4573909531502423,0.7896454183097967
0.030143946409225464,0.8691437802907916,0.4573909531502423,0.7896454183097967
0.030089549720287323,0.8691437802907916,0.4581987075928918,0.7896454183097967
0.030077511444687843,0.8697495961227787,0.4581987075928918,0.7896454183097967
0.030008496716618538,0.8697495961227787,0.46001615508885296,0.7896454183097967
0.03000795468688011,0.869951534733441,0.46001615508885296,0.7896454183097967
0.029978374019265175,0.869951534733441,0.4610258481421648,0.7896454183097967
0.029974186792969704,0.8701534733441034,0.4610258481421648,0.7896454183097967
0.029951361939311028,0.8701534733441034,0.4618336025848142,0.7896454183097967
0.029951106756925583,0.8703554119547657,0.4618336025848142,0.7896454183097967
0.029949650168418884,0.8703554119547657,0.4620355411954766,0.7896454183097967
0.02993120439350605,0.8707592891760905,0.4620355411954766,0.7896454183097967
0.029909256845712662,0.8707592891760905,0.4624394184168013,0.7896454183097967
0.029907269403338432,0.8709612277867528,0.4624394184168013,0.7896454183097967
0.02989082969725132,0.8709612277867528,0.4634491114701131,0.7896454183097967
0.029889406636357307,0.8711631663974152,0.4634491114701131,0.7896454183097967
0.029882824048399925,0.8711631663974152,0.46365105008077545,0.7896454183097967
0.029882648959755898,0.8713651050080775,0.46365105008077545,0.7896454183097967
0.029877277091145515,0.8713651050080775,0.4638529886914378,0.7896454183097967
0.02987721562385559,0.8715670436187399,0.4638529886914378,0.7896454183097967
0.029846876859664917,0.8715670436187399,0.46466074313408723,0.7896454183097967
0.029842820018529892,0.8717689822294022,0.46466074313408723,0.7896454183097967
0.029842447489500046,0.8717689822294022,0.46506462035541196,0.7896454183097967
0.029841667041182518,0.8719709208400647,0.46506462035541196,0.7896454183097967
0.02982836216688156,0.8719709208400647,0.46526655896607433,0.7896454183097967
0.02982419542968273,0.8723747980613893,0.46526655896607433,0.7896454183097967
0.029817810282111168,0.8723747980613893,0.465670436187399,0.7896454183097967
0.029816675931215286,0.8725767366720517,0.465670436187399,0.7896454183097967
0.029787402600049973,0.8725767366720517,0.46668012924071084,0.7896454183097967
0.029772695153951645,0.8731825525040388,0.46668012924071084,0.7896454183097967
0.02974037453532219,0.8731825525040388,0.4672859450726979,0.7896454183097967
0.029732538387179375,0.8735864297253635,0.4672859450726979,0.7896454183097967
0.029693603515625,0.8735864297253635,0.467891760904685,0.7896454183097967
0.02968381717801094,0.8737883683360258,0.467891760904685,0.7896454183097967
0.029671506956219673,0.8737883683360258,0.4682956381260097,0.7896454183097967
0.029667066410183907,0.8739903069466882,0.4682956381260097,0.7896454183097967
0.02965378761291504,0.8739903069466882,0.4686995153473344,0.7896454183097967
0.029649648815393448,0.8741922455573505,0.4686995153473344,0.7896454183097967
0.02962774597108364,0.8741922455573505,0.46890145395799676,0.7896454183097967
0.029576875269412994,0.8752019386106623,0.46890145395799676,0.7896454183097967
0.02957197278738022,0.8752019386106623,0.4691033925686591,0.7896454183097967
0.02956293523311615,0.875605815831987,0.4691033925686591,0.7896454183097967
0.029560916125774384,0.875605815831987,0.4693053311793215,0.7896454183097967
0.029548952355980873,0.8758077544426495,0.4693053311793215,0.7896454183097967
0.02954811044037342,0.8758077544426495,0.46950726978998386,0.7896454183097967
0.02952473983168602,0.8762116316639742,0.46950726978998386,0.7896454183097967
0.029511980712413788,0.8762116316639742,0.46991114701130854,0.7896454183097967
0.029488539323210716,0.8768174474959612,0.46991114701130854,0.7896454183097967
0.029476216062903404,0.8768174474959612,0.4701130856219709,0.7896454183097967
0.029467487707734108,0.8770193861066236,0.4701130856219709,0.7896454183097967
0.029454700648784637,0.8770193861066236,0.47051696284329564,0.7896454183097967
0.029451513662934303,0.877221324717286,0.47051696284329564,0.7896454183097967
0.02943815290927887,0.877221324717286,0.47092084006462037,0.7896454183097967
0.029422374442219734,0.8774232633279483,0.47092084006462037,0.7896454183097967
0.02941163070499897,0.8774232633279483,0.47132471728594505,0.7896454183097967
0.02940058708190918,0.8776252019386107,0.47132471728594505,0.7896454183097967
0.029392605647444725,0.8776252019386107,0.4717285945072698,0.7896454183097967
0.029361266642808914,0.8780290791599353,0.4717285945072698,0.7896454183097967
0.029359212145209312,0.8780290791599353,0.47193053311793215,0.7896454183097967
0.029333950951695442,0.8786348949919225,0.47193053311793215,0.7896454183097967
0.029325971379876137,0.8786348949919225,0.4723344103392569,0.7896454183097967
0.029320769011974335,0.8788368336025848,0.4723344103392569,0.7896454183097967
0.029310526326298714,0.8788368336025848,0.47253634894991925,0.7896454183097967
0.029283545911312103,0.8790387722132472,0.47253634894991925,0.7896454183097967
0.0292795579880476,0.8790387722132472,0.47273828756058156,0.7896454183097967
0.02925141714513302,0.880048465266559,0.47273828756058156,0.7896454183097967
0.029246294870972633,0.880048465266559,0.4729402261712439,0.7896454183097967
0.029237398877739906,0.8802504038772213,0.4729402261712439,0.7896454183097967
0.029212260618805885,0.8802504038772213,0.47334410339256866,0.7896454183097967
0.029201164841651917,0.8808562197092084,0.47334410339256866,0.7896454183097967
0.029180362820625305,0.8808562197092084,0.47415185783521807,0.7896454183097967
0.02915564924478531,0.8814620355411955,0.47415185783521807,0.7896454183097967
0.029111988842487335,0.8814620355411955,0.47536348949919227,0.7896454183097967
0.029109416529536247,0.8816639741518578,0.47536348949919227,0.7896454183097967
0.02910648100078106,0.8816639741518578,0.4755654281098546,0.7896454183097967
0.029098181053996086,0.8820678513731826,0.4755654281098546,0.7896454183097967
0.029097311198711395,0.8820678513731826,0.47576736672051695,0.7896454183097967
0.029084736481308937,0.8826736672051696,0.47576736672051695,0.7896454183097967
0.029066016897559166,0.8826736672051696,0.47637318255250405,0.7896454183097967
0.02905169688165188,0.882875605815832,0.47637318255250405,0.7896454183097967
0.029038602486252785,0.882875605815832,0.4773828756058158,0.7896454183097967
0.029036952182650566,0.8830775444264943,0.4773828756058158,0.7896454183097967
0.029036564752459526,0.8830775444264943,0.4775848142164782,0.7896454183097967
0.02903180755674839,0.8832794830371568,0.4775848142164782,0.7896454183097967
0.029024407267570496,0.8832794830371568,0.47778675282714056,0.7896454183097967
0.028992410749197006,0.8836833602584814,0.47778675282714056,0.7896454183097967
0.028989901766180992,0.8836833602584814,0.4779886914378029,0.7896454183097967
0.0289777722209692,0.8842891760904685,0.4779886914378029,0.7896454183097967
0.028875984251499176,0.8842891760904685,0.4798061389337641,0.7896454183097967
0.028874961659312248,0.8844911147011308,0.4798061389337641,0.7896454183097967
0.028828110545873642,0.8844911147011308,0.4810177705977383,0.7896454183097967
0.028807921335101128,0.8846930533117933,0.4810177705977383,0.7896454183097967
0.028803879395127296,0.8846930533117933,0.481421647819063,0.7896454183097967
0.028793182224035263,0.8848949919224556,0.481421647819063,0.7896454183097967
0.02878454141318798,0.8848949919224556,0.4820274636510501,0.7896454183097967
0.02877497673034668,0.8852988691437803,0.4820274636510501,0.7896454183097967
0.028771381825208664,0.8852988691437803,0.48222940226171246,0.7896454183097967
0.028766069561243057,0.8855008077544426,0.48222940226171246,0.7896454183097967
0.02874094247817993,0.8855008077544426,0.48303715670436187,0.7896454183097967
0.028734415769577026,0.885702746365105,0.48303715670436187,0.7896454183097967
0.028716132044792175,0.885702746365105,0.4834410339256866,0.7896454183097967
0.028715046122670174,0.8859046849757674,0.4834410339256866,0.7896454183097967
0.028711535036563873,0.8859046849757674,0.48384491114701134,0.7896454183097967
0.028700565919280052,0.8863085621970921,0.48384491114701134,0.7896454183097967
0.028613822534680367,0.8863085621970921,0.48606623586429726,0.7896454183097967
0.028607698157429695,0.8869143780290791,0.48606623586429726,0.7896454183097967
0.028582949191331863,0.8869143780290791,0.48687399030694667,0.7896454183097967
0.02855033427476883,0.8873182552504039,0.48687399030694667,0.7896454183097967
0.02852272056043148,0.8873182552504039,0.4872778675282714,0.7896454183097967
0.0285220667719841,0.8875201938610663,0.4872778675282714,0.7896454183097967
0.028512531891465187,0.8875201938610663,0.48768174474959614,0.7896454183097967
0.028512269258499146,0.8877221324717286,0.48768174474959614,0.7896454183097967
0.028502527624368668,0.8877221324717286,0.4880856219709208,0.7896454183097967
0.02848098613321781,0.8881260096930533,0.4880856219709208,0.7896454183097967
0.02847261168062687,0.8881260096930533,0.48848949919224555,0.7896454183097967
0.02845817059278488,0.8883279483037156,0.48848949919224555,0.7896454183097967
0.02843235619366169,0.8883279483037156,0.4886914378029079,0.7896454183097967
0.02841860055923462,0.8885298869143781,0.4886914378029079,0.7896454183097967
0.02840687520802021,0.8885298869143781,0.48909531502423265,0.7896454183097967
0.02838088572025299,0.8887318255250404,0.48909531502423265,0.7896454183097967
0.028379235416650772,0.8887318255250404,0.4894991922455573,0.7896454183097967
0.028355205431580544,0.8891357027463651,0.4894991922455573,0.7896454183097967
0.028350528329610825,0.8891357027463651,0.4897011308562197,0.7896454183097967
0.02831439860165119,0.8893376413570274,0.4897011308562197,0.7896454183097967
0.028302766382694244,0.8893376413570274,0.4903069466882068,0.7896454183097967
0.028266528621315956,0.8901453957996769,0.4903069466882068,0.7896454183097967
0.028262006118893623,0.8901453957996769,0.49050888529886916,0.7896454183097967
0.028252003714442253,0.8903473344103393,0.49050888529886916,0.7896454183097967
0.02823992259800434,0.8903473344103393,0.4907108239095315,0.7896454183097967
0.028230173513293266,0.8905492730210016,0.4907108239095315,0.7896454183097967
0.028203433379530907,0.8905492730210016,0.49131663974151857,0.7896454183097967
0.02820255048573017,0.8907512116316639,0.49131663974151857,0.7896454183097967
0.028151046484708786,0.8907512116316639,0.49232633279483035,0.7896454183097967
0.028144387528300285,0.8909531502423264,0.49232633279483035,0.7896454183097967
0.02813691645860672,0.8909531502423264,0.4925282714054927,0.7896454183097967
0.02813682332634926,0.8911550888529887,0.4925282714054927,0.7896454183097967
0.0280823465436697,0.8911550888529887,0.49353796445880455,0.7896454183097967
0.028073107823729515,0.8915589660743134,0.49353796445880455,0.7896454183097967
0.02803652547299862,0.8915589660743134,0.4947495961227787,0.7896454183097967
0.028024422004818916,0.8917609046849758,0.4947495961227787,0.7896454183097967
0.028021005913615227,0.8917609046849758,0.49495153473344106,0.7896454183097967
0.028010625392198563,0.8923667205169629,0.49495153473344106,0.7896454183097967
0.02800450474023819,0.8923667205169629,0.49515347334410337,0.7896454183097967
0.02799910120666027,0.8929725363489499,0.49515347334410337,0.7896454183097967
0.02792372554540634,0.8929725363489499,0.497172859450727,0.7896454183097967
0.027906350791454315,0.8931744749596123,0.497172859450727,0.7896454183097967
0.027898617088794708,0.8931744749596123,0.49737479806138934,0.7896454183097967
0.027879146859049797,0.893578352180937,0.49737479806138934,0.7896454183097967
0.02786090411245823,0.893578352180937,0.4975767366720517,0.7896454183097967
0.027835313230752945,0.8941841680129241,0.4975767366720517,0.7896454183097967
0.02781049720942974,0.8941841680129241,0.49818255250403876,0.7896454183097967
0.027806557714939117,0.8943861066235864,0.49818255250403876,0.7896454183097967
0.027781181037425995,0.8943861066235864,0.49878836833602586,0.7896454183097967
0.02777281403541565,0.8945880452342488,0.49878836833602586,0.7896454183097967
0.027733413502573967,0.8945880452342488,0.4989903069466882,0.7896454183097967
0.027712976559996605,0.8947899838449112,0.4989903069466882,0.7896454183097967
0.027701446786522865,0.8947899838449112,0.49959612277867527,0.7896454183097967
0.027695506811141968,0.8949919224555735,0.49959612277867527,0.7896454183097967
0.02767515741288662,0.8949919224555735,0.5,0.7896454183097967
0.027662547305226326,0.8951938610662359,0.5,0.7896454183097967
0.027643917128443718,0.8951938610662359,0.5002019386106623,0.7896454183097967
0.027630478143692017,0.8955977382875606,0.5002019386106623,0.7896454183097967
0.027617717161774635,0.8955977382875606,0.5008077544426495,0.7896454183097967
0.02759125828742981,0.89640549273021,0.5008077544426495,0.7896454183097967
0.027560587972402573,0.89640549273021,0.5020193861066236,0.7896454183097967
0.02754243090748787,0.8966074313408724,0.5020193861066236,0.7896454183097967
0.027535799890756607,0.8966074313408724,0.502221324717286,0.7896454183097967
0.027516769245266914,0.8972132471728594,0.502221324717286,0.7896454183097967
0.027510086074471474,0.8972132471728594,0.5024232633279483,0.7896454183097967
0.027504760771989822,0.8976171243941842,0.5024232633279483,0.7896454183097967
0.02749958261847496,0.8976171243941842,0.502827140549273,0.7896454183097967
0.027498764917254448,0.8978190630048465,0.502827140549273,0.7896454183097967
0.027476081624627113,0.8978190630048465,0.5034329563812601,0.7896454183097967
0.027475997805595398,0.8980210016155089,0.5034329563812601,0.7896454183097967
0.027459420263767242,0.8980210016155089,0.5036348949919225,0.7896454183097967
0.027451008558273315,0.8984248788368336,0.5036348949919225,0.7896454183097967
0.027444621548056602,0.8984248788368336,0.5040387722132472,0.7896454183097967
0.027424486353993416,0.8988287560581584,0.5040387722132472,0.7896454183097967
0.027422860264778137,0.8988287560581584,0.5042407108239095,0.7896454183097967
0.02741059474647045,0.899232633279483,0.5042407108239095,0.7896454183097967
0.027405129745602608,0.899232633279483,0.5044426494345718,0.7896454183097967
0.027400190010666847,0.8994345718901454,0.5044426494345718,0.7896454183097967
0.027374351397156715,0.8994345718901454,0.505048465266559,0.7896454183097967
0.027368130162358284,0.8996365105008077,0.505048465266559,0.7896454183097967
0.02734227664768696,0.8996365105008077,0.5058562197092084,0.7896454183097967
0.027340836822986603,0.8998384491114702,0.5058562197092084,0.7896454183097967
0.0273276399821043,0.8998384491114702,0.5062600969305331,0.7896454183097967
0.02730632945895195,0.9004442649434572,0.5062600969305331,0.7896454183097967
0.027295326814055443,0.9004442649434572,0.5072697899838449,0.7896454183097967
0.027290085330605507,0.9006462035541195,0.5072697899838449,0.7896454183097967
0.02726663276553154,0.9006462035541195,0.5076736672051696,0.7896454183097967
0.027264829725027084,0.9008481421647819,0.5076736672051696,0.7896454183097967
0.0272523146122694,0.9008481421647819,0.507875605815832,0.7896454183097967
0.027222808450460434,0.901453957996769,0.507875605815832,0.7896454183097967
0.027211254462599754,0.901453957996769,0.5080775444264943,0.7896454183097967
0.02718736045062542,0.9022617124394184,0.5080775444264943,0.7896454183097967
0.027177030220627785,0.9022617124394184,0.5082794830371568,0.7896454183097967
0.02713870257139206,0.9026655896607432,0.5082794830371568,0.7896454183097967
0.027131205424666405,0.9026655896607432,0.5084814216478191,0.7896454183097967
0.02708708867430687,0.9034733441033925,0.5084814216478191,0.7896454183097967
0.027074076235294342,0.9034733441033925,0.5090872374798061,0.7896454183097967
0.027073681354522705,0.903675282714055,0.5090872374798061,0.7896454183097967
0.02702934667468071,0.903675282714055,0.5096930533117933,0.7896454183097967
0.027016909793019295,0.9038772213247173,0.5096930533117933,0.7896454183097967
0.026998154819011688,0.9038772213247173,0.5105008077544426,0.7896454183097967
0.026992326602339745,0.9040791599353797,0.5105008077544426,0.7896454183097967
0.026992134749889374,0.9040791599353797,0.510702746365105,0.7896454183097967
0.02698303572833538,0.904281098546042,0.510702746365105,0.7896454183097967
0.02695230022072792,0.904281098546042,0.5115105008077544,0.7896454183097967
0.026942124590277672,0.9044830371567044,0.5115105008077544,0.7896454183097967
0.026918068528175354,0.9044830371567044,0.5121163166397416,0.7896454183097967
0.026891591027379036,0.904886914378029,0.5121163166397416,0.7896454183097967
0.026854751631617546,0.904886914378029,0.5125201938610663,0.7896454183097967
0.026842622086405754,0.9052907915993538,0.5125201938610663,0.7896454183097967
0.026839418336749077,0.9052907915993538,0.5127221324717286,0.7896454183097967
0.02683873102068901,0.9054927302100162,0.5127221324717286,0.7896454183097967
0.026835625991225243,0.9054927302100162,0.5129240710823909,0.7896454183097967
0.026829654350876808,0.9060985460420032,0.5129240710823909,0.7896454183097967
0.026814280077815056,0.9060985460420032,0.5131260096930533,0.7896454183097967
0.02680971287190914,0.9063004846526656,0.5131260096930533,0.7896454183097967
0.026808518916368484,0.9063004846526656,0.5133279483037156,0.7896454183097967
0.026806645095348358,0.906502423263328,0.5133279483037156,0.7896454183097967
0.026797320693731308,0.906502423263328,0.5135298869143781,0.7896454183097967
0.026794837787747383,0.9067043618739903,0.5135298869143781,0.7896454183097967
0.02677282504737377,0.9067043618739903,0.5137318255250404,0.7896454183097967
0.026747843250632286,0.907108239095315,0.5137318255250404,0.7896454183097967
0.026735691353678703,0.907108239095315,0.5141357027463651,0.7896454183097967
0.02672930806875229,0.9073101777059773,0.5141357027463651,0.7896454183097967
0.02672162465751171,0.9073101777059773,0.5143376413570274,0.7896454183097967
0.026707835495471954,0.9075121163166397,0.5143376413570274,0.7896454183097967
0.026676882058382034,0.9075121163166397,0.5157512116316639,0.7896454183097967
0.026663420721888542,0.9079159935379645,0.5157512116316639,0.7896454183097967
0.026656001806259155,0.9079159935379645,0.5161550888529887,0.7896454183097967
0.026649709790945053,0.9085218093699515,0.5161550888529887,0.7896454183097967
0.026641618460416794,0.9085218093699515,0.5167609046849758,0.7896454183097967
0.026638634502887726,0.9087237479806138,0.5167609046849758,0.7896454183097967
0.02663024514913559,0.9087237479806138,0.5169628432956381,0.7896454183097967
0.02661021798849106,0.9095315024232633,0.5169628432956381,0.7896454183097967
0.026600731536746025,0.9095315024232633,0.5171647819063004,0.7896454183097967
0.026598365977406502,0.9097334410339257,0.5171647819063004,0.7896454183097967
0.02656755968928337,0.9097334410339257,0.5183764135702746,0.7896454183097967
0.02656126581132412,0.909935379644588,0.5183764135702746,0.7896454183097967
0.026554284617304802,0.909935379644588,0.518578352180937,0.7896454183097967
0.026548655703663826,0.9103392568659128,0.518578352180937,0.7896454183097967
0.026538565754890442,0.9103392568659128,0.5195880452342488,0.7896454183097967
0.026535967364907265,0.9105411954765751,0.5195880452342488,0.7896454183097967
0.02650780789554119,0.9105411954765751,0.5201938610662359,0.7896454183097967
0.0265054814517498,0.9107431340872375,0.5201938610662359,0.7896454183097967
0.026496727019548416,0.9107431340872375,0.5203957996768982,0.7896454183097967
0.026482760906219482,0.9115508885298869,0.5203957996768982,0.7896454183097967
0.026475505903363228,0.9115508885298869,0.5205977382875606,0.7896454183097967
0.02645392343401909,0.9119547657512116,0.5205977382875606,0.7896454183097967
0.026434585452079773,0.9119547657512116,0.5210016155088854,0.7896454183097967
0.026425475254654884,0.9123586429725363,0.5210016155088854,0.7896454183097967
0.02638382837176323,0.9123586429725363,0.5226171243941842,0.7896454183097967
0.026383215561509132,0.9125605815831987,0.5226171243941842,0.7896454183097967
0.026379810646176338,0.9125605815831987,0.5228190630048465,0.7896454183097967
0.02635856717824936,0.9129644588045234,0.5228190630048465,0.7896454183097967
0.02632777951657772,0.9129644588045234,0.5238287560581584,0.7896454183097967
0.026297977194190025,0.9135702746365105,0.5238287560581584,0.7896454183097967
0.02629484236240387,0.9135702746365105,0.5240306946688207,0.7896454183097967
0.026294663548469543,0.9137722132471728,0.5240306946688207,0.7896454183097967
0.026266075670719147,0.9137722132471728,0.5246365105008077,0.7896454183097967
0.026253992691636086,0.9139741518578353,0.5246365105008077,0.7896454183097967
0.02623596601188183,0.9139741518578353,0.5252423263327949,0.7896454183097967
0.02622881345450878,0.9141760904684976,0.5252423263327949,0.7896454183097967
0.026157302781939507,0.9141760904684976,0.526453957996769,0.7896454183097967
0.02615254372358322,0.9143780290791599,0.526453957996769,0.7896454183097967
0.02611292526125908,0.9143780290791599,0.5272617124394184,0.7896454183097967
0.026111654937267303,0.9145799676898223,0.5272617124394184,0.7896454183097967
0.02607860416173935,0.9145799676898223,0.5274636510500808,0.7896454183097967
0.026075489819049835,0.9147819063004846,0.5274636510500808,0.7896454183097967
0.026046087965369225,0.9147819063004846,0.5282714054927302,0.7896454183097967
0.026037266477942467,0.914983844911147,0.5282714054927302,0.7896454183097967
0.026013880968093872,0.914983844911147,0.528675282714055,0.7896454183097967
0.02598991058766842,0.9151857835218093,0.528675282714055,0.7896454183097967
0.025974567979574203,0.9151857835218093,0.5290791599353797,0.7896454183097967
0.025967055931687355,0.9155896607431341,0.5290791599353797,0.7896454183097967
0.025903109461069107,0.9155896607431341,0.5308966074313409,0.7896454183097967
0.025887208059430122,0.9157915993537964,0.5308966074313409,0.7896454183097967
0.02588355913758278,0.9157915993537964,0.5313004846526656,0.7896454183097967
0.025865713134407997,0.9159935379644588,0.5313004846526656,0.7896454183097967
0.02586415782570839,0.9159935379644588,0.531502423263328,0.7896454183097967
0.02585127390921116,0.9163974151857835,0.531502423263328,0.7896454183097967
0.025848902761936188,0.9163974151857835,0.5317043618739903,0.7896454183097967
0.025844115763902664,0.9168012924071083,0.5317043618739903,0.7896454183097967
0.02582661435008049,0.9168012924071083,0.5323101777059773,0.7896454183097967
0.02581547014415264,0.9172051696284329,0.5323101777059773,0.7896454183097967
0.025812871754169464,0.9172051696284329,0.5325121163166397,0.7896454183097967
0.025812581181526184,0.9174071082390953,0.5325121163166397,0.7896454183097967
0.025794342160224915,0.9174071082390953,0.5331179321486268,0.7896454183097967
0.02578965201973915,0.9176090468497576,0.5331179321486268,0.7896454183097967
0.025789611041545868,0.9176090468497576,0.5333198707592892,0.7896454183097967
0.02577725239098072,0.9182148626817448,0.5333198707592892,0.7896454183097967
0.025764862075448036,0.9182148626817448,0.5335218093699515,0.7896454183097967
0.025737890973687172,0.9188206785137318,0.5335218093699515,0.7896454183097967
0.02573210746049881,0.9188206785137318,0.5339256865912763,0.7896454183097967
0.025706995278596878,0.9202342487883683,0.5339256865912763,0.7896454183097967
0.02569449506700039,0.9202342487883683,0.5345315024232633,0.7896454183097967
0.025671733543276787,0.9204361873990307,0.5345315024232633,0.7896454183097967
0.025599224492907524,0.9204361873990307,0.537156704361874,0.7896454183097967
0.02558893710374832,0.9206381260096931,0.537156704361874,0.7896454183097967
0.02555321902036667,0.9206381260096931,0.5383683360258481,0.7896454183097967
0.025542527437210083,0.9208400646203554,0.5383683360258481,0.7896454183097967
0.025513852015137672,0.9208400646203554,0.5387722132471728,0.7896454183097967
0.025508537888526917,0.9210420032310178,0.5387722132471728,0.7896454183097967
0.025491615757346153,0.9210420032310178,0.5391760904684976,0.7896454183097967
0.025487560778856277,0.9212439418416801,0.5391760904684976,0.7896454183097967
0.025481902062892914,0.9212439418416801,0.5393780290791599,0.7896454183097967
0.025481507182121277,0.9214458804523424,0.5393780290791599,0.7896454183097967
0.0254779364913702,0.9214458804523424,0.5395799676898223,0.7896454183097967
0.025457335636019707,0.9216478190630049,0.5395799676898223,0.7896454183097967
0.025454072281718254,0.9216478190630049,0.5397819063004846,0.7896454183097967
0.025453004986047745,0.9218497576736672,0.5397819063004846,0.7896454183097967
0.025432422757148743,0.9218497576736672,0.5403877221324718,0.7896454183097967
0.025429992005228996,0.9220516962843296,0.5403877221324718,0.7896454183097967
0.02542099542915821,0.9220516962843296,0.5407915993537964,0.7896454183097967
0.025384481996297836,0.9226575121163166,0.5407915993537964,0.7896454183097967
0.02538069523870945,0.9226575121163166,0.5409935379644588,0.7896454183097967
0.025380361825227737,0.922859450726979,0.5409935379644588,0.7896454183097967
0.025365598499774933,0.922859450726979,0.5413974151857835,0.7896454183097967
0.025365490466356277,0.9230613893376414,0.5413974151857835,0.7896454183097967
0.025362081825733185,0.9230613893376414,0.5415993537964459,0.7896454183097967
0.025350160896778107,0.9232633279483037,0.5415993537964459,0.7896454183097967
0.025340475142002106,0.9232633279483037,0.5418012924071083,0.7896454183097967
0.025340048596262932,0.9234652665589661,0.5418012924071083,0.7896454183097967
0.025338811799883842,0.9234652665589661,0.5420032310177706,0.7896454183097967
0.02532079815864563,0.9240710823909531,0.5420032310177706,0.7896454183097967
0.025287337601184845,0.9240710823909531,0.5440226171243941,0.7896454183097967
0.025274403393268585,0.9242730210016155,0.5440226171243941,0.7896454183097967
0.025265460833907127,0.9242730210016155,0.5442245557350566,0.7896454183097967
0.025249237194657326,0.9246768982229402,0.5442245557350566,0.7896454183097967
0.02523963153362274,0.9246768982229402,0.5446284329563813,0.7896454183097967
0.025228040292859077,0.9250807754442649,0.5446284329563813,0.7896454183097967
0.0252236220985651,0.9250807754442649,0.5448303715670436,0.7896454183097967
0.02521333657205105,0.9254846526655897,0.5448303715670436,0.7896454183097967
0.025125324726104736,0.9254846526655897,0.5468497576736672,0.7896454183097967
0.025116609409451485,0.925686591276252,0.5468497576736672,0.7896454183097967
0.025084469467401505,0.925686591276252,0.5474555735056543,0.7896454183097967
0.025076130405068398,0.9258885298869144,0.5474555735056543,0.7896454183097967
0.025064006447792053,0.9258885298869144,0.5476575121163166,0.7896454183097967
0.02505689486861229,0.9262924071082391,0.5476575121163166,0.7896454183097967
0.025025708600878716,0.9262924071082391,0.5482633279483037,0.7896454183097967
0.025001075118780136,0.9266962843295639,0.5482633279483037,0.7896454183097967
0.02497236616909504,0.9266962843295639,0.5488691437802908,0.7896454183097967
0.02497226372361183,0.9268982229402262,0.5488691437802908,0.7896454183097967
0.024963002651929855,0.9268982229402262,0.5490710823909531,0.7896454183097967
0.02496047131717205,0.9271001615508885,0.5490710823909531,0.7896454183097967
0.024959193542599678,0.9271001615508885,0.5492730210016155,0.7896454183097967
0.02494785562157631,0.9275040387722132,0.5492730210016155,0.7896454183097967
0.024938106536865234,0.9275040387722132,0.5494749596122779,0.7896454183097967
0.024935737252235413,0.9277059773828756,0.5494749596122779,0.7896454183097967
0.024933842942118645,0.9277059773828756,0.5496768982229402,0.7896454183097967
0.02492072992026806,0.927907915993538,0.5496768982229402,0.7896454183097967
0.024894727393984795,0.927907915993538,0.5502827140549273,0.7896454183097967
0.02487250044941902,0.9281098546042004,0.5502827140549273,0.7896454183097967
0.024830810725688934,0.9281098546042004,0.5512924071082391,0.7896454183097967
0.02481282688677311,0.9287156704361874,0.5512924071082391,0.7896454183097967
0.024803364649415016,0.9287156704361874,0.5514943457189014,0.7896454183097967
0.024801548570394516,0.9289176090468497,0.5514943457189014,0.7896454183097967
0.02479768916964531,0.9289176090468497,0.5516962843295639,0.7896454183097967
0.024795781821012497,0.9291195476575121,0.5516962843295639,0.7896454183097967
0.024770144373178482,0.9291195476575121,0.5521001615508885,0.7896454183097967
0.024750513955950737,0.9297253634894992,0.5521001615508885,0.7896454183097967
0.024722972884774208,0.9297253634894992,0.5527059773828756,0.7896454183097967
0.0246781837195158,0.9303311793214862,0.5527059773828756,0.7896454183097967
0.024674011394381523,0.9303311793214862,0.552907915993538,0.7896454183097967
0.024663593620061874,0.9305331179321487,0.552907915993538,0.7896454183097967
0.02464156411588192,0.9305331179321487,0.5543214862681745,0.7896454183097967
0.024639615789055824,0.930735056542811,0.5543214862681745,0.7896454183097967
0.02463364042341709,0.930735056542811,0.5547253634894992,0.7896454183097967
0.024633171036839485,0.9309369951534734,0.5547253634894992,0.7896454183097967
0.02463301457464695,0.9309369951534734,0.5549273021001615,0.7896454183097967
0.02463236078619957,0.9311389337641357,0.5549273021001615,0.7896454183097967
0.024616651237010956,0.9311389337641357,0.5553311793214862,0.7896454183097967
0.024608822539448738,0.931340872374798,0.5553311793214862,0.7896454183097967
0.024597087875008583,0.931340872374798,0.5555331179321487,0.7896454183097967
0.024588745087385178,0.9315428109854604,0.5555331179321487,0.7896454183097967
0.02453530579805374,0.9315428109854604,0.556340872374798,0.7896454183097967
0.024533666670322418,0.9317447495961227,0.556340872374798,0.7896454183097967
0.024528350681066513,0.9317447495961227,0.5567447495961227,0.7896454183097967
0.024526992812752724,0.9321486268174475,0.5567447495961227,0.7896454183097967
0.024521533399820328,0.9321486268174475,0.5571486268174475,0.7896454183097967
0.02452072873711586,0.9323505654281099,0.5571486268174475,0.7896454183097967
0.024519655853509903,0.9323505654281099,0.5573505654281099,0.7896454183097967
0.0245185699313879,0.9327544426494345,0.5573505654281099,0.7896454183097967
0.02450035884976387,0.9327544426494345,0.5575525040387722,0.7896454183097967
0.024487728253006935,0.933562197092084,0.5575525040387722,0.7896454183097967
0.024459170177578926,0.933562197092084,0.559168012924071,0.7896454183097967
0.024438749998807907,0.9339660743134087,0.559168012924071,0.7896454183097967
0.024437403306365013,0.9339660743134087,0.5593699515347335,0.7896454183097967
0.024424875155091286,0.9343699515347335,0.5593699515347335,0.7896454183097967
0.024406475946307182,0.9343699515347335,0.5597738287560582,0.7896454183097967
0.024386873468756676,0.9345718901453958,0.5597738287560582,0.7896454183097967
0.024381745606660843,0.9345718901453958,0.5605815831987075,0.7896454183097967
0.02437327615916729,0.9349757673667205,0.5605815831987075,0.7896454183097967
0.024336976930499077,0.9349757673667205,0.561389337641357,0.7896454183097967
0.024314600974321365,0.9351777059773829,0.561389337641357,0.7896454183097967
0.024258380755782127,0.9351777059773829,0.5630048465266559,0.7896454183097967
0.024250220507383347,0.9355815831987075,0.5630048465266559,0.7896454183097967
0.024183599278330803,0.9355815831987075,0.5644184168012925,0.7896454183097967
0.024182626977562904,0.93578352180937,0.5644184168012925,0.7896454183097967
0.02415655180811882,0.93578352180937,0.5650242326332795,0.7896454183097967
0.024152304977178574,0.9359854604200323,0.5650242326332795,0.7896454183097967
0.024146072566509247,0.9359854604200323,0.5652261712439418,0.7896454183097967
0.024132130667567253,0.9361873990306947,0.5652261712439418,0.7896454183097967
0.024114243686199188,0.9361873990306947,0.566437802907916,0.7896454183097967
0.024106323719024658,0.936389337641357,0.566437802907916,0.7896454183097967
0.02409839816391468,0.936389337641357,0.5672455573505655,0.7896454183097967
0.024091018363833427,0.9365912762520194,0.5672455573505655,0.7896454183097967
0.024074114859104156,0.9365912762520194,0.5680533117932148,0.7896454183097967
0.0240679532289505,0.9369951534733441,0.5680533117932148,0.7896454183097967
0.024053731933236122,0.9369951534733441,0.569264943457189,0.7896454183097967
0.0240470003336668,0.9371970920840065,0.569264943457189,0.7896454183097967
0.024034928530454636,0.9371970920840065,0.5698707592891761,0.7896454183097967
0.02403062768280506,0.9373990306946688,0.5698707592891761,0.7896454183097967
0.024011533707380295,0.9373990306946688,0.5702746365105008,0.7896454183097967
0.02401033602654934,0.9376009693053312,0.5702746365105008,0.7896454183097967
0.024004468694329262,0.9376009693053312,0.5704765751211631,0.7896454183097967
0.02398774027824402,0.9378029079159935,0.5704765751211631,0.7896454183097967
0.023963963612914085,0.9378029079159935,0.5712843295638126,0.7896454183097967
0.023940254002809525,0.9382067851373183,0.5712843295638126,0.7896454183097967
0.023931019008159637,0.9382067851373183,0.571486268174475,0.7896454183097967
0.023927481845021248,0.938610662358643,0.571486268174475,0.7896454183097967
0.023919548839330673,0.938610662358643,0.5716882067851373,0.7896454183097967
0.023908309638500214,0.9388126009693053,0.5716882067851373,0.7896454183097967
0.023904263973236084,0.9388126009693053,0.5718901453957996,0.7896454183097967
0.023892156779766083,0.9390145395799677,0.5718901453957996,0.7896454183097967
0.023883135989308357,0.9390145395799677,0.572092084006462,0.7896454183097967
0.023877164348959923,0.9394184168012925,0.572092084006462,0.7896454183097967
0.023858150467276573,0.9394184168012925,0.5726978998384491,0.7896454183097967
0.02383919060230255,0.9396203554119548,0.5726978998384491,0.7896454183097967
0.02383582666516304,0.9396203554119548,0.5728998384491115,0.7896454183097967
0.023822635412216187,0.9398222940226171,0.5728998384491115,0.7896454183097967
0.023802945390343666,0.9398222940226171,0.5733037156704361,0.7896454183097967
0.023802276700735092,0.9400242326332795,0.5733037156704361,0.7896454183097967
0.02380068600177765,0.9400242326332795,0.5735056542810986,0.7896454183097967
0.023799624294042587,0.9402261712439418,0.5735056542810986,0.7896454183097967
0.023766355589032173,0.9402261712439418,0.5739095315024233,0.7896454183097967
0.023766258731484413,0.9404281098546042,0.5739095315024233,0.7896454183097967
0.023763783276081085,0.9404281098546042,0.5741114701130856,0.7896454183097967
0.023754965513944626,0.9406300484652665,0.5741114701130856,0.7896454183097967
0.023743227124214172,0.9406300484652665,0.574313408723748,0.7896454183097967
0.02373626083135605,0.9410339256865913,0.574313408723748,0.7896454183097967
0.023724067956209183,0.9410339256865913,0.5749192245557351,0.7896454183097967
0.02372254617512226,0.9412358642972536,0.5749192245557351,0.7896454183097967
0.02371307648718357,0.9412358642972536,0.5753231017770598,0.7896454183097967
0.023702576756477356,0.941437802907916,0.5753231017770598,0.7896454183097967
0.02370256371796131,0.941437802907916,0.5755250403877221,0.7896454183097967
0.023682698607444763,0.942043618739903,0.5755250403877221,0.7896454183097967
0.02368190325796604,0.942043618739903,0.5757269789983845,0.7896454183097967
0.023681817576289177,0.9422455573505655,0.5757269789983845,0.7896454183097967
0.023667721077799797,0.9422455573505655,0.5763327948303716,0.7896454183097967
0.02366487868130207,0.9426494345718901,0.5763327948303716,0.7896454183097967
0.02366466075181961,0.9426494345718901,0.5765347334410339,0.7896454183097967
0.0236640814691782,0.9428513731825525,0.5765347334410339,0.7896454183097967
0.023652033880352974,0.9428513731825525,0.5769386106623586,0.7896454183097967
0.02364911325275898,0.9430533117932148,0.5769386106623586,0.7896454183097967
0.02355956844985485,0.9430533117932148,0.5795638126009693,0.7896454183097967
0.023555951192975044,0.9434571890145396,0.5795638126009693,0.7896454183097967
0.02354838140308857,0.9434571890145396,0.5799676898222941,0.7896454183097967
0.02354365773499012,0.943659127625202,0.5799676898222941,0.7896454183097967
0.023529622703790665,0.943659127625202,0.5803715670436187,0.7896454183097967
0.023520775139331818,0.9440630048465266,0.5803715670436187,0.7896454183097967
0.02351011335849762,0.9440630048465266,0.5807754442649434,0.7896454183097967
0.023504305630922318,0.944264943457189,0.5807754442649434,0.7896454183097967
0.02349962666630745,0.944264943457189,0.5809773828756059,0.7896454183097967
0.02349657565355301,0.9444668820678513,0.5809773828756059,0.7896454183097967
0.023486772552132607,0.9444668820678513,0.5813812600969306,0.7896454183097967
0.023472551256418228,0.9446688206785138,0.5813812600969306,0.7896454183097967
0.023456620052456856,0.9446688206785138,0.5815831987075929,0.7896454183097967
0.023437561467289925,0.9450726978998385,0.5815831987075929,0.7896454183097967
0.023418374359607697,0.9450726978998385,0.5819870759289176,0.7896454183097967
0.02339179441332817,0.9454765751211631,0.5819870759289176,0.7896454183097967
0.023376574739813805,0.9454765751211631,0.5829967689822294,0.7896454183097967
0.023372096940875053,0.9456785137318255,0.5829967689822294,0.7896454183097967
0.02336716838181019,0.9456785137318255,0.5831987075928917,0.7896454183097967
0.023338690400123596,0.9458804523424879,0.5831987075928917,0.7896454183097967
0.023290535435080528,0.9458804523424879,0.5854200323101777,0.7896454183097967
0.023285457864403725,0.9460823909531503,0.5854200323101777,0.7896454183097967
0.023274410516023636,0.9460823909531503,0.5858239095315024,0.7896454183097967
0.023259518668055534,0.9462843295638126,0.5858239095315024,0.7896454183097967
0.02321743778884411,0.9462843295638126,0.5868336025848142,0.7896454183097967
0.023216795176267624,0.946486268174475,0.5868336025848142,0.7896454183097967
0.02319718711078167,0.946486268174475,0.5872374798061389,0.7896454183097967
0.02319483831524849,0.9466882067851373,0.5872374798061389,0.7896454183097967
0.02319277822971344,0.9466882067851373,0.5874394184168013,0.7896454183097967
0.023181071504950523,0.9468901453957996,0.5874394184168013,0.7896454183097967
0.023152414709329605,0.9468901453957996,0.5886510500807755,0.7896454183097967
0.023143840953707695,0.9474959612277868,0.5886510500807755,0.7896454183097967
0.023109614849090576,0.9474959612277868,0.5896607431340872,0.7896454183097967
0.023105347529053688,0.9476978998384491,0.5896607431340872,0.7896454183097967
0.023096363991498947,0.9476978998384491,0.5902665589660743,0.7896454183097967
0.02309325709939003,0.9481017770597738,0.5902665589660743,0.7896454183097967
0.02305346354842186,0.9481017770597738,0.5910743134087237,0.7896454183097967
0.0230417363345623,0.9485056542810986,0.5910743134087237,0.7896454183097967
0.023027846589684486,0.9485056542810986,0.5918820678513732,0.7896454183097967
0.023016538470983505,0.9487075928917609,0.5918820678513732,0.7896454183097967
0.022981800138950348,0.9487075928917609,0.5930936995153473,0.7896454183097967
0.022951247170567513,0.949313408723748,0.5930936995153473,0.7896454183097967
0.022938048467040062,0.949313408723748,0.5947092084006462,0.7896454183097967
0.02293468452990055,0.9495153473344103,0.5947092084006462,0.7896454183097967
0.022932685911655426,0.9495153473344103,0.5955169628432956,0.7896454183097967
0.022899076342582703,0.9499192245557351,0.5955169628432956,0.7896454183097967
0.02288120985031128,0.9499192245557351,0.5959208400646203,0.7896454183097967
0.02285664901137352,0.9509289176090469,0.5959208400646203,0.7896454183097967
0.02282637730240822,0.9509289176090469,0.5969305331179321,0.7896454183097967
0.022825445979833603,0.9511308562197092,0.5969305331179321,0.7896454183097967
0.022813761606812477,0.9511308562197092,0.5973344103392568,0.7896454183097967
0.022812755778431892,0.9513327948303716,0.5973344103392568,0.7896454183097967
0.02277270331978798,0.9513327948303716,0.5987479806138933,0.7896454183097967
0.02277032844722271,0.9517366720516963,0.5987479806138933,0.7896454183097967
0.022765079513192177,0.9517366720516963,0.5989499192245558,0.7896454183097967
0.02275325171649456,0.9523424878836834,0.5989499192245558,0.7896454183097967
0.022747505456209183,0.9523424878836834,0.5991518578352181,0.7896454183097967
0.02274031564593315,0.9525444264943457,0.5991518578352181,0.7896454183097967
0.022734396159648895,0.9525444264943457,0.5995557350565428,0.7896454183097967
0.02272064983844757,0.9527463651050081,0.5995557350565428,0.7896454183097967
0.02271260693669319,0.9527463651050081,0.5997576736672051,0.7896454183097967
0.022708788514137268,0.9529483037156704,0.5997576736672051,0.7896454183097967
0.022686034440994263,0.9529483037156704,0.600767366720517,0.7896454183097967
0.022684616968035698,0.9531502423263328,0.600767366720517,0.7896454183097967
0.022679490968585014,0.9531502423263328,0.6011712439418416,0.7896454183097967
0.022673996165394783,0.9533521809369951,0.6011712439418416,0.7896454183097967
0.022584209218621254,0.9533521809369951,0.6037964458804523,0.7896454183097967
0.02257853001356125,0.9535541195476576,0.6037964458804523,0.7896454183097967
0.022483261302113533,0.9535541195476576,0.6062197092084006,0.7896454183097967
0.022478165104985237,0.9539579967689822,0.6062197092084006,0.7896454183097967
0.022468985989689827,0.9539579967689822,0.606421647819063,0.7896454183097967
0.022463543340563774,0.9541599353796446,0.606421647819063,0.7896454183097967
0.022427799180150032,0.9541599353796446,0.6068255250403877,0.7896454183097967
0.02242756076157093,0.9543618739903069,0.6068255250403877,0.7896454183097967
0.02241561934351921,0.9543618739903069,0.6074313408723748,0.7896454183097967
0.022410834208130836,0.9545638126009693,0.6074313408723748,0.7896454183097967
0.022408707067370415,0.9545638126009693,0.6076332794830371,0.7896454183097967
0.022405868396162987,0.9547657512116317,0.6076332794830371,0.7896454183097967
0.02240009978413582,0.9547657512116317,0.6078352180936996,0.7896454183097967
0.022389773279428482,0.9549676898222941,0.6078352180936996,0.7896454183097967
0.02233796939253807,0.9549676898222941,0.6098546042003231,0.7896454183097967
0.022335130721330643,0.9551696284329564,0.6098546042003231,0.7896454183097967
0.022316118702292442,0.9551696284329564,0.6106623586429726,0.7896454183097967
0.022313931956887245,0.9553715670436187,0.6106623586429726,0.7896454183097967
0.022312982007861137,0.9553715670436187,0.6108642972536349,0.7896454183097967
0.0223060492426157,0.9555735056542811,0.6108642972536349,0.7896454183097967
0.02229609154164791,0.9555735056542811,0.6112681744749596,0.7896454183097967
0.022291149944067,0.9557754442649434,0.6112681744749596,0.7896454183097967
0.022286653518676758,0.9557754442649434,0.6116720516962844,0.7896454183097967
0.02228541113436222,0.9559773828756059,0.6116720516962844,0.7896454183097967
0.022253189235925674,0.9559773828756059,0.6126817447495961,0.7896454183097967
0.02224697358906269,0.9561793214862682,0.6126817447495961,0.7896454183097967
0.02223854325711727,0.9561793214862682,0.6130856219709209,0.7896454183097967
0.022237056866288185,0.9563812600969306,0.6130856219709209,0.7896454183097967
0.022231709212064743,0.9563812600969306,0.6132875605815832,0.7896454183097967
0.02222994714975357,0.9565831987075929,0.6132875605815832,0.7896454183097967
0.022214315831661224,0.9565831987075929,0.6140953150242326,0.7896454183097967
0.022213347256183624,0.9567851373182552,0.6140953150242326,0.7896454183097967
0.02220452018082142,0.9567851373182552,0.6144991922455574,0.7896454183097967
0.022204194217920303,0.9569870759289176,0.6144991922455574,0.7896454183097967
0.022143695503473282,0.9569870759289176,0.6169224555735057,0.7896454183097967
0.022139394655823708,0.9571890145395799,0.6169224555735057,0.7896454183097967
0.022121816873550415,0.9571890145395799,0.617124394184168,0.7896454183097967
0.02211873233318329,0.9573909531502424,0.617124394184168,0.7896454183097967
0.022087689489126205,0.9573909531502424,0.6183360258481422,0.7896454183097967
0.022084975615143776,0.9575928917609047,0.6183360258481422,0.7896454183097967
0.02207571640610695,0.9575928917609047,0.6189418416801292,0.7896454183097967
0.02206755429506302,0.9577948303715671,0.6189418416801292,0.7896454183097967
0.022005341947078705,0.9577948303715671,0.6207592891760905,0.7896454183097967
0.022000864148139954,0.9579967689822294,0.6207592891760905,0.7896454183097967
0.021901624277234077,0.9579967689822294,0.6235864297253635,0.7896454183097967
0.021891968324780464,0.9584006462035541,0.6235864297253635,0.7896454183097967
0.021880535408854485,0.9584006462035541,0.6245961227786753,0.7896454183097967
0.021871039643883705,0.9586025848142165,0.6245961227786753,0.7896454183097967
0.02183370664715767,0.9586025848142165,0.6264135702746365,0.7896454183097967
0.021830284968018532,0.9588045234248789,0.6264135702746365,0.7896454183097967
0.02178606018424034,0.9588045234248789,0.6274232633279483,0.7896454183097967
0.02178507298231125,0.9590064620355412,0.6274232633279483,0.7896454183097967
0.021754346787929535,0.9590064620355412,0.6280290791599353,0.7896454183097967
0.02175203524529934,0.9592084006462036,0.6280290791599353,0.7896454183097967
0.02174123004078865,0.9592084006462036,0.6286348949919225,0.7896454183097967
0.021739978343248367,0.9594103392568659,0.6286348949919225,0.7896454183097967
0.02172122709453106,0.9594103392568659,0.6292407108239095,0.7896454183097967
0.021719593554735184,0.9596122778675282,0.6292407108239095,0.7896454183097967
0.02171589992940426,0.9596122778675282,0.6294426494345718,0.7896454183097967
0.02171550877392292,0.9598142164781907,0.6294426494345718,0.7896454183097967
0.021686283871531487,0.9598142164781907,0.6302504038772213,0.7896454183097967
0.021685374900698662,0.960016155088853,0.6302504038772213,0.7896454183097967
0.021664949133992195,0.960016155088853,0.630654281098546,0.7896454183097967
0.021664820611476898,0.9602180936995154,0.630654281098546,0.7896454183097967
0.021661624312400818,0.9602180936995154,0.6308562197092084,0.7896454183097967
0.021652158349752426,0.9604200323101777,0.6308562197092084,0.7896454183097967
0.0216397512704134,0.9604200323101777,0.6310581583198708,0.7896454183097967
0.021639222279191017,0.9606219709208401,0.6310581583198708,0.7896454183097967
0.021635109558701515,0.9606219709208401,0.6312600969305331,0.7896454183097967
0.021624980494379997,0.9610258481421647,0.6312600969305331,0.7896454183097967
0.021612778306007385,0.9610258481421647,0.6318659127625202,0.7896454183097967
0.02161000482738018,0.9612277867528272,0.6318659127625202,0.7896454183097967
0.02153352089226246,0.9612277867528272,0.6338852988691438,0.7896454183097967
0.021528301760554314,0.9616316639741519,0.6338852988691438,0.7896454183097967
0.021491939201951027,0.9616316639741519,0.6344911147011308,0.7896454183097967
0.021476419642567635,0.9618336025848142,0.6344911147011308,0.7896454183097967
0.02145365998148918,0.9618336025848142,0.6355008077544426,0.7896454183097967
0.02144882082939148,0.9620355411954766,0.6355008077544426,0.7896454183097967
0.02144498936831951,0.9620355411954766,0.635702746365105,0.7896454183097967
0.02143687941133976,0.9622374798061389,0.635702746365105,0.7896454183097967
0.02139696665108204,0.9622374798061389,0.6373182552504039,0.7896454183097967
0.021392449736595154,0.9624394184168013,0.6373182552504039,0.7896454183097967
0.021244801580905914,0.9624394184168013,0.6411550888529887,0.7896454183097967
0.02123410813510418,0.9626413570274637,0.6411550888529887,0.7896454183097967
0.02122834511101246,0.9626413570274637,0.6417609046849758,0.7896454183097967
0.02122673951089382,0.962843295638126,0.6417609046849758,0.7896454183097967
0.021219821646809578,0.962843295638126,0.6419628432956381,0.7896454183097967
0.021215347573161125,0.9630452342487884,0.6419628432956381,0.7896454183097967
0.02121328003704548,0.9630452342487884,0.6421647819063004,0.7896454183097967
0.021185200661420822,0.9638529886914378,0.6421647819063004,0.7896454183097967
0.021165868267416954,0.9638529886914378,0.6427705977382876,0.7896454183097967
0.021162403747439384,0.9640549273021002,0.6427705977382876,0.7896454183097967
0.02116137556731701,0.9640549273021002,0.6429725363489499,0.7896454183097967
0.021161139011383057,0.9642568659127625,0.6429725363489499,0.7896454183097967
0.02113599143922329,0.9642568659127625,0.6437802907915994,0.7896454183097967
0.021132875233888626,0.9644588045234249,0.6437802907915994,0.7896454183097967
0.021129567176103592,0.9644588045234249,0.6439822294022617,0.7896454183097967
0.021114729344844818,0.9646607431340872,0.6439822294022617,0.7896454183097967
0.02111165039241314,0.9646607431340872,0.6441841680129241,0.7896454183097967
0.021108966320753098,0.9648626817447497,0.6441841680129241,0.7896454183097967
0.021106334403157234,0.9648626817447497,0.6443861066235864,0.7896454183097967
0.021101323887705803,0.965064620355412,0.6443861066235864,0.7896454183097967
0.021011285483837128,0.965064620355412,0.6468093699515347,0.7896454183097967
0.021010708063840866,0.9652665589660743,0.6468093699515347,0.7896454183097967
0.02100956253707409,0.9652665589660743,0.6470113085621971,0.7896454183097967
0.02100907452404499,0.9654684975767367,0.6470113085621971,0.7896454183097967
0.020974280312657356,0.9654684975767367,0.6482229402261712,0.7896454183097967
0.02097267471253872,0.965670436187399,0.6482229402261712,0.7896454183097967
0.02094396948814392,0.965670436187399,0.649232633279483,0.7896454183097967
0.02094378136098385,0.9658723747980614,0.649232633279483,0.7896454183097967
0.020908458158373833,0.9658723747980614,0.6502423263327949,0.7896454183097967
0.020899413153529167,0.9662762520193862,0.6502423263327949,0.7896454183097967
0.020874712616205215,0.9662762520193862,0.651453957996769,0.7896454183097967
0.020855015143752098,0.9664781906300485,0.651453957996769,0.7896454183097967
0.02084112912416458,0.9664781906300485,0.6518578352180937,0.7896454183097967
0.020838508382439613,0.9666801292407108,0.6518578352180937,0.7896454183097967
0.020829258486628532,0.9666801292407108,0.652059773828756,0.7896454183097967
0.0208234004676342,0.9668820678513732,0.652059773828756,0.7896454183097967
0.02076615020632744,0.9668820678513732,0.6532714054927302,0.7896454183097967
0.020746104419231415,0.9672859450726979,0.6532714054927302,0.7896454183097967
0.020674871280789375,0.9672859450726979,0.6563004846526656,0.7896454183097967
0.020667731761932373,0.9674878836833603,0.6563004846526656,0.7896454183097967
0.02065192349255085,0.9674878836833603,0.6575121163166397,0.7896454183097967
0.020639993250370026,0.9676898222940227,0.6575121163166397,0.7896454183097967
0.020621927455067635,0.9676898222940227,0.6585218093699515,0.7896454183097967
0.02061169221997261,0.9680936995153473,0.6585218093699515,0.7896454183097967
0.020586777478456497,0.9680936995153473,0.659329563812601,0.7896454183097967
0.020586121827363968,0.9682956381260097,0.659329563812601,0.7896454183097967
0.020571857690811157,0.9682956381260097,0.659935379644588,0.7896454183097967
0.02056686021387577,0.968497576736672,0.659935379644588,0.7896454183097967
0.02052040584385395,0.968497576736672,0.6609450726978998,0.7896454183097967
0.020519211888313293,0.9686995153473344,0.6609450726978998,0.7896454183097967
0.020510273054242134,0.9686995153473344,0.6613489499192245,0.7896454183097967
0.020503532141447067,0.9691033925686591,0.6613489499192245,0.7896454183097967
0.020355157554149628,0.9691033925686591,0.6665993537964459,0.7896454183097967
0.020354919135570526,0.9693053311793215,0.6665993537964459,0.7896454183097967
0.020353924483060837,0.9693053311793215,0.6672051696284329,0.7896454183097967
0.020348576828837395,0.9695072697899838,0.6672051696284329,0.7896454183097967
0.020329995080828667,0.9695072697899838,0.6678109854604201,0.7896454183097967
0.02032809890806675,0.9697092084006462,0.6678109854604201,0.7896454183097967
0.0203232578933239,0.9697092084006462,0.6680129240710824,0.7896454183097967
0.02031165361404419,0.970113085621971,0.6680129240710824,0.7896454183097967
0.02031032182276249,0.970113085621971,0.6682148626817448,0.7896454183097967
0.020301509648561478,0.9705169628432956,0.6682148626817448,0.7896454183097967
0.020295677706599236,0.9705169628432956,0.6688206785137318,0.7896454183097967
0.020294712856411934,0.970718901453958,0.6688206785137318,0.7896454183097967
0.020280517637729645,0.970718901453958,0.6690226171243941,0.7896454183097967
0.02027895674109459,0.9709208400646203,0.6690226171243941,0.7896454183097967
0.0202360600233078,0.9709208400646203,0.6700323101777059,0.7896454183097967
0.020233744755387306,0.9711227786752827,0.6700323101777059,0.7896454183097967
0.02019265852868557,0.9711227786752827,0.6718497576736672,0.7896454183097967
0.020190894603729248,0.971324717285945,0.6718497576736672,0.7896454183097967
0.02018846943974495,0.971324717285945,0.6722536348949919,0.7896454183097967
0.020184610038995743,0.971324717285945,0.6726575121163166,0.7896454183097967
0.02017679251730442,0.971324717285945,0.672859450726979,0.7896454183097967
0.020173514261841774,0.9715266558966075,0.672859450726979,0.7896454183097967
0.02013440616428852,0.9715266558966075,0.6736672051696284,0.7896454183097967
0.020134102553129196,0.9717285945072698,0.6736672051696284,0.7896454183097967
0.02012176439166069,0.9717285945072698,0.6742730210016155,0.7896454183097967
0.020119689404964447,0.9719305331179321,0.6742730210016155,0.7896454183097967
0.020098745822906494,0.9719305331179321,0.6746768982229402,0.7896454183097967
0.02009669877588749,0.9721324717285945,0.6746768982229402,0.7896454183097967
0.020090175792574883,0.9721324717285945,0.6748788368336026,0.7896454183097967
0.020081080496311188,0.9723344103392568,0.6748788368336026,0.7896454183097967
0.0200484711676836,0.9723344103392568,0.675686591276252,0.7896454183097967
0.02004469744861126,0.9725363489499192,0.675686591276252,0.7896454183097967
0.020043719559907913,0.9725363489499192,0.6758885298869144,0.7896454183097967
0.020042015239596367,0.9727382875605816,0.6758885298869144,0.7896454183097967
0.01996808685362339,0.9727382875605816,0.6789176090468497,0.7896454183097967
0.019954416900873184,0.9731421647819063,0.6789176090468497,0.7896454183097967
0.01990053616464138,0.9731421647819063,0.6811389337641357,0.7896454183097967
0.019891386851668358,0.973546042003231,0.6811389337641357,0.7896454183097967
0.01986527442932129,0.973546042003231,0.6819466882067852,0.7896454183097967
0.0198516882956028,0.9737479806138933,0.6819466882067852,0.7896454183097967
0.01981857605278492,0.9737479806138933,0.6833602584814217,0.7896454183097967
0.019808756187558174,0.9739499192245558,0.6833602584814217,0.7896454183097967
0.019799882546067238,0.9739499192245558,0.6839660743134087,0.7896454183097967
0.019786957651376724,0.9743537964458805,0.6839660743134087,0.7896454183097967
0.019785843789577484,0.9743537964458805,0.684168012924071,0.7896454183097967
0.019781896844506264,0.9745557350565428,0.684168012924071,0.7896454183097967
0.019736003130674362,0.9745557350565428,0.6851777059773829,0.7896454183097967
0.019735798239707947,0.9747576736672051,0.6851777059773829,0.7896454183097967
0.019711922854185104,0.9747576736672051,0.686389337641357,0.7896454183097967
0.01969984360039234,0.9749596122778675,0.686389337641357,0.7896454183097967
0.019661610946059227,0.9749596122778675,0.6869951534733441,0.7896454183097967
0.019649174064397812,0.9753634894991923,0.6869951534733441,0.7896454183097967
0.019609274342656136,0.9753634894991923,0.6878029079159935,0.7896454183097967
0.0196025799959898,0.9755654281098546,0.6878029079159935,0.7896454183097967
0.019528822973370552,0.9755654281098546,0.690831987075929,0.7896454183097967
0.019509997218847275,0.9759693053311793,0.690831987075929,0.7896454183097967
0.019494034349918365,0.9759693053311793,0.691437802907916,0.7896454183097967
0.019489943981170654,0.9761712439418416,0.691437802907916,0.7896454183097967
0.01948194019496441,0.9761712439418416,0.6924474959612278,0.7896454183097967
0.0194811150431633,0.976373182552504,0.6924474959612278,0.7896454183097967
0.019473254680633545,0.976373182552504,0.6930533117932148,0.7896454183097967
0.019470112398266792,0.9765751211631664,0.6930533117932148,0.7896454183097967
0.019454266875982285,0.9765751211631664,0.693659127625202,0.7896454183097967
0.01945195160806179,0.9767770597738288,0.693659127625202,0.7896454183097967
0.019362112507224083,0.9767770597738288,0.6960823909531503,0.7896454183097967
0.01934870518743992,0.9771809369951535,0.6960823909531503,0.7896454183097967
0.019270770251750946,0.9771809369951535,0.6985056542810986,0.7896454183097967
0.01926744170486927,0.9773828756058158,0.6985056542810986,0.7896454183097967
0.019156532362103462,0.9773828756058158,0.7023424878836834,0.7896454183097967
0.01915014162659645,0.9777867528271406,0.7023424878836834,0.7896454183097967
0.019136959686875343,0.9777867528271406,0.7025444264943457,0.7896454183097967
0.019128890708088875,0.9779886914378029,0.7025444264943457,0.7896454183097967
0.019118957221508026,0.9779886914378029,0.7033521809369951,0.7896454183097967
0.019107621163129807,0.9781906300484653,0.7033521809369951,0.7896454183097967
0.019080793485045433,0.9781906300484653,0.7035541195476576,0.7896454183097967
0.019076881930232048,0.9783925686591276,0.7035541195476576,0.7896454183097967
0.0190680343657732,0.9783925686591276,0.7041599353796446,0.7896454183097967
0.019063396379351616,0.97859450726979,0.7041599353796446,0.7896454183097967
0.01906142570078373,0.97859450726979,0.7043618739903069,0.7896454183097967
0.019058657810091972,0.9787964458804523,0.7043618739903069,0.7896454183097967
0.019035818055272102,0.9787964458804523,0.7045638126009693,0.7896454183097967
0.019034767523407936,0.9789983844911146,0.7045638126009693,0.7896454183097967
0.019027892500162125,0.9789983844911146,0.7049676898222941,0.7896454183097967
0.019025368615984917,0.9792003231017771,0.7049676898222941,0.7896454183097967
0.018988164141774178,0.9792003231017771,0.7067851373182552,0.7896454183097967
0.018968338146805763,0.9794022617124394,0.7067851373182552,0.7896454183097967
0.018855147063732147,0.9794022617124394,0.7094103392568659,0.7896454183097967
0.018820973113179207,0.9798061389337641,0.7094103392568659,0.7896454183097967
0.01879962347447872,0.9798061389337641,0.7104200323101777,0.7896454183097967
0.018795400857925415,0.9800080775444265,0.7104200323101777,0.7896454183097967
0.018743233755230904,0.9800080775444265,0.712843295638126,0.7896454183097967
0.018728341907262802,0.9802100161550888,0.712843295638126,0.7896454183097967
0.018656082451343536,0.9802100161550888,0.7144588045234249,0.7896454183097967
0.018650196492671967,0.9804119547657512,0.7144588045234249,0.7896454183097967
0.01862441375851631,0.9804119547657512,0.715670436187399,0.7896454183097967
0.018618792295455933,0.9806138933764136,0.715670436187399,0.7896454183097967
0.018554164096713066,0.9806138933764136,0.7172859450726979,0.7896454183097967
0.018554124981164932,0.9808158319870759,0.7172859450726979,0.7896454183097967
0.018450826406478882,0.9808158319870759,0.720113085621971,0.7896454183097967
0.01844704896211624,0.9810177705977383,0.720113085621971,0.7896454183097967
0.018442580476403236,0.9810177705977383,0.7205169628432956,0.7896454183097967
0.018429674208164215,0.9812197092084006,0.7205169628432956,0.7896454183097967
0.01836499013006687,0.9812197092084006,0.7217285945072698,0.7896454183097967
0.01836302876472473,0.981421647819063,0.7217285945072698,0.7896454183097967
0.018263353034853935,0.981421647819063,0.7253634894991923,0.7896454183097967
0.018242323771119118,0.9816235864297254,0.7253634894991923,0.7896454183097967
0.018202271312475204,0.9816235864297254,0.726373182552504,0.7896454183097967
0.018195534124970436,0.9818255250403877,0.726373182552504,0.7896454183097967
0.018069325014948845,0.9818255250403877,0.731421647819063,0.7896454183097967
0.01806558482348919,0.9820274636510501,0.731421647819063,0.7896454183097967
0.018058691173791885,0.9820274636510501,0.7318255250403877,0.7896454183097967
0.018054012209177017,0.9822294022617124,0.7318255250403877,0.7896454183097967
0.01804083213210106,0.9822294022617124,0.7326332794830371,0.7896454183097967
0.018037205561995506,0.9824313408723748,0.7326332794830371,0.7896454183097967
0.01798029989004135,0.9824313408723748,0.7336429725363489,0.7896454183097967
0.017971709370613098,0.9828352180936996,0.7336429725363489,0.7896454183097967
0.017951371148228645,0.9828352180936996,0.7344507269789984,0.7896454183097967
0.01794467307627201,0.9830371567043619,0.7344507269789984,0.7896454183097967
0.017742415890097618,0.9830371567043619,0.7401050080775444,0.7896454183097967
0.01773739606142044,0.9832390953150242,0.7401050080775444,0.7896454183097967
0.017674775794148445,0.9832390953150242,0.7423263327948304,0.7896454183097967
0.017673248425126076,0.9834410339256866,0.7423263327948304,0.7896454183097967
0.017583874985575676,0.9834410339256866,0.7441437802907916,0.7896454183097967
0.017581757158041,0.9836429725363489,0.7441437802907916,0.7896454183097967
0.017576947808265686,0.9836429725363489,0.744345718901454,0.7896454183097967
0.017572728917002678,0.9838449111470113,0.744345718901454,0.7896454183097967
0.01757165417075157,0.9838449111470113,0.7445476575121163,0.7896454183097967
0.01757058873772621,0.9840468497576736,0.7445476575121163,0.7896454183097967
0.017547525465488434,0.9840468497576736,0.7453554119547657,0.7896454183097967
0.0175450649112463,0.9842487883683361,0.7453554119547657,0.7896454183097967
0.01745753176510334,0.9842487883683361,0.7475767366720517,0.7896454183097967
0.017451420426368713,0.9844507269789984,0.7475767366720517,0.7896454183097967
0.0174397099763155,0.9844507269789984,0.747778675282714,0.7896454183097967
0.017437590286135674,0.9846526655896607,0.747778675282714,0.7896454183097967
0.017401427030563354,0.9846526655896607,0.749394184168013,0.7896454183097967
0.017381267622113228,0.9848546042003231,0.749394184168013,0.7896454183097967
0.017254505306482315,0.9848546042003231,0.7524232633279483,0.7896454183097967
0.017250236123800278,0.9850565428109854,0.7524232633279483,0.7896454183097967
0.017221780493855476,0.9850565428109854,0.7530290791599353,0.7896454183097967
0.017214087769389153,0.9852584814216478,0.7530290791599353,0.7896454183097967
0.01715978980064392,0.9852584814216478,0.7554523424878837,0.7896454183097967
0.01715913787484169,0.9854604200323102,0.7554523424878837,0.7896454183097967
0.017142975702881813,0.9854604200323102,0.7562600969305331,0.7896454183097967
0.01714128814637661,0.9856623586429726,0.7562600969305331,0.7896454183097967
0.01699577271938324,0.9856623586429726,0.7609046849757674,0.7896454183097967
0.01699296571314335,0.9858642972536349,0.7609046849757674,0.7896454183097967
0.01694989763200283,0.9858642972536349,0.7627221324717286,0.7896454183097967
0.016941871494054794,0.9860662358642972,0.7627221324717286,0.7896454183097967
0.01686103083193302,0.9860662358642972,0.7661550888529887,0.7896454183097967
0.016846898943185806,0.9864701130856219,0.7661550888529887,0.7896454183097967
0.016802066937088966,0.9864701130856219,0.7681744749596123,0.7896454183097967
0.016801627352833748,0.9866720516962844,0.7681744749596123,0.7896454183097967
0.01673545129597187,0.9866720516962844,0.7695880452342488,0.7896454183097967
0.01673278957605362,0.9868739903069467,0.7695880452342488,0.7896454183097967
0.01670648716390133,0.9868739903069467,0.7701938610662359,0.7896454183097967
0.01670420914888382,0.9870759289176091,0.7701938610662359,0.7896454183097967
0.01648613251745701,0.9870759289176091,0.776453957996769,0.7896454183097967
0.016477713361382484,0.9872778675282714,0.776453957996769,0.7896454183097967
0.01636938378214836,0.9872778675282714,0.7800888529886915,0.7896454183097967
0.016367217525839806,0.9874798061389337,0.7800888529886915,0.7896454183097967
0.016356123611330986,0.9874798061389337,0.7806946688206785,0.7896454183097967
0.016354087740182877,0.9876817447495961,0.7806946688206785,0.7896454183097967
0.016295969486236572,0.9876817447495961,0.7819063004846527,0.7896454183097967
0.016286784783005714,0.9878836833602584,0.7819063004846527,0.7896454183097967
0.016180148348212242,0.9878836833602584,0.7857431340872375,0.7896454183097967
0.016162998974323273,0.9880856219709209,0.7857431340872375,0.7896454183097967
0.016097839921712875,0.9880856219709209,0.7879644588045234,0.7896454183097967
0.01609465293586254,0.9882875605815832,0.7879644588045234,0.7896454183097967
0.01582946442067623,0.9882875605815832,0.7954361873990307,0.7896454183097967
0.015801791101694107,0.9884894991922456,0.7954361873990307,0.7896454183097967
0.01575019396841526,0.9884894991922456,0.7968497576736672,0.7896454183097967
0.01574869081377983,0.9886914378029079,0.7968497576736672,0.7896454183097967
0.0156406257301569,0.9886914378029079,0.8025040387722132,0.7896454183097967
0.01563076488673687,0.9888933764135702,0.8025040387722132,0.7896454183097967
0.015573021955788136,0.9888933764135702,0.8039176090468497,0.7896454183097967
0.01556539349257946,0.9890953150242326,0.8039176090468497,0.7896454183097967
0.015529992990195751,0.9890953150242326,0.8053311793214862,0.7896454183097967
0.015512148849666119,0.989297253634895,0.8053311793214862,0.7896454183097967
0.015486055053770542,0.989297253634895,0.8059369951534734,0.7896454183097967
0.01548590324819088,0.9894991922455574,0.8059369951534734,0.7896454183097967
0.015441788360476494,0.9894991922455574,0.8073505654281099,0.7896454183097967
0.015434885397553444,0.9897011308562197,0.8073505654281099,0.7896454183097967
0.015390192158520222,0.9897011308562197,0.808562197092084,0.7896454183097967
0.015389091335237026,0.9899030694668821,0.808562197092084,0.7896454183097967
0.015252968296408653,0.9899030694668821,0.8130048465266559,0.7896454183097967
0.015249575488269329,0.9901050080775444,0.8130048465266559,0.7896454183097967
0.015240095555782318,0.9901050080775444,0.8134087237479806,0.7896454183097967
0.01523288432508707,0.9903069466882067,0.8134087237479806,0.7896454183097967
0.0151750473305583,0.9903069466882067,0.8154281098546042,0.7896454183097967
0.015173067338764668,0.9905088852988692,0.8154281098546042,0.7896454183097967
0.015155724249780178,0.9905088852988692,0.8160339256865913,0.7896454183097967
0.01515509095042944,0.9907108239095315,0.8160339256865913,0.7896454183097967
0.015114108100533485,0.9907108239095315,0.817043618739903,0.7896454183097967
0.015110332518815994,0.9909127625201939,0.817043618739903,0.7896454183097967
0.01500523928552866,0.9909127625201939,0.8210823909531503,0.7896454183097967
0.014977239072322845,0.9911147011308562,0.8210823909531503,0.7896454183097967
0.014921408146619797,0.9911147011308562,0.8222940226171244,0.7896454183097967
0.014912090264260769,0.9913166397415186,0.8222940226171244,0.7896454183097967
0.01490650326013565,0.9913166397415186,0.8224959612277868,0.7896454183097967
0.014863199554383755,0.9915185783521809,0.8224959612277868,0.7896454183097967
0.01480947621166706,0.9915185783521809,0.8255250403877221,0.7896454183097967
0.014801028184592724,0.9917205169628432,0.8255250403877221,0.7896454183097967
0.014797797426581383,0.9917205169628432,0.8257269789983845,0.7896454183097967
0.014797305688261986,0.9919224555735057,0.8257269789983845,0.7896454183097967
0.01475384458899498,0.9919224555735057,0.827140549273021,0.7896454183097967
0.014735966920852661,0.992124394184168,0.827140549273021,0.7896454183097967
0.014735892415046692,0.992124394184168,0.8273424878836834,0.7896454183097967
0.014730600640177727,0.9923263327948304,0.8273424878836834,0.7896454183097967
0.014649470336735249,0.9923263327948304,0.8291599353796446,0.7896454183097967
0.014639136381447315,0.9925282714054927,0.8291599353796446,0.7896454183097967
0.014518195763230324,0.9925282714054927,0.8325928917609047,0.7896454183097967
0.014470499008893967,0.9929321486268174,0.8325928917609047,0.7896454183097967
0.014192239381372929,0.9929321486268174,0.8414781906300485,0.7896454183097967
0.014185808598995209,0.9931340872374798,0.8414781906300485,0.7896454183097967
0.013931048102676868,0.9931340872374798,0.8487479806138933,0.7896454183097967
0.013918304815888405,0.9933360258481422,0.8487479806138933,0.7896454183097967
0.013724767602980137,0.9933360258481422,0.8548061389337641,0.7896454183097967
0.013717406429350376,0.9935379644588045,0.8548061389337641,0.7896454183097967
0.013568142428994179,0.9935379644588045,0.8596526655896607,0.7896454183097967
0.01356554590165615,0.9937399030694669,0.8596526655896607,0.7896454183097967
0.013558786362409592,0.9937399030694669,0.8600565428109854,0.7896454183097967
0.013546554371714592,0.9941437802907916,0.8600565428109854,0.7896454183097967
0.013401729986071587,0.9941437802907916,0.8638933764135702,0.7896454183097967
0.01340036652982235,0.994345718901454,0.8638933764135702,0.7896454183097967
0.01334837544709444,0.994345718901454,0.8657108239095315,0.7896454183097967
0.013338311575353146,0.9945476575121163,0.8657108239095315,0.7896454183097967
0.013211332261562347,0.9945476575121163,0.8683360258481422,0.7896454183097967
0.013199753127992153,0.9947495961227787,0.8683360258481422,0.7896454183097967
0.012980516999959946,0.9947495961227787,0.8735864297253635,0.7896454183097967
0.012980157509446144,0.994951534733441,0.8735864297253635,0.7896454183097967
0.012786798179149628,0.994951534733441,0.8770193861066236,0.7896454183097967
0.012785807251930237,0.9951534733441034,0.8770193861066236,0.7896454183097967
0.012550515122711658,0.9951534733441034,0.8830775444264943,0.7896454183097967
0.012544776313006878,0.9953554119547657,0.8830775444264943,0.7896454183097967
0.012484104372560978,0.9953554119547657,0.8844911147011308,0.7896454183097967
0.012479638680815697,0.9955573505654282,0.8844911147011308,0.7896454183097967
0.012431725859642029,0.9955573505654282,0.885702746365105,0.7896454183097967
0.012415780685842037,0.9957592891760905,0.885702746365105,0.7896454183097967
0.01208674069494009,0.9957592891760905,0.8915589660743134,0.7896454183097967
0.012079811654984951,0.9959612277867528,0.8915589660743134,0.7896454183097967
0.012017295695841312,0.9959612277867528,0.8937802907915994,0.7896454183097967
0.012014373205602169,0.9961631663974152,0.8937802907915994,0.7896454183097967
0.011778494343161583,0.9961631663974152,0.8976171243941842,0.7896454183097967
0.011773999780416489,0.9963651050080775,0.8976171243941842,0.7896454183097967
0.011551152914762497,0.9963651050080775,0.9024636510500808,0.7896454183097967
0.011534239165484905,0.9965670436187399,0.9024636510500808,0.7896454183097967
0.011264574714004993,0.9965670436187399,0.9083198707592892,0.7896454183097967
0.011259750463068485,0.9967689822294022,0.9083198707592892,0.7896454183097967
0.011085854843258858,0.9967689822294022,0.9115508885298869,0.7896454183097967
0.011074035428464413,0.9969709208400647,0.9115508885298869,0.7896454183097967
0.010961717925965786,0.9969709208400647,0.9135702746365105,0.7896454183097967
0.010953494347631931,0.997172859450727,0.9135702746365105,0.7896454183097967
0.010486719198524952,0.997172859450727,0.9210420032310178,0.7896454183097967
0.010471310466527939,0.9973747980613893,0.9210420032310178,0.7896454183097967
0.010333800688385963,0.9973747980613893,0.922859450726979,0.7896454183097967
0.010320289991796017,0.9975767366720517,0.922859450726979,0.7896454183097967
0.010309184901416302,0.9975767366720517,0.9230613893376414,0.7896454183097967
0.010302333161234856,0.997778675282714,0.9230613893376414,0.7896454183097967
0.010014764964580536,0.997778675282714,0.928513731825525,0.7896454183097967
0.009992748498916626,0.9979806138933764,0.928513731825525,0.7896454183097967
0.009967080317437649,0.9979806138933764,0.9297253634894992,0.7896454183097967
0.009931798093020916,0.9983844911147012,0.9297253634894992,0.7896454183097967
0.009543532505631447,0.9983844911147012,0.936389337641357,0.7896454183097967
0.009543182328343391,0.9985864297253635,0.936389337641357,0.7896454183097967
0.009099055081605911,0.9985864297253635,0.943659127625202,0.7896454183097967
0.009098916314542294,0.9987883683360258,0.943659127625202,0.7896454183097967
0.008133971132338047,0.9987883683360258,0.9525444264943457,0.7896454183097967
0.008118337951600552,0.9989903069466882,0.9525444264943457,0.7896454183097967
0.007907154969871044,0.9989903069466882,0.9553715670436187,0.7896454183097967
0.007891397923231125,0.9991922455573505,0.9553715670436187,0.7896454183097967
0.005948609672486782,0.9991922455573505,0.972940226171244,0.7896454183097967
0.005939146503806114,0.999394184168013,0.972940226171244,0.7896454183097967
0.005431824363768101,0.999394184168013,0.9779886914378029,0.7896454183097967
0.005428558215498924,0.9995961227786753,0.9779886914378029,0.7896454183097967
0.0038112918846309185,0.9995961227786753,0.9866720516962844,0.7896454183097967
0.0038099647499620914,0.9997980613893377,0.9866720516962844,0.7896454183097967
0.0018200062913820148,0.9997980613893377,0.9935379644588045,0.7896454183097967
0.0016393122496083379,1.0,0.9935379644588045,0.7896454183097967
3.1551479651170666e-07,1.0,1.0,0.7896454183097967


==> figures/data/fabrication/mp_0_5_roc_data.csv <==
threshold,TPR,FPR,AUROC
inf,0.0,0.0,0.8946911758373113
0.39098650217056274,0.00020193861066235866,0.0,0.8946911758373113
0.2885358929634094,0.02079967689822294,0.0,0.8946911758373113
0.28850850462913513,0.02079967689822294,0.00020193861066235866,0.8946911758373113
0.25575849413871765,0.0537156704361874,0.00020193861066235866,0.8946911758373113
0.25563764572143555,0.0537156704361874,0.0004038772213247173,0.8946911758373113
0.23476330935955048,0.08299676898222941,0.0004038772213247173,0.8946911758373113
0.23454782366752625,0.08299676898222941,0.0006058158319870759,0.8946911758373113
0.2297186553478241,0.09107431340872375,0.0006058158319870759,0.8946911758373113
0.2296171635389328,0.09107431340872375,0.0008077544426494346,0.8946911758373113
0.22940997779369354,0.09168012924071083,0.0008077544426494346,0.8946911758373113
0.22929587960243225,0.09168012924071083,0.0010096930533117932,0.8946911758373113
0.22872784733772278,0.09369951534733441,0.0010096930533117932,0.8946911758373113
0.22869354486465454,0.09369951534733441,0.0012116316639741518,0.8946911758373113
0.22827067971229553,0.0947092084006462,0.0012116316639741518,0.8946911758373113
0.22825978696346283,0.0947092084006462,0.0014135702746365104,0.8946911758373113
0.22794827818870544,0.09551696284329564,0.0014135702746365104,0.8946911758373113
0.2278982251882553,0.09551696284329564,0.0018174474959612278,0.8946911758373113
0.22391806542873383,0.10137318255250403,0.0018174474959612278,0.8946911758373113
0.2238898128271103,0.10137318255250403,0.0020193861066235864,0.8946911758373113
0.2219751924276352,0.10662358642972536,0.0020193861066235864,0.8946911758373113
0.22179415822029114,0.10662358642972536,0.0022213247172859453,0.8946911758373113
0.22025923430919647,0.10904684975767366,0.0022213247172859453,0.8946911758373113
0.2201472669839859,0.10904684975767366,0.0024232633279483036,0.8946911758373113
0.21891841292381287,0.11086429725363489,0.0024232633279483036,0.8946911758373113
0.21890367567539215,0.11086429725363489,0.0026252019386106625,0.8946911758373113
0.2160591185092926,0.11692245557350565,0.0026252019386106625,0.8946911758373113
0.2157491147518158,0.11692245557350565,0.002827140549273021,0.8946911758373113
0.21408136188983917,0.12075928917609047,0.002827140549273021,0.8946911758373113
0.21405421197414398,0.12075928917609047,0.0030290791599353797,0.8946911758373113
0.21351054310798645,0.12237479806138933,0.0030290791599353797,0.8946911758373113
0.21333228051662445,0.12237479806138933,0.0032310177705977385,0.8946911758373113
0.21216216683387756,0.12560581583198707,0.0032310177705977385,0.8946911758373113
0.2120804488658905,0.12560581583198707,0.003432956381260097,0.8946911758373113
0.21195611357688904,0.1260096930533118,0.003432956381260097,0.8946911758373113
0.2118683010339737,0.1260096930533118,0.0036348949919224557,0.8946911758373113
0.21135814487934113,0.12681744749596122,0.0036348949919224557,0.8946911758373113
0.21128936111927032,0.12681744749596122,0.003836833602584814,0.8946911758373113
0.20924143493175507,0.1308562197092084,0.003836833602584814,0.8946911758373113
0.20903083682060242,0.1308562197092084,0.0044426494345718905,0.8946911758373113
0.2079392969608307,0.13267366720516963,0.0044426494345718905,0.8946911758373113
0.20788007974624634,0.13267366720516963,0.0046445880452342485,0.8946911758373113
0.20689524710178375,0.13489499192245558,0.0046445880452342485,0.8946911758373113
0.2068457156419754,0.13489499192245558,0.004846526655896607,0.8946911758373113
0.20444433391094208,0.14196284329563813,0.004846526655896607,0.8946911758373113
0.20443031191825867,0.14196284329563813,0.005048465266558966,0.8946911758373113
0.20273500680923462,0.14660743134087237,0.005048465266558966,0.8946911758373113
0.20270997285842896,0.14660743134087237,0.005250403877221325,0.8946911758373113
0.20247502624988556,0.14822294022617125,0.005250403877221325,0.8946911758373113
0.20235690474510193,0.14822294022617125,0.005452342487883684,0.8946911758373113
0.20232078433036804,0.1484248788368336,0.005452342487883684,0.8946911758373113
0.20231828093528748,0.1484248788368336,0.005654281098546042,0.8946911758373113
0.20207375288009644,0.14882875605815832,0.005654281098546042,0.8946911758373113
0.202040433883667,0.14882875605815832,0.0058562197092084005,0.8946911758373113
0.20200969278812408,0.14903069466882068,0.0058562197092084005,0.8946911758373113
0.20186607539653778,0.14903069466882068,0.006058158319870759,0.8946911758373113
0.20043885707855225,0.15205977382875605,0.006058158319870759,0.8946911758373113
0.20036177337169647,0.15205977382875605,0.006260096930533118,0.8946911758373113
0.19882644712924957,0.15508885298869143,0.006260096930533118,0.8946911758373113
0.19869738817214966,0.15508885298869143,0.006462035541195477,0.8946911758373113
0.1985229253768921,0.15630048465266558,0.006462035541195477,0.8946911758373113
0.19834543764591217,0.15630048465266558,0.006663974151857835,0.8946911758373113
0.19758042693138123,0.15852180936995153,0.006663974151857835,0.8946911758373113
0.1975303441286087,0.15852180936995153,0.0070678513731825526,0.8946911758373113
0.1951340287923813,0.1670032310177706,0.0070678513731825526,0.8946911758373113
0.1950751096010208,0.1670032310177706,0.007269789983844911,0.8946911758373113
0.19442367553710938,0.16922455573505654,0.007269789983844911,0.8946911758373113
0.19425509870052338,0.16922455573505654,0.00747172859450727,0.8946911758373113
0.1942172646522522,0.1694264943457189,0.00747172859450727,0.8946911758373113
0.19420041143894196,0.1694264943457189,0.007673667205169628,0.8946911758373113
0.1936417669057846,0.17063812600969305,0.007673667205169628,0.8946911758373113
0.19364045560359955,0.17063812600969305,0.007875605815831988,0.8946911758373113
0.1935577243566513,0.17124394184168013,0.007875605815831988,0.8946911758373113
0.19353178143501282,0.17124394184168013,0.008077544426494346,0.8946911758373113
0.19251064956188202,0.17568659127625202,0.008077544426494346,0.8946911758373113
0.19245989620685577,0.17568659127625202,0.008279483037156704,0.8946911758373113
0.1921575367450714,0.17689822294022617,0.008279483037156704,0.8946911758373113
0.19212448596954346,0.17689822294022617,0.008481421647819063,0.8946911758373113
0.18729770183563232,0.19325525040387723,0.008481421647819063,0.8946911758373113
0.187254399061203,0.19325525040387723,0.008683360258481421,0.8946911758373113
0.18662190437316895,0.1948707592891761,0.008683360258481421,0.8946911758373113
0.18661139905452728,0.1948707592891761,0.008885298869143781,0.8946911758373113
0.18360519409179688,0.20375605815831987,0.008885298869143781,0.8946911758373113
0.1835443526506424,0.20375605815831987,0.009289176090468497,0.8946911758373113
0.18294274806976318,0.20597738287560582,0.009289176090468497,0.8946911758373113
0.18290118873119354,0.20597738287560582,0.009491114701130857,0.8946911758373113
0.1828628033399582,0.20617932148626816,0.009491114701130857,0.8946911758373113
0.18284465372562408,0.20617932148626816,0.009693053311793215,0.8946911758373113
0.18028414249420166,0.21506462035541196,0.009693053311793215,0.8946911758373113
0.18026840686798096,0.21506462035541196,0.009894991922455574,0.8946911758373113
0.1797993928194046,0.21688206785137318,0.009894991922455574,0.8946911758373113
0.17976190149784088,0.21688206785137318,0.010096930533117932,0.8946911758373113
0.17959091067314148,0.21708400646203554,0.010096930533117932,0.8946911758373113
0.17958489060401917,0.21708400646203554,0.01029886914378029,0.8946911758373113
0.17949716746807098,0.21748788368336025,0.01029886914378029,0.8946911758373113
0.17940817773342133,0.21748788368336025,0.01050080775444265,0.8946911758373113
0.17905859649181366,0.21890145395799676,0.01050080775444265,0.8946911758373113
0.17885851860046387,0.21890145395799676,0.010904684975767368,0.8946911758373113
0.17766818404197693,0.22354604200323103,0.010904684975767368,0.8946911758373113
0.17764395475387573,0.22354604200323103,0.011106623586429725,0.8946911758373113
0.17698092758655548,0.22637318255250405,0.011106623586429725,0.8946911758373113
0.1769568771123886,0.22637318255250405,0.011308562197092083,0.8946911758373113
0.17609311640262604,0.23021001615508885,0.011308562197092083,0.8946911758373113
0.17595666646957397,0.23021001615508885,0.011510500807754443,0.8946911758373113
0.17505064606666565,0.23364297253634894,0.011510500807754443,0.8946911758373113
0.17503416538238525,0.23364297253634894,0.011712439418416801,0.8946911758373113
0.1749604344367981,0.23424878836833601,0.011712439418416801,0.8946911758373113
0.17486974596977234,0.23424878836833601,0.01191437802907916,0.8946911758373113
0.17479883134365082,0.23445072697899838,0.01191437802907916,0.8946911758373113
0.1747899353504181,0.23445072697899838,0.012116316639741519,0.8946911758373113
0.1745166927576065,0.23546042003231019,0.012116316639741519,0.8946911758373113
0.17450860142707825,0.23546042003231019,0.012318255250403877,0.8946911758373113
0.17445513606071472,0.2358642972536349,0.012318255250403877,0.8946911758373113
0.1744505614042282,0.2358642972536349,0.012520193861066236,0.8946911758373113
0.17393401265144348,0.23808562197092084,0.012520193861066236,0.8946911758373113
0.17377255856990814,0.23808562197092084,0.012722132471728594,0.8946911758373113
0.17367297410964966,0.23909531502423265,0.012722132471728594,0.8946911758373113
0.17360839247703552,0.23909531502423265,0.013126009693053312,0.8946911758373113
0.17324824631214142,0.24010500807754442,0.013126009693053312,0.8946911758373113
0.1732264906167984,0.24010500807754442,0.01332794830371567,0.8946911758373113
0.17197497189044952,0.24717285945072698,0.01332794830371567,0.8946911758373113
0.171888530254364,0.24717285945072698,0.01352988691437803,0.8946911758373113
0.17151853442192078,0.2485864297253635,0.01352988691437803,0.8946911758373113
0.17151662707328796,0.2485864297253635,0.013731825525040387,0.8946911758373113
0.1714058220386505,0.2489903069466882,0.013731825525040387,0.8946911758373113
0.17128100991249084,0.2489903069466882,0.014135702746365105,0.8946911758373113
0.17078116536140442,0.2510096930533118,0.014135702746365105,0.8946911758373113
0.1707007884979248,0.2510096930533118,0.014337641357027463,0.8946911758373113
0.1686604768037796,0.2572697899838449,0.014337641357027463,0.8946911758373113
0.16858269274234772,0.2572697899838449,0.014539579967689823,0.8946911758373113
0.1657683104276657,0.26676090468497576,0.014539579967689823,0.8946911758373113
0.1657271385192871,0.26676090468497576,0.01474151857835218,0.8946911758373113
0.1657162457704544,0.2671647819063005,0.01474151857835218,0.8946911758373113
0.16569122672080994,0.2671647819063005,0.01494345718901454,0.8946911758373113
0.16439586877822876,0.27423263327948305,0.01494345718901454,0.8946911758373113
0.1642235517501831,0.27423263327948305,0.015145395799676898,0.8946911758373113
0.16339243948459625,0.2770597738287561,0.015145395799676898,0.8946911758373113
0.16338525712490082,0.2770597738287561,0.015347334410339256,0.8946911758373113
0.162608802318573,0.28008885298869146,0.015347334410339256,0.8946911758373113
0.16255152225494385,0.28008885298869146,0.015751211631663976,0.8946911758373113
0.16230438649654388,0.2806946688206785,0.015751211631663976,0.8946911758373113
0.16225667297840118,0.2806946688206785,0.015953150242326332,0.8946911758373113
0.16100741922855377,0.28695476575121165,0.015953150242326332,0.8946911758373113
0.16100041568279266,0.28695476575121165,0.01635702746365105,0.8946911758373113
0.16098706424236298,0.2875605815831987,0.01635702746365105,0.8946911758373113
0.1609133630990982,0.2875605815831987,0.016558966074313407,0.8946911758373113
0.1607985496520996,0.28877221324717284,0.016558966074313407,0.8946911758373113
0.1607891321182251,0.28877221324717284,0.016760904684975767,0.8946911758373113
0.1602269858121872,0.2926090468497577,0.016760904684975767,0.8946911758373113
0.16021309792995453,0.2926090468497577,0.016962843295638127,0.8946911758373113
0.16009993851184845,0.2934168012924071,0.016962843295638127,0.8946911758373113
0.15996766090393066,0.2934168012924071,0.017164781906300483,0.8946911758373113
0.1583937406539917,0.3000807754442649,0.017164781906300483,0.8946911758373113
0.15838268399238586,0.3000807754442649,0.017366720516962843,0.8946911758373113
0.157748743891716,0.3031098546042003,0.017366720516962843,0.8946911758373113
0.15773731470108032,0.3031098546042003,0.017568659127625202,0.8946911758373113
0.15772941708564758,0.3033117932148627,0.017568659127625202,0.8946911758373113
0.15771928429603577,0.3033117932148627,0.017770597738287562,0.8946911758373113
0.15752969682216644,0.30432148626817446,0.017770597738287562,0.8946911758373113
0.15751229226589203,0.30432148626817446,0.01797253634894992,0.8946911758373113
0.1571885049343109,0.30593699515347333,0.01797253634894992,0.8946911758373113
0.1571783721446991,0.30593699515347333,0.018174474959612278,0.8946911758373113
0.15713830292224884,0.3061389337641357,0.018174474959612278,0.8946911758373113
0.15712851285934448,0.3061389337641357,0.018376413570274638,0.8946911758373113
0.15700224041938782,0.30654281098546043,0.018376413570274638,0.8946911758373113
0.15699945390224457,0.30654281098546043,0.018578352180936994,0.8946911758373113
0.1568286269903183,0.3067447495961228,0.018578352180936994,0.8946911758373113
0.15682412683963776,0.3067447495961228,0.018780290791599354,0.8946911758373113
0.15649814903736115,0.30795638126009695,0.018780290791599354,0.8946911758373113
0.15646576881408691,0.30795638126009695,0.018982229402261713,0.8946911758373113
0.15635061264038086,0.308562197092084,0.018982229402261713,0.8946911758373113
0.15631906688213348,0.308562197092084,0.01918416801292407,0.8946911758373113
0.15628710389137268,0.30876413570274636,0.01918416801292407,0.8946911758373113
0.15628693997859955,0.30876413570274636,0.01938610662358643,0.8946911758373113
0.15472333133220673,0.31482229402261713,0.01938610662358643,0.8946911758373113
0.15471701323986053,0.31482229402261713,0.01958804523424879,0.8946911758373113
0.1544467955827713,0.3160339256865913,0.01958804523424879,0.8946911758373113
0.15441372990608215,0.3160339256865913,0.01978998384491115,0.8946911758373113
0.15419958531856537,0.3172455573505654,0.01978998384491115,0.8946911758373113
0.15418612957000732,0.3172455573505654,0.019991922455573505,0.8946911758373113
0.15413907170295715,0.31764943457189015,0.019991922455573505,0.8946911758373113
0.15413311123847961,0.31764943457189015,0.020193861066235864,0.8946911758373113
0.15413281321525574,0.3178513731825525,0.020193861066235864,0.8946911758373113
0.1540910303592682,0.3178513731825525,0.020395799676898224,0.8946911758373113
0.15252947807312012,0.32390953150242324,0.020395799676898224,0.8946911758373113
0.1525261551141739,0.32390953150242324,0.02059773828756058,0.8946911758373113
0.1525041162967682,0.324313408723748,0.02059773828756058,0.8946911758373113
0.1524803191423416,0.324313408723748,0.02079967689822294,0.8946911758373113
0.15245918929576874,0.32451534733441034,0.02079967689822294,0.8946911758373113
0.15244418382644653,0.32451534733441034,0.0210016155088853,0.8946911758373113
0.1523905247449875,0.32512116316639744,0.0210016155088853,0.8946911758373113
0.152387797832489,0.32512116316639744,0.021203554119547656,0.8946911758373113
0.15222109854221344,0.32592891760904685,0.021203554119547656,0.8946911758373113
0.1521710604429245,0.32592891760904685,0.021405492730210016,0.8946911758373113
0.15215948224067688,0.3261308562197092,0.021405492730210016,0.8946911758373113
0.152064710855484,0.3261308562197092,0.021607431340872375,0.8946911758373113
0.15188048779964447,0.32653473344103395,0.021607431340872375,0.8946911758373113
0.1518457531929016,0.32653473344103395,0.021809369951534735,0.8946911758373113
0.15093150734901428,0.3295638126009693,0.021809369951534735,0.8946911758373113
0.150913804769516,0.3295638126009693,0.02201130856219709,0.8946911758373113
0.1493513286113739,0.3360258481421648,0.02201130856219709,0.8946911758373113
0.1492788940668106,0.3360258481421648,0.02221324717285945,0.8946911758373113
0.14924737811088562,0.33622778675282716,0.02221324717285945,0.8946911758373113
0.149062842130661,0.33622778675282716,0.02241518578352181,0.8946911758373113
0.14898261427879333,0.3370355411954766,0.02241518578352181,0.8946911758373113
0.1489725261926651,0.3370355411954766,0.022617124394184167,0.8946911758373113
0.148912250995636,0.33723747980613894,0.022617124394184167,0.8946911758373113
0.14885105192661285,0.33723747980613894,0.022819063004846526,0.8946911758373113
0.1487930715084076,0.3376413570274637,0.022819063004846526,0.8946911758373113
0.14871130883693695,0.3376413570274637,0.023222940226171242,0.8946911758373113
0.14785830676555634,0.3418820678513732,0.023222940226171242,0.8946911758373113
0.14785800874233246,0.3418820678513732,0.023424878836833602,0.8946911758373113
0.147706538438797,0.342891760904685,0.023424878836833602,0.8946911758373113
0.1476415991783142,0.342891760904685,0.023626817447495962,0.8946911758373113
0.14763450622558594,0.3432956381260097,0.023626817447495962,0.8946911758373113
0.1476132720708847,0.3432956381260097,0.02382875605815832,0.8946911758373113
0.14727313816547394,0.3467285945072698,0.02382875605815832,0.8946911758373113
0.14724098145961761,0.3467285945072698,0.024030694668820678,0.8946911758373113
0.14613746106624603,0.3515751211631664,0.024030694668820678,0.8946911758373113
0.14609543979167938,0.3515751211631664,0.024232633279483037,0.8946911758373113
0.14577516913414001,0.3529886914378029,0.024232633279483037,0.8946911758373113
0.14576616883277893,0.3529886914378029,0.024434571890145397,0.8946911758373113
0.14576421678066254,0.3531906300484653,0.024434571890145397,0.8946911758373113
0.1456916183233261,0.3531906300484653,0.024636510500807753,0.8946911758373113
0.14535453915596008,0.35440226171243944,0.024636510500807753,0.8946911758373113
0.14534959197044373,0.35440226171243944,0.024838449111470113,0.8946911758373113
0.14461259543895721,0.3574313408723748,0.024838449111470113,0.8946911758373113
0.1446112096309662,0.3574313408723748,0.025040387722132473,0.8946911758373113
0.1445172280073166,0.3578352180936995,0.025040387722132473,0.8946911758373113
0.14445079863071442,0.3578352180936995,0.02524232633279483,0.8946911758373113
0.14381642639636993,0.3628836833602585,0.02524232633279483,0.8946911758373113
0.14377334713935852,0.3628836833602585,0.02544426494345719,0.8946911758373113
0.1437051147222519,0.3636914378029079,0.02544426494345719,0.8946911758373113
0.14367637038230896,0.3636914378029079,0.025646203554119548,0.8946911758373113
0.1436184197664261,0.3638933764135703,0.025646203554119548,0.8946911758373113
0.14353105425834656,0.3638933764135703,0.025848142164781908,0.8946911758373113
0.1432269662618637,0.36631663974151857,0.025848142164781908,0.8946911758373113
0.14314895868301392,0.36631663974151857,0.026050080775444264,0.8946911758373113
0.14297889173030853,0.36712439418416803,0.026050080775444264,0.8946911758373113
0.14297425746917725,0.36712439418416803,0.026252019386106624,0.8946911758373113
0.1423986703157425,0.3697495961227787,0.026252019386106624,0.8946911758373113
0.14235414564609528,0.3697495961227787,0.026453957996768983,0.8946911758373113
0.1422383338212967,0.37096122778675283,0.026453957996768983,0.8946911758373113
0.14223431050777435,0.37096122778675283,0.02665589660743134,0.8946911758373113
0.14200282096862793,0.37176898222940225,0.02665589660743134,0.8946911758373113
0.1419401913881302,0.37176898222940225,0.0268578352180937,0.8946911758373113
0.1418287307024002,0.372172859450727,0.0268578352180937,0.8946911758373113
0.141776904463768,0.372172859450727,0.02705977382875606,0.8946911758373113
0.14141875505447388,0.3735864297253635,0.02705977382875606,0.8946911758373113
0.1414060890674591,0.3735864297253635,0.027261712439418415,0.8946911758373113
0.14068026840686798,0.3764135702746365,0.027261712439418415,0.8946911758373113
0.14067286252975464,0.3764135702746365,0.027463651050080775,0.8946911758373113
0.13996361196041107,0.3788368336025848,0.027463651050080775,0.8946911758373113
0.13992126286029816,0.3788368336025848,0.027665589660743135,0.8946911758373113
0.13968542218208313,0.38004846526655894,0.027665589660743135,0.8946911758373113
0.13965514302253723,0.38004846526655894,0.027867528271405494,0.8946911758373113
0.13942785561084747,0.3810581583198708,0.027867528271405494,0.8946911758373113
0.1393645703792572,0.3810581583198708,0.02806946688206785,0.8946911758373113
0.13933368027210236,0.38146203554119545,0.02806946688206785,0.8946911758373113
0.1393151879310608,0.38146203554119545,0.02827140549273021,0.8946911758373113
0.1388743370771408,0.3832794830371567,0.02827140549273021,0.8946911758373113
0.13877254724502563,0.3832794830371567,0.028877221324717286,0.8946911758373113
0.13852301239967346,0.3848949919224556,0.028877221324717286,0.8946911758373113
0.13850736618041992,0.3848949919224556,0.029079159935379646,0.8946911758373113
0.13845716416835785,0.38509693053311794,0.029079159935379646,0.8946911758373113
0.13841304183006287,0.38509693053311794,0.029281098546042002,0.8946911758373113
0.13830839097499847,0.385702746365105,0.029281098546042002,0.8946911758373113
0.13828608393669128,0.385702746365105,0.02948303715670436,0.8946911758373113
0.13764920830726624,0.3893376413570275,0.02948303715670436,0.8946911758373113
0.13762721419334412,0.3893376413570275,0.02968497576736672,0.8946911758373113
0.1371116191148758,0.3915589660743134,0.02968497576736672,0.8946911758373113
0.13700217008590698,0.3915589660743134,0.030088852988691437,0.8946911758373113
0.1356944739818573,0.39559773828756056,0.030088852988691437,0.8946911758373113
0.1356661021709442,0.39559773828756056,0.030290791599353797,0.8946911758373113
0.13554443418979645,0.39620355411954766,0.030290791599353797,0.8946911758373113
0.13548332452774048,0.39620355411954766,0.030492730210016156,0.8946911758373113
0.13530287146568298,0.39721324717285944,0.030492730210016156,0.8946911758373113
0.13521826267242432,0.39721324717285944,0.030694668820678513,0.8946911758373113
0.1351897269487381,0.3974151857835218,0.030694668820678513,0.8946911758373113
0.13518443703651428,0.3974151857835218,0.030896607431340872,0.8946911758373113
0.1350467950105667,0.3988287560581583,0.030896607431340872,0.8946911758373113
0.13495893776416779,0.3988287560581583,0.031098546042003232,0.8946911758373113
0.13488158583641052,0.40004038772213246,0.031098546042003232,0.8946911758373113
0.13478851318359375,0.40004038772213246,0.03130048465266559,0.8946911758373113
0.1347576379776001,0.40024232633279483,0.03130048465266559,0.8946911758373113
0.13474377989768982,0.40024232633279483,0.03150242326332795,0.8946911758373113
0.1346600204706192,0.40084814216478193,0.03150242326332795,0.8946911758373113
0.13463354110717773,0.40084814216478193,0.031704361873990304,0.8946911758373113
0.1344412863254547,0.401453957996769,0.031704361873990304,0.8946911758373113
0.13439835608005524,0.401453957996769,0.03210823909531502,0.8946911758373113
0.1341751217842102,0.4026655896607431,0.03210823909531502,0.8946911758373113
0.1341649740934372,0.4026655896607431,0.03231017770597738,0.8946911758373113
0.1339014172554016,0.40367528271405495,0.03231017770597738,0.8946911758373113
0.13387764990329742,0.40367528271405495,0.03251211631663974,0.8946911758373113
0.13379690051078796,0.404281098546042,0.03251211631663974,0.8946911758373113
0.13372214138507843,0.404281098546042,0.0327140549273021,0.8946911758373113
0.13344871997833252,0.40508885298869146,0.0327140549273021,0.8946911758373113
0.13344040513038635,0.40508885298869146,0.03291599353796446,0.8946911758373113
0.13302509486675262,0.40650242326332797,0.03291599353796446,0.8946911758373113
0.13292768597602844,0.40650242326332797,0.033117932148626815,0.8946911758373113
0.1327374279499054,0.4073101777059774,0.033117932148626815,0.8946911758373113
0.1327330768108368,0.4073101777059774,0.033319870759289175,0.8946911758373113
0.13270114362239838,0.40751211631663975,0.033319870759289175,0.8946911758373113
0.1326761543750763,0.40751211631663975,0.033521809369951534,0.8946911758373113
0.13223113119602203,0.40993537964458804,0.033521809369951534,0.8946911758373113
0.13220417499542236,0.40993537964458804,0.033723747980613894,0.8946911758373113
0.13190092146396637,0.41134894991922455,0.033723747980613894,0.8946911758373113
0.13189563155174255,0.41134894991922455,0.033925686591276254,0.8946911758373113
0.1317639797925949,0.412156704361874,0.033925686591276254,0.8946911758373113
0.13175512850284576,0.412156704361874,0.03412762520193861,0.8946911758373113
0.13164366781711578,0.4125605815831987,0.03412762520193861,0.8946911758373113
0.13155288994312286,0.4125605815831987,0.034531502423263326,0.8946911758373113
0.13145679235458374,0.41276252019386106,0.034531502423263326,0.8946911758373113
0.13144034147262573,0.41276252019386106,0.034733441033925685,0.8946911758373113
0.1309519112110138,0.41518578352180935,0.034733441033925685,0.8946911758373113
0.1309380829334259,0.41518578352180935,0.034935379644588045,0.8946911758373113
0.1306990534067154,0.41659935379644586,0.034935379644588045,0.8946911758373113
0.1305198073387146,0.41659935379644586,0.035541195476575124,0.8946911758373113
0.13025502860546112,0.41781098546042006,0.035541195476575124,0.8946911758373113
0.13021253049373627,0.41781098546042006,0.03574313408723748,0.8946911758373113
0.1294969916343689,0.4242730210016155,0.03574313408723748,0.8946911758373113
0.12939926981925964,0.4242730210016155,0.03594507269789984,0.8946911758373113
0.12915544211864471,0.425686591276252,0.03594507269789984,0.8946911758373113
0.12908169627189636,0.425686591276252,0.036147011308562196,0.8946911758373113
0.12891820073127747,0.4258885298869144,0.036147011308562196,0.8946911758373113
0.1288360357284546,0.4258885298869144,0.036348949919224556,0.8946911758373113
0.1283300668001175,0.4287156704361874,0.036348949919224556,0.8946911758373113
0.12832868099212646,0.4287156704361874,0.036550888529886916,0.8946911758373113
0.1282757669687271,0.4291195476575121,0.036550888529886916,0.8946911758373113
0.1282155066728592,0.4291195476575121,0.036752827140549275,0.8946911758373113
0.1279410719871521,0.4303311793214863,0.036752827140549275,0.8946911758373113
0.12780793011188507,0.4303311793214863,0.03715670436187399,0.8946911758373113
0.1277477890253067,0.43093699515347333,0.03715670436187399,0.8946911758373113
0.12772144377231598,0.43093699515347333,0.03735864297253635,0.8946911758373113
0.12729917466640472,0.4321486268174475,0.03735864297253635,0.8946911758373113
0.12727560102939606,0.4321486268174475,0.03756058158319871,0.8946911758373113
0.12720900774002075,0.4327544426494346,0.03756058158319871,0.8946911758373113
0.1271112859249115,0.4327544426494346,0.03776252019386107,0.8946911758373113
0.1270262598991394,0.4331583198707593,0.03776252019386107,0.8946911758373113
0.1269991099834442,0.4331583198707593,0.03796445880452343,0.8946911758373113
0.1268877536058426,0.43436995153473346,0.03796445880452343,0.8946911758373113
0.1268780678510666,0.43436995153473346,0.038166397415185786,0.8946911758373113
0.12643127143383026,0.4355815831987076,0.038166397415185786,0.8946911758373113
0.1263967752456665,0.4355815831987076,0.03836833602584814,0.8946911758373113
0.12623171508312225,0.43739903069466884,0.03836833602584814,0.8946911758373113
0.12622329592704773,0.43739903069466884,0.0385702746365105,0.8946911758373113
0.12557168304920197,0.4400242326332795,0.0385702746365105,0.8946911758373113
0.12555940449237823,0.4400242326332795,0.03877221324717286,0.8946911758373113
0.1255452185869217,0.44022617124394187,0.03877221324717286,0.8946911758373113
0.12552723288536072,0.44022617124394187,0.03897415185783522,0.8946911758373113
0.12532663345336914,0.4424474959612278,0.03897415185783522,0.8946911758373113
0.12531712651252747,0.4424474959612278,0.03917609046849758,0.8946911758373113
0.1251034140586853,0.44345718901453957,0.03917609046849758,0.8946911758373113
0.12510131299495697,0.44345718901453957,0.03937802907915994,0.8946911758373113
0.12506906688213348,0.44365912762520193,0.03937802907915994,0.8946911758373113
0.1250499039888382,0.44365912762520193,0.0395799676898223,0.8946911758373113
0.1250465363264084,0.4438610662358643,0.0395799676898223,0.8946911758373113
0.1250094175338745,0.4438610662358643,0.03978190630048465,0.8946911758373113
0.1249217689037323,0.4452746365105008,0.03978190630048465,0.8946911758373113
0.12488030642271042,0.4452746365105008,0.03998384491114701,0.8946911758373113
0.12465866655111313,0.4462843295638126,0.03998384491114701,0.8946911758373113
0.12464869767427444,0.4462843295638126,0.04018578352180937,0.8946911758373113
0.124503493309021,0.44749596122778673,0.04018578352180937,0.8946911758373113
0.1244567334651947,0.44749596122778673,0.04058966074313409,0.8946911758373113
0.12440698593854904,0.44789983844911146,0.04058966074313409,0.8946911758373113
0.12437134981155396,0.44789983844911146,0.04079159935379645,0.8946911758373113
0.12346285581588745,0.45254442649434573,0.04079159935379645,0.8946911758373113
0.12344431132078171,0.45254442649434573,0.04099353796445881,0.8946911758373113
0.12334400415420532,0.45294830371567046,0.04099353796445881,0.8946911758373113
0.12326374650001526,0.45294830371567046,0.04119547657512116,0.8946911758373113
0.1228073239326477,0.45537156704361875,0.04119547657512116,0.8946911758373113
0.1227225661277771,0.45537156704361875,0.04139741518578352,0.8946911758373113
0.12248098850250244,0.4559773828756058,0.04139741518578352,0.8946911758373113
0.12245994806289673,0.4559773828756058,0.0420032310177706,0.8946911758373113
0.1224379912018776,0.45617932148626816,0.0420032310177706,0.8946911758373113
0.12232021987438202,0.45617932148626816,0.04220516962843296,0.8946911758373113
0.1222996786236763,0.45678513731825526,0.04220516962843296,0.8946911758373113
0.12227071821689606,0.45678513731825526,0.04240710823909531,0.8946911758373113
0.12204696983098984,0.4579967689822294,0.04240710823909531,0.8946911758373113
0.12196722626686096,0.4579967689822294,0.04260904684975767,0.8946911758373113
0.12190527468919754,0.45840064620355414,0.04260904684975767,0.8946911758373113
0.12190273404121399,0.45840064620355414,0.04281098546042003,0.8946911758373113
0.12147984653711319,0.4604200323101777,0.04281098546042003,0.8946911758373113
0.12146858125925064,0.4604200323101777,0.04301292407108239,0.8946911758373113
0.12137094885110855,0.46122778675282716,0.04301292407108239,0.8946911758373113
0.1213545948266983,0.46122778675282716,0.04321486268174475,0.8946911758373113
0.12135175615549088,0.4614297253634895,0.04321486268174475,0.8946911758373113
0.12131837010383606,0.4614297253634895,0.04341680129240711,0.8946911758373113
0.12092863023281097,0.4632471728594507,0.04341680129240711,0.8946911758373113
0.12086524814367294,0.4632471728594507,0.04382067851373182,0.8946911758373113
0.12083691358566284,0.4634491114701131,0.04382067851373182,0.8946911758373113
0.1208123117685318,0.4634491114701131,0.04402261712439418,0.8946911758373113
0.12063590437173843,0.46526655896607433,0.04402261712439418,0.8946911758373113
0.12062888592481613,0.46526655896607433,0.04422455573505654,0.8946911758373113
0.12056316435337067,0.4658723747980614,0.04422455573505654,0.8946911758373113
0.12052321434020996,0.4658723747980614,0.0444264943457189,0.8946911758373113
0.12033019214868546,0.46748788368336025,0.0444264943457189,0.8946911758373113
0.12026380002498627,0.46748788368336025,0.045032310177705974,0.8946911758373113
0.12017758190631866,0.467891760904685,0.045032310177705974,0.8946911758373113
0.12009093165397644,0.467891760904685,0.045234248788368334,0.8946911758373113
0.11991601437330246,0.46890145395799676,0.045234248788368334,0.8946911758373113
0.11990518122911453,0.46890145395799676,0.04543618739903069,0.8946911758373113
0.11969561874866486,0.47051696284329564,0.04543618739903069,0.8946911758373113
0.11964762210845947,0.47051696284329564,0.04563812600969305,0.8946911758373113
0.11957862228155136,0.470718901453958,0.04563812600969305,0.8946911758373113
0.11956530809402466,0.470718901453958,0.04584006462035541,0.8946911758373113
0.11913257092237473,0.47334410339256866,0.04584006462035541,0.8946911758373113
0.11912085860967636,0.47334410339256866,0.04604200323101777,0.8946911758373113
0.11910152435302734,0.473546042003231,0.04604200323101777,0.8946911758373113
0.11909796297550201,0.473546042003231,0.04624394184168013,0.8946911758373113
0.1190839633345604,0.4737479806138934,0.04624394184168013,0.8946911758373113
0.11907820403575897,0.4737479806138934,0.046445880452342485,0.8946911758373113
0.11892474442720413,0.47495961227786754,0.046445880452342485,0.8946911758373113
0.11889753490686417,0.47495961227786754,0.046849757673667204,0.8946911758373113
0.11885005980730057,0.47536348949919227,0.046849757673667204,0.8946911758373113
0.1188238337635994,0.47536348949919227,0.047051696284329564,0.8946911758373113
0.11874912679195404,0.47576736672051695,0.047051696284329564,0.8946911758373113
0.11867436021566391,0.47576736672051695,0.047253634894991924,0.8946911758373113
0.1184539869427681,0.47718093699515346,0.047253634894991924,0.8946911758373113
0.1184079647064209,0.47718093699515346,0.04745557350565428,0.8946911758373113
0.11825692653656006,0.4775848142164782,0.04745557350565428,0.8946911758373113
0.11825508624315262,0.4775848142164782,0.04765751211631664,0.8946911758373113
0.11825136840343475,0.47778675282714056,0.04765751211631664,0.8946911758373113
0.11823414266109467,0.47778675282714056,0.047859450726978996,0.8946911758373113
0.11805150657892227,0.47859450726978997,0.047859450726978996,0.8946911758373113
0.11797754466533661,0.47859450726978997,0.048061389337641355,0.8946911758373113
0.11732972413301468,0.4820274636510501,0.048061389337641355,0.8946911758373113
0.11731524765491486,0.4820274636510501,0.048465266558966075,0.8946911758373113
0.11727223545312881,0.48222940226171246,0.048465266558966075,0.8946911758373113
0.1172630712389946,0.48222940226171246,0.048667205169628434,0.8946911758373113
0.11701005697250366,0.48323909531502424,0.048667205169628434,0.8946911758373113
0.11695577949285507,0.48323909531502424,0.048869143780290794,0.8946911758373113
0.11692745238542557,0.48364297253634897,0.048869143780290794,0.8946911758373113
0.11688221991062164,0.48364297253634897,0.04907108239095315,0.8946911758373113
0.1166730523109436,0.4844507269789984,0.04907108239095315,0.8946911758373113
0.11664871126413345,0.4844507269789984,0.049273021001615507,0.8946911758373113
0.11626651883125305,0.4866720516962843,0.049273021001615507,0.8946911758373113
0.11625491082668304,0.4866720516962843,0.049474959612277866,0.8946911758373113
0.11622421443462372,0.48707592891760904,0.049474959612277866,0.8946911758373113
0.11621488630771637,0.48707592891760904,0.049676898222940226,0.8946911758373113
0.11600621044635773,0.48848949919224555,0.049676898222940226,0.8946911758373113
0.11596477031707764,0.48848949919224555,0.049878836833602586,0.8946911758373113
0.11571040749549866,0.489297253634895,0.049878836833602586,0.8946911758373113
0.11564826965332031,0.489297253634895,0.050080775444264945,0.8946911758373113
0.11562170088291168,0.4894991922455573,0.050080775444264945,0.8946911758373113
0.11560745537281036,0.4894991922455573,0.050282714054927305,0.8946911758373113
0.11539732664823532,0.49050888529886916,0.050282714054927305,0.8946911758373113
0.11536415666341782,0.49050888529886916,0.05068659127625202,0.8946911758373113
0.11530876159667969,0.49091276252019383,0.05068659127625202,0.8946911758373113
0.11530201137065887,0.49091276252019383,0.05088852988691438,0.8946911758373113
0.11473297327756882,0.49293214862681745,0.05088852988691438,0.8946911758373113
0.11458266526460648,0.49293214862681745,0.051494345718901456,0.8946911758373113
0.11451706290245056,0.49353796445880455,0.051494345718901456,0.8946911758373113
0.11450359970331192,0.49353796445880455,0.051696284329563816,0.8946911758373113
0.11414189636707306,0.49515347334410337,0.051696284329563816,0.8946911758373113
0.11412733048200607,0.49515347334410337,0.05189822294022617,0.8946911758373113
0.11403127014636993,0.4955573505654281,0.05189822294022617,0.8946911758373113
0.11398289352655411,0.4955573505654281,0.05210016155088853,0.8946911758373113
0.11385901272296906,0.4961631663974152,0.05210016155088853,0.8946911758373113
0.11384988576173782,0.4961631663974152,0.05230210016155089,0.8946911758373113
0.11376849561929703,0.4975767366720517,0.05230210016155089,0.8946911758373113
0.11370650678873062,0.4975767366720517,0.05250403877221325,0.8946911758373113
0.11353570222854614,0.4991922455573506,0.05250403877221325,0.8946911758373113
0.11352843791246414,0.4991922455573506,0.05270597738287561,0.8946911758373113
0.1134684607386589,0.49979806138933763,0.05270597738287561,0.8946911758373113
0.11344864219427109,0.49979806138933763,0.05290791599353797,0.8946911758373113
0.11343985795974731,0.5,0.05290791599353797,0.8946911758373113
0.11331020295619965,0.5,0.05331179321486268,0.8946911758373113
0.11324745416641235,0.500605815831987,0.05331179321486268,0.8946911758373113
0.11321902275085449,0.500605815831987,0.05351373182552504,0.8946911758373113
0.11314472556114197,0.5014135702746365,0.05351373182552504,0.8946911758373113
0.11302300542593002,0.5014135702746365,0.05411954765751212,0.8946911758373113
0.11246252804994583,0.5036348949919225,0.05411954765751212,0.8946911758373113
0.11245346069335938,0.5036348949919225,0.05432148626817448,0.8946911758373113
0.11244359612464905,0.5038368336025848,0.05432148626817448,0.8946911758373113
0.11244303733110428,0.5038368336025848,0.05452342487883683,0.8946911758373113
0.11240274459123611,0.5040387722132472,0.05452342487883683,0.8946911758373113
0.11236115545034409,0.5040387722132472,0.05492730210016155,0.8946911758373113
0.11233947426080704,0.5044426494345718,0.05492730210016155,0.8946911758373113
0.11225396394729614,0.5044426494345718,0.05512924071082391,0.8946911758373113
0.11219508200883865,0.505048465266559,0.05512924071082391,0.8946911758373113
0.11217422038316727,0.505048465266559,0.05533117932148627,0.8946911758373113
0.11214815825223923,0.5052504038772213,0.05533117932148627,0.8946911758373113
0.11210621893405914,0.5052504038772213,0.05553311793214863,0.8946911758373113
0.11207900941371918,0.505654281098546,0.05553311793214863,0.8946911758373113
0.1120644360780716,0.505654281098546,0.05573505654281099,0.8946911758373113
0.11205650866031647,0.5058562197092084,0.05573505654281099,0.8946911758373113
0.11204971373081207,0.5058562197092084,0.05593699515347334,0.8946911758373113
0.11202123761177063,0.5062600969305331,0.05593699515347334,0.8946911758373113
0.11195670068264008,0.5062600969305331,0.0561389337641357,0.8946911758373113
0.11190568655729294,0.5066639741518578,0.0561389337641357,0.8946911758373113
0.11188890039920807,0.5066639741518578,0.05634087237479806,0.8946911758373113
0.11168402433395386,0.5076736672051696,0.05634087237479806,0.8946911758373113
0.11162466555833817,0.5076736672051696,0.05654281098546042,0.8946911758373113
0.11146313697099686,0.5086833602584814,0.05654281098546042,0.8946911758373113
0.11145990341901779,0.5086833602584814,0.05674474959612278,0.8946911758373113
0.11139621585607529,0.5088852988691438,0.05674474959612278,0.8946911758373113
0.11131545901298523,0.5088852988691438,0.05694668820678514,0.8946911758373113
0.11103107780218124,0.5105008077544426,0.05694668820678514,0.8946911758373113
0.11100013554096222,0.5105008077544426,0.05714862681744749,0.8946911758373113
0.11099320650100708,0.510702746365105,0.05714862681744749,0.8946911758373113
0.11098086833953857,0.510702746365105,0.05735056542810985,0.8946911758373113
0.11089777946472168,0.5115105008077544,0.05735056542810985,0.8946911758373113
0.11087388545274734,0.5115105008077544,0.05755250403877221,0.8946911758373113
0.11085373163223267,0.5117124394184168,0.05755250403877221,0.8946911758373113
0.11082949489355087,0.5117124394184168,0.05795638126009693,0.8946911758373113
0.1107117310166359,0.5125201938610663,0.05795638126009693,0.8946911758373113
0.11070062965154648,0.5125201938610663,0.05815831987075929,0.8946911758373113
0.11030187457799911,0.5151453957996769,0.05815831987075929,0.8946911758373113
0.11019895225763321,0.5151453957996769,0.05876413570274636,0.8946911758373113
0.1100476086139679,0.5157512116316639,0.05876413570274636,0.8946911758373113
0.10994420200586319,0.5157512116316639,0.05896607431340872,0.8946911758373113
0.10991854965686798,0.5159531502423264,0.05896607431340872,0.8946911758373113
0.1097872257232666,0.5159531502423264,0.05916801292407108,0.8946911758373113
0.10972588509321213,0.5167609046849758,0.05916801292407108,0.8946911758373113
0.10971346497535706,0.5167609046849758,0.05936995153473344,0.8946911758373113
0.10949578136205673,0.5177705977382876,0.05936995153473344,0.8946911758373113
0.10936246812343597,0.5177705977382876,0.0595718901453958,0.8946911758373113
0.1092386469244957,0.5191841680129241,0.0595718901453958,0.8946911758373113
0.10922461003065109,0.5191841680129241,0.05977382875605816,0.8946911758373113
0.10917486250400543,0.5197899838449112,0.05977382875605816,0.8946911758373113
0.1091025173664093,0.5197899838449112,0.059975767366720514,0.8946911758373113
0.10908576846122742,0.5199919224555735,0.059975767366720514,0.8946911758373113
0.1090838685631752,0.5199919224555735,0.060177705977382874,0.8946911758373113
0.10898736119270325,0.5205977382875606,0.060177705977382874,0.8946911758373113
0.1089850440621376,0.5205977382875606,0.060379644588045234,0.8946911758373113
0.10893215984106064,0.5212035541195477,0.060379644588045234,0.8946911758373113
0.10891291499137878,0.5212035541195477,0.06058158319870759,0.8946911758373113
0.10872357338666916,0.5220113085621971,0.06058158319870759,0.8946911758373113
0.10866858810186386,0.5220113085621971,0.06078352180936995,0.8946911758373113
0.10855578631162643,0.5230210016155089,0.06078352180936995,0.8946911758373113
0.10850321501493454,0.5230210016155089,0.06098546042003231,0.8946911758373113
0.10834096372127533,0.5238287560581584,0.06098546042003231,0.8946911758373113
0.10831441730260849,0.5238287560581584,0.061187399030694666,0.8946911758373113
0.10827754437923431,0.5240306946688207,0.061187399030694666,0.8946911758373113
0.10820669680833817,0.5240306946688207,0.061389337641357025,0.8946911758373113
0.10803981125354767,0.5244345718901454,0.061389337641357025,0.8946911758373113
0.10800047218799591,0.5244345718901454,0.061591276252019385,0.8946911758373113
0.10780234634876251,0.5258481421647819,0.061591276252019385,0.8946911758373113
0.10775363445281982,0.5258481421647819,0.061995153473344104,0.8946911758373113
0.1075688824057579,0.527059773828756,0.061995153473344104,0.8946911758373113
0.10756511241197586,0.527059773828756,0.062197092084006464,0.8946911758373113
0.10756285488605499,0.5274636510500808,0.062197092084006464,0.8946911758373113
0.10755149275064468,0.5274636510500808,0.062399030694668824,0.8946911758373113
0.10747978091239929,0.5278675282714055,0.062399030694668824,0.8946911758373113
0.10745017975568771,0.5278675282714055,0.06260096930533118,0.8946911758373113
0.10734903812408447,0.5290791599353797,0.06260096930533118,0.8946911758373113
0.10733626782894135,0.5290791599353797,0.06280290791599354,0.8946911758373113
0.10698297619819641,0.5310985460420032,0.06280290791599354,0.8946911758373113
0.1069495677947998,0.5310985460420032,0.0630048465266559,0.8946911758373113
0.10663358867168427,0.534329563812601,0.0630048465266559,0.8946911758373113
0.10662207007408142,0.534329563812601,0.06320678513731826,0.8946911758373113
0.10651201754808426,0.534935379644588,0.06320678513731826,0.8946911758373113
0.10649867355823517,0.534935379644588,0.06340872374798061,0.8946911758373113
0.10644177347421646,0.5355411954765751,0.06340872374798061,0.8946911758373113
0.10636843740940094,0.5355411954765751,0.06361066235864297,0.8946911758373113
0.10627039521932602,0.5361470113085622,0.06361066235864297,0.8946911758373113
0.1062510535120964,0.5361470113085622,0.06381260096930533,0.8946911758373113
0.10622932016849518,0.5363489499192245,0.06381260096930533,0.8946911758373113
0.10620295256376266,0.5363489499192245,0.0640145395799677,0.8946911758373113
0.10608577728271484,0.537156704361874,0.0640145395799677,0.8946911758373113
0.10606531798839569,0.537156704361874,0.06421647819063005,0.8946911758373113
0.10578833520412445,0.539983844911147,0.06421647819063005,0.8946911758373113
0.10569559037685394,0.539983844911147,0.06462035541195477,0.8946911758373113
0.1055409237742424,0.5411954765751211,0.06462035541195477,0.8946911758373113
0.10549046099185944,0.5411954765751211,0.06482229402261712,0.8946911758373113
0.10546234250068665,0.5413974151857835,0.06482229402261712,0.8946911758373113
0.10539983958005905,0.5413974151857835,0.06502423263327949,0.8946911758373113
0.10532854497432709,0.5422051696284329,0.06502423263327949,0.8946911758373113
0.10532119870185852,0.5422051696284329,0.06522617124394184,0.8946911758373113
0.10507611185312271,0.5446284329563813,0.06522617124394184,0.8946911758373113
0.10505878925323486,0.5446284329563813,0.0654281098546042,0.8946911758373113
0.1050434410572052,0.5448303715670436,0.0654281098546042,0.8946911758373113
0.10502839833498001,0.5448303715670436,0.06563004846526656,0.8946911758373113
0.10500290244817734,0.5452342487883683,0.06563004846526656,0.8946911758373113
0.10495783388614655,0.5452342487883683,0.06583198707592892,0.8946911758373113
0.1047484502196312,0.5464458804523424,0.06583198707592892,0.8946911758373113
0.10473792254924774,0.5464458804523424,0.06603392568659128,0.8946911758373113
0.10469673573970795,0.5466478190630049,0.06603392568659128,0.8946911758373113
0.10468971729278564,0.5466478190630049,0.06623586429725363,0.8946911758373113
0.10453177243471146,0.5470516962843296,0.06623586429725363,0.8946911758373113
0.10446220636367798,0.5470516962843296,0.066437802907916,0.8946911758373113
0.10441525280475616,0.5472536348949919,0.066437802907916,0.8946911758373113
0.10434668511152267,0.5472536348949919,0.06684168012924072,0.8946911758373113
0.10430921614170074,0.5474555735056543,0.06684168012924072,0.8946911758373113
0.10429675132036209,0.5474555735056543,0.06704361873990307,0.8946911758373113
0.10427025705575943,0.5480613893376414,0.06704361873990307,0.8946911758373113
0.10422338545322418,0.5480613893376414,0.06764943457189014,0.8946911758373113
0.10377752035856247,0.5518982229402262,0.06764943457189014,0.8946911758373113
0.10377593338489532,0.5518982229402262,0.06785137318255251,0.8946911758373113
0.10366934537887573,0.5527059773828756,0.06785137318255251,0.8946911758373113
0.10358255356550217,0.5527059773828756,0.06805331179321486,0.8946911758373113
0.10356716066598892,0.552907915993538,0.06805331179321486,0.8946911758373113
0.10354835540056229,0.552907915993538,0.06825525040387723,0.8946911758373113
0.10323920845985413,0.5537156704361874,0.06825525040387723,0.8946911758373113
0.10322442650794983,0.5537156704361874,0.06865912762520193,0.8946911758373113
0.10315868258476257,0.5543214862681745,0.06865912762520193,0.8946911758373113
0.1031268909573555,0.5543214862681745,0.0688610662358643,0.8946911758373113
0.10308178514242172,0.5549273021001615,0.0688610662358643,0.8946911758373113
0.1030418649315834,0.5549273021001615,0.06906300484652665,0.8946911758373113
0.10295183956623077,0.556340872374798,0.06906300484652665,0.8946911758373113
0.10291614383459091,0.556340872374798,0.06946688206785137,0.8946911758373113
0.10287050157785416,0.5565428109854604,0.06946688206785137,0.8946911758373113
0.10286053270101547,0.5565428109854604,0.06966882067851374,0.8946911758373113
0.10269754379987717,0.5575525040387722,0.06966882067851374,0.8946911758373113
0.10262522101402283,0.5575525040387722,0.06987075928917609,0.8946911758373113
0.10261086374521255,0.557956381260097,0.06987075928917609,0.8946911758373113
0.10259480774402618,0.557956381260097,0.07007269789983844,0.8946911758373113
0.10222433507442474,0.5595718901453958,0.07007269789983844,0.8946911758373113
0.1021522656083107,0.5595718901453958,0.07088045234248788,0.8946911758373113
0.10198097676038742,0.5609854604200323,0.07088045234248788,0.8946911758373113
0.10197320580482483,0.5609854604200323,0.07108239095315025,0.8946911758373113
0.10172517597675323,0.5626009693053312,0.07108239095315025,0.8946911758373113
0.10172136127948761,0.5626009693053312,0.0712843295638126,0.8946911758373113
0.10165519267320633,0.563610662358643,0.0712843295638126,0.8946911758373113
0.10149555653333664,0.563610662358643,0.07189014539579967,0.8946911758373113
0.10145653039216995,0.5640145395799677,0.07189014539579967,0.8946911758373113
0.1014256551861763,0.5640145395799677,0.07209208400646204,0.8946911758373113
0.1011427789926529,0.5650242326332795,0.07209208400646204,0.8946911758373113
0.10113324224948883,0.5650242326332795,0.07249596122778676,0.8946911758373113
0.10105631500482559,0.5654281098546042,0.07249596122778676,0.8946911758373113
0.10099829733371735,0.5654281098546042,0.07269789983844911,0.8946911758373113
0.10096105188131332,0.5656300484652665,0.07269789983844911,0.8946911758373113
0.10092790424823761,0.5656300484652665,0.07289983844911146,0.8946911758373113
0.10091588646173477,0.5660339256865913,0.07289983844911146,0.8946911758373113
0.10091555863618851,0.5660339256865913,0.07310177705977383,0.8946911758373113
0.10054255276918411,0.568659127625202,0.07310177705977383,0.8946911758373113
0.10053921490907669,0.568659127625202,0.07330371567043618,0.8946911758373113
0.10048522055149078,0.569264943457189,0.07330371567043618,0.8946911758373113
0.1004851758480072,0.569264943457189,0.07350565428109855,0.8946911758373113
0.10040227323770523,0.5702746365105008,0.07350565428109855,0.8946911758373113
0.10036886483430862,0.5702746365105008,0.0737075928917609,0.8946911758373113
0.10034842044115067,0.5704765751211631,0.0737075928917609,0.8946911758373113
0.1002882570028305,0.5704765751211631,0.07411147011308562,0.8946911758373113
0.10025834292173386,0.5706785137318255,0.07411147011308562,0.8946911758373113
0.10023940354585648,0.5706785137318255,0.07431340872374798,0.8946911758373113
0.10020197927951813,0.571486268174475,0.07431340872374798,0.8946911758373113
0.10015261173248291,0.571486268174475,0.07451534733441034,0.8946911758373113
0.10008171945810318,0.572092084006462,0.07451534733441034,0.8946911758373113
0.10008058696985245,0.572092084006462,0.0747172859450727,0.8946911758373113
0.09990101307630539,0.5733037156704361,0.0747172859450727,0.8946911758373113
0.09989458322525024,0.5733037156704361,0.07491922455573506,0.8946911758373113
0.09985970705747604,0.5741114701130856,0.07491922455573506,0.8946911758373113
0.09977895766496658,0.5741114701130856,0.07512116316639741,0.8946911758373113
0.09952838718891144,0.5757269789983845,0.07512116316639741,0.8946911758373113
0.09946342557668686,0.5757269789983845,0.07532310177705977,0.8946911758373113
0.0993889793753624,0.5765347334410339,0.07532310177705977,0.8946911758373113
0.09937524050474167,0.5765347334410339,0.07552504038772213,0.8946911758373113
0.09923683851957321,0.5777463651050081,0.07552504038772213,0.8946911758373113
0.09921763837337494,0.5777463651050081,0.07592891760904685,0.8946911758373113
0.09897886216640472,0.5799676898222941,0.07592891760904685,0.8946911758373113
0.09897024184465408,0.5799676898222941,0.0761308562197092,0.8946911758373113
0.0989387035369873,0.5803715670436187,0.0761308562197092,0.8946911758373113
0.098937027156353,0.5803715670436187,0.07633279483037157,0.8946911758373113
0.09881150722503662,0.5815831987075929,0.07633279483037157,0.8946911758373113
0.09875696897506714,0.5815831987075929,0.07673667205169628,0.8946911758373113
0.09874751418828964,0.5817851373182552,0.07673667205169628,0.8946911758373113
0.0987459197640419,0.5817851373182552,0.07693861066235864,0.8946911758373113
0.09867284446954727,0.5823909531502424,0.07693861066235864,0.8946911758373113
0.0986710637807846,0.5823909531502424,0.077140549273021,0.8946911758373113
0.09856458753347397,0.5831987075928917,0.077140549273021,0.8946911758373113
0.09853567183017731,0.5831987075928917,0.07734248788368336,0.8946911758373113
0.09849206358194351,0.5834006462035541,0.07734248788368336,0.8946911758373113
0.09834469109773636,0.5834006462035541,0.07754442649434572,0.8946911758373113
0.09812203794717789,0.5844103392568659,0.07754442649434572,0.8946911758373113
0.09811461716890335,0.5844103392568659,0.07774636510500808,0.8946911758373113
0.09808716922998428,0.5846122778675282,0.07774636510500808,0.8946911758373113
0.09805050492286682,0.5846122778675282,0.07794830371567044,0.8946911758373113
0.0978163480758667,0.5866316639741519,0.07794830371567044,0.8946911758373113
0.09780438244342804,0.5866316639741519,0.07835218093699516,0.8946911758373113
0.0974835678935051,0.5886510500807755,0.07835218093699516,0.8946911758373113
0.09742924571037292,0.5886510500807755,0.07855411954765751,0.8946911758373113
0.09735924005508423,0.5892568659127625,0.07855411954765751,0.8946911758373113
0.09735558182001114,0.5892568659127625,0.07875605815831987,0.8946911758373113
0.09733622521162033,0.5896607431340872,0.07875605815831987,0.8946911758373113
0.09732593595981598,0.5896607431340872,0.0791599353796446,0.8946911758373113
0.09712299704551697,0.5910743134087237,0.0791599353796446,0.8946911758373113
0.09711392968893051,0.5910743134087237,0.07936187399030695,0.8946911758373113
0.09695098549127579,0.5932956381260097,0.07936187399030695,0.8946911758373113
0.0969463586807251,0.5932956381260097,0.0795638126009693,0.8946911758373113
0.09678396582603455,0.5949111470113085,0.0795638126009693,0.8946911758373113
0.09676419198513031,0.5949111470113085,0.07976575121163167,0.8946911758373113
0.09668590873479843,0.5959208400646203,0.07976575121163167,0.8946911758373113
0.09666259586811066,0.5959208400646203,0.07996768982229402,0.8946911758373113
0.09664535522460938,0.596324717285945,0.07996768982229402,0.8946911758373113
0.0966155081987381,0.596324717285945,0.08016962843295639,0.8946911758373113
0.09626149386167526,0.597940226171244,0.08016962843295639,0.8946911758373113
0.09622520208358765,0.597940226171244,0.0805735056542811,0.8946911758373113
0.09579895436763763,0.6005654281098546,0.0805735056542811,0.8946911758373113
0.09576211124658585,0.6005654281098546,0.08077544426494346,0.8946911758373113
0.09574923664331436,0.600767366720517,0.08077544426494346,0.8946911758373113
0.095745749771595,0.600767366720517,0.08097738287560581,0.8946911758373113
0.09571875631809235,0.6009693053311793,0.08097738287560581,0.8946911758373113
0.09568330645561218,0.6009693053311793,0.08117932148626818,0.8946911758373113
0.0956704318523407,0.601373182552504,0.08117932148626818,0.8946911758373113
0.0956699550151825,0.601373182552504,0.08138126009693053,0.8946911758373113
0.09558434039354324,0.6025848142164781,0.08138126009693053,0.8946911758373113
0.09557141363620758,0.6025848142164781,0.0815831987075929,0.8946911758373113
0.09548845142126083,0.6033925686591276,0.0815831987075929,0.8946911758373113
0.09548014402389526,0.6033925686591276,0.08178513731825525,0.8946911758373113
0.09537684172391891,0.6044022617124394,0.08178513731825525,0.8946911758373113
0.09533730894327164,0.6044022617124394,0.08198707592891762,0.8946911758373113
0.09525180608034134,0.6056138933764136,0.08198707592891762,0.8946911758373113
0.09524834156036377,0.6056138933764136,0.08218901453957997,0.8946911758373113
0.09524617344141006,0.6058158319870759,0.08218901453957997,0.8946911758373113
0.09518967568874359,0.6058158319870759,0.08259289176090469,0.8946911758373113
0.09503018110990524,0.6074313408723748,0.08259289176090469,0.8946911758373113
0.09502888470888138,0.6074313408723748,0.08279483037156704,0.8946911758373113
0.09479305148124695,0.6094507269789984,0.08279483037156704,0.8946911758373113
0.09477465599775314,0.6094507269789984,0.08299676898222941,0.8946911758373113
0.09465089440345764,0.6098546042003231,0.08299676898222941,0.8946911758373113
0.09463120251893997,0.6098546042003231,0.08319870759289176,0.8946911758373113
0.09451006352901459,0.6114701130856219,0.08319870759289176,0.8946911758373113
0.09443400055170059,0.6114701130856219,0.08340064620355411,0.8946911758373113
0.09436218440532684,0.6116720516962844,0.08340064620355411,0.8946911758373113
0.09433041512966156,0.6116720516962844,0.08380452342487883,0.8946911758373113
0.09428656846284866,0.6122778675282714,0.08380452342487883,0.8946911758373113
0.094249427318573,0.6122778675282714,0.08420840064620355,0.8946911758373113
0.09419834613800049,0.6126817447495961,0.08420840064620355,0.8946911758373113
0.09415316581726074,0.6126817447495961,0.08441033925686592,0.8946911758373113
0.09373149275779724,0.6169224555735057,0.08441033925686592,0.8946911758373113
0.09370508790016174,0.6169224555735057,0.08461227786752827,0.8946911758373113
0.09369486570358276,0.617124394184168,0.08461227786752827,0.8946911758373113
0.09368152916431427,0.617124394184168,0.08481421647819062,0.8946911758373113
0.09358299523591995,0.6179321486268174,0.08481421647819062,0.8946911758373113
0.09356667101383209,0.6179321486268174,0.08501615508885299,0.8946911758373113
0.09354212880134583,0.6181340872374798,0.08501615508885299,0.8946911758373113
0.09352646768093109,0.6181340872374798,0.08521809369951534,0.8946911758373113
0.09325994551181793,0.6203554119547657,0.08521809369951534,0.8946911758373113
0.09323863685131073,0.6203554119547657,0.08542003231017771,0.8946911758373113
0.09323769807815552,0.6205573505654282,0.08542003231017771,0.8946911758373113
0.09319068491458893,0.6205573505654282,0.08562197092084006,0.8946911758373113
0.0931423082947731,0.6209612277867528,0.08562197092084006,0.8946911758373113
0.09312818199396133,0.6209612277867528,0.08602584814216478,0.8946911758373113
0.09305405616760254,0.622172859450727,0.08602584814216478,0.8946911758373113
0.09299223870038986,0.622172859450727,0.08622778675282713,0.8946911758373113
0.09284291416406631,0.6231825525040388,0.08622778675282713,0.8946911758373113
0.09284001588821411,0.6231825525040388,0.0864297253634895,0.8946911758373113
0.09275346994400024,0.624394184168013,0.0864297253634895,0.8946911758373113
0.0927169919013977,0.624394184168013,0.08663166397415185,0.8946911758373113
0.09271128475666046,0.6245961227786753,0.08663166397415185,0.8946911758373113
0.09270935505628586,0.6245961227786753,0.08683360258481422,0.8946911758373113
0.09260184317827225,0.625605815831987,0.08683360258481422,0.8946911758373113
0.09259586036205292,0.625605815831987,0.08703554119547657,0.8946911758373113
0.09251768887042999,0.6260096930533118,0.08703554119547657,0.8946911758373113
0.09240784496068954,0.6260096930533118,0.08743941841680129,0.8946911758373113
0.09237869083881378,0.6262116316639742,0.08743941841680129,0.8946911758373113
0.0923541784286499,0.6262116316639742,0.08784329563812601,0.8946911758373113
0.09226468950510025,0.6276252019386107,0.08784329563812601,0.8946911758373113
0.09225084632635117,0.6276252019386107,0.08804523424878836,0.8946911758373113
0.09202299267053604,0.6294426494345718,0.08804523424878836,0.8946911758373113
0.0920078232884407,0.6294426494345718,0.08824717285945073,0.8946911758373113
0.09180857241153717,0.6310581583198708,0.08824717285945073,0.8946911758373113
0.09179531782865524,0.6310581583198708,0.08865105008077545,0.8946911758373113
0.0917946845293045,0.6312600969305331,0.08865105008077545,0.8946911758373113
0.09178868681192398,0.6312600969305331,0.0888529886914378,0.8946911758373113
0.09169227629899979,0.6322697899838449,0.0888529886914378,0.8946911758373113
0.09168727695941925,0.6322697899838449,0.08905492730210016,0.8946911758373113
0.0915948823094368,0.6330775444264943,0.08905492730210016,0.8946911758373113
0.09157929569482803,0.6330775444264943,0.08925686591276252,0.8946911758373113
0.0914178192615509,0.6348949919224556,0.08925686591276252,0.8946911758373113
0.0914054587483406,0.6348949919224556,0.08945880452342488,0.8946911758373113
0.09098583459854126,0.6387318255250404,0.08945880452342488,0.8946911758373113
0.0909578874707222,0.6387318255250404,0.08966074313408724,0.8946911758373113
0.09090518951416016,0.6389337641357028,0.08966074313408724,0.8946911758373113
0.09088126569986343,0.6389337641357028,0.0898626817447496,0.8946911758373113
0.0908387303352356,0.6393376413570274,0.0898626817447496,0.8946911758373113
0.09082461893558502,0.6393376413570274,0.09006462035541195,0.8946911758373113
0.09070334583520889,0.6407512116316639,0.09006462035541195,0.8946911758373113
0.09069987386465073,0.6407512116316639,0.09026655896607431,0.8946911758373113
0.09059813618659973,0.6411550888529887,0.09026655896607431,0.8946911758373113
0.09055819362401962,0.6411550888529887,0.09087237479806139,0.8946911758373113
0.09026253968477249,0.6425686591276252,0.09087237479806139,0.8946911758373113
0.09021599590778351,0.6425686591276252,0.0912762520193861,0.8946911758373113
0.09017127752304077,0.6429725363489499,0.0912762520193861,0.8946911758373113
0.09016437828540802,0.6429725363489499,0.09147819063004846,0.8946911758373113
0.08991987258195877,0.6451938610662359,0.09147819063004846,0.8946911758373113
0.089909628033638,0.6451938610662359,0.09168012924071083,0.8946911758373113
0.08982281386852264,0.6455977382875606,0.09168012924071083,0.8946911758373113
0.08982133120298386,0.6455977382875606,0.09188206785137318,0.8946911758373113
0.08978081494569778,0.6460016155088854,0.09188206785137318,0.8946911758373113
0.0897478461265564,0.6460016155088854,0.0922859450726979,0.8946911758373113
0.08972392231225967,0.64640549273021,0.0922859450726979,0.8946911758373113
0.08959522843360901,0.64640549273021,0.09268982229402262,0.8946911758373113
0.08942771703004837,0.6478190630048465,0.09268982229402262,0.8946911758373113
0.08941945433616638,0.6478190630048465,0.09289176090468497,0.8946911758373113
0.08931593596935272,0.6488287560581584,0.09289176090468497,0.8946911758373113
0.0890359878540039,0.6488287560581584,0.09410339256865913,0.8946911758373113
0.089021235704422,0.649232633279483,0.09410339256865913,0.8946911758373113
0.08897613734006882,0.649232633279483,0.09430533117932148,0.8946911758373113
0.08896102011203766,0.6496365105008077,0.09430533117932148,0.8946911758373113
0.08893702179193497,0.6496365105008077,0.09450726978998385,0.8946911758373113
0.08887689560651779,0.6508481421647819,0.09450726978998385,0.8946911758373113
0.08884815871715546,0.6508481421647819,0.0947092084006462,0.8946911758373113
0.08853287249803543,0.6528675282714055,0.0947092084006462,0.8946911758373113
0.08851297199726105,0.6528675282714055,0.09511308562197092,0.8946911758373113
0.0883810892701149,0.6534733441033925,0.09511308562197092,0.8946911758373113
0.0883515477180481,0.6534733441033925,0.09531502423263329,0.8946911758373113
0.08799166232347488,0.6563004846526656,0.09531502423263329,0.8946911758373113
0.08796542882919312,0.6563004846526656,0.09551696284329564,0.8946911758373113
0.08791305124759674,0.656502423263328,0.09551696284329564,0.8946911758373113
0.0878349170088768,0.656502423263328,0.09592084006462036,0.8946911758373113
0.08782563358545303,0.6569063004846527,0.09592084006462036,0.8946911758373113
0.08778506517410278,0.6569063004846527,0.09652665589660743,0.8946911758373113
0.08774194866418839,0.6573101777059773,0.09652665589660743,0.8946911758373113
0.08769296109676361,0.6573101777059773,0.09693053311793215,0.8946911758373113
0.08750103414058685,0.6575121163166397,0.09693053311793215,0.8946911758373113
0.08743257820606232,0.6575121163166397,0.0971324717285945,0.8946911758373113
0.08718722313642502,0.659329563812601,0.0971324717285945,0.8946911758373113
0.0871870368719101,0.659329563812601,0.09733441033925687,0.8946911758373113
0.08666916191577911,0.6647819063004846,0.09733441033925687,0.8946911758373113
0.08664671331644058,0.6647819063004846,0.09753634894991922,0.8946911758373113
0.08656414598226547,0.6653877221324718,0.09753634894991922,0.8946911758373113
0.08653764426708221,0.6653877221324718,0.09773828756058159,0.8946911758373113
0.08643636852502823,0.6659935379644588,0.09773828756058159,0.8946911758373113
0.0862112045288086,0.6659935379644588,0.0991518578352181,0.8946911758373113
0.08618699014186859,0.6661954765751211,0.0991518578352181,0.8946911758373113
0.08618519455194473,0.6661954765751211,0.09935379644588045,0.8946911758373113
0.08615673333406448,0.6663974151857835,0.09935379644588045,0.8946911758373113
0.08609511703252792,0.6663974151857835,0.0995557350565428,0.8946911758373113
0.08602847903966904,0.6670032310177706,0.0995557350565428,0.8946911758373113
0.08602216839790344,0.6670032310177706,0.09975767366720517,0.8946911758373113
0.08566901087760925,0.6686187399030694,0.09975767366720517,0.8946911758373113
0.08559967577457428,0.6686187399030694,0.10016155088852989,0.8946911758373113
0.08547426760196686,0.6694264943457189,0.10016155088852989,0.8946911758373113
0.08546556532382965,0.6694264943457189,0.10036348949919224,0.8946911758373113
0.08531030267477036,0.6706381260096931,0.10036348949919224,0.8946911758373113
0.08530274778604507,0.6706381260096931,0.10056542810985461,0.8946911758373113
0.0852527916431427,0.6712439418416801,0.10056542810985461,0.8946911758373113
0.0851627066731453,0.6712439418416801,0.10137318255250403,0.8946911758373113
0.08511582762002945,0.6716478190630049,0.10137318255250403,0.8946911758373113
0.08507245779037476,0.6716478190630049,0.1015751211631664,0.8946911758373113
0.08506761491298676,0.6718497576736672,0.1015751211631664,0.8946911758373113
0.08505471795797348,0.6718497576736672,0.10177705977382875,0.8946911758373113
0.08504842221736908,0.6720516962843296,0.10177705977382875,0.8946911758373113
0.08503784984350204,0.6720516962843296,0.10197899838449112,0.8946911758373113
0.08488014340400696,0.6742730210016155,0.10197899838449112,0.8946911758373113
0.08487964421510696,0.6742730210016155,0.10218093699515347,0.8946911758373113
0.08484037965536118,0.6748788368336026,0.10218093699515347,0.8946911758373113
0.08483012020587921,0.6748788368336026,0.10238287560581583,0.8946911758373113
0.08471298962831497,0.675686591276252,0.10238287560581583,0.8946911758373113
0.08469001203775406,0.675686591276252,0.10258481421647819,0.8946911758373113
0.08459331095218658,0.6768982229402262,0.10258481421647819,0.8946911758373113
0.08459233492612839,0.6768982229402262,0.10278675282714055,0.8946911758373113
0.0845700055360794,0.6773021001615509,0.10278675282714055,0.8946911758373113
0.08453831076622009,0.6773021001615509,0.10298869143780291,0.8946911758373113
0.08447686582803726,0.6783117932148627,0.10298869143780291,0.8946911758373113
0.08444421738386154,0.6783117932148627,0.10339256865912763,0.8946911758373113
0.08426942676305771,0.6801292407108239,0.10339256865912763,0.8946911758373113
0.08422975242137909,0.6801292407108239,0.10359450726978998,0.8946911758373113
0.0841507688164711,0.6805331179321487,0.10359450726978998,0.8946911758373113
0.08414246141910553,0.6805331179321487,0.10379644588045234,0.8946911758373113
0.08405981212854385,0.6811389337641357,0.10379644588045234,0.8946911758373113
0.08397684246301651,0.6811389337641357,0.10440226171243942,0.8946911758373113
0.08378470689058304,0.6821486268174475,0.10440226171243942,0.8946911758373113
0.08371379226446152,0.6821486268174475,0.10460420032310178,0.8946911758373113
0.0834529921412468,0.6845718901453958,0.10460420032310178,0.8946911758373113
0.08336390554904938,0.6845718901453958,0.10480613893376414,0.8946911758373113
0.0832313597202301,0.68578352180937,0.10480613893376414,0.8946911758373113
0.08322474360466003,0.68578352180937,0.1050080775444265,0.8946911758373113
0.08317483961582184,0.6859854604200323,0.1050080775444265,0.8946911758373113
0.08314970135688782,0.6859854604200323,0.10521001615508885,0.8946911758373113
0.08303461968898773,0.6869951534733441,0.10521001615508885,0.8946911758373113
0.08298131078481674,0.6869951534733441,0.10561389337641357,0.8946911758373113
0.08284115046262741,0.6884087237479806,0.10561389337641357,0.8946911758373113
0.08283062279224396,0.6884087237479806,0.10601777059773829,0.8946911758373113
0.08279260247945786,0.6888126009693053,0.10601777059773829,0.8946911758373113
0.08276491612195969,0.6888126009693053,0.10621970920840064,0.8946911758373113
0.0827612578868866,0.6890145395799677,0.10621970920840064,0.8946911758373113
0.08275096118450165,0.6890145395799677,0.106421647819063,0.8946911758373113
0.08264417946338654,0.6896203554119548,0.106421647819063,0.8946911758373113
0.08264152705669403,0.6896203554119548,0.10662358642972536,0.8946911758373113
0.08238822221755981,0.691437802907916,0.10662358642972536,0.8946911758373113
0.08237262070178986,0.691437802907916,0.10682552504038773,0.8946911758373113
0.08218054473400116,0.6922455573505655,0.10682552504038773,0.8946911758373113
0.0821584165096283,0.6922455573505655,0.10702746365105008,0.8946911758373113
0.08205502480268478,0.6930533117932148,0.10702746365105008,0.8946911758373113
0.08198282122612,0.6930533117932148,0.10763327948303715,0.8946911758373113
0.08186496049165726,0.693659127625202,0.10763327948303715,0.8946911758373113
0.08185956627130508,0.693659127625202,0.10783521809369952,0.8946911758373113
0.0818169116973877,0.694264943457189,0.10783521809369952,0.8946911758373113
0.08174309879541397,0.694264943457189,0.10823909531502424,0.8946911758373113
0.08171320706605911,0.6948707592891761,0.10823909531502424,0.8946911758373113
0.0817076563835144,0.6948707592891761,0.10844103392568659,0.8946911758373113
0.08167128264904022,0.6950726978998385,0.10844103392568659,0.8946911758373113
0.08166562020778656,0.6950726978998385,0.10864297253634896,0.8946911758373113
0.0816367119550705,0.6952746365105008,0.10864297253634896,0.8946911758373113
0.08161049336194992,0.6952746365105008,0.10904684975767366,0.8946911758373113
0.08146481215953827,0.6960823909531503,0.10904684975767366,0.8946911758373113
0.08142930269241333,0.6960823909531503,0.10945072697899838,0.8946911758373113
0.08130210638046265,0.697092084006462,0.10945072697899838,0.8946911758373113
0.08130067586898804,0.697092084006462,0.10965266558966075,0.8946911758373113
0.08126580715179443,0.6972940226171244,0.10965266558966075,0.8946911758373113
0.08125251531600952,0.6972940226171244,0.11005654281098547,0.8946911758373113
0.08122266083955765,0.6974959612277868,0.11005654281098547,0.8946911758373113
0.0812201127409935,0.6974959612277868,0.11025848142164782,0.8946911758373113
0.08106735348701477,0.6989095315024233,0.11025848142164782,0.8946911758373113
0.08100627362728119,0.6989095315024233,0.11066235864297254,0.8946911758373113
0.08099290728569031,0.6991114701130856,0.11066235864297254,0.8946911758373113
0.08098471164703369,0.6991114701130856,0.11086429725363489,0.8946911758373113
0.08092664182186127,0.6997172859450727,0.11086429725363489,0.8946911758373113
0.08079827576875687,0.6997172859450727,0.11167205169628433,0.8946911758373113
0.08062656223773956,0.7009289176090469,0.11167205169628433,0.8946911758373113
0.08060610294342041,0.7009289176090469,0.11187399030694668,0.8946911758373113
0.08054160326719284,0.7013327948303716,0.11187399030694668,0.8946911758373113
0.08051756769418716,0.7013327948303716,0.11207592891760905,0.8946911758373113
0.0805048868060112,0.7015347334410339,0.11207592891760905,0.8946911758373113
0.08045438677072525,0.7015347334410339,0.11247980613893377,0.8946911758373113
0.0801466554403305,0.7031502423263328,0.11247980613893377,0.8946911758373113
0.08012671023607254,0.7031502423263328,0.11268174474959612,0.8946911758373113
0.08006729185581207,0.7033521809369951,0.11268174474959612,0.8946911758373113
0.08004928380250931,0.7033521809369951,0.11288368336025849,0.8946911758373113
0.08004923164844513,0.7035541195476576,0.11288368336025849,0.8946911758373113
0.08002668619155884,0.7035541195476576,0.1132875605815832,0.8946911758373113
0.07985640317201614,0.7049676898222941,0.1132875605815832,0.8946911758373113
0.07983686774969101,0.7049676898222941,0.11348949919224556,0.8946911758373113
0.07972916215658188,0.7061793214862682,0.11348949919224556,0.8946911758373113
0.07970600575208664,0.7061793214862682,0.11389337641357028,0.8946911758373113
0.07970097661018372,0.7063812600969306,0.11389337641357028,0.8946911758373113
0.07968098670244217,0.7063812600969306,0.11409531502423263,0.8946911758373113
0.0796435996890068,0.7069870759289176,0.11409531502423263,0.8946911758373113
0.07963082194328308,0.7069870759289176,0.11429725363489499,0.8946911758373113
0.07957911491394043,0.7071890145395799,0.11429725363489499,0.8946911758373113
0.07949371635913849,0.7071890145395799,0.1147011308562197,0.8946911758373113
0.07949016243219376,0.7073909531502424,0.1147011308562197,0.8946911758373113
0.07945787906646729,0.7073909531502424,0.11510500807754442,0.8946911758373113
0.07943955808877945,0.7075928917609047,0.11510500807754442,0.8946911758373113
0.07942885160446167,0.7075928917609047,0.11530694668820679,0.8946911758373113
0.07940326631069183,0.7077948303715671,0.11530694668820679,0.8946911758373113
0.07940088957548141,0.7077948303715671,0.11550888529886914,0.8946911758373113
0.07927754521369934,0.7094103392568659,0.11550888529886914,0.8946911758373113
0.07916192710399628,0.7094103392568659,0.11631663974151858,0.8946911758373113
0.079087994992733,0.7106219709208401,0.11631663974151858,0.8946911758373113
0.07907899469137192,0.7106219709208401,0.11651857835218093,0.8946911758373113
0.07906705141067505,0.7108239095315024,0.11651857835218093,0.8946911758373113
0.07905934751033783,0.7108239095315024,0.1167205169628433,0.8946911758373113
0.07903017848730087,0.7112277867528272,0.1167205169628433,0.8946911758373113
0.07898508757352829,0.7112277867528272,0.11692245557350565,0.8946911758373113
0.07897129654884338,0.7114297253634895,0.11692245557350565,0.8946911758373113
0.07895419001579285,0.7114297253634895,0.11712439418416801,0.8946911758373113
0.07895006984472275,0.7116316639741519,0.11712439418416801,0.8946911758373113
0.07879651337862015,0.7116316639741519,0.11813408723747981,0.8946911758373113
0.07874205708503723,0.7122374798061389,0.11813408723747981,0.8946911758373113
0.07873547822237015,0.7122374798061389,0.11833602584814217,0.8946911758373113
0.07866941392421722,0.7126413570274637,0.11833602584814217,0.8946911758373113
0.07865038514137268,0.7126413570274637,0.11853796445880452,0.8946911758373113
0.07859538495540619,0.7136510500807755,0.11853796445880452,0.8946911758373113
0.07849925011396408,0.7136510500807755,0.11934571890145396,0.8946911758373113
0.07849356532096863,0.7138529886914378,0.11934571890145396,0.8946911758373113
0.07849260419607162,0.7138529886914378,0.11954765751211632,0.8946911758373113
0.07845909148454666,0.7142568659127625,0.11954765751211632,0.8946911758373113
0.07842852920293808,0.7142568659127625,0.11995153473344103,0.8946911758373113
0.0782882422208786,0.7154684975767367,0.11995153473344103,0.8946911758373113
0.07828204333782196,0.7154684975767367,0.1201534733441034,0.8946911758373113
0.07827713340520859,0.715670436187399,0.1201534733441034,0.8946911758373113
0.07827291637659073,0.715670436187399,0.12035541195476575,0.8946911758373113
0.07826311141252518,0.7158723747980614,0.12035541195476575,0.8946911758373113
0.0782606229186058,0.7158723747980614,0.12055735056542811,0.8946911758373113
0.07821885496377945,0.7166801292407108,0.12055735056542811,0.8946911758373113
0.07818653434515,0.7166801292407108,0.12096122778675283,0.8946911758373113
0.07801926881074905,0.7170840064620355,0.12096122778675283,0.8946911758373113
0.07801514863967896,0.7170840064620355,0.12116316639741519,0.8946911758373113
0.0779283419251442,0.718497576736672,0.12116316639741519,0.8946911758373113
0.07780663669109344,0.718497576736672,0.12136510500807754,0.8946911758373113
0.07762220501899719,0.7193053311793215,0.12136510500807754,0.8946911758373113
0.07762207090854645,0.7193053311793215,0.1215670436187399,0.8946911758373113
0.07760749012231827,0.7195072697899838,0.1215670436187399,0.8946911758373113
0.07755819708108902,0.7195072697899838,0.12197092084006463,0.8946911758373113
0.07754632830619812,0.7197092084006462,0.12197092084006463,0.8946911758373113
0.07754293829202652,0.7197092084006462,0.12217285945072698,0.8946911758373113
0.07752455770969391,0.720113085621971,0.12217285945072698,0.8946911758373113
0.07748863101005554,0.720113085621971,0.1225767366720517,0.8946911758373113
0.07722552120685577,0.7215266558966075,0.1225767366720517,0.8946911758373113
0.07718557864427567,0.7215266558966075,0.12298061389337642,0.8946911758373113
0.07705389708280563,0.7223344103392568,0.12298061389337642,0.8946911758373113
0.07704439014196396,0.7223344103392568,0.12318255250403877,0.8946911758373113
0.077018141746521,0.7227382875605816,0.12318255250403877,0.8946911758373113
0.07700291275978088,0.7227382875605816,0.12338449111470114,0.8946911758373113
0.07694297283887863,0.723546042003231,0.12338449111470114,0.8946911758373113
0.07691747695207596,0.723546042003231,0.12378836833602584,0.8946911758373113
0.07674628496170044,0.7243537964458805,0.12378836833602584,0.8946911758373113
0.0767117515206337,0.7243537964458805,0.12399030694668821,0.8946911758373113
0.0766831487417221,0.7245557350565428,0.12399030694668821,0.8946911758373113
0.07654321193695068,0.7245557350565428,0.12479806138933765,0.8946911758373113
0.07647710293531418,0.7251615508885298,0.12479806138933765,0.8946911758373113
0.07644953578710556,0.7251615508885298,0.125,0.8946911758373113
0.0764303132891655,0.7253634894991923,0.125,0.8946911758373113
0.07641255110502243,0.7253634894991923,0.12520193861066237,0.8946911758373113
0.07613638043403625,0.7267770597738288,0.12520193861066237,0.8946911758373113
0.07606307417154312,0.7267770597738288,0.12560581583198707,0.8946911758373113
0.07589593529701233,0.7277867528271406,0.12560581583198707,0.8946911758373113
0.0758887231349945,0.7277867528271406,0.12580775444264944,0.8946911758373113
0.07587825506925583,0.7279886914378029,0.12580775444264944,0.8946911758373113
0.0758475810289383,0.7279886914378029,0.1264135702746365,0.8946911758373113
0.0757974237203598,0.7287964458804523,0.1264135702746365,0.8946911758373113
0.075787752866745,0.7287964458804523,0.12661550888529888,0.8946911758373113
0.07575541734695435,0.7294022617124394,0.12661550888529888,0.8946911758373113
0.07565968483686447,0.7294022617124394,0.12742326332794832,0.8946911758373113
0.07565727084875107,0.7298061389337641,0.12742326332794832,0.8946911758373113
0.07560861110687256,0.7298061389337641,0.12762520193861066,0.8946911758373113
0.07554645836353302,0.7300080775444265,0.12762520193861066,0.8946911758373113
0.07553154230117798,0.7300080775444265,0.12782714054927302,0.8946911758373113
0.07539582997560501,0.7306138933764136,0.12782714054927302,0.8946911758373113
0.075369693338871,0.7306138933764136,0.1280290791599354,0.8946911758373113
0.07529792934656143,0.7316235864297254,0.1280290791599354,0.8946911758373113
0.07518245279788971,0.7316235864297254,0.1284329563812601,0.8946911758373113
0.07515262067317963,0.7320274636510501,0.1284329563812601,0.8946911758373113
0.0751478374004364,0.7320274636510501,0.12863489499192246,0.8946911758373113
0.07504114508628845,0.7324313408723748,0.12863489499192246,0.8946911758373113
0.07504015415906906,0.7324313408723748,0.12883683360258483,0.8946911758373113
0.0750366821885109,0.7328352180936996,0.12883683360258483,0.8946911758373113
0.07499290257692337,0.7328352180936996,0.12903877221324717,0.8946911758373113
0.07484647631645203,0.7340468497576736,0.12903877221324717,0.8946911758373113
0.074778251349926,0.7340468497576736,0.1294426494345719,0.8946911758373113
0.0746900886297226,0.7346526655896607,0.1294426494345719,0.8946911758373113
0.07467477768659592,0.7346526655896607,0.12964458804523424,0.8946911758373113
0.07461480796337128,0.7348546042003231,0.12964458804523424,0.8946911758373113
0.07461134344339371,0.7348546042003231,0.1298465266558966,0.8946911758373113
0.07453572005033493,0.7354604200323102,0.1298465266558966,0.8946911758373113
0.07448485493659973,0.7354604200323102,0.13065428109854604,0.8946911758373113
0.07440663874149323,0.7362681744749596,0.13065428109854604,0.8946911758373113
0.07436472922563553,0.7362681744749596,0.13126009693053312,0.8946911758373113
0.07435292750597,0.7368739903069467,0.13126009693053312,0.8946911758373113
0.0743146613240242,0.7368739903069467,0.13166397415185785,0.8946911758373113
0.0742735043168068,0.7374798061389337,0.13166397415185785,0.8946911758373113
0.07422962784767151,0.7374798061389337,0.1318659127625202,0.8946911758373113
0.07416224479675293,0.7378836833602584,0.1318659127625202,0.8946911758373113
0.07408074289560318,0.7378836833602584,0.13226978998384492,0.8946911758373113
0.0740685984492302,0.7380856219709209,0.13226978998384492,0.8946911758373113
0.07404134422540665,0.7380856219709209,0.132875605815832,0.8946911758373113
0.07402662187814713,0.7382875605815832,0.132875605815832,0.8946911758373113
0.07397415488958359,0.7382875605815832,0.13307754442649433,0.8946911758373113
0.07394354045391083,0.7388933764135702,0.13307754442649433,0.8946911758373113
0.07389132678508759,0.7388933764135702,0.1332794830371567,0.8946911758373113
0.07383184880018234,0.7394991922455574,0.1332794830371567,0.8946911758373113
0.07382979243993759,0.7394991922455574,0.13348142164781907,0.8946911758373113
0.07360583543777466,0.7409127625201939,0.13348142164781907,0.8946911758373113
0.07354515045881271,0.7409127625201939,0.13388529886914377,0.8946911758373113
0.07351747900247574,0.7413166397415186,0.13388529886914377,0.8946911758373113
0.07349048554897308,0.7413166397415186,0.13408723747980614,0.8946911758373113
0.07337784022092819,0.7419224555735057,0.13408723747980614,0.8946911758373113
0.07337352633476257,0.7419224555735057,0.1342891760904685,0.8946911758373113
0.07337085902690887,0.742124394184168,0.1342891760904685,0.8946911758373113
0.07336925715208054,0.742124394184168,0.13449111470113084,0.8946911758373113
0.07335168868303299,0.7423263327948304,0.13449111470113084,0.8946911758373113
0.07331204414367676,0.7423263327948304,0.13550080775444265,0.8946911758373113
0.07323344051837921,0.7429321486268174,0.13550080775444265,0.8946911758373113
0.07321324199438095,0.7429321486268174,0.13570274636510501,0.8946911758373113
0.0731940045952797,0.7431340872374798,0.13570274636510501,0.8946911758373113
0.07308287173509598,0.7431340872374798,0.13610662358642972,0.8946911758373113
0.07303823530673981,0.7435379644588045,0.13610662358642972,0.8946911758373113
0.0730125680565834,0.7435379644588045,0.1363085621970921,0.8946911758373113
0.07300301641225815,0.7437399030694669,0.1363085621970921,0.8946911758373113
0.0729743167757988,0.7437399030694669,0.13651050080775445,0.8946911758373113
0.07286053150892258,0.7441437802907916,0.13651050080775445,0.8946911758373113
0.07284484803676605,0.7441437802907916,0.13691437802907916,0.8946911758373113
0.07284293323755264,0.744345718901454,0.13691437802907916,0.8946911758373113
0.07277154177427292,0.744345718901454,0.13711631663974153,0.8946911758373113
0.07276638597249985,0.7445476575121163,0.13711631663974153,0.8946911758373113
0.07276375591754913,0.7445476575121163,0.13731825525040386,0.8946911758373113
0.0726705938577652,0.7453554119547657,0.13731825525040386,0.8946911758373113
0.07258103042840958,0.7453554119547657,0.13792407108239096,0.8946911758373113
0.07256999611854553,0.7455573505654282,0.13792407108239096,0.8946911758373113
0.0724811851978302,0.7455573505654282,0.13852988691437804,0.8946911758373113
0.07243335247039795,0.7459612277867528,0.13852988691437804,0.8946911758373113
0.07232324779033661,0.7459612277867528,0.13893376413570274,0.8946911758373113
0.07229769974946976,0.7463651050080775,0.13893376413570274,0.8946911758373113
0.07229621708393097,0.7463651050080775,0.1391357027463651,0.8946911758373113
0.07221870869398117,0.7469709208400647,0.1391357027463651,0.8946911758373113
0.072125643491745,0.7469709208400647,0.13953957996768981,0.8946911758373113
0.07208827883005142,0.747172859450727,0.13953957996768981,0.8946911758373113
0.07208408415317535,0.747172859450727,0.13974151857835218,0.8946911758373113
0.07203049957752228,0.7475767366720517,0.13974151857835218,0.8946911758373113
0.07202077656984329,0.7475767366720517,0.1401453957996769,0.8946911758373113
0.07196623831987381,0.7479806138933764,0.1401453957996769,0.8946911758373113
0.07196216285228729,0.7479806138933764,0.14034733441033925,0.8946911758373113
0.07190405577421188,0.7483844911147012,0.14034733441033925,0.8946911758373113
0.07177161425352097,0.7483844911147012,0.1411550888529887,0.8946911758373113
0.07152829319238663,0.7497980613893377,0.1411550888529887,0.8946911758373113
0.07149435579776764,0.7497980613893377,0.14135702746365106,0.8946911758373113
0.07143496721982956,0.7504038772213247,0.14135702746365106,0.8946911758373113
0.07139912247657776,0.7504038772213247,0.14176090468497576,0.8946911758373113
0.07137710601091385,0.750605815831987,0.14176090468497576,0.8946911758373113
0.07129520922899246,0.750605815831987,0.1421647819063005,0.8946911758373113
0.07129250466823578,0.7508077544426495,0.1421647819063005,0.8946911758373113
0.07127920538187027,0.7508077544426495,0.1425686591276252,0.8946911758373113
0.07126502692699432,0.7510096930533118,0.1425686591276252,0.8946911758373113
0.07126189768314362,0.7510096930533118,0.14277059773828757,0.8946911758373113
0.07117987424135208,0.7520193861066236,0.14277059773828757,0.8946911758373113
0.07110662758350372,0.7520193861066236,0.14317447495961227,0.8946911758373113
0.07109002023935318,0.7524232633279483,0.14317447495961227,0.8946911758373113
0.07098451256752014,0.7524232633279483,0.14378029079159935,0.8946911758373113
0.07097911834716797,0.7526252019386107,0.14378029079159935,0.8946911758373113
0.07096659392118454,0.7526252019386107,0.1439822294022617,0.8946911758373113
0.07094328850507736,0.752827140549273,0.1439822294022617,0.8946911758373113
0.07091488689184189,0.752827140549273,0.14438610662358642,0.8946911758373113
0.07069365680217743,0.7538368336025848,0.14438610662358642,0.8946911758373113
0.07060464471578598,0.7538368336025848,0.14499192245557352,0.8946911758373113
0.07060142606496811,0.7540387722132472,0.14499192245557352,0.8946911758373113
0.0705774575471878,0.7540387722132472,0.14539579967689822,0.8946911758373113
0.07057629525661469,0.7542407108239095,0.14539579967689822,0.8946911758373113
0.07056967169046402,0.7542407108239095,0.1455977382875606,0.8946911758373113
0.0705690085887909,0.7544426494345718,0.1455977382875606,0.8946911758373113
0.0705072209239006,0.7544426494345718,0.1460016155088853,0.8946911758373113
0.0704951137304306,0.7546445880452343,0.1460016155088853,0.8946911758373113
0.07046961784362793,0.7546445880452343,0.14640549273021003,0.8946911758373113
0.0704687312245369,0.7548465266558966,0.14640549273021003,0.8946911758373113
0.07045657187700272,0.7548465266558966,0.14660743134087237,0.8946911758373113
0.07037928700447083,0.7552504038772213,0.14660743134087237,0.8946911758373113
0.07032327353954315,0.7552504038772213,0.14721324717285944,0.8946911758373113
0.07029911875724792,0.7558562197092084,0.14721324717285944,0.8946911758373113
0.07028014212846756,0.7558562197092084,0.14761712439418417,0.8946911758373113
0.0702742487192154,0.7560581583198708,0.14761712439418417,0.8946911758373113
0.07025439292192459,0.7560581583198708,0.14781906300484654,0.8946911758373113
0.07023270428180695,0.7564620355411955,0.14781906300484654,0.8946911758373113
0.07019805908203125,0.7564620355411955,0.14802100161550888,0.8946911758373113
0.07017391175031662,0.7568659127625202,0.14802100161550888,0.8946911758373113
0.07012210041284561,0.7568659127625202,0.1484248788368336,0.8946911758373113
0.07011367380619049,0.7570678513731826,0.1484248788368336,0.8946911758373113
0.07010918110609055,0.7570678513731826,0.14862681744749595,0.8946911758373113
0.07006173580884933,0.7574717285945073,0.14862681744749595,0.8946911758373113
0.07006146758794785,0.7574717285945073,0.14882875605815832,0.8946911758373113
0.06994188576936722,0.7590872374798061,0.14882875605815832,0.8946911758373113
0.06993730366230011,0.7590872374798061,0.14903069466882068,0.8946911758373113
0.06987568736076355,0.7594911147011308,0.14903069466882068,0.8946911758373113
0.06975667178630829,0.7594911147011308,0.14923263327948302,0.8946911758373113
0.06953494995832443,0.760702746365105,0.14923263327948302,0.8946911758373113
0.06946396082639694,0.760702746365105,0.14963651050080776,0.8946911758373113
0.06930098682641983,0.7613085621970921,0.14963651050080776,0.8946911758373113
0.06924716383218765,0.7613085621970921,0.14983844911147012,0.8946911758373113
0.06910549104213715,0.7619143780290791,0.14983844911147012,0.8946911758373113
0.0690995454788208,0.7619143780290791,0.15024232633279483,0.8946911758373113
0.0690850093960762,0.7621163166397416,0.15024232633279483,0.8946911758373113
0.06907816976308823,0.7621163166397416,0.15064620355411953,0.8946911758373113
0.06905634701251984,0.7623182552504039,0.15064620355411953,0.8946911758373113
0.06903218477964401,0.7623182552504039,0.15125201938610663,0.8946911758373113
0.06889190524816513,0.7633279483037156,0.15125201938610663,0.8946911758373113
0.06886672973632812,0.7633279483037156,0.15145395799676897,0.8946911758373113
0.06885705143213272,0.7635298869143781,0.15145395799676897,0.8946911758373113
0.06877275556325912,0.7635298869143781,0.1518578352180937,0.8946911758373113
0.06873433291912079,0.7637318255250404,0.1518578352180937,0.8946911758373113
0.06873419135808945,0.7637318255250404,0.15205977382875605,0.8946911758373113
0.06850407272577286,0.7643376413570274,0.15205977382875605,0.8946911758373113
0.06849037110805511,0.7643376413570274,0.1522617124394184,0.8946911758373113
0.06837543845176697,0.7653473344103393,0.1522617124394184,0.8946911758373113
0.06837540864944458,0.7653473344103393,0.15246365105008078,0.8946911758373113
0.06835499405860901,0.7657512116316639,0.15246365105008078,0.8946911758373113
0.06834692507982254,0.7657512116316639,0.15266558966074315,0.8946911758373113
0.0682501271367073,0.7671647819063004,0.15266558966074315,0.8946911758373113
0.06819628179073334,0.7671647819063004,0.15286752827140548,0.8946911758373113
0.06816145777702332,0.7677705977382876,0.15286752827140548,0.8946911758373113
0.06804022938013077,0.7677705977382876,0.15327140549273022,0.8946911758373113
0.06794930249452591,0.7681744749596123,0.15327140549273022,0.8946911758373113
0.06794020533561707,0.7681744749596123,0.15347334410339256,0.8946911758373113
0.06792920082807541,0.7683764135702746,0.15347334410339256,0.8946911758373113
0.06791800260543823,0.7683764135702746,0.15367528271405492,0.8946911758373113
0.067874476313591,0.7687802907915994,0.15367528271405492,0.8946911758373113
0.06786258518695831,0.7687802907915994,0.1538772213247173,0.8946911758373113
0.06783679127693176,0.7689822294022617,0.1538772213247173,0.8946911758373113
0.06783393770456314,0.7689822294022617,0.154281098546042,0.8946911758373113
0.06782534718513489,0.7691841680129241,0.154281098546042,0.8946911758373113
0.06781571358442307,0.7691841680129241,0.15448303715670436,0.8946911758373113
0.0677672028541565,0.7699919224555735,0.15448303715670436,0.8946911758373113
0.06775816529989243,0.7699919224555735,0.15468497576736673,0.8946911758373113
0.06775753945112228,0.7701938610662359,0.15468497576736673,0.8946911758373113
0.0676625519990921,0.7701938610662359,0.15488691437802907,0.8946911758373113
0.06763578206300735,0.7705977382875606,0.15488691437802907,0.8946911758373113
0.06760097295045853,0.7705977382875606,0.15508885298869143,0.8946911758373113
0.0675969049334526,0.7707996768982229,0.15508885298869143,0.8946911758373113
0.06759048253297806,0.7707996768982229,0.1552907915993538,0.8946911758373113
0.06749159097671509,0.7716074313408724,0.1552907915993538,0.8946911758373113
0.06747787445783615,0.7716074313408724,0.15549273021001617,0.8946911758373113
0.06742886453866959,0.7722132471728594,0.15549273021001617,0.8946911758373113
0.0674225464463234,0.7722132471728594,0.1556946688206785,0.8946911758373113
0.06734279543161392,0.7728190630048465,0.1556946688206785,0.8946911758373113
0.0673084408044815,0.7728190630048465,0.15589660743134087,0.8946911758373113
0.06729535013437271,0.7730210016155089,0.15589660743134087,0.8946911758373113
0.06727860867977142,0.7730210016155089,0.15609854604200324,0.8946911758373113
0.0672033354640007,0.7740306946688207,0.15609854604200324,0.8946911758373113
0.06714875996112823,0.7740306946688207,0.15630048465266558,0.8946911758373113
0.06711490452289581,0.7744345718901454,0.15630048465266558,0.8946911758373113
0.06708105653524399,0.7744345718901454,0.1567043618739903,0.8946911758373113
0.06701703369617462,0.7750403877221325,0.1567043618739903,0.8946911758373113
0.06701590865850449,0.7750403877221325,0.15690630048465268,0.8946911758373113
0.06700547784566879,0.7754442649434572,0.15690630048465268,0.8946911758373113
0.06699617207050323,0.7754442649434572,0.15710823909531502,0.8946911758373113
0.06694932281970978,0.7758481421647819,0.15710823909531502,0.8946911758373113
0.06694251298904419,0.7758481421647819,0.15731017770597738,0.8946911758373113
0.06689583510160446,0.776453957996769,0.15731017770597738,0.8946911758373113
0.06687147915363312,0.776453957996769,0.15751211631663975,0.8946911758373113
0.06683944910764694,0.7768578352180937,0.15751211631663975,0.8946911758373113
0.06682639569044113,0.7768578352180937,0.15791599353796446,0.8946911758373113
0.06677503138780594,0.7774636510500808,0.15791599353796446,0.8946911758373113
0.06676322221755981,0.7774636510500808,0.15811793214862682,0.8946911758373113
0.06671161949634552,0.7782714054927302,0.15811793214862682,0.8946911758373113
0.06670930236577988,0.7782714054927302,0.15852180936995153,0.8946911758373113
0.06669481098651886,0.7784733441033925,0.15852180936995153,0.8946911758373113
0.06667323410511017,0.7784733441033925,0.1587237479806139,0.8946911758373113
0.066602423787117,0.7788772213247173,0.1587237479806139,0.8946911758373113
0.06651777029037476,0.7788772213247173,0.15932956381260097,0.8946911758373113
0.06650219857692719,0.7790791599353797,0.15932956381260097,0.8946911758373113
0.06646434962749481,0.7790791599353797,0.15953150242326333,0.8946911758373113
0.06635845452547073,0.779281098546042,0.15953150242326333,0.8946911758373113
0.06635788083076477,0.779281098546042,0.1597334410339257,0.8946911758373113
0.06631544232368469,0.779886914378029,0.1597334410339257,0.8946911758373113
0.06629978865385056,0.779886914378029,0.15993537964458804,0.8946911758373113
0.06629938632249832,0.7800888529886915,0.15993537964458804,0.8946911758373113
0.06626596301794052,0.7800888529886915,0.16033925686591277,0.8946911758373113
0.06621070951223373,0.7806946688206785,0.16033925686591277,0.8946911758373113
0.06617742031812668,0.7806946688206785,0.1605411954765751,0.8946911758373113
0.06609079986810684,0.7808966074313409,0.1605411954765751,0.8946911758373113
0.06608282029628754,0.7808966074313409,0.16074313408723748,0.8946911758373113
0.06607918441295624,0.7810985460420032,0.16074313408723748,0.8946911758373113
0.06604629755020142,0.7810985460420032,0.1611470113085622,0.8946911758373113
0.06599429994821548,0.7813004846526656,0.1611470113085622,0.8946911758373113
0.06598235666751862,0.7813004846526656,0.16134894991922455,0.8946911758373113
0.0659131407737732,0.7823101777059773,0.16134894991922455,0.8946911758373113
0.06583117693662643,0.7823101777059773,0.16155088852988692,0.8946911758373113
0.06580615043640137,0.7827140549273021,0.16155088852988692,0.8946911758373113
0.06576870381832123,0.7827140549273021,0.162156704361874,0.8946911758373113
0.0656595230102539,0.7831179321486268,0.162156704361874,0.8946911758373113
0.0656578317284584,0.7831179321486268,0.16235864297253635,0.8946911758373113
0.06556820869445801,0.7833198707592892,0.16235864297253635,0.8946911758373113
0.06556127220392227,0.7833198707592892,0.16256058158319872,0.8946911758373113
0.06551948189735413,0.7839256865912763,0.16256058158319872,0.8946911758373113
0.06550583243370056,0.7839256865912763,0.16276252019386106,0.8946911758373113
0.06547258794307709,0.784329563812601,0.16276252019386106,0.8946911758373113
0.06544697284698486,0.784329563812601,0.16296445880452343,0.8946911758373113
0.06535352021455765,0.784935379644588,0.16296445880452343,0.8946911758373113
0.06535237282514572,0.784935379644588,0.1631663974151858,0.8946911758373113
0.06532185524702072,0.7853392568659128,0.1631663974151858,0.8946911758373113
0.06527218222618103,0.7853392568659128,0.16397415185783523,0.8946911758373113
0.06524153053760529,0.7861470113085622,0.16397415185783523,0.8946911758373113
0.06504523754119873,0.7861470113085622,0.1645799676898223,0.8946911758373113
0.06503958255052567,0.7863489499192245,0.1645799676898223,0.8946911758373113
0.06499668955802917,0.7863489499192245,0.16478190630048464,0.8946911758373113
0.0649767816066742,0.7865508885298869,0.16478190630048464,0.8946911758373113
0.0649740919470787,0.7865508885298869,0.164983844911147,0.8946911758373113
0.06497403234243393,0.7867528271405493,0.164983844911147,0.8946911758373113
0.06494885683059692,0.7867528271405493,0.16518578352180938,0.8946911758373113
0.06487849354743958,0.7873586429725363,0.16518578352180938,0.8946911758373113
0.06481301784515381,0.7873586429725363,0.16538772213247172,0.8946911758373113
0.0647939071059227,0.7875605815831987,0.16538772213247172,0.8946911758373113
0.06476485729217529,0.7875605815831987,0.16599353796445881,0.8946911758373113
0.06474671512842178,0.7877625201938611,0.16599353796445881,0.8946911758373113
0.06465980410575867,0.7877625201938611,0.1665993537964459,0.8946911758373113
0.06465079635381699,0.7879644588045234,0.1665993537964459,0.8946911758373113
0.06452424079179764,0.7879644588045234,0.16680129240710823,0.8946911758373113
0.06449415534734726,0.7885702746365105,0.16680129240710823,0.8946911758373113
0.06434958428144455,0.7885702746365105,0.16760904684975766,0.8946911758373113
0.06433789432048798,0.7887722132471728,0.16760904684975766,0.8946911758373113
0.06431403756141663,0.7887722132471728,0.16781098546042003,0.8946911758373113
0.06430733948945999,0.7889741518578353,0.16781098546042003,0.8946911758373113
0.06428276002407074,0.7889741518578353,0.16821486268174474,0.8946911758373113
0.06424981355667114,0.7893780290791599,0.16821486268174474,0.8946911758373113
0.06421083956956863,0.7893780290791599,0.16861873990306947,0.8946911758373113
0.0639442577958107,0.7911954765751211,0.16861873990306947,0.8946911758373113
0.06384038180112839,0.7911954765751211,0.1694264943457189,0.8946911758373113
0.06377703696489334,0.7918012924071083,0.1694264943457189,0.8946911758373113
0.06376749277114868,0.7918012924071083,0.16962843295638125,0.8946911758373113
0.06372400373220444,0.7926090468497576,0.16962843295638125,0.8946911758373113
0.06370175629854202,0.7926090468497576,0.16983037156704361,0.8946911758373113
0.06369975209236145,0.7928109854604201,0.16983037156704361,0.8946911758373113
0.06369949877262115,0.7928109854604201,0.17003231017770598,0.8946911758373113
0.06368546187877655,0.7930129240710824,0.17003231017770598,0.8946911758373113
0.06367771327495575,0.7930129240710824,0.17023424878836835,0.8946911758373113
0.06353497505187988,0.7936187399030694,0.17023424878836835,0.8946911758373113
0.06343593448400497,0.7936187399030694,0.17084006462035542,0.8946911758373113
0.0634087324142456,0.7944264943457189,0.17084006462035542,0.8946911758373113
0.06340066343545914,0.7944264943457189,0.17104200323101776,0.8946911758373113
0.06329178810119629,0.7950323101777059,0.17104200323101776,0.8946911758373113
0.06326823681592941,0.7950323101777059,0.17124394184168013,0.8946911758373113
0.0632367804646492,0.7954361873990307,0.17124394184168013,0.8946911758373113
0.06317368149757385,0.7954361873990307,0.1718497576736672,0.8946911758373113
0.06315410882234573,0.7956381260096931,0.1718497576736672,0.8946911758373113
0.06311174482107162,0.7956381260096931,0.17225363489499193,0.8946911758373113
0.06284794956445694,0.7974555735056543,0.17225363489499193,0.8946911758373113
0.06281596422195435,0.7974555735056543,0.172859450726979,0.8946911758373113
0.06280649453401566,0.7976575121163166,0.172859450726979,0.8946911758373113
0.06278812140226364,0.7976575121163166,0.1732633279483037,0.8946911758373113
0.06278729438781738,0.797859450726979,0.1732633279483037,0.8946911758373113
0.06277942657470703,0.797859450726979,0.17346526655896607,0.8946911758373113
0.06265265494585037,0.7990710823909531,0.17346526655896607,0.8946911758373113
0.0626043900847435,0.7990710823909531,0.17407108239095315,0.8946911758373113
0.06258134543895721,0.7994749596122779,0.17407108239095315,0.8946911758373113
0.06248938664793968,0.7994749596122779,0.17467689822294022,0.8946911758373113
0.062436118721961975,0.7998788368336026,0.17467689822294022,0.8946911758373113
0.06241917237639427,0.7998788368336026,0.17487883683360259,0.8946911758373113
0.06240452080965042,0.8000807754442649,0.17487883683360259,0.8946911758373113
0.062400203198194504,0.8000807754442649,0.17508077544426495,0.8946911758373113
0.06231949105858803,0.8012924071082391,0.17508077544426495,0.8946911758373113
0.06227978691458702,0.8012924071082391,0.1752827140549273,0.8946911758373113
0.06225545331835747,0.8016962843295639,0.1752827140549273,0.8946911758373113
0.062220003455877304,0.8016962843295639,0.17548465266558966,0.8946911758373113
0.062219612300395966,0.8018982229402262,0.17548465266558966,0.8946911758373113
0.062196675688028336,0.8018982229402262,0.1758885298869144,0.8946911758373113
0.062118880450725555,0.8027059773828756,0.1758885298869144,0.8946911758373113
0.062087900936603546,0.8027059773828756,0.17609046849757673,0.8946911758373113
0.0620875284075737,0.802907915993538,0.17609046849757673,0.8946911758373113
0.06205661594867706,0.802907915993538,0.17649434571890146,0.8946911758373113
0.062037594616413116,0.8033117932148627,0.17649434571890146,0.8946911758373113
0.06198722869157791,0.8033117932148627,0.17689822294022617,0.8946911758373113
0.06198146939277649,0.803513731825525,0.17689822294022617,0.8946911758373113
0.06193830817937851,0.803513731825525,0.17750403877221324,0.8946911758373113
0.06191309541463852,0.8037156704361874,0.17750403877221324,0.8946911758373113
0.0618261881172657,0.8037156704361874,0.1781098546042003,0.8946911758373113
0.06179628148674965,0.8039176090468497,0.1781098546042003,0.8946911758373113
0.06175488233566284,0.8039176090468497,0.17831179321486268,0.8946911758373113
0.06175045296549797,0.8041195476575121,0.17831179321486268,0.8946911758373113
0.06174411624670029,0.8041195476575121,0.17851373182552505,0.8946911758373113
0.061695683747529984,0.8043214862681745,0.17851373182552505,0.8946911758373113
0.06162166967988014,0.8043214862681745,0.17911954765751212,0.8946911758373113
0.06159280240535736,0.8045234248788369,0.17911954765751212,0.8946911758373113
0.06158767640590668,0.8045234248788369,0.17952342487883682,0.8946911758373113
0.06156003475189209,0.8047253634894992,0.17952342487883682,0.8946911758373113
0.061481963843107224,0.8047253634894992,0.1801292407108239,0.8946911758373113
0.06141672655940056,0.8051292407108239,0.1801292407108239,0.8946911758373113
0.06135571375489235,0.8051292407108239,0.18033117932148626,0.8946911758373113
0.061289213597774506,0.8059369951534734,0.18033117932148626,0.8946911758373113
0.06127522885799408,0.8059369951534734,0.18093699515347333,0.8946911758373113
0.06126990541815758,0.806340872374798,0.18093699515347333,0.8946911758373113
0.0612526535987854,0.806340872374798,0.1811389337641357,0.8946911758373113
0.06120991334319115,0.8069466882067852,0.1811389337641357,0.8946911758373113
0.061209749430418015,0.8069466882067852,0.18134087237479807,0.8946911758373113
0.061122577637434006,0.8081583198707593,0.18134087237479807,0.8946911758373113
0.06108338385820389,0.8081583198707593,0.1815428109854604,0.8946911758373113
0.061072882264852524,0.8083602584814217,0.1815428109854604,0.8946911758373113
0.06099344789981842,0.8083602584814217,0.18194668820678514,0.8946911758373113
0.06098836287856102,0.808562197092084,0.18194668820678514,0.8946911758373113
0.060970526188611984,0.808562197092084,0.1821486268174475,0.8946911758373113
0.06085158884525299,0.8089660743134087,0.1821486268174475,0.8946911758373113
0.06080799922347069,0.8089660743134087,0.18235056542810985,0.8946911758373113
0.06075671315193176,0.8093699515347335,0.18235056542810985,0.8946911758373113
0.06070509925484657,0.8093699515347335,0.1825525040387722,0.8946911758373113
0.060571759939193726,0.811389337641357,0.1825525040387722,0.8946911758373113
0.06043105944991112,0.811389337641357,0.18356219709208402,0.8946911758373113
0.060410987585783005,0.8117932148626817,0.18356219709208402,0.8946911758373113
0.06038855388760567,0.8117932148626817,0.1841680129240711,0.8946911758373113
0.060257017612457275,0.8123990306946688,0.1841680129240711,0.8946911758373113
0.06022704392671585,0.8123990306946688,0.18436995153473343,0.8946911758373113
0.06016216799616814,0.8134087237479806,0.18436995153473343,0.8946911758373113
0.06002441421151161,0.8134087237479806,0.18537964458804523,0.8946911758373113
0.06002318114042282,0.813610662358643,0.18537964458804523,0.8946911758373113
0.06000557541847229,0.813610662358643,0.18578352180936994,0.8946911758373113
0.05999598652124405,0.8138126009693053,0.18578352180936994,0.8946911758373113
0.0599789172410965,0.8138126009693053,0.18618739903069467,0.8946911758373113
0.05993344262242317,0.8140145395799677,0.18618739903069467,0.8946911758373113
0.05989325791597366,0.8140145395799677,0.18679321486268174,0.8946911758373113
0.05984164774417877,0.8148222940226171,0.18679321486268174,0.8946911758373113
0.05983855947852135,0.8148222940226171,0.1869951534733441,0.8946911758373113
0.05982249230146408,0.8150242326332795,0.1869951534733441,0.8946911758373113
0.059766463935375214,0.8150242326332795,0.18760096930533118,0.8946911758373113
0.05975726991891861,0.8152261712439418,0.18760096930533118,0.8946911758373113
0.05967383459210396,0.8152261712439418,0.18820678513731826,0.8946911758373113
0.05962105467915535,0.8156300484652665,0.18820678513731826,0.8946911758373113
0.05960767716169357,0.8156300484652665,0.18840872374798062,0.8946911758373113
0.05957907810807228,0.815831987075929,0.18840872374798062,0.8946911758373113
0.05954308435320854,0.815831987075929,0.18861066235864296,0.8946911758373113
0.059514883905649185,0.8166397415185783,0.18861066235864296,0.8946911758373113
0.05950755998492241,0.8166397415185783,0.18881260096930533,0.8946911758373113
0.05947885289788246,0.8168416801292407,0.18881260096930533,0.8946911758373113
0.059425175189971924,0.8168416801292407,0.1890145395799677,0.8946911758373113
0.05936633422970772,0.8176494345718901,0.1890145395799677,0.8946911758373113
0.05934598669409752,0.8176494345718901,0.1894184168012924,0.8946911758373113
0.0593138113617897,0.8178513731825525,0.1894184168012924,0.8946911758373113
0.05931153520941734,0.8178513731825525,0.18962035541195477,0.8946911758373113
0.059300657361745834,0.8182552504038773,0.18962035541195477,0.8946911758373113
0.05930028855800629,0.8182552504038773,0.18982229402261713,0.8946911758373113
0.05927901342511177,0.8184571890145396,0.18982229402261713,0.8946911758373113
0.0592743381857872,0.8184571890145396,0.19002423263327947,0.8946911758373113
0.059253182262182236,0.818659127625202,0.19002423263327947,0.8946911758373113
0.05923298001289368,0.818659127625202,0.19022617124394184,0.8946911758373113
0.05917373672127724,0.8190630048465266,0.19022617124394184,0.8946911758373113
0.059172093868255615,0.8190630048465266,0.1904281098546042,0.8946911758373113
0.0591709166765213,0.819264943457189,0.1904281098546042,0.8946911758373113
0.05908865109086037,0.819264943457189,0.19063004846526657,0.8946911758373113
0.05906255543231964,0.8194668820678513,0.19063004846526657,0.8946911758373113
0.0590086355805397,0.8194668820678513,0.19143780290791598,0.8946911758373113
0.058890022337436676,0.8208804523424879,0.19143780290791598,0.8946911758373113
0.05883001163601875,0.8208804523424879,0.19204361873990308,0.8946911758373113
0.05881894379854202,0.8210823909531503,0.19204361873990308,0.8946911758373113
0.05881870165467262,0.8210823909531503,0.19224555735056542,0.8946911758373113
0.058791376650333405,0.8212843295638126,0.19224555735056542,0.8946911758373113
0.05879015475511551,0.8212843295638126,0.1924474959612278,0.8946911758373113
0.058789681643247604,0.821486268174475,0.1924474959612278,0.8946911758373113
0.05878745764493942,0.821486268174475,0.19264943457189015,0.8946911758373113
0.05877707898616791,0.8216882067851373,0.19264943457189015,0.8946911758373113
0.05868721380829811,0.8216882067851373,0.19325525040387723,0.8946911758373113
0.05865124240517616,0.822092084006462,0.19325525040387723,0.8946911758373113
0.05864701792597771,0.822092084006462,0.1934571890145396,0.8946911758373113
0.05864192172884941,0.8222940226171244,0.1934571890145396,0.8946911758373113
0.058605559170246124,0.8222940226171244,0.1938610662358643,0.8946911758373113
0.0585794523358345,0.8226978998384491,0.1938610662358643,0.8946911758373113
0.05857514217495918,0.8226978998384491,0.194264943457189,0.8946911758373113
0.05855352431535721,0.8228998384491115,0.194264943457189,0.8946911758373113
0.05847849324345589,0.8228998384491115,0.19446688206785137,0.8946911758373113
0.05844590440392494,0.8233037156704361,0.19446688206785137,0.8946911758373113
0.05840044468641281,0.8233037156704361,0.1948707592891761,0.8946911758373113
0.05836295709013939,0.8239095315024233,0.1948707592891761,0.8946911758373113
0.05826401337981224,0.8239095315024233,0.19567851373182552,0.8946911758373113
0.058215849101543427,0.824313408723748,0.19567851373182552,0.8946911758373113
0.05819898843765259,0.824313408723748,0.19608239095315025,0.8946911758373113
0.05817131698131561,0.8245153473344103,0.19608239095315025,0.8946911758373113
0.05814963951706886,0.8245153473344103,0.1962843295638126,0.8946911758373113
0.05809849128127098,0.8251211631663974,0.1962843295638126,0.8946911758373113
0.058060649782419205,0.8251211631663974,0.19648626817447495,0.8946911758373113
0.05805748701095581,0.8253231017770598,0.19648626817447495,0.8946911758373113
0.05801013112068176,0.8253231017770598,0.19668820678513732,0.8946911758373113
0.05798310786485672,0.8255250403877221,0.19668820678513732,0.8946911758373113
0.05798082426190376,0.8255250403877221,0.1968901453957997,0.8946911758373113
0.05796414986252785,0.8257269789983845,0.1968901453957997,0.8946911758373113
0.057963669300079346,0.8257269789983845,0.19709208400646203,0.8946911758373113
0.057961370795965195,0.8259289176090469,0.19709208400646203,0.8946911758373113
0.05783236771821976,0.8259289176090469,0.1983037156704362,0.8946911758373113
0.05779987573623657,0.8263327948303716,0.1983037156704362,0.8946911758373113
0.05777040868997574,0.8263327948303716,0.19850565428109854,0.8946911758373113
0.057758230715990067,0.8265347334410339,0.19850565428109854,0.8946911758373113
0.05775217339396477,0.8265347334410339,0.1987075928917609,0.8946911758373113
0.05769982561469078,0.8269386106623586,0.1987075928917609,0.8946911758373113
0.05767698213458061,0.8269386106623586,0.19890953150242327,0.8946911758373113
0.05766237899661064,0.827140549273021,0.19890953150242327,0.8946911758373113
0.057597871869802475,0.827140549273021,0.19931340872374798,0.8946911758373113
0.05756818503141403,0.8275444264943457,0.19931340872374798,0.8946911758373113
0.05756125971674919,0.8275444264943457,0.19951534733441034,0.8946911758373113
0.057519689202308655,0.8279483037156704,0.19951534733441034,0.8946911758373113
0.05746561661362648,0.8279483037156704,0.1997172859450727,0.8946911758373113
0.05739777535200119,0.8283521809369951,0.1997172859450727,0.8946911758373113
0.05739045888185501,0.8283521809369951,0.20012116316639741,0.8946911758373113
0.05738620087504387,0.8285541195476576,0.20012116316639741,0.8946911758373113
0.05736342817544937,0.8285541195476576,0.20032310177705978,0.8946911758373113
0.05728800222277641,0.8289579967689822,0.20032310177705978,0.8946911758373113
0.05728042498230934,0.8289579967689822,0.20092891760904685,0.8946911758373113
0.05709988996386528,0.8305735056542811,0.20092891760904685,0.8946911758373113
0.05704105272889137,0.8305735056542811,0.20133279483037156,0.8946911758373113
0.056927140802145004,0.8313812600969306,0.20133279483037156,0.8946911758373113
0.05690992996096611,0.8313812600969306,0.20153473344103393,0.8946911758373113
0.05686052888631821,0.8317851373182552,0.20153473344103393,0.8946911758373113
0.05686002969741821,0.8317851373182552,0.2017366720516963,0.8946911758373113
0.0568588450551033,0.8319870759289176,0.2017366720516963,0.8946911758373113
0.05683180317282677,0.8319870759289176,0.202140549273021,0.8946911758373113
0.056718453764915466,0.8325928917609047,0.202140549273021,0.8946911758373113
0.05670461431145668,0.8325928917609047,0.20234248788368336,0.8946911758373113
0.0566527284681797,0.8331987075928917,0.20234248788368336,0.8946911758373113
0.05660941079258919,0.8331987075928917,0.20294830371567044,0.8946911758373113
0.0565515011548996,0.8336025848142165,0.20294830371567044,0.8946911758373113
0.05651869252324104,0.8336025848142165,0.20335218093699514,0.8946911758373113
0.05645033344626427,0.8342084006462036,0.20335218093699514,0.8946911758373113
0.05638502538204193,0.8342084006462036,0.20415993537964458,0.8946911758373113
0.05636799335479736,0.8344103392568659,0.20415993537964458,0.8946911758373113
0.05633965879678726,0.8344103392568659,0.20476575121163165,0.8946911758373113
0.056325796991586685,0.8346122778675282,0.20476575121163165,0.8946911758373113
0.05625498667359352,0.8346122778675282,0.20537156704361875,0.8946911758373113
0.056250009685754776,0.8348142164781907,0.20537156704361875,0.8946911758373113
0.05624859035015106,0.8348142164781907,0.20577544426494346,0.8946911758373113
0.056233059614896774,0.835016155088853,0.20577544426494346,0.8946911758373113
0.05619850754737854,0.835016155088853,0.20597738287560582,0.8946911758373113
0.05616135150194168,0.8354200323101777,0.20597738287560582,0.8946911758373113
0.05614117905497551,0.8354200323101777,0.20617932148626816,0.8946911758373113
0.056124117225408554,0.8356219709208401,0.20617932148626816,0.8946911758373113
0.056116942316293716,0.8356219709208401,0.20638126009693053,0.8946911758373113
0.05610127002000809,0.8358239095315024,0.20638126009693053,0.8946911758373113
0.05605218559503555,0.8358239095315024,0.20678513731825526,0.8946911758373113
0.05602932348847389,0.8360258481421647,0.20678513731825526,0.8946911758373113
0.056024689227342606,0.8360258481421647,0.2069870759289176,0.8946911758373113
0.05602428689599037,0.8362277867528272,0.2069870759289176,0.8946911758373113
0.05590074509382248,0.8362277867528272,0.20779483037156704,0.8946911758373113
0.05588194727897644,0.8366316639741519,0.20779483037156704,0.8946911758373113
0.05587337538599968,0.8366316639741519,0.20819870759289177,0.8946911758373113
0.0558503121137619,0.8368336025848142,0.20819870759289177,0.8946911758373113
0.055845413357019424,0.8368336025848142,0.2084006462035541,0.8946911758373113
0.05578196421265602,0.8372374798061389,0.2084006462035541,0.8946911758373113
0.05576426163315773,0.8372374798061389,0.20860258481421648,0.8946911758373113
0.055666759610176086,0.8380452342487884,0.20860258481421648,0.8946911758373113
0.05553020164370537,0.8380452342487884,0.20961227786752828,0.8946911758373113
0.055528365075588226,0.8382471728594507,0.20961227786752828,0.8946911758373113
0.055507536977529526,0.8382471728594507,0.20981421647819062,0.8946911758373113
0.055496469140052795,0.8384491114701131,0.20981421647819062,0.8946911758373113
0.05548382177948952,0.8384491114701131,0.210016155088853,0.8946911758373113
0.05544930696487427,0.8388529886914378,0.210016155088853,0.8946911758373113
0.05539896711707115,0.8388529886914378,0.21062197092084006,0.8946911758373113
0.05535450950264931,0.8392568659127625,0.21062197092084006,0.8946911758373113
0.05534641444683075,0.8392568659127625,0.21082390953150243,0.8946911758373113
0.05531544238328934,0.8396607431340872,0.21082390953150243,0.8946911758373113
0.05529579147696495,0.8396607431340872,0.21102584814216477,0.8946911758373113
0.055216964334249496,0.840064620355412,0.21102584814216477,0.8946911758373113
0.05521296709775925,0.840064620355412,0.21122778675282713,0.8946911758373113
0.05519619584083557,0.8402665589660743,0.21122778675282713,0.8946911758373113
0.05516452342271805,0.8402665589660743,0.21163166397415187,0.8946911758373113
0.05508584529161453,0.8408723747980614,0.21163166397415187,0.8946911758373113
0.05507761612534523,0.8408723747980614,0.2118336025848142,0.8946911758373113
0.05505988374352455,0.8410743134087237,0.2118336025848142,0.8946911758373113
0.055028099566698074,0.8410743134087237,0.21223747980613894,0.8946911758373113
0.05502669885754585,0.8412762520193862,0.21223747980613894,0.8946911758373113
0.05501400679349899,0.8412762520193862,0.21264135702746365,0.8946911758373113
0.05500315502285957,0.8414781906300485,0.21264135702746365,0.8946911758373113
0.054995011538267136,0.8414781906300485,0.212843295638126,0.8946911758373113
0.05496032536029816,0.8416801292407108,0.212843295638126,0.8946911758373113
0.054830536246299744,0.8416801292407108,0.21365105008077545,0.8946911758373113
0.0547565221786499,0.8422859450726979,0.21365105008077545,0.8946911758373113
0.0547306165099144,0.8422859450726979,0.21405492730210016,0.8946911758373113
0.054723918437957764,0.8424878836833603,0.21405492730210016,0.8946911758373113
0.054689474403858185,0.8424878836833603,0.21425686591276252,0.8946911758373113
0.05463505536317825,0.8426898222940227,0.21425686591276252,0.8946911758373113
0.0545809231698513,0.8426898222940227,0.2144588045234249,0.8946911758373113
0.05451514571905136,0.842891760904685,0.2144588045234249,0.8946911758373113
0.05450815707445145,0.842891760904685,0.21466074313408723,0.8946911758373113
0.054426126182079315,0.8432956381260097,0.21466074313408723,0.8946911758373113
0.05441240593791008,0.8432956381260097,0.2148626817447496,0.8946911758373113
0.054400183260440826,0.8436995153473344,0.2148626817447496,0.8946911758373113
0.05434804409742355,0.8436995153473344,0.21506462035541196,0.8946911758373113
0.05429007112979889,0.8439014539579968,0.21506462035541196,0.8946911758373113
0.05424156412482262,0.8439014539579968,0.21567043618739903,0.8946911758373113
0.05423009395599365,0.8443053311793215,0.21567043618739903,0.8946911758373113
0.054105132818222046,0.8443053311793215,0.21708400646203554,0.8946911758373113
0.0540890097618103,0.8447092084006462,0.21708400646203554,0.8946911758373113
0.054085731506347656,0.8447092084006462,0.2172859450726979,0.8946911758373113
0.054065268486738205,0.8449111470113085,0.2172859450726979,0.8946911758373113
0.054022327065467834,0.8449111470113085,0.21809369951534732,0.8946911758373113
0.054001983255147934,0.845113085621971,0.21809369951534732,0.8946911758373113
0.053965333849191666,0.845113085621971,0.2182956381260097,0.8946911758373113
0.05394728109240532,0.845718901453958,0.2182956381260097,0.8946911758373113
0.053923849016427994,0.845718901453958,0.21910339256865913,0.8946911758373113
0.05386830121278763,0.8459208400646203,0.21910339256865913,0.8946911758373113
0.05386687442660332,0.8459208400646203,0.2193053311793215,0.8946911758373113
0.05378076806664467,0.846324717285945,0.2193053311793215,0.8946911758373113
0.05372943356633186,0.846324717285945,0.2197092084006462,0.8946911758373113
0.05372852459549904,0.8465266558966075,0.2197092084006462,0.8946911758373113
0.053695373237133026,0.8465266558966075,0.22011308562197093,0.8946911758373113
0.053693342953920364,0.8467285945072698,0.22011308562197093,0.8946911758373113
0.05364581197500229,0.8467285945072698,0.22051696284329564,0.8946911758373113
0.05356161668896675,0.8469305331179321,0.22051696284329564,0.8946911758373113
0.053375743329524994,0.8469305331179321,0.22233441033925685,0.8946911758373113
0.053335923701524734,0.8475363489499192,0.22233441033925685,0.8946911758373113
0.05319556966423988,0.8475363489499192,0.22435379644588047,0.8946911758373113
0.05319339409470558,0.8477382875605816,0.22435379644588047,0.8946911758373113
0.053163591772317886,0.8477382875605816,0.22495961227786754,0.8946911758373113
0.053055666387081146,0.8487479806138933,0.22495961227786754,0.8946911758373113
0.05305292457342148,0.8487479806138933,0.22516155088852988,0.8946911758373113
0.052990540862083435,0.8491518578352181,0.22516155088852988,0.8946911758373113
0.05297357961535454,0.8491518578352181,0.2255654281098546,0.8946911758373113
0.052954915910959244,0.8495557350565428,0.2255654281098546,0.8946911758373113
0.052903927862644196,0.8495557350565428,0.22576736672051698,0.8946911758373113
0.052886418998241425,0.8497576736672051,0.22576736672051698,0.8946911758373113
0.052877675741910934,0.8497576736672051,0.22596930533117932,0.8946911758373113
0.052853330969810486,0.8499596122778675,0.22596930533117932,0.8946911758373113
0.05277136713266373,0.8499596122778675,0.22697899838449112,0.8946911758373113
0.05275413393974304,0.8501615508885298,0.22697899838449112,0.8946911758373113
0.05269337445497513,0.8501615508885298,0.22738287560581583,0.8946911758373113
0.05260488763451576,0.8511712439418416,0.22738287560581583,0.8946911758373113
0.05258672684431076,0.8511712439418416,0.22839256865912763,0.8946911758373113
0.05256779491901398,0.851373182552504,0.22839256865912763,0.8946911758373113
0.052504681050777435,0.851373182552504,0.22859450726978997,0.8946911758373113
0.05247737094759941,0.8519789983844911,0.22859450726978997,0.8946911758373113
0.0524737648665905,0.8519789983844911,0.22879644588045234,0.8946911758373113
0.0524706169962883,0.8521809369951535,0.22879644588045234,0.8946911758373113
0.05247001722455025,0.8521809369951535,0.2289983844911147,0.8946911758373113
0.05237692594528198,0.8525848142164781,0.2289983844911147,0.8946911758373113
0.05234918370842934,0.8525848142164781,0.22920032310177707,0.8946911758373113
0.05229517072439194,0.8531906300484653,0.22920032310177707,0.8946911758373113
0.052241384983062744,0.8531906300484653,0.23000807754442648,0.8946911758373113
0.052170272916555405,0.8537964458804523,0.23000807754442648,0.8946911758373113
0.052164673805236816,0.8537964458804523,0.23021001615508885,0.8946911758373113
0.052045077085494995,0.8542003231017771,0.23021001615508885,0.8946911758373113
0.05203277990221977,0.8542003231017771,0.23041195476575121,0.8946911758373113
0.05197283253073692,0.8550080775444265,0.23041195476575121,0.8946911758373113
0.051884766668081284,0.8550080775444265,0.2310177705977383,0.8946911758373113
0.051877815276384354,0.8552100161550888,0.2310177705977383,0.8946911758373113
0.051800891757011414,0.8552100161550888,0.23182552504038773,0.8946911758373113
0.05178297311067581,0.8554119547657512,0.23182552504038773,0.8946911758373113
0.05176136642694473,0.8554119547657512,0.23222940226171243,0.8946911758373113
0.0517166443169117,0.8558158319870759,0.23222940226171243,0.8946911758373113
0.051695264875888824,0.8558158319870759,0.2324313408723748,0.8946911758373113
0.05167315900325775,0.8560177705977383,0.2324313408723748,0.8946911758373113
0.05164964497089386,0.8560177705977383,0.2328352180936995,0.8946911758373113
0.05160033702850342,0.8562197092084006,0.2328352180936995,0.8946911758373113
0.051585473120212555,0.8562197092084006,0.2334410339256866,0.8946911758373113
0.05158024653792381,0.8566235864297254,0.2334410339256866,0.8946911758373113
0.05151119828224182,0.8566235864297254,0.2338449111470113,0.8946911758373113
0.0514996200799942,0.8570274636510501,0.2338449111470113,0.8946911758373113
0.05141189694404602,0.8570274636510501,0.23445072697899838,0.8946911758373113
0.051390692591667175,0.8572294022617124,0.23445072697899838,0.8946911758373113
0.05138040706515312,0.8572294022617124,0.23465266558966075,0.8946911758373113
0.05136563256382942,0.8576332794830371,0.23465266558966075,0.8946911758373113
0.0513090118765831,0.8576332794830371,0.23505654281098545,0.8946911758373113
0.05129104107618332,0.8580371567043619,0.23505654281098545,0.8946911758373113
0.05122588202357292,0.8580371567043619,0.23525848142164782,0.8946911758373113
0.05120736360549927,0.8584410339256866,0.23525848142164782,0.8946911758373113
0.05115371569991112,0.8584410339256866,0.23626817447495962,0.8946911758373113
0.051107652485370636,0.8588449111470113,0.23626817447495962,0.8946911758373113
0.051040343940258026,0.8588449111470113,0.2368739903069467,0.8946911758373113
0.05102543160319328,0.8596526655896607,0.2368739903069467,0.8946911758373113
0.05099402368068695,0.8596526655896607,0.23707592891760904,0.8946911758373113
0.050992660224437714,0.8598546042003231,0.23707592891760904,0.8946911758373113
0.050935689359903336,0.8598546042003231,0.23768174474959614,0.8946911758373113
0.05090351775288582,0.8600565428109854,0.23768174474959614,0.8946911758373113
0.05081737041473389,0.8600565428109854,0.2382875605815832,0.8946911758373113
0.05078829452395439,0.8602584814216478,0.2382875605815832,0.8946911758373113
0.05077202990651131,0.8602584814216478,0.23848949919224555,0.8946911758373113
0.050708841532468796,0.8606623586429726,0.23848949919224555,0.8946911758373113
0.050663262605667114,0.8606623586429726,0.23929725363489499,0.8946911758373113
0.05057939141988754,0.8608642972536349,0.23929725363489499,0.8946911758373113
0.0505550242960453,0.8608642972536349,0.23949919224555735,0.8946911758373113
0.0505545400083065,0.8610662358642972,0.23949919224555735,0.8946911758373113
0.05051952973008156,0.8610662358642972,0.23970113085621972,0.8946911758373113
0.05048278346657753,0.8614701130856219,0.23970113085621972,0.8946911758373113
0.05047173798084259,0.8614701130856219,0.23990306946688206,0.8946911758373113
0.05045090615749359,0.8616720516962844,0.23990306946688206,0.8946911758373113
0.050445012748241425,0.8616720516962844,0.24010500807754442,0.8946911758373113
0.05042339116334915,0.8618739903069467,0.24010500807754442,0.8946911758373113
0.05033740773797035,0.8618739903069467,0.2407108239095315,0.8946911758373113
0.05031295120716095,0.8622778675282714,0.2407108239095315,0.8946911758373113
0.050307746976614,0.8622778675282714,0.24091276252019386,0.8946911758373113
0.05027378350496292,0.8626817447495961,0.24091276252019386,0.8946911758373113
0.050190284848213196,0.8626817447495961,0.242124394184168,0.8946911758373113
0.05018480867147446,0.8628836833602584,0.242124394184168,0.8946911758373113
0.05006175488233566,0.8628836833602584,0.2441437802907916,0.8946911758373113
0.050037819892168045,0.8630856219709209,0.2441437802907916,0.8946911758373113
0.05003739148378372,0.8630856219709209,0.24434571890145396,0.8946911758373113
0.050034210085868835,0.8632875605815832,0.24434571890145396,0.8946911758373113
0.050007469952106476,0.8632875605815832,0.24474959612277866,0.8946911758373113
0.05000685155391693,0.8634894991922456,0.24474959612277866,0.8946911758373113
0.0500025674700737,0.8634894991922456,0.24495153473344103,0.8946911758373113
0.04985252022743225,0.8638933764135702,0.24495153473344103,0.8946911758373113
0.04984728991985321,0.8638933764135702,0.2451534733441034,0.8946911758373113
0.049836963415145874,0.8640953150242326,0.2451534733441034,0.8946911758373113
0.049822334200143814,0.8640953150242326,0.24596122778675283,0.8946911758373113
0.049779582768678665,0.8651050080775444,0.24596122778675283,0.8946911758373113
0.049776412546634674,0.8651050080775444,0.24636510500807754,0.8946911758373113
0.04976027458906174,0.8657108239095315,0.24636510500807754,0.8946911758373113
0.049747053533792496,0.8657108239095315,0.24676898222940227,0.8946911758373113
0.04968511685729027,0.8667205169628432,0.24676898222940227,0.8946911758373113
0.0496690534055233,0.8667205169628432,0.24737479806138934,0.8946911758373113
0.049649473279714584,0.8669224555735057,0.24737479806138934,0.8946911758373113
0.04956123232841492,0.8669224555735057,0.24878836833602586,0.8946911758373113
0.04950053244829178,0.8675282714054927,0.24878836833602586,0.8946911758373113
0.04947197809815407,0.8675282714054927,0.2489903069466882,0.8946911758373113
0.0494222491979599,0.8677302100161551,0.2489903069466882,0.8946911758373113
0.04937639459967613,0.8677302100161551,0.24919224555735056,0.8946911758373113
0.04936819151043892,0.8679321486268174,0.24919224555735056,0.8946911758373113
0.04936350882053375,0.8679321486268174,0.24939418416801293,0.8946911758373113
0.0493602491915226,0.8681340872374798,0.24939418416801293,0.8946911758373113
0.04930299520492554,0.8681340872374798,0.25020193861066237,0.8946911758373113
0.049291159957647324,0.8683360258481422,0.25020193861066237,0.8946911758373113
0.04919837787747383,0.8683360258481422,0.2510096930533118,0.8946911758373113
0.04918726533651352,0.8685379644588045,0.2510096930533118,0.8946911758373113
0.04918084666132927,0.8685379644588045,0.2514135702746365,0.8946911758373113
0.0491703562438488,0.8689418416801292,0.2514135702746365,0.8946911758373113
0.049081362783908844,0.8689418416801292,0.2522213247172859,0.8946911758373113
0.04907432198524475,0.8691437802907916,0.2522213247172859,0.8946911758373113
0.04900853708386421,0.8691437802907916,0.252827140549273,0.8946911758373113
0.0489807203412056,0.8695476575121163,0.252827140549273,0.8946911758373113
0.04896464943885803,0.8695476575121163,0.2530290791599354,0.8946911758373113
0.04893164709210396,0.8697495961227787,0.2530290791599354,0.8946911758373113
0.04890889301896095,0.8697495961227787,0.25323101777059775,0.8946911758373113
0.0488242581486702,0.8705573505654282,0.25323101777059775,0.8946911758373113
0.04878248646855354,0.8705573505654282,0.2534329563812601,0.8946911758373113
0.04878079518675804,0.8709612277867528,0.2534329563812601,0.8946911758373113
0.04876307398080826,0.8709612277867528,0.25363489499192243,0.8946911758373113
0.04875434562563896,0.8711631663974152,0.25363489499192243,0.8946911758373113
0.048742931336164474,0.8711631663974152,0.2538368336025848,0.8946911758373113
0.04871954396367073,0.8713651050080775,0.2538368336025848,0.8946911758373113
0.04869939386844635,0.8713651050080775,0.25403877221324717,0.8946911758373113
0.048656165599823,0.8717689822294022,0.25403877221324717,0.8946911758373113
0.04861798882484436,0.8717689822294022,0.25464458804523427,0.8946911758373113
0.048576198518276215,0.8719709208400647,0.25464458804523427,0.8946911758373113
0.04853050783276558,0.8719709208400647,0.25504846526655894,0.8946911758373113
0.048524241894483566,0.872172859450727,0.25504846526655894,0.8946911758373113
0.048475105315446854,0.872172859450727,0.2554523424878837,0.8946911758373113
0.04847461357712746,0.8723747980613893,0.2554523424878837,0.8946911758373113
0.048451125621795654,0.8723747980613893,0.2560581583198708,0.8946911758373113
0.0484243705868721,0.872778675282714,0.2560581583198708,0.8946911758373113
0.04836399853229523,0.872778675282714,0.2566639741518578,0.8946911758373113
0.04834775626659393,0.8729806138933764,0.2566639741518578,0.8946911758373113
0.0483345165848732,0.8729806138933764,0.2568659127625202,0.8946911758373113
0.04833247885107994,0.8731825525040388,0.2568659127625202,0.8946911758373113
0.048329856246709824,0.8731825525040388,0.25706785137318255,0.8946911758373113
0.04830741882324219,0.8735864297253635,0.25706785137318255,0.8946911758373113
0.04825590178370476,0.8735864297253635,0.2582794830371567,0.8946911758373113
0.048207320272922516,0.8737883683360258,0.2582794830371567,0.8946911758373113
0.0481938011944294,0.8737883683360258,0.25848142164781907,0.8946911758373113
0.04816991835832596,0.8739903069466882,0.25848142164781907,0.8946911758373113
0.04816447198390961,0.8739903069466882,0.25868336025848143,0.8946911758373113
0.04814470559358597,0.8745961227786753,0.25868336025848143,0.8946911758373113
0.04810435697436333,0.8745961227786753,0.2592891760904685,0.8946911758373113
0.048086017370224,0.8747980613893377,0.2592891760904685,0.8946911758373113
0.048067908734083176,0.8747980613893377,0.25949111470113084,0.8946911758373113
0.04804360494017601,0.875,0.25949111470113084,0.8946911758373113
0.04803786426782608,0.875,0.2596930533117932,0.8946911758373113
0.04803222045302391,0.8752019386106623,0.2596930533117932,0.8946911758373113
0.04800647124648094,0.8752019386106623,0.2598949919224556,0.8946911758373113
0.047997403889894485,0.875605815831987,0.2598949919224556,0.8946911758373113
0.04797063395380974,0.875605815831987,0.2605008077544427,0.8946911758373113
0.04795655980706215,0.8760096930533118,0.2605008077544427,0.8946911758373113
0.04791156202554703,0.8760096930533118,0.260702746365105,0.8946911758373113
0.047878701239824295,0.8766155088852988,0.260702746365105,0.8946911758373113
0.047852158546447754,0.8766155088852988,0.2611066235864297,0.8946911758373113
0.047846999019384384,0.8768174474959612,0.2611066235864297,0.8946911758373113
0.04782983288168907,0.8768174474959612,0.2613085621970921,0.8946911758373113
0.047794364392757416,0.8774232633279483,0.2613085621970921,0.8946911758373113
0.047793883830308914,0.8774232633279483,0.26151050080775445,0.8946911758373113
0.047767579555511475,0.877827140549273,0.26151050080775445,0.8946911758373113
0.04773974046111107,0.877827140549273,0.2619143780290792,0.8946911758373113
0.047712888568639755,0.8780290791599353,0.2619143780290792,0.8946911758373113
0.04766944423317909,0.8780290791599353,0.26231825525040386,0.8946911758373113
0.04766293615102768,0.8784329563812601,0.26231825525040386,0.8946911758373113
0.04763332009315491,0.8784329563812601,0.26252019386106623,0.8946911758373113
0.04762866720557213,0.8786348949919225,0.26252019386106623,0.8946911758373113
0.047612447291612625,0.8786348949919225,0.26312600969305333,0.8946911758373113
0.04759082943201065,0.8788368336025848,0.26312600969305333,0.8946911758373113
0.04756355658173561,0.8788368336025848,0.263529886914378,0.8946911758373113
0.047525856643915176,0.8790387722132472,0.263529886914378,0.8946911758373113
0.04749132692813873,0.8790387722132472,0.2637318255250404,0.8946911758373113
0.04749015346169472,0.8792407108239095,0.2637318255250404,0.8946911758373113
0.04748924821615219,0.8792407108239095,0.26393376413570274,0.8946911758373113
0.047464750707149506,0.8794426494345718,0.26393376413570274,0.8946911758373113
0.0473693311214447,0.8794426494345718,0.2651453957996769,0.8946911758373113
0.047332894057035446,0.8802504038772213,0.2651453957996769,0.8946911758373113
0.04729124531149864,0.8802504038772213,0.2665589660743134,0.8946911758373113
0.047288473695516586,0.880654281098546,0.2665589660743134,0.8946911758373113
0.047262515872716904,0.880654281098546,0.26676090468497576,0.8946911758373113
0.047225575894117355,0.8810581583198708,0.26676090468497576,0.8946911758373113
0.0470971018075943,0.8810581583198708,0.2681744749596123,0.8946911758373113
0.047061312943696976,0.8812600969305331,0.2681744749596123,0.8946911758373113
0.04705701395869255,0.8812600969305331,0.268578352180937,0.8946911758373113
0.047048766165971756,0.8814620355411955,0.268578352180937,0.8946911758373113
0.04698404297232628,0.8814620355411955,0.26918416801292405,0.8946911758373113
0.04698394984006882,0.8816639741518578,0.26918416801292405,0.8946911758373113
0.046970024704933167,0.8816639741518578,0.2693861066235864,0.8946911758373113
0.04696228355169296,0.8818659127625202,0.2693861066235864,0.8946911758373113
0.04695667326450348,0.8818659127625202,0.2695880452342488,0.8946911758373113
0.046953924000263214,0.8820678513731826,0.2695880452342488,0.8946911758373113
0.04690653085708618,0.8820678513731826,0.26978998384491115,0.8946911758373113
0.04686713591217995,0.8826736672051696,0.26978998384491115,0.8946911758373113
0.04686141759157181,0.8826736672051696,0.2699919224555735,0.8946911758373113
0.04685639962553978,0.882875605815832,0.2699919224555735,0.8946911758373113
0.046799641102552414,0.882875605815832,0.2710016155088853,0.8946911758373113
0.04678954556584358,0.8830775444264943,0.2710016155088853,0.8946911758373113
0.04675007611513138,0.8830775444264943,0.2716074313408724,0.8946911758373113
0.046692803502082825,0.8834814216478191,0.2716074313408724,0.8946911758373113
0.04661283269524574,0.8834814216478191,0.2726171243941842,0.8946911758373113
0.04660801962018013,0.8836833602584814,0.2726171243941842,0.8946911758373113
0.04658665508031845,0.8836833602584814,0.2730210016155089,0.8946911758373113
0.046584196388721466,0.8838852988691438,0.2730210016155089,0.8946911758373113
0.04640468955039978,0.8838852988691438,0.27504038772213246,0.8946911758373113
0.04639144614338875,0.8840872374798061,0.27504038772213246,0.8946911758373113
0.046389609575271606,0.8840872374798061,0.27524232633279483,0.8946911758373113
0.04638528451323509,0.8842891760904685,0.27524232633279483,0.8946911758373113
0.04637657850980759,0.8842891760904685,0.2754442649434572,0.8946911758373113
0.04635962098836899,0.8844911147011308,0.2754442649434572,0.8946911758373113
0.046350907534360886,0.8844911147011308,0.27564620355411956,0.8946911758373113
0.0463193915784359,0.8846930533117933,0.27564620355411956,0.8946911758373113
0.04630919545888901,0.8846930533117933,0.27605008077544424,0.8946911758373113
0.046308472752571106,0.8848949919224556,0.27605008077544424,0.8946911758373113
0.046277184039354324,0.8848949919224556,0.2762520193861066,0.8946911758373113
0.04625355079770088,0.8850969305331179,0.2762520193861066,0.8946911758373113
0.046207696199417114,0.8850969305331179,0.27665589660743134,0.8946911758373113
0.04620494693517685,0.8852988691437803,0.27665589660743134,0.8946911758373113
0.04619833081960678,0.8852988691437803,0.2768578352180937,0.8946911758373113
0.04618532955646515,0.8855008077544426,0.2768578352180937,0.8946911758373113
0.04616248235106468,0.8855008077544426,0.27726171243941844,0.8946911758373113
0.046141739934682846,0.885702746365105,0.27726171243941844,0.8946911758373113
0.04609108343720436,0.885702746365105,0.2778675282714055,0.8946911758373113
0.04607934504747391,0.8861066235864298,0.2778675282714055,0.8946911758373113
0.04590417817234993,0.8861066235864298,0.27968497576736673,0.8946911758373113
0.04589703679084778,0.8863085621970921,0.27968497576736673,0.8946911758373113
0.045829061418771744,0.8863085621970921,0.28049273021001614,0.8946911758373113
0.04579104855656624,0.8867124394184168,0.28049273021001614,0.8946911758373113
0.04570971429347992,0.8867124394184168,0.28109854604200324,0.8946911758373113
0.04569553956389427,0.8871163166397416,0.28109854604200324,0.8946911758373113
0.04565950483083725,0.8871163166397416,0.2817043618739903,0.8946911758373113
0.04565482959151268,0.8873182552504039,0.2817043618739903,0.8946911758373113
0.04560557007789612,0.8873182552504039,0.282108239095315,0.8946911758373113
0.045588091015815735,0.8877221324717286,0.282108239095315,0.8946911758373113
0.045546602457761765,0.8877221324717286,0.2823101777059774,0.8946911758373113
0.04550819844007492,0.8883279483037156,0.2823101777059774,0.8946911758373113
0.045322418212890625,0.8883279483037156,0.2841276252019386,0.8946911758373113
0.04528140276670456,0.8887318255250404,0.2841276252019386,0.8946911758373113
0.04527558013796806,0.8887318255250404,0.284329563812601,0.8946911758373113
0.04520846903324127,0.8891357027463651,0.284329563812601,0.8946911758373113
0.04518868774175644,0.8891357027463651,0.2845315024232633,0.8946911758373113
0.04518616199493408,0.8893376413570274,0.2845315024232633,0.8946911758373113
0.045166388154029846,0.8893376413570274,0.28493537964458804,0.8946911758373113
0.04514266923069954,0.8897415185783522,0.28493537964458804,0.8946911758373113
0.04512413963675499,0.8897415185783522,0.2851373182552504,0.8946911758373113
0.045059625059366226,0.8905492730210016,0.2851373182552504,0.8946911758373113
0.04504573717713356,0.8905492730210016,0.28533925686591277,0.8946911758373113
0.0450378879904747,0.8907512116316639,0.28533925686591277,0.8946911758373113
0.04503190517425537,0.8907512116316639,0.28554119547657514,0.8946911758373113
0.04502992704510689,0.8909531502423264,0.28554119547657514,0.8946911758373113
0.04496588185429573,0.8909531502423264,0.28634894991922455,0.8946911758373113
0.04494456574320793,0.8911550888529887,0.28634894991922455,0.8946911758373113
0.044878289103507996,0.8911550888529887,0.2865508885298869,0.8946911758373113
0.04486507922410965,0.8915589660743134,0.2865508885298869,0.8946911758373113
0.044784240424633026,0.8915589660743134,0.287156704361874,0.8946911758373113
0.044757332652807236,0.8917609046849758,0.287156704361874,0.8946911758373113
0.04475262016057968,0.8917609046849758,0.2873586429725363,0.8946911758373113
0.04472300782799721,0.8925686591276252,0.2873586429725363,0.8946911758373113
0.04464545473456383,0.8925686591276252,0.2889741518578352,0.8946911758373113
0.04463423043489456,0.8929725363489499,0.2889741518578352,0.8946911758373113
0.04463149979710579,0.8929725363489499,0.28917609046849757,0.8946911758373113
0.044628530740737915,0.8931744749596123,0.28917609046849757,0.8946911758373113
0.04457224905490875,0.8931744749596123,0.28998384491114704,0.8946911758373113
0.044557422399520874,0.893578352180937,0.28998384491114704,0.8946911758373113
0.04453663155436516,0.893578352180937,0.29018578352180935,0.8946911758373113
0.044505078345537186,0.8937802907915994,0.29018578352180935,0.8946911758373113
0.044449757784605026,0.8937802907915994,0.2905896607431341,0.8946911758373113
0.04443412646651268,0.8941841680129241,0.2905896607431341,0.8946911758373113
0.04442229121923447,0.8941841680129241,0.29079159935379645,0.8946911758373113
0.044347118586301804,0.8943861066235864,0.29079159935379645,0.8946911758373113
0.04432309418916702,0.8943861066235864,0.2909935379644588,0.8946911758373113
0.04429048299789429,0.8953957996768982,0.2909935379644588,0.8946911758373113
0.04428363963961601,0.8953957996768982,0.29139741518578355,0.8946911758373113
0.04428026080131531,0.8957996768982229,0.29139741518578355,0.8946911758373113
0.0442744605243206,0.8957996768982229,0.29159935379644586,0.8946911758373113
0.04427045211195946,0.8962035541195477,0.29159935379644586,0.8946911758373113
0.04424138739705086,0.8962035541195477,0.29220516962843296,0.8946911758373113
0.04424098879098892,0.89640549273021,0.29220516962843296,0.8946911758373113
0.04419653117656708,0.89640549273021,0.29281098546042006,0.8946911758373113
0.04419216141104698,0.8966074313408724,0.29281098546042006,0.8946911758373113
0.04417477175593376,0.8966074313408724,0.29301292407108237,0.8946911758373113
0.04417131096124649,0.8968093699515347,0.29301292407108237,0.8946911758373113
0.044145651161670685,0.8968093699515347,0.29361873990306947,0.8946911758373113
0.044142235070466995,0.8972132471728594,0.29361873990306947,0.8946911758373113
0.04411905258893967,0.8972132471728594,0.2940226171243942,0.8946911758373113
0.04407830163836479,0.8974151857835219,0.2940226171243942,0.8946911758373113
0.044060371816158295,0.8974151857835219,0.2944264943457189,0.8946911758373113
0.04400905966758728,0.8978190630048465,0.2944264943457189,0.8946911758373113
0.04400309547781944,0.8978190630048465,0.29462843295638125,0.8946911758373113
0.043967198580503464,0.8980210016155089,0.29462843295638125,0.8946911758373113
0.04390538111329079,0.8980210016155089,0.29523424878836835,0.8946911758373113
0.04385864734649658,0.8982229402261712,0.29523424878836835,0.8946911758373113
0.04385403171181679,0.8982229402261712,0.2956381260096931,0.8946911758373113
0.04385341331362724,0.8984248788368336,0.2956381260096931,0.8946911758373113
0.0438428558409214,0.8984248788368336,0.29604200323101776,0.8946911758373113
0.04383869096636772,0.898626817447496,0.29604200323101776,0.8946911758373113
0.04382035881280899,0.898626817447496,0.29664781906300486,0.8946911758373113
0.04378819838166237,0.8988287560581584,0.29664781906300486,0.8946911758373113
0.04374058172106743,0.8988287560581584,0.29745557350565427,0.8946911758373113
0.043726108968257904,0.899232633279483,0.29745557350565427,0.8946911758373113
0.043693240731954575,0.899232633279483,0.29806138933764137,0.8946911758373113
0.04367927089333534,0.8994345718901454,0.29806138933764137,0.8946911758373113
0.04363818094134331,0.8994345718901454,0.2992730210016155,0.8946911758373113
0.04362264275550842,0.8996365105008077,0.2992730210016155,0.8946911758373113
0.043437641113996506,0.8996365105008077,0.30149434571890144,0.8946911758373113
0.04337271675467491,0.9000403877221325,0.30149434571890144,0.8946911758373113
0.04334530234336853,0.9000403877221325,0.30210016155088854,0.8946911758373113
0.04334421828389168,0.9002423263327949,0.30210016155088854,0.8946911758373113
0.04333875700831413,0.9002423263327949,0.3023021001615509,0.8946911758373113
0.04333346337080002,0.9004442649434572,0.3023021001615509,0.8946911758373113
0.04325594753026962,0.9004442649434572,0.30351373182552505,0.8946911758373113
0.043250832706689835,0.9008481421647819,0.30351373182552505,0.8946911758373113
0.043207716196775436,0.9008481421647819,0.3041195476575121,0.8946911758373113
0.043194953352212906,0.9012520193861067,0.3041195476575121,0.8946911758373113
0.04311332851648331,0.9012520193861067,0.3045234248788368,0.8946911758373113
0.043110158294439316,0.901453957996769,0.3045234248788368,0.8946911758373113
0.043076932430267334,0.901453957996769,0.3047253634894992,0.8946911758373113
0.043055906891822815,0.9016558966074314,0.3047253634894992,0.8946911758373113
0.04303649812936783,0.9016558966074314,0.3051292407108239,0.8946911758373113
0.043018780648708344,0.902059773828756,0.3051292407108239,0.8946911758373113
0.04300592094659805,0.902059773828756,0.3053311793214863,0.8946911758373113
0.042951349169015884,0.9022617124394184,0.3053311793214863,0.8946911758373113
0.04287222772836685,0.9022617124394184,0.3055331179321486,0.8946911758373113
0.042842406779527664,0.9026655896607432,0.3055331179321486,0.8946911758373113
0.04279365390539169,0.9026655896607432,0.30654281098546043,0.8946911758373113
0.04279235750436783,0.9028675282714055,0.30654281098546043,0.8946911758373113
0.04278630018234253,0.9028675282714055,0.3067447495961228,0.8946911758373113
0.0427728071808815,0.9030694668820679,0.3067447495961228,0.8946911758373113
0.04274692386388779,0.9030694668820679,0.3071486268174475,0.8946911758373113
0.042694274336099625,0.9034733441033925,0.3071486268174475,0.8946911758373113
0.04263248294591904,0.9034733441033925,0.30735056542810985,0.8946911758373113
0.04263244569301605,0.903675282714055,0.30735056542810985,0.8946911758373113
0.04252204671502113,0.903675282714055,0.30876413570274636,0.8946911758373113
0.042511191219091415,0.9038772213247173,0.30876413570274636,0.8946911758373113
0.04250829294323921,0.9038772213247173,0.3089660743134087,0.8946911758373113
0.04242749884724617,0.9044830371567044,0.3089660743134087,0.8946911758373113
0.04238811507821083,0.9044830371567044,0.30936995153473346,0.8946911758373113
0.04237968474626541,0.9046849757673667,0.30936995153473346,0.8946911758373113
0.04234452173113823,0.9046849757673667,0.30977382875605813,0.8946911758373113
0.04230286180973053,0.904886914378029,0.30977382875605813,0.8946911758373113
0.04227663204073906,0.904886914378029,0.31017770597738287,0.8946911758373113
0.0422719344496727,0.9050888529886915,0.31017770597738287,0.8946911758373113
0.042259834706783295,0.9050888529886915,0.31037964458804523,0.8946911758373113
0.04223339632153511,0.9058966074313409,0.31037964458804523,0.8946911758373113
0.04222250357270241,0.9058966074313409,0.3105815831987076,0.8946911758373113
0.04220376908779144,0.9060985460420032,0.3105815831987076,0.8946911758373113
0.04214543104171753,0.9060985460420032,0.31118739903069464,0.8946911758373113
0.04211423173546791,0.9063004846526656,0.31118739903069464,0.8946911758373113
0.04207915812730789,0.9063004846526656,0.3119951534733441,0.8946911758373113
0.04205959290266037,0.9067043618739903,0.3119951534733441,0.8946911758373113
0.041983067989349365,0.9067043618739903,0.313610662358643,0.8946911758373113
0.04197453707456589,0.9069063004846527,0.313610662358643,0.8946911758373113
0.04194922000169754,0.9069063004846527,0.3144184168012924,0.8946911758373113
0.041939087212085724,0.907108239095315,0.3144184168012924,0.8946911758373113
0.0419103167951107,0.907108239095315,0.3150242326332795,0.8946911758373113
0.04187706112861633,0.9075121163166397,0.3150242326332795,0.8946911758373113
0.04185649752616882,0.9075121163166397,0.3160339256865913,0.8946911758373113
0.041852716356515884,0.9077140549273021,0.3160339256865913,0.8946911758373113
0.04178893193602562,0.9077140549273021,0.3168416801292407,0.8946911758373113
0.04178478196263313,0.9079159935379645,0.3168416801292407,0.8946911758373113
0.041736844927072525,0.9079159935379645,0.31764943457189015,0.8946911758373113
0.04172612354159355,0.9081179321486268,0.31764943457189015,0.8946911758373113
0.041725266724824905,0.9081179321486268,0.3178513731825525,0.8946911758373113
0.04172513261437416,0.9083198707592892,0.3178513731825525,0.8946911758373113
0.0417017787694931,0.9083198707592892,0.31845718901453957,0.8946911758373113
0.041683379560709,0.9085218093699515,0.31845718901453957,0.8946911758373113
0.04167779162526131,0.9085218093699515,0.31865912762520193,0.8946911758373113
0.04163378104567528,0.9091276252019386,0.31865912762520193,0.8946911758373113
0.0415586493909359,0.9091276252019386,0.3196688206785137,0.8946911758373113
0.04153699055314064,0.9097334410339257,0.3196688206785137,0.8946911758373113
0.041536394506692886,0.9097334410339257,0.3198707592891761,0.8946911758373113
0.041515517979860306,0.909935379644588,0.3198707592891761,0.8946911758373113
0.04149596765637398,0.909935379644588,0.3202746365105008,0.8946911758373113
0.04148288071155548,0.9101373182552503,0.3202746365105008,0.8946911758373113
0.041480861604213715,0.9101373182552503,0.3204765751211632,0.8946911758373113
0.04145543649792671,0.9103392568659128,0.3204765751211632,0.8946911758373113
0.04143178090453148,0.9103392568659128,0.3212843295638126,0.8946911758373113
0.041380081325769424,0.9107431340872375,0.3212843295638126,0.8946911758373113
0.041343849152326584,0.9107431340872375,0.32148626817447495,0.8946911758373113
0.041322167962789536,0.9111470113085622,0.32148626817447495,0.8946911758373113
0.041314542293548584,0.9111470113085622,0.3218901453957997,0.8946911758373113
0.04125000536441803,0.9115508885298869,0.3218901453957997,0.8946911758373113
0.04124472662806511,0.9115508885298869,0.3222940226171244,0.8946911758373113
0.041231390088796616,0.9119547657512116,0.3222940226171244,0.8946911758373113
0.04113198071718216,0.9119547657512116,0.32370759289176093,0.8946911758373113
0.0411079041659832,0.912156704361874,0.32370759289176093,0.8946911758373113
0.04108269140124321,0.912156704361874,0.324313408723748,0.8946911758373113
0.04107034578919411,0.9123586429725363,0.324313408723748,0.8946911758373113
0.041042495518922806,0.9123586429725363,0.3247172859450727,0.8946911758373113
0.041029494255781174,0.9127625201938611,0.3247172859450727,0.8946911758373113
0.04097888246178627,0.9127625201938611,0.32532310177705975,0.8946911758373113
0.04095032438635826,0.9129644588045234,0.32532310177705975,0.8946911758373113
0.04080308973789215,0.9129644588045234,0.327140549273021,0.8946911758373113
0.04080194607377052,0.9131663974151858,0.327140549273021,0.8946911758373113
0.04065455123782158,0.9131663974151858,0.3295638126009693,0.8946911758373113
0.04058229923248291,0.9137722132471728,0.3295638126009693,0.8946911758373113
0.04055030643939972,0.9137722132471728,0.329967689822294,0.8946911758373113
0.040540143847465515,0.9141760904684976,0.329967689822294,0.8946911758373113
0.04044433683156967,0.9141760904684976,0.33138126009693053,0.8946911758373113
0.04044384881854057,0.9143780290791599,0.33138126009693053,0.8946911758373113
0.040319085121154785,0.9143780290791599,0.33198707592891763,0.8946911758373113
0.04030493274331093,0.9147819063004846,0.33198707592891763,0.8946911758373113
0.040163565427064896,0.9147819063004846,0.3338045234248788,0.8946911758373113
0.040130920708179474,0.9151857835218093,0.3338045234248788,0.8946911758373113
0.04009215906262398,0.9151857835218093,0.3344103392568659,0.8946911758373113
0.040087368339300156,0.9153877221324718,0.3344103392568659,0.8946911758373113
0.040074098855257034,0.9153877221324718,0.3346122778675283,0.8946911758373113
0.04005255177617073,0.9157915993537964,0.3346122778675283,0.8946911758373113
0.04005103185772896,0.9157915993537964,0.33481421647819065,0.8946911758373113
0.04004588723182678,0.9159935379644588,0.33481421647819065,0.8946911758373113
0.04004324972629547,0.9159935379644588,0.33501615508885296,0.8946911758373113
0.0400310680270195,0.9161954765751211,0.33501615508885296,0.8946911758373113
0.03994031995534897,0.9161954765751211,0.33622778675282716,0.8946911758373113
0.03991496190428734,0.9165993537964459,0.33622778675282716,0.8946911758373113
0.03989623859524727,0.9165993537964459,0.3364297253634895,0.8946911758373113
0.039827022701501846,0.9174071082390953,0.3364297253634895,0.8946911758373113
0.03979233652353287,0.9174071082390953,0.3370355411954766,0.8946911758373113
0.039779163897037506,0.9178109854604201,0.3370355411954766,0.8946911758373113
0.03969923406839371,0.9178109854604201,0.337843295638126,0.8946911758373113
0.039689838886260986,0.9182148626817448,0.337843295638126,0.8946911758373113
0.039667416363954544,0.9182148626817448,0.3382471728594507,0.8946911758373113
0.03963543847203255,0.9186187399030694,0.3382471728594507,0.8946911758373113
0.039624400436878204,0.9186187399030694,0.33865105008077545,0.8946911758373113
0.03961022198200226,0.9190226171243941,0.33865105008077545,0.8946911758373113
0.03957511484622955,0.9190226171243941,0.3390549273021002,0.8946911758373113
0.03957041725516319,0.9192245557350566,0.3390549273021002,0.8946911758373113
0.039568059146404266,0.9192245557350566,0.3392568659127625,0.8946911758373113
0.03956161066889763,0.9194264943457189,0.3392568659127625,0.8946911758373113
0.0395476333796978,0.9194264943457189,0.33966074313408723,0.8946911758373113
0.03954177349805832,0.9196284329563813,0.33966074313408723,0.8946911758373113
0.03952476382255554,0.9196284329563813,0.3404684975767367,0.8946911758373113
0.03951439633965492,0.9198303715670436,0.3404684975767367,0.8946911758373113
0.03947337344288826,0.9198303715670436,0.340670436187399,0.8946911758373113
0.03947271779179573,0.9200323101777059,0.340670436187399,0.8946911758373113
0.03943952918052673,0.9200323101777059,0.3408723747980614,0.8946911758373113
0.0394316241145134,0.9202342487883683,0.3408723747980614,0.8946911758373113
0.039421357214450836,0.9202342487883683,0.34107431340872374,0.8946911758373113
0.03940587863326073,0.9206381260096931,0.34107431340872374,0.8946911758373113
0.03939519450068474,0.9206381260096931,0.3414781906300485,0.8946911758373113
0.03935689851641655,0.9208400646203554,0.3414781906300485,0.8946911758373113
0.0393528938293457,0.9208400646203554,0.34168012924071084,0.8946911758373113
0.03930368274450302,0.9214458804523424,0.34168012924071084,0.8946911758373113
0.039286695420742035,0.9214458804523424,0.3418820678513732,0.8946911758373113
0.03923533111810684,0.9220516962843296,0.3418820678513732,0.8946911758373113
0.03919511288404465,0.9220516962843296,0.3422859450726979,0.8946911758373113
0.03919143229722977,0.9222536348949919,0.3422859450726979,0.8946911758373113
0.03918913006782532,0.9222536348949919,0.34248788368336025,0.8946911758373113
0.03917444869875908,0.9224555735056543,0.34248788368336025,0.8946911758373113
0.03917011246085167,0.9224555735056543,0.3426898222940226,0.8946911758373113
0.03915482014417648,0.922859450726979,0.3426898222940226,0.8946911758373113
0.03909773379564285,0.922859450726979,0.3436995153473344,0.8946911758373113
0.0390658900141716,0.9230613893376414,0.3436995153473344,0.8946911758373113
0.03902195766568184,0.9230613893376414,0.3451130856219709,0.8946911758373113
0.03901742398738861,0.9232633279483037,0.3451130856219709,0.8946911758373113
0.03895200788974762,0.9232633279483037,0.34551696284329564,0.8946911758373113
0.038933321833610535,0.9234652665589661,0.34551696284329564,0.8946911758373113
0.03892640024423599,0.9234652665589661,0.345718901453958,0.8946911758373113
0.038898542523384094,0.9238691437802908,0.345718901453958,0.8946911758373113
0.03887685388326645,0.9238691437802908,0.34592084006462037,0.8946911758373113
0.038863349705934525,0.9240710823909531,0.34592084006462037,0.8946911758373113
0.03882867470383644,0.9240710823909531,0.3465266558966074,0.8946911758373113
0.03880251571536064,0.9242730210016155,0.3465266558966074,0.8946911758373113
0.03872792422771454,0.9242730210016155,0.3473344103392569,0.8946911758373113
0.0387134924530983,0.9246768982229402,0.3473344103392569,0.8946911758373113
0.03870352357625961,0.9246768982229402,0.34753634894991925,0.8946911758373113
0.03869938477873802,0.9248788368336026,0.34753634894991925,0.8946911758373113
0.03862325847148895,0.9248788368336026,0.3487479806138934,0.8946911758373113
0.03859514743089676,0.9250807754442649,0.3487479806138934,0.8946911758373113
0.03857007995247841,0.9250807754442649,0.34894991922455576,0.8946911758373113
0.038554295897483826,0.9252827140549273,0.34894991922455576,0.8946911758373113
0.038503941148519516,0.9252827140549273,0.3495557350565428,0.8946911758373113
0.03848407045006752,0.9254846526655897,0.3495557350565428,0.8946911758373113
0.03845357522368431,0.9254846526655897,0.34995961227786754,0.8946911758373113
0.038450296968221664,0.925686591276252,0.34995961227786754,0.8946911758373113
0.03844441473484039,0.925686591276252,0.3501615508885299,0.8946911758373113
0.03843067213892937,0.9258885298869144,0.3501615508885299,0.8946911758373113
0.03840624541044235,0.9258885298869144,0.35036348949919227,0.8946911758373113
0.038400426506996155,0.9260904684975767,0.35036348949919227,0.8946911758373113
0.03838527575135231,0.9260904684975767,0.3509693053311793,0.8946911758373113
0.03835313394665718,0.9264943457189014,0.3509693053311793,0.8946911758373113
0.03834676742553711,0.9264943457189014,0.3511712439418417,0.8946911758373113
0.038341641426086426,0.9266962843295639,0.3511712439418417,0.8946911758373113
0.03828444331884384,0.9266962843295639,0.3517770597738288,0.8946911758373113
0.03815679997205734,0.9271001615508885,0.3517770597738288,0.8946911758373113
0.03808220848441124,0.9271001615508885,0.35278675282714056,0.8946911758373113
0.03807346895337105,0.9277059773828756,0.35278675282714056,0.8946911758373113
0.0380728654563427,0.9277059773828756,0.3529886914378029,0.8946911758373113
0.038070160895586014,0.9281098546042004,0.3529886914378029,0.8946911758373113
0.03803986683487892,0.9281098546042004,0.3533925686591276,0.8946911758373113
0.03803529962897301,0.9283117932148627,0.3533925686591276,0.8946911758373113
0.03800060227513313,0.9283117932148627,0.35379644588045234,0.8946911758373113
0.037986960262060165,0.928513731825525,0.35379644588045234,0.8946911758373113
0.03796794265508652,0.928513731825525,0.35420032310177707,0.8946911758373113
0.03792508691549301,0.9289176090468497,0.35420032310177707,0.8946911758373113
0.037912122905254364,0.9289176090468497,0.3546042003231018,0.8946911758373113
0.03789021074771881,0.9293214862681745,0.3546042003231018,0.8946911758373113
0.037851933389902115,0.9293214862681745,0.35521001615508885,0.8946911758373113
0.03784456476569176,0.9295234248788369,0.35521001615508885,0.8946911758373113
0.03782690688967705,0.9295234248788369,0.3554119547657512,0.8946911758373113
0.03782054781913757,0.9297253634894992,0.3554119547657512,0.8946911758373113
0.037816449999809265,0.9297253634894992,0.3556138933764136,0.8946911758373113
0.03776073828339577,0.9299273021001615,0.3556138933764136,0.8946911758373113
0.03769254684448242,0.9299273021001615,0.356421647819063,0.8946911758373113
0.037685178220272064,0.9301292407108239,0.356421647819063,0.8946911758373113
0.037661295384168625,0.9301292407108239,0.35722940226171246,0.8946911758373113
0.03764984756708145,0.9303311793214862,0.35722940226171246,0.8946911758373113
0.037599965929985046,0.9303311793214862,0.35823909531502424,0.8946911758373113
0.0375993512570858,0.9305331179321487,0.35823909531502424,0.8946911758373113
0.03758622333407402,0.9305331179321487,0.35864297253634897,0.8946911758373113
0.037581633776426315,0.9309369951534734,0.35864297253634897,0.8946911758373113
0.03746340423822403,0.9309369951534734,0.3600565428109855,0.8946911758373113
0.03743451088666916,0.931340872374798,0.3600565428109855,0.8946911758373113
0.037426985800266266,0.931340872374798,0.3606623586429725,0.8946911758373113
0.03739994391798973,0.9317447495961227,0.3606623586429725,0.8946911758373113
0.03736916929483414,0.9317447495961227,0.36106623586429726,0.8946911758373113
0.03735966980457306,0.9319466882067852,0.36106623586429726,0.8946911758373113
0.0373508483171463,0.9319466882067852,0.361470113085622,0.8946911758373113
0.03731120377779007,0.9325525040387722,0.361470113085622,0.8946911758373113
0.03730759769678116,0.9325525040387722,0.3616720516962843,0.8946911758373113
0.03730028122663498,0.9327544426494345,0.3616720516962843,0.8946911758373113
0.03726554661989212,0.9327544426494345,0.3622778675282714,0.8946911758373113
0.03725602850317955,0.932956381260097,0.3622778675282714,0.8946911758373113
0.03723060339689255,0.932956381260097,0.3628836833602585,0.8946911758373113
0.037226274609565735,0.9331583198707593,0.3628836833602585,0.8946911758373113
0.03712361678481102,0.9331583198707593,0.36490306946688206,0.8946911758373113
0.03712322562932968,0.9333602584814217,0.36490306946688206,0.8946911758373113
0.03705613687634468,0.9333602584814217,0.36550888529886916,0.8946911758373113
0.03702124208211899,0.9337641357027464,0.36550888529886916,0.8946911758373113
0.03700844570994377,0.9337641357027464,0.36591276252019383,0.8946911758373113
0.03700575977563858,0.9339660743134087,0.36591276252019383,0.8946911758373113
0.03689794987440109,0.9339660743134087,0.3667205169628433,0.8946911758373113
0.036892637610435486,0.934168012924071,0.3667205169628433,0.8946911758373113
0.036892011761665344,0.934168012924071,0.36712439418416803,0.8946911758373113
0.03687814250588417,0.9343699515347335,0.36712439418416803,0.8946911758373113
0.036779407411813736,0.9343699515347335,0.3681340872374798,0.8946911758373113
0.03676740080118179,0.9347738287560582,0.3681340872374798,0.8946911758373113
0.03670120611786842,0.9347738287560582,0.3691437802907916,0.8946911758373113
0.03670024126768112,0.9349757673667205,0.3691437802907916,0.8946911758373113
0.03663065657019615,0.9349757673667205,0.36995153473344106,0.8946911758373113
0.03662477061152458,0.9351777059773829,0.36995153473344106,0.8946911758373113
0.03659424930810928,0.9351777059773829,0.37015347334410337,0.8946911758373113
0.036587879061698914,0.9353796445880452,0.37015347334410337,0.8946911758373113
0.0365527868270874,0.9353796445880452,0.3705573505654281,0.8946911758373113
0.03654396906495094,0.93578352180937,0.3705573505654281,0.8946911758373113
0.03647739812731743,0.93578352180937,0.37136510500807757,0.8946911758373113
0.03647680580615997,0.9359854604200323,0.37136510500807757,0.8946911758373113
0.03639211878180504,0.9359854604200323,0.3729806138933764,0.8946911758373113
0.03637339919805527,0.9361873990306947,0.3729806138933764,0.8946911758373113
0.03633056581020355,0.9361873990306947,0.37318255250403876,0.8946911758373113
0.03632967174053192,0.936389337641357,0.37318255250403876,0.8946911758373113
0.03628690168261528,0.936389337641357,0.3741922455573506,0.8946911758373113
0.036284301429986954,0.9365912762520194,0.3741922455573506,0.8946911758373113
0.0362260676920414,0.9365912762520194,0.37520193861066237,0.8946911758373113
0.03621354699134827,0.9367932148626817,0.37520193861066237,0.8946911758373113
0.03621345013380051,0.9367932148626817,0.37540387722132473,0.8946911758373113
0.03617721050977707,0.9369951534733441,0.37540387722132473,0.8946911758373113
0.03605106472969055,0.9369951534733441,0.377827140549273,0.8946911758373113
0.03603441268205643,0.9373990306946688,0.377827140549273,0.8946911758373113
0.03600229322910309,0.9373990306946688,0.3784329563812601,0.8946911758373113
0.035936783999204636,0.9378029079159935,0.3784329563812601,0.8946911758373113
0.03593522682785988,0.9378029079159935,0.37863489499192243,0.8946911758373113
0.03592592850327492,0.9380048465266559,0.37863489499192243,0.8946911758373113
0.03590235486626625,0.9380048465266559,0.37903877221324717,0.8946911758373113
0.03586345538496971,0.9382067851373183,0.37903877221324717,0.8946911758373113
0.03576104715466499,0.9382067851373183,0.3804523424878837,0.8946911758373113
0.03574443608522415,0.938610662358643,0.3804523424878837,0.8946911758373113
0.035681892186403275,0.938610662358643,0.38146203554119545,0.8946911758373113
0.03567548468708992,0.9390145395799677,0.38146203554119545,0.8946911758373113
0.03567397966980934,0.9390145395799677,0.3816639741518578,0.8946911758373113
0.035666655749082565,0.93921647819063,0.3816639741518578,0.8946911758373113
0.03566230088472366,0.93921647819063,0.3818659127625202,0.8946911758373113
0.035656657069921494,0.9394184168012925,0.3818659127625202,0.8946911758373113
0.035561855882406235,0.9394184168012925,0.3832794830371567,0.8946911758373113
0.03553980961441994,0.9398222940226171,0.3832794830371567,0.8946911758373113
0.03541800379753113,0.9398222940226171,0.38509693053311794,0.8946911758373113
0.03539000079035759,0.9400242326332795,0.38509693053311794,0.8946911758373113
0.035359229892492294,0.9400242326332795,0.3855008077544427,0.8946911758373113
0.03535032272338867,0.9402261712439418,0.3855008077544427,0.8946911758373113
0.03534529358148575,0.9402261712439418,0.385702746365105,0.8946911758373113
0.03533773869276047,0.9404281098546042,0.385702746365105,0.8946911758373113
0.035270482301712036,0.9404281098546042,0.38752019386106623,0.8946911758373113
0.035260092467069626,0.9406300484652665,0.38752019386106623,0.8946911758373113
0.035137467086315155,0.9406300484652665,0.3899434571890145,0.8946911758373113
0.035118117928504944,0.940831987075929,0.3899434571890145,0.8946911758373113
0.035103585571050644,0.940831987075929,0.3901453957996769,0.8946911758373113
0.03509867936372757,0.9410339256865913,0.3901453957996769,0.8946911758373113
0.03504771366715431,0.9410339256865913,0.39115508885298866,0.8946911758373113
0.03504384681582451,0.941437802907916,0.39115508885298866,0.8946911758373113
0.03493545949459076,0.941437802907916,0.3921647819063005,0.8946911758373113
0.03492075577378273,0.9416397415185783,0.3921647819063005,0.8946911758373113
0.03484188765287399,0.9416397415185783,0.3937802907915994,0.8946911758373113
0.03482772037386894,0.942043618739903,0.3937802907915994,0.8946911758373113
0.034801919013261795,0.942043618739903,0.3943861066235864,0.8946911758373113
0.0347912460565567,0.9422455573505655,0.3943861066235864,0.8946911758373113
0.034731291234493256,0.9422455573505655,0.3951938610662359,0.8946911758373113
0.034724608063697815,0.9426494345718901,0.3951938610662359,0.8946911758373113
0.03472355753183365,0.9426494345718901,0.3953957996768982,0.8946911758373113
0.03470739349722862,0.9430533117932148,0.3953957996768982,0.8946911758373113
0.03467857465147972,0.9430533117932148,0.3966074313408724,0.8946911758373113
0.03463640436530113,0.9432552504038773,0.3966074313408724,0.8946911758373113
0.03455336391925812,0.9432552504038773,0.3974151857835218,0.8946911758373113
0.03453514724969864,0.9434571890145396,0.3974151857835218,0.8946911758373113
0.034520410001277924,0.9434571890145396,0.3976171243941842,0.8946911758373113
0.034512292593717575,0.9438610662358643,0.3976171243941842,0.8946911758373113
0.034461114555597305,0.9438610662358643,0.3988287560581583,0.8946911758373113
0.03445348143577576,0.9440630048465266,0.3988287560581583,0.8946911758373113
0.03444863110780716,0.9440630048465266,0.39923263327948305,0.8946911758373113
0.03444090858101845,0.944264943457189,0.39923263327948305,0.8946911758373113
0.03442087769508362,0.944264943457189,0.39963651050080773,0.8946911758373113
0.03439222648739815,0.9446688206785138,0.39963651050080773,0.8946911758373113
0.034357789903879166,0.9446688206785138,0.40024232633279483,0.8946911758373113
0.03435657173395157,0.9448707592891761,0.40024232633279483,0.8946911758373113
0.034311894327402115,0.9448707592891761,0.40105008077544424,0.8946911758373113
0.03426867350935936,0.9452746365105008,0.40105008077544424,0.8946911758373113
0.03420494869351387,0.9452746365105008,0.4020597738287561,0.8946911758373113
0.03418761491775513,0.9458804523424879,0.4020597738287561,0.8946911758373113
0.034173477441072464,0.9458804523424879,0.40246365105008075,0.8946911758373113
0.03416404128074646,0.9460823909531503,0.40246365105008075,0.8946911758373113
0.03402365744113922,0.9460823909531503,0.40387722132471726,0.8946911758373113
0.0340108722448349,0.9462843295638126,0.40387722132471726,0.8946911758373113
0.033868372440338135,0.9462843295638126,0.4056946688206785,0.8946911758373113
0.033866263926029205,0.946486268174475,0.4056946688206785,0.8946911758373113
0.03382120653986931,0.946486268174475,0.4063004846526656,0.8946911758373113
0.0338163822889328,0.9466882067851373,0.4063004846526656,0.8946911758373113
0.03380941227078438,0.9466882067851373,0.4067043618739903,0.8946911758373113
0.03379448875784874,0.947092084006462,0.4067043618739903,0.8946911758373113
0.033733684569597244,0.947092084006462,0.4073101777059774,0.8946911758373113
0.03368457779288292,0.9472940226171244,0.4073101777059774,0.8946911758373113
0.03360044211149216,0.9472940226171244,0.4085218093699515,0.8946911758373113
0.033593397587537766,0.9474959612277868,0.4085218093699515,0.8946911758373113
0.033585481345653534,0.9474959612277868,0.40892568659127626,0.8946911758373113
0.03352401778101921,0.9481017770597738,0.40892568659127626,0.8946911758373113
0.033457037061452866,0.9481017770597738,0.40993537964458804,0.8946911758373113
0.03344036638736725,0.9483037156704361,0.40993537964458804,0.8946911758373113
0.03340841084718704,0.9483037156704361,0.41033925686591277,0.8946911758373113
0.033401742577552795,0.9485056542810986,0.41033925686591277,0.8946911758373113
0.03337390720844269,0.9485056542810986,0.4117528271405493,0.8946911758373113
0.033371452242136,0.9487075928917609,0.4117528271405493,0.8946911758373113
0.033314913511276245,0.9487075928917609,0.4123586429725363,0.8946911758373113
0.033309534192085266,0.9489095315024233,0.4123586429725363,0.8946911758373113
0.03330816328525543,0.9489095315024233,0.4125605815831987,0.8946911758373113
0.033307671546936035,0.9491114701130856,0.4125605815831987,0.8946911758373113
0.03329301252961159,0.9491114701130856,0.4129644588045234,0.8946911758373113
0.03329109773039818,0.949313408723748,0.4129644588045234,0.8946911758373113
0.03326042741537094,0.949313408723748,0.4135702746365105,0.8946911758373113
0.03325575217604637,0.9495153473344103,0.4135702746365105,0.8946911758373113
0.0331462100148201,0.9495153473344103,0.4155896607431341,0.8946911758373113
0.03312733769416809,0.9499192245557351,0.4155896607431341,0.8946911758373113
0.03311672806739807,0.9499192245557351,0.4159935379644588,0.8946911758373113
0.033116649836301804,0.9501211631663974,0.4159935379644588,0.8946911758373113
0.03301974758505821,0.9501211631663974,0.41781098546042006,0.8946911758373113
0.03300094977021217,0.9505250403877221,0.41781098546042006,0.8946911758373113
0.03299596533179283,0.9505250403877221,0.4184168012924071,0.8946911758373113
0.03298287093639374,0.9511308562197092,0.4184168012924071,0.8946911758373113
0.03290773928165436,0.9511308562197092,0.4190226171243942,0.8946911758373113
0.032885000109672546,0.9515347334410339,0.4190226171243942,0.8946911758373113
0.032867204397916794,0.9515347334410339,0.4194264943457189,0.8946911758373113
0.032865360379219055,0.9517366720516963,0.4194264943457189,0.8946911758373113
0.03274489566683769,0.9517366720516963,0.4206381260096931,0.8946911758373113
0.03271898999810219,0.9523424878836834,0.4206381260096931,0.8946911758373113
0.03265761584043503,0.9523424878836834,0.42265751211631664,0.8946911758373113
0.03265003487467766,0.9525444264943457,0.42265751211631664,0.8946911758373113
0.03261326253414154,0.9525444264943457,0.42346526655896605,0.8946911758373113
0.03261138126254082,0.9527463651050081,0.42346526655896605,0.8946911758373113
0.03257405757904053,0.9527463651050081,0.4244749596122779,0.8946911758373113
0.03255358710885048,0.9529483037156704,0.4244749596122779,0.8946911758373113
0.032552942633628845,0.9529483037156704,0.42467689822294025,0.8946911758373113
0.03253691643476486,0.9535541195476576,0.42467689822294025,0.8946911758373113
0.032468415796756744,0.9535541195476576,0.4252827140549273,0.8946911758373113
0.0324464850127697,0.9539579967689822,0.4252827140549273,0.8946911758373113
0.03243919834494591,0.9539579967689822,0.42548465266558966,0.8946911758373113
0.032438937574625015,0.9541599353796446,0.42548465266558966,0.8946911758373113
0.032410502433776855,0.9541599353796446,0.4258885298869144,0.8946911758373113
0.03238995000720024,0.9545638126009693,0.4258885298869144,0.8946911758373113
0.03234197571873665,0.9545638126009693,0.4266962843295638,0.8946911758373113
0.03233078122138977,0.9547657512116317,0.4266962843295638,0.8946911758373113
0.032307252287864685,0.9547657512116317,0.42750403877221327,0.8946911758373113
0.03228030353784561,0.9551696284329564,0.42750403877221327,0.8946911758373113
0.03225211054086685,0.9551696284329564,0.42790791599353795,0.8946911758373113
0.032243188470602036,0.9555735056542811,0.42790791599353795,0.8946911758373113
0.032237157225608826,0.9555735056542811,0.4281098546042003,0.8946911758373113
0.032235171645879745,0.9557754442649434,0.4281098546042003,0.8946911758373113
0.03217760846018791,0.9557754442649434,0.4289176090468498,0.8946911758373113
0.03216508403420448,0.9559773828756059,0.4289176090468498,0.8946911758373113
0.03216491639614105,0.9559773828756059,0.4291195476575121,0.8946911758373113
0.032143477350473404,0.9561793214862682,0.4291195476575121,0.8946911758373113
0.032080672681331635,0.9561793214862682,0.4303311793214863,0.8946911758373113
0.032075025141239166,0.9563812600969306,0.4303311793214863,0.8946911758373113
0.03204403072595596,0.9563812600969306,0.43073505654281097,0.8946911758373113
0.032028649002313614,0.9565831987075929,0.43073505654281097,0.8946911758373113
0.03195029869675636,0.9565831987075929,0.43154281098546043,0.8946911758373113
0.0319303534924984,0.9567851373182552,0.43154281098546043,0.8946911758373113
0.03191884234547615,0.9567851373182552,0.4319466882067851,0.8946911758373113
0.031898096203804016,0.9569870759289176,0.4319466882067851,0.8946911758373113
0.03182794526219368,0.9569870759289176,0.433562197092084,0.8946911758373113
0.031825315207242966,0.9571890145395799,0.433562197092084,0.8946911758373113
0.03180032968521118,0.9571890145395799,0.43477382875605813,0.8946911758373113
0.031783170998096466,0.9573909531502424,0.43477382875605813,0.8946911758373113
0.031764522194862366,0.9573909531502424,0.4355815831987076,0.8946911758373113
0.031760286539793015,0.9575928917609047,0.4355815831987076,0.8946911758373113
0.03174660727381706,0.9575928917609047,0.43618739903069464,0.8946911758373113
0.031741656363010406,0.9577948303715671,0.43618739903069464,0.8946911758373113
0.03173258155584335,0.9577948303715671,0.436389337641357,0.8946911758373113
0.03172511234879494,0.9579967689822294,0.436389337641357,0.8946911758373113
0.031702250242233276,0.9579967689822294,0.4369951534733441,0.8946911758373113
0.03169109672307968,0.9581987075928917,0.4369951534733441,0.8946911758373113
0.031674403697252274,0.9581987075928917,0.43739903069466884,0.8946911758373113
0.03164065256714821,0.9592084006462036,0.43739903069466884,0.8946911758373113
0.03162696957588196,0.9592084006462036,0.4378029079159935,0.8946911758373113
0.03162331506609917,0.9596122778675282,0.4378029079159935,0.8946911758373113
0.031587157398462296,0.9596122778675282,0.4384087237479806,0.8946911758373113
0.03158202022314072,0.9598142164781907,0.4384087237479806,0.8946911758373113
0.03152298182249069,0.9598142164781907,0.4394184168012924,0.8946911758373113
0.03151816502213478,0.960016155088853,0.4394184168012924,0.8946911758373113
0.03150879591703415,0.960016155088853,0.43962035541195477,0.8946911758373113
0.03150629252195358,0.9602180936995154,0.43962035541195477,0.8946911758373113
0.03144529089331627,0.9602180936995154,0.4408319870759289,0.8946911758373113
0.03142501041293144,0.9608239095315024,0.4408319870759289,0.8946911758373113
0.031422361731529236,0.9608239095315024,0.4410339256865913,0.8946911758373113
0.031415559351444244,0.9610258481421647,0.4410339256865913,0.8946911758373113
0.03140699118375778,0.9610258481421647,0.44123586429725364,0.8946911758373113
0.031393472105264664,0.9614297253634895,0.44123586429725364,0.8946911758373113
0.03129664435982704,0.9614297253634895,0.44264943457189015,0.8946911758373113
0.031289584934711456,0.9618336025848142,0.44264943457189015,0.8946911758373113
0.031279776245355606,0.9618336025848142,0.4428513731825525,0.8946911758373113
0.031268298625946045,0.9620355411954766,0.4428513731825525,0.8946911758373113
0.031255029141902924,0.9620355411954766,0.4430533117932149,0.8946911758373113
0.031246710568666458,0.9622374798061389,0.4430533117932149,0.8946911758373113
0.031237367540597916,0.9622374798061389,0.44345718901453957,0.8946911758373113
0.03122125193476677,0.9624394184168013,0.44345718901453957,0.8946911758373113
0.0312039852142334,0.9624394184168013,0.4438610662358643,0.8946911758373113
0.03119993582367897,0.9626413570274637,0.4438610662358643,0.8946911758373113
0.03119621053338051,0.9626413570274637,0.44406300484652667,0.8946911758373113
0.03118123486638069,0.962843295638126,0.44406300484652667,0.8946911758373113
0.031139127910137177,0.962843295638126,0.4446688206785137,0.8946911758373113
0.031101349741220474,0.9632471728594507,0.4446688206785137,0.8946911758373113
0.0310908704996109,0.9632471728594507,0.44507269789983844,0.8946911758373113
0.03108963556587696,0.9634491114701131,0.44507269789983844,0.8946911758373113
0.031081853434443474,0.9634491114701131,0.4452746365105008,0.8946911758373113
0.031063009053468704,0.9640549273021002,0.4452746365105008,0.8946911758373113
0.031030232086777687,0.9640549273021002,0.44567851373182554,0.8946911758373113
0.031015949323773384,0.9642568659127625,0.44567851373182554,0.8946911758373113
0.030992722138762474,0.9642568659127625,0.4458804523424879,0.8946911758373113
0.030988242477178574,0.9644588045234249,0.4458804523424879,0.8946911758373113
0.030939126387238503,0.9644588045234249,0.4472940226171244,0.8946911758373113
0.030929801985621452,0.9646607431340872,0.4472940226171244,0.8946911758373113
0.030879415571689606,0.9646607431340872,0.44890953150242324,0.8946911758373113
0.03087705932557583,0.9648626817447497,0.44890953150242324,0.8946911758373113
0.03082873485982418,0.9648626817447497,0.4497172859450727,0.8946911758373113
0.03082478791475296,0.965064620355412,0.4497172859450727,0.8946911758373113
0.0307657141238451,0.965064620355412,0.4505250403877221,0.8946911758373113
0.030725842341780663,0.9652665589660743,0.4505250403877221,0.8946911758373113
0.03065534681081772,0.9652665589660743,0.45193861066235863,0.8946911758373113
0.030653221532702446,0.9654684975767367,0.45193861066235863,0.8946911758373113
0.030625715851783752,0.9654684975767367,0.452140549273021,0.8946911758373113
0.030620787292718887,0.965670436187399,0.452140549273021,0.8946911758373113
0.030605006963014603,0.965670436187399,0.45234248788368336,0.8946911758373113
0.030592767521739006,0.9658723747980614,0.45234248788368336,0.8946911758373113
0.030569428578019142,0.9658723747980614,0.4535541195476575,0.8946911758373113
0.03056867979466915,0.9660743134087237,0.4535541195476575,0.8946911758373113
0.030556311830878258,0.9660743134087237,0.4537560581583199,0.8946911758373113
0.03054892271757126,0.9664781906300485,0.4537560581583199,0.8946911758373113
0.030527763068675995,0.9664781906300485,0.4541599353796446,0.8946911758373113
0.03051331639289856,0.9666801292407108,0.4541599353796446,0.8946911758373113
0.030452072620391846,0.9666801292407108,0.454967689822294,0.8946911758373113
0.030448846518993378,0.9668820678513732,0.454967689822294,0.8946911758373113
0.030427318066358566,0.9668820678513732,0.45537156704361875,0.8946911758373113
0.03041004203259945,0.9672859450726979,0.45537156704361875,0.8946911758373113
0.030408352613449097,0.9672859450726979,0.4555735056542811,0.8946911758373113
0.030393153429031372,0.9674878836833603,0.4555735056542811,0.8946911758373113
0.030343150720000267,0.9674878836833603,0.4559773828756058,0.8946911758373113
0.030318917706608772,0.9676898222940227,0.4559773828756058,0.8946911758373113
0.030059851706027985,0.9676898222940227,0.45860258481421645,0.8946911758373113
0.030047299340367317,0.967891760904685,0.45860258481421645,0.8946911758373113
0.0299989040941,0.967891760904685,0.46021809369951533,0.8946911758373113
0.02999306656420231,0.9680936995153473,0.46021809369951533,0.8946911758373113
0.02989082969725132,0.9680936995153473,0.4634491114701131,0.8946911758373113
0.029886635020375252,0.9682956381260097,0.4634491114701131,0.8946911758373113
0.029868565499782562,0.9682956381260097,0.4642568659127625,0.8946911758373113
0.029868032783269882,0.968497576736672,0.4642568659127625,0.8946911758373113
0.029842447489500046,0.968497576736672,0.46506462035541196,0.8946911758373113
0.02983723394572735,0.9686995153473344,0.46506462035541196,0.8946911758373113
0.029787402600049973,0.9686995153473344,0.46668012924071084,0.8946911758373113
0.02977880835533142,0.9689014539579968,0.46668012924071084,0.8946911758373113
0.029753077775239944,0.9689014539579968,0.4670840064620355,0.8946911758373113
0.02974136732518673,0.9691033925686591,0.4670840064620355,0.8946911758373113
0.02974037453532219,0.9691033925686591,0.4672859450726979,0.8946911758373113
0.029733315110206604,0.9693053311793215,0.4672859450726979,0.8946911758373113
0.02971538156270981,0.9693053311793215,0.46748788368336025,0.8946911758373113
0.029698818922042847,0.9695072697899838,0.46748788368336025,0.8946911758373113
0.02962774597108364,0.9695072697899838,0.46890145395799676,0.8946911758373113
0.02961699664592743,0.9697092084006462,0.46890145395799676,0.8946911758373113
0.029511980712413788,0.9697092084006462,0.46991114701130854,0.8946911758373113
0.029479609802365303,0.9699111470113085,0.46991114701130854,0.8946911758373113
0.02941971644759178,0.9699111470113085,0.47112277867528274,0.8946911758373113
0.029412081465125084,0.970113085621971,0.47112277867528274,0.8946911758373113
0.029392605647444725,0.970113085621971,0.4717285945072698,0.8946911758373113
0.029377803206443787,0.9703150242326333,0.4717285945072698,0.8946911758373113
0.029359212145209312,0.9703150242326333,0.47193053311793215,0.8946911758373113
0.029336266219615936,0.9705169628432956,0.47193053311793215,0.8946911758373113
0.029310526326298714,0.9705169628432956,0.47253634894991925,0.8946911758373113
0.029282396659255028,0.9709208400646203,0.47253634894991925,0.8946911758373113
0.029246294870972633,0.9709208400646203,0.4729402261712439,0.8946911758373113
0.02923128381371498,0.9711227786752827,0.4729402261712439,0.8946911758373113
0.029024407267570496,0.9711227786752827,0.47778675282714056,0.8946911758373113
0.029003048315644264,0.9717285945072698,0.47778675282714056,0.8946911758373113
0.02886241301894188,0.9717285945072698,0.48021001615508885,0.8946911758373113
0.02884594164788723,0.9719305331179321,0.48021001615508885,0.8946911758373113
0.02883155457675457,0.9719305331179321,0.48081583198707595,0.8946911758373113
0.028831087052822113,0.9721324717285945,0.48081583198707595,0.8946911758373113
0.02874094247817993,0.9721324717285945,0.48303715670436187,0.8946911758373113
0.028737785294651985,0.9725363489499192,0.48303715670436187,0.8946911758373113
0.028733620420098305,0.9725363489499192,0.48323909531502424,0.8946911758373113
0.0287312138825655,0.9727382875605816,0.48323909531502424,0.8946911758373113
0.028711535036563873,0.9727382875605816,0.48384491114701134,0.8946911758373113
0.028686383739113808,0.972940226171244,0.48384491114701134,0.8946911758373113
0.02867935411632061,0.972940226171244,0.4844507269789984,0.8946911758373113
0.028675395995378494,0.9731421647819063,0.4844507269789984,0.8946911758373113
0.0286667812615633,0.9731421647819063,0.4848546042003231,0.8946911758373113
0.02866239659488201,0.9733441033925686,0.4848546042003231,0.8946911758373113
0.028649555519223213,0.9733441033925686,0.4850565428109855,0.8946911758373113
0.028637072071433067,0.973546042003231,0.4850565428109855,0.8946911758373113
0.028531616553664207,0.973546042003231,0.48707592891760904,0.8946911758373113
0.02852705866098404,0.9739499192245558,0.48707592891760904,0.8946911758373113
0.028350528329610825,0.9739499192245558,0.4897011308562197,0.8946911758373113
0.028334980830550194,0.9741518578352181,0.4897011308562197,0.8946911758373113
0.028302766382694244,0.9741518578352181,0.4903069466882068,0.8946911758373113
0.02826360985636711,0.9747576736672051,0.4903069466882068,0.8946911758373113
0.028262006118893623,0.9747576736672051,0.49050888529886916,0.8946911758373113
0.028259897604584694,0.9749596122778675,0.49050888529886916,0.8946911758373113
0.028225531801581383,0.9749596122778675,0.49091276252019383,0.8946911758373113
0.028222624212503433,0.9753634894991923,0.49091276252019383,0.8946911758373113
0.028194185346364975,0.9753634894991923,0.49151857835218093,0.8946911758373113
0.028191570192575455,0.9755654281098546,0.49151857835218093,0.8946911758373113
0.028128787875175476,0.9755654281098546,0.4927302100161551,0.8946911758373113
0.02811628021299839,0.9759693053311793,0.4927302100161551,0.8946911758373113
0.0280823465436697,0.9759693053311793,0.49353796445880455,0.8946911758373113
0.028072547167539597,0.9761712439418416,0.49353796445880455,0.8946911758373113
0.02800450474023819,0.9761712439418416,0.49515347334410337,0.8946911758373113
0.027998875826597214,0.976373182552504,0.49515347334410337,0.8946911758373113
0.02792372554540634,0.976373182552504,0.497172859450727,0.8946911758373113
0.027911461889743805,0.9765751211631664,0.497172859450727,0.8946911758373113
0.027898617088794708,0.9765751211631664,0.49737479806138934,0.8946911758373113
0.027890203520655632,0.9767770597738288,0.49737479806138934,0.8946911758373113
0.02786090411245823,0.9767770597738288,0.4975767366720517,0.8946911758373113
0.027839841321110725,0.9769789983844911,0.4975767366720517,0.8946911758373113
0.027803009375929832,0.9769789983844911,0.4983844911147011,0.8946911758373113
0.027798602357506752,0.9771809369951535,0.4983844911147011,0.8946911758373113
0.027733413502573967,0.9771809369951535,0.4989903069466882,0.8946911758373113
0.027716893702745438,0.9775848142164781,0.4989903069466882,0.8946911758373113
0.02769269049167633,0.9775848142164781,0.49979806138933763,0.8946911758373113
0.027684513479471207,0.9777867528271406,0.49979806138933763,0.8946911758373113
0.02767515741288662,0.9777867528271406,0.5,0.8946911758373113
0.027659788727760315,0.9779886914378029,0.5,0.8946911758373113
0.027643917128443718,0.9779886914378029,0.5002019386106623,0.8946911758373113
0.027629343792796135,0.9781906300484653,0.5002019386106623,0.8946911758373113
0.027617717161774635,0.9781906300484653,0.5008077544426495,0.8946911758373113
0.027613451704382896,0.9783925686591276,0.5008077544426495,0.8946911758373113
0.027583489194512367,0.9783925686591276,0.5010096930533118,0.8946911758373113
0.02757386863231659,0.97859450726979,0.5010096930533118,0.8946911758373113
0.027476081624627113,0.97859450726979,0.5034329563812601,0.8946911758373113
0.027464643120765686,0.9787964458804523,0.5034329563812601,0.8946911758373113
0.027444621548056602,0.9787964458804523,0.5040387722132472,0.8946911758373113
0.027428891509771347,0.9789983844911146,0.5040387722132472,0.8946911758373113
0.02739294432103634,0.9789983844911146,0.5048465266558966,0.8946911758373113
0.02739112079143524,0.9792003231017771,0.5048465266558966,0.8946911758373113
0.027295326814055443,0.9792003231017771,0.5072697899838449,0.8946911758373113
0.027282366529107094,0.9794022617124394,0.5072697899838449,0.8946911758373113
0.0272523146122694,0.9794022617124394,0.507875605815832,0.8946911758373113
0.027234725654125214,0.9802100161550888,0.507875605815832,0.8946911758373113
0.027211254462599754,0.9802100161550888,0.5080775444264943,0.8946911758373113
0.027188314124941826,0.9804119547657512,0.5080775444264943,0.8946911758373113
0.027177030220627785,0.9804119547657512,0.5082794830371568,0.8946911758373113
0.027135299518704414,0.9808158319870759,0.5082794830371568,0.8946911758373113
0.027007153257727623,0.9808158319870759,0.5100969305331179,0.8946911758373113
0.027005624026060104,0.9810177705977383,0.5100969305331179,0.8946911758373113
0.026992134749889374,0.9810177705977383,0.510702746365105,0.8946911758373113
0.026980601251125336,0.9812197092084006,0.510702746365105,0.8946911758373113
0.026735691353678703,0.9812197092084006,0.5141357027463651,0.8946911758373113
0.026722155511379242,0.981421647819063,0.5141357027463651,0.8946911758373113
0.02663024514913559,0.981421647819063,0.5169628432956381,0.8946911758373113
0.02660679630935192,0.9820274636510501,0.5169628432956381,0.8946911758373113
0.026532290503382683,0.9820274636510501,0.5197899838449112,0.8946911758373113
0.02651931159198284,0.9824313408723748,0.5197899838449112,0.8946911758373113
0.026518462225794792,0.9824313408723748,0.5199919224555735,0.8946911758373113
0.02651253528892994,0.9826332794830371,0.5199919224555735,0.8946911758373113
0.026475505903363228,0.9826332794830371,0.5205977382875606,0.8946911758373113
0.026475027203559875,0.9828352180936996,0.5205977382875606,0.8946911758373113
0.02632777951657772,0.9828352180936996,0.5238287560581584,0.8946911758373113
0.026299042627215385,0.9832390953150242,0.5238287560581584,0.8946911758373113
0.026279406622052193,0.9832390953150242,0.5244345718901454,0.8946911758373113
0.02627445012331009,0.9834410339256866,0.5244345718901454,0.8946911758373113
0.02621416747570038,0.9834410339256866,0.5258481421647819,0.8946911758373113
0.026191864162683487,0.9838449111470113,0.5258481421647819,0.8946911758373113
0.02617250755429268,0.9838449111470113,0.5260500807754442,0.8946911758373113
0.02616739831864834,0.9842487883683361,0.5260500807754442,0.8946911758373113
0.02616524137556553,0.9842487883683361,0.5262520193861067,0.8946911758373113
0.026159100234508514,0.9844507269789984,0.5262520193861067,0.8946911758373113
0.026157302781939507,0.9844507269789984,0.526453957996769,0.8946911758373113
0.02613031677901745,0.9846526655896607,0.526453957996769,0.8946911758373113
0.026066839694976807,0.9846526655896607,0.5278675282714055,0.8946911758373113
0.026064569130539894,0.9848546042003231,0.5278675282714055,0.8946911758373113
0.026013880968093872,0.9848546042003231,0.528675282714055,0.8946911758373113
0.025995733216404915,0.9850565428109854,0.528675282714055,0.8946911758373113
0.025961201637983322,0.9850565428109854,0.529281098546042,0.8946911758373113
0.025954868644475937,0.9852584814216478,0.529281098546042,0.8946911758373113
0.025903109461069107,0.9852584814216478,0.5308966074313409,0.8946911758373113
0.025902800261974335,0.9854604200323102,0.5308966074313409,0.8946911758373113
0.02588355913758278,0.9854604200323102,0.5313004846526656,0.8946911758373113
0.025876803323626518,0.9856623586429726,0.5313004846526656,0.8946911758373113
0.025848902761936188,0.9856623586429726,0.5317043618739903,0.8946911758373113
0.0258418507874012,0.9858642972536349,0.5317043618739903,0.8946911758373113
0.025839755311608315,0.9858642972536349,0.532108239095315,0.8946911758373113
0.025837423279881477,0.9860662358642972,0.532108239095315,0.8946911758373113
0.025705216452479362,0.9860662358642972,0.5341276252019386,0.8946911758373113
0.025697553530335426,0.9862681744749596,0.5341276252019386,0.8946911758373113
0.025640031322836876,0.9862681744749596,0.534935379644588,0.8946911758373113
0.025632767006754875,0.9864701130856219,0.534935379644588,0.8946911758373113
0.0254779364913702,0.9864701130856219,0.5395799676898223,0.8946911758373113
0.02545524202287197,0.9866720516962844,0.5395799676898223,0.8946911758373113
0.02517191879451275,0.9866720516962844,0.5456381260096931,0.8946911758373113
0.02517043426632881,0.9868739903069467,0.5456381260096931,0.8946911758373113
0.025125324726104736,0.9868739903069467,0.5468497576736672,0.8946911758373113
0.025112854316830635,0.9870759289176091,0.5468497576736672,0.8946911758373113
0.025084469467401505,0.9870759289176091,0.5474555735056543,0.8946911758373113
0.02506692335009575,0.9872778675282714,0.5474555735056543,0.8946911758373113
0.025054333731532097,0.9872778675282714,0.547859450726979,0.8946911758373113
0.025054093450307846,0.9874798061389337,0.547859450726979,0.8946911758373113
0.024803364649415016,0.9874798061389337,0.5514943457189014,0.8946911758373113
0.024802491068840027,0.9876817447495961,0.5514943457189014,0.8946911758373113
0.024770144373178482,0.9876817447495961,0.5521001615508885,0.8946911758373113
0.024748420342803,0.9878836833602584,0.5521001615508885,0.8946911758373113
0.024722972884774208,0.9878836833602584,0.5527059773828756,0.8946911758373113
0.02468590997159481,0.9880856219709209,0.5527059773828756,0.8946911758373113
0.024519655853509903,0.9880856219709209,0.5573505654281099,0.8946911758373113
0.024500584229826927,0.9882875605815832,0.5573505654281099,0.8946911758373113
0.02436993643641472,0.9882875605815832,0.56078352180937,0.8946911758373113
0.02436080016195774,0.9884894991922456,0.56078352180937,0.8946911758373113
0.024234972894191742,0.9884894991922456,0.5638126009693053,0.8946911758373113
0.024230558425188065,0.9886914378029079,0.5638126009693053,0.8946911758373113
0.02421443909406662,0.9886914378029079,0.5640145395799677,0.8946911758373113
0.024209516122937202,0.9888933764135702,0.5640145395799677,0.8946911758373113
0.024090824648737907,0.9888933764135702,0.5676494345718901,0.8946911758373113
0.024079691618680954,0.989297253634895,0.5676494345718901,0.8946911758373113
0.024074114859104156,0.989297253634895,0.5680533117932148,0.8946911758373113
0.02407272905111313,0.9894991922455574,0.5680533117932148,0.8946911758373113
0.02406042255461216,0.9894991922455574,0.568659127625202,0.8946911758373113
0.024059094488620758,0.9897011308562197,0.568659127625202,0.8946911758373113
0.023919548839330673,0.9897011308562197,0.5716882067851373,0.8946911758373113
0.023907259106636047,0.9899030694668821,0.5716882067851373,0.8946911758373113
0.023904263973236084,0.9899030694668821,0.5718901453957996,0.8946911758373113
0.02389032579958439,0.9901050080775444,0.5718901453957996,0.8946911758373113
0.023883135989308357,0.9901050080775444,0.572092084006462,0.8946911758373113
0.023883091285824776,0.9903069466882067,0.572092084006462,0.8946911758373113
0.023562317714095116,0.9903069466882067,0.5793618739903069,0.8946911758373113
0.02356150932610035,0.9905088852988692,0.5793618739903069,0.8946911758373113
0.023486772552132607,0.9905088852988692,0.5813812600969306,0.8946911758373113
0.023468097671866417,0.9907108239095315,0.5813812600969306,0.8946911758373113
0.023076796904206276,0.9907108239095315,0.590670436187399,0.8946911758373113
0.023070596158504486,0.9909127625201939,0.590670436187399,0.8946911758373113
0.022998936474323273,0.9909127625201939,0.5924878836833603,0.8946911758373113
0.022991912439465523,0.9911147011308562,0.5924878836833603,0.8946911758373113
0.022981800138950348,0.9911147011308562,0.5930936995153473,0.8946911758373113
0.022975271567702293,0.9913166397415186,0.5930936995153473,0.8946911758373113
0.022897131741046906,0.9913166397415186,0.595718901453958,0.8946911758373113
0.02289126254618168,0.9915185783521809,0.595718901453958,0.8946911758373113
0.02288120985031128,0.9915185783521809,0.5959208400646203,0.8946911758373113
0.02284855581820011,0.9917205169628432,0.5959208400646203,0.8946911758373113
0.022572891786694527,0.9917205169628432,0.6042003231017771,0.8946911758373113
0.022562716156244278,0.9919224555735057,0.6042003231017771,0.8946911758373113
0.022543415427207947,0.9919224555735057,0.6050080775444265,0.8946911758373113
0.022539997473359108,0.992124394184168,0.6050080775444265,0.8946911758373113
0.022483261302113533,0.992124394184168,0.6062197092084006,0.8946911758373113
0.022479992359876633,0.9923263327948304,0.6062197092084006,0.8946911758373113
0.02236735075712204,0.9923263327948304,0.6086429725363489,0.8946911758373113
0.02236630581319332,0.9925282714054927,0.6086429725363489,0.8946911758373113
0.02233176678419113,0.9925282714054927,0.6102584814216478,0.8946911758373113
0.022331368178129196,0.9927302100161551,0.6102584814216478,0.8946911758373113
0.022253189235925674,0.9927302100161551,0.6126817447495961,0.8946911758373113
0.022247182205319405,0.9929321486268174,0.6126817447495961,0.8946911758373113
0.02219674549996853,0.9929321486268174,0.6149030694668821,0.8946911758373113
0.0221906416118145,0.9933360258481422,0.6149030694668821,0.8946911758373113
0.021770035848021507,0.9933360258481422,0.627827140549273,0.8946911758373113
0.02176118642091751,0.9935379644588045,0.627827140549273,0.8946911758373113
0.02139696665108204,0.9935379644588045,0.6373182552504039,0.8946911758373113
0.021394740790128708,0.9937399030694669,0.6373182552504039,0.8946911758373113
0.021290786564350128,0.9937399030694669,0.6401453957996769,0.8946911758373113
0.02128397487103939,0.9939418416801292,0.6401453957996769,0.8946911758373113
0.021069711074233055,0.9939418416801292,0.6451938610662359,0.8946911758373113
0.021059460937976837,0.9941437802907916,0.6451938610662359,0.8946911758373113
0.021050909534096718,0.9941437802907916,0.6455977382875606,0.8946911758373113
0.021042415872216225,0.994345718901454,0.6455977382875606,0.8946911758373113
0.020917080342769623,0.994345718901454,0.6500403877221325,0.8946911758373113
0.0209089033305645,0.9947495961227787,0.6500403877221325,0.8946911758373113
0.020893407985568047,0.9947495961227787,0.6506462035541195,0.8946911758373113
0.02089224010705948,0.994951534733441,0.6506462035541195,0.8946911758373113
0.02065693959593773,0.994951534733441,0.6573101777059773,0.8946911758373113
0.02065371721982956,0.9951534733441034,0.6573101777059773,0.8946911758373113
0.020586777478456497,0.9951534733441034,0.659329563812601,0.8946911758373113
0.020582493394613266,0.9953554119547657,0.659329563812601,0.8946911758373113
0.02024897187948227,0.9953554119547657,0.6696284329563813,0.8946911758373113
0.020246613770723343,0.9955573505654282,0.6696284329563813,0.8946911758373113
0.02018846943974495,0.9955573505654282,0.6722536348949919,0.8946911758373113
0.020184610038995743,0.9955573505654282,0.6726575121163166,0.8946911758373113
0.020043719559907913,0.9955573505654282,0.6758885298869144,0.8946911758373113
0.02004133351147175,0.9957592891760905,0.6758885298869144,0.8946911758373113
0.01990053616464138,0.9957592891760905,0.6811389337641357,0.8946911758373113
0.019889550283551216,0.9959612277867528,0.6811389337641357,0.8946911758373113
0.01962939277291298,0.9959612277867528,0.6876009693053312,0.8946911758373113
0.019609633833169937,0.9961631663974152,0.6876009693053312,0.8946911758373113
0.019580624997615814,0.9961631663974152,0.6890145395799677,0.8946911758373113
0.019577935338020325,0.9963651050080775,0.6890145395799677,0.8946911758373113
0.019322995096445084,0.9963651050080775,0.697092084006462,0.8946911758373113
0.019313976168632507,0.9965670436187399,0.697092084006462,0.8946911758373113
0.018475446850061417,0.9965670436187399,0.7189014539579968,0.8946911758373113
0.018470801413059235,0.9967689822294022,0.7189014539579968,0.8946911758373113
0.018156493082642555,0.9967689822294022,0.7281906300484653,0.8946911758373113
0.01815289631485939,0.9969709208400647,0.7281906300484653,0.8946911758373113
0.017726246267557144,0.9969709208400647,0.7403069466882067,0.8946911758373113
0.01772170141339302,0.997172859450727,0.7403069466882067,0.8946911758373113
0.017503656446933746,0.997172859450727,0.7465670436187399,0.8946911758373113
0.017502816393971443,0.9973747980613893,0.7465670436187399,0.8946911758373113
0.01747949980199337,0.9973747980613893,0.747172859450727,0.8946911758373113
0.017479006201028824,0.9975767366720517,0.747172859450727,0.8946911758373113
0.017190150916576385,0.9975767366720517,0.7542407108239095,0.8946911758373113
0.017183572053909302,0.997778675282714,0.7542407108239095,0.8946911758373113
0.017182204872369766,0.997778675282714,0.7546445880452343,0.8946911758373113
0.01718088611960411,0.9979806138933764,0.7546445880452343,0.8946911758373113
0.017149684950709343,0.9979806138933764,0.7558562197092084,0.8946911758373113
0.017147157341241837,0.9981825525040388,0.7558562197092084,0.8946911758373113
0.01653257943689823,0.9981825525040388,0.7752423263327949,0.8946911758373113
0.016520671546459198,0.9983844911147012,0.7752423263327949,0.8946911758373113
0.016403082758188248,0.9983844911147012,0.779281098546042,0.8946911758373113
0.016398651525378227,0.9985864297253635,0.779281098546042,0.8946911758373113
0.01582946442067623,0.9985864297253635,0.7954361873990307,0.8946911758373113
0.015802478417754173,0.9987883683360258,0.7954361873990307,0.8946911758373113
0.015800846740603447,0.9987883683360258,0.7956381260096931,0.8946911758373113
0.01579025574028492,0.9989903069466882,0.7956381260096931,0.8946911758373113
0.015430663712322712,0.9989903069466882,0.8077544426494345,0.8946911758373113
0.01541354414075613,0.9991922455573505,0.8077544426494345,0.8946911758373113
0.012934776023030281,0.9991922455573505,0.8747980613893377,0.8946911758373113
0.01292700320482254,0.999394184168013,0.8747980613893377,0.8946911758373113
0.012535329908132553,0.999394184168013,0.8834814216478191,0.8946911758373113
0.012530157342553139,0.9995961227786753,0.8834814216478191,0.8946911758373113
0.01197150070220232,0.9995961227786753,0.8947899838449112,0.8946911758373113
0.01196781825274229,0.9997980613893377,0.8947899838449112,0.8946911758373113
0.010769368149340153,0.9997980613893377,0.9165993537964459,0.8946911758373113
0.010758372023701668,1.0,0.9165993537964459,0.8946911758373113
3.1551479651170666e-07,1.0,1.0,0.8946911758373113


==> figures/data/fabrication/mp_1_roc_data.csv <==
threshold,TPR,FPR,AUROC
inf,0.0,0.0,0.9612830425721826
0.4662722945213318,0.00020193861066235866,0.0,0.9612830425721826
0.2885337769985199,0.13590468497576735,0.0,0.9612830425721826
0.28850850462913513,0.13590468497576735,0.00020193861066235866,0.9612830425721826
0.25571438670158386,0.23222940226171243,0.00020193861066235866,0.9612830425721826
0.25563764572143555,0.23222940226171243,0.0004038772213247173,0.9612830425721826
0.23461833596229553,0.3071486268174475,0.0004038772213247173,0.9612830425721826
0.23454782366752625,0.3071486268174475,0.0006058158319870759,0.9612830425721826
0.22974957525730133,0.32532310177705975,0.0006058158319870759,0.9612830425721826
0.2296171635389328,0.32532310177705975,0.0008077544426494346,0.9612830425721826
0.22937306761741638,0.32653473344103395,0.0008077544426494346,0.9612830425721826
0.22929587960243225,0.32653473344103395,0.0010096930533117932,0.9612830425721826
0.22874712944030762,0.3277463651050081,0.0010096930533117932,0.9612830425721826
0.22869354486465454,0.3277463651050081,0.0012116316639741518,0.9612830425721826
0.22826209664344788,0.32895799676898224,0.0012116316639741518,0.9612830425721826
0.22825978696346283,0.32895799676898224,0.0014135702746365104,0.9612830425721826
0.22793926298618317,0.33077544426494343,0.0014135702746365104,0.9612830425721826
0.22793450951576233,0.33077544426494343,0.0016155088852988692,0.9612830425721826
0.2279045730829239,0.3309773828756058,0.0016155088852988692,0.9612830425721826
0.2278982251882553,0.3309773828756058,0.0018174474959612278,0.9612830425721826
0.22390566766262054,0.34975767366720517,0.0018174474959612278,0.9612830425721826
0.2238898128271103,0.34975767366720517,0.0020193861066235864,0.9612830425721826
0.22181230783462524,0.3560177705977383,0.0020193861066235864,0.9612830425721826
0.22179415822029114,0.3560177705977383,0.0022213247172859453,0.9612830425721826
0.22015604376792908,0.36247980613893377,0.0022213247172859453,0.9612830425721826
0.2201472669839859,0.36247980613893377,0.0024232633279483036,0.9612830425721826
0.21894827485084534,0.3661147011308562,0.0024232633279483036,0.9612830425721826
0.21890367567539215,0.3661147011308562,0.0026252019386106625,0.9612830425721826
0.2157696932554245,0.3784329563812601,0.0026252019386106625,0.9612830425721826
0.2157491147518158,0.3784329563812601,0.002827140549273021,0.9612830425721826
0.2140618860721588,0.3852988691437803,0.002827140549273021,0.9612830425721826
0.21405421197414398,0.3852988691437803,0.0030290791599353797,0.9612830425721826
0.213424414396286,0.38752019386106623,0.0030290791599353797,0.9612830425721826
0.21333228051662445,0.38752019386106623,0.0032310177705977385,0.9612830425721826
0.21210986375808716,0.3939822294022617,0.0032310177705977385,0.9612830425721826
0.2120804488658905,0.3939822294022617,0.003432956381260097,0.9612830425721826
0.21189267933368683,0.3949919224555735,0.003432956381260097,0.9612830425721826
0.2118683010339737,0.3949919224555735,0.0036348949919224557,0.9612830425721826
0.21134145557880402,0.3976171243941842,0.0036348949919224557,0.9612830425721826
0.21128936111927032,0.3976171243941842,0.003836833602584814,0.9612830425721826
0.2091328203678131,0.40831987075928916,0.003836833602584814,0.9612830425721826
0.2090487778186798,0.40831987075928916,0.004240710823909532,0.9612830425721826
0.20903591811656952,0.4085218093699515,0.004240710823909532,0.9612830425721826
0.20903083682060242,0.4085218093699515,0.0044426494345718905,0.9612830425721826
0.20791514217853546,0.4125605815831987,0.0044426494345718905,0.9612830425721826
0.20788007974624634,0.4125605815831987,0.0046445880452342485,0.9612830425721826
0.20687983930110931,0.4153877221324717,0.0046445880452342485,0.9612830425721826
0.2068457156419754,0.4153877221324717,0.004846526655896607,0.9612830425721826
0.2044716477394104,0.4289176090468498,0.004846526655896607,0.9612830425721826
0.20443031191825867,0.4289176090468498,0.005048465266558966,0.9612830425721826
0.20271407067775726,0.4369951534733441,0.005048465266558966,0.9612830425721826
0.20270997285842896,0.4369951534733441,0.005250403877221325,0.9612830425721826
0.2023722380399704,0.4384087237479806,0.005250403877221325,0.9612830425721826
0.20235690474510193,0.4384087237479806,0.005452342487883684,0.9612830425721826
0.20234452188014984,0.438610662358643,0.005452342487883684,0.9612830425721826
0.20231828093528748,0.438610662358643,0.005654281098546042,0.9612830425721826
0.20209255814552307,0.4394184168012924,0.005654281098546042,0.9612830425721826
0.202040433883667,0.4394184168012924,0.0058562197092084005,0.9612830425721826
0.20187069475650787,0.4400242326332795,0.0058562197092084005,0.9612830425721826
0.20186607539653778,0.4400242326332795,0.006058158319870759,0.9612830425721826
0.20042000710964203,0.44507269789983844,0.006058158319870759,0.9612830425721826
0.20036177337169647,0.44507269789983844,0.006260096930533118,0.9612830425721826
0.19870366156101227,0.4511308562197092,0.006260096930533118,0.9612830425721826
0.19869738817214966,0.4511308562197092,0.006462035541195477,0.9612830425721826
0.19843512773513794,0.45234248788368336,0.006462035541195477,0.9612830425721826
0.19834543764591217,0.45234248788368336,0.006663974151857835,0.9612830425721826
0.19766083359718323,0.454967689822294,0.006663974151857835,0.9612830425721826
0.1975303441286087,0.454967689822294,0.0070678513731825526,0.9612830425721826
0.19517363607883453,0.4654684975767367,0.0070678513731825526,0.9612830425721826
0.1950751096010208,0.4654684975767367,0.007269789983844911,0.9612830425721826
0.19437803328037262,0.467891760904685,0.007269789983844911,0.9612830425721826
0.19425509870052338,0.467891760904685,0.00747172859450727,0.9612830425721826
0.1942146271467209,0.46809369951534735,0.00747172859450727,0.9612830425721826
0.19420041143894196,0.46809369951534735,0.007673667205169628,0.9612830425721826
0.19368937611579895,0.46991114701130854,0.007673667205169628,0.9612830425721826
0.19364045560359955,0.46991114701130854,0.007875605815831988,0.9612830425721826
0.19361430406570435,0.4701130856219709,0.007875605815831988,0.9612830425721826
0.19353178143501282,0.4701130856219709,0.008077544426494346,0.9612830425721826
0.19250264763832092,0.4759693053311793,0.008077544426494346,0.9612830425721826
0.19245989620685577,0.4759693053311793,0.008279483037156704,0.9612830425721826
0.1921602040529251,0.4779886914378029,0.008279483037156704,0.9612830425721826
0.19212448596954346,0.4779886914378029,0.008481421647819063,0.9612830425721826
0.18727976083755493,0.49979806138933763,0.008481421647819063,0.9612830425721826
0.187254399061203,0.49979806138933763,0.008683360258481421,0.9612830425721826
0.18663306534290314,0.502221324717286,0.008683360258481421,0.9612830425721826
0.18661139905452728,0.502221324717286,0.008885298869143781,0.9612830425721826
0.1835947483778,0.5155492730210016,0.008885298869143781,0.9612830425721826
0.18359075486660004,0.5155492730210016,0.009087237479806139,0.9612830425721826
0.1835629940032959,0.5157512116316639,0.009087237479806139,0.9612830425721826
0.1835443526506424,0.5157512116316639,0.009289176090468497,0.9612830425721826
0.18296386301517487,0.5191841680129241,0.009289176090468497,0.9612830425721826
0.18284465372562408,0.5191841680129241,0.009693053311793215,0.9612830425721826
0.18047623336315155,0.5302907915993538,0.009693053311793215,0.9612830425721826
0.18026840686798096,0.5302907915993538,0.009894991922455574,0.9612830425721826
0.17976640164852142,0.5325121163166397,0.009894991922455574,0.9612830425721826
0.17976190149784088,0.5325121163166397,0.010096930533117932,0.9612830425721826
0.17959509789943695,0.5335218093699515,0.010096930533117932,0.9612830425721826
0.17958489060401917,0.5335218093699515,0.01029886914378029,0.9612830425721826
0.17946454882621765,0.5345315024232633,0.01029886914378029,0.9612830425721826
0.17940817773342133,0.5345315024232633,0.01050080775444265,0.9612830425721826
0.17899994552135468,0.5367528271405493,0.01050080775444265,0.9612830425721826
0.17885851860046387,0.5367528271405493,0.010904684975767368,0.9612830425721826
0.17766016721725464,0.5403877221324718,0.010904684975767368,0.9612830425721826
0.17764395475387573,0.5403877221324718,0.011106623586429725,0.9612830425721826
0.17698587477207184,0.5420032310177706,0.011106623586429725,0.9612830425721826
0.1769568771123886,0.5420032310177706,0.011308562197092083,0.9612830425721826
0.17598950862884521,0.5468497576736672,0.011308562197092083,0.9612830425721826
0.17595666646957397,0.5468497576736672,0.011510500807754443,0.9612830425721826
0.175167515873909,0.5494749596122779,0.011510500807754443,0.9612830425721826
0.17503416538238525,0.5494749596122779,0.011712439418416801,0.9612830425721826
0.17491012811660767,0.5504846526655897,0.011712439418416801,0.9612830425721826
0.17486974596977234,0.5504846526655897,0.01191437802907916,0.9612830425721826
0.17481516301631927,0.5510904684975767,0.01191437802907916,0.9612830425721826
0.1747899353504181,0.5510904684975767,0.012116316639741519,0.9612830425721826
0.17458213865756989,0.5527059773828756,0.012116316639741519,0.9612830425721826
0.1744505614042282,0.5527059773828756,0.012520193861066236,0.9612830425721826
0.17380912601947784,0.5555331179321487,0.012520193861066236,0.9612830425721826
0.17377255856990814,0.5555331179321487,0.012722132471728594,0.9612830425721826
0.17365774512290955,0.555735056542811,0.012722132471728594,0.9612830425721826
0.1736556589603424,0.555735056542811,0.012924071082390954,0.9612830425721826
0.1736374795436859,0.5559369951534734,0.012924071082390954,0.9612830425721826
0.17360839247703552,0.5559369951534734,0.013126009693053312,0.9612830425721826
0.1732589155435562,0.5583602584814217,0.013126009693053312,0.9612830425721826
0.1732264906167984,0.5583602584814217,0.01332794830371567,0.9612830425721826
0.17192716896533966,0.5617932148626817,0.01332794830371567,0.9612830425721826
0.171888530254364,0.5617932148626817,0.01352988691437803,0.9612830425721826
0.17152443528175354,0.5634087237479806,0.01352988691437803,0.9612830425721826
0.17151662707328796,0.5634087237479806,0.013731825525040387,0.9612830425721826
0.1714755743741989,0.5638126009693053,0.013731825525040387,0.9612830425721826
0.17128100991249084,0.5638126009693053,0.014135702746365105,0.9612830425721826
0.17072349786758423,0.5652261712439418,0.014135702746365105,0.9612830425721826
0.1707007884979248,0.5652261712439418,0.014337641357027463,0.9612830425721826
0.16869978606700897,0.5733037156704361,0.014337641357027463,0.9612830425721826
0.16858269274234772,0.5733037156704361,0.014539579967689823,0.9612830425721826
0.16572870314121246,0.5854200323101777,0.014539579967689823,0.9612830425721826
0.1657271385192871,0.5854200323101777,0.01474151857835218,0.9612830425721826
0.1657019704580307,0.5856219709208401,0.01474151857835218,0.9612830425721826
0.16569122672080994,0.5856219709208401,0.01494345718901454,0.9612830425721826
0.1643640398979187,0.5908723747980614,0.01494345718901454,0.9612830425721826
0.1642235517501831,0.5908723747980614,0.015145395799676898,0.9612830425721826
0.16359098255634308,0.592891760904685,0.015145395799676898,0.9612830425721826
0.16338525712490082,0.592891760904685,0.015347334410339256,0.9612830425721826
0.16264067590236664,0.5961227786752827,0.015347334410339256,0.9612830425721826
0.16255152225494385,0.5961227786752827,0.015751211631663976,0.9612830425721826
0.16226638853549957,0.5969305331179321,0.015751211631663976,0.9612830425721826
0.16225667297840118,0.5969305331179321,0.015953150242326332,0.9612830425721826
0.1610458940267563,0.6037964458804523,0.015953150242326332,0.9612830425721826
0.16100041568279266,0.6037964458804523,0.01635702746365105,0.9612830425721826
0.16092725098133087,0.6039983844911146,0.01635702746365105,0.9612830425721826
0.1607891321182251,0.6039983844911146,0.016760904684975767,0.9612830425721826
0.16021883487701416,0.6066235864297254,0.016760904684975767,0.9612830425721826
0.16021309792995453,0.6066235864297254,0.016962843295638127,0.9612830425721826
0.15998196601867676,0.6072294022617124,0.016962843295638127,0.9612830425721826
0.15996766090393066,0.6072294022617124,0.017164781906300483,0.9612830425721826
0.15841516852378845,0.6132875605815832,0.017164781906300483,0.9612830425721826
0.15838268399238586,0.6132875605815832,0.017366720516962843,0.9612830425721826
0.1577429622411728,0.6167205169628432,0.017366720516962843,0.9612830425721826
0.15773731470108032,0.6167205169628432,0.017568659127625202,0.9612830425721826
0.15772242844104767,0.617124394184168,0.017568659127625202,0.9612830425721826
0.15771928429603577,0.617124394184168,0.017770597738287562,0.9612830425721826
0.1575772613286972,0.6177302100161551,0.017770597738287562,0.9612830425721826
0.15751229226589203,0.6177302100161551,0.01797253634894992,0.9612830425721826
0.15723536908626556,0.6191437802907916,0.01797253634894992,0.9612830425721826
0.15712851285934448,0.6191437802907916,0.018376413570274638,0.9612830425721826
0.15702390670776367,0.6197495961227787,0.018376413570274638,0.9612830425721826
0.15699945390224457,0.6197495961227787,0.018578352180936994,0.9612830425721826
0.1568741649389267,0.6205573505654282,0.018578352180936994,0.9612830425721826
0.15682412683963776,0.6205573505654282,0.018780290791599354,0.9612830425721826
0.15650397539138794,0.6225767366720517,0.018780290791599354,0.9612830425721826
0.15646576881408691,0.6225767366720517,0.018982229402261713,0.9612830425721826
0.1563519537448883,0.6233844911147012,0.018982229402261713,0.9612830425721826
0.15631906688213348,0.6233844911147012,0.01918416801292407,0.9612830425721826
0.15629202127456665,0.6237883683360258,0.01918416801292407,0.9612830425721826
0.15628693997859955,0.6237883683360258,0.01938610662358643,0.9612830425721826
0.15472041070461273,0.6282310177705978,0.01938610662358643,0.9612830425721826
0.15471701323986053,0.6282310177705978,0.01958804523424879,0.9612830425721826
0.15442301332950592,0.6298465266558966,0.01958804523424879,0.9612830425721826
0.15441372990608215,0.6298465266558966,0.01978998384491115,0.9612830425721826
0.1543358564376831,0.6310581583198708,0.01978998384491115,0.9612830425721826
0.15418612957000732,0.6310581583198708,0.019991922455573505,0.9612830425721826
0.15416213870048523,0.6312600969305331,0.019991922455573505,0.9612830425721826
0.15413311123847961,0.6312600969305331,0.020193861066235864,0.9612830425721826
0.1541038602590561,0.6316639741518578,0.020193861066235864,0.9612830425721826
0.1540910303592682,0.6316639741518578,0.020395799676898224,0.9612830425721826
0.152551531791687,0.6399434571890146,0.020395799676898224,0.9612830425721826
0.152387797832489,0.6399434571890146,0.021203554119547656,0.9612830425721826
0.1521727591753006,0.6413570274636511,0.021203554119547656,0.9612830425721826
0.1521710604429245,0.6413570274636511,0.021405492730210016,0.9612830425721826
0.15208163857460022,0.6421647819063004,0.021405492730210016,0.9612830425721826
0.1518457531929016,0.6421647819063004,0.021809369951534735,0.9612830425721826
0.1509578377008438,0.6470113085621971,0.021809369951534735,0.9612830425721826
0.150913804769516,0.6470113085621971,0.02201130856219709,0.9612830425721826
0.149351105093956,0.653675282714055,0.02201130856219709,0.9612830425721826
0.1492788940668106,0.653675282714055,0.02221324717285945,0.9612830425721826
0.1490814983844757,0.6544830371567044,0.02221324717285945,0.9612830425721826
0.149062842130661,0.6544830371567044,0.02241518578352181,0.9612830425721826
0.14902769029140472,0.654886914378029,0.02241518578352181,0.9612830425721826
0.14885105192661285,0.654886914378029,0.022819063004846526,0.9612830425721826
0.14884309470653534,0.6550888529886915,0.022819063004846526,0.9612830425721826
0.14871130883693695,0.6550888529886915,0.023222940226171242,0.9612830425721826
0.14787882566452026,0.6587237479806138,0.023222940226171242,0.9612830425721826
0.14785800874233246,0.6587237479806138,0.023424878836833602,0.9612830425721826
0.14769607782363892,0.6601373182552503,0.023424878836833602,0.9612830425721826
0.1476132720708847,0.6601373182552503,0.02382875605815832,0.9612830425721826
0.14724601805210114,0.6623586429725363,0.02382875605815832,0.9612830425721826
0.14724098145961761,0.6623586429725363,0.024030694668820678,0.9612830425721826
0.14609643816947937,0.6680129240710824,0.024030694668820678,0.9612830425721826
0.14609543979167938,0.6680129240710824,0.024232633279483037,0.9612830425721826
0.1457722932100296,0.6694264943457189,0.024232633279483037,0.9612830425721826
0.14576616883277893,0.6694264943457189,0.024434571890145397,0.9612830425721826
0.14569225907325745,0.6698303715670436,0.024434571890145397,0.9612830425721826
0.1456916183233261,0.6698303715670436,0.024636510500807753,0.9612830425721826
0.14537392556667328,0.6706381260096931,0.024636510500807753,0.9612830425721826
0.14534959197044373,0.6706381260096931,0.024838449111470113,0.9612830425721826
0.14461705088615417,0.6742730210016155,0.024838449111470113,0.9612830425721826
0.1446112096309662,0.6742730210016155,0.025040387722132473,0.9612830425721826
0.14448809623718262,0.6750807754442649,0.025040387722132473,0.9612830425721826
0.14445079863071442,0.6750807754442649,0.02524232633279483,0.9612830425721826
0.14379063248634338,0.6781098546042004,0.02524232633279483,0.9612830425721826
0.14353105425834656,0.6781098546042004,0.025848142164781908,0.9612830425721826
0.14315003156661987,0.6803311793214862,0.025848142164781908,0.9612830425721826
0.14314895868301392,0.6803311793214862,0.026050080775444264,0.9612830425721826
0.1430061012506485,0.681340872374798,0.026050080775444264,0.9612830425721826
0.14297425746917725,0.681340872374798,0.026252019386106624,0.9612830425721826
0.14236359298229218,0.6853796445880452,0.026252019386106624,0.9612830425721826
0.14235414564609528,0.6853796445880452,0.026453957996768983,0.9612830425721826
0.1423119157552719,0.68578352180937,0.026453957996768983,0.9612830425721826
0.14223431050777435,0.68578352180937,0.02665589660743134,0.9612830425721826
0.14200736582279205,0.6871970920840065,0.02665589660743134,0.9612830425721826
0.1419401913881302,0.6871970920840065,0.0268578352180937,0.9612830425721826
0.14179246127605438,0.6876009693053312,0.0268578352180937,0.9612830425721826
0.141776904463768,0.6876009693053312,0.02705977382875606,0.9612830425721826
0.14141087234020233,0.6896203554119548,0.02705977382875606,0.9612830425721826
0.1414060890674591,0.6896203554119548,0.027261712439418415,0.9612830425721826
0.14070270955562592,0.6926494345718901,0.027261712439418415,0.9612830425721826
0.14067286252975464,0.6926494345718901,0.027463651050080775,0.9612830425721826
0.13994435966014862,0.6968901453957996,0.027463651050080775,0.9612830425721826
0.13992126286029816,0.6968901453957996,0.027665589660743135,0.9612830425721826
0.13971944153308868,0.6978998384491115,0.027665589660743135,0.9612830425721826
0.13965514302253723,0.6978998384491115,0.027867528271405494,0.9612830425721826
0.1394040286540985,0.6997172859450727,0.027867528271405494,0.9612830425721826
0.1393645703792572,0.6997172859450727,0.02806946688206785,0.9612830425721826
0.13932791352272034,0.6999192245557351,0.02806946688206785,0.9612830425721826
0.1393151879310608,0.6999192245557351,0.02827140549273021,0.9612830425721826
0.13895604014396667,0.7011308562197092,0.02827140549273021,0.9612830425721826
0.13877254724502563,0.7011308562197092,0.028877221324717286,0.9612830425721826
0.1385384500026703,0.7025444264943457,0.028877221324717286,0.9612830425721826
0.13850736618041992,0.7025444264943457,0.029079159935379646,0.9612830425721826
0.13842622935771942,0.7033521809369951,0.029079159935379646,0.9612830425721826
0.13841304183006287,0.7033521809369951,0.029281098546042002,0.9612830425721826
0.13829049468040466,0.7039579967689822,0.029281098546042002,0.9612830425721826
0.13828608393669128,0.7039579967689822,0.02948303715670436,0.9612830425721826
0.1376323699951172,0.7063812600969306,0.02948303715670436,0.9612830425721826
0.13762721419334412,0.7063812600969306,0.02968497576736672,0.9612830425721826
0.13709640502929688,0.7086025848142165,0.02968497576736672,0.9612830425721826
0.13702674210071564,0.7086025848142165,0.02988691437802908,0.9612830425721826
0.13700953125953674,0.7090064620355412,0.02988691437802908,0.9612830425721826
0.13700217008590698,0.7090064620355412,0.030088852988691437,0.9612830425721826
0.135666623711586,0.715670436187399,0.030088852988691437,0.9612830425721826
0.1356661021709442,0.715670436187399,0.030290791599353797,0.9612830425721826
0.1356038600206375,0.7158723747980614,0.030290791599353797,0.9612830425721826
0.13548332452774048,0.7158723747980614,0.030492730210016156,0.9612830425721826
0.13532844185829163,0.7172859450726979,0.030492730210016156,0.9612830425721826
0.13518443703651428,0.7172859450726979,0.030896607431340872,0.9612830425721826
0.13502483069896698,0.7176898222940227,0.030896607431340872,0.9612830425721826
0.13495893776416779,0.7176898222940227,0.031098546042003232,0.9612830425721826
0.13479188084602356,0.718497576736672,0.031098546042003232,0.9612830425721826
0.13474377989768982,0.718497576736672,0.03150242326332795,0.9612830425721826
0.1346849799156189,0.7189014539579968,0.03150242326332795,0.9612830425721826
0.13463354110717773,0.7189014539579968,0.031704361873990304,0.9612830425721826
0.13444039225578308,0.7205169628432956,0.031704361873990304,0.9612830425721826
0.13439835608005524,0.7205169628432956,0.03210823909531502,0.9612830425721826
0.1342039555311203,0.7215266558966075,0.03210823909531502,0.9612830425721826
0.1341649740934372,0.7215266558966075,0.03231017770597738,0.9612830425721826
0.13400253653526306,0.7227382875605816,0.03231017770597738,0.9612830425721826
0.13387764990329742,0.7227382875605816,0.03251211631663974,0.9612830425721826
0.13373713195323944,0.723546042003231,0.03251211631663974,0.9612830425721826
0.13372214138507843,0.723546042003231,0.0327140549273021,0.9612830425721826
0.1334753930568695,0.7241518578352181,0.0327140549273021,0.9612830425721826
0.13344040513038635,0.7241518578352181,0.03291599353796446,0.9612830425721826
0.13294939696788788,0.7261712439418416,0.03291599353796446,0.9612830425721826
0.13292768597602844,0.7261712439418416,0.033117932148626815,0.9612830425721826
0.13277365267276764,0.7277867528271406,0.033117932148626815,0.9612830425721826
0.1326761543750763,0.7277867528271406,0.033521809369951534,0.9612830425721826
0.13223432004451752,0.7298061389337641,0.033521809369951534,0.9612830425721826
0.13220417499542236,0.7298061389337641,0.033723747980613894,0.9612830425721826
0.13191749155521393,0.7306138933764136,0.033723747980613894,0.9612830425721826
0.13189563155174255,0.7306138933764136,0.033925686591276254,0.9612830425721826
0.1318347305059433,0.7312197092084006,0.033925686591276254,0.9612830425721826
0.13175512850284576,0.7312197092084006,0.03412762520193861,0.9612830425721826
0.13162918388843536,0.7318255250403877,0.03412762520193861,0.9612830425721826
0.13155288994312286,0.7318255250403877,0.034531502423263326,0.9612830425721826
0.13144241273403168,0.7328352180936996,0.034531502423263326,0.9612830425721826
0.13144034147262573,0.7328352180936996,0.034733441033925685,0.9612830425721826
0.1312033087015152,0.7346526655896607,0.034733441033925685,0.9612830425721826
0.1309380829334259,0.7346526655896607,0.034935379644588045,0.9612830425721826
0.1307363659143448,0.7352584814216478,0.034935379644588045,0.9612830425721826
0.13066884875297546,0.7352584814216478,0.035137318255250405,0.9612830425721826
0.13060420751571655,0.7354604200323102,0.035137318255250405,0.9612830425721826
0.1305198073387146,0.7354604200323102,0.035541195476575124,0.9612830425721826
0.13023023307323456,0.7362681744749596,0.035541195476575124,0.9612830425721826
0.13021253049373627,0.7362681744749596,0.03574313408723748,0.9612830425721826
0.12944741547107697,0.7384894991922456,0.03574313408723748,0.9612830425721826
0.12939926981925964,0.7384894991922456,0.03594507269789984,0.9612830425721826
0.12909570336341858,0.739297253634895,0.03594507269789984,0.9612830425721826
0.12908169627189636,0.739297253634895,0.036147011308562196,0.9612830425721826
0.12883903086185455,0.7405088852988692,0.036147011308562196,0.9612830425721826
0.1288360357284546,0.7405088852988692,0.036348949919224556,0.9612830425721826
0.12842637300491333,0.742124394184168,0.036348949919224556,0.9612830425721826
0.12832868099212646,0.742124394184168,0.036550888529886916,0.9612830425721826
0.12824057042598724,0.7427302100161551,0.036550888529886916,0.9612830425721826
0.1282155066728592,0.7427302100161551,0.036752827140549275,0.9612830425721826
0.12805230915546417,0.7435379644588045,0.036752827140549275,0.9612830425721826
0.12790197134017944,0.7435379644588045,0.036954765751211635,0.9612830425721826
0.12789098918437958,0.7437399030694669,0.036954765751211635,0.9612830425721826
0.12780793011188507,0.7437399030694669,0.03715670436187399,0.9612830425721826
0.1277298629283905,0.7441437802907916,0.03715670436187399,0.9612830425721826
0.12772144377231598,0.7441437802907916,0.03735864297253635,0.9612830425721826
0.12736639380455017,0.7459612277867528,0.03735864297253635,0.9612830425721826
0.12727560102939606,0.7459612277867528,0.03756058158319871,0.9612830425721826
0.1271345615386963,0.7465670436187399,0.03756058158319871,0.9612830425721826
0.1271112859249115,0.7465670436187399,0.03776252019386107,0.9612830425721826
0.12700442969799042,0.7467689822294022,0.03776252019386107,0.9612830425721826
0.1269991099834442,0.7467689822294022,0.03796445880452343,0.9612830425721826
0.1268896609544754,0.747172859450727,0.03796445880452343,0.9612830425721826
0.1268780678510666,0.747172859450727,0.038166397415185786,0.9612830425721826
0.12640643119812012,0.7479806138933764,0.038166397415185786,0.9612830425721826
0.1263967752456665,0.7479806138933764,0.03836833602584814,0.9612830425721826
0.12624548375606537,0.7485864297253635,0.03836833602584814,0.9612830425721826
0.12622329592704773,0.7485864297253635,0.0385702746365105,0.9612830425721826
0.1255626380443573,0.7508077544426495,0.0385702746365105,0.9612830425721826
0.12552723288536072,0.7508077544426495,0.03897415185783522,0.9612830425721826
0.12536492943763733,0.7518174474959612,0.03897415185783522,0.9612830425721826
0.12531712651252747,0.7518174474959612,0.03917609046849758,0.9612830425721826
0.1251584142446518,0.7520193861066236,0.03917609046849758,0.9612830425721826
0.1250499039888382,0.7520193861066236,0.0395799676898223,0.9612830425721826
0.12502872943878174,0.752221324717286,0.0395799676898223,0.9612830425721826
0.1250094175338745,0.752221324717286,0.03978190630048465,0.9612830425721826
0.12492980808019638,0.7526252019386107,0.03978190630048465,0.9612830425721826
0.12488030642271042,0.7526252019386107,0.03998384491114701,0.9612830425721826
0.1247018501162529,0.7536348949919225,0.03998384491114701,0.9612830425721826
0.12464869767427444,0.7536348949919225,0.04018578352180937,0.9612830425721826
0.12448503077030182,0.7544426494345718,0.04018578352180937,0.9612830425721826
0.12446700036525726,0.7544426494345718,0.04038772213247173,0.9612830425721826
0.12445733696222305,0.7546445880452343,0.04038772213247173,0.9612830425721826
0.12437134981155396,0.7546445880452343,0.04079159935379645,0.9612830425721826
0.12350334227085114,0.7574717285945073,0.04079159935379645,0.9612830425721826
0.12344431132078171,0.7574717285945073,0.04099353796445881,0.9612830425721826
0.12326790392398834,0.7584814216478191,0.04099353796445881,0.9612830425721826
0.12326374650001526,0.7584814216478191,0.04119547657512116,0.9612830425721826
0.12276439368724823,0.7615105008077544,0.04119547657512116,0.9612830425721826
0.1227225661277771,0.7615105008077544,0.04139741518578352,0.9612830425721826
0.12247622013092041,0.7621163166397416,0.04139741518578352,0.9612830425721826
0.12245994806289673,0.7621163166397416,0.0420032310177706,0.9612830425721826
0.1223210021853447,0.7627221324717286,0.0420032310177706,0.9612830425721826
0.12227071821689606,0.7627221324717286,0.04240710823909531,0.9612830425721826
0.12198016792535782,0.7645395799676898,0.04240710823909531,0.9612830425721826
0.12190273404121399,0.7645395799676898,0.04281098546042003,0.9612830425721826
0.12147492170333862,0.7671647819063004,0.04281098546042003,0.9612830425721826
0.12146858125925064,0.7671647819063004,0.04301292407108239,0.9612830425721826
0.12137366086244583,0.7675686591276252,0.04301292407108239,0.9612830425721826
0.1213545948266983,0.7675686591276252,0.04321486268174475,0.9612830425721826
0.1213463619351387,0.7677705977382876,0.04321486268174475,0.9612830425721826
0.12131837010383606,0.7677705977382876,0.04341680129240711,0.9612830425721826
0.12112834304571152,0.7691841680129241,0.04341680129240711,0.9612830425721826
0.12092465162277222,0.7691841680129241,0.04361873990306947,0.9612830425721826
0.1208750307559967,0.7693861066235864,0.04361873990306947,0.9612830425721826
0.12086524814367294,0.7693861066235864,0.04382067851373182,0.9612830425721826
0.12082002311944962,0.7697899838449112,0.04382067851373182,0.9612830425721826
0.1208123117685318,0.7697899838449112,0.04402261712439418,0.9612830425721826
0.12063629925251007,0.7707996768982229,0.04402261712439418,0.9612830425721826
0.12052321434020996,0.7707996768982229,0.0444264943457189,0.9612830425721826
0.12038490921258926,0.77140549273021,0.0444264943457189,0.9612830425721826
0.1203121617436409,0.77140549273021,0.04462843295638126,0.9612830425721826
0.12031067162752151,0.7716074313408724,0.04462843295638126,0.9612830425721826
0.12026380002498627,0.7716074313408724,0.045032310177705974,0.9612830425721826
0.12009759247303009,0.7722132471728594,0.045032310177705974,0.9612830425721826
0.12009093165397644,0.7722132471728594,0.045234248788368334,0.9612830425721826
0.11994270235300064,0.7728190630048465,0.045234248788368334,0.9612830425721826
0.11990518122911453,0.7728190630048465,0.04543618739903069,0.9612830425721826
0.11967159807682037,0.7738287560581584,0.04543618739903069,0.9612830425721826
0.11964762210845947,0.7738287560581584,0.04563812600969305,0.9612830425721826
0.11960719525814056,0.7740306946688207,0.04563812600969305,0.9612830425721826
0.11956530809402466,0.7740306946688207,0.04584006462035541,0.9612830425721826
0.1191454827785492,0.777059773828756,0.04584006462035541,0.9612830425721826
0.11907820403575897,0.777059773828756,0.046445880452342485,0.9612830425721826
0.1189451739192009,0.7778675282714055,0.046445880452342485,0.9612830425721826
0.11889753490686417,0.7778675282714055,0.046849757673667204,0.9612830425721826
0.11885260790586472,0.7784733441033925,0.046849757673667204,0.9612830425721826
0.1188238337635994,0.7784733441033925,0.047051696284329564,0.9612830425721826
0.11881033331155777,0.778675282714055,0.047051696284329564,0.9612830425721826
0.11867436021566391,0.778675282714055,0.047253634894991924,0.9612830425721826
0.11849933862686157,0.7796849757673667,0.047253634894991924,0.9612830425721826
0.1184079647064209,0.7796849757673667,0.04745557350565428,0.9612830425721826
0.11826667189598083,0.7810985460420032,0.04745557350565428,0.9612830425721826
0.11825508624315262,0.7810985460420032,0.04765751211631664,0.9612830425721826
0.11824796348810196,0.7813004846526656,0.04765751211631664,0.9612830425721826
0.11823414266109467,0.7813004846526656,0.047859450726978996,0.9612830425721826
0.1179790049791336,0.7819063004846527,0.047859450726978996,0.9612830425721826
0.11797754466533661,0.7819063004846527,0.048061389337641355,0.9612830425721826
0.11736391484737396,0.7841276252019386,0.048061389337641355,0.9612830425721826
0.11731524765491486,0.7841276252019386,0.048465266558966075,0.9612830425721826
0.11728636175394058,0.784329563812601,0.048465266558966075,0.9612830425721826
0.1172630712389946,0.784329563812601,0.048667205169628434,0.9612830425721826
0.11698055267333984,0.7859450726978998,0.048667205169628434,0.9612830425721826
0.11695577949285507,0.7859450726978998,0.048869143780290794,0.9612830425721826
0.11694268137216568,0.7863489499192245,0.048869143780290794,0.9612830425721826
0.11688221991062164,0.7863489499192245,0.04907108239095315,0.9612830425721826
0.1167277991771698,0.7869547657512116,0.04907108239095315,0.9612830425721826
0.11664871126413345,0.7869547657512116,0.049273021001615507,0.9612830425721826
0.11625660955905914,0.7883683360258481,0.049273021001615507,0.9612830425721826
0.11621488630771637,0.7883683360258481,0.049676898222940226,0.9612830425721826
0.11598735302686691,0.7895799676898223,0.049676898222940226,0.9612830425721826
0.11596477031707764,0.7895799676898223,0.049878836833602586,0.9612830425721826
0.11571642011404037,0.7903877221324718,0.049878836833602586,0.9612830425721826
0.11560745537281036,0.7903877221324718,0.050282714054927305,0.9612830425721826
0.11538684368133545,0.7907915993537964,0.050282714054927305,0.9612830425721826
0.11530201137065887,0.7907915993537964,0.05088852988691438,0.9612830425721826
0.11467104405164719,0.7938206785137318,0.05088852988691438,0.9612830425721826
0.11465608328580856,0.7938206785137318,0.05109046849757674,0.9612830425721826
0.11463859677314758,0.7942245557350566,0.05109046849757674,0.9612830425721826
0.11458266526460648,0.7942245557350566,0.051494345718901456,0.9612830425721826
0.11451354622840881,0.7946284329563813,0.051494345718901456,0.9612830425721826
0.11450359970331192,0.7946284329563813,0.051696284329563816,0.9612830425721826
0.11417798697948456,0.7968497576736672,0.051696284329563816,0.9612830425721826
0.11412733048200607,0.7968497576736672,0.05189822294022617,0.9612830425721826
0.11399277299642563,0.7976575121163166,0.05189822294022617,0.9612830425721826
0.11398289352655411,0.7976575121163166,0.05210016155088853,0.9612830425721826
0.11389978229999542,0.797859450726979,0.05210016155088853,0.9612830425721826
0.11384988576173782,0.797859450726979,0.05230210016155089,0.9612830425721826
0.11372626572847366,0.7990710823909531,0.05230210016155089,0.9612830425721826
0.11370650678873062,0.7990710823909531,0.05250403877221325,0.9612830425721826
0.1135864108800888,0.7998788368336026,0.05250403877221325,0.9612830425721826
0.11344864219427109,0.7998788368336026,0.05290791599353797,0.9612830425721826
0.1134224385023117,0.800686591276252,0.05290791599353797,0.9612830425721826
0.11339262127876282,0.800686591276252,0.05310985460420032,0.9612830425721826
0.11333829164505005,0.8008885298869144,0.05310985460420032,0.9612830425721826
0.11331020295619965,0.8008885298869144,0.05331179321486268,0.9612830425721826
0.11325250566005707,0.8012924071082391,0.05331179321486268,0.9612830425721826
0.11321902275085449,0.8012924071082391,0.05351373182552504,0.9612830425721826
0.11319845169782639,0.8014943457189014,0.05351373182552504,0.9612830425721826
0.11313190311193466,0.8014943457189014,0.0537156704361874,0.9612830425721826
0.11304852366447449,0.8018982229402262,0.0537156704361874,0.9612830425721826
0.11302300542593002,0.8018982229402262,0.05411954765751212,0.9612830425721826
0.11263071000576019,0.8045234248788369,0.05411954765751212,0.9612830425721826
0.11244303733110428,0.8045234248788369,0.05452342487883683,0.9612830425721826
0.11237463355064392,0.8051292407108239,0.05452342487883683,0.9612830425721826
0.1123741865158081,0.8051292407108239,0.05472536348949919,0.9612830425721826
0.11237302422523499,0.8053311793214862,0.05472536348949919,0.9612830425721826
0.11236115545034409,0.8053311793214862,0.05492730210016155,0.9612830425721826
0.11230311542749405,0.8059369951534734,0.05492730210016155,0.9612830425721826
0.11225396394729614,0.8059369951534734,0.05512924071082391,0.9612830425721826
0.11222274601459503,0.8065428109854604,0.05512924071082391,0.9612830425721826
0.11188890039920807,0.8065428109854604,0.05634087237479806,0.9612830425721826
0.11168865859508514,0.8071486268174475,0.05634087237479806,0.9612830425721826
0.11162466555833817,0.8071486268174475,0.05654281098546042,0.9612830425721826
0.11149240285158157,0.8075525040387722,0.05654281098546042,0.9612830425721826
0.11145990341901779,0.8075525040387722,0.05674474959612278,0.9612830425721826
0.11137256771326065,0.807956381260097,0.05674474959612278,0.9612830425721826
0.11131545901298523,0.807956381260097,0.05694668820678514,0.9612830425721826
0.11107819527387619,0.8081583198707593,0.05694668820678514,0.9612830425721826
0.11098086833953857,0.8081583198707593,0.05735056542810985,0.9612830425721826
0.11087927222251892,0.808562197092084,0.05735056542810985,0.9612830425721826
0.11082949489355087,0.808562197092084,0.05795638126009693,0.9612830425721826
0.11070550978183746,0.8095718901453958,0.05795638126009693,0.9612830425721826
0.11070062965154648,0.8095718901453958,0.05815831987075929,0.9612830425721826
0.11029971390962601,0.8109854604200323,0.05815831987075929,0.9612830425721826
0.11028189212083817,0.8109854604200323,0.058562197092084003,0.9612830425721826
0.11026240885257721,0.8111873990306947,0.058562197092084003,0.9612830425721826
0.11019895225763321,0.8111873990306947,0.05876413570274636,0.9612830425721826
0.11007380485534668,0.8119951534733441,0.05876413570274636,0.9612830425721826
0.10994420200586319,0.8119951534733441,0.05896607431340872,0.9612830425721826
0.10979937762022018,0.8123990306946688,0.05896607431340872,0.9612830425721826
0.10971346497535706,0.8123990306946688,0.05936995153473344,0.9612830425721826
0.10936693102121353,0.8138126009693053,0.05936995153473344,0.9612830425721826
0.10936246812343597,0.8138126009693053,0.0595718901453958,0.9612830425721826
0.10922828316688538,0.8144184168012925,0.0595718901453958,0.9612830425721826
0.10922461003065109,0.8144184168012925,0.05977382875605816,0.9612830425721826
0.10915303975343704,0.8146203554119548,0.05977382875605816,0.9612830425721826
0.1091025173664093,0.8146203554119548,0.059975767366720514,0.9612830425721826
0.10909410566091537,0.8148222940226171,0.059975767366720514,0.9612830425721826
0.1090838685631752,0.8148222940226171,0.060177705977382874,0.9612830425721826
0.10905329138040543,0.8152261712439418,0.060177705977382874,0.9612830425721826
0.1089850440621376,0.8152261712439418,0.060379644588045234,0.9612830425721826
0.10893259197473526,0.8160339256865913,0.060379644588045234,0.9612830425721826
0.10891291499137878,0.8160339256865913,0.06058158319870759,0.9612830425721826
0.10878875851631165,0.8162358642972536,0.06058158319870759,0.9612830425721826
0.10866858810186386,0.8162358642972536,0.06078352180936995,0.9612830425721826
0.10862869024276733,0.816437802907916,0.06078352180936995,0.9612830425721826
0.10850321501493454,0.816437802907916,0.06098546042003231,0.9612830425721826
0.10837919265031815,0.817043618739903,0.06098546042003231,0.9612830425721826
0.10820669680833817,0.817043618739903,0.061389337641357025,0.9612830425721826
0.1080903559923172,0.8176494345718901,0.061389337641357025,0.9612830425721826
0.10800047218799591,0.8176494345718901,0.061591276252019385,0.9612830425721826
0.10790546983480453,0.8180533117932148,0.061591276252019385,0.9612830425721826
0.10775363445281982,0.8180533117932148,0.061995153473344104,0.9612830425721826
0.1076459065079689,0.818659127625202,0.061995153473344104,0.9612830425721826
0.10756511241197586,0.818659127625202,0.062197092084006464,0.9612830425721826
0.10755937546491623,0.8188610662358643,0.062197092084006464,0.9612830425721826
0.10755149275064468,0.8188610662358643,0.062399030694668824,0.9612830425721826
0.10751340538263321,0.8190630048465266,0.062399030694668824,0.9612830425721826
0.10745017975568771,0.8190630048465266,0.06260096930533118,0.9612830425721826
0.1073555201292038,0.8194668820678513,0.06260096930533118,0.9612830425721826
0.10733626782894135,0.8194668820678513,0.06280290791599354,0.9612830425721826
0.10696553438901901,0.8202746365105008,0.06280290791599354,0.9612830425721826
0.1069495677947998,0.8202746365105008,0.0630048465266559,0.9612830425721826
0.10662827640771866,0.8224959612277868,0.0630048465266559,0.9612830425721826
0.10662207007408142,0.8224959612277868,0.06320678513731826,0.9612830425721826
0.10652099549770355,0.8226978998384491,0.06320678513731826,0.9612830425721826
0.10649867355823517,0.8226978998384491,0.06340872374798061,0.9612830425721826
0.10640402138233185,0.8228998384491115,0.06340872374798061,0.9612830425721826
0.10636843740940094,0.8228998384491115,0.06361066235864297,0.9612830425721826
0.10629355907440186,0.8233037156704361,0.06361066235864297,0.9612830425721826
0.10620295256376266,0.8233037156704361,0.0640145395799677,0.9612830425721826
0.10608858615159988,0.8239095315024233,0.0640145395799677,0.9612830425721826
0.10606531798839569,0.8239095315024233,0.06421647819063005,0.9612830425721826
0.10573175549507141,0.8249192245557351,0.06421647819063005,0.9612830425721826
0.10572239756584167,0.8249192245557351,0.06441841680129241,0.9612830425721826
0.10570012778043747,0.8251211631663974,0.06441841680129241,0.9612830425721826
0.10569559037685394,0.8251211631663974,0.06462035541195477,0.9612830425721826
0.10552696138620377,0.8253231017770598,0.06462035541195477,0.9612830425721826
0.10549046099185944,0.8253231017770598,0.06482229402261712,0.9612830425721826
0.10540290176868439,0.8259289176090469,0.06482229402261712,0.9612830425721826
0.10532119870185852,0.8259289176090469,0.06522617124394184,0.9612830425721826
0.10514289885759354,0.8265347334410339,0.06522617124394184,0.9612830425721826
0.10495783388614655,0.8265347334410339,0.06583198707592892,0.9612830425721826
0.10474780946969986,0.8273424878836834,0.06583198707592892,0.9612830425721826
0.10473792254924774,0.8273424878836834,0.06603392568659128,0.9612830425721826
0.10469527542591095,0.8277463651050081,0.06603392568659128,0.9612830425721826
0.10468971729278564,0.8277463651050081,0.06623586429725363,0.9612830425721826
0.10447133332490921,0.8281502423263328,0.06623586429725363,0.9612830425721826
0.10446220636367798,0.8281502423263328,0.066437802907916,0.9612830425721826
0.10436832904815674,0.8285541195476576,0.066437802907916,0.9612830425721826
0.10434668511152267,0.8285541195476576,0.06684168012924072,0.9612830425721826
0.1043289303779602,0.8287560581583199,0.06684168012924072,0.9612830425721826
0.10425443947315216,0.8287560581583199,0.06724555735056542,0.9612830425721826
0.10423431545495987,0.8289579967689822,0.06724555735056542,0.9612830425721826
0.10423308610916138,0.8289579967689822,0.06744749596122779,0.9612830425721826
0.10422426462173462,0.8291599353796446,0.06744749596122779,0.9612830425721826
0.10422338545322418,0.8291599353796446,0.06764943457189014,0.9612830425721826
0.10390645265579224,0.8313812600969306,0.06764943457189014,0.9612830425721826
0.10377593338489532,0.8313812600969306,0.06785137318255251,0.9612830425721826
0.10362476110458374,0.8317851373182552,0.06785137318255251,0.9612830425721826
0.10354835540056229,0.8317851373182552,0.06825525040387723,0.9612830425721826
0.10332362353801727,0.8329967689822294,0.06825525040387723,0.9612830425721826
0.10322442650794983,0.8329967689822294,0.06865912762520193,0.9612830425721826
0.1031385064125061,0.8334006462035541,0.06865912762520193,0.9612830425721826
0.1030418649315834,0.8334006462035541,0.06906300484652665,0.9612830425721826
0.10298771411180496,0.8338045234248789,0.06906300484652665,0.9612830425721826
0.10286053270101547,0.8338045234248789,0.06966882067851374,0.9612830425721826
0.10269474983215332,0.8346122778675282,0.06966882067851374,0.9612830425721826
0.10259480774402618,0.8346122778675282,0.07007269789983844,0.9612830425721826
0.10221970081329346,0.8374394184168013,0.07007269789983844,0.9612830425721826
0.10221806913614273,0.8374394184168013,0.07027463651050081,0.9612830425721826
0.10217489302158356,0.837843295638126,0.07027463651050081,0.9612830425721826
0.10216659307479858,0.837843295638126,0.07067851373182553,0.9612830425721826
0.10215359181165695,0.8380452342487884,0.07067851373182553,0.9612830425721826
0.1021522656083107,0.8380452342487884,0.07088045234248788,0.9612830425721826
0.10197474807500839,0.8384491114701131,0.07088045234248788,0.9612830425721826
0.10197320580482483,0.8384491114701131,0.07108239095315025,0.9612830425721826
0.10172292590141296,0.840064620355412,0.07108239095315025,0.9612830425721826
0.10172136127948761,0.840064620355412,0.0712843295638126,0.9612830425721826
0.10169309377670288,0.8408723747980614,0.0712843295638126,0.9612830425721826
0.1016128659248352,0.8408723747980614,0.07148626817447495,0.9612830425721826
0.10154569894075394,0.8412762520193862,0.07148626817447495,0.9612830425721826
0.1014256551861763,0.8412762520193862,0.07209208400646204,0.9612830425721826
0.10119297355413437,0.8424878836833603,0.07209208400646204,0.9612830425721826
0.10113324224948883,0.8424878836833603,0.07249596122778676,0.9612830425721826
0.10101055353879929,0.8426898222940227,0.07249596122778676,0.9612830425721826
0.10099829733371735,0.8426898222940227,0.07269789983844911,0.9612830425721826
0.10095644742250443,0.842891760904685,0.07269789983844911,0.9612830425721826
0.10091555863618851,0.842891760904685,0.07310177705977383,0.9612830425721826
0.10066140443086624,0.8441033925686591,0.07310177705977383,0.9612830425721826
0.1004851758480072,0.8441033925686591,0.07350565428109855,0.9612830425721826
0.1003914475440979,0.8443053311793215,0.07350565428109855,0.9612830425721826
0.10031884908676147,0.8443053311793215,0.07390953150242327,0.9612830425721826
0.10030128806829453,0.8445072697899838,0.07390953150242327,0.9612830425721826
0.1002882570028305,0.8445072697899838,0.07411147011308562,0.9612830425721826
0.10024310648441315,0.8447092084006462,0.07411147011308562,0.9612830425721826
0.10023940354585648,0.8447092084006462,0.07431340872374798,0.9612830425721826
0.10017933696508408,0.8449111470113085,0.07431340872374798,0.9612830425721826
0.10015261173248291,0.8449111470113085,0.07451534733441034,0.9612830425721826
0.10008885711431503,0.845113085621971,0.07451534733441034,0.9612830425721826
0.10008058696985245,0.845113085621971,0.0747172859450727,0.9612830425721826
0.09993527829647064,0.8459208400646203,0.0747172859450727,0.9612830425721826
0.09989458322525024,0.8459208400646203,0.07491922455573506,0.9612830425721826
0.09979218989610672,0.8467285945072698,0.07491922455573506,0.9612830425721826
0.09977895766496658,0.8467285945072698,0.07512116316639741,0.9612830425721826
0.0994943231344223,0.8473344103392568,0.07512116316639741,0.9612830425721826
0.09946342557668686,0.8473344103392568,0.07532310177705977,0.9612830425721826
0.09938010573387146,0.847940226171244,0.07532310177705977,0.9612830425721826
0.09921763837337494,0.847940226171244,0.07592891760904685,0.9612830425721826
0.098973348736763,0.8491518578352181,0.07592891760904685,0.9612830425721826
0.098937027156353,0.8491518578352181,0.07633279483037157,0.9612830425721826
0.09885427355766296,0.8501615508885298,0.07633279483037157,0.9612830425721826
0.09879201650619507,0.8501615508885298,0.07653473344103393,0.9612830425721826
0.09876804053783417,0.8503634894991923,0.07653473344103393,0.9612830425721826
0.0986710637807846,0.8503634894991923,0.077140549273021,0.9612830425721826
0.09855598211288452,0.8509693053311793,0.077140549273021,0.9612830425721826
0.09853567183017731,0.8509693053311793,0.07734248788368336,0.9612830425721826
0.09840457886457443,0.8523828756058158,0.07734248788368336,0.9612830425721826
0.09834469109773636,0.8523828756058158,0.07754442649434572,0.9612830425721826
0.09811849147081375,0.8533925686591276,0.07754442649434572,0.9612830425721826
0.09805050492286682,0.8533925686591276,0.07794830371567044,0.9612830425721826
0.09790964424610138,0.8539983844911146,0.07794830371567044,0.9612830425721826
0.09780438244342804,0.8539983844911146,0.07835218093699516,0.9612830425721826
0.09743025153875351,0.8550080775444265,0.07835218093699516,0.9612830425721826
0.09742924571037292,0.8550080775444265,0.07855411954765751,0.9612830425721826
0.09735967963933945,0.8554119547657512,0.07855411954765751,0.9612830425721826
0.09735558182001114,0.8554119547657512,0.07875605815831987,0.9612830425721826
0.09733030200004578,0.8560177705977383,0.07875605815831987,0.9612830425721826
0.09732593595981598,0.8560177705977383,0.0791599353796446,0.9612830425721826
0.09719105064868927,0.856421647819063,0.0791599353796446,0.9612830425721826
0.09711392968893051,0.856421647819063,0.07936187399030695,0.9612830425721826
0.0969664677977562,0.8570274636510501,0.07936187399030695,0.9612830425721826
0.0969463586807251,0.8570274636510501,0.0795638126009693,0.9612830425721826
0.09678331017494202,0.8578352180936996,0.0795638126009693,0.9612830425721826
0.09676419198513031,0.8578352180936996,0.07976575121163167,0.9612830425721826
0.09667955338954926,0.8590468497576736,0.07976575121163167,0.9612830425721826
0.0966155081987381,0.8590468497576736,0.08016962843295639,0.9612830425721826
0.09625839442014694,0.8606623586429726,0.08016962843295639,0.9612830425721826
0.09622520208358765,0.8606623586429726,0.0805735056542811,0.9612830425721826
0.0958251953125,0.8628836833602584,0.0805735056542811,0.9612830425721826
0.095745749771595,0.8628836833602584,0.08097738287560581,0.9612830425721826
0.09570055454969406,0.8630856219709209,0.08097738287560581,0.9612830425721826
0.0956699550151825,0.8630856219709209,0.08138126009693053,0.9612830425721826
0.09561534225940704,0.8632875605815832,0.08138126009693053,0.9612830425721826
0.09548014402389526,0.8632875605815832,0.08178513731825525,0.9612830425721826
0.09534294903278351,0.8636914378029079,0.08178513731825525,0.9612830425721826
0.09533730894327164,0.8636914378029079,0.08198707592891762,0.9612830425721826
0.09527362883090973,0.8640953150242326,0.08198707592891762,0.9612830425721826
0.09518967568874359,0.8640953150242326,0.08259289176090469,0.9612830425721826
0.0951632633805275,0.864297253634895,0.08259289176090469,0.9612830425721826
0.09502888470888138,0.864297253634895,0.08279483037156704,0.9612830425721826
0.09485331922769547,0.8655088852988692,0.08279483037156704,0.9612830425721826
0.09477465599775314,0.8655088852988692,0.08299676898222941,0.9612830425721826
0.09470291435718536,0.8659127625201939,0.08299676898222941,0.9612830425721826
0.09463120251893997,0.8659127625201939,0.08319870759289176,0.9612830425721826
0.09444194287061691,0.8663166397415186,0.08319870759289176,0.9612830425721826
0.09433041512966156,0.8663166397415186,0.08380452342487883,0.9612830425721826
0.09428142011165619,0.8669224555735057,0.08380452342487883,0.9612830425721826
0.094249427318573,0.8669224555735057,0.08420840064620355,0.9612830425721826
0.09423520416021347,0.867124394184168,0.08420840064620355,0.9612830425721826
0.09415316581726074,0.867124394184168,0.08441033925686592,0.9612830425721826
0.09382904320955276,0.8677302100161551,0.08441033925686592,0.9612830425721826
0.09368152916431427,0.8677302100161551,0.08481421647819062,0.9612830425721826
0.09363885968923569,0.8681340872374798,0.08481421647819062,0.9612830425721826
0.09356667101383209,0.8681340872374798,0.08501615508885299,0.9612830425721826
0.09355954080820084,0.8683360258481422,0.08501615508885299,0.9612830425721826
0.09352646768093109,0.8683360258481422,0.08521809369951534,0.9612830425721826
0.0932731106877327,0.869345718901454,0.08521809369951534,0.9612830425721826
0.09323863685131073,0.869345718901454,0.08542003231017771,0.9612830425721826
0.09322435408830643,0.8697495961227787,0.08542003231017771,0.9612830425721826
0.09312818199396133,0.8697495961227787,0.08602584814216478,0.9612830425721826
0.09301140159368515,0.8701534733441034,0.08602584814216478,0.9612830425721826
0.09299223870038986,0.8701534733441034,0.08622778675282713,0.9612830425721826
0.09289524704217911,0.8705573505654282,0.08622778675282713,0.9612830425721826
0.09284001588821411,0.8705573505654282,0.0864297253634895,0.9612830425721826
0.09275591373443604,0.8715670436187399,0.0864297253634895,0.9612830425721826
0.09270935505628586,0.8715670436187399,0.08683360258481422,0.9612830425721826
0.09269113838672638,0.8719709208400647,0.08683360258481422,0.9612830425721826
0.09259586036205292,0.8719709208400647,0.08703554119547657,0.9612830425721826
0.09259521961212158,0.872172859450727,0.08703554119547657,0.9612830425721826
0.0923541784286499,0.872172859450727,0.08784329563812601,0.9612830425721826
0.09225941449403763,0.872778675282714,0.08784329563812601,0.9612830425721826
0.09225084632635117,0.872778675282714,0.08804523424878836,0.9612830425721826
0.09205804020166397,0.8733844911147012,0.08804523424878836,0.9612830425721826
0.0920078232884407,0.8733844911147012,0.08824717285945073,0.9612830425721826
0.09183255583047867,0.8741922455573505,0.08824717285945073,0.9612830425721826
0.09178868681192398,0.8741922455573505,0.0888529886914378,0.9612830425721826
0.09169427305459976,0.8745961227786753,0.0888529886914378,0.9612830425721826
0.09157929569482803,0.8745961227786753,0.08925686591276252,0.9612830425721826
0.09149830788373947,0.8752019386106623,0.08925686591276252,0.9612830425721826
0.0914054587483406,0.8752019386106623,0.08945880452342488,0.9612830425721826
0.09098666161298752,0.8760096930533118,0.08945880452342488,0.9612830425721826
0.09082461893558502,0.8760096930533118,0.09006462035541195,0.9612830425721826
0.09070726484060287,0.8768174474959612,0.09006462035541195,0.9612830425721826
0.09055819362401962,0.8768174474959612,0.09087237479806139,0.9612830425721826
0.09026720374822617,0.8774232633279483,0.09087237479806139,0.9612830425721826
0.09021959453821182,0.8774232633279483,0.09107431340872375,0.9612830425721826
0.09021639823913574,0.8776252019386107,0.09107431340872375,0.9612830425721826
0.09016437828540802,0.8776252019386107,0.09147819063004846,0.9612830425721826
0.0899503156542778,0.8788368336025848,0.09147819063004846,0.9612830425721826
0.089909628033638,0.8788368336025848,0.09168012924071083,0.9612830425721826
0.08988755196332932,0.8790387722132472,0.09168012924071083,0.9612830425721826
0.0897478461265564,0.8790387722132472,0.0922859450726979,0.9612830425721826
0.08970070630311966,0.8792407108239095,0.0922859450726979,0.9612830425721826
0.08959522843360901,0.8792407108239095,0.09268982229402262,0.9612830425721826
0.08949308842420578,0.8798465266558966,0.09268982229402262,0.9612830425721826
0.08941945433616638,0.8798465266558966,0.09289176090468497,0.9612830425721826
0.08934067189693451,0.8802504038772213,0.09289176090468497,0.9612830425721826
0.08930057287216187,0.8802504038772213,0.09309369951534734,0.9612830425721826
0.0892462506890297,0.8804523424878837,0.09309369951534734,0.9612830425721826
0.08920837938785553,0.8804523424878837,0.09329563812600969,0.9612830425721826
0.089155413210392,0.880654281098546,0.09329563812600969,0.9612830425721826
0.0890359878540039,0.880654281098546,0.09410339256865913,0.9612830425721826
0.08899487555027008,0.8808562197092084,0.09410339256865913,0.9612830425721826
0.08884815871715546,0.8808562197092084,0.0947092084006462,0.9612830425721826
0.0887020081281662,0.8816639741518578,0.0947092084006462,0.9612830425721826
0.08851297199726105,0.8816639741518578,0.09511308562197092,0.9612830425721826
0.08836209028959274,0.8824717285945073,0.09511308562197092,0.9612830425721826
0.0883515477180481,0.8824717285945073,0.09531502423263329,0.9612830425721826
0.08820689469575882,0.8830775444264943,0.09531502423263329,0.9612830425721826
0.08796542882919312,0.8830775444264943,0.09551696284329564,0.9612830425721826
0.08790941536426544,0.8834814216478191,0.09551696284329564,0.9612830425721826
0.08787628263235092,0.8834814216478191,0.09571890145395799,0.9612830425721826
0.08787132799625397,0.8836833602584814,0.09571890145395799,0.9612830425721826
0.0878349170088768,0.8836833602584814,0.09592084006462036,0.9612830425721826
0.08782869577407837,0.8838852988691438,0.09592084006462036,0.9612830425721826
0.0877922773361206,0.8838852988691438,0.09612277867528271,0.9612830425721826
0.08778944611549377,0.8840872374798061,0.09612277867528271,0.9612830425721826
0.08769296109676361,0.8840872374798061,0.09693053311793215,0.9612830425721826
0.08752187341451645,0.8846930533117933,0.09693053311793215,0.9612830425721826
0.08743257820606232,0.8846930533117933,0.0971324717285945,0.9612830425721826
0.08733911067247391,0.885702746365105,0.0971324717285945,0.9612830425721826
0.0871870368719101,0.885702746365105,0.09733441033925687,0.9612830425721826
0.08669044822454453,0.8871163166397416,0.09733441033925687,0.9612830425721826
0.08664671331644058,0.8871163166397416,0.09753634894991922,0.9612830425721826
0.0865803211927414,0.8873182552504039,0.09753634894991922,0.9612830425721826
0.08653764426708221,0.8873182552504039,0.09773828756058159,0.9612830425721826
0.08653301745653152,0.8875201938610663,0.09773828756058159,0.9612830425721826
0.08636648207902908,0.8875201938610663,0.09834410339256866,0.9612830425721826
0.0863606259226799,0.8877221324717286,0.09834410339256866,0.9612830425721826
0.0862112045288086,0.8877221324717286,0.0991518578352181,0.9612830425721826
0.08619481325149536,0.8881260096930533,0.0991518578352181,0.9612830425721826
0.08618519455194473,0.8881260096930533,0.09935379644588045,0.9612830425721826
0.0861596092581749,0.8883279483037156,0.09935379644588045,0.9612830425721826
0.08609511703252792,0.8883279483037156,0.0995557350565428,0.9612830425721826
0.08608836680650711,0.8885298869143781,0.0995557350565428,0.9612830425721826
0.08602216839790344,0.8885298869143781,0.09975767366720517,0.9612830425721826
0.08580814301967621,0.8895395799676898,0.09975767366720517,0.9612830425721826
0.08561664074659348,0.8895395799676898,0.09995961227786752,0.9612830425721826
0.08561453968286514,0.8897415185783522,0.09995961227786752,0.9612830425721826
0.08546556532382965,0.8897415185783522,0.10036348949919224,0.9612830425721826
0.08534610271453857,0.8899434571890146,0.10036348949919224,0.9612830425721826
0.08530274778604507,0.8899434571890146,0.10056542810985461,0.9612830425721826
0.08520616590976715,0.8901453957996769,0.10056542810985461,0.9612830425721826
0.08520366251468658,0.8901453957996769,0.10076736672051696,0.9612830425721826
0.0851985514163971,0.8903473344103393,0.10076736672051696,0.9612830425721826
0.08503784984350204,0.8903473344103393,0.10197899838449112,0.9612830425721826
0.0848928689956665,0.8909531502423264,0.10197899838449112,0.9612830425721826
0.08487964421510696,0.8909531502423264,0.10218093699515347,0.9612830425721826
0.08487929403781891,0.8911550888529887,0.10218093699515347,0.9612830425721826
0.08483012020587921,0.8911550888529887,0.10238287560581583,0.9612830425721826
0.08476003259420395,0.8913570274636511,0.10238287560581583,0.9612830425721826
0.08459233492612839,0.8913570274636511,0.10278675282714055,0.9612830425721826
0.08458157628774643,0.8915589660743134,0.10278675282714055,0.9612830425721826
0.08453831076622009,0.8915589660743134,0.10298869143780291,0.9612830425721826
0.08453482389450073,0.8917609046849758,0.10298869143780291,0.9612830425721826
0.08444421738386154,0.8917609046849758,0.10339256865912763,0.9612830425721826
0.0843394324183464,0.8919628432956381,0.10339256865912763,0.9612830425721826
0.08422975242137909,0.8919628432956381,0.10359450726978998,0.9612830425721826
0.08418487757444382,0.8923667205169629,0.10359450726978998,0.9612830425721826
0.08414246141910553,0.8923667205169629,0.10379644588045234,0.9612830425721826
0.08412101119756699,0.8925686591276252,0.10379644588045234,0.9612830425721826
0.0839909240603447,0.8925686591276252,0.10420032310177706,0.9612830425721826
0.08398088812828064,0.8927705977382876,0.10420032310177706,0.9612830425721826
0.08397684246301651,0.8927705977382876,0.10440226171243942,0.9612830425721826
0.08376611769199371,0.8933764135702746,0.10440226171243942,0.9612830425721826
0.08371379226446152,0.8933764135702746,0.10460420032310178,0.9612830425721826
0.08337154239416122,0.8947899838449112,0.10460420032310178,0.9612830425721826
0.08322474360466003,0.8947899838449112,0.1050080775444265,0.9612830425721826
0.08316926658153534,0.8949919224555735,0.1050080775444265,0.9612830425721826
0.08314970135688782,0.8949919224555735,0.10521001615508885,0.9612830425721826
0.08304443210363388,0.8951938610662359,0.10521001615508885,0.9612830425721826
0.08298131078481674,0.8951938610662359,0.10561389337641357,0.9612830425721826
0.08290600031614304,0.8957996768982229,0.10561389337641357,0.9612830425721826
0.08275096118450165,0.8957996768982229,0.106421647819063,0.9612830425721826
0.0826512798666954,0.8960016155088854,0.106421647819063,0.9612830425721826
0.08264152705669403,0.8960016155088854,0.10662358642972536,0.9612830425721826
0.08241621404886246,0.89640549273021,0.10662358642972536,0.9612830425721826
0.08237262070178986,0.89640549273021,0.10682552504038773,0.9612830425721826
0.08225079625844955,0.8966074313408724,0.10682552504038773,0.9612830425721826
0.0821584165096283,0.8966074313408724,0.10702746365105008,0.9612830425721826
0.0820235088467598,0.8972132471728594,0.10702746365105008,0.9612830425721826
0.08198282122612,0.8972132471728594,0.10763327948303715,0.9612830425721826
0.08196240663528442,0.8974151857835219,0.10763327948303715,0.9612830425721826
0.08185956627130508,0.8974151857835219,0.10783521809369952,0.9612830425721826
0.08176761865615845,0.8976171243941842,0.10783521809369952,0.9612830425721826
0.08161049336194992,0.8976171243941842,0.10904684975767366,0.9612830425721826
0.08145955950021744,0.8980210016155089,0.10904684975767366,0.9612830425721826
0.08143370598554611,0.8980210016155089,0.10924878836833603,0.9612830425721826
0.08143071830272675,0.8982229402261712,0.10924878836833603,0.9612830425721826
0.08142930269241333,0.8982229402261712,0.10945072697899838,0.9612830425721826
0.08142708241939545,0.8984248788368336,0.10945072697899838,0.9612830425721826
0.0812201127409935,0.8984248788368336,0.11025848142164782,0.9612830425721826
0.0810624361038208,0.8994345718901454,0.11025848142164782,0.9612830425721826
0.08082277327775955,0.8994345718901454,0.11147011308562198,0.9612830425721826
0.08080001175403595,0.8996365105008077,0.11147011308562198,0.9612830425721826
0.08079827576875687,0.8996365105008077,0.11167205169628433,0.9612830425721826
0.08079671114683151,0.8998384491114702,0.11167205169628433,0.9612830425721826
0.08051756769418716,0.8998384491114702,0.11207592891760905,0.9612830425721826
0.08050347864627838,0.9002423263327949,0.11207592891760905,0.9612830425721826
0.0804949477314949,0.9002423263327949,0.1122778675282714,0.9612830425721826
0.08047987520694733,0.9006462035541195,0.1122778675282714,0.9612830425721826
0.08045438677072525,0.9006462035541195,0.11247980613893377,0.9612830425721826
0.08022139221429825,0.9018578352180937,0.11247980613893377,0.9612830425721826
0.08012671023607254,0.9018578352180937,0.11268174474959612,0.9612830425721826
0.08006668835878372,0.902059773828756,0.11268174474959612,0.9612830425721826
0.08002668619155884,0.902059773828756,0.1132875605815832,0.9612830425721826
0.07985375076532364,0.9030694668820679,0.1132875605815832,0.9612830425721826
0.07983686774969101,0.9030694668820679,0.11348949919224556,0.9612830425721826
0.0797300785779953,0.903675282714055,0.11348949919224556,0.9612830425721826
0.07970600575208664,0.903675282714055,0.11389337641357028,0.9612830425721826
0.07969001680612564,0.9038772213247173,0.11389337641357028,0.9612830425721826
0.07968098670244217,0.9038772213247173,0.11409531502423263,0.9612830425721826
0.07964589446783066,0.9044830371567044,0.11409531502423263,0.9612830425721826
0.07963082194328308,0.9044830371567044,0.11429725363489499,0.9612830425721826
0.079624705016613,0.9046849757673667,0.11429725363489499,0.9612830425721826
0.07954355329275131,0.9046849757673667,0.11449919224555735,0.9612830425721826
0.07950755953788757,0.904886914378029,0.11449919224555735,0.9612830425721826
0.07940088957548141,0.904886914378029,0.11550888529886914,0.9612830425721826
0.07927167415618896,0.9056946688206785,0.11550888529886914,0.9612830425721826
0.07924406975507736,0.9056946688206785,0.1157108239095315,0.9612830425721826
0.0792173445224762,0.9063004846526656,0.1157108239095315,0.9612830425721826
0.07916192710399628,0.9063004846526656,0.11631663974151858,0.9612830425721826
0.07910160720348358,0.906502423263328,0.11631663974151858,0.9612830425721826
0.07905934751033783,0.906502423263328,0.1167205169628433,0.9612830425721826
0.07898779213428497,0.9067043618739903,0.1167205169628433,0.9612830425721826
0.07891963422298431,0.9067043618739903,0.11752827140549273,0.9612830425721826
0.07888278365135193,0.907108239095315,0.11752827140549273,0.9612830425721826
0.0788499042391777,0.907108239095315,0.11773021001615509,0.9612830425721826
0.0788489282131195,0.9073101777059773,0.11773021001615509,0.9612830425721826
0.07881823182106018,0.9073101777059773,0.11793214862681745,0.9612830425721826
0.078805111348629,0.9075121163166397,0.11793214862681745,0.9612830425721826
0.07873547822237015,0.9075121163166397,0.11833602584814217,0.9612830425721826
0.07865209132432938,0.9077140549273021,0.11833602584814217,0.9612830425721826
0.07865038514137268,0.9077140549273021,0.11853796445880452,0.9612830425721826
0.07859345525503159,0.9079159935379645,0.11853796445880452,0.9612830425721826
0.07854148745536804,0.9079159935379645,0.1191437802907916,0.9612830425721826
0.07853260636329651,0.9081179321486268,0.1191437802907916,0.9612830425721826
0.07842852920293808,0.9081179321486268,0.11995153473344103,0.9612830425721826
0.07834939658641815,0.9087237479806138,0.11995153473344103,0.9612830425721826
0.0782606229186058,0.9087237479806138,0.12055735056542811,0.9612830425721826
0.07823152095079422,0.9089256865912763,0.12055735056542811,0.9612830425721826
0.07818653434515,0.9089256865912763,0.12096122778675283,0.9612830425721826
0.07806255668401718,0.9095315024232633,0.12096122778675283,0.9612830425721826
0.07801514863967896,0.9095315024232633,0.12116316639741519,0.9612830425721826
0.07780688256025314,0.909935379644588,0.12116316639741519,0.9612830425721826
0.07780663669109344,0.909935379644588,0.12136510500807754,0.9612830425721826
0.0776752308011055,0.9103392568659128,0.12136510500807754,0.9612830425721826
0.07748863101005554,0.9103392568659128,0.1225767366720517,0.9612830425721826
0.07724417001008987,0.9109450726978998,0.1225767366720517,0.9612830425721826
0.07718557864427567,0.9109450726978998,0.12298061389337642,0.9612830425721826
0.07714104652404785,0.9115508885298869,0.12298061389337642,0.9612830425721826
0.07704439014196396,0.9115508885298869,0.12318255250403877,0.9612830425721826
0.07704117149114609,0.9117528271405493,0.12318255250403877,0.9612830425721826
0.07691747695207596,0.9117528271405493,0.12378836833602584,0.9612830425721826
0.07673747837543488,0.9119547657512116,0.12378836833602584,0.9612830425721826
0.07666618376970291,0.9119547657512116,0.12419224555735056,0.9612830425721826
0.07664627581834793,0.9123586429725363,0.12419224555735056,0.9612830425721826
0.07661009579896927,0.9123586429725363,0.12459612277867528,0.9612830425721826
0.07654457539319992,0.9127625201938611,0.12459612277867528,0.9612830425721826
0.07641255110502243,0.9127625201938611,0.12520193861066237,0.9612830425721826
0.076261967420578,0.9129644588045234,0.12520193861066237,0.9612830425721826
0.07606307417154312,0.9129644588045234,0.12560581583198707,0.9612830425721826
0.07588984072208405,0.9133683360258481,0.12560581583198707,0.9612830425721826
0.0758475810289383,0.9133683360258481,0.1264135702746365,0.9612830425721826
0.07581739127635956,0.9137722132471728,0.1264135702746365,0.9612830425721826
0.07560861110687256,0.9137722132471728,0.12762520193861066,0.9612830425721826
0.07558337599039078,0.9139741518578353,0.12762520193861066,0.9612830425721826
0.07553154230117798,0.9139741518578353,0.12782714054927302,0.9612830425721826
0.07538129389286041,0.9145799676898223,0.12782714054927302,0.9612830425721826
0.075369693338871,0.9145799676898223,0.1280290791599354,0.9612830425721826
0.07529961317777634,0.914983844911147,0.1280290791599354,0.9612830425721826
0.07518245279788971,0.914983844911147,0.1284329563812601,0.9612830425721826
0.07517708092927933,0.9151857835218093,0.1284329563812601,0.9612830425721826
0.074778251349926,0.9151857835218093,0.1294426494345719,0.9612830425721826
0.07469461858272552,0.9153877221324718,0.1294426494345719,0.9612830425721826
0.07461134344339371,0.9153877221324718,0.1298465266558966,0.9612830425721826
0.0745750367641449,0.9155896607431341,0.1298465266558966,0.9612830425721826
0.07448485493659973,0.9155896607431341,0.13065428109854604,0.9612830425721826
0.07441961020231247,0.9159935379644588,0.13065428109854604,0.9612830425721826
0.07422962784767151,0.9159935379644588,0.1318659127625202,0.9612830425721826
0.07417461276054382,0.9165993537964459,0.1318659127625202,0.9612830425721826
0.07406538724899292,0.9165993537964459,0.13247172859450726,0.9612830425721826
0.07405789196491241,0.9168012924071083,0.13247172859450726,0.9612830425721826
0.0740571841597557,0.9168012924071083,0.13267366720516963,0.9612830425721826
0.07404202967882156,0.9170032310177706,0.13267366720516963,0.9612830425721826
0.07389132678508759,0.9170032310177706,0.1332794830371567,0.9612830425721826
0.07387862354516983,0.9172051696284329,0.1332794830371567,0.9612830425721826
0.07382979243993759,0.9172051696284329,0.13348142164781907,0.9612830425721826
0.07369823008775711,0.9176090468497576,0.13348142164781907,0.9612830425721826
0.07349048554897308,0.9176090468497576,0.13408723747980614,0.9612830425721826
0.07347030192613602,0.9180129240710824,0.13408723747980614,0.9612830425721826
0.07336925715208054,0.9180129240710824,0.13449111470113084,0.9612830425721826
0.07336049526929855,0.9182148626817448,0.13449111470113084,0.9612830425721826
0.07331204414367676,0.9182148626817448,0.13550080775444265,0.9612830425721826
0.07325725257396698,0.9186187399030694,0.13550080775444265,0.9612830425721826
0.07321324199438095,0.9186187399030694,0.13570274636510501,0.9612830425721826
0.07311895489692688,0.9188206785137318,0.13570274636510501,0.9612830425721826
0.07308287173509598,0.9188206785137318,0.13610662358642972,0.9612830425721826
0.07302283495664597,0.9192245557350566,0.13610662358642972,0.9612830425721826
0.0730125680565834,0.9192245557350566,0.1363085621970921,0.9612830425721826
0.07300187647342682,0.9194264943457189,0.1363085621970921,0.9612830425721826
0.0729743167757988,0.9194264943457189,0.13651050080775445,0.9612830425721826
0.0728875994682312,0.9198303715670436,0.13651050080775445,0.9612830425721826
0.07284484803676605,0.9198303715670436,0.13691437802907916,0.9612830425721826
0.07278303802013397,0.9200323101777059,0.13691437802907916,0.9612830425721826
0.07276375591754913,0.9200323101777059,0.13731825525040386,0.9612830425721826
0.07259493321180344,0.9210420032310178,0.13731825525040386,0.9612830425721826
0.0724811851978302,0.9210420032310178,0.13852988691437804,0.9612830425721826
0.07240786403417587,0.9212439418416801,0.13852988691437804,0.9612830425721826
0.07229621708393097,0.9212439418416801,0.1391357027463651,0.9612830425721826
0.07224701344966888,0.9218497576736672,0.1391357027463651,0.9612830425721826
0.072125643491745,0.9218497576736672,0.13953957996768981,0.9612830425721826
0.07212415337562561,0.9220516962843296,0.13953957996768981,0.9612830425721826
0.07202077656984329,0.9220516962843296,0.1401453957996769,0.9612830425721826
0.07198968529701233,0.9222536348949919,0.1401453957996769,0.9612830425721826
0.07196216285228729,0.9222536348949919,0.14034733441033925,0.9612830425721826
0.07189476490020752,0.9224555735056543,0.14034733441033925,0.9612830425721826
0.07177161425352097,0.9224555735056543,0.1411550888529887,0.9612830425721826
0.07164005935192108,0.9230613893376414,0.1411550888529887,0.9612830425721826
0.07149435579776764,0.9230613893376414,0.14135702746365106,0.9612830425721826
0.07147271186113358,0.9232633279483037,0.14135702746365106,0.9612830425721826
0.07139912247657776,0.9232633279483037,0.14176090468497576,0.9612830425721826
0.07137052714824677,0.9234652665589661,0.14176090468497576,0.9612830425721826
0.07134786993265152,0.9234652665589661,0.14196284329563813,0.9612830425721826
0.07131857424974442,0.9236672051696284,0.14196284329563813,0.9612830425721826
0.07128757983446121,0.9236672051696284,0.14236672051696284,0.9612830425721826
0.07128019630908966,0.9238691437802908,0.14236672051696284,0.9612830425721826
0.07127920538187027,0.9238691437802908,0.1425686591276252,0.9612830425721826
0.07127229124307632,0.9240710823909531,0.1425686591276252,0.9612830425721826
0.07126189768314362,0.9240710823909531,0.14277059773828757,0.9612830425721826
0.07116591930389404,0.9242730210016155,0.14277059773828757,0.9612830425721826
0.0711357370018959,0.9242730210016155,0.1429725363489499,0.9612830425721826
0.07110996544361115,0.9244749596122779,0.1429725363489499,0.9612830425721826
0.07110662758350372,0.9244749596122779,0.14317447495961227,0.9612830425721826
0.0710953027009964,0.9246768982229402,0.14317447495961227,0.9612830425721826
0.0710889920592308,0.9246768982229402,0.14337641357027464,0.9612830425721826
0.07108679413795471,0.9248788368336026,0.14337641357027464,0.9612830425721826
0.07108215242624283,0.9248788368336026,0.143578352180937,0.9612830425721826
0.07101231068372726,0.9252827140549273,0.143578352180937,0.9612830425721826
0.07091488689184189,0.9252827140549273,0.14438610662358642,0.9612830425721826
0.07076513767242432,0.9258885298869144,0.14438610662358642,0.9612830425721826
0.07065737247467041,0.9258885298869144,0.14478998384491115,0.9612830425721826
0.07063606381416321,0.9260904684975767,0.14478998384491115,0.9612830425721826
0.07048683613538742,0.9260904684975767,0.14620355411954766,0.9612830425721826
0.0704781711101532,0.9262924071082391,0.14620355411954766,0.9612830425721826
0.07045657187700272,0.9262924071082391,0.14660743134087237,0.9612830425721826
0.07044538855552673,0.9264943457189014,0.14660743134087237,0.9612830425721826
0.07028014212846756,0.9264943457189014,0.14761712439418417,0.9612830425721826
0.07025507837533951,0.9268982229402262,0.14761712439418417,0.9612830425721826
0.07025439292192459,0.9268982229402262,0.14781906300484654,0.9612830425721826
0.07021678984165192,0.9271001615508885,0.14781906300484654,0.9612830425721826
0.07019805908203125,0.9271001615508885,0.14802100161550888,0.9612830425721826
0.07016979902982712,0.9273021001615509,0.14802100161550888,0.9612830425721826
0.06993730366230011,0.9273021001615509,0.14903069466882068,0.9612830425721826
0.06990157067775726,0.9275040387722132,0.14903069466882068,0.9612830425721826
0.06975667178630829,0.9275040387722132,0.14923263327948302,0.9612830425721826
0.06955312937498093,0.9287156704361874,0.14923263327948302,0.9612830425721826
0.06946396082639694,0.9287156704361874,0.14963651050080776,0.9612830425721826
0.06938401609659195,0.9293214862681745,0.14963651050080776,0.9612830425721826
0.06903218477964401,0.9293214862681745,0.15125201938610663,0.9612830425721826
0.06887926161289215,0.9295234248788369,0.15125201938610663,0.9612830425721826
0.06885291635990143,0.9295234248788369,0.15165589660743134,0.9612830425721826
0.06884507089853287,0.9297253634894992,0.15165589660743134,0.9612830425721826
0.06849037110805511,0.9297253634894992,0.1522617124394184,0.9612830425721826
0.06840172410011292,0.9299273021001615,0.1522617124394184,0.9612830425721826
0.06837540864944458,0.9299273021001615,0.15246365105008078,0.9612830425721826
0.06836158037185669,0.9303311793214862,0.15246365105008078,0.9612830425721826
0.06834692507982254,0.9303311793214862,0.15266558966074315,0.9612830425721826
0.06830520927906036,0.930735056542811,0.15266558966074315,0.9612830425721826
0.06807471066713333,0.930735056542811,0.15306946688206785,0.9612830425721826
0.06805381178855896,0.9309369951534734,0.15306946688206785,0.9612830425721826
0.06794020533561707,0.9309369951534734,0.15347334410339256,0.9612830425721826
0.06792718917131424,0.9311389337641357,0.15347334410339256,0.9612830425721826
0.06775816529989243,0.9311389337641357,0.15468497576736673,0.9612830425721826
0.06767860054969788,0.931340872374798,0.15468497576736673,0.9612830425721826
0.0676625519990921,0.931340872374798,0.15488691437802907,0.9612830425721826
0.06761924922466278,0.9317447495961227,0.15488691437802907,0.9612830425721826
0.06759048253297806,0.9317447495961227,0.1552907915993538,0.9612830425721826
0.06757217645645142,0.9319466882067852,0.1552907915993538,0.9612830425721826
0.0674225464463234,0.9319466882067852,0.1556946688206785,0.9612830425721826
0.06734566390514374,0.9323505654281099,0.1556946688206785,0.9612830425721826
0.06711068749427795,0.9323505654281099,0.15650242326332794,0.9612830425721826
0.06709255278110504,0.9325525040387722,0.15650242326332794,0.9612830425721826
0.06699617207050323,0.9325525040387722,0.15710823909531502,0.9612830425721826
0.066968634724617,0.9327544426494345,0.15710823909531502,0.9612830425721826
0.06694251298904419,0.9327544426494345,0.15731017770597738,0.9612830425721826
0.06693688035011292,0.932956381260097,0.15731017770597738,0.9612830425721826
0.06683693081140518,0.932956381260097,0.1577140549273021,0.9612830425721826
0.06683241575956345,0.9331583198707593,0.1577140549273021,0.9612830425721826
0.06676322221755981,0.9331583198707593,0.15811793214862682,0.9612830425721826
0.06672114133834839,0.9333602584814217,0.15811793214862682,0.9612830425721826
0.06670930236577988,0.9333602584814217,0.15852180936995153,0.9612830425721826
0.06669206917285919,0.933562197092084,0.15852180936995153,0.9612830425721826
0.06651777029037476,0.933562197092084,0.15932956381260097,0.9612830425721826
0.06650073826313019,0.9337641357027464,0.15932956381260097,0.9612830425721826
0.06646434962749481,0.9337641357027464,0.15953150242326333,0.9612830425721826
0.06639844924211502,0.9339660743134087,0.15953150242326333,0.9612830425721826
0.06635788083076477,0.9339660743134087,0.1597334410339257,0.9612830425721826
0.06630966067314148,0.934168012924071,0.1597334410339257,0.9612830425721826
0.06628300994634628,0.934168012924071,0.1601373182552504,0.9612830425721826
0.06628262996673584,0.9343699515347335,0.1601373182552504,0.9612830425721826
0.06617742031812668,0.9343699515347335,0.1605411954765751,0.9612830425721826
0.0660996362566948,0.9345718901453958,0.1605411954765751,0.9612830425721826
0.06608282029628754,0.9345718901453958,0.16074313408723748,0.9612830425721826
0.06608201563358307,0.9347738287560582,0.16074313408723748,0.9612830425721826
0.06607778370380402,0.9347738287560582,0.16094507269789984,0.9612830425721826
0.06606176495552063,0.9349757673667205,0.16094507269789984,0.9612830425721826
0.06604629755020142,0.9349757673667205,0.1611470113085622,0.9612830425721826
0.0660017654299736,0.9351777059773829,0.1611470113085622,0.9612830425721826
0.06583117693662643,0.9351777059773829,0.16155088852988692,0.9612830425721826
0.06582439690828323,0.9353796445880452,0.16155088852988692,0.9612830425721826
0.0656578317284584,0.9353796445880452,0.16235864297253635,0.9612830425721826
0.06556647270917892,0.93578352180937,0.16235864297253635,0.9612830425721826
0.06556127220392227,0.93578352180937,0.16256058158319872,0.9612830425721826
0.06554839015007019,0.9359854604200323,0.16256058158319872,0.9612830425721826
0.06544697284698486,0.9359854604200323,0.16296445880452343,0.9612830425721826
0.06536614894866943,0.9369951534733441,0.16296445880452343,0.9612830425721826
0.06535237282514572,0.9369951534733441,0.1631663974151858,0.9612830425721826
0.06533465534448624,0.9371970920840065,0.1631663974151858,0.9612830425721826
0.06531651318073273,0.9371970920840065,0.16336833602584813,0.9612830425721826
0.06531449407339096,0.9373990306946688,0.16336833602584813,0.9612830425721826
0.06527218222618103,0.9373990306946688,0.16397415185783523,0.9612830425721826
0.0652141347527504,0.9376009693053312,0.16397415185783523,0.9612830425721826
0.06504523754119873,0.9376009693053312,0.1645799676898223,0.9612830425721826
0.06502390652894974,0.9378029079159935,0.1645799676898223,0.9612830425721826
0.06499668955802917,0.9378029079159935,0.16478190630048464,0.9612830425721826
0.0649794265627861,0.9380048465266559,0.16478190630048464,0.9612830425721826
0.0649740919470787,0.9380048465266559,0.164983844911147,0.9612830425721826
0.0649588480591774,0.9382067851373183,0.164983844911147,0.9612830425721826
0.06477819383144379,0.9382067851373183,0.16579159935379645,0.9612830425721826
0.06477289646863937,0.9384087237479806,0.16579159935379645,0.9612830425721826
0.06465980410575867,0.9384087237479806,0.1665993537964459,0.9612830425721826
0.06455954909324646,0.938610662358643,0.1665993537964459,0.9612830425721826
0.06445519626140594,0.938610662358643,0.1670032310177706,0.9612830425721826
0.06445322185754776,0.9388126009693053,0.1670032310177706,0.9612830425721826
0.06434958428144455,0.9388126009693053,0.16760904684975766,0.9612830425721826
0.06433450430631638,0.93921647819063,0.16760904684975766,0.9612830425721826
0.06428276002407074,0.93921647819063,0.16821486268174474,0.9612830425721826
0.06426574289798737,0.9394184168012925,0.16821486268174474,0.9612830425721826
0.06421083956956863,0.9394184168012925,0.16861873990306947,0.9612830425721826
0.06406145542860031,0.9398222940226171,0.16861873990306947,0.9612830425721826
0.06384038180112839,0.9398222940226171,0.1694264943457189,0.9612830425721826
0.0637827068567276,0.9400242326332795,0.1694264943457189,0.9612830425721826
0.06367771327495575,0.9400242326332795,0.17023424878836835,0.9612830425721826
0.06350699812173843,0.9402261712439418,0.17023424878836835,0.9612830425721826
0.06340066343545914,0.9402261712439418,0.17104200323101776,0.9612830425721826
0.06328614056110382,0.9406300484652665,0.17104200323101776,0.9612830425721826
0.06326823681592941,0.9406300484652665,0.17124394184168013,0.9612830425721826
0.06325136125087738,0.940831987075929,0.17124394184168013,0.9612830425721826
0.06311174482107162,0.940831987075929,0.17225363489499193,0.9612830425721826
0.06285153329372406,0.942043618739903,0.17225363489499193,0.9612830425721826
0.06277942657470703,0.942043618739903,0.17346526655896607,0.9612830425721826
0.06269584596157074,0.9426494345718901,0.17346526655896607,0.9612830425721826
0.0626043900847435,0.9426494345718901,0.17407108239095315,0.9612830425721826
0.06255090236663818,0.9430533117932148,0.17407108239095315,0.9612830425721826
0.06252286583185196,0.9430533117932148,0.17447495961227788,0.9612830425721826
0.06249134987592697,0.9432552504038773,0.17447495961227788,0.9612830425721826
0.06241917237639427,0.9432552504038773,0.17487883683360259,0.9612830425721826
0.0624079592525959,0.9434571890145396,0.17487883683360259,0.9612830425721826
0.062400203198194504,0.9434571890145396,0.17508077544426495,0.9612830425721826
0.06231173127889633,0.943659127625202,0.17508077544426495,0.9612830425721826
0.062220003455877304,0.943659127625202,0.17548465266558966,0.9612830425721826
0.06221625581383705,0.9438610662358643,0.17548465266558966,0.9612830425721826
0.06205661594867706,0.9438610662358643,0.17649434571890146,0.9612830425721826
0.062027156352996826,0.944264943457189,0.17649434571890146,0.9612830425721826
0.06193830817937851,0.944264943457189,0.17750403877221324,0.9612830425721826
0.06192053481936455,0.9444668820678513,0.17750403877221324,0.9612830425721826
0.06158767640590668,0.9444668820678513,0.17952342487883682,0.9612830425721826
0.06155954673886299,0.9446688206785138,0.17952342487883682,0.9612830425721826
0.06154788285493851,0.9446688206785138,0.1797253634894992,0.9612830425721826
0.06153089180588722,0.9448707592891761,0.1797253634894992,0.9612830425721826
0.061481963843107224,0.9448707592891761,0.1801292407108239,0.9612830425721826
0.061360351741313934,0.9456785137318255,0.1801292407108239,0.9612830425721826
0.06135571375489235,0.9456785137318255,0.18033117932148626,0.9612830425721826
0.061342064291238785,0.9458804523424879,0.18033117932148626,0.9612830425721826
0.061281830072402954,0.9458804523424879,0.180735056542811,0.9612830425721826
0.06128164008259773,0.9460823909531503,0.180735056542811,0.9612830425721826
0.061209749430418015,0.9460823909531503,0.18134087237479807,0.9612830425721826
0.06111985072493553,0.9462843295638126,0.18134087237479807,0.9612830425721826
0.06108338385820389,0.9462843295638126,0.1815428109854604,0.9612830425721826
0.06104336306452751,0.9466882067851373,0.1815428109854604,0.9612830425721826
0.06101568788290024,0.9466882067851373,0.18174474959612277,0.9612830425721826
0.06099855154752731,0.9468901453957996,0.18174474959612277,0.9612830425721826
0.060970526188611984,0.9468901453957996,0.1821486268174475,0.9612830425721826
0.060832664370536804,0.947092084006462,0.1821486268174475,0.9612830425721826
0.06080799922347069,0.947092084006462,0.18235056542810985,0.9612830425721826
0.06077134609222412,0.9474959612277868,0.18235056542810985,0.9612830425721826
0.06070509925484657,0.9474959612277868,0.1825525040387722,0.9612830425721826
0.06062910333275795,0.9476978998384491,0.1825525040387722,0.9612830425721826
0.060532160103321075,0.9476978998384491,0.18315831987075928,0.9612830425721826
0.0604802630841732,0.9478998384491115,0.18315831987075928,0.9612830425721826
0.06041084602475166,0.9478998384491115,0.18376413570274636,0.9612830425721826
0.06039896234869957,0.9481017770597738,0.18376413570274636,0.9612830425721826
0.06038855388760567,0.9481017770597738,0.1841680129240711,0.9612830425721826
0.06029875949025154,0.9485056542810986,0.1841680129240711,0.9612830425721826
0.06022704392671585,0.9485056542810986,0.18436995153473343,0.9612830425721826
0.060218628495931625,0.9487075928917609,0.18436995153473343,0.9612830425721826
0.06010733172297478,0.9487075928917609,0.18497576736672053,0.9612830425721826
0.06007636338472366,0.9491114701130856,0.18497576736672053,0.9612830425721826
0.06002185866236687,0.9491114701130856,0.1855815831987076,0.9612830425721826
0.06000896915793419,0.9495153473344103,0.1855815831987076,0.9612830425721826
0.05983855947852135,0.9495153473344103,0.1869951534733441,0.9612830425721826
0.059835534542798996,0.9497172859450727,0.1869951534733441,0.9612830425721826
0.059766463935375214,0.9497172859450727,0.18760096930533118,0.9612830425721826
0.05970859155058861,0.9499192245557351,0.18760096930533118,0.9612830425721826
0.05970020964741707,0.9499192245557351,0.1880048465266559,0.9612830425721826
0.059680961072444916,0.9501211631663974,0.1880048465266559,0.9612830425721826
0.05967383459210396,0.9501211631663974,0.18820678513731826,0.9612830425721826
0.05963607877492905,0.9503231017770598,0.18820678513731826,0.9612830425721826
0.05960767716169357,0.9503231017770598,0.18840872374798062,0.9612830425721826
0.05959552899003029,0.9505250403877221,0.18840872374798062,0.9612830425721826
0.05954308435320854,0.9505250403877221,0.18861066235864296,0.9612830425721826
0.059520941227674484,0.9507269789983845,0.18861066235864296,0.9612830425721826
0.05950755998492241,0.9507269789983845,0.18881260096930533,0.9612830425721826
0.05944206938147545,0.9509289176090469,0.18881260096930533,0.9612830425721826
0.05923298001289368,0.9509289176090469,0.19022617124394184,0.9612830425721826
0.05918833985924721,0.9511308562197092,0.19022617124394184,0.9612830425721826
0.059172093868255615,0.9511308562197092,0.1904281098546042,0.9612830425721826
0.059153735637664795,0.9513327948303716,0.1904281098546042,0.9612830425721826
0.05906123295426369,0.9513327948303716,0.1908319870759289,0.9612830425721826
0.05905214324593544,0.9515347334410339,0.1908319870759289,0.9612830425721826
0.05878745764493942,0.9515347334410339,0.19264943457189015,0.9612830425721826
0.05874768644571304,0.9517366720516963,0.19264943457189015,0.9612830425721826
0.05872086435556412,0.9517366720516963,0.19305331179321486,0.9612830425721826
0.05870148539543152,0.9519386106623586,0.19305331179321486,0.9612830425721826
0.05864701792597771,0.9519386106623586,0.1934571890145396,0.9612830425721826
0.05861804634332657,0.952140549273021,0.1934571890145396,0.9612830425721826
0.05857514217495918,0.952140549273021,0.194264943457189,0.9612830425721826
0.058490194380283356,0.9527463651050081,0.194264943457189,0.9612830425721826
0.05840044468641281,0.9527463651050081,0.1948707592891761,0.9612830425721826
0.058388132601976395,0.9529483037156704,0.1948707592891761,0.9612830425721826
0.0583091601729393,0.9529483037156704,0.19547657512116318,0.9612830425721826
0.05827757343649864,0.9533521809369951,0.19547657512116318,0.9612830425721826
0.05826401337981224,0.9533521809369951,0.19567851373182552,0.9612830425721826
0.0582055039703846,0.9537560581583199,0.19567851373182552,0.9612830425721826
0.05820125713944435,0.9537560581583199,0.19588045234248788,0.9612830425721826
0.05819988250732422,0.9539579967689822,0.19588045234248788,0.9612830425721826
0.05814963951706886,0.9539579967689822,0.1962843295638126,0.9612830425721826
0.05807112529873848,0.9541599353796446,0.1962843295638126,0.9612830425721826
0.058060649782419205,0.9541599353796446,0.19648626817447495,0.9612830425721826
0.05802306532859802,0.9545638126009693,0.19648626817447495,0.9612830425721826
0.057877518236637115,0.9545638126009693,0.1976978998384491,0.9612830425721826
0.05786623805761337,0.9547657512116317,0.1976978998384491,0.9612830425721826
0.05777040868997574,0.9547657512116317,0.19850565428109854,0.9612830425721826
0.057754043489694595,0.9549676898222941,0.19850565428109854,0.9612830425721826
0.05775217339396477,0.9549676898222941,0.1987075928917609,0.9612830425721826
0.057744141668081284,0.9551696284329564,0.1987075928917609,0.9612830425721826
0.057644471526145935,0.9551696284329564,0.1991114701130856,0.9612830425721826
0.057599104940891266,0.9555735056542811,0.1991114701130856,0.9612830425721826
0.057597871869802475,0.9555735056542811,0.19931340872374798,0.9612830425721826
0.057579297572374344,0.9557754442649434,0.19931340872374798,0.9612830425721826
0.05756125971674919,0.9557754442649434,0.19951534733441034,0.9612830425721826
0.057534076273441315,0.9561793214862682,0.19951534733441034,0.9612830425721826
0.05746561661362648,0.9561793214862682,0.1997172859450727,0.9612830425721826
0.05745973438024521,0.9563812600969306,0.1997172859450727,0.9612830425721826
0.05736342817544937,0.9563812600969306,0.20032310177705978,0.9612830425721826
0.057345181703567505,0.9567851373182552,0.20032310177705978,0.9612830425721826
0.05728042498230934,0.9567851373182552,0.20092891760904685,0.9612830425721826
0.05713300406932831,0.9569870759289176,0.20092891760904685,0.9612830425721826
0.05704105272889137,0.9569870759289176,0.20133279483037156,0.9612830425721826
0.056953314691782,0.9573909531502424,0.20133279483037156,0.9612830425721826
0.05690992996096611,0.9573909531502424,0.20153473344103393,0.9612830425721826
0.056883346289396286,0.9575928917609047,0.20153473344103393,0.9612830425721826
0.05624859035015106,0.9575928917609047,0.20577544426494346,0.9612830425721826
0.056236039847135544,0.9577948303715671,0.20577544426494346,0.9612830425721826
0.05619850754737854,0.9577948303715671,0.20597738287560582,0.9612830425721826
0.05618275701999664,0.9579967689822294,0.20597738287560582,0.9612830425721826
0.05595686659216881,0.9579967689822294,0.20739095315024234,0.9612830425721826
0.05593928322196007,0.9581987075928917,0.20739095315024234,0.9612830425721826
0.05590074509382248,0.9581987075928917,0.20779483037156704,0.9612830425721826
0.05588395148515701,0.9584006462035541,0.20779483037156704,0.9612830425721826
0.055845413357019424,0.9584006462035541,0.2084006462035541,0.9612830425721826
0.05581195279955864,0.9586025848142165,0.2084006462035541,0.9612830425721826
0.05576426163315773,0.9586025848142165,0.20860258481421648,0.9612830425721826
0.05560082197189331,0.9590064620355412,0.20860258481421648,0.9612830425721826
0.055430326610803604,0.9590064620355412,0.2104200323101777,0.9612830425721826
0.05542159453034401,0.9592084006462036,0.2104200323101777,0.9612830425721826
0.05534641444683075,0.9592084006462036,0.21082390953150243,0.9612830425721826
0.055320173501968384,0.9596122778675282,0.21082390953150243,0.9612830425721826
0.05529579147696495,0.9596122778675282,0.21102584814216477,0.9612830425721826
0.05523388832807541,0.960016155088853,0.21102584814216477,0.9612830425721826
0.05516452342271805,0.960016155088853,0.21163166397415187,0.9612830425721826
0.05511815845966339,0.9604200323101777,0.21163166397415187,0.9612830425721826
0.05501400679349899,0.9604200323101777,0.21264135702746365,0.9612830425721826
0.05500127747654915,0.9606219709208401,0.21264135702746365,0.9612830425721826
0.054830536246299744,0.9606219709208401,0.21365105008077545,0.9612830425721826
0.0548018179833889,0.9608239095315024,0.21365105008077545,0.9612830425721826
0.0547306165099144,0.9608239095315024,0.21405492730210016,0.9612830425721826
0.05472562834620476,0.9610258481421647,0.21405492730210016,0.9612830425721826
0.0545809231698513,0.9610258481421647,0.2144588045234249,0.9612830425721826
0.05453871935606003,0.9612277867528272,0.2144588045234249,0.9612830425721826
0.05450815707445145,0.9612277867528272,0.21466074313408723,0.9612830425721826
0.05447279289364815,0.9614297253634895,0.21466074313408723,0.9612830425721826
0.05434804409742355,0.9614297253634895,0.21506462035541196,0.9612830425721826
0.054306186735630035,0.9616316639741519,0.21506462035541196,0.9612830425721826
0.05404090881347656,0.9616316639741519,0.21768982229402262,0.9612830425721826
0.05402667820453644,0.9620355411954766,0.21768982229402262,0.9612830425721826
0.054022327065467834,0.9620355411954766,0.21809369951534732,0.9612830425721826
0.05399469658732414,0.9622374798061389,0.21809369951534732,0.9612830425721826
0.053965333849191666,0.9622374798061389,0.2182956381260097,0.9612830425721826
0.05395018681883812,0.9624394184168013,0.2182956381260097,0.9612830425721826
0.05386687442660332,0.9624394184168013,0.2193053311793215,0.9612830425721826
0.053778741508722305,0.9630452342487884,0.2193053311793215,0.9612830425721826
0.05372943356633186,0.9630452342487884,0.2197092084006462,0.9612830425721826
0.05370745807886124,0.9632471728594507,0.2197092084006462,0.9612830425721826
0.05364581197500229,0.9632471728594507,0.22051696284329564,0.9612830425721826
0.05355096608400345,0.9636510500807755,0.22051696284329564,0.9612830425721826
0.05346030369400978,0.9636510500807755,0.22132471728594508,0.9612830425721826
0.053449053317308426,0.9638529886914378,0.22132471728594508,0.9612830425721826
0.052877675741910934,0.9638529886914378,0.22596930533117932,0.9612830425721826
0.052863817662000656,0.9640549273021002,0.22596930533117932,0.9612830425721826
0.052850302308797836,0.9640549273021002,0.22617124394184168,0.9612830425721826
0.05283437669277191,0.9642568659127625,0.22617124394184168,0.9612830425721826
0.05277136713266373,0.9642568659127625,0.22697899838449112,0.9612830425721826
0.05276689678430557,0.9644588045234249,0.22697899838449112,0.9612830425721826
0.05273837968707085,0.9644588045234249,0.22718093699515346,0.9612830425721826
0.0527331568300724,0.9646607431340872,0.22718093699515346,0.9612830425721826
0.05269337445497513,0.9646607431340872,0.22738287560581583,0.9612830425721826
0.05261724069714546,0.965064620355412,0.22738287560581583,0.9612830425721826
0.05258914828300476,0.965064620355412,0.2279886914378029,0.9612830425721826
0.052589114755392075,0.9652665589660743,0.2279886914378029,0.9612830425721826
0.05258672684431076,0.9652665589660743,0.22839256865912763,0.9612830425721826
0.05250665917992592,0.9654684975767367,0.22839256865912763,0.9612830425721826
0.052164673805236816,0.9654684975767367,0.23021001615508885,0.9612830425721826
0.052163466811180115,0.965670436187399,0.23021001615508885,0.9612830425721826
0.05196545645594597,0.965670436187399,0.23081583198707592,0.9612830425721826
0.051953695714473724,0.9658723747980614,0.23081583198707592,0.9612830425721826
0.05186145007610321,0.9658723747980614,0.23121970920840065,0.9612830425721826
0.05184255912899971,0.9660743134087237,0.23121970920840065,0.9612830425721826
0.05176136642694473,0.9660743134087237,0.23222940226171243,0.9612830425721826
0.0516960471868515,0.9662762520193862,0.23222940226171243,0.9612830425721826
0.051522478461265564,0.9662762520193862,0.23364297253634894,0.9612830425721826
0.05151352658867836,0.9664781906300485,0.23364297253634894,0.9612830425721826
0.05151119828224182,0.9664781906300485,0.2338449111470113,0.9612830425721826
0.051472339779138565,0.9666801292407108,0.2338449111470113,0.9612830425721826
0.051455069333314896,0.9666801292407108,0.23424878836833601,0.9612830425721826
0.051422759890556335,0.9670840064620355,0.23424878836833601,0.9612830425721826
0.0513090118765831,0.9670840064620355,0.23505654281098545,0.9612830425721826
0.05123120918869972,0.9672859450726979,0.23505654281098545,0.9612830425721826
0.05115371569991112,0.9672859450726979,0.23626817447495962,0.9612830425721826
0.05108772590756416,0.9674878836833603,0.23626817447495962,0.9612830425721826
0.0509602315723896,0.9674878836833603,0.2372778675282714,0.9612830425721826
0.05095741152763367,0.9676898222940227,0.2372778675282714,0.9612830425721826
0.05088405683636665,0.9676898222940227,0.23788368336025847,0.9612830425721826
0.05087757483124733,0.967891760904685,0.23788368336025847,0.9612830425721826
0.05067940801382065,0.967891760904685,0.23889337641357028,0.9612830425721826
0.05067884549498558,0.9680936995153473,0.23889337641357028,0.9612830425721826
0.050663262605667114,0.9680936995153473,0.23929725363489499,0.9612830425721826
0.05063435807824135,0.968497576736672,0.23929725363489499,0.9612830425721826
0.0505550242960453,0.968497576736672,0.23949919224555735,0.9612830425721826
0.05054352059960365,0.9686995153473344,0.23949919224555735,0.9612830425721826
0.050445012748241425,0.9686995153473344,0.24010500807754442,0.9612830425721826
0.050443604588508606,0.9689014539579968,0.24010500807754442,0.9612830425721826
0.0504152849316597,0.9689014539579968,0.2403069466882068,0.9612830425721826
0.05039432644844055,0.9691033925686591,0.2403069466882068,0.9612830425721826
0.05021688714623451,0.9691033925686591,0.24192245557350567,0.9612830425721826
0.05021423473954201,0.9693053311793215,0.24192245557350567,0.9612830425721826
0.05008332058787346,0.9693053311793215,0.24373990306946688,0.9612830425721826
0.050075553357601166,0.9695072697899838,0.24373990306946688,0.9612830425721826
0.049833912402391434,0.9695072697899838,0.24575928917609047,0.9612830425721826
0.04982836917042732,0.9697092084006462,0.24575928917609047,0.9612830425721826
0.049822334200143814,0.9697092084006462,0.24596122778675283,0.9612830425721826
0.04978656768798828,0.9699111470113085,0.24596122778675283,0.9612830425721826
0.04947197809815407,0.9699111470113085,0.2489903069466882,0.9612830425721826
0.049398601055145264,0.970113085621971,0.2489903069466882,0.9612830425721826
0.04890889301896095,0.970113085621971,0.25323101777059775,0.9612830425721826
0.048793286085128784,0.9703150242326333,0.25323101777059775,0.9612830425721826
0.04876307398080826,0.9703150242326333,0.25363489499192243,0.9612830425721826
0.048752233386039734,0.9705169628432956,0.25363489499192243,0.9612830425721826
0.04812018200755119,0.9705169628432956,0.25908723747980617,0.9612830425721826
0.04811740294098854,0.970718901453958,0.25908723747980617,0.9612830425721826
0.04810435697436333,0.970718901453958,0.2592891760904685,0.9612830425721826
0.048070475459098816,0.9709208400646203,0.2592891760904685,0.9612830425721826
0.048067908734083176,0.9709208400646203,0.25949111470113084,0.9612830425721826
0.04805676266551018,0.9711227786752827,0.25949111470113084,0.9612830425721826
0.047793883830308914,0.9711227786752827,0.26151050080775445,0.9612830425721826
0.047769974917173386,0.9715266558966075,0.26151050080775445,0.9612830425721826
0.047612447291612625,0.9715266558966075,0.26312600969305333,0.9612830425721826
0.04758921265602112,0.9717285945072698,0.26312600969305333,0.9612830425721826
0.04748924821615219,0.9717285945072698,0.26393376413570274,0.9612830425721826
0.04743850231170654,0.9723344103392568,0.26393376413570274,0.9612830425721826
0.04741702973842621,0.9723344103392568,0.2643376413570275,0.9612830425721826
0.04740647226572037,0.9725363489499192,0.2643376413570275,0.9612830425721826
0.04730108752846718,0.9725363489499192,0.26635702746365103,0.9612830425721826
0.04729491472244263,0.9727382875605816,0.26635702746365103,0.9612830425721826
0.0470971018075943,0.9727382875605816,0.2681744749596123,0.9612830425721826
0.04707437753677368,0.972940226171244,0.2681744749596123,0.9612830425721826
0.04704584181308746,0.972940226171244,0.2687802907915994,0.9612830425721826
0.04702253267168999,0.9731421647819063,0.2687802907915994,0.9612830425721826
0.04690653085708618,0.9731421647819063,0.26978998384491115,0.9612830425721826
0.046902913600206375,0.9733441033925686,0.26978998384491115,0.9612830425721826
0.046521056443452835,0.9733441033925686,0.27362681744749595,0.9612830425721826
0.04647394269704819,0.9737479806138933,0.27362681744749595,0.9612830425721826
0.046277184039354324,0.9737479806138933,0.2762520193861066,0.9612830425721826
0.046257585287094116,0.9739499192245558,0.2762520193861066,0.9612830425721826
0.04590417817234993,0.9739499192245558,0.27968497576736673,0.9612830425721826
0.045899879187345505,0.9741518578352181,0.27968497576736673,0.9612830425721826
0.045829061418771744,0.9741518578352181,0.28049273021001614,0.9612830425721826
0.04577314853668213,0.9745557350565428,0.28049273021001614,0.9612830425721826
0.04568599537014961,0.9745557350565428,0.2813004846526656,0.9612830425721826
0.04566960036754608,0.9747576736672051,0.2813004846526656,0.9612830425721826
0.04547392204403877,0.9747576736672051,0.2831179321486268,0.9612830425721826
0.04543342441320419,0.9749596122778675,0.2831179321486268,0.9612830425721826
0.04535505548119545,0.9749596122778675,0.2837237479806139,0.9612830425721826
0.04534637928009033,0.9751615508885298,0.2837237479806139,0.9612830425721826
0.045322418212890625,0.9751615508885298,0.2841276252019386,0.9612830425721826
0.04531368240714073,0.9753634894991923,0.2841276252019386,0.9612830425721826
0.04527558013796806,0.9753634894991923,0.284329563812601,0.9612830425721826
0.04521704092621803,0.9755654281098546,0.284329563812601,0.9612830425721826
0.045166388154029846,0.9755654281098546,0.28493537964458804,0.9612830425721826
0.04512499272823334,0.975767366720517,0.28493537964458804,0.9612830425721826
0.04512413963675499,0.975767366720517,0.2851373182552504,0.9612830425721826
0.04512142017483711,0.9759693053311793,0.2851373182552504,0.9612830425721826
0.045009348541498184,0.9759693053311793,0.2859450726978998,0.9612830425721826
0.04499439150094986,0.9761712439418416,0.2859450726978998,0.9612830425721826
0.044784240424633026,0.9761712439418416,0.287156704361874,0.9612830425721826
0.04475761204957962,0.976373182552504,0.287156704361874,0.9612830425721826
0.04475262016057968,0.976373182552504,0.2873586429725363,0.9612830425721826
0.04468610882759094,0.9765751211631664,0.2873586429725363,0.9612830425721826
0.04461913928389549,0.9765751211631664,0.28937802907915994,0.9612830425721826
0.044605668634176254,0.9767770597738288,0.28937802907915994,0.9612830425721826
0.04457224905490875,0.9767770597738288,0.28998384491114704,0.9612830425721826
0.04456518217921257,0.9769789983844911,0.28998384491114704,0.9612830425721826
0.044449757784605026,0.9769789983844911,0.2905896607431341,0.9612830425721826
0.044436417520046234,0.9771809369951535,0.2905896607431341,0.9612830425721826
0.04428687319159508,0.9771809369951535,0.2911954765751212,0.9612830425721826
0.044284746050834656,0.9773828756058158,0.2911954765751212,0.9612830425721826
0.04419653117656708,0.9773828756058158,0.29281098546042006,0.9612830425721826
0.04418614134192467,0.9775848142164781,0.29281098546042006,0.9612830425721826
0.044060371816158295,0.9775848142164781,0.2944264943457189,0.9612830425721826
0.04401426017284393,0.9777867528271406,0.2944264943457189,0.9612830425721826
0.0438428558409214,0.9777867528271406,0.29604200323101776,0.9612830425721826
0.04383881390094757,0.9779886914378029,0.29604200323101776,0.9612830425721826
0.04382035881280899,0.9779886914378029,0.29664781906300486,0.9612830425721826
0.04381808638572693,0.9781906300484653,0.29664781906300486,0.9612830425721826
0.04365604370832443,0.9781906300484653,0.2988691437802908,0.9612830425721826
0.043647173792123795,0.9783925686591276,0.2988691437802908,0.9612830425721826
0.043610554188489914,0.9783925686591276,0.29967689822294025,0.9612830425721826
0.04360700398683548,0.97859450726979,0.29967689822294025,0.9612830425721826
0.04324762895703316,0.97859450726979,0.3037156704361874,0.9612830425721826
0.04323039948940277,0.9787964458804523,0.3037156704361874,0.9612830425721826
0.043207716196775436,0.9787964458804523,0.3041195476575121,0.9612830425721826
0.04316199570894241,0.9792003231017771,0.3041195476575121,0.9612830425721826
0.04311332851648331,0.9792003231017771,0.3045234248788368,0.9612830425721826
0.04308121278882027,0.9794022617124394,0.3045234248788368,0.9612830425721826
0.043076932430267334,0.9794022617124394,0.3047253634894992,0.9612830425721826
0.04306782782077789,0.9796042003231018,0.3047253634894992,0.9612830425721826
0.04300592094659805,0.9796042003231018,0.3053311793214863,0.9612830425721826
0.042897362262010574,0.9798061389337641,0.3053311793214863,0.9612830425721826
0.04282695800065994,0.9798061389337641,0.30593699515347333,0.9612830425721826
0.04280926659703255,0.9802100161550888,0.30593699515347333,0.9612830425721826
0.04255502298474312,0.9802100161550888,0.3081583198707593,0.9612830425721826
0.04254703223705292,0.9804119547657512,0.3081583198707593,0.9612830425721826
0.04238811507821083,0.9804119547657512,0.30936995153473346,0.9612830425721826
0.042380109429359436,0.9806138933764136,0.30936995153473346,0.9612830425721826
0.04234452173113823,0.9806138933764136,0.30977382875605813,0.9612830425721826
0.04233298450708389,0.9808158319870759,0.30977382875605813,0.9612830425721826
0.042259834706783295,0.9808158319870759,0.31037964458804523,0.9612830425721826
0.04224660247564316,0.9810177705977383,0.31037964458804523,0.9612830425721826
0.0420532301068306,0.9810177705977383,0.3121970920840065,0.9612830425721826
0.042044177651405334,0.9812197092084006,0.3121970920840065,0.9612830425721826
0.041761841624975204,0.9812197092084006,0.3172455573505654,0.9612830425721826
0.041760142892599106,0.981421647819063,0.3172455573505654,0.9612830425721826
0.041603174060583115,0.981421647819063,0.3194668820678514,0.9612830425721826
0.041602931916713715,0.9816235864297254,0.3194668820678514,0.9612830425721826
0.041536394506692886,0.9816235864297254,0.3198707592891761,0.9612830425721826
0.04151834920048714,0.9818255250403877,0.3198707592891761,0.9612830425721826
0.04143178090453148,0.9818255250403877,0.3212843295638126,0.9612830425721826
0.04134773835539818,0.9820274636510501,0.3212843295638126,0.9612830425721826
0.0409439392387867,0.9820274636510501,0.3255250403877221,0.9612830425721826
0.040943317115306854,0.9822294022617124,0.3255250403877221,0.9612830425721826
0.04074743762612343,0.9822294022617124,0.32794830371567046,0.9612830425721826
0.04073844105005264,0.9824313408723748,0.32794830371567046,0.9612830425721826
0.04065455123782158,0.9824313408723748,0.3295638126009693,0.9612830425721826
0.0406026653945446,0.9828352180936996,0.3295638126009693,0.9612830425721826
0.04044433683156967,0.9828352180936996,0.33138126009693053,0.9612830425721826
0.04042736813426018,0.9830371567043619,0.33138126009693053,0.9612830425721826
0.040415991097688675,0.9830371567043619,0.3315831987075929,0.9612830425721826
0.04037834331393242,0.9832390953150242,0.3315831987075929,0.9612830425721826
0.04011088237166405,0.9832390953150242,0.33420840064620355,0.9612830425721826
0.040100958198308945,0.9834410339256866,0.33420840064620355,0.9612830425721826
0.040074098855257034,0.9834410339256866,0.3346122778675283,0.9612830425721826
0.040056273341178894,0.9836429725363489,0.3346122778675283,0.9612830425721826
0.04002835974097252,0.9836429725363489,0.33521809369951533,0.9612830425721826
0.04000001400709152,0.9838449111470113,0.33521809369951533,0.9612830425721826
0.039568059146404266,0.9838449111470113,0.3392568659127625,0.9612830425721826
0.039561111479997635,0.9840468497576736,0.3392568659127625,0.9612830425721826
0.03947337344288826,0.9840468497576736,0.340670436187399,0.9612830425721826
0.039451517164707184,0.9842487883683361,0.340670436187399,0.9612830425721826
0.039286695420742035,0.9842487883683361,0.3418820678513732,0.9612830425721826
0.03920440748333931,0.9848546042003231,0.3418820678513732,0.9612830425721826
0.03902195766568184,0.9848546042003231,0.3451130856219709,0.9612830425721826
0.03900153562426567,0.9850565428109854,0.3451130856219709,0.9612830425721826
0.03895200788974762,0.9850565428109854,0.34551696284329564,0.9612830425721826
0.03893458470702171,0.9852584814216478,0.34551696284329564,0.9612830425721826
0.03887685388326645,0.9852584814216478,0.34592084006462037,0.9612830425721826
0.03887077793478966,0.9854604200323102,0.34592084006462037,0.9612830425721826
0.03879403695464134,0.9854604200323102,0.3467285945072698,0.9612830425721826
0.0387866273522377,0.9856623586429726,0.3467285945072698,0.9612830425721826
0.03833869472146034,0.9856623586429726,0.35137318255250405,0.9612830425721826
0.03832250088453293,0.9858642972536349,0.35137318255250405,0.9612830425721826
0.03802552819252014,0.9858642972536349,0.35359450726978997,0.9612830425721826
0.03800508379936218,0.9860662358642972,0.35359450726978997,0.9612830425721826
0.03800060227513313,0.9860662358642972,0.35379644588045234,0.9612830425721826
0.03798641636967659,0.9862681744749596,0.35379644588045234,0.9612830425721826
0.037851933389902115,0.9862681744749596,0.35521001615508885,0.9612830425721826
0.03784637898206711,0.9864701130856219,0.35521001615508885,0.9612830425721826
0.037708818912506104,0.9864701130856219,0.3560177705977383,0.9612830425721826
0.03770580142736435,0.9866720516962844,0.3560177705977383,0.9612830425721826
0.03751320391893387,0.9866720516962844,0.3598546042003231,0.9612830425721826
0.03748249635100365,0.9870759289176091,0.3598546042003231,0.9612830425721826
0.03700033947825432,0.9870759289176091,0.3661147011308562,0.9612830425721826
0.03695197403430939,0.9872778675282714,0.3661147011308562,0.9612830425721826
0.036758631467819214,0.9872778675282714,0.36853796445880455,0.9612830425721826
0.0367460697889328,0.9874798061389337,0.36853796445880455,0.9612830425721826
0.03663065657019615,0.9874798061389337,0.36995153473344106,0.9612830425721826
0.03662411496043205,0.9876817447495961,0.36995153473344106,0.9612830425721826
0.036573104560375214,0.9876817447495961,0.37035541195476573,0.9612830425721826
0.03657041862607002,0.9878836833602584,0.37035541195476573,0.9612830425721826
0.036471933126449585,0.9878836833602584,0.37176898222940225,0.9612830425721826
0.03644457831978798,0.9882875605815832,0.37176898222940225,0.9612830425721826
0.036433253437280655,0.9882875605815832,0.3719709208400646,0.9612830425721826
0.03642655536532402,0.9884894991922456,0.3719709208400646,0.9612830425721826
0.03581018000841141,0.9884894991922456,0.38004846526655894,0.9612830425721826
0.03580937534570694,0.9886914378029079,0.38004846526655894,0.9612830425721826
0.03566230088472366,0.9886914378029079,0.3818659127625202,0.9612830425721826
0.03564567491412163,0.9888933764135702,0.3818659127625202,0.9612830425721826
0.035602401942014694,0.9888933764135702,0.38267366720516965,0.9612830425721826
0.03560113534331322,0.9890953150242326,0.38267366720516965,0.9612830425721826
0.03541800379753113,0.9890953150242326,0.38509693053311794,0.9612830425721826
0.035417284816503525,0.989297253634895,0.38509693053311794,0.9612830425721826
0.03509686514735222,0.989297253634895,0.39034733441033925,0.9612830425721826
0.035085782408714294,0.9894991922455574,0.39034733441033925,0.9612830425721826
0.035018663853406906,0.9894991922455574,0.3915589660743134,0.9612830425721826
0.034951914101839066,0.9897011308562197,0.3915589660743134,0.9612830425721826
0.03469022735953331,0.9897011308562197,0.39620355411954766,0.9612830425721826
0.03468707203865051,0.9899030694668821,0.39620355411954766,0.9612830425721826
0.03467857465147972,0.9899030694668821,0.3966074313408724,0.9612830425721826
0.034640099853277206,0.9901050080775444,0.3966074313408724,0.9612830425721826
0.03442087769508362,0.9901050080775444,0.39963651050080773,0.9612830425721826
0.0343795083463192,0.9903069466882067,0.39963651050080773,0.9612830425721826
0.034320808947086334,0.9903069466882067,0.40084814216478193,0.9612830425721826
0.03431593254208565,0.9905088852988692,0.40084814216478193,0.9612830425721826
0.03422609344124794,0.9905088852988692,0.4018578352180937,0.9612830425721826
0.03421296179294586,0.9907108239095315,0.4018578352180937,0.9612830425721826
0.03411372750997543,0.9907108239095315,0.4032714054927302,0.9612830425721826
0.03409311920404434,0.9909127625201939,0.4032714054927302,0.9612830425721826
0.03391946852207184,0.9909127625201939,0.4048869143780291,0.9612830425721826
0.03391694277524948,0.9911147011308562,0.4048869143780291,0.9612830425721826
0.033669210970401764,0.9911147011308562,0.4077140549273021,0.9612830425721826
0.033663779497146606,0.9913166397415186,0.4077140549273021,0.9612830425721826
0.03360044211149216,0.9913166397415186,0.4085218093699515,0.9612830425721826
0.033594388514757156,0.9915185783521809,0.4085218093699515,0.9612830425721826
0.03249996900558472,0.9915185783521809,0.4250807754442649,0.9612830425721826
0.03249939903616905,0.9917205169628432,0.4250807754442649,0.9612830425721826
0.03227739781141281,0.9917205169628432,0.4277059773828756,0.9612830425721826
0.03226719796657562,0.9919224555735057,0.4277059773828756,0.9612830425721826
0.03221028670668602,0.9919224555735057,0.4287156704361874,0.9612830425721826
0.032191112637519836,0.992124394184168,0.4287156704361874,0.9612830425721826
0.03217760846018791,0.992124394184168,0.4289176090468498,0.9612830425721826
0.03216760233044624,0.9923263327948304,0.4289176090468498,0.9612830425721826
0.03216491639614105,0.9923263327948304,0.4291195476575121,0.9612830425721826
0.03214515745639801,0.9925282714054927,0.4291195476575121,0.9612830425721826
0.032117944210767746,0.9925282714054927,0.42992730210016156,0.9612830425721826
0.03210730105638504,0.9927302100161551,0.42992730210016156,0.9612830425721826
0.03191884234547615,0.9927302100161551,0.4319466882067851,0.9612830425721826
0.031906746327877045,0.9929321486268174,0.4319466882067851,0.9612830425721826
0.031889770179986954,0.9929321486268174,0.4321486268174475,0.9612830425721826
0.03188544511795044,0.9931340872374798,0.4321486268174475,0.9612830425721826
0.03171826899051666,0.9931340872374798,0.4365912762520194,0.9612830425721826
0.03171365335583687,0.9933360258481422,0.4365912762520194,0.9612830425721826
0.03160938248038292,0.9933360258481422,0.4380048465266559,0.9612830425721826
0.03160354867577553,0.9935379644588045,0.4380048465266559,0.9612830425721826
0.031587157398462296,0.9935379644588045,0.4384087237479806,0.9612830425721826
0.03158275783061981,0.9937399030694669,0.4384087237479806,0.9612830425721826
0.03149772807955742,0.9937399030694669,0.4400242326332795,0.9612830425721826
0.03148660808801651,0.9939418416801292,0.4400242326332795,0.9612830425721826
0.031313955783843994,0.9939418416801292,0.4424474959612278,0.9612830425721826
0.03130149841308594,0.9941437802907916,0.4424474959612278,0.9612830425721826
0.030992722138762474,0.9941437802907916,0.4458804523424879,0.9612830425721826
0.030963515862822533,0.994345718901454,0.4458804523424879,0.9612830425721826
0.0309055857360363,0.994345718901454,0.4483037156704362,0.9612830425721826
0.03089997172355652,0.9945476575121163,0.4483037156704362,0.9612830425721826
0.030814891681075096,0.9945476575121163,0.45012116316639744,0.9612830425721826
0.030779171735048294,0.9947495961227787,0.45012116316639744,0.9612830425721826
0.03057493455708027,0.9947495961227787,0.45335218093699514,0.9612830425721826
0.03057200275361538,0.994951534733441,0.45335218093699514,0.9612830425721826
0.030408352613449097,0.994951534733441,0.4555735056542811,0.9612830425721826
0.030392857268452644,0.9951534733441034,0.4555735056542811,0.9612830425721826
0.030343150720000267,0.9951534733441034,0.4559773828756058,0.9612830425721826
0.03029228374361992,0.9955573505654282,0.4559773828756058,0.9612830425721826
0.02965378761291504,0.9955573505654282,0.4686995153473344,0.9612830425721826
0.029651572927832603,0.9957592891760905,0.4686995153473344,0.9612830425721826
0.029511980712413788,0.9957592891760905,0.46991114701130854,0.9612830425721826
0.02950539067387581,0.9959612277867528,0.46991114701130854,0.9612830425721826
0.029310526326298714,0.9959612277867528,0.47253634894991925,0.9612830425721826
0.029294883832335472,0.9961631663974152,0.47253634894991925,0.9612830425721826
0.02890518493950367,0.9961631663974152,0.4789983844911147,0.9612830425721826
0.02890016883611679,0.9963651050080775,0.4789983844911147,0.9612830425721826
0.028843780979514122,0.9963651050080775,0.4804119547657512,0.9612830425721826
0.028843464329838753,0.9965670436187399,0.4804119547657512,0.9612830425721826
0.028582949191331863,0.9965670436187399,0.48687399030694667,0.9612830425721826
0.02853512018918991,0.9967689822294022,0.48687399030694667,0.9612830425721826
0.02786090411245823,0.9967689822294022,0.4975767366720517,0.9612830425721826
0.027840716764330864,0.9969709208400647,0.4975767366720517,0.9612830425721826
0.026597198098897934,0.9969709208400647,0.5173667205169629,0.9612830425721826
0.026595719158649445,0.997172859450727,0.5173667205169629,0.9612830425721826
0.026532290503382683,0.997172859450727,0.5197899838449112,0.9612830425721826
0.026530591771006584,0.9973747980613893,0.5197899838449112,0.9612830425721826
0.025921570137143135,0.9973747980613893,0.5306946688206785,0.9612830425721826
0.02591703087091446,0.9975767366720517,0.5306946688206785,0.9612830425721826
0.025810539722442627,0.9975767366720517,0.5327140549273021,0.9612830425721826
0.025805385783314705,0.997778675282714,0.5327140549273021,0.9612830425721826
0.025376051664352417,0.997778675282714,0.5411954765751211,0.9612830425721826
0.025371061637997627,0.9979806138933764,0.5411954765751211,0.9612830425721826
0.02523963153362274,0.9979806138933764,0.5446284329563813,0.9612830425721826
0.025236021727323532,0.9981825525040388,0.5446284329563813,0.9612830425721826
0.024770144373178482,0.9981825525040388,0.5521001615508885,0.9612830425721826
0.024759354069828987,0.9983844911147012,0.5521001615508885,0.9612830425721826
0.024248605594038963,0.9983844911147012,0.5632067851373183,0.9612830425721826
0.0242471881210804,0.9985864297253635,0.5632067851373183,0.9612830425721826
0.0233266931027174,0.9985864297253635,0.5836025848142165,0.9612830425721826
0.023325666785240173,0.9987883683360258,0.5836025848142165,0.9612830425721826
0.02227872423827648,0.9987883683360258,0.6120759289176091,0.9612830425721826
0.022277778014540672,0.9989903069466882,0.6120759289176091,0.9612830425721826
0.021901624277234077,0.9989903069466882,0.6235864297253635,0.9612830425721826
0.021896464750170708,0.9991922455573505,0.6235864297253635,0.9612830425721826
0.02184983342885971,0.9991922455573505,0.625605815831987,0.9612830425721826
0.02184276282787323,0.999394184168013,0.625605815831987,0.9612830425721826
0.02018846943974495,0.999394184168013,0.6722536348949919,0.9612830425721826
0.020184610038995743,0.999394184168013,0.6726575121163166,0.9612830425721826
0.019080793485045433,0.999394184168013,0.7035541195476576,0.9612830425721826
0.019079256802797318,0.9995961227786753,0.7035541195476576,0.9612830425721826
0.01907660812139511,0.9995961227786753,0.7037560581583199,0.9612830425721826
0.019074328243732452,0.9997980613893377,0.7037560581583199,0.9612830425721826
0.015252968296408653,0.9997980613893377,0.8130048465266559,0.9612830425721826
0.015247819945216179,1.0,0.8130048465266559,0.9612830425721826
3.1551479651170666e-07,1.0,1.0,0.9612830425721826


==> figures/data/fabrication/nl_0_25_roc_data.csv <==
threshold,TPR,FPR,AUROC
inf,0.0,0.0,0.7909959031582025
2.6396801471710205,0.00020193861066235866,0.0,0.7909959031582025
1.5471162796020508,0.013126009693053312,0.0,0.7909959031582025
1.5439095497131348,0.013126009693053312,0.00020193861066235866,0.7909959031582025
1.541393756866455,0.01352988691437803,0.00020193861066235866,0.7909959031582025
1.5348401069641113,0.01352988691437803,0.0004038772213247173,0.7909959031582025
1.534773826599121,0.013731825525040387,0.0004038772213247173,0.7909959031582025
1.5337672233581543,0.013731825525040387,0.0006058158319870759,0.7909959031582025
1.4558978080749512,0.016962843295638127,0.0006058158319870759,0.7909959031582025
1.4519720077514648,0.016962843295638127,0.0008077544426494346,0.7909959031582025
1.4313528537750244,0.018376413570274638,0.0008077544426494346,0.7909959031582025
1.4248442649841309,0.018376413570274638,0.0010096930533117932,0.7909959031582025
1.4045815467834473,0.01958804523424879,0.0010096930533117932,0.7909959031582025
1.4007031917572021,0.01958804523424879,0.0012116316639741518,0.7909959031582025
1.3851501941680908,0.0210016155088853,0.0012116316639741518,0.7909959031582025
1.384883165359497,0.0210016155088853,0.0014135702746365104,0.7909959031582025
1.348151683807373,0.024030694668820678,0.0014135702746365104,0.7909959031582025
1.3459572792053223,0.024030694668820678,0.0016155088852988692,0.7909959031582025
1.3300933837890625,0.025646203554119548,0.0016155088852988692,0.7909959031582025
1.3266525268554688,0.025646203554119548,0.0018174474959612278,0.7909959031582025
1.29789137840271,0.027867528271405494,0.0018174474959612278,0.7909959031582025
1.297011375427246,0.027867528271405494,0.0020193861066235864,0.7909959031582025
1.291548728942871,0.02847334410339257,0.0020193861066235864,0.7909959031582025
1.2896819114685059,0.02847334410339257,0.0022213247172859453,0.7909959031582025
1.2617833614349365,0.03130048465266559,0.0022213247172859453,0.7909959031582025
1.2587528228759766,0.03130048465266559,0.0024232633279483036,0.7909959031582025
1.2316086292266846,0.034935379644588045,0.0024232633279483036,0.7909959031582025
1.2298133373260498,0.034935379644588045,0.0026252019386106625,0.7909959031582025
1.1902401447296143,0.04341680129240711,0.0026252019386106625,0.7909959031582025
1.1892857551574707,0.04341680129240711,0.002827140549273021,0.7909959031582025
1.1556756496429443,0.048263327948303715,0.002827140549273021,0.7909959031582025
1.153331995010376,0.048263327948303715,0.0030290791599353797,0.7909959031582025
1.0913288593292236,0.05916801292407108,0.0030290791599353797,0.7909959031582025
1.0901174545288086,0.05916801292407108,0.0032310177705977385,0.7909959031582025
1.0796456336975098,0.06280290791599354,0.0032310177705977385,0.7909959031582025
1.079470157623291,0.06280290791599354,0.003432956381260097,0.7909959031582025
1.073749303817749,0.06381260096930533,0.003432956381260097,0.7909959031582025
1.0730094909667969,0.06381260096930533,0.0036348949919224557,0.7909959031582025
1.067272663116455,0.06583198707592892,0.0036348949919224557,0.7909959031582025
1.0652234554290771,0.06583198707592892,0.003836833602584814,0.7909959031582025
1.0644903182983398,0.06623586429725363,0.003836833602584814,0.7909959031582025
1.0643372535705566,0.06623586429725363,0.004038772213247173,0.7909959031582025
1.0109226703643799,0.07976575121163167,0.004038772213247173,0.7909959031582025
1.0096724033355713,0.07976575121163167,0.004240710823909532,0.7909959031582025
0.9931188225746155,0.08481421647819062,0.004240710823909532,0.7909959031582025
0.9927975535392761,0.08481421647819062,0.0044426494345718905,0.7909959031582025
0.9923524260520935,0.08501615508885299,0.0044426494345718905,0.7909959031582025
0.9918834567070007,0.08501615508885299,0.0046445880452342485,0.7909959031582025
0.9735870957374573,0.09006462035541195,0.0046445880452342485,0.7909959031582025
0.9734790921211243,0.09006462035541195,0.004846526655896607,0.7909959031582025
0.9685971140861511,0.09188206785137318,0.004846526655896607,0.7909959031582025
0.9683875441551208,0.09188206785137318,0.005048465266558966,0.7909959031582025
0.964488685131073,0.0947092084006462,0.005048465266558966,0.7909959031582025
0.9643459916114807,0.0947092084006462,0.005250403877221325,0.7909959031582025
0.959319531917572,0.09652665589660743,0.005250403877221325,0.7909959031582025
0.9590604901313782,0.09652665589660743,0.005452342487883684,0.7909959031582025
0.9575802683830261,0.09693053311793215,0.005452342487883684,0.7909959031582025
0.9572660326957703,0.09693053311793215,0.005654281098546042,0.7909959031582025
0.9567083716392517,0.09753634894991922,0.005654281098546042,0.7909959031582025
0.9562047123908997,0.09753634894991922,0.0058562197092084005,0.7909959031582025
0.9525242447853088,0.0991518578352181,0.0058562197092084005,0.7909959031582025
0.9519605040550232,0.0991518578352181,0.006058158319870759,0.7909959031582025
0.9353628754615784,0.1039983844911147,0.006058158319870759,0.7909959031582025
0.9351878762245178,0.1039983844911147,0.006260096930533118,0.7909959031582025
0.925192654132843,0.10803715670436187,0.006260096930533118,0.7909959031582025
0.9246892333030701,0.10803715670436187,0.006462035541195477,0.7909959031582025
0.9201636910438538,0.11025848142164782,0.006462035541195477,0.7909959031582025
0.9196974635124207,0.11025848142164782,0.006663974151857835,0.7909959031582025
0.9155444502830505,0.11247980613893377,0.006663974151857835,0.7909959031582025
0.9149159789085388,0.11247980613893377,0.006865912762520194,0.7909959031582025
0.9041747450828552,0.11550888529886914,0.006865912762520194,0.7909959031582025
0.9036048054695129,0.11550888529886914,0.0070678513731825526,0.7909959031582025
0.8950645327568054,0.11853796445880452,0.0070678513731825526,0.7909959031582025
0.8943118453025818,0.11853796445880452,0.00747172859450727,0.7909959031582025
0.8923597931861877,0.11954765751211632,0.00747172859450727,0.7909959031582025
0.892210066318512,0.11954765751211632,0.007673667205169628,0.7909959031582025
0.88360995054245,0.12338449111470114,0.007673667205169628,0.7909959031582025
0.883053719997406,0.12338449111470114,0.007875605815831988,0.7909959031582025
0.864521324634552,0.12964458804523424,0.007875605815831988,0.7909959031582025
0.8643065094947815,0.12964458804523424,0.008077544426494346,0.7909959031582025
0.8592991232872009,0.13126009693053312,0.008077544426494346,0.7909959031582025
0.8590535521507263,0.13126009693053312,0.008279483037156704,0.7909959031582025
0.8520217537879944,0.13590468497576735,0.008279483037156704,0.7909959031582025
0.8514755368232727,0.13590468497576735,0.008481421647819063,0.7909959031582025
0.8406098484992981,0.14236672051696284,0.008481421647819063,0.7909959031582025
0.8405910134315491,0.14236672051696284,0.008683360258481421,0.7909959031582025
0.8285947442054749,0.14983844911147012,0.008683360258481421,0.7909959031582025
0.8285179734230042,0.14983844911147012,0.008885298869143781,0.7909959031582025
0.8147462010383606,0.1583198707592892,0.008885298869143781,0.7909959031582025
0.8142004609107971,0.1583198707592892,0.009087237479806139,0.7909959031582025
0.7995814681053162,0.16599353796445881,0.009087237479806139,0.7909959031582025
0.7991785407066345,0.16599353796445881,0.009289176090468497,0.7909959031582025
0.796081006526947,0.16720516962843296,0.009289176090468497,0.7909959031582025
0.795741617679596,0.16720516962843296,0.009491114701130857,0.7909959031582025
0.7921326756477356,0.16902261712439418,0.009491114701130857,0.7909959031582025
0.7920467257499695,0.16902261712439418,0.009693053311793215,0.7909959031582025
0.7917367815971375,0.16983037156704361,0.009693053311793215,0.7909959031582025
0.7909496426582336,0.16983037156704361,0.009894991922455574,0.7909959031582025
0.7877333760261536,0.17225363489499193,0.009894991922455574,0.7909959031582025
0.786848247051239,0.17225363489499193,0.010096930533117932,0.7909959031582025
0.7832137942314148,0.17447495961227788,0.010096930533117932,0.7909959031582025
0.782724916934967,0.17447495961227788,0.01029886914378029,0.7909959031582025
0.7811662554740906,0.1752827140549273,0.01029886914378029,0.7909959031582025
0.7806794047355652,0.1752827140549273,0.01050080775444265,0.7909959031582025
0.7798762917518616,0.17609046849757673,0.01050080775444265,0.7909959031582025
0.7797284722328186,0.17609046849757673,0.010702746365105008,0.7909959031582025
0.7745506167411804,0.17831179321486268,0.010702746365105008,0.7909959031582025
0.7742688059806824,0.17831179321486268,0.010904684975767368,0.7909959031582025
0.7720476984977722,0.18033117932148626,0.010904684975767368,0.7909959031582025
0.7706651091575623,0.18033117932148626,0.011106623586429725,0.7909959031582025
0.7699515223503113,0.180735056542811,0.011106623586429725,0.7909959031582025
0.7697332501411438,0.180735056542811,0.011308562197092083,0.7909959031582025
0.7628769278526306,0.18578352180936994,0.011308562197092083,0.7909959031582025
0.7627328038215637,0.18578352180936994,0.011510500807754443,0.7909959031582025
0.759944498538971,0.1880048465266559,0.011510500807754443,0.7909959031582025
0.7597706913948059,0.1880048465266559,0.011712439418416801,0.7909959031582025
0.7575830817222595,0.1908319870759289,0.011712439418416801,0.7909959031582025
0.7571094632148743,0.1908319870759289,0.01191437802907916,0.7909959031582025
0.7549775242805481,0.19224555735056542,0.01191437802907916,0.7909959031582025
0.7538518309593201,0.19224555735056542,0.012116316639741519,0.7909959031582025
0.7523669600486755,0.19406300484652667,0.012116316639741519,0.7909959031582025
0.7516303658485413,0.19406300484652667,0.012318255250403877,0.7909959031582025
0.7510690093040466,0.1948707592891761,0.012318255250403877,0.7909959031582025
0.7509878277778625,0.1948707592891761,0.012520193861066236,0.7909959031582025
0.7508626580238342,0.19507269789983844,0.012520193861066236,0.7909959031582025
0.7508212924003601,0.19507269789983844,0.012722132471728594,0.7909959031582025
0.7471138834953308,0.1983037156704362,0.012722132471728594,0.7909959031582025
0.7471006512641907,0.1983037156704362,0.012924071082390954,0.7909959031582025
0.746393620967865,0.19951534733441034,0.012924071082390954,0.7909959031582025
0.7458396553993225,0.19951534733441034,0.013126009693053312,0.7909959031582025
0.7456981539726257,0.1997172859450727,0.013126009693053312,0.7909959031582025
0.7453121542930603,0.1997172859450727,0.01332794830371567,0.7909959031582025
0.7448568940162659,0.20012116316639741,0.01332794830371567,0.7909959031582025
0.7446481585502625,0.20012116316639741,0.01352988691437803,0.7909959031582025
0.7368680834770203,0.20476575121163165,0.01352988691437803,0.7909959031582025
0.736433207988739,0.20476575121163165,0.013731825525040387,0.7909959031582025
0.7352507710456848,0.20537156704361875,0.013731825525040387,0.7909959031582025
0.7348852753639221,0.20537156704361875,0.013933764135702747,0.7909959031582025
0.7308763861656189,0.20759289176090467,0.013933764135702747,0.7909959031582025
0.7308271527290344,0.20759289176090467,0.014135702746365105,0.7909959031582025
0.7301806807518005,0.20860258481421648,0.014135702746365105,0.7909959031582025
0.729624330997467,0.20860258481421648,0.014337641357027463,0.7909959031582025
0.7239132523536682,0.21466074313408723,0.014337641357027463,0.7909959031582025
0.7237991690635681,0.21466074313408723,0.014539579967689823,0.7909959031582025
0.7200167775154114,0.2166801292407108,0.014539579967689823,0.7909959031582025
0.7197906374931335,0.2166801292407108,0.01474151857835218,0.7909959031582025
0.7175113558769226,0.21809369951534732,0.01474151857835218,0.7909959031582025
0.7175067067146301,0.21809369951534732,0.01494345718901454,0.7909959031582025
0.7161560654640198,0.22031502423263327,0.01494345718901454,0.7909959031582025
0.7157198786735535,0.22031502423263327,0.015145395799676898,0.7909959031582025
0.7124140858650208,0.22213247172859452,0.015145395799676898,0.7909959031582025
0.7123138308525085,0.22213247172859452,0.015347334410339256,0.7909959031582025
0.7110990881919861,0.2231421647819063,0.015347334410339256,0.7909959031582025
0.7110797762870789,0.2231421647819063,0.015549273021001616,0.7909959031582025
0.7100833058357239,0.22354604200323103,0.015549273021001616,0.7909959031582025
0.7100092768669128,0.22354604200323103,0.015751211631663976,0.7909959031582025
0.7096846699714661,0.22394991922455573,0.015751211631663976,0.7909959031582025
0.7095429301261902,0.22394991922455573,0.015953150242326332,0.7909959031582025
0.7091812491416931,0.2245557350565428,0.015953150242326332,0.7909959031582025
0.7091533541679382,0.2245557350565428,0.01615508885298869,0.7909959031582025
0.7059096693992615,0.22738287560581583,0.01615508885298869,0.7909959031582025
0.7049570679664612,0.22738287560581583,0.01635702746365105,0.7909959031582025
0.7048502564430237,0.2275848142164782,0.01635702746365105,0.7909959031582025
0.7047242522239685,0.2275848142164782,0.016558966074313407,0.7909959031582025
0.7023738026618958,0.2294022617124394,0.016558966074313407,0.7909959031582025
0.7018268704414368,0.2294022617124394,0.016760904684975767,0.7909959031582025
0.7003150582313538,0.23061389337641358,0.016760904684975767,0.7909959031582025
0.6997258067131042,0.23061389337641358,0.016962843295638127,0.7909959031582025
0.6921587586402893,0.23768174474959614,0.016962843295638127,0.7909959031582025
0.6917540431022644,0.23768174474959614,0.017164781906300483,0.7909959031582025
0.6911948323249817,0.2386914378029079,0.017164781906300483,0.7909959031582025
0.6910967230796814,0.2386914378029079,0.017366720516962843,0.7909959031582025
0.6909372210502625,0.23909531502423265,0.017366720516962843,0.7909959031582025
0.690697968006134,0.23909531502423265,0.017568659127625202,0.7909959031582025
0.6873772740364075,0.24273021001615508,0.017568659127625202,0.7909959031582025
0.6871736645698547,0.24273021001615508,0.017770597738287562,0.7909959031582025
0.6845456957817078,0.24495153473344103,0.017770597738287562,0.7909959031582025
0.6845369935035706,0.24495153473344103,0.01797253634894992,0.7909959031582025
0.6840812563896179,0.2455573505654281,0.01797253634894992,0.7909959031582025
0.6837347149848938,0.2455573505654281,0.018376413570274638,0.7909959031582025
0.6828653216362,0.2465670436187399,0.018376413570274638,0.7909959031582025
0.682851254940033,0.2465670436187399,0.018578352180936994,0.7909959031582025
0.6812071204185486,0.2485864297253635,0.018578352180936994,0.7909959031582025
0.680863082408905,0.2485864297253635,0.018780290791599354,0.7909959031582025
0.6800214648246765,0.2495961227786753,0.018780290791599354,0.7909959031582025
0.6793567538261414,0.2495961227786753,0.018982229402261713,0.7909959031582025
0.6775460839271545,0.25121163166397414,0.018982229402261713,0.7909959031582025
0.6774981617927551,0.25121163166397414,0.01918416801292407,0.7909959031582025
0.6771566271781921,0.2522213247172859,0.01918416801292407,0.7909959031582025
0.6770535111427307,0.2522213247172859,0.01938610662358643,0.7909959031582025
0.6738247275352478,0.2558562197092084,0.01938610662358643,0.7909959031582025
0.6735568642616272,0.2558562197092084,0.01958804523424879,0.7909959031582025
0.6714641451835632,0.25767366720516965,0.01958804523424879,0.7909959031582025
0.6714246869087219,0.25767366720516965,0.01978998384491115,0.7909959031582025
0.670665442943573,0.25807754442649433,0.01978998384491115,0.7909959031582025
0.6703854203224182,0.25807754442649433,0.019991922455573505,0.7909959031582025
0.6700250506401062,0.2582794830371567,0.019991922455573505,0.7909959031582025
0.6697728037834167,0.2582794830371567,0.020193861066235864,0.7909959031582025
0.6635180115699768,0.26252019386106623,0.020193861066235864,0.7909959031582025
0.6631187796592712,0.26252019386106623,0.02059773828756058,0.7909959031582025
0.6630943417549133,0.2627221324717286,0.02059773828756058,0.7909959031582025
0.6628841757774353,0.2627221324717286,0.02079967689822294,0.7909959031582025
0.6613460183143616,0.26393376413570274,0.02079967689822294,0.7909959031582025
0.6613306403160095,0.26393376413570274,0.0210016155088853,0.7909959031582025
0.6597663760185242,0.2655492730210016,0.0210016155088853,0.7909959031582025
0.6590673327445984,0.2655492730210016,0.021405492730210016,0.7909959031582025
0.6554163098335266,0.2675686591276252,0.021405492730210016,0.7909959031582025
0.6550500988960266,0.2675686591276252,0.021809369951534735,0.7909959031582025
0.6499410271644592,0.27281906300484654,0.021809369951534735,0.7909959031582025
0.6495549082756042,0.27281906300484654,0.02221324717285945,0.7909959031582025
0.6469773650169373,0.27463651050080773,0.02221324717285945,0.7909959031582025
0.6469636559486389,0.27463651050080773,0.02241518578352181,0.7909959031582025
0.6467878222465515,0.2748384491114701,0.02241518578352181,0.7909959031582025
0.6464387774467468,0.2748384491114701,0.022819063004846526,0.7909959031582025
0.6460570096969604,0.27504038772213246,0.022819063004846526,0.7909959031582025
0.6460554003715515,0.27504038772213246,0.023021001615508886,0.7909959031582025
0.6442981958389282,0.2768578352180937,0.023021001615508886,0.7909959031582025
0.6442176103591919,0.2768578352180937,0.023222940226171242,0.7909959031582025
0.643229603767395,0.2784733441033926,0.023222940226171242,0.7909959031582025
0.6431432366371155,0.2784733441033926,0.023424878836833602,0.7909959031582025
0.6409969329833984,0.28008885298869146,0.023424878836833602,0.7909959031582025
0.6405795216560364,0.28008885298869146,0.023626817447495962,0.7909959031582025
0.6400842666625977,0.28049273021001614,0.023626817447495962,0.7909959031582025
0.6398927569389343,0.28049273021001614,0.02382875605815832,0.7909959031582025
0.6387507319450378,0.2817043618739903,0.02382875605815832,0.7909959031582025
0.6386633515357971,0.2817043618739903,0.024030694668820678,0.7909959031582025
0.6382532715797424,0.28251211631663975,0.024030694668820678,0.7909959031582025
0.6378852725028992,0.28251211631663975,0.024232633279483037,0.7909959031582025
0.6368367671966553,0.2837237479806139,0.024232633279483037,0.7909959031582025
0.6368235349655151,0.2837237479806139,0.024434571890145397,0.7909959031582025
0.6367971897125244,0.28392568659127626,0.024434571890145397,0.7909959031582025
0.63665372133255,0.28392568659127626,0.024636510500807753,0.7909959031582025
0.6349572539329529,0.28554119547657514,0.024636510500807753,0.7909959031582025
0.6347659826278687,0.28554119547657514,0.024838449111470113,0.7909959031582025
0.6343533396720886,0.2861470113085622,0.024838449111470113,0.7909959031582025
0.6341527700424194,0.2861470113085622,0.025040387722132473,0.7909959031582025
0.633729875087738,0.28634894991922455,0.025040387722132473,0.7909959031582025
0.6332998275756836,0.28634894991922455,0.02524232633279483,0.7909959031582025
0.6329607963562012,0.287156704361874,0.02524232633279483,0.7909959031582025
0.6324310302734375,0.287156704361874,0.02544426494345719,0.7909959031582025
0.6322174668312073,0.2875605815831987,0.02544426494345719,0.7909959031582025
0.6321946978569031,0.2875605815831987,0.025646203554119548,0.7909959031582025
0.63214111328125,0.28776252019386106,0.025646203554119548,0.7909959031582025
0.6321147084236145,0.28776252019386106,0.025848142164781908,0.7909959031582025
0.6305688619613647,0.28998384491114704,0.025848142164781908,0.7909959031582025
0.6300337910652161,0.28998384491114704,0.026050080775444264,0.7909959031582025
0.6299169063568115,0.29018578352180935,0.026050080775444264,0.7909959031582025
0.6297943592071533,0.29018578352180935,0.026252019386106624,0.7909959031582025
0.6287937760353088,0.2911954765751212,0.026252019386106624,0.7909959031582025
0.6279469132423401,0.2911954765751212,0.02665589660743134,0.7909959031582025
0.627326488494873,0.2924071082390953,0.02665589660743134,0.7909959031582025
0.6272913813591003,0.2924071082390953,0.0268578352180937,0.7909959031582025
0.624507486820221,0.295032310177706,0.0268578352180937,0.7909959031582025
0.6242870688438416,0.295032310177706,0.02705977382875606,0.7909959031582025
0.6238741278648376,0.2956381260096931,0.02705977382875606,0.7909959031582025
0.6238212585449219,0.2956381260096931,0.027261712439418415,0.7909959031582025
0.621088445186615,0.2972536348949919,0.027261712439418415,0.7909959031582025
0.6209919452667236,0.2972536348949919,0.027463651050080775,0.7909959031582025
0.6183534860610962,0.3016962843295638,0.027463651050080775,0.7909959031582025
0.6182380318641663,0.3016962843295638,0.027665589660743135,0.7909959031582025
0.617387056350708,0.3027059773828756,0.027665589660743135,0.7909959031582025
0.6173869967460632,0.3027059773828756,0.027867528271405494,0.7909959031582025
0.6171232461929321,0.3031098546042003,0.027867528271405494,0.7909959031582025
0.616915762424469,0.3031098546042003,0.02806946688206785,0.7909959031582025
0.6163539290428162,0.3037156704361874,0.02806946688206785,0.7909959031582025
0.6161693334579468,0.3037156704361874,0.02827140549273021,0.7909959031582025
0.6131917834281921,0.3051292407108239,0.02827140549273021,0.7909959031582025
0.613186776638031,0.3051292407108239,0.02847334410339257,0.7909959031582025
0.6104025840759277,0.30735056542810985,0.02847334410339257,0.7909959031582025
0.6099504232406616,0.30735056542810985,0.028675282714054926,0.7909959031582025
0.6088893413543701,0.3083602584814216,0.028675282714054926,0.7909959031582025
0.6085947155952454,0.3083602584814216,0.028877221324717286,0.7909959031582025
0.6082916855812073,0.30876413570274636,0.028877221324717286,0.7909959031582025
0.6081467866897583,0.30876413570274636,0.029079159935379646,0.7909959031582025
0.6069415211677551,0.3099757673667205,0.029079159935379646,0.7909959031582025
0.6068143248558044,0.3099757673667205,0.029281098546042002,0.7909959031582025
0.6066403388977051,0.31017770597738287,0.029281098546042002,0.7909959031582025
0.6063304543495178,0.31017770597738287,0.02968497576736672,0.7909959031582025
0.6054295897483826,0.31037964458804523,0.02968497576736672,0.7909959031582025
0.6053534746170044,0.31037964458804523,0.02988691437802908,0.7909959031582025
0.6044432520866394,0.3115912762520194,0.02988691437802908,0.7909959031582025
0.6042336821556091,0.3115912762520194,0.030088852988691437,0.7909959031582025
0.6037958264350891,0.3130048465266559,0.030088852988691437,0.7909959031582025
0.6032266616821289,0.3130048465266559,0.030290791599353797,0.7909959031582025
0.6031520366668701,0.3134087237479806,0.030290791599353797,0.7909959031582025
0.6029418110847473,0.3134087237479806,0.030492730210016156,0.7909959031582025
0.6004337072372437,0.3150242326332795,0.030492730210016156,0.7909959031582025
0.6001646518707275,0.3150242326332795,0.030694668820678513,0.7909959031582025
0.6000823974609375,0.3154281098546042,0.030694668820678513,0.7909959031582025
0.5999157428741455,0.3154281098546042,0.030896607431340872,0.7909959031582025
0.5982488989830017,0.3174474959612278,0.030896607431340872,0.7909959031582025
0.597983181476593,0.3174474959612278,0.031098546042003232,0.7909959031582025
0.5974645018577576,0.3182552504038772,0.031098546042003232,0.7909959031582025
0.5974332690238953,0.3182552504038772,0.03130048465266559,0.7909959031582025
0.5974072217941284,0.31845718901453957,0.03130048465266559,0.7909959031582025
0.5971211194992065,0.31845718901453957,0.03150242326332795,0.7909959031582025
0.5969164967536926,0.3194668820678514,0.03150242326332795,0.7909959031582025
0.5968172550201416,0.3194668820678514,0.031704361873990304,0.7909959031582025
0.5943909883499146,0.32209208400646205,0.031704361873990304,0.7909959031582025
0.5943220257759094,0.32209208400646205,0.031906300484652664,0.7909959031582025
0.5921708345413208,0.32350565428109856,0.031906300484652664,0.7909959031582025
0.5918673872947693,0.32350565428109856,0.03210823909531502,0.7909959031582025
0.591454803943634,0.32390953150242324,0.03210823909531502,0.7909959031582025
0.5914539694786072,0.32390953150242324,0.03231017770597738,0.7909959031582025
0.5894507169723511,0.3255250403877221,0.03231017770597738,0.7909959031582025
0.5890191197395325,0.3255250403877221,0.03251211631663974,0.7909959031582025
0.5889096260070801,0.32592891760904685,0.03251211631663974,0.7909959031582025
0.5885341763496399,0.32592891760904685,0.0327140549273021,0.7909959031582025
0.5879541039466858,0.32673667205169626,0.0327140549273021,0.7909959031582025
0.5878530144691467,0.32673667205169626,0.03291599353796446,0.7909959031582025
0.5868789553642273,0.32794830371567046,0.03291599353796446,0.7909959031582025
0.5863074660301208,0.32794830371567046,0.033319870759289175,0.7909959031582025
0.582019567489624,0.3325928917609047,0.033319870759289175,0.7909959031582025
0.5818354487419128,0.3325928917609047,0.033521809369951534,0.7909959031582025
0.5810054540634155,0.3340064620355412,0.033521809369951534,0.7909959031582025
0.5807567238807678,0.3340064620355412,0.033925686591276254,0.7909959031582025
0.5806035995483398,0.33420840064620355,0.033925686591276254,0.7909959031582025
0.5802900195121765,0.33420840064620355,0.03412762520193861,0.7909959031582025
0.5800276398658752,0.3344103392568659,0.03412762520193861,0.7909959031582025
0.5800091028213501,0.3344103392568659,0.034329563812600966,0.7909959031582025
0.5787580609321594,0.33521809369951533,0.034329563812600966,0.7909959031582025
0.5783578753471375,0.33521809369951533,0.034531502423263326,0.7909959031582025
0.5782586336135864,0.3354200323101777,0.034531502423263326,0.7909959031582025
0.5775851011276245,0.3354200323101777,0.034935379644588045,0.7909959031582025
0.5752198696136475,0.33804523424878835,0.034935379644588045,0.7909959031582025
0.575065016746521,0.33804523424878835,0.035137318255250405,0.7909959031582025
0.5734646916389465,0.3392568659127625,0.035137318255250405,0.7909959031582025
0.5733132362365723,0.3392568659127625,0.035339256865912765,0.7909959031582025
0.5729625821113586,0.34006462035541196,0.035339256865912765,0.7909959031582025
0.5727890729904175,0.34006462035541196,0.035541195476575124,0.7909959031582025
0.5721403360366821,0.340670436187399,0.035541195476575124,0.7909959031582025
0.5713934302330017,0.340670436187399,0.03594507269789984,0.7909959031582025
0.5707010626792908,0.3414781906300485,0.03594507269789984,0.7909959031582025
0.5706551671028137,0.3414781906300485,0.036147011308562196,0.7909959031582025
0.5701134204864502,0.34248788368336025,0.036147011308562196,0.7909959031582025
0.5698705315589905,0.34248788368336025,0.036348949919224556,0.7909959031582025
0.5678648352622986,0.3441033925686591,0.036348949919224556,0.7909959031582025
0.5678109526634216,0.3441033925686591,0.036550888529886916,0.7909959031582025
0.565542995929718,0.3465266558966074,0.036550888529886916,0.7909959031582025
0.5653630495071411,0.3465266558966074,0.036752827140549275,0.7909959031582025
0.5648515820503235,0.3471324717285945,0.036752827140549275,0.7909959031582025
0.5648393630981445,0.3471324717285945,0.036954765751211635,0.7909959031582025
0.5621498227119446,0.3487479806138934,0.036954765751211635,0.7909959031582025
0.5621448159217834,0.3487479806138934,0.03715670436187399,0.7909959031582025
0.5599679350852966,0.35076736672051695,0.03715670436187399,0.7909959031582025
0.5599509477615356,0.35076736672051695,0.03735864297253635,0.7909959031582025
0.557232141494751,0.35420032310177707,0.03735864297253635,0.7909959031582025
0.557182252407074,0.35420032310177707,0.03756058158319871,0.7909959031582025
0.5571087598800659,0.35440226171243944,0.03756058158319871,0.7909959031582025
0.5567822456359863,0.35440226171243944,0.03776252019386107,0.7909959031582025
0.556655764579773,0.3546042003231018,0.03776252019386107,0.7909959031582025
0.5566185116767883,0.3546042003231018,0.03796445880452343,0.7909959031582025
0.555474042892456,0.3560177705977383,0.03796445880452343,0.7909959031582025
0.5554192662239075,0.3560177705977383,0.038166397415185786,0.7909959031582025
0.5551307201385498,0.3568255250403877,0.038166397415185786,0.7909959031582025
0.554701566696167,0.3568255250403877,0.0385702746365105,0.7909959031582025
0.5526922345161438,0.359248788368336,0.0385702746365105,0.7909959031582025
0.5525941252708435,0.359248788368336,0.03877221324717286,0.7909959031582025
0.5517815947532654,0.36046042003231016,0.03877221324717286,0.7909959031582025
0.5516598224639893,0.36046042003231016,0.03897415185783522,0.7909959031582025
0.5508755445480347,0.3616720516962843,0.03897415185783522,0.7909959031582025
0.5507872104644775,0.3616720516962843,0.03917609046849758,0.7909959031582025
0.548016369342804,0.3644991922455573,0.03917609046849758,0.7909959031582025
0.5479719042778015,0.3644991922455573,0.0395799676898223,0.7909959031582025
0.5479229688644409,0.36490306946688206,0.0395799676898223,0.7909959031582025
0.5479010343551636,0.36490306946688206,0.03978190630048465,0.7909959031582025
0.5459089875221252,0.36692245557350567,0.03978190630048465,0.7909959031582025
0.5457547307014465,0.36692245557350567,0.04018578352180937,0.7909959031582025
0.5455613732337952,0.3675282714054927,0.04018578352180937,0.7909959031582025
0.5455361008644104,0.3675282714054927,0.04038772213247173,0.7909959031582025
0.5451731085777283,0.3681340872374798,0.04038772213247173,0.7909959031582025
0.5451576709747314,0.3681340872374798,0.04058966074313409,0.7909959031582025
0.5434550046920776,0.36995153473344106,0.04058966074313409,0.7909959031582025
0.5418472290039062,0.36995153473344106,0.04119547657512116,0.7909959031582025
0.5417564511299133,0.37015347334410337,0.04119547657512116,0.7909959031582025
0.5416279435157776,0.37015347334410337,0.04139741518578352,0.7909959031582025
0.5394724011421204,0.37176898222940225,0.04139741518578352,0.7909959031582025
0.5394009947776794,0.37176898222940225,0.04159935379644588,0.7909959031582025
0.538304328918457,0.3735864297253635,0.04159935379644588,0.7909959031582025
0.5378437638282776,0.3735864297253635,0.0420032310177706,0.7909959031582025
0.5377456545829773,0.3739903069466882,0.0420032310177706,0.7909959031582025
0.5376702547073364,0.3739903069466882,0.04220516962843296,0.7909959031582025
0.5373745560646057,0.3741922455573506,0.04220516962843296,0.7909959031582025
0.5368425846099854,0.3741922455573506,0.04240710823909531,0.7909959031582025
0.5363672971725464,0.3743941841680129,0.04240710823909531,0.7909959031582025
0.5361430048942566,0.3743941841680129,0.04281098546042003,0.7909959031582025
0.5360310673713684,0.37459612277867527,0.04281098546042003,0.7909959031582025
0.5360038876533508,0.37459612277867527,0.04301292407108239,0.7909959031582025
0.5358063578605652,0.37520193861066237,0.04301292407108239,0.7909959031582025
0.5356924533843994,0.37520193861066237,0.04341680129240711,0.7909959031582025
0.5343267917633057,0.3758077544426494,0.04341680129240711,0.7909959031582025
0.533670961856842,0.3758077544426494,0.0444264943457189,0.7909959031582025
0.5329248309135437,0.3770193861066236,0.0444264943457189,0.7909959031582025
0.5329050421714783,0.3770193861066236,0.04462843295638126,0.7909959031582025
0.5325132012367249,0.37762520193861066,0.04462843295638126,0.7909959031582025
0.5324767231941223,0.37762520193861066,0.04483037156704362,0.7909959031582025
0.5312941074371338,0.37863489499192243,0.04483037156704362,0.7909959031582025
0.531278133392334,0.37863489499192243,0.045032310177705974,0.7909959031582025
0.5309534668922424,0.37903877221324717,0.045032310177705974,0.7909959031582025
0.5306879281997681,0.37903877221324717,0.04563812600969305,0.7909959031582025
0.5294701457023621,0.3804523424878837,0.04563812600969305,0.7909959031582025
0.5294439196586609,0.3804523424878837,0.04584006462035541,0.7909959031582025
0.5293506979942322,0.38065428109854604,0.04584006462035541,0.7909959031582025
0.5293356776237488,0.38065428109854604,0.04604200323101777,0.7909959031582025
0.5288300514221191,0.38146203554119545,0.04604200323101777,0.7909959031582025
0.5282288193702698,0.38146203554119545,0.046445880452342485,0.7909959031582025
0.5282243490219116,0.3816639741518578,0.046445880452342485,0.7909959031582025
0.5281230211257935,0.3816639741518578,0.046647819063004844,0.7909959031582025
0.5277844071388245,0.3818659127625202,0.046647819063004844,0.7909959031582025
0.5277090072631836,0.3818659127625202,0.046849757673667204,0.7909959031582025
0.5268357396125793,0.38287560581583197,0.046849757673667204,0.7909959031582025
0.5266475677490234,0.38287560581583197,0.047051696284329564,0.7909959031582025
0.5259925723075867,0.3838852988691438,0.047051696284329564,0.7909959031582025
0.5252821445465088,0.3838852988691438,0.04745557350565428,0.7909959031582025
0.5252459049224854,0.38408723747980617,0.04745557350565428,0.7909959031582025
0.5252155065536499,0.38408723747980617,0.04765751211631664,0.7909959031582025
0.5225821733474731,0.38792407108239096,0.04765751211631664,0.7909959031582025
0.522469699382782,0.38792407108239096,0.047859450726978996,0.7909959031582025
0.521252453327179,0.3891357027463651,0.047859450726978996,0.7909959031582025
0.5211750268936157,0.3891357027463651,0.048061389337641355,0.7909959031582025
0.5196958780288696,0.39095315024232635,0.048061389337641355,0.7909959031582025
0.5196614861488342,0.39095315024232635,0.048263327948303715,0.7909959031582025
0.5188164114952087,0.3929725363489499,0.048263327948303715,0.7909959031582025
0.5188162922859192,0.3929725363489499,0.048465266558966075,0.7909959031582025
0.5186904668807983,0.3931744749596123,0.048465266558966075,0.7909959031582025
0.51857990026474,0.3931744749596123,0.048667205169628434,0.7909959031582025
0.5152465105056763,0.3980210016155089,0.048667205169628434,0.7909959031582025
0.5151594281196594,0.3980210016155089,0.048869143780290794,0.7909959031582025
0.5144232511520386,0.3990306946688207,0.048869143780290794,0.7909959031582025
0.5142452120780945,0.3990306946688207,0.049273021001615507,0.7909959031582025
0.5139061212539673,0.39963651050080773,0.049273021001615507,0.7909959031582025
0.5137208104133606,0.39963651050080773,0.049676898222940226,0.7909959031582025
0.5135393738746643,0.3998384491114701,0.049676898222940226,0.7909959031582025
0.5132789015769958,0.3998384491114701,0.049878836833602586,0.7909959031582025
0.5130053162574768,0.40024232633279483,0.049878836833602586,0.7909959031582025
0.5129178166389465,0.40024232633279483,0.050080775444264945,0.7909959031582025
0.5125478506088257,0.401453957996769,0.050080775444264945,0.7909959031582025
0.5125225186347961,0.401453957996769,0.050282714054927305,0.7909959031582025
0.5121874213218689,0.40226171243941844,0.050282714054927305,0.7909959031582025
0.5121053457260132,0.40226171243941844,0.05048465266558966,0.7909959031582025
0.5115169286727905,0.40246365105008075,0.05048465266558966,0.7909959031582025
0.5113719701766968,0.40246365105008075,0.05068659127625202,0.7909959031582025
0.5110805630683899,0.40387722132471726,0.05068659127625202,0.7909959031582025
0.5110167860984802,0.40387722132471726,0.05088852988691438,0.7909959031582025
0.5107892751693726,0.40407915993537963,0.05088852988691438,0.7909959031582025
0.5103329420089722,0.40407915993537963,0.05109046849757674,0.7909959031582025
0.5095129013061523,0.40468497576736673,0.05109046849757674,0.7909959031582025
0.5095067024230957,0.40468497576736673,0.051292407108239096,0.7909959031582025
0.5066799521446228,0.4079159935379645,0.051292407108239096,0.7909959031582025
0.5066379308700562,0.4079159935379645,0.051494345718901456,0.7909959031582025
0.5064513087272644,0.40831987075928916,0.051494345718901456,0.7909959031582025
0.5054451823234558,0.40831987075928916,0.05210016155088853,0.7909959031582025
0.5043807625770569,0.4101373182552504,0.05210016155088853,0.7909959031582025
0.5041261315345764,0.4101373182552504,0.05230210016155089,0.7909959031582025
0.5031159520149231,0.4117528271405493,0.05230210016155089,0.7909959031582025
0.5029681324958801,0.4117528271405493,0.05250403877221325,0.7909959031582025
0.5028378367424011,0.41195476575121165,0.05250403877221325,0.7909959031582025
0.5027634501457214,0.41195476575121165,0.05270597738287561,0.7909959031582025
0.5027240514755249,0.412156704361874,0.05270597738287561,0.7909959031582025
0.502719521522522,0.412156704361874,0.05290791599353797,0.7909959031582025
0.5025239586830139,0.4123586429725363,0.05290791599353797,0.7909959031582025
0.5023768544197083,0.4123586429725363,0.05331179321486268,0.7909959031582025
0.5017552375793457,0.41276252019386106,0.05331179321486268,0.7909959031582025
0.5016242265701294,0.41276252019386106,0.05351373182552504,0.7909959031582025
0.49993187189102173,0.41417609046849757,0.05351373182552504,0.7909959031582025
0.4997435212135315,0.41417609046849757,0.0537156704361874,0.7909959031582025
0.49969035387039185,0.41437802907915994,0.0537156704361874,0.7909959031582025
0.4992738962173462,0.41437802907915994,0.05411954765751212,0.7909959031582025
0.49923086166381836,0.4145799676898223,0.05411954765751212,0.7909959031582025
0.49874621629714966,0.4145799676898223,0.05452342487883683,0.7909959031582025
0.49821144342422485,0.41518578352180935,0.05452342487883683,0.7909959031582025
0.4980531334877014,0.41518578352180935,0.05492730210016155,0.7909959031582025
0.49790632724761963,0.4153877221324717,0.05492730210016155,0.7909959031582025
0.4977481961250305,0.4153877221324717,0.05512924071082391,0.7909959031582025
0.4975352883338928,0.41579159935379645,0.05512924071082391,0.7909959031582025
0.4967076778411865,0.41579159935379645,0.05533117932148627,0.7909959031582025
0.4960266351699829,0.41659935379644586,0.05533117932148627,0.7909959031582025
0.4959561228752136,0.41659935379644586,0.05553311793214863,0.7909959031582025
0.49592792987823486,0.4168012924071082,0.05553311793214863,0.7909959031582025
0.4958122968673706,0.4168012924071082,0.05573505654281099,0.7909959031582025
0.49526751041412354,0.41720516962843296,0.05573505654281099,0.7909959031582025
0.4949731230735779,0.41720516962843296,0.0561389337641357,0.7909959031582025
0.4934762716293335,0.4190226171243942,0.0561389337641357,0.7909959031582025
0.4932405948638916,0.4190226171243942,0.05634087237479806,0.7909959031582025
0.4926150441169739,0.4194264943457189,0.05634087237479806,0.7909959031582025
0.492581307888031,0.4194264943457189,0.05654281098546042,0.7909959031582025
0.4922424554824829,0.420032310177706,0.05654281098546042,0.7909959031582025
0.492026686668396,0.420032310177706,0.05694668820678514,0.7909959031582025
0.48997992277145386,0.422859450726979,0.05694668820678514,0.7909959031582025
0.4897897243499756,0.422859450726979,0.05714862681744749,0.7909959031582025
0.4888557195663452,0.42346526655896605,0.05714862681744749,0.7909959031582025
0.4888291358947754,0.42346526655896605,0.05735056542810985,0.7909959031582025
0.4880940318107605,0.42407108239095315,0.05735056542810985,0.7909959031582025
0.4877930283546448,0.42407108239095315,0.05755250403877221,0.7909959031582025
0.48778873682022095,0.4242730210016155,0.05755250403877221,0.7909959031582025
0.4875519871711731,0.4242730210016155,0.05775444264943457,0.7909959031582025
0.48689037561416626,0.4250807754442649,0.05775444264943457,0.7909959031582025
0.48682528734207153,0.4250807754442649,0.05795638126009693,0.7909959031582025
0.48583984375,0.42750403877221327,0.05795638126009693,0.7909959031582025
0.48547881841659546,0.42750403877221327,0.05836025848142165,0.7909959031582025
0.4843796491622925,0.42851373182552505,0.05836025848142165,0.7909959031582025
0.4841960668563843,0.42851373182552505,0.058562197092084003,0.7909959031582025
0.48381203413009644,0.4295234248788368,0.058562197092084003,0.7909959031582025
0.4833680987358093,0.4295234248788368,0.05876413570274636,0.7909959031582025
0.48209530115127563,0.43134087237479807,0.05876413570274636,0.7909959031582025
0.481895387172699,0.43134087237479807,0.05896607431340872,0.7909959031582025
0.4815264344215393,0.43154281098546043,0.05896607431340872,0.7909959031582025
0.4810505509376526,0.43154281098546043,0.05916801292407108,0.7909959031582025
0.48079174757003784,0.4319466882067851,0.05916801292407108,0.7909959031582025
0.4804614782333374,0.4319466882067851,0.0595718901453958,0.7909959031582025
0.4801325798034668,0.43235056542810985,0.0595718901453958,0.7909959031582025
0.48012322187423706,0.43235056542810985,0.05977382875605816,0.7909959031582025
0.47967439889907837,0.4327544426494346,0.05977382875605816,0.7909959031582025
0.4795059561729431,0.4327544426494346,0.059975767366720514,0.7909959031582025
0.47799259424209595,0.4345718901453958,0.059975767366720514,0.7909959031582025
0.4777127504348755,0.4345718901453958,0.060379644588045234,0.7909959031582025
0.47770780324935913,0.43477382875605813,0.060379644588045234,0.7909959031582025
0.4776729345321655,0.43477382875605813,0.06058158319870759,0.7909959031582025
0.4773988127708435,0.43537964458804523,0.06058158319870759,0.7909959031582025
0.47732770442962646,0.43537964458804523,0.06078352180936995,0.7909959031582025
0.4766232371330261,0.4369951534733441,0.06078352180936995,0.7909959031582025
0.476432740688324,0.4369951534733441,0.061187399030694666,0.7909959031582025
0.4759109616279602,0.43739903069466884,0.061187399030694666,0.7909959031582025
0.4758148193359375,0.43739903069466884,0.061389337641357025,0.7909959031582025
0.47485488653182983,0.4378029079159935,0.061389337641357025,0.7909959031582025
0.4745677709579468,0.4378029079159935,0.061591276252019385,0.7909959031582025
0.47356563806533813,0.43901453957996767,0.061591276252019385,0.7909959031582025
0.4733494520187378,0.43901453957996767,0.061793214862681745,0.7909959031582025
0.4728076457977295,0.43982229402261713,0.061793214862681745,0.7909959031582025
0.4727928638458252,0.43982229402261713,0.061995153473344104,0.7909959031582025
0.4704458713531494,0.4432552504038772,0.061995153473344104,0.7909959031582025
0.46995455026626587,0.4432552504038772,0.062399030694668824,0.7909959031582025
0.4697551727294922,0.4438610662358643,0.062399030694668824,0.7909959031582025
0.4696683883666992,0.4438610662358643,0.06260096930533118,0.7909959031582025
0.46952980756759644,0.4444668820678514,0.06260096930533118,0.7909959031582025
0.46950095891952515,0.4444668820678514,0.06280290791599354,0.7909959031582025
0.46848952770233154,0.4454765751211632,0.06280290791599354,0.7909959031582025
0.4683340787887573,0.4454765751211632,0.06320678513731826,0.7909959031582025
0.4677000641822815,0.4466882067851373,0.06320678513731826,0.7909959031582025
0.4676998257637024,0.4466882067851373,0.06340872374798061,0.7909959031582025
0.46704286336898804,0.4476978998384491,0.06340872374798061,0.7909959031582025
0.4667368531227112,0.4476978998384491,0.06361066235864297,0.7909959031582025
0.46534013748168945,0.45032310177705975,0.06361066235864297,0.7909959031582025
0.4649907350540161,0.45032310177705975,0.06381260096930533,0.7909959031582025
0.4649084806442261,0.4507269789983845,0.06381260096930533,0.7909959031582025
0.46485573053359985,0.4507269789983845,0.0640145395799677,0.7909959031582025
0.46379774808883667,0.45173667205169626,0.0640145395799677,0.7909959031582025
0.46370387077331543,0.45173667205169626,0.06421647819063005,0.7909959031582025
0.4631309509277344,0.45193861066235863,0.06421647819063005,0.7909959031582025
0.4628499746322632,0.45193861066235863,0.06441841680129241,0.7909959031582025
0.4618697166442871,0.4527463651050081,0.06441841680129241,0.7909959031582025
0.4618184566497803,0.4527463651050081,0.06462035541195477,0.7909959031582025
0.4611908793449402,0.4537560581583199,0.06462035541195477,0.7909959031582025
0.46086472272872925,0.4537560581583199,0.06482229402261712,0.7909959031582025
0.4608045816421509,0.45395799676898224,0.06482229402261712,0.7909959031582025
0.46056419610977173,0.45395799676898224,0.06502423263327949,0.7909959031582025
0.4599025845527649,0.454967689822294,0.06502423263327949,0.7909959031582025
0.4598677158355713,0.454967689822294,0.06522617124394184,0.7909959031582025
0.4580153226852417,0.4581987075928918,0.06522617124394184,0.7909959031582025
0.4580133557319641,0.4581987075928918,0.0654281098546042,0.7909959031582025
0.4577997326850891,0.45840064620355414,0.0654281098546042,0.7909959031582025
0.457555890083313,0.45840064620355414,0.06563004846526656,0.7909959031582025
0.45755016803741455,0.45860258481421645,0.06563004846526656,0.7909959031582025
0.4571117162704468,0.45860258481421645,0.06583198707592892,0.7909959031582025
0.45661890506744385,0.45920840064620355,0.06583198707592892,0.7909959031582025
0.4564698338508606,0.45920840064620355,0.06603392568659128,0.7909959031582025
0.4554714560508728,0.46021809369951533,0.06603392568659128,0.7909959031582025
0.4552069306373596,0.46021809369951533,0.066437802907916,0.7909959031582025
0.4551262855529785,0.46062197092084006,0.066437802907916,0.7909959031582025
0.4548143744468689,0.46062197092084006,0.06663974151857835,0.7909959031582025
0.4534115195274353,0.4610258481421648,0.06663974151857835,0.7909959031582025
0.45322662591934204,0.4610258481421648,0.06704361873990307,0.7909959031582025
0.45309364795684814,0.4614297253634895,0.06704361873990307,0.7909959031582025
0.45290040969848633,0.4614297253634895,0.06764943457189014,0.7909959031582025
0.4520505666732788,0.4634491114701131,0.06764943457189014,0.7909959031582025
0.45192253589630127,0.4634491114701131,0.06785137318255251,0.7909959031582025
0.4517704248428345,0.4638529886914378,0.06785137318255251,0.7909959031582025
0.45157599449157715,0.4638529886914378,0.06825525040387723,0.7909959031582025
0.4510856866836548,0.46466074313408723,0.06825525040387723,0.7909959031582025
0.4510807991027832,0.46466074313408723,0.06845718901453958,0.7909959031582025
0.45065009593963623,0.465670436187399,0.06845718901453958,0.7909959031582025
0.4505065083503723,0.465670436187399,0.06865912762520193,0.7909959031582025
0.45003461837768555,0.4662762520193861,0.06865912762520193,0.7909959031582025
0.4499332904815674,0.4662762520193861,0.06906300484652665,0.7909959031582025
0.44905972480773926,0.46748788368336025,0.06906300484652665,0.7909959031582025
0.4488251805305481,0.46748788368336025,0.06926494345718902,0.7909959031582025
0.44869744777679443,0.4676898222940226,0.06926494345718902,0.7909959031582025
0.44845300912857056,0.4676898222940226,0.06946688206785137,0.7909959031582025
0.44840478897094727,0.46809369951534735,0.06946688206785137,0.7909959031582025
0.4483191967010498,0.46809369951534735,0.06966882067851374,0.7909959031582025
0.447762131690979,0.4682956381260097,0.06966882067851374,0.7909959031582025
0.4475278854370117,0.4682956381260097,0.06987075928917609,0.7909959031582025
0.4460222125053406,0.46991114701130854,0.06987075928917609,0.7909959031582025
0.44591212272644043,0.46991114701130854,0.07007269789983844,0.7909959031582025
0.44574522972106934,0.470718901453958,0.07007269789983844,0.7909959031582025
0.4455886483192444,0.470718901453958,0.07047657512116316,0.7909959031582025
0.4454038143157959,0.47092084006462037,0.07047657512116316,0.7909959031582025
0.44529062509536743,0.47092084006462037,0.07067851373182553,0.7909959031582025
0.44437742233276367,0.4715266558966074,0.07067851373182553,0.7909959031582025
0.44426071643829346,0.4715266558966074,0.07088045234248788,0.7909959031582025
0.44402456283569336,0.4717285945072698,0.07088045234248788,0.7909959031582025
0.4437938928604126,0.4717285945072698,0.07148626817447495,0.7909959031582025
0.4437240958213806,0.47193053311793215,0.07148626817447495,0.7909959031582025
0.44363856315612793,0.47193053311793215,0.07168820678513732,0.7909959031582025
0.44347673654556274,0.4723344103392569,0.07168820678513732,0.7909959031582025
0.44333475828170776,0.4723344103392569,0.07189014539579967,0.7909959031582025
0.4427962899208069,0.4731421647819063,0.07189014539579967,0.7909959031582025
0.4427955746650696,0.4731421647819063,0.07209208400646204,0.7909959031582025
0.4425109624862671,0.47334410339256866,0.07209208400646204,0.7909959031582025
0.44249439239501953,0.47334410339256866,0.07229402261712439,0.7909959031582025
0.4424806237220764,0.473546042003231,0.07229402261712439,0.7909959031582025
0.4424239993095398,0.473546042003231,0.07249596122778676,0.7909959031582025
0.441877543926239,0.47415185783521807,0.07249596122778676,0.7909959031582025
0.44154828786849976,0.47415185783521807,0.07289983844911146,0.7909959031582025
0.44043123722076416,0.47536348949919227,0.07289983844911146,0.7909959031582025
0.4400445818901062,0.47536348949919227,0.07310177705977383,0.7909959031582025
0.43976712226867676,0.47576736672051695,0.07310177705977383,0.7909959031582025
0.4396873116493225,0.47576736672051695,0.07330371567043618,0.7909959031582025
0.4389722943305969,0.4765751211631664,0.07330371567043618,0.7909959031582025
0.43876856565475464,0.4765751211631664,0.0737075928917609,0.7909959031582025
0.4382287263870239,0.4779886914378029,0.0737075928917609,0.7909959031582025
0.4380679726600647,0.4779886914378029,0.07390953150242327,0.7909959031582025
0.437704861164093,0.4783925686591276,0.07390953150242327,0.7909959031582025
0.4373381733894348,0.4783925686591276,0.07411147011308562,0.7909959031582025
0.4372227191925049,0.47859450726978997,0.07411147011308562,0.7909959031582025
0.4365406632423401,0.47859450726978997,0.07512116316639741,0.7909959031582025
0.43652039766311646,0.47879644588045234,0.07512116316639741,0.7909959031582025
0.4365149140357971,0.47879644588045234,0.07532310177705977,0.7909959031582025
0.4361898899078369,0.47940226171243944,0.07532310177705977,0.7909959031582025
0.43573933839797974,0.47940226171243944,0.07572697899838449,0.7909959031582025
0.43513214588165283,0.48021001615508885,0.07572697899838449,0.7909959031582025
0.4348908066749573,0.48021001615508885,0.07592891760904685,0.7909959031582025
0.43482381105422974,0.4804119547657512,0.07592891760904685,0.7909959031582025
0.4345995783805847,0.4804119547657512,0.07653473344103393,0.7909959031582025
0.4336687922477722,0.4810177705977383,0.07653473344103393,0.7909959031582025
0.4336163401603699,0.4810177705977383,0.07673667205169628,0.7909959031582025
0.4335806369781494,0.4812197092084006,0.07673667205169628,0.7909959031582025
0.43347442150115967,0.4812197092084006,0.07693861066235864,0.7909959031582025
0.4322187900543213,0.4824313408723748,0.07693861066235864,0.7909959031582025
0.4322131276130676,0.4824313408723748,0.077140549273021,0.7909959031582025
0.4314807057380676,0.484248788368336,0.077140549273021,0.7909959031582025
0.4311559200286865,0.484248788368336,0.07754442649434572,0.7909959031582025
0.43078768253326416,0.4848546042003231,0.07754442649434572,0.7909959031582025
0.4306708574295044,0.4848546042003231,0.07774636510500808,0.7909959031582025
0.43065011501312256,0.4850565428109855,0.07774636510500808,0.7909959031582025
0.43059980869293213,0.4850565428109855,0.07794830371567044,0.7909959031582025
0.4302888512611389,0.4858642972536349,0.07794830371567044,0.7909959031582025
0.4302828907966614,0.4858642972536349,0.07815024232633279,0.7909959031582025
0.43010181188583374,0.48606623586429726,0.07815024232633279,0.7909959031582025
0.4297642111778259,0.48606623586429726,0.07835218093699516,0.7909959031582025
0.42938125133514404,0.486470113085622,0.07835218093699516,0.7909959031582025
0.4291597604751587,0.486470113085622,0.07855411954765751,0.7909959031582025
0.4283987879753113,0.4878836833602585,0.07855411954765751,0.7909959031582025
0.4278973340988159,0.4878836833602585,0.07895799676898223,0.7909959031582025
0.4278431534767151,0.4880856219709208,0.07895799676898223,0.7909959031582025
0.427798867225647,0.4880856219709208,0.0791599353796446,0.7909959031582025
0.4272865653038025,0.48909531502423265,0.0791599353796446,0.7909959031582025
0.4272761940956116,0.48909531502423265,0.07936187399030695,0.7909959031582025
0.4272420406341553,0.489297253634895,0.07936187399030695,0.7909959031582025
0.4270895719528198,0.489297253634895,0.0795638126009693,0.7909959031582025
0.4265972971916199,0.4901050080775444,0.0795638126009693,0.7909959031582025
0.4259909987449646,0.4901050080775444,0.08016962843295639,0.7909959031582025
0.4256925582885742,0.49091276252019383,0.08016962843295639,0.7909959031582025
0.4255703091621399,0.49091276252019383,0.08037156704361874,0.7909959031582025
0.4246273636817932,0.49232633279483035,0.08037156704361874,0.7909959031582025
0.42452794313430786,0.49232633279483035,0.0805735056542811,0.7909959031582025
0.4241805076599121,0.49293214862681745,0.0805735056542811,0.7909959031582025
0.4235740900039673,0.49293214862681745,0.08097738287560581,0.7909959031582025
0.42290574312210083,0.4941437802907916,0.08097738287560581,0.7909959031582025
0.4228736162185669,0.4941437802907916,0.08117932148626818,0.7909959031582025
0.42258739471435547,0.4947495961227787,0.08117932148626818,0.7909959031582025
0.4225385785102844,0.4947495961227787,0.08138126009693053,0.7909959031582025
0.4224735498428345,0.49515347334410337,0.08138126009693053,0.7909959031582025
0.4222341775894165,0.49515347334410337,0.08178513731825525,0.7909959031582025
0.42203986644744873,0.4955573505654281,0.08178513731825525,0.7909959031582025
0.4218774437904358,0.4955573505654281,0.08198707592891762,0.7909959031582025
0.4217127561569214,0.49575928917609047,0.08198707592891762,0.7909959031582025
0.4216880202293396,0.49575928917609047,0.08218901453957997,0.7909959031582025
0.4206083416938782,0.4969709208400646,0.08218901453957997,0.7909959031582025
0.4204237461090088,0.4969709208400646,0.08279483037156704,0.7909959031582025
0.4199356436729431,0.4977786752827141,0.08279483037156704,0.7909959031582025
0.41991519927978516,0.4977786752827141,0.08299676898222941,0.7909959031582025
0.4188644289970398,0.49878836833602586,0.08299676898222941,0.7909959031582025
0.418085515499115,0.49878836833602586,0.08340064620355411,0.7909959031582025
0.417883038520813,0.4991922455573506,0.08340064620355411,0.7909959031582025
0.41755932569503784,0.4991922455573506,0.08380452342487883,0.7909959031582025
0.4173184037208557,0.49959612277867527,0.08380452342487883,0.7909959031582025
0.41726154088974,0.49959612277867527,0.0840064620355412,0.7909959031582025
0.4172440767288208,0.49979806138933763,0.0840064620355412,0.7909959031582025
0.4170798063278198,0.49979806138933763,0.08420840064620355,0.7909959031582025
0.4167289137840271,0.500605815831987,0.08420840064620355,0.7909959031582025
0.41661328077316284,0.500605815831987,0.08441033925686592,0.7909959031582025
0.41543304920196533,0.5018174474959612,0.08441033925686592,0.7909959031582025
0.4153933525085449,0.5018174474959612,0.08461227786752827,0.7909959031582025
0.41527509689331055,0.5026252019386107,0.08461227786752827,0.7909959031582025
0.41520434617996216,0.5026252019386107,0.08481421647819062,0.7909959031582025
0.4148399829864502,0.5032310177705978,0.08481421647819062,0.7909959031582025
0.4145885705947876,0.5032310177705978,0.08521809369951534,0.7909959031582025
0.41444331407546997,0.5034329563812601,0.08521809369951534,0.7909959031582025
0.4143790006637573,0.5034329563812601,0.08542003231017771,0.7909959031582025
0.41416943073272705,0.5044426494345718,0.08542003231017771,0.7909959031582025
0.41406041383743286,0.5044426494345718,0.08562197092084006,0.7909959031582025
0.4136315584182739,0.505048465266559,0.08562197092084006,0.7909959031582025
0.41346192359924316,0.505048465266559,0.08582390953150243,0.7909959031582025
0.4133884310722351,0.5052504038772213,0.08582390953150243,0.7909959031582025
0.4130702614784241,0.5052504038772213,0.08602584814216478,0.7909959031582025
0.4124411344528198,0.5064620355411955,0.08602584814216478,0.7909959031582025
0.4115470051765442,0.5064620355411955,0.08663166397415185,0.7909959031582025
0.4113609790802002,0.5066639741518578,0.08663166397415185,0.7909959031582025
0.4112844467163086,0.5066639741518578,0.08683360258481422,0.7909959031582025
0.41084957122802734,0.5070678513731826,0.08683360258481422,0.7909959031582025
0.41015684604644775,0.5070678513731826,0.08723747980613894,0.7909959031582025
0.4101399779319763,0.5074717285945073,0.08723747980613894,0.7909959031582025
0.4099222421646118,0.5074717285945073,0.08764135702746365,0.7909959031582025
0.4090340733528137,0.5084814216478191,0.08764135702746365,0.7909959031582025
0.40901798009872437,0.5084814216478191,0.08784329563812601,0.7909959031582025
0.40896862745285034,0.5086833602584814,0.08784329563812601,0.7909959031582025
0.40887194871902466,0.5086833602584814,0.08824717285945073,0.7909959031582025
0.40819573402404785,0.5098949919224556,0.08824717285945073,0.7909959031582025
0.408142626285553,0.5098949919224556,0.08844911147011308,0.7909959031582025
0.40798550844192505,0.5100969305331179,0.08844911147011308,0.7909959031582025
0.40798312425613403,0.5100969305331179,0.08865105008077545,0.7909959031582025
0.40788328647613525,0.5102988691437803,0.08865105008077545,0.7909959031582025
0.4077795147895813,0.5102988691437803,0.0888529886914378,0.7909959031582025
0.40731900930404663,0.510702746365105,0.0888529886914378,0.7909959031582025
0.4072335958480835,0.510702746365105,0.08905492730210016,0.7909959031582025
0.406451940536499,0.5117124394184168,0.08905492730210016,0.7909959031582025
0.40604597330093384,0.5117124394184168,0.08945880452342488,0.7909959031582025
0.40530461072921753,0.5131260096930533,0.08945880452342488,0.7909959031582025
0.40527641773223877,0.5131260096930533,0.08966074313408724,0.7909959031582025
0.4049287438392639,0.5139337641357028,0.08966074313408724,0.7909959031582025
0.4049200415611267,0.5139337641357028,0.0898626817447496,0.7909959031582025
0.4048449993133545,0.5141357027463651,0.0898626817447496,0.7909959031582025
0.4047762155532837,0.5141357027463651,0.09006462035541195,0.7909959031582025
0.40459221601486206,0.5143376413570274,0.09006462035541195,0.7909959031582025
0.40452271699905396,0.5143376413570274,0.09026655896607431,0.7909959031582025
0.4043915271759033,0.5145395799676898,0.09026655896607431,0.7909959031582025
0.40435850620269775,0.5145395799676898,0.09046849757673667,0.7909959031582025
0.4040600657463074,0.5151453957996769,0.09046849757673667,0.7909959031582025
0.4039230942726135,0.5151453957996769,0.09067043618739903,0.7909959031582025
0.40387946367263794,0.5153473344103393,0.09067043618739903,0.7909959031582025
0.40364259481430054,0.5153473344103393,0.09087237479806139,0.7909959031582025
0.403495728969574,0.5159531502423264,0.09087237479806139,0.7909959031582025
0.4034801721572876,0.5159531502423264,0.09107431340872375,0.7909959031582025
0.40302032232284546,0.5171647819063004,0.09107431340872375,0.7909959031582025
0.40300530195236206,0.5171647819063004,0.0912762520193861,0.7909959031582025
0.4021793007850647,0.5181744749596123,0.0912762520193861,0.7909959031582025
0.4018811583518982,0.5181744749596123,0.09168012924071083,0.7909959031582025
0.40111827850341797,0.518578352180937,0.09168012924071083,0.7909959031582025
0.40111565589904785,0.518578352180937,0.09188206785137318,0.7909959031582025
0.40044426918029785,0.5191841680129241,0.09188206785137318,0.7909959031582025
0.4004092812538147,0.5191841680129241,0.09208400646203554,0.7909959031582025
0.40038007497787476,0.5193861066235864,0.09208400646203554,0.7909959031582025
0.4003216028213501,0.5193861066235864,0.0922859450726979,0.7909959031582025
0.40028220415115356,0.5195880452342488,0.0922859450726979,0.7909959031582025
0.39991968870162964,0.5195880452342488,0.09248788368336026,0.7909959031582025
0.3998461961746216,0.5197899838449112,0.09248788368336026,0.7909959031582025
0.39974868297576904,0.5197899838449112,0.09268982229402262,0.7909959031582025
0.39918971061706543,0.5205977382875606,0.09268982229402262,0.7909959031582025
0.39905786514282227,0.5205977382875606,0.09309369951534734,0.7909959031582025
0.39888668060302734,0.5207996768982229,0.09309369951534734,0.7909959031582025
0.3986406922340393,0.5207996768982229,0.09349757673667206,0.7909959031582025
0.3981482982635498,0.52140549273021,0.09349757673667206,0.7909959031582025
0.39767491817474365,0.52140549273021,0.09410339256865913,0.7909959031582025
0.3971032500267029,0.5228190630048465,0.09410339256865913,0.7909959031582025
0.3970603346824646,0.5228190630048465,0.09430533117932148,0.7909959031582025
0.3970484733581543,0.5230210016155089,0.09430533117932148,0.7909959031582025
0.396992027759552,0.5230210016155089,0.09450726978998385,0.7909959031582025
0.3953983187675476,0.5246365105008077,0.09450726978998385,0.7909959031582025
0.3951037526130676,0.5246365105008077,0.09511308562197092,0.7909959031582025
0.3948404788970947,0.5252423263327949,0.09511308562197092,0.7909959031582025
0.3948324918746948,0.5252423263327949,0.09531502423263329,0.7909959031582025
0.3939911723136902,0.526453957996769,0.09531502423263329,0.7909959031582025
0.39396053552627563,0.526453957996769,0.09571890145395799,0.7909959031582025
0.3930184245109558,0.5274636510500808,0.09571890145395799,0.7909959031582025
0.3929620385169983,0.5274636510500808,0.09592084006462036,0.7909959031582025
0.3925068974494934,0.5278675282714055,0.09592084006462036,0.7909959031582025
0.39227890968322754,0.5278675282714055,0.09632471728594508,0.7909959031582025
0.39219778776168823,0.5284733441033925,0.09632471728594508,0.7909959031582025
0.3919600248336792,0.5284733441033925,0.09652665589660743,0.7909959031582025
0.391737163066864,0.529281098546042,0.09652665589660743,0.7909959031582025
0.3914892077445984,0.529281098546042,0.0967285945072698,0.7909959031582025
0.39109504222869873,0.5302907915993538,0.0967285945072698,0.7909959031582025
0.3910161852836609,0.5302907915993538,0.09693053311793215,0.7909959031582025
0.3907981514930725,0.5304927302100162,0.09693053311793215,0.7909959031582025
0.39079785346984863,0.5304927302100162,0.0971324717285945,0.7909959031582025
0.39056408405303955,0.5313004846526656,0.0971324717285945,0.7909959031582025
0.3903414011001587,0.5313004846526656,0.09733441033925687,0.7909959031582025
0.390291690826416,0.531502423263328,0.09733441033925687,0.7909959031582025
0.39018797874450684,0.531502423263328,0.09753634894991922,0.7909959031582025
0.38989871740341187,0.532108239095315,0.09753634894991922,0.7909959031582025
0.3895884156227112,0.532108239095315,0.09794022617124394,0.7909959031582025
0.38932347297668457,0.5325121163166397,0.09794022617124394,0.7909959031582025
0.3890265226364136,0.5325121163166397,0.0981421647819063,0.7909959031582025
0.3886972665786743,0.5333198707592892,0.0981421647819063,0.7909959031582025
0.3886856436729431,0.5333198707592892,0.09834410339256866,0.7909959031582025
0.38861793279647827,0.5335218093699515,0.09834410339256866,0.7909959031582025
0.38801437616348267,0.5335218093699515,0.09874798061389338,0.7909959031582025
0.38783442974090576,0.5337237479806138,0.09874798061389338,0.7909959031582025
0.3878136873245239,0.5337237479806138,0.09894991922455573,0.7909959031582025
0.3870757222175598,0.534329563812601,0.09894991922455573,0.7909959031582025
0.386946439743042,0.534329563812601,0.0991518578352181,0.7909959031582025
0.3866967558860779,0.5353392568659128,0.0991518578352181,0.7909959031582025
0.38661831617355347,0.5353392568659128,0.09935379644588045,0.7909959031582025
0.38621294498443604,0.5361470113085622,0.09935379644588045,0.7909959031582025
0.38605064153671265,0.5361470113085622,0.0995557350565428,0.7909959031582025
0.3856276869773865,0.5369547657512116,0.0995557350565428,0.7909959031582025
0.3856065273284912,0.5369547657512116,0.09975767366720517,0.7909959031582025
0.38530027866363525,0.5375605815831987,0.09975767366720517,0.7909959031582025
0.3848310708999634,0.5375605815831987,0.10036348949919224,0.7909959031582025
0.38404786586761475,0.5387722132471728,0.10036348949919224,0.7909959031582025
0.3837103843688965,0.5387722132471728,0.10056542810985461,0.7909959031582025
0.3831971287727356,0.539983844911147,0.10056542810985461,0.7909959031582025
0.3831292390823364,0.539983844911147,0.10076736672051696,0.7909959031582025
0.38294529914855957,0.5407915993537964,0.10076736672051696,0.7909959031582025
0.3827568292617798,0.5407915993537964,0.10117124394184168,0.7909959031582025
0.3817571997642517,0.5428109854604201,0.10117124394184168,0.7909959031582025
0.38165926933288574,0.5428109854604201,0.10137318255250403,0.7909959031582025
0.38133561611175537,0.5430129240710824,0.10137318255250403,0.7909959031582025
0.3806418180465698,0.5430129240710824,0.10177705977382875,0.7909959031582025
0.3799947500228882,0.5438206785137318,0.10177705977382875,0.7909959031582025
0.37951231002807617,0.5438206785137318,0.10238287560581583,0.7909959031582025
0.3794081211090088,0.5440226171243941,0.10238287560581583,0.7909959031582025
0.3792269825935364,0.5440226171243941,0.10258481421647819,0.7909959031582025
0.3790099620819092,0.5448303715670436,0.10258481421647819,0.7909959031582025
0.3788694143295288,0.5448303715670436,0.10278675282714055,0.7909959031582025
0.3788338303565979,0.5450323101777059,0.10278675282714055,0.7909959031582025
0.3786030411720276,0.5450323101777059,0.10319063004846526,0.7909959031582025
0.3785131573677063,0.5454361873990307,0.10319063004846526,0.7909959031582025
0.3784634470939636,0.5454361873990307,0.10339256865912763,0.7909959031582025
0.3784208297729492,0.5456381260096931,0.10339256865912763,0.7909959031582025
0.378342866897583,0.5456381260096931,0.10359450726978998,0.7909959031582025
0.37788325548171997,0.5462439418416801,0.10359450726978998,0.7909959031582025
0.3777051568031311,0.5462439418416801,0.10379644588045234,0.7909959031582025
0.3770143985748291,0.5470516962843296,0.10379644588045234,0.7909959031582025
0.3763936161994934,0.5470516962843296,0.10460420032310178,0.7909959031582025
0.37638425827026367,0.5472536348949919,0.10460420032310178,0.7909959031582025
0.37635624408721924,0.5472536348949919,0.10480613893376414,0.7909959031582025
0.3750154376029968,0.5486672051696284,0.10480613893376414,0.7909959031582025
0.37455517053604126,0.5486672051696284,0.10521001615508885,0.7909959031582025
0.3742322325706482,0.5492730210016155,0.10521001615508885,0.7909959031582025
0.3740463852882385,0.5492730210016155,0.10541195476575121,0.7909959031582025
0.37391626834869385,0.5494749596122779,0.10541195476575121,0.7909959031582025
0.3739014267921448,0.5494749596122779,0.10561389337641357,0.7909959031582025
0.37387824058532715,0.5496768982229402,0.10561389337641357,0.7909959031582025
0.3737684488296509,0.5496768982229402,0.10581583198707593,0.7909959031582025
0.3734312653541565,0.5504846526655897,0.10581583198707593,0.7909959031582025
0.37320786714553833,0.5504846526655897,0.10621970920840064,0.7909959031582025
0.3729565143585205,0.5512924071082391,0.10621970920840064,0.7909959031582025
0.37274807691574097,0.5512924071082391,0.106421647819063,0.7909959031582025
0.371240496635437,0.552907915993538,0.106421647819063,0.7909959031582025
0.3710634112358093,0.552907915993538,0.10682552504038773,0.7909959031582025
0.3709954023361206,0.5531098546042004,0.10682552504038773,0.7909959031582025
0.3704388737678528,0.5531098546042004,0.10722940226171244,0.7909959031582025
0.3702242970466614,0.5539176090468497,0.10722940226171244,0.7909959031582025
0.3701757788658142,0.5539176090468497,0.1074313408723748,0.7909959031582025
0.36931902170181274,0.5549273021001615,0.1074313408723748,0.7909959031582025
0.36891645193099976,0.5549273021001615,0.10783521809369952,0.7909959031582025
0.3686283230781555,0.5551292407108239,0.10783521809369952,0.7909959031582025
0.3681141138076782,0.5551292407108239,0.10844103392568659,0.7909959031582025
0.36764776706695557,0.5555331179321487,0.10844103392568659,0.7909959031582025
0.3675687313079834,0.5555331179321487,0.10864297253634896,0.7909959031582025
0.3674317002296448,0.555735056542811,0.10864297253634896,0.7909959031582025
0.3672254681587219,0.555735056542811,0.10884491114701131,0.7909959031582025
0.3662993311882019,0.5571486268174475,0.10884491114701131,0.7909959031582025
0.3662493824958801,0.5571486268174475,0.10904684975767366,0.7909959031582025
0.36623477935791016,0.5573505654281099,0.10904684975767366,0.7909959031582025
0.36604881286621094,0.5573505654281099,0.10924878836833603,0.7909959031582025
0.3658532500267029,0.5581583198707593,0.10924878836833603,0.7909959031582025
0.36564767360687256,0.5581583198707593,0.10945072697899838,0.7909959031582025
0.36545097827911377,0.558562197092084,0.10945072697899838,0.7909959031582025
0.3654422163963318,0.558562197092084,0.10965266558966075,0.7909959031582025
0.36539238691329956,0.5587641357027464,0.10965266558966075,0.7909959031582025
0.3653631806373596,0.5587641357027464,0.1098546042003231,0.7909959031582025
0.3653329014778137,0.5589660743134087,0.1098546042003231,0.7909959031582025
0.3649809956550598,0.5589660743134087,0.11005654281098547,0.7909959031582025
0.3647502660751343,0.5595718901453958,0.11005654281098547,0.7909959031582025
0.3644900321960449,0.5595718901453958,0.11025848142164782,0.7909959031582025
0.3641589283943176,0.5603796445880452,0.11025848142164782,0.7909959031582025
0.3640516400337219,0.5603796445880452,0.11066235864297254,0.7909959031582025
0.36374354362487793,0.5605815831987075,0.11066235864297254,0.7909959031582025
0.36366522312164307,0.5605815831987075,0.11106623586429726,0.7909959031582025
0.3635252118110657,0.56078352180937,0.11106623586429726,0.7909959031582025
0.36343348026275635,0.56078352180937,0.11126817447495961,0.7909959031582025
0.36338430643081665,0.5609854604200323,0.11126817447495961,0.7909959031582025
0.3632403016090393,0.5609854604200323,0.11167205169628433,0.7909959031582025
0.3630434274673462,0.5611873990306947,0.11167205169628433,0.7909959031582025
0.3630203604698181,0.5611873990306947,0.11187399030694668,0.7909959031582025
0.3624197244644165,0.5632067851373183,0.11187399030694668,0.7909959031582025
0.36241286993026733,0.5632067851373183,0.11207592891760905,0.7909959031582025
0.36229008436203003,0.563610662358643,0.11207592891760905,0.7909959031582025
0.3622617721557617,0.563610662358643,0.1122778675282714,0.7909959031582025
0.36222708225250244,0.5638126009693053,0.1122778675282714,0.7909959031582025
0.36170274019241333,0.5638126009693053,0.11288368336025849,0.7909959031582025
0.36141180992126465,0.56421647819063,0.11288368336025849,0.7909959031582025
0.36134016513824463,0.56421647819063,0.11308562197092084,0.7909959031582025
0.3609733581542969,0.5646203554119548,0.11308562197092084,0.7909959031582025
0.3608643412590027,0.5646203554119548,0.1132875605815832,0.7909959031582025
0.36022722721099854,0.5656300484652665,0.1132875605815832,0.7909959031582025
0.3601989150047302,0.5656300484652665,0.11348949919224556,0.7909959031582025
0.3600597381591797,0.565831987075929,0.11348949919224556,0.7909959031582025
0.3597468137741089,0.565831987075929,0.11369143780290791,0.7909959031582025
0.3592931628227234,0.566437802907916,0.11369143780290791,0.7909959031582025
0.3591538667678833,0.566437802907916,0.11409531502423263,0.7909959031582025
0.3588119149208069,0.5668416801292407,0.11409531502423263,0.7909959031582025
0.35878807306289673,0.5668416801292407,0.11449919224555735,0.7909959031582025
0.3586524724960327,0.5672455573505655,0.11449919224555735,0.7909959031582025
0.3583589792251587,0.5672455573505655,0.11490306946688207,0.7909959031582025
0.35832780599594116,0.5674474959612278,0.11490306946688207,0.7909959031582025
0.3581181764602661,0.5674474959612278,0.11510500807754442,0.7909959031582025
0.3575320839881897,0.568659127625202,0.11510500807754442,0.7909959031582025
0.3571265935897827,0.568659127625202,0.11550888529886914,0.7909959031582025
0.35707545280456543,0.5688610662358643,0.11550888529886914,0.7909959031582025
0.35705631971359253,0.5688610662358643,0.1157108239095315,0.7909959031582025
0.35687994956970215,0.569264943457189,0.1157108239095315,0.7909959031582025
0.35684865713119507,0.569264943457189,0.11591276252019386,0.7909959031582025
0.35595840215682983,0.5702746365105008,0.11591276252019386,0.7909959031582025
0.3556840419769287,0.5702746365105008,0.11611470113085622,0.7909959031582025
0.35536497831344604,0.5704765751211631,0.11611470113085622,0.7909959031582025
0.35519927740097046,0.5704765751211631,0.11631663974151858,0.7909959031582025
0.3544018268585205,0.571486268174475,0.11631663974151858,0.7909959031582025
0.3543965220451355,0.571486268174475,0.11651857835218093,0.7909959031582025
0.3542160987854004,0.5718901453957996,0.11651857835218093,0.7909959031582025
0.3541523814201355,0.5718901453957996,0.1167205169628433,0.7909959031582025
0.3537304997444153,0.5731017770597738,0.1167205169628433,0.7909959031582025
0.3536113500595093,0.5731017770597738,0.11692245557350565,0.7909959031582025
0.3534817695617676,0.5733037156704361,0.11692245557350565,0.7909959031582025
0.353346586227417,0.5733037156704361,0.11712439418416801,0.7909959031582025
0.3533344268798828,0.5735056542810986,0.11712439418416801,0.7909959031582025
0.3532535433769226,0.5735056542810986,0.11773021001615509,0.7909959031582025
0.35322344303131104,0.5737075928917609,0.11773021001615509,0.7909959031582025
0.35319405794143677,0.5737075928917609,0.11793214862681745,0.7909959031582025
0.353124737739563,0.5739095315024233,0.11793214862681745,0.7909959031582025
0.3530498743057251,0.5739095315024233,0.11813408723747981,0.7909959031582025
0.3530179262161255,0.5741114701130856,0.11813408723747981,0.7909959031582025
0.3529818058013916,0.5741114701130856,0.11833602584814217,0.7909959031582025
0.35283517837524414,0.574313408723748,0.11833602584814217,0.7909959031582025
0.35278403759002686,0.574313408723748,0.11853796445880452,0.7909959031582025
0.3526696562767029,0.5747172859450727,0.11853796445880452,0.7909959031582025
0.3525457978248596,0.5747172859450727,0.11873990306946688,0.7909959031582025
0.35172587633132935,0.5753231017770598,0.11873990306946688,0.7909959031582025
0.3516625761985779,0.5753231017770598,0.11894184168012924,0.7909959031582025
0.3513621687889099,0.5755250403877221,0.11894184168012924,0.7909959031582025
0.35123151540756226,0.5755250403877221,0.1191437802907916,0.7909959031582025
0.3510870933532715,0.5759289176090469,0.1191437802907916,0.7909959031582025
0.3508319854736328,0.5759289176090469,0.11954765751211632,0.7909959031582025
0.3507997393608093,0.5761308562197092,0.11954765751211632,0.7909959031582025
0.3506343960762024,0.5761308562197092,0.11974959612277868,0.7909959031582025
0.3498784899711609,0.5773424878836834,0.11974959612277868,0.7909959031582025
0.3496707081794739,0.5773424878836834,0.11995153473344103,0.7909959031582025
0.34963691234588623,0.5775444264943457,0.11995153473344103,0.7909959031582025
0.3494119644165039,0.5775444264943457,0.12035541195476575,0.7909959031582025
0.34903639554977417,0.5779483037156704,0.12035541195476575,0.7909959031582025
0.34894150495529175,0.5779483037156704,0.12055735056542811,0.7909959031582025
0.3488733768463135,0.5781502423263328,0.12055735056542811,0.7909959031582025
0.3486762046813965,0.5781502423263328,0.12075928917609047,0.7909959031582025
0.347836971282959,0.5795638126009693,0.12075928917609047,0.7909959031582025
0.3478018045425415,0.5795638126009693,0.12096122778675283,0.7909959031582025
0.3472648859024048,0.5799676898222941,0.12096122778675283,0.7909959031582025
0.34718745946884155,0.5799676898222941,0.12116316639741519,0.7909959031582025
0.3470218777656555,0.5801696284329564,0.12116316639741519,0.7909959031582025
0.34683024883270264,0.5801696284329564,0.12176898222940226,0.7909959031582025
0.34650731086730957,0.5805735056542811,0.12176898222940226,0.7909959031582025
0.34633302688598633,0.5805735056542811,0.12197092084006463,0.7909959031582025
0.3461885452270508,0.5809773828756059,0.12197092084006463,0.7909959031582025
0.3460049033164978,0.5809773828756059,0.12217285945072698,0.7909959031582025
0.3459804654121399,0.5813812600969306,0.12217285945072698,0.7909959031582025
0.34592413902282715,0.5813812600969306,0.12237479806138933,0.7909959031582025
0.345844566822052,0.5815831987075929,0.12237479806138933,0.7909959031582025
0.34581875801086426,0.5815831987075929,0.1225767366720517,0.7909959031582025
0.3452425003051758,0.5821890145395799,0.1225767366720517,0.7909959031582025
0.3450603485107422,0.5821890145395799,0.12298061389337642,0.7909959031582025
0.3450523018836975,0.5823909531502424,0.12298061389337642,0.7909959031582025
0.3448888659477234,0.5823909531502424,0.12358642972536349,0.7909959031582025
0.3445460796356201,0.5838045234248789,0.12358642972536349,0.7909959031582025
0.3444414734840393,0.5838045234248789,0.12378836833602584,0.7909959031582025
0.3444337248802185,0.5840064620355412,0.12378836833602584,0.7909959031582025
0.3441028594970703,0.5840064620355412,0.12439418416801293,0.7909959031582025
0.3427776098251343,0.5860258481421647,0.12439418416801293,0.7909959031582025
0.34255707263946533,0.5860258481421647,0.12520193861066237,0.7909959031582025
0.34201258420944214,0.5870355411954766,0.12520193861066237,0.7909959031582025
0.3418883681297302,0.5870355411954766,0.12560581583198707,0.7909959031582025
0.3407173156738281,0.5880452342487884,0.12560581583198707,0.7909959031582025
0.34047430753707886,0.5880452342487884,0.1260096930533118,0.7909959031582025
0.3397625684738159,0.5884491114701131,0.1260096930533118,0.7909959031582025
0.3392980098724365,0.5884491114701131,0.12681744749596122,0.7909959031582025
0.3391326069831848,0.5886510500807755,0.12681744749596122,0.7909959031582025
0.3388133645057678,0.5886510500807755,0.12701938610662358,0.7909959031582025
0.33851462602615356,0.5890549273021002,0.12701938610662358,0.7909959031582025
0.33841753005981445,0.5890549273021002,0.12722132471728595,0.7909959031582025
0.3383045196533203,0.5894588045234249,0.12722132471728595,0.7909959031582025
0.33823156356811523,0.5894588045234249,0.12742326332794832,0.7909959031582025
0.3381904363632202,0.5896607431340872,0.12742326332794832,0.7909959031582025
0.33763569593429565,0.5896607431340872,0.12782714054927302,0.7909959031582025
0.3370659351348877,0.5902665589660743,0.12782714054927302,0.7909959031582025
0.33704137802124023,0.5902665589660743,0.1280290791599354,0.7909959031582025
0.33680635690689087,0.5904684975767367,0.1280290791599354,0.7909959031582025
0.3367167115211487,0.5904684975767367,0.12823101777059773,0.7909959031582025
0.3365413546562195,0.5910743134087237,0.12823101777059773,0.7909959031582025
0.3363070487976074,0.5910743134087237,0.12863489499192246,0.7909959031582025
0.33627718687057495,0.5912762520193862,0.12863489499192246,0.7909959031582025
0.33622264862060547,0.5912762520193862,0.12903877221324717,0.7909959031582025
0.3358006477355957,0.5914781906300485,0.12903877221324717,0.7909959031582025
0.3354836106300354,0.5914781906300485,0.12964458804523424,0.7909959031582025
0.33540934324264526,0.5918820678513732,0.12964458804523424,0.7909959031582025
0.33526575565338135,0.5918820678513732,0.1298465266558966,0.7909959031582025
0.33500397205352783,0.592891760904685,0.1298465266558966,0.7909959031582025
0.3348856568336487,0.592891760904685,0.13004846526655897,0.7909959031582025
0.33484458923339844,0.5930936995153473,0.13004846526655897,0.7909959031582025
0.33484387397766113,0.5930936995153473,0.13025040387722134,0.7909959031582025
0.3348168730735779,0.593497576736672,0.13025040387722134,0.7909959031582025
0.33473116159439087,0.593497576736672,0.13045234248788368,0.7909959031582025
0.3346320390701294,0.5941033925686591,0.13045234248788368,0.7909959031582025
0.334631085395813,0.5941033925686591,0.13065428109854604,0.7909959031582025
0.3345528244972229,0.5945072697899838,0.13065428109854604,0.7909959031582025
0.3343695402145386,0.5945072697899838,0.1308562197092084,0.7909959031582025
0.33405327796936035,0.5955169628432956,0.1308562197092084,0.7909959031582025
0.33386629819869995,0.5955169628432956,0.13105815831987075,0.7909959031582025
0.33331096172332764,0.5969305331179321,0.13105815831987075,0.7909959031582025
0.33303701877593994,0.5969305331179321,0.13146203554119548,0.7909959031582025
0.3330228328704834,0.5971324717285945,0.13146203554119548,0.7909959031582025
0.3327023386955261,0.5971324717285945,0.13166397415185785,0.7909959031582025
0.33253318071365356,0.597940226171244,0.13166397415185785,0.7909959031582025
0.332492470741272,0.597940226171244,0.1318659127625202,0.7909959031582025
0.3322269916534424,0.5987479806138933,0.1318659127625202,0.7909959031582025
0.3320593237876892,0.5987479806138933,0.13206785137318255,0.7909959031582025
0.3318312168121338,0.5989499192245558,0.13206785137318255,0.7909959031582025
0.3317885398864746,0.5989499192245558,0.13247172859450726,0.7909959031582025
0.33157670497894287,0.5991518578352181,0.13247172859450726,0.7909959031582025
0.3315587043762207,0.5991518578352181,0.13267366720516963,0.7909959031582025
0.3314273953437805,0.5995557350565428,0.13267366720516963,0.7909959031582025
0.33128678798675537,0.5995557350565428,0.13307754442649433,0.7909959031582025
0.33121615648269653,0.5997576736672051,0.13307754442649433,0.7909959031582025
0.33095526695251465,0.5997576736672051,0.1332794830371567,0.7909959031582025
0.3300023078918457,0.6003634894991923,0.1332794830371567,0.7909959031582025
0.32993102073669434,0.6003634894991923,0.13348142164781907,0.7909959031582025
0.32990312576293945,0.6005654281098546,0.13348142164781907,0.7909959031582025
0.3297101855278015,0.6005654281098546,0.13408723747980614,0.7909959031582025
0.3295443058013916,0.600767366720517,0.13408723747980614,0.7909959031582025
0.32933515310287476,0.600767366720517,0.1342891760904685,0.7909959031582025
0.3293136954307556,0.6009693053311793,0.1342891760904685,0.7909959031582025
0.328863263130188,0.6009693053311793,0.13509693053311794,0.7909959031582025
0.3280116319656372,0.6023828756058158,0.13509693053311794,0.7909959031582025
0.3279399871826172,0.6023828756058158,0.13529886914378028,0.7909959031582025
0.3275299072265625,0.6029886914378029,0.13529886914378028,0.7909959031582025
0.3270394206047058,0.6029886914378029,0.13570274636510501,0.7909959031582025
0.3264757990837097,0.60359450726979,0.13570274636510501,0.7909959031582025
0.326305627822876,0.60359450726979,0.13590468497576735,0.7909959031582025
0.32629621028900146,0.6037964458804523,0.13590468497576735,0.7909959031582025
0.3256481885910034,0.6037964458804523,0.13651050080775445,0.7909959031582025
0.3253796100616455,0.6044022617124394,0.13651050080775445,0.7909959031582025
0.32533860206604004,0.6044022617124394,0.1367124394184168,0.7909959031582025
0.32514894008636475,0.6046042003231018,0.1367124394184168,0.7909959031582025
0.3251228928565979,0.6046042003231018,0.13711631663974153,0.7909959031582025
0.32501471042633057,0.6048061389337641,0.13711631663974153,0.7909959031582025
0.3250126242637634,0.6048061389337641,0.13731825525040386,0.7909959031582025
0.3248733878135681,0.6052100161550888,0.13731825525040386,0.7909959031582025
0.3246840238571167,0.6052100161550888,0.13752019386106623,0.7909959031582025
0.32449740171432495,0.6056138933764136,0.13752019386106623,0.7909959031582025
0.32427978515625,0.6056138933764136,0.1381260096930533,0.7909959031582025
0.32418203353881836,0.6058158319870759,0.1381260096930533,0.7909959031582025
0.32392406463623047,0.6058158319870759,0.13873182552504038,0.7909959031582025
0.3237389326095581,0.6062197092084006,0.13873182552504038,0.7909959031582025
0.32332664728164673,0.6062197092084006,0.13953957996768981,0.7909959031582025
0.32277458906173706,0.6070274636510501,0.13953957996768981,0.7909959031582025
0.32262301445007324,0.6070274636510501,0.1401453957996769,0.7909959031582025
0.3223457336425781,0.6074313408723748,0.1401453957996769,0.7909959031582025
0.32233136892318726,0.6074313408723748,0.14034733441033925,0.7909959031582025
0.3221381902694702,0.6078352180936996,0.14034733441033925,0.7909959031582025
0.32207465171813965,0.6078352180936996,0.14075121163166399,0.7909959031582025
0.3218005895614624,0.6082390953150242,0.14075121163166399,0.7909959031582025
0.32175129652023315,0.6082390953150242,0.14135702746365106,0.7909959031582025
0.32164067029953003,0.6086429725363489,0.14135702746365106,0.7909959031582025
0.32108837366104126,0.6086429725363489,0.14196284329563813,0.7909959031582025
0.32087260484695435,0.6090468497576736,0.14196284329563813,0.7909959031582025
0.32053226232528687,0.6090468497576736,0.1421647819063005,0.7909959031582025
0.3200182318687439,0.6100565428109854,0.1421647819063005,0.7909959031582025
0.3199632167816162,0.6100565428109854,0.14236672051696284,0.7909959031582025
0.319472074508667,0.6116720516962844,0.14236672051696284,0.7909959031582025
0.31930261850357056,0.6116720516962844,0.1425686591276252,0.7909959031582025
0.3188026547431946,0.6124798061389337,0.1425686591276252,0.7909959031582025
0.31868976354599,0.6124798061389337,0.14277059773828757,0.7909959031582025
0.3178281784057617,0.6132875605815832,0.14277059773828757,0.7909959031582025
0.3173654079437256,0.6132875605815832,0.14317447495961227,0.7909959031582025
0.3171188235282898,0.6138933764135702,0.14317447495961227,0.7909959031582025
0.3169732093811035,0.6138933764135702,0.143578352180937,0.7909959031582025
0.31673645973205566,0.6144991922455574,0.143578352180937,0.7909959031582025
0.3166937828063965,0.6144991922455574,0.14378029079159935,0.7909959031582025
0.3166128993034363,0.6147011308562197,0.14378029079159935,0.7909959031582025
0.3165799379348755,0.6147011308562197,0.14418416801292408,0.7909959031582025
0.3162394165992737,0.6153069466882067,0.14418416801292408,0.7909959031582025
0.3162273168563843,0.6153069466882067,0.14438610662358642,0.7909959031582025
0.31607067584991455,0.6157108239095315,0.14438610662358642,0.7909959031582025
0.3159135580062866,0.6157108239095315,0.14458804523424879,0.7909959031582025
0.31537389755249023,0.6169224555735057,0.14458804523424879,0.7909959031582025
0.3153528571128845,0.6169224555735057,0.14478998384491115,0.7909959031582025
0.3151586055755615,0.617124394184168,0.14478998384491115,0.7909959031582025
0.31503307819366455,0.617124394184168,0.14499192245557352,0.7909959031582025
0.31486278772354126,0.6175282714054927,0.14499192245557352,0.7909959031582025
0.31485414505004883,0.6175282714054927,0.14519386106623586,0.7909959031582025
0.3144379258155823,0.6181340872374798,0.14519386106623586,0.7909959031582025
0.31443697214126587,0.6181340872374798,0.14539579967689822,0.7909959031582025
0.3143075108528137,0.6183360258481422,0.14539579967689822,0.7909959031582025
0.3136841654777527,0.6183360258481422,0.14579967689822293,0.7909959031582025
0.3131880760192871,0.6189418416801292,0.14579967689822293,0.7909959031582025
0.3130723834037781,0.6189418416801292,0.14620355411954766,0.7909959031582025
0.31267058849334717,0.6195476575121163,0.14620355411954766,0.7909959031582025
0.31250399351119995,0.6195476575121163,0.14660743134087237,0.7909959031582025
0.31217437982559204,0.6207592891760905,0.14660743134087237,0.7909959031582025
0.31213200092315674,0.6207592891760905,0.14680936995153474,0.7909959031582025
0.3119930028915405,0.6211631663974152,0.14680936995153474,0.7909959031582025
0.3118426203727722,0.6211631663974152,0.1470113085621971,0.7909959031582025
0.31177157163619995,0.6217689822294022,0.1470113085621971,0.7909959031582025
0.31172049045562744,0.6217689822294022,0.14721324717285944,0.7909959031582025
0.3116954565048218,0.6219709208400647,0.14721324717285944,0.7909959031582025
0.311501681804657,0.6219709208400647,0.14781906300484654,0.7909959031582025
0.3114018440246582,0.6225767366720517,0.14781906300484654,0.7909959031582025
0.31128227710723877,0.6225767366720517,0.14802100161550888,0.7909959031582025
0.3111281991004944,0.622778675282714,0.14802100161550888,0.7909959031582025
0.31097137928009033,0.622778675282714,0.14822294022617125,0.7909959031582025
0.3106667399406433,0.6231825525040388,0.14822294022617125,0.7909959031582025
0.3105470538139343,0.6231825525040388,0.1484248788368336,0.7909959031582025
0.3104366064071655,0.6233844911147012,0.1484248788368336,0.7909959031582025
0.3102223873138428,0.6233844911147012,0.14862681744749595,0.7909959031582025
0.309745192527771,0.624394184168013,0.14862681744749595,0.7909959031582025
0.30956023931503296,0.624394184168013,0.14903069466882068,0.7909959031582025
0.3091393709182739,0.625605815831987,0.14903069466882068,0.7909959031582025
0.30913740396499634,0.625605815831987,0.14923263327948302,0.7909959031582025
0.3089228868484497,0.6260096930533118,0.14923263327948302,0.7909959031582025
0.30832916498184204,0.6260096930533118,0.14963651050080776,0.7909959031582025
0.308103084564209,0.6262116316639742,0.14963651050080776,0.7909959031582025
0.30796849727630615,0.6262116316639742,0.14983844911147012,0.7909959031582025
0.30764448642730713,0.6264135702746365,0.14983844911147012,0.7909959031582025
0.30746763944625854,0.6264135702746365,0.15004038772213246,0.7909959031582025
0.307015061378479,0.6266155088852988,0.15004038772213246,0.7909959031582025
0.30694007873535156,0.6266155088852988,0.15024232633279483,0.7909959031582025
0.3068501353263855,0.6270193861066236,0.15024232633279483,0.7909959031582025
0.30678385496139526,0.6270193861066236,0.15064620355411953,0.7909959031582025
0.30663228034973145,0.6276252019386107,0.15064620355411953,0.7909959031582025
0.30599480867385864,0.6276252019386107,0.15145395799676897,0.7909959031582025
0.30582767724990845,0.6282310177705978,0.15145395799676897,0.7909959031582025
0.3054896593093872,0.6282310177705978,0.1518578352180937,0.7909959031582025
0.3053589463233948,0.6284329563812601,0.1518578352180937,0.7909959031582025
0.30515772104263306,0.6284329563812601,0.1522617124394184,0.7909959031582025
0.30489426851272583,0.6288368336025848,0.1522617124394184,0.7909959031582025
0.30477434396743774,0.6288368336025848,0.15246365105008078,0.7909959031582025
0.3044286370277405,0.6294426494345718,0.15246365105008078,0.7909959031582025
0.3042639493942261,0.6294426494345718,0.15286752827140548,0.7909959031582025
0.304158091545105,0.6298465266558966,0.15286752827140548,0.7909959031582025
0.30409711599349976,0.6298465266558966,0.15306946688206785,0.7909959031582025
0.30404132604599,0.630048465266559,0.15306946688206785,0.7909959031582025
0.3040146827697754,0.630048465266559,0.15327140549273022,0.7909959031582025
0.3039768934249878,0.6302504038772213,0.15327140549273022,0.7909959031582025
0.303855299949646,0.6302504038772213,0.15347334410339256,0.7909959031582025
0.30267834663391113,0.6312600969305331,0.15347334410339256,0.7909959031582025
0.3023741841316223,0.6312600969305331,0.1538772213247173,0.7909959031582025
0.30187535285949707,0.6320678513731826,0.1538772213247173,0.7909959031582025
0.3017680048942566,0.6320678513731826,0.15407915993537966,0.7909959031582025
0.30161434412002563,0.6326736672051696,0.15407915993537966,0.7909959031582025
0.30144202709198,0.6326736672051696,0.15448303715670436,0.7909959031582025
0.3012629747390747,0.632875605815832,0.15448303715670436,0.7909959031582025
0.30122870206832886,0.632875605815832,0.15468497576736673,0.7909959031582025
0.3012194037437439,0.6330775444264943,0.15468497576736673,0.7909959031582025
0.30113840103149414,0.6330775444264943,0.15488691437802907,0.7909959031582025
0.30110353231430054,0.6332794830371568,0.15488691437802907,0.7909959031582025
0.3005828261375427,0.6332794830371568,0.1552907915993538,0.7909959031582025
0.3005363345146179,0.6334814216478191,0.1552907915993538,0.7909959031582025
0.2999841868877411,0.6334814216478191,0.15589660743134087,0.7909959031582025
0.29974544048309326,0.6340872374798061,0.15589660743134087,0.7909959031582025
0.2992427349090576,0.6340872374798061,0.15630048465266558,0.7909959031582025
0.29893261194229126,0.6342891760904685,0.15630048465266558,0.7909959031582025
0.29882222414016724,0.6342891760904685,0.15650242326332794,0.7909959031582025
0.29860997200012207,0.6350969305331179,0.15650242326332794,0.7909959031582025
0.2985790967941284,0.6350969305331179,0.1567043618739903,0.7909959031582025
0.298481822013855,0.6355008077544426,0.1567043618739903,0.7909959031582025
0.29847681522369385,0.6355008077544426,0.15690630048465268,0.7909959031582025
0.29831045866012573,0.635702746365105,0.15690630048465268,0.7909959031582025
0.2981354594230652,0.635702746365105,0.15710823909531502,0.7909959031582025
0.29797476530075073,0.6363085621970921,0.15710823909531502,0.7909959031582025
0.2978471517562866,0.6363085621970921,0.15731017770597738,0.7909959031582025
0.29775387048721313,0.6365105008077544,0.15731017770597738,0.7909959031582025
0.2976861596107483,0.6365105008077544,0.15751211631663975,0.7909959031582025
0.29754871129989624,0.6371163166397416,0.15751211631663975,0.7909959031582025
0.29734331369400024,0.6371163166397416,0.1577140549273021,0.7909959031582025
0.29709380865097046,0.6379240710823909,0.1577140549273021,0.7909959031582025
0.2969353497028351,0.6379240710823909,0.15791599353796446,0.7909959031582025
0.29628485441207886,0.6383279483037156,0.15791599353796446,0.7909959031582025
0.2960203289985657,0.6383279483037156,0.1587237479806139,0.7909959031582025
0.29570144414901733,0.6389337641357028,0.1587237479806139,0.7909959031582025
0.29500722885131836,0.6389337641357028,0.15993537964458804,0.7909959031582025
0.2949620485305786,0.6391357027463651,0.15993537964458804,0.7909959031582025
0.29483991861343384,0.6391357027463651,0.16033925686591277,0.7909959031582025
0.29468297958374023,0.6393376413570274,0.16033925686591277,0.7909959031582025
0.2946218252182007,0.6393376413570274,0.1605411954765751,0.7909959031582025
0.2943764328956604,0.6395395799676898,0.1605411954765751,0.7909959031582025
0.2943701148033142,0.6395395799676898,0.16074313408723748,0.7909959031582025
0.29427236318588257,0.6399434571890146,0.16074313408723748,0.7909959031582025
0.29411351680755615,0.6399434571890146,0.1611470113085622,0.7909959031582025
0.293769896030426,0.6405492730210016,0.1611470113085622,0.7909959031582025
0.2937571406364441,0.6405492730210016,0.16134894991922455,0.7909959031582025
0.2936595678329468,0.6407512116316639,0.16134894991922455,0.7909959031582025
0.29354482889175415,0.6407512116316639,0.16155088852988692,0.7909959031582025
0.2935117483139038,0.6409531502423264,0.16155088852988692,0.7909959031582025
0.2934664189815521,0.6409531502423264,0.16175282714054928,0.7909959031582025
0.2928547263145447,0.6417609046849758,0.16175282714054928,0.7909959031582025
0.29259127378463745,0.6417609046849758,0.16256058158319872,0.7909959031582025
0.29176849126815796,0.6423667205169629,0.16256058158319872,0.7909959031582025
0.2915666103363037,0.6423667205169629,0.16296445880452343,0.7909959031582025
0.2914752960205078,0.6425686591276252,0.16296445880452343,0.7909959031582025
0.2914661169052124,0.6425686591276252,0.1631663974151858,0.7909959031582025
0.29129552841186523,0.6427705977382876,0.1631663974151858,0.7909959031582025
0.29114437103271484,0.6427705977382876,0.16336833602584813,0.7909959031582025
0.2911354899406433,0.6429725363489499,0.16336833602584813,0.7909959031582025
0.29055261611938477,0.6429725363489499,0.1635702746365105,0.7909959031582025
0.2897607684135437,0.6441841680129241,0.1635702746365105,0.7909959031582025
0.2897428274154663,0.6441841680129241,0.16377221324717287,0.7909959031582025
0.2896553874015808,0.6445880452342488,0.16377221324717287,0.7909959031582025
0.2893509864807129,0.6445880452342488,0.16437802907915994,0.7909959031582025
0.28932225704193115,0.6449919224555735,0.16437802907915994,0.7909959031582025
0.28929901123046875,0.6449919224555735,0.1645799676898223,0.7909959031582025
0.28917598724365234,0.6453957996768982,0.1645799676898223,0.7909959031582025
0.28915703296661377,0.6453957996768982,0.16478190630048464,0.7909959031582025
0.2888720631599426,0.6460016155088854,0.16478190630048464,0.7909959031582025
0.28816938400268555,0.6460016155088854,0.16558966074313408,0.7909959031582025
0.2881278395652771,0.6466074313408724,0.16558966074313408,0.7909959031582025
0.2881225347518921,0.6466074313408724,0.16579159935379645,0.7909959031582025
0.28729796409606934,0.6476171243941842,0.16579159935379645,0.7909959031582025
0.2872067093849182,0.6476171243941842,0.16619547657512115,0.7909959031582025
0.2871670722961426,0.6480210016155089,0.16619547657512115,0.7909959031582025
0.2869207262992859,0.6480210016155089,0.1665993537964459,0.7909959031582025
0.286899209022522,0.6482229402261712,0.1665993537964459,0.7909959031582025
0.28688907623291016,0.6482229402261712,0.16680129240710823,0.7909959031582025
0.2867431640625,0.648626817447496,0.16680129240710823,0.7909959031582025
0.28663480281829834,0.648626817447496,0.1670032310177706,0.7909959031582025
0.2865874171257019,0.6488287560581584,0.1670032310177706,0.7909959031582025
0.286088764667511,0.6488287560581584,0.1680129240710824,0.7909959031582025
0.28599733114242554,0.6490306946688207,0.1680129240710824,0.7909959031582025
0.2858104109764099,0.6490306946688207,0.16821486268174474,0.7909959031582025
0.2853277325630188,0.6494345718901454,0.16821486268174474,0.7909959031582025
0.2852797508239746,0.6494345718901454,0.1684168012924071,0.7909959031582025
0.28525424003601074,0.6498384491114702,0.1684168012924071,0.7909959031582025
0.2851235866546631,0.6498384491114702,0.16882067851373184,0.7909959031582025
0.28502964973449707,0.6504442649434572,0.16882067851373184,0.7909959031582025
0.28499895334243774,0.6504442649434572,0.16902261712439418,0.7909959031582025
0.2849537134170532,0.6506462035541195,0.16902261712439418,0.7909959031582025
0.2846771478652954,0.6506462035541195,0.1694264943457189,0.7909959031582025
0.28454792499542236,0.6510500807754442,0.1694264943457189,0.7909959031582025
0.28449952602386475,0.6510500807754442,0.16962843295638125,0.7909959031582025
0.28436923027038574,0.651453957996769,0.16962843295638125,0.7909959031582025
0.28393781185150146,0.651453957996769,0.17003231017770598,0.7909959031582025
0.2837288975715637,0.6518578352180937,0.17003231017770598,0.7909959031582025
0.28359168767929077,0.6518578352180937,0.1704361873990307,0.7909959031582025
0.2834957242012024,0.6524636510500808,0.1704361873990307,0.7909959031582025
0.28339409828186035,0.6524636510500808,0.17063812600969305,0.7909959031582025
0.2828770875930786,0.6532714054927302,0.17063812600969305,0.7909959031582025
0.2828484773635864,0.6532714054927302,0.17084006462035542,0.7909959031582025
0.2825220823287964,0.6534733441033925,0.17084006462035542,0.7909959031582025
0.2824038863182068,0.6534733441033925,0.17124394184168013,0.7909959031582025
0.2820490002632141,0.6544830371567044,0.17124394184168013,0.7909959031582025
0.2817729115486145,0.6544830371567044,0.1714458804523425,0.7909959031582025
0.2817256450653076,0.6546849757673667,0.1714458804523425,0.7909959031582025
0.2815856337547302,0.6546849757673667,0.1718497576736672,0.7909959031582025
0.2815505862236023,0.654886914378029,0.1718497576736672,0.7909959031582025
0.2815372347831726,0.654886914378029,0.17205169628432956,0.7909959031582025
0.2810766100883484,0.6552907915993538,0.17205169628432956,0.7909959031582025
0.2810744643211365,0.6552907915993538,0.17225363489499193,0.7909959031582025
0.2809836268424988,0.6554927302100162,0.17225363489499193,0.7909959031582025
0.28068971633911133,0.6554927302100162,0.17265751211631664,0.7909959031582025
0.2806623578071594,0.6560985460420032,0.17265751211631664,0.7909959031582025
0.280573308467865,0.6560985460420032,0.172859450726979,0.7909959031582025
0.28049343824386597,0.6563004846526656,0.172859450726979,0.7909959031582025
0.28015440702438354,0.6563004846526656,0.17306138933764137,0.7909959031582025
0.2801462411880493,0.656502423263328,0.17306138933764137,0.7909959031582025
0.2799142599105835,0.656502423263328,0.1732633279483037,0.7909959031582025
0.2799084186553955,0.6569063004846527,0.1732633279483037,0.7909959031582025
0.279813289642334,0.6569063004846527,0.17346526655896607,0.7909959031582025
0.27963459491729736,0.657108239095315,0.17346526655896607,0.7909959031582025
0.2795560359954834,0.657108239095315,0.17366720516962844,0.7909959031582025
0.2795407772064209,0.6573101777059773,0.17366720516962844,0.7909959031582025
0.2794492840766907,0.6573101777059773,0.17386914378029078,0.7909959031582025
0.27911806106567383,0.6585218093699515,0.17386914378029078,0.7909959031582025
0.27890098094940186,0.6585218093699515,0.1742730210016155,0.7909959031582025
0.2785576581954956,0.6589256865912763,0.1742730210016155,0.7909959031582025
0.2781727910041809,0.6589256865912763,0.17508077544426495,0.7909959031582025
0.2781093716621399,0.6591276252019386,0.17508077544426495,0.7909959031582025
0.2779841423034668,0.6591276252019386,0.17548465266558966,0.7909959031582025
0.27779489755630493,0.6595315024232633,0.17548465266558966,0.7909959031582025
0.27768558263778687,0.6595315024232633,0.1758885298869144,0.7909959031582025
0.2774650454521179,0.6603392568659128,0.1758885298869144,0.7909959031582025
0.27742093801498413,0.6603392568659128,0.17609046849757673,0.7909959031582025
0.27690017223358154,0.6609450726978998,0.17609046849757673,0.7909959031582025
0.2767508029937744,0.6609450726978998,0.17649434571890146,0.7909959031582025
0.27669578790664673,0.6611470113085622,0.17649434571890146,0.7909959031582025
0.27666062116622925,0.6611470113085622,0.1766962843295638,0.7909959031582025
0.2762737274169922,0.6615508885298869,0.1766962843295638,0.7909959031582025
0.27622729539871216,0.6615508885298869,0.17689822294022617,0.7909959031582025
0.2761673331260681,0.6619547657512116,0.17689822294022617,0.7909959031582025
0.2760220170021057,0.6619547657512116,0.1773021001615509,0.7909959031582025
0.27592605352401733,0.662156704361874,0.1773021001615509,0.7909959031582025
0.275668203830719,0.662156704361874,0.17750403877221324,0.7909959031582025
0.2755745053291321,0.6625605815831987,0.17750403877221324,0.7909959031582025
0.2755134701728821,0.6625605815831987,0.1777059773828756,0.7909959031582025
0.2752552628517151,0.6629644588045234,0.1777059773828756,0.7909959031582025
0.27520525455474854,0.6629644588045234,0.17790791599353797,0.7909959031582025
0.2751728296279907,0.6631663974151858,0.17790791599353797,0.7909959031582025
0.2750548720359802,0.6631663974151858,0.1781098546042003,0.7909959031582025
0.2748539447784424,0.6635702746365105,0.1781098546042003,0.7909959031582025
0.27372199296951294,0.6635702746365105,0.17911954765751212,0.7909959031582025
0.2734229266643524,0.6643780290791599,0.17911954765751212,0.7909959031582025
0.2732641100883484,0.6643780290791599,0.1797253634894992,0.7909959031582025
0.2732613682746887,0.6645799676898223,0.1797253634894992,0.7909959031582025
0.27326077222824097,0.6645799676898223,0.17992730210016156,0.7909959031582025
0.2729589343070984,0.6653877221324718,0.17992730210016156,0.7909959031582025
0.2729170322418213,0.6653877221324718,0.1801292407108239,0.7909959031582025
0.27279967069625854,0.6657915993537964,0.1801292407108239,0.7909959031582025
0.2726265788078308,0.6657915993537964,0.180735056542811,0.7909959031582025
0.2724454998970032,0.6659935379644588,0.180735056542811,0.7909959031582025
0.2724020183086395,0.6659935379644588,0.18093699515347333,0.7909959031582025
0.272285521030426,0.6663974151857835,0.18093699515347333,0.7909959031582025
0.27200448513031006,0.6663974151857835,0.18134087237479807,0.7909959031582025
0.27193957567214966,0.6668012924071083,0.18134087237479807,0.7909959031582025
0.271860808134079,0.6668012924071083,0.18174474959612277,0.7909959031582025
0.2716503143310547,0.6670032310177706,0.18174474959612277,0.7909959031582025
0.2715911269187927,0.6670032310177706,0.18194668820678514,0.7909959031582025
0.2713937759399414,0.6672051696284329,0.18194668820678514,0.7909959031582025
0.27110975980758667,0.6672051696284329,0.18235056542810985,0.7909959031582025
0.2709595561027527,0.6678109854604201,0.18235056542810985,0.7909959031582025
0.2706339359283447,0.6678109854604201,0.18295638126009692,0.7909959031582025
0.27042120695114136,0.6682148626817448,0.18295638126009692,0.7909959031582025
0.2703559994697571,0.6682148626817448,0.18336025848142165,0.7909959031582025
0.26979291439056396,0.6690226171243941,0.18336025848142165,0.7909959031582025
0.2696743607521057,0.6690226171243941,0.1841680129240711,0.7909959031582025
0.26964420080184937,0.6692245557350566,0.1841680129240711,0.7909959031582025
0.26961249113082886,0.6692245557350566,0.18436995153473343,0.7909959031582025
0.26899611949920654,0.6708400646203554,0.18436995153473343,0.7909959031582025
0.2689800262451172,0.6708400646203554,0.1845718901453958,0.7909959031582025
0.2689700126647949,0.6710420032310178,0.1845718901453958,0.7909959031582025
0.26832324266433716,0.6710420032310178,0.18537964458804523,0.7909959031582025
0.2677460312843323,0.6714458804523424,0.18537964458804523,0.7909959031582025
0.2676701247692108,0.6714458804523424,0.1855815831987076,0.7909959031582025
0.26766812801361084,0.6716478190630049,0.1855815831987076,0.7909959031582025
0.26756751537323,0.6716478190630049,0.18638933764135704,0.7909959031582025
0.26754122972488403,0.6718497576736672,0.18638933764135704,0.7909959031582025
0.26748770475387573,0.6718497576736672,0.18659127625201938,0.7909959031582025
0.2674442529678345,0.6720516962843296,0.18659127625201938,0.7909959031582025
0.26743513345718384,0.6720516962843296,0.18679321486268174,0.7909959031582025
0.2673625946044922,0.6722536348949919,0.18679321486268174,0.7909959031582025
0.26727813482284546,0.6722536348949919,0.1869951534733441,0.7909959031582025
0.2670287489891052,0.6730613893376414,0.1869951534733441,0.7909959031582025
0.26678013801574707,0.6730613893376414,0.18739903069466882,0.7909959031582025
0.26623791456222534,0.6746768982229402,0.18739903069466882,0.7909959031582025
0.2662140727043152,0.6746768982229402,0.18760096930533118,0.7909959031582025
0.2661280632019043,0.6748788368336026,0.18760096930533118,0.7909959031582025
0.2655385732650757,0.6748788368336026,0.18840872374798062,0.7909959031582025
0.2653470039367676,0.6752827140549273,0.18840872374798062,0.7909959031582025
0.26532769203186035,0.6752827140549273,0.18861066235864296,0.7909959031582025
0.2652924656867981,0.6754846526655897,0.18861066235864296,0.7909959031582025
0.26524055004119873,0.6754846526655897,0.18881260096930533,0.7909959031582025
0.2650972604751587,0.675686591276252,0.18881260096930533,0.7909959031582025
0.26481544971466064,0.675686591276252,0.1894184168012924,0.7909959031582025
0.26473480463027954,0.6758885298869144,0.1894184168012924,0.7909959031582025
0.2642297148704529,0.6758885298869144,0.19022617124394184,0.7909959031582025
0.2640460133552551,0.6760904684975767,0.19022617124394184,0.7909959031582025
0.26400113105773926,0.6760904684975767,0.1904281098546042,0.7909959031582025
0.2638688087463379,0.6764943457189014,0.1904281098546042,0.7909959031582025
0.2636392116546631,0.6764943457189014,0.19143780290791598,0.7909959031582025
0.26349037885665894,0.6768982229402262,0.19143780290791598,0.7909959031582025
0.26343560218811035,0.6768982229402262,0.19184168012924072,0.7909959031582025
0.2632538080215454,0.6771001615508885,0.19184168012924072,0.7909959031582025
0.2631186246871948,0.6771001615508885,0.19204361873990308,0.7909959031582025
0.2630930542945862,0.6773021001615509,0.19204361873990308,0.7909959031582025
0.26304197311401367,0.6773021001615509,0.1924474959612278,0.7909959031582025
0.26292258501052856,0.6777059773828756,0.1924474959612278,0.7909959031582025
0.26232925057411194,0.6777059773828756,0.1928513731825525,0.7909959031582025
0.26197969913482666,0.6781098546042004,0.1928513731825525,0.7909959031582025
0.26187729835510254,0.6781098546042004,0.19325525040387723,0.7909959031582025
0.26181232929229736,0.6787156704361874,0.19325525040387723,0.7909959031582025
0.2618117034435272,0.6787156704361874,0.1934571890145396,0.7909959031582025
0.26164698600769043,0.6795234248788369,0.1934571890145396,0.7909959031582025
0.26125556230545044,0.6795234248788369,0.194264943457189,0.7909959031582025
0.26078009605407715,0.6799273021001615,0.194264943457189,0.7909959031582025
0.2605867087841034,0.6799273021001615,0.19466882067851374,0.7909959031582025
0.26016491651535034,0.6805331179321487,0.19466882067851374,0.7909959031582025
0.2600976526737213,0.6805331179321487,0.1948707592891761,0.7909959031582025
0.2597910165786743,0.681340872374798,0.1948707592891761,0.7909959031582025
0.2597048282623291,0.681340872374798,0.19507269789983844,0.7909959031582025
0.25970083475112915,0.6815428109854604,0.19507269789983844,0.7909959031582025
0.2595634460449219,0.6815428109854604,0.1952746365105008,0.7909959031582025
0.25931721925735474,0.6819466882067852,0.1952746365105008,0.7909959031582025
0.25928741693496704,0.6819466882067852,0.19547657512116318,0.7909959031582025
0.25918418169021606,0.6823505654281099,0.19547657512116318,0.7909959031582025
0.25904083251953125,0.6823505654281099,0.19648626817447495,0.7909959031582025
0.2589181065559387,0.6827544426494345,0.19648626817447495,0.7909959031582025
0.25888338685035706,0.6827544426494345,0.1968901453957997,0.7909959031582025
0.2584162950515747,0.6831583198707593,0.1968901453957997,0.7909959031582025
0.2582925856113434,0.6831583198707593,0.1972940226171244,0.7909959031582025
0.25819993019104004,0.683562197092084,0.1972940226171244,0.7909959031582025
0.25806695222854614,0.683562197092084,0.1976978998384491,0.7909959031582025
0.25802189111709595,0.6839660743134087,0.1976978998384491,0.7909959031582025
0.257986843585968,0.6839660743134087,0.19789983844911146,0.7909959031582025
0.25792503356933594,0.684168012924071,0.19789983844911146,0.7909959031582025
0.2576199173927307,0.684168012924071,0.1983037156704362,0.7909959031582025
0.257540225982666,0.6843699515347335,0.1983037156704362,0.7909959031582025
0.257396936416626,0.6843699515347335,0.19890953150242327,0.7909959031582025
0.2573709487915039,0.6847738287560582,0.19890953150242327,0.7909959031582025
0.25730621814727783,0.6847738287560582,0.1991114701130856,0.7909959031582025
0.2572554349899292,0.6849757673667205,0.1991114701130856,0.7909959031582025
0.25694897770881653,0.6849757673667205,0.19951534733441034,0.7909959031582025
0.256928026676178,0.6851777059773829,0.19951534733441034,0.7909959031582025
0.2566465139389038,0.6851777059773829,0.1997172859450727,0.7909959031582025
0.2564956545829773,0.6853796445880452,0.1997172859450727,0.7909959031582025
0.256203293800354,0.6853796445880452,0.20052504038772212,0.7909959031582025
0.25572675466537476,0.68578352180937,0.20052504038772212,0.7909959031582025
0.25569772720336914,0.68578352180937,0.2007269789983845,0.7909959031582025
0.255550742149353,0.6861873990306947,0.2007269789983845,0.7909959031582025
0.255534291267395,0.6861873990306947,0.20092891760904685,0.7909959031582025
0.25536853075027466,0.686389337641357,0.20092891760904685,0.7909959031582025
0.2552921772003174,0.686389337641357,0.20113085621970922,0.7909959031582025
0.2550865411758423,0.6865912762520194,0.20113085621970922,0.7909959031582025
0.2546650767326355,0.6865912762520194,0.20153473344103393,0.7909959031582025
0.2546203136444092,0.6867932148626817,0.20153473344103393,0.7909959031582025
0.2545850872993469,0.6867932148626817,0.2017366720516963,0.7909959031582025
0.25447410345077515,0.6871970920840065,0.2017366720516963,0.7909959031582025
0.25444090366363525,0.6871970920840065,0.20193861066235863,0.7909959031582025
0.25437259674072266,0.6873990306946688,0.20193861066235863,0.7909959031582025
0.2542739510536194,0.6873990306946688,0.20254442649434573,0.7909959031582025
0.2542506456375122,0.6878029079159935,0.20254442649434573,0.7909959031582025
0.2539554238319397,0.6878029079159935,0.20375605815831987,0.7909959031582025
0.25393909215927124,0.6880048465266559,0.20375605815831987,0.7909959031582025
0.2537139654159546,0.6880048465266559,0.20395799676898224,0.7909959031582025
0.2536988854408264,0.6882067851373183,0.20395799676898224,0.7909959031582025
0.2536155581474304,0.6882067851373183,0.2045638126009693,0.7909959031582025
0.2535455822944641,0.6884087237479806,0.2045638126009693,0.7909959031582025
0.25344669818878174,0.6884087237479806,0.20496768982229402,0.7909959031582025
0.2534424662590027,0.688610662358643,0.20496768982229402,0.7909959031582025
0.2531440258026123,0.688610662358643,0.20577544426494346,0.7909959031582025
0.25297266244888306,0.6888126009693053,0.20577544426494346,0.7909959031582025
0.25297218561172485,0.6888126009693053,0.20597738287560582,0.7909959031582025
0.25282925367355347,0.6896203554119548,0.20597738287560582,0.7909959031582025
0.252755343914032,0.6896203554119548,0.20638126009693053,0.7909959031582025
0.2525562644004822,0.6898222940226171,0.20638126009693053,0.7909959031582025
0.25245165824890137,0.6898222940226171,0.2065831987075929,0.7909959031582025
0.2524241805076599,0.6902261712439418,0.2065831987075929,0.7909959031582025
0.2520960569381714,0.6902261712439418,0.20759289176090467,0.7909959031582025
0.2516402006149292,0.690831987075929,0.20759289176090467,0.7909959031582025
0.2515178918838501,0.690831987075929,0.2079967689822294,0.7909959031582025
0.2514190077781677,0.6910339256865913,0.2079967689822294,0.7909959031582025
0.25131940841674805,0.6910339256865913,0.2084006462035541,0.7909959031582025
0.25119084119796753,0.6912358642972536,0.2084006462035541,0.7909959031582025
0.2508714497089386,0.6912358642972536,0.20880452342487885,0.7909959031582025
0.25043803453445435,0.691437802907916,0.20880452342487885,0.7909959031582025
0.2504241168498993,0.691437802907916,0.20920840064620355,0.7909959031582025
0.2504029870033264,0.6916397415185783,0.20920840064620355,0.7909959031582025
0.25031664967536926,0.6916397415185783,0.20961227786752828,0.7909959031582025
0.2503085136413574,0.6918416801292407,0.20961227786752828,0.7909959031582025
0.2501908242702484,0.6918416801292407,0.21021809369951536,0.7909959031582025
0.2501089572906494,0.6922455573505655,0.21021809369951536,0.7909959031582025
0.2499145269393921,0.6922455573505655,0.21062197092084006,0.7909959031582025
0.24949795007705688,0.6924474959612278,0.21062197092084006,0.7909959031582025
0.24940907955169678,0.6924474959612278,0.21122778675282713,0.7909959031582025
0.24933326244354248,0.6926494345718901,0.21122778675282713,0.7909959031582025
0.24932920932769775,0.6926494345718901,0.2114297253634895,0.7909959031582025
0.24926340579986572,0.6930533117932148,0.2114297253634895,0.7909959031582025
0.24919193983078003,0.6930533117932148,0.21163166397415187,0.7909959031582025
0.24899303913116455,0.6934571890145396,0.21163166397415187,0.7909959031582025
0.24870312213897705,0.6934571890145396,0.2118336025848142,0.7909959031582025
0.24855190515518188,0.6938610662358643,0.2118336025848142,0.7909959031582025
0.24855124950408936,0.6938610662358643,0.21203554119547657,0.7909959031582025
0.24849921464920044,0.6940630048465266,0.21203554119547657,0.7909959031582025
0.24826836585998535,0.6940630048465266,0.21243941841680128,0.7909959031582025
0.24812114238739014,0.694264943457189,0.21243941841680128,0.7909959031582025
0.24811530113220215,0.694264943457189,0.21264135702746365,0.7909959031582025
0.2478419542312622,0.6946688206785138,0.21264135702746365,0.7909959031582025
0.24777019023895264,0.6946688206785138,0.212843295638126,0.7909959031582025
0.24768567085266113,0.6950726978998385,0.212843295638126,0.7909959031582025
0.24766987562179565,0.6950726978998385,0.21304523424878838,0.7909959031582025
0.24763429164886475,0.6952746365105008,0.21304523424878838,0.7909959031582025
0.2474002242088318,0.6952746365105008,0.21344911147011308,0.7909959031582025
0.24727290868759155,0.6956785137318255,0.21344911147011308,0.7909959031582025
0.24710017442703247,0.6956785137318255,0.21365105008077545,0.7909959031582025
0.24705839157104492,0.6960823909531503,0.21365105008077545,0.7909959031582025
0.24684759974479675,0.6960823909531503,0.2144588045234249,0.7909959031582025
0.2468469738960266,0.6962843295638126,0.2144588045234249,0.7909959031582025
0.24683016538619995,0.6962843295638126,0.2148626817447496,0.7909959031582025
0.24651938676834106,0.6968901453957996,0.2148626817447496,0.7909959031582025
0.2462218850851059,0.6968901453957996,0.21607431340872374,0.7909959031582025
0.2461124062538147,0.6972940226171244,0.21607431340872374,0.7909959031582025
0.24582552909851074,0.6972940226171244,0.21688206785137318,0.7909959031582025
0.24579834938049316,0.6976978998384491,0.21688206785137318,0.7909959031582025
0.24574100971221924,0.6976978998384491,0.2172859450726979,0.7909959031582025
0.2454831600189209,0.6981017770597738,0.2172859450726979,0.7909959031582025
0.24547851085662842,0.6981017770597738,0.21748788368336025,0.7909959031582025
0.2452954649925232,0.6983037156704361,0.21748788368336025,0.7909959031582025
0.24505619704723358,0.6983037156704361,0.21789176090468498,0.7909959031582025
0.2449670433998108,0.6985056542810986,0.21789176090468498,0.7909959031582025
0.24496442079544067,0.6985056542810986,0.21809369951534732,0.7909959031582025
0.2449156939983368,0.6987075928917609,0.21809369951534732,0.7909959031582025
0.2448320984840393,0.6987075928917609,0.2182956381260097,0.7909959031582025
0.24430185556411743,0.6995153473344103,0.2182956381260097,0.7909959031582025
0.244132399559021,0.6995153473344103,0.21849757673667206,0.7909959031582025
0.24411547183990479,0.6997172859450727,0.21849757673667206,0.7909959031582025
0.24390912055969238,0.6997172859450727,0.21950726978998383,0.7909959031582025
0.24374723434448242,0.7003231017770598,0.21950726978998383,0.7909959031582025
0.243663489818573,0.7003231017770598,0.21991114701130857,0.7909959031582025
0.24337446689605713,0.7005250403877221,0.21991114701130857,0.7909959031582025
0.2431982159614563,0.7005250403877221,0.22051696284329564,0.7909959031582025
0.24304592609405518,0.7011308562197092,0.22051696284329564,0.7909959031582025
0.24296551942825317,0.7011308562197092,0.2211227786752827,0.7909959031582025
0.2426416575908661,0.7017366720516963,0.2211227786752827,0.7909959031582025
0.24255026876926422,0.7017366720516963,0.22132471728594508,0.7909959031582025
0.2425086498260498,0.7019386106623586,0.22132471728594508,0.7909959031582025
0.24220240116119385,0.7019386106623586,0.22193053311793215,0.7909959031582025
0.24208170175552368,0.702140549273021,0.22193053311793215,0.7909959031582025
0.24204489588737488,0.702140549273021,0.22213247172859452,0.7909959031582025
0.24198508262634277,0.7023424878836834,0.22213247172859452,0.7909959031582025
0.24184578657150269,0.7023424878836834,0.22253634894991922,0.7909959031582025
0.241705521941185,0.7029483037156704,0.22253634894991922,0.7909959031582025
0.2416684329509735,0.7029483037156704,0.2227382875605816,0.7909959031582025
0.24159961938858032,0.7033521809369951,0.2227382875605816,0.7909959031582025
0.24136197566986084,0.7033521809369951,0.2231421647819063,0.7909959031582025
0.24127203226089478,0.7035541195476576,0.2231421647819063,0.7909959031582025
0.24122342467308044,0.7035541195476576,0.22334410339256866,0.7909959031582025
0.24118351936340332,0.7039579967689822,0.22334410339256866,0.7909959031582025
0.24116672575473785,0.7039579967689822,0.22354604200323103,0.7909959031582025
0.2410781979560852,0.7041599353796446,0.22354604200323103,0.7909959031582025
0.24091696739196777,0.7041599353796446,0.22475767366720517,0.7909959031582025
0.24091345071792603,0.7043618739903069,0.22475767366720517,0.7909959031582025
0.24066907167434692,0.7043618739903069,0.22536348949919224,0.7909959031582025
0.24051308631896973,0.7047657512116317,0.22536348949919224,0.7909959031582025
0.2404988408088684,0.7047657512116317,0.2255654281098546,0.7909959031582025
0.24045640230178833,0.7049676898222941,0.2255654281098546,0.7909959031582025
0.24039733409881592,0.7049676898222941,0.22576736672051698,0.7909959031582025
0.24036312103271484,0.7051696284329564,0.22576736672051698,0.7909959031582025
0.2396417260169983,0.7051696284329564,0.22778675282714056,0.7909959031582025
0.23955968022346497,0.7055735056542811,0.22778675282714056,0.7909959031582025
0.23947274684906006,0.7055735056542811,0.2279886914378029,0.7909959031582025
0.23938506841659546,0.7059773828756059,0.2279886914378029,0.7909959031582025
0.23918503522872925,0.7059773828756059,0.22819063004846526,0.7909959031582025
0.23918354511260986,0.7061793214862682,0.22819063004846526,0.7909959031582025
0.2389434576034546,0.7061793214862682,0.2294022617124394,0.7909959031582025
0.23892700672149658,0.7063812600969306,0.2294022617124394,0.7909959031582025
0.23889100551605225,0.7063812600969306,0.22960420032310178,0.7909959031582025
0.23887741565704346,0.7065831987075929,0.22960420032310178,0.7909959031582025
0.23881471157073975,0.7065831987075929,0.22980613893376414,0.7909959031582025
0.2388056516647339,0.7067851373182552,0.22980613893376414,0.7909959031582025
0.23877543210983276,0.7067851373182552,0.23021001615508885,0.7909959031582025
0.23877370357513428,0.7071890145395799,0.23021001615508885,0.7909959031582025
0.23780041933059692,0.7071890145395799,0.2328352180936995,0.7909959031582025
0.23763972520828247,0.7075928917609047,0.2328352180936995,0.7909959031582025
0.23763036727905273,0.7075928917609047,0.23303715670436187,0.7909959031582025
0.23741930723190308,0.7079967689822294,0.23303715670436187,0.7909959031582025
0.23710256814956665,0.7079967689822294,0.23364297253634894,0.7909959031582025
0.23695284128189087,0.7081987075928917,0.23364297253634894,0.7909959031582025
0.236622154712677,0.7081987075928917,0.23445072697899838,0.7909959031582025
0.23657971620559692,0.7084006462035541,0.23445072697899838,0.7909959031582025
0.23632287979125977,0.7084006462035541,0.23465266558966075,0.7909959031582025
0.2362295389175415,0.7088045234248789,0.23465266558966075,0.7909959031582025
0.2358730137348175,0.7088045234248789,0.2358642972536349,0.7909959031582025
0.23538070917129517,0.710016155088853,0.2358642972536349,0.7909959031582025
0.2353615164756775,0.710016155088853,0.23606623586429726,0.7909959031582025
0.23525786399841309,0.7102180936995154,0.23606623586429726,0.7909959031582025
0.23492342233657837,0.7102180936995154,0.23667205169628433,0.7909959031582025
0.23491430282592773,0.7106219709208401,0.23667205169628433,0.7909959031582025
0.23480480909347534,0.7106219709208401,0.23747980613893377,0.7909959031582025
0.2346400022506714,0.7108239095315024,0.23747980613893377,0.7909959031582025
0.23455625772476196,0.7108239095315024,0.23768174474959614,0.7909959031582025
0.23445039987564087,0.7110258481421647,0.23768174474959614,0.7909959031582025
0.23444992303848267,0.7110258481421647,0.23788368336025847,0.7909959031582025
0.23430776596069336,0.7112277867528272,0.23788368336025847,0.7909959031582025
0.23427601158618927,0.7112277867528272,0.2382875605815832,0.7909959031582025
0.2341928482055664,0.7116316639741519,0.2382875605815832,0.7909959031582025
0.23416362702846527,0.7116316639741519,0.23848949919224555,0.7909959031582025
0.23411548137664795,0.7118336025848142,0.23848949919224555,0.7909959031582025
0.23384740948677063,0.7118336025848142,0.23889337641357028,0.7909959031582025
0.23377424478530884,0.7120355411954766,0.23889337641357028,0.7909959031582025
0.2336226999759674,0.7120355411954766,0.23909531502423265,0.7909959031582025
0.23356091976165771,0.7122374798061389,0.23909531502423265,0.7909959031582025
0.23347586393356323,0.7122374798061389,0.24010500807754442,0.7909959031582025
0.233467698097229,0.7124394184168013,0.24010500807754442,0.7909959031582025
0.2334350347518921,0.7124394184168013,0.2403069466882068,0.7909959031582025
0.23329252004623413,0.712843295638126,0.2403069466882068,0.7909959031582025
0.23289430141448975,0.712843295638126,0.24192245557350567,0.7909959031582025
0.2327762246131897,0.7132471728594507,0.24192245557350567,0.7909959031582025
0.23253417015075684,0.7132471728594507,0.242124394184168,0.7909959031582025
0.23216605186462402,0.7138529886914378,0.242124394184168,0.7909959031582025
0.2319525182247162,0.7138529886914378,0.24273021001615508,0.7909959031582025
0.2319278120994568,0.7140549273021002,0.24273021001615508,0.7909959031582025
0.23156875371932983,0.7140549273021002,0.2431340872374798,0.7909959031582025
0.2315184473991394,0.7142568659127625,0.2431340872374798,0.7909959031582025
0.23133504390716553,0.7142568659127625,0.24353796445880452,0.7909959031582025
0.23101115226745605,0.7144588045234249,0.24353796445880452,0.7909959031582025
0.23077625036239624,0.7144588045234249,0.2441437802907916,0.7909959031582025
0.230732262134552,0.7146607431340872,0.2441437802907916,0.7909959031582025
0.23068368434906006,0.7146607431340872,0.24454765751211632,0.7909959031582025
0.23049598932266235,0.715064620355412,0.24454765751211632,0.7909959031582025
0.23023465275764465,0.715064620355412,0.2451534733441034,0.7909959031582025
0.23004508018493652,0.7152665589660743,0.2451534733441034,0.7909959031582025
0.22982603311538696,0.7152665589660743,0.24575928917609047,0.7909959031582025
0.22970038652420044,0.7158723747980614,0.24575928917609047,0.7909959031582025
0.2296358346939087,0.7158723747980614,0.24616316639741517,0.7909959031582025
0.22939473390579224,0.7162762520193862,0.24616316639741517,0.7909959031582025
0.22938930988311768,0.7162762520193862,0.24636510500807754,0.7909959031582025
0.2293473482131958,0.7164781906300485,0.24636510500807754,0.7909959031582025
0.22904790937900543,0.7164781906300485,0.24717285945072698,0.7909959031582025
0.22903752326965332,0.7166801292407108,0.24717285945072698,0.7909959031582025
0.22893857955932617,0.7166801292407108,0.24777867528271405,0.7909959031582025
0.22890710830688477,0.7170840064620355,0.24777867528271405,0.7909959031582025
0.22888344526290894,0.7170840064620355,0.24798061389337642,0.7909959031582025
0.22877484560012817,0.7174878836833603,0.24798061389337642,0.7909959031582025
0.22865939140319824,0.7174878836833603,0.24818255250403878,0.7909959031582025
0.22823703289031982,0.7186995153473344,0.24818255250403878,0.7909959031582025
0.22821678221225739,0.7186995153473344,0.24838449111470112,0.7909959031582025
0.22818326950073242,0.7189014539579968,0.24838449111470112,0.7909959031582025
0.22802352905273438,0.7189014539579968,0.2485864297253635,0.7909959031582025
0.22801268100738525,0.7193053311793215,0.2485864297253635,0.7909959031582025
0.22793370485305786,0.7193053311793215,0.24919224555735056,0.7909959031582025
0.22790729999542236,0.7197092084006462,0.24919224555735056,0.7909959031582025
0.22756992280483246,0.7197092084006462,0.24979806138933763,0.7909959031582025
0.22753626108169556,0.7199111470113085,0.24979806138933763,0.7909959031582025
0.22748230397701263,0.7199111470113085,0.25,0.7909959031582025
0.2274802327156067,0.720113085621971,0.25,0.7909959031582025
0.22728289663791656,0.720113085621971,0.2510096930533118,0.7909959031582025
0.22718822956085205,0.7203150242326333,0.2510096930533118,0.7909959031582025
0.22707301378250122,0.7203150242326333,0.2516155088852989,0.7909959031582025
0.2269567847251892,0.720718901453958,0.2516155088852989,0.7909959031582025
0.22695332765579224,0.720718901453958,0.2520193861066236,0.7909959031582025
0.22688353061676025,0.7211227786752827,0.2520193861066236,0.7909959031582025
0.22610688209533691,0.7211227786752827,0.25424071082390953,0.7909959031582025
0.22602403163909912,0.721324717285945,0.25424071082390953,0.7909959031582025
0.2258594036102295,0.721324717285945,0.25464458804523427,0.7909959031582025
0.2256913185119629,0.7217285945072698,0.25464458804523427,0.7909959031582025
0.22560320794582367,0.7217285945072698,0.25484652665589663,0.7909959031582025
0.22558647394180298,0.7219305331179321,0.25484652665589663,0.7909959031582025
0.22527752816677094,0.7219305331179321,0.25565428109854604,0.7909959031582025
0.22517865896224976,0.7225363489499192,0.25565428109854604,0.7909959031582025
0.22449398040771484,0.7225363489499192,0.25626009693053314,0.7909959031582025
0.22402316331863403,0.7231421647819063,0.25626009693053314,0.7909959031582025
0.22389161586761475,0.7231421647819063,0.2566639741518578,0.7909959031582025
0.22365635633468628,0.723546042003231,0.2566639741518578,0.7909959031582025
0.22332161664962769,0.723546042003231,0.2574717285945073,0.7909959031582025
0.22316193580627441,0.7237479806138933,0.2574717285945073,0.7909959031582025
0.2231041043996811,0.7237479806138933,0.25787560581583197,0.7909959031582025
0.2230837345123291,0.7239499192245558,0.25787560581583197,0.7909959031582025
0.22305917739868164,0.7239499192245558,0.25807754442649433,0.7909959031582025
0.22301369905471802,0.7241518578352181,0.25807754442649433,0.7909959031582025
0.2229960560798645,0.7241518578352181,0.2582794830371567,0.7909959031582025
0.22299200296401978,0.7243537964458805,0.2582794830371567,0.7909959031582025
0.22298753261566162,0.7243537964458805,0.25848142164781907,0.7909959031582025
0.2229408621788025,0.7247576736672051,0.25848142164781907,0.7909959031582025
0.2228456288576126,0.7247576736672051,0.25868336025848143,0.7909959031582025
0.22281217575073242,0.7249596122778675,0.25868336025848143,0.7909959031582025
0.22279717028141022,0.7249596122778675,0.2588852988691438,0.7909959031582025
0.2227191925048828,0.7251615508885298,0.2588852988691438,0.7909959031582025
0.22224996984004974,0.7251615508885298,0.2598949919224556,0.7909959031582025
0.22219043970108032,0.7255654281098546,0.2598949919224556,0.7909959031582025
0.2221478670835495,0.7255654281098546,0.26009693053311794,0.7909959031582025
0.22196948528289795,0.7259693053311793,0.26009693053311794,0.7909959031582025
0.22185368835926056,0.7259693053311793,0.26090468497576735,0.7909959031582025
0.22181305289268494,0.7261712439418416,0.26090468497576735,0.7909959031582025
0.22170311212539673,0.7261712439418416,0.2613085621970921,0.7909959031582025
0.22155410051345825,0.726373182552504,0.2613085621970921,0.7909959031582025
0.22153937816619873,0.726373182552504,0.26151050080775445,0.7909959031582025
0.22138899564743042,0.7265751211631664,0.26151050080775445,0.7909959031582025
0.22130979597568512,0.7265751211631664,0.2617124394184168,0.7909959031582025
0.22127725183963776,0.7267770597738288,0.2617124394184168,0.7909959031582025
0.2211279273033142,0.7267770597738288,0.2619143780290792,0.7909959031582025
0.22108453512191772,0.7269789983844911,0.2619143780290792,0.7909959031582025
0.22098687291145325,0.7269789983844911,0.2621163166397415,0.7909959031582025
0.22087371349334717,0.7273828756058158,0.2621163166397415,0.7909959031582025
0.22078120708465576,0.7273828756058158,0.26252019386106623,0.7909959031582025
0.2206750512123108,0.7275848142164781,0.26252019386106623,0.7909959031582025
0.2205086350440979,0.7275848142164781,0.263529886914378,0.7909959031582025
0.22048869729042053,0.7277867528271406,0.263529886914378,0.7909959031582025
0.22035756707191467,0.7277867528271406,0.2637318255250404,0.7909959031582025
0.22027142345905304,0.7279886914378029,0.2637318255250404,0.7909959031582025
0.22014379501342773,0.7279886914378029,0.26393376413570274,0.7909959031582025
0.2199718952178955,0.7283925686591276,0.26393376413570274,0.7909959031582025
0.21989762783050537,0.7283925686591276,0.2641357027463651,0.7909959031582025
0.21974939107894897,0.72859450726979,0.2641357027463651,0.7909959031582025
0.21951043605804443,0.72859450726979,0.2651453957996769,0.7909959031582025
0.21944423019886017,0.7289983844911146,0.2651453957996769,0.7909959031582025
0.21914583444595337,0.7289983844911146,0.265751211631664,0.7909959031582025
0.21908628940582275,0.7292003231017771,0.265751211631664,0.7909959031582025
0.21888524293899536,0.7292003231017771,0.26615508885298866,0.7909959031582025
0.2188219428062439,0.7294022617124394,0.26615508885298866,0.7909959031582025
0.21878133714199066,0.7294022617124394,0.26635702746365103,0.7909959031582025
0.21869045495986938,0.7298061389337641,0.26635702746365103,0.7909959031582025
0.218511164188385,0.7298061389337641,0.26676090468497576,0.7909959031582025
0.21843403577804565,0.7300080775444265,0.26676090468497576,0.7909959031582025
0.21832509338855743,0.7300080775444265,0.26696284329563813,0.7909959031582025
0.21825534105300903,0.7302100161550888,0.26696284329563813,0.7909959031582025
0.21823158860206604,0.7302100161550888,0.26736672051696286,0.7909959031582025
0.21822494268417358,0.7304119547657512,0.26736672051696286,0.7909959031582025
0.21792906522750854,0.7304119547657512,0.2675686591276252,0.7909959031582025
0.21775633096694946,0.7306138933764136,0.2675686591276252,0.7909959031582025
0.21753284335136414,0.7306138933764136,0.268578352180937,0.7909959031582025
0.21745789051055908,0.7310177705977383,0.268578352180937,0.7909959031582025
0.21731935441493988,0.7310177705977383,0.2687802907915994,0.7909959031582025
0.21728676557540894,0.7312197092084006,0.2687802907915994,0.7909959031582025
0.21689993143081665,0.7312197092084006,0.2701938610662359,0.7909959031582025
0.21689575910568237,0.731421647819063,0.2701938610662359,0.7909959031582025
0.2168489694595337,0.731421647819063,0.2710016155088853,0.7909959031582025
0.21679437160491943,0.7316235864297254,0.2710016155088853,0.7909959031582025
0.2167777121067047,0.7316235864297254,0.27120355411954766,0.7909959031582025
0.21673215925693512,0.7318255250403877,0.27120355411954766,0.7909959031582025
0.21656151115894318,0.7318255250403877,0.2716074313408724,0.7909959031582025
0.21655046939849854,0.7320274636510501,0.2716074313408724,0.7909959031582025
0.21636396646499634,0.7320274636510501,0.27221324717285944,0.7909959031582025
0.2162885069847107,0.7322294022617124,0.27221324717285944,0.7909959031582025
0.21623793244361877,0.7322294022617124,0.2724151857835218,0.7909959031582025
0.21609437465667725,0.7328352180936996,0.2724151857835218,0.7909959031582025
0.2159779667854309,0.7328352180936996,0.27281906300484654,0.7909959031582025
0.21593068540096283,0.7330371567043619,0.27281906300484654,0.7909959031582025
0.21587389707565308,0.7330371567043619,0.2732229402261712,0.7909959031582025
0.2157292664051056,0.7332390953150242,0.2732229402261712,0.7909959031582025
0.21532303094863892,0.7332390953150242,0.27423263327948305,0.7909959031582025
0.2150161862373352,0.7336429725363489,0.27423263327948305,0.7909959031582025
0.21474617719650269,0.7336429725363489,0.27504038772213246,0.7909959031582025
0.21474188566207886,0.7338449111470113,0.27504038772213246,0.7909959031582025
0.21470065414905548,0.7338449111470113,0.2754442649434572,0.7909959031582025
0.21445801854133606,0.7346526655896607,0.2754442649434572,0.7909959031582025
0.21341480314731598,0.7346526655896607,0.27907915993537963,0.7909959031582025
0.21321046352386475,0.7352584814216478,0.27907915993537963,0.7909959031582025
0.2130676507949829,0.7352584814216478,0.27968497576736673,0.7909959031582025
0.2129935622215271,0.7356623586429726,0.27968497576736673,0.7909959031582025
0.21274809539318085,0.7356623586429726,0.2802907915993538,0.7909959031582025
0.2126975655555725,0.7358642972536349,0.2802907915993538,0.7909959031582025
0.21263617277145386,0.7358642972536349,0.2806946688206785,0.7909959031582025
0.2126173973083496,0.7362681744749596,0.2806946688206785,0.7909959031582025
0.21255798637866974,0.7362681744749596,0.28109854604200324,0.7909959031582025
0.2124215066432953,0.7370759289176091,0.28109854604200324,0.7909959031582025
0.21241436898708344,0.7370759289176091,0.2813004846526656,0.7909959031582025
0.21228134632110596,0.7374798061389337,0.2813004846526656,0.7909959031582025
0.21224695444107056,0.7374798061389337,0.28150242326332797,0.7909959031582025
0.21224167943000793,0.7376817447495961,0.28150242326332797,0.7909959031582025
0.21223296225070953,0.7376817447495961,0.2817043618739903,0.7909959031582025
0.21221333742141724,0.7378836833602584,0.2817043618739903,0.7909959031582025
0.2120228409767151,0.7378836833602584,0.28190630048465265,0.7909959031582025
0.21190941333770752,0.7380856219709209,0.28190630048465265,0.7909959031582025
0.2117912769317627,0.7380856219709209,0.2823101777059774,0.7909959031582025
0.21175962686538696,0.7382875605815832,0.2823101777059774,0.7909959031582025
0.2117050290107727,0.7382875605815832,0.2827140549273021,0.7909959031582025
0.21165966987609863,0.7384894991922456,0.2827140549273021,0.7909959031582025
0.21157026290893555,0.7384894991922456,0.2829159935379645,0.7909959031582025
0.2115103006362915,0.7386914378029079,0.2829159935379645,0.7909959031582025
0.21139581501483917,0.7386914378029079,0.2835218093699515,0.7909959031582025
0.21118873357772827,0.7388933764135702,0.2835218093699515,0.7909959031582025
0.21101319789886475,0.7388933764135702,0.28392568659127626,0.7909959031582025
0.2108929306268692,0.7394991922455574,0.28392568659127626,0.7909959031582025
0.21041984856128693,0.7394991922455574,0.2851373182552504,0.7909959031582025
0.2103133201599121,0.7397011308562197,0.2851373182552504,0.7909959031582025
0.21011300384998322,0.7397011308562197,0.2857431340872375,0.7909959031582025
0.21001988649368286,0.7401050080775444,0.2857431340872375,0.7909959031582025
0.21001672744750977,0.7401050080775444,0.2859450726978998,0.7909959031582025
0.20989990234375,0.7407108239095315,0.2859450726978998,0.7909959031582025
0.2094411849975586,0.7407108239095315,0.2867528271405493,0.7909959031582025
0.20942020416259766,0.7409127625201939,0.2867528271405493,0.7909959031582025
0.20941132307052612,0.7409127625201939,0.28695476575121165,0.7909959031582025
0.20923465490341187,0.7411147011308562,0.28695476575121165,0.7909959031582025
0.20908892154693604,0.7411147011308562,0.2875605815831987,0.7909959031582025
0.20898377895355225,0.7413166397415186,0.2875605815831987,0.7909959031582025
0.2087632417678833,0.7413166397415186,0.2881663974151858,0.7909959031582025
0.20875853300094604,0.7415185783521809,0.2881663974151858,0.7909959031582025
0.20866034924983978,0.7415185783521809,0.28877221324717284,0.7909959031582025
0.20864546298980713,0.7419224555735057,0.28877221324717284,0.7909959031582025
0.20834589004516602,0.7419224555735057,0.2889741518578352,0.7909959031582025
0.20834046602249146,0.742124394184168,0.2889741518578352,0.7909959031582025
0.20807674527168274,0.742124394184168,0.2895799676898223,0.7909959031582025
0.20797428488731384,0.7423263327948304,0.2895799676898223,0.7909959031582025
0.20747539401054382,0.7423263327948304,0.2909935379644588,0.7909959031582025
0.20745599269866943,0.7425282714054927,0.2909935379644588,0.7909959031582025
0.2072998285293579,0.7425282714054927,0.29139741518578355,0.7909959031582025
0.20704132318496704,0.7431340872374798,0.29139741518578355,0.7909959031582025
0.2067580223083496,0.7431340872374798,0.2918012924071082,0.7909959031582025
0.20672017335891724,0.7433360258481422,0.2918012924071082,0.7909959031582025
0.20665404200553894,0.7433360258481422,0.29220516962843296,0.7909959031582025
0.20659983158111572,0.7437399030694669,0.29220516962843296,0.7909959031582025
0.2065770924091339,0.7437399030694669,0.2924071082390953,0.7909959031582025
0.20650619268417358,0.7441437802907916,0.2924071082390953,0.7909959031582025
0.20644992589950562,0.7441437802907916,0.29281098546042006,0.7909959031582025
0.20644813776016235,0.744345718901454,0.29281098546042006,0.7909959031582025
0.20615154504776,0.744345718901454,0.29321486268174474,0.7909959031582025
0.2061467170715332,0.7445476575121163,0.29321486268174474,0.7909959031582025
0.20607227087020874,0.7445476575121163,0.29361873990306947,0.7909959031582025
0.2060285210609436,0.7447495961227787,0.29361873990306947,0.7909959031582025
0.20568124949932098,0.7447495961227787,0.2944264943457189,0.7909959031582025
0.2056637406349182,0.744951534733441,0.2944264943457189,0.7909959031582025
0.20555119216442108,0.744951534733441,0.2948303715670436,0.7909959031582025
0.20553845167160034,0.7451534733441034,0.2948303715670436,0.7909959031582025
0.2054303139448166,0.7451534733441034,0.2954361873990307,0.7909959031582025
0.20538026094436646,0.7453554119547657,0.2954361873990307,0.7909959031582025
0.20536255836486816,0.7453554119547657,0.2956381260096931,0.7909959031582025
0.20531165599822998,0.7457592891760905,0.2956381260096931,0.7909959031582025
0.20526205003261566,0.7457592891760905,0.29604200323101776,0.7909959031582025
0.20523768663406372,0.7459612277867528,0.29604200323101776,0.7909959031582025
0.20513224601745605,0.7459612277867528,0.2962439418416801,0.7909959031582025
0.20507508516311646,0.7461631663974152,0.2962439418416801,0.7909959031582025
0.2049974799156189,0.7461631663974152,0.29664781906300486,0.7909959031582025
0.204973965883255,0.7463651050080775,0.29664781906300486,0.7909959031582025
0.2048402577638626,0.7463651050080775,0.2968497576736672,0.7909959031582025
0.20477813482284546,0.7465670436187399,0.2968497576736672,0.7909959031582025
0.20459339022636414,0.7465670436187399,0.29745557350565427,0.7909959031582025
0.20450180768966675,0.7467689822294022,0.29745557350565427,0.7909959031582025
0.20416724681854248,0.7467689822294022,0.29826332794830374,0.7909959031582025
0.2038644552230835,0.7473747980613893,0.29826332794830374,0.7909959031582025
0.20379012823104858,0.7473747980613893,0.29846526655896605,0.7909959031582025
0.2032860517501831,0.747778675282714,0.29846526655896605,0.7909959031582025
0.203282430768013,0.747778675282714,0.2986672051696284,0.7909959031582025
0.20326948165893555,0.7481825525040388,0.2986672051696284,0.7909959031582025
0.2031419724225998,0.7481825525040388,0.2992730210016155,0.7909959031582025
0.20293068885803223,0.7487883683360258,0.2992730210016155,0.7909959031582025
0.20292629301548004,0.7487883683360258,0.2994749596122779,0.7909959031582025
0.2026384472846985,0.7491922455573505,0.2994749596122779,0.7909959031582025
0.20257192850112915,0.7491922455573505,0.29967689822294025,0.7909959031582025
0.2024884968996048,0.749394184168013,0.29967689822294025,0.7909959031582025
0.20244638621807098,0.749394184168013,0.30048465266558966,0.7909959031582025
0.20244306325912476,0.7495961227786753,0.30048465266558966,0.7909959031582025
0.20218925178050995,0.7495961227786753,0.30210016155088854,0.7909959031582025
0.2021443247795105,0.75,0.30210016155088854,0.7909959031582025
0.2020670771598816,0.75,0.3023021001615509,0.7909959031582025
0.2017008662223816,0.7508077544426495,0.3023021001615509,0.7909959031582025
0.20138365030288696,0.7508077544426495,0.3031098546042003,0.7909959031582025
0.20137614011764526,0.7510096930533118,0.3031098546042003,0.7909959031582025
0.20120948553085327,0.7510096930533118,0.3041195476575121,0.7909959031582025
0.20107311010360718,0.7514135702746365,0.3041195476575121,0.7909959031582025
0.20093995332717896,0.7514135702746365,0.3047253634894992,0.7909959031582025
0.20086067914962769,0.7518174474959612,0.3047253634894992,0.7909959031582025
0.20051097869873047,0.7518174474959612,0.3061389337641357,0.7909959031582025
0.20049209892749786,0.7520193861066236,0.3061389337641357,0.7909959031582025
0.20043085515499115,0.7520193861066236,0.30654281098546043,0.7909959031582025
0.20039451122283936,0.752221324717286,0.30654281098546043,0.7909959031582025
0.20030111074447632,0.752221324717286,0.30735056542810985,0.7909959031582025
0.20025107264518738,0.7524232633279483,0.30735056542810985,0.7909959031582025
0.2002289891242981,0.7524232633279483,0.3075525040387722,0.7909959031582025
0.20002847909927368,0.7530290791599353,0.3075525040387722,0.7909959031582025
0.1996874064207077,0.7530290791599353,0.3091680129240711,0.7909959031582025
0.19964301586151123,0.7534329563812601,0.3091680129240711,0.7909959031582025
0.19956427812576294,0.7534329563812601,0.30936995153473346,0.7909959031582025
0.19953888654708862,0.7536348949919225,0.30936995153473346,0.7909959031582025
0.19942760467529297,0.7536348949919225,0.31037964458804523,0.7909959031582025
0.19937683641910553,0.7538368336025848,0.31037964458804523,0.7909959031582025
0.19932657480239868,0.7538368336025848,0.31078352180936997,0.7909959031582025
0.1993125081062317,0.7540387722132472,0.31078352180936997,0.7909959031582025
0.19919909536838531,0.7540387722132472,0.31118739903069464,0.7909959031582025
0.1985856294631958,0.7548465266558966,0.31118739903069464,0.7909959031582025
0.19851255416870117,0.7548465266558966,0.311389337641357,0.7909959031582025
0.19849157333374023,0.755048465266559,0.311389337641357,0.7909959031582025
0.19824327528476715,0.755048465266559,0.31179321486268174,0.7909959031582025
0.19823074340820312,0.7552504038772213,0.31179321486268174,0.7909959031582025
0.19814544916152954,0.7552504038772213,0.3119951534733441,0.7909959031582025
0.19804710149765015,0.7554523424878837,0.3119951534733441,0.7909959031582025
0.19791220128536224,0.7554523424878837,0.31239903069466884,0.7909959031582025
0.19790339469909668,0.755654281098546,0.31239903069466884,0.7909959031582025
0.19768822193145752,0.755654281098546,0.3130048465266559,0.7909959031582025
0.19766302406787872,0.7560581583198708,0.3130048465266559,0.7909959031582025
0.19727885723114014,0.7560581583198708,0.3144184168012924,0.7909959031582025
0.19713467359542847,0.7566639741518578,0.3144184168012924,0.7909959031582025
0.19673532247543335,0.7566639741518578,0.31623586429725364,0.7909959031582025
0.19655627012252808,0.7576736672051696,0.31623586429725364,0.7909959031582025
0.19646161794662476,0.7576736672051696,0.3168416801292407,0.7909959031582025
0.19629573822021484,0.7580775444264943,0.3168416801292407,0.7909959031582025
0.19612377882003784,0.7580775444264943,0.31764943457189015,0.7909959031582025
0.19603687524795532,0.7582794830371568,0.31764943457189015,0.7909959031582025
0.19582730531692505,0.7582794830371568,0.3180533117932149,0.7909959031582025
0.19576352834701538,0.7584814216478191,0.3180533117932149,0.7909959031582025
0.19532233476638794,0.7584814216478191,0.3188610662358643,0.7909959031582025
0.19522851705551147,0.7586833602584814,0.3188610662358643,0.7909959031582025
0.1950952112674713,0.7586833602584814,0.3198707592891761,0.7909959031582025
0.1949244737625122,0.7590872374798061,0.3198707592891761,0.7909959031582025
0.19475311040878296,0.7590872374798061,0.3204765751211632,0.7909959031582025
0.19473975896835327,0.7592891760904685,0.3204765751211632,0.7909959031582025
0.1945926547050476,0.7592891760904685,0.3210823909531502,0.7909959031582025
0.1945289969444275,0.7594911147011308,0.3210823909531502,0.7909959031582025
0.19435948133468628,0.7594911147011308,0.3216882067851373,0.7909959031582025
0.19426947832107544,0.7598949919224556,0.3216882067851373,0.7909959031582025
0.19416531920433044,0.7598949919224556,0.32209208400646205,0.7909959031582025
0.19400733709335327,0.7602988691437803,0.32209208400646205,0.7909959031582025
0.19395333528518677,0.7602988691437803,0.3222940226171244,0.7909959031582025
0.1939164698123932,0.7605008077544426,0.3222940226171244,0.7909959031582025
0.19368010759353638,0.7605008077544426,0.32350565428109856,0.7909959031582025
0.1935892105102539,0.760702746365105,0.32350565428109856,0.7909959031582025
0.19355380535125732,0.760702746365105,0.32370759289176093,0.7909959031582025
0.19346219301223755,0.7609046849757674,0.32370759289176093,0.7909959031582025
0.19317317008972168,0.7609046849757674,0.3247172859450727,0.7909959031582025
0.19307760894298553,0.7611066235864298,0.3247172859450727,0.7909959031582025
0.19302856922149658,0.7611066235864298,0.3249192245557351,0.7909959031582025
0.19299960136413574,0.7613085621970921,0.3249192245557351,0.7909959031582025
0.19283974170684814,0.7613085621970921,0.32532310177705975,0.7909959031582025
0.19278550148010254,0.7615105008077544,0.32532310177705975,0.7909959031582025
0.19234375655651093,0.7615105008077544,0.32693861066235863,0.7909959031582025
0.19226199388504028,0.7617124394184168,0.32693861066235863,0.7909959031582025
0.19185101985931396,0.7617124394184168,0.3287560581583199,0.7909959031582025
0.19184857606887817,0.7619143780290791,0.3287560581583199,0.7909959031582025
0.19165372848510742,0.7619143780290791,0.3295638126009693,0.7909959031582025
0.1915684938430786,0.7625201938610663,0.3295638126009693,0.7909959031582025
0.1910269856452942,0.7625201938610663,0.3305735056542811,0.7909959031582025
0.1910077929496765,0.7627221324717286,0.3305735056542811,0.7909959031582025
0.19083988666534424,0.7627221324717286,0.3309773828756058,0.7909959031582025
0.1907852292060852,0.7629240710823909,0.3309773828756058,0.7909959031582025
0.19073837995529175,0.7629240710823909,0.33117932148626816,0.7909959031582025
0.19069218635559082,0.7633279483037156,0.33117932148626816,0.7909959031582025
0.19056427478790283,0.7633279483037156,0.3315831987075929,0.7909959031582025
0.19051812589168549,0.7637318255250404,0.3315831987075929,0.7909959031582025
0.19024240970611572,0.7637318255250404,0.3325928917609047,0.7909959031582025
0.19018816947937012,0.7639337641357028,0.3325928917609047,0.7909959031582025
0.19002461433410645,0.7639337641357028,0.33340064620355414,0.7909959031582025
0.1899687647819519,0.7643376413570274,0.33340064620355414,0.7909959031582025
0.18964612483978271,0.7643376413570274,0.33420840064620355,0.7909959031582025
0.18955427408218384,0.7649434571890146,0.33420840064620355,0.7909959031582025
0.1893998384475708,0.7649434571890146,0.33521809369951533,0.7909959031582025
0.1893208622932434,0.7651453957996769,0.33521809369951533,0.7909959031582025
0.18931414186954498,0.7651453957996769,0.3354200323101777,0.7909959031582025
0.18931064009666443,0.7653473344103393,0.3354200323101777,0.7909959031582025
0.1892363429069519,0.7653473344103393,0.33562197092084006,0.7909959031582025
0.18918651342391968,0.7655492730210016,0.33562197092084006,0.7909959031582025
0.18897801637649536,0.7655492730210016,0.3364297253634895,0.7909959031582025
0.18885770440101624,0.7659531502423264,0.3364297253634895,0.7909959031582025
0.18882708251476288,0.7659531502423264,0.3368336025848142,0.7909959031582025
0.18880078196525574,0.7665589660743134,0.3368336025848142,0.7909959031582025
0.1885853409767151,0.7665589660743134,0.3374394184168013,0.7909959031582025
0.18855828046798706,0.7667609046849758,0.3374394184168013,0.7909959031582025
0.1885247826576233,0.7667609046849758,0.337843295638126,0.7909959031582025
0.18842029571533203,0.7669628432956381,0.337843295638126,0.7909959031582025
0.1883968710899353,0.7669628432956381,0.3382471728594507,0.7909959031582025
0.18833941221237183,0.7671647819063004,0.3382471728594507,0.7909959031582025
0.18815037608146667,0.7671647819063004,0.3390549273021002,0.7909959031582025
0.18805772066116333,0.7675686591276252,0.3390549273021002,0.7909959031582025
0.18800747394561768,0.7675686591276252,0.33945880452342486,0.7909959031582025
0.18798059225082397,0.7679725363489499,0.33945880452342486,0.7909959031582025
0.18779033422470093,0.7679725363489499,0.3398626817447496,0.7909959031582025
0.1877773404121399,0.7681744749596123,0.3398626817447496,0.7909959031582025
0.18776395916938782,0.7681744749596123,0.34006462035541196,0.7909959031582025
0.18765346705913544,0.7683764135702746,0.34006462035541196,0.7909959031582025
0.18764975666999817,0.7683764135702746,0.34026655896607433,0.7909959031582025
0.18755704164505005,0.7687802907915994,0.34026655896607433,0.7909959031582025
0.18724781274795532,0.7687802907915994,0.3420840064620355,0.7909959031582025
0.1872149258852005,0.7689822294022617,0.3420840064620355,0.7909959031582025
0.18721061944961548,0.7689822294022617,0.3422859450726979,0.7909959031582025
0.18720966577529907,0.7691841680129241,0.3422859450726979,0.7909959031582025
0.18710112571716309,0.7691841680129241,0.342891760904685,0.7909959031582025
0.18703818321228027,0.7693861066235864,0.342891760904685,0.7909959031582025
0.18699271976947784,0.7693861066235864,0.34309369951534735,0.7909959031582025
0.18698906898498535,0.7695880452342488,0.34309369951534735,0.7909959031582025
0.1867586374282837,0.7695880452342488,0.3441033925686591,0.7909959031582025
0.18674562871456146,0.7697899838449112,0.3441033925686591,0.7909959031582025
0.18671756982803345,0.7697899838449112,0.34450726978998386,0.7909959031582025
0.18667954206466675,0.7699919224555735,0.34450726978998386,0.7909959031582025
0.1866610199213028,0.7699919224555735,0.3447092084006462,0.7909959031582025
0.18657523393630981,0.7703957996768982,0.3447092084006462,0.7909959031582025
0.18649321794509888,0.7703957996768982,0.34491114701130854,0.7909959031582025
0.18634897470474243,0.7705977382875606,0.34491114701130854,0.7909959031582025
0.18592321872711182,0.7705977382875606,0.34612277867528274,0.7909959031582025
0.18554097414016724,0.7712035541195477,0.34612277867528274,0.7909959031582025
0.18548190593719482,0.7712035541195477,0.3465266558966074,0.7909959031582025
0.18524044752120972,0.7716074313408724,0.3465266558966074,0.7909959031582025
0.1850312501192093,0.7716074313408724,0.34693053311793215,0.7909959031582025
0.1850222945213318,0.7718093699515347,0.34693053311793215,0.7909959031582025
0.1846775859594345,0.7718093699515347,0.34753634894991925,0.7909959031582025
0.18459701538085938,0.7720113085621971,0.34753634894991925,0.7909959031582025
0.18442262709140778,0.7720113085621971,0.34773828756058156,0.7909959031582025
0.18441534042358398,0.7722132471728594,0.34773828756058156,0.7909959031582025
0.1841919869184494,0.7722132471728594,0.3487479806138934,0.7909959031582025
0.18418949842453003,0.7724151857835219,0.3487479806138934,0.7909959031582025
0.18399488925933838,0.7724151857835219,0.34915185783521807,0.7909959031582025
0.18379449844360352,0.7728190630048465,0.34915185783521807,0.7909959031582025
0.18373149633407593,0.7728190630048465,0.34935379644588044,0.7909959031582025
0.1836957335472107,0.7730210016155089,0.34935379644588044,0.7909959031582025
0.183683842420578,0.7730210016155089,0.34975767366720517,0.7909959031582025
0.18356220424175262,0.7732229402261712,0.34975767366720517,0.7909959031582025
0.18292362987995148,0.7732229402261712,0.3511712439418417,0.7909959031582025
0.18289107084274292,0.7734248788368336,0.3511712439418417,0.7909959031582025
0.18197956681251526,0.7734248788368336,0.3529886914378029,0.7909959031582025
0.18192970752716064,0.773626817447496,0.3529886914378029,0.7909959031582025
0.1816423535346985,0.773626817447496,0.3531906300484653,0.7909959031582025
0.18161654472351074,0.7738287560581584,0.3531906300484653,0.7909959031582025
0.18158769607543945,0.7738287560581584,0.3533925686591276,0.7909959031582025
0.18142256140708923,0.774232633279483,0.3533925686591276,0.7909959031582025
0.18122893571853638,0.774232633279483,0.3539983844911147,0.7909959031582025
0.18122629821300507,0.7744345718901454,0.3539983844911147,0.7909959031582025
0.181196391582489,0.7744345718901454,0.35420032310177707,0.7909959031582025
0.18117131292819977,0.7746365105008077,0.35420032310177707,0.7909959031582025
0.18107467889785767,0.7746365105008077,0.3546042003231018,0.7909959031582025
0.1810625195503235,0.7748384491114702,0.3546042003231018,0.7909959031582025
0.1810610443353653,0.7748384491114702,0.3548061389337641,0.7909959031582025
0.1810351014137268,0.7750403877221325,0.3548061389337641,0.7909959031582025
0.18090863525867462,0.7750403877221325,0.3554119547657512,0.7909959031582025
0.1808704137802124,0.7752423263327949,0.3554119547657512,0.7909959031582025
0.18060296773910522,0.7752423263327949,0.3562197092084006,0.7909959031582025
0.18049508333206177,0.7760500807754442,0.3562197092084006,0.7909959031582025
0.1804385781288147,0.7760500807754442,0.35662358642972536,0.7909959031582025
0.1802855134010315,0.7768578352180937,0.35662358642972536,0.7909959031582025
0.18020415306091309,0.7768578352180937,0.35722940226171246,0.7909959031582025
0.17994244396686554,0.7774636510500808,0.35722940226171246,0.7909959031582025
0.17985743284225464,0.7774636510500808,0.3578352180936995,0.7909959031582025
0.17980891466140747,0.7776655896607432,0.3578352180936995,0.7909959031582025
0.17961198091506958,0.7776655896607432,0.35864297253634897,0.7909959031582025
0.17959511280059814,0.7778675282714055,0.35864297253634897,0.7909959031582025
0.1794729381799698,0.7778675282714055,0.35904684975767365,0.7909959031582025
0.17923027276992798,0.7782714054927302,0.35904684975767365,0.7909959031582025
0.1791900247335434,0.7782714054927302,0.359248788368336,0.7909959031582025
0.1791324019432068,0.7784733441033925,0.359248788368336,0.7909959031582025
0.1790122091770172,0.7784733441033925,0.3598546042003231,0.7909959031582025
0.17895019054412842,0.778675282714055,0.3598546042003231,0.7909959031582025
0.17890045046806335,0.778675282714055,0.3602584814216478,0.7909959031582025
0.17884767055511475,0.7788772213247173,0.3602584814216478,0.7909959031582025
0.17872308194637299,0.7788772213247173,0.3608642972536349,0.7909959031582025
0.17867475748062134,0.7790791599353797,0.3608642972536349,0.7909959031582025
0.17866480350494385,0.7790791599353797,0.36106623586429726,0.7909959031582025
0.17863065004348755,0.7794830371567044,0.36106623586429726,0.7909959031582025
0.1785583645105362,0.7794830371567044,0.3612681744749596,0.7909959031582025
0.17854300141334534,0.779886914378029,0.3612681744749596,0.7909959031582025
0.17841190099716187,0.779886914378029,0.36187399030694667,0.7909959031582025
0.1783287525177002,0.7804927302100162,0.36187399030694667,0.7909959031582025
0.1780596375465393,0.7804927302100162,0.3630856219709208,0.7909959031582025
0.17799890041351318,0.7808966074313409,0.3630856219709208,0.7909959031582025
0.1778445988893509,0.7808966074313409,0.3636914378029079,0.7909959031582025
0.1777726709842682,0.7817043618739903,0.3636914378029079,0.7909959031582025
0.17773447930812836,0.7817043618739903,0.3638933764135703,0.7909959031582025
0.17766380310058594,0.782108239095315,0.3638933764135703,0.7909959031582025
0.17759650945663452,0.782108239095315,0.3644991922455573,0.7909959031582025
0.17757046222686768,0.7823101777059773,0.3644991922455573,0.7909959031582025
0.1775444895029068,0.7823101777059773,0.36490306946688206,0.7909959031582025
0.1775268316268921,0.7825121163166397,0.36490306946688206,0.7909959031582025
0.17751330137252808,0.7825121163166397,0.3651050080775444,0.7909959031582025
0.1774999499320984,0.7827140549273021,0.3651050080775444,0.7909959031582025
0.17730362713336945,0.7827140549273021,0.3661147011308562,0.7909959031582025
0.1772748827934265,0.7831179321486268,0.3661147011308562,0.7909959031582025
0.1771588921546936,0.7831179321486268,0.36692245557350567,0.7909959031582025
0.17712192237377167,0.7835218093699515,0.36692245557350567,0.7909959031582025
0.176932692527771,0.7835218093699515,0.36793214862681745,0.7909959031582025
0.17681729793548584,0.7837237479806138,0.36793214862681745,0.7909959031582025
0.17645114660263062,0.7837237479806138,0.3697495961227787,0.7909959031582025
0.17643427848815918,0.7839256865912763,0.3697495961227787,0.7909959031582025
0.17615735530853271,0.7839256865912763,0.3705573505654281,0.7909959031582025
0.17612528800964355,0.7841276252019386,0.3705573505654281,0.7909959031582025
0.17530524730682373,0.7841276252019386,0.3729806138933764,0.7909959031582025
0.17529338598251343,0.784329563812601,0.3729806138933764,0.7909959031582025
0.17520731687545776,0.784329563812601,0.37318255250403876,0.7909959031582025
0.17515206336975098,0.7845315024232633,0.37318255250403876,0.7909959031582025
0.17495082318782806,0.7845315024232633,0.3733844911147011,0.7909959031582025
0.17492902278900146,0.7847334410339257,0.3733844911147011,0.7909959031582025
0.17470020055770874,0.7847334410339257,0.3741922455573506,0.7909959031582025
0.17468063533306122,0.784935379644588,0.3741922455573506,0.7909959031582025
0.17410646378993988,0.784935379644588,0.3766155088852989,0.7909959031582025
0.17409038543701172,0.7851373182552503,0.3766155088852989,0.7909959031582025
0.17388242483139038,0.7851373182552503,0.37762520193861066,0.7909959031582025
0.17385852336883545,0.7853392568659128,0.37762520193861066,0.7909959031582025
0.17350365221500397,0.7853392568659128,0.3788368336025848,0.7909959031582025
0.17346662282943726,0.7855411954765751,0.3788368336025848,0.7909959031582025
0.17328497767448425,0.7855411954765751,0.3794426494345719,0.7909959031582025
0.17325128614902496,0.7859450726978998,0.3794426494345719,0.7909959031582025
0.17295607924461365,0.7859450726978998,0.3802504038772213,0.7909959031582025
0.17285454273223877,0.7867528271405493,0.3802504038772213,0.7909959031582025
0.17249949276447296,0.7867528271405493,0.3818659127625202,0.7909959031582025
0.1724138855934143,0.7869547657512116,0.3818659127625202,0.7909959031582025
0.17231321334838867,0.7869547657512116,0.38267366720516965,0.7909959031582025
0.17231065034866333,0.787156704361874,0.38267366720516965,0.7909959031582025
0.17209434509277344,0.787156704361874,0.38287560581583197,0.7909959031582025
0.17205852270126343,0.7873586429725363,0.38287560581583197,0.7909959031582025
0.1717458814382553,0.7873586429725363,0.38368336025848143,0.7909959031582025
0.171735942363739,0.7875605815831987,0.38368336025848143,0.7909959031582025
0.1716076135635376,0.7875605815831987,0.3842891760904685,0.7909959031582025
0.17151427268981934,0.7883683360258481,0.3842891760904685,0.7909959031582025
0.17144641280174255,0.7883683360258481,0.3848949919224556,0.7909959031582025
0.17140412330627441,0.7885702746365105,0.3848949919224556,0.7909959031582025
0.1713954210281372,0.7885702746365105,0.38509693053311794,0.7909959031582025
0.171395406126976,0.7887722132471728,0.38509693053311794,0.7909959031582025
0.17135930061340332,0.7887722132471728,0.3852988691437803,0.7909959031582025
0.17129522562026978,0.7893780290791599,0.3852988691437803,0.7909959031582025
0.17125117778778076,0.7893780290791599,0.3855008077544427,0.7909959031582025
0.17122431099414825,0.7897819063004846,0.3855008077544427,0.7909959031582025
0.1711147129535675,0.7897819063004846,0.3863085621970921,0.7909959031582025
0.17104774713516235,0.789983844911147,0.3863085621970921,0.7909959031582025
0.1710382103919983,0.789983844911147,0.38651050080775445,0.7909959031582025
0.1710219383239746,0.7901857835218093,0.38651050080775445,0.7909959031582025
0.17091304063796997,0.7901857835218093,0.3869143780290792,0.7909959031582025
0.17089736461639404,0.7903877221324718,0.3869143780290792,0.7909959031582025
0.17082110047340393,0.7903877221324718,0.38752019386106623,0.7909959031582025
0.17074787616729736,0.7905896607431341,0.38752019386106623,0.7909959031582025
0.17059332132339478,0.7905896607431341,0.38812600969305333,0.7909959031582025
0.17045634984970093,0.7909935379644588,0.38812600969305333,0.7909959031582025
0.17043906450271606,0.7909935379644588,0.3883279483037157,0.7909959031582025
0.17042888700962067,0.7911954765751211,0.3883279483037157,0.7909959031582025
0.17040389776229858,0.7911954765751211,0.388529886914378,0.7909959031582025
0.17040038108825684,0.7913974151857835,0.388529886914378,0.7909959031582025
0.17035841941833496,0.7913974151857835,0.3887318255250404,0.7909959031582025
0.17020422220230103,0.7918012924071083,0.3887318255250404,0.7909959031582025
0.17015881836414337,0.7918012924071083,0.3891357027463651,0.7909959031582025
0.17007121443748474,0.7922051696284329,0.3891357027463651,0.7909959031582025
0.1700032651424408,0.7922051696284329,0.3899434571890145,0.7909959031582025
0.1696615219116211,0.7930129240710824,0.3899434571890145,0.7909959031582025
0.16938000917434692,0.7930129240710824,0.3905492730210016,0.7909959031582025
0.16925692558288574,0.7932148626817448,0.3905492730210016,0.7909959031582025
0.1689409613609314,0.7932148626817448,0.39196284329563813,0.7909959031582025
0.16888678073883057,0.7934168012924071,0.39196284329563813,0.7909959031582025
0.16872788965702057,0.7934168012924071,0.3925686591276252,0.7909959031582025
0.16863077878952026,0.7938206785137318,0.3925686591276252,0.7909959031582025
0.16783824563026428,0.7938206785137318,0.3943861066235864,0.7909959031582025
0.16779887676239014,0.7942245557350566,0.3943861066235864,0.7909959031582025
0.16773563623428345,0.7942245557350566,0.3949919224555735,0.7909959031582025
0.16767829656600952,0.7944264943457189,0.3949919224555735,0.7909959031582025
0.16751402616500854,0.7944264943457189,0.39559773828756056,0.7909959031582025
0.16744953393936157,0.7946284329563813,0.39559773828756056,0.7909959031582025
0.16718703508377075,0.7946284329563813,0.39640549273021003,0.7909959031582025
0.16717272996902466,0.7948303715670436,0.39640549273021003,0.7909959031582025
0.16714586317539215,0.7948303715670436,0.3968093699515347,0.7909959031582025
0.1669655442237854,0.7952342487883683,0.3968093699515347,0.7909959031582025
0.16678714752197266,0.7952342487883683,0.3970113085621971,0.7909959031582025
0.1665601134300232,0.7956381260096931,0.3970113085621971,0.7909959031582025
0.16638144850730896,0.7956381260096931,0.3980210016155089,0.7909959031582025
0.16618430614471436,0.7962439418416801,0.3980210016155089,0.7909959031582025
0.16605031490325928,0.7962439418416801,0.39862681744749595,0.7909959031582025
0.16602236032485962,0.7964458804523424,0.39862681744749595,0.7909959031582025
0.16589263081550598,0.7964458804523424,0.3988287560581583,0.7909959031582025
0.16579127311706543,0.7966478190630049,0.3988287560581583,0.7909959031582025
0.16535250842571259,0.7966478190630049,0.4004442649434572,0.7909959031582025
0.16531330347061157,0.7968497576736672,0.4004442649434572,0.7909959031582025
0.1652601957321167,0.7968497576736672,0.40064620355411956,0.7909959031582025
0.1650702953338623,0.7970516962843296,0.40064620355411956,0.7909959031582025
0.1650027334690094,0.7970516962843296,0.40084814216478193,0.7909959031582025
0.16494762897491455,0.7972536348949919,0.40084814216478193,0.7909959031582025
0.16460686922073364,0.7972536348949919,0.40246365105008075,0.7909959031582025
0.16448980569839478,0.7974555735056543,0.40246365105008075,0.7909959031582025
0.16438576579093933,0.7974555735056543,0.4026655896607431,0.7909959031582025
0.16436587274074554,0.7976575121163166,0.4026655896607431,0.7909959031582025
0.1641131043434143,0.7976575121163166,0.40407915993537963,0.7909959031582025
0.16402971744537354,0.797859450726979,0.40407915993537963,0.7909959031582025
0.16390587389469147,0.797859450726979,0.40468497576736673,0.7909959031582025
0.1638883352279663,0.7980613893376414,0.40468497576736673,0.7909959031582025
0.1638169288635254,0.7980613893376414,0.4048869143780291,0.7909959031582025
0.1637946367263794,0.7982633279483037,0.4048869143780291,0.7909959031582025
0.16373935341835022,0.7982633279483037,0.40549273021001614,0.7909959031582025
0.16367655992507935,0.7984652665589661,0.40549273021001614,0.7909959031582025
0.16362905502319336,0.7984652665589661,0.4056946688206785,0.7909959031582025
0.16340011358261108,0.7986672051696284,0.4056946688206785,0.7909959031582025
0.16332174837589264,0.7986672051696284,0.40690630048465265,0.7909959031582025
0.1633012294769287,0.7988691437802908,0.40690630048465265,0.7909959031582025
0.16324065625667572,0.7988691437802908,0.4073101777059774,0.7909959031582025
0.16318553686141968,0.7990710823909531,0.4073101777059774,0.7909959031582025
0.16301697492599487,0.7990710823909531,0.4085218093699515,0.7909959031582025
0.16292524337768555,0.7992730210016155,0.4085218093699515,0.7909959031582025
0.16292083263397217,0.7992730210016155,0.4087237479806139,0.7909959031582025
0.16285139322280884,0.7994749596122779,0.4087237479806139,0.7909959031582025
0.16250211000442505,0.7994749596122779,0.4101373182552504,0.7909959031582025
0.16248083114624023,0.8000807754442649,0.4101373182552504,0.7909959031582025
0.16243094205856323,0.8000807754442649,0.41033925686591277,0.7909959031582025
0.16241663694381714,0.8002827140549273,0.41033925686591277,0.7909959031582025
0.1623937487602234,0.8002827140549273,0.4107431340872375,0.7909959031582025
0.16237413883209229,0.8004846526655897,0.4107431340872375,0.7909959031582025
0.16222339868545532,0.8004846526655897,0.4111470113085622,0.7909959031582025
0.16222184896469116,0.800686591276252,0.4111470113085622,0.7909959031582025
0.16216391324996948,0.800686591276252,0.41134894991922455,0.7909959031582025
0.16214722394943237,0.8010904684975767,0.41134894991922455,0.7909959031582025
0.1620977371931076,0.8010904684975767,0.4117528271405493,0.7909959031582025
0.16198277473449707,0.8016962843295639,0.4117528271405493,0.7909959031582025
0.16169214248657227,0.8016962843295639,0.4131663974151858,0.7909959031582025
0.1616448163986206,0.8018982229402262,0.4131663974151858,0.7909959031582025
0.1615174114704132,0.8018982229402262,0.4139741518578352,0.7909959031582025
0.16151702404022217,0.8021001615508885,0.4139741518578352,0.7909959031582025
0.16129010915756226,0.8021001615508885,0.41437802907915994,0.7909959031582025
0.16127105057239532,0.8023021001615509,0.41437802907915994,0.7909959031582025
0.16115999221801758,0.8023021001615509,0.41498384491114704,0.7909959031582025
0.1610931158065796,0.802907915993538,0.41498384491114704,0.7909959031582025
0.16108869016170502,0.802907915993538,0.41518578352180935,0.7909959031582025
0.16106873750686646,0.8031098546042004,0.41518578352180935,0.7909959031582025
0.1609848290681839,0.8031098546042004,0.4159935379644588,0.7909959031582025
0.16090303659439087,0.8033117932148627,0.4159935379644588,0.7909959031582025
0.16071230173110962,0.8033117932148627,0.4174071082390953,0.7909959031582025
0.1606919765472412,0.8037156704361874,0.4174071082390953,0.7909959031582025
0.16057699918746948,0.8037156704361874,0.41821486268174474,0.7909959031582025
0.16025298833847046,0.8041195476575121,0.41821486268174474,0.7909959031582025
0.1600675880908966,0.8041195476575121,0.4194264943457189,0.7909959031582025
0.15973329544067383,0.8047253634894992,0.4194264943457189,0.7909959031582025
0.15969932079315186,0.8047253634894992,0.4198303715670436,0.7909959031582025
0.15964865684509277,0.8051292407108239,0.4198303715670436,0.7909959031582025
0.15946683287620544,0.8051292407108239,0.4212439418416801,0.7909959031582025
0.15939879417419434,0.8053311793214862,0.4212439418416801,0.7909959031582025
0.1592378169298172,0.8053311793214862,0.42164781906300486,0.7909959031582025
0.15909957885742188,0.805735056542811,0.42164781906300486,0.7909959031582025
0.15901857614517212,0.805735056542811,0.4218497576736672,0.7909959031582025
0.15898489952087402,0.8061389337641357,0.4218497576736672,0.7909959031582025
0.15894711017608643,0.8061389337641357,0.42205169628432954,0.7909959031582025
0.15892571210861206,0.806340872374798,0.42205169628432954,0.7909959031582025
0.1589064598083496,0.806340872374798,0.4222536348949919,0.7909959031582025
0.15890294313430786,0.8065428109854604,0.4222536348949919,0.7909959031582025
0.158892422914505,0.8065428109854604,0.42245557350565427,0.7909959031582025
0.15877604484558105,0.8073505654281099,0.42245557350565427,0.7909959031582025
0.15875035524368286,0.8073505654281099,0.42265751211631664,0.7909959031582025
0.15869569778442383,0.8077544426494345,0.42265751211631664,0.7909959031582025
0.15866900980472565,0.8077544426494345,0.42306138933764137,0.7909959031582025
0.1586599349975586,0.807956381260097,0.42306138933764137,0.7909959031582025
0.15854400396347046,0.807956381260097,0.4238691437802908,0.7909959031582025
0.1585281491279602,0.8081583198707593,0.4238691437802908,0.7909959031582025
0.15847164392471313,0.8081583198707593,0.42407108239095315,0.7909959031582025
0.15845173597335815,0.8083602584814217,0.42407108239095315,0.7909959031582025
0.15842509269714355,0.8083602584814217,0.4242730210016155,0.7909959031582025
0.15835130214691162,0.808562197092084,0.4242730210016155,0.7909959031582025
0.15830880403518677,0.808562197092084,0.42467689822294025,0.7909959031582025
0.15830671787261963,0.8087641357027464,0.42467689822294025,0.7909959031582025
0.15827256441116333,0.8087641357027464,0.42487883683360256,0.7909959031582025
0.15817958116531372,0.8089660743134087,0.42487883683360256,0.7909959031582025
0.15790390968322754,0.8089660743134087,0.42629240710823907,0.7909959031582025
0.15787386894226074,0.809168012924071,0.42629240710823907,0.7909959031582025
0.15761452913284302,0.809168012924071,0.42689822294022617,0.7909959031582025
0.15754318237304688,0.8095718901453958,0.42689822294022617,0.7909959031582025
0.15730319917201996,0.8095718901453958,0.4281098546042003,0.7909959031582025
0.15726619958877563,0.8097738287560582,0.4281098546042003,0.7909959031582025
0.15723846852779388,0.8097738287560582,0.4283117932148627,0.7909959031582025
0.1571994423866272,0.8101777059773829,0.4283117932148627,0.7909959031582025
0.15701347589492798,0.8101777059773829,0.4289176090468498,0.7909959031582025
0.1569349765777588,0.8103796445880452,0.4289176090468498,0.7909959031582025
0.1567496657371521,0.8103796445880452,0.4301292407108239,0.7909959031582025
0.15674227476119995,0.8105815831987075,0.4301292407108239,0.7909959031582025
0.1566666215658188,0.8105815831987075,0.4305331179321486,0.7909959031582025
0.15655553340911865,0.8109854604200323,0.4305331179321486,0.7909959031582025
0.15654557943344116,0.8109854604200323,0.43093699515347333,0.7909959031582025
0.15654176473617554,0.8111873990306947,0.43093699515347333,0.7909959031582025
0.1563470959663391,0.8111873990306947,0.4321486268174475,0.7909959031582025
0.1562861204147339,0.811389337641357,0.4321486268174475,0.7909959031582025
0.1561131328344345,0.811389337641357,0.4327544426494346,0.7909959031582025
0.15609222650527954,0.8115912762520194,0.4327544426494346,0.7909959031582025
0.1559596061706543,0.8115912762520194,0.4331583198707593,0.7909959031582025
0.15582232177257538,0.8121970920840065,0.4331583198707593,0.7909959031582025
0.15574145317077637,0.8121970920840065,0.4333602584814216,0.7909959031582025
0.15568417310714722,0.8123990306946688,0.4333602584814216,0.7909959031582025
0.15561120212078094,0.8123990306946688,0.4339660743134087,0.7909959031582025
0.1554155945777893,0.8126009693053312,0.4339660743134087,0.7909959031582025
0.155398428440094,0.8126009693053312,0.43436995153473346,0.7909959031582025
0.1553211808204651,0.8128029079159935,0.43436995153473346,0.7909959031582025
0.15518635511398315,0.8128029079159935,0.4349757673667205,0.7909959031582025
0.15510660409927368,0.8130048465266559,0.4349757673667205,0.7909959031582025
0.155066579580307,0.8130048465266559,0.43537964458804523,0.7909959031582025
0.15498805046081543,0.8132067851373183,0.43537964458804523,0.7909959031582025
0.1549331545829773,0.8132067851373183,0.43578352180936997,0.7909959031582025
0.15486127138137817,0.8134087237479806,0.43578352180936997,0.7909959031582025
0.1547272801399231,0.8134087237479806,0.43618739903069464,0.7909959031582025
0.15465551614761353,0.813610662358643,0.43618739903069464,0.7909959031582025
0.1546400785446167,0.813610662358643,0.436389337641357,0.7909959031582025
0.15463364124298096,0.8138126009693053,0.436389337641357,0.7909959031582025
0.15449070930480957,0.8138126009693053,0.43739903069466884,0.7909959031582025
0.1544782519340515,0.8140145395799677,0.43739903069466884,0.7909959031582025
0.15401491522789001,0.8140145395799677,0.4394184168012924,0.7909959031582025
0.15383368730545044,0.8144184168012925,0.4394184168012924,0.7909959031582025
0.15288615226745605,0.8144184168012925,0.4432552504038772,0.7909959031582025
0.1528494656085968,0.8146203554119548,0.4432552504038772,0.7909959031582025
0.15260177850723267,0.8146203554119548,0.4444668820678514,0.7909959031582025
0.15257292985916138,0.8150242326332795,0.4444668820678514,0.7909959031582025
0.1522618979215622,0.8150242326332795,0.44567851373182554,0.7909959031582025
0.15216755867004395,0.8152261712439418,0.44567851373182554,0.7909959031582025
0.15194189548492432,0.8152261712439418,0.4468901453957997,0.7909959031582025
0.15191501379013062,0.8154281098546042,0.4468901453957997,0.7909959031582025
0.15161670744419098,0.8154281098546042,0.44810177705977383,0.7909959031582025
0.15156881511211395,0.815831987075929,0.44810177705977383,0.7909959031582025
0.151556134223938,0.815831987075929,0.4483037156704362,0.7909959031582025
0.15149974822998047,0.8160339256865913,0.4483037156704362,0.7909959031582025
0.15147823095321655,0.8160339256865913,0.44870759289176093,0.7909959031582025
0.1514328122138977,0.8162358642972536,0.44870759289176093,0.7909959031582025
0.1514001488685608,0.8162358642972536,0.4491114701130856,0.7909959031582025
0.15138128399848938,0.816437802907916,0.4491114701130856,0.7909959031582025
0.1512632966041565,0.816437802907916,0.449313408723748,0.7909959031582025
0.15124602615833282,0.8166397415185783,0.449313408723748,0.7909959031582025
0.15112437307834625,0.8166397415185783,0.4497172859450727,0.7909959031582025
0.151047483086586,0.8168416801292407,0.4497172859450727,0.7909959031582025
0.1509789675474167,0.8168416801292407,0.45012116316639744,0.7909959031582025
0.15095320343971252,0.817043618739903,0.45012116316639744,0.7909959031582025
0.15053705871105194,0.817043618739903,0.45092891760904685,0.7909959031582025
0.15047311782836914,0.8172455573505655,0.45092891760904685,0.7909959031582025
0.15042906999588013,0.8172455573505655,0.4513327948303716,0.7909959031582025
0.15042296051979065,0.8174474959612278,0.4513327948303716,0.7909959031582025
0.15040373802185059,0.8174474959612278,0.45153473344103395,0.7909959031582025
0.1503942608833313,0.8176494345718901,0.45153473344103395,0.7909959031582025
0.14950527250766754,0.8176494345718901,0.45395799676898224,0.7909959031582025
0.14948610961437225,0.8178513731825525,0.45395799676898224,0.7909959031582025
0.149458110332489,0.8178513731825525,0.4543618739903069,0.7909959031582025
0.14943420886993408,0.8180533117932148,0.4543618739903069,0.7909959031582025
0.14931580424308777,0.8180533117932148,0.4555735056542811,0.7909959031582025
0.14924421906471252,0.8184571890145396,0.4555735056542811,0.7909959031582025
0.14887848496437073,0.8184571890145396,0.4565831987075929,0.7909959031582025
0.14881262183189392,0.818659127625202,0.4565831987075929,0.7909959031582025
0.14873242378234863,0.818659127625202,0.45718901453957994,0.7909959031582025
0.14872539043426514,0.8188610662358643,0.45718901453957994,0.7909959031582025
0.14871728420257568,0.8188610662358643,0.4573909531502423,0.7909959031582025
0.14854225516319275,0.8190630048465266,0.4573909531502423,0.7909959031582025
0.14839208126068115,0.8190630048465266,0.4579967689822294,0.7909959031582025
0.14836156368255615,0.819264943457189,0.4579967689822294,0.7909959031582025
0.14828941226005554,0.819264943457189,0.4581987075928918,0.7909959031582025
0.1482866406440735,0.8194668820678513,0.4581987075928918,0.7909959031582025
0.148102805018425,0.8194668820678513,0.45860258481421645,0.7909959031582025
0.14805710315704346,0.8196688206785138,0.45860258481421645,0.7909959031582025
0.14804381132125854,0.8196688206785138,0.4588045234248788,0.7909959031582025
0.14792990684509277,0.8202746365105008,0.4588045234248788,0.7909959031582025
0.14785462617874146,0.8202746365105008,0.4594103392568659,0.7909959031582025
0.14781934022903442,0.8204765751211631,0.4594103392568659,0.7909959031582025
0.14762812852859497,0.8204765751211631,0.4604200323101777,0.7909959031582025
0.14762002229690552,0.8206785137318255,0.4604200323101777,0.7909959031582025
0.14743705093860626,0.8206785137318255,0.4610258481421648,0.7909959031582025
0.14730048179626465,0.8210823909531503,0.4610258481421648,0.7909959031582025
0.14718782901763916,0.8210823909531503,0.4618336025848142,0.7909959031582025
0.14708052575588226,0.821486268174475,0.4618336025848142,0.7909959031582025
0.1469784677028656,0.821486268174475,0.4624394184168013,0.7909959031582025
0.14692574739456177,0.8218901453957996,0.4624394184168013,0.7909959031582025
0.14687499403953552,0.8218901453957996,0.4626413570274637,0.7909959031582025
0.14672976732254028,0.822092084006462,0.4626413570274637,0.7909959031582025
0.14660213887691498,0.822092084006462,0.46304523424878835,0.7909959031582025
0.14652806520462036,0.8222940226171244,0.46304523424878835,0.7909959031582025
0.14601051807403564,0.8222940226171244,0.46506462035541196,0.7909959031582025
0.1459769904613495,0.8224959612277868,0.46506462035541196,0.7909959031582025
0.14592625200748444,0.8224959612277868,0.4654684975767367,0.7909959031582025
0.14591151475906372,0.8226978998384491,0.4654684975767367,0.7909959031582025
0.14542876183986664,0.8226978998384491,0.4682956381260097,0.7909959031582025
0.1452997475862503,0.8233037156704361,0.4682956381260097,0.7909959031582025
0.14503216743469238,0.8233037156704361,0.4697092084006462,0.7909959031582025
0.14484617114067078,0.8237075928917609,0.4697092084006462,0.7909959031582025
0.14481797814369202,0.8237075928917609,0.46991114701130854,0.7909959031582025
0.14458194375038147,0.824313408723748,0.46991114701130854,0.7909959031582025
0.14443829655647278,0.824313408723748,0.47051696284329564,0.7909959031582025
0.14427468180656433,0.8245153473344103,0.47051696284329564,0.7909959031582025
0.14424094557762146,0.8245153473344103,0.470718901453958,0.7909959031582025
0.14421045780181885,0.8247172859450727,0.470718901453958,0.7909959031582025
0.14391285181045532,0.8247172859450727,0.4721324717285945,0.7909959031582025
0.14374655485153198,0.8249192245557351,0.4721324717285945,0.7909959031582025
0.14370593428611755,0.8249192245557351,0.47273828756058156,0.7909959031582025
0.14359083771705627,0.8251211631663974,0.47273828756058156,0.7909959031582025
0.14358502626419067,0.8251211631663974,0.4731421647819063,0.7909959031582025
0.14349642395973206,0.8253231017770598,0.4731421647819063,0.7909959031582025
0.1434125006198883,0.8253231017770598,0.4737479806138934,0.7909959031582025
0.14337769150733948,0.8255250403877221,0.4737479806138934,0.7909959031582025
0.1433686763048172,0.8255250403877221,0.47394991922455576,0.7909959031582025
0.14326050877571106,0.8261308562197092,0.47394991922455576,0.7909959031582025
0.14310544729232788,0.8261308562197092,0.47495961227786754,0.7909959031582025
0.143080472946167,0.8263327948303716,0.47495961227786754,0.7909959031582025
0.14294908940792084,0.8263327948303716,0.4755654281098546,0.7909959031582025
0.14289063215255737,0.8265347334410339,0.4755654281098546,0.7909959031582025
0.14267636835575104,0.8265347334410339,0.47718093699515346,0.7909959031582025
0.14263463020324707,0.8269386106623586,0.47718093699515346,0.7909959031582025
0.14255693554878235,0.8269386106623586,0.4773828756058158,0.7909959031582025
0.1423702836036682,0.827140549273021,0.4773828756058158,0.7909959031582025
0.14222627878189087,0.827140549273021,0.4781906300484653,0.7909959031582025
0.14220130443572998,0.8273424878836834,0.4781906300484653,0.7909959031582025
0.14206521213054657,0.8273424878836834,0.47859450726978997,0.7909959031582025
0.14193731546401978,0.8275444264943457,0.47859450726978997,0.7909959031582025
0.14156487584114075,0.8275444264943457,0.4796042003231018,0.7909959031582025
0.14151521027088165,0.8277463651050081,0.4796042003231018,0.7909959031582025
0.14138230681419373,0.8277463651050081,0.4798061389337641,0.7909959031582025
0.1412123739719391,0.8281502423263328,0.4798061389337641,0.7909959031582025
0.14106202125549316,0.8281502423263328,0.4804119547657512,0.7909959031582025
0.14095480740070343,0.8283521809369951,0.4804119547657512,0.7909959031582025
0.14091111719608307,0.8283521809369951,0.48081583198707595,0.7909959031582025
0.14076632261276245,0.8285541195476576,0.48081583198707595,0.7909959031582025
0.14076116681098938,0.8285541195476576,0.4810177705977383,0.7909959031582025
0.14075613021850586,0.8287560581583199,0.4810177705977383,0.7909959031582025
0.14064481854438782,0.8287560581583199,0.4812197092084006,0.7909959031582025
0.14056316018104553,0.8291599353796446,0.4812197092084006,0.7909959031582025
0.14050918817520142,0.8291599353796446,0.4818255250403877,0.7909959031582025
0.1402963399887085,0.8295638126009693,0.4818255250403877,0.7909959031582025
0.1400737762451172,0.8295638126009693,0.48222940226171246,0.7909959031582025
0.13986928761005402,0.8299676898222941,0.48222940226171246,0.7909959031582025
0.1397082507610321,0.8299676898222941,0.48303715670436187,0.7909959031582025
0.1396341323852539,0.8301696284329564,0.48303715670436187,0.7909959031582025
0.13960790634155273,0.8301696284329564,0.4834410339256866,0.7909959031582025
0.13952460885047913,0.8307754442649434,0.4834410339256866,0.7909959031582025
0.13952265679836273,0.8307754442649434,0.48364297253634897,0.7909959031582025
0.1394246518611908,0.8309773828756059,0.48364297253634897,0.7909959031582025
0.1394129991531372,0.8309773828756059,0.48384491114701134,0.7909959031582025
0.13936297595500946,0.8313812600969306,0.48384491114701134,0.7909959031582025
0.13908903300762177,0.8313812600969306,0.4856623586429725,0.7909959031582025
0.13907034695148468,0.8315831987075929,0.4856623586429725,0.7909959031582025
0.13896942138671875,0.8315831987075929,0.48606623586429726,0.7909959031582025
0.13894496858119965,0.8317851373182552,0.48606623586429726,0.7909959031582025
0.138715922832489,0.8317851373182552,0.48687399030694667,0.7909959031582025
0.13866710662841797,0.8319870759289176,0.48687399030694667,0.7909959031582025
0.13863635063171387,0.8319870759289176,0.48707592891760904,0.7909959031582025
0.1385839581489563,0.8321890145395799,0.48707592891760904,0.7909959031582025
0.13833317160606384,0.8321890145395799,0.4880856219709208,0.7909959031582025
0.13829579949378967,0.8323909531502424,0.4880856219709208,0.7909959031582025
0.13825564086437225,0.8323909531502424,0.48848949919224555,0.7909959031582025
0.13816998898983002,0.8325928917609047,0.48848949919224555,0.7909959031582025
0.13784164190292358,0.8325928917609047,0.489297253634895,0.7909959031582025
0.13778555393218994,0.8327948303715671,0.489297253634895,0.7909959031582025
0.13752296566963196,0.8327948303715671,0.4903069466882068,0.7909959031582025
0.13747122883796692,0.8329967689822294,0.4903069466882068,0.7909959031582025
0.1374034881591797,0.8329967689822294,0.49050888529886916,0.7909959031582025
0.13740235567092896,0.8331987075928917,0.49050888529886916,0.7909959031582025
0.13714446127414703,0.8331987075928917,0.49091276252019383,0.7909959031582025
0.13712066411972046,0.8334006462035541,0.49091276252019383,0.7909959031582025
0.13710467517375946,0.8334006462035541,0.4911147011308562,0.7909959031582025
0.13709130883216858,0.8336025848142165,0.4911147011308562,0.7909959031582025
0.13700303435325623,0.8336025848142165,0.49192245557350567,0.7909959031582025
0.136846661567688,0.8338045234248789,0.49192245557350567,0.7909959031582025
0.13666650652885437,0.8338045234248789,0.49293214862681745,0.7909959031582025
0.1366022825241089,0.8340064620355412,0.49293214862681745,0.7909959031582025
0.13650181889533997,0.8340064620355412,0.4933360258481422,0.7909959031582025
0.1364428997039795,0.8342084006462036,0.4933360258481422,0.7909959031582025
0.13630598783493042,0.8342084006462036,0.49353796445880455,0.7909959031582025
0.13624542951583862,0.8344103392568659,0.49353796445880455,0.7909959031582025
0.13612480461597443,0.8344103392568659,0.49373990306946686,0.7909959031582025
0.13609027862548828,0.8346122778675282,0.49373990306946686,0.7909959031582025
0.13548852503299713,0.8346122778675282,0.4961631663974152,0.7909959031582025
0.135475754737854,0.8348142164781907,0.4961631663974152,0.7909959031582025
0.13545337319374084,0.8348142164781907,0.49636510500807757,0.7909959031582025
0.13545168936252594,0.835016155088853,0.49636510500807757,0.7909959031582025
0.13533684611320496,0.835016155088853,0.4965670436187399,0.7909959031582025
0.13532832264900208,0.8352180936995154,0.4965670436187399,0.7909959031582025
0.1351618766784668,0.8352180936995154,0.49737479806138934,0.7909959031582025
0.1351408213376999,0.8354200323101777,0.49737479806138934,0.7909959031582025
0.13511359691619873,0.8354200323101777,0.4975767366720517,0.7909959031582025
0.13507501780986786,0.8356219709208401,0.4975767366720517,0.7909959031582025
0.13487836718559265,0.8356219709208401,0.4983844911147011,0.7909959031582025
0.13485103845596313,0.8358239095315024,0.4983844911147011,0.7909959031582025
0.1346507966518402,0.8358239095315024,0.49878836833602586,0.7909959031582025
0.13454659283161163,0.8360258481421647,0.49878836833602586,0.7909959031582025
0.13449741899967194,0.8360258481421647,0.4991922455573506,0.7909959031582025
0.1344011425971985,0.8362277867528272,0.4991922455573506,0.7909959031582025
0.1342986524105072,0.8362277867528272,0.49979806138933763,0.7909959031582025
0.13427004218101501,0.8364297253634895,0.49979806138933763,0.7909959031582025
0.13393601775169373,0.8364297253634895,0.5010096930533118,0.7909959031582025
0.13382554054260254,0.8368336025848142,0.5010096930533118,0.7909959031582025
0.13370583951473236,0.8368336025848142,0.5020193861066236,0.7909959031582025
0.1336425542831421,0.8372374798061389,0.5020193861066236,0.7909959031582025
0.13352689146995544,0.8372374798061389,0.5026252019386107,0.7909959031582025
0.13349467515945435,0.8374394184168013,0.5026252019386107,0.7909959031582025
0.1334364116191864,0.8374394184168013,0.5030290791599353,0.7909959031582025
0.13333985209465027,0.8380452342487884,0.5030290791599353,0.7909959031582025
0.13303980231285095,0.8380452342487884,0.5036348949919225,0.7909959031582025
0.13293081521987915,0.8382471728594507,0.5036348949919225,0.7909959031582025
0.13277578353881836,0.8382471728594507,0.5040387722132472,0.7909959031582025
0.13272878527641296,0.8384491114701131,0.5040387722132472,0.7909959031582025
0.13264064490795135,0.8384491114701131,0.5048465266558966,0.7909959031582025
0.1325913667678833,0.8386510500807755,0.5048465266558966,0.7909959031582025
0.13258498907089233,0.8386510500807755,0.505048465266559,0.7909959031582025
0.13249774277210236,0.8388529886914378,0.505048465266559,0.7909959031582025
0.1322486400604248,0.8388529886914378,0.505654281098546,0.7909959031582025
0.13219773769378662,0.8390549273021002,0.505654281098546,0.7909959031582025
0.1321287751197815,0.8390549273021002,0.5060581583198708,0.7909959031582025
0.13206961750984192,0.8392568659127625,0.5060581583198708,0.7909959031582025
0.13206809759140015,0.8392568659127625,0.5062600969305331,0.7909959031582025
0.13204526901245117,0.8394588045234249,0.5062600969305331,0.7909959031582025
0.13197162747383118,0.8394588045234249,0.5068659127625202,0.7909959031582025
0.13194820284843445,0.8396607431340872,0.5068659127625202,0.7909959031582025
0.13189703226089478,0.8396607431340872,0.5070678513731826,0.7909959031582025
0.13188788294792175,0.8398626817447497,0.5070678513731826,0.7909959031582025
0.13178765773773193,0.8398626817447497,0.5076736672051696,0.7909959031582025
0.13176462054252625,0.840064620355412,0.5076736672051696,0.7909959031582025
0.1315401792526245,0.840064620355412,0.5082794830371568,0.7909959031582025
0.1314142644405365,0.8404684975767367,0.5082794830371568,0.7909959031582025
0.13118499517440796,0.8404684975767367,0.5088852988691438,0.7909959031582025
0.13113337755203247,0.840670436187399,0.5088852988691438,0.7909959031582025
0.13112220168113708,0.840670436187399,0.5090872374798061,0.7909959031582025
0.13110482692718506,0.8408723747980614,0.5090872374798061,0.7909959031582025
0.13108912110328674,0.8408723747980614,0.5092891760904685,0.7909959031582025
0.13103604316711426,0.8410743134087237,0.5092891760904685,0.7909959031582025
0.13091909885406494,0.8410743134087237,0.5100969305331179,0.7909959031582025
0.130799800157547,0.8412762520193862,0.5100969305331179,0.7909959031582025
0.13033202290534973,0.8412762520193862,0.5119143780290791,0.7909959031582025
0.13028603792190552,0.8414781906300485,0.5119143780290791,0.7909959031582025
0.13004308938980103,0.8414781906300485,0.5127221324717286,0.7909959031582025
0.1297638714313507,0.8420840064620355,0.5127221324717286,0.7909959031582025
0.12975247204303741,0.8420840064620355,0.5129240710823909,0.7909959031582025
0.12949344515800476,0.8422859450726979,0.5129240710823909,0.7909959031582025
0.1290297508239746,0.8422859450726979,0.5155492730210016,0.7909959031582025
0.12899073958396912,0.8424878836833603,0.5155492730210016,0.7909959031582025
0.12871646881103516,0.8424878836833603,0.5177705977382876,0.7909959031582025
0.12867701053619385,0.8426898222940227,0.5177705977382876,0.7909959031582025
0.1286344677209854,0.8426898222940227,0.5181744749596123,0.7909959031582025
0.12858526408672333,0.842891760904685,0.5181744749596123,0.7909959031582025
0.12854021787643433,0.842891760904685,0.5183764135702746,0.7909959031582025
0.1284932792186737,0.8430936995153473,0.5183764135702746,0.7909959031582025
0.12842020392417908,0.8430936995153473,0.5187802907915994,0.7909959031582025
0.128196582198143,0.8441033925686591,0.5187802907915994,0.7909959031582025
0.12805882096290588,0.8441033925686591,0.5191841680129241,0.7909959031582025
0.12795820832252502,0.8443053311793215,0.5191841680129241,0.7909959031582025
0.12789174914360046,0.8443053311793215,0.5193861066235864,0.7909959031582025
0.127811998128891,0.8447092084006462,0.5193861066235864,0.7909959031582025
0.1274925172328949,0.8447092084006462,0.5207996768982229,0.7909959031582025
0.12746769189834595,0.8449111470113085,0.5207996768982229,0.7909959031582025
0.12741827964782715,0.8449111470113085,0.5210016155088854,0.7909959031582025
0.12737564742565155,0.845113085621971,0.5210016155088854,0.7909959031582025
0.127365380525589,0.845113085621971,0.5212035541195477,0.7909959031582025
0.12735605239868164,0.8453150242326333,0.5212035541195477,0.7909959031582025
0.12729224562644958,0.8453150242326333,0.52140549273021,0.7909959031582025
0.1272408813238144,0.845718901453958,0.52140549273021,0.7909959031582025
0.12718307971954346,0.845718901453958,0.5218093699515347,0.7909959031582025
0.12703144550323486,0.8461227786752827,0.5218093699515347,0.7909959031582025
0.1270284205675125,0.8461227786752827,0.5220113085621971,0.7909959031582025
0.1270051896572113,0.846324717285945,0.5220113085621971,0.7909959031582025
0.12700255215168,0.846324717285945,0.5222132471728594,0.7909959031582025
0.12690021097660065,0.8467285945072698,0.5222132471728594,0.7909959031582025
0.12668414413928986,0.8467285945072698,0.5232229402261712,0.7909959031582025
0.12643012404441833,0.8471324717285945,0.5232229402261712,0.7909959031582025
0.12629233300685883,0.8471324717285945,0.524232633279483,0.7909959031582025
0.12616756558418274,0.8473344103392568,0.524232633279483,0.7909959031582025
0.12600135803222656,0.8473344103392568,0.5252423263327949,0.7909959031582025
0.12595322728157043,0.8475363489499192,0.5252423263327949,0.7909959031582025
0.12571193277835846,0.8475363489499192,0.5260500807754442,0.7909959031582025
0.12563347816467285,0.8481421647819063,0.5260500807754442,0.7909959031582025
0.12555670738220215,0.8481421647819063,0.5262520193861067,0.7909959031582025
0.12554289400577545,0.8483441033925686,0.5262520193861067,0.7909959031582025
0.12548089027404785,0.8483441033925686,0.526453957996769,0.7909959031582025
0.12543652951717377,0.848546042003231,0.526453957996769,0.7909959031582025
0.1245771050453186,0.848546042003231,0.529886914378029,0.7909959031582025
0.12457546591758728,0.8487479806138933,0.529886914378029,0.7909959031582025
0.12453228235244751,0.8487479806138933,0.5302907915993538,0.7909959031582025
0.12441754341125488,0.8493537964458805,0.5302907915993538,0.7909959031582025
0.12414324283599854,0.8493537964458805,0.5319063004846527,0.7909959031582025
0.12412537634372711,0.8495557350565428,0.5319063004846527,0.7909959031582025
0.12409302592277527,0.8495557350565428,0.532108239095315,0.7909959031582025
0.1239672303199768,0.8497576736672051,0.532108239095315,0.7909959031582025
0.12396115064620972,0.8497576736672051,0.5325121163166397,0.7909959031582025
0.12386715412139893,0.8499596122778675,0.5325121163166397,0.7909959031582025
0.12353822588920593,0.8499596122778675,0.5335218093699515,0.7909959031582025
0.12350517511367798,0.8503634894991923,0.5335218093699515,0.7909959031582025
0.12347796559333801,0.8503634894991923,0.5339256865912763,0.7909959031582025
0.12346088886260986,0.8505654281098546,0.5339256865912763,0.7909959031582025
0.12340101599693298,0.8505654281098546,0.5345315024232633,0.7909959031582025
0.1233748197555542,0.850767366720517,0.5345315024232633,0.7909959031582025
0.12310746312141418,0.850767366720517,0.5355411954765751,0.7909959031582025
0.12309575080871582,0.8509693053311793,0.5355411954765751,0.7909959031582025
0.12290886044502258,0.8509693053311793,0.5369547657512116,0.7909959031582025
0.12283749878406525,0.851373182552504,0.5369547657512116,0.7909959031582025
0.12274371087551117,0.851373182552504,0.5375605815831987,0.7909959031582025
0.12268298864364624,0.8517770597738288,0.5375605815831987,0.7909959031582025
0.12221165001392365,0.8517770597738288,0.5391760904684976,0.7909959031582025
0.12215390801429749,0.8521809369951535,0.5391760904684976,0.7909959031582025
0.1220870316028595,0.8521809369951535,0.5393780290791599,0.7909959031582025
0.12203389406204224,0.8523828756058158,0.5393780290791599,0.7909959031582025
0.12190456688404083,0.8523828756058158,0.5405896607431341,0.7909959031582025
0.12188312411308289,0.8525848142164781,0.5405896607431341,0.7909959031582025
0.12154270708560944,0.8525848142164781,0.5415993537964459,0.7909959031582025
0.12152926623821259,0.8527867528271406,0.5415993537964459,0.7909959031582025
0.12151771783828735,0.8527867528271406,0.5418012924071083,0.7909959031582025
0.12147203087806702,0.8529886914378029,0.5418012924071083,0.7909959031582025
0.12126578390598297,0.8529886914378029,0.5430129240710824,0.7909959031582025
0.12112343311309814,0.8533925686591276,0.5430129240710824,0.7909959031582025
0.1206890344619751,0.8533925686591276,0.5446284329563813,0.7909959031582025
0.12065663933753967,0.8537964458804523,0.5446284329563813,0.7909959031582025
0.12051308155059814,0.8537964458804523,0.5450323101777059,0.7909959031582025
0.1204373836517334,0.8542003231017771,0.5450323101777059,0.7909959031582025
0.12042495608329773,0.8542003231017771,0.5452342487883683,0.7909959031582025
0.12039013206958771,0.8544022617124394,0.5452342487883683,0.7909959031582025
0.11997123062610626,0.8544022617124394,0.5464458804523424,0.7909959031582025
0.11987563967704773,0.8546042003231018,0.5464458804523424,0.7909959031582025
0.11983725428581238,0.8546042003231018,0.5468497576736672,0.7909959031582025
0.11980921030044556,0.8548061389337641,0.5468497576736672,0.7909959031582025
0.11980518698692322,0.8548061389337641,0.5470516962843296,0.7909959031582025
0.11979436874389648,0.8550080775444265,0.5470516962843296,0.7909959031582025
0.1197940856218338,0.8550080775444265,0.5472536348949919,0.7909959031582025
0.11972768604755402,0.8552100161550888,0.5472536348949919,0.7909959031582025
0.119667649269104,0.8552100161550888,0.5474555735056543,0.7909959031582025
0.1195959746837616,0.8556138933764136,0.5474555735056543,0.7909959031582025
0.11953112483024597,0.8556138933764136,0.5476575121163166,0.7909959031582025
0.11951309442520142,0.8558158319870759,0.5476575121163166,0.7909959031582025
0.11948248744010925,0.8558158319870759,0.547859450726979,0.7909959031582025
0.1194588840007782,0.8560177705977383,0.547859450726979,0.7909959031582025
0.11939458549022675,0.8560177705977383,0.5488691437802908,0.7909959031582025
0.11933982372283936,0.8562197092084006,0.5488691437802908,0.7909959031582025
0.11919127404689789,0.8562197092084006,0.5500807754442649,0.7909959031582025
0.11913025379180908,0.856421647819063,0.5500807754442649,0.7909959031582025
0.11910764873027802,0.856421647819063,0.5504846526655897,0.7909959031582025
0.11904942989349365,0.8566235864297254,0.5504846526655897,0.7909959031582025
0.11880850791931152,0.8566235864297254,0.5512924071082391,0.7909959031582025
0.11876386404037476,0.8568255250403877,0.5512924071082391,0.7909959031582025
0.11874726414680481,0.8568255250403877,0.5514943457189014,0.7909959031582025
0.11873772740364075,0.8570274636510501,0.5514943457189014,0.7909959031582025
0.1182258129119873,0.8570274636510501,0.5525040387722132,0.7909959031582025
0.11819314956665039,0.8572294022617124,0.5525040387722132,0.7909959031582025
0.1178503930568695,0.8572294022617124,0.5531098546042004,0.7909959031582025
0.11775586009025574,0.8574313408723748,0.5531098546042004,0.7909959031582025
0.1176501214504242,0.8574313408723748,0.5537156704361874,0.7909959031582025
0.11757029592990875,0.8578352180936996,0.5537156704361874,0.7909959031582025
0.1173110157251358,0.8578352180936996,0.5545234248788369,0.7909959031582025
0.11727583408355713,0.8580371567043619,0.5545234248788369,0.7909959031582025
0.11720380187034607,0.8580371567043619,0.5549273021001615,0.7909959031582025
0.11703966557979584,0.8584410339256866,0.5549273021001615,0.7909959031582025
0.11692479252815247,0.8584410339256866,0.5553311793214862,0.7909959031582025
0.1168348491191864,0.8586429725363489,0.5553311793214862,0.7909959031582025
0.116740882396698,0.8586429725363489,0.555735056542811,0.7909959031582025
0.11661997437477112,0.8590468497576736,0.555735056542811,0.7909959031582025
0.11654016375541687,0.8590468497576736,0.5559369951534734,0.7909959031582025
0.11639738082885742,0.8598546042003231,0.5559369951534734,0.7909959031582025
0.11631271243095398,0.8598546042003231,0.556340872374798,0.7909959031582025
0.11629593372344971,0.8600565428109854,0.556340872374798,0.7909959031582025
0.11628620326519012,0.8600565428109854,0.5565428109854604,0.7909959031582025
0.11622992157936096,0.8602584814216478,0.5565428109854604,0.7909959031582025
0.11618472635746002,0.8602584814216478,0.5567447495961227,0.7909959031582025
0.11616766452789307,0.8604604200323102,0.5567447495961227,0.7909959031582025
0.11595997214317322,0.8604604200323102,0.5573505654281099,0.7909959031582025
0.11588212847709656,0.8608642972536349,0.5573505654281099,0.7909959031582025
0.1158612072467804,0.8608642972536349,0.5575525040387722,0.7909959031582025
0.1157870888710022,0.8616720516962844,0.5575525040387722,0.7909959031582025
0.11556336283683777,0.8616720516962844,0.558562197092084,0.7909959031582025
0.11552029848098755,0.8618739903069467,0.558562197092084,0.7909959031582025
0.11535695195198059,0.8618739903069467,0.5595718901453958,0.7909959031582025
0.11515344679355621,0.8622778675282714,0.5595718901453958,0.7909959031582025
0.11513161659240723,0.8622778675282714,0.5597738287560582,0.7909959031582025
0.1151229739189148,0.8624798061389337,0.5597738287560582,0.7909959031582025
0.11493441462516785,0.8624798061389337,0.56078352180937,0.7909959031582025
0.11480875313282013,0.8630856219709209,0.56078352180937,0.7909959031582025
0.11465196311473846,0.8630856219709209,0.5615912762520194,0.7909959031582025
0.11464644968509674,0.8632875605815832,0.5615912762520194,0.7909959031582025
0.11431054770946503,0.8632875605815832,0.5626009693053312,0.7909959031582025
0.11422482132911682,0.8634894991922456,0.5626009693053312,0.7909959031582025
0.11421281099319458,0.8634894991922456,0.5628029079159935,0.7909959031582025
0.1141897439956665,0.8636914378029079,0.5628029079159935,0.7909959031582025
0.11392423510551453,0.8636914378029079,0.563610662358643,0.7909959031582025
0.11391273140907288,0.8638933764135702,0.563610662358643,0.7909959031582025
0.11377343535423279,0.8638933764135702,0.5644184168012925,0.7909959031582025
0.11358672380447388,0.864297253634895,0.5644184168012925,0.7909959031582025
0.1135755330324173,0.864297253634895,0.5648222940226171,0.7909959031582025
0.11330768465995789,0.8644991922455574,0.5648222940226171,0.7909959031582025
0.1132453978061676,0.8644991922455574,0.5650242326332795,0.7909959031582025
0.11321324110031128,0.8647011308562197,0.5650242326332795,0.7909959031582025
0.11312010884284973,0.8647011308562197,0.5654281098546042,0.7909959031582025
0.11309704184532166,0.8649030694668821,0.5654281098546042,0.7909959031582025
0.11303137242794037,0.8649030694668821,0.565831987075929,0.7909959031582025
0.1130310595035553,0.8651050080775444,0.565831987075929,0.7909959031582025
0.11299213767051697,0.8651050080775444,0.5660339256865913,0.7909959031582025
0.11285385489463806,0.8655088852988692,0.5660339256865913,0.7909959031582025
0.11282551288604736,0.8655088852988692,0.5662358642972536,0.7909959031582025
0.11265279352664948,0.8659127625201939,0.5662358642972536,0.7909959031582025
0.1122933030128479,0.8659127625201939,0.5672455573505655,0.7909959031582025
0.1122402548789978,0.8661147011308562,0.5672455573505655,0.7909959031582025
0.1120145320892334,0.8661147011308562,0.5684571890145396,0.7909959031582025
0.1119900643825531,0.8663166397415186,0.5684571890145396,0.7909959031582025
0.11192750930786133,0.8663166397415186,0.5688610662358643,0.7909959031582025
0.11189049482345581,0.8665185783521809,0.5688610662358643,0.7909959031582025
0.11183279752731323,0.8665185783521809,0.5690630048465266,0.7909959031582025
0.11179715394973755,0.8667205169628432,0.5690630048465266,0.7909959031582025
0.11178264021873474,0.8667205169628432,0.5694668820678513,0.7909959031582025
0.11167235672473907,0.8669224555735057,0.5694668820678513,0.7909959031582025
0.1116517037153244,0.8669224555735057,0.5696688206785138,0.7909959031582025
0.11145195364952087,0.8677302100161551,0.5696688206785138,0.7909959031582025
0.11102941632270813,0.8677302100161551,0.5702746365105008,0.7909959031582025
0.11102326214313507,0.8679321486268174,0.5702746365105008,0.7909959031582025
0.11089450120925903,0.8679321486268174,0.5710823909531503,0.7909959031582025
0.11087015271186829,0.8683360258481422,0.5710823909531503,0.7909959031582025
0.11086329817771912,0.8683360258481422,0.5712843295638126,0.7909959031582025
0.11081695556640625,0.8685379644588045,0.5712843295638126,0.7909959031582025
0.11039184033870697,0.8685379644588045,0.5728998384491115,0.7909959031582025
0.11038574576377869,0.8687399030694669,0.5728998384491115,0.7909959031582025
0.11007970571517944,0.8687399030694669,0.5739095315024233,0.7909959031582025
0.11001497507095337,0.8689418416801292,0.5739095315024233,0.7909959031582025
0.10985571146011353,0.8689418416801292,0.5749192245557351,0.7909959031582025
0.1097252368927002,0.869345718901454,0.5749192245557351,0.7909959031582025
0.10968565940856934,0.869345718901454,0.5751211631663974,0.7909959031582025
0.10965234041213989,0.8695476575121163,0.5751211631663974,0.7909959031582025
0.10945117473602295,0.8695476575121163,0.5763327948303716,0.7909959031582025
0.109450563788414,0.8697495961227787,0.5763327948303716,0.7909959031582025
0.10918581485748291,0.8697495961227787,0.5777463651050081,0.7909959031582025
0.10917043685913086,0.869951534733441,0.5777463651050081,0.7909959031582025
0.1088305413722992,0.869951534733441,0.5789579967689822,0.7909959031582025
0.10882937908172607,0.8701534733441034,0.5789579967689822,0.7909959031582025
0.10872283577919006,0.8701534733441034,0.5797657512116317,0.7909959031582025
0.10870087146759033,0.8703554119547657,0.5797657512116317,0.7909959031582025
0.10861577093601227,0.8703554119547657,0.5801696284329564,0.7909959031582025
0.10853883624076843,0.8705573505654282,0.5801696284329564,0.7909959031582025
0.10853195190429688,0.8705573505654282,0.5805735056542811,0.7909959031582025
0.10844874382019043,0.8707592891760905,0.5805735056542811,0.7909959031582025
0.10818147659301758,0.8707592891760905,0.5813812600969306,0.7909959031582025
0.10817499458789825,0.8709612277867528,0.5813812600969306,0.7909959031582025
0.10807999968528748,0.8709612277867528,0.5821890145395799,0.7909959031582025
0.1080324649810791,0.8711631663974152,0.5821890145395799,0.7909959031582025
0.1079360842704773,0.8711631663974152,0.5827948303715671,0.7909959031582025
0.10792151093482971,0.8713651050080775,0.5827948303715671,0.7909959031582025
0.10768298804759979,0.8713651050080775,0.5840064620355412,0.7909959031582025
0.1076732724905014,0.8715670436187399,0.5840064620355412,0.7909959031582025
0.10721254348754883,0.8715670436187399,0.5860258481421647,0.7909959031582025
0.10719135403633118,0.8717689822294022,0.5860258481421647,0.7909959031582025
0.10678096115589142,0.8717689822294022,0.5874394184168013,0.7909959031582025
0.10674706101417542,0.8719709208400647,0.5874394184168013,0.7909959031582025
0.1065010130405426,0.8719709208400647,0.587843295638126,0.7909959031582025
0.10647279024124146,0.872172859450727,0.587843295638126,0.7909959031582025
0.10643467307090759,0.872172859450727,0.5880452342487884,0.7909959031582025
0.10633006691932678,0.8723747980613893,0.5880452342487884,0.7909959031582025
0.1063157469034195,0.8723747980613893,0.5884491114701131,0.7909959031582025
0.10631376504898071,0.8725767366720517,0.5884491114701131,0.7909959031582025
0.10627573728561401,0.8725767366720517,0.5886510500807755,0.7909959031582025
0.10624465346336365,0.872778675282714,0.5886510500807755,0.7909959031582025
0.10613852739334106,0.872778675282714,0.5892568659127625,0.7909959031582025
0.10608884692192078,0.8729806138933764,0.5892568659127625,0.7909959031582025
0.10597270727157593,0.8729806138933764,0.5896607431340872,0.7909959031582025
0.10596990585327148,0.8731825525040388,0.5896607431340872,0.7909959031582025
0.10582444071769714,0.8731825525040388,0.590064620355412,0.7909959031582025
0.10581618547439575,0.8733844911147012,0.590064620355412,0.7909959031582025
0.10566706955432892,0.8733844911147012,0.5904684975767367,0.7909959031582025
0.10561846196651459,0.8735864297253635,0.5904684975767367,0.7909959031582025
0.1055816113948822,0.8735864297253635,0.5908723747980614,0.7909959031582025
0.10556742548942566,0.8737883683360258,0.5908723747980614,0.7909959031582025
0.1053711473941803,0.8737883683360258,0.5914781906300485,0.7909959031582025
0.10529538989067078,0.8739903069466882,0.5914781906300485,0.7909959031582025
0.10524266958236694,0.8739903069466882,0.5916801292407108,0.7909959031582025
0.10520708560943604,0.8741922455573505,0.5916801292407108,0.7909959031582025
0.10519064962863922,0.8741922455573505,0.5918820678513732,0.7909959031582025
0.10517105460166931,0.874394184168013,0.5918820678513732,0.7909959031582025
0.10484382510185242,0.874394184168013,0.5930936995153473,0.7909959031582025
0.10482090711593628,0.8745961227786753,0.5930936995153473,0.7909959031582025
0.10477876663208008,0.8745961227786753,0.5932956381260097,0.7909959031582025
0.10473927855491638,0.8747980613893377,0.5932956381260097,0.7909959031582025
0.10473886132240295,0.8747980613893377,0.593497576736672,0.7909959031582025
0.10457107424736023,0.8752019386106623,0.593497576736672,0.7909959031582025
0.10450996458530426,0.8752019386106623,0.5936995153473344,0.7909959031582025
0.10450121760368347,0.8754038772213247,0.5936995153473344,0.7909959031582025
0.10427871346473694,0.8754038772213247,0.5945072697899838,0.7909959031582025
0.10420051217079163,0.8758077544426495,0.5945072697899838,0.7909959031582025
0.10403543710708618,0.8758077544426495,0.5947092084006462,0.7909959031582025
0.10399818420410156,0.8762116316639742,0.5947092084006462,0.7909959031582025
0.10371825098991394,0.8762116316639742,0.5959208400646203,0.7909959031582025
0.10371458530426025,0.8764135702746365,0.5959208400646203,0.7909959031582025
0.10370644927024841,0.8764135702746365,0.5961227786752827,0.7909959031582025
0.10368284583091736,0.8766155088852988,0.5961227786752827,0.7909959031582025
0.10346221923828125,0.8766155088852988,0.5971324717285945,0.7909959031582025
0.1034097969532013,0.8770193861066236,0.5971324717285945,0.7909959031582025
0.10313668847084045,0.8770193861066236,0.597940226171244,0.7909959031582025
0.10306376218795776,0.877221324717286,0.597940226171244,0.7909959031582025
0.10305070877075195,0.877221324717286,0.5983441033925686,0.7909959031582025
0.10300183296203613,0.8774232633279483,0.5983441033925686,0.7909959031582025
0.10280385613441467,0.8774232633279483,0.5993537964458805,0.7909959031582025
0.10278365015983582,0.8776252019386107,0.5993537964458805,0.7909959031582025
0.1022951602935791,0.8776252019386107,0.6001615508885298,0.7909959031582025
0.10228478908538818,0.877827140549273,0.6001615508885298,0.7909959031582025
0.10220170021057129,0.877827140549273,0.6003634894991923,0.7909959031582025
0.10218825936317444,0.8780290791599353,0.6003634894991923,0.7909959031582025
0.10208478569984436,0.8780290791599353,0.6005654281098546,0.7909959031582025
0.10206040740013123,0.8782310177705978,0.6005654281098546,0.7909959031582025
0.10200703144073486,0.8782310177705978,0.6009693053311793,0.7909959031582025
0.10185816884040833,0.8786348949919225,0.6009693053311793,0.7909959031582025
0.10137996077537537,0.8786348949919225,0.6027867528271406,0.7909959031582025
0.1013728678226471,0.8788368336025848,0.6027867528271406,0.7909959031582025
0.10102063417434692,0.8788368336025848,0.6044022617124394,0.7909959031582025
0.10089215636253357,0.8790387722132472,0.6044022617124394,0.7909959031582025
0.1006050705909729,0.8790387722132472,0.6058158319870759,0.7909959031582025
0.10059034824371338,0.8792407108239095,0.6058158319870759,0.7909959031582025
0.10052928328514099,0.8792407108239095,0.6060177705977383,0.7909959031582025
0.10038149356842041,0.8794426494345718,0.6060177705977383,0.7909959031582025
0.09993663430213928,0.8794426494345718,0.6074313408723748,0.7909959031582025
0.09989690780639648,0.880048465266559,0.6074313408723748,0.7909959031582025
0.09979966282844543,0.880048465266559,0.6078352180936996,0.7909959031582025
0.09977331757545471,0.8802504038772213,0.6078352180936996,0.7909959031582025
0.09927216172218323,0.8802504038772213,0.6096526655896607,0.7909959031582025
0.0992099940776825,0.8804523424878837,0.6096526655896607,0.7909959031582025
0.09915667772293091,0.8804523424878837,0.6098546042003231,0.7909959031582025
0.09914934635162354,0.880654281098546,0.6098546042003231,0.7909959031582025
0.09869956970214844,0.880654281098546,0.6118739903069467,0.7909959031582025
0.09867611527442932,0.8808562197092084,0.6118739903069467,0.7909959031582025
0.09855121374130249,0.8808562197092084,0.6120759289176091,0.7909959031582025
0.09850028157234192,0.8812600969305331,0.6120759289176091,0.7909959031582025
0.09849566221237183,0.8812600969305331,0.6122778675282714,0.7909959031582025
0.09846174716949463,0.8816639741518578,0.6122778675282714,0.7909959031582025
0.09834843873977661,0.8816639741518578,0.6126817447495961,0.7909959031582025
0.09824618697166443,0.8818659127625202,0.6126817447495961,0.7909959031582025
0.0981859564781189,0.8818659127625202,0.6132875605815832,0.7909959031582025
0.09801602363586426,0.8822697899838449,0.6132875605815832,0.7909959031582025
0.09788131713867188,0.8822697899838449,0.614297253634895,0.7909959031582025
0.09779703617095947,0.8824717285945073,0.614297253634895,0.7909959031582025
0.09724074602127075,0.8824717285945073,0.6169224555735057,0.7909959031582025
0.09722062945365906,0.8826736672051696,0.6169224555735057,0.7909959031582025
0.09720227122306824,0.8826736672051696,0.6173263327948304,0.7909959031582025
0.0971883237361908,0.882875605815832,0.6173263327948304,0.7909959031582025
0.09705230593681335,0.882875605815832,0.6181340872374798,0.7909959031582025
0.09693121910095215,0.8830775444264943,0.6181340872374798,0.7909959031582025
0.09667238593101501,0.8830775444264943,0.6185379644588045,0.7909959031582025
0.09664410352706909,0.8832794830371568,0.6185379644588045,0.7909959031582025
0.09641298651695251,0.8832794830371568,0.6195476575121163,0.7909959031582025
0.0963490903377533,0.8834814216478191,0.6195476575121163,0.7909959031582025
0.09615856409072876,0.8834814216478191,0.6205573505654282,0.7909959031582025
0.09609201550483704,0.8836833602584814,0.6205573505654282,0.7909959031582025
0.09565645456314087,0.8836833602584814,0.6229806138933764,0.7909959031582025
0.09554800391197205,0.8842891760904685,0.6229806138933764,0.7909959031582025
0.09551551938056946,0.8842891760904685,0.6231825525040388,0.7909959031582025
0.09549352526664734,0.8844911147011308,0.6231825525040388,0.7909959031582025
0.09542843699455261,0.8844911147011308,0.6237883683360258,0.7909959031582025
0.09538805484771729,0.8846930533117933,0.6237883683360258,0.7909959031582025
0.09492957592010498,0.8846930533117933,0.625,0.7909959031582025
0.09488806128501892,0.8850969305331179,0.625,0.7909959031582025
0.09476232528686523,0.8850969305331179,0.625605815831987,0.7909959031582025
0.09474551677703857,0.8852988691437803,0.625605815831987,0.7909959031582025
0.09470805525779724,0.8852988691437803,0.6258077544426495,0.7909959031582025
0.09468734264373779,0.8855008077544426,0.6258077544426495,0.7909959031582025
0.09448450803756714,0.8855008077544426,0.6268174474959612,0.7909959031582025
0.09445807337760925,0.885702746365105,0.6268174474959612,0.7909959031582025
0.09432780742645264,0.885702746365105,0.6276252019386107,0.7909959031582025
0.0943266749382019,0.8859046849757674,0.6276252019386107,0.7909959031582025
0.09408414363861084,0.8859046849757674,0.6280290791599353,0.7909959031582025
0.09406143426895142,0.8863085621970921,0.6280290791599353,0.7909959031582025
0.09334522485733032,0.8863085621970921,0.6322697899838449,0.7909959031582025
0.09316164255142212,0.8865105008077544,0.6322697899838449,0.7909959031582025
0.09252026677131653,0.8865105008077544,0.6348949919224556,0.7909959031582025
0.09247630834579468,0.8867124394184168,0.6348949919224556,0.7909959031582025
0.09214967489242554,0.8867124394184168,0.6369143780290791,0.7909959031582025
0.09210625290870667,0.8869143780290791,0.6369143780290791,0.7909959031582025
0.09210619330406189,0.8869143780290791,0.6371163166397416,0.7909959031582025
0.09199053049087524,0.8873182552504039,0.6371163166397416,0.7909959031582025
0.09193927049636841,0.8873182552504039,0.6373182552504039,0.7909959031582025
0.09187319874763489,0.8875201938610663,0.6373182552504039,0.7909959031582025
0.09184890985488892,0.8875201938610663,0.6379240710823909,0.7909959031582025
0.0917721688747406,0.8877221324717286,0.6379240710823909,0.7909959031582025
0.09166696667671204,0.8877221324717286,0.6385298869143781,0.7909959031582025
0.09158450365066528,0.8879240710823909,0.6385298869143781,0.7909959031582025
0.09154260158538818,0.8879240710823909,0.6387318255250404,0.7909959031582025
0.09141278266906738,0.8883279483037156,0.6387318255250404,0.7909959031582025
0.09135380387306213,0.8883279483037156,0.6393376413570274,0.7909959031582025
0.09131711721420288,0.8885298869143781,0.6393376413570274,0.7909959031582025
0.090943843126297,0.8885298869143781,0.6417609046849758,0.7909959031582025
0.09091106057167053,0.8887318255250404,0.6417609046849758,0.7909959031582025
0.09066972136497498,0.8887318255250404,0.6431744749596123,0.7909959031582025
0.09065631031990051,0.8889337641357028,0.6431744749596123,0.7909959031582025
0.09054738283157349,0.8889337641357028,0.6437802907915994,0.7909959031582025
0.09054338932037354,0.8891357027463651,0.6437802907915994,0.7909959031582025
0.09042903780937195,0.8891357027463651,0.6449919224555735,0.7909959031582025
0.09036767482757568,0.8893376413570274,0.6449919224555735,0.7909959031582025
0.0900026261806488,0.8893376413570274,0.6466074313408724,0.7909959031582025
0.08996963500976562,0.8895395799676898,0.6466074313408724,0.7909959031582025
0.08991572260856628,0.8895395799676898,0.6470113085621971,0.7909959031582025
0.08984923362731934,0.8897415185783522,0.6470113085621971,0.7909959031582025
0.08976930379867554,0.8897415185783522,0.6478190630048465,0.7909959031582025
0.08975809812545776,0.8899434571890146,0.6478190630048465,0.7909959031582025
0.08950728178024292,0.8899434571890146,0.6490306946688207,0.7909959031582025
0.08946076035499573,0.8901453957996769,0.6490306946688207,0.7909959031582025
0.0894477367401123,0.8901453957996769,0.649232633279483,0.7909959031582025
0.08943775296211243,0.8903473344103393,0.649232633279483,0.7909959031582025
0.08904978632926941,0.8903473344103393,0.6500403877221325,0.7909959031582025
0.08903086185455322,0.8907512116316639,0.6500403877221325,0.7909959031582025
0.08874556422233582,0.8907512116316639,0.6516558966074314,0.7909959031582025
0.08860257267951965,0.8915589660743134,0.6516558966074314,0.7909959031582025
0.08854654431343079,0.8915589660743134,0.652059773828756,0.7909959031582025
0.088531494140625,0.8917609046849758,0.652059773828756,0.7909959031582025
0.08848625421524048,0.8917609046849758,0.6524636510500808,0.7909959031582025
0.08845371007919312,0.8921647819063004,0.6524636510500808,0.7909959031582025
0.08820545673370361,0.8921647819063004,0.6528675282714055,0.7909959031582025
0.08803361654281616,0.8927705977382876,0.6528675282714055,0.7909959031582025
0.08786001801490784,0.8927705977382876,0.6540791599353797,0.7909959031582025
0.08784601092338562,0.8929725363489499,0.6540791599353797,0.7909959031582025
0.08779940009117126,0.8929725363489499,0.6544830371567044,0.7909959031582025
0.08776280283927917,0.8931744749596123,0.6544830371567044,0.7909959031582025
0.08740612864494324,0.8931744749596123,0.656502423263328,0.7909959031582025
0.08727782964706421,0.8933764135702746,0.656502423263328,0.7909959031582025
0.0870007872581482,0.8933764135702746,0.6577140549273021,0.7909959031582025
0.08690845966339111,0.893578352180937,0.6577140549273021,0.7909959031582025
0.08660447597503662,0.893578352180937,0.6597334410339257,0.7909959031582025
0.08656969666481018,0.8937802907915994,0.6597334410339257,0.7909959031582025
0.08635789155960083,0.8937802907915994,0.6609450726978998,0.7909959031582025
0.0861988365650177,0.8941841680129241,0.6609450726978998,0.7909959031582025
0.08597210049629211,0.8941841680129241,0.6613489499192245,0.7909959031582025
0.08593007922172546,0.8943861066235864,0.6613489499192245,0.7909959031582025
0.08565273880958557,0.8943861066235864,0.6625605815831987,0.7909959031582025
0.08560532331466675,0.8945880452342488,0.6625605815831987,0.7909959031582025
0.08509230613708496,0.8945880452342488,0.6645799676898223,0.7909959031582025
0.08508417010307312,0.8947899838449112,0.6645799676898223,0.7909959031582025
0.08496785163879395,0.8947899838449112,0.6651857835218093,0.7909959031582025
0.0849466323852539,0.8951938610662359,0.6651857835218093,0.7909959031582025
0.08494237065315247,0.8951938610662359,0.6653877221324718,0.7909959031582025
0.08492225408554077,0.8953957996768982,0.6653877221324718,0.7909959031582025
0.08482298254966736,0.8953957996768982,0.6657915993537964,0.7909959031582025
0.08481264114379883,0.8955977382875606,0.6657915993537964,0.7909959031582025
0.08465471863746643,0.8955977382875606,0.6661954765751211,0.7909959031582025
0.08460676670074463,0.8957996768982229,0.6661954765751211,0.7909959031582025
0.08459120988845825,0.8957996768982229,0.6663974151857835,0.7909959031582025
0.08458778262138367,0.8960016155088854,0.6663974151857835,0.7909959031582025
0.0845421850681305,0.8960016155088854,0.6668012924071083,0.7909959031582025
0.08452364802360535,0.89640549273021,0.6668012924071083,0.7909959031582025
0.08420604467391968,0.89640549273021,0.6686187399030694,0.7909959031582025
0.0841262936592102,0.8966074313408724,0.6686187399030694,0.7909959031582025
0.0841110348701477,0.8966074313408724,0.6690226171243941,0.7909959031582025
0.08407053351402283,0.8968093699515347,0.6690226171243941,0.7909959031582025
0.08392086625099182,0.8968093699515347,0.6696284329563813,0.7909959031582025
0.08388388156890869,0.8970113085621971,0.6696284329563813,0.7909959031582025
0.08374324440956116,0.8970113085621971,0.6704361873990307,0.7909959031582025
0.08374011516571045,0.8972132471728594,0.6704361873990307,0.7909959031582025
0.0836743414402008,0.8972132471728594,0.6712439418416801,0.7909959031582025
0.08365455269813538,0.8974151857835219,0.6712439418416801,0.7909959031582025
0.08355653285980225,0.8974151857835219,0.6716478190630049,0.7909959031582025
0.08352309465408325,0.8976171243941842,0.6716478190630049,0.7909959031582025
0.08331790566444397,0.8976171243941842,0.6722536348949919,0.7909959031582025
0.0832912027835846,0.8978190630048465,0.6722536348949919,0.7909959031582025
0.08301019668579102,0.8978190630048465,0.6734652665589661,0.7909959031582025
0.08297821879386902,0.8980210016155089,0.6734652665589661,0.7909959031582025
0.08295217156410217,0.8980210016155089,0.6740710823909531,0.7909959031582025
0.08288735151290894,0.8984248788368336,0.6740710823909531,0.7909959031582025
0.08280110359191895,0.8984248788368336,0.6742730210016155,0.7909959031582025
0.08271902799606323,0.898626817447496,0.6742730210016155,0.7909959031582025
0.08236110210418701,0.898626817447496,0.6754846526655897,0.7909959031582025
0.08231538534164429,0.8988287560581584,0.6754846526655897,0.7909959031582025
0.08229950070381165,0.8988287560581584,0.675686591276252,0.7909959031582025
0.0822891891002655,0.8990306946688207,0.675686591276252,0.7909959031582025
0.08217903971672058,0.8990306946688207,0.6762924071082391,0.7909959031582025
0.08216461539268494,0.899232633279483,0.6762924071082391,0.7909959031582025
0.08211168646812439,0.899232633279483,0.6766962843295639,0.7909959031582025
0.08210158348083496,0.8994345718901454,0.6766962843295639,0.7909959031582025
0.08207425475120544,0.8994345718901454,0.6768982229402262,0.7909959031582025
0.08207333087921143,0.8996365105008077,0.6768982229402262,0.7909959031582025
0.08207240700721741,0.8996365105008077,0.6771001615508885,0.7909959031582025
0.08206316828727722,0.8998384491114702,0.6771001615508885,0.7909959031582025
0.08198797702789307,0.8998384491114702,0.6777059773828756,0.7909959031582025
0.0819653868675232,0.9000403877221325,0.6777059773828756,0.7909959031582025
0.08182063698768616,0.9000403877221325,0.6789176090468497,0.7909959031582025
0.08176898956298828,0.9002423263327949,0.6789176090468497,0.7909959031582025
0.08172076940536499,0.9002423263327949,0.6793214862681745,0.7909959031582025
0.08169639110565186,0.9004442649434572,0.6793214862681745,0.7909959031582025
0.08161890506744385,0.9004442649434572,0.6799273021001615,0.7909959031582025
0.0815587043762207,0.9006462035541195,0.6799273021001615,0.7909959031582025
0.08134087920188904,0.9006462035541195,0.6809369951534734,0.7909959031582025
0.08134046196937561,0.9008481421647819,0.6809369951534734,0.7909959031582025
0.08108296990394592,0.9008481421647819,0.6819466882067852,0.7909959031582025
0.08104506134986877,0.9010500807754442,0.6819466882067852,0.7909959031582025
0.08093786239624023,0.9010500807754442,0.6827544426494345,0.7909959031582025
0.08091044425964355,0.901453957996769,0.6827544426494345,0.7909959031582025
0.08030030131340027,0.901453957996769,0.68578352180937,0.7909959031582025
0.08029112219810486,0.9016558966074314,0.68578352180937,0.7909959031582025
0.07971808314323425,0.9016558966074314,0.6873990306946688,0.7909959031582025
0.07964718341827393,0.9018578352180937,0.6873990306946688,0.7909959031582025
0.07941684126853943,0.9018578352180937,0.6890145395799677,0.7909959031582025
0.07938700914382935,0.9022617124394184,0.6890145395799677,0.7909959031582025
0.07934445142745972,0.9022617124394184,0.68921647819063,0.7909959031582025
0.07930463552474976,0.9026655896607432,0.68921647819063,0.7909959031582025
0.07925790548324585,0.9026655896607432,0.6900242326332795,0.7909959031582025
0.07924583554267883,0.9028675282714055,0.6900242326332795,0.7909959031582025
0.07889804244041443,0.9028675282714055,0.6912358642972536,0.7909959031582025
0.0788922905921936,0.9030694668820679,0.6912358642972536,0.7909959031582025
0.07885685563087463,0.9030694668820679,0.691437802907916,0.7909959031582025
0.07884612679481506,0.9032714054927302,0.691437802907916,0.7909959031582025
0.0787138044834137,0.9032714054927302,0.692043618739903,0.7909959031582025
0.07866969704627991,0.9034733441033925,0.692043618739903,0.7909959031582025
0.07854494452476501,0.9034733441033925,0.6928513731825525,0.7909959031582025
0.07851606607437134,0.903675282714055,0.6928513731825525,0.7909959031582025
0.07834392786026001,0.903675282714055,0.6938610662358643,0.7909959031582025
0.07831484079360962,0.9038772213247173,0.6938610662358643,0.7909959031582025
0.07819169759750366,0.9038772213247173,0.6940630048465266,0.7909959031582025
0.07818770408630371,0.9040791599353797,0.6940630048465266,0.7909959031582025
0.07773864269256592,0.9040791599353797,0.6956785137318255,0.7909959031582025
0.07770797610282898,0.904281098546042,0.6956785137318255,0.7909959031582025
0.07767170667648315,0.904281098546042,0.6958804523424879,0.7909959031582025
0.07765311002731323,0.9044830371567044,0.6958804523424879,0.7909959031582025
0.07760193943977356,0.9044830371567044,0.6960823909531503,0.7909959031582025
0.07756614685058594,0.904886914378029,0.6960823909531503,0.7909959031582025
0.07693848013877869,0.904886914378029,0.6989095315024233,0.7909959031582025
0.07685840129852295,0.9052907915993538,0.6989095315024233,0.7909959031582025
0.07684916257858276,0.9052907915993538,0.6991114701130856,0.7909959031582025
0.07684040069580078,0.9054927302100162,0.6991114701130856,0.7909959031582025
0.07680708169937134,0.9054927302100162,0.6995153473344103,0.7909959031582025
0.07677850127220154,0.9056946688206785,0.6995153473344103,0.7909959031582025
0.07649901509284973,0.9056946688206785,0.7005250403877221,0.7909959031582025
0.07649794220924377,0.9058966074313409,0.7005250403877221,0.7909959031582025
0.07625633478164673,0.9058966074313409,0.702140549273021,0.7909959031582025
0.07618311047554016,0.9060985460420032,0.702140549273021,0.7909959031582025
0.07541868090629578,0.9060985460420032,0.7043618739903069,0.7909959031582025
0.07539620995521545,0.9063004846526656,0.7043618739903069,0.7909959031582025
0.07529884576797485,0.9063004846526656,0.7051696284329564,0.7909959031582025
0.07529020309448242,0.906502423263328,0.7051696284329564,0.7909959031582025
0.07517251372337341,0.906502423263328,0.7055735056542811,0.7909959031582025
0.07516971230506897,0.9067043618739903,0.7055735056542811,0.7909959031582025
0.07506692409515381,0.9067043618739903,0.7061793214862682,0.7909959031582025
0.07505285739898682,0.9069063004846527,0.7061793214862682,0.7909959031582025
0.07493856549263,0.9069063004846527,0.7069870759289176,0.7909959031582025
0.07492542266845703,0.907108239095315,0.7069870759289176,0.7909959031582025
0.07487368583679199,0.907108239095315,0.7071890145395799,0.7909959031582025
0.07485786080360413,0.9073101777059773,0.7071890145395799,0.7909959031582025
0.07479572296142578,0.9073101777059773,0.7079967689822294,0.7909959031582025
0.07473883032798767,0.9077140549273021,0.7079967689822294,0.7909959031582025
0.07424375414848328,0.9077140549273021,0.710016155088853,0.7909959031582025
0.07421192526817322,0.9079159935379645,0.710016155088853,0.7909959031582025
0.07386046648025513,0.9079159935379645,0.7116316639741519,0.7909959031582025
0.07382595539093018,0.9081179321486268,0.7116316639741519,0.7909959031582025
0.07348385453224182,0.9081179321486268,0.7126413570274637,0.7909959031582025
0.07340249419212341,0.9085218093699515,0.7126413570274637,0.7909959031582025
0.07323533296585083,0.9085218093699515,0.7134491114701131,0.7909959031582025
0.0732031762599945,0.9087237479806138,0.7134491114701131,0.7909959031582025
0.07313558459281921,0.9087237479806138,0.7140549273021002,0.7909959031582025
0.07306292653083801,0.9091276252019386,0.7140549273021002,0.7909959031582025
0.07300594449043274,0.9091276252019386,0.7142568659127625,0.7909959031582025
0.07299932837486267,0.909329563812601,0.7142568659127625,0.7909959031582025
0.07288038730621338,0.909329563812601,0.7152665589660743,0.7909959031582025
0.07281416654586792,0.9095315024232633,0.7152665589660743,0.7909959031582025
0.07274147868156433,0.9095315024232633,0.7154684975767367,0.7909959031582025
0.07271060347557068,0.9097334410339257,0.7154684975767367,0.7909959031582025
0.07250329852104187,0.9097334410339257,0.7160743134087237,0.7909959031582025
0.07242077589035034,0.909935379644588,0.7160743134087237,0.7909959031582025
0.07231652736663818,0.909935379644588,0.7164781906300485,0.7909959031582025
0.07230576872825623,0.9103392568659128,0.7164781906300485,0.7909959031582025
0.07205283641815186,0.9103392568659128,0.7174878836833603,0.7909959031582025
0.07201221585273743,0.9107431340872375,0.7174878836833603,0.7909959031582025
0.07200032472610474,0.9107431340872375,0.7176898222940227,0.7909959031582025
0.07198494672775269,0.9109450726978998,0.7176898222940227,0.7909959031582025
0.0714854896068573,0.9109450726978998,0.7203150242326333,0.7909959031582025
0.07145607471466064,0.9111470113085622,0.7203150242326333,0.7909959031582025
0.07098272442817688,0.9111470113085622,0.7219305331179321,0.7909959031582025
0.07085579633712769,0.9113489499192245,0.7219305331179321,0.7909959031582025
0.07078152894973755,0.9113489499192245,0.7223344103392568,0.7909959031582025
0.0707329511642456,0.9115508885298869,0.7223344103392568,0.7909959031582025
0.07031121850013733,0.9115508885298869,0.7241518578352181,0.7909959031582025
0.07025390863418579,0.9117528271405493,0.7241518578352181,0.7909959031582025
0.07021957635879517,0.9117528271405493,0.7245557350565428,0.7909959031582025
0.07021290063858032,0.9119547657512116,0.7245557350565428,0.7909959031582025
0.07001563906669617,0.9119547657512116,0.725767366720517,0.7909959031582025
0.0699491798877716,0.912156704361874,0.725767366720517,0.7909959031582025
0.06974539160728455,0.912156704361874,0.7261712439418416,0.7909959031582025
0.06971591711044312,0.9123586429725363,0.7261712439418416,0.7909959031582025
0.06964284181594849,0.9123586429725363,0.7265751211631664,0.7909959031582025
0.06958335638046265,0.9127625201938611,0.7265751211631664,0.7909959031582025
0.06951731443405151,0.9127625201938611,0.7271809369951535,0.7909959031582025
0.06940266489982605,0.9131663974151858,0.7271809369951535,0.7909959031582025
0.06918293237686157,0.9131663974151858,0.7281906300484653,0.7909959031582025
0.0691651701927185,0.9133683360258481,0.7281906300484653,0.7909959031582025
0.0691346526145935,0.9133683360258481,0.72859450726979,0.7909959031582025
0.06912755966186523,0.9135702746365105,0.72859450726979,0.7909959031582025
0.06902611255645752,0.9135702746365105,0.7294022617124394,0.7909959031582025
0.06899958848953247,0.9137722132471728,0.7294022617124394,0.7909959031582025
0.06884133815765381,0.9137722132471728,0.7304119547657512,0.7909959031582025
0.06879481673240662,0.9139741518578353,0.7304119547657512,0.7909959031582025
0.0683867335319519,0.9139741518578353,0.7318255250403877,0.7909959031582025
0.06834155321121216,0.9141760904684976,0.7318255250403877,0.7909959031582025
0.06813076138496399,0.9141760904684976,0.7322294022617124,0.7909959031582025
0.06798985600471497,0.9143780290791599,0.7322294022617124,0.7909959031582025
0.06735709309577942,0.9143780290791599,0.7338449111470113,0.7909959031582025
0.06722024083137512,0.9145799676898223,0.7338449111470113,0.7909959031582025
0.06710702180862427,0.9145799676898223,0.7350565428109854,0.7909959031582025
0.06707197427749634,0.9147819063004846,0.7350565428109854,0.7909959031582025
0.06702271103858948,0.9147819063004846,0.7354604200323102,0.7909959031582025
0.06686687469482422,0.914983844911147,0.7354604200323102,0.7909959031582025
0.06679558753967285,0.914983844911147,0.7358642972536349,0.7909959031582025
0.0667012631893158,0.9153877221324718,0.7358642972536349,0.7909959031582025
0.06653237342834473,0.9153877221324718,0.7364701130856219,0.7909959031582025
0.06644535064697266,0.9155896607431341,0.7364701130856219,0.7909959031582025
0.06627950072288513,0.9155896607431341,0.7366720516962844,0.7909959031582025
0.06618842482566833,0.9159935379644588,0.7366720516962844,0.7909959031582025
0.06611266732215881,0.9159935379644588,0.7374798061389337,0.7909959031582025
0.06608113646507263,0.9161954765751211,0.7374798061389337,0.7909959031582025
0.06602886319160461,0.9161954765751211,0.7378836833602584,0.7909959031582025
0.06595218181610107,0.9165993537964459,0.7378836833602584,0.7909959031582025
0.06574705243110657,0.9165993537964459,0.739297253634895,0.7909959031582025
0.06568485498428345,0.9168012924071083,0.739297253634895,0.7909959031582025
0.06558704376220703,0.9168012924071083,0.7394991922455574,0.7909959031582025
0.0655314028263092,0.9170032310177706,0.7394991922455574,0.7909959031582025
0.06543213129043579,0.9170032310177706,0.7397011308562197,0.7909959031582025
0.06539273262023926,0.9172051696284329,0.7397011308562197,0.7909959031582025
0.0653102695941925,0.9172051696284329,0.7409127625201939,0.7909959031582025
0.06525424122810364,0.9176090468497576,0.7409127625201939,0.7909959031582025
0.06523489952087402,0.9176090468497576,0.7413166397415186,0.7909959031582025
0.06518745422363281,0.9178109854604201,0.7413166397415186,0.7909959031582025
0.06505405902862549,0.9178109854604201,0.7419224555735057,0.7909959031582025
0.06501355767250061,0.9180129240710824,0.7419224555735057,0.7909959031582025
0.06489911675453186,0.9180129240710824,0.7423263327948304,0.7909959031582025
0.06460383534431458,0.9186187399030694,0.7423263327948304,0.7909959031582025
0.06452751159667969,0.9186187399030694,0.7429321486268174,0.7909959031582025
0.06451964378356934,0.9188206785137318,0.7429321486268174,0.7909959031582025
0.06448867917060852,0.9188206785137318,0.7433360258481422,0.7909959031582025
0.06443390250205994,0.9194264943457189,0.7433360258481422,0.7909959031582025
0.06442344188690186,0.9194264943457189,0.7435379644588045,0.7909959031582025
0.064390629529953,0.9196284329563813,0.7435379644588045,0.7909959031582025
0.06437450647354126,0.9196284329563813,0.7437399030694669,0.7909959031582025
0.06434053182601929,0.9200323101777059,0.7437399030694669,0.7909959031582025
0.06420552730560303,0.9200323101777059,0.7447495961227787,0.7909959031582025
0.06418108940124512,0.9202342487883683,0.7447495961227787,0.7909959031582025
0.06392425298690796,0.9202342487883683,0.7463651050080775,0.7909959031582025
0.06388932466506958,0.9204361873990307,0.7463651050080775,0.7909959031582025
0.06384789943695068,0.9204361873990307,0.7465670436187399,0.7909959031582025
0.06373095512390137,0.9212439418416801,0.7465670436187399,0.7909959031582025
0.06352892518043518,0.9212439418416801,0.7479806138933764,0.7909959031582025
0.06350958347320557,0.9216478190630049,0.7479806138933764,0.7909959031582025
0.06344085931777954,0.9216478190630049,0.7485864297253635,0.7909959031582025
0.0634339451789856,0.9218497576736672,0.7485864297253635,0.7909959031582025
0.06341308355331421,0.9218497576736672,0.7487883683360258,0.7909959031582025
0.06338709592819214,0.9220516962843296,0.7487883683360258,0.7909959031582025
0.06331273913383484,0.9220516962843296,0.749394184168013,0.7909959031582025
0.06324690580368042,0.9222536348949919,0.749394184168013,0.7909959031582025
0.06323564052581787,0.9222536348949919,0.7497980613893377,0.7909959031582025
0.0631830096244812,0.9224555735056543,0.7497980613893377,0.7909959031582025
0.062885582447052,0.9224555735056543,0.7512116316639742,0.7909959031582025
0.06276455521583557,0.922859450726979,0.7512116316639742,0.7909959031582025
0.0626656711101532,0.922859450726979,0.7514135702746365,0.7909959031582025
0.0626358687877655,0.9230613893376414,0.7514135702746365,0.7909959031582025
0.06254547834396362,0.9230613893376414,0.7518174474959612,0.7909959031582025
0.062414348125457764,0.9234652665589661,0.7518174474959612,0.7909959031582025
0.06221795082092285,0.9234652665589661,0.7536348949919225,0.7909959031582025
0.06221094727516174,0.9236672051696284,0.7536348949919225,0.7909959031582025
0.062165528535842896,0.9236672051696284,0.7540387722132472,0.7909959031582025
0.0621342658996582,0.9238691437802908,0.7540387722132472,0.7909959031582025
0.06199377775192261,0.9238691437802908,0.7552504038772213,0.7909959031582025
0.06190606951713562,0.9246768982229402,0.7552504038772213,0.7909959031582025
0.06143501400947571,0.9246768982229402,0.7568659127625202,0.7909959031582025
0.06138697266578674,0.9248788368336026,0.7568659127625202,0.7909959031582025
0.06120094656944275,0.9248788368336026,0.7572697899838449,0.7909959031582025
0.06105327606201172,0.925686591276252,0.7572697899838449,0.7909959031582025
0.06089887022972107,0.925686591276252,0.7584814216478191,0.7909959031582025
0.06089287996292114,0.9258885298869144,0.7584814216478191,0.7909959031582025
0.06085854768753052,0.9258885298869144,0.7586833602584814,0.7909959031582025
0.06082388758659363,0.9260904684975767,0.7586833602584814,0.7909959031582025
0.06049790978431702,0.9260904684975767,0.7596930533117933,0.7909959031582025
0.06044921278953552,0.9262924071082391,0.7596930533117933,0.7909959031582025
0.060236454010009766,0.9262924071082391,0.760702746365105,0.7909959031582025
0.060228824615478516,0.9264943457189014,0.760702746365105,0.7909959031582025
0.05974152684211731,0.9264943457189014,0.7629240710823909,0.7909959031582025
0.05958801507949829,0.9271001615508885,0.7629240710823909,0.7909959031582025
0.05947938561439514,0.9271001615508885,0.7639337641357028,0.7909959031582025
0.059148967266082764,0.927907915993538,0.7639337641357028,0.7909959031582025
0.05911871790885925,0.927907915993538,0.7641357027463651,0.7909959031582025
0.05908575654029846,0.9287156704361874,0.7641357027463651,0.7909959031582025
0.05882620811462402,0.9287156704361874,0.7651453957996769,0.7909959031582025
0.0587957501411438,0.9289176090468497,0.7651453957996769,0.7909959031582025
0.05818107724189758,0.9289176090468497,0.7669628432956381,0.7909959031582025
0.05816739797592163,0.9291195476575121,0.7669628432956381,0.7909959031582025
0.05805894732475281,0.9291195476575121,0.7679725363489499,0.7909959031582025
0.05804601311683655,0.9293214862681745,0.7679725363489499,0.7909959031582025
0.05795413255691528,0.9293214862681745,0.7687802907915994,0.7909959031582025
0.05793413519859314,0.9297253634894992,0.7687802907915994,0.7909959031582025
0.05787983536720276,0.9297253634894992,0.7691841680129241,0.7909959031582025
0.0578235387802124,0.9299273021001615,0.7691841680129241,0.7909959031582025
0.05743780732154846,0.9299273021001615,0.7703957996768982,0.7909959031582025
0.05738550424575806,0.9303311793214862,0.7703957996768982,0.7909959031582025
0.05717507004737854,0.9303311793214862,0.7712035541195477,0.7909959031582025
0.05712434649467468,0.9305331179321487,0.7712035541195477,0.7909959031582025
0.05710241198539734,0.9305331179321487,0.7716074313408724,0.7909959031582025
0.056849896907806396,0.931340872374798,0.7716074313408724,0.7909959031582025
0.05665701627731323,0.931340872374798,0.7728190630048465,0.7909959031582025
0.056621938943862915,0.9315428109854604,0.7728190630048465,0.7909959031582025
0.05643078684806824,0.9315428109854604,0.7732229402261712,0.7909959031582025
0.05641821026802063,0.9317447495961227,0.7732229402261712,0.7909959031582025
0.05628088116645813,0.9317447495961227,0.7746365105008077,0.7909959031582025
0.056214869022369385,0.9319466882067852,0.7746365105008077,0.7909959031582025
0.05616813898086548,0.9319466882067852,0.7754442649434572,0.7909959031582025
0.05608299374580383,0.9321486268174475,0.7754442649434572,0.7909959031582025
0.05593493580818176,0.9321486268174475,0.7760500807754442,0.7909959031582025
0.05589398741722107,0.9323505654281099,0.7760500807754442,0.7909959031582025
0.05564728379249573,0.9323505654281099,0.7766558966074314,0.7909959031582025
0.05557906627655029,0.9325525040387722,0.7766558966074314,0.7909959031582025
0.05541634559631348,0.9325525040387722,0.7790791599353797,0.7909959031582025
0.05541148781776428,0.932956381260097,0.7790791599353797,0.7909959031582025
0.055408596992492676,0.932956381260097,0.7794830371567044,0.7909959031582025
0.05533701181411743,0.9333602584814217,0.7794830371567044,0.7909959031582025
0.05492812395095825,0.9333602584814217,0.7802907915993538,0.7909959031582025
0.054822444915771484,0.9337641357027464,0.7802907915993538,0.7909959031582025
0.054744571447372437,0.9337641357027464,0.7813004846526656,0.7909959031582025
0.05463060736656189,0.9339660743134087,0.7813004846526656,0.7909959031582025
0.054425209760665894,0.9339660743134087,0.782108239095315,0.7909959031582025
0.05437716841697693,0.934168012924071,0.782108239095315,0.7909959031582025
0.05423244833946228,0.934168012924071,0.7829159935379645,0.7909959031582025
0.054198890924453735,0.9343699515347335,0.7829159935379645,0.7909959031582025
0.05409368872642517,0.9343699515347335,0.7835218093699515,0.7909959031582025
0.05407610535621643,0.9347738287560582,0.7835218093699515,0.7909959031582025
0.05400237441062927,0.9347738287560582,0.7839256865912763,0.7909959031582025
0.05397224426269531,0.9349757673667205,0.7839256865912763,0.7909959031582025
0.053902506828308105,0.9349757673667205,0.7847334410339257,0.7909959031582025
0.05388560891151428,0.9351777059773829,0.7847334410339257,0.7909959031582025
0.05380779504776001,0.9351777059773829,0.784935379644588,0.7909959031582025
0.05378541350364685,0.9355815831987075,0.784935379644588,0.7909959031582025
0.053144484758377075,0.9355815831987075,0.787156704361874,0.7909959031582025
0.05307823419570923,0.93578352180937,0.787156704361874,0.7909959031582025
0.05294349789619446,0.93578352180937,0.7875605815831987,0.7909959031582025
0.052902400493621826,0.9359854604200323,0.7875605815831987,0.7909959031582025
0.0526810884475708,0.9359854604200323,0.7883683360258481,0.7909959031582025
0.05267518758773804,0.9361873990306947,0.7883683360258481,0.7909959031582025
0.052609145641326904,0.9361873990306947,0.7889741518578353,0.7909959031582025
0.052584439516067505,0.9365912762520194,0.7889741518578353,0.7909959031582025
0.05250146985054016,0.9365912762520194,0.7895799676898223,0.7909959031582025
0.05238655209541321,0.9367932148626817,0.7895799676898223,0.7909959031582025
0.05228415131568909,0.9367932148626817,0.7905896607431341,0.7909959031582025
0.052272677421569824,0.9369951534733441,0.7905896607431341,0.7909959031582025
0.05200159549713135,0.9369951534733441,0.7928109854604201,0.7909959031582025
0.051972538232803345,0.9371970920840065,0.7928109854604201,0.7909959031582025
0.051927387714385986,0.9371970920840065,0.7930129240710824,0.7909959031582025
0.051919758319854736,0.9373990306946688,0.7930129240710824,0.7909959031582025
0.051755279302597046,0.9373990306946688,0.7938206785137318,0.7909959031582025
0.05173724889755249,0.9378029079159935,0.7938206785137318,0.7909959031582025
0.051719844341278076,0.9378029079159935,0.7940226171243941,0.7909959031582025
0.051671504974365234,0.9382067851373183,0.7940226171243941,0.7909959031582025
0.0516660213470459,0.9382067851373183,0.7942245557350566,0.7909959031582025
0.05165809392929077,0.9384087237479806,0.7942245557350566,0.7909959031582025
0.05154713988304138,0.9384087237479806,0.7946284329563813,0.7909959031582025
0.05146634578704834,0.938610662358643,0.7946284329563813,0.7909959031582025
0.05135071277618408,0.938610662358643,0.7952342487883683,0.7909959031582025
0.05133989453315735,0.9388126009693053,0.7952342487883683,0.7909959031582025
0.05132672190666199,0.9388126009693053,0.7954361873990307,0.7909959031582025
0.051288455724716187,0.9390145395799677,0.7954361873990307,0.7909959031582025
0.051149725914001465,0.9390145395799677,0.7962439418416801,0.7909959031582025
0.05114302039146423,0.93921647819063,0.7962439418416801,0.7909959031582025
0.0510026216506958,0.93921647819063,0.7972536348949919,0.7909959031582025
0.05092999339103699,0.9396203554119548,0.7972536348949919,0.7909959031582025
0.05076757073402405,0.9396203554119548,0.7976575121163166,0.7909959031582025
0.05074670910835266,0.9400242326332795,0.7976575121163166,0.7909959031582025
0.05062389373779297,0.9400242326332795,0.7986672051696284,0.7909959031582025
0.050608426332473755,0.9402261712439418,0.7986672051696284,0.7909959031582025
0.050499677658081055,0.9402261712439418,0.7992730210016155,0.7909959031582025
0.050462692975997925,0.9406300484652665,0.7992730210016155,0.7909959031582025
0.05038955807685852,0.9406300484652665,0.7996768982229402,0.7909959031582025
0.05038830637931824,0.940831987075929,0.7996768982229402,0.7909959031582025
0.05032965540885925,0.940831987075929,0.8004846526655897,0.7909959031582025
0.05023631453514099,0.9410339256865913,0.8004846526655897,0.7909959031582025
0.04994747042655945,0.9410339256865913,0.8016962843295639,0.7909959031582025
0.049926042556762695,0.941437802907916,0.8016962843295639,0.7909959031582025
0.04984259605407715,0.941437802907916,0.8018982229402262,0.7909959031582025
0.04974046349525452,0.9416397415185783,0.8018982229402262,0.7909959031582025
0.04973772168159485,0.9416397415185783,0.8021001615508885,0.7909959031582025
0.049612730741500854,0.9418416801292407,0.8021001615508885,0.7909959031582025
0.04906556010246277,0.9418416801292407,0.8043214862681745,0.7909959031582025
0.04894980788230896,0.9422455573505655,0.8043214862681745,0.7909959031582025
0.048797547817230225,0.9422455573505655,0.8047253634894992,0.7909959031582025
0.04869243502616882,0.9424474959612278,0.8047253634894992,0.7909959031582025
0.04862526059150696,0.9424474959612278,0.8051292407108239,0.7909959031582025
0.048590779304504395,0.9426494345718901,0.8051292407108239,0.7909959031582025
0.04833066463470459,0.9426494345718901,0.8061389337641357,0.7909959031582025
0.048212796449661255,0.9428513731825525,0.8061389337641357,0.7909959031582025
0.048170238733291626,0.9428513731825525,0.8065428109854604,0.7909959031582025
0.04808327555656433,0.9432552504038773,0.8065428109854604,0.7909959031582025
0.04801681637763977,0.9432552504038773,0.8069466882067852,0.7909959031582025
0.047980934381484985,0.9434571890145396,0.8069466882067852,0.7909959031582025
0.047887712717056274,0.9434571890145396,0.8073505654281099,0.7909959031582025
0.04786190390586853,0.943659127625202,0.8073505654281099,0.7909959031582025
0.04785403609275818,0.943659127625202,0.8075525040387722,0.7909959031582025
0.047759830951690674,0.9440630048465266,0.8075525040387722,0.7909959031582025
0.04731041193008423,0.9440630048465266,0.8093699515347335,0.7909959031582025
0.047308266162872314,0.944264943457189,0.8093699515347335,0.7909959031582025
0.04725322127342224,0.944264943457189,0.8095718901453958,0.7909959031582025
0.04723164439201355,0.9444668820678513,0.8095718901453958,0.7909959031582025
0.0472167432308197,0.9444668820678513,0.8097738287560582,0.7909959031582025
0.047192126512527466,0.9448707592891761,0.8097738287560582,0.7909959031582025
0.04698839783668518,0.9448707592891761,0.811389337641357,0.7909959031582025
0.04694324731826782,0.9450726978998385,0.811389337641357,0.7909959031582025
0.046330779790878296,0.9450726978998385,0.8140145395799677,0.7909959031582025
0.046323567628860474,0.9452746365105008,0.8140145395799677,0.7909959031582025
0.046300679445266724,0.9452746365105008,0.8144184168012925,0.7909959031582025
0.0462249219417572,0.9454765751211631,0.8144184168012925,0.7909959031582025
0.045555710792541504,0.9454765751211631,0.817043618739903,0.7909959031582025
0.04548254609107971,0.9460823909531503,0.817043618739903,0.7909959031582025
0.04542118310928345,0.9460823909531503,0.8174474959612278,0.7909959031582025
0.04526528716087341,0.9462843295638126,0.8174474959612278,0.7909959031582025
0.0452522337436676,0.9462843295638126,0.8176494345718901,0.7909959031582025
0.04521140456199646,0.946486268174475,0.8176494345718901,0.7909959031582025
0.045069485902786255,0.946486268174475,0.8188610662358643,0.7909959031582025
0.04491177201271057,0.9468901453957996,0.8188610662358643,0.7909959031582025
0.0447562038898468,0.9468901453957996,0.8196688206785138,0.7909959031582025
0.044733136892318726,0.947092084006462,0.8196688206785138,0.7909959031582025
0.044373780488967896,0.947092084006462,0.8224959612277868,0.7909959031582025
0.044221967458724976,0.9472940226171244,0.8224959612277868,0.7909959031582025
0.043808192014694214,0.9472940226171244,0.8249192245557351,0.7909959031582025
0.04375627636909485,0.9474959612277868,0.8249192245557351,0.7909959031582025
0.04372143745422363,0.9474959612277868,0.8251211631663974,0.7909959031582025
0.043713390827178955,0.9476978998384491,0.8251211631663974,0.7909959031582025
0.043491095304489136,0.9476978998384491,0.8261308562197092,0.7909959031582025
0.04347673058509827,0.9478998384491115,0.8261308562197092,0.7909959031582025
0.04343754053115845,0.9478998384491115,0.8263327948303716,0.7909959031582025
0.04336434602737427,0.9481017770597738,0.8263327948303716,0.7909959031582025
0.043284595012664795,0.9481017770597738,0.8267366720516963,0.7909959031582025
0.04328069090843201,0.9485056542810986,0.8267366720516963,0.7909959031582025
0.04299250245094299,0.9485056542810986,0.8285541195476576,0.7909959031582025
0.04298701882362366,0.9487075928917609,0.8285541195476576,0.7909959031582025
0.04289436340332031,0.9487075928917609,0.8293618739903069,0.7909959031582025
0.04288867115974426,0.9489095315024233,0.8293618739903069,0.7909959031582025
0.04260694980621338,0.9489095315024233,0.8299676898222941,0.7909959031582025
0.042548924684524536,0.9491114701130856,0.8299676898222941,0.7909959031582025
0.04252314567565918,0.9491114701130856,0.8301696284329564,0.7909959031582025
0.042451053857803345,0.949313408723748,0.8301696284329564,0.7909959031582025
0.0423550009727478,0.949313408723748,0.8311793214862682,0.7909959031582025
0.04231923818588257,0.9495153473344103,0.8311793214862682,0.7909959031582025
0.04224810004234314,0.9495153473344103,0.8313812600969306,0.7909959031582025
0.04221126437187195,0.9499192245557351,0.8313812600969306,0.7909959031582025
0.04211997985839844,0.9499192245557351,0.8319870759289176,0.7909959031582025
0.04200780391693115,0.9503231017770598,0.8319870759289176,0.7909959031582025
0.041989028453826904,0.9503231017770598,0.8321890145395799,0.7909959031582025
0.041964322328567505,0.9505250403877221,0.8321890145395799,0.7909959031582025
0.04195672273635864,0.9505250403877221,0.8323909531502424,0.7909959031582025
0.04194962978363037,0.9507269789983845,0.8323909531502424,0.7909959031582025
0.04163900017738342,0.9507269789983845,0.8344103392568659,0.7909959031582025
0.04157093167304993,0.9509289176090469,0.8344103392568659,0.7909959031582025
0.04144123196601868,0.9509289176090469,0.8352180936995154,0.7909959031582025
0.041431695222854614,0.9511308562197092,0.8352180936995154,0.7909959031582025
0.041269779205322266,0.9511308562197092,0.8356219709208401,0.7909959031582025
0.04126808047294617,0.9513327948303716,0.8356219709208401,0.7909959031582025
0.04126030206680298,0.9513327948303716,0.8360258481421647,0.7909959031582025
0.041219502687454224,0.9517366720516963,0.8360258481421647,0.7909959031582025
0.04111313819885254,0.9517366720516963,0.8368336025848142,0.7909959031582025
0.04108336567878723,0.9519386106623586,0.8368336025848142,0.7909959031582025
0.04103627800941467,0.9519386106623586,0.8374394184168013,0.7909959031582025
0.04090586304664612,0.9523424878836834,0.8374394184168013,0.7909959031582025
0.04075494408607483,0.9523424878836834,0.8382471728594507,0.7909959031582025
0.040734440088272095,0.9525444264943457,0.8382471728594507,0.7909959031582025
0.0402754545211792,0.9525444264943457,0.840064620355412,0.7909959031582025
0.04019272327423096,0.9527463651050081,0.840064620355412,0.7909959031582025
0.0399494469165802,0.9527463651050081,0.840670436187399,0.7909959031582025
0.0398993194103241,0.9529483037156704,0.840670436187399,0.7909959031582025
0.039881885051727295,0.9529483037156704,0.8408723747980614,0.7909959031582025
0.03954160213470459,0.9539579967689822,0.8408723747980614,0.7909959031582025
0.0394381582736969,0.9539579967689822,0.8414781906300485,0.7909959031582025
0.03940272331237793,0.9541599353796446,0.8414781906300485,0.7909959031582025
0.039159178733825684,0.9541599353796446,0.842891760904685,0.7909959031582025
0.039117127656936646,0.9543618739903069,0.842891760904685,0.7909959031582025
0.039101630449295044,0.9543618739903069,0.8430936995153473,0.7909959031582025
0.03906816244125366,0.9547657512116317,0.8430936995153473,0.7909959031582025
0.039015889167785645,0.9547657512116317,0.843497576736672,0.7909959031582025
0.038963764905929565,0.9551696284329564,0.843497576736672,0.7909959031582025
0.03854605555534363,0.9551696284329564,0.8453150242326333,0.7909959031582025
0.03832566738128662,0.9553715670436187,0.8453150242326333,0.7909959031582025
0.038184911012649536,0.9553715670436187,0.846324717285945,0.7909959031582025
0.038160860538482666,0.9555735056542811,0.846324717285945,0.7909959031582025
0.03759536147117615,0.9555735056542811,0.8481421647819063,0.7909959031582025
0.037549883127212524,0.9559773828756059,0.8481421647819063,0.7909959031582025
0.037329256534576416,0.9559773828756059,0.8489499192245558,0.7909959031582025
0.03724294900894165,0.9565831987075929,0.8489499192245558,0.7909959031582025
0.03710705041885376,0.9565831987075929,0.8497576736672051,0.7909959031582025
0.03705957531929016,0.9567851373182552,0.8497576736672051,0.7909959031582025
0.037006676197052,0.9567851373182552,0.8503634894991923,0.7909959031582025
0.036972612142562866,0.9569870759289176,0.8503634894991923,0.7909959031582025
0.03681665658950806,0.9569870759289176,0.8511712439418416,0.7909959031582025
0.03680875897407532,0.9571890145395799,0.8511712439418416,0.7909959031582025
0.0366082489490509,0.9571890145395799,0.8517770597738288,0.7909959031582025
0.03657850623130798,0.9573909531502424,0.8517770597738288,0.7909959031582025
0.03625410795211792,0.9573909531502424,0.8529886914378029,0.7909959031582025
0.036044418811798096,0.9577948303715671,0.8529886914378029,0.7909959031582025
0.03594115376472473,0.9577948303715671,0.8537964458804523,0.7909959031582025
0.035896360874176025,0.9579967689822294,0.8537964458804523,0.7909959031582025
0.035656899213790894,0.9579967689822294,0.8554119547657512,0.7909959031582025
0.035621047019958496,0.9581987075928917,0.8554119547657512,0.7909959031582025
0.03559666872024536,0.9581987075928917,0.8556138933764136,0.7909959031582025
0.03556892275810242,0.9584006462035541,0.8556138933764136,0.7909959031582025
0.03529521822929382,0.9584006462035541,0.8570274636510501,0.7909959031582025
0.035279035568237305,0.9586025848142165,0.8570274636510501,0.7909959031582025
0.035260915756225586,0.9586025848142165,0.8574313408723748,0.7909959031582025
0.0352245569229126,0.9588045234248789,0.8574313408723748,0.7909959031582025
0.03519105911254883,0.9588045234248789,0.8578352180936996,0.7909959031582025
0.035189419984817505,0.9590064620355412,0.8578352180936996,0.7909959031582025
0.034610211849212646,0.9590064620355412,0.8594507269789984,0.7909959031582025
0.03452104330062866,0.9592084006462036,0.8594507269789984,0.7909959031582025
0.034276217222213745,0.9592084006462036,0.8602584814216478,0.7909959031582025
0.034255027770996094,0.9594103392568659,0.8602584814216478,0.7909959031582025
0.03424352407455444,0.9594103392568659,0.8604604200323102,0.7909959031582025
0.034130990505218506,0.9598142164781907,0.8604604200323102,0.7909959031582025
0.03385525941848755,0.9598142164781907,0.8616720516962844,0.7909959031582025
0.03368586301803589,0.960016155088853,0.8616720516962844,0.7909959031582025
0.033671945333480835,0.960016155088853,0.8620759289176091,0.7909959031582025
0.033641666173934937,0.9604200323101777,0.8620759289176091,0.7909959031582025
0.032959580421447754,0.9604200323101777,0.864297253634895,0.7909959031582025
0.03288310766220093,0.9606219709208401,0.864297253634895,0.7909959031582025
0.03278475999832153,0.9606219709208401,0.8649030694668821,0.7909959031582025
0.03267022967338562,0.9610258481421647,0.8649030694668821,0.7909959031582025
0.03244251012802124,0.9610258481421647,0.8663166397415186,0.7909959031582025
0.03235325217247009,0.9616316639741519,0.8663166397415186,0.7909959031582025
0.031460732221603394,0.9616316639741519,0.8701534733441034,0.7909959031582025
0.03145396709442139,0.9618336025848142,0.8701534733441034,0.7909959031582025
0.03137049078941345,0.9618336025848142,0.8709612277867528,0.7909959031582025
0.031260669231414795,0.9620355411954766,0.8709612277867528,0.7909959031582025
0.030951857566833496,0.9620355411954766,0.8725767366720517,0.7909959031582025
0.03088971972465515,0.9624394184168013,0.8725767366720517,0.7909959031582025
0.030814945697784424,0.9624394184168013,0.872778675282714,0.7909959031582025
0.03077426552772522,0.9626413570274637,0.872778675282714,0.7909959031582025
0.030706822872161865,0.9626413570274637,0.8729806138933764,0.7909959031582025
0.03069862723350525,0.962843295638126,0.8729806138933764,0.7909959031582025
0.030570536851882935,0.962843295638126,0.8739903069466882,0.7909959031582025
0.030559539794921875,0.9630452342487884,0.8739903069466882,0.7909959031582025
0.030362635850906372,0.9630452342487884,0.875605815831987,0.7909959031582025
0.03030836582183838,0.9632471728594507,0.875605815831987,0.7909959031582025
0.03029811382293701,0.9632471728594507,0.8758077544426495,0.7909959031582025
0.030288100242614746,0.9634491114701131,0.8758077544426495,0.7909959031582025
0.030285537242889404,0.9634491114701131,0.8760096930533118,0.7909959031582025
0.030197471380233765,0.9636510500807755,0.8760096930533118,0.7909959031582025
0.030014127492904663,0.9636510500807755,0.8770193861066236,0.7909959031582025
0.029944509267807007,0.9638529886914378,0.8770193861066236,0.7909959031582025
0.0298997163772583,0.9638529886914378,0.877827140549273,0.7909959031582025
0.029892027378082275,0.9640549273021002,0.877827140549273,0.7909959031582025
0.029641538858413696,0.9640549273021002,0.8798465266558966,0.7909959031582025
0.029623568058013916,0.9642568659127625,0.8798465266558966,0.7909959031582025
0.029298067092895508,0.9642568659127625,0.8814620355411955,0.7909959031582025
0.02926596999168396,0.9644588045234249,0.8814620355411955,0.7909959031582025
0.028947532176971436,0.9644588045234249,0.8832794830371568,0.7909959031582025
0.028779298067092896,0.9648626817447497,0.8832794830371568,0.7909959031582025
0.02859508991241455,0.9648626817447497,0.8840872374798061,0.7909959031582025
0.02859365940093994,0.965064620355412,0.8840872374798061,0.7909959031582025
0.028470754623413086,0.965064620355412,0.8842891760904685,0.7909959031582025
0.028464317321777344,0.9652665589660743,0.8842891760904685,0.7909959031582025
0.028455376625061035,0.9652665589660743,0.8844911147011308,0.7909959031582025
0.028423845767974854,0.9654684975767367,0.8844911147011308,0.7909959031582025
0.028362572193145752,0.9654684975767367,0.8850969305331179,0.7909959031582025
0.02830258011817932,0.965670436187399,0.8850969305331179,0.7909959031582025
0.02808159589767456,0.965670436187399,0.8861066235864298,0.7909959031582025
0.02805018424987793,0.9658723747980614,0.8861066235864298,0.7909959031582025
0.028013616800308228,0.9658723747980614,0.8865105008077544,0.7909959031582025
0.02798140048980713,0.9660743134087237,0.8865105008077544,0.7909959031582025
0.027871757745742798,0.9660743134087237,0.8871163166397416,0.7909959031582025
0.027866989374160767,0.9662762520193862,0.8871163166397416,0.7909959031582025
0.027676135301589966,0.9662762520193862,0.8879240710823909,0.7909959031582025
0.027536243200302124,0.9664781906300485,0.8879240710823909,0.7909959031582025
0.02739444375038147,0.9664781906300485,0.8885298869143781,0.7909959031582025
0.027393966913223267,0.9666801292407108,0.8885298869143781,0.7909959031582025
0.027163386344909668,0.9666801292407108,0.8891357027463651,0.7909959031582025
0.027119219303131104,0.9668820678513732,0.8891357027463651,0.7909959031582025
0.026928573846817017,0.9668820678513732,0.8903473344103393,0.7909959031582025
0.026915699243545532,0.9670840064620355,0.8903473344103393,0.7909959031582025
0.02687278389930725,0.9670840064620355,0.8905492730210016,0.7909959031582025
0.026725172996520996,0.9674878836833603,0.8905492730210016,0.7909959031582025
0.026661545038223267,0.9674878836833603,0.8907512116316639,0.7909959031582025
0.02659282088279724,0.9676898222940227,0.8907512116316639,0.7909959031582025
0.02652791142463684,0.9676898222940227,0.8915589660743134,0.7909959031582025
0.026500046253204346,0.967891760904685,0.8915589660743134,0.7909959031582025
0.02608397603034973,0.967891760904685,0.8927705977382876,0.7909959031582025
0.0260564386844635,0.9680936995153473,0.8927705977382876,0.7909959031582025
0.026027828454971313,0.9680936995153473,0.8931744749596123,0.7909959031582025
0.02600964903831482,0.9682956381260097,0.8931744749596123,0.7909959031582025
0.02593982219696045,0.9682956381260097,0.893578352180937,0.7909959031582025
0.025893747806549072,0.9686995153473344,0.893578352180937,0.7909959031582025
0.025740116834640503,0.9686995153473344,0.8949919224555735,0.7909959031582025
0.02571609616279602,0.9689014539579968,0.8949919224555735,0.7909959031582025
0.025713682174682617,0.9689014539579968,0.8951938610662359,0.7909959031582025
0.025684714317321777,0.9691033925686591,0.8951938610662359,0.7909959031582025
0.02562609314918518,0.9691033925686591,0.8957996768982229,0.7909959031582025
0.025532633066177368,0.9695072697899838,0.8957996768982229,0.7909959031582025
0.025305181741714478,0.9695072697899838,0.8976171243941842,0.7909959031582025
0.025256842374801636,0.9699111470113085,0.8976171243941842,0.7909959031582025
0.025183051824569702,0.9699111470113085,0.8978190630048465,0.7909959031582025
0.025151461362838745,0.970113085621971,0.8978190630048465,0.7909959031582025
0.025119692087173462,0.970113085621971,0.8980210016155089,0.7909959031582025
0.025108635425567627,0.9703150242326333,0.8980210016155089,0.7909959031582025
0.025068461894989014,0.9703150242326333,0.8982229402261712,0.7909959031582025
0.024990051984786987,0.9705169628432956,0.8982229402261712,0.7909959031582025
0.02477407455444336,0.9705169628432956,0.8988287560581584,0.7909959031582025
0.024671286344528198,0.970718901453958,0.8988287560581584,0.7909959031582025
0.02467024326324463,0.970718901453958,0.8990306946688207,0.7909959031582025
0.024622470140457153,0.9709208400646203,0.8990306946688207,0.7909959031582025
0.024563848972320557,0.9709208400646203,0.8996365105008077,0.7909959031582025
0.024534672498703003,0.9711227786752827,0.8996365105008077,0.7909959031582025
0.024475902318954468,0.9711227786752827,0.9000403877221325,0.7909959031582025
0.024440258741378784,0.9715266558966075,0.9000403877221325,0.7909959031582025
0.02422410249710083,0.9715266558966075,0.9016558966074314,0.7909959031582025
0.02419215440750122,0.9717285945072698,0.9016558966074314,0.7909959031582025
0.0240134596824646,0.9717285945072698,0.9028675282714055,0.7909959031582025
0.023961156606674194,0.9719305331179321,0.9028675282714055,0.7909959031582025
0.02392861247062683,0.9719305331179321,0.9032714054927302,0.7909959031582025
0.023904025554656982,0.9721324717285945,0.9032714054927302,0.7909959031582025
0.02360290288925171,0.9721324717285945,0.9046849757673667,0.7909959031582025
0.02358609437942505,0.9723344103392568,0.9046849757673667,0.7909959031582025
0.02341344952583313,0.9723344103392568,0.9069063004846527,0.7909959031582025
0.023294538259506226,0.9727382875605816,0.9069063004846527,0.7909959031582025
0.023162931203842163,0.9727382875605816,0.9075121163166397,0.7909959031582025
0.023035109043121338,0.9731421647819063,0.9075121163166397,0.7909959031582025
0.02270674705505371,0.9731421647819063,0.9085218093699515,0.7909959031582025
0.02265167236328125,0.9733441033925686,0.9085218093699515,0.7909959031582025
0.022488564252853394,0.9733441033925686,0.909329563812601,0.7909959031582025
0.022442132234573364,0.973546042003231,0.909329563812601,0.7909959031582025
0.022173762321472168,0.973546042003231,0.9111470113085622,0.7909959031582025
0.022141754627227783,0.9737479806138933,0.9111470113085622,0.7909959031582025
0.0218791663646698,0.9737479806138933,0.9125605815831987,0.7909959031582025
0.02165856957435608,0.9743537964458805,0.9125605815831987,0.7909959031582025
0.021595269441604614,0.9743537964458805,0.9133683360258481,0.7909959031582025
0.021578580141067505,0.9745557350565428,0.9133683360258481,0.7909959031582025
0.021403342485427856,0.9745557350565428,0.9139741518578353,0.7909959031582025
0.021392464637756348,0.9747576736672051,0.9139741518578353,0.7909959031582025
0.021384388208389282,0.9747576736672051,0.9141760904684976,0.7909959031582025
0.021284431219100952,0.9751615508885298,0.9141760904684976,0.7909959031582025
0.020954906940460205,0.9751615508885298,0.9155896607431341,0.7909959031582025
0.02092394232749939,0.9755654281098546,0.9155896607431341,0.7909959031582025
0.02078273892402649,0.9755654281098546,0.9163974151857835,0.7909959031582025
0.020780116319656372,0.975767366720517,0.9163974151857835,0.7909959031582025
0.020686626434326172,0.975767366720517,0.9168012924071083,0.7909959031582025
0.0205630362033844,0.9761712439418416,0.9168012924071083,0.7909959031582025
0.02007576823234558,0.9761712439418416,0.9186187399030694,0.7909959031582025
0.02002274990081787,0.976373182552504,0.9186187399030694,0.7909959031582025
0.01990225911140442,0.976373182552504,0.9200323101777059,0.7909959031582025
0.019808828830718994,0.9765751211631664,0.9200323101777059,0.7909959031582025
0.01975429058074951,0.9765751211631664,0.9204361873990307,0.7909959031582025
0.019748210906982422,0.9767770597738288,0.9204361873990307,0.7909959031582025
0.01959162950515747,0.9767770597738288,0.9214458804523424,0.7909959031582025
0.01953524351119995,0.9769789983844911,0.9214458804523424,0.7909959031582025
0.019521266222000122,0.9769789983844911,0.9218497576736672,0.7909959031582025
0.019452214241027832,0.9771809369951535,0.9218497576736672,0.7909959031582025
0.019345998764038086,0.9771809369951535,0.9220516962843296,0.7909959031582025
0.019338518381118774,0.9773828756058158,0.9220516962843296,0.7909959031582025
0.01906725764274597,0.9773828756058158,0.922859450726979,0.7909959031582025
0.019059091806411743,0.9775848142164781,0.922859450726979,0.7909959031582025
0.0185987651348114,0.9775848142164781,0.9248788368336026,0.7909959031582025
0.01859709620475769,0.9777867528271406,0.9248788368336026,0.7909959031582025
0.018372774124145508,0.9777867528271406,0.9264943457189014,0.7909959031582025
0.018339604139328003,0.9779886914378029,0.9264943457189014,0.7909959031582025
0.018167585134506226,0.9779886914378029,0.9271001615508885,0.7909959031582025
0.018167078495025635,0.9781906300484653,0.9271001615508885,0.7909959031582025
0.017865777015686035,0.9781906300484653,0.927907915993538,0.7909959031582025
0.01780030131340027,0.9783925686591276,0.927907915993538,0.7909959031582025
0.017184168100357056,0.9783925686591276,0.9303311793214862,0.7909959031582025
0.017165035009384155,0.97859450726979,0.9303311793214862,0.7909959031582025
0.016850441694259644,0.97859450726979,0.9319466882067852,0.7909959031582025
0.016843974590301514,0.9787964458804523,0.9319466882067852,0.7909959031582025
0.016323059797286987,0.9787964458804523,0.9337641357027464,0.7909959031582025
0.016211390495300293,0.9792003231017771,0.9337641357027464,0.7909959031582025
0.01589462161064148,0.9792003231017771,0.9359854604200323,0.7909959031582025
0.015862226486206055,0.9794022617124394,0.9359854604200323,0.7909959031582025
0.015794962644577026,0.9794022617124394,0.9361873990306947,0.7909959031582025
0.015782296657562256,0.9796042003231018,0.9361873990306947,0.7909959031582025
0.015668123960494995,0.9796042003231018,0.9369951534733441,0.7909959031582025
0.01563352346420288,0.9798061389337641,0.9369951534733441,0.7909959031582025
0.015577256679534912,0.9798061389337641,0.9371970920840065,0.7909959031582025
0.015520334243774414,0.9800080775444265,0.9371970920840065,0.7909959031582025
0.015519052743911743,0.9800080775444265,0.9373990306946688,0.7909959031582025
0.01548779010772705,0.9802100161550888,0.9373990306946688,0.7909959031582025
0.015377461910247803,0.9802100161550888,0.9380048465266559,0.7909959031582025
0.015377163887023926,0.9804119547657512,0.9380048465266559,0.7909959031582025
0.015159785747528076,0.9804119547657512,0.9390145395799677,0.7909959031582025
0.015157341957092285,0.9806138933764136,0.9390145395799677,0.7909959031582025
0.015030771493911743,0.9806138933764136,0.9396203554119548,0.7909959031582025
0.015021443367004395,0.9808158319870759,0.9396203554119548,0.7909959031582025
0.015000492334365845,0.9808158319870759,0.9398222940226171,0.7909959031582025
0.014856815338134766,0.9812197092084006,0.9398222940226171,0.7909959031582025
0.0147896409034729,0.9812197092084006,0.9400242326332795,0.7909959031582025
0.01476365327835083,0.981421647819063,0.9400242326332795,0.7909959031582025
0.0146617591381073,0.981421647819063,0.9404281098546042,0.7909959031582025
0.014656752347946167,0.9816235864297254,0.9404281098546042,0.7909959031582025
0.014642030000686646,0.9816235864297254,0.9406300484652665,0.7909959031582025
0.014625996351242065,0.9818255250403877,0.9406300484652665,0.7909959031582025
0.014571011066436768,0.9818255250403877,0.9410339256865913,0.7909959031582025
0.014534026384353638,0.9820274636510501,0.9410339256865913,0.7909959031582025
0.01437145471572876,0.9820274636510501,0.941437802907916,0.7909959031582025
0.014345109462738037,0.9822294022617124,0.941437802907916,0.7909959031582025
0.014324188232421875,0.9822294022617124,0.9416397415185783,0.7909959031582025
0.014308393001556396,0.9824313408723748,0.9416397415185783,0.7909959031582025
0.01379019021987915,0.9824313408723748,0.943659127625202,0.7909959031582025
0.013720542192459106,0.9826332794830371,0.943659127625202,0.7909959031582025
0.013508707284927368,0.9826332794830371,0.9444668820678513,0.7909959031582025
0.013500332832336426,0.9828352180936996,0.9444668820678513,0.7909959031582025
0.01349613070487976,0.9828352180936996,0.9446688206785138,0.7909959031582025
0.013494282960891724,0.9830371567043619,0.9446688206785138,0.7909959031582025
0.013398677110671997,0.9830371567043619,0.9448707592891761,0.7909959031582025
0.01338285207748413,0.9832390953150242,0.9448707592891761,0.7909959031582025
0.013227641582489014,0.9832390953150242,0.9456785137318255,0.7909959031582025
0.013125896453857422,0.9836429725363489,0.9456785137318255,0.7909959031582025
0.013092488050460815,0.9836429725363489,0.9460823909531503,0.7909959031582025
0.013056963682174683,0.9838449111470113,0.9460823909531503,0.7909959031582025
0.012801200151443481,0.9838449111470113,0.9466882067851373,0.7909959031582025
0.012746751308441162,0.9840468497576736,0.9466882067851373,0.7909959031582025
0.012655854225158691,0.9840468497576736,0.9472940226171244,0.7909959031582025
0.012648850679397583,0.9842487883683361,0.9472940226171244,0.7909959031582025
0.01256781816482544,0.9842487883683361,0.9478998384491115,0.7909959031582025
0.012503087520599365,0.9844507269789984,0.9478998384491115,0.7909959031582025
0.012448102235794067,0.9844507269789984,0.9481017770597738,0.7909959031582025
0.012419253587722778,0.9846526655896607,0.9481017770597738,0.7909959031582025
0.012417614459991455,0.9846526655896607,0.9483037156704361,0.7909959031582025
0.012410759925842285,0.9848546042003231,0.9483037156704361,0.7909959031582025
0.012188345193862915,0.9848546042003231,0.9501211631663974,0.7909959031582025
0.012021869421005249,0.9854604200323102,0.9501211631663974,0.7909959031582025
0.01197710633277893,0.9854604200323102,0.9503231017770598,0.7909959031582025
0.01190134882926941,0.9856623586429726,0.9503231017770598,0.7909959031582025
0.01157495379447937,0.9856623586429726,0.9515347334410339,0.7909959031582025
0.011465698480606079,0.9860662358642972,0.9515347334410339,0.7909959031582025
0.011340558528900146,0.9860662358642972,0.9519386106623586,0.7909959031582025
0.011326819658279419,0.9862681744749596,0.9519386106623586,0.7909959031582025
0.011208772659301758,0.9862681744749596,0.9529483037156704,0.7909959031582025
0.01114499568939209,0.9864701130856219,0.9529483037156704,0.7909959031582025
0.011009275913238525,0.9864701130856219,0.9533521809369951,0.7909959031582025
0.010946929454803467,0.9866720516962844,0.9533521809369951,0.7909959031582025
0.010761469602584839,0.9866720516962844,0.9541599353796446,0.7909959031582025
0.010702759027481079,0.9868739903069467,0.9541599353796446,0.7909959031582025
0.01060369610786438,0.9868739903069467,0.9543618739903069,0.7909959031582025
0.010600239038467407,0.9870759289176091,0.9543618739903069,0.7909959031582025
0.010542124509811401,0.9870759289176091,0.9549676898222941,0.7909959031582025
0.010405421257019043,0.9874798061389337,0.9549676898222941,0.7909959031582025
0.010392636060714722,0.9874798061389337,0.9551696284329564,0.7909959031582025
0.010376155376434326,0.9876817447495961,0.9551696284329564,0.7909959031582025
0.010285377502441406,0.9876817447495961,0.9553715670436187,0.7909959031582025
0.010260254144668579,0.9878836833602584,0.9553715670436187,0.7909959031582025
0.010021030902862549,0.9878836833602584,0.9561793214862682,0.7909959031582025
0.009957164525985718,0.9880856219709209,0.9561793214862682,0.7909959031582025
0.009659767150878906,0.9880856219709209,0.9588045234248789,0.7909959031582025
0.009652197360992432,0.9882875605815832,0.9588045234248789,0.7909959031582025
0.0093955397605896,0.9882875605815832,0.9596122778675282,0.7909959031582025
0.009320855140686035,0.9886914378029079,0.9596122778675282,0.7909959031582025
0.009227097034454346,0.9886914378029079,0.960016155088853,0.7909959031582025
0.009193480014801025,0.9888933764135702,0.960016155088853,0.7909959031582025
0.009188622236251831,0.9888933764135702,0.9602180936995154,0.7909959031582025
0.009178251028060913,0.989297253634895,0.9602180936995154,0.7909959031582025
0.009049952030181885,0.989297253634895,0.9608239095315024,0.7909959031582025
0.00898703932762146,0.9894991922455574,0.9608239095315024,0.7909959031582025
0.008896827697753906,0.9894991922455574,0.9614297253634895,0.7909959031582025
0.008887559175491333,0.9897011308562197,0.9614297253634895,0.7909959031582025
0.00881144404411316,0.9897011308562197,0.9620355411954766,0.7909959031582025
0.00878983736038208,0.9899030694668821,0.9620355411954766,0.7909959031582025
0.008512884378433228,0.9899030694668821,0.9638529886914378,0.7909959031582025
0.008250147104263306,0.9901050080775444,0.9638529886914378,0.7909959031582025
0.007822006940841675,0.9901050080775444,0.9662762520193862,0.7909959031582025
0.0077252984046936035,0.9903069466882067,0.9662762520193862,0.7909959031582025
0.007666409015655518,0.9903069466882067,0.9666801292407108,0.7909959031582025
0.007630795240402222,0.9905088852988692,0.9666801292407108,0.7909959031582025
0.007627278566360474,0.9905088852988692,0.9668820678513732,0.7909959031582025
0.007608175277709961,0.9907108239095315,0.9668820678513732,0.7909959031582025
0.007529467344284058,0.9907108239095315,0.9680936995153473,0.7909959031582025
0.007451057434082031,0.9909127625201939,0.9680936995153473,0.7909959031582025
0.007428467273712158,0.9909127625201939,0.9682956381260097,0.7909959031582025
0.007304549217224121,0.9913166397415186,0.9682956381260097,0.7909959031582025
0.007302582263946533,0.9913166397415186,0.968497576736672,0.7909959031582025
0.007249504327774048,0.9915185783521809,0.968497576736672,0.7909959031582025
0.006968259811401367,0.9915185783521809,0.970718901453958,0.7909959031582025
0.00691300630569458,0.9919224555735057,0.970718901453958,0.7909959031582025
0.006681889295578003,0.9919224555735057,0.9719305331179321,0.7909959031582025
0.0065555572509765625,0.992124394184168,0.9719305331179321,0.7909959031582025
0.006322324275970459,0.992124394184168,0.9733441033925686,0.7909959031582025
0.006315886974334717,0.9923263327948304,0.9733441033925686,0.7909959031582025
0.005969226360321045,0.9923263327948304,0.9751615508885298,0.7909959031582025
0.00595209002494812,0.9925282714054927,0.9751615508885298,0.7909959031582025
0.005903184413909912,0.9925282714054927,0.9755654281098546,0.7909959031582025
0.005897551774978638,0.9927302100161551,0.9755654281098546,0.7909959031582025
0.005854904651641846,0.9927302100161551,0.975767366720517,0.7909959031582025
0.00581127405166626,0.9929321486268174,0.975767366720517,0.7909959031582025
0.005442887544631958,0.9929321486268174,0.9769789983844911,0.7909959031582025
0.005425393581390381,0.9931340872374798,0.9769789983844911,0.7909959031582025
0.0053136348724365234,0.9931340872374798,0.9779886914378029,0.7909959031582025
0.005263537168502808,0.9935379644588045,0.9779886914378029,0.7909959031582025
0.0051940977573394775,0.9935379644588045,0.9783925686591276,0.7909959031582025
0.005173146724700928,0.9937399030694669,0.9783925686591276,0.7909959031582025
0.004996746778488159,0.9937399030694669,0.9792003231017771,0.7909959031582025
0.004911273717880249,0.9939418416801292,0.9792003231017771,0.7909959031582025
0.004584759473800659,0.9939418416801292,0.9804119547657512,0.7909959031582025
0.00455358624458313,0.9941437802907916,0.9804119547657512,0.7909959031582025
0.004339098930358887,0.9941437802907916,0.9816235864297254,0.7909959031582025
0.004275292158126831,0.994345718901454,0.9816235864297254,0.7909959031582025
0.004143506288528442,0.994345718901454,0.9832390953150242,0.7909959031582025
0.0041394829750061035,0.9945476575121163,0.9832390953150242,0.7909959031582025
0.003833770751953125,0.9945476575121163,0.9856623586429726,0.7909959031582025
0.0038186311721801758,0.9947495961227787,0.9856623586429726,0.7909959031582025
0.003777801990509033,0.9947495961227787,0.9858642972536349,0.7909959031582025
0.003751009702682495,0.9953554119547657,0.9858642972536349,0.7909959031582025
0.003657400608062744,0.9953554119547657,0.9862681744749596,0.7909959031582025
0.0035344958305358887,0.9959612277867528,0.9862681744749596,0.7909959031582025
0.00353124737739563,0.9959612277867528,0.9864701130856219,0.7909959031582025
0.003456026315689087,0.9963651050080775,0.9864701130856219,0.7909959031582025
0.0033922791481018066,0.9963651050080775,0.9866720516962844,0.7909959031582025
0.003270179033279419,0.9967689822294022,0.9866720516962844,0.7909959031582025
0.003208249807357788,0.9967689822294022,0.9868739903069467,0.7909959031582025
0.003127455711364746,0.9969709208400647,0.9868739903069467,0.7909959031582025
0.0029968619346618652,0.9969709208400647,0.9876817447495961,0.7909959031582025
0.0029323995113372803,0.9973747980613893,0.9876817447495961,0.7909959031582025
0.0027714967727661133,0.9973747980613893,0.9884894991922456,0.7909959031582025
0.002767413854598999,0.9975767366720517,0.9884894991922456,0.7909959031582025
0.002426445484161377,0.9975767366720517,0.9899030694668821,0.7909959031582025
0.002312183380126953,0.9979806138933764,0.9899030694668821,0.7909959031582025
0.0023079216480255127,0.9979806138933764,0.9901050080775444,0.7909959031582025
0.0022762417793273926,0.9981825525040388,0.9901050080775444,0.7909959031582025
0.0015348494052886963,0.9981825525040388,0.9929321486268174,0.7909959031582025
0.0014166533946990967,0.9983844911147012,0.9929321486268174,0.7909959031582025
0.0013277530670166016,0.9983844911147012,0.9933360258481422,0.7909959031582025
0.0013177692890167236,0.9985864297253635,0.9933360258481422,0.7909959031582025
0.0009146928787231445,0.9985864297253635,0.9955573505654282,0.7909959031582025
0.0008288919925689697,0.9989903069466882,0.9955573505654282,0.7909959031582025
0.0006333291530609131,0.9989903069466882,0.997172859450727,0.7909959031582025
0.0006318390369415283,0.9991922455573505,0.997172859450727,0.7909959031582025
0.0005100667476654053,0.9991922455573505,0.9983844911147012,0.7909959031582025
0.0003848075866699219,0.999394184168013,0.9983844911147012,0.7909959031582025
0.00030663609504699707,0.999394184168013,0.9987883683360258,0.7909959031582025
0.0002861320972442627,0.9995961227786753,0.9987883683360258,0.7909959031582025
0.0002383887767791748,0.9995961227786753,0.999394184168013,0.7909959031582025
0.00011840462684631348,1.0,0.999394184168013,0.7909959031582025
6.586313247680664e-06,1.0,1.0,0.7909959031582025


==> figures/data/fabrication/nl_0_5_roc_data.csv <==
threshold,TPR,FPR,AUROC
inf,0.0,0.0,0.9246800178319295
3.595353841781616,0.00020193861066235866,0.0,0.9246800178319295
1.544295072555542,0.1294426494345719,0.0,0.9246800178319295
1.5439095497131348,0.1294426494345719,0.00020193861066235866,0.9246800178319295
1.5350167751312256,0.13226978998384492,0.00020193861066235866,0.9246800178319295
1.5348401069641113,0.13226978998384492,0.0004038772213247173,0.9246800178319295
1.533926248550415,0.1332794830371567,0.0004038772213247173,0.9246800178319295
1.5337672233581543,0.1332794830371567,0.0006058158319870759,0.9246800178319295
1.4525349140167236,0.1611470113085622,0.0006058158319870759,0.9246800178319295
1.4519720077514648,0.1611470113085622,0.0008077544426494346,0.9246800178319295
1.4255638122558594,0.17265751211631664,0.0008077544426494346,0.9246800178319295
1.4248442649841309,0.17265751211631664,0.0010096930533117932,0.9246800178319295
1.4007067680358887,0.18295638126009692,0.0010096930533117932,0.9246800178319295
1.4007031917572021,0.18295638126009692,0.0012116316639741518,0.9246800178319295
1.385002613067627,0.19143780290791598,0.0012116316639741518,0.9246800178319295
1.384883165359497,0.19143780290791598,0.0014135702746365104,0.9246800178319295
1.346221923828125,0.20900646203554119,0.0014135702746365104,0.9246800178319295
1.3459572792053223,0.20900646203554119,0.0016155088852988692,0.9246800178319295
1.3267481327056885,0.21849757673667206,0.0016155088852988692,0.9246800178319295
1.3266525268554688,0.21849757673667206,0.0018174474959612278,0.9246800178319295
1.2975592613220215,0.23182552504038773,0.0018174474959612278,0.9246800178319295
1.297011375427246,0.23182552504038773,0.0020193861066235864,0.9246800178319295
1.2899978160858154,0.23566235864297252,0.0020193861066235864,0.9246800178319295
1.2896819114685059,0.23566235864297252,0.0022213247172859453,0.9246800178319295
1.2609548568725586,0.24676898222940227,0.0022213247172859453,0.9246800178319295
1.2587528228759766,0.24676898222940227,0.0024232633279483036,0.9246800178319295
1.230046033859253,0.260702746365105,0.0024232633279483036,0.9246800178319295
1.2298133373260498,0.260702746365105,0.0026252019386106625,0.9246800178319295
1.1893806457519531,0.2829159935379645,0.0026252019386106625,0.9246800178319295
1.1892857551574707,0.2829159935379645,0.002827140549273021,0.9246800178319295
1.1534450054168701,0.3051292407108239,0.002827140549273021,0.9246800178319295
1.153331995010376,0.3051292407108239,0.0030290791599353797,0.9246800178319295
1.090604305267334,0.34390145395799676,0.0030290791599353797,0.9246800178319295
1.0901174545288086,0.34390145395799676,0.0032310177705977385,0.9246800178319295
1.0795278549194336,0.34995961227786754,0.0032310177705977385,0.9246800178319295
1.079470157623291,0.34995961227786754,0.003432956381260097,0.9246800178319295
1.0733978748321533,0.3533925686591276,0.003432956381260097,0.9246800178319295
1.0730094909667969,0.3533925686591276,0.0036348949919224557,0.9246800178319295
1.06522798538208,0.3578352180936995,0.0036348949919224557,0.9246800178319295
1.0652234554290771,0.3578352180936995,0.003836833602584814,0.9246800178319295
1.064387559890747,0.35904684975767365,0.003836833602584814,0.9246800178319295
1.0643372535705566,0.35904684975767365,0.004038772213247173,0.9246800178319295
1.009737253189087,0.39579967689822293,0.004038772213247173,0.9246800178319295
1.0096724033355713,0.39579967689822293,0.004240710823909532,0.9246800178319295
0.9930334687232971,0.4081179321486268,0.004240710823909532,0.9246800178319295
0.9927975535392761,0.4081179321486268,0.0044426494345718905,0.9246800178319295
0.9920538067817688,0.4087237479806139,0.0044426494345718905,0.9246800178319295
0.9918834567070007,0.4087237479806139,0.0046445880452342485,0.9246800178319295
0.9735628962516785,0.42205169628432954,0.0046445880452342485,0.9246800178319295
0.9734790921211243,0.42205169628432954,0.004846526655896607,0.9246800178319295
0.9685133099555969,0.42649434571890144,0.004846526655896607,0.9246800178319295
0.9683875441551208,0.42649434571890144,0.005048465266558966,0.9246800178319295
0.964650571346283,0.4297253634894992,0.005048465266558966,0.9246800178319295
0.9643459916114807,0.4297253634894992,0.005250403877221325,0.9246800178319295
0.959144651889801,0.43376413570274636,0.005250403877221325,0.9246800178319295
0.9590604901313782,0.43376413570274636,0.005452342487883684,0.9246800178319295
0.9574610590934753,0.4355815831987076,0.005452342487883684,0.9246800178319295
0.9572660326957703,0.4355815831987076,0.005654281098546042,0.9246800178319295
0.9570066332817078,0.43598546042003233,0.005654281098546042,0.9246800178319295
0.9562047123908997,0.43598546042003233,0.0058562197092084005,0.9246800178319295
0.9524227976799011,0.4384087237479806,0.0058562197092084005,0.9246800178319295
0.9519605040550232,0.4384087237479806,0.006058158319870759,0.9246800178319295
0.9354544281959534,0.45012116316639744,0.006058158319870759,0.9246800178319295
0.9351878762245178,0.45012116316639744,0.006260096930533118,0.9246800178319295
0.9247204661369324,0.4573909531502423,0.006260096930533118,0.9246800178319295
0.9246892333030701,0.4573909531502423,0.006462035541195477,0.9246800178319295
0.9198020100593567,0.46001615508885296,0.006462035541195477,0.9246800178319295
0.9196974635124207,0.46001615508885296,0.006663974151857835,0.9246800178319295
0.9151859879493713,0.4624394184168013,0.006663974151857835,0.9246800178319295
0.9149159789085388,0.4624394184168013,0.006865912762520194,0.9246800178319295
0.9037310481071472,0.4717285945072698,0.006865912762520194,0.9246800178319295
0.9036048054695129,0.4717285945072698,0.0070678513731825526,0.9246800178319295
0.8946334719657898,0.4806138933764136,0.0070678513731825526,0.9246800178319295
0.894519031047821,0.4806138933764136,0.007269789983844911,0.9246800178319295
0.8943241238594055,0.48081583198707595,0.007269789983844911,0.9246800178319295
0.8943118453025818,0.48081583198707595,0.00747172859450727,0.9246800178319295
0.892227828502655,0.48263327948303714,0.00747172859450727,0.9246800178319295
0.892210066318512,0.48263327948303714,0.007673667205169628,0.9246800178319295
0.8834417462348938,0.4894991922455573,0.007673667205169628,0.9246800178319295
0.883053719997406,0.4894991922455573,0.007875605815831988,0.9246800178319295
0.8644742369651794,0.5024232633279483,0.007875605815831988,0.9246800178319295
0.8643065094947815,0.5024232633279483,0.008077544426494346,0.9246800178319295
0.8592025637626648,0.5064620355411955,0.008077544426494346,0.9246800178319295
0.8590535521507263,0.5064620355411955,0.008279483037156704,0.9246800178319295
0.8519334197044373,0.5113085621970921,0.008279483037156704,0.9246800178319295
0.8514755368232727,0.5113085621970921,0.008481421647819063,0.9246800178319295
0.8408209681510925,0.5191841680129241,0.008481421647819063,0.9246800178319295
0.8405910134315491,0.5191841680129241,0.008683360258481421,0.9246800178319295
0.8285406231880188,0.5290791599353797,0.008683360258481421,0.9246800178319295
0.8285179734230042,0.5290791599353797,0.008885298869143781,0.9246800178319295
0.8146283030509949,0.5373586429725363,0.008885298869143781,0.9246800178319295
0.8142004609107971,0.5373586429725363,0.009087237479806139,0.9246800178319295
0.7994276881217957,0.5464458804523424,0.009087237479806139,0.9246800178319295
0.7991785407066345,0.5464458804523424,0.009289176090468497,0.9246800178319295
0.7958789467811584,0.5488691437802908,0.009289176090468497,0.9246800178319295
0.795741617679596,0.5488691437802908,0.009491114701130857,0.9246800178319295
0.7922487854957581,0.5514943457189014,0.009491114701130857,0.9246800178319295
0.7920467257499695,0.5514943457189014,0.009693053311793215,0.9246800178319295
0.791208803653717,0.5525040387722132,0.009693053311793215,0.9246800178319295
0.7909496426582336,0.5525040387722132,0.009894991922455574,0.9246800178319295
0.7876542210578918,0.555735056542811,0.009894991922455574,0.9246800178319295
0.786848247051239,0.555735056542811,0.010096930533117932,0.9246800178319295
0.7831335663795471,0.5577544426494345,0.010096930533117932,0.9246800178319295
0.782724916934967,0.5577544426494345,0.01029886914378029,0.9246800178319295
0.7811138033866882,0.5589660743134087,0.01029886914378029,0.9246800178319295
0.7806794047355652,0.5589660743134087,0.01050080775444265,0.9246800178319295
0.7800411581993103,0.559168012924071,0.01050080775444265,0.9246800178319295
0.7797284722328186,0.559168012924071,0.010702746365105008,0.9246800178319295
0.7751516699790955,0.5626009693053312,0.010702746365105008,0.9246800178319295
0.7742688059806824,0.5626009693053312,0.010904684975767368,0.9246800178319295
0.7707183957099915,0.5644184168012925,0.010904684975767368,0.9246800178319295
0.7706651091575623,0.5644184168012925,0.011106623586429725,0.9246800178319295
0.7702217698097229,0.5646203554119548,0.011106623586429725,0.9246800178319295
0.7697332501411438,0.5646203554119548,0.011308562197092083,0.9246800178319295
0.7628092169761658,0.5690630048465266,0.011308562197092083,0.9246800178319295
0.7627328038215637,0.5690630048465266,0.011510500807754443,0.9246800178319295
0.7601893544197083,0.571486268174475,0.011510500807754443,0.9246800178319295
0.7597706913948059,0.571486268174475,0.011712439418416801,0.9246800178319295
0.7577112317085266,0.5735056542810986,0.011712439418416801,0.9246800178319295
0.7571094632148743,0.5735056542810986,0.01191437802907916,0.9246800178319295
0.7544174790382385,0.5747172859450727,0.01191437802907916,0.9246800178319295
0.7538518309593201,0.5747172859450727,0.012116316639741519,0.9246800178319295
0.7516600489616394,0.5761308562197092,0.012116316639741519,0.9246800178319295
0.7516303658485413,0.5761308562197092,0.012318255250403877,0.9246800178319295
0.7511579394340515,0.5763327948303716,0.012318255250403877,0.9246800178319295
0.7508212924003601,0.5763327948303716,0.012722132471728594,0.9246800178319295
0.7473888993263245,0.5791599353796446,0.012722132471728594,0.9246800178319295
0.7471006512641907,0.5791599353796446,0.012924071082390954,0.9246800178319295
0.7460094094276428,0.5801696284329564,0.012924071082390954,0.9246800178319295
0.7458396553993225,0.5801696284329564,0.013126009693053312,0.9246800178319295
0.7454375624656677,0.5807754442649434,0.013126009693053312,0.9246800178319295
0.7446481585502625,0.5807754442649434,0.01352988691437803,0.9246800178319295
0.7368976473808289,0.5896607431340872,0.01352988691437803,0.9246800178319295
0.736433207988739,0.5896607431340872,0.013731825525040387,0.9246800178319295
0.7355496287345886,0.590064620355412,0.013731825525040387,0.9246800178319295
0.7348852753639221,0.590064620355412,0.013933764135702747,0.9246800178319295
0.7309901118278503,0.5920840064620355,0.013933764135702747,0.9246800178319295
0.7308271527290344,0.5920840064620355,0.014135702746365105,0.9246800178319295
0.7296572327613831,0.592891760904685,0.014135702746365105,0.9246800178319295
0.729624330997467,0.592891760904685,0.014337641357027463,0.9246800178319295
0.7239236235618591,0.595718901453958,0.014337641357027463,0.9246800178319295
0.7237991690635681,0.595718901453958,0.014539579967689823,0.9246800178319295
0.7205297350883484,0.598546042003231,0.014539579967689823,0.9246800178319295
0.7197906374931335,0.598546042003231,0.01474151857835218,0.9246800178319295
0.7182273268699646,0.5997576736672051,0.01474151857835218,0.9246800178319295
0.7175067067146301,0.5997576736672051,0.01494345718901454,0.9246800178319295
0.7159032225608826,0.601373182552504,0.01494345718901454,0.9246800178319295
0.7157198786735535,0.601373182552504,0.015145395799676898,0.9246800178319295
0.7127296328544617,0.6046042003231018,0.015145395799676898,0.9246800178319295
0.7123138308525085,0.6046042003231018,0.015347334410339256,0.9246800178319295
0.7119181752204895,0.6052100161550888,0.015347334410339256,0.9246800178319295
0.7110797762870789,0.6052100161550888,0.015549273021001616,0.9246800178319295
0.7105711102485657,0.6056138933764136,0.015549273021001616,0.9246800178319295
0.7095429301261902,0.6056138933764136,0.015953150242326332,0.9246800178319295
0.7094370722770691,0.6058158319870759,0.015953150242326332,0.9246800178319295
0.7091533541679382,0.6058158319870759,0.01615508885298869,0.9246800178319295
0.7056052088737488,0.6076332794830371,0.01615508885298869,0.9246800178319295
0.7049570679664612,0.6076332794830371,0.01635702746365105,0.9246800178319295
0.7048161625862122,0.6084410339256866,0.01635702746365105,0.9246800178319295
0.7047242522239685,0.6084410339256866,0.016558966074313407,0.9246800178319295
0.7020742297172546,0.6108642972536349,0.016558966074313407,0.9246800178319295
0.7018268704414368,0.6108642972536349,0.016760904684975767,0.9246800178319295
0.6999973654747009,0.6128836833602584,0.016760904684975767,0.9246800178319295
0.6997258067131042,0.6128836833602584,0.016962843295638127,0.9246800178319295
0.691976010799408,0.6187399030694669,0.016962843295638127,0.9246800178319295
0.6917540431022644,0.6187399030694669,0.017164781906300483,0.9246800178319295
0.6916343569755554,0.6189418416801292,0.017164781906300483,0.9246800178319295
0.6910967230796814,0.6189418416801292,0.017366720516962843,0.9246800178319295
0.6908486485481262,0.6191437802907916,0.017366720516962843,0.9246800178319295
0.690697968006134,0.6191437802907916,0.017568659127625202,0.9246800178319295
0.6874398589134216,0.6219709208400647,0.017568659127625202,0.9246800178319295
0.6871736645698547,0.6219709208400647,0.017770597738287562,0.9246800178319295
0.6847628951072693,0.6229806138933764,0.017770597738287562,0.9246800178319295
0.6837347149848938,0.6229806138933764,0.018376413570274638,0.9246800178319295
0.6834524273872375,0.6233844911147012,0.018376413570274638,0.9246800178319295
0.682851254940033,0.6233844911147012,0.018578352180936994,0.9246800178319295
0.6809989809989929,0.624394184168013,0.018578352180936994,0.9246800178319295
0.680863082408905,0.624394184168013,0.018780290791599354,0.9246800178319295
0.6794551014900208,0.6262116316639742,0.018780290791599354,0.9246800178319295
0.6793567538261414,0.6262116316639742,0.018982229402261713,0.9246800178319295
0.6777936816215515,0.6274232633279483,0.018982229402261713,0.9246800178319295
0.6774981617927551,0.6274232633279483,0.01918416801292407,0.9246800178319295
0.6773084998130798,0.6276252019386107,0.01918416801292407,0.9246800178319295
0.6770535111427307,0.6276252019386107,0.01938610662358643,0.9246800178319295
0.6742143034934998,0.6308562197092084,0.01938610662358643,0.9246800178319295
0.6735568642616272,0.6308562197092084,0.01958804523424879,0.9246800178319295
0.6714618802070618,0.6326736672051696,0.01958804523424879,0.9246800178319295
0.6714246869087219,0.6326736672051696,0.01978998384491115,0.9246800178319295
0.67043536901474,0.6340872374798061,0.01978998384491115,0.9246800178319295
0.6703854203224182,0.6340872374798061,0.019991922455573505,0.9246800178319295
0.669819176197052,0.6346930533117933,0.019991922455573505,0.9246800178319295
0.6697728037834167,0.6346930533117933,0.020193861066235864,0.9246800178319295
0.6634212136268616,0.6395395799676898,0.020193861066235864,0.9246800178319295
0.6628841757774353,0.6395395799676898,0.02079967689822294,0.9246800178319295
0.6615362763404846,0.6413570274636511,0.02079967689822294,0.9246800178319295
0.6613306403160095,0.6413570274636511,0.0210016155088853,0.9246800178319295
0.6599753499031067,0.6423667205169629,0.0210016155088853,0.9246800178319295
0.6597301363945007,0.6423667205169629,0.021203554119547656,0.9246800178319295
0.6592125296592712,0.6425686591276252,0.021203554119547656,0.9246800178319295
0.6591349244117737,0.6429725363489499,0.021203554119547656,0.9246800178319295
0.6591104865074158,0.6431744749596123,0.021203554119547656,0.9246800178319295
0.6590673327445984,0.6431744749596123,0.021405492730210016,0.9246800178319295
0.6554098725318909,0.6466074313408724,0.021405492730210016,0.9246800178319295
0.6550500988960266,0.6466074313408724,0.021809369951534735,0.9246800178319295
0.6503534913063049,0.6494345718901454,0.021809369951534735,0.9246800178319295
0.6497184634208679,0.6494345718901454,0.02201130856219709,0.9246800178319295
0.6495800614356995,0.6496365105008077,0.02201130856219709,0.9246800178319295
0.6495549082756042,0.6496365105008077,0.02221324717285945,0.9246800178319295
0.647198498249054,0.6524636510500808,0.02221324717285945,0.9246800178319295
0.6469636559486389,0.6524636510500808,0.02241518578352181,0.9246800178319295
0.6465175747871399,0.6526655896607432,0.02241518578352181,0.9246800178319295
0.6464387774467468,0.6526655896607432,0.022819063004846526,0.9246800178319295
0.6463564038276672,0.6528675282714055,0.022819063004846526,0.9246800178319295
0.6460554003715515,0.6528675282714055,0.023021001615508886,0.9246800178319295
0.6445102691650391,0.653675282714055,0.023021001615508886,0.9246800178319295
0.6442176103591919,0.653675282714055,0.023222940226171242,0.9246800178319295
0.6432260274887085,0.654886914378029,0.023222940226171242,0.9246800178319295
0.6431432366371155,0.654886914378029,0.023424878836833602,0.9246800178319295
0.6406605839729309,0.6569063004846527,0.023424878836833602,0.9246800178319295
0.6398927569389343,0.6569063004846527,0.02382875605815832,0.9246800178319295
0.6391103267669678,0.6575121163166397,0.02382875605815832,0.9246800178319295
0.6386633515357971,0.6575121163166397,0.024030694668820678,0.9246800178319295
0.6378966569900513,0.6587237479806138,0.024030694668820678,0.9246800178319295
0.6378852725028992,0.6587237479806138,0.024232633279483037,0.9246800178319295
0.6371350288391113,0.6597334410339257,0.024232633279483037,0.9246800178319295
0.63665372133255,0.6597334410339257,0.024636510500807753,0.9246800178319295
0.6347684860229492,0.6609450726978998,0.024636510500807753,0.9246800178319295
0.6347659826278687,0.6609450726978998,0.024838449111470113,0.9246800178319295
0.6343515515327454,0.6615508885298869,0.024838449111470113,0.9246800178319295
0.6341527700424194,0.6615508885298869,0.025040387722132473,0.9246800178319295
0.6338719129562378,0.6617528271405493,0.025040387722132473,0.9246800178319295
0.6332998275756836,0.6617528271405493,0.02524232633279483,0.9246800178319295
0.632448673248291,0.6623586429725363,0.02524232633279483,0.9246800178319295
0.6324310302734375,0.6623586429725363,0.02544426494345719,0.9246800178319295
0.632207453250885,0.6627625201938611,0.02544426494345719,0.9246800178319295
0.6321946978569031,0.6627625201938611,0.025646203554119548,0.9246800178319295
0.6321328282356262,0.6629644588045234,0.025646203554119548,0.9246800178319295
0.6321147084236145,0.6629644588045234,0.025848142164781908,0.9246800178319295
0.6301430463790894,0.6643780290791599,0.025848142164781908,0.9246800178319295
0.6297943592071533,0.6643780290791599,0.026252019386106624,0.9246800178319295
0.6284194588661194,0.6655896607431341,0.026252019386106624,0.9246800178319295
0.6281858682632446,0.6655896607431341,0.026453957996768983,0.9246800178319295
0.627967119216919,0.6657915993537964,0.026453957996768983,0.9246800178319295
0.6279469132423401,0.6657915993537964,0.02665589660743134,0.9246800178319295
0.6276373267173767,0.6661954765751211,0.02665589660743134,0.9246800178319295
0.6272913813591003,0.6661954765751211,0.0268578352180937,0.9246800178319295
0.6243082284927368,0.6680129240710824,0.0268578352180937,0.9246800178319295
0.6242870688438416,0.6680129240710824,0.02705977382875606,0.9246800178319295
0.6240177154541016,0.6682148626817448,0.02705977382875606,0.9246800178319295
0.6238212585449219,0.6682148626817448,0.027261712439418415,0.9246800178319295
0.6212471127510071,0.6710420032310178,0.027261712439418415,0.9246800178319295
0.6209919452667236,0.6710420032310178,0.027463651050080775,0.9246800178319295
0.618410587310791,0.6726575121163166,0.027463651050080775,0.9246800178319295
0.6182380318641663,0.6726575121163166,0.027665589660743135,0.9246800178319295
0.6179899573326111,0.6732633279483037,0.027665589660743135,0.9246800178319295
0.6173869967460632,0.6732633279483037,0.027867528271405494,0.9246800178319295
0.6171295046806335,0.6734652665589661,0.027867528271405494,0.9246800178319295
0.616915762424469,0.6734652665589661,0.02806946688206785,0.9246800178319295
0.6165163516998291,0.6740710823909531,0.02806946688206785,0.9246800178319295
0.6161693334579468,0.6740710823909531,0.02827140549273021,0.9246800178319295
0.6137908101081848,0.675686591276252,0.02827140549273021,0.9246800178319295
0.613186776638031,0.675686591276252,0.02847334410339257,0.9246800178319295
0.6099982261657715,0.6777059773828756,0.02847334410339257,0.9246800178319295
0.6099504232406616,0.6777059773828756,0.028675282714054926,0.9246800178319295
0.6089054942131042,0.678513731825525,0.028675282714054926,0.9246800178319295
0.6085947155952454,0.678513731825525,0.028877221324717286,0.9246800178319295
0.6081662774085999,0.6787156704361874,0.028877221324717286,0.9246800178319295
0.6081467866897583,0.6787156704361874,0.029079159935379646,0.9246800178319295
0.6074598431587219,0.6793214862681745,0.029079159935379646,0.9246800178319295
0.6064867973327637,0.6793214862681745,0.02948303715670436,0.9246800178319295
0.6063407063484192,0.6795234248788369,0.02948303715670436,0.9246800178319295
0.6063304543495178,0.6795234248788369,0.02968497576736672,0.9246800178319295
0.6055072546005249,0.6811389337641357,0.02968497576736672,0.9246800178319295
0.6053534746170044,0.6811389337641357,0.02988691437802908,0.9246800178319295
0.6049474477767944,0.6817447495961227,0.02988691437802908,0.9246800178319295
0.6042336821556091,0.6817447495961227,0.030088852988691437,0.9246800178319295
0.6035298109054565,0.6825525040387722,0.030088852988691437,0.9246800178319295
0.6029418110847473,0.6825525040387722,0.030492730210016156,0.9246800178319295
0.6003991365432739,0.6847738287560582,0.030492730210016156,0.9246800178319295
0.6001646518707275,0.6847738287560582,0.030694668820678513,0.9246800178319295
0.5999491214752197,0.6853796445880452,0.030694668820678513,0.9246800178319295
0.5999157428741455,0.6853796445880452,0.030896607431340872,0.9246800178319295
0.5979925394058228,0.6865912762520194,0.030896607431340872,0.9246800178319295
0.597983181476593,0.6865912762520194,0.031098546042003232,0.9246800178319295
0.5976238250732422,0.6873990306946688,0.031098546042003232,0.9246800178319295
0.5974332690238953,0.6873990306946688,0.03130048465266559,0.9246800178319295
0.5971869826316833,0.6878029079159935,0.03130048465266559,0.9246800178319295
0.5968172550201416,0.6878029079159935,0.031704361873990304,0.9246800178319295
0.5944218039512634,0.6902261712439418,0.031704361873990304,0.9246800178319295
0.5943220257759094,0.6902261712439418,0.031906300484652664,0.9246800178319295
0.5927596688270569,0.6904281098546042,0.031906300484652664,0.9246800178319295
0.5918673872947693,0.6904281098546042,0.03210823909531502,0.9246800178319295
0.5915824770927429,0.6910339256865913,0.03210823909531502,0.9246800178319295
0.5914539694786072,0.6910339256865913,0.03231017770597738,0.9246800178319295
0.5891415476799011,0.6924474959612278,0.03231017770597738,0.9246800178319295
0.5885341763496399,0.6924474959612278,0.0327140549273021,0.9246800178319295
0.5879138708114624,0.6928513731825525,0.0327140549273021,0.9246800178319295
0.5878530144691467,0.6928513731825525,0.03291599353796446,0.9246800178319295
0.5871226191520691,0.6934571890145396,0.03291599353796446,0.9246800178319295
0.5865312814712524,0.6934571890145396,0.033117932148626815,0.9246800178319295
0.5863950252532959,0.6938610662358643,0.033117932148626815,0.9246800178319295
0.5863074660301208,0.6938610662358643,0.033319870759289175,0.9246800178319295
0.5819208025932312,0.6978998384491115,0.033319870759289175,0.9246800178319295
0.5818354487419128,0.6978998384491115,0.033521809369951534,0.9246800178319295
0.5811470150947571,0.6987075928917609,0.033521809369951534,0.9246800178319295
0.5807567238807678,0.6987075928917609,0.033925686591276254,0.9246800178319295
0.5803061723709106,0.6991114701130856,0.033925686591276254,0.9246800178319295
0.5800091028213501,0.6991114701130856,0.034329563812600966,0.9246800178319295
0.5784837603569031,0.7019386106623586,0.034329563812600966,0.9246800178319295
0.5783578753471375,0.7019386106623586,0.034531502423263326,0.9246800178319295
0.578007698059082,0.702140549273021,0.034531502423263326,0.9246800178319295
0.5780062079429626,0.702140549273021,0.034733441033925685,0.9246800178319295
0.5776118636131287,0.7025444264943457,0.034733441033925685,0.9246800178319295
0.5775851011276245,0.7025444264943457,0.034935379644588045,0.9246800178319295
0.5754973292350769,0.7037560581583199,0.034935379644588045,0.9246800178319295
0.575065016746521,0.7037560581583199,0.035137318255250405,0.9246800178319295
0.5741546154022217,0.7047657512116317,0.035137318255250405,0.9246800178319295
0.5733132362365723,0.7047657512116317,0.035339256865912765,0.9246800178319295
0.5728083252906799,0.7053715670436187,0.035339256865912765,0.9246800178319295
0.5727890729904175,0.7053715670436187,0.035541195476575124,0.9246800178319295
0.5722479820251465,0.7063812600969306,0.035541195476575124,0.9246800178319295
0.5719956159591675,0.7063812600969306,0.03574313408723748,0.9246800178319295
0.5714939832687378,0.7065831987075929,0.03574313408723748,0.9246800178319295
0.5713934302330017,0.7065831987075929,0.03594507269789984,0.9246800178319295
0.5713460445404053,0.7067851373182552,0.03594507269789984,0.9246800178319295
0.5706551671028137,0.7067851373182552,0.036147011308562196,0.9246800178319295
0.5699496865272522,0.7077948303715671,0.036147011308562196,0.9246800178319295
0.5698705315589905,0.7077948303715671,0.036348949919224556,0.9246800178319295
0.5682252645492554,0.7084006462035541,0.036348949919224556,0.9246800178319295
0.5678109526634216,0.7084006462035541,0.036550888529886916,0.9246800178319295
0.5653864741325378,0.7110258481421647,0.036550888529886916,0.9246800178319295
0.5648393630981445,0.7110258481421647,0.036954765751211635,0.9246800178319295
0.5632891058921814,0.7138529886914378,0.036954765751211635,0.9246800178319295
0.5621448159217834,0.7138529886914378,0.03715670436187399,0.9246800178319295
0.5604336261749268,0.715670436187399,0.03715670436187399,0.9246800178319295
0.5599509477615356,0.715670436187399,0.03735864297253635,0.9246800178319295
0.5573750138282776,0.7176898222940227,0.03735864297253635,0.9246800178319295
0.557182252407074,0.7176898222940227,0.03756058158319871,0.9246800178319295
0.5570158362388611,0.717891760904685,0.03756058158319871,0.9246800178319295
0.5566185116767883,0.717891760904685,0.03796445880452343,0.9246800178319295
0.5554561018943787,0.718497576736672,0.03796445880452343,0.9246800178319295
0.5554192662239075,0.718497576736672,0.038166397415185786,0.9246800178319295
0.5548365712165833,0.7186995153473344,0.038166397415185786,0.9246800178319295
0.554701566696167,0.7186995153473344,0.0385702746365105,0.9246800178319295
0.5527604818344116,0.7211227786752827,0.0385702746365105,0.9246800178319295
0.5525941252708435,0.7211227786752827,0.03877221324717286,0.9246800178319295
0.5517495274543762,0.7219305331179321,0.03877221324717286,0.9246800178319295
0.5516598224639893,0.7219305331179321,0.03897415185783522,0.9246800178319295
0.5513592958450317,0.7225363489499192,0.03897415185783522,0.9246800178319295
0.5507872104644775,0.7225363489499192,0.03917609046849758,0.9246800178319295
0.5479971766471863,0.7243537964458805,0.03917609046849758,0.9246800178319295
0.5479010343551636,0.7243537964458805,0.03978190630048465,0.9246800178319295
0.5458961129188538,0.7251615508885298,0.03978190630048465,0.9246800178319295
0.5451576709747314,0.7251615508885298,0.04058966074313409,0.9246800178319295
0.5426390767097473,0.7277867528271406,0.04058966074313409,0.9246800178319295
0.5425212979316711,0.7277867528271406,0.04079159935379645,0.9246800178319295
0.5424790382385254,0.7279886914378029,0.04079159935379645,0.9246800178319295
0.5418472290039062,0.7279886914378029,0.04119547657512116,0.9246800178319295
0.5417653918266296,0.7281906300484653,0.04119547657512116,0.9246800178319295
0.5416279435157776,0.7281906300484653,0.04139741518578352,0.9246800178319295
0.5399067997932434,0.7316235864297254,0.04139741518578352,0.9246800178319295
0.5394009947776794,0.7316235864297254,0.04159935379644588,0.9246800178319295
0.5382347106933594,0.7330371567043619,0.04159935379644588,0.9246800178319295
0.5376702547073364,0.7330371567043619,0.04220516962843296,0.9246800178319295
0.5369318723678589,0.7336429725363489,0.04220516962843296,0.9246800178319295
0.5368425846099854,0.7336429725363489,0.04240710823909531,0.9246800178319295
0.5364992022514343,0.7340468497576736,0.04240710823909531,0.9246800178319295
0.5361818671226501,0.7340468497576736,0.04260904684975767,0.9246800178319295
0.5361590385437012,0.7344507269789984,0.04260904684975767,0.9246800178319295
0.5360038876533508,0.7344507269789984,0.04301292407108239,0.9246800178319295
0.5358452200889587,0.7346526655896607,0.04301292407108239,0.9246800178319295
0.5356924533843994,0.7346526655896607,0.04341680129240711,0.9246800178319295
0.5343852639198303,0.7354604200323102,0.04341680129240711,0.9246800178319295
0.5341770648956299,0.7354604200323102,0.04382067851373182,0.9246800178319295
0.5338993072509766,0.7362681744749596,0.04382067851373182,0.9246800178319295
0.5338173508644104,0.7362681744749596,0.04402261712439418,0.9246800178319295
0.5337234735488892,0.7364701130856219,0.04402261712439418,0.9246800178319295
0.533670961856842,0.7364701130856219,0.0444264943457189,0.9246800178319295
0.5330319404602051,0.7370759289176091,0.0444264943457189,0.9246800178319295
0.5329050421714783,0.7370759289176091,0.04462843295638126,0.9246800178319295
0.5328216552734375,0.7372778675282714,0.04462843295638126,0.9246800178319295
0.5324767231941223,0.7372778675282714,0.04483037156704362,0.9246800178319295
0.5320318341255188,0.7374798061389337,0.04483037156704362,0.9246800178319295
0.5309468507766724,0.7374798061389337,0.045234248788368334,0.9246800178319295
0.530735194683075,0.7376817447495961,0.045234248788368334,0.9246800178319295
0.5306879281997681,0.7376817447495961,0.04563812600969305,0.9246800178319295
0.5297801494598389,0.7388933764135702,0.04563812600969305,0.9246800178319295
0.5293356776237488,0.7388933764135702,0.04604200323101777,0.9246800178319295
0.5282822251319885,0.739297253634895,0.04604200323101777,0.9246800178319295
0.5281230211257935,0.739297253634895,0.046647819063004844,0.9246800178319295
0.5278629660606384,0.7397011308562197,0.046647819063004844,0.9246800178319295
0.5277090072631836,0.7397011308562197,0.046849757673667204,0.9246800178319295
0.5268299579620361,0.7405088852988692,0.046849757673667204,0.9246800178319295
0.5266475677490234,0.7405088852988692,0.047051696284329564,0.9246800178319295
0.5256390571594238,0.7407108239095315,0.047051696284329564,0.9246800178319295
0.5252155065536499,0.7407108239095315,0.04765751211631664,0.9246800178319295
0.5227073431015015,0.7417205169628432,0.04765751211631664,0.9246800178319295
0.522469699382782,0.7417205169628432,0.047859450726978996,0.9246800178319295
0.5213578939437866,0.7423263327948304,0.047859450726978996,0.9246800178319295
0.5211750268936157,0.7423263327948304,0.048061389337641355,0.9246800178319295
0.5197997689247131,0.7437399030694669,0.048061389337641355,0.9246800178319295
0.5196614861488342,0.7437399030694669,0.048263327948303715,0.9246800178319295
0.5192285776138306,0.7441437802907916,0.048263327948303715,0.9246800178319295
0.5188162922859192,0.7441437802907916,0.048465266558966075,0.9246800178319295
0.5187790393829346,0.744345718901454,0.048465266558966075,0.9246800178319295
0.51857990026474,0.744345718901454,0.048667205169628434,0.9246800178319295
0.5152655243873596,0.7465670436187399,0.048667205169628434,0.9246800178319295
0.5151594281196594,0.7465670436187399,0.048869143780290794,0.9246800178319295
0.5144094824790955,0.7475767366720517,0.048869143780290794,0.9246800178319295
0.5143775939941406,0.7475767366720517,0.04907108239095315,0.9246800178319295
0.5142852067947388,0.747778675282714,0.04907108239095315,0.9246800178319295
0.5138335824012756,0.747778675282714,0.049474959612277866,0.9246800178319295
0.5137665867805481,0.7479806138933764,0.049474959612277866,0.9246800178319295
0.5137208104133606,0.7479806138933764,0.049676898222940226,0.9246800178319295
0.5136028528213501,0.7481825525040388,0.049676898222940226,0.9246800178319295
0.5132789015769958,0.7481825525040388,0.049878836833602586,0.9246800178319295
0.5130447149276733,0.7483844911147012,0.049878836833602586,0.9246800178319295
0.5129178166389465,0.7483844911147012,0.050080775444264945,0.9246800178319295
0.5125856995582581,0.7489903069466882,0.050080775444264945,0.9246800178319295
0.5125225186347961,0.7489903069466882,0.050282714054927305,0.9246800178319295
0.5123775005340576,0.749394184168013,0.050282714054927305,0.9246800178319295
0.5121053457260132,0.749394184168013,0.05048465266558966,0.9246800178319295
0.5114991068840027,0.7495961227786753,0.05048465266558966,0.9246800178319295
0.5110167860984802,0.7495961227786753,0.05088852988691438,0.9246800178319295
0.5105096697807312,0.7497980613893377,0.05088852988691438,0.9246800178319295
0.5103329420089722,0.7497980613893377,0.05109046849757674,0.9246800178319295
0.5096738338470459,0.7502019386106623,0.05109046849757674,0.9246800178319295
0.5095067024230957,0.7502019386106623,0.051292407108239096,0.9246800178319295
0.5068033933639526,0.752221324717286,0.051292407108239096,0.9246800178319295
0.5063913464546204,0.752221324717286,0.051696284329563816,0.9246800178319295
0.5058037638664246,0.7530290791599353,0.051696284329563816,0.9246800178319295
0.5054451823234558,0.7530290791599353,0.05210016155088853,0.9246800178319295
0.5042667984962463,0.7536348949919225,0.05210016155088853,0.9246800178319295
0.5041261315345764,0.7536348949919225,0.05230210016155089,0.9246800178319295
0.5032593607902527,0.7542407108239095,0.05230210016155089,0.9246800178319295
0.5027634501457214,0.7542407108239095,0.05270597738287561,0.9246800178319295
0.5027453899383545,0.7544426494345718,0.05270597738287561,0.9246800178319295
0.502719521522522,0.7544426494345718,0.05290791599353797,0.9246800178319295
0.5026611685752869,0.7548465266558966,0.05290791599353797,0.9246800178319295
0.5023768544197083,0.7548465266558966,0.05331179321486268,0.9246800178319295
0.5016926527023315,0.7554523424878837,0.05331179321486268,0.9246800178319295
0.5016242265701294,0.7554523424878837,0.05351373182552504,0.9246800178319295
0.4997880458831787,0.7564620355411955,0.05351373182552504,0.9246800178319295
0.4996657371520996,0.7564620355411955,0.05391760904684976,0.9246800178319295
0.4995161294937134,0.7566639741518578,0.05391760904684976,0.9246800178319295
0.4992738962173462,0.7566639741518578,0.05411954765751212,0.9246800178319295
0.49926114082336426,0.7568659127625202,0.05411954765751212,0.9246800178319295
0.49907010793685913,0.7568659127625202,0.05432148626817448,0.9246800178319295
0.49878382682800293,0.7570678513731826,0.05432148626817448,0.9246800178319295
0.49874621629714966,0.7570678513731826,0.05452342487883683,0.9246800178319295
0.49816036224365234,0.7574717285945073,0.05452342487883683,0.9246800178319295
0.49815189838409424,0.7574717285945073,0.05472536348949919,0.9246800178319295
0.4981042146682739,0.7576736672051696,0.05472536348949919,0.9246800178319295
0.4980531334877014,0.7576736672051696,0.05492730210016155,0.9246800178319295
0.4977782964706421,0.7580775444264943,0.05492730210016155,0.9246800178319295
0.4977481961250305,0.7580775444264943,0.05512924071082391,0.9246800178319295
0.49670833349227905,0.7590872374798061,0.05512924071082391,0.9246800178319295
0.4967076778411865,0.7590872374798061,0.05533117932148627,0.9246800178319295
0.4959717392921448,0.7596930533117933,0.05533117932148627,0.9246800178319295
0.4959561228752136,0.7596930533117933,0.05553311793214863,0.9246800178319295
0.4959128499031067,0.7598949919224556,0.05553311793214863,0.9246800178319295
0.4958122968673706,0.7598949919224556,0.05573505654281099,0.9246800178319295
0.49519187211990356,0.7600969305331179,0.05573505654281099,0.9246800178319295
0.4949731230735779,0.7600969305331179,0.0561389337641357,0.9246800178319295
0.49334949254989624,0.7617124394184168,0.0561389337641357,0.9246800178319295
0.4932405948638916,0.7617124394184168,0.05634087237479806,0.9246800178319295
0.49293726682662964,0.7619143780290791,0.05634087237479806,0.9246800178319295
0.492026686668396,0.7619143780290791,0.05694668820678514,0.9246800178319295
0.4903518557548523,0.7641357027463651,0.05694668820678514,0.9246800178319295
0.4897897243499756,0.7641357027463651,0.05714862681744749,0.9246800178319295
0.48907577991485596,0.7645395799676898,0.05714862681744749,0.9246800178319295
0.4888291358947754,0.7645395799676898,0.05735056542810985,0.9246800178319295
0.4880395531654358,0.7651453957996769,0.05735056542810985,0.9246800178319295
0.4877930283546448,0.7651453957996769,0.05755250403877221,0.9246800178319295
0.48768121004104614,0.7655492730210016,0.05755250403877221,0.9246800178319295
0.4875519871711731,0.7655492730210016,0.05775444264943457,0.9246800178319295
0.4870629906654358,0.7661550888529887,0.05775444264943457,0.9246800178319295
0.48682528734207153,0.7661550888529887,0.05795638126009693,0.9246800178319295
0.4863986372947693,0.7665589660743134,0.05795638126009693,0.9246800178319295
0.48547881841659546,0.7665589660743134,0.05836025848142165,0.9246800178319295
0.48422837257385254,0.7673667205169629,0.05836025848142165,0.9246800178319295
0.4841960668563843,0.7673667205169629,0.058562197092084003,0.9246800178319295
0.4835811257362366,0.7679725363489499,0.058562197092084003,0.9246800178319295
0.4833680987358093,0.7679725363489499,0.05876413570274636,0.9246800178319295
0.4822688102722168,0.7687802907915994,0.05876413570274636,0.9246800178319295
0.481895387172699,0.7687802907915994,0.05896607431340872,0.9246800178319295
0.4814712405204773,0.7691841680129241,0.05896607431340872,0.9246800178319295
0.480729341506958,0.7691841680129241,0.05936995153473344,0.9246800178319295
0.4804677367210388,0.7693861066235864,0.05936995153473344,0.9246800178319295
0.4804614782333374,0.7693861066235864,0.0595718901453958,0.9246800178319295
0.4801722764968872,0.7695880452342488,0.0595718901453958,0.9246800178319295
0.48012322187423706,0.7695880452342488,0.05977382875605816,0.9246800178319295
0.479520320892334,0.7701938610662359,0.05977382875605816,0.9246800178319295
0.4795059561729431,0.7701938610662359,0.059975767366720514,0.9246800178319295
0.4783826470375061,0.77140549273021,0.059975767366720514,0.9246800178319295
0.47732770442962646,0.77140549273021,0.06078352180936995,0.9246800178319295
0.4765833020210266,0.7716074313408724,0.06078352180936995,0.9246800178319295
0.476432740688324,0.7716074313408724,0.061187399030694666,0.9246800178319295
0.4759470224380493,0.7720113085621971,0.061187399030694666,0.9246800178319295
0.4745677709579468,0.7720113085621971,0.061591276252019385,0.9246800178319295
0.47416257858276367,0.7726171243941842,0.061591276252019385,0.9246800178319295
0.4733494520187378,0.7726171243941842,0.061793214862681745,0.9246800178319295
0.47318458557128906,0.7730210016155089,0.061793214862681745,0.9246800178319295
0.4727928638458252,0.7730210016155089,0.061995153473344104,0.9246800178319295
0.47080373764038086,0.7740306946688207,0.061995153473344104,0.9246800178319295
0.47042763233184814,0.7740306946688207,0.062197092084006464,0.9246800178319295
0.4700959324836731,0.774232633279483,0.062197092084006464,0.9246800178319295
0.4696683883666992,0.774232633279483,0.06260096930533118,0.9246800178319295
0.46963006258010864,0.7746365105008077,0.06260096930533118,0.9246800178319295
0.4683340787887573,0.7746365105008077,0.06320678513731826,0.9246800178319295
0.46788060665130615,0.7754442649434572,0.06320678513731826,0.9246800178319295
0.4676998257637024,0.7754442649434572,0.06340872374798061,0.9246800178319295
0.466758131980896,0.7774636510500808,0.06340872374798061,0.9246800178319295
0.4667368531227112,0.7774636510500808,0.06361066235864297,0.9246800178319295
0.4656934142112732,0.7788772213247173,0.06361066235864297,0.9246800178319295
0.46485573053359985,0.7788772213247173,0.0640145395799677,0.9246800178319295
0.46405017375946045,0.7796849757673667,0.0640145395799677,0.9246800178319295
0.46370387077331543,0.7796849757673667,0.06421647819063005,0.9246800178319295
0.4633437395095825,0.779886914378029,0.06421647819063005,0.9246800178319295
0.4628499746322632,0.779886914378029,0.06441841680129241,0.9246800178319295
0.4623415470123291,0.7806946688206785,0.06441841680129241,0.9246800178319295
0.4618184566497803,0.7806946688206785,0.06462035541195477,0.9246800178319295
0.461545467376709,0.7813004846526656,0.06462035541195477,0.9246800178319295
0.46086472272872925,0.7813004846526656,0.06482229402261712,0.9246800178319295
0.4606010913848877,0.781502423263328,0.06482229402261712,0.9246800178319295
0.46056419610977173,0.781502423263328,0.06502423263327949,0.9246800178319295
0.4599166512489319,0.7819063004846527,0.06502423263327949,0.9246800178319295
0.4598677158355713,0.7819063004846527,0.06522617124394184,0.9246800178319295
0.45842933654785156,0.7837237479806138,0.06522617124394184,0.9246800178319295
0.4580133557319641,0.7837237479806138,0.0654281098546042,0.9246800178319295
0.4579242467880249,0.7839256865912763,0.0654281098546042,0.9246800178319295
0.457555890083313,0.7839256865912763,0.06563004846526656,0.9246800178319295
0.4572555422782898,0.7841276252019386,0.06563004846526656,0.9246800178319295
0.4571117162704468,0.7841276252019386,0.06583198707592892,0.9246800178319295
0.4564726948738098,0.7847334410339257,0.06583198707592892,0.9246800178319295
0.4564698338508606,0.7847334410339257,0.06603392568659128,0.9246800178319295
0.4559088945388794,0.7853392568659128,0.06603392568659128,0.9246800178319295
0.4552069306373596,0.7853392568659128,0.066437802907916,0.9246800178319295
0.4550970196723938,0.7855411954765751,0.066437802907916,0.9246800178319295
0.4548143744468689,0.7855411954765751,0.06663974151857835,0.9246800178319295
0.4532819986343384,0.7859450726978998,0.06663974151857835,0.9246800178319295
0.4530697464942932,0.7859450726978998,0.06724555735056542,0.9246800178319295
0.45297521352767944,0.7861470113085622,0.06724555735056542,0.9246800178319295
0.45290040969848633,0.7861470113085622,0.06764943457189014,0.9246800178319295
0.45231515169143677,0.787156704361874,0.06764943457189014,0.9246800178319295
0.45192253589630127,0.787156704361874,0.06785137318255251,0.9246800178319295
0.45174604654312134,0.7873586429725363,0.06785137318255251,0.9246800178319295
0.45157599449157715,0.7873586429725363,0.06825525040387723,0.9246800178319295
0.45109522342681885,0.7877625201938611,0.06825525040387723,0.9246800178319295
0.4510807991027832,0.7877625201938611,0.06845718901453958,0.9246800178319295
0.45103681087493896,0.7881663974151858,0.06845718901453958,0.9246800178319295
0.4505065083503723,0.7881663974151858,0.06865912762520193,0.9246800178319295
0.4501572847366333,0.7891760904684976,0.06865912762520193,0.9246800178319295
0.4499332904815674,0.7891760904684976,0.06906300484652665,0.9246800178319295
0.44923341274261475,0.7895799676898223,0.06906300484652665,0.9246800178319295
0.4483191967010498,0.7895799676898223,0.06966882067851374,0.9246800178319295
0.44799691438674927,0.789983844911147,0.06966882067851374,0.9246800178319295
0.4475278854370117,0.789983844911147,0.06987075928917609,0.9246800178319295
0.4462101459503174,0.7911954765751211,0.06987075928917609,0.9246800178319295
0.44591212272644043,0.7911954765751211,0.07007269789983844,0.9246800178319295
0.44577556848526,0.7913974151857835,0.07007269789983844,0.9246800178319295
0.44574087858200073,0.7913974151857835,0.07027463651050081,0.9246800178319295
0.44562017917633057,0.7918012924071083,0.07027463651050081,0.9246800178319295
0.4455886483192444,0.7918012924071083,0.07047657512116316,0.9246800178319295
0.4453706741333008,0.7920032310177706,0.07047657512116316,0.9246800178319295
0.44529062509536743,0.7920032310177706,0.07067851373182553,0.9246800178319295
0.44435614347457886,0.7926090468497576,0.07067851373182553,0.9246800178319295
0.44399040937423706,0.7926090468497576,0.07108239095315025,0.9246800178319295
0.4438745379447937,0.7928109854604201,0.07108239095315025,0.9246800178319295
0.44363856315612793,0.7928109854604201,0.07168820678513732,0.9246800178319295
0.44335609674453735,0.7930129240710824,0.07168820678513732,0.9246800178319295
0.44333475828170776,0.7930129240710824,0.07189014539579967,0.9246800178319295
0.4428390860557556,0.7934168012924071,0.07189014539579967,0.9246800178319295
0.4424239993095398,0.7934168012924071,0.07249596122778676,0.9246800178319295
0.4418604373931885,0.7940226171243941,0.07249596122778676,0.9246800178319295
0.44154828786849976,0.7940226171243941,0.07289983844911146,0.9246800178319295
0.44038957357406616,0.7948303715670436,0.07289983844911146,0.9246800178319295
0.4400445818901062,0.7948303715670436,0.07310177705977383,0.9246800178319295
0.4398174285888672,0.7952342487883683,0.07310177705977383,0.9246800178319295
0.4396873116493225,0.7952342487883683,0.07330371567043618,0.9246800178319295
0.438943088054657,0.7962439418416801,0.07330371567043618,0.9246800178319295
0.43876856565475464,0.7962439418416801,0.0737075928917609,0.9246800178319295
0.43848085403442383,0.7964458804523424,0.0737075928917609,0.9246800178319295
0.4380679726600647,0.7964458804523424,0.07390953150242327,0.9246800178319295
0.43788790702819824,0.7968497576736672,0.07390953150242327,0.9246800178319295
0.4369177222251892,0.7968497576736672,0.0747172859450727,0.9246800178319295
0.4367995262145996,0.7972536348949919,0.0747172859450727,0.9246800178319295
0.4365149140357971,0.7972536348949919,0.07532310177705977,0.9246800178319295
0.43588703870773315,0.797859450726979,0.07532310177705977,0.9246800178319295
0.43581122159957886,0.797859450726979,0.07552504038772213,0.9246800178319295
0.4357902407646179,0.7980613893376414,0.07552504038772213,0.9246800178319295
0.43573933839797974,0.7980613893376414,0.07572697899838449,0.9246800178319295
0.4350849986076355,0.7984652665589661,0.07572697899838449,0.9246800178319295
0.4345995783805847,0.7984652665589661,0.07653473344103393,0.9246800178319295
0.43414944410324097,0.7992730210016155,0.07653473344103393,0.9246800178319295
0.43347442150115967,0.7992730210016155,0.07693861066235864,0.9246800178319295
0.43301326036453247,0.7996768982229402,0.07693861066235864,0.9246800178319295
0.4322262406349182,0.800686591276252,0.07693861066235864,0.9246800178319295
0.4322131276130676,0.800686591276252,0.077140549273021,0.9246800178319295
0.4315049648284912,0.8010904684975767,0.077140549273021,0.9246800178319295
0.43139106035232544,0.8010904684975767,0.07734248788368336,0.9246800178319295
0.43119239807128906,0.8012924071082391,0.07734248788368336,0.9246800178319295
0.4302828907966614,0.8012924071082391,0.07815024232633279,0.9246800178319295
0.4299434423446655,0.8014943457189014,0.07815024232633279,0.9246800178319295
0.4297642111778259,0.8014943457189014,0.07835218093699516,0.9246800178319295
0.42936980724334717,0.8016962843295639,0.07835218093699516,0.9246800178319295
0.4291597604751587,0.8016962843295639,0.07855411954765751,0.9246800178319295
0.4284631013870239,0.8021001615508885,0.07855411954765751,0.9246800178319295
0.4280855655670166,0.8021001615508885,0.07875605815831987,0.9246800178319295
0.42805707454681396,0.8023021001615509,0.07875605815831987,0.9246800178319295
0.427798867225647,0.8023021001615509,0.0791599353796446,0.9246800178319295
0.42730867862701416,0.8027059773828756,0.0791599353796446,0.9246800178319295
0.4270895719528198,0.8027059773828756,0.0795638126009693,0.9246800178319295
0.4270184636116028,0.802907915993538,0.0795638126009693,0.9246800178319295
0.4265630841255188,0.802907915993538,0.07996768982229402,0.9246800178319295
0.42611485719680786,0.8033117932148627,0.07996768982229402,0.9246800178319295
0.4255703091621399,0.8033117932148627,0.08037156704361874,0.9246800178319295
0.42518866062164307,0.8037156704361874,0.08037156704361874,0.9246800178319295
0.42452794313430786,0.8037156704361874,0.0805735056542811,0.9246800178319295
0.4242790937423706,0.8043214862681745,0.0805735056542811,0.9246800178319295
0.4240573048591614,0.8043214862681745,0.08077544426494346,0.9246800178319295
0.42369019985198975,0.8051292407108239,0.08077544426494346,0.9246800178319295
0.4235740900039673,0.8051292407108239,0.08097738287560581,0.9246800178319295
0.4230334758758545,0.8055331179321487,0.08097738287560581,0.9246800178319295
0.4225385785102844,0.8055331179321487,0.08138126009693053,0.9246800178319295
0.42243272066116333,0.805735056542811,0.08138126009693053,0.9246800178319295
0.4218774437904358,0.805735056542811,0.08198707592891762,0.9246800178319295
0.4218563437461853,0.8059369951534734,0.08198707592891762,0.9246800178319295
0.4216880202293396,0.8059369951534734,0.08218901453957997,0.9246800178319295
0.42064881324768066,0.8071486268174475,0.08218901453957997,0.9246800178319295
0.4204237461090088,0.8071486268174475,0.08279483037156704,0.9246800178319295
0.420063316822052,0.8077544426494345,0.08279483037156704,0.9246800178319295
0.41991519927978516,0.8077544426494345,0.08299676898222941,0.9246800178319295
0.4186405539512634,0.8087641357027464,0.08299676898222941,0.9246800178319295
0.4184798002243042,0.8087641357027464,0.08319870759289176,0.9246800178319295
0.41847050189971924,0.8089660743134087,0.08319870759289176,0.9246800178319295
0.418085515499115,0.8089660743134087,0.08340064620355411,0.9246800178319295
0.4175746440887451,0.8093699515347335,0.08340064620355411,0.9246800178319295
0.41726154088974,0.8093699515347335,0.0840064620355412,0.9246800178319295
0.41725683212280273,0.8095718901453958,0.0840064620355412,0.9246800178319295
0.4170798063278198,0.8095718901453958,0.08420840064620355,0.9246800178319295
0.4167556166648865,0.8097738287560582,0.08420840064620355,0.9246800178319295
0.41661328077316284,0.8097738287560582,0.08441033925686592,0.9246800178319295
0.415532648563385,0.8101777059773829,0.08441033925686592,0.9246800178319295
0.4153933525085449,0.8101777059773829,0.08461227786752827,0.9246800178319295
0.415363073348999,0.8105815831987075,0.08461227786752827,0.9246800178319295
0.41520434617996216,0.8105815831987075,0.08481421647819062,0.9246800178319295
0.4146153926849365,0.8115912762520194,0.08481421647819062,0.9246800178319295
0.4143790006637573,0.8115912762520194,0.08542003231017771,0.9246800178319295
0.4140835404396057,0.8119951534733441,0.08542003231017771,0.9246800178319295
0.41406041383743286,0.8119951534733441,0.08562197092084006,0.9246800178319295
0.41378623247146606,0.8121970920840065,0.08562197092084006,0.9246800178319295
0.41346192359924316,0.8121970920840065,0.08582390953150243,0.9246800178319295
0.4130842685699463,0.8126009693053312,0.08582390953150243,0.9246800178319295
0.4130702614784241,0.8126009693053312,0.08602584814216478,0.9246800178319295
0.41244757175445557,0.8130048465266559,0.08602584814216478,0.9246800178319295
0.41216617822647095,0.8130048465266559,0.08622778675282713,0.9246800178319295
0.4119848608970642,0.8132067851373183,0.08622778675282713,0.9246800178319295
0.4115470051765442,0.8132067851373183,0.08663166397415185,0.9246800178319295
0.4113085865974426,0.8134087237479806,0.08663166397415185,0.9246800178319295
0.4112844467163086,0.8134087237479806,0.08683360258481422,0.9246800178319295
0.4111798405647278,0.813610662358643,0.08683360258481422,0.9246800178319295
0.41076040267944336,0.813610662358643,0.08703554119547657,0.9246800178319295
0.41018468141555786,0.81421647819063,0.08703554119547657,0.9246800178319295
0.4099222421646118,0.81421647819063,0.08764135702746365,0.9246800178319295
0.4090566039085388,0.8156300484652665,0.08764135702746365,0.9246800178319295
0.40887194871902466,0.8156300484652665,0.08824717285945073,0.9246800178319295
0.40821725130081177,0.8162358642972536,0.08824717285945073,0.9246800178319295
0.4077795147895813,0.8162358642972536,0.0888529886914378,0.9246800178319295
0.40750741958618164,0.8166397415185783,0.0888529886914378,0.9246800178319295
0.4072335958480835,0.8166397415185783,0.08905492730210016,0.9246800178319295
0.40651869773864746,0.8172455573505655,0.08905492730210016,0.9246800178319295
0.40628552436828613,0.8172455573505655,0.08925686591276252,0.9246800178319295
0.40606164932250977,0.8180533117932148,0.08925686591276252,0.9246800178319295
0.40604597330093384,0.8180533117932148,0.08945880452342488,0.9246800178319295
0.4052954316139221,0.8184571890145396,0.08945880452342488,0.9246800178319295
0.40527641773223877,0.8184571890145396,0.08966074313408724,0.9246800178319295
0.40502434968948364,0.8188610662358643,0.08966074313408724,0.9246800178319295
0.40452271699905396,0.8188610662358643,0.09026655896607431,0.9246800178319295
0.4044729471206665,0.8190630048465266,0.09026655896607431,0.9246800178319295
0.40435850620269775,0.8190630048465266,0.09046849757673667,0.9246800178319295
0.40398848056793213,0.819264943457189,0.09046849757673667,0.9246800178319295
0.4039230942726135,0.819264943457189,0.09067043618739903,0.9246800178319295
0.40387099981307983,0.8194668820678513,0.09067043618739903,0.9246800178319295
0.4018811583518982,0.8194668820678513,0.09168012924071083,0.9246800178319295
0.40112680196762085,0.8200726978998385,0.09168012924071083,0.9246800178319295
0.40111565589904785,0.8200726978998385,0.09188206785137318,0.9246800178319295
0.4007120132446289,0.8206785137318255,0.09188206785137318,0.9246800178319295
0.4004092812538147,0.8206785137318255,0.09208400646203554,0.9246800178319295
0.4003256559371948,0.8210823909531503,0.09208400646203554,0.9246800178319295
0.39991968870162964,0.8210823909531503,0.09248788368336026,0.9246800178319295
0.39988064765930176,0.8212843295638126,0.09248788368336026,0.9246800178319295
0.39974868297576904,0.8212843295638126,0.09268982229402262,0.9246800178319295
0.3991934657096863,0.8218901453957996,0.09268982229402262,0.9246800178319295
0.39905786514282227,0.8218901453957996,0.09309369951534734,0.9246800178319295
0.3988204598426819,0.8222940226171244,0.09309369951534734,0.9246800178319295
0.3986406922340393,0.8222940226171244,0.09349757673667206,0.9246800178319295
0.3985048532485962,0.8231017770597738,0.09349757673667206,0.9246800178319295
0.3979710340499878,0.8231017770597738,0.09369951534733441,0.9246800178319295
0.3978514075279236,0.8237075928917609,0.09369951534733441,0.9246800178319295
0.39767491817474365,0.8237075928917609,0.09410339256865913,0.9246800178319295
0.3975781798362732,0.8239095315024233,0.09410339256865913,0.9246800178319295
0.396992027759552,0.8239095315024233,0.09450726978998385,0.9246800178319295
0.39567577838897705,0.8251211631663974,0.09450726978998385,0.9246800178319295
0.3948324918746948,0.8251211631663974,0.09531502423263329,0.9246800178319295
0.3942719101905823,0.8255250403877221,0.09531502423263329,0.9246800178319295
0.39396053552627563,0.8255250403877221,0.09571890145395799,0.9246800178319295
0.39375877380371094,0.8261308562197092,0.09571890145395799,0.9246800178319295
0.3929620385169983,0.8261308562197092,0.09592084006462036,0.9246800178319295
0.39283955097198486,0.8263327948303716,0.09592084006462036,0.9246800178319295
0.39227890968322754,0.8263327948303716,0.09632471728594508,0.9246800178319295
0.3921242356300354,0.8265347334410339,0.09632471728594508,0.9246800178319295
0.3919600248336792,0.8265347334410339,0.09652665589660743,0.9246800178319295
0.3917326331138611,0.8267366720516963,0.09652665589660743,0.9246800178319295
0.39079785346984863,0.8267366720516963,0.0971324717285945,0.9246800178319295
0.3906059265136719,0.8269386106623586,0.0971324717285945,0.9246800178319295
0.3903414011001587,0.8269386106623586,0.09733441033925687,0.9246800178319295
0.3902428150177002,0.8273424878836834,0.09733441033925687,0.9246800178319295
0.39018797874450684,0.8273424878836834,0.09753634894991922,0.9246800178319295
0.38983476161956787,0.8277463651050081,0.09753634894991922,0.9246800178319295
0.3890265226364136,0.8277463651050081,0.0981421647819063,0.9246800178319295
0.38871878385543823,0.8281502423263328,0.0981421647819063,0.9246800178319295
0.388469934463501,0.8281502423263328,0.09854604200323101,0.9246800178319295
0.38846683502197266,0.8283521809369951,0.09854604200323101,0.9246800178319295
0.3878136873245239,0.8283521809369951,0.09894991922455573,0.9246800178319295
0.3870110511779785,0.8285541195476576,0.09894991922455573,0.9246800178319295
0.386946439743042,0.8285541195476576,0.0991518578352181,0.9246800178319295
0.3866526484489441,0.8289579967689822,0.0991518578352181,0.9246800178319295
0.38661831617355347,0.8289579967689822,0.09935379644588045,0.9246800178319295
0.3861702084541321,0.8295638126009693,0.09935379644588045,0.9246800178319295
0.38605064153671265,0.8295638126009693,0.0995557350565428,0.9246800178319295
0.385680615901947,0.8305735056542811,0.0995557350565428,0.9246800178319295
0.3856065273284912,0.8305735056542811,0.09975767366720517,0.9246800178319295
0.38552868366241455,0.8307754442649434,0.09975767366720517,0.9246800178319295
0.3848310708999634,0.8307754442649434,0.10036348949919224,0.9246800178319295
0.38408833742141724,0.8313812600969306,0.10036348949919224,0.9246800178319295
0.3837103843688965,0.8313812600969306,0.10056542810985461,0.9246800178319295
0.3833748698234558,0.8317851373182552,0.10056542810985461,0.9246800178319295
0.3831292390823364,0.8317851373182552,0.10076736672051696,0.9246800178319295
0.3830355405807495,0.8319870759289176,0.10076736672051696,0.9246800178319295
0.3827568292617798,0.8319870759289176,0.10117124394184168,0.9246800178319295
0.3819248080253601,0.8321890145395799,0.10117124394184168,0.9246800178319295
0.38165926933288574,0.8321890145395799,0.10137318255250403,0.9246800178319295
0.3811787962913513,0.8329967689822294,0.10137318255250403,0.9246800178319295
0.38086801767349243,0.8329967689822294,0.1015751211631664,0.9246800178319295
0.3807746171951294,0.8331987075928917,0.1015751211631664,0.9246800178319295
0.3806418180465698,0.8331987075928917,0.10177705977382875,0.9246800178319295
0.380044162273407,0.8336025848142165,0.10177705977382875,0.9246800178319295
0.3796567916870117,0.8336025848142165,0.10218093699515347,0.9246800178319295
0.379618763923645,0.8340064620355412,0.10218093699515347,0.9246800178319295
0.3788694143295288,0.8340064620355412,0.10278675282714055,0.9246800178319295
0.37868577241897583,0.8342084006462036,0.10278675282714055,0.9246800178319295
0.378342866897583,0.8342084006462036,0.10359450726978998,0.9246800178319295
0.3778676390647888,0.8346122778675282,0.10359450726978998,0.9246800178319295
0.3777051568031311,0.8346122778675282,0.10379644588045234,0.9246800178319295
0.37741297483444214,0.835016155088853,0.10379644588045234,0.9246800178319295
0.37694090604782104,0.835016155088853,0.1039983844911147,0.9246800178319295
0.37682586908340454,0.8352180936995154,0.1039983844911147,0.9246800178319295
0.37635624408721924,0.8352180936995154,0.10480613893376414,0.9246800178319295
0.37499725818634033,0.8364297253634895,0.10480613893376414,0.9246800178319295
0.37455517053604126,0.8364297253634895,0.10521001615508885,0.9246800178319295
0.3744104504585266,0.8368336025848142,0.10521001615508885,0.9246800178319295
0.37274807691574097,0.8368336025848142,0.106421647819063,0.9246800178319295
0.371121883392334,0.8376413570274637,0.106421647819063,0.9246800178319295
0.3704388737678528,0.8376413570274637,0.10722940226171244,0.9246800178319295
0.3702550530433655,0.8380452342487884,0.10722940226171244,0.9246800178319295
0.3701757788658142,0.8380452342487884,0.1074313408723748,0.9246800178319295
0.36903291940689087,0.8386510500807755,0.1074313408723748,0.9246800178319295
0.36891645193099976,0.8386510500807755,0.10783521809369952,0.9246800178319295
0.3687865138053894,0.8388529886914378,0.10783521809369952,0.9246800178319295
0.3681141138076782,0.8388529886914378,0.10844103392568659,0.9246800178319295
0.3677724599838257,0.8392568659127625,0.10844103392568659,0.9246800178319295
0.36604881286621094,0.8392568659127625,0.10924878836833603,0.9246800178319295
0.36598217487335205,0.8394588045234249,0.10924878836833603,0.9246800178319295
0.3649809956550598,0.8394588045234249,0.11005654281098547,0.9246800178319295
0.36484307050704956,0.8398626817447497,0.11005654281098547,0.9246800178319295
0.3644900321960449,0.8398626817447497,0.11025848142164782,0.9246800178319295
0.36410391330718994,0.8404684975767367,0.11025848142164782,0.9246800178319295
0.3640516400337219,0.8404684975767367,0.11066235864297254,0.9246800178319295
0.36390477418899536,0.8412762520193862,0.11066235864297254,0.9246800178319295
0.36366522312164307,0.8412762520193862,0.11106623586429726,0.9246800178319295
0.3634694218635559,0.8414781906300485,0.11106623586429726,0.9246800178319295
0.36343348026275635,0.8414781906300485,0.11126817447495961,0.9246800178319295
0.3632790446281433,0.8418820678513732,0.11126817447495961,0.9246800178319295
0.3632403016090393,0.8418820678513732,0.11167205169628433,0.9246800178319295
0.36308419704437256,0.8420840064620355,0.11167205169628433,0.9246800178319295
0.3630203604698181,0.8420840064620355,0.11187399030694668,0.9246800178319295
0.3624677062034607,0.8426898222940227,0.11187399030694668,0.9246800178319295
0.36241286993026733,0.8426898222940227,0.11207592891760905,0.9246800178319295
0.3623298406600952,0.842891760904685,0.11207592891760905,0.9246800178319295
0.36187630891799927,0.842891760904685,0.11247980613893377,0.9246800178319295
0.3618621826171875,0.8430936995153473,0.11247980613893377,0.9246800178319295
0.36170274019241333,0.8430936995153473,0.11288368336025849,0.9246800178319295
0.36135804653167725,0.8432956381260097,0.11288368336025849,0.9246800178319295
0.3608643412590027,0.8432956381260097,0.1132875605815832,0.9246800178319295
0.3608243465423584,0.8436995153473344,0.1132875605815832,0.9246800178319295
0.3601989150047302,0.8436995153473344,0.11348949919224556,0.9246800178319295
0.35990697145462036,0.8441033925686591,0.11348949919224556,0.9246800178319295
0.3597468137741089,0.8441033925686591,0.11369143780290791,0.9246800178319295
0.3595048785209656,0.8443053311793215,0.11369143780290791,0.9246800178319295
0.35878807306289673,0.8443053311793215,0.11449919224555735,0.9246800178319295
0.3586525321006775,0.8445072697899838,0.11449919224555735,0.9246800178319295
0.3585902452468872,0.8445072697899838,0.1147011308562197,0.9246800178319295
0.3584684133529663,0.8449111470113085,0.1147011308562197,0.9246800178319295
0.3583589792251587,0.8449111470113085,0.11490306946688207,0.9246800178319295
0.3581441044807434,0.845113085621971,0.11490306946688207,0.9246800178319295
0.3581181764602661,0.845113085621971,0.11510500807754442,0.9246800178319295
0.3574957847595215,0.845718901453958,0.11510500807754442,0.9246800178319295
0.3574943542480469,0.845718901453958,0.11530694668820679,0.9246800178319295
0.35717082023620605,0.8461227786752827,0.11530694668820679,0.9246800178319295
0.35684865713119507,0.8461227786752827,0.11591276252019386,0.9246800178319295
0.3560435175895691,0.8467285945072698,0.11591276252019386,0.9246800178319295
0.35519927740097046,0.8467285945072698,0.11631663974151858,0.9246800178319295
0.3549764156341553,0.8469305331179321,0.11631663974151858,0.9246800178319295
0.3541523814201355,0.8469305331179321,0.1167205169628433,0.9246800178319295
0.3538815975189209,0.8473344103392568,0.1167205169628433,0.9246800178319295
0.3536113500595093,0.8473344103392568,0.11692245557350565,0.9246800178319295
0.35350167751312256,0.8475363489499192,0.11692245557350565,0.9246800178319295
0.3529818058013916,0.8475363489499192,0.11833602584814217,0.9246800178319295
0.3529126048088074,0.8477382875605816,0.11833602584814217,0.9246800178319295
0.3525457978248596,0.8477382875605816,0.11873990306946688,0.9246800178319295
0.3520674705505371,0.847940226171244,0.11873990306946688,0.9246800178319295
0.35123151540756226,0.847940226171244,0.1191437802907916,0.9246800178319295
0.3510984182357788,0.8481421647819063,0.1191437802907916,0.9246800178319295
0.35095787048339844,0.8481421647819063,0.11934571890145396,0.9246800178319295
0.350919246673584,0.8483441033925686,0.11934571890145396,0.9246800178319295
0.3506343960762024,0.8483441033925686,0.11974959612277868,0.9246800178319295
0.3498690128326416,0.8487479806138933,0.11974959612277868,0.9246800178319295
0.3495938181877136,0.8487479806138933,0.1201534733441034,0.9246800178319295
0.34949374198913574,0.8491518578352181,0.1201534733441034,0.9246800178319295
0.34894150495529175,0.8491518578352181,0.12055735056542811,0.9246800178319295
0.34876489639282227,0.8493537964458805,0.12055735056542811,0.9246800178319295
0.3486762046813965,0.8493537964458805,0.12075928917609047,0.9246800178319295
0.3479626774787903,0.8497576736672051,0.12075928917609047,0.9246800178319295
0.3478018045425415,0.8497576736672051,0.12096122778675283,0.9246800178319295
0.3472098708152771,0.8501615508885298,0.12096122778675283,0.9246800178319295
0.34581875801086426,0.8501615508885298,0.1225767366720517,0.9246800178319295
0.34521371126174927,0.8503634894991923,0.1225767366720517,0.9246800178319295
0.3450603485107422,0.8503634894991923,0.12298061389337642,0.9246800178319295
0.3450567126274109,0.8505654281098546,0.12298061389337642,0.9246800178319295
0.3441028594970703,0.8505654281098546,0.12439418416801293,0.9246800178319295
0.3427610993385315,0.8523828756058158,0.12439418416801293,0.9246800178319295
0.34255707263946533,0.8523828756058158,0.12520193861066237,0.9246800178319295
0.34199488162994385,0.8525848142164781,0.12520193861066237,0.9246800178319295
0.34194719791412354,0.8525848142164781,0.1254038772213247,0.9246800178319295
0.3419238328933716,0.8527867528271406,0.1254038772213247,0.9246800178319295
0.3418883681297302,0.8527867528271406,0.12560581583198707,0.9246800178319295
0.34051406383514404,0.8537964458804523,0.12560581583198707,0.9246800178319295
0.34050166606903076,0.8537964458804523,0.12580775444264944,0.9246800178319295
0.34048932790756226,0.8539983844911146,0.12580775444264944,0.9246800178319295
0.34047430753707886,0.8539983844911146,0.1260096930533118,0.9246800178319295
0.33969420194625854,0.8554119547657512,0.1260096930533118,0.9246800178319295
0.33961763978004456,0.8554119547657512,0.1264135702746365,0.9246800178319295
0.33950477838516235,0.8556138933764136,0.1264135702746365,0.9246800178319295
0.3388133645057678,0.8556138933764136,0.12701938610662358,0.9246800178319295
0.3387939929962158,0.8560177705977383,0.12701938610662358,0.9246800178319295
0.33841753005981445,0.8560177705977383,0.12722132471728595,0.9246800178319295
0.33830052614212036,0.8562197092084006,0.12722132471728595,0.9246800178319295
0.33823156356811523,0.8562197092084006,0.12742326332794832,0.9246800178319295
0.33785492181777954,0.8568255250403877,0.12742326332794832,0.9246800178319295
0.33704137802124023,0.8568255250403877,0.1280290791599354,0.9246800178319295
0.3367381691932678,0.8572294022617124,0.1280290791599354,0.9246800178319295
0.3367167115211487,0.8572294022617124,0.12823101777059773,0.9246800178319295
0.33657896518707275,0.8576332794830371,0.12823101777059773,0.9246800178319295
0.3363070487976074,0.8576332794830371,0.12863489499192246,0.9246800178319295
0.33624720573425293,0.8578352180936996,0.12863489499192246,0.9246800178319295
0.3355978727340698,0.8578352180936996,0.1294426494345719,0.9246800178319295
0.3355101943016052,0.8582390953150242,0.1294426494345719,0.9246800178319295
0.33526575565338135,0.8582390953150242,0.1298465266558966,0.9246800178319295
0.33523690700531006,0.8584410339256866,0.1298465266558966,0.9246800178319295
0.3343695402145386,0.8584410339256866,0.1308562197092084,0.9246800178319295
0.3341067433357239,0.8590468497576736,0.1308562197092084,0.9246800178319295
0.33386629819869995,0.8590468497576736,0.13105815831987075,0.9246800178319295
0.3334895372390747,0.8594507269789984,0.13105815831987075,0.9246800178319295
0.3331925868988037,0.8594507269789984,0.13126009693053312,0.9246800178319295
0.33317190408706665,0.8596526655896607,0.13126009693053312,0.9246800178319295
0.33303701877593994,0.8596526655896607,0.13146203554119548,0.9246800178319295
0.33290791511535645,0.8600565428109854,0.13146203554119548,0.9246800178319295
0.332492470741272,0.8600565428109854,0.1318659127625202,0.9246800178319295
0.3324304223060608,0.8602584814216478,0.1318659127625202,0.9246800178319295
0.3317885398864746,0.8602584814216478,0.13247172859450726,0.9246800178319295
0.3315706253051758,0.8604604200323102,0.13247172859450726,0.9246800178319295
0.33128678798675537,0.8604604200323102,0.13307754442649433,0.9246800178319295
0.33103978633880615,0.8608642972536349,0.13307754442649433,0.9246800178319295
0.33095526695251465,0.8608642972536349,0.1332794830371567,0.9246800178319295
0.3300207257270813,0.8612681744749596,0.1332794830371567,0.9246800178319295
0.32911425828933716,0.8612681744749596,0.13489499192245558,0.9246800178319295
0.3288654088973999,0.8614701130856219,0.13489499192245558,0.9246800178319295
0.328863263130188,0.8614701130856219,0.13509693053311794,0.9246800178319295
0.32821226119995117,0.8618739903069467,0.13509693053311794,0.9246800178319295
0.3279399871826172,0.8618739903069467,0.13529886914378028,0.9246800178319295
0.32720887660980225,0.8622778675282714,0.13529886914378028,0.9246800178319295
0.3261731266975403,0.8622778675282714,0.13610662358642972,0.9246800178319295
0.3258306384086609,0.8626817447495961,0.13610662358642972,0.9246800178319295
0.3256481885910034,0.8626817447495961,0.13651050080775445,0.9246800178319295
0.32544469833374023,0.8628836833602584,0.13651050080775445,0.9246800178319295
0.32533860206604004,0.8628836833602584,0.1367124394184168,0.9246800178319295
0.3251493573188782,0.8630856219709209,0.1367124394184168,0.9246800178319295
0.32514458894729614,0.8630856219709209,0.13691437802907916,0.9246800178319295
0.325123131275177,0.8632875605815832,0.13691437802907916,0.9246800178319295
0.3251228928565979,0.8632875605815832,0.13711631663974153,0.9246800178319295
0.32505929470062256,0.8634894991922456,0.13711631663974153,0.9246800178319295
0.3250126242637634,0.8634894991922456,0.13731825525040386,0.9246800178319295
0.32475292682647705,0.8640953150242326,0.13731825525040386,0.9246800178319295
0.3246840238571167,0.8640953150242326,0.13752019386106623,0.9246800178319295
0.3244980573654175,0.864297253634895,0.13752019386106623,0.9246800178319295
0.32355767488479614,0.864297253634895,0.1391357027463651,0.9246800178319295
0.32353299856185913,0.8644991922455574,0.1391357027463651,0.9246800178319295
0.323445200920105,0.8644991922455574,0.13933764135702748,0.9246800178319295
0.32337820529937744,0.8649030694668821,0.13933764135702748,0.9246800178319295
0.32233136892318726,0.8649030694668821,0.14034733441033925,0.9246800178319295
0.3222285509109497,0.8653069466882067,0.14034733441033925,0.9246800178319295
0.32207465171813965,0.8653069466882067,0.14075121163166399,0.9246800178319295
0.32184869050979614,0.8655088852988692,0.14075121163166399,0.9246800178319295
0.32053226232528687,0.8655088852988692,0.1421647819063005,0.9246800178319295
0.3200467824935913,0.8661147011308562,0.1421647819063005,0.9246800178319295
0.3199632167816162,0.8661147011308562,0.14236672051696284,0.9246800178319295
0.3194652199745178,0.8663166397415186,0.14236672051696284,0.9246800178319295
0.31930261850357056,0.8663166397415186,0.1425686591276252,0.9246800178319295
0.31924718618392944,0.8665185783521809,0.1425686591276252,0.9246800178319295
0.31868976354599,0.8665185783521809,0.14277059773828757,0.9246800178319295
0.31783729791641235,0.867124394184168,0.14277059773828757,0.9246800178319295
0.31711089611053467,0.867124394184168,0.14337641357027464,0.9246800178319295
0.3170320987701416,0.8673263327948304,0.14337641357027464,0.9246800178319295
0.3169732093811035,0.8673263327948304,0.143578352180937,0.9246800178319295
0.3166942000389099,0.8677302100161551,0.143578352180937,0.9246800178319295
0.3166937828063965,0.8677302100161551,0.14378029079159935,0.9246800178319295
0.31668388843536377,0.8679321486268174,0.14378029079159935,0.9246800178319295
0.3162273168563843,0.8679321486268174,0.14438610662358642,0.9246800178319295
0.3159303665161133,0.8681340872374798,0.14438610662358642,0.9246800178319295
0.31503307819366455,0.8681340872374798,0.14499192245557352,0.9246800178319295
0.3149219751358032,0.8685379644588045,0.14499192245557352,0.9246800178319295
0.31485414505004883,0.8685379644588045,0.14519386106623586,0.9246800178319295
0.3145001530647278,0.8689418416801292,0.14519386106623586,0.9246800178319295
0.31443697214126587,0.8689418416801292,0.14539579967689822,0.9246800178319295
0.313758909702301,0.8695476575121163,0.14539579967689822,0.9246800178319295
0.3136841654777527,0.8695476575121163,0.14579967689822293,0.9246800178319295
0.31331247091293335,0.8701534733441034,0.14579967689822293,0.9246800178319295
0.3130723834037781,0.8701534733441034,0.14620355411954766,0.9246800178319295
0.31291812658309937,0.8703554119547657,0.14620355411954766,0.9246800178319295
0.31213200092315674,0.8703554119547657,0.14680936995153474,0.9246800178319295
0.31202924251556396,0.8707592891760905,0.14680936995153474,0.9246800178319295
0.311501681804657,0.8707592891760905,0.14781906300484654,0.9246800178319295
0.3113483190536499,0.8709612277867528,0.14781906300484654,0.9246800178319295
0.31097137928009033,0.8709612277867528,0.14822294022617125,0.9246800178319295
0.31059807538986206,0.8713651050080775,0.14822294022617125,0.9246800178319295
0.3102223873138428,0.8713651050080775,0.14862681744749595,0.9246800178319295
0.30966371297836304,0.872172859450727,0.14862681744749595,0.9246800178319295
0.30832916498184204,0.872172859450727,0.14963651050080776,0.9246800178319295
0.30817973613739014,0.8723747980613893,0.14963651050080776,0.9246800178319295
0.30796849727630615,0.8723747980613893,0.14983844911147012,0.9246800178319295
0.30777472257614136,0.872778675282714,0.14983844911147012,0.9246800178319295
0.30746763944625854,0.872778675282714,0.15004038772213246,0.9246800178319295
0.30721986293792725,0.8729806138933764,0.15004038772213246,0.9246800178319295
0.30694007873535156,0.8729806138933764,0.15024232633279483,0.9246800178319295
0.30685096979141235,0.8731825525040388,0.15024232633279483,0.9246800178319295
0.306305468082428,0.8731825525040388,0.15105008077544427,0.9246800178319295
0.30603939294815063,0.8733844911147012,0.15105008077544427,0.9246800178319295
0.3054896593093872,0.8733844911147012,0.1518578352180937,0.9246800178319295
0.3051941394805908,0.8741922455573505,0.1518578352180937,0.9246800178319295
0.30515772104263306,0.8741922455573505,0.1522617124394184,0.9246800178319295
0.30494070053100586,0.874394184168013,0.1522617124394184,0.9246800178319295
0.30477434396743774,0.874394184168013,0.15246365105008078,0.9246800178319295
0.30438029766082764,0.8752019386106623,0.15246365105008078,0.9246800178319295
0.3040146827697754,0.8752019386106623,0.15327140549273022,0.9246800178319295
0.3039487600326538,0.8754038772213247,0.15327140549273022,0.9246800178319295
0.303855299949646,0.8754038772213247,0.15347334410339256,0.9246800178319295
0.30285316705703735,0.8762116316639742,0.15347334410339256,0.9246800178319295
0.3023741841316223,0.8762116316639742,0.1538772213247173,0.9246800178319295
0.3018486499786377,0.877221324717286,0.1538772213247173,0.9246800178319295
0.3015757203102112,0.877221324717286,0.154281098546042,0.9246800178319295
0.30151206254959106,0.8774232633279483,0.154281098546042,0.9246800178319295
0.30144202709198,0.8774232633279483,0.15448303715670436,0.9246800178319295
0.30133748054504395,0.8776252019386107,0.15448303715670436,0.9246800178319295
0.30113840103149414,0.8776252019386107,0.15488691437802907,0.9246800178319295
0.30094295740127563,0.877827140549273,0.15488691437802907,0.9246800178319295
0.30049294233322144,0.877827140549273,0.15549273021001617,0.9246800178319295
0.30011987686157227,0.8782310177705978,0.15549273021001617,0.9246800178319295
0.3001105785369873,0.8782310177705978,0.1556946688206785,0.9246800178319295
0.30010658502578735,0.8784329563812601,0.1556946688206785,0.9246800178319295
0.2999841868877411,0.8784329563812601,0.15589660743134087,0.9246800178319295
0.2998450994491577,0.8786348949919225,0.15589660743134087,0.9246800178319295
0.29929107427597046,0.8786348949919225,0.15609854604200324,0.9246800178319295
0.29928869009017944,0.8788368336025848,0.15609854604200324,0.9246800178319295
0.2992427349090576,0.8788368336025848,0.15630048465266558,0.9246800178319295
0.29886919260025024,0.8792407108239095,0.15630048465266558,0.9246800178319295
0.29847681522369385,0.8792407108239095,0.15690630048465268,0.9246800178319295
0.2982216477394104,0.8796445880452343,0.15690630048465268,0.9246800178319295
0.2981354594230652,0.8796445880452343,0.15710823909531502,0.9246800178319295
0.29796087741851807,0.8798465266558966,0.15710823909531502,0.9246800178319295
0.2978471517562866,0.8798465266558966,0.15731017770597738,0.9246800178319295
0.29770660400390625,0.880048465266559,0.15731017770597738,0.9246800178319295
0.29734331369400024,0.880048465266559,0.1577140549273021,0.9246800178319295
0.29711830615997314,0.8802504038772213,0.1577140549273021,0.9246800178319295
0.2969353497028351,0.8802504038772213,0.15791599353796446,0.9246800178319295
0.2964232563972473,0.880654281098546,0.15791599353796446,0.9246800178319295
0.2960203289985657,0.880654281098546,0.1587237479806139,0.9246800178319295
0.2959771752357483,0.8810581583198708,0.1587237479806139,0.9246800178319295
0.2946218252182007,0.8810581583198708,0.1605411954765751,0.9246800178319295
0.2944883108139038,0.8812600969305331,0.1605411954765751,0.9246800178319295
0.2943701148033142,0.8812600969305331,0.16074313408723748,0.9246800178319295
0.29419398307800293,0.8814620355411955,0.16074313408723748,0.9246800178319295
0.29259127378463745,0.8814620355411955,0.16256058158319872,0.9246800178319295
0.29202133417129517,0.8824717285945073,0.16256058158319872,0.9246800178319295
0.29175615310668945,0.8824717285945073,0.16276252019386106,0.9246800178319295
0.2917047142982483,0.8826736672051696,0.16276252019386106,0.9246800178319295
0.29114437103271484,0.8826736672051696,0.16336833602584813,0.9246800178319295
0.2906131148338318,0.8832794830371568,0.16336833602584813,0.9246800178319295
0.29055261611938477,0.8832794830371568,0.1635702746365105,0.9246800178319295
0.28982603549957275,0.8834814216478191,0.1635702746365105,0.9246800178319295
0.2881225347518921,0.8834814216478191,0.16579159935379645,0.9246800178319295
0.28732359409332275,0.8844911147011308,0.16579159935379645,0.9246800178319295
0.28706425428390503,0.8844911147011308,0.16639741518578352,0.9246800178319295
0.28705263137817383,0.8846930533117933,0.16639741518578352,0.9246800178319295
0.28663480281829834,0.8846930533117933,0.1670032310177706,0.9246800178319295
0.2866308093070984,0.8848949919224556,0.1670032310177706,0.9246800178319295
0.2863091230392456,0.8848949919224556,0.16760904684975766,0.9246800178319295
0.2861882448196411,0.8850969305331179,0.16760904684975766,0.9246800178319295
0.286088764667511,0.8850969305331179,0.1680129240710824,0.9246800178319295
0.2860753536224365,0.8852988691437803,0.1680129240710824,0.9246800178319295
0.2858104109764099,0.8852988691437803,0.16821486268174474,0.9246800178319295
0.28556889295578003,0.8855008077544426,0.16821486268174474,0.9246800178319295
0.28499895334243774,0.8855008077544426,0.16902261712439418,0.9246800178319295
0.28495877981185913,0.885702746365105,0.16902261712439418,0.9246800178319295
0.2841132879257202,0.885702746365105,0.16983037156704361,0.9246800178319295
0.2840046286582947,0.8859046849757674,0.16983037156704361,0.9246800178319295
0.28359168767929077,0.8859046849757674,0.1704361873990307,0.9246800178319295
0.28349626064300537,0.8861066235864298,0.1704361873990307,0.9246800178319295
0.2828484773635864,0.8861066235864298,0.17084006462035542,0.9246800178319295
0.2824869751930237,0.8865105008077544,0.17084006462035542,0.9246800178319295
0.2824038863182068,0.8865105008077544,0.17124394184168013,0.9246800178319295
0.2820371389389038,0.8871163166397416,0.17124394184168013,0.9246800178319295
0.2815372347831726,0.8871163166397416,0.17205169628432956,0.9246800178319295
0.2813901901245117,0.8875201938610663,0.17205169628432956,0.9246800178319295
0.2794492840766907,0.8875201938610663,0.17386914378029078,0.9246800178319295
0.27943819761276245,0.8877221324717286,0.17386914378029078,0.9246800178319295
0.27890098094940186,0.8877221324717286,0.1742730210016155,0.9246800178319295
0.2788124680519104,0.8879240710823909,0.1742730210016155,0.9246800178319295
0.27853888273239136,0.8879240710823909,0.17447495961227788,0.9246800178319295
0.2784510850906372,0.8881260096930533,0.17447495961227788,0.9246800178319295
0.27742093801498413,0.8881260096930533,0.17609046849757673,0.9246800178319295
0.27686262130737305,0.8885298869143781,0.17609046849757673,0.9246800178319295
0.27666062116622925,0.8885298869143781,0.1766962843295638,0.9246800178319295
0.27642565965652466,0.8891357027463651,0.1766962843295638,0.9246800178319295
0.2755134701728821,0.8891357027463651,0.1777059773828756,0.9246800178319295
0.27547454833984375,0.8895395799676898,0.1777059773828756,0.9246800178319295
0.27520525455474854,0.8895395799676898,0.17790791599353797,0.9246800178319295
0.27515751123428345,0.8897415185783522,0.17790791599353797,0.9246800178319295
0.2750548720359802,0.8897415185783522,0.1781098546042003,0.9246800178319295
0.27483469247817993,0.8899434571890146,0.1781098546042003,0.9246800178319295
0.2745867967605591,0.8899434571890146,0.1787156704361874,0.9246800178319295
0.27422207593917847,0.8901453957996769,0.1787156704361874,0.9246800178319295
0.2741309404373169,0.8901453957996769,0.17891760904684975,0.9246800178319295
0.27402395009994507,0.8903473344103393,0.17891760904684975,0.9246800178319295
0.27372199296951294,0.8903473344103393,0.17911954765751212,0.9246800178319295
0.27348631620407104,0.8905492730210016,0.17911954765751212,0.9246800178319295
0.2733761668205261,0.8905492730210016,0.17952342487883682,0.9246800178319295
0.27333855628967285,0.8907512116316639,0.17952342487883682,0.9246800178319295
0.27326077222824097,0.8907512116316639,0.17992730210016156,0.9246800178319295
0.2729528546333313,0.8911550888529887,0.17992730210016156,0.9246800178319295
0.27277809381484985,0.8911550888529887,0.18033117932148626,0.9246800178319295
0.2727143168449402,0.8913570274636511,0.18033117932148626,0.9246800178319295
0.2726265788078308,0.8913570274636511,0.180735056542811,0.9246800178319295
0.2725379467010498,0.8915589660743134,0.180735056542811,0.9246800178319295
0.27187126874923706,0.8915589660743134,0.1815428109854604,0.9246800178319295
0.27187079191207886,0.8917609046849758,0.1815428109854604,0.9246800178319295
0.2715911269187927,0.8917609046849758,0.18194668820678514,0.9246800178319295
0.27136147022247314,0.8923667205169629,0.18194668820678514,0.9246800178319295
0.27110975980758667,0.8923667205169629,0.18235056542810985,0.9246800178319295
0.27099180221557617,0.8925686591276252,0.18235056542810985,0.9246800178319295
0.2708538770675659,0.8925686591276252,0.18275444264943458,0.9246800178319295
0.2706875205039978,0.8929725363489499,0.18275444264943458,0.9246800178319295
0.2703559994697571,0.8929725363489499,0.18336025848142165,0.9246800178319295
0.27016574144363403,0.8931744749596123,0.18336025848142165,0.9246800178319295
0.2696743607521057,0.8931744749596123,0.1841680129240711,0.9246800178319295
0.26964426040649414,0.8933764135702746,0.1841680129240711,0.9246800178319295
0.26961249113082886,0.8933764135702746,0.18436995153473343,0.9246800178319295
0.2692643404006958,0.8939822294022617,0.18436995153473343,0.9246800178319295
0.2689800262451172,0.8939822294022617,0.1845718901453958,0.9246800178319295
0.26896965503692627,0.8941841680129241,0.1845718901453958,0.9246800178319295
0.2687411904335022,0.8941841680129241,0.18497576736672053,0.9246800178319295
0.26872390508651733,0.8943861066235864,0.18497576736672053,0.9246800178319295
0.26832324266433716,0.8943861066235864,0.18537964458804523,0.9246800178319295
0.2678444981575012,0.8951938610662359,0.18537964458804523,0.9246800178319295
0.26743513345718384,0.8951938610662359,0.18679321486268174,0.9246800178319295
0.2673407196998596,0.8953957996768982,0.18679321486268174,0.9246800178319295
0.26727813482284546,0.8953957996768982,0.1869951534733441,0.9246800178319295
0.2670409083366394,0.8957996768982229,0.1869951534733441,0.9246800178319295
0.26678013801574707,0.8957996768982229,0.18739903069466882,0.9246800178319295
0.2663787007331848,0.8962035541195477,0.18739903069466882,0.9246800178319295
0.2662140727043152,0.8962035541195477,0.18760096930533118,0.9246800178319295
0.2662035822868347,0.89640549273021,0.18760096930533118,0.9246800178319295
0.26506781578063965,0.89640549273021,0.1890145395799677,0.9246800178319295
0.2649514675140381,0.8966074313408724,0.1890145395799677,0.9246800178319295
0.26453858613967896,0.8966074313408724,0.18962035541195477,0.9246800178319295
0.2644200325012207,0.8970113085621971,0.18962035541195477,0.9246800178319295
0.2643500566482544,0.8970113085621971,0.18982229402261713,0.9246800178319295
0.26429396867752075,0.8972132471728594,0.18982229402261713,0.9246800178319295
0.2642297148704529,0.8972132471728594,0.19022617124394184,0.9246800178319295
0.26413023471832275,0.8974151857835219,0.19022617124394184,0.9246800178319295
0.26400113105773926,0.8974151857835219,0.1904281098546042,0.9246800178319295
0.26376593112945557,0.8976171243941842,0.1904281098546042,0.9246800178319295
0.26343560218811035,0.8976171243941842,0.19184168012924072,0.9246800178319295
0.2632179260253906,0.8978190630048465,0.19184168012924072,0.9246800178319295
0.2627684473991394,0.8978190630048465,0.19264943457189015,0.9246800178319295
0.26254451274871826,0.8980210016155089,0.19264943457189015,0.9246800178319295
0.26232925057411194,0.8980210016155089,0.1928513731825525,0.9246800178319295
0.2620581388473511,0.898626817447496,0.1928513731825525,0.9246800178319295
0.26125556230545044,0.898626817447496,0.194264943457189,0.9246800178319295
0.260766863822937,0.8996365105008077,0.194264943457189,0.9246800178319295
0.2595634460449219,0.8996365105008077,0.1952746365105008,0.9246800178319295
0.2592960000038147,0.9000403877221325,0.1952746365105008,0.9246800178319295
0.25928741693496704,0.9000403877221325,0.19547657512116318,0.9246800178319295
0.2592582106590271,0.9004442649434572,0.19547657512116318,0.9246800178319295
0.2591209411621094,0.9004442649434572,0.19588045234248788,0.9246800178319295
0.2591168284416199,0.9006462035541195,0.19588045234248788,0.9246800178319295
0.25910091400146484,0.9006462035541195,0.19608239095315025,0.9246800178319295
0.2590816020965576,0.9008481421647819,0.19608239095315025,0.9246800178319295
0.2588961720466614,0.9008481421647819,0.19668820678513732,0.9246800178319295
0.2588886022567749,0.9010500807754442,0.19668820678513732,0.9246800178319295
0.257986843585968,0.9010500807754442,0.19789983844911146,0.9246800178319295
0.257696270942688,0.901453957996769,0.19789983844911146,0.9246800178319295
0.2576199173927307,0.901453957996769,0.1983037156704362,0.9246800178319295
0.2575681209564209,0.9016558966074314,0.1983037156704362,0.9246800178319295
0.257396936416626,0.9016558966074314,0.19890953150242327,0.9246800178319295
0.25735825300216675,0.9018578352180937,0.19890953150242327,0.9246800178319295
0.25730621814727783,0.9018578352180937,0.1991114701130856,0.9246800178319295
0.25710004568099976,0.902059773828756,0.1991114701130856,0.9246800178319295
0.2566465139389038,0.902059773828756,0.1997172859450727,0.9246800178319295
0.2564290761947632,0.9022617124394184,0.1997172859450727,0.9246800178319295
0.255534291267395,0.9022617124394184,0.20092891760904685,0.9246800178319295
0.2554723620414734,0.9024636510500808,0.20092891760904685,0.9246800178319295
0.25498390197753906,0.9024636510500808,0.20133279483037156,0.9246800178319295
0.2547513246536255,0.9028675282714055,0.20133279483037156,0.9246800178319295
0.2546650767326355,0.9028675282714055,0.20153473344103393,0.9246800178319295
0.2546228766441345,0.9030694668820679,0.20153473344103393,0.9246800178319295
0.2545850872993469,0.9030694668820679,0.2017366720516963,0.9246800178319295
0.25444847345352173,0.9032714054927302,0.2017366720516963,0.9246800178319295
0.25444090366363525,0.9032714054927302,0.20193861066235863,0.9246800178319295
0.2544054388999939,0.9034733441033925,0.20193861066235863,0.9246800178319295
0.2543628215789795,0.9034733441033925,0.202140549273021,0.9246800178319295
0.25432288646698,0.903675282714055,0.202140549273021,0.9246800178319295
0.2542739510536194,0.903675282714055,0.20254442649434573,0.9246800178319295
0.25421714782714844,0.9040791599353797,0.20254442649434573,0.9246800178319295
0.25405704975128174,0.9040791599353797,0.2031502423263328,0.9246800178319295
0.2540525197982788,0.904281098546042,0.2031502423263328,0.9246800178319295
0.2516029477119446,0.904281098546042,0.20779483037156704,0.9246800178319295
0.25153523683547974,0.9044830371567044,0.20779483037156704,0.9246800178319295
0.2511187791824341,0.9044830371567044,0.20860258481421648,0.9246800178319295
0.2509589195251465,0.9046849757673667,0.20860258481421648,0.9246800178319295
0.2508714497089386,0.9046849757673667,0.20880452342487885,0.9246800178319295
0.25081801414489746,0.904886914378029,0.20880452342487885,0.9246800178319295
0.2501908242702484,0.904886914378029,0.21021809369951536,0.9246800178319295
0.2500993609428406,0.9052907915993538,0.21021809369951536,0.9246800178319295
0.2499145269393921,0.9052907915993538,0.21062197092084006,0.9246800178319295
0.2494993805885315,0.9056946688206785,0.21062197092084006,0.9246800178319295
0.24932920932769775,0.9056946688206785,0.2114297253634895,0.9246800178319295
0.24923968315124512,0.9058966074313409,0.2114297253634895,0.9246800178319295
0.24777019023895264,0.9058966074313409,0.212843295638126,0.9246800178319295
0.24773192405700684,0.9060985460420032,0.212843295638126,0.9246800178319295
0.24766987562179565,0.9060985460420032,0.21304523424878838,0.9246800178319295
0.24761587381362915,0.9063004846526656,0.21304523424878838,0.9246800178319295
0.24687224626541138,0.9063004846526656,0.21425686591276252,0.9246800178319295
0.2468581199645996,0.9067043618739903,0.21425686591276252,0.9246800178319295
0.24683016538619995,0.9067043618739903,0.2148626817447496,0.9246800178319295
0.24657714366912842,0.9069063004846527,0.2148626817447496,0.9246800178319295
0.24598848819732666,0.9069063004846527,0.2162762520193861,0.9246800178319295
0.2459697723388672,0.907108239095315,0.2162762520193861,0.9246800178319295
0.24547851085662842,0.907108239095315,0.21748788368336025,0.9246800178319295
0.24539589881896973,0.9073101777059773,0.21748788368336025,0.9246800178319295
0.2451629638671875,0.9073101777059773,0.21768982229402262,0.9246800178319295
0.2450999617576599,0.9075121163166397,0.21768982229402262,0.9246800178319295
0.2448320984840393,0.9075121163166397,0.2182956381260097,0.9246800178319295
0.24422389268875122,0.9079159935379645,0.2182956381260097,0.9246800178319295
0.244132399559021,0.9079159935379645,0.21849757673667206,0.9246800178319295
0.24412226676940918,0.9081179321486268,0.21849757673667206,0.9246800178319295
0.24296551942825317,0.9081179321486268,0.2211227786752827,0.9246800178319295
0.2428889274597168,0.9083198707592892,0.2211227786752827,0.9246800178319295
0.24220240116119385,0.9083198707592892,0.22193053311793215,0.9246800178319295
0.24219071865081787,0.9085218093699515,0.22193053311793215,0.9246800178319295
0.24204489588737488,0.9085218093699515,0.22213247172859452,0.9246800178319295
0.2418956160545349,0.9091276252019386,0.22213247172859452,0.9246800178319295
0.24150681495666504,0.9091276252019386,0.22294022617124395,0.9246800178319295
0.24136584997177124,0.909329563812601,0.22294022617124395,0.9246800178319295
0.24084600806236267,0.909329563812601,0.22516155088852988,0.9246800178319295
0.2407127022743225,0.909935379644588,0.22516155088852988,0.9246800178319295
0.24039733409881592,0.909935379644588,0.22576736672051698,0.9246800178319295
0.24035650491714478,0.9101373182552503,0.22576736672051698,0.9246800178319295
0.24011200666427612,0.9101373182552503,0.22637318255250405,0.9246800178319295
0.2400842308998108,0.9103392568659128,0.22637318255250405,0.9246800178319295
0.23918503522872925,0.9103392568659128,0.22819063004846526,0.9246800178319295
0.23916369676589966,0.9107431340872375,0.22819063004846526,0.9246800178319295
0.23867249488830566,0.9107431340872375,0.23041195476575121,0.9246800178319295
0.23860174417495728,0.9109450726978998,0.23041195476575121,0.9246800178319295
0.23763036727905273,0.9109450726978998,0.23303715670436187,0.9246800178319295
0.2374393343925476,0.9111470113085622,0.23303715670436187,0.9246800178319295
0.23710256814956665,0.9111470113085622,0.23364297253634894,0.9246800178319295
0.2369977831840515,0.9113489499192245,0.23364297253634894,0.9246800178319295
0.2362077832221985,0.9113489499192245,0.23505654281098545,0.9246800178319295
0.23619592189788818,0.9115508885298869,0.23505654281098545,0.9246800178319295
0.23604053258895874,0.9115508885298869,0.23566235864297252,0.9246800178319295
0.23587346076965332,0.9117528271405493,0.23566235864297252,0.9246800178319295
0.2358730137348175,0.9117528271405493,0.2358642972536349,0.9246800178319295
0.23539221286773682,0.9119547657512116,0.2358642972536349,0.9246800178319295
0.2353615164756775,0.9119547657512116,0.23606623586429726,0.9246800178319295
0.23513787984848022,0.9123586429725363,0.23606623586429726,0.9246800178319295
0.234086811542511,0.9123586429725363,0.2386914378029079,0.9246800178319295
0.2340831756591797,0.9125605815831987,0.2386914378029079,0.9246800178319295
0.23384740948677063,0.9125605815831987,0.23889337641357028,0.9246800178319295
0.23377829790115356,0.9127625201938611,0.23889337641357028,0.9246800178319295
0.23310452699661255,0.9127625201938611,0.24091276252019386,0.9246800178319295
0.23307490348815918,0.9129644588045234,0.24091276252019386,0.9246800178319295
0.23253417015075684,0.9129644588045234,0.242124394184168,0.9246800178319295
0.23230203986167908,0.9133683360258481,0.242124394184168,0.9246800178319295
0.23208285868167877,0.9133683360258481,0.24252827140549274,0.9246800178319295
0.23201227188110352,0.9135702746365105,0.24252827140549274,0.9246800178319295
0.2317473292350769,0.9135702746365105,0.24293214862681745,0.9246800178319295
0.23158687353134155,0.9141760904684976,0.24293214862681745,0.9246800178319295
0.23133504390716553,0.9141760904684976,0.24353796445880452,0.9246800178319295
0.23108428716659546,0.9143780290791599,0.24353796445880452,0.9246800178319295
0.2308999001979828,0.9143780290791599,0.24394184168012925,0.9246800178319295
0.23088562488555908,0.9145799676898223,0.24394184168012925,0.9246800178319295
0.22865939140319824,0.9145799676898223,0.24818255250403878,0.9246800178319295
0.22861826419830322,0.9147819063004846,0.24818255250403878,0.9246800178319295
0.2274608612060547,0.9147819063004846,0.25020193861066237,0.9246800178319295
0.22743088006973267,0.914983844911147,0.25020193861066237,0.9246800178319295
0.22672508656978607,0.914983844911147,0.252827140549273,0.9246800178319295
0.22639280557632446,0.9153877221324718,0.252827140549273,0.9246800178319295
0.22362756729125977,0.9153877221324718,0.2568659127625202,0.9246800178319295
0.22348350286483765,0.9155896607431341,0.2568659127625202,0.9246800178319295
0.22279717028141022,0.9155896607431341,0.2588852988691438,0.9246800178319295
0.2224709391593933,0.9159935379644588,0.2588852988691438,0.9246800178319295
0.2221478670835495,0.9159935379644588,0.26009693053311794,0.9246800178319295
0.2219318151473999,0.9163974151857835,0.26009693053311794,0.9246800178319295
0.22098687291145325,0.9163974151857835,0.2621163166397415,0.9246800178319295
0.22088974714279175,0.9165993537964459,0.2621163166397415,0.9246800178319295
0.22014379501342773,0.9165993537964459,0.26393376413570274,0.9246800178319295
0.21993589401245117,0.9168012924071083,0.26393376413570274,0.9246800178319295
0.21973039209842682,0.9168012924071083,0.2643376413570275,0.9246800178319295
0.2197204828262329,0.9170032310177706,0.2643376413570275,0.9246800178319295
0.21855571866035461,0.9170032310177706,0.2665589660743134,0.9246800178319295
0.2185336947441101,0.9172051696284329,0.2665589660743134,0.9246800178319295
0.2176433801651001,0.9172051696284329,0.26837641357027464,0.9246800178319295
0.21758410334587097,0.9174071082390953,0.26837641357027464,0.9246800178319295
0.21646751463413239,0.9174071082390953,0.2718093699515347,0.9246800178319295
0.21643006801605225,0.9176090468497576,0.2718093699515347,0.9246800178319295
0.21623793244361877,0.9176090468497576,0.2724151857835218,0.9246800178319295
0.21605020761489868,0.9178109854604201,0.2724151857835218,0.9246800178319295
0.21587389707565308,0.9178109854604201,0.2732229402261712,0.9246800178319295
0.21577590703964233,0.9182148626817448,0.2732229402261712,0.9246800178319295
0.21532303094863892,0.9182148626817448,0.27423263327948305,0.9246800178319295
0.21532243490219116,0.9184168012924071,0.27423263327948305,0.9246800178319295
0.21482086181640625,0.9184168012924071,0.27463651050080773,0.9246800178319295
0.2148175835609436,0.9186187399030694,0.27463651050080773,0.9246800178319295
0.21415144205093384,0.9186187399030694,0.2768578352180937,0.9246800178319295
0.21414387226104736,0.9188206785137318,0.2768578352180937,0.9246800178319295
0.21341480314731598,0.9188206785137318,0.27907915993537963,0.9246800178319295
0.213165283203125,0.9192245557350566,0.27907915993537963,0.9246800178319295
0.21288299560546875,0.9192245557350566,0.28008885298869146,0.9246800178319295
0.21280759572982788,0.9194264943457189,0.28008885298869146,0.9246800178319295
0.21241436898708344,0.9194264943457189,0.2813004846526656,0.9246800178319295
0.2123292088508606,0.9196284329563813,0.2813004846526656,0.9246800178319295
0.2120228409767151,0.9196284329563813,0.28190630048465265,0.9246800178319295
0.2119179219007492,0.9198303715670436,0.28190630048465265,0.9246800178319295
0.2117912769317627,0.9198303715670436,0.2823101777059774,0.9246800178319295
0.21175402402877808,0.9200323101777059,0.2823101777059774,0.9246800178319295
0.2107585072517395,0.9200323101777059,0.28473344103392567,0.9246800178319295
0.21045881509780884,0.9202342487883683,0.28473344103392567,0.9246800178319295
0.21001672744750977,0.9202342487883683,0.2859450726978998,0.9246800178319295
0.2099718451499939,0.9206381260096931,0.2859450726978998,0.9246800178319295
0.20962610840797424,0.9206381260096931,0.2865508885298869,0.9246800178319295
0.20945417881011963,0.9208400646203554,0.2865508885298869,0.9246800178319295
0.2092125415802002,0.9208400646203554,0.287156704361874,0.9246800178319295
0.2091783881187439,0.9210420032310178,0.287156704361874,0.9246800178319295
0.20807674527168274,0.9210420032310178,0.2895799676898223,0.9246800178319295
0.2080644965171814,0.9212439418416801,0.2895799676898223,0.9246800178319295
0.20747539401054382,0.9212439418416801,0.2909935379644588,0.9246800178319295
0.20745056867599487,0.9214458804523424,0.2909935379644588,0.9246800178319295
0.2072998285293579,0.9214458804523424,0.29139741518578355,0.9246800178319295
0.20713120698928833,0.9216478190630049,0.29139741518578355,0.9246800178319295
0.2067580223083496,0.9216478190630049,0.2918012924071082,0.9246800178319295
0.2067357897758484,0.9218497576736672,0.2918012924071082,0.9246800178319295
0.2065770924091339,0.9218497576736672,0.2924071082390953,0.9246800178319295
0.206468403339386,0.9220516962843296,0.2924071082390953,0.9246800178319295
0.2049974799156189,0.9220516962843296,0.29664781906300486,0.9246800178319295
0.20486682653427124,0.9222536348949919,0.29664781906300486,0.9246800178319295
0.20448225736618042,0.9222536348949919,0.29765751211631664,0.9246800178319295
0.20446854829788208,0.9224555735056543,0.29765751211631664,0.9246800178319295
0.20416724681854248,0.9224555735056543,0.29826332794830374,0.9246800178319295
0.20405924320220947,0.9226575121163166,0.29826332794830374,0.9246800178319295
0.20379012823104858,0.9226575121163166,0.29846526655896605,0.9246800178319295
0.20361775159835815,0.9230613893376414,0.29846526655896605,0.9246800178319295
0.20218925178050995,0.9230613893376414,0.30210016155088854,0.9246800178319295
0.20210599899291992,0.9232633279483037,0.30210016155088854,0.9246800178319295
0.2020670771598816,0.9232633279483037,0.3023021001615509,0.9246800178319295
0.20170438289642334,0.9234652665589661,0.3023021001615509,0.9246800178319295
0.20137062668800354,0.9234652665589661,0.3033117932148627,0.9246800178319295
0.20136278867721558,0.9236672051696284,0.3033117932148627,0.9246800178319295
0.2009766399860382,0.9236672051696284,0.3045234248788368,0.9246800178319295
0.20095831155776978,0.9238691437802908,0.3045234248788368,0.9246800178319295
0.20038717985153198,0.9238691437802908,0.3067447495961228,0.9246800178319295
0.20037496089935303,0.9240710823909531,0.3067447495961228,0.9246800178319295
0.20030111074447632,0.9240710823909531,0.30735056542810985,0.9246800178319295
0.2002788782119751,0.9242730210016155,0.30735056542810985,0.9246800178319295
0.19932657480239868,0.9242730210016155,0.31078352180936997,0.9246800178319295
0.19927769899368286,0.9246768982229402,0.31078352180936997,0.9246800178319295
0.19919909536838531,0.9246768982229402,0.31118739903069464,0.9246800178319295
0.1989058256149292,0.9248788368336026,0.31118739903069464,0.9246800178319295
0.19814544916152954,0.9248788368336026,0.3119951534733441,0.9246800178319295
0.19804269075393677,0.9250807754442649,0.3119951534733441,0.9246800178319295
0.19646161794662476,0.9250807754442649,0.3168416801292407,0.9246800178319295
0.19645994901657104,0.9252827140549273,0.3168416801292407,0.9246800178319295
0.19603276252746582,0.9252827140549273,0.3178513731825525,0.9246800178319295
0.19592422246932983,0.9254846526655897,0.3178513731825525,0.9246800178319295
0.19317317008972168,0.9254846526655897,0.3247172859450727,0.9246800178319295
0.1930723786354065,0.925686591276252,0.3247172859450727,0.9246800178319295
0.19283974170684814,0.925686591276252,0.32532310177705975,0.9246800178319295
0.1927139163017273,0.9258885298869144,0.32532310177705975,0.9246800178319295
0.1925376057624817,0.9258885298869144,0.32653473344103395,0.9246800178319295
0.19252312183380127,0.9260904684975767,0.32653473344103395,0.9246800178319295
0.19250506162643433,0.9260904684975767,0.32673667205169626,0.9246800178319295
0.19239139556884766,0.9262924071082391,0.32673667205169626,0.9246800178319295
0.19222861528396606,0.9262924071082391,0.327140549273021,0.9246800178319295
0.1922011375427246,0.9264943457189014,0.327140549273021,0.9246800178319295
0.19214224815368652,0.9264943457189014,0.32754442649434573,0.9246800178319295
0.19209110736846924,0.9266962843295639,0.32754442649434573,0.9246800178319295
0.19206899404525757,0.9266962843295639,0.3277463651050081,0.9246800178319295
0.1920660138130188,0.9268982229402262,0.3277463651050081,0.9246800178319295
0.19203585386276245,0.9268982229402262,0.32794830371567046,0.9246800178319295
0.191966712474823,0.9271001615508885,0.32794830371567046,0.9246800178319295
0.19192352890968323,0.9271001615508885,0.32835218093699514,0.9246800178319295
0.1918954849243164,0.9273021001615509,0.32835218093699514,0.9246800178319295
0.19165372848510742,0.9273021001615509,0.3295638126009693,0.9246800178319295
0.19149243831634521,0.9275040387722132,0.3295638126009693,0.9246800178319295
0.18931414186954498,0.9275040387722132,0.3354200323101777,0.9246800178319295
0.1892516165971756,0.9277059773828756,0.3354200323101777,0.9246800178319295
0.1892363429069519,0.9277059773828756,0.33562197092084006,0.9246800178319295
0.18919219076633453,0.927907915993538,0.33562197092084006,0.9246800178319295
0.18874432146549225,0.927907915993538,0.3370355411954766,0.9246800178319295
0.1887282133102417,0.9281098546042004,0.3370355411954766,0.9246800178319295
0.1883968710899353,0.9281098546042004,0.3382471728594507,0.9246800178319295
0.18832921981811523,0.9283117932148627,0.3382471728594507,0.9246800178319295
0.18823647499084473,0.9283117932148627,0.33865105008077545,0.9246800178319295
0.18818968534469604,0.9287156704361874,0.33865105008077545,0.9246800178319295
0.18815037608146667,0.9287156704361874,0.3390549273021002,0.9246800178319295
0.18808037042617798,0.9289176090468497,0.3390549273021002,0.9246800178319295
0.18753743171691895,0.9289176090468497,0.3404684975767367,0.9246800178319295
0.1875268965959549,0.9291195476575121,0.3404684975767367,0.9246800178319295
0.18699271976947784,0.9291195476575121,0.34309369951534735,0.9246800178319295
0.18692034482955933,0.9293214862681745,0.34309369951534735,0.9246800178319295
0.18649321794509888,0.9293214862681745,0.34491114701130854,0.9246800178319295
0.18645447492599487,0.9295234248788369,0.34491114701130854,0.9246800178319295
0.18607592582702637,0.9295234248788369,0.34551696284329564,0.9246800178319295
0.18606823682785034,0.9297253634894992,0.34551696284329564,0.9246800178319295
0.18592321872711182,0.9297253634894992,0.34612277867528274,0.9246800178319295
0.18572664260864258,0.9299273021001615,0.34612277867528274,0.9246800178319295
0.18507327139377594,0.9299273021001615,0.3467285945072698,0.9246800178319295
0.18504613637924194,0.9301292407108239,0.3467285945072698,0.9246800178319295
0.18436986207962036,0.9301292407108239,0.34834410339256866,0.9246800178319295
0.18427830934524536,0.9305331179321487,0.34834410339256866,0.9246800178319295
0.18417952954769135,0.9305331179321487,0.34894991922455576,0.9246800178319295
0.1840682029724121,0.9309369951534734,0.34894991922455576,0.9246800178319295
0.183683842420578,0.9309369951534734,0.34975767366720517,0.9246800178319295
0.18348318338394165,0.9311389337641357,0.34975767366720517,0.9246800178319295
0.18324707448482513,0.9311389337641357,0.35076736672051695,0.9246800178319295
0.18316411972045898,0.931340872374798,0.35076736672051695,0.9246800178319295
0.18093425035476685,0.931340872374798,0.3550080775444265,0.9246800178319295
0.1809203028678894,0.9315428109854604,0.35521001615508885,0.9246800178319295
0.18070608377456665,0.9315428109854604,0.35581583198707595,0.9246800178319295
0.18066418170928955,0.9317447495961227,0.35581583198707595,0.9246800178319295
0.18060296773910522,0.9317447495961227,0.3562197092084006,0.9246800178319295
0.18046671152114868,0.9319466882067852,0.3562197092084006,0.9246800178319295
0.18020415306091309,0.9319466882067852,0.35722940226171246,0.9246800178319295
0.1800912618637085,0.9321486268174475,0.35722940226171246,0.9246800178319295
0.1794729381799698,0.9321486268174475,0.35904684975767365,0.9246800178319295
0.17924267053604126,0.9323505654281099,0.35904684975767365,0.9246800178319295
0.1791900247335434,0.9323505654281099,0.359248788368336,0.9246800178319295
0.17913353443145752,0.9325525040387722,0.359248788368336,0.9246800178319295
0.17727307975292206,0.9325525040387722,0.36631663974151857,0.9246800178319295
0.17726659774780273,0.9327544426494345,0.36631663974151857,0.9246800178319295
0.17645114660263062,0.9327544426494345,0.3697495961227787,0.9246800178319295
0.17635339498519897,0.932956381260097,0.3697495961227787,0.9246800178319295
0.17589670419692993,0.932956381260097,0.3711631663974152,0.9246800178319295
0.1758594512939453,0.9331583198707593,0.3711631663974152,0.9246800178319295
0.17572322487831116,0.9331583198707593,0.37136510500807757,0.9246800178319295
0.17569512128829956,0.9333602584814217,0.37136510500807757,0.9246800178319295
0.17548584938049316,0.9333602584814217,0.37237479806138934,0.9246800178319295
0.17536568641662598,0.933562197092084,0.37237479806138934,0.9246800178319295
0.17456874251365662,0.933562197092084,0.37459612277867527,0.9246800178319295
0.17450058460235596,0.9337641357027464,0.37459612277867527,0.9246800178319295
0.17436182498931885,0.9337641357027464,0.37520193861066237,0.9246800178319295
0.17428326606750488,0.9339660743134087,0.37520193861066237,0.9246800178319295
0.17395848035812378,0.9339660743134087,0.3772213247172859,0.9246800178319295
0.17395485937595367,0.934168012924071,0.3772213247172859,0.9246800178319295
0.17388242483139038,0.934168012924071,0.37762520193861066,0.9246800178319295
0.1737259030342102,0.9343699515347335,0.37762520193861066,0.9246800178319295
0.17371279001235962,0.9343699515347335,0.377827140549273,0.9246800178319295
0.17367205023765564,0.9345718901453958,0.377827140549273,0.9246800178319295
0.1736677885055542,0.9345718901453958,0.3780290791599354,0.9246800178319295
0.17357277870178223,0.9347738287560582,0.3780290791599354,0.9246800178319295
0.1727203130722046,0.9347738287560582,0.3810581583198708,0.9246800178319295
0.17265033721923828,0.9349757673667205,0.3810581583198708,0.9246800178319295
0.1716892421245575,0.9349757673667205,0.38408723747980617,0.9246800178319295
0.1716720461845398,0.9351777059773829,0.38408723747980617,0.9246800178319295
0.17114996910095215,0.9351777059773829,0.385702746365105,0.9246800178319295
0.17114132642745972,0.9353796445880452,0.385702746365105,0.9246800178319295
0.1710382103919983,0.9353796445880452,0.38651050080775445,0.9246800178319295
0.17100855708122253,0.9355815831987075,0.38651050080775445,0.9246800178319295
0.17015881836414337,0.9355815831987075,0.3891357027463651,0.9246800178319295
0.1700860857963562,0.93578352180937,0.3891357027463651,0.9246800178319295
0.1700032651424408,0.93578352180937,0.3899434571890145,0.9246800178319295
0.16994309425354004,0.9359854604200323,0.3899434571890145,0.9246800178319295
0.16960538923740387,0.9359854604200323,0.3901453957996769,0.9246800178319295
0.16953212022781372,0.9361873990306947,0.3901453957996769,0.9246800178319295
0.16910463571548462,0.9361873990306947,0.39135702746365103,0.9246800178319295
0.16898399591445923,0.936389337641357,0.39135702746365103,0.9246800178319295
0.1689409613609314,0.936389337641357,0.39196284329563813,0.9246800178319295
0.16875022649765015,0.9367932148626817,0.39196284329563813,0.9246800178319295
0.16852647066116333,0.9367932148626817,0.39277059773828754,0.9246800178319295
0.16842837631702423,0.9369951534733441,0.39277059773828754,0.9246800178319295
0.16773563623428345,0.9369951534733441,0.3949919224555735,0.9246800178319295
0.16761136054992676,0.9371970920840065,0.3949919224555735,0.9246800178319295
0.16652534902095795,0.9371970920840065,0.39721324717285944,0.9246800178319295
0.16648441553115845,0.9373990306946688,0.39721324717285944,0.9246800178319295
0.16646884381771088,0.9373990306946688,0.39781906300484654,0.9246800178319295
0.16640394926071167,0.9376009693053312,0.39781906300484654,0.9246800178319295
0.16638144850730896,0.9376009693053312,0.3980210016155089,0.9246800178319295
0.1661897897720337,0.9378029079159935,0.3980210016155089,0.9246800178319295
0.16605031490325928,0.9378029079159935,0.39862681744749595,0.9246800178319295
0.1659589409828186,0.9380048465266559,0.39862681744749595,0.9246800178319295
0.165593683719635,0.9380048465266559,0.39963651050080773,0.9246800178319295
0.16557586193084717,0.9382067851373183,0.39963651050080773,0.9246800178319295
0.1655169427394867,0.9382067851373183,0.40004038772213246,0.9246800178319295
0.16551512479782104,0.9384087237479806,0.40004038772213246,0.9246800178319295
0.1641131043434143,0.9384087237479806,0.40407915993537963,0.9246800178319295
0.164101243019104,0.938610662358643,0.40407915993537963,0.9246800178319295
0.16362905502319336,0.938610662358643,0.4056946688206785,0.9246800178319295
0.16350781917572021,0.9388126009693053,0.4056946688206785,0.9246800178319295
0.16316808760166168,0.9388126009693053,0.4079159935379645,0.9246800178319295
0.1631408929824829,0.9390145395799677,0.4079159935379645,0.9246800178319295
0.1631087064743042,0.9390145395799677,0.40831987075928916,0.9246800178319295
0.16307753324508667,0.93921647819063,0.40831987075928916,0.9246800178319295
0.1620977371931076,0.93921647819063,0.4117528271405493,0.9246800178319295
0.162000834941864,0.9394184168012925,0.4117528271405493,0.9246800178319295
0.16155189275741577,0.9394184168012925,0.41377221324717284,0.9246800178319295
0.1615445613861084,0.9396203554119548,0.41377221324717284,0.9246800178319295
0.16143377125263214,0.9396203554119548,0.41417609046849757,0.9246800178319295
0.16140955686569214,0.9398222940226171,0.41417609046849757,0.9246800178319295
0.16125380992889404,0.9398222940226171,0.41478190630048467,0.9246800178319295
0.16117149591445923,0.9400242326332795,0.41478190630048467,0.9246800178319295
0.16115999221801758,0.9400242326332795,0.41498384491114704,0.9246800178319295
0.16110765933990479,0.9402261712439418,0.41498384491114704,0.9246800178319295
0.16101807355880737,0.9402261712439418,0.4155896607431341,0.9246800178319295
0.16101473569869995,0.9404281098546042,0.4155896607431341,0.9246800178319295
0.16008979082107544,0.9404281098546042,0.41922455573505657,0.9246800178319295
0.16007840633392334,0.9406300484652665,0.41922455573505657,0.9246800178319295
0.1600675880908966,0.9406300484652665,0.4194264943457189,0.9246800178319295
0.15992730855941772,0.940831987075929,0.4194264943457189,0.9246800178319295
0.15875035524368286,0.940831987075929,0.42265751211631664,0.9246800178319295
0.15869033336639404,0.9412358642972536,0.42265751211631664,0.9246800178319295
0.15842509269714355,0.9412358642972536,0.4242730210016155,0.9246800178319295
0.1583331823348999,0.941437802907916,0.4242730210016155,0.9246800178319295
0.15687917172908783,0.941437802907916,0.42932148626817446,0.9246800178319295
0.15685826539993286,0.9416397415185783,0.42932148626817446,0.9246800178319295
0.15652622282505035,0.9416397415185783,0.4311389337641357,0.9246800178319295
0.1564757525920868,0.9418416801292407,0.4311389337641357,0.9246800178319295
0.15613871812820435,0.9418416801292407,0.4325525040387722,0.9246800178319295
0.15613055229187012,0.942043618739903,0.4325525040387722,0.9246800178319295
0.15606027841567993,0.942043618739903,0.43295638126009695,0.9246800178319295
0.15596741437911987,0.9424474959612278,0.43295638126009695,0.9246800178319295
0.15561120212078094,0.9424474959612278,0.4339660743134087,0.9246800178319295
0.15549802780151367,0.9426494345718901,0.4339660743134087,0.9246800178319295
0.15477167069911957,0.9426494345718901,0.43598546042003233,0.9246800178319295
0.15473157167434692,0.9428513731825525,0.43598546042003233,0.9246800178319295
0.15462158620357513,0.9428513731825525,0.4369951534733441,0.9246800178319295
0.15449859201908112,0.9430533117932148,0.4369951534733441,0.9246800178319295
0.15449070930480957,0.9430533117932148,0.43739903069466884,0.9246800178319295
0.15443319082260132,0.9432552504038773,0.43739903069466884,0.9246800178319295
0.15345461666584015,0.9432552504038773,0.441437802907916,0.9246800178319295
0.15343022346496582,0.9434571890145396,0.441437802907916,0.9246800178319295
0.15284138917922974,0.9434571890145396,0.44345718901453957,0.9246800178319295
0.15279501676559448,0.943659127625202,0.44345718901453957,0.9246800178319295
0.1527690887451172,0.943659127625202,0.44365912762520193,0.9246800178319295
0.15276354551315308,0.9440630048465266,0.44365912762520193,0.9246800178319295
0.15212339162826538,0.9440630048465266,0.4458804523424879,0.9246800178319295
0.15209877490997314,0.944264943457189,0.4458804523424879,0.9246800178319295
0.15189611911773682,0.944264943457189,0.44709208400646205,0.9246800178319295
0.15185673534870148,0.9444668820678513,0.44709208400646205,0.9246800178319295
0.15083211660385132,0.9444668820678513,0.4505250403877221,0.9246800178319295
0.15067875385284424,0.9448707592891761,0.4505250403877221,0.9246800178319295
0.14979517459869385,0.9448707592891761,0.45335218093699514,0.9246800178319295
0.14972776174545288,0.9450726978998385,0.45335218093699514,0.9246800178319295
0.14966058731079102,0.9450726978998385,0.4535541195476575,0.9246800178319295
0.14962852001190186,0.9452746365105008,0.4535541195476575,0.9246800178319295
0.149458110332489,0.9452746365105008,0.4543618739903069,0.9246800178319295
0.14942973852157593,0.9454765751211631,0.4543618739903069,0.9246800178319295
0.14912134408950806,0.9454765751211631,0.45577544426494343,0.9246800178319295
0.14903730154037476,0.9456785137318255,0.45577544426494343,0.9246800178319295
0.14804381132125854,0.9456785137318255,0.4588045234248788,0.9246800178319295
0.14803314208984375,0.9458804523424879,0.4588045234248788,0.9246800178319295
0.14780455827713013,0.9458804523424879,0.45981421647819065,0.9246800178319295
0.14769774675369263,0.9460823909531503,0.45981421647819065,0.9246800178319295
0.14660213887691498,0.9460823909531503,0.46304523424878835,0.9246800178319295
0.14652764797210693,0.9462843295638126,0.46304523424878835,0.9246800178319295
0.14612844586372375,0.9462843295638126,0.4648626817447496,0.9246800178319295
0.14610213041305542,0.946486268174475,0.4648626817447496,0.9246800178319295
0.14560264348983765,0.946486268174475,0.4672859450726979,0.9246800178319295
0.14559721946716309,0.9466882067851373,0.4672859450726979,0.9246800178319295
0.14481797814369202,0.9466882067851373,0.46991114701130854,0.9246800178319295
0.14470326900482178,0.9468901453957996,0.46991114701130854,0.9246800178319295
0.14391285181045532,0.9468901453957996,0.4721324717285945,0.9246800178319295
0.1437956690788269,0.9472940226171244,0.4721324717285945,0.9246800178319295
0.14294908940792084,0.9472940226171244,0.4755654281098546,0.9246800178319295
0.14292019605636597,0.9476978998384491,0.4755654281098546,0.9246800178319295
0.1428215205669403,0.9476978998384491,0.47637318255250405,0.9246800178319295
0.1427968591451645,0.9478998384491115,0.47637318255250405,0.9246800178319295
0.14206521213054657,0.9478998384491115,0.47859450726978997,0.9246800178319295
0.14196771383285522,0.9481017770597738,0.47859450726978997,0.9246800178319295
0.14156487584114075,0.9481017770597738,0.4796042003231018,0.9246800178319295
0.14146515727043152,0.9483037156704361,0.4796042003231018,0.9246800178319295
0.1400737762451172,0.9483037156704361,0.48222940226171246,0.9246800178319295
0.13989120721817017,0.9485056542810986,0.48222940226171246,0.9246800178319295
0.13887259364128113,0.9485056542810986,0.4866720516962843,0.9246800178319295
0.13880610466003418,0.9487075928917609,0.4866720516962843,0.9246800178319295
0.13844527304172516,0.9487075928917609,0.48747980613893377,0.9246800178319295
0.1384369432926178,0.9489095315024233,0.48747980613893377,0.9246800178319295
0.13806310296058655,0.9489095315024233,0.48909531502423265,0.9246800178319295
0.13802482187747955,0.9491114701130856,0.48909531502423265,0.9246800178319295
0.13784164190292358,0.9491114701130856,0.489297253634895,0.9246800178319295
0.1377497911453247,0.949313408723748,0.489297253634895,0.9246800178319295
0.13710467517375946,0.949313408723748,0.4911147011308562,0.9246800178319295
0.13708597421646118,0.9495153473344103,0.4911147011308562,0.9246800178319295
0.13666650652885437,0.9495153473344103,0.49293214862681745,0.9246800178319295
0.13663291931152344,0.9497172859450727,0.49293214862681745,0.9246800178319295
0.13449741899967194,0.9497172859450727,0.4991922455573506,0.9246800178319295
0.13437479734420776,0.9499192245557351,0.4991922455573506,0.9246800178319295
0.13303980231285095,0.9499192245557351,0.5036348949919225,0.9246800178319295
0.13287940621376038,0.9503231017770598,0.5036348949919225,0.9246800178319295
0.1322486400604248,0.9503231017770598,0.505654281098546,0.9246800178319295
0.13221989572048187,0.9505250403877221,0.505654281098546,0.9246800178319295
0.13187068700790405,0.9505250403877221,0.5072697899838449,0.9246800178319295
0.13181421160697937,0.9507269789983845,0.5072697899838449,0.9246800178319295
0.1315401792526245,0.9507269789983845,0.5082794830371568,0.9246800178319295
0.1312951147556305,0.9509289176090469,0.5082794830371568,0.9246800178319295
0.1306932270526886,0.9509289176090469,0.5105008077544426,0.9246800178319295
0.13063481450080872,0.9511308562197092,0.5105008077544426,0.9246800178319295
0.12842020392417908,0.9511308562197092,0.5187802907915994,0.9246800178319295
0.12826520204544067,0.9513327948303716,0.5187802907915994,0.9246800178319295
0.12789174914360046,0.9513327948303716,0.5193861066235864,0.9246800178319295
0.1278684139251709,0.9515347334410339,0.5193861066235864,0.9246800178319295
0.12700255215168,0.9515347334410339,0.5222132471728594,0.9246800178319295
0.12688148021697998,0.9517366720516963,0.5222132471728594,0.9246800178319295
0.12629233300685883,0.9517366720516963,0.524232633279483,0.9246800178319295
0.12626183032989502,0.9519386106623586,0.524232633279483,0.9246800178319295
0.12571193277835846,0.9519386106623586,0.5260500807754442,0.9246800178319295
0.12558099627494812,0.952140549273021,0.5260500807754442,0.9246800178319295
0.1253560483455658,0.952140549273021,0.527059773828756,0.9246800178319295
0.12534955143928528,0.9523424878836834,0.527059773828756,0.9246800178319295
0.12500914931297302,0.9523424878836834,0.5278675282714055,0.9246800178319295
0.12497785687446594,0.9525444264943457,0.5278675282714055,0.9246800178319295
0.12470218539237976,0.9525444264943457,0.5294830371567044,0.9246800178319295
0.12466615438461304,0.9527463651050081,0.5294830371567044,0.9246800178319295
0.12453228235244751,0.9527463651050081,0.5302907915993538,0.9246800178319295
0.12445685267448425,0.9529483037156704,0.5302907915993538,0.9246800178319295
0.12428954243659973,0.9529483037156704,0.5313004846526656,0.9246800178319295
0.12428870797157288,0.9531502423263328,0.5313004846526656,0.9246800178319295
0.12396115064620972,0.9531502423263328,0.5325121163166397,0.9246800178319295
0.12384918332099915,0.9533521809369951,0.5325121163166397,0.9246800178319295
0.12290886044502258,0.9533521809369951,0.5369547657512116,0.9246800178319295
0.12283360958099365,0.9535541195476576,0.5369547657512116,0.9246800178319295
0.12252503633499146,0.9535541195476576,0.5379644588045234,0.9246800178319295
0.12251614034175873,0.9537560581583199,0.5379644588045234,0.9246800178319295
0.12243756651878357,0.9537560581583199,0.5383683360258481,0.9246800178319295
0.12238527834415436,0.9539579967689822,0.5383683360258481,0.9246800178319295
0.1220870316028595,0.9539579967689822,0.5393780290791599,0.9246800178319295
0.12207752466201782,0.9541599353796446,0.5393780290791599,0.9246800178319295
0.12184086441993713,0.9541599353796446,0.5409935379644588,0.9246800178319295
0.12180888652801514,0.9543618739903069,0.5409935379644588,0.9246800178319295
0.12126578390598297,0.9543618739903069,0.5430129240710824,0.9246800178319295
0.12118107080459595,0.9547657512116317,0.5430129240710824,0.9246800178319295
0.11997123062610626,0.9547657512116317,0.5464458804523424,0.9246800178319295
0.11994735896587372,0.9549676898222941,0.5464458804523424,0.9246800178319295
0.119667649269104,0.9549676898222941,0.5474555735056543,0.9246800178319295
0.11958611011505127,0.9551696284329564,0.5474555735056543,0.9246800178319295
0.11828812956809998,0.9551696284329564,0.5523021001615509,0.9246800178319295
0.11828523874282837,0.9553715670436187,0.5523021001615509,0.9246800178319295
0.11798146367073059,0.9553715670436187,0.552907915993538,0.9246800178319295
0.11792171001434326,0.9555735056542811,0.552907915993538,0.9246800178319295
0.1176501214504242,0.9555735056542811,0.5537156704361874,0.9246800178319295
0.11757111549377441,0.9557754442649434,0.5537156704361874,0.9246800178319295
0.11720380187034607,0.9557754442649434,0.5549273021001615,0.9246800178319295
0.11712884902954102,0.9559773828756059,0.5549273021001615,0.9246800178319295
0.11606958508491516,0.9559773828756059,0.5569466882067852,0.9246800178319295
0.11606824398040771,0.9561793214862682,0.5569466882067852,0.9246800178319295
0.11601120233535767,0.9561793214862682,0.5571486268174475,0.9246800178319295
0.11598667502403259,0.9565831987075929,0.5571486268174475,0.9246800178319295
0.1158612072467804,0.9565831987075929,0.5575525040387722,0.9246800178319295
0.11574548482894897,0.9569870759289176,0.5575525040387722,0.9246800178319295
0.11535695195198059,0.9569870759289176,0.5595718901453958,0.9246800178319295
0.1151912659406662,0.9571890145395799,0.5595718901453958,0.9246800178319295
0.11477571725845337,0.9571890145395799,0.5611873990306947,0.9246800178319295
0.11470392346382141,0.9573909531502424,0.5611873990306947,0.9246800178319295
0.11458548903465271,0.9573909531502424,0.5617932148626817,0.9246800178319295
0.11447536945343018,0.9575928917609047,0.5617932148626817,0.9246800178319295
0.1144462525844574,0.9575928917609047,0.5619951534733441,0.9246800178319295
0.11432379484176636,0.9579967689822294,0.5619951534733441,0.9246800178319295
0.11431054770946503,0.9579967689822294,0.5626009693053312,0.9246800178319295
0.1142377108335495,0.9581987075928917,0.5626009693053312,0.9246800178319295
0.11377343535423279,0.9581987075928917,0.5644184168012925,0.9246800178319295
0.11368665099143982,0.9584006462035541,0.5644184168012925,0.9246800178319295
0.1135755330324173,0.9584006462035541,0.5648222940226171,0.9246800178319295
0.11341889202594757,0.9586025848142165,0.5648222940226171,0.9246800178319295
0.11282551288604736,0.9586025848142165,0.5662358642972536,0.9246800178319295
0.11270475387573242,0.9590064620355412,0.5662358642972536,0.9246800178319295
0.11238449811935425,0.9590064620355412,0.5668416801292407,0.9246800178319295
0.11237981915473938,0.9592084006462036,0.5668416801292407,0.9246800178319295
0.11222140491008759,0.9592084006462036,0.5674474959612278,0.9246800178319295
0.1121479868888855,0.9594103392568659,0.5674474959612278,0.9246800178319295
0.11077851057052612,0.9594103392568659,0.571486268174475,0.9246800178319295
0.11069619655609131,0.9596122778675282,0.571486268174475,0.9246800178319295
0.10946659743785858,0.9596122778675282,0.5761308562197092,0.9246800178319295
0.10945209860801697,0.9598142164781907,0.5761308562197092,0.9246800178319295
0.10872283577919006,0.9598142164781907,0.5797657512116317,0.9246800178319295
0.10862886905670166,0.960016155088853,0.5797657512116317,0.9246800178319295
0.10830654203891754,0.960016155088853,0.5811793214862682,0.9246800178319295
0.1082155704498291,0.9602180936995154,0.5811793214862682,0.9246800178319295
0.10779613256454468,0.9602180936995154,0.5838045234248789,0.9246800178319295
0.10777413845062256,0.9604200323101777,0.5838045234248789,0.9246800178319295
0.10747474431991577,0.9604200323101777,0.5852180936995154,0.9246800178319295
0.10746318101882935,0.9606219709208401,0.5852180936995154,0.9246800178319295
0.10709919035434723,0.9606219709208401,0.5870355411954766,0.9246800178319295
0.10706493258476257,0.9608239095315024,0.5870355411954766,0.9246800178319295
0.10595464706420898,0.9608239095315024,0.5898626817447497,0.9246800178319295
0.10587909817695618,0.9614297253634895,0.5898626817447497,0.9246800178319295
0.1049523651599884,0.9614297253634895,0.5926898222940227,0.9246800178319295
0.10493636131286621,0.9616316639741519,0.5926898222940227,0.9246800178319295
0.10473886132240295,0.9616316639741519,0.593497576736672,0.9246800178319295
0.10460332036018372,0.9618336025848142,0.593497576736672,0.9246800178319295
0.10443121194839478,0.9618336025848142,0.5939014539579968,0.9246800178319295
0.10437983274459839,0.9620355411954766,0.5939014539579968,0.9246800178319295
0.10208478569984436,0.9620355411954766,0.6005654281098546,0.9246800178319295
0.10207432508468628,0.9622374798061389,0.6005654281098546,0.9246800178319295
0.10102063417434692,0.9622374798061389,0.6044022617124394,0.9246800178319295
0.10086283087730408,0.9624394184168013,0.6044022617124394,0.9246800178319295
0.10010704398155212,0.9624394184168013,0.6068255250403877,0.9246800178319295
0.09998613595962524,0.9626413570274637,0.6068255250403877,0.9246800178319295
0.09930673241615295,0.9626413570274637,0.6094507269789984,0.9246800178319295
0.0992792546749115,0.962843295638126,0.6094507269789984,0.9246800178319295
0.09884005784988403,0.962843295638126,0.6116720516962844,0.9246800178319295
0.09871074557304382,0.9630452342487884,0.6116720516962844,0.9246800178319295
0.09855121374130249,0.9630452342487884,0.6120759289176091,0.9246800178319295
0.09852281212806702,0.9632471728594507,0.6120759289176091,0.9246800178319295
0.0981859564781189,0.9632471728594507,0.6132875605815832,0.9246800178319295
0.09812507033348083,0.9636510500807755,0.6132875605815832,0.9246800178319295
0.09788131713867188,0.9636510500807755,0.614297253634895,0.9246800178319295
0.09774670004844666,0.9638529886914378,0.614297253634895,0.9246800178319295
0.09756582975387573,0.9638529886914378,0.6153069466882067,0.9246800178319295
0.097564697265625,0.9640549273021002,0.6153069466882067,0.9246800178319295
0.09626913070678711,0.9640549273021002,0.6201534733441034,0.9246800178319295
0.09624853730201721,0.9642568659127625,0.6201534733441034,0.9246800178319295
0.09492957592010498,0.9642568659127625,0.625,0.9246800178319295
0.09484907984733582,0.9644588045234249,0.625,0.9246800178319295
0.09387609362602234,0.9644588045234249,0.6284329563812601,0.9246800178319295
0.09386354684829712,0.9646607431340872,0.6284329563812601,0.9246800178319295
0.09372055530548096,0.9646607431340872,0.6290387722132472,0.9246800178319295
0.09367701411247253,0.9648626817447497,0.6290387722132472,0.9246800178319295
0.0934789776802063,0.9648626817447497,0.6318659127625202,0.9246800178319295
0.09343087673187256,0.965064620355412,0.6318659127625202,0.9246800178319295
0.09334522485733032,0.965064620355412,0.6322697899838449,0.9246800178319295
0.09316453337669373,0.9652665589660743,0.6322697899838449,0.9246800178319295
0.0930728018283844,0.9652665589660743,0.6324717285945073,0.9246800178319295
0.09292879700660706,0.9654684975767367,0.6324717285945073,0.9246800178319295
0.09252026677131653,0.9654684975767367,0.6348949919224556,0.9246800178319295
0.09248346090316772,0.965670436187399,0.6348949919224556,0.9246800178319295
0.09054738283157349,0.965670436187399,0.6437802907915994,0.9246800178319295
0.09053459763526917,0.9658723747980614,0.6437802907915994,0.9246800178319295
0.09013593196868896,0.9658723747980614,0.6457996768982229,0.9246800178319295
0.09009119868278503,0.9660743134087237,0.6457996768982229,0.9246800178319295
0.0900026261806488,0.9660743134087237,0.6466074313408724,0.9246800178319295
0.08994737267494202,0.9662762520193862,0.6466074313408724,0.9246800178319295
0.08890259265899658,0.9662762520193862,0.6510500807754442,0.9246800178319295
0.08889445662498474,0.9664781906300485,0.6510500807754442,0.9246800178319295
0.08851143717765808,0.9664781906300485,0.6522617124394184,0.9246800178319295
0.08851063251495361,0.9666801292407108,0.6522617124394184,0.9246800178319295
0.08597210049629211,0.9666801292407108,0.6613489499192245,0.9246800178319295
0.08597108721733093,0.9668820678513732,0.6613489499192245,0.9246800178319295
0.08567270636558533,0.9668820678513732,0.6623586429725363,0.9246800178319295
0.08567184209823608,0.9670840064620355,0.6623586429725363,0.9246800178319295
0.08502107858657837,0.9670840064620355,0.664983844911147,0.9246800178319295
0.08497214317321777,0.9672859450726979,0.664983844911147,0.9246800178319295
0.08420604467391968,0.9672859450726979,0.6686187399030694,0.9246800178319295
0.08416497707366943,0.9674878836833603,0.6686187399030694,0.9246800178319295
0.0841110348701477,0.9674878836833603,0.6690226171243941,0.9246800178319295
0.08408352732658386,0.9676898222940227,0.6690226171243941,0.9246800178319295
0.08355653285980225,0.9676898222940227,0.6716478190630049,0.9246800178319295
0.08345305919647217,0.967891760904685,0.6716478190630049,0.9246800178319295
0.08312878012657166,0.967891760904685,0.6730613893376414,0.9246800178319295
0.0831117033958435,0.9680936995153473,0.6730613893376414,0.9246800178319295
0.08280110359191895,0.9680936995153473,0.6742730210016155,0.9246800178319295
0.0827832818031311,0.9682956381260097,0.6742730210016155,0.9246800178319295
0.08225688338279724,0.9682956381260097,0.6758885298869144,0.9246800178319295
0.0822286605834961,0.9689014539579968,0.6758885298869144,0.9246800178319295
0.08207240700721741,0.9689014539579968,0.6771001615508885,0.9246800178319295
0.08205336332321167,0.9691033925686591,0.6771001615508885,0.9246800178319295
0.08161890506744385,0.9691033925686591,0.6799273021001615,0.9246800178319295
0.0814615786075592,0.9695072697899838,0.6799273021001615,0.9246800178319295
0.08076632022857666,0.9695072697899838,0.6831583198707593,0.9246800178319295
0.08076527714729309,0.9697092084006462,0.6831583198707593,0.9246800178319295
0.0802253782749176,0.9697092084006462,0.6861873990306947,0.9246800178319295
0.08015763759613037,0.9699111470113085,0.6861873990306947,0.9246800178319295
0.07934445142745972,0.9699111470113085,0.68921647819063,0.9246800178319295
0.0792931616306305,0.970113085621971,0.68921647819063,0.9246800178319295
0.07915830612182617,0.970113085621971,0.6904281098546042,0.9246800178319295
0.07907089591026306,0.9703150242326333,0.6904281098546042,0.9246800178319295
0.07903182506561279,0.9703150242326333,0.6906300484652665,0.9246800178319295
0.07896935939788818,0.9705169628432956,0.6906300484652665,0.9246800178319295
0.07834392786026001,0.9705169628432956,0.6938610662358643,0.9246800178319295
0.0782635509967804,0.9709208400646203,0.6938610662358643,0.9246800178319295
0.0780826210975647,0.9709208400646203,0.6950726978998385,0.9246800178319295
0.07807579636573792,0.9711227786752827,0.6950726978998385,0.9246800178319295
0.07799553871154785,0.9711227786752827,0.6954765751211631,0.9246800178319295
0.07792860269546509,0.971324717285945,0.6954765751211631,0.9246800178319295
0.07767170667648315,0.971324717285945,0.6958804523424879,0.9246800178319295
0.07761353254318237,0.9715266558966075,0.6958804523424879,0.9246800178319295
0.07746991515159607,0.9715266558966075,0.6966882067851373,0.9246800178319295
0.07744532823562622,0.9717285945072698,0.6966882067851373,0.9246800178319295
0.07715603709220886,0.9717285945072698,0.6978998384491115,0.9246800178319295
0.07711157202720642,0.9719305331179321,0.6978998384491115,0.9246800178319295
0.07625633478164673,0.9719305331179321,0.702140549273021,0.9246800178319295
0.07613492012023926,0.9721324717285945,0.702140549273021,0.9246800178319295
0.07565543055534363,0.9721324717285945,0.7037560581583199,0.9246800178319295
0.07552143931388855,0.9723344103392568,0.7037560581583199,0.9246800178319295
0.07548761367797852,0.9723344103392568,0.7039579967689822,0.9246800178319295
0.07547861337661743,0.9725363489499192,0.7039579967689822,0.9246800178319295
0.07536450028419495,0.9725363489499192,0.7047657512116317,0.9246800178319295
0.0753207802772522,0.9727382875605816,0.7047657512116317,0.9246800178319295
0.07402339577674866,0.9727382875605816,0.7110258481421647,0.9246800178319295
0.07399272918701172,0.972940226171244,0.7110258481421647,0.9246800178319295
0.07367211580276489,0.972940226171244,0.7118336025848142,0.9246800178319295
0.07365858554840088,0.9731421647819063,0.7118336025848142,0.9246800178319295
0.07338428497314453,0.9731421647819063,0.712843295638126,0.9246800178319295
0.07335272431373596,0.973546042003231,0.712843295638126,0.9246800178319295
0.07231652736663818,0.973546042003231,0.7164781906300485,0.9246800178319295
0.07231122255325317,0.9737479806138933,0.7164781906300485,0.9246800178319295
0.07225072383880615,0.9737479806138933,0.7166801292407108,0.9246800178319295
0.07224592566490173,0.9739499192245558,0.7166801292407108,0.9246800178319295
0.07205283641815186,0.9739499192245558,0.7174878836833603,0.9246800178319295
0.0720432698726654,0.9741518578352181,0.7174878836833603,0.9246800178319295
0.07133409380912781,0.9741518578352181,0.720718901453958,0.9246800178319295
0.0713205337524414,0.9743537964458805,0.720718901453958,0.9246800178319295
0.06951731443405151,0.9743537964458805,0.7271809369951535,0.9246800178319295
0.06950774788856506,0.9745557350565428,0.7271809369951535,0.9246800178319295
0.06858900189399719,0.9745557350565428,0.7316235864297254,0.9246800178319295
0.06855413317680359,0.9747576736672051,0.7316235864297254,0.9246800178319295
0.06818345189094543,0.9747576736672051,0.7320274636510501,0.9246800178319295
0.06818309426307678,0.9749596122778675,0.7320274636510501,0.9246800178319295
0.06702271103858948,0.9749596122778675,0.7354604200323102,0.9246800178319295
0.06689727306365967,0.9751615508885298,0.7354604200323102,0.9246800178319295
0.06669977307319641,0.9751615508885298,0.7360662358642972,0.9246800178319295
0.06661882996559143,0.9753634894991923,0.7360662358642972,0.9246800178319295
0.06602886319160461,0.9753634894991923,0.7378836833602584,0.9246800178319295
0.06602638959884644,0.9755654281098546,0.7378836833602584,0.9246800178319295
0.06315991282463074,0.9755654281098546,0.75,0.9246800178319295
0.0631016194820404,0.9759693053311793,0.75,0.9246800178319295
0.062885582447052,0.9759693053311793,0.7512116316639742,0.9246800178319295
0.06282314658164978,0.9761712439418416,0.7512116316639742,0.9246800178319295
0.06261929869651794,0.9761712439418416,0.7516155088852988,0.9246800178319295
0.06256869435310364,0.976373182552504,0.7516155088852988,0.9246800178319295
0.06254547834396362,0.976373182552504,0.7518174474959612,0.9246800178319295
0.062423884868621826,0.9765751211631664,0.7518174474959612,0.9246800178319295
0.06237548589706421,0.9765751211631664,0.752221324717286,0.9246800178319295
0.06235823035240173,0.9767770597738288,0.752221324717286,0.9246800178319295
0.06158632040023804,0.9767770597738288,0.7564620355411955,0.9246800178319295
0.061560243368148804,0.9769789983844911,0.7564620355411955,0.9246800178319295
0.06137329339981079,0.9769789983844911,0.7570678513731826,0.9246800178319295
0.06125184893608093,0.9771809369951535,0.7570678513731826,0.9246800178319295
0.06120094656944275,0.9771809369951535,0.7572697899838449,0.9246800178319295
0.0610717236995697,0.9773828756058158,0.7572697899838449,0.9246800178319295
0.06049790978431702,0.9773828756058158,0.7596930533117933,0.9246800178319295
0.06042051315307617,0.9775848142164781,0.7596930533117933,0.9246800178319295
0.06038999557495117,0.9775848142164781,0.7598949919224556,0.9246800178319295
0.06037479639053345,0.9777867528271406,0.7598949919224556,0.9246800178319295
0.058337509632110596,0.9777867528271406,0.7665589660743134,0.9246800178319295
0.05832967162132263,0.9779886914378029,0.7665589660743134,0.9246800178319295
0.05820965766906738,0.9779886914378029,0.7667609046849758,0.9246800178319295
0.05818876624107361,0.9783925686591276,0.7667609046849758,0.9246800178319295
0.05710241198539734,0.9783925686591276,0.7716074313408724,0.9246800178319295
0.05681276321411133,0.97859450726979,0.7716074313408724,0.9246800178319295
0.05665701627731323,0.97859450726979,0.7728190630048465,0.9246800178319295
0.05664050579071045,0.9787964458804523,0.7728190630048465,0.9246800178319295
0.05631127953529358,0.9787964458804523,0.7744345718901454,0.9246800178319295
0.05629408359527588,0.9789983844911146,0.7744345718901454,0.9246800178319295
0.05628088116645813,0.9789983844911146,0.7746365105008077,0.9246800178319295
0.05621546506881714,0.9792003231017771,0.7746365105008077,0.9246800178319295
0.05530545115470886,0.9792003231017771,0.7796849757673667,0.9246800178319295
0.05519518256187439,0.9794022617124394,0.7796849757673667,0.9246800178319295
0.054744571447372437,0.9794022617124394,0.7813004846526656,0.9246800178319295
0.0547335147857666,0.9796042003231018,0.7813004846526656,0.9246800178319295
0.05373534560203552,0.9796042003231018,0.7851373182552503,0.9246800178319295
0.05371248722076416,0.9798061389337641,0.7851373182552503,0.9246800178319295
0.05353128910064697,0.9798061389337641,0.7853392568659128,0.9246800178319295
0.05341711640357971,0.9800080775444265,0.7853392568659128,0.9246800178319295
0.0528014600276947,0.9800080775444265,0.7877625201938611,0.9246800178319295
0.05274230241775513,0.9802100161550888,0.7877625201938611,0.9246800178319295
0.052609145641326904,0.9802100161550888,0.7889741518578353,0.9246800178319295
0.05252951383590698,0.9804119547657512,0.7889741518578353,0.9246800178319295
0.051755279302597046,0.9804119547657512,0.7938206785137318,0.9246800178319295
0.05174747109413147,0.9806138933764136,0.7938206785137318,0.9246800178319295
0.05154713988304138,0.9806138933764136,0.7946284329563813,0.9246800178319295
0.05148330330848694,0.9808158319870759,0.7946284329563813,0.9246800178319295
0.05132672190666199,0.9808158319870759,0.7954361873990307,0.9246800178319295
0.05129477381706238,0.9812197092084006,0.7954361873990307,0.9246800178319295
0.050898075103759766,0.9812197092084006,0.7974555735056543,0.9246800178319295
0.05087155103683472,0.981421647819063,0.7974555735056543,0.9246800178319295
0.05017247796058655,0.981421647819063,0.800686591276252,0.9246800178319295
0.050119370222091675,0.9816235864297254,0.800686591276252,0.9246800178319295
0.04973772168159485,0.9816235864297254,0.8021001615508885,0.9246800178319295
0.049659788608551025,0.9818255250403877,0.8021001615508885,0.9246800178319295
0.04959133267402649,0.9818255250403877,0.8025040387722132,0.9246800178319295
0.04950210452079773,0.9820274636510501,0.8025040387722132,0.9246800178319295
0.049367040395736694,0.9820274636510501,0.803513731825525,0.9246800178319295
0.04918038845062256,0.9822294022617124,0.803513731825525,0.9246800178319295
0.049162715673446655,0.9822294022617124,0.8037156704361874,0.9246800178319295
0.049123913049697876,0.9824313408723748,0.8037156704361874,0.9246800178319295
0.048797547817230225,0.9824313408723748,0.8047253634894992,0.9246800178319295
0.048696309328079224,0.9826332794830371,0.8047253634894992,0.9246800178319295
0.04833066463470459,0.9826332794830371,0.8061389337641357,0.9246800178319295
0.04822707176208496,0.9828352180936996,0.8061389337641357,0.9246800178319295
0.045555710792541504,0.9828352180936996,0.817043618739903,0.9246800178319295
0.04547321796417236,0.9830371567043619,0.817043618739903,0.9246800178319295
0.045069485902786255,0.9830371567043619,0.8188610662358643,0.9246800178319295
0.04502817988395691,0.9832390953150242,0.8188610662358643,0.9246800178319295
0.04402637481689453,0.9832390953150242,0.8239095315024233,0.9246800178319295
0.04398730397224426,0.9834410339256866,0.8239095315024233,0.9246800178319295
0.043808192014694214,0.9834410339256866,0.8249192245557351,0.9246800178319295
0.0437750518321991,0.9838449111470113,0.8249192245557351,0.9246800178319295
0.04368111491203308,0.9838449111470113,0.8253231017770598,0.9246800178319295
0.04366317391395569,0.9840468497576736,0.8253231017770598,0.9246800178319295
0.04343754053115845,0.9840468497576736,0.8263327948303716,0.9246800178319295
0.04335436224937439,0.9842487883683361,0.8263327948303716,0.9246800178319295
0.043331921100616455,0.9842487883683361,0.8265347334410339,0.9246800178319295
0.043304502964019775,0.9844507269789984,0.8265347334410339,0.9246800178319295
0.04311785101890564,0.9844507269789984,0.8273424878836834,0.9246800178319295
0.04308965802192688,0.9846526655896607,0.8273424878836834,0.9246800178319295
0.04284238815307617,0.9846526655896607,0.8295638126009693,0.9246800178319295
0.042755842208862305,0.9850565428109854,0.8295638126009693,0.9246800178319295
0.04252314567565918,0.9850565428109854,0.8301696284329564,0.9246800178319295
0.042498886585235596,0.9852584814216478,0.8301696284329564,0.9246800178319295
0.0423550009727478,0.9852584814216478,0.8311793214862682,0.9246800178319295
0.04234263300895691,0.9854604200323102,0.8311793214862682,0.9246800178319295
0.0402754545211792,0.9854604200323102,0.840064620355412,0.9246800178319295
0.040178388357162476,0.9856623586429726,0.840064620355412,0.9246800178319295
0.040139973163604736,0.9856623586429726,0.8404684975767367,0.9246800178319295
0.04004994034767151,0.9858642972536349,0.8404684975767367,0.9246800178319295
0.039881885051727295,0.9858642972536349,0.8408723747980614,0.9246800178319295
0.03959548473358154,0.9862681744749596,0.8408723747980614,0.9246800178319295
0.038285017013549805,0.9862681744749596,0.8459208400646203,0.9246800178319295
0.038237541913986206,0.9864701130856219,0.8459208400646203,0.9246800178319295
0.038184911012649536,0.9864701130856219,0.846324717285945,0.9246800178319295
0.03813213109970093,0.9866720516962844,0.846324717285945,0.9246800178319295
0.03759536147117615,0.9866720516962844,0.8481421647819063,0.9246800178319295
0.03748941421508789,0.9872778675282714,0.8481421647819063,0.9246800178319295
0.037329256534576416,0.9872778675282714,0.8489499192245558,0.9246800178319295
0.03730297088623047,0.9874798061389337,0.8489499192245558,0.9246800178319295
0.03710705041885376,0.9874798061389337,0.8497576736672051,0.9246800178319295
0.03707873821258545,0.9878836833602584,0.8497576736672051,0.9246800178319295
0.037006676197052,0.9878836833602584,0.8503634894991923,0.9246800178319295
0.036982953548431396,0.9880856219709209,0.8503634894991923,0.9246800178319295
0.03632119297981262,0.9880856219709209,0.8527867528271406,0.9246800178319295
0.03625619411468506,0.9882875605815832,0.8527867528271406,0.9246800178319295
0.03625410795211792,0.9882875605815832,0.8529886914378029,0.9246800178319295
0.036222487688064575,0.9884894991922456,0.8529886914378029,0.9246800178319295
0.035384923219680786,0.9884894991922456,0.8568255250403877,0.9246800178319295
0.03530147671699524,0.9886914378029079,0.8568255250403877,0.9246800178319295
0.034300655126571655,0.9886914378029079,0.8598546042003231,0.9246800178319295
0.03428030014038086,0.9888933764135702,0.8598546042003231,0.9246800178319295
0.032959580421447754,0.9888933764135702,0.864297253634895,0.9246800178319295
0.032951414585113525,0.9890953150242326,0.864297253634895,0.9246800178319295
0.029298067092895508,0.9890953150242326,0.8814620355411955,0.9246800178319295
0.02926728129386902,0.989297253634895,0.8814620355411955,0.9246800178319295
0.028404444456100464,0.989297253634895,0.8848949919224556,0.9246800178319295
0.028390973806381226,0.9894991922455574,0.8848949919224556,0.9246800178319295
0.02811354398727417,0.9894991922455574,0.8859046849757674,0.9246800178319295
0.02809995412826538,0.9897011308562197,0.8859046849757674,0.9246800178319295
0.02808159589767456,0.9897011308562197,0.8861066235864298,0.9246800178319295
0.028057456016540527,0.9899030694668821,0.8861066235864298,0.9246800178319295
0.027676135301589966,0.9899030694668821,0.8879240710823909,0.9246800178319295
0.027623355388641357,0.9903069466882067,0.8879240710823909,0.9246800178319295
0.02736043930053711,0.9903069466882067,0.8887318255250404,0.9246800178319295
0.02721807360649109,0.9905088852988692,0.8887318255250404,0.9246800178319295
0.027163386344909668,0.9905088852988692,0.8891357027463651,0.9246800178319295
0.027119845151901245,0.9907108239095315,0.8891357027463651,0.9246800178319295
0.027085959911346436,0.9907108239095315,0.8897415185783522,0.9246800178319295
0.02707439661026001,0.9909127625201939,0.8897415185783522,0.9246800178319295
0.02687278389930725,0.9909127625201939,0.8905492730210016,0.9246800178319295
0.026669740676879883,0.9911147011308562,0.8905492730210016,0.9246800178319295
0.02477407455444336,0.9911147011308562,0.8988287560581584,0.9246800178319295
0.024682819843292236,0.9915185783521809,0.8988287560581584,0.9246800178319295
0.024563848972320557,0.9915185783521809,0.8996365105008077,0.9246800178319295
0.02452230453491211,0.9917205169628432,0.8996365105008077,0.9246800178319295
0.024362951517105103,0.9917205169628432,0.9010500807754442,0.9246800178319295
0.024343043565750122,0.9919224555735057,0.9010500807754442,0.9246800178319295
0.02388063073158264,0.9919224555735057,0.903675282714055,0.9246800178319295
0.02384677529335022,0.992124394184168,0.903675282714055,0.9246800178319295
0.02341344952583313,0.992124394184168,0.9069063004846527,0.9246800178319295
0.023318320512771606,0.9923263327948304,0.9069063004846527,0.9246800178319295
0.0232698917388916,0.9923263327948304,0.907108239095315,0.9246800178319295
0.023244589567184448,0.9925282714054927,0.907108239095315,0.9246800178319295
0.023228049278259277,0.9925282714054927,0.9073101777059773,0.9246800178319295
0.02319595217704773,0.9927302100161551,0.9073101777059773,0.9246800178319295
0.02257940173149109,0.9927302100161551,0.9089256865912763,0.9246800178319295
0.022556692361831665,0.9929321486268174,0.9089256865912763,0.9246800178319295
0.02199530601501465,0.9929321486268174,0.9119547657512116,0.9246800178319295
0.021974623203277588,0.9931340872374798,0.9119547657512116,0.9246800178319295
0.021574467420578003,0.9931340872374798,0.9135702746365105,0.9246800178319295
0.021494239568710327,0.9933360258481422,0.9135702746365105,0.9246800178319295
0.02039039134979248,0.9933360258481422,0.9176090468497576,0.9246800178319295
0.020384609699249268,0.9935379644588045,0.9176090468497576,0.9246800178319295
0.019123345613479614,0.9935379644588045,0.9226575121163166,0.9246800178319295
0.019118189811706543,0.9937399030694669,0.9226575121163166,0.9246800178319295
0.01751410961151123,0.9937399030694669,0.9295234248788369,0.9246800178319295
0.01745784282684326,0.9939418416801292,0.9295234248788369,0.9246800178319295
0.017100661993026733,0.9939418416801292,0.9311389337641357,0.9246800178319295
0.017099499702453613,0.9941437802907916,0.9311389337641357,0.9246800178319295
0.016617536544799805,0.9941437802907916,0.9327544426494345,0.9246800178319295
0.016553431749343872,0.994345718901454,0.9327544426494345,0.9246800178319295
0.015699803829193115,0.994345718901454,0.9367932148626817,0.9246800178319295
0.015683472156524658,0.9945476575121163,0.9367932148626817,0.9246800178319295
0.015519052743911743,0.9945476575121163,0.9373990306946688,0.9246800178319295
0.015451967716217041,0.9947495961227787,0.9373990306946688,0.9246800178319295
0.014571011066436768,0.9947495961227787,0.9410339256865913,0.9246800178319295
0.014454066753387451,0.994951534733441,0.9410339256865913,0.9246800178319295
0.01437145471572876,0.994951534733441,0.941437802907916,0.9246800178319295
0.014356493949890137,0.9951534733441034,0.941437802907916,0.9246800178319295
0.013571172952651978,0.9951534733441034,0.944264943457189,0.9246800178319295
0.013551712036132812,0.9953554119547657,0.944264943457189,0.9246800178319295
0.013092488050460815,0.9953554119547657,0.9460823909531503,0.9246800178319295
0.012931227684020996,0.9955573505654282,0.9460823909531503,0.9246800178319295
0.01287791132926941,0.9955573505654282,0.946486268174475,0.9246800178319295
0.012802034616470337,0.9961631663974152,0.946486268174475,0.9246800178319295
0.012801200151443481,0.9961631663974152,0.9466882067851373,0.9246800178319295
0.012763440608978271,0.9963651050080775,0.9466882067851373,0.9246800178319295
0.012325823307037354,0.9963651050080775,0.9491114701130856,0.9246800178319295
0.012261241674423218,0.9965670436187399,0.9491114701130856,0.9246800178319295
0.011009275913238525,0.9965670436187399,0.9533521809369951,0.9246800178319295
0.010954976081848145,0.9967689822294022,0.9533521809369951,0.9246800178319295
0.010761469602584839,0.9967689822294022,0.9541599353796446,0.9246800178319295
0.01075214147567749,0.9969709208400647,0.9541599353796446,0.9246800178319295
0.01060369610786438,0.9969709208400647,0.9543618739903069,0.9246800178319295
0.010573983192443848,0.997172859450727,0.9543618739903069,0.9246800178319295
0.010542124509811401,0.997172859450727,0.9549676898222941,0.9246800178319295
0.010441303253173828,0.9973747980613893,0.9549676898222941,0.9246800178319295
0.009517937898635864,0.9973747980613893,0.9594103392568659,0.9246800178319295
0.009429126977920532,0.9975767366720517,0.9594103392568659,0.9246800178319295
0.00885877013206482,0.9975767366720517,0.9616316639741519,0.9246800178319295
0.008856981992721558,0.997778675282714,0.9616316639741519,0.9246800178319295
0.00881144404411316,0.997778675282714,0.9620355411954766,0.9246800178319295
0.008810758590698242,0.9979806138933764,0.9620355411954766,0.9246800178319295
0.008055508136749268,0.9979806138933764,0.965064620355412,0.9246800178319295
0.007972002029418945,0.9981825525040388,0.965064620355412,0.9246800178319295
0.006517201662063599,0.9981825525040388,0.9723344103392568,0.9246800178319295
0.006511092185974121,0.9983844911147012,0.9723344103392568,0.9246800178319295
0.006206780672073364,0.9983844911147012,0.9737479806138933,0.9246800178319295
0.00620308518409729,0.9985864297253635,0.9737479806138933,0.9246800178319295
0.004996746778488159,0.9985864297253635,0.9792003231017771,0.9246800178319295
0.004993438720703125,0.9987883683360258,0.9792003231017771,0.9246800178319295
0.004906743764877319,0.9987883683360258,0.9794022617124394,0.9246800178319295
0.004793763160705566,0.9989903069466882,0.9794022617124394,0.9246800178319295
0.003850579261779785,0.9989903069466882,0.9852584814216478,0.9246800178319295
0.0038483738899230957,0.9991922455573505,0.9852584814216478,0.9246800178319295
0.003657400608062744,0.9991922455573505,0.9862681744749596,0.9246800178319295
0.003614872694015503,0.999394184168013,0.9862681744749596,0.9246800178319295
0.00265386700630188,0.999394184168013,0.9888933764135702,0.9246800178319295
0.0025559067726135254,0.9995961227786753,0.9888933764135702,0.9246800178319295
0.0016830265522003174,0.9995961227786753,0.992124394184168,0.9246800178319295
0.001674562692642212,0.9997980613893377,0.992124394184168,0.9246800178319295
0.0010724067687988281,0.9997980613893377,0.994345718901454,0.9246800178319295
0.0010665357112884521,1.0,0.994345718901454,0.9246800178319295
6.586313247680664e-06,1.0,1.0,0.9246800178319295


==> figures/data/fabrication/nl_1_roc_data.csv <==
threshold,TPR,FPR,AUROC
inf,0.0,0.0,0.9873223576381731
4.063620567321777,0.00020193861066235866,0.0,0.9873223576381731
2.058645248413086,0.28493537964458804,0.0,0.9873223576381731
2.0581564903259277,0.28533925686591277,0.0,0.9873223576381731
1.5445265769958496,0.5569466882067852,0.0,0.9873223576381731
1.5439095497131348,0.5569466882067852,0.00020193861066235866,0.9873223576381731
1.5351438522338867,0.5611873990306947,0.00020193861066235866,0.9873223576381731
1.5348401069641113,0.5611873990306947,0.0004038772213247173,0.9873223576381731
1.5338191986083984,0.5615912762520194,0.0004038772213247173,0.9873223576381731
1.5337672233581543,0.5615912762520194,0.0006058158319870759,0.9873223576381731
1.4526779651641846,0.6003634894991923,0.0006058158319870759,0.9873223576381731
1.4519720077514648,0.6003634894991923,0.0008077544426494346,0.9873223576381731
1.4254097938537598,0.6159127625201939,0.0008077544426494346,0.9873223576381731
1.4248442649841309,0.6159127625201939,0.0010096930533117932,0.9873223576381731
1.4010863304138184,0.6310581583198708,0.0010096930533117932,0.9873223576381731
1.4007031917572021,0.6310581583198708,0.0012116316639741518,0.9873223576381731
1.3851945400238037,0.6399434571890146,0.0012116316639741518,0.9873223576381731
1.384883165359497,0.6399434571890146,0.0014135702746365104,0.9873223576381731
1.346909999847412,0.6605411954765751,0.0014135702746365104,0.9873223576381731
1.3459572792053223,0.6605411954765751,0.0016155088852988692,0.9873223576381731
1.3269386291503906,0.6710420032310178,0.0016155088852988692,0.9873223576381731
1.3266525268554688,0.6710420032310178,0.0018174474959612278,0.9873223576381731
1.2974753379821777,0.6861873990306947,0.0018174474959612278,0.9873223576381731
1.297011375427246,0.6861873990306947,0.0020193861066235864,0.9873223576381731
1.290055513381958,0.6882067851373183,0.0020193861066235864,0.9873223576381731
1.2896819114685059,0.6882067851373183,0.0022213247172859453,0.9873223576381731
1.2587730884552002,0.7041599353796446,0.0022213247172859453,0.9873223576381731
1.2587528228759766,0.7041599353796446,0.0024232633279483036,0.9873223576381731
1.2305216789245605,0.7209208400646203,0.0024232633279483036,0.9873223576381731
1.2298133373260498,0.7209208400646203,0.0026252019386106625,0.9873223576381731
1.1896014213562012,0.7384894991922456,0.0026252019386106625,0.9873223576381731
1.1892857551574707,0.7384894991922456,0.002827140549273021,0.9873223576381731
1.154341220855713,0.7534329563812601,0.002827140549273021,0.9873223576381731
1.153331995010376,0.7534329563812601,0.0030290791599353797,0.9873223576381731
1.0903229713439941,0.7800888529886915,0.0030290791599353797,0.9873223576381731
1.0901174545288086,0.7800888529886915,0.0032310177705977385,0.9873223576381731
1.0797700881958008,0.7839256865912763,0.0032310177705977385,0.9873223576381731
1.079470157623291,0.7839256865912763,0.003432956381260097,0.9873223576381731
1.0741231441497803,0.7867528271405493,0.003432956381260097,0.9873223576381731
1.0730094909667969,0.7867528271405493,0.0036348949919224557,0.9873223576381731
1.0652413368225098,0.7893780290791599,0.0036348949919224557,0.9873223576381731
1.0652234554290771,0.7893780290791599,0.003836833602584814,0.9873223576381731
1.0648150444030762,0.7897819063004846,0.003836833602584814,0.9873223576381731
1.0643372535705566,0.7897819063004846,0.004038772213247173,0.9873223576381731
1.0100212097167969,0.8103796445880452,0.004038772213247173,0.9873223576381731
1.0096724033355713,0.8103796445880452,0.004240710823909532,0.9873223576381731
0.9940657019615173,0.8166397415185783,0.004240710823909532,0.9873223576381731
0.9927975535392761,0.8166397415185783,0.0044426494345718905,0.9873223576381731
0.992279589176178,0.817043618739903,0.0044426494345718905,0.9873223576381731
0.9918834567070007,0.817043618739903,0.0046445880452342485,0.9873223576381731
0.9736166596412659,0.8253231017770598,0.0046445880452342485,0.9873223576381731
0.9734790921211243,0.8253231017770598,0.004846526655896607,0.9873223576381731
0.9699215292930603,0.8267366720516963,0.004846526655896607,0.9873223576381731
0.9683875441551208,0.8267366720516963,0.005048465266558966,0.9873223576381731
0.9654970765113831,0.8281502423263328,0.005048465266558966,0.9873223576381731
0.9643459916114807,0.8281502423263328,0.005250403877221325,0.9873223576381731
0.9590743184089661,0.8299676898222941,0.005250403877221325,0.9873223576381731
0.9590604901313782,0.8299676898222941,0.005452342487883684,0.9873223576381731
0.9585642218589783,0.8305735056542811,0.005452342487883684,0.9873223576381731
0.9562047123908997,0.8305735056542811,0.0058562197092084005,0.9873223576381731
0.9527162909507751,0.8327948303715671,0.0058562197092084005,0.9873223576381731
0.9519605040550232,0.8327948303715671,0.006058158319870759,0.9873223576381731
0.9354334473609924,0.8390549273021002,0.006058158319870759,0.9873223576381731
0.9351878762245178,0.8390549273021002,0.006260096930533118,0.9873223576381731
0.9249772429466248,0.8436995153473344,0.006260096930533118,0.9873223576381731
0.9246892333030701,0.8436995153473344,0.006462035541195477,0.9873223576381731
0.9215040802955627,0.845113085621971,0.006462035541195477,0.9873223576381731
0.9196974635124207,0.845113085621971,0.006663974151857835,0.9873223576381731
0.915374219417572,0.8461227786752827,0.006663974151857835,0.9873223576381731
0.9149159789085388,0.8461227786752827,0.006865912762520194,0.9873223576381731
0.9054586291313171,0.848546042003231,0.006865912762520194,0.9873223576381731
0.9036048054695129,0.848546042003231,0.0070678513731825526,0.9873223576381731
0.8946784138679504,0.8515751211631664,0.0070678513731825526,0.9873223576381731
0.8943118453025818,0.8515751211631664,0.00747172859450727,0.9873223576381731
0.893015444278717,0.8527867528271406,0.00747172859450727,0.9873223576381731
0.892210066318512,0.8527867528271406,0.007673667205169628,0.9873223576381731
0.883319079875946,0.8568255250403877,0.007673667205169628,0.9873223576381731
0.883053719997406,0.8568255250403877,0.007875605815831988,0.9873223576381731
0.8649337887763977,0.8632875605815832,0.007875605815831988,0.9873223576381731
0.8643065094947815,0.8632875605815832,0.008077544426494346,0.9873223576381731
0.8599048256874084,0.8661147011308562,0.008077544426494346,0.9873223576381731
0.8590535521507263,0.8661147011308562,0.008279483037156704,0.9873223576381731
0.8515302538871765,0.8681340872374798,0.008279483037156704,0.9873223576381731
0.8514755368232727,0.8681340872374798,0.008481421647819063,0.9873223576381731
0.8416838049888611,0.8725767366720517,0.008481421647819063,0.9873223576381731
0.8405910134315491,0.8725767366720517,0.008683360258481421,0.9873223576381731
0.8293338418006897,0.8768174474959612,0.008683360258481421,0.9873223576381731
0.8285179734230042,0.8768174474959612,0.008885298869143781,0.9873223576381731
0.81458979845047,0.8812600969305331,0.008885298869143781,0.9873223576381731
0.8142004609107971,0.8812600969305331,0.009087237479806139,0.9873223576381731
0.7993790507316589,0.885702746365105,0.009087237479806139,0.9873223576381731
0.7991785407066345,0.885702746365105,0.009289176090468497,0.9873223576381731
0.796456515789032,0.8865105008077544,0.009289176090468497,0.9873223576381731
0.795741617679596,0.8865105008077544,0.009491114701130857,0.9873223576381731
0.7922151684761047,0.8877221324717286,0.009491114701130857,0.9873223576381731
0.7909496426582336,0.8877221324717286,0.009894991922455574,0.9873223576381731
0.788795530796051,0.8881260096930533,0.009894991922455574,0.9873223576381731
0.786848247051239,0.8881260096930533,0.010096930533117932,0.9873223576381731
0.7830634713172913,0.8893376413570274,0.010096930533117932,0.9873223576381731
0.782724916934967,0.8893376413570274,0.01029886914378029,0.9873223576381731
0.7806972861289978,0.8899434571890146,0.01029886914378029,0.9873223576381731
0.7806794047355652,0.8899434571890146,0.01050080775444265,0.9873223576381731
0.7797375321388245,0.8903473344103393,0.01050080775444265,0.9873223576381731
0.7797284722328186,0.8903473344103393,0.010702746365105008,0.9873223576381731
0.7743898034095764,0.8923667205169629,0.010702746365105008,0.9873223576381731
0.7742688059806824,0.8923667205169629,0.010904684975767368,0.9873223576381731
0.7717792391777039,0.893578352180937,0.010904684975767368,0.9873223576381731
0.7697332501411438,0.893578352180937,0.011308562197092083,0.9873223576381731
0.7634702324867249,0.8951938610662359,0.011308562197092083,0.9873223576381731
0.7627328038215637,0.8951938610662359,0.011510500807754443,0.9873223576381731
0.760486900806427,0.8955977382875606,0.011510500807754443,0.9873223576381731
0.7597706913948059,0.8955977382875606,0.011712439418416801,0.9873223576381731
0.7572901844978333,0.89640549273021,0.011712439418416801,0.9873223576381731
0.7571094632148743,0.89640549273021,0.01191437802907916,0.9873223576381731
0.7540392279624939,0.8980210016155089,0.01191437802907916,0.9873223576381731
0.7538518309593201,0.8980210016155089,0.012116316639741519,0.9873223576381731
0.7524092793464661,0.8990306946688207,0.012116316639741519,0.9873223576381731
0.7508212924003601,0.8990306946688207,0.012722132471728594,0.9873223576381731
0.7471012473106384,0.9006462035541195,0.012722132471728594,0.9873223576381731
0.7471006512641907,0.9006462035541195,0.012924071082390954,0.9873223576381731
0.7460353970527649,0.9012520193861067,0.012924071082390954,0.9873223576381731
0.7458396553993225,0.9012520193861067,0.013126009693053312,0.9873223576381731
0.7455342411994934,0.901453957996769,0.013126009693053312,0.9873223576381731
0.7446481585502625,0.901453957996769,0.01352988691437803,0.9873223576381731
0.7368946671485901,0.9044830371567044,0.01352988691437803,0.9873223576381731
0.736433207988739,0.9044830371567044,0.013731825525040387,0.9873223576381731
0.7350470423698425,0.9050888529886915,0.013731825525040387,0.9873223576381731
0.7348852753639221,0.9050888529886915,0.013933764135702747,0.9873223576381731
0.7320830225944519,0.9056946688206785,0.013933764135702747,0.9873223576381731
0.7308271527290344,0.9056946688206785,0.014135702746365105,0.9873223576381731
0.7303337454795837,0.9058966074313409,0.014135702746365105,0.9873223576381731
0.729624330997467,0.9058966074313409,0.014337641357027463,0.9873223576381731
0.7242795825004578,0.9069063004846527,0.014337641357027463,0.9873223576381731
0.7237991690635681,0.9069063004846527,0.014539579967689823,0.9873223576381731
0.7200257182121277,0.9083198707592892,0.014539579967689823,0.9873223576381731
0.7197906374931335,0.9083198707592892,0.01474151857835218,0.9873223576381731
0.7182878851890564,0.9087237479806138,0.01474151857835218,0.9873223576381731
0.7175067067146301,0.9087237479806138,0.01494345718901454,0.9873223576381731
0.7157233357429504,0.9091276252019386,0.01494345718901454,0.9873223576381731
0.7157198786735535,0.9091276252019386,0.015145395799676898,0.9873223576381731
0.713196337223053,0.909935379644588,0.015145395799676898,0.9873223576381731
0.7100092768669128,0.909935379644588,0.015751211631663976,0.9873223576381731
0.7095453143119812,0.9103392568659128,0.015751211631663976,0.9873223576381731
0.7095429301261902,0.9103392568659128,0.015953150242326332,0.9873223576381731
0.709284245967865,0.9105411954765751,0.015953150242326332,0.9873223576381731
0.7091533541679382,0.9105411954765751,0.01615508885298869,0.9873223576381731
0.7052744030952454,0.9113489499192245,0.01615508885298869,0.9873223576381731
0.7047242522239685,0.9113489499192245,0.016558966074313407,0.9873223576381731
0.7025169730186462,0.912156704361874,0.016558966074313407,0.9873223576381731
0.7018268704414368,0.912156704361874,0.016760904684975767,0.9873223576381731
0.6999532580375671,0.9131663974151858,0.016760904684975767,0.9873223576381731
0.6997258067131042,0.9131663974151858,0.016962843295638127,0.9873223576381731
0.6921425461769104,0.9165993537964459,0.016962843295638127,0.9873223576381731
0.6917540431022644,0.9165993537964459,0.017164781906300483,0.9873223576381731
0.69157475233078,0.9168012924071083,0.017164781906300483,0.9873223576381731
0.690697968006134,0.9168012924071083,0.017568659127625202,0.9873223576381731
0.6873833537101746,0.9178109854604201,0.017568659127625202,0.9873223576381731
0.6871736645698547,0.9178109854604201,0.017770597738287562,0.9873223576381731
0.6856537461280823,0.9184168012924071,0.017770597738287562,0.9873223576381731
0.6845369935035706,0.9184168012924071,0.01797253634894992,0.9873223576381731
0.6841594576835632,0.9190226171243941,0.01797253634894992,0.9873223576381731
0.6837347149848938,0.9190226171243941,0.018376413570274638,0.9873223576381731
0.6829071640968323,0.9194264943457189,0.018376413570274638,0.9873223576381731
0.682851254940033,0.9194264943457189,0.018578352180936994,0.9873223576381731
0.681007444858551,0.9198303715670436,0.018578352180936994,0.9873223576381731
0.680863082408905,0.9198303715670436,0.018780290791599354,0.9873223576381731
0.6794008612632751,0.9206381260096931,0.018780290791599354,0.9873223576381731
0.6793567538261414,0.9206381260096931,0.018982229402261713,0.9873223576381731
0.6782497763633728,0.9212439418416801,0.018982229402261713,0.9873223576381731
0.6770535111427307,0.9212439418416801,0.01938610662358643,0.9873223576381731
0.6736963391304016,0.922859450726979,0.01938610662358643,0.9873223576381731
0.6735568642616272,0.922859450726979,0.01958804523424879,0.9873223576381731
0.6720401644706726,0.9232633279483037,0.01958804523424879,0.9873223576381731
0.6697728037834167,0.9232633279483037,0.020193861066235864,0.9873223576381731
0.6638407111167908,0.925686591276252,0.020193861066235864,0.9873223576381731
0.6631187796592712,0.925686591276252,0.02059773828756058,0.9873223576381731
0.6629098057746887,0.9260904684975767,0.02059773828756058,0.9873223576381731
0.6628841757774353,0.9260904684975767,0.02079967689822294,0.9873223576381731
0.662214457988739,0.9262924071082391,0.02079967689822294,0.9873223576381731
0.6613306403160095,0.9262924071082391,0.0210016155088853,0.9873223576381731
0.6598791480064392,0.9266962843295639,0.0210016155088853,0.9873223576381731
0.6590673327445984,0.9266962843295639,0.021405492730210016,0.9873223576381731
0.6553449034690857,0.9283117932148627,0.021405492730210016,0.9873223576381731
0.6550500988960266,0.9283117932148627,0.021809369951534735,0.9873223576381731
0.6498494744300842,0.9303311793214862,0.021809369951534735,0.9873223576381731
0.6495549082756042,0.9303311793214862,0.02221324717285945,0.9873223576381731
0.6472354531288147,0.9315428109854604,0.02221324717285945,0.9873223576381731
0.6469636559486389,0.9315428109854604,0.02241518578352181,0.9873223576381731
0.6465758681297302,0.9317447495961227,0.02241518578352181,0.9873223576381731
0.6464387774467468,0.9317447495961227,0.022819063004846526,0.9873223576381731
0.6461178660392761,0.9319466882067852,0.022819063004846526,0.9873223576381731
0.6460554003715515,0.9319466882067852,0.023021001615508886,0.9873223576381731
0.6451475620269775,0.9327544426494345,0.023021001615508886,0.9873223576381731
0.6431432366371155,0.9327544426494345,0.023424878836833602,0.9873223576381731
0.6412310004234314,0.9333602584814217,0.023424878836833602,0.9873223576381731
0.6398927569389343,0.9333602584814217,0.02382875605815832,0.9873223576381731
0.6387436389923096,0.933562197092084,0.02382875605815832,0.9873223576381731
0.6386633515357971,0.933562197092084,0.024030694668820678,0.9873223576381731
0.6381208896636963,0.9337641357027464,0.024030694668820678,0.9873223576381731
0.6378852725028992,0.9337641357027464,0.024232633279483037,0.9873223576381731
0.6370242238044739,0.934168012924071,0.024232633279483037,0.9873223576381731
0.63665372133255,0.934168012924071,0.024636510500807753,0.9873223576381731
0.6348371505737305,0.9349757673667205,0.024636510500807753,0.9873223576381731
0.6332998275756836,0.9349757673667205,0.02524232633279483,0.9873223576381731
0.6324886679649353,0.9351777059773829,0.02524232633279483,0.9873223576381731
0.6321147084236145,0.9351777059773829,0.025848142164781908,0.9873223576381731
0.6317418813705444,0.9355815831987075,0.025848142164781908,0.9873223576381731
0.6272913813591003,0.9355815831987075,0.0268578352180937,0.9873223576381731
0.6243528723716736,0.9361873990306947,0.0268578352180937,0.9873223576381731
0.6238212585449219,0.9361873990306947,0.027261712439418415,0.9873223576381731
0.6210213303565979,0.9367932148626817,0.027261712439418415,0.9873223576381731
0.6209919452667236,0.9367932148626817,0.027463651050080775,0.9873223576381731
0.6201927065849304,0.9373990306946688,0.027463651050080775,0.9873223576381731
0.6182380318641663,0.9373990306946688,0.027665589660743135,0.9873223576381731
0.6176497340202332,0.9378029079159935,0.027665589660743135,0.9873223576381731
0.6173869967460632,0.9378029079159935,0.027867528271405494,0.9873223576381731
0.6172829270362854,0.9380048465266559,0.027867528271405494,0.9873223576381731
0.616915762424469,0.9380048465266559,0.02806946688206785,0.9873223576381731
0.6166002750396729,0.9382067851373183,0.02806946688206785,0.9873223576381731
0.6161693334579468,0.9382067851373183,0.02827140549273021,0.9873223576381731
0.6134405136108398,0.93921647819063,0.02827140549273021,0.9873223576381731
0.613186776638031,0.93921647819063,0.02847334410339257,0.9873223576381731
0.6101747155189514,0.9406300484652665,0.02847334410339257,0.9873223576381731
0.6099504232406616,0.9406300484652665,0.028675282714054926,0.9873223576381731
0.6098034977912903,0.940831987075929,0.028675282714054926,0.9873223576381731
0.6081467866897583,0.940831987075929,0.029079159935379646,0.9873223576381731
0.6072657108306885,0.9410339256865913,0.029079159935379646,0.9873223576381731
0.6063304543495178,0.9410339256865913,0.02968497576736672,0.9873223576381731
0.6056476831436157,0.9412358642972536,0.02968497576736672,0.9873223576381731
0.6053534746170044,0.9412358642972536,0.02988691437802908,0.9873223576381731
0.6048402190208435,0.941437802907916,0.02988691437802908,0.9873223576381731
0.6042336821556091,0.941437802907916,0.030088852988691437,0.9873223576381731
0.6032331585884094,0.942043618739903,0.030088852988691437,0.9873223576381731
0.6029418110847473,0.942043618739903,0.030492730210016156,0.9873223576381731
0.6006460189819336,0.9424474959612278,0.030492730210016156,0.9873223576381731
0.5999157428741455,0.9424474959612278,0.030896607431340872,0.9873223576381731
0.598401665687561,0.9428513731825525,0.030896607431340872,0.9873223576381731
0.5971211194992065,0.9428513731825525,0.03150242326332795,0.9873223576381731
0.5969704985618591,0.9430533117932148,0.03150242326332795,0.9873223576381731
0.5943220257759094,0.9430533117932148,0.031906300484652664,0.9873223576381731
0.5927904844284058,0.943659127625202,0.031906300484652664,0.9873223576381731
0.5918673872947693,0.943659127625202,0.03210823909531502,0.9873223576381731
0.5916480422019958,0.9438610662358643,0.03210823909531502,0.9873223576381731
0.5914539694786072,0.9438610662358643,0.03231017770597738,0.9873223576381731
0.5908926725387573,0.944264943457189,0.03231017770597738,0.9873223576381731
0.5878530144691467,0.944264943457189,0.03291599353796446,0.9873223576381731
0.5875197052955627,0.9444668820678513,0.03291599353796446,0.9873223576381731
0.5863074660301208,0.9444668820678513,0.033319870759289175,0.9873223576381731
0.5820378065109253,0.9452746365105008,0.033319870759289175,0.9873223576381731
0.5818354487419128,0.9452746365105008,0.033521809369951534,0.9873223576381731
0.5816235542297363,0.9454765751211631,0.033521809369951534,0.9873223576381731
0.5800091028213501,0.9454765751211631,0.034329563812600966,0.9873223576381731
0.579529881477356,0.9456785137318255,0.034329563812600966,0.9873223576381731
0.5780062079429626,0.9456785137318255,0.034733441033925685,0.9873223576381731
0.5777251124382019,0.9458804523424879,0.034733441033925685,0.9873223576381731
0.5775851011276245,0.9458804523424879,0.034935379644588045,0.9873223576381731
0.5754395723342896,0.947092084006462,0.034935379644588045,0.9873223576381731
0.575065016746521,0.947092084006462,0.035137318255250405,0.9873223576381731
0.574516236782074,0.9472940226171244,0.035137318255250405,0.9873223576381731
0.5733132362365723,0.9472940226171244,0.035339256865912765,0.9873223576381731
0.5732527375221252,0.9474959612277868,0.035339256865912765,0.9873223576381731
0.5727890729904175,0.9474959612277868,0.035541195476575124,0.9873223576381731
0.5721516609191895,0.9476978998384491,0.035541195476575124,0.9873223576381731
0.5719956159591675,0.9476978998384491,0.03574313408723748,0.9873223576381731
0.5714170336723328,0.9478998384491115,0.03574313408723748,0.9873223576381731
0.5706551671028137,0.9478998384491115,0.036147011308562196,0.9873223576381731
0.5700116753578186,0.9481017770597738,0.036147011308562196,0.9873223576381731
0.5698705315589905,0.9481017770597738,0.036348949919224556,0.9873223576381731
0.5681230425834656,0.9483037156704361,0.036348949919224556,0.9873223576381731
0.5678109526634216,0.9483037156704361,0.036550888529886916,0.9873223576381731
0.5661792159080505,0.949313408723748,0.036550888529886916,0.9873223576381731
0.5648393630981445,0.949313408723748,0.036954765751211635,0.9873223576381731
0.5627389550209045,0.9501211631663974,0.036954765751211635,0.9873223576381731
0.5621448159217834,0.9501211631663974,0.03715670436187399,0.9873223576381731
0.5614979267120361,0.9505250403877221,0.03715670436187399,0.9873223576381731
0.5599509477615356,0.9505250403877221,0.03735864297253635,0.9873223576381731
0.5579253435134888,0.9517366720516963,0.03735864297253635,0.9873223576381731
0.5554192662239075,0.9517366720516963,0.038166397415185786,0.9873223576381731
0.5553873777389526,0.9519386106623586,0.038166397415185786,0.9873223576381731
0.554701566696167,0.9519386106623586,0.0385702746365105,0.9873223576381731
0.553188681602478,0.9525444264943457,0.0385702746365105,0.9873223576381731
0.5525941252708435,0.9525444264943457,0.03877221324717286,0.9873223576381731
0.5518930554389954,0.9527463651050081,0.03877221324717286,0.9873223576381731
0.5516598224639893,0.9527463651050081,0.03897415185783522,0.9873223576381731
0.5511035323143005,0.9531502423263328,0.03897415185783522,0.9873223576381731
0.5507872104644775,0.9531502423263328,0.03917609046849758,0.9873223576381731
0.5495420098304749,0.9535541195476576,0.03917609046849758,0.9873223576381731
0.5479010343551636,0.9535541195476576,0.03978190630048465,0.9873223576381731
0.5464094877243042,0.9541599353796446,0.03978190630048465,0.9873223576381731
0.5457547307014465,0.9541599353796446,0.04018578352180937,0.9873223576381731
0.5455700159072876,0.9543618739903069,0.04018578352180937,0.9873223576381731
0.5455361008644104,0.9543618739903069,0.04038772213247173,0.9873223576381731
0.545202910900116,0.9547657512116317,0.04038772213247173,0.9873223576381731
0.5451576709747314,0.9547657512116317,0.04058966074313409,0.9873223576381731
0.5430078506469727,0.9553715670436187,0.04058966074313409,0.9873223576381731
0.5416279435157776,0.9553715670436187,0.04139741518578352,0.9873223576381731
0.5403428673744202,0.9555735056542811,0.04139741518578352,0.9873223576381731
0.5394009947776794,0.9555735056542811,0.04159935379644588,0.9873223576381731
0.5393195152282715,0.9557754442649434,0.04159935379644588,0.9873223576381731
0.5376702547073364,0.9557754442649434,0.04220516962843296,0.9873223576381731
0.5371871590614319,0.9559773828756059,0.04220516962843296,0.9873223576381731
0.5368425846099854,0.9559773828756059,0.04240710823909531,0.9873223576381731
0.5362604856491089,0.9563812600969306,0.04240710823909531,0.9873223576381731
0.5356924533843994,0.9563812600969306,0.04341680129240711,0.9873223576381731
0.5351572036743164,0.9565831987075929,0.04341680129240711,0.9873223576381731
0.5324767231941223,0.9565831987075929,0.04483037156704362,0.9873223576381731
0.5312964916229248,0.9569870759289176,0.04483037156704362,0.9873223576381731
0.531278133392334,0.9569870759289176,0.045032310177705974,0.9873223576381731
0.5311037302017212,0.9571890145395799,0.045032310177705974,0.9873223576381731
0.5306879281997681,0.9571890145395799,0.04563812600969305,0.9873223576381731
0.5297617316246033,0.9573909531502424,0.04563812600969305,0.9873223576381731
0.5277090072631836,0.9573909531502424,0.046849757673667204,0.9873223576381731
0.5269845128059387,0.9575928917609047,0.046849757673667204,0.9873223576381731
0.5266475677490234,0.9575928917609047,0.047051696284329564,0.9873223576381731
0.5262482166290283,0.9577948303715671,0.047051696284329564,0.9873223576381731
0.5252155065536499,0.9577948303715671,0.04765751211631664,0.9873223576381731
0.5241695046424866,0.9579967689822294,0.04765751211631664,0.9873223576381731
0.5196614861488342,0.9579967689822294,0.048263327948303715,0.9873223576381731
0.5191991925239563,0.9584006462035541,0.048263327948303715,0.9873223576381731
0.51857990026474,0.9584006462035541,0.048667205169628434,0.9873223576381731
0.5160304307937622,0.9590064620355412,0.048667205169628434,0.9873223576381731
0.5095067024230957,0.9590064620355412,0.051292407108239096,0.9873223576381731
0.5084293484687805,0.9592084006462036,0.051292407108239096,0.9873223576381731
0.5063913464546204,0.9592084006462036,0.051696284329563816,0.9873223576381731
0.5059221386909485,0.9596122778675282,0.051696284329563816,0.9873223576381731
0.5054451823234558,0.9596122778675282,0.05210016155088853,0.9873223576381731
0.5043935179710388,0.9604200323101777,0.05210016155088853,0.9873223576381731
0.5029681324958801,0.9604200323101777,0.05250403877221325,0.9873223576381731
0.5027822256088257,0.9606219709208401,0.05250403877221325,0.9873223576381731
0.5027634501457214,0.9606219709208401,0.05270597738287561,0.9873223576381731
0.5027469992637634,0.9608239095315024,0.05270597738287561,0.9873223576381731
0.5016242265701294,0.9608239095315024,0.05351373182552504,0.9873223576381731
0.5003845691680908,0.9610258481421647,0.05351373182552504,0.9873223576381731
0.49907010793685913,0.9610258481421647,0.05432148626817448,0.9873223576381731
0.4987647533416748,0.9614297253634895,0.05432148626817448,0.9873223576381731
0.49874621629714966,0.9614297253634895,0.05452342487883683,0.9873223576381731
0.49867308139801025,0.9616316639741519,0.05452342487883683,0.9873223576381731
0.4897897243499756,0.9616316639741519,0.05714862681744749,0.9873223576381731
0.48975658416748047,0.9618336025848142,0.05714862681744749,0.9873223576381731
0.4888291358947754,0.9618336025848142,0.05735056542810985,0.9873223576381731
0.4883078336715698,0.9620355411954766,0.05735056542810985,0.9873223576381731
0.48682528734207153,0.9620355411954766,0.05795638126009693,0.9873223576381731
0.4857344627380371,0.9626413570274637,0.05795638126009693,0.9873223576381731
0.48547881841659546,0.9626413570274637,0.05836025848142165,0.9873223576381731
0.48479384183883667,0.962843295638126,0.05836025848142165,0.9873223576381731
0.4810505509376526,0.962843295638126,0.05916801292407108,0.9873223576381731
0.48086124658584595,0.9630452342487884,0.05916801292407108,0.9873223576381731
0.48012322187423706,0.9630452342487884,0.05977382875605816,0.9873223576381731
0.4799864888191223,0.9632471728594507,0.05977382875605816,0.9873223576381731
0.4795059561729431,0.9632471728594507,0.059975767366720514,0.9873223576381731
0.47870516777038574,0.9636510500807755,0.059975767366720514,0.9873223576381731
0.4776729345321655,0.9636510500807755,0.06058158319870759,0.9873223576381731
0.4774004817008972,0.9638529886914378,0.06058158319870759,0.9873223576381731
0.476432740688324,0.9638529886914378,0.061187399030694666,0.9873223576381731
0.47623735666275024,0.9640549273021002,0.061187399030694666,0.9873223576381731
0.4758148193359375,0.9640549273021002,0.061389337641357025,0.9873223576381731
0.474745512008667,0.9642568659127625,0.061389337641357025,0.9873223576381731
0.4733494520187378,0.9642568659127625,0.061793214862681745,0.9873223576381731
0.47281092405319214,0.9644588045234249,0.061793214862681745,0.9873223576381731
0.4727928638458252,0.9644588045234249,0.061995153473344104,0.9873223576381731
0.4708547592163086,0.9652665589660743,0.061995153473344104,0.9873223576381731
0.46995455026626587,0.9652665589660743,0.062399030694668824,0.9873223576381731
0.4698154926300049,0.9654684975767367,0.062399030694668824,0.9873223576381731
0.46950095891952515,0.9654684975767367,0.06280290791599354,0.9873223576381731
0.4685712456703186,0.9660743134087237,0.06280290791599354,0.9873223576381731
0.4676998257637024,0.9660743134087237,0.06340872374798061,0.9873223576381731
0.4672688841819763,0.9662762520193862,0.06340872374798061,0.9873223576381731
0.4649907350540161,0.9662762520193862,0.06381260096930533,0.9873223576381731
0.46496307849884033,0.9666801292407108,0.06381260096930533,0.9873223576381731
0.46485573053359985,0.9666801292407108,0.0640145395799677,0.9873223576381731
0.4646403193473816,0.9668820678513732,0.0640145395799677,0.9873223576381731
0.4618184566497803,0.9668820678513732,0.06462035541195477,0.9873223576381731
0.4609906077384949,0.9670840064620355,0.06462035541195477,0.9873223576381731
0.46086472272872925,0.9670840064620355,0.06482229402261712,0.9873223576381731
0.4607051610946655,0.9672859450726979,0.06482229402261712,0.9873223576381731
0.46056419610977173,0.9672859450726979,0.06502423263327949,0.9873223576381731
0.4602309465408325,0.9674878836833603,0.06502423263327949,0.9873223576381731
0.4598677158355713,0.9674878836833603,0.06522617124394184,0.9873223576381731
0.4597184658050537,0.9676898222940227,0.06522617124394184,0.9873223576381731
0.4580133557319641,0.9676898222940227,0.0654281098546042,0.9873223576381731
0.4579657316207886,0.967891760904685,0.0654281098546042,0.9873223576381731
0.4564698338508606,0.967891760904685,0.06603392568659128,0.9873223576381731
0.4564266800880432,0.9680936995153473,0.06603392568659128,0.9873223576381731
0.4552069306373596,0.9680936995153473,0.066437802907916,0.9873223576381731
0.4549335241317749,0.9682956381260097,0.066437802907916,0.9873223576381731
0.45322662591934204,0.9682956381260097,0.06704361873990307,0.9873223576381731
0.453103244304657,0.968497576736672,0.06704361873990307,0.9873223576381731
0.4499332904815674,0.968497576736672,0.06906300484652665,0.9873223576381731
0.44907695055007935,0.9689014539579968,0.06906300484652665,0.9873223576381731
0.4483191967010498,0.9689014539579968,0.06966882067851374,0.9873223576381731
0.44766294956207275,0.9691033925686591,0.06966882067851374,0.9873223576381731
0.4475278854370117,0.9691033925686591,0.06987075928917609,0.9873223576381731
0.4468526244163513,0.9693053311793215,0.06987075928917609,0.9873223576381731
0.44591212272644043,0.9693053311793215,0.07007269789983844,0.9873223576381731
0.4458223581314087,0.9695072697899838,0.07007269789983844,0.9873223576381731
0.44154828786849976,0.9695072697899838,0.07289983844911146,0.9873223576381731
0.4411608576774597,0.9699111470113085,0.07289983844911146,0.9873223576381731
0.4396873116493225,0.9699111470113085,0.07330371567043618,0.9873223576381731
0.43921929597854614,0.970113085621971,0.07330371567043618,0.9873223576381731
0.4380679726600647,0.970113085621971,0.07390953150242327,0.9873223576381731
0.43734198808670044,0.9703150242326333,0.07390953150242327,0.9873223576381731
0.4291597604751587,0.9703150242326333,0.07855411954765751,0.9873223576381731
0.428506076335907,0.9709208400646203,0.07855411954765751,0.9873223576381731
0.4280855655670166,0.9709208400646203,0.07875605815831987,0.9873223576381731
0.42797940969467163,0.9711227786752827,0.07875605815831987,0.9873223576381731
0.4265630841255188,0.9711227786752827,0.07996768982229402,0.9873223576381731
0.4265422224998474,0.971324717285945,0.07996768982229402,0.9873223576381731
0.4259909987449646,0.971324717285945,0.08016962843295639,0.9873223576381731
0.4255792498588562,0.9715266558966075,0.08016962843295639,0.9873223576381731
0.4216880202293396,0.9715266558966075,0.08218901453957997,0.9873223576381731
0.42044252157211304,0.9717285945072698,0.08218901453957997,0.9873223576381731
0.4184798002243042,0.9717285945072698,0.08319870759289176,0.9873223576381731
0.4181041121482849,0.9719305331179321,0.08319870759289176,0.9873223576381731
0.418085515499115,0.9719305331179321,0.08340064620355411,0.9873223576381731
0.4178987741470337,0.9721324717285945,0.08340064620355411,0.9873223576381731
0.41661328077316284,0.9721324717285945,0.08441033925686592,0.9873223576381731
0.41582345962524414,0.9725363489499192,0.08441033925686592,0.9873223576381731
0.41346192359924316,0.9725363489499192,0.08582390953150243,0.9873223576381731
0.4131324291229248,0.9727382875605816,0.08582390953150243,0.9873223576381731
0.4115470051765442,0.9727382875605816,0.08663166397415185,0.9873223576381731
0.4114077687263489,0.972940226171244,0.08663166397415185,0.9873223576381731
0.41076040267944336,0.972940226171244,0.08703554119547657,0.9873223576381731
0.4102514982223511,0.9731421647819063,0.08703554119547657,0.9873223576381731
0.40998703241348267,0.9731421647819063,0.08743941841680129,0.9873223576381731
0.4099801778793335,0.9733441033925686,0.08743941841680129,0.9873223576381731
0.40887194871902466,0.9733441033925686,0.08824717285945073,0.9873223576381731
0.4085492491722107,0.973546042003231,0.08824717285945073,0.9873223576381731
0.408142626285553,0.973546042003231,0.08844911147011308,0.9873223576381731
0.40806519985198975,0.9737479806138933,0.08844911147011308,0.9873223576381731
0.40435850620269775,0.9737479806138933,0.09046849757673667,0.9873223576381731
0.4040282964706421,0.9739499192245558,0.09046849757673667,0.9873223576381731
0.39767491817474365,0.9739499192245558,0.09410339256865913,0.9873223576381731
0.3975672125816345,0.9741518578352181,0.09410339256865913,0.9873223576381731
0.396992027759552,0.9741518578352181,0.09450726978998385,0.9873223576381731
0.3967002034187317,0.9743537964458805,0.09450726978998385,0.9873223576381731
0.39227890968322754,0.9743537964458805,0.09632471728594508,0.9873223576381731
0.392170786857605,0.9745557350565428,0.09632471728594508,0.9873223576381731
0.3895884156227112,0.9745557350565428,0.09794022617124394,0.9873223576381731
0.3895034193992615,0.9747576736672051,0.09794022617124394,0.9873223576381731
0.3890265226364136,0.9747576736672051,0.0981421647819063,0.9873223576381731
0.38874655961990356,0.9749596122778675,0.0981421647819063,0.9873223576381731
0.3878136873245239,0.9749596122778675,0.09894991922455573,0.9873223576381731
0.3874092698097229,0.9751615508885298,0.09894991922455573,0.9873223576381731
0.38661831617355347,0.9751615508885298,0.09935379644588045,0.9873223576381731
0.3865562081336975,0.9753634894991923,0.09935379644588045,0.9873223576381731
0.3849809169769287,0.9753634894991923,0.10016155088852989,0.9873223576381731
0.38483673334121704,0.9755654281098546,0.10016155088852989,0.9873223576381731
0.3827568292617798,0.9755654281098546,0.10117124394184168,0.9873223576381731
0.3821483254432678,0.975767366720517,0.10117124394184168,0.9873223576381731
0.3806418180465698,0.975767366720517,0.10177705977382875,0.9873223576381731
0.3801673650741577,0.9759693053311793,0.10177705977382875,0.9873223576381731
0.3798547387123108,0.9759693053311793,0.10197899838449112,0.9873223576381731
0.3797938823699951,0.9761712439418416,0.10197899838449112,0.9873223576381731
0.3788694143295288,0.9761712439418416,0.10278675282714055,0.9873223576381731
0.3787227272987366,0.976373182552504,0.10278675282714055,0.9873223576381731
0.37274807691574097,0.976373182552504,0.106421647819063,0.9873223576381731
0.3721619248390198,0.9767770597738288,0.106421647819063,0.9873223576381731
0.3701757788658142,0.9767770597738288,0.1074313408723748,0.9873223576381731
0.36917853355407715,0.9769789983844911,0.1074313408723748,0.9873223576381731
0.36891645193099976,0.9769789983844911,0.10783521809369952,0.9873223576381731
0.36889851093292236,0.9771809369951535,0.10783521809369952,0.9873223576381731
0.36564767360687256,0.9771809369951535,0.10945072697899838,0.9873223576381731
0.3655587434768677,0.9773828756058158,0.10945072697899838,0.9873223576381731
0.3588041663169861,0.9773828756058158,0.11429725363489499,0.9873223576381731
0.3588029146194458,0.9775848142164781,0.11429725363489499,0.9873223576381731
0.3525457978248596,0.9775848142164781,0.11873990306946688,0.9873223576381731
0.35183703899383545,0.9777867528271406,0.11873990306946688,0.9873223576381731
0.3494119644165039,0.9777867528271406,0.12035541195476575,0.9873223576381731
0.34919899702072144,0.9779886914378029,0.12035541195476575,0.9873223576381731
0.34683024883270264,0.9779886914378029,0.12176898222940226,0.9873223576381731
0.3463413119316101,0.9781906300484653,0.12176898222940226,0.9873223576381731
0.3418883681297302,0.9781906300484653,0.12560581583198707,0.9873223576381731
0.34101855754852295,0.9783925686591276,0.12560581583198707,0.9873223576381731
0.34047430753707886,0.9783925686591276,0.1260096930533118,0.9873223576381731
0.34045320749282837,0.97859450726979,0.1260096930533118,0.9873223576381731
0.33622264862060547,0.97859450726979,0.12903877221324717,0.9873223576381731
0.33607637882232666,0.9787964458804523,0.12903877221324717,0.9873223576381731
0.332492470741272,0.9787964458804523,0.1318659127625202,0.9873223576381731
0.3322361707687378,0.9789983844911146,0.1318659127625202,0.9873223576381731
0.3320593237876892,0.9789983844911146,0.13206785137318255,0.9873223576381731
0.3320247530937195,0.9792003231017771,0.13206785137318255,0.9873223576381731
0.3317885398864746,0.9792003231017771,0.13247172859450726,0.9873223576381731
0.33164864778518677,0.9794022617124394,0.13247172859450726,0.9873223576381731
0.328863263130188,0.9794022617124394,0.13509693053311794,0.9873223576381731
0.3279542922973633,0.9796042003231018,0.13509693053311794,0.9873223576381731
0.32262301445007324,0.9796042003231018,0.1401453957996769,0.9873223576381731
0.32237303256988525,0.9798061389337641,0.1401453957996769,0.9873223576381731
0.32053226232528687,0.9798061389337641,0.1421647819063005,0.9873223576381731
0.32031452655792236,0.9800080775444265,0.1421647819063005,0.9873223576381731
0.31868976354599,0.9800080775444265,0.14277059773828757,0.9873223576381731
0.318056583404541,0.9802100161550888,0.14277059773828757,0.9873223576381731
0.31711089611053467,0.9802100161550888,0.14337641357027464,0.9873223576381731
0.31708866357803345,0.9804119547657512,0.14337641357027464,0.9873223576381731
0.3130723834037781,0.9804119547657512,0.14620355411954766,0.9873223576381731
0.31300437450408936,0.9806138933764136,0.14620355411954766,0.9873223576381731
0.31213200092315674,0.9806138933764136,0.14680936995153474,0.9873223576381731
0.3121001124382019,0.9808158319870759,0.14680936995153474,0.9873223576381731
0.30913740396499634,0.9808158319870759,0.14923263327948302,0.9873223576381731
0.30906325578689575,0.9810177705977383,0.14923263327948302,0.9873223576381731
0.30678385496139526,0.9810177705977383,0.15064620355411953,0.9873223576381731
0.3067147731781006,0.9812197092084006,0.15064620355411953,0.9873223576381731
0.3040146827697754,0.9812197092084006,0.15327140549273022,0.9873223576381731
0.30397117137908936,0.981421647819063,0.15327140549273022,0.9873223576381731
0.30251002311706543,0.981421647819063,0.15367528271405492,0.9873223576381731
0.30247271060943604,0.9816235864297254,0.15367528271405492,0.9873223576381731
0.3015757203102112,0.9816235864297254,0.154281098546042,0.9873223576381731
0.30152076482772827,0.9818255250403877,0.154281098546042,0.9873223576381731
0.30144202709198,0.9818255250403877,0.15448303715670436,0.9873223576381731
0.3014174699783325,0.9820274636510501,0.15448303715670436,0.9873223576381731
0.30049294233322144,0.9820274636510501,0.15549273021001617,0.9873223576381731
0.3001776337623596,0.9822294022617124,0.15549273021001617,0.9873223576381731
0.29734331369400024,0.9822294022617124,0.1577140549273021,0.9873223576381731
0.2972443699836731,0.9824313408723748,0.1577140549273021,0.9873223576381731
0.2956905961036682,0.9824313408723748,0.15892568659127626,0.9873223576381731
0.29568296670913696,0.9826332794830371,0.15892568659127626,0.9873223576381731
0.2954804301261902,0.9826332794830371,0.1591276252019386,0.9873223576381731
0.29542088508605957,0.9828352180936996,0.1591276252019386,0.9873223576381731
0.29483991861343384,0.9828352180936996,0.16033925686591277,0.9873223576381731
0.29482489824295044,0.9830371567043619,0.16033925686591277,0.9873223576381731
0.29114437103271484,0.9830371567043619,0.16336833602584813,0.9873223576381731
0.2906721234321594,0.9836429725363489,0.16336833602584813,0.9873223576381731
0.2897428274154663,0.9836429725363489,0.16377221324717287,0.9873223576381731
0.28965628147125244,0.9838449111470113,0.16377221324717287,0.9873223576381731
0.28849881887435913,0.9838449111470113,0.16518578352180938,0.9873223576381731
0.2883387804031372,0.9840468497576736,0.16518578352180938,0.9873223576381731
0.2858104109764099,0.9840468497576736,0.16821486268174474,0.9873223576381731
0.2856065034866333,0.9842487883683361,0.16821486268174474,0.9873223576381731
0.28485143184661865,0.9842487883683361,0.16922455573505654,0.9873223576381731
0.28472888469696045,0.9844507269789984,0.16922455573505654,0.9873223576381731
0.27742093801498413,0.9844507269789984,0.17609046849757673,0.9873223576381731
0.2772344946861267,0.9846526655896607,0.17609046849757673,0.9873223576381731
0.27200448513031006,0.9846526655896607,0.18134087237479807,0.9873223576381731
0.27187585830688477,0.9848546042003231,0.18134087237479807,0.9873223576381731
0.2703559994697571,0.9848546042003231,0.18336025848142165,0.9873223576381731
0.2698160409927368,0.9850565428109854,0.18336025848142165,0.9873223576381731
0.26961249113082886,0.9850565428109854,0.18436995153473343,0.9873223576381731
0.2690542936325073,0.9852584814216478,0.18436995153473343,0.9873223576381731
0.26727813482284546,0.9852584814216478,0.1869951534733441,0.9873223576381731
0.2671854496002197,0.9854604200323102,0.1869951534733441,0.9873223576381731
0.256203293800354,0.9854604200323102,0.20052504038772212,0.9873223576381731
0.2558744549751282,0.9856623586429726,0.20052504038772212,0.9873223576381731
0.2500721216201782,0.9856623586429726,0.2104200323101777,0.9873223576381731
0.24998551607131958,0.9858642972536349,0.2104200323101777,0.9873223576381731
0.24683016538619995,0.9858642972536349,0.2148626817447496,0.9873223576381731
0.24680733680725098,0.9860662358642972,0.2148626817447496,0.9873223576381731
0.2390836477279663,0.9860662358642972,0.2289983844911147,0.9873223576381731
0.23905199766159058,0.9862681744749596,0.2289983844911147,0.9873223576381731
0.23857982456684113,0.9862681744749596,0.23061389337641358,0.9873223576381731
0.23855406045913696,0.9864701130856219,0.23061389337641358,0.9873223576381731
0.2361295223236084,0.9864701130856219,0.23546042003231019,0.9873223576381731
0.23612409830093384,0.9866720516962844,0.23546042003231019,0.9873223576381731
0.2358730137348175,0.9866720516962844,0.2358642972536349,0.9873223576381731
0.23537677526474,0.9868739903069467,0.2358642972536349,0.9873223576381731
0.2296358346939087,0.9868739903069467,0.24616316639741517,0.9873223576381731
0.2296263575553894,0.9870759289176091,0.24616316639741517,0.9873223576381731
0.22865939140319824,0.9870759289176091,0.24818255250403878,0.9873223576381731
0.22840732336044312,0.9872778675282714,0.24818255250403878,0.9873223576381731
0.22362756729125977,0.9872778675282714,0.2568659127625202,0.9873223576381731
0.22354894876480103,0.9874798061389337,0.2568659127625202,0.9873223576381731
0.22188997268676758,0.9874798061389337,0.260702746365105,0.9873223576381731
0.22188019752502441,0.9876817447495961,0.260702746365105,0.9873223576381731
0.22153937816619873,0.9876817447495961,0.26151050080775445,0.9873223576381731
0.22139477729797363,0.9878836833602584,0.26151050080775445,0.9873223576381731
0.21241436898708344,0.9878836833602584,0.2813004846526656,0.9873223576381731
0.21231073141098022,0.9880856219709209,0.2813004846526656,0.9873223576381731
0.21011300384998322,0.9880856219709209,0.2857431340872375,0.9873223576381731
0.21009963750839233,0.9882875605815832,0.2857431340872375,0.9873223576381731
0.20969855785369873,0.9882875605815832,0.28634894991922455,0.9873223576381731
0.20968842506408691,0.9884894991922456,0.28634894991922455,0.9873223576381731
0.20416724681854248,0.9884894991922456,0.29826332794830374,0.9873223576381731
0.20380288362503052,0.9886914378029079,0.29826332794830374,0.9873223576381731
0.20137062668800354,0.9886914378029079,0.3033117932148627,0.9873223576381731
0.20130717754364014,0.9888933764135702,0.3033117932148627,0.9873223576381731
0.2005624622106552,0.9888933764135702,0.30573505654281097,0.9873223576381731
0.20055072009563446,0.9890953150242326,0.30573505654281097,0.9873223576381731
0.1929381638765335,0.9890953150242326,0.32512116316639744,0.9873223576381731
0.1928718090057373,0.989297253634895,0.32512116316639744,0.9873223576381731
0.19165372848510742,0.989297253634895,0.3295638126009693,0.9873223576381731
0.1915951371192932,0.9894991922455574,0.3295638126009693,0.9873223576381731
0.18627899885177612,0.9894991922455574,0.3451130856219709,0.9873223576381731
0.18625801801681519,0.9897011308562197,0.3451130856219709,0.9873223576381731
0.17645114660263062,0.9897011308562197,0.3697495961227787,0.9873223576381731
0.17637860774993896,0.9899030694668821,0.3697495961227787,0.9873223576381731
0.17415615916252136,0.9899030694668821,0.3764135702746365,0.9873223576381731
0.17414718866348267,0.9901050080775444,0.3764135702746365,0.9873223576381731
0.1727203130722046,0.9901050080775444,0.3810581583198708,0.9873223576381731
0.17264139652252197,0.9903069466882067,0.3810581583198708,0.9873223576381731
0.16714586317539215,0.9903069466882067,0.3968093699515347,0.9873223576381731
0.16709524393081665,0.9905088852988692,0.3968093699515347,0.9873223576381731
0.16375410556793213,0.9905088852988692,0.4052907915993538,0.9873223576381731
0.1637495756149292,0.9907108239095315,0.4052907915993538,0.9873223576381731
0.1631087064743042,0.9907108239095315,0.40831987075928916,0.9873223576381731
0.1630932092666626,0.9909127625201939,0.40831987075928916,0.9873223576381731
0.16243094205856323,0.9909127625201939,0.41033925686591277,0.9873223576381731
0.16241300106048584,0.9911147011308562,0.41033925686591277,0.9873223576381731
0.1564365029335022,0.9911147011308562,0.43134087237479807,0.9873223576381731
0.15639257431030273,0.9913166397415186,0.43134087237479807,0.9873223576381731
0.1563470959663391,0.9913166397415186,0.4321486268174475,0.9873223576381731
0.1563204526901245,0.9915185783521809,0.4321486268174475,0.9873223576381731
0.15433168411254883,0.9915185783521809,0.4380048465266559,0.9873223576381731
0.15431815385818481,0.9917205169628432,0.4380048465266559,0.9873223576381731
0.1531250774860382,0.9917205169628432,0.4422455573505654,0.9873223576381731
0.15310156345367432,0.9919224555735057,0.4422455573505654,0.9873223576381731
0.15248145163059235,0.9919224555735057,0.4448707592891761,0.9873223576381731
0.15246623754501343,0.992124394184168,0.4448707592891761,0.9873223576381731
0.1502905637025833,0.992124394184168,0.45234248788368336,0.9873223576381731
0.15019959211349487,0.9923263327948304,0.45234248788368336,0.9873223576381731
0.14612844586372375,0.9923263327948304,0.4648626817447496,0.9873223576381731
0.14602753520011902,0.9925282714054927,0.4648626817447496,0.9873223576381731
0.13650181889533997,0.9925282714054927,0.4933360258481422,0.9873223576381731
0.13648703694343567,0.9927302100161551,0.4933360258481422,0.9873223576381731
0.13370583951473236,0.9927302100161551,0.5020193861066236,0.9873223576381731
0.13362297415733337,0.9929321486268174,0.5020193861066236,0.9873223576381731
0.13270580768585205,0.9929321486268174,0.5042407108239095,0.9873223576381731
0.13269975781440735,0.9931340872374798,0.5042407108239095,0.9873223576381731
0.12789174914360046,0.9931340872374798,0.5193861066235864,0.9873223576381731
0.1278497576713562,0.9933360258481422,0.5193861066235864,0.9873223576381731
0.12290886044502258,0.9933360258481422,0.5369547657512116,0.9873223576381731
0.12288564443588257,0.9935379644588045,0.5369547657512116,0.9873223576381731
0.1193302571773529,0.9935379644588045,0.5492730210016155,0.9873223576381731
0.11926993727684021,0.9937399030694669,0.5492730210016155,0.9873223576381731
0.1144462525844574,0.9937399030694669,0.5619951534733441,0.9873223576381731
0.11442919075489044,0.9939418416801292,0.5619951534733441,0.9873223576381731
0.11299213767051697,0.9939418416801292,0.5660339256865913,0.9873223576381731
0.11288629472255707,0.994345718901454,0.5660339256865913,0.9873223576381731
0.11077851057052612,0.994345718901454,0.571486268174475,0.9873223576381731
0.11069715023040771,0.9945476575121163,0.571486268174475,0.9873223576381731
0.11049392819404602,0.9945476575121163,0.5724959612277868,0.9873223576381731
0.11045727133750916,0.9947495961227787,0.5724959612277868,0.9873223576381731
0.10922262072563171,0.9947495961227787,0.5775444264943457,0.9873223576381731
0.10919401049613953,0.994951534733441,0.5775444264943457,0.9873223576381731
0.10257956385612488,0.994951534733441,0.5999596122778675,0.9873223576381731
0.10255065560340881,0.9951534733441034,0.5999596122778675,0.9873223576381731
0.10052928328514099,0.9951534733441034,0.6060177705977383,0.9873223576381731
0.10041165351867676,0.9953554119547657,0.6060177705977383,0.9873223576381731
0.09869956970214844,0.9953554119547657,0.6118739903069467,0.9873223576381731
0.09860694408416748,0.9955573505654282,0.6118739903069467,0.9873223576381731
0.09288737177848816,0.9955573505654282,0.6326736672051696,0.9873223576381731
0.09287217259407043,0.9957592891760905,0.6326736672051696,0.9873223576381731
0.09154260158538818,0.9957592891760905,0.6387318255250404,0.9873223576381731
0.09153884649276733,0.9959612277867528,0.6387318255250404,0.9873223576381731
0.08371356129646301,0.9959612277867528,0.6708400646203554,0.9873223576381731
0.08370587229728699,0.9961631663974152,0.6708400646203554,0.9873223576381731
0.08312878012657166,0.9961631663974152,0.6730613893376414,0.9873223576381731
0.08310949802398682,0.9963651050080775,0.6730613893376414,0.9873223576381731
0.0812012255191803,0.9963651050080775,0.681340872374798,0.9873223576381731
0.08118739724159241,0.9965670436187399,0.681340872374798,0.9873223576381731
0.07990553975105286,0.9965670436187399,0.6869951534733441,0.9873223576381731
0.07988384366035461,0.9967689822294022,0.6869951534733441,0.9873223576381731
0.0746384859085083,0.9967689822294022,0.7084006462035541,0.9873223576381731
0.07456296682357788,0.9969709208400647,0.7084006462035541,0.9873223576381731
0.07005468010902405,0.9969709208400647,0.7255654281098546,0.9873223576381731
0.07003998756408691,0.997172859450727,0.7255654281098546,0.9873223576381731
0.06858900189399719,0.997172859450727,0.7316235864297254,0.9873223576381731
0.0685870349407196,0.9973747980613893,0.7316235864297254,0.9873223576381731
0.06315991282463074,0.9973747980613893,0.75,0.9873223576381731
0.06306222081184387,0.9975767366720517,0.75,0.9873223576381731
0.06137329339981079,0.9975767366720517,0.7570678513731826,0.9873223576381731
0.061350345611572266,0.997778675282714,0.7570678513731826,0.9873223576381731
0.0577068030834198,0.997778675282714,0.7695880452342488,0.9873223576381731
0.05762413144111633,0.9979806138933764,0.7695880452342488,0.9873223576381731
0.0567474365234375,0.9979806138933764,0.7722132471728594,0.9873223576381731
0.05670100450515747,0.9981825525040388,0.7722132471728594,0.9873223576381731
0.04842561483383179,0.9981825525040388,0.8059369951534734,0.9873223576381731
0.04834669828414917,0.9983844911147012,0.8059369951534734,0.9873223576381731
0.04103627800941467,0.9983844911147012,0.8374394184168013,0.9873223576381731
0.040850549936294556,0.9985864297253635,0.8374394184168013,0.9873223576381731
0.036044299602508545,0.9985864297253635,0.8531906300484653,0.9873223576381731
0.03600233793258667,0.9987883683360258,0.8531906300484653,0.9873223576381731
0.03151395916938782,0.9987883683360258,0.8695476575121163,0.9873223576381731
0.031507253646850586,0.9989903069466882,0.8695476575121163,0.9873223576381731
0.027871757745742798,0.9989903069466882,0.8871163166397416,0.9873223576381731
0.02777191996574402,0.9991922455573505,0.8871163166397416,0.9873223576381731
0.026320219039916992,0.9991922455573505,0.8919628432956381,0.9873223576381731
0.026311755180358887,0.999394184168013,0.8919628432956381,0.9873223576381731
0.018584519624710083,0.999394184168013,0.9250807754442649,0.9873223576381731
0.018526017665863037,0.9995961227786753,0.9250807754442649,0.9873223576381731
0.010761469602584839,0.9995961227786753,0.9541599353796446,0.9873223576381731
0.010623365640640259,0.9997980613893377,0.9541599353796446,0.9873223576381731
0.004091978073120117,0.9997980613893377,0.9834410339256866,0.9873223576381731
0.004081606864929199,1.0,0.9834410339256866,0.9873223576381731
6.586313247680664e-06,1.0,1.0,0.9873223576381731


==> figures/data/gaussian/maxposterior_eps2_roc_data.csv <==
threshold,TPR,FPR,AUROC
inf,0.0,0.0,0.4951545132137665
0.2933328151702881,0.00020193861066235866,0.0,0.4951545132137665
0.25563764572143555,0.00020193861066235866,0.0004038772213247173,0.4951545132137665
0.25369495153427124,0.0004038772213247173,0.0004038772213247173,0.4951545132137665
0.23454782366752625,0.0004038772213247173,0.0006058158319870759,0.4951545132137665
0.23353402316570282,0.0006058158319870759,0.0006058158319870759,0.4951545132137665
0.22929587960243225,0.0006058158319870759,0.0010096930533117932,0.4951545132137665
0.22904063761234283,0.0008077544426494346,0.0010096930533117932,0.4951545132137665
0.22825978696346283,0.0008077544426494346,0.0014135702746365104,0.4951545132137665
0.22798064351081848,0.0012116316639741518,0.0014135702746365104,0.4951545132137665
0.2278982251882553,0.0012116316639741518,0.0018174474959612278,0.4951545132137665
0.22757457196712494,0.0014135702746365104,0.0018174474959612278,0.4951545132137665
0.2238898128271103,0.0014135702746365104,0.0020193861066235864,0.4951545132137665
0.22290615737438202,0.0016155088852988692,0.0020193861066235864,0.4951545132137665
0.22179415822029114,0.0016155088852988692,0.0022213247172859453,0.4951545132137665
0.2204539030790329,0.0020193861066235864,0.0022213247172859453,0.4951545132137665
0.2201472669839859,0.0020193861066235864,0.0024232633279483036,0.4951545132137665
0.21959811449050903,0.0022213247172859453,0.0024232633279483036,0.4951545132137665
0.21890367567539215,0.0022213247172859453,0.0026252019386106625,0.4951545132137665
0.21583028137683868,0.0030290791599353797,0.0026252019386106625,0.4951545132137665
0.21405421197414398,0.0030290791599353797,0.0030290791599353797,0.4951545132137665
0.21391060948371887,0.0032310177705977385,0.0030290791599353797,0.4951545132137665
0.21333228051662445,0.0032310177705977385,0.0032310177705977385,0.4951545132137665
0.2130698561668396,0.003432956381260097,0.0032310177705977385,0.4951545132137665
0.2118683010339737,0.003432956381260097,0.0036348949919224557,0.4951545132137665
0.21132580935955048,0.0036348949919224557,0.0036348949919224557,0.4951545132137665
0.21128936111927032,0.0036348949919224557,0.003836833602584814,0.4951545132137665
0.20936763286590576,0.004038772213247173,0.003836833602584814,0.4951545132137665
0.20788007974624634,0.004038772213247173,0.0046445880452342485,0.4951545132137665
0.20743213593959808,0.0044426494345718905,0.0046445880452342485,0.4951545132137665
0.20443031191825867,0.0044426494345718905,0.005048465266558966,0.4951545132137665
0.20359370112419128,0.004846526655896607,0.005048465266558966,0.4951545132137665
0.20186607539653778,0.004846526655896607,0.006058158319870759,0.4951545132137665
0.2008892446756363,0.005654281098546042,0.006058158319870759,0.4951545132137665
0.20036177337169647,0.005654281098546042,0.006260096930533118,0.4951545132137665
0.19897675514221191,0.006058158319870759,0.006260096930533118,0.4951545132137665
0.19869738817214966,0.006058158319870759,0.006462035541195477,0.4951545132137665
0.19848038256168365,0.006260096930533118,0.006462035541195477,0.4951545132137665
0.1975303441286087,0.006260096930533118,0.0070678513731825526,0.4951545132137665
0.19567373394966125,0.006663974151857835,0.0070678513731825526,0.4951545132137665
0.1950751096010208,0.006663974151857835,0.007269789983844911,0.4951545132137665
0.1946094036102295,0.006865912762520194,0.007269789983844911,0.4951545132137665
0.19420041143894196,0.006865912762520194,0.007673667205169628,0.4951545132137665
0.19419994950294495,0.0070678513731825526,0.007673667205169628,0.4951545132137665
0.19353178143501282,0.0070678513731825526,0.008077544426494346,0.4951545132137665
0.19263805449008942,0.007875605815831988,0.008077544426494346,0.4951545132137665
0.19212448596954346,0.007875605815831988,0.008481421647819063,0.4951545132137665
0.18953795731067657,0.008481421647819063,0.008481421647819063,0.4951545132137665
0.18661139905452728,0.008481421647819063,0.008885298869143781,0.4951545132137665
0.1851693093776703,0.008885298869143781,0.008885298869143781,0.4951545132137665
0.1835443526506424,0.008885298869143781,0.009289176090468497,0.4951545132137665
0.18302997946739197,0.009289176090468497,0.009289176090468497,0.4951545132137665
0.18284465372562408,0.009289176090468497,0.009693053311793215,0.4951545132137665
0.1805940568447113,0.009894991922455574,0.009693053311793215,0.4951545132137665
0.17976190149784088,0.009894991922455574,0.010096930533117932,0.4951545132137665
0.1796896904706955,0.010096930533117932,0.010096930533117932,0.4951545132137665
0.17885851860046387,0.010096930533117932,0.010904684975767368,0.4951545132137665
0.17800509929656982,0.01050080775444265,0.010904684975767368,0.4951545132137665
0.1769568771123886,0.01050080775444265,0.011308562197092083,0.4951545132137665
0.17637762427330017,0.010702746365105008,0.011308562197092083,0.4951545132137665
0.17595666646957397,0.010702746365105008,0.011510500807754443,0.4951545132137665
0.17545022070407867,0.011106623586429725,0.011510500807754443,0.4951545132137665
0.1747899353504181,0.011106623586429725,0.012116316639741519,0.4951545132137665
0.17464043200016022,0.011308562197092083,0.012116316639741519,0.4951545132137665
0.17377255856990814,0.011308562197092083,0.012722132471728594,0.4951545132137665
0.17372335493564606,0.011510500807754443,0.012722132471728594,0.4951545132137665
0.17360839247703552,0.011510500807754443,0.013126009693053312,0.4951545132137665
0.17358386516571045,0.011712439418416801,0.013126009693053312,0.4951545132137665
0.1732264906167984,0.011712439418416801,0.01332794830371567,0.4951545132137665
0.17189106345176697,0.012520193861066236,0.01332794830371567,0.4951545132137665
0.171888530254364,0.012520193861066236,0.01352988691437803,0.4951545132137665
0.17162781953811646,0.012722132471728594,0.01352988691437803,0.4951545132137665
0.1707007884979248,0.012722132471728594,0.014337641357027463,0.4951545132137665
0.16887003183364868,0.013933764135702747,0.014337641357027463,0.4951545132137665
0.16858269274234772,0.013933764135702747,0.014539579967689823,0.4951545132137665
0.1664479523897171,0.014539579967689823,0.014539579967689823,0.4951545132137665
0.16569122672080994,0.014539579967689823,0.01494345718901454,0.4951545132137665
0.16457726061344147,0.015145395799676898,0.01494345718901454,0.4951545132137665
0.16338525712490082,0.015145395799676898,0.015347334410339256,0.4951545132137665
0.16271480917930603,0.015347334410339256,0.015347334410339256,0.4951545132137665
0.1625886708498001,0.015347334410339256,0.015549273021001616,0.4951545132137665
0.16256284713745117,0.015549273021001616,0.015549273021001616,0.4951545132137665
0.16225667297840118,0.015549273021001616,0.015953150242326332,0.4951545132137665
0.1613432615995407,0.015953150242326332,0.015953150242326332,0.4951545132137665
0.1609133630990982,0.015953150242326332,0.016558966074313407,0.4951545132137665
0.16083496809005737,0.01615508885298869,0.016558966074313407,0.4951545132137665
0.1607891321182251,0.01615508885298869,0.016760904684975767,0.4951545132137665
0.16050918400287628,0.01635702746365105,0.016760904684975767,0.4951545132137665
0.15996766090393066,0.01635702746365105,0.017164781906300483,0.4951545132137665
0.15839871764183044,0.016962843295638127,0.017164781906300483,0.4951545132137665
0.15838268399238586,0.016962843295638127,0.017366720516962843,0.4951545132137665
0.15779076516628265,0.017366720516962843,0.017366720516962843,0.4951545132137665
0.15751229226589203,0.017366720516962843,0.01797253634894992,0.4951545132137665
0.15748466551303864,0.017568659127625202,0.01797253634894992,0.4951545132137665
0.15646576881408691,0.017568659127625202,0.018982229402261713,0.4951545132137665
0.15638238191604614,0.017770597738287562,0.018982229402261713,0.4951545132137665
0.15628693997859955,0.017770597738287562,0.01938610662358643,0.4951545132137665
0.1559687852859497,0.01797253634894992,0.01938610662358643,0.4951545132137665
0.1540910303592682,0.01797253634894992,0.020395799676898224,0.4951545132137665
0.15299482643604279,0.018780290791599354,0.020395799676898224,0.4951545132137665
0.15244418382644653,0.018780290791599354,0.0210016155088853,0.4951545132137665
0.15241268277168274,0.018982229402261713,0.0210016155088853,0.4951545132137665
0.152387797832489,0.018982229402261713,0.021203554119547656,0.4951545132137665
0.15233725309371948,0.01918416801292407,0.021203554119547656,0.4951545132137665
0.1518457531929016,0.01918416801292407,0.021809369951534735,0.4951545132137665
0.15108813345432281,0.01978998384491115,0.021809369951534735,0.4951545132137665
0.150913804769516,0.01978998384491115,0.02201130856219709,0.4951545132137665
0.1494336724281311,0.021203554119547656,0.02201130856219709,0.4951545132137665
0.1492788940668106,0.021203554119547656,0.02221324717285945,0.4951545132137665
0.14915543794631958,0.021809369951534735,0.02221324717285945,0.4951545132137665
0.1489725261926651,0.021809369951534735,0.022617124394184167,0.4951545132137665
0.14890119433403015,0.02201130856219709,0.022617124394184167,0.4951545132137665
0.14871130883693695,0.02201130856219709,0.023222940226171242,0.4951545132137665
0.14789260923862457,0.023021001615508886,0.023222940226171242,0.4951545132137665
0.1476132720708847,0.023021001615508886,0.02382875605815832,0.4951545132137665
0.14733003079891205,0.023626817447495962,0.02382875605815832,0.4951545132137665
0.14724098145961761,0.023626817447495962,0.024030694668820678,0.4951545132137665
0.1463375687599182,0.024030694668820678,0.024030694668820678,0.4951545132137665
0.14609543979167938,0.024030694668820678,0.024232633279483037,0.4951545132137665
0.14590777456760406,0.024232633279483037,0.024232633279483037,0.4951545132137665
0.1456916183233261,0.024232633279483037,0.024636510500807753,0.4951545132137665
0.14553305506706238,0.025040387722132473,0.024636510500807753,0.4951545132137665
0.14534959197044373,0.025040387722132473,0.024838449111470113,0.4951545132137665
0.14522121846675873,0.02544426494345719,0.024838449111470113,0.4951545132137665
0.1446112096309662,0.02544426494345719,0.025040387722132473,0.4951545132137665
0.1444910764694214,0.025646203554119548,0.025040387722132473,0.4951545132137665
0.14445079863071442,0.025646203554119548,0.02524232633279483,0.4951545132137665
0.14390899240970612,0.026252019386106624,0.02524232633279483,0.4951545132137665
0.14367637038230896,0.026252019386106624,0.025646203554119548,0.4951545132137665
0.1435735523700714,0.026453957996768983,0.025646203554119548,0.4951545132137665
0.14297425746917725,0.026453957996768983,0.026252019386106624,0.4951545132137665
0.142571359872818,0.02665589660743134,0.026252019386106624,0.4951545132137665
0.1414060890674591,0.02665589660743134,0.027261712439418415,0.4951545132137665
0.14072643220424652,0.027261712439418415,0.027261712439418415,0.4951545132137665
0.14067286252975464,0.027261712439418415,0.027463651050080775,0.4951545132137665
0.13997440040111542,0.027463651050080775,0.027463651050080775,0.4951545132137665
0.13992126286029816,0.027463651050080775,0.027665589660743135,0.4951545132137665
0.1398172229528427,0.027665589660743135,0.027665589660743135,0.4951545132137665
0.13965514302253723,0.027665589660743135,0.027867528271405494,0.4951545132137665
0.13944211602210999,0.027867528271405494,0.027867528271405494,0.4951545132137665
0.1393151879310608,0.027867528271405494,0.02827140549273021,0.4951545132137665
0.13901731371879578,0.02827140549273021,0.02827140549273021,0.4951545132137665
0.13828608393669128,0.02827140549273021,0.02948303715670436,0.4951545132137665
0.1376744955778122,0.029079159935379646,0.02948303715670436,0.4951545132137665
0.13762721419334412,0.029079159935379646,0.02968497576736672,0.4951545132137665
0.13704583048820496,0.02968497576736672,0.02968497576736672,0.4951545132137665
0.13700217008590698,0.02968497576736672,0.030088852988691437,0.4951545132137665
0.1360299289226532,0.030290791599353797,0.030088852988691437,0.4951545132137665
0.1356661021709442,0.030290791599353797,0.030290791599353797,0.4951545132137665
0.13552232086658478,0.030694668820678513,0.030290791599353797,0.4951545132137665
0.13463354110717773,0.030694668820678513,0.031704361873990304,0.4951545132137665
0.13443128764629364,0.03130048465266559,0.031704361873990304,0.4951545132137665
0.13439835608005524,0.03130048465266559,0.03210823909531502,0.4951545132137665
0.134217768907547,0.03210823909531502,0.03210823909531502,0.4951545132137665
0.13344040513038635,0.03210823909531502,0.03291599353796446,0.4951545132137665
0.1329536736011505,0.0327140549273021,0.03291599353796446,0.4951545132137665
0.1327330768108368,0.0327140549273021,0.033319870759289175,0.4951545132137665
0.132681742310524,0.03291599353796446,0.033319870759289175,0.4951545132137665
0.1326761543750763,0.03291599353796446,0.033521809369951534,0.4951545132137665
0.1324932873249054,0.033117932148626815,0.033521809369951534,0.4951545132137665
0.13189563155174255,0.033117932148626815,0.033925686591276254,0.4951545132137665
0.13177445530891418,0.033521809369951534,0.033925686591276254,0.4951545132137665
0.13175512850284576,0.033521809369951534,0.03412762520193861,0.4951545132137665
0.13160187005996704,0.033723747980613894,0.03412762520193861,0.4951545132137665
0.13144034147262573,0.033723747980613894,0.034733441033925685,0.4951545132137665
0.1310940682888031,0.03412762520193861,0.034733441033925685,0.4951545132137665
0.1309380829334259,0.03412762520193861,0.034935379644588045,0.4951545132137665
0.13076037168502808,0.034329563812600966,0.034935379644588045,0.4951545132137665
0.1305198073387146,0.034329563812600966,0.035541195476575124,0.4951545132137665
0.13024835288524628,0.034531502423263326,0.035541195476575124,0.4951545132137665
0.13021253049373627,0.034531502423263326,0.03574313408723748,0.4951545132137665
0.1297488957643509,0.034733441033925685,0.03574313408723748,0.4951545132137665
0.12939926981925964,0.034733441033925685,0.03594507269789984,0.4951545132137665
0.12931416928768158,0.034935379644588045,0.03594507269789984,0.4951545132137665
0.12908169627189636,0.034935379644588045,0.036147011308562196,0.4951545132137665
0.12892143428325653,0.035339256865912765,0.036147011308562196,0.4951545132137665
0.1288360357284546,0.035339256865912765,0.036348949919224556,0.4951545132137665
0.12864889204502106,0.035541195476575124,0.036348949919224556,0.4951545132137665
0.12832868099212646,0.035541195476575124,0.036550888529886916,0.4951545132137665
0.12823712825775146,0.03594507269789984,0.036550888529886916,0.4951545132137665
0.1282155066728592,0.03594507269789984,0.036752827140549275,0.4951545132137665
0.1280631124973297,0.036348949919224556,0.036752827140549275,0.4951545132137665
0.12772144377231598,0.036348949919224556,0.03735864297253635,0.4951545132137665
0.12736280262470245,0.036752827140549275,0.03735864297253635,0.4951545132137665
0.12727560102939606,0.036752827140549275,0.03756058158319871,0.4951545132137665
0.12720167636871338,0.036954765751211635,0.03756058158319871,0.4951545132137665
0.1269991099834442,0.036954765751211635,0.03796445880452343,0.4951545132137665
0.12691129744052887,0.03715670436187399,0.03796445880452343,0.4951545132137665
0.1268780678510666,0.03715670436187399,0.038166397415185786,0.4951545132137665
0.12644153833389282,0.03776252019386107,0.038166397415185786,0.4951545132137665
0.1263967752456665,0.03776252019386107,0.03836833602584814,0.4951545132137665
0.1263420432806015,0.038166397415185786,0.03836833602584814,0.4951545132137665
0.12622329592704773,0.038166397415185786,0.0385702746365105,0.4951545132137665
0.12569954991340637,0.03897415185783522,0.0385702746365105,0.4951545132137665
0.12552723288536072,0.03897415185783522,0.03897415185783522,0.4951545132137665
0.12551230192184448,0.03917609046849758,0.03897415185783522,0.4951545132137665
0.12531712651252747,0.03917609046849758,0.03917609046849758,0.4951545132137665
0.12516112625598907,0.0395799676898223,0.03917609046849758,0.4951545132137665
0.12437134981155396,0.0395799676898223,0.04079159935379645,0.4951545132137665
0.12363037467002869,0.04038772213247173,0.04079159935379645,0.4951545132137665
0.12326374650001526,0.04038772213247173,0.04119547657512116,0.4951545132137665
0.12288898974657059,0.04119547657512116,0.04119547657512116,0.4951545132137665
0.12245994806289673,0.04119547657512116,0.0420032310177706,0.4951545132137665
0.12234275788068771,0.04159935379644588,0.0420032310177706,0.4951545132137665
0.12227071821689606,0.04159935379644588,0.04240710823909531,0.4951545132137665
0.12223340570926666,0.04180129240710824,0.04240710823909531,0.4951545132137665
0.12190273404121399,0.04180129240710824,0.04281098546042003,0.4951545132137665
0.12156765908002853,0.0420032310177706,0.04281098546042003,0.4951545132137665
0.12092465162277222,0.0420032310177706,0.04361873990306947,0.4951545132137665
0.12086744606494904,0.04220516962843296,0.04361873990306947,0.4951545132137665
0.12086524814367294,0.04220516962843296,0.04382067851373182,0.4951545132137665
0.12086223065853119,0.04240710823909531,0.04382067851373182,0.4951545132137665
0.1208123117685318,0.04240710823909531,0.04402261712439418,0.4951545132137665
0.12065719813108444,0.04260904684975767,0.04402261712439418,0.4951545132137665
0.12062888592481613,0.04260904684975767,0.04422455573505654,0.4951545132137665
0.12060297280550003,0.04281098546042003,0.04422455573505654,0.4951545132137665
0.12052321434020996,0.04281098546042003,0.0444264943457189,0.4951545132137665
0.12051841616630554,0.04301292407108239,0.0444264943457189,0.4951545132137665
0.12026380002498627,0.04301292407108239,0.045032310177705974,0.4951545132137665
0.12010881304740906,0.04321486268174475,0.045032310177705974,0.4951545132137665
0.12009093165397644,0.04321486268174475,0.045234248788368334,0.4951545132137665
0.119905486702919,0.04361873990306947,0.045234248788368334,0.4951545132137665
0.11990518122911453,0.04361873990306947,0.04543618739903069,0.4951545132137665
0.11983125656843185,0.04382067851373182,0.04543618739903069,0.4951545132137665
0.11956530809402466,0.04382067851373182,0.04584006462035541,0.4951545132137665
0.11912717670202255,0.04483037156704362,0.04584006462035541,0.4951545132137665
0.11907820403575897,0.04483037156704362,0.046445880452342485,0.4951545132137665
0.11903135478496552,0.045032310177705974,0.046445880452342485,0.4951545132137665
0.1188238337635994,0.045032310177705974,0.047051696284329564,0.4951545132137665
0.11871033906936646,0.04543618739903069,0.047051696284329564,0.4951545132137665
0.11823414266109467,0.04543618739903069,0.047859450726978996,0.4951545132137665
0.11818455904722214,0.04563812600969305,0.047859450726978996,0.4951545132137665
0.11797754466533661,0.04563812600969305,0.048061389337641355,0.4951545132137665
0.1176176369190216,0.046647819063004844,0.048061389337641355,0.4951545132137665
0.1172630712389946,0.046647819063004844,0.048667205169628434,0.4951545132137665
0.11704318970441818,0.047051696284329564,0.048667205169628434,0.4951545132137665
0.11688221991062164,0.047051696284329564,0.04907108239095315,0.4951545132137665
0.11673372238874435,0.047253634894991924,0.04907108239095315,0.4951545132137665
0.11664871126413345,0.047253634894991924,0.049273021001615507,0.4951545132137665
0.11637598276138306,0.047859450726978996,0.049273021001615507,0.4951545132137665
0.11621488630771637,0.047859450726978996,0.049676898222940226,0.4951545132137665
0.11601269245147705,0.048061389337641355,0.049676898222940226,0.4951545132137665
0.11596477031707764,0.048061389337641355,0.049878836833602586,0.4951545132137665
0.11565595865249634,0.048465266558966075,0.049878836833602586,0.4951545132137665
0.11560745537281036,0.048465266558966075,0.050282714054927305,0.4951545132137665
0.11542777717113495,0.048869143780290794,0.050282714054927305,0.4951545132137665
0.11536415666341782,0.048869143780290794,0.05068659127625202,0.4951545132137665
0.11535149812698364,0.04907108239095315,0.05068659127625202,0.4951545132137665
0.11530201137065887,0.04907108239095315,0.05088852988691438,0.4951545132137665
0.11469859629869461,0.049676898222940226,0.05088852988691438,0.4951545132137665
0.11450359970331192,0.049676898222940226,0.051696284329563816,0.4951545132137665
0.11418450623750687,0.049878836833602586,0.051696284329563816,0.4951545132137665
0.11412733048200607,0.049878836833602586,0.05189822294022617,0.4951545132137665
0.11405621469020844,0.050080775444264945,0.05189822294022617,0.4951545132137665
0.11370650678873062,0.050080775444264945,0.05250403877221325,0.4951545132137665
0.11362220346927643,0.05048465266558966,0.05250403877221325,0.4951545132137665
0.11339262127876282,0.05048465266558966,0.05310985460420032,0.4951545132137665
0.11331973224878311,0.05109046849757674,0.05310985460420032,0.4951545132137665
0.11331020295619965,0.05109046849757674,0.05331179321486268,0.4951545132137665
0.11328119784593582,0.051494345718901456,0.05331179321486268,0.4951545132137665
0.11302300542593002,0.051494345718901456,0.05411954765751212,0.4951545132137665
0.11250201612710953,0.05331179321486268,0.05411954765751212,0.4951545132137665
0.11244303733110428,0.05331179321486268,0.05452342487883683,0.4951545132137665
0.11244156211614609,0.05351373182552504,0.05452342487883683,0.4951545132137665
0.11236115545034409,0.05351373182552504,0.05492730210016155,0.4951545132137665
0.11228065937757492,0.0537156704361874,0.05492730210016155,0.4951545132137665
0.11217422038316727,0.0537156704361874,0.05533117932148627,0.4951545132137665
0.11216548830270767,0.05391760904684976,0.05533117932148627,0.4951545132137665
0.11188890039920807,0.05391760904684976,0.05634087237479806,0.4951545132137665
0.11171464622020721,0.05472536348949919,0.05634087237479806,0.4951545132137665
0.11162466555833817,0.05472536348949919,0.05654281098546042,0.4951545132137665
0.11160999536514282,0.05492730210016155,0.05654281098546042,0.4951545132137665
0.11145990341901779,0.05492730210016155,0.05674474959612278,0.4951545132137665
0.1114172413945198,0.05512924071082391,0.05674474959612278,0.4951545132137665
0.11131545901298523,0.05512924071082391,0.05694668820678514,0.4951545132137665
0.11125436425209045,0.05533117932148627,0.05694668820678514,0.4951545132137665
0.11098086833953857,0.05533117932148627,0.05735056542810985,0.4951545132137665
0.11087441444396973,0.05593699515347334,0.05735056542810985,0.4951545132137665
0.11082949489355087,0.05593699515347334,0.05795638126009693,0.4951545132137665
0.11076684296131134,0.0561389337641357,0.05795638126009693,0.4951545132137665
0.11070062965154648,0.0561389337641357,0.05815831987075929,0.4951545132137665
0.1106339544057846,0.05634087237479806,0.05815831987075929,0.4951545132137665
0.11028189212083817,0.05634087237479806,0.058562197092084003,0.4951545132137665
0.11020731180906296,0.05694668820678514,0.058562197092084003,0.4951545132137665
0.11019895225763321,0.05694668820678514,0.05876413570274636,0.4951545132137665
0.10998609662055969,0.05735056542810985,0.05876413570274636,0.4951545132137665
0.10994420200586319,0.05735056542810985,0.05896607431340872,0.4951545132137665
0.10986597090959549,0.05755250403877221,0.05896607431340872,0.4951545132137665
0.10971346497535706,0.05755250403877221,0.05936995153473344,0.4951545132137665
0.10942701995372772,0.05775444264943457,0.05936995153473344,0.4951545132137665
0.10922461003065109,0.05775444264943457,0.05977382875605816,0.4951545132137665
0.10915426909923553,0.05795638126009693,0.05977382875605816,0.4951545132137665
0.1090838685631752,0.05795638126009693,0.060177705977382874,0.4951545132137665
0.1090790331363678,0.05815831987075929,0.060177705977382874,0.4951545132137665
0.1089850440621376,0.05815831987075929,0.060379644588045234,0.4951545132137665
0.10892947018146515,0.058562197092084003,0.060379644588045234,0.4951545132137665
0.10891291499137878,0.058562197092084003,0.06058158319870759,0.4951545132137665
0.10875231772661209,0.05896607431340872,0.06058158319870759,0.4951545132137665
0.10866858810186386,0.05896607431340872,0.06078352180936995,0.4951545132137665
0.10864730924367905,0.05916801292407108,0.06078352180936995,0.4951545132137665
0.10831441730260849,0.05916801292407108,0.061187399030694666,0.4951545132137665
0.10825985670089722,0.0595718901453958,0.061187399030694666,0.4951545132137665
0.10800047218799591,0.0595718901453958,0.061591276252019385,0.4951545132137665
0.10792288184165955,0.059975767366720514,0.061591276252019385,0.4951545132137665
0.10775363445281982,0.059975767366720514,0.061995153473344104,0.4951545132137665
0.10768139362335205,0.060379644588045234,0.061995153473344104,0.4951545132137665
0.10755149275064468,0.060379644588045234,0.062399030694668824,0.4951545132137665
0.10745137184858322,0.06078352180936995,0.062399030694668824,0.4951545132137665
0.10733626782894135,0.06078352180936995,0.06280290791599354,0.4951545132137665
0.10697273164987564,0.061187399030694666,0.06280290791599354,0.4951545132137665
0.1069495677947998,0.061187399030694666,0.0630048465266559,0.4951545132137665
0.10673805326223373,0.061995153473344104,0.0630048465266559,0.4951545132137665
0.10662207007408142,0.061995153473344104,0.06320678513731826,0.4951545132137665
0.10656320303678513,0.062197092084006464,0.06320678513731826,0.4951545132137665
0.10649867355823517,0.062197092084006464,0.06340872374798061,0.4951545132137665
0.10638926178216934,0.062399030694668824,0.06340872374798061,0.4951545132137665
0.1062510535120964,0.062399030694668824,0.06381260096930533,0.4951545132137665
0.10621432214975357,0.06260096930533118,0.06381260096930533,0.4951545132137665
0.10606531798839569,0.06260096930533118,0.06421647819063005,0.4951545132137665
0.10574080049991608,0.06320678513731826,0.06421647819063005,0.4951545132137665
0.10569559037685394,0.06320678513731826,0.06462035541195477,0.4951545132137665
0.1056254431605339,0.06340872374798061,0.06462035541195477,0.4951545132137665
0.10549046099185944,0.06340872374798061,0.06482229402261712,0.4951545132137665
0.10548042505979538,0.06361066235864297,0.06482229402261712,0.4951545132137665
0.10539983958005905,0.06361066235864297,0.06502423263327949,0.4951545132137665
0.1053905040025711,0.06381260096930533,0.06502423263327949,0.4951545132137665
0.10532119870185852,0.06381260096930533,0.06522617124394184,0.4951545132137665
0.10516728460788727,0.06441841680129241,0.06522617124394184,0.4951545132137665
0.10495783388614655,0.06441841680129241,0.06583198707592892,0.4951545132137665
0.10475519299507141,0.06502423263327949,0.06583198707592892,0.4951545132137665
0.10473792254924774,0.06502423263327949,0.06603392568659128,0.4951545132137665
0.10472915321588516,0.06522617124394184,0.06603392568659128,0.4951545132137665
0.10468971729278564,0.06522617124394184,0.06623586429725363,0.4951545132137665
0.10453887283802032,0.06563004846526656,0.06623586429725363,0.4951545132137665
0.10446220636367798,0.06563004846526656,0.066437802907916,0.4951545132137665
0.1043919026851654,0.06603392568659128,0.066437802907916,0.4951545132137665
0.10422338545322418,0.06603392568659128,0.06764943457189014,0.4951545132137665
0.10389656573534012,0.066437802907916,0.06764943457189014,0.4951545132137665
0.10377593338489532,0.066437802907916,0.06785137318255251,0.4951545132137665
0.10359079390764236,0.06704361873990307,0.06785137318255251,0.4951545132137665
0.10354835540056229,0.06704361873990307,0.06825525040387723,0.4951545132137665
0.10340344905853271,0.06744749596122779,0.06825525040387723,0.4951545132137665
0.1030418649315834,0.06744749596122779,0.06906300484652665,0.4951545132137665
0.10300669819116592,0.06764943457189014,0.06906300484652665,0.4951545132137665
0.10259480774402618,0.06764943457189014,0.07007269789983844,0.4951545132137665
0.10222328454256058,0.06805331179321486,0.07007269789983844,0.4951545132137665
0.10216659307479858,0.06805331179321486,0.07067851373182553,0.4951545132137665
0.10216124355792999,0.06825525040387723,0.07067851373182553,0.4951545132137665
0.1021522656083107,0.06825525040387723,0.07088045234248788,0.4951545132137665
0.10210087895393372,0.06845718901453958,0.07088045234248788,0.4951545132137665
0.10197320580482483,0.06845718901453958,0.07108239095315025,0.4951545132137665
0.10176239162683487,0.06946688206785137,0.07108239095315025,0.4951545132137665
0.10172136127948761,0.06946688206785137,0.0712843295638126,0.4951545132137665
0.10168769955635071,0.06966882067851374,0.0712843295638126,0.4951545132137665
0.1016128659248352,0.06966882067851374,0.07148626817447495,0.4951545132137665
0.1016043871641159,0.06987075928917609,0.07148626817447495,0.4951545132137665
0.1014256551861763,0.06987075928917609,0.07209208400646204,0.4951545132137665
0.1011415347456932,0.07007269789983844,0.07209208400646204,0.4951545132137665
0.10113324224948883,0.07007269789983844,0.07249596122778676,0.4951545132137665
0.10113038867712021,0.07027463651050081,0.07249596122778676,0.4951545132137665
0.10091555863618851,0.07027463651050081,0.07310177705977383,0.4951545132137665
0.1005576103925705,0.07088045234248788,0.07310177705977383,0.4951545132137665
0.1004851758480072,0.07088045234248788,0.07350565428109855,0.4951545132137665
0.10038498044013977,0.07148626817447495,0.07350565428109855,0.4951545132137665
0.10015261173248291,0.07148626817447495,0.07451534733441034,0.4951545132137665
0.10012779384851456,0.07189014539579967,0.07451534733441034,0.4951545132137665
0.10008058696985245,0.07189014539579967,0.0747172859450727,0.4951545132137665
0.10005241632461548,0.07209208400646204,0.0747172859450727,0.4951545132137665
0.09989458322525024,0.07209208400646204,0.07491922455573506,0.4951545132137665
0.09981004148721695,0.07249596122778676,0.07491922455573506,0.4951545132137665
0.09977895766496658,0.07249596122778676,0.07512116316639741,0.4951545132137665
0.09950859099626541,0.07269789983844911,0.07512116316639741,0.4951545132137665
0.09946342557668686,0.07269789983844911,0.07532310177705977,0.4951545132137665
0.09942345321178436,0.07289983844911146,0.07532310177705977,0.4951545132137665
0.09937524050474167,0.07289983844911146,0.07552504038772213,0.4951545132137665
0.09923847764730453,0.07350565428109855,0.07552504038772213,0.4951545132137665
0.09921763837337494,0.07350565428109855,0.07592891760904685,0.4951545132137665
0.09897395968437195,0.07411147011308562,0.07592891760904685,0.4951545132137665
0.098937027156353,0.07411147011308562,0.07633279483037157,0.4951545132137665
0.09879334270954132,0.07431340872374798,0.07633279483037157,0.4951545132137665
0.0986710637807846,0.07431340872374798,0.077140549273021,0.4951545132137665
0.09856724739074707,0.0747172859450727,0.077140549273021,0.4951545132137665
0.09834469109773636,0.0747172859450727,0.07754442649434572,0.4951545132137665
0.09813959896564484,0.07491922455573506,0.07754442649434572,0.4951545132137665
0.09805050492286682,0.07491922455573506,0.07794830371567044,0.4951545132137665
0.09802483767271042,0.07532310177705977,0.07794830371567044,0.4951545132137665
0.09781186282634735,0.07532310177705977,0.07815024232633279,0.4951545132137665
0.09781109541654587,0.07552504038772213,0.07815024232633279,0.4951545132137665
0.09780438244342804,0.07552504038772213,0.07835218093699516,0.4951545132137665
0.09747277945280075,0.07673667205169628,0.07835218093699516,0.4951545132137665
0.09742924571037292,0.07673667205169628,0.07855411954765751,0.4951545132137665
0.09736146032810211,0.077140549273021,0.07855411954765751,0.4951545132137665
0.09735558182001114,0.077140549273021,0.07875605815831987,0.4951545132137665
0.09734763950109482,0.07734248788368336,0.07875605815831987,0.4951545132137665
0.09732593595981598,0.07734248788368336,0.0791599353796446,0.4951545132137665
0.09714286029338837,0.07815024232633279,0.0791599353796446,0.4951545132137665
0.09676419198513031,0.07815024232633279,0.07976575121163167,0.4951545132137665
0.09669709950685501,0.07875605815831987,0.07976575121163167,0.4951545132137665
0.09666259586811066,0.07875605815831987,0.07996768982229402,0.4951545132137665
0.09661848843097687,0.07895799676898223,0.07996768982229402,0.4951545132137665
0.0966155081987381,0.07895799676898223,0.08016962843295639,0.4951545132137665
0.09626814723014832,0.0795638126009693,0.08016962843295639,0.4951545132137665
0.09622520208358765,0.0795638126009693,0.0805735056542811,0.4951545132137665
0.095815509557724,0.08016962843295639,0.0805735056542811,0.4951545132137665
0.09557141363620758,0.08016962843295639,0.0815831987075929,0.4951545132137665
0.09556151181459427,0.08037156704361874,0.0815831987075929,0.4951545132137665
0.09548014402389526,0.08037156704361874,0.08178513731825525,0.4951545132137665
0.0954015776515007,0.0805735056542811,0.08178513731825525,0.4951545132137665
0.09502888470888138,0.0805735056542811,0.08279483037156704,0.4951545132137665
0.09478959441184998,0.08117932148626818,0.08279483037156704,0.4951545132137665
0.09477465599775314,0.08117932148626818,0.08299676898222941,0.4951545132137665
0.09469258040189743,0.08138126009693053,0.08299676898222941,0.4951545132137665
0.09435950964689255,0.08138126009693053,0.08360258481421648,0.4951545132137665
0.094330795109272,0.08178513731825525,0.08360258481421648,0.4951545132137665
0.09415316581726074,0.08178513731825525,0.08441033925686592,0.4951545132137665
0.09376603364944458,0.08299676898222941,0.08441033925686592,0.4951545132137665
0.09368152916431427,0.08299676898222941,0.08481421647819062,0.4951545132137665
0.09366074949502945,0.08340064620355411,0.08481421647819062,0.4951545132137665
0.09356667101383209,0.08340064620355411,0.08501615508885299,0.4951545132137665
0.09353270381689072,0.08360258481421648,0.08501615508885299,0.4951545132137665
0.09352646768093109,0.08360258481421648,0.08521809369951534,0.4951545132137665
0.0932684913277626,0.0840064620355412,0.08521809369951534,0.4951545132137665
0.09323863685131073,0.0840064620355412,0.08542003231017771,0.4951545132137665
0.09320324659347534,0.08420840064620355,0.08542003231017771,0.4951545132137665
0.09319068491458893,0.08420840064620355,0.08562197092084006,0.4951545132137665
0.0931444838643074,0.08441033925686592,0.08562197092084006,0.4951545132137665
0.09312818199396133,0.08441033925686592,0.08602584814216478,0.4951545132137665
0.0930081382393837,0.08501615508885299,0.08602584814216478,0.4951545132137665
0.09284001588821411,0.08501615508885299,0.0864297253634895,0.4951545132137665
0.09271906316280365,0.08521809369951534,0.0864297253634895,0.4951545132137665
0.09259586036205292,0.08521809369951534,0.08703554119547657,0.4951545132137665
0.09251970052719116,0.08542003231017771,0.08703554119547657,0.4951545132137665
0.09244926273822784,0.08542003231017771,0.08723747980613894,0.4951545132137665
0.09241610765457153,0.08562197092084006,0.08723747980613894,0.4951545132137665
0.09240784496068954,0.08562197092084006,0.08743941841680129,0.4951545132137665
0.09236082434654236,0.08582390953150243,0.08743941841680129,0.4951545132137665
0.0923541784286499,0.08582390953150243,0.08784329563812601,0.4951545132137665
0.09232731908559799,0.08602584814216478,0.08784329563812601,0.4951545132137665
0.09225084632635117,0.08602584814216478,0.08804523424878836,0.4951545132137665
0.09218654781579971,0.08663166397415185,0.08804523424878836,0.4951545132137665
0.0920078232884407,0.08663166397415185,0.08824717285945073,0.4951545132137665
0.09198258072137833,0.08683360258481422,0.08824717285945073,0.4951545132137665
0.09178868681192398,0.08683360258481422,0.0888529886914378,0.4951545132137665
0.09170838445425034,0.08723747980613894,0.0888529886914378,0.4951545132137665
0.09168727695941925,0.08723747980613894,0.08905492730210016,0.4951545132137665
0.09162331372499466,0.08743941841680129,0.08905492730210016,0.4951545132137665
0.09157929569482803,0.08743941841680129,0.08925686591276252,0.4951545132137665
0.09146527200937271,0.08824717285945073,0.08925686591276252,0.4951545132137665
0.0914054587483406,0.08824717285945073,0.08945880452342488,0.4951545132137665
0.09100605547428131,0.08925686591276252,0.08945880452342488,0.4951545132137665
0.09088126569986343,0.08925686591276252,0.0898626817447496,0.4951545132137665
0.09087620675563812,0.08945880452342488,0.0898626817447496,0.4951545132137665
0.09057313948869705,0.08945880452342488,0.09067043618739903,0.4951545132137665
0.09056252241134644,0.0898626817447496,0.09067043618739903,0.4951545132137665
0.09055819362401962,0.0898626817447496,0.09087237479806139,0.4951545132137665
0.09026306122541428,0.09046849757673667,0.09087237479806139,0.4951545132137665
0.09016437828540802,0.09046849757673667,0.09147819063004846,0.4951545132137665
0.08996231108903885,0.0912762520193861,0.09147819063004846,0.4951545132137665
0.089909628033638,0.0912762520193861,0.09168012924071083,0.4951545132137665
0.0898330956697464,0.09147819063004846,0.09168012924071083,0.4951545132137665
0.08982133120298386,0.09147819063004846,0.09188206785137318,0.4951545132137665
0.08977067470550537,0.09168012924071083,0.09188206785137318,0.4951545132137665
0.0897478461265564,0.09168012924071083,0.0922859450726979,0.4951545132137665
0.08965431153774261,0.09188206785137318,0.0922859450726979,0.4951545132137665
0.08962016552686691,0.09188206785137318,0.09248788368336026,0.4951545132137665
0.08960501849651337,0.09208400646203554,0.09248788368336026,0.4951545132137665
0.08959522843360901,0.09208400646203554,0.09268982229402262,0.4951545132137665
0.08958400040864944,0.0922859450726979,0.09268982229402262,0.4951545132137665
0.08920837938785553,0.0922859450726979,0.09329563812600969,0.4951545132137665
0.08920103311538696,0.09248788368336026,0.09329563812600969,0.4951545132137665
0.08914030343294144,0.09248788368336026,0.09349757673667206,0.4951545132137665
0.08911149203777313,0.09268982229402262,0.09349757673667206,0.4951545132137665
0.0890744999051094,0.09268982229402262,0.09390145395799677,0.4951545132137665
0.08903990685939789,0.09289176090468497,0.09390145395799677,0.4951545132137665
0.08893702179193497,0.09289176090468497,0.09450726978998385,0.4951545132137665
0.08891188353300095,0.09309369951534734,0.09450726978998385,0.4951545132137665
0.08884815871715546,0.09309369951534734,0.0947092084006462,0.4951545132137665
0.08853974938392639,0.09410339256865913,0.0947092084006462,0.4951545132137665
0.0883515477180481,0.09410339256865913,0.09531502423263329,0.4951545132137665
0.08807769417762756,0.09491114701130857,0.09531502423263329,0.4951545132137665
0.08778506517410278,0.09491114701130857,0.09652665589660743,0.4951545132137665
0.0877499207854271,0.09511308562197092,0.09652665589660743,0.4951545132137665
0.08743257820606232,0.09511308562197092,0.0971324717285945,0.4951545132137665
0.08723530173301697,0.09592084006462036,0.0971324717285945,0.4951545132137665
0.0871870368719101,0.09592084006462036,0.09733441033925687,0.4951545132137665
0.08671841770410538,0.09733441033925687,0.09733441033925687,0.4951545132137665
0.08664671331644058,0.09733441033925687,0.09753634894991922,0.4951545132137665
0.08657315373420715,0.09794022617124394,0.09753634894991922,0.4951545132137665
0.08618519455194473,0.09794022617124394,0.09935379644588045,0.4951545132137665
0.08610497415065765,0.0981421647819063,0.09935379644588045,0.4951545132137665
0.08602216839790344,0.0981421647819063,0.09975767366720517,0.4951545132137665
0.08563098311424255,0.09874798061389338,0.09975767366720517,0.4951545132137665
0.08561664074659348,0.09874798061389338,0.09995961227786752,0.4951545132137665
0.08560395985841751,0.09894991922455573,0.09995961227786752,0.4951545132137665
0.08546556532382965,0.09894991922455573,0.10036348949919224,0.4951545132137665
0.08530785143375397,0.09975767366720517,0.10036348949919224,0.4951545132137665
0.08530274778604507,0.09975767366720517,0.10056542810985461,0.4951545132137665
0.08525107800960541,0.09995961227786752,0.10056542810985461,0.4951545132137665
0.08518607169389725,0.09995961227786752,0.10096930533117932,0.4951545132137665
0.08517131209373474,0.10016155088852989,0.10096930533117932,0.4951545132137665
0.0851627066731453,0.10016155088852989,0.10137318255250403,0.4951545132137665
0.08513348549604416,0.10036348949919224,0.10137318255250403,0.4951545132137665
0.08503784984350204,0.10036348949919224,0.10197899838449112,0.4951545132137665
0.08493924885988235,0.10056542810985461,0.10197899838449112,0.4951545132137665
0.08483012020587921,0.10056542810985461,0.10238287560581583,0.4951545132137665
0.08479835838079453,0.10076736672051696,0.10238287560581583,0.4951545132137665
0.08469001203775406,0.10076736672051696,0.10258481421647819,0.4951545132137665
0.08460531383752823,0.10137318255250403,0.10258481421647819,0.4951545132137665
0.08453831076622009,0.10137318255250403,0.10298869143780291,0.4951545132137665
0.08447320014238358,0.10197899838449112,0.10298869143780291,0.4951545132137665
0.08444421738386154,0.10197899838449112,0.10339256865912763,0.4951545132137665
0.08435658365488052,0.10258481421647819,0.10339256865912763,0.4951545132137665
0.08422975242137909,0.10258481421647819,0.10359450726978998,0.4951545132137665
0.08418446034193039,0.10278675282714055,0.10359450726978998,0.4951545132137665
0.08414246141910553,0.10278675282714055,0.10379644588045234,0.4951545132137665
0.08412904292345047,0.10298869143780291,0.10379644588045234,0.4951545132137665
0.08397684246301651,0.10298869143780291,0.10440226171243942,0.4951545132137665
0.08371806889772415,0.10339256865912763,0.10440226171243942,0.4951545132137665
0.08371379226446152,0.10339256865912763,0.10460420032310178,0.4951545132137665
0.08347824215888977,0.10440226171243942,0.10460420032310178,0.4951545132137665
0.08336390554904938,0.10440226171243942,0.10480613893376414,0.4951545132137665
0.08327598869800568,0.10480613893376414,0.10480613893376414,0.4951545132137665
0.08322474360466003,0.10480613893376414,0.1050080775444265,0.4951545132137665
0.08315306901931763,0.10521001615508885,0.1050080775444265,0.4951545132137665
0.08314970135688782,0.10521001615508885,0.10521001615508885,0.4951545132137665
0.08306172490119934,0.10541195476575121,0.10521001615508885,0.4951545132137665
0.08300293236970901,0.10541195476575121,0.10541195476575121,0.4951545132137665
0.0829925388097763,0.10561389337641357,0.10541195476575121,0.4951545132137665
0.08275096118450165,0.10561389337641357,0.106421647819063,0.4951545132137665
0.08269968628883362,0.10581583198707593,0.106421647819063,0.4951545132137665
0.08264152705669403,0.10581583198707593,0.10662358642972536,0.4951545132137665
0.08242419362068176,0.10682552504038773,0.10662358642972536,0.4951545132137665
0.08237262070178986,0.10682552504038773,0.10682552504038773,0.4951545132137665
0.08217918127775192,0.10763327948303715,0.10682552504038773,0.4951545132137665
0.0821584165096283,0.10763327948303715,0.10702746365105008,0.4951545132137665
0.08206136524677277,0.10803715670436187,0.10702746365105008,0.4951545132137665
0.08198282122612,0.10803715670436187,0.10763327948303715,0.4951545132137665
0.08196314424276352,0.10823909531502424,0.10763327948303715,0.4951545132137665
0.08185956627130508,0.10823909531502424,0.10783521809369952,0.4951545132137665
0.08185562491416931,0.10844103392568659,0.10783521809369952,0.4951545132137665
0.08161049336194992,0.10844103392568659,0.10904684975767366,0.4951545132137665
0.08157956600189209,0.10864297253634896,0.10904684975767366,0.4951545132137665
0.08142930269241333,0.10864297253634896,0.10945072697899838,0.4951545132137665
0.08134052157402039,0.10924878836833603,0.10945072697899838,0.4951545132137665
0.08089537918567657,0.10924878836833603,0.11106623586429726,0.4951545132137665
0.08088597655296326,0.10965266558966075,0.11106623586429726,0.4951545132137665
0.08060610294342041,0.10965266558966075,0.11187399030694668,0.4951545132137665
0.08052188158035278,0.1098546042003231,0.11187399030694668,0.4951545132137665
0.0804949477314949,0.1098546042003231,0.1122778675282714,0.4951545132137665
0.08045585453510284,0.11005654281098547,0.1122778675282714,0.4951545132137665
0.08045438677072525,0.11005654281098547,0.11247980613893377,0.4951545132137665
0.08027951419353485,0.11066235864297254,0.11247980613893377,0.4951545132137665
0.08002668619155884,0.11066235864297254,0.1132875605815832,0.4951545132137665
0.08002103120088577,0.11086429725363489,0.1132875605815832,0.4951545132137665
0.07983686774969101,0.11086429725363489,0.11348949919224556,0.4951545132137665
0.07971655577421188,0.11167205169628433,0.11348949919224556,0.4951545132137665
0.07963082194328308,0.11167205169628433,0.11429725363489499,0.4951545132137665
0.07961149513721466,0.11187399030694668,0.11429725363489499,0.4951545132137665
0.07954355329275131,0.11187399030694668,0.11449919224555735,0.4951545132137665
0.07950299978256226,0.1122778675282714,0.11449919224555735,0.4951545132137665
0.07942885160446167,0.1122778675282714,0.11530694668820679,0.4951545132137665
0.07940148562192917,0.11247980613893377,0.11530694668820679,0.4951545132137665
0.07940088957548141,0.11247980613893377,0.11550888529886914,0.4951545132137665
0.0792478621006012,0.11308562197092084,0.11550888529886914,0.4951545132137665
0.07921326905488968,0.11308562197092084,0.11591276252019386,0.4951545132137665
0.07918433845043182,0.1132875605815832,0.11591276252019386,0.4951545132137665
0.07905934751033783,0.1132875605815832,0.1167205169628433,0.4951545132137665
0.07902899384498596,0.11348949919224556,0.1167205169628433,0.4951545132137665
0.07891963422298431,0.11348949919224556,0.11752827140549273,0.4951545132137665
0.07887759059667587,0.11369143780290791,0.11752827140549273,0.4951545132137665
0.07873547822237015,0.11369143780290791,0.11833602584814217,0.4951545132137665
0.07868125289678574,0.11409531502423263,0.11833602584814217,0.4951545132137665
0.07865038514137268,0.11409531502423263,0.11853796445880452,0.4951545132137665
0.07863131165504456,0.11449919224555735,0.11853796445880452,0.4951545132137665
0.07858377695083618,0.11449919224555735,0.11873990306946688,0.4951545132137665
0.07854891568422318,0.1147011308562197,0.11873990306946688,0.4951545132137665
0.07854148745536804,0.1147011308562197,0.1191437802907916,0.4951545132137665
0.0785253494977951,0.11490306946688207,0.1191437802907916,0.4951545132137665
0.07849925011396408,0.11490306946688207,0.11934571890145396,0.4951545132137665
0.07849633693695068,0.11510500807754442,0.11934571890145396,0.4951545132137665
0.07845479249954224,0.11510500807754442,0.11974959612277868,0.4951545132137665
0.07843513786792755,0.11550888529886914,0.11974959612277868,0.4951545132137665
0.07842852920293808,0.11550888529886914,0.11995153473344103,0.4951545132137665
0.07837793231010437,0.11591276252019386,0.11995153473344103,0.4951545132137665
0.07827291637659073,0.11591276252019386,0.12035541195476575,0.4951545132137665
0.07827133685350418,0.11611470113085622,0.12035541195476575,0.4951545132137665
0.07818653434515,0.11611470113085622,0.12096122778675283,0.4951545132137665
0.07812155038118362,0.11631663974151858,0.12096122778675283,0.4951545132137665
0.07801514863967896,0.11631663974151858,0.12116316639741519,0.4951545132137665
0.07786685973405838,0.11712439418416801,0.12116316639741519,0.4951545132137665
0.07780663669109344,0.11712439418416801,0.12136510500807754,0.4951545132137665
0.07768680155277252,0.11793214862681745,0.12136510500807754,0.4951545132137665
0.07748863101005554,0.11793214862681745,0.1225767366720517,0.4951545132137665
0.07740598917007446,0.11853796445880452,0.1225767366720517,0.4951545132137665
0.07718557864427567,0.11853796445880452,0.12298061389337642,0.4951545132137665
0.07707221060991287,0.11934571890145396,0.12298061389337642,0.4951545132137665
0.07704439014196396,0.11934571890145396,0.12318255250403877,0.4951545132137665
0.0770244300365448,0.11974959612277868,0.12318255250403877,0.4951545132137665
0.07700291275978088,0.11974959612277868,0.12338449111470114,0.4951545132137665
0.07697124034166336,0.11995153473344103,0.12338449111470114,0.4951545132137665
0.07691747695207596,0.11995153473344103,0.12378836833602584,0.4951545132137665
0.07677455991506577,0.12075928917609047,0.12378836833602584,0.4951545132137665
0.0767117515206337,0.12075928917609047,0.12399030694668821,0.4951545132137665
0.07667787373065948,0.12096122778675283,0.12399030694668821,0.4951545132137665
0.07666618376970291,0.12096122778675283,0.12419224555735056,0.4951545132137665
0.07663897424936295,0.12116316639741519,0.12419224555735056,0.4951545132137665
0.07641255110502243,0.12116316639741519,0.12520193861066237,0.4951545132137665
0.07628179341554642,0.12176898222940226,0.12520193861066237,0.4951545132137665
0.07606307417154312,0.12176898222940226,0.12560581583198707,0.4951545132137665
0.07595956325531006,0.12217285945072698,0.12560581583198707,0.4951545132137665
0.0758638083934784,0.12217285945072698,0.12621163166397414,0.4951545132137665
0.07585584372282028,0.12237479806138933,0.12621163166397414,0.4951545132137665
0.075787752866745,0.12237479806138933,0.12661550888529888,0.4951545132137665
0.07573947310447693,0.12277867528271405,0.12661550888529888,0.4951545132137665
0.07553154230117798,0.12277867528271405,0.12782714054927302,0.4951545132137665
0.0755193904042244,0.12298061389337642,0.12782714054927302,0.4951545132137665
0.075369693338871,0.12298061389337642,0.1280290791599354,0.4951545132137665
0.07525062561035156,0.12338449111470114,0.1280290791599354,0.4951545132137665
0.07524743676185608,0.12338449111470114,0.12823101777059773,0.4951545132137665
0.07520299404859543,0.12378836833602584,0.12823101777059773,0.4951545132137665
0.0751478374004364,0.12378836833602584,0.12863489499192246,0.4951545132137665
0.07506896555423737,0.12439418416801293,0.12863489499192246,0.4951545132137665
0.07504015415906906,0.12439418416801293,0.12883683360258483,0.4951545132137665
0.07499680668115616,0.125,0.12883683360258483,0.4951545132137665
0.07499290257692337,0.125,0.12903877221324717,0.4951545132137665
0.0748123973608017,0.1260096930533118,0.12903877221324717,0.4951545132137665
0.07480292022228241,0.1260096930533118,0.12924071082390953,0.4951545132137665
0.07478253543376923,0.12621163166397414,0.12924071082390953,0.4951545132137665
0.074778251349926,0.12621163166397414,0.1294426494345719,0.4951545132137665
0.07474782317876816,0.1264135702746365,0.1294426494345719,0.4951545132137665
0.07467477768659592,0.1264135702746365,0.12964458804523424,0.4951545132137665
0.0746334046125412,0.12681744749596122,0.12964458804523424,0.4951545132137665
0.07461134344339371,0.12681744749596122,0.1298465266558966,0.4951545132137665
0.07455228269100189,0.12701938610662358,0.1298465266558966,0.4951545132137665
0.07450072467327118,0.12701938610662358,0.13045234248788368,0.4951545132137665
0.07449980080127716,0.12722132471728595,0.13045234248788368,0.4951545132137665
0.07448485493659973,0.12722132471728595,0.13065428109854604,0.4951545132137665
0.0743911862373352,0.12762520193861066,0.13065428109854604,0.4951545132137665
0.0743146613240242,0.12762520193861066,0.13166397415185785,0.4951545132137665
0.07425491511821747,0.12782714054927302,0.13166397415185785,0.4951545132137665
0.07422962784767151,0.12782714054927302,0.1318659127625202,0.4951545132137665
0.07419581711292267,0.12823101777059773,0.1318659127625202,0.4951545132137665
0.07415979355573654,0.12823101777059773,0.13206785137318255,0.4951545132137665
0.074090875685215,0.1284329563812601,0.13206785137318255,0.4951545132137665
0.07408074289560318,0.1284329563812601,0.13226978998384492,0.4951545132137665
0.07407353073358536,0.12883683360258483,0.13226978998384492,0.4951545132137665
0.0740571841597557,0.12883683360258483,0.13267366720516963,0.4951545132137665
0.0740555003285408,0.12903877221324717,0.13267366720516963,0.4951545132137665
0.07404134422540665,0.12903877221324717,0.132875605815832,0.4951545132137665
0.07400137186050415,0.12924071082390953,0.132875605815832,0.4951545132137665
0.07397415488958359,0.12924071082390953,0.13307754442649433,0.4951545132137665
0.07391558587551117,0.1294426494345719,0.13307754442649433,0.4951545132137665
0.07382979243993759,0.1294426494345719,0.13348142164781907,0.4951545132137665
0.0736646056175232,0.12964458804523424,0.13348142164781907,0.4951545132137665
0.07354515045881271,0.12964458804523424,0.13388529886914377,0.4951545132137665
0.07349267601966858,0.13004846526655897,0.13388529886914377,0.4951545132137665
0.07349048554897308,0.13004846526655897,0.13408723747980614,0.4951545132137665
0.07340159267187119,0.13025040387722134,0.13408723747980614,0.4951545132137665
0.07331204414367676,0.13025040387722134,0.13550080775444265,0.4951545132137665
0.07327401638031006,0.13045234248788368,0.13550080775444265,0.4951545132137665
0.07321324199438095,0.13045234248788368,0.13570274636510501,0.4951545132137665
0.07309190928936005,0.13126009693053312,0.13570274636510501,0.4951545132137665
0.07308287173509598,0.13126009693053312,0.13610662358642972,0.4951545132137665
0.0730658695101738,0.13146203554119548,0.13610662358642972,0.4951545132137665
0.0729743167757988,0.13146203554119548,0.13651050080775445,0.4951545132137665
0.072861447930336,0.13247172859450726,0.13651050080775445,0.4951545132137665
0.07284484803676605,0.13247172859450726,0.13691437802907916,0.4951545132137665
0.0728163793683052,0.132875605815832,0.13691437802907916,0.4951545132137665
0.07276375591754913,0.132875605815832,0.13731825525040386,0.4951545132137665
0.07267794013023376,0.13307754442649433,0.13731825525040386,0.4951545132137665
0.07258103042840958,0.13307754442649433,0.13792407108239096,0.4951545132137665
0.07255199551582336,0.13368336025848143,0.13792407108239096,0.4951545132137665
0.07254233211278915,0.13368336025848143,0.1381260096930533,0.4951545132137665
0.07252216339111328,0.13388529886914377,0.1381260096930533,0.4951545132137665
0.0724811851978302,0.13388529886914377,0.13852988691437804,0.4951545132137665
0.07235518097877502,0.13449111470113084,0.13852988691437804,0.4951545132137665
0.07229621708393097,0.13449111470113084,0.1391357027463651,0.4951545132137665
0.07214895635843277,0.13550080775444265,0.1391357027463651,0.4951545132137665
0.072125643491745,0.13550080775444265,0.13953957996768981,0.4951545132137665
0.07210278511047363,0.13590468497576735,0.13953957996768981,0.4951545132137665
0.07208408415317535,0.13590468497576735,0.13974151857835218,0.4951545132137665
0.07205871492624283,0.13610662358642972,0.13974151857835218,0.4951545132137665
0.07202077656984329,0.13610662358642972,0.1401453957996769,0.4951545132137665
0.07199510186910629,0.13651050080775445,0.1401453957996769,0.4951545132137665
0.07196216285228729,0.13651050080775445,0.14034733441033925,0.4951545132137665
0.07186908274888992,0.1367124394184168,0.14034733441033925,0.4951545132137665
0.0718078687787056,0.1367124394184168,0.14095315024232632,0.4951545132137665
0.07178348302841187,0.13711631663974153,0.14095315024232632,0.4951545132137665
0.07177161425352097,0.13711631663974153,0.1411550888529887,0.4951545132137665
0.07151364535093307,0.13852988691437804,0.1411550888529887,0.4951545132137665
0.07149435579776764,0.13852988691437804,0.14135702746365106,0.4951545132137665
0.07142780721187592,0.13974151857835218,0.14135702746365106,0.4951545132137665
0.07134786993265152,0.13974151857835218,0.14196284329563813,0.4951545132137665
0.07131361216306686,0.13994345718901455,0.14196284329563813,0.4951545132137665
0.07129520922899246,0.13994345718901455,0.1421647819063005,0.4951545132137665
0.07129388302564621,0.1401453957996769,0.1421647819063005,0.4951545132137665
0.07126189768314362,0.1401453957996769,0.14277059773828757,0.4951545132137665
0.07115151733160019,0.14054927302100162,0.14277059773828757,0.4951545132137665
0.0711357370018959,0.14054927302100162,0.1429725363489499,0.4951545132137665
0.07110833376646042,0.14075121163166399,0.1429725363489499,0.4951545132137665
0.07110662758350372,0.14075121163166399,0.14317447495961227,0.4951545132137665
0.07110302895307541,0.14095315024232632,0.14317447495961227,0.4951545132137665
0.07108215242624283,0.14095315024232632,0.143578352180937,0.4951545132137665
0.07107048481702805,0.1411550888529887,0.143578352180937,0.4951545132137665
0.0709366500377655,0.1411550888529887,0.14418416801292408,0.4951545132137665
0.07091887295246124,0.14135702746365106,0.14418416801292408,0.4951545132137665
0.07091488689184189,0.14135702746365106,0.14438610662358642,0.4951545132137665
0.07069876044988632,0.14196284329563813,0.14438610662358642,0.4951545132137665
0.07056814432144165,0.14196284329563813,0.14579967689822293,0.4951545132137665
0.07056792080402374,0.1421647819063005,0.14579967689822293,0.4951545132137665
0.07045657187700272,0.1421647819063005,0.14660743134087237,0.4951545132137665
0.07036969065666199,0.14277059773828757,0.14660743134087237,0.4951545132137665
0.07032327353954315,0.14277059773828757,0.14721324717285944,0.4951545132137665
0.07029729336500168,0.1429725363489499,0.14721324717285944,0.4951545132137665
0.07025439292192459,0.1429725363489499,0.14781906300484654,0.4951545132137665
0.07020518183708191,0.14378029079159935,0.14781906300484654,0.4951545132137665
0.07010918110609055,0.14378029079159935,0.14862681744749595,0.4951545132137665
0.07006759196519852,0.14418416801292408,0.14862681744749595,0.4951545132137665
0.07006146758794785,0.14418416801292408,0.14882875605815832,0.4951545132137665
0.07000220566987991,0.14438610662358642,0.14882875605815832,0.4951545132137665
0.06993730366230011,0.14438610662358642,0.14903069466882068,0.4951545132137665
0.06979534775018692,0.14519386106623586,0.14903069466882068,0.4951545132137665
0.06975667178630829,0.14519386106623586,0.14923263327948302,0.4951545132137665
0.06952941417694092,0.14579967689822293,0.14923263327948302,0.4951545132137665
0.0695047676563263,0.14579967689822293,0.1494345718901454,0.4951545132137665
0.06949617713689804,0.1460016155088853,0.1494345718901454,0.4951545132137665
0.06946396082639694,0.1460016155088853,0.14963651050080776,0.4951545132137665
0.06928408145904541,0.14660743134087237,0.14963651050080776,0.4951545132137665
0.06924716383218765,0.14660743134087237,0.14983844911147012,0.4951545132137665
0.06919185072183609,0.1470113085621971,0.14983844911147012,0.4951545132137665
0.06907816976308823,0.1470113085621971,0.15064620355411953,0.4951545132137665
0.06906981766223907,0.14721324717285944,0.15064620355411953,0.4951545132137665
0.06904616951942444,0.14721324717285944,0.1508481421647819,0.4951545132137665
0.0690443217754364,0.1474151857835218,0.1508481421647819,0.4951545132137665
0.06903218477964401,0.1474151857835218,0.15125201938610663,0.4951545132137665
0.06896435469388962,0.14781906300484654,0.15125201938610663,0.4951545132137665
0.06885291635990143,0.14781906300484654,0.15165589660743134,0.4951545132137665
0.06879357993602753,0.14822294022617125,0.15165589660743134,0.4951545132137665
0.06873419135808945,0.14822294022617125,0.15205977382875605,0.4951545132137665
0.06849946081638336,0.15004038772213246,0.15205977382875605,0.4951545132137665
0.06849037110805511,0.15004038772213246,0.1522617124394184,0.4951545132137665
0.06846694648265839,0.15024232633279483,0.1522617124394184,0.4951545132137665
0.06837540864944458,0.15024232633279483,0.15246365105008078,0.4951545132137665
0.06835095584392548,0.15064620355411953,0.15246365105008078,0.4951545132137665
0.06834692507982254,0.15064620355411953,0.15266558966074315,0.4951545132137665
0.06819765269756317,0.15145395799676897,0.15266558966074315,0.4951545132137665
0.06819628179073334,0.15145395799676897,0.15286752827140548,0.4951545132137665
0.06809388101100922,0.15205977382875605,0.15286752827140548,0.4951545132137665
0.06807471066713333,0.15205977382875605,0.15306946688206785,0.4951545132137665
0.06805694848299026,0.1522617124394184,0.15306946688206785,0.4951545132137665
0.06804022938013077,0.1522617124394184,0.15327140549273022,0.4951545132137665
0.06796535849571228,0.15286752827140548,0.15327140549273022,0.4951545132137665
0.06791800260543823,0.15286752827140548,0.15367528271405492,0.4951545132137665
0.06786461919546127,0.15327140549273022,0.15367528271405492,0.4951545132137665
0.06786258518695831,0.15327140549273022,0.1538772213247173,0.4951545132137665
0.06784965097904205,0.15347334410339256,0.1538772213247173,0.4951545132137665
0.06783393770456314,0.15347334410339256,0.154281098546042,0.4951545132137665
0.06781906634569168,0.15367528271405492,0.154281098546042,0.4951545132137665
0.06775816529989243,0.15367528271405492,0.15468497576736673,0.4951545132137665
0.06769097596406937,0.1538772213247173,0.15468497576736673,0.4951545132137665
0.0676625519990921,0.1538772213247173,0.15488691437802907,0.4951545132137665
0.06760416179895401,0.15448303715670436,0.15488691437802907,0.4951545132137665
0.06760097295045853,0.15448303715670436,0.15508885298869143,0.4951545132137665
0.06759998947381973,0.15468497576736673,0.15508885298869143,0.4951545132137665
0.06747787445783615,0.15468497576736673,0.15549273021001617,0.4951545132137665
0.06746209412813187,0.15488691437802907,0.15549273021001617,0.4951545132137665
0.06727860867977142,0.15488691437802907,0.15609854604200324,0.4951545132137665
0.0671856626868248,0.15609854604200324,0.15609854604200324,0.4951545132137665
0.06699617207050323,0.15609854604200324,0.15710823909531502,0.4951545132137665
0.06695079058408737,0.15650242326332794,0.15710823909531502,0.4951545132137665
0.06687147915363312,0.15650242326332794,0.15751211631663975,0.4951545132137665
0.06686896085739136,0.1567043618739903,0.15751211631663975,0.4951545132137665
0.06682639569044113,0.1567043618739903,0.15791599353796446,0.4951545132137665
0.06680455058813095,0.15690630048465268,0.15791599353796446,0.4951545132137665
0.06676322221755981,0.15690630048465268,0.15811793214862682,0.4951545132137665
0.0667613297700882,0.15710823909531502,0.15811793214862682,0.4951545132137665
0.06667323410511017,0.15710823909531502,0.1587237479806139,0.4951545132137665
0.06665342301130295,0.15731017770597738,0.1587237479806139,0.4951545132137665
0.06657451391220093,0.15731017770597738,0.15892568659127626,0.4951545132137665
0.066563181579113,0.15751211631663975,0.15892568659127626,0.4951545132137665
0.06654118746519089,0.15751211631663975,0.1591276252019386,0.4951545132137665
0.06653560698032379,0.1577140549273021,0.1591276252019386,0.4951545132137665
0.06635788083076477,0.1577140549273021,0.1597334410339257,0.4951545132137665
0.06631729751825333,0.15852180936995153,0.1597334410339257,0.4951545132137665
0.06626596301794052,0.15852180936995153,0.16033925686591277,0.4951545132137665
0.0662064477801323,0.1587237479806139,0.16033925686591277,0.4951545132137665
0.06617742031812668,0.1587237479806139,0.1605411954765751,0.4951545132137665
0.06613358110189438,0.1591276252019386,0.1605411954765751,0.4951545132137665
0.06604629755020142,0.1591276252019386,0.1611470113085622,0.4951545132137665
0.06604477763175964,0.15953150242326333,0.1611470113085622,0.4951545132137665
0.06598235666751862,0.15953150242326333,0.16134894991922455,0.4951545132137665
0.06584331393241882,0.1605411954765751,0.16134894991922455,0.4951545132137665
0.06583117693662643,0.1605411954765751,0.16155088852988692,0.4951545132137665
0.06581934541463852,0.16074313408723748,0.16155088852988692,0.4951545132137665
0.06579036265611649,0.16074313408723748,0.16195476575121162,0.4951545132137665
0.06577189266681671,0.16094507269789984,0.16195476575121162,0.4951545132137665
0.06576870381832123,0.16094507269789984,0.162156704361874,0.4951545132137665
0.06568439304828644,0.16155088852988692,0.162156704361874,0.4951545132137665
0.0656578317284584,0.16155088852988692,0.16235864297253635,0.4951545132137665
0.06558195501565933,0.16195476575121162,0.16235864297253635,0.4951545132137665
0.06556127220392227,0.16195476575121162,0.16256058158319872,0.4951545132137665
0.06556086987257004,0.162156704361874,0.16256058158319872,0.4951545132137665
0.06550583243370056,0.162156704361874,0.16276252019386106,0.4951545132137665
0.06548423320055008,0.16256058158319872,0.16276252019386106,0.4951545132137665
0.06544697284698486,0.16256058158319872,0.16296445880452343,0.4951545132137665
0.06538337469100952,0.1631663974151858,0.16296445880452343,0.4951545132137665
0.06535237282514572,0.1631663974151858,0.1631663974151858,0.4951545132137665
0.06532492488622665,0.1635702746365105,0.1631663974151858,0.4951545132137665
0.06528925895690918,0.1635702746365105,0.16377221324717287,0.4951545132137665
0.06527790427207947,0.16397415185783523,0.16377221324717287,0.4951545132137665
0.0652080848813057,0.16397415185783523,0.16417609046849757,0.4951545132137665
0.06514713168144226,0.1645799676898223,0.16417609046849757,0.4951545132137665
0.06499668955802917,0.1645799676898223,0.16478190630048464,0.4951545132137665
0.0649845227599144,0.16478190630048464,0.16478190630048464,0.4951545132137665
0.0649740919470787,0.16478190630048464,0.164983844911147,0.4951545132137665
0.06495625525712967,0.164983844911147,0.164983844911147,0.4951545132137665
0.06494885683059692,0.164983844911147,0.16518578352180938,0.4951545132137665
0.06485159695148468,0.16518578352180938,0.16518578352180938,0.4951545132137665
0.06481301784515381,0.16518578352180938,0.16538772213247172,0.4951545132137665
0.06479741632938385,0.16538772213247172,0.16538772213247172,0.4951545132137665
0.06476485729217529,0.16538772213247172,0.16599353796445881,0.4951545132137665
0.06468663364648819,0.16639741518578352,0.16599353796445881,0.4951545132137665
0.06467240303754807,0.16639741518578352,0.16639741518578352,0.4951545132137665
0.06466424465179443,0.1665993537964459,0.16639741518578352,0.4951545132137665
0.06452424079179764,0.1665993537964459,0.16680129240710823,0.4951545132137665
0.06448327004909515,0.16680129240710823,0.16680129240710823,0.4951545132137665
0.06434958428144455,0.16680129240710823,0.16760904684975766,0.4951545132137665
0.06433624774217606,0.1670032310177706,0.16760904684975766,0.4951545132137665
0.06431403756141663,0.1670032310177706,0.16781098546042003,0.4951545132137665
0.0643046498298645,0.16720516962843296,0.16781098546042003,0.4951545132137665
0.06428276002407074,0.16720516962843296,0.16821486268174474,0.4951545132137665
0.06423627585172653,0.1680129240710824,0.16821486268174474,0.4951545132137665
0.06421083956956863,0.1680129240710824,0.16861873990306947,0.4951545132137665
0.06398050487041473,0.16922455573505654,0.16861873990306947,0.4951545132137665
0.0639088898897171,0.16922455573505654,0.16882067851373184,0.4951545132137665
0.06390134990215302,0.1694264943457189,0.16882067851373184,0.4951545132137665
0.06387491524219513,0.1694264943457189,0.16922455573505654,0.4951545132137665
0.0638420507311821,0.17023424878836835,0.16922455573505654,0.4951545132137665
0.06369949877262115,0.17023424878836835,0.17003231017770598,0.4951545132137665
0.0636848583817482,0.1704361873990307,0.17003231017770598,0.4951545132137665
0.06367771327495575,0.1704361873990307,0.17023424878836835,0.4951545132137665
0.06351011246442795,0.1714458804523425,0.17023424878836835,0.4951545132137665
0.06343593448400497,0.1714458804523425,0.17084006462035542,0.4951545132137665
0.06343018263578415,0.17164781906300486,0.17084006462035542,0.4951545132137665
0.06340066343545914,0.17164781906300486,0.17104200323101776,0.4951545132137665
0.06334962695837021,0.17205169628432956,0.17104200323101776,0.4951545132137665
0.06326823681592941,0.17205169628432956,0.17124394184168013,0.4951545132137665
0.06323601305484772,0.17225363489499193,0.17124394184168013,0.4951545132137665
0.06317368149757385,0.17225363489499193,0.1718497576736672,0.4951545132137665
0.06311867386102676,0.17245557350565427,0.1718497576736672,0.4951545132137665
0.06311174482107162,0.17245557350565427,0.17225363489499193,0.4951545132137665
0.06291678547859192,0.17366720516962844,0.17225363489499193,0.4951545132137665
0.06283463537693024,0.17366720516962844,0.17265751211631664,0.4951545132137665
0.06282243132591248,0.1742730210016155,0.17265751211631664,0.4951545132137665
0.06278812140226364,0.1742730210016155,0.1732633279483037,0.4951545132137665
0.06278158724308014,0.17447495961227788,0.1732633279483037,0.4951545132137665
0.06277942657470703,0.17447495961227788,0.17346526655896607,0.4951545132137665
0.0627446398139,0.17508077544426495,0.17346526655896607,0.4951545132137665
0.0626043900847435,0.17508077544426495,0.17407108239095315,0.4951545132137665
0.0625535100698471,0.17568659127625202,0.17407108239095315,0.4951545132137665
0.06252286583185196,0.17568659127625202,0.17447495961227788,0.4951545132137665
0.06249285861849785,0.1758885298869144,0.17447495961227788,0.4951545132137665
0.062400203198194504,0.1758885298869144,0.17508077544426495,0.4951545132137665
0.06237692013382912,0.17609046849757673,0.17508077544426495,0.4951545132137665
0.06227978691458702,0.17609046849757673,0.1752827140549273,0.4951545132137665
0.06226694583892822,0.1762924071082391,0.1752827140549273,0.4951545132137665
0.062196675688028336,0.1762924071082391,0.1758885298869144,0.4951545132137665
0.0620940625667572,0.1766962843295638,0.1758885298869144,0.4951545132137665
0.06205661594867706,0.1766962843295638,0.17649434571890146,0.4951545132137665
0.06203444302082062,0.17689822294022617,0.17649434571890146,0.4951545132137665
0.06198722869157791,0.17689822294022617,0.17689822294022617,0.4951545132137665
0.06197187304496765,0.17710016155088854,0.17689822294022617,0.4951545132137665
0.06193830817937851,0.17710016155088854,0.17750403877221324,0.4951545132137665
0.06192190572619438,0.1773021001615509,0.17750403877221324,0.4951545132137665
0.06187114864587784,0.1773021001615509,0.17790791599353797,0.4951545132137665
0.061838891357183456,0.17750403877221324,0.17790791599353797,0.4951545132137665
0.0618261881172657,0.17750403877221324,0.1781098546042003,0.4951545132137665
0.06179765984416008,0.1777059773828756,0.1781098546042003,0.4951545132137665
0.06175488233566284,0.1777059773828756,0.17831179321486268,0.4951545132137665
0.06174549087882042,0.17790791599353797,0.17831179321486268,0.4951545132137665
0.06174411624670029,0.17790791599353797,0.17851373182552505,0.4951545132137665
0.061734557151794434,0.1781098546042003,0.17851373182552505,0.4951545132137665
0.06158767640590668,0.1781098546042003,0.17952342487883682,0.4951545132137665
0.06158251315355301,0.17831179321486268,0.17952342487883682,0.4951545132137665
0.06154788285493851,0.17831179321486268,0.1797253634894992,0.4951545132137665
0.061514176428318024,0.17851373182552505,0.1797253634894992,0.4951545132137665
0.061510201543569565,0.17851373182552505,0.17992730210016156,0.4951545132137665
0.061507437378168106,0.1787156704361874,0.17992730210016156,0.4951545132137665
0.061481963843107224,0.1787156704361874,0.1801292407108239,0.4951545132137665
0.06136653944849968,0.17952342487883682,0.1801292407108239,0.4951545132137665
0.061209749430418015,0.17952342487883682,0.18134087237479807,0.4951545132137665
0.06114678829908371,0.1797253634894992,0.18134087237479807,0.4951545132137665
0.06108338385820389,0.1797253634894992,0.1815428109854604,0.4951545132137665
0.06105301156640053,0.1801292407108239,0.1815428109854604,0.4951545132137665
0.06101568788290024,0.1801292407108239,0.18174474959612277,0.4951545132137665
0.06100793555378914,0.18033117932148626,0.18174474959612277,0.4951545132137665
0.060970526188611984,0.18033117932148626,0.1821486268174475,0.4951545132137665
0.060840997844934464,0.1815428109854604,0.1821486268174475,0.4951545132137665
0.06080799922347069,0.1815428109854604,0.18235056542810985,0.4951545132137665
0.06072540208697319,0.1821486268174475,0.18235056542810985,0.4951545132137665
0.06070509925484657,0.1821486268174475,0.1825525040387722,0.4951545132137665
0.06056417524814606,0.18356219709208402,0.1825525040387722,0.4951545132137665
0.060563575476408005,0.18356219709208402,0.18275444264943458,0.4951545132137665
0.06055210903286934,0.18376413570274636,0.18275444264943458,0.4951545132137665
0.060532160103321075,0.18376413570274636,0.18315831987075928,0.4951545132137665
0.0604662150144577,0.18436995153473343,0.18315831987075928,0.4951545132137665
0.06043105944991112,0.18436995153473343,0.18356219709208402,0.4951545132137665
0.0604192279279232,0.1845718901453958,0.18356219709208402,0.4951545132137665
0.06038855388760567,0.1845718901453958,0.1841680129240711,0.4951545132137665
0.06038351356983185,0.18477382875605816,0.1841680129240711,0.4951545132137665
0.060123030096292496,0.18477382875605816,0.18477382875605816,0.4951545132137665
0.06010859087109566,0.18497576736672053,0.18477382875605816,0.4951545132137665
0.060071419924497604,0.18497576736672053,0.18517770597738287,0.4951545132137665
0.06002521887421608,0.18537964458804523,0.18517770597738287,0.4951545132137665
0.0599789172410965,0.18537964458804523,0.18618739903069467,0.4951545132137665
0.05997395142912865,0.1855815831987076,0.18618739903069467,0.4951545132137665
0.05991973727941513,0.1855815831987076,0.18638933764135704,0.4951545132137665
0.05991398170590401,0.18578352180936994,0.18638933764135704,0.4951545132137665
0.05989325791597366,0.18578352180936994,0.18679321486268174,0.4951545132137665
0.0598917230963707,0.1859854604200323,0.18679321486268174,0.4951545132137665
0.05982133373618126,0.1859854604200323,0.18719709208400645,0.4951545132137665
0.059815652668476105,0.18618739903069467,0.18719709208400645,0.4951545132137665
0.05980895087122917,0.18618739903069467,0.18739903069466882,0.4951545132137665
0.0598052516579628,0.18638933764135704,0.18739903069466882,0.4951545132137665
0.059766463935375214,0.18638933764135704,0.18760096930533118,0.4951545132137665
0.05975493788719177,0.18659127625201938,0.18760096930533118,0.4951545132137665
0.05970020964741707,0.18659127625201938,0.1880048465266559,0.4951545132137665
0.05969936028122902,0.18679321486268174,0.1880048465266559,0.4951545132137665
0.05967383459210396,0.18679321486268174,0.18820678513731826,0.4951545132137665
0.059633322060108185,0.18719709208400645,0.18820678513731826,0.4951545132137665
0.05950755998492241,0.18719709208400645,0.18881260096930533,0.4951545132137665
0.05944020673632622,0.18780290791599355,0.18881260096930533,0.4951545132137665
0.059425175189971924,0.18780290791599355,0.1890145395799677,0.4951545132137665
0.0594022236764431,0.18840872374798062,0.1890145395799677,0.4951545132137665
0.0592743381857872,0.18840872374798062,0.19002423263327947,0.4951545132137665
0.05924545228481293,0.18881260096930533,0.19002423263327947,0.4951545132137665
0.05923298001289368,0.18881260096930533,0.19022617124394184,0.4951545132137665
0.059189144521951675,0.1890145395799677,0.19022617124394184,0.4951545132137665
0.059172093868255615,0.1890145395799677,0.1904281098546042,0.4951545132137665
0.0591270737349987,0.18962035541195477,0.1904281098546042,0.4951545132137665
0.05908865109086037,0.18962035541195477,0.19063004846526657,0.4951545132137665
0.05908513814210892,0.18982229402261713,0.19063004846526657,0.4951545132137665
0.05906123295426369,0.18982229402261713,0.1908319870759289,0.4951545132137665
0.05904385820031166,0.19002423263327947,0.1908319870759289,0.4951545132137665
0.0590086355805397,0.19002423263327947,0.19143780290791598,0.4951545132137665
0.05892619490623474,0.19063004846526657,0.19143780290791598,0.4951545132137665
0.05885554105043411,0.19063004846526657,0.19184168012924072,0.4951545132137665
0.05885548144578934,0.1908319870759289,0.19184168012924072,0.4951545132137665
0.05881870165467262,0.1908319870759289,0.19224555735056542,0.4951545132137665
0.05879800766706467,0.19103392568659128,0.19224555735056542,0.4951545132137665
0.05878745764493942,0.19103392568659128,0.19264943457189015,0.4951545132137665
0.05874143913388252,0.19143780290791598,0.19264943457189015,0.4951545132137665
0.05868721380829811,0.19143780290791598,0.19325525040387723,0.4951545132137665
0.05866391584277153,0.19163974151857835,0.19325525040387723,0.4951545132137665
0.058605559170246124,0.19163974151857835,0.1938610662358643,0.4951545132137665
0.058588333427906036,0.19204361873990308,0.1938610662358643,0.4951545132137665
0.05847849324345589,0.19204361873990308,0.19446688206785137,0.4951545132137665
0.05846733972430229,0.19224555735056542,0.19446688206785137,0.4951545132137665
0.05840044468641281,0.19224555735056542,0.1948707592891761,0.4951545132137665
0.05835830420255661,0.19305331179321486,0.1948707592891761,0.4951545132137665
0.0583091601729393,0.19305331179321486,0.19547657512116318,0.4951545132137665
0.05829254165291786,0.19325525040387723,0.19547657512116318,0.4951545132137665
0.05826401337981224,0.19325525040387723,0.19567851373182552,0.4951545132137665
0.058213237673044205,0.1934571890145396,0.19567851373182552,0.4951545132137665
0.05819898843765259,0.1934571890145396,0.19608239095315025,0.4951545132137665
0.058150146156549454,0.19406300484652667,0.19608239095315025,0.4951545132137665
0.058060649782419205,0.19406300484652667,0.19648626817447495,0.4951545132137665
0.05803782492876053,0.19446688206785137,0.19648626817447495,0.4951545132137665
0.05801013112068176,0.19446688206785137,0.19668820678513732,0.4951545132137665
0.05799265205860138,0.1948707592891761,0.19668820678513732,0.4951545132137665
0.05795072764158249,0.1948707592891761,0.1972940226171244,0.4951545132137665
0.057900454849004745,0.19547657512116318,0.1972940226171244,0.4951545132137665
0.05775217339396477,0.19547657512116318,0.1987075928917609,0.4951545132137665
0.05767737701535225,0.19608239095315025,0.1987075928917609,0.4951545132137665
0.05767698213458061,0.19608239095315025,0.19890953150242327,0.4951545132137665
0.057670239359140396,0.1962843295638126,0.19890953150242327,0.4951545132137665
0.057597871869802475,0.1962843295638126,0.19931340872374798,0.4951545132137665
0.057569269090890884,0.19668820678513732,0.19931340872374798,0.4951545132137665
0.05756125971674919,0.19668820678513732,0.19951534733441034,0.4951545132137665
0.057483065873384476,0.1976978998384491,0.19951534733441034,0.4951545132137665
0.05746561661362648,0.1976978998384491,0.1997172859450727,0.4951545132137665
0.057421136647462845,0.1983037156704362,0.1997172859450727,0.4951545132137665
0.05739045888185501,0.1983037156704362,0.20012116316639741,0.4951545132137665
0.0573892816901207,0.19850565428109854,0.20012116316639741,0.4951545132137665
0.05736342817544937,0.19850565428109854,0.20032310177705978,0.4951545132137665
0.05732522904872894,0.1991114701130856,0.20032310177705978,0.4951545132137665
0.05728042498230934,0.1991114701130856,0.20092891760904685,0.4951545132137665
0.05710544064640999,0.20012116316639741,0.20092891760904685,0.4951545132137665
0.057081207633018494,0.20012116316639741,0.20113085621970922,0.4951545132137665
0.057044804096221924,0.20032310177705978,0.20113085621970922,0.4951545132137665
0.05704105272889137,0.20032310177705978,0.20133279483037156,0.4951545132137665
0.05696585029363632,0.2007269789983845,0.20133279483037156,0.4951545132137665
0.05690992996096611,0.2007269789983845,0.20153473344103393,0.4951545132137665
0.05686759948730469,0.20113085621970922,0.20153473344103393,0.4951545132137665
0.05686002969741821,0.20113085621970922,0.2017366720516963,0.4951545132137665
0.05683482810854912,0.20133279483037156,0.2017366720516963,0.4951545132137665
0.05683180317282677,0.20133279483037156,0.202140549273021,0.4951545132137665
0.056738100945949554,0.202140549273021,0.202140549273021,0.4951545132137665
0.05670461431145668,0.202140549273021,0.20234248788368336,0.4951545132137665
0.05664573609828949,0.20274636510500807,0.20234248788368336,0.4951545132137665
0.05651869252324104,0.20274636510500807,0.20335218093699514,0.4951545132137665
0.05641044303774834,0.20294830371567044,0.20335218093699514,0.4951545132137665
0.05619850754737854,0.20294830371567044,0.20597738287560582,0.4951545132137665
0.05618242919445038,0.2031502423263328,0.20597738287560582,0.4951545132137665
0.05614117905497551,0.2031502423263328,0.20617932148626816,0.4951545132137665
0.05613816902041435,0.20335218093699514,0.20617932148626816,0.4951545132137665
0.056116942316293716,0.20335218093699514,0.20638126009693053,0.4951545132137665
0.056115515530109406,0.2035541195476575,0.20638126009693053,0.4951545132137665
0.05609865486621857,0.2035541195476575,0.2065831987075929,0.4951545132137665
0.056059617549180984,0.20436187399030695,0.2065831987075929,0.4951545132137665
0.05605218559503555,0.20436187399030695,0.20678513731825526,0.4951545132137665
0.05604015290737152,0.20476575121163165,0.20678513731825526,0.4951545132137665
0.05595686659216881,0.20476575121163165,0.20739095315024234,0.4951545132137665
0.05594532936811447,0.20496768982229402,0.20739095315024234,0.4951545132137665
0.055845413357019424,0.20496768982229402,0.2084006462035541,0.4951545132137665
0.05576839670538902,0.20516962843295639,0.2084006462035541,0.4951545132137665
0.05576426163315773,0.20516962843295639,0.20860258481421648,0.4951545132137665
0.05559847131371498,0.20597738287560582,0.20860258481421648,0.4951545132137665
0.055578138679265976,0.20597738287560582,0.20880452342487885,0.4951545132137665
0.05557381734251976,0.20617932148626816,0.20880452342487885,0.4951545132137665
0.05556805059313774,0.20617932148626816,0.20900646203554119,0.4951545132137665
0.05556696653366089,0.20638126009693053,0.20900646203554119,0.4951545132137665
0.05553020164370537,0.20638126009693053,0.20961227786752828,0.4951545132137665
0.05552034080028534,0.20678513731825526,0.20961227786752828,0.4951545132137665
0.055507536977529526,0.20678513731825526,0.20981421647819062,0.4951545132137665
0.05550099536776543,0.20718901453957997,0.20981421647819062,0.4951545132137665
0.05548382177948952,0.20718901453957997,0.210016155088853,0.4951545132137665
0.055463213473558426,0.20759289176090467,0.210016155088853,0.4951545132137665
0.05544494837522507,0.20759289176090467,0.21021809369951536,0.4951545132137665
0.05543552711606026,0.20779483037156704,0.21021809369951536,0.4951545132137665
0.05539896711707115,0.20779483037156704,0.21062197092084006,0.4951545132137665
0.055367130786180496,0.2084006462035541,0.21062197092084006,0.4951545132137665
0.05534641444683075,0.2084006462035541,0.21082390953150243,0.4951545132137665
0.05530288815498352,0.20900646203554119,0.21082390953150243,0.4951545132137665
0.05529579147696495,0.20900646203554119,0.21102584814216477,0.4951545132137665
0.05521828681230545,0.20981421647819062,0.21102584814216477,0.4951545132137665
0.05521296709775925,0.20981421647819062,0.21122778675282713,0.4951545132137665
0.05520199239253998,0.210016155088853,0.21122778675282713,0.4951545132137665
0.05519275739789009,0.210016155088853,0.2114297253634895,0.4951545132137665
0.055170055478811264,0.21021809369951536,0.2114297253634895,0.4951545132137665
0.05516452342271805,0.21021809369951536,0.21163166397415187,0.4951545132137665
0.0550781711935997,0.21082390953150243,0.21163166397415187,0.4951545132137665
0.05507761612534523,0.21082390953150243,0.2118336025848142,0.4951545132137665
0.05506501719355583,0.21122778675282713,0.2118336025848142,0.4951545132137665
0.05505438521504402,0.21122778675282713,0.21203554119547657,0.4951545132137665
0.05503461882472038,0.2114297253634895,0.21203554119547657,0.4951545132137665
0.055028099566698074,0.2114297253634895,0.21223747980613894,0.4951545132137665
0.05501953512430191,0.21163166397415187,0.21223747980613894,0.4951545132137665
0.05501400679349899,0.21163166397415187,0.21264135702746365,0.4951545132137665
0.055006735026836395,0.2118336025848142,0.21264135702746365,0.4951545132137665
0.054995011538267136,0.2118336025848142,0.212843295638126,0.4951545132137665
0.054972145706415176,0.21223747980613894,0.212843295638126,0.4951545132137665
0.054958559572696686,0.21223747980613894,0.21304523424878838,0.4951545132137665
0.054869841784238815,0.21264135702746365,0.21304523424878838,0.4951545132137665
0.0548587366938591,0.21264135702746365,0.21344911147011308,0.4951545132137665
0.05483533814549446,0.21324717285945072,0.21344911147011308,0.4951545132137665
0.054830536246299744,0.21324717285945072,0.21365105008077545,0.4951545132137665
0.05477496236562729,0.21405492730210016,0.21365105008077545,0.4951545132137665
0.054689474403858185,0.21405492730210016,0.21425686591276252,0.4951545132137665
0.05459131300449371,0.2148626817447496,0.21425686591276252,0.4951545132137665
0.0545809231698513,0.2148626817447496,0.2144588045234249,0.4951545132137665
0.05452754721045494,0.2152665589660743,0.2144588045234249,0.4951545132137665
0.05450815707445145,0.2152665589660743,0.21466074313408723,0.4951545132137665
0.054433513432741165,0.2158723747980614,0.21466074313408723,0.4951545132137665
0.05441240593791008,0.2158723747980614,0.2148626817447496,0.4951545132137665
0.054348111152648926,0.2162762520193861,0.2148626817447496,0.4951545132137665
0.05434804409742355,0.2162762520193861,0.21506462035541196,0.4951545132137665
0.054313816130161285,0.2166801292407108,0.21506462035541196,0.4951545132137665
0.05427344888448715,0.2166801292407108,0.21546849757673667,0.4951545132137665
0.05426999554038048,0.21688206785137318,0.21546849757673667,0.4951545132137665
0.05424156412482262,0.21688206785137318,0.21567043618739903,0.4951545132137665
0.05423765629529953,0.21708400646203554,0.21567043618739903,0.4951545132137665
0.054213110357522964,0.21708400646203554,0.21607431340872374,0.4951545132137665
0.05419540777802467,0.2172859450726979,0.21607431340872374,0.4951545132137665
0.054130442440509796,0.2172859450726979,0.21647819063004847,0.4951545132137665
0.05412572994828224,0.21748788368336025,0.21647819063004847,0.4951545132137665
0.054113470017910004,0.21748788368336025,0.21688206785137318,0.4951545132137665
0.054106201976537704,0.21768982229402262,0.21688206785137318,0.4951545132137665
0.054022327065467834,0.21768982229402262,0.21809369951534732,0.4951545132137665
0.053969915956258774,0.2182956381260097,0.21809369951534732,0.4951545132137665
0.05386687442660332,0.2182956381260097,0.2193053311793215,0.4951545132137665
0.05378904566168785,0.21849757673667206,0.2193053311793215,0.4951545132137665
0.05377780273556709,0.21849757673667206,0.21950726978998383,0.4951545132137665
0.05373247712850571,0.21890145395799676,0.21950726978998383,0.4951545132137665
0.053695373237133026,0.21890145395799676,0.22011308562197093,0.4951545132137665
0.053673870861530304,0.21910339256865913,0.22011308562197093,0.4951545132137665
0.05364581197500229,0.21910339256865913,0.22051696284329564,0.4951545132137665
0.05359542742371559,0.2193053311793215,0.22051696284329564,0.4951545132137665
0.05346030369400978,0.2193053311793215,0.22132471728594508,0.4951545132137665
0.05343141406774521,0.2197092084006462,0.22132471728594508,0.4951545132137665
0.05341575667262077,0.2197092084006462,0.22172859450726978,0.4951545132137665
0.05340240150690079,0.22031502423263327,0.22172859450726978,0.4951545132137665
0.05333274230360985,0.22031502423263327,0.22253634894991922,0.4951545132137665
0.053317226469516754,0.22051696284329564,0.22253634894991922,0.4951545132137665
0.053294066339731216,0.22051696284329564,0.2231421647819063,0.4951545132137665
0.05328971520066261,0.220718901453958,0.2231421647819063,0.4951545132137665
0.053270597010850906,0.220718901453958,0.22374798061389337,0.4951545132137665
0.0532202385365963,0.2211227786752827,0.22374798061389337,0.4951545132137665
0.053177621215581894,0.2211227786752827,0.22475767366720517,0.4951545132137665
0.05316675081849098,0.22132471728594508,0.22475767366720517,0.4951545132137665
0.053163591772317886,0.22132471728594508,0.22495961227786754,0.4951545132137665
0.05309927463531494,0.22172859450726978,0.22495961227786754,0.4951545132137665
0.05305292457342148,0.22172859450726978,0.22516155088852988,0.4951545132137665
0.053041547536849976,0.22193053311793215,0.22516155088852988,0.4951545132137665
0.05297357961535454,0.22193053311793215,0.2255654281098546,0.4951545132137665
0.05291471630334854,0.22233441033925685,0.2255654281098546,0.4951545132137665
0.052850302308797836,0.22233441033925685,0.22617124394184168,0.4951545132137665
0.05282311886548996,0.2227382875605816,0.22617124394184168,0.4951545132137665
0.05280926451086998,0.2227382875605816,0.22677705977382875,0.4951545132137665
0.05279524251818657,0.22294022617124395,0.22677705977382875,0.4951545132137665
0.05277136713266373,0.22294022617124395,0.22697899838449112,0.4951545132137665
0.052756309509277344,0.2231421647819063,0.22697899838449112,0.4951545132137665
0.05273837968707085,0.2231421647819063,0.22718093699515346,0.4951545132137665
0.05272385850548744,0.22334410339256866,0.22718093699515346,0.4951545132137665
0.05269337445497513,0.22334410339256866,0.22738287560581583,0.4951545132137665
0.05266107618808746,0.22354604200323103,0.22738287560581583,0.4951545132137665
0.05258672684431076,0.22354604200323103,0.22839256865912763,0.4951545132137665
0.052534401416778564,0.22374798061389337,0.22839256865912763,0.4951545132137665
0.052504681050777435,0.22374798061389337,0.22859450726978997,0.4951545132137665
0.05248221009969711,0.22394991922455573,0.22859450726978997,0.4951545132137665
0.05247001722455025,0.22394991922455573,0.2289983844911147,0.4951545132137665
0.052383460104465485,0.2245557350565428,0.2289983844911147,0.4951545132137665
0.05229440703988075,0.2245557350565428,0.2294022617124394,0.4951545132137665
0.05227868631482124,0.22495961227786754,0.2294022617124394,0.4951545132137665
0.05226428061723709,0.22495961227786754,0.22960420032310178,0.4951545132137665
0.05224653705954552,0.22516155088852988,0.22960420032310178,0.4951545132137665
0.052164673805236816,0.22516155088852988,0.23021001615508885,0.4951545132137665
0.052051231265068054,0.22617124394184168,0.23021001615508885,0.4951545132137665
0.05203277990221977,0.22617124394184168,0.23041195476575121,0.4951545132137665
0.051981121301651,0.22677705977382875,0.23041195476575121,0.4951545132137665
0.05196545645594597,0.22677705977382875,0.23081583198707592,0.4951545132137665
0.05190766975283623,0.2275848142164782,0.23081583198707592,0.4951545132137665
0.051800891757011414,0.2275848142164782,0.23182552504038773,0.4951545132137665
0.051788270473480225,0.2279886914378029,0.23182552504038773,0.4951545132137665
0.05176136642694473,0.2279886914378029,0.23222940226171243,0.4951545132137665
0.05172060430049896,0.22879644588045234,0.23222940226171243,0.4951545132137665
0.051695264875888824,0.22879644588045234,0.2324313408723748,0.4951545132137665
0.05167406424880028,0.2289983844911147,0.2324313408723748,0.4951545132137665
0.05164964497089386,0.2289983844911147,0.2328352180936995,0.4951545132137665
0.051597971469163895,0.2294022617124394,0.2328352180936995,0.4951545132137665
0.051585473120212555,0.2294022617124394,0.2334410339256866,0.4951545132137665
0.051546599715948105,0.22980613893376414,0.2334410339256866,0.4951545132137665
0.05151119828224182,0.22980613893376414,0.2338449111470113,0.4951545132137665
0.051471639424562454,0.23021001615508885,0.2338449111470113,0.4951545132137665
0.051455069333314896,0.23021001615508885,0.23424878836833601,0.4951545132137665
0.05141717568039894,0.23061389337641358,0.23424878836833601,0.4951545132137665
0.05141189694404602,0.23061389337641358,0.23445072697899838,0.4951545132137665
0.05138867348432541,0.23081583198707592,0.23445072697899838,0.4951545132137665
0.0513090118765831,0.23081583198707592,0.23505654281098545,0.4951545132137665
0.051293376833200455,0.2310177705977383,0.23505654281098545,0.4951545132137665
0.05115371569991112,0.2310177705977383,0.23626817447495962,0.4951545132137665
0.05113233998417854,0.23121970920840065,0.23626817447495962,0.4951545132137665
0.051040343940258026,0.23121970920840065,0.2368739903069467,0.4951545132137665
0.05100184679031372,0.23162358642972536,0.2368739903069467,0.4951545132137665
0.05099402368068695,0.23162358642972536,0.23707592891760904,0.4951545132137665
0.050973013043403625,0.23182552504038773,0.23707592891760904,0.4951545132137665
0.05095645785331726,0.23182552504038773,0.23747980613893377,0.4951545132137665
0.05093701556324959,0.2320274636510501,0.23747980613893377,0.4951545132137665
0.050935689359903336,0.2320274636510501,0.23768174474959614,0.4951545132137665
0.05092594027519226,0.23222940226171243,0.23768174474959614,0.4951545132137665
0.05088405683636665,0.23222940226171243,0.23788368336025847,0.4951545132137665
0.050844937562942505,0.2328352180936995,0.23788368336025847,0.4951545132137665
0.05081737041473389,0.2328352180936995,0.2382875605815832,0.4951545132137665
0.05077232047915459,0.23303715670436187,0.2382875605815832,0.4951545132137665
0.05077202990651131,0.23303715670436187,0.23848949919224555,0.4951545132137665
0.0507381372153759,0.2334410339256866,0.23848949919224555,0.4951545132137665
0.05070364847779274,0.2334410339256866,0.2386914378029079,0.4951545132137665
0.05069698393344879,0.23364297253634894,0.2386914378029079,0.4951545132137665
0.05067940801382065,0.23364297253634894,0.23889337641357028,0.4951545132137665
0.05067485198378563,0.2338449111470113,0.23889337641357028,0.4951545132137665
0.050663262605667114,0.2338449111470113,0.23929725363489499,0.4951545132137665
0.05056554079055786,0.23445072697899838,0.23929725363489499,0.4951545132137665
0.0505550242960453,0.23445072697899838,0.23949919224555735,0.4951545132137665
0.05053148418664932,0.23525848142164782,0.23949919224555735,0.4951545132137665
0.05051952973008156,0.23525848142164782,0.23970113085621972,0.4951545132137665
0.05048069730401039,0.23566235864297252,0.23970113085621972,0.4951545132137665
0.05047173798084259,0.23566235864297252,0.23990306946688206,0.4951545132137665
0.05046878755092621,0.2358642972536349,0.23990306946688206,0.4951545132137665
0.050445012748241425,0.2358642972536349,0.24010500807754442,0.4951545132137665
0.05043027177453041,0.23606623586429726,0.24010500807754442,0.4951545132137665
0.0504152849316597,0.23606623586429726,0.2403069466882068,0.4951545132137665
0.05036125332117081,0.23707592891760904,0.2403069466882068,0.4951545132137665
0.05035390704870224,0.23707592891760904,0.24050888529886916,0.4951545132137665
0.05035221204161644,0.2372778675282714,0.24050888529886916,0.4951545132137665
0.050307746976614,0.2372778675282714,0.24091276252019386,0.4951545132137665
0.05029265955090523,0.23768174474959614,0.24091276252019386,0.4951545132137665
0.05024039000272751,0.23768174474959614,0.24151857835218093,0.4951545132137665
0.05023723468184471,0.23788368336025847,0.24151857835218093,0.4951545132137665
0.05021688714623451,0.23788368336025847,0.24192245557350567,0.4951545132137665
0.05021066591143608,0.23848949919224555,0.24192245557350567,0.4951545132137665
0.050190284848213196,0.23848949919224555,0.242124394184168,0.4951545132137665
0.050173498690128326,0.2386914378029079,0.242124394184168,0.4951545132137665
0.05016348138451576,0.2386914378029079,0.24273021001615508,0.4951545132137665
0.05013200268149376,0.23909531502423265,0.24273021001615508,0.4951545132137665
0.05006175488233566,0.23909531502423265,0.2441437802907916,0.4951545132137665
0.05004040151834488,0.23949919224555735,0.2441437802907916,0.4951545132137665
0.050020597875118256,0.23949919224555735,0.24454765751211632,0.4951545132137665
0.05001256242394447,0.23970113085621972,0.24454765751211632,0.4951545132137665
0.0500025674700737,0.23970113085621972,0.24495153473344103,0.4951545132137665
0.049873583018779755,0.2403069466882068,0.24495153473344103,0.4951545132137665
0.049822334200143814,0.2403069466882068,0.24596122778675283,0.4951545132137665
0.049802131950855255,0.2407108239095315,0.24596122778675283,0.4951545132137665
0.049776412546634674,0.2407108239095315,0.24636510500807754,0.4951545132137665
0.04977455735206604,0.24091276252019386,0.24636510500807754,0.4951545132137665
0.049747053533792496,0.24091276252019386,0.24676898222940227,0.4951545132137665
0.04970445856451988,0.24111470113085623,0.24676898222940227,0.4951545132137665
0.049644749611616135,0.24111470113085623,0.24757673667205168,0.4951545132137665
0.04963693395256996,0.24131663974151857,0.24757673667205168,0.4951545132137665
0.04961690679192543,0.24131663974151857,0.24777867528271405,0.4951545132137665
0.04959312453866005,0.24151857835218093,0.24777867528271405,0.4951545132137665
0.049592457711696625,0.24151857835218093,0.24798061389337642,0.4951545132137665
0.0495833083987236,0.2417205169628433,0.24798061389337642,0.4951545132137665
0.04956123232841492,0.2417205169628433,0.24878836833602586,0.4951545132137665
0.04947436600923538,0.24273021001615508,0.24878836833602586,0.4951545132137665
0.04947197809815407,0.24273021001615508,0.2489903069466882,0.4951545132137665
0.04941849410533905,0.2431340872374798,0.2489903069466882,0.4951545132137665
0.04936350882053375,0.2431340872374798,0.24939418416801293,0.4951545132137665
0.04934607446193695,0.24333602584814215,0.24939418416801293,0.4951545132137665
0.04931873455643654,0.24333602584814215,0.25,0.4951545132137665
0.049309223890304565,0.24353796445880452,0.25,0.4951545132137665
0.04928600788116455,0.24353796445880452,0.25040387722132473,0.4951545132137665
0.04923679307103157,0.24434571890145396,0.25040387722132473,0.4951545132137665
0.04923190921545029,0.24434571890145396,0.2508077544426494,0.4951545132137665
0.04920974001288414,0.24454765751211632,0.2508077544426494,0.4951545132137665
0.049169883131980896,0.24454765751211632,0.25181744749596124,0.4951545132137665
0.04915777966380119,0.2451534733441034,0.25181744749596124,0.4951545132137665
0.04915035143494606,0.2451534733441034,0.2520193861066236,0.4951545132137665
0.04909730330109596,0.24636510500807754,0.2520193861066236,0.4951545132137665
0.04900853708386421,0.24636510500807754,0.252827140549273,0.4951545132137665
0.04896761476993561,0.2465670436187399,0.252827140549273,0.4951545132137665
0.04896464943885803,0.2465670436187399,0.2530290791599354,0.4951545132137665
0.048932045698165894,0.24717285945072698,0.2530290791599354,0.4951545132137665
0.04890889301896095,0.24717285945072698,0.25323101777059775,0.4951545132137665
0.04882189631462097,0.24777867528271405,0.25323101777059775,0.4951545132137665
0.04878248646855354,0.24777867528271405,0.2534329563812601,0.4951545132137665
0.04876318573951721,0.24838449111470112,0.2534329563812601,0.4951545132137665
0.048742931336164474,0.24838449111470112,0.2538368336025848,0.4951545132137665
0.04870785027742386,0.2489903069466882,0.2538368336025848,0.4951545132137665
0.04861798882484436,0.2489903069466882,0.25464458804523427,0.4951545132137665
0.04855088144540787,0.24919224555735056,0.25464458804523427,0.4951545132137665
0.04854367673397064,0.24919224555735056,0.25484652665589663,0.4951545132137665
0.04853571951389313,0.24939418416801293,0.25484652665589663,0.4951545132137665
0.04853050783276558,0.24939418416801293,0.25504846526655894,0.4951545132137665
0.04850948974490166,0.25,0.25504846526655894,0.4951545132137665
0.04850352555513382,0.25,0.2552504038772213,0.4951545132137665
0.048485998064279556,0.25020193861066237,0.2552504038772213,0.4951545132137665
0.048475105315446854,0.25020193861066237,0.2554523424878837,0.4951545132137665
0.04847203195095062,0.25040387722132473,0.2554523424878837,0.4951545132137665
0.04846249520778656,0.25040387722132473,0.2558562197092084,0.4951545132137665
0.048460349440574646,0.2506058158319871,0.2558562197092084,0.4951545132137665
0.048451125621795654,0.2506058158319871,0.2560581583198708,0.4951545132137665
0.048425011336803436,0.2508077544426494,0.2560581583198708,0.4951545132137665
0.04841099679470062,0.2508077544426494,0.25626009693053314,0.4951545132137665
0.04839247092604637,0.2510096930533118,0.25626009693053314,0.4951545132137665
0.04837493970990181,0.2510096930533118,0.25646203554119545,0.4951545132137665
0.048369668424129486,0.25121163166397414,0.25646203554119545,0.4951545132137665
0.04836399853229523,0.25121163166397414,0.2566639741518578,0.4951545132137665
0.04835567623376846,0.2514135702746365,0.2566639741518578,0.4951545132137665
0.048329856246709824,0.2514135702746365,0.25706785137318255,0.4951545132137665
0.04829864948987961,0.2516155088852989,0.25706785137318255,0.4951545132137665
0.04829759523272514,0.2516155088852989,0.2572697899838449,0.4951545132137665
0.048277754336595535,0.25181744749596124,0.2572697899838449,0.4951545132137665
0.04826118052005768,0.25181744749596124,0.25807754442649433,0.4951545132137665
0.0482611358165741,0.2520193861066236,0.25807754442649433,0.4951545132137665
0.04825590178370476,0.2520193861066236,0.2582794830371567,0.4951545132137665
0.04823000356554985,0.2524232633279483,0.2582794830371567,0.4951545132137665
0.04816447198390961,0.2524232633279483,0.25868336025848143,0.4951545132137665
0.048143234103918076,0.252827140549273,0.25868336025848143,0.4951545132137665
0.04812018200755119,0.252827140549273,0.25908723747980617,0.4951545132137665
0.04811056703329086,0.2530290791599354,0.25908723747980617,0.4951545132137665
0.04810435697436333,0.2530290791599354,0.2592891760904685,0.4951545132137665
0.04807068035006523,0.2538368336025848,0.2592891760904685,0.4951545132137665
0.048067908734083176,0.2538368336025848,0.25949111470113084,0.4951545132137665
0.04806122928857803,0.25403877221324717,0.25949111470113084,0.4951545132137665
0.04797063395380974,0.25403877221324717,0.2605008077544427,0.4951545132137665
0.047912467271089554,0.25464458804523427,0.2605008077544427,0.4951545132137665
0.04791156202554703,0.25464458804523427,0.260702746365105,0.4951545132137665
0.047872528433799744,0.25565428109854604,0.260702746365105,0.4951545132137665
0.047852158546447754,0.25565428109854604,0.2611066235864297,0.4951545132137665
0.04784410819411278,0.2558562197092084,0.2611066235864297,0.4951545132137665
0.04782983288168907,0.2558562197092084,0.2613085621970921,0.4951545132137665
0.047797832638025284,0.25626009693053314,0.2613085621970921,0.4951545132137665
0.047793883830308914,0.25626009693053314,0.26151050080775445,0.4951545132137665
0.047772325575351715,0.25646203554119545,0.26151050080775445,0.4951545132137665
0.04773974046111107,0.25646203554119545,0.2619143780290792,0.4951545132137665
0.04773234948515892,0.2566639741518578,0.2619143780290792,0.4951545132137665
0.04763332009315491,0.2566639741518578,0.26252019386106623,0.4951545132137665
0.0476268008351326,0.2568659127625202,0.26252019386106623,0.4951545132137665
0.047626618295907974,0.2568659127625202,0.2627221324717286,0.4951545132137665
0.047620825469493866,0.2572697899838449,0.2627221324717286,0.4951545132137665
0.047612447291612625,0.2572697899838449,0.26312600969305333,0.4951545132137665
0.04760796204209328,0.2574717285945073,0.26312600969305333,0.4951545132137665
0.04758918657898903,0.2574717285945073,0.2633279483037157,0.4951545132137665
0.047577377408742905,0.25767366720516965,0.2633279483037157,0.4951545132137665
0.04756355658173561,0.25767366720516965,0.263529886914378,0.4951545132137665
0.047502923756837845,0.2582794830371567,0.263529886914378,0.4951545132137665
0.04748924821615219,0.2582794830371567,0.26393376413570274,0.4951545132137665
0.04745655506849289,0.2588852988691438,0.26393376413570274,0.4951545132137665
0.047426022589206696,0.2588852988691438,0.2641357027463651,0.4951545132137665
0.047421496361494064,0.25908723747980617,0.2641357027463651,0.4951545132137665
0.04741702973842621,0.25908723747980617,0.2643376413570275,0.4951545132137665
0.04739093780517578,0.2592891760904685,0.2643376413570275,0.4951545132137665
0.047313690185546875,0.2592891760904685,0.26595315024232635,0.4951545132137665
0.04730577766895294,0.2596930533117932,0.26595315024232635,0.4951545132137665
0.047262515872716904,0.2596930533117932,0.26676090468497576,0.4951545132137665
0.04722736030817032,0.26009693053311794,0.26676090468497576,0.4951545132137665
0.04712824895977974,0.26009693053311794,0.26777059773828754,0.4951545132137665
0.04710812494158745,0.260702746365105,0.26777059773828754,0.4951545132137665
0.0470971018075943,0.260702746365105,0.2681744749596123,0.4951545132137665
0.04707309603691101,0.26151050080775445,0.2681744749596123,0.4951545132137665
0.04705701395869255,0.26151050080775445,0.268578352180937,0.4951545132137665
0.04705176502466202,0.2617124394184168,0.268578352180937,0.4951545132137665
0.04704584181308746,0.2617124394184168,0.2687802907915994,0.4951545132137665
0.04700639843940735,0.2627221324717286,0.2687802907915994,0.4951545132137665
0.046970024704933167,0.2627221324717286,0.2693861066235864,0.4951545132137665
0.046963900327682495,0.26292407108239096,0.2693861066235864,0.4951545132137665
0.04695667326450348,0.26292407108239096,0.2695880452342488,0.4951545132137665
0.04692479968070984,0.263529886914378,0.2695880452342488,0.4951545132137665
0.04690653085708618,0.263529886914378,0.26978998384491115,0.4951545132137665
0.04689180478453636,0.26393376413570274,0.26978998384491115,0.4951545132137665
0.04686141759157181,0.26393376413570274,0.2699919224555735,0.4951545132137665
0.04684796556830406,0.2641357027463651,0.2699919224555735,0.4951545132137665
0.04682378098368645,0.2641357027463651,0.27059773828756056,0.4951545132137665
0.0468222051858902,0.2643376413570275,0.27059773828756056,0.4951545132137665
0.04682203009724617,0.2643376413570275,0.27079967689822293,0.4951545132137665
0.04680386930704117,0.2647415185783522,0.27079967689822293,0.4951545132137665
0.046799641102552414,0.2647415185783522,0.2710016155088853,0.4951545132137665
0.046787604689598083,0.2649434571890145,0.2710016155088853,0.4951545132137665
0.04676767438650131,0.2649434571890145,0.27120355411954766,0.4951545132137665
0.046763576567173004,0.26534733441033925,0.27120355411954766,0.4951545132137665
0.04676320031285286,0.26534733441033925,0.27140549273021003,0.4951545132137665
0.04676233232021332,0.2655492730210016,0.27140549273021003,0.4951545132137665
0.04675007611513138,0.2655492730210016,0.2716074313408724,0.4951545132137665
0.0466771125793457,0.26615508885298866,0.2716074313408724,0.4951545132137665
0.04663420841097832,0.26615508885298866,0.27221324717285944,0.4951545132137665
0.04662860184907913,0.26635702746365103,0.27221324717285944,0.4951545132137665
0.04658665508031845,0.26635702746365103,0.2730210016155089,0.4951545132137665
0.04653676599264145,0.2671647819063005,0.2730210016155089,0.4951545132137665
0.04653530940413475,0.2671647819063005,0.2732229402261712,0.4951545132137665
0.04652675613760948,0.26736672051696286,0.2732229402261712,0.4951545132137665
0.046521056443452835,0.26736672051696286,0.27362681744749595,0.4951545132137665
0.046476028859615326,0.26777059773828754,0.27362681744749595,0.4951545132137665
0.046450138092041016,0.26777059773828754,0.2744345718901454,0.4951545132137665
0.046438898891210556,0.2679725363489499,0.2744345718901454,0.4951545132137665
0.04640468955039978,0.2679725363489499,0.27504038772213246,0.4951545132137665
0.04639120027422905,0.2681744749596123,0.27504038772213246,0.4951545132137665
0.046389609575271606,0.2681744749596123,0.27524232633279483,0.4951545132137665
0.046381834894418716,0.26837641357027464,0.27524232633279483,0.4951545132137665
0.04637657850980759,0.26837641357027464,0.2754442649434572,0.4951545132137665
0.04636238142848015,0.2689822294022617,0.2754442649434572,0.4951545132137665
0.046350907534360886,0.2689822294022617,0.27564620355411956,0.4951545132137665
0.04633806645870209,0.26918416801292405,0.27564620355411956,0.4951545132137665
0.04630919545888901,0.26918416801292405,0.27605008077544424,0.4951545132137665
0.0462983213365078,0.2693861066235864,0.27605008077544424,0.4951545132137665
0.046277184039354324,0.2693861066235864,0.2762520193861066,0.4951545132137665
0.046251267194747925,0.2695880452342488,0.2762520193861066,0.4951545132137665
0.046207696199417114,0.2695880452342488,0.27665589660743134,0.4951545132137665
0.0462074801325798,0.26978998384491115,0.27665589660743134,0.4951545132137665
0.04619833081960678,0.26978998384491115,0.2768578352180937,0.4951545132137665
0.04618734493851662,0.2701938610662359,0.2768578352180937,0.4951545132137665
0.04616248235106468,0.2701938610662359,0.27726171243941844,0.4951545132137665
0.04614808037877083,0.27059773828756056,0.27726171243941844,0.4951545132137665
0.04609108343720436,0.27059773828756056,0.2778675282714055,0.4951545132137665
0.046079251915216446,0.27079967689822293,0.2778675282714055,0.4951545132137665
0.04606768861413002,0.27079967689822293,0.27806946688206785,0.4951545132137665
0.04606766253709793,0.2710016155088853,0.27806946688206785,0.4951545132137665
0.046047862619161606,0.2710016155088853,0.2784733441033926,0.4951545132137665
0.04604649916291237,0.27120355411954766,0.2784733441033926,0.4951545132137665
0.04603787884116173,0.27120355411954766,0.27867528271405495,0.4951545132137665
0.04603472352027893,0.27140549273021003,0.27867528271405495,0.4951545132137665
0.04603208228945732,0.27140549273021003,0.27907915993537963,0.4951545132137665
0.045934293419122696,0.27221324717285944,0.27907915993537963,0.4951545132137665
0.04591210186481476,0.27221324717285944,0.27948303715670436,0.4951545132137665
0.045906417071819305,0.2724151857835218,0.27948303715670436,0.4951545132137665
0.04590417817234993,0.2724151857835218,0.27968497576736673,0.4951545132137665
0.04590112343430519,0.2726171243941842,0.27968497576736673,0.4951545132137665
0.045829061418771744,0.2726171243941842,0.28049273021001614,0.4951545132137665
0.045769330114126205,0.2734248788368336,0.28049273021001614,0.4951545132137665
0.045764435082674026,0.2734248788368336,0.2806946688206785,0.4951545132137665
0.04572705924510956,0.2738287560581583,0.2806946688206785,0.4951545132137665
0.04570971429347992,0.2738287560581583,0.28109854604200324,0.4951545132137665
0.045693155378103256,0.2740306946688207,0.28109854604200324,0.4951545132137665
0.04566273093223572,0.2740306946688207,0.28150242326332797,0.4951545132137665
0.04565972089767456,0.27423263327948305,0.28150242326332797,0.4951545132137665
0.04565950483083725,0.27423263327948305,0.2817043618739903,0.4951545132137665
0.045621853321790695,0.2744345718901454,0.2817043618739903,0.4951545132137665
0.045617591589689255,0.2744345718901454,0.28190630048465265,0.4951545132137665
0.04561746492981911,0.27463651050080773,0.28190630048465265,0.4951545132137665
0.04560557007789612,0.27463651050080773,0.282108239095315,0.4951545132137665
0.04558112099766731,0.2748384491114701,0.282108239095315,0.4951545132137665
0.045546602457761765,0.2748384491114701,0.2823101777059774,0.4951545132137665
0.04551449418067932,0.27524232633279483,0.2823101777059774,0.4951545132137665
0.04547392204403877,0.27524232633279483,0.2831179321486268,0.4951545132137665
0.045379869639873505,0.27605008077544424,0.2831179321486268,0.4951545132137665
0.045370038598775864,0.27605008077544424,0.2835218093699515,0.4951545132137665
0.04535510763525963,0.276453957996769,0.2835218093699515,0.4951545132137665
0.045322418212890625,0.276453957996769,0.2841276252019386,0.4951545132137665
0.04528695344924927,0.2768578352180937,0.2841276252019386,0.4951545132137665
0.04527558013796806,0.2768578352180937,0.284329563812601,0.4951545132137665
0.04522043094038963,0.27726171243941844,0.284329563812601,0.4951545132137665
0.04518868774175644,0.27726171243941844,0.2845315024232633,0.4951545132137665
0.045170363038778305,0.27806946688206785,0.2845315024232633,0.4951545132137665
0.045166388154029846,0.27806946688206785,0.28493537964458804,0.4951545132137665
0.04514041915535927,0.2784733441033926,0.28493537964458804,0.4951545132137665
0.04512413963675499,0.2784733441033926,0.2851373182552504,0.4951545132137665
0.045117828994989395,0.27867528271405495,0.2851373182552504,0.4951545132137665
0.04504573717713356,0.27867528271405495,0.28533925686591277,0.4951545132137665
0.04504357650876045,0.27907915993537963,0.28533925686591277,0.4951545132137665
0.04503190517425537,0.27907915993537963,0.28554119547657514,0.4951545132137665
0.04502396285533905,0.27948303715670436,0.28554119547657514,0.4951545132137665
0.0450165793299675,0.27948303715670436,0.2857431340872375,0.4951545132137665
0.04501163586974144,0.27968497576736673,0.2857431340872375,0.4951545132137665
0.04496588185429573,0.27968497576736673,0.28634894991922455,0.4951545132137665
0.044895824044942856,0.2802907915993538,0.28634894991922455,0.4951545132137665
0.044878289103507996,0.2802907915993538,0.2865508885298869,0.4951545132137665
0.044869765639305115,0.28049273021001614,0.2865508885298869,0.4951545132137665
0.04484007880091667,0.28049273021001614,0.2867528271405493,0.4951545132137665
0.044813357293605804,0.28109854604200324,0.2867528271405493,0.4951545132137665
0.044788844883441925,0.28109854604200324,0.28695476575121165,0.4951545132137665
0.04478487744927406,0.2813004846526656,0.28695476575121165,0.4951545132137665
0.044784240424633026,0.2813004846526656,0.287156704361874,0.4951545132137665
0.04476090893149376,0.2817043618739903,0.287156704361874,0.4951545132137665
0.04475262016057968,0.2817043618739903,0.2873586429725363,0.4951545132137665
0.04469004645943642,0.282108239095315,0.2873586429725363,0.4951545132137665
0.044685184955596924,0.282108239095315,0.2875605815831987,0.4951545132137665
0.044677577912807465,0.2823101777059774,0.2875605815831987,0.4951545132137665
0.04466411471366882,0.2823101777059774,0.2879644588045234,0.4951545132137665
0.04465949535369873,0.28251211631663975,0.2879644588045234,0.4951545132137665
0.0446457676589489,0.28251211631663975,0.28877221324717284,0.4951545132137665
0.044645752757787704,0.2827140549273021,0.28877221324717284,0.4951545132137665
0.04461913928389549,0.2827140549273021,0.28937802907915994,0.4951545132137665
0.044603776186704636,0.2831179321486268,0.28937802907915994,0.4951545132137665
0.044603317975997925,0.2831179321486268,0.2895799676898223,0.4951545132137665
0.044583287090063095,0.28331987075928916,0.2895799676898223,0.4951545132137665
0.04457224905490875,0.28331987075928916,0.28998384491114704,0.4951545132137665
0.0445578508079052,0.28392568659127626,0.28998384491114704,0.4951545132137665
0.04453663155436516,0.28392568659127626,0.29018578352180935,0.4951545132137665
0.04447765648365021,0.2845315024232633,0.29018578352180935,0.4951545132137665
0.04447721689939499,0.2845315024232633,0.2903877221324717,0.4951545132137665
0.0444534607231617,0.2851373182552504,0.2903877221324717,0.4951545132137665
0.04442229121923447,0.2851373182552504,0.29079159935379645,0.4951545132137665
0.04433435574173927,0.2865508885298869,0.29079159935379645,0.4951545132137665
0.04432309418916702,0.2865508885298869,0.2909935379644588,0.4951545132137665
0.0443207286298275,0.2867528271405493,0.2909935379644588,0.4951545132137665
0.04428687319159508,0.2867528271405493,0.2911954765751212,0.4951545132137665
0.04428451508283615,0.287156704361874,0.2911954765751212,0.4951545132137665
0.0442744605243206,0.287156704361874,0.29159935379644586,0.4951545132137665
0.04427216947078705,0.2873586429725363,0.29159935379644586,0.4951545132137665
0.04426826164126396,0.2873586429725363,0.2918012924071082,0.4951545132137665
0.044255632907152176,0.2875605815831987,0.2918012924071082,0.4951545132137665
0.04424918070435524,0.2875605815831987,0.2920032310177706,0.4951545132137665
0.04424169287085533,0.2879644588045234,0.2920032310177706,0.4951545132137665
0.04424138739705086,0.2879644588045234,0.29220516962843296,0.4951545132137665
0.044232726097106934,0.2885702746365105,0.29220516962843296,0.4951545132137665
0.0442303903400898,0.2885702746365105,0.2924071082390953,0.4951545132137665
0.044227827340364456,0.28877221324717284,0.2924071082390953,0.4951545132137665
0.04419653117656708,0.28877221324717284,0.29281098546042006,0.4951545132137665
0.044176775962114334,0.28917609046849757,0.29281098546042006,0.4951545132137665
0.044157031923532486,0.28917609046849757,0.2934168012924071,0.4951545132137665
0.04414822906255722,0.28937802907915994,0.2934168012924071,0.4951545132137665
0.04413442686200142,0.28937802907915994,0.29382067851373184,0.4951545132137665
0.04413290694355965,0.2895799676898223,0.29382067851373184,0.4951545132137665
0.04411905258893967,0.2895799676898223,0.2940226171243942,0.4951545132137665
0.044092994183301926,0.28998384491114704,0.2940226171243942,0.4951545132137665
0.044060371816158295,0.28998384491114704,0.2944264943457189,0.4951545132137665
0.04400685429573059,0.2905896607431341,0.2944264943457189,0.4951545132137665
0.04400309547781944,0.2905896607431341,0.29462843295638125,0.4951545132137665
0.04397597536444664,0.2909935379644588,0.29462843295638125,0.4951545132137665
0.04395878687500954,0.2909935379644588,0.2948303715670436,0.4951545132137665
0.043958406895399094,0.2911954765751212,0.2948303715670436,0.4951545132137665
0.043930575251579285,0.2911954765751212,0.295032310177706,0.4951545132137665
0.043915875256061554,0.29139741518578355,0.295032310177706,0.4951545132137665
0.04390538111329079,0.29139741518578355,0.29523424878836835,0.4951545132137665
0.04385751858353615,0.2918012924071082,0.29523424878836835,0.4951545132137665
0.04385403171181679,0.2918012924071082,0.2956381260096931,0.4951545132137665
0.043850019574165344,0.2920032310177706,0.2956381260096931,0.4951545132137665
0.04384642094373703,0.2920032310177706,0.2958400646203554,0.4951545132137665
0.043845437467098236,0.29220516962843296,0.2958400646203554,0.4951545132137665
0.0438356027007103,0.29220516962843296,0.2962439418416801,0.4951545132137665
0.043828945606946945,0.2926090468497577,0.2962439418416801,0.4951545132137665
0.04382035881280899,0.2926090468497577,0.29664781906300486,0.4951545132137665
0.04379498213529587,0.29301292407108237,0.29664781906300486,0.4951545132137665
0.043775733560323715,0.29301292407108237,0.29705169628432954,0.4951545132137665
0.043766845017671585,0.29321486268174474,0.29705169628432954,0.4951545132137665
0.04374058172106743,0.29321486268174474,0.29745557350565427,0.4951545132137665
0.04372867941856384,0.29361873990306947,0.29745557350565427,0.4951545132137665
0.04371558502316475,0.29361873990306947,0.297859450726979,0.4951545132137665
0.043701499700546265,0.29382067851373184,0.297859450726979,0.4951545132137665
0.043693240731954575,0.29382067851373184,0.29806138933764137,0.4951545132137665
0.043677881360054016,0.2940226171243942,0.29806138933764137,0.4951545132137665
0.0436725839972496,0.2940226171243942,0.2986672051696284,0.4951545132137665
0.043659523129463196,0.29422455573505657,0.2986672051696284,0.4951545132137665
0.043610554188489914,0.29422455573505657,0.29967689822294025,0.4951545132137665
0.04360070079565048,0.29462843295638125,0.29967689822294025,0.4951545132137665
0.04360024258494377,0.29462843295638125,0.29987883683360256,0.4951545132137665
0.043564170598983765,0.2956381260096931,0.29987883683360256,0.4951545132137665
0.04354788362979889,0.2956381260096931,0.3000807754442649,0.4951545132137665
0.04353197664022446,0.29604200323101776,0.3000807754442649,0.4951545132137665
0.04351742938160896,0.29604200323101776,0.300686591276252,0.4951545132137665
0.04351506382226944,0.2962439418416801,0.300686591276252,0.4951545132137665
0.043511826545000076,0.2962439418416801,0.3008885298869144,0.4951545132137665
0.04350190609693527,0.29664781906300486,0.3008885298869144,0.4951545132137665
0.04347091168165207,0.29664781906300486,0.30129240710823907,0.4951545132137665
0.043446414172649384,0.29705169628432954,0.30129240710823907,0.4951545132137665
0.043437641113996506,0.29705169628432954,0.30149434571890144,0.4951545132137665
0.04337988793849945,0.2972536348949919,0.30149434571890144,0.4951545132137665
0.04337047412991524,0.2972536348949919,0.3016962843295638,0.4951545132137665
0.043360382318496704,0.29765751211631664,0.3016962843295638,0.4951545132137665
0.04333875700831413,0.29765751211631664,0.3023021001615509,0.4951545132137665
0.04332137852907181,0.297859450726979,0.3023021001615509,0.4951545132137665
0.04327792301774025,0.297859450726979,0.30290791599353795,0.4951545132137665
0.04327169805765152,0.29806138933764137,0.30290791599353795,0.4951545132137665
0.04324762895703316,0.29806138933764137,0.3037156704361874,0.4951545132137665
0.04323641210794449,0.29846526655896605,0.3037156704361874,0.4951545132137665
0.043207716196775436,0.29846526655896605,0.3041195476575121,0.4951545132137665
0.043151579797267914,0.2988691437802908,0.3041195476575121,0.4951545132137665
0.04313152655959129,0.2988691437802908,0.30432148626817446,0.4951545132137665
0.0431140698492527,0.2992730210016155,0.30432148626817446,0.4951545132137665
0.04311332851648331,0.2992730210016155,0.3045234248788368,0.4951545132137665
0.043110787868499756,0.2994749596122779,0.3045234248788368,0.4951545132137665
0.043076932430267334,0.2994749596122779,0.3047253634894992,0.4951545132137665
0.04307063668966293,0.29967689822294025,0.3047253634894992,0.4951545132137665
0.04305460304021835,0.29967689822294025,0.30492730210016156,0.4951545132137665
0.04304232820868492,0.29987883683360256,0.30492730210016156,0.4951545132137665
0.04303649812936783,0.29987883683360256,0.3051292407108239,0.4951545132137665
0.043006591498851776,0.3000807754442649,0.3051292407108239,0.4951545132137665
0.04300592094659805,0.3000807754442649,0.3053311793214863,0.4951545132137665
0.0428907573223114,0.30129240710823907,0.3053311793214863,0.4951545132137665
0.04287222772836685,0.30129240710823907,0.3055331179321486,0.4951545132137665
0.04285706952214241,0.30149434571890144,0.3055331179321486,0.4951545132137665
0.042840950191020966,0.30149434571890144,0.30573505654281097,0.4951545132137665
0.04283451661467552,0.3016962843295638,0.30573505654281097,0.4951545132137665
0.04282695800065994,0.3016962843295638,0.30593699515347333,0.4951545132137665
0.04282432049512863,0.30189822294022617,0.30593699515347333,0.4951545132137665
0.04279365390539169,0.30189822294022617,0.30654281098546043,0.4951545132137665
0.04279201477766037,0.30210016155088854,0.30654281098546043,0.4951545132137665
0.04278630018234253,0.30210016155088854,0.3067447495961228,0.4951545132137665
0.04277655854821205,0.3023021001615509,0.3067447495961228,0.4951545132137665
0.04277001693844795,0.3023021001615509,0.3069466882067851,0.4951545132137665
0.04276789724826813,0.30250403877221327,0.3069466882067851,0.4951545132137665
0.04274692386388779,0.30250403877221327,0.3071486268174475,0.4951545132137665
0.04263550415635109,0.30290791599353795,0.3071486268174475,0.4951545132137665
0.04263179749250412,0.30290791599353795,0.3075525040387722,0.4951545132137665
0.04262058436870575,0.3033117932148627,0.3075525040387722,0.4951545132137665
0.04261615127325058,0.3033117932148627,0.3077544426494346,0.4951545132137665
0.04261558875441551,0.30351373182552505,0.3077544426494346,0.4951545132137665
0.04259452223777771,0.30351373182552505,0.30795638126009695,0.4951545132137665
0.0425729975104332,0.3041195476575121,0.30795638126009695,0.4951545132137665
0.04250829294323921,0.3041195476575121,0.3089660743134087,0.4951545132137665
0.04242509603500366,0.30492730210016156,0.3089660743134087,0.4951545132137665
0.042403437197208405,0.30492730210016156,0.3091680129240711,0.4951545132137665
0.04239282011985779,0.3053311793214863,0.3091680129240711,0.4951545132137665
0.04238811507821083,0.3053311793214863,0.30936995153473346,0.4951545132137665
0.042359549552202225,0.30573505654281097,0.30936995153473346,0.4951545132137665
0.04235837236046791,0.30573505654281097,0.3095718901453958,0.4951545132137665
0.0423537939786911,0.30593699515347333,0.3095718901453958,0.4951545132137665
0.04227663204073906,0.30593699515347333,0.31017770597738287,0.4951545132137665
0.04227270931005478,0.3061389337641357,0.31017770597738287,0.4951545132137665
0.04222250357270241,0.3061389337641357,0.3105815831987076,0.4951545132137665
0.04221207648515701,0.3067447495961228,0.3105815831987076,0.4951545132137665
0.04218001663684845,0.3067447495961228,0.31098546042003233,0.4951545132137665
0.042151570320129395,0.30735056542810985,0.31098546042003233,0.4951545132137665
0.04214543104171753,0.30735056542810985,0.31118739903069464,0.4951545132137665
0.0421115905046463,0.3077544426494346,0.31118739903069464,0.4951545132137665
0.04207915812730789,0.3077544426494346,0.3119951534733441,0.4951545132137665
0.04206429421901703,0.3081583198707593,0.3119951534733441,0.4951545132137665
0.0420532301068306,0.3081583198707593,0.3121970920840065,0.4951545132137665
0.04204632341861725,0.3083602584814216,0.3121970920840065,0.4951545132137665
0.042026910930871964,0.3083602584814216,0.31239903069466884,0.4951545132137665
0.042026519775390625,0.308562197092084,0.31239903069466884,0.4951545132137665
0.04202241823077202,0.308562197092084,0.31260096930533116,0.4951545132137665
0.042020946741104126,0.30876413570274636,0.31260096930533116,0.4951545132137665
0.042017120867967606,0.30876413570274636,0.3128029079159935,0.4951545132137665
0.04201672598719597,0.3089660743134087,0.3128029079159935,0.4951545132137665
0.04201539233326912,0.3089660743134087,0.3130048465266559,0.4951545132137665
0.04201250150799751,0.3091680129240711,0.3130048465266559,0.4951545132137665
0.04200916737318039,0.3091680129240711,0.31320678513731826,0.4951545132137665
0.041983652859926224,0.30936995153473346,0.31320678513731826,0.4951545132137665
0.041983067989349365,0.30936995153473346,0.313610662358643,0.4951545132137665
0.0419800840318203,0.3095718901453958,0.313610662358643,0.4951545132137665
0.041927117854356766,0.3095718901453958,0.31462035541195477,0.4951545132137665
0.04192139580845833,0.3099757673667205,0.31462035541195477,0.4951545132137665
0.04187577962875366,0.3099757673667205,0.31522617124394187,0.4951545132137665
0.04186852276325226,0.31017770597738287,0.31522617124394187,0.4951545132137665
0.04182698205113411,0.31017770597738287,0.316437802907916,0.4951545132137665
0.04181498661637306,0.31037964458804523,0.316437802907916,0.4951545132137665
0.04178893193602562,0.31037964458804523,0.3168416801292407,0.4951545132137665
0.04177198186516762,0.3105815831987076,0.3168416801292407,0.4951545132137665
0.04175959527492523,0.3105815831987076,0.3174474959612278,0.4951545132137665
0.04174784570932388,0.31098546042003233,0.3174474959612278,0.4951545132137665
0.041736844927072525,0.31098546042003233,0.31764943457189015,0.4951545132137665
0.04172588139772415,0.31118739903069464,0.31764943457189015,0.4951545132137665
0.041725266724824905,0.31118739903069464,0.3178513731825525,0.4951545132137665
0.041723668575286865,0.311389337641357,0.3178513731825525,0.4951545132137665
0.041719526052474976,0.311389337641357,0.3180533117932149,0.4951545132137665
0.04171909764409065,0.3115912762520194,0.3180533117932149,0.4951545132137665
0.0417017787694931,0.3115912762520194,0.31845718901453957,0.4951545132137665
0.041683465242385864,0.3121970920840065,0.31845718901453957,0.4951545132137665
0.04167779162526131,0.3121970920840065,0.31865912762520193,0.4951545132137665
0.04165101796388626,0.31239903069466884,0.31865912762520193,0.4951545132137665
0.041603174060583115,0.31239903069466884,0.3194668820678514,0.4951545132137665
0.041583988815546036,0.31320678513731826,0.3194668820678514,0.4951545132137665
0.0415586493909359,0.31320678513731826,0.3196688206785137,0.4951545132137665
0.041539307683706284,0.313610662358643,0.3196688206785137,0.4951545132137665
0.041536394506692886,0.313610662358643,0.3198707592891761,0.4951545132137665
0.04152751341462135,0.31381260096930536,0.3198707592891761,0.4951545132137665
0.041513651609420776,0.31381260096930536,0.32007269789983844,0.4951545132137665
0.041509099304676056,0.31421647819063003,0.32007269789983844,0.4951545132137665
0.041480861604213715,0.31421647819063003,0.3204765751211632,0.4951545132137665
0.0414736233651638,0.3144184168012924,0.3204765751211632,0.4951545132137665
0.04143178090453148,0.3144184168012924,0.3212843295638126,0.4951545132137665
0.04137082397937775,0.3154281098546042,0.3212843295638126,0.4951545132137665
0.041343849152326584,0.3154281098546042,0.32148626817447495,0.4951545132137665
0.041333213448524475,0.3158319870759289,0.32148626817447495,0.4951545132137665
0.041314542293548584,0.3158319870759289,0.3218901453957997,0.4951545132137665
0.04129811003804207,0.316437802907916,0.3218901453957997,0.4951545132137665
0.04124472662806511,0.316437802907916,0.3222940226171244,0.4951545132137665
0.04119943082332611,0.3168416801292407,0.3222940226171244,0.4951545132137665
0.04116268455982208,0.3168416801292407,0.32310177705977383,0.4951545132137665
0.041154101490974426,0.31704361873990305,0.32310177705977383,0.4951545132137665
0.041152868419885635,0.31704361873990305,0.32350565428109856,0.4951545132137665
0.04113812372088432,0.3174474959612278,0.32350565428109856,0.4951545132137665
0.04108269140124321,0.3174474959612278,0.324313408723748,0.4951545132137665
0.0410701185464859,0.31764943457189015,0.324313408723748,0.4951545132137665
0.041042495518922806,0.31764943457189015,0.3247172859450727,0.4951545132137665
0.04103819280862808,0.3178513731825525,0.3247172859450727,0.4951545132137665
0.04100858420133591,0.3178513731825525,0.3249192245557351,0.4951545132137665
0.041004519909620285,0.3182552504038772,0.3249192245557351,0.4951545132137665
0.04097888246178627,0.3182552504038772,0.32532310177705975,0.4951545132137665
0.040972862392663956,0.31865912762520193,0.32532310177705975,0.4951545132137665
0.04092295095324516,0.31865912762520193,0.32592891760904685,0.4951545132137665
0.040881045162677765,0.3194668820678514,0.32592891760904685,0.4951545132137665
0.04087860882282257,0.3194668820678514,0.3261308562197092,0.4951545132137665
0.04087034985423088,0.3196688206785137,0.3261308562197092,0.4951545132137665
0.04086869955062866,0.3196688206785137,0.3263327948303716,0.4951545132137665
0.040857356041669846,0.32007269789983844,0.3263327948303716,0.4951545132137665
0.040857117623090744,0.32007269789983844,0.32653473344103395,0.4951545132137665
0.04083462059497833,0.32067851373182554,0.32653473344103395,0.4951545132137665
0.040791407227516174,0.32067851373182554,0.32734248788368336,0.4951545132137665
0.04078909382224083,0.3208804523424879,0.32734248788368336,0.4951545132137665
0.04074743762612343,0.3208804523424879,0.32794830371567046,0.4951545132137665
0.04073145240545273,0.3210823909531502,0.32794830371567046,0.4951545132137665
0.04065455123782158,0.3210823909531502,0.3295638126009693,0.4951545132137665
0.04057927057147026,0.3222940226171244,0.3295638126009693,0.4951545132137665
0.04055030643939972,0.3222940226171244,0.329967689822294,0.4951545132137665
0.0405435711145401,0.3226978998384491,0.329967689822294,0.4951545132137665
0.040499940514564514,0.3226978998384491,0.3305735056542811,0.4951545132137665
0.04049750044941902,0.32289983844911146,0.3305735056542811,0.4951545132137665
0.04046260192990303,0.32289983844911146,0.33077544426494343,0.4951545132137665
0.040460143238306046,0.32310177705977383,0.33077544426494343,0.4951545132137665
0.040450941771268845,0.32310177705977383,0.33117932148626816,0.4951545132137665
0.040448494255542755,0.3233037156704362,0.33117932148626816,0.4951545132137665
0.040415991097688675,0.3233037156704362,0.3315831987075929,0.4951545132137665
0.0403771810233593,0.32390953150242324,0.3315831987075929,0.4951545132137665
0.040365200489759445,0.32390953150242324,0.33178513731825526,0.4951545132137665
0.04032782465219498,0.32451534733441034,0.33178513731825526,0.4951545132137665
0.040319085121154785,0.32451534733441034,0.33198707592891763,0.4951545132137665
0.04030310735106468,0.32532310177705975,0.33198707592891763,0.4951545132137665
0.04030041769146919,0.32532310177705975,0.33218901453957994,0.4951545132137665
0.040263622999191284,0.3257269789983845,0.33218901453957994,0.4951545132137665
0.04025107994675636,0.3257269789983845,0.3323909531502423,0.4951545132137665
0.040244292467832565,0.32592891760904685,0.3323909531502423,0.4951545132137665
0.04022158682346344,0.32592891760904685,0.3329967689822294,0.4951545132137665
0.040199972689151764,0.3261308562197092,0.3329967689822294,0.4951545132137665
0.04019632562994957,0.3261308562197092,0.3331987075928918,0.4951545132137665
0.040192704647779465,0.3263327948303716,0.3331987075928918,0.4951545132137665
0.040163565427064896,0.3263327948303716,0.3338045234248788,0.4951545132137665
0.04013631492853165,0.32673667205169626,0.3338045234248788,0.4951545132137665
0.04012436792254448,0.32673667205169626,0.3340064620355412,0.4951545132137665
0.040112562477588654,0.32693861066235863,0.3340064620355412,0.4951545132137665
0.04009215906262398,0.32693861066235863,0.3344103392568659,0.4951545132137665
0.04008137434720993,0.3277463651050081,0.3344103392568659,0.4951545132137665
0.040074098855257034,0.3277463651050081,0.3346122778675283,0.4951545132137665
0.0400724858045578,0.32794830371567046,0.3346122778675283,0.4951545132137665
0.04002835974097252,0.32794830371567046,0.33521809369951533,0.4951545132137665
0.04000980034470558,0.3281502423263328,0.33521809369951533,0.4951545132137665
0.03995188698172569,0.3281502423263328,0.3360258481421648,0.4951545132137665
0.03994113951921463,0.32835218093699514,0.3360258481421648,0.4951545132137665
0.03994031995534897,0.32835218093699514,0.33622778675282716,0.4951545132137665
0.039896465837955475,0.32895799676898224,0.33622778675282716,0.4951545132137665
0.03989623859524727,0.32895799676898224,0.3364297253634895,0.4951545132137665
0.03987099975347519,0.3295638126009693,0.3364297253634895,0.4951545132137665
0.039818745106458664,0.3295638126009693,0.33663166397415184,0.4951545132137665
0.0398130938410759,0.32976575121163165,0.33663166397415184,0.4951545132137665
0.03979233652353287,0.32976575121163165,0.3370355411954766,0.4951545132137665
0.039766427129507065,0.329967689822294,0.3370355411954766,0.4951545132137665
0.03975827991962433,0.329967689822294,0.3374394184168013,0.4951545132137665
0.03972957655787468,0.33037156704361875,0.3374394184168013,0.4951545132137665
0.03969923406839371,0.33037156704361875,0.337843295638126,0.4951545132137665
0.03969210758805275,0.3309773828756058,0.337843295638126,0.4951545132137665
0.039667416363954544,0.3309773828756058,0.3382471728594507,0.4951545132137665
0.03963470831513405,0.3315831987075929,0.3382471728594507,0.4951545132137665
0.039624400436878204,0.3315831987075929,0.33865105008077545,0.4951545132137665
0.039587464183568954,0.33198707592891763,0.33865105008077545,0.4951545132137665
0.039538029581308365,0.33198707592891763,0.3398626817447496,0.4951545132137665
0.03953281417489052,0.3323909531502423,0.3398626817447496,0.4951545132137665
0.03952880948781967,0.3323909531502423,0.34026655896607433,0.4951545132137665
0.03952864557504654,0.3325928917609047,0.34026655896607433,0.4951545132137665
0.03952476382255554,0.3325928917609047,0.3404684975767367,0.4951545132137665
0.039485495537519455,0.33340064620355414,0.3404684975767367,0.4951545132137665
0.03947337344288826,0.33340064620355414,0.340670436187399,0.4951545132137665
0.03945060819387436,0.3338045234248788,0.340670436187399,0.4951545132137665
0.03943952918052673,0.3338045234248788,0.3408723747980614,0.4951545132137665
0.039436206221580505,0.3340064620355412,0.3408723747980614,0.4951545132137665
0.039402831345796585,0.3340064620355412,0.3412762520193861,0.4951545132137665
0.03939986601471901,0.3344103392568659,0.3412762520193861,0.4951545132137665
0.03939519450068474,0.3344103392568659,0.3414781906300485,0.4951545132137665
0.03936844319105148,0.33481421647819065,0.3414781906300485,0.4951545132137665
0.0393528938293457,0.33481421647819065,0.34168012924071084,0.4951545132137665
0.03932409733533859,0.33521809369951533,0.34168012924071084,0.4951545132137665
0.039286695420742035,0.33521809369951533,0.3418820678513732,0.4951545132137665
0.03921637684106827,0.33562197092084006,0.3418820678513732,0.4951545132137665
0.039198700338602066,0.33562197092084006,0.3420840064620355,0.4951545132137665
0.03919852152466774,0.33582390953150243,0.3420840064620355,0.4951545132137665
0.03918913006782532,0.33582390953150243,0.34248788368336025,0.4951545132137665
0.03918743133544922,0.3360258481421648,0.34248788368336025,0.4951545132137665
0.03917011246085167,0.3360258481421648,0.3426898222940226,0.4951545132137665
0.03915579244494438,0.33622778675282716,0.3426898222940226,0.4951545132137665
0.03915205970406532,0.33622778675282716,0.342891760904685,0.4951545132137665
0.03914850205183029,0.3364297253634895,0.342891760904685,0.4951545132137665
0.039130136370658875,0.3364297253634895,0.34349757673667203,0.4951545132137665
0.03912622109055519,0.33663166397415184,0.34349757673667203,0.4951545132137665
0.03909773379564285,0.33663166397415184,0.3436995153473344,0.4951545132137665
0.03907241299748421,0.3370355411954766,0.3436995153473344,0.4951545132137665
0.039062321186065674,0.3370355411954766,0.34390145395799676,0.4951545132137665
0.03905044496059418,0.33723747980613894,0.34390145395799676,0.4951545132137665
0.03904791921377182,0.33723747980613894,0.3441033925686591,0.4951545132137665
0.0390421524643898,0.3376413570274637,0.3441033925686591,0.4951545132137665
0.039030611515045166,0.3376413570274637,0.34491114701130854,0.4951545132137665
0.039024945348501205,0.33804523424878835,0.34491114701130854,0.4951545132137665
0.03902195766568184,0.33804523424878835,0.3451130856219709,0.4951545132137665
0.03898702934384346,0.3382471728594507,0.3451130856219709,0.4951545132137665
0.03898448124527931,0.3382471728594507,0.34531502423263327,0.4951545132137665
0.03896982595324516,0.3384491114701131,0.34531502423263327,0.4951545132137665
0.03892640024423599,0.3384491114701131,0.345718901453958,0.4951545132137665
0.03887796029448509,0.33966074313408723,0.345718901453958,0.4951545132137665
0.03887685388326645,0.33966074313408723,0.34592084006462037,0.4951545132137665
0.03885609656572342,0.3398626817447496,0.34592084006462037,0.4951545132137665
0.03882867470383644,0.3398626817447496,0.3465266558966074,0.4951545132137665
0.038797035813331604,0.3404684975767367,0.3465266558966074,0.4951545132137665
0.03877619281411171,0.3404684975767367,0.34693053311793215,0.4951545132137665
0.03875303268432617,0.340670436187399,0.34693053311793215,0.4951545132137665
0.03872792422771454,0.340670436187399,0.3473344103392569,0.4951545132137665
0.03870457410812378,0.34107431340872374,0.3473344103392569,0.4951545132137665
0.03870352357625961,0.34107431340872374,0.34753634894991925,0.4951545132137665
0.03870183974504471,0.3412762520193861,0.34753634894991925,0.4951545132137665
0.03869256749749184,0.3412762520193861,0.34773828756058156,0.4951545132137665
0.038683053106069565,0.3414781906300485,0.34773828756058156,0.4951545132137665
0.03864503279328346,0.3414781906300485,0.34834410339256866,0.4951545132137665
0.03863823786377907,0.34168012924071084,0.34834410339256866,0.4951545132137665
0.03862325847148895,0.34168012924071084,0.3487479806138934,0.4951545132137665
0.03857522830367088,0.3422859450726979,0.3487479806138934,0.4951545132137665
0.03857007995247841,0.3422859450726979,0.34894991922455576,0.4951545132137665
0.038547322154045105,0.34309369951534735,0.34894991922455576,0.4951545132137665
0.038503941148519516,0.34309369951534735,0.3495557350565428,0.4951545132137665
0.038485102355480194,0.3432956381260097,0.3495557350565428,0.4951545132137665
0.03848264366388321,0.3432956381260097,0.34975767366720517,0.4951545132137665
0.03845837339758873,0.3443053311793215,0.34975767366720517,0.4951545132137665
0.03845357522368431,0.3443053311793215,0.34995961227786754,0.4951545132137665
0.0384482778608799,0.34450726978998386,0.34995961227786754,0.4951545132137665
0.03839447349309921,0.34450726978998386,0.3505654281098546,0.4951545132137665
0.03839218243956566,0.3447092084006462,0.3505654281098546,0.4951545132137665
0.03838527575135231,0.3447092084006462,0.3509693053311793,0.4951545132137665
0.038363005965948105,0.3451130856219709,0.3509693053311793,0.4951545132137665
0.03833869472146034,0.3451130856219709,0.35137318255250405,0.4951545132137665
0.03832715004682541,0.34531502423263327,0.35137318255250405,0.4951545132137665
0.038321442902088165,0.34531502423263327,0.3515751211631664,0.4951545132137665
0.0383174829185009,0.34551696284329564,0.3515751211631664,0.4951545132137665
0.03828444331884384,0.34551696284329564,0.3517770597738288,0.4951545132137665
0.03815407678484917,0.34753634894991925,0.3517770597738288,0.4951545132137665
0.03814031556248665,0.34753634894991925,0.3519789983844911,0.4951545132137665
0.03812262415885925,0.34773828756058156,0.3519789983844911,0.4951545132137665
0.03811359778046608,0.34773828756058156,0.3525848142164782,0.4951545132137665
0.038094379007816315,0.34834410339256866,0.3525848142164782,0.4951545132137665
0.03808220848441124,0.34834410339256866,0.35278675282714056,0.4951545132137665
0.0380745530128479,0.3487479806138934,0.35278675282714056,0.4951545132137665
0.038066595792770386,0.3487479806138934,0.3531906300484653,0.4951545132137665
0.03805602714419365,0.34935379644588044,0.3531906300484653,0.4951545132137665
0.03803986683487892,0.34935379644588044,0.3533925686591276,0.4951545132137665
0.0380360372364521,0.3495557350565428,0.3533925686591276,0.4951545132137665
0.03802552819252014,0.3495557350565428,0.35359450726978997,0.4951545132137665
0.038008809089660645,0.34995961227786754,0.35359450726978997,0.4951545132137665
0.03796794265508652,0.34995961227786754,0.35420032310177707,0.4951545132137665
0.037942834198474884,0.3505654281098546,0.35420032310177707,0.4951545132137665
0.03792441636323929,0.3505654281098546,0.35440226171243944,0.4951545132137665
0.03792200982570648,0.3509693053311793,0.35440226171243944,0.4951545132137665
0.037912122905254364,0.3509693053311793,0.3546042003231018,0.4951545132137665
0.0378841832280159,0.3517770597738288,0.3546042003231018,0.4951545132137665
0.037879038602113724,0.3517770597738288,0.3550080775444265,0.4951545132137665
0.037876926362514496,0.3519789983844911,0.3550080775444265,0.4951545132137665
0.037816449999809265,0.3519789983844911,0.3556138933764136,0.4951545132137665
0.03773327171802521,0.35359450726978997,0.3556138933764136,0.4951545132137665
0.03771819546818733,0.35359450726978997,0.35581583198707595,0.4951545132137665
0.037710800766944885,0.35379644588045234,0.35581583198707595,0.4951545132137665
0.037708818912506104,0.35379644588045234,0.3560177705977383,0.4951545132137665
0.03769815340638161,0.3539983844911147,0.3560177705977383,0.4951545132137665
0.037684421986341476,0.3539983844911147,0.35662358642972536,0.4951545132137665
0.03768432140350342,0.35420032310177707,0.35662358642972536,0.4951545132137665
0.037625446915626526,0.35420032310177707,0.35763327948303714,0.4951545132137665
0.03761974722146988,0.3546042003231018,0.35763327948303714,0.4951545132137665
0.03760560601949692,0.3546042003231018,0.35803715670436187,0.4951545132137665
0.037602175027132034,0.3548061389337641,0.35803715670436187,0.4951545132137665
0.037599965929985046,0.3548061389337641,0.35823909531502424,0.4951545132137665
0.03759793937206268,0.3550080775444265,0.35823909531502424,0.4951545132137665
0.03757808357477188,0.3550080775444265,0.35884491114701134,0.4951545132137665
0.03757354989647865,0.35521001615508885,0.35884491114701134,0.4951545132137665
0.03755852207541466,0.35521001615508885,0.35904684975767365,0.4951545132137665
0.03755626082420349,0.3554119547657512,0.35904684975767365,0.4951545132137665
0.037550318986177444,0.3554119547657512,0.359248788368336,0.4951545132137665
0.03754357993602753,0.3556138933764136,0.359248788368336,0.4951545132137665
0.03746340423822403,0.3556138933764136,0.3600565428109855,0.4951545132137665
0.03745433688163757,0.35581583198707595,0.3600565428109855,0.4951545132137665
0.03743240609765053,0.35581583198707595,0.3602584814216478,0.4951545132137665
0.037430182099342346,0.3560177705977383,0.3602584814216478,0.4951545132137665
0.03742760419845581,0.3560177705977383,0.36046042003231016,0.4951545132137665
0.037427596747875214,0.3562197092084006,0.36046042003231016,0.4951545132137665
0.03738562390208244,0.3562197092084006,0.3608642972536349,0.4951545132137665
0.03737424314022064,0.356421647819063,0.3608642972536349,0.4951545132137665
0.03736916929483414,0.356421647819063,0.36106623586429726,0.4951545132137665
0.03736239671707153,0.35662358642972536,0.36106623586429726,0.4951545132137665
0.03735915198922157,0.35662358642972536,0.3612681744749596,0.4951545132137665
0.03735873103141785,0.3568255250403877,0.3612681744749596,0.4951545132137665
0.03729977831244469,0.3568255250403877,0.36187399030694667,0.4951545132137665
0.03727500140666962,0.35722940226171246,0.36187399030694667,0.4951545132137665
0.037273187190294266,0.35722940226171246,0.36207592891760904,0.4951545132137665
0.03726738318800926,0.3574313408723748,0.36207592891760904,0.4951545132137665
0.03726554661989212,0.3574313408723748,0.3622778675282714,0.4951545132137665
0.03724929317831993,0.3578352180936995,0.3622778675282714,0.4951545132137665
0.03724448010325432,0.3578352180936995,0.36268174474959614,0.4951545132137665
0.03724445030093193,0.35803715670436187,0.36268174474959614,0.4951545132137665
0.03723060339689255,0.35803715670436187,0.3628836833602585,0.4951545132137665
0.03720961883664131,0.3584410339256866,0.3628836833602585,0.4951545132137665
0.03719835355877876,0.3584410339256866,0.36348949919224555,0.4951545132137665
0.037187058478593826,0.35884491114701134,0.36348949919224555,0.4951545132137665
0.03718067705631256,0.35884491114701134,0.3638933764135703,0.4951545132137665
0.037167515605688095,0.35904684975767365,0.3638933764135703,0.4951545132137665
0.03716282546520233,0.35904684975767365,0.364297253634895,0.4951545132137665
0.03715462610125542,0.359248788368336,0.364297253634895,0.4951545132137665
0.03712361678481102,0.359248788368336,0.36490306946688206,0.4951545132137665
0.03711085766553879,0.35965266558966075,0.36490306946688206,0.4951545132137665
0.03709515929222107,0.35965266558966075,0.3653069466882068,0.4951545132137665
0.037080198526382446,0.3602584814216478,0.3653069466882068,0.4951545132137665
0.03705613687634468,0.3602584814216478,0.36550888529886916,0.4951545132137665
0.03702862933278084,0.36046042003231016,0.36550888529886916,0.4951545132137665
0.03700844570994377,0.36046042003231016,0.36591276252019383,0.4951545132137665
0.037005048245191574,0.3606623586429725,0.36591276252019383,0.4951545132137665
0.03700033947825432,0.3606623586429725,0.3661147011308562,0.4951545132137665
0.036967020481824875,0.3612681744749596,0.3661147011308562,0.4951545132137665
0.03694114089012146,0.3612681744749596,0.36651857835218093,0.4951545132137665
0.0369081124663353,0.3616720516962843,0.36651857835218093,0.4951545132137665
0.036892011761665344,0.3616720516962843,0.36712439418416803,0.4951545132137665
0.036843497306108475,0.36207592891760904,0.36712439418416803,0.4951545132137665
0.03682665899395943,0.36207592891760904,0.3677302100161551,0.4951545132137665
0.036790210753679276,0.3628836833602585,0.3677302100161551,0.4951545132137665
0.036779407411813736,0.3628836833602585,0.3681340872374798,0.4951545132137665
0.03677166625857353,0.3632875605815832,0.3681340872374798,0.4951545132137665
0.03674012050032616,0.3632875605815832,0.36873990306946686,0.4951545132137665
0.03671395033597946,0.3636914378029079,0.36873990306946686,0.4951545132137665
0.036683157086372375,0.3636914378029079,0.36934571890145396,0.4951545132137665
0.03667629882693291,0.3638933764135703,0.36934571890145396,0.4951545132137665
0.03667593002319336,0.3638933764135703,0.3695476575121163,0.4951545132137665
0.036660995334386826,0.364297253634895,0.3695476575121163,0.4951545132137665
0.036654043942689896,0.364297253634895,0.3697495961227787,0.4951545132137665
0.036631692200899124,0.36490306946688206,0.3697495961227787,0.4951545132137665
0.03663065657019615,0.36490306946688206,0.36995153473344106,0.4951545132137665
0.036596473306417465,0.3653069466882068,0.36995153473344106,0.4951545132137665
0.036573104560375214,0.3653069466882068,0.37035541195476573,0.4951545132137665
0.0365598239004612,0.3657108239095315,0.37035541195476573,0.4951545132137665
0.0365527868270874,0.3657108239095315,0.3705573505654281,0.4951545132137665
0.03654497489333153,0.3661147011308562,0.3705573505654281,0.4951545132137665
0.0365290492773056,0.3661147011308562,0.37075928917609047,0.4951545132137665
0.03650076314806938,0.36651857835218093,0.37075928917609047,0.4951545132137665
0.036405049264431,0.36651857835218093,0.37237479806138934,0.4951545132137665
0.036404602229595184,0.3667205169628433,0.37237479806138934,0.4951545132137665
0.03639211878180504,0.3667205169628433,0.3729806138933764,0.4951545132137665
0.03634597361087799,0.36732633279483035,0.3729806138933764,0.4951545132137665
0.0363285206258297,0.36732633279483035,0.3733844911147011,0.4951545132137665
0.0363205149769783,0.3675282714054927,0.3733844911147011,0.4951545132137665
0.03631620481610298,0.3675282714054927,0.3735864297253635,0.4951545132137665
0.03631178289651871,0.3677302100161551,0.3735864297253635,0.4951545132137665
0.03630216419696808,0.3677302100161551,0.3739903069466882,0.4951545132137665
0.03628944605588913,0.3681340872374798,0.3739903069466882,0.4951545132137665
0.03627651184797287,0.3681340872374798,0.3743941841680129,0.4951545132137665
0.03626174107193947,0.3683360258481422,0.3743941841680129,0.4951545132137665
0.03624451905488968,0.3683360258481422,0.375,0.4951545132137665
0.03623043745756149,0.36853796445880455,0.375,0.4951545132137665
0.03621345013380051,0.36853796445880455,0.37540387722132473,0.4951545132137665
0.03613626956939697,0.3691437802907916,0.37540387722132473,0.4951545132137665
0.036116041243076324,0.3691437802907916,0.3756058158319871,0.4951545132137665
0.03611411899328232,0.3695476575121163,0.3756058158319871,0.4951545132137665
0.03610412776470184,0.3695476575121163,0.37621163166397414,0.4951545132137665
0.036101553589105606,0.3697495961227787,0.37621163166397414,0.4951545132137665
0.03607400879263878,0.3697495961227787,0.3774232633279483,0.4951545132137665
0.03606972470879555,0.37015347334410337,0.3774232633279483,0.4951545132137665
0.03606561943888664,0.37015347334410337,0.37762520193861066,0.4951545132137665
0.03605540096759796,0.3705573505654281,0.37762520193861066,0.4951545132137665
0.03605106472969055,0.3705573505654281,0.377827140549273,0.4951545132137665
0.03601894900202751,0.37096122778675283,0.377827140549273,0.4951545132137665
0.036009106785058975,0.37096122778675283,0.3780290791599354,0.4951545132137665
0.03600630909204483,0.3711631663974152,0.3780290791599354,0.4951545132137665
0.036002662032842636,0.3711631663974152,0.37823101777059775,0.4951545132137665
0.03600260987877846,0.37136510500807757,0.37823101777059775,0.4951545132137665
0.03600229322910309,0.37136510500807757,0.3784329563812601,0.4951545132137665
0.03594915568828583,0.37237479806138934,0.3784329563812601,0.4951545132137665
0.03593522682785988,0.37237479806138934,0.37863489499192243,0.4951545132137665
0.035917919129133224,0.3727786752827141,0.37863489499192243,0.4951545132137665
0.035909056663513184,0.3727786752827141,0.3788368336025848,0.4951545132137665
0.0359073281288147,0.3729806138933764,0.3788368336025848,0.4951545132137665
0.03590235486626625,0.3729806138933764,0.37903877221324717,0.4951545132137665
0.035859450697898865,0.3739903069466882,0.37903877221324717,0.4951545132137665
0.03583735227584839,0.3739903069466882,0.3794426494345719,0.4951545132137665
0.03582713007926941,0.3741922455573506,0.3794426494345719,0.4951545132137665
0.03581018000841141,0.3741922455573506,0.38004846526655894,0.4951545132137665
0.03578183427453041,0.37459612277867527,0.38004846526655894,0.4951545132137665
0.03576104715466499,0.37459612277867527,0.3804523424878837,0.4951545132137665
0.03574051707983017,0.37520193861066237,0.3804523424878837,0.4951545132137665
0.035739246755838394,0.37520193861066237,0.38065428109854604,0.4951545132137665
0.03573003038764,0.3756058158319871,0.38065428109854604,0.4951545132137665
0.03570801392197609,0.3756058158319871,0.38126009693053314,0.4951545132137665
0.03569624945521355,0.3760096930533118,0.38126009693053314,0.4951545132137665
0.035681892186403275,0.3760096930533118,0.38146203554119545,0.4951545132137665
0.03567901998758316,0.37621163166397414,0.38146203554119545,0.4951545132137665
0.03567397966980934,0.37621163166397414,0.3816639741518578,0.4951545132137665
0.03566804155707359,0.3764135702746365,0.3816639741518578,0.4951545132137665
0.03566230088472366,0.3764135702746365,0.3818659127625202,0.4951545132137665
0.03564690798521042,0.3766155088852989,0.3818659127625202,0.4951545132137665
0.03558756038546562,0.3766155088852989,0.38287560581583197,0.4951545132137665
0.03557433560490608,0.3772213247172859,0.38287560581583197,0.4951545132137665
0.03557343780994415,0.3772213247172859,0.38307754442649433,0.4951545132137665
0.035569023340940475,0.3774232633279483,0.38307754442649433,0.4951545132137665
0.035561855882406235,0.3774232633279483,0.3832794830371567,0.4951545132137665
0.03554791957139969,0.3780290791599354,0.3832794830371567,0.4951545132137665
0.035508379340171814,0.3780290791599354,0.3838852988691438,0.4951545132137665
0.03550385311245918,0.37823101777059775,0.3838852988691438,0.4951545132137665
0.035497236996889114,0.37823101777059775,0.38408723747980617,0.4951545132137665
0.03548073396086693,0.37863489499192243,0.38408723747980617,0.4951545132137665
0.03541800379753113,0.37863489499192243,0.38509693053311794,0.4951545132137665
0.03538282960653305,0.37903877221324717,0.38509693053311794,0.4951545132137665
0.03536118194460869,0.37903877221324717,0.3852988691437803,0.4951545132137665
0.035359662026166916,0.37924071082390953,0.3852988691437803,0.4951545132137665
0.035359229892492294,0.37924071082390953,0.3855008077544427,0.4951545132137665
0.03535425290465355,0.3794426494345719,0.3855008077544427,0.4951545132137665
0.03534529358148575,0.3794426494345719,0.385702746365105,0.4951545132137665
0.035331662744283676,0.37964458804523427,0.385702746365105,0.4951545132137665
0.03532055765390396,0.37964458804523427,0.3863085621970921,0.4951545132137665
0.035317763686180115,0.37984652665589663,0.3863085621970921,0.4951545132137665
0.035287100821733475,0.37984652665589663,0.38731825525040386,0.4951545132137665
0.03527696058154106,0.3802504038772213,0.38731825525040386,0.4951545132137665
0.035270482301712036,0.3802504038772213,0.38752019386106623,0.4951545132137665
0.0352637879550457,0.38065428109854604,0.38752019386106623,0.4951545132137665
0.03524049371480942,0.38065428109854604,0.38812600969305333,0.4951545132137665
0.035238515585660934,0.3808562197092084,0.38812600969305333,0.4951545132137665
0.0352170430123806,0.3808562197092084,0.388529886914378,0.4951545132137665
0.03521272912621498,0.3810581583198708,0.388529886914378,0.4951545132137665
0.03519948199391365,0.3810581583198708,0.3891357027463651,0.4951545132137665
0.0351741798222065,0.38126009693053314,0.3891357027463651,0.4951545132137665
0.035155732184648514,0.38126009693053314,0.38953957996768984,0.4951545132137665
0.0351429358124733,0.38146203554119545,0.38953957996768984,0.4951545132137665
0.035137467086315155,0.38146203554119545,0.3899434571890145,0.4951545132137665
0.03510994836688042,0.38206785137318255,0.3899434571890145,0.4951545132137665
0.03509686514735222,0.38206785137318255,0.39034733441033925,0.4951545132137665
0.03507782518863678,0.3822697899838449,0.39034733441033925,0.4951545132137665
0.03505541384220123,0.3822697899838449,0.39095315024232635,0.4951545132137665
0.035054195672273636,0.3824717285945073,0.39095315024232635,0.4951545132137665
0.03502729907631874,0.3824717285945073,0.39135702746365103,0.4951545132137665
0.03502490371465683,0.38267366720516965,0.39135702746365103,0.4951545132137665
0.035018663853406906,0.38267366720516965,0.3915589660743134,0.4951545132137665
0.034982822835445404,0.3832794830371567,0.3915589660743134,0.4951545132137665
0.03494058549404144,0.3832794830371567,0.39196284329563813,0.4951545132137665
0.03493557870388031,0.38368336025848143,0.39196284329563813,0.4951545132137665
0.03493545949459076,0.38368336025848143,0.3921647819063005,0.4951545132137665
0.034922752529382706,0.38449111470113084,0.3921647819063005,0.4951545132137665
0.03491963446140289,0.38449111470113084,0.39236672051696286,0.4951545132137665
0.034918397665023804,0.3846930533117932,0.39236672051696286,0.4951545132137665
0.03489474579691887,0.3846930533117932,0.39277059773828754,0.4951545132137665
0.034884605556726456,0.3848949919224556,0.39277059773828754,0.4951545132137665
0.03486495465040207,0.3848949919224556,0.3931744749596123,0.4951545132137665
0.03486255183815956,0.38509693053311794,0.3931744749596123,0.4951545132137665
0.0348539724946022,0.38509693053311794,0.393578352180937,0.4951545132137665
0.034842271357774734,0.3852988691437803,0.393578352180937,0.4951545132137665
0.03481363132596016,0.3852988691437803,0.39418416801292405,0.4951545132137665
0.03480661287903786,0.3855008077544427,0.39418416801292405,0.4951545132137665
0.034801919013261795,0.3855008077544427,0.3943861066235864,0.4951545132137665
0.034796494990587234,0.385702746365105,0.3943861066235864,0.4951545132137665
0.03478159382939339,0.385702746365105,0.3945880452342488,0.4951545132137665
0.034759942442178726,0.3863085621970921,0.3945880452342488,0.4951545132137665
0.034731291234493256,0.3863085621970921,0.3951938610662359,0.4951545132137665
0.03472408279776573,0.3869143780290792,0.3951938610662359,0.4951545132137665
0.03472355753183365,0.3869143780290792,0.3953957996768982,0.4951545132137665
0.03471009060740471,0.38752019386106623,0.3953957996768982,0.4951545132137665
0.03469022735953331,0.38752019386106623,0.39620355411954766,0.4951545132137665
0.034684788435697556,0.3877221324717286,0.39620355411954766,0.4951545132137665
0.03467857465147972,0.3877221324717286,0.3966074313408724,0.4951545132137665
0.03461797535419464,0.3883279483037157,0.3966074313408724,0.4951545132137665
0.034607164561748505,0.3883279483037157,0.3968093699515347,0.4951545132137665
0.03460249677300453,0.388529886914378,0.3968093699515347,0.4951545132137665
0.0345952995121479,0.388529886914378,0.3970113085621971,0.4951545132137665
0.0345831923186779,0.3887318255250404,0.3970113085621971,0.4951545132137665
0.034575846046209335,0.3887318255250404,0.39721324717285944,0.4951545132137665
0.03456617891788483,0.38893376413570274,0.39721324717285944,0.4951545132137665
0.03455336391925812,0.38893376413570274,0.3974151857835218,0.4951545132137665
0.034532565623521805,0.38953957996768984,0.3974151857835218,0.4951545132137665
0.034486621618270874,0.38953957996768984,0.3982229402261712,0.4951545132137665
0.03448616340756416,0.3897415185783522,0.3982229402261712,0.4951545132137665
0.03442087769508362,0.3897415185783522,0.39963651050080773,0.4951545132137665
0.03438330814242363,0.3901453957996769,0.39963651050080773,0.4951545132137665
0.03437298163771629,0.3901453957996769,0.3998384491114701,0.4951545132137665
0.0343712717294693,0.39034733441033925,0.3998384491114701,0.4951545132137665
0.034357789903879166,0.39034733441033925,0.40024232633279483,0.4951545132137665
0.03434138372540474,0.39135702746365103,0.40024232633279483,0.4951545132137665
0.034320808947086334,0.39135702746365103,0.40084814216478193,0.4951545132137665
0.03431325405836105,0.3915589660743134,0.40084814216478193,0.4951545132137665
0.034311894327402115,0.3915589660743134,0.40105008077544424,0.4951545132137665
0.03430529683828354,0.39196284329563813,0.40105008077544424,0.4951545132137665
0.034253980964422226,0.39196284329563813,0.401453957996769,0.4951545132137665
0.03425053507089615,0.3921647819063005,0.401453957996769,0.4951545132137665
0.03422609344124794,0.3921647819063005,0.4018578352180937,0.4951545132137665
0.03421948850154877,0.39236672051696286,0.4018578352180937,0.4951545132137665
0.034173477441072464,0.39236672051696286,0.40246365105008075,0.4951545132137665
0.034153297543525696,0.3925686591276252,0.40246365105008075,0.4951545132137665
0.03411372750997543,0.3925686591276252,0.4032714054927302,0.4951545132137665
0.03409429267048836,0.39277059773828754,0.4032714054927302,0.4951545132137665
0.03408271446824074,0.39277059773828754,0.40367528271405495,0.4951545132137665
0.034032199531793594,0.39337641357027464,0.40367528271405495,0.4951545132137665
0.03402365744113922,0.39337641357027464,0.40387722132471726,0.4951545132137665
0.03400694951415062,0.3937802907915994,0.40387722132471726,0.4951545132137665
0.0340021587908268,0.3937802907915994,0.40407915993537963,0.4951545132137665
0.03396785631775856,0.3949919224555735,0.40407915993537963,0.4951545132137665
0.03394266590476036,0.3949919224555735,0.404281098546042,0.4951545132137665
0.033934708684682846,0.3951938610662359,0.404281098546042,0.4951545132137665
0.033904779702425,0.3951938610662359,0.40508885298869146,0.4951545132137665
0.03389113023877144,0.3953957996768982,0.40508885298869146,0.4951545132137665
0.033868372440338135,0.3953957996768982,0.4056946688206785,0.4951545132137665
0.03383319824934006,0.3960016155088853,0.4056946688206785,0.4951545132137665
0.03383142128586769,0.3960016155088853,0.4058966074313409,0.4951545132137665
0.03382686525583267,0.39620355411954766,0.4058966074313409,0.4951545132137665
0.03382120653986931,0.39620355411954766,0.4063004846526656,0.4951545132137665
0.03381940349936485,0.39640549273021003,0.4063004846526656,0.4951545132137665
0.033810220658779144,0.39640549273021003,0.40650242326332797,0.4951545132137665
0.03381003811955452,0.3966074313408724,0.40650242326332797,0.4951545132137665
0.03379112482070923,0.3966074313408724,0.40690630048465265,0.4951545132137665
0.03374449163675308,0.39721324717285944,0.40690630048465265,0.4951545132137665
0.033733684569597244,0.39721324717285944,0.4073101777059774,0.4951545132137665
0.033708587288856506,0.39781906300484654,0.4073101777059774,0.4951545132137665
0.033669210970401764,0.39781906300484654,0.4077140549273021,0.4951545132137665
0.033658675849437714,0.3980210016155089,0.4077140549273021,0.4951545132137665
0.033655788749456406,0.3980210016155089,0.4079159935379645,0.4951545132137665
0.033655762672424316,0.3982229402261712,0.4079159935379645,0.4951545132137665
0.03364941477775574,0.3982229402261712,0.4081179321486268,0.4951545132137665
0.03364599496126175,0.39862681744749595,0.4081179321486268,0.4951545132137665
0.033641789108514786,0.39862681744749595,0.40831987075928916,0.4951545132137665
0.03360169753432274,0.3998384491114701,0.40831987075928916,0.4951545132137665
0.033585481345653534,0.3998384491114701,0.40892568659127626,0.4951545132137665
0.03352402523159981,0.40064620355411956,0.40892568659127626,0.4951545132137665
0.033513568341732025,0.40064620355411956,0.409329563812601,0.4951545132137665
0.03351348266005516,0.40084814216478193,0.409329563812601,0.4951545132137665
0.033457037061452866,0.40084814216478193,0.40993537964458804,0.4951545132137665
0.033410072326660156,0.4018578352180937,0.40993537964458804,0.4951545132137665
0.033396780490875244,0.4018578352180937,0.4109450726978998,0.4951545132137665
0.03338326886296272,0.40226171243941844,0.4109450726978998,0.4951545132137665
0.03337390720844269,0.40226171243941844,0.4117528271405493,0.4951545132137665
0.03335322067141533,0.4028675282714055,0.4117528271405493,0.4951545132137665
0.03333832323551178,0.4028675282714055,0.41195476575121165,0.4951545132137665
0.033323608338832855,0.40306946688206785,0.41195476575121165,0.4951545132137665
0.0333072692155838,0.40306946688206785,0.41276252019386106,0.4951545132137665
0.0332970954477787,0.40387722132471726,0.41276252019386106,0.4951545132137665
0.03326042741537094,0.40387722132471726,0.4135702746365105,0.4951545132137665
0.0332406610250473,0.404281098546042,0.4135702746365105,0.4951545132137665
0.0332208052277565,0.404281098546042,0.41377221324717284,0.4951545132137665
0.03321632370352745,0.40448303715670436,0.41377221324717284,0.4951545132137665
0.033190712332725525,0.40448303715670436,0.41478190630048467,0.4951545132137665
0.033183030784130096,0.40468497576736673,0.41478190630048467,0.4951545132137665
0.033181384205818176,0.40468497576736673,0.41498384491114704,0.4951545132137665
0.03317815437912941,0.4048869143780291,0.41498384491114704,0.4951545132137665
0.0331462100148201,0.4048869143780291,0.4155896607431341,0.4951545132137665
0.033126626163721085,0.4056946688206785,0.4155896607431341,0.4951545132137665
0.033123455941677094,0.4056946688206785,0.41579159935379645,0.4951545132137665
0.03311869129538536,0.4058966074313409,0.41579159935379645,0.4951545132137665
0.03311672806739807,0.4058966074313409,0.4159935379644588,0.4951545132137665
0.03310297057032585,0.4063004846526656,0.4159935379644588,0.4951545132137665
0.03309435769915581,0.4063004846526656,0.4161954765751212,0.4951545132137665
0.03309376537799835,0.40650242326332797,0.4161954765751212,0.4951545132137665
0.033066242933273315,0.40650242326332797,0.4168012924071082,0.4951545132137665
0.03304732218384743,0.40690630048465265,0.4168012924071082,0.4951545132137665
0.03303685411810875,0.40690630048465265,0.4174071082390953,0.4951545132137665
0.03303525224328041,0.407108239095315,0.4174071082390953,0.4951545132137665
0.033032797276973724,0.407108239095315,0.4176090468497577,0.4951545132137665
0.03302318602800369,0.40751211631663975,0.4176090468497577,0.4951545132137665
0.03301974758505821,0.40751211631663975,0.41781098546042006,0.4951545132137665
0.0330088846385479,0.4077140549273021,0.41781098546042006,0.4951545132137665
0.03299596533179283,0.4077140549273021,0.4184168012924071,0.4951545132137665
0.03297259286046028,0.4085218093699515,0.4184168012924071,0.4951545132137665
0.032929785549640656,0.4085218093699515,0.41882067851373184,0.4951545132137665
0.03292554244399071,0.40892568659127626,0.41882067851373184,0.4951545132137665
0.03290773928165436,0.40892568659127626,0.4190226171243942,0.4951545132137665
0.0328938290476799,0.4091276252019386,0.4190226171243942,0.4951545132137665
0.032878048717975616,0.4091276252019386,0.41922455573505657,0.4951545132137665
0.03287696838378906,0.409329563812601,0.41922455573505657,0.4951545132137665
0.032867204397916794,0.409329563812601,0.4194264943457189,0.4951545132137665
0.032855767756700516,0.4095315024232633,0.4194264943457189,0.4951545132137665
0.03284526616334915,0.4095315024232633,0.41962843295638125,0.4951545132137665
0.03283696249127388,0.41033925686591277,0.41962843295638125,0.4951545132137665
0.032826341688632965,0.41033925686591277,0.4198303715670436,0.4951545132137665
0.03280944377183914,0.4109450726978998,0.4198303715670436,0.4951545132137665
0.0327877439558506,0.4109450726978998,0.42023424878836835,0.4951545132137665
0.03275566175580025,0.412156704361874,0.42023424878836835,0.4951545132137665
0.03274489566683769,0.412156704361874,0.4206381260096931,0.4951545132137665
0.032719507813453674,0.41276252019386106,0.4206381260096931,0.4951545132137665
0.03271143138408661,0.41276252019386106,0.42104200323101776,0.4951545132137665
0.032692745327949524,0.4129644588045234,0.42104200323101776,0.4951545132137665
0.03268559277057648,0.4129644588045234,0.4214458804523425,0.4951545132137665
0.032679617404937744,0.4131663974151858,0.4214458804523425,0.4951545132137665
0.03266395628452301,0.4131663974151858,0.4222536348949919,0.4951545132137665
0.03266085684299469,0.41336833602584816,0.4222536348949919,0.4951545132137665
0.03265826031565666,0.41336833602584816,0.42245557350565427,0.4951545132137665
0.03265778347849846,0.4135702746365105,0.42245557350565427,0.4951545132137665
0.03265761584043503,0.4135702746365105,0.42265751211631664,0.4951545132137665
0.03264613077044487,0.41377221324717284,0.42265751211631664,0.4951545132137665
0.03263803943991661,0.41377221324717284,0.422859450726979,0.4951545132137665
0.03263053670525551,0.4139741518578352,0.422859450726979,0.4951545132137665
0.03262299671769142,0.4139741518578352,0.42306138933764137,0.4951545132137665
0.03262065351009369,0.41417609046849757,0.42306138933764137,0.4951545132137665
0.032603297382593155,0.41417609046849757,0.4238691437802908,0.4951545132137665
0.032599303871393204,0.41437802907915994,0.4238691437802908,0.4951545132137665
0.032594434916973114,0.41437802907915994,0.4242730210016155,0.4951545132137665
0.032575901597738266,0.4145799676898223,0.4242730210016155,0.4951545132137665
0.03257405757904053,0.4145799676898223,0.4244749596122779,0.4951545132137665
0.03255359083414078,0.41518578352180935,0.4244749596122779,0.4951545132137665
0.03252236172556877,0.41518578352180935,0.42487883683360256,0.4951545132137665
0.03250543028116226,0.4153877221324717,0.42487883683360256,0.4951545132137665
0.03249996900558472,0.4153877221324717,0.4250807754442649,0.4951545132137665
0.03247829154133797,0.4159935379644588,0.4250807754442649,0.4951545132137665
0.03243919834494591,0.4159935379644588,0.42548465266558966,0.4951545132137665
0.032414089888334274,0.41639741518578355,0.42548465266558966,0.4951545132137665
0.032410502433776855,0.41639741518578355,0.4258885298869144,0.4951545132137665
0.032396622002124786,0.41659935379644586,0.4258885298869144,0.4951545132137665
0.032378483563661575,0.41659935379644586,0.42629240710823907,0.4951545132137665
0.03235853463411331,0.4170032310177706,0.42629240710823907,0.4951545132137665
0.03234197571873665,0.4170032310177706,0.4266962843295638,0.4951545132137665
0.03232589736580849,0.4174071082390953,0.4266962843295638,0.4951545132137665
0.032319702208042145,0.4174071082390953,0.4273021001615509,0.4951545132137665
0.03230781853199005,0.41781098546042006,0.4273021001615509,0.4951545132137665
0.032307252287864685,0.41781098546042006,0.42750403877221327,0.4951545132137665
0.032279349863529205,0.4184168012924071,0.42750403877221327,0.4951545132137665
0.03227739781141281,0.4184168012924071,0.4277059773828756,0.4951545132137665
0.032267406582832336,0.41861873990306947,0.4277059773828756,0.4951545132137665
0.032237157225608826,0.41861873990306947,0.4281098546042003,0.4951545132137665
0.03222094476222992,0.4190226171243942,0.4281098546042003,0.4951545132137665
0.03221028670668602,0.4190226171243942,0.4287156704361874,0.4951545132137665
0.03220019489526749,0.41922455573505657,0.4287156704361874,0.4951545132137665
0.03216491639614105,0.41922455573505657,0.4291195476575121,0.4951545132137665
0.032151319086551666,0.4194264943457189,0.4291195476575121,0.4951545132137665
0.03213857486844063,0.4194264943457189,0.42932148626817446,0.4951545132137665
0.032136138528585434,0.4198303715670436,0.42932148626817446,0.4951545132137665
0.032117944210767746,0.4198303715670436,0.42992730210016156,0.4951545132137665
0.03208128735423088,0.42104200323101776,0.42992730210016156,0.4951545132137665
0.032080672681331635,0.42104200323101776,0.4303311793214863,0.4951545132137665
0.032075800001621246,0.4214458804523425,0.4303311793214863,0.4951545132137665
0.03200314939022064,0.4214458804523425,0.43093699515347333,0.4951545132137665
0.031972337514162064,0.4222536348949919,0.43093699515347333,0.4951545132137665
0.03196403756737709,0.4222536348949919,0.4311389337641357,0.4951545132137665
0.03195856884121895,0.42265751211631664,0.4311389337641357,0.4951545132137665
0.03195029869675636,0.42265751211631664,0.43154281098546043,0.4951545132137665
0.031930018216371536,0.422859450726979,0.43154281098546043,0.4951545132137665
0.03191884234547615,0.422859450726979,0.4319466882067851,0.4951545132137665
0.03189868852496147,0.42346526655896605,0.4319466882067851,0.4951545132137665
0.031883008778095245,0.42346526655896605,0.43235056542810985,0.4951545132137665
0.031871531158685684,0.4236672051696284,0.43235056542810985,0.4951545132137665
0.03185785189270973,0.4236672051696284,0.43295638126009695,0.4951545132137665
0.031852107495069504,0.42407108239095315,0.43295638126009695,0.4951545132137665
0.03182794526219368,0.42407108239095315,0.433562197092084,0.4951545132137665
0.0318225659430027,0.4244749596122779,0.433562197092084,0.4951545132137665
0.031817398965358734,0.4244749596122779,0.4339660743134087,0.4951545132137665
0.03181605786085129,0.42467689822294025,0.4339660743134087,0.4951545132137665
0.03180032968521118,0.42467689822294025,0.43477382875605813,0.4951545132137665
0.03178331255912781,0.4252827140549273,0.43477382875605813,0.4951545132137665
0.03177784010767937,0.4252827140549273,0.4349757673667205,0.4951545132137665
0.03177537024021149,0.42548465266558966,0.4349757673667205,0.4951545132137665
0.0317714624106884,0.42548465266558966,0.43537964458804523,0.4951545132137665
0.03176923841238022,0.425686591276252,0.43537964458804523,0.4951545132137665
0.031756412237882614,0.425686591276252,0.43598546042003233,0.4951545132137665
0.031746648252010345,0.42609046849757676,0.43598546042003233,0.4951545132137665
0.03174660727381706,0.42609046849757676,0.43618739903069464,0.4951545132137665
0.031740590929985046,0.42629240710823907,0.43618739903069464,0.4951545132137665
0.03171826899051666,0.42629240710823907,0.4365912762520194,0.4951545132137665
0.03171145170927048,0.42649434571890144,0.4365912762520194,0.4951545132137665
0.03170699626207352,0.42649434571890144,0.43679321486268174,0.4951545132137665
0.03170623630285263,0.4266962843295638,0.43679321486268174,0.4951545132137665
0.031690746545791626,0.4266962843295638,0.4371970920840065,0.4951545132137665
0.03167742118239403,0.42710016155088854,0.4371970920840065,0.4951545132137665
0.031674403697252274,0.42710016155088854,0.43739903069466884,0.4951545132137665
0.03164517134428024,0.42790791599353795,0.43739903069466884,0.4951545132137665
0.0315936803817749,0.42790791599353795,0.43820678513731826,0.4951545132137665
0.03158736601471901,0.4283117932148627,0.43820678513731826,0.4951545132137665
0.031587157398462296,0.4283117932148627,0.4384087237479806,0.4951545132137665
0.031585320830345154,0.42851373182552505,0.4384087237479806,0.4951545132137665
0.031563352793455124,0.42851373182552505,0.43901453957996767,0.4951545132137665
0.031561776995658875,0.4287156704361874,0.43901453957996767,0.4951545132137665
0.0315597765147686,0.4287156704361874,0.43921647819063003,0.4951545132137665
0.031524959951639175,0.4297253634894992,0.43921647819063003,0.4951545132137665
0.03152298182249069,0.4297253634894992,0.4394184168012924,0.4951545132137665
0.031514450907707214,0.42992730210016156,0.4394184168012924,0.4951545132137665
0.03149811923503876,0.42992730210016156,0.43982229402261713,0.4951545132137665
0.03149795159697533,0.4301292407108239,0.43982229402261713,0.4951545132137665
0.03149772807955742,0.4301292407108239,0.4400242326332795,0.4951545132137665
0.031480077654123306,0.43093699515347333,0.4400242326332795,0.4951545132137665
0.0314737930893898,0.43093699515347333,0.4404281098546042,0.4951545132137665
0.03145783022046089,0.43134087237479807,0.4404281098546042,0.4951545132137665
0.03144529089331627,0.43134087237479807,0.4408319870759289,0.4951545132137665
0.031423065811395645,0.4317447495961228,0.4408319870759289,0.4951545132137665
0.03140699118375778,0.4317447495961228,0.44123586429725364,0.4951545132137665
0.031387198716402054,0.4319466882067851,0.44123586429725364,0.4951545132137665
0.03138015791773796,0.4319466882067851,0.441437802907916,0.4951545132137665
0.03137446194887161,0.4321486268174475,0.441437802907916,0.4951545132137665
0.031373266130685806,0.4321486268174475,0.4416397415185784,0.4951545132137665
0.031367771327495575,0.43235056542810985,0.4416397415185784,0.4951545132137665
0.03134683892130852,0.43235056542810985,0.4418416801292407,0.4951545132137665
0.03133576735854149,0.4327544426494346,0.4418416801292407,0.4951545132137665
0.031313955783843994,0.4327544426494346,0.4424474959612278,0.4951545132137665
0.031302016228437424,0.43295638126009695,0.4424474959612278,0.4951545132137665
0.03129664435982704,0.43295638126009695,0.44264943457189015,0.4951545132137665
0.03128073737025261,0.4333602584814216,0.44264943457189015,0.4951545132137665
0.031279776245355606,0.4333602584814216,0.4428513731825525,0.4951545132137665
0.03125941380858421,0.43376413570274636,0.4428513731825525,0.4951545132137665
0.031237367540597916,0.43376413570274636,0.44345718901453957,0.4951545132137665
0.03121817298233509,0.43477382875605813,0.44345718901453957,0.4951545132137665
0.03121643327176571,0.43477382875605813,0.44365912762520193,0.4951545132137665
0.03121369332075119,0.4349757673667205,0.44365912762520193,0.4951545132137665
0.0312039852142334,0.4349757673667205,0.4438610662358643,0.4951545132137665
0.031200015917420387,0.43517770597738287,0.4438610662358643,0.4951545132137665
0.031177710741758347,0.43517770597738287,0.44426494345718903,0.4951545132137665
0.031161556020379066,0.43537964458804523,0.44426494345718903,0.4951545132137665
0.031156109645962715,0.43537964458804523,0.4444668820678514,0.4951545132137665
0.031146202236413956,0.4355815831987076,0.4444668820678514,0.4951545132137665
0.031139127910137177,0.4355815831987076,0.4446688206785137,0.4951545132137665
0.031132077798247337,0.43598546042003233,0.4446688206785137,0.4951545132137665
0.031081853434443474,0.43598546042003233,0.4452746365105008,0.4951545132137665
0.031063273549079895,0.43618739903069464,0.4452746365105008,0.4951545132137665
0.031048480421304703,0.43618739903069464,0.4454765751211632,0.4951545132137665
0.031046699732542038,0.436389337641357,0.4454765751211632,0.4951545132137665
0.031030232086777687,0.436389337641357,0.44567851373182554,0.4951545132137665
0.030996181070804596,0.43739903069466884,0.44567851373182554,0.4951545132137665
0.030992722138762474,0.43739903069466884,0.4458804523424879,0.4951545132137665
0.030975086614489555,0.4378029079159935,0.4458804523424879,0.4951545132137665
0.030955100432038307,0.4378029079159935,0.4462843295638126,0.4951545132137665
0.030954374000430107,0.4380048465266559,0.4462843295638126,0.4951545132137665
0.030948663130402565,0.4380048465266559,0.4468901453957997,0.4951545132137665
0.03094835951924324,0.43820678513731826,0.4468901453957997,0.4951545132137665
0.030939126387238503,0.43820678513731826,0.4472940226171244,0.4951545132137665
0.030935274437069893,0.438610662358643,0.4472940226171244,0.4951545132137665
0.030924608930945396,0.438610662358643,0.4476978998384491,0.4951545132137665
0.030919017270207405,0.43921647819063003,0.4476978998384491,0.4951545132137665
0.030914142727851868,0.43921647819063003,0.44789983844911146,0.4951545132137665
0.030910678207874298,0.4394184168012924,0.44789983844911146,0.4951545132137665
0.0309055857360363,0.4394184168012924,0.4483037156704362,0.4951545132137665
0.03089122474193573,0.43962035541195477,0.4483037156704362,0.4951545132137665
0.030879415571689606,0.43962035541195477,0.44890953150242324,0.4951545132137665
0.03087819367647171,0.43982229402261713,0.44890953150242324,0.4951545132137665
0.030867842957377434,0.43982229402261713,0.4491114701130856,0.4951545132137665
0.030864782631397247,0.44022617124394187,0.4491114701130856,0.4951545132137665
0.03083404153585434,0.44022617124394187,0.44951534733441034,0.4951545132137665
0.030832042917609215,0.4404281098546042,0.44951534733441034,0.4951545132137665
0.03082873485982418,0.4404281098546042,0.4497172859450727,0.4951545132137665
0.03082781843841076,0.44063004846526654,0.4497172859450727,0.4951545132137665
0.030814891681075096,0.44063004846526654,0.45012116316639744,0.4951545132137665
0.030802007764577866,0.4410339256865913,0.45012116316639744,0.4951545132137665
0.0307778250426054,0.4410339256865913,0.45032310177705975,0.4951545132137665
0.03076983243227005,0.44123586429725364,0.45032310177705975,0.4951545132137665
0.0307657141238451,0.44123586429725364,0.4505250403877221,0.4951545132137665
0.030723411589860916,0.441437802907916,0.4505250403877221,0.4951545132137665
0.030715590342879295,0.441437802907916,0.4507269789983845,0.4951545132137665
0.030706513673067093,0.4416397415185784,0.4507269789983845,0.4951545132137665
0.030684128403663635,0.4416397415185784,0.45153473344103395,0.4951545132137665
0.030683720484375954,0.4418416801292407,0.45153473344103395,0.4951545132137665
0.03065534681081772,0.4418416801292407,0.45193861066235863,0.4951545132137665
0.030635153874754906,0.4422455573505654,0.45193861066235863,0.4951545132137665
0.030625715851783752,0.4422455573505654,0.452140549273021,0.4951545132137665
0.03060535155236721,0.4428513731825525,0.452140549273021,0.4951545132137665
0.030591722577810287,0.4428513731825525,0.45254442649434573,0.4951545132137665
0.03059096448123455,0.4430533117932149,0.45254442649434573,0.4951545132137665
0.030585497617721558,0.4430533117932149,0.4527463651050081,0.4951545132137665
0.030583495274186134,0.4432552504038772,0.4527463651050081,0.4951545132137665
0.030569428578019142,0.4432552504038772,0.4535541195476575,0.4951545132137665
0.030566997826099396,0.44345718901453957,0.4535541195476575,0.4951545132137665
0.030556311830878258,0.44345718901453957,0.4537560581583199,0.4951545132137665
0.030554261058568954,0.44365912762520193,0.4537560581583199,0.4951545132137665
0.030527763068675995,0.44365912762520193,0.4541599353796446,0.4951545132137665
0.03050074353814125,0.44426494345718903,0.4541599353796446,0.4951545132137665
0.03049294464290142,0.44426494345718903,0.4543618739903069,0.4951545132137665
0.030481047928333282,0.4448707592891761,0.4543618739903069,0.4951545132137665
0.030452072620391846,0.4448707592891761,0.454967689822294,0.4951545132137665
0.030446650460362434,0.44507269789983844,0.454967689822294,0.4951545132137665
0.03043571300804615,0.44507269789983844,0.4551696284329564,0.4951545132137665
0.030431782826781273,0.4452746365105008,0.4551696284329564,0.4951545132137665
0.030408352613449097,0.4452746365105008,0.4555735056542811,0.4951545132137665
0.030403247103095055,0.44567851373182554,0.4555735056542811,0.4951545132137665
0.030380377545952797,0.44567851373182554,0.45577544426494343,0.4951545132137665
0.030344249680638313,0.4460823909531502,0.45577544426494343,0.4951545132137665
0.030343150720000267,0.4460823909531502,0.4559773828756058,0.4951545132137665
0.030296187847852707,0.44709208400646205,0.4559773828756058,0.4951545132137665
0.030268443748354912,0.44709208400646205,0.45638126009693053,0.4951545132137665
0.030261164531111717,0.44749596122778673,0.45638126009693053,0.4951545132137665
0.030257683247327805,0.44749596122778673,0.4565831987075929,0.4951545132137665
0.030248865485191345,0.44810177705977383,0.4565831987075929,0.4951545132137665
0.030240753665566444,0.44810177705977383,0.45678513731825526,0.4951545132137665
0.03019646555185318,0.4497172859450727,0.45678513731825526,0.4951545132137665
0.03019379824399948,0.4497172859450727,0.45698707592891763,0.4951545132137665
0.030179178342223167,0.45012116316639744,0.45698707592891763,0.4951545132137665
0.030177151784300804,0.45012116316639744,0.45718901453957994,0.4951545132137665
0.030176950618624687,0.45032310177705975,0.45718901453957994,0.4951545132137665
0.030175860971212387,0.45032310177705975,0.4573909531502423,0.4951545132137665
0.03014138527214527,0.4511308562197092,0.4573909531502423,0.4951545132137665
0.03013141267001629,0.4511308562197092,0.4575928917609047,0.4951545132137665
0.030122363939881325,0.4513327948303716,0.4575928917609047,0.4951545132137665
0.030121034011244774,0.4513327948303716,0.45779483037156704,0.4951545132137665
0.030107898637652397,0.45234248788368336,0.45779483037156704,0.4951545132137665
0.030103649944067,0.45234248788368336,0.4579967689822294,0.4951545132137665
0.030091624706983566,0.45254442649434573,0.4579967689822294,0.4951545132137665
0.030089549720287323,0.45254442649434573,0.4581987075928918,0.4951545132137665
0.03007534146308899,0.4527463651050081,0.4581987075928918,0.4951545132137665
0.030071405693888664,0.4527463651050081,0.45840064620355414,0.4951545132137665
0.030062712728977203,0.45294830371567046,0.45840064620355414,0.4951545132137665
0.030059851706027985,0.45294830371567046,0.45860258481421645,0.4951545132137665
0.030051568523049355,0.45335218093699514,0.45860258481421645,0.4951545132137665
0.03004479594528675,0.45335218093699514,0.4588045234248788,0.4951545132137665
0.03004305250942707,0.4537560581583199,0.4588045234248788,0.4951545132137665
0.030014345422387123,0.4537560581583199,0.45981421647819065,0.4951545132137665
0.0300123430788517,0.4541599353796446,0.45981421647819065,0.4951545132137665
0.030008496716618538,0.4541599353796446,0.46001615508885296,0.4951545132137665
0.030002597719430923,0.4543618739903069,0.46001615508885296,0.4951545132137665
0.0299989040941,0.4543618739903069,0.46021809369951533,0.4951545132137665
0.02999434620141983,0.4545638126009693,0.46021809369951533,0.4951545132137665
0.029978374019265175,0.4545638126009693,0.4610258481421648,0.4951545132137665
0.029975948855280876,0.454967689822294,0.4610258481421648,0.4951545132137665
0.029949650168418884,0.454967689822294,0.4620355411954766,0.4951545132137665
0.02993619814515114,0.45537156704361875,0.4620355411954766,0.4951545132137665
0.02992958016693592,0.45537156704361875,0.46223747980613894,0.4951545132137665
0.029910515993833542,0.45577544426494343,0.46223747980613894,0.4951545132137665
0.029894419014453888,0.45577544426494343,0.4632471728594507,0.4951545132137665
0.02989094890654087,0.4559773828756058,0.4632471728594507,0.4951545132137665
0.029877277091145515,0.4559773828756058,0.4638529886914378,0.4951545132137665
0.029873665422201157,0.45617932148626816,0.4638529886914378,0.4951545132137665
0.029842447489500046,0.45617932148626816,0.46506462035541196,0.4951545132137665
0.029832523316144943,0.45638126009693053,0.46506462035541196,0.4951545132137665
0.029817810282111168,0.45638126009693053,0.465670436187399,0.4951545132137665
0.029815513640642166,0.4565831987075929,0.465670436187399,0.4951545132137665
0.029802875593304634,0.4565831987075929,0.4662762520193861,0.4951545132137665
0.029797084629535675,0.45678513731825526,0.4662762520193861,0.4951545132137665
0.029787402600049973,0.45678513731825526,0.46668012924071084,0.4951545132137665
0.029764842242002487,0.45698707592891763,0.46668012924071084,0.4951545132137665
0.02975591830909252,0.45698707592891763,0.4668820678513732,0.4951545132137665
0.029753275215625763,0.45718901453957994,0.4668820678513732,0.4951545132137665
0.02974037453532219,0.45718901453957994,0.4672859450726979,0.4951545132137665
0.029725344851613045,0.4581987075928918,0.4672859450726979,0.4951545132137665
0.029697876423597336,0.4581987075928918,0.4676898222940226,0.4951545132137665
0.029694244265556335,0.45860258481421645,0.4676898222940226,0.4951545132137665
0.029693603515625,0.45860258481421645,0.467891760904685,0.4951545132137665
0.029674828052520752,0.45920840064620355,0.467891760904685,0.4951545132137665
0.02965378761291504,0.45920840064620355,0.4686995153473344,0.4951545132137665
0.029641950502991676,0.46001615508885296,0.4686995153473344,0.4951545132137665
0.02962774597108364,0.46001615508885296,0.46890145395799676,0.4951545132137665
0.029574304819107056,0.4604200323101777,0.46890145395799676,0.4951545132137665
0.029560916125774384,0.4604200323101777,0.4693053311793215,0.4951545132137665
0.02955043502151966,0.46062197092084006,0.4693053311793215,0.4951545132137665
0.029524516314268112,0.46062197092084006,0.4697092084006462,0.4951545132137665
0.02951546013355255,0.46122778675282716,0.4697092084006462,0.4951545132137665
0.029511980712413788,0.46122778675282716,0.46991114701130854,0.4951545132137665
0.029479285702109337,0.4618336025848142,0.46991114701130854,0.4951545132137665
0.02946455217897892,0.4618336025848142,0.47031502423263327,0.4951545132137665
0.029460817575454712,0.4620355411954766,0.47031502423263327,0.4951545132137665
0.029454700648784637,0.4620355411954766,0.47051696284329564,0.4951545132137665
0.029440943151712418,0.4624394184168013,0.47051696284329564,0.4951545132137665
0.02943815290927887,0.4624394184168013,0.47092084006462037,0.4951545132137665
0.029421240091323853,0.462843295638126,0.47092084006462037,0.4951545132137665
0.02941971644759178,0.462843295638126,0.47112277867528274,0.4951545132137665
0.02941940911114216,0.46304523424878835,0.47112277867528274,0.4951545132137665
0.02941163070499897,0.46304523424878835,0.47132471728594505,0.4951545132137665
0.029395805671811104,0.4638529886914378,0.47132471728594505,0.4951545132137665
0.02939574420452118,0.4638529886914378,0.4715266558966074,0.4951545132137665
0.029392989352345467,0.4642568659127625,0.4715266558966074,0.4951545132137665
0.029392605647444725,0.4642568659127625,0.4717285945072698,0.4951545132137665
0.029372962191700935,0.46506462035541196,0.4717285945072698,0.4951545132137665
0.029359212145209312,0.46506462035541196,0.47193053311793215,0.4951545132137665
0.02933071367442608,0.4662762520193861,0.47193053311793215,0.4951545132137665
0.029325971379876137,0.4662762520193861,0.4723344103392569,0.4951545132137665
0.02931186743080616,0.46668012924071084,0.4723344103392569,0.4951545132137665
0.029310526326298714,0.46668012924071084,0.47253634894991925,0.4951545132137665
0.02929716557264328,0.4670840064620355,0.47253634894991925,0.4951545132137665
0.0292795579880476,0.4670840064620355,0.47273828756058156,0.4951545132137665
0.02925964444875717,0.4676898222940226,0.47273828756058156,0.4951545132137665
0.029246294870972633,0.4676898222940226,0.4729402261712439,0.4951545132137665
0.029237667098641396,0.467891760904685,0.4729402261712439,0.4951545132137665
0.02922922745347023,0.467891760904685,0.4731421647819063,0.4951545132137665
0.02921527810394764,0.46809369951534735,0.4731421647819063,0.4951545132137665
0.029212260618805885,0.46809369951534735,0.47334410339256866,0.4951545132137665
0.029207298532128334,0.4682956381260097,0.47334410339256866,0.4951545132137665
0.029195446521043777,0.4682956381260097,0.4737479806138934,0.4951545132137665
0.029191801324486732,0.46849757673667203,0.4737479806138934,0.4951545132137665
0.029180362820625305,0.46849757673667203,0.47415185783521807,0.4951545132137665
0.029151607304811478,0.4693053311793215,0.47415185783521807,0.4951545132137665
0.02913873828947544,0.4693053311793215,0.4745557350565428,0.4951545132137665
0.029133927077054977,0.46950726978998386,0.4745557350565428,0.4951545132137665
0.029127618297934532,0.46950726978998386,0.47475767366720517,0.4951545132137665
0.029124457389116287,0.4697092084006462,0.47475767366720517,0.4951545132137665
0.02912154048681259,0.4697092084006462,0.47495961227786754,0.4951545132137665
0.029117180034518242,0.46991114701130854,0.47495961227786754,0.4951545132137665
0.02910648100078106,0.46991114701130854,0.4755654281098546,0.4951545132137665
0.02909732423722744,0.47051696284329564,0.4755654281098546,0.4951545132137665
0.029097311198711395,0.47051696284329564,0.47576736672051695,0.4951545132137665
0.029083875939249992,0.470718901453958,0.47576736672051695,0.4951545132137665
0.029066016897559166,0.470718901453958,0.47637318255250405,0.4951545132137665
0.029059963300824165,0.47092084006462037,0.47637318255250405,0.4951545132137665
0.029047155752778053,0.47092084006462037,0.4765751211631664,0.4951545132137665
0.029045680537819862,0.47112277867528274,0.4765751211631664,0.4951545132137665
0.029041443020105362,0.47112277867528274,0.47718093699515346,0.4951545132137665
0.029038896784186363,0.47132471728594505,0.47718093699515346,0.4951545132137665
0.029036564752459526,0.47132471728594505,0.4775848142164782,0.4951545132137665
0.029024707153439522,0.4717285945072698,0.4775848142164782,0.4951545132137665
0.029024407267570496,0.4717285945072698,0.47778675282714056,0.4951545132137665
0.02899516001343727,0.4723344103392569,0.47778675282714056,0.4951545132137665
0.028989901766180992,0.4723344103392569,0.4779886914378029,0.4951545132137665
0.02897840552031994,0.4729402261712439,0.4779886914378029,0.4951545132137665
0.028970366343855858,0.4729402261712439,0.4781906300484653,0.4951545132137665
0.028943073004484177,0.4737479806138934,0.4781906300484653,0.4951545132137665
0.028939584270119667,0.4737479806138934,0.4783925686591276,0.4951545132137665
0.02893725223839283,0.47394991922455576,0.4783925686591276,0.4951545132137665
0.02890518493950367,0.47394991922455576,0.4789983844911147,0.4951545132137665
0.028896041214466095,0.47435379644588044,0.4789983844911147,0.4951545132137665
0.028885813429951668,0.47435379644588044,0.47920032310177707,0.4951545132137665
0.028879091143608093,0.47495961227786754,0.47920032310177707,0.4951545132137665
0.028875984251499176,0.47495961227786754,0.4798061389337641,0.4951545132137665
0.02886955626308918,0.4751615508885299,0.4798061389337641,0.4951545132137665
0.028865782544016838,0.4751615508885299,0.4800080775444265,0.4951545132137665
0.028862500563263893,0.47536348949919227,0.4800080775444265,0.4951545132137665
0.02886241301894188,0.47536348949919227,0.48021001615508885,0.4951545132137665
0.02884635329246521,0.4759693053311793,0.48021001615508885,0.4951545132137665
0.028835445642471313,0.4759693053311793,0.4806138933764136,0.4951545132137665
0.028833037242293358,0.47637318255250405,0.4806138933764136,0.4951545132137665
0.028828110545873642,0.47637318255250405,0.4810177705977383,0.4951545132137665
0.028816211968660355,0.4767770597738288,0.4810177705977383,0.4951545132137665
0.028807757422327995,0.4767770597738288,0.4812197092084006,0.4951545132137665
0.028805846348404884,0.4769789983844911,0.4812197092084006,0.4951545132137665
0.028803879395127296,0.4769789983844911,0.481421647819063,0.4951545132137665
0.028800617903470993,0.47718093699515346,0.481421647819063,0.4951545132137665
0.028771381825208664,0.47718093699515346,0.48222940226171246,0.4951545132137665
0.02876959927380085,0.4773828756058158,0.48222940226171246,0.4951545132137665
0.028755202889442444,0.4773828756058158,0.48263327948303714,0.4951545132137665
0.028742436319589615,0.47778675282714056,0.48263327948303714,0.4951545132137665
0.028733620420098305,0.47778675282714056,0.48323909531502424,0.4951545132137665
0.028720511123538017,0.4781906300484653,0.48323909531502424,0.4951545132137665
0.028714619576931,0.4781906300484653,0.48364297253634897,0.4951545132137665
0.02871386706829071,0.4783925686591276,0.48364297253634897,0.4951545132137665
0.028711535036563873,0.4783925686591276,0.48384491114701134,0.4951545132137665
0.028697943314909935,0.47879644588045234,0.48384491114701134,0.4951545132137665
0.0286667812615633,0.47879644588045234,0.4848546042003231,0.4951545132137665
0.028650252148509026,0.4789983844911147,0.4848546042003231,0.4951545132137665
0.028649555519223213,0.4789983844911147,0.4850565428109855,0.4951545132137665
0.028642751276493073,0.47920032310177707,0.4850565428109855,0.4951545132137665
0.028635796159505844,0.47920032310177707,0.4852584814216478,0.4951545132137665
0.028622129932045937,0.47940226171243944,0.4852584814216478,0.4951545132137665
0.028621742501854897,0.47940226171243944,0.48546042003231016,0.4951545132137665
0.028618596494197845,0.4796042003231018,0.48546042003231016,0.4951545132137665
0.028613822534680367,0.4796042003231018,0.48606623586429726,0.4951545132137665
0.02861233428120613,0.4798061389337641,0.48606623586429726,0.4951545132137665
0.028597861528396606,0.4798061389337641,0.4862681744749596,0.4951545132137665
0.028589874505996704,0.4800080775444265,0.4862681744749596,0.4951545132137665
0.028582949191331863,0.4800080775444265,0.48687399030694667,0.4951545132137665
0.028541870415210724,0.48081583198707595,0.48687399030694667,0.4951545132137665
0.028531616553664207,0.48081583198707595,0.48707592891760904,0.4951545132137665
0.02853042632341385,0.4810177705977383,0.48707592891760904,0.4951545132137665
0.028512531891465187,0.4810177705977383,0.48768174474959614,0.4951545132137665
0.02850569598376751,0.4812197092084006,0.48768174474959614,0.4951545132137665
0.028502527624368668,0.4812197092084006,0.4880856219709208,0.4951545132137665
0.02848641946911812,0.48162358642972536,0.4880856219709208,0.4951545132137665
0.02847261168062687,0.48162358642972536,0.48848949919224555,0.4951545132137665
0.02843831293284893,0.48222940226171246,0.48848949919224555,0.4951545132137665
0.02843235619366169,0.48222940226171246,0.4886914378029079,0.4951545132137665
0.02842062897980213,0.48263327948303714,0.4886914378029079,0.4951545132137665
0.02840687520802021,0.48263327948303714,0.48909531502423265,0.4951545132137665
0.02838238514959812,0.48323909531502424,0.48909531502423265,0.4951545132137665
0.028379235416650772,0.48323909531502424,0.4894991922455573,0.4951545132137665
0.028365038335323334,0.48364297253634897,0.4894991922455573,0.4951545132137665
0.028350528329610825,0.48364297253634897,0.4897011308562197,0.4951545132137665
0.02832762897014618,0.4844507269789984,0.4897011308562197,0.4951545132137665
0.028309818357229233,0.48465266558966075,0.48990306946688206,0.4951545132137665
0.02830781228840351,0.4848546042003231,0.48990306946688206,0.4951545132137665
0.028302766382694244,0.4848546042003231,0.4903069466882068,0.4951545132137665
0.02828148566186428,0.4856623586429725,0.4903069466882068,0.4951545132137665
0.028262006118893623,0.4856623586429725,0.49050888529886916,0.4951545132137665
0.028240511193871498,0.48606623586429726,0.49050888529886916,0.4951545132137665
0.028225531801581383,0.48606623586429726,0.49091276252019383,0.4951545132137665
0.02822140045464039,0.4862681744749596,0.49091276252019383,0.4951545132137665
0.028219744563102722,0.4862681744749596,0.4911147011308562,0.4951545132137665
0.02820676937699318,0.4866720516962843,0.4911147011308562,0.4951545132137665
0.028194185346364975,0.4866720516962843,0.49151857835218093,0.4951545132137665
0.028188431635499,0.4872778675282714,0.49151857835218093,0.4951545132137665
0.0281845536082983,0.4872778675282714,0.4917205169628433,0.4951545132137665
0.02816924639046192,0.48747980613893377,0.4917205169628433,0.4951545132137665
0.028128787875175476,0.48747980613893377,0.4927302100161551,0.4951545132137665
0.028112387284636497,0.48768174474959614,0.4927302100161551,0.4951545132137665
0.028110159561038017,0.48768174474959614,0.4931340872374798,0.4951545132137665
0.028109407052397728,0.4878836833602585,0.4931340872374798,0.4951545132137665
0.028099821880459785,0.4878836833602585,0.4933360258481422,0.4951545132137665
0.028084665536880493,0.4880856219709208,0.4933360258481422,0.4951545132137665
0.0280823465436697,0.4880856219709208,0.49353796445880455,0.4951545132137665
0.028076637536287308,0.4882875605815832,0.49353796445880455,0.4951545132137665
0.028059445321559906,0.4882875605815832,0.4939418416801292,0.4951545132137665
0.02805592678487301,0.48848949919224555,0.4939418416801292,0.4951545132137665
0.028036853298544884,0.48848949919224555,0.4945476575121163,0.4951545132137665
0.02803673967719078,0.4886914378029079,0.4945476575121163,0.4951545132137665
0.02803652547299862,0.4886914378029079,0.4947495961227787,0.4951545132137665
0.028030836954712868,0.4888933764135703,0.4947495961227787,0.4951545132137665
0.028021005913615227,0.4888933764135703,0.49495153473344106,0.4951545132137665
0.028005588799715042,0.489297253634895,0.49495153473344106,0.4951545132137665
0.02800450474023819,0.489297253634895,0.49515347334410337,0.4951545132137665
0.027996458113193512,0.4901050080775444,0.49515347334410337,0.4951545132137665
0.027957327663898468,0.4901050080775444,0.4965670436187399,0.4951545132137665
0.027957111597061157,0.4903069466882068,0.4965670436187399,0.4951545132137665
0.027951888740062714,0.4903069466882068,0.49676898222940225,0.4951545132137665
0.027948003262281418,0.49050888529886916,0.49676898222940225,0.4951545132137665
0.02792372554540634,0.49050888529886916,0.497172859450727,0.4951545132137665
0.027910592034459114,0.49131663974151857,0.497172859450727,0.4951545132137665
0.027898617088794708,0.49131663974151857,0.49737479806138934,0.4951545132137665
0.027865242213010788,0.4925282714054927,0.49737479806138934,0.4951545132137665
0.02786090411245823,0.4925282714054927,0.4975767366720517,0.4951545132137665
0.02783755026757717,0.49293214862681745,0.4975767366720517,0.4951545132137665
0.027803009375929832,0.49293214862681745,0.4983844911147011,0.4951545132137665
0.027798552066087723,0.4931340872374798,0.4983844911147011,0.4951545132137665
0.027781181037425995,0.4931340872374798,0.49878836833602586,0.4951545132137665
0.027735035866498947,0.49434571890145396,0.49878836833602586,0.4951545132137665
0.027733413502573967,0.49434571890145396,0.4989903069466882,0.4951545132137665
0.027722656726837158,0.4945476575121163,0.4989903069466882,0.4951545132137665
0.02769269049167633,0.4945476575121163,0.49979806138933763,0.4951545132137665
0.027675535529851913,0.4955573505654281,0.49979806138933763,0.4951545132137665
0.02767515741288662,0.4955573505654281,0.5,0.4951545132137665
0.027644440531730652,0.4965670436187399,0.5,0.4951545132137665
0.027643917128443718,0.4965670436187399,0.5002019386106623,0.4951545132137665
0.027627907693386078,0.4969709208400646,0.5002019386106623,0.4951545132137665
0.027617717161774635,0.4969709208400646,0.5008077544426495,0.4951545132137665
0.027604738250374794,0.49737479806138934,0.5008077544426495,0.4951545132137665
0.027565626427531242,0.49737479806138934,0.5018174474959612,0.4951545132137665
0.027561701834201813,0.4977786752827141,0.5018174474959612,0.4951545132137665
0.027560587972402573,0.4977786752827141,0.5020193861066236,0.4951545132137665
0.027544179931282997,0.4979806138933764,0.5020193861066236,0.4951545132137665
0.027535799890756607,0.4979806138933764,0.502221324717286,0.4951545132137665
0.02751019224524498,0.49818255250403876,0.502221324717286,0.4951545132137665
0.027510086074471474,0.49818255250403876,0.5024232633279483,0.4951545132137665
0.02750418148934841,0.4983844911147011,0.5024232633279483,0.4951545132137665
0.02749958261847496,0.4983844911147011,0.502827140549273,0.4951545132137665
0.027493197470903397,0.4985864297253635,0.502827140549273,0.4951545132137665
0.027476081624627113,0.4985864297253635,0.5034329563812601,0.4951545132137665
0.027460096403956413,0.49878836833602586,0.5034329563812601,0.4951545132137665
0.027459420263767242,0.49878836833602586,0.5036348949919225,0.4951545132137665
0.027451099827885628,0.4989903069466882,0.5036348949919225,0.4951545132137665
0.0274500735104084,0.4989903069466882,0.5038368336025848,0.4951545132137665
0.027445169165730476,0.4993941841680129,0.5038368336025848,0.4951545132137665
0.027444621548056602,0.4993941841680129,0.5040387722132472,0.4951545132137665
0.027424179017543793,0.5,0.5040387722132472,0.4951545132137665
0.027422860264778137,0.5,0.5042407108239095,0.4951545132137665
0.02740926295518875,0.5004038772213247,0.5042407108239095,0.4951545132137665
0.02739294432103634,0.5004038772213247,0.5048465266558966,0.4951545132137665
0.02738497219979763,0.500605815831987,0.5048465266558966,0.4951545132137665
0.027374351397156715,0.500605815831987,0.505048465266559,0.4951545132137665
0.02736537531018257,0.5010096930533118,0.505048465266559,0.4951545132137665
0.027356212958693504,0.5010096930533118,0.505654281098546,0.4951545132137665
0.027355624362826347,0.5012116316639742,0.505654281098546,0.4951545132137665
0.0273276399821043,0.5012116316639742,0.5062600969305331,0.4951545132137665
0.02730696089565754,0.5018174474959612,0.5062600969305331,0.4951545132137665
0.027298344299197197,0.5018174474959612,0.5068659127625202,0.4951545132137665
0.02729596011340618,0.502221324717286,0.5068659127625202,0.4951545132137665
0.027295326814055443,0.502221324717286,0.5072697899838449,0.4951545132137665
0.02727249078452587,0.502827140549273,0.5072697899838449,0.4951545132137665
0.02726663276553154,0.502827140549273,0.5076736672051696,0.4951545132137665
0.02726372890174389,0.5030290791599353,0.5076736672051696,0.4951545132137665
0.0272523146122694,0.5030290791599353,0.507875605815832,0.4951545132137665
0.02721315808594227,0.5042407108239095,0.507875605815832,0.4951545132137665
0.027211254462599754,0.5042407108239095,0.5080775444264943,0.4951545132137665
0.027180418372154236,0.5048465266558966,0.5080775444264943,0.4951545132137665
0.027177030220627785,0.5048465266558966,0.5082794830371568,0.4951545132137665
0.027140643447637558,0.5058562197092084,0.5082794830371568,0.4951545132137665
0.027131205424666405,0.5058562197092084,0.5084814216478191,0.4951545132137665
0.027093546465039253,0.5070678513731826,0.5084814216478191,0.4951545132137665
0.02704973891377449,0.5070678513731826,0.5094911147011308,0.4951545132137665
0.027029894292354584,0.5076736672051696,0.5094911147011308,0.4951545132137665
0.02702934667468071,0.5076736672051696,0.5096930533117933,0.4951545132137665
0.027022436261177063,0.507875605815832,0.5096930533117933,0.4951545132137665
0.027001405134797096,0.507875605815832,0.5102988691437803,0.4951545132137665
0.026998866349458694,0.5080775444264943,0.5102988691437803,0.4951545132137665
0.026992134749889374,0.5080775444264943,0.510702746365105,0.4951545132137665
0.026986323297023773,0.5082794830371568,0.510702746365105,0.4951545132137665
0.026978859677910805,0.5082794830371568,0.5111066235864298,0.4951545132137665
0.026968343183398247,0.5084814216478191,0.5111066235864298,0.4951545132137665
0.026965996250510216,0.5084814216478191,0.5113085621970921,0.4951545132137665
0.026954960078001022,0.5088852988691438,0.5113085621970921,0.4951545132137665
0.026918068528175354,0.5088852988691438,0.5121163166397416,0.4951545132137665
0.02690986916422844,0.5092891760904685,0.5121163166397416,0.4951545132137665
0.026890015229582787,0.5092891760904685,0.5123182552504039,0.4951545132137665
0.026859991252422333,0.5102988691437803,0.5123182552504039,0.4951545132137665
0.026854751631617546,0.5102988691437803,0.5125201938610663,0.4951545132137665
0.026846477761864662,0.5105008077544426,0.5125201938610663,0.4951545132137665
0.026835625991225243,0.5105008077544426,0.5129240710823909,0.4951545132137665
0.026815859600901604,0.5111066235864298,0.5129240710823909,0.4951545132137665
0.02677282504737377,0.5111066235864298,0.5137318255250404,0.4951545132137665
0.026745544746518135,0.5119143780290791,0.5137318255250404,0.4951545132137665
0.02674545720219612,0.5119143780290791,0.5139337641357028,0.4951545132137665
0.026744069531559944,0.5121163166397416,0.5139337641357028,0.4951545132137665
0.026735691353678703,0.5121163166397416,0.5141357027463651,0.4951545132137665
0.026735404506325722,0.5123182552504039,0.5141357027463651,0.4951545132137665
0.02672162465751171,0.5123182552504039,0.5143376413570274,0.4951545132137665
0.02670019119977951,0.5129240710823909,0.5143376413570274,0.4951545132137665
0.0266850758343935,0.5129240710823909,0.5155492730210016,0.4951545132137665
0.02668340690433979,0.5131260096930533,0.5155492730210016,0.4951545132137665
0.026641618460416794,0.5131260096930533,0.5167609046849758,0.4951545132137665
0.026631295680999756,0.5135298869143781,0.5167609046849758,0.4951545132137665
0.02663024514913559,0.5135298869143781,0.5169628432956381,0.4951545132137665
0.026601187884807587,0.5145395799676898,0.5169628432956381,0.4951545132137665
0.02656755968928337,0.5145395799676898,0.5183764135702746,0.4951545132137665
0.026556240394711494,0.5149434571890146,0.5183764135702746,0.4951545132137665
0.026548175141215324,0.5149434571890146,0.5189822294022617,0.4951545132137665
0.026547040790319443,0.5151453957996769,0.5189822294022617,0.4951545132137665
0.026538565754890442,0.5151453957996769,0.5195880452342488,0.4951545132137665
0.026538029313087463,0.5153473344103393,0.5195880452342488,0.4951545132137665
0.026532290503382683,0.5153473344103393,0.5197899838449112,0.4951545132137665
0.026521362364292145,0.5155492730210016,0.5197899838449112,0.4951545132137665
0.026518462225794792,0.5155492730210016,0.5199919224555735,0.4951545132137665
0.02651194855570793,0.5157512116316639,0.5199919224555735,0.4951545132137665
0.02650780789554119,0.5157512116316639,0.5201938610662359,0.4951545132137665
0.02650127373635769,0.5159531502423264,0.5201938610662359,0.4951545132137665
0.026496727019548416,0.5159531502423264,0.5203957996768982,0.4951545132137665
0.02648795023560524,0.5167609046849758,0.5203957996768982,0.4951545132137665
0.026475505903363228,0.5167609046849758,0.5205977382875606,0.4951545132137665
0.026452835649251938,0.5171647819063004,0.5205977382875606,0.4951545132137665
0.02641812525689602,0.5171647819063004,0.5216074313408724,0.4951545132137665
0.026417413726449013,0.5175686591276252,0.5216074313408724,0.4951545132137665
0.026415729895234108,0.5175686591276252,0.5218093699515347,0.4951545132137665
0.026410147547721863,0.5177705977382876,0.5218093699515347,0.4951545132137665
0.02640482410788536,0.5177705977382876,0.5220113085621971,0.4951545132137665
0.026389840990304947,0.5179725363489499,0.5220113085621971,0.4951545132137665
0.02638382837176323,0.5179725363489499,0.5226171243941842,0.4951545132137665
0.026380671188235283,0.5181744749596123,0.5226171243941842,0.4951545132137665
0.026379810646176338,0.5181744749596123,0.5228190630048465,0.4951545132137665
0.02634771354496479,0.5187802907915994,0.5228190630048465,0.4951545132137665
0.02632777951657772,0.5187802907915994,0.5238287560581584,0.4951545132137665
0.02629721350967884,0.5193861066235864,0.5238287560581584,0.4951545132137665
0.02629484236240387,0.5193861066235864,0.5240306946688207,0.4951545132137665
0.02628244273364544,0.5195880452342488,0.5240306946688207,0.4951545132137665
0.02628200501203537,0.5195880452342488,0.524232633279483,0.4951545132137665
0.026281986385583878,0.5197899838449112,0.524232633279483,0.4951545132137665
0.026266075670719147,0.5197899838449112,0.5246365105008077,0.4951545132137665
0.026260830461978912,0.5199919224555735,0.5246365105008077,0.4951545132137665
0.026243513450026512,0.5199919224555735,0.5250403877221325,0.4951545132137665
0.02623610384762287,0.5201938610662359,0.5250403877221325,0.4951545132137665
0.02623596601188183,0.5201938610662359,0.5252423263327949,0.4951545132137665
0.02622877061367035,0.5207996768982229,0.5252423263327949,0.4951545132137665
0.02621939219534397,0.5207996768982229,0.5256462035541195,0.4951545132137665
0.026214860379695892,0.5210016155088854,0.5256462035541195,0.4951545132137665
0.02621416747570038,0.5210016155088854,0.5258481421647819,0.4951545132137665
0.0261786300688982,0.52140549273021,0.5258481421647819,0.4951545132137665
0.026157302781939507,0.52140549273021,0.526453957996769,0.4951545132137665
0.02612881362438202,0.5224151857835219,0.526453957996769,0.4951545132137665
0.02611292526125908,0.5224151857835219,0.5272617124394184,0.4951545132137665
0.026082569733262062,0.5234248788368336,0.5272617124394184,0.4951545132137665
0.02605362981557846,0.5234248788368336,0.5280694668820679,0.4951545132137665
0.026049962267279625,0.523626817447496,0.5280694668820679,0.4951545132137665
0.026046087965369225,0.523626817447496,0.5282714054927302,0.4951545132137665
0.02603399194777012,0.5244345718901454,0.5282714054927302,0.4951545132137665
0.026032574474811554,0.5244345718901454,0.5284733441033925,0.4951545132137665
0.026018869131803513,0.5248384491114702,0.5284733441033925,0.4951545132137665
0.026013880968093872,0.5248384491114702,0.528675282714055,0.4951545132137665
0.025992052629590034,0.5256462035541195,0.528675282714055,0.4951545132137665
0.025987789034843445,0.5256462035541195,0.5288772213247173,0.4951545132137665
0.025976642966270447,0.5260500807754442,0.5288772213247173,0.4951545132137665
0.025974567979574203,0.5260500807754442,0.5290791599353797,0.4951545132137665
0.02596699260175228,0.5262520193861067,0.5290791599353797,0.4951545132137665
0.025954250246286392,0.5262520193861067,0.5294830371567044,0.4951545132137665
0.025952769443392754,0.526453957996769,0.5294830371567044,0.4951545132137665
0.02594715543091297,0.526453957996769,0.529886914378029,0.4951545132137665
0.025945724919438362,0.5266558966074314,0.529886914378029,0.4951545132137665
0.025925643742084503,0.5266558966074314,0.5304927302100162,0.4951545132137665
0.02592526562511921,0.5268578352180937,0.5304927302100162,0.4951545132137665
0.025921570137143135,0.5268578352180937,0.5306946688206785,0.4951545132137665
0.025906432420015335,0.5276655896607432,0.5306946688206785,0.4951545132137665
0.02588673122227192,0.5276655896607432,0.5310985460420032,0.4951545132137665
0.02588646300137043,0.5278675282714055,0.5310985460420032,0.4951545132137665
0.02586415782570839,0.5278675282714055,0.531502423263328,0.4951545132137665
0.02585436776280403,0.5282714054927302,0.531502423263328,0.4951545132137665
0.02582661435008049,0.5282714054927302,0.5323101777059773,0.4951545132137665
0.025814207270741463,0.5288772213247173,0.5323101777059773,0.4951545132137665
0.025795571506023407,0.5288772213247173,0.5329159935379645,0.4951545132137665
0.025794491171836853,0.5290791599353797,0.5329159935379645,0.4951545132137665
0.025789611041545868,0.5290791599353797,0.5333198707592892,0.4951545132137665
0.025765027850866318,0.529886914378029,0.5333198707592892,0.4951545132137665
0.025764862075448036,0.529886914378029,0.5335218093699515,0.4951545132137665
0.025751890614628792,0.5304927302100162,0.5335218093699515,0.4951545132137665
0.0257444866001606,0.5308966074313409,0.5335218093699515,0.4951545132137665
0.02573210746049881,0.5308966074313409,0.5339256865912763,0.4951545132137665
0.025708477944135666,0.531502423263328,0.5339256865912763,0.4951545132137665
0.025705216452479362,0.531502423263328,0.5341276252019386,0.4951545132137665
0.025699302554130554,0.5317043618739903,0.5341276252019386,0.4951545132137665
0.02569449506700039,0.5317043618739903,0.5345315024232633,0.4951545132137665
0.025675971060991287,0.5323101777059773,0.5345315024232633,0.4951545132137665
0.025669395923614502,0.5323101777059773,0.5347334410339257,0.4951545132137665
0.02566266804933548,0.5327140549273021,0.5347334410339257,0.4951545132137665
0.025640031322836876,0.5327140549273021,0.534935379644588,0.4951545132137665
0.02563188225030899,0.5329159935379645,0.534935379644588,0.4951545132137665
0.025630192831158638,0.5329159935379645,0.5353392568659128,0.4951545132137665
0.025626584887504578,0.5331179321486268,0.5353392568659128,0.4951545132137665
0.025623386725783348,0.5331179321486268,0.5355411954765751,0.4951545132137665
0.025622518733143806,0.5333198707592892,0.5355411954765751,0.4951545132137665
0.025620820000767708,0.5333198707592892,0.5359450726978998,0.4951545132137665
0.025617064908146858,0.5337237479806138,0.5359450726978998,0.4951545132137665
0.025607718154788017,0.5337237479806138,0.5365508885298869,0.4951545132137665
0.02560686320066452,0.5339256865912763,0.5365508885298869,0.4951545132137665
0.025599224492907524,0.5339256865912763,0.537156704361874,0.4951545132137665
0.025579679757356644,0.534329563812601,0.537156704361874,0.4951545132137665
0.02555321902036667,0.534329563812601,0.5383683360258481,0.4951545132137665
0.02552121691405773,0.5353392568659128,0.5383683360258481,0.4951545132137665
0.025513852015137672,0.5353392568659128,0.5387722132471728,0.4951545132137665
0.025501957163214684,0.5357431340872375,0.5387722132471728,0.4951545132137665
0.025495152920484543,0.5357431340872375,0.5389741518578353,0.4951545132137665
0.02549424022436142,0.5359450726978998,0.5389741518578353,0.4951545132137665
0.0254779364913702,0.5359450726978998,0.5395799676898223,0.4951545132137665
0.02545417658984661,0.5365508885298869,0.5395799676898223,0.4951545132137665
0.025454072281718254,0.5365508885298869,0.5397819063004846,0.4951545132137665
0.025441771373152733,0.5367528271405493,0.5397819063004846,0.4951545132137665
0.025432422757148743,0.5367528271405493,0.5403877221324718,0.4951545132137665
0.025428179651498795,0.5369547657512116,0.5403877221324718,0.4951545132137665
0.02542099542915821,0.5369547657512116,0.5407915993537964,0.4951545132137665
0.025383973494172096,0.5379644588045234,0.5407915993537964,0.4951545132137665
0.025362081825733185,0.5379644588045234,0.5415993537964459,0.4951545132137665
0.025352241471409798,0.5385702746365105,0.5415993537964459,0.4951545132137665
0.025338811799883842,0.5385702746365105,0.5420032310177706,0.4951545132137665
0.02532348781824112,0.5389741518578353,0.5420032310177706,0.4951545132137665
0.025319090113043785,0.5389741518578353,0.5422051696284329,0.4951545132137665
0.025317860767245293,0.5391760904684976,0.5422051696284329,0.4951545132137665
0.02530783601105213,0.5391760904684976,0.5426090468497576,0.4951545132137665
0.02530735358595848,0.5393780290791599,0.5426090468497576,0.4951545132137665
0.025287337601184845,0.5393780290791599,0.5440226171243941,0.4951545132137665
0.02528134360909462,0.5395799676898223,0.5440226171243941,0.4951545132137665
0.025265460833907127,0.5395799676898223,0.5442245557350566,0.4951545132137665
0.025263022631406784,0.5401857835218093,0.5442245557350566,0.4951545132137665
0.025243200361728668,0.5401857835218093,0.5444264943457189,0.4951545132137665
0.025241458788514137,0.5403877221324718,0.5444264943457189,0.4951545132137665
0.02523963153362274,0.5403877221324718,0.5446284329563813,0.4951545132137665
0.025227675214409828,0.5407915993537964,0.5446284329563813,0.4951545132137665
0.0252236220985651,0.5407915993537964,0.5448303715670436,0.4951545132137665
0.025212468579411507,0.5411954765751211,0.5448303715670436,0.4951545132137665
0.02521222084760666,0.5411954765751211,0.5450323101777059,0.4951545132137665
0.025202210992574692,0.5415993537964459,0.5450323101777059,0.4951545132137665
0.025201858952641487,0.5415993537964459,0.5452342487883683,0.4951545132137665
0.025195658206939697,0.5418012924071083,0.5452342487883683,0.4951545132137665
0.025193285197019577,0.5418012924071083,0.5454361873990307,0.4951545132137665
0.02517523802816868,0.5424071082390953,0.5454361873990307,0.4951545132137665
0.02517191879451275,0.5424071082390953,0.5456381260096931,0.4951545132137665
0.02517128735780716,0.5426090468497576,0.5456381260096931,0.4951545132137665
0.025163667276501656,0.5426090468497576,0.5460420032310178,0.4951545132137665
0.025156693533062935,0.5430129240710824,0.5460420032310178,0.4951545132137665
0.025149142369627953,0.5430129240710824,0.5466478190630049,0.4951545132137665
0.02513783611357212,0.5434168012924071,0.5466478190630049,0.4951545132137665
0.025125324726104736,0.5434168012924071,0.5468497576736672,0.4951545132137665
0.025112209841609,0.5438206785137318,0.5468497576736672,0.4951545132137665
0.025108840316534042,0.5438206785137318,0.5470516962843296,0.4951545132137665
0.025088725611567497,0.5440226171243941,0.5470516962843296,0.4951545132137665
0.025084469467401505,0.5440226171243941,0.5474555735056543,0.4951545132137665
0.02506660856306553,0.5446284329563813,0.5474555735056543,0.4951545132137665
0.025064006447792053,0.5446284329563813,0.5476575121163166,0.4951545132137665
0.02505829930305481,0.5448303715670436,0.5476575121163166,0.4951545132137665
0.025041019544005394,0.5448303715670436,0.5480613893376414,0.4951545132137665
0.025027088820934296,0.5452342487883683,0.5480613893376414,0.4951545132137665
0.025025708600878716,0.5452342487883683,0.5482633279483037,0.4951545132137665
0.025004727765917778,0.5456381260096931,0.5482633279483037,0.4951545132137665
0.02499541826546192,0.5456381260096931,0.5484652665589661,0.4951545132137665
0.024994967505335808,0.5458400646203554,0.5484652665589661,0.4951545132137665
0.02497236616909504,0.5458400646203554,0.5488691437802908,0.4951545132137665
0.024966362863779068,0.5460420032310178,0.5488691437802908,0.4951545132137665
0.024938106536865234,0.5460420032310178,0.5494749596122779,0.4951545132137665
0.024937989190220833,0.5462439418416801,0.5494749596122779,0.4951545132137665
0.024933842942118645,0.5462439418416801,0.5496768982229402,0.4951545132137665
0.024911900982260704,0.5470516962843296,0.5496768982229402,0.4951545132137665
0.024904698133468628,0.5470516962843296,0.5498788368336026,0.4951545132137665
0.02489841915667057,0.5474555735056543,0.5498788368336026,0.4951545132137665
0.024894727393984795,0.5474555735056543,0.5502827140549273,0.4951545132137665
0.02487601712346077,0.5476575121163166,0.5502827140549273,0.4951545132137665
0.024830810725688934,0.5476575121163166,0.5512924071082391,0.4951545132137665
0.024804018437862396,0.5482633279483037,0.5512924071082391,0.4951545132137665
0.024803364649415016,0.5482633279483037,0.5514943457189014,0.4951545132137665
0.024801837280392647,0.5484652665589661,0.5514943457189014,0.4951545132137665
0.02479768916964531,0.5484652665589661,0.5516962843295639,0.4951545132137665
0.024797050282359123,0.5486672051696284,0.5516962843295639,0.4951545132137665
0.024770144373178482,0.5486672051696284,0.5521001615508885,0.4951545132137665
0.02475987747311592,0.5492730210016155,0.5521001615508885,0.4951545132137665
0.0247298926115036,0.5492730210016155,0.5525040387722132,0.4951545132137665
0.024727575480937958,0.5494749596122779,0.5525040387722132,0.4951545132137665
0.024722972884774208,0.5494749596122779,0.5527059773828756,0.4951545132137665
0.024685721844434738,0.5508885298869144,0.5527059773828756,0.4951545132137665
0.024674011394381523,0.5508885298869144,0.552907915993538,0.4951545132137665
0.02467241697013378,0.5510904684975767,0.552907915993538,0.4951545132137665
0.024660982191562653,0.5510904684975767,0.5531098546042004,0.4951545132137665
0.02465902268886566,0.5514943457189014,0.5531098546042004,0.4951545132137665
0.02464156411588192,0.5514943457189014,0.5543214862681745,0.4951545132137665
0.024638397619128227,0.5518982229402262,0.5543214862681745,0.4951545132137665
0.024630187079310417,0.5518982229402262,0.5551292407108239,0.4951545132137665
0.024619759991765022,0.5523021001615509,0.5551292407108239,0.4951545132137665
0.024616651237010956,0.5523021001615509,0.5553311793214862,0.4951545132137665
0.02459770441055298,0.553513731825525,0.5553311793214862,0.4951545132137665
0.02458145096898079,0.553513731825525,0.555735056542811,0.4951545132137665
0.024554558098316193,0.5543214862681745,0.555735056542811,0.4951545132137665
0.02455400861799717,0.5543214862681745,0.5561389337641357,0.4951545132137665
0.02453986555337906,0.5551292407108239,0.5561389337641357,0.4951545132137665
0.02452467754483223,0.5551292407108239,0.5569466882067852,0.4951545132137665
0.02452339231967926,0.5553311793214862,0.5569466882067852,0.4951545132137665
0.024521533399820328,0.5553311793214862,0.5571486268174475,0.4951545132137665
0.024520685896277428,0.5555331179321487,0.5571486268174475,0.4951545132137665
0.024519655853509903,0.5555331179321487,0.5573505654281099,0.4951545132137665
0.024508535861968994,0.5559369951534734,0.5573505654281099,0.4951545132137665
0.024472298100590706,0.5559369951534734,0.558562197092084,0.4951545132137665
0.02447047270834446,0.5561389337641357,0.558562197092084,0.4951545132137665
0.024459170177578926,0.5561389337641357,0.559168012924071,0.4951545132137665
0.0244451891630888,0.5567447495961227,0.559168012924071,0.4951545132137665
0.024437403306365013,0.5567447495961227,0.5593699515347335,0.4951545132137665
0.024418670684099197,0.5571486268174475,0.5593699515347335,0.4951545132137665
0.02441200613975525,0.5571486268174475,0.5595718901453958,0.4951545132137665
0.024410951882600784,0.5573505654281099,0.5595718901453958,0.4951545132137665
0.02436993643641472,0.5573505654281099,0.56078352180937,0.4951545132137665
0.024359116330742836,0.557956381260097,0.56078352180937,0.4951545132137665
0.02435200847685337,0.557956381260097,0.5609854604200323,0.4951545132137665
0.024340715259313583,0.5587641357027464,0.5609854604200323,0.4951545132137665
0.024336976930499077,0.5587641357027464,0.561389337641357,0.4951545132137665
0.02431645616889,0.5593699515347335,0.561389337641357,0.4951545132137665
0.024288106709718704,0.5593699515347335,0.5621970920840065,0.4951545132137665
0.024284977465867996,0.5595718901453958,0.5621970920840065,0.4951545132137665
0.024283094331622124,0.5595718901453958,0.5623990306946688,0.4951545132137665
0.024278927594423294,0.5599757673667205,0.5623990306946688,0.4951545132137665
0.024248605594038963,0.5599757673667205,0.5632067851373183,0.4951545132137665
0.024240029975771904,0.56078352180937,0.5632067851373183,0.4951545132137665
0.02421443909406662,0.56078352180937,0.5640145395799677,0.4951545132137665
0.024201899766921997,0.5615912762520194,0.5640145395799677,0.4951545132137665
0.02416999079287052,0.5615912762520194,0.5646203554119548,0.4951545132137665
0.02416590414941311,0.5621970920840065,0.5646203554119548,0.4951545132137665
0.024165118113160133,0.5621970920840065,0.5648222940226171,0.4951545132137665
0.024162625893950462,0.5623990306946688,0.5648222940226171,0.4951545132137665
0.024146072566509247,0.5623990306946688,0.5652261712439418,0.4951545132137665
0.02414027601480484,0.5626009693053312,0.5652261712439418,0.4951545132137665
0.024114243686199188,0.5626009693053312,0.566437802907916,0.4951545132137665
0.024107376113533974,0.5632067851373183,0.566437802907916,0.4951545132137665
0.024053731933236122,0.5632067851373183,0.569264943457189,0.4951545132137665
0.02404993213713169,0.5634087237479806,0.569264943457189,0.4951545132137665
0.02404576726257801,0.5634087237479806,0.5694668820678513,0.4951545132137665
0.02404499612748623,0.563610662358643,0.5694668820678513,0.4951545132137665
0.024034928530454636,0.563610662358643,0.5698707592891761,0.4951545132137665
0.02403084561228752,0.5638126009693053,0.5698707592891761,0.4951545132137665
0.024011533707380295,0.5638126009693053,0.5702746365105008,0.4951545132137665
0.024010246619582176,0.5640145395799677,0.5702746365105008,0.4951545132137665
0.024004468694329262,0.5640145395799677,0.5704765751211631,0.4951545132137665
0.02399398759007454,0.56421647819063,0.5704765751211631,0.4951545132137665
0.02398560382425785,0.56421647819063,0.5706785137318255,0.4951545132137665
0.023978620767593384,0.5650242326332795,0.5706785137318255,0.4951545132137665
0.023973094299435616,0.5650242326332795,0.5710823909531503,0.4951545132137665
0.02396768145263195,0.5654281098546042,0.5710823909531503,0.4951545132137665
0.023963963612914085,0.5654281098546042,0.5712843295638126,0.4951545132137665
0.023939821869134903,0.566437802907916,0.5712843295638126,0.4951545132137665
0.023931019008159637,0.566437802907916,0.571486268174475,0.4951545132137665
0.02392038330435753,0.567043618739903,0.571486268174475,0.4951545132137665
0.023919548839330673,0.567043618739903,0.5716882067851373,0.4951545132137665
0.023908056318759918,0.5678513731825525,0.5716882067851373,0.4951545132137665
0.023904263973236084,0.5678513731825525,0.5718901453957996,0.4951545132137665
0.023883244022727013,0.5688610662358643,0.5718901453957996,0.4951545132137665
0.023883135989308357,0.5688610662358643,0.572092084006462,0.4951545132137665
0.02387258969247341,0.5690630048465266,0.572092084006462,0.4951545132137665
0.023864425718784332,0.5690630048465266,0.5724959612277868,0.4951545132137665
0.023858876898884773,0.569264943457189,0.5724959612277868,0.4951545132137665
0.023858150467276573,0.569264943457189,0.5726978998384491,0.4951545132137665
0.023855166509747505,0.5694668820678513,0.5726978998384491,0.4951545132137665
0.02383582666516304,0.5694668820678513,0.5728998384491115,0.4951545132137665
0.023828677833080292,0.5696688206785138,0.5728998384491115,0.4951545132137665
0.02380068600177765,0.5696688206785138,0.5735056542810986,0.4951545132137665
0.02379520982503891,0.5698707592891761,0.5735056542810986,0.4951545132137665
0.023788917809724808,0.5698707592891761,0.5737075928917609,0.4951545132137665
0.02376915141940117,0.5704765751211631,0.5737075928917609,0.4951545132137665
0.023763783276081085,0.5704765751211631,0.5741114701130856,0.4951545132137665
0.023746009916067123,0.5706785137318255,0.5741114701130856,0.4951545132137665
0.023743227124214172,0.5706785137318255,0.574313408723748,0.4951545132137665
0.023740118369460106,0.5712843295638126,0.574313408723748,0.4951545132137665
0.02373608388006687,0.5712843295638126,0.5745153473344103,0.4951545132137665
0.02373601868748665,0.571486268174475,0.5745153473344103,0.4951545132137665
0.023734765127301216,0.571486268174475,0.5747172859450727,0.4951545132137665
0.023729775100946426,0.5718901453957996,0.5747172859450727,0.4951545132137665
0.023724067956209183,0.5718901453957996,0.5749192245557351,0.4951545132137665
0.023721644654870033,0.572092084006462,0.5749192245557351,0.4951545132137665
0.02370256371796131,0.572092084006462,0.5755250403877221,0.4951545132137665
0.02368190698325634,0.5733037156704361,0.5755250403877221,0.4951545132137665
0.023679444566369057,0.5733037156704361,0.5761308562197092,0.4951545132137665
0.02367936074733734,0.5735056542810986,0.5761308562197092,0.4951545132137665
0.02366466075181961,0.5735056542810986,0.5765347334410339,0.4951545132137665
0.023664144799113274,0.5737075928917609,0.5765347334410339,0.4951545132137665
0.02364533394575119,0.5737075928917609,0.577140549273021,0.4951545132137665
0.023645227774977684,0.5739095315024233,0.577140549273021,0.4951545132137665
0.02363736368715763,0.5739095315024233,0.5775444264943457,0.4951545132137665
0.023627907037734985,0.574313408723748,0.5775444264943457,0.4951545132137665
0.023607589304447174,0.574313408723748,0.5781502423263328,0.4951545132137665
0.023598380386829376,0.5751211631663974,0.5781502423263328,0.4951545132137665
0.02355956844985485,0.5751211631663974,0.5795638126009693,0.4951545132137665
0.023554712533950806,0.5757269789983845,0.5795638126009693,0.4951545132137665
0.02354838140308857,0.5757269789983845,0.5799676898222941,0.4951545132137665
0.02354581281542778,0.5759289176090469,0.5799676898222941,0.4951545132137665
0.023529622703790665,0.5759289176090469,0.5803715670436187,0.4951545132137665
0.023520778864622116,0.5763327948303716,0.5803715670436187,0.4951545132137665
0.02351589873433113,0.5763327948303716,0.5805735056542811,0.4951545132137665
0.023510467261075974,0.5769386106623586,0.5805735056542811,0.4951545132137665
0.02351011335849762,0.5769386106623586,0.5807754442649434,0.4951545132137665
0.023500848561525345,0.5773424878836834,0.5807754442649434,0.4951545132137665
0.023490233346819878,0.5773424878836834,0.5811793214862682,0.4951545132137665
0.023489028215408325,0.5775444264943457,0.5811793214862682,0.4951545132137665
0.023486772552132607,0.5775444264943457,0.5813812600969306,0.4951545132137665
0.023460805416107178,0.5777463651050081,0.5813812600969306,0.4951545132137665
0.023456620052456856,0.5777463651050081,0.5815831987075929,0.4951545132137665
0.023439953103661537,0.5787560581583199,0.5815831987075929,0.4951545132137665
0.02342362329363823,0.5787560581583199,0.5817851373182552,0.4951545132137665
0.023419607430696487,0.5789579967689822,0.5817851373182552,0.4951545132137665
0.023418374359607697,0.5789579967689822,0.5819870759289176,0.4951545132137665
0.023397071287035942,0.5793618739903069,0.5819870759289176,0.4951545132137665
0.023376574739813805,0.5793618739903069,0.5829967689822294,0.4951545132137665
0.023370685055851936,0.5797657512116317,0.5829967689822294,0.4951545132137665
0.02336716838181019,0.5797657512116317,0.5831987075928917,0.4951545132137665
0.0233609676361084,0.5801696284329564,0.5831987075928917,0.4951545132137665
0.02333795092999935,0.5801696284329564,0.5834006462035541,0.4951545132137665
0.023332446813583374,0.5807754442649434,0.5834006462035541,0.4951545132137665
0.023321742191910744,0.5807754442649434,0.5842084006462036,0.4951545132137665
0.02330741100013256,0.5813812600969306,0.5842084006462036,0.4951545132137665
0.023303836584091187,0.5813812600969306,0.5844103392568659,0.4951545132137665
0.02330327033996582,0.5817851373182552,0.5844103392568659,0.4951545132137665
0.023301851004362106,0.5817851373182552,0.5846122778675282,0.4951545132137665
0.02329743467271328,0.5821890145395799,0.5846122778675282,0.4951545132137665
0.023290535435080528,0.5821890145395799,0.5854200323101777,0.4951545132137665
0.023288028314709663,0.5823909531502424,0.5854200323101777,0.4951545132137665
0.02327880822122097,0.5823909531502424,0.5856219709208401,0.4951545132137665
0.023278670385479927,0.5825928917609047,0.5856219709208401,0.4951545132137665
0.023274410516023636,0.5825928917609047,0.5858239095315024,0.4951545132137665
0.023256098851561546,0.5831987075928917,0.5858239095315024,0.4951545132137665
0.02325553260743618,0.5831987075928917,0.5860258481421647,0.4951545132137665
0.023243959993124008,0.5836025848142165,0.5860258481421647,0.4951545132137665
0.02323632314801216,0.5836025848142165,0.5866316639741519,0.4951545132137665
0.023219062015414238,0.5844103392568659,0.5866316639741519,0.4951545132137665
0.023175127804279327,0.5844103392568659,0.587843295638126,0.4951545132137665
0.023174183443188667,0.5846122778675282,0.587843295638126,0.4951545132137665
0.02317398600280285,0.5846122778675282,0.5880452342487884,0.4951545132137665
0.023170433938503265,0.5848142164781907,0.5880452342487884,0.4951545132137665
0.023161502555012703,0.5848142164781907,0.5884491114701131,0.4951545132137665
0.02315494790673256,0.585016155088853,0.5884491114701131,0.4951545132137665
0.023152414709329605,0.585016155088853,0.5886510500807755,0.4951545132137665
0.023142922669649124,0.5852180936995154,0.5886510500807755,0.4951545132137665
0.02308776043355465,0.5852180936995154,0.5904684975767367,0.4951545132137665
0.023078495636582375,0.5858239095315024,0.5904684975767367,0.4951545132137665
0.023076796904206276,0.5858239095315024,0.590670436187399,0.4951545132137665
0.023073304444551468,0.5860258481421647,0.590670436187399,0.4951545132137665
0.023065682500600815,0.5860258481421647,0.5908723747980614,0.4951545132137665
0.02305624820291996,0.5862277867528272,0.5908723747980614,0.4951545132137665
0.02305346354842186,0.5862277867528272,0.5910743134087237,0.4951545132137665
0.023033687844872475,0.5868336025848142,0.5910743134087237,0.4951545132137665
0.023028643801808357,0.5868336025848142,0.5916801292407108,0.4951545132137665
0.02302851900458336,0.5870355411954766,0.5916801292407108,0.4951545132137665
0.023027846589684486,0.5870355411954766,0.5918820678513732,0.4951545132137665
0.0230119526386261,0.5872374798061389,0.5918820678513732,0.4951545132137665
0.023011470213532448,0.5872374798061389,0.5920840064620355,0.4951545132137665
0.023009546101093292,0.5874394184168013,0.5920840064620355,0.4951545132137665
0.022990385070443153,0.5874394184168013,0.5926898222940227,0.4951545132137665
0.022987904027104378,0.5876413570274637,0.5926898222940227,0.4951545132137665
0.0229873638600111,0.5876413570274637,0.592891760904685,0.4951545132137665
0.02298673428595066,0.587843295638126,0.592891760904685,0.4951545132137665
0.022981800138950348,0.587843295638126,0.5930936995153473,0.4951545132137665
0.022956551983952522,0.5892568659127625,0.5930936995153473,0.4951545132137665
0.02294723130762577,0.5892568659127625,0.5936995153473344,0.4951545132137665
0.022947147488594055,0.5894588045234249,0.5936995153473344,0.4951545132137665
0.022941380739212036,0.5894588045234249,0.5945072697899838,0.4951545132137665
0.022941263392567635,0.5896607431340872,0.5945072697899838,0.4951545132137665
0.022934328764677048,0.5896607431340872,0.595113085621971,0.4951545132137665
0.02293422631919384,0.5898626817447497,0.595113085621971,0.4951545132137665
0.022932685911655426,0.5898626817447497,0.5955169628432956,0.4951545132137665
0.022908248007297516,0.5910743134087237,0.5955169628432956,0.4951545132137665
0.022897131741046906,0.5910743134087237,0.595718901453958,0.4951545132137665
0.022889230400323868,0.5912762520193862,0.595718901453958,0.4951545132137665
0.02288120985031128,0.5912762520193862,0.5959208400646203,0.4951545132137665
0.022845756262540817,0.5924878836833603,0.5959208400646203,0.4951545132137665
0.02282637730240822,0.5924878836833603,0.5969305331179321,0.4951545132137665
0.02282204106450081,0.5926898222940227,0.5969305331179321,0.4951545132137665
0.022818000987172127,0.5926898222940227,0.5971324717285945,0.4951545132137665
0.022816138342022896,0.592891760904685,0.5971324717285945,0.4951545132137665
0.022813761606812477,0.592891760904685,0.5973344103392568,0.4951545132137665
0.022809458896517754,0.5930936995153473,0.5973344103392568,0.4951545132137665
0.02280910685658455,0.5930936995153473,0.5975363489499192,0.4951545132137665
0.02279885672032833,0.5939014539579968,0.5975363489499192,0.4951545132137665
0.02279585413634777,0.5939014539579968,0.5977382875605816,0.4951545132137665
0.022789305076003075,0.5941033925686591,0.5977382875605816,0.4951545132137665
0.02278648503124714,0.5941033925686591,0.5981421647819063,0.4951545132137665
0.022784672677516937,0.5947092084006462,0.5981421647819063,0.4951545132137665
0.022774379700422287,0.5947092084006462,0.598546042003231,0.4951545132137665
0.02277272939682007,0.5949111470113085,0.598546042003231,0.4951545132137665
0.02277270331978798,0.5949111470113085,0.5987479806138933,0.4951545132137665
0.02276831492781639,0.595113085621971,0.5987479806138933,0.4951545132137665
0.022765079513192177,0.595113085621971,0.5989499192245558,0.4951545132137665
0.02275117300450802,0.5955169628432956,0.5989499192245558,0.4951545132137665
0.022747505456209183,0.5955169628432956,0.5991518578352181,0.4951545132137665
0.022743837907910347,0.595718901453958,0.5991518578352181,0.4951545132137665
0.022737136110663414,0.595718901453958,0.5993537964458805,0.4951545132137665
0.022736435756087303,0.5959208400646203,0.5993537964458805,0.4951545132137665
0.022734396159648895,0.5959208400646203,0.5995557350565428,0.4951545132137665
0.022712895646691322,0.5967285945072698,0.5995557350565428,0.4951545132137665
0.02271260693669319,0.5967285945072698,0.5997576736672051,0.4951545132137665
0.022704316303133965,0.5969305331179321,0.5997576736672051,0.4951545132137665
0.02270248532295227,0.5969305331179321,0.5999596122778675,0.4951545132137665
0.022697683423757553,0.5971324717285945,0.5999596122778675,0.4951545132137665
0.022686034440994263,0.5971324717285945,0.600767366720517,0.4951545132137665
0.022684475407004356,0.5973344103392568,0.600767366720517,0.4951545132137665
0.022683681920170784,0.5973344103392568,0.6009693053311793,0.4951545132137665
0.02268165536224842,0.5975363489499192,0.6009693053311793,0.4951545132137665
0.022679490968585014,0.5975363489499192,0.6011712439418416,0.4951545132137665
0.02265741303563118,0.598546042003231,0.6011712439418416,0.4951545132137665
0.022652560845017433,0.598546042003231,0.6015751211631664,0.4951545132137665
0.022649100050330162,0.5987479806138933,0.6015751211631664,0.4951545132137665
0.022645164281129837,0.5987479806138933,0.6017770597738288,0.4951545132137665
0.022640807554125786,0.5989499192245558,0.6017770597738288,0.4951545132137665
0.022635918110609055,0.5989499192245558,0.6021809369951535,0.4951545132137665
0.02263089455664158,0.5993537964458805,0.6021809369951535,0.4951545132137665
0.022627193480730057,0.5993537964458805,0.6023828756058158,0.4951545132137665
0.022624071687459946,0.5995557350565428,0.6023828756058158,0.4951545132137665
0.02262321300804615,0.5995557350565428,0.6025848142164781,0.4951545132137665
0.022619236260652542,0.5997576736672051,0.6025848142164781,0.4951545132137665
0.02261541038751602,0.5997576736672051,0.6031906300484653,0.4951545132137665
0.022595547139644623,0.6011712439418416,0.6031906300484653,0.4951545132137665
0.022594498470425606,0.6011712439418416,0.6033925686591276,0.4951545132137665
0.022588199004530907,0.601373182552504,0.6033925686591276,0.4951545132137665
0.022575560957193375,0.601373182552504,0.6039983844911146,0.4951545132137665
0.022573160007596016,0.6015751211631664,0.6039983844911146,0.4951545132137665
0.022572891786694527,0.6015751211631664,0.6042003231017771,0.4951545132137665
0.022564679384231567,0.6017770597738288,0.6042003231017771,0.4951545132137665
0.022562310099601746,0.6017770597738288,0.6044022617124394,0.4951545132137665
0.022559216246008873,0.6025848142164781,0.6044022617124394,0.4951545132137665
0.022558461874723434,0.6025848142164781,0.6046042003231018,0.4951545132137665
0.02255619876086712,0.6027867528271406,0.6046042003231018,0.4951545132137665
0.022533299401402473,0.6027867528271406,0.6054119547657512,0.4951545132137665
0.022517524659633636,0.6033925686591276,0.6054119547657512,0.4951545132137665
0.022510040551424026,0.6033925686591276,0.6056138933764136,0.4951545132137665
0.02250000089406967,0.60359450726979,0.6056138933764136,0.4951545132137665
0.022499578073620796,0.60359450726979,0.6058158319870759,0.4951545132137665
0.02249285764992237,0.6039983844911146,0.6058158319870759,0.4951545132137665
0.02244596742093563,0.6039983844911146,0.6066235864297254,0.4951545132137665
0.02243134006857872,0.6048061389337641,0.6066235864297254,0.4951545132137665
0.02241561934351921,0.6048061389337641,0.6074313408723748,0.4951545132137665
0.022414792329072952,0.6050080775444265,0.6074313408723748,0.4951545132137665
0.022408707067370415,0.6050080775444265,0.6076332794830371,0.4951545132137665
0.022402232512831688,0.6052100161550888,0.6076332794830371,0.4951545132137665
0.02240009978413582,0.6052100161550888,0.6078352180936996,0.4951545132137665
0.0223916694521904,0.6060177705977383,0.6078352180936996,0.4951545132137665
0.022378738969564438,0.6060177705977383,0.6082390953150242,0.4951545132137665
0.022369829937815666,0.606421647819063,0.6082390953150242,0.4951545132137665
0.02236735075712204,0.606421647819063,0.6086429725363489,0.4951545132137665
0.022364109754562378,0.6066235864297254,0.6086429725363489,0.4951545132137665
0.022362487390637398,0.6066235864297254,0.6088449111470113,0.4951545132137665
0.022353842854499817,0.6070274636510501,0.6088449111470113,0.4951545132137665
0.022352661937475204,0.6070274636510501,0.6090468497576736,0.4951545132137665
0.022347748279571533,0.6074313408723748,0.6090468497576736,0.4951545132137665
0.02234538085758686,0.6074313408723748,0.6094507269789984,0.4951545132137665
0.022345254197716713,0.6076332794830371,0.6094507269789984,0.4951545132137665
0.022343838587403297,0.6076332794830371,0.6096526655896607,0.4951545132137665
0.022341519594192505,0.6080371567043619,0.6096526655896607,0.4951545132137665
0.02233796939253807,0.6080371567043619,0.6098546042003231,0.4951545132137665
0.022334905341267586,0.6082390953150242,0.6098546042003231,0.4951545132137665
0.022331347689032555,0.6082390953150242,0.6104604200323102,0.4951545132137665
0.022326119244098663,0.6088449111470113,0.6104604200323102,0.4951545132137665
0.022316118702292442,0.6088449111470113,0.6106623586429726,0.4951545132137665
0.02231377363204956,0.6090468497576736,0.6106623586429726,0.4951545132137665
0.02229609154164791,0.6090468497576736,0.6112681744749596,0.4951545132137665
0.022294213995337486,0.6092487883683361,0.6112681744749596,0.4951545132137665
0.022279297932982445,0.6092487883683361,0.6118739903069467,0.4951545132137665
0.02227872982621193,0.6094507269789984,0.6118739903069467,0.4951545132137665
0.022277595475316048,0.6094507269789984,0.6122778675282714,0.4951545132137665
0.022275231778621674,0.6096526655896607,0.6122778675282714,0.4951545132137665
0.022275058552622795,0.6096526655896607,0.6124798061389337,0.4951545132137665
0.02227037027478218,0.6100565428109854,0.6124798061389337,0.4951545132137665
0.02223854325711727,0.6100565428109854,0.6130856219709209,0.4951545132137665
0.022234627977013588,0.6104604200323102,0.6130856219709209,0.4951545132137665
0.02221839502453804,0.6104604200323102,0.6136914378029079,0.4951545132137665
0.022217024117708206,0.6106623586429726,0.6136914378029079,0.4951545132137665
0.02219674549996853,0.6106623586429726,0.6149030694668821,0.4951545132137665
0.022185280919075012,0.6108642972536349,0.6149030694668821,0.4951545132137665
0.02217935211956501,0.6108642972536349,0.6155088852988692,0.4951545132137665
0.022177617996931076,0.6110662358642972,0.6155088852988692,0.4951545132137665
0.02216794155538082,0.6110662358642972,0.6159127625201939,0.4951545132137665
0.02216177061200142,0.6114701130856219,0.6159127625201939,0.4951545132137665
0.02215319685637951,0.6114701130856219,0.6167205169628432,0.4951545132137665
0.022148681804537773,0.6116720516962844,0.6167205169628432,0.4951545132137665
0.022143695503473282,0.6116720516962844,0.6169224555735057,0.4951545132137665
0.02212381549179554,0.6118739903069467,0.6169224555735057,0.4951545132137665
0.022121816873550415,0.6118739903069467,0.617124394184168,0.4951545132137665
0.02210804633796215,0.6124798061389337,0.617124394184168,0.4951545132137665
0.022104686126112938,0.6124798061389337,0.6173263327948304,0.4951545132137665
0.02210397645831108,0.6126817447495961,0.6173263327948304,0.4951545132137665
0.02210058644413948,0.6126817447495961,0.6175282714054927,0.4951545132137665
0.022095229476690292,0.6128836833602584,0.6175282714054927,0.4951545132137665
0.022092359140515327,0.6128836833602584,0.6179321486268174,0.4951545132137665
0.02209119312465191,0.6132875605815832,0.6179321486268174,0.4951545132137665
0.022087689489126205,0.6132875605815832,0.6183360258481422,0.4951545132137665
0.022087328135967255,0.6134894991922456,0.6183360258481422,0.4951545132137665
0.022077322006225586,0.6134894991922456,0.6187399030694669,0.4951545132137665
0.022077124565839767,0.6136914378029079,0.6187399030694669,0.4951545132137665
0.02207571640610695,0.6136914378029079,0.6189418416801292,0.4951545132137665
0.022066306322813034,0.6138933764135702,0.6189418416801292,0.4951545132137665
0.022059686481952667,0.6138933764135702,0.619345718901454,0.4951545132137665
0.022046241909265518,0.6140953150242326,0.619345718901454,0.4951545132137665
0.02203448675572872,0.6140953150242326,0.6201534733441034,0.4951545132137665
0.02202712371945381,0.6144991922455574,0.6201534733441034,0.4951545132137665
0.022027045488357544,0.6144991922455574,0.6203554119547657,0.4951545132137665
0.022016489878296852,0.6149030694668821,0.6203554119547657,0.4951545132137665
0.022016139701008797,0.6149030694668821,0.6205573505654282,0.4951545132137665
0.022012323141098022,0.6151050080775444,0.6205573505654282,0.4951545132137665
0.021984918043017387,0.6151050080775444,0.6217689822294022,0.4951545132137665
0.021973850205540657,0.6153069466882067,0.6217689822294022,0.4951545132137665
0.021973485127091408,0.6153069466882067,0.6219709208400647,0.4951545132137665
0.02196349762380123,0.6159127625201939,0.6219709208400647,0.4951545132137665
0.0219480749219656,0.6159127625201939,0.6225767366720517,0.4951545132137665
0.02193891443312168,0.6165185783521809,0.6225767366720517,0.4951545132137665
0.02193336933851242,0.6165185783521809,0.6233844911147012,0.4951545132137665
0.021903468295931816,0.617124394184168,0.6233844911147012,0.4951545132137665
0.021901624277234077,0.617124394184168,0.6235864297253635,0.4951545132137665
0.021897437050938606,0.6175282714054927,0.6235864297253635,0.4951545132137665
0.021891163662075996,0.6175282714054927,0.6237883683360258,0.4951545132137665
0.021888883784413338,0.6177302100161551,0.6237883683360258,0.4951545132137665
0.021880535408854485,0.6177302100161551,0.6245961227786753,0.4951545132137665
0.021866584196686745,0.6181340872374798,0.6245961227786753,0.4951545132137665
0.021863922476768494,0.6181340872374798,0.6247980613893377,0.4951545132137665
0.021862585097551346,0.6183360258481422,0.6247980613893377,0.4951545132137665
0.021860197186470032,0.6183360258481422,0.625,0.4951545132137665
0.021855682134628296,0.6185379644588045,0.625,0.4951545132137665
0.021853351965546608,0.6185379644588045,0.6252019386106623,0.4951545132137665
0.021850310266017914,0.6187399030694669,0.6252019386106623,0.4951545132137665
0.02184983342885971,0.6187399030694669,0.625605815831987,0.4951545132137665
0.021841663867235184,0.6189418416801292,0.625605815831987,0.4951545132137665
0.02183370664715767,0.6189418416801292,0.6264135702746365,0.4951545132137665
0.021822838112711906,0.619345718901454,0.6264135702746365,0.4951545132137665
0.02182217314839363,0.619345718901454,0.6266155088852988,0.4951545132137665
0.021817943081259727,0.6197495961227787,0.6266155088852988,0.4951545132137665
0.021812135353684425,0.6197495961227787,0.6270193861066236,0.4951545132137665
0.021794244647026062,0.6213651050080775,0.6270193861066236,0.4951545132137665
0.02179359458386898,0.6213651050080775,0.627221324717286,0.4951545132137665
0.021787600591778755,0.6215670436187399,0.627221324717286,0.4951545132137665
0.02178606018424034,0.6215670436187399,0.6274232633279483,0.4951545132137665
0.021775277331471443,0.6219709208400647,0.6274232633279483,0.4951545132137665
0.021770035848021507,0.6219709208400647,0.627827140549273,0.4951545132137665
0.02176128327846527,0.622172859450727,0.627827140549273,0.4951545132137665
0.021748866885900497,0.622172859450727,0.6282310177705978,0.4951545132137665
0.0217447392642498,0.6223747980613893,0.6282310177705978,0.4951545132137665
0.02174123004078865,0.6223747980613893,0.6286348949919225,0.4951545132137665
0.021729961037635803,0.6231825525040388,0.6286348949919225,0.4951545132137665
0.021729115396738052,0.6231825525040388,0.6288368336025848,0.4951545132137665
0.02172820456326008,0.6233844911147012,0.6288368336025848,0.4951545132137665
0.02172255516052246,0.6233844911147012,0.6290387722132472,0.4951545132137665
0.02172219567000866,0.6235864297253635,0.6290387722132472,0.4951545132137665
0.02172122709453106,0.6235864297253635,0.6292407108239095,0.4951545132137665
0.021719885990023613,0.6237883683360258,0.6292407108239095,0.4951545132137665
0.02171589992940426,0.6237883683360258,0.6294426494345718,0.4951545132137665
0.021704060956835747,0.6245961227786753,0.6294426494345718,0.4951545132137665
0.02170184813439846,0.6245961227786753,0.6296445880452343,0.4951545132137665
0.02169951982796192,0.6252019386106623,0.6296445880452343,0.4951545132137665
0.021696556359529495,0.6252019386106623,0.6298465266558966,0.4951545132137665
0.021696338430047035,0.6254038772213247,0.6298465266558966,0.4951545132137665
0.021686283871531487,0.6254038772213247,0.6302504038772213,0.4951545132137665
0.02167023904621601,0.6258077544426495,0.6302504038772213,0.4951545132137665
0.021664949133992195,0.6258077544426495,0.630654281098546,0.4951545132137665
0.021661849692463875,0.6260096930533118,0.630654281098546,0.4951545132137665
0.021661624312400818,0.6260096930533118,0.6308562197092084,0.4951545132137665
0.021644579246640205,0.6262116316639742,0.6308562197092084,0.4951545132137665
0.0216397512704134,0.6262116316639742,0.6310581583198708,0.4951545132137665
0.021639112383127213,0.6264135702746365,0.6310581583198708,0.4951545132137665
0.021635109558701515,0.6264135702746365,0.6312600969305331,0.4951545132137665
0.021619334816932678,0.6268174474959612,0.6312600969305331,0.4951545132137665
0.021617485210299492,0.6268174474959612,0.6314620355411955,0.4951545132137665
0.021617189049720764,0.6270193861066236,0.6314620355411955,0.4951545132137665
0.021609636023640633,0.6270193861066236,0.6320678513731826,0.4951545132137665
0.02160201035439968,0.627221324717286,0.6320678513731826,0.4951545132137665
0.021601039916276932,0.627221324717286,0.6322697899838449,0.4951545132137665
0.02159024402499199,0.6274232633279483,0.6322697899838449,0.4951545132137665
0.021589800715446472,0.6274232633279483,0.6324717285945073,0.4951545132137665
0.021570304408669472,0.6286348949919225,0.6324717285945073,0.4951545132137665
0.021546032279729843,0.6286348949919225,0.6330775444264943,0.4951545132137665
0.021545203402638435,0.6288368336025848,0.6330775444264943,0.4951545132137665
0.02153465710580349,0.6288368336025848,0.6336833602584814,0.4951545132137665
0.021534131839871407,0.6290387722132472,0.6336833602584814,0.4951545132137665
0.02153352089226246,0.6290387722132472,0.6338852988691438,0.4951545132137665
0.02152632363140583,0.6292407108239095,0.6338852988691438,0.4951545132137665
0.021522806957364082,0.6292407108239095,0.6340872374798061,0.4951545132137665
0.02149834670126438,0.6296445880452343,0.6340872374798061,0.4951545132137665
0.021496586501598358,0.6296445880452343,0.6342891760904685,0.4951545132137665
0.02149355784058571,0.6298465266558966,0.6342891760904685,0.4951545132137665
0.021491939201951027,0.6298465266558966,0.6344911147011308,0.4951545132137665
0.0214872844517231,0.630048465266559,0.6344911147011308,0.4951545132137665
0.021473830565810204,0.630048465266559,0.6346930533117933,0.4951545132137665
0.021468084305524826,0.6304523424878837,0.6346930533117933,0.4951545132137665
0.021461540833115578,0.6304523424878837,0.6352988691437803,0.4951545132137665
0.0214555561542511,0.630654281098546,0.6352988691437803,0.4951545132137665
0.02145365998148918,0.630654281098546,0.6355008077544426,0.4951545132137665
0.021449429914355278,0.6308562197092084,0.6355008077544426,0.4951545132137665
0.02144498936831951,0.6308562197092084,0.635702746365105,0.4951545132137665
0.02143346518278122,0.6316639741518578,0.635702746365105,0.4951545132137665
0.0214192196726799,0.6316639741518578,0.6367124394184168,0.4951545132137665
0.02141413278877735,0.6318659127625202,0.6367124394184168,0.4951545132137665
0.021406661719083786,0.6318659127625202,0.6371163166397416,0.4951545132137665
0.021399227902293205,0.6320678513731826,0.6371163166397416,0.4951545132137665
0.02138068713247776,0.6320678513731826,0.6379240710823909,0.4951545132137665
0.021374618634581566,0.6322697899838449,0.6379240710823909,0.4951545132137665
0.021373040974140167,0.6322697899838449,0.6381260096930533,0.4951545132137665
0.021361567080020905,0.6324717285945073,0.6381260096930533,0.4951545132137665
0.021344006061553955,0.6324717285945073,0.6387318255250404,0.4951545132137665
0.021332386881113052,0.6330775444264943,0.6387318255250404,0.4951545132137665
0.02133188210427761,0.6330775444264943,0.6389337641357028,0.4951545132137665
0.0213256124407053,0.6338852988691438,0.6389337641357028,0.4951545132137665
0.02131866291165352,0.6338852988691438,0.6391357027463651,0.4951545132137665
0.0213124118745327,0.6344911147011308,0.6391357027463651,0.4951545132137665
0.021308833733201027,0.6344911147011308,0.6393376413570274,0.4951545132137665
0.021299008280038834,0.6350969305331179,0.6393376413570274,0.4951545132137665
0.021281564608216286,0.6350969305331179,0.6405492730210016,0.4951545132137665
0.02127673849463463,0.6352988691437803,0.6405492730210016,0.4951545132137665
0.021267471835017204,0.6352988691437803,0.6407512116316639,0.4951545132137665
0.021264998242259026,0.6355008077544426,0.6407512116316639,0.4951545132137665
0.021244801580905914,0.6355008077544426,0.6411550888529887,0.4951545132137665
0.02123156003654003,0.6363085621970921,0.6411550888529887,0.4951545132137665
0.02122834511101246,0.6363085621970921,0.6417609046849758,0.4951545132137665
0.02122277021408081,0.6365105008077544,0.6417609046849758,0.4951545132137665
0.02121328003704548,0.6365105008077544,0.6421647819063004,0.4951545132137665
0.02118138037621975,0.6373182552504039,0.6421647819063004,0.4951545132137665
0.02115917019546032,0.6373182552504039,0.6431744749596123,0.4951545132137665
0.021159129217267036,0.6375201938610663,0.6431744749596123,0.4951545132137665
0.021158400923013687,0.6375201938610663,0.6433764135702746,0.4951545132137665
0.021147556602954865,0.6381260096930533,0.6433764135702746,0.4951545132137665
0.02114449068903923,0.6381260096930533,0.643578352180937,0.4951545132137665
0.021140340715646744,0.6383279483037156,0.643578352180937,0.4951545132137665
0.02113599143922329,0.6383279483037156,0.6437802907915994,0.4951545132137665
0.021133549511432648,0.6385298869143781,0.6437802907915994,0.4951545132137665
0.021129567176103592,0.6385298869143781,0.6439822294022617,0.4951545132137665
0.021118072792887688,0.6391357027463651,0.6439822294022617,0.4951545132137665
0.02111165039241314,0.6391357027463651,0.6441841680129241,0.4951545132137665
0.02110990695655346,0.6393376413570274,0.6441841680129241,0.4951545132137665
0.021106334403157234,0.6393376413570274,0.6443861066235864,0.4951545132137665
0.021095940843224525,0.6403473344103393,0.6443861066235864,0.4951545132137665
0.021093985065817833,0.6403473344103393,0.6445880452342488,0.4951545132137665
0.021080436185002327,0.6411550888529887,0.6445880452342488,0.4951545132137665
0.02107972279191017,0.6411550888529887,0.6447899838449112,0.4951545132137665
0.02107466571033001,0.6415589660743134,0.6447899838449112,0.4951545132137665
0.021069711074233055,0.6415589660743134,0.6451938610662359,0.4951545132137665
0.021053828299045563,0.6423667205169629,0.6451938610662359,0.4951545132137665
0.021050909534096718,0.6423667205169629,0.6455977382875606,0.4951545132137665
0.021046528592705727,0.6425686591276252,0.6455977382875606,0.4951545132137665
0.021036718040704727,0.6425686591276252,0.6457996768982229,0.4951545132137665
0.021032843738794327,0.6427705977382876,0.6457996768982229,0.4951545132137665
0.021029580384492874,0.6427705977382876,0.6460016155088854,0.4951545132137665
0.021024620160460472,0.6431744749596123,0.6460016155088854,0.4951545132137665
0.02100956253707409,0.6431744749596123,0.6470113085621971,0.4951545132137665
0.020995641127228737,0.6437802907915994,0.6470113085621971,0.4951545132137665
0.020978206768631935,0.6437802907915994,0.6478190630048465,0.4951545132137665
0.020978180691599846,0.6439822294022617,0.6478190630048465,0.4951545132137665
0.020974280312657356,0.6439822294022617,0.6482229402261712,0.4951545132137665
0.020963238552212715,0.6441841680129241,0.6482229402261712,0.4951545132137665
0.02094900794327259,0.6441841680129241,0.6490306946688207,0.4951545132137665
0.020948834717273712,0.6443861066235864,0.6490306946688207,0.4951545132137665
0.02094396948814392,0.6443861066235864,0.649232633279483,0.4951545132137665
0.02094126120209694,0.6445880452342488,0.649232633279483,0.4951545132137665
0.02093367464840412,0.6445880452342488,0.6496365105008077,0.4951545132137665
0.020930156111717224,0.6447899838449112,0.6496365105008077,0.4951545132137665
0.020917776972055435,0.6447899838449112,0.6498384491114702,0.4951545132137665
0.020917333662509918,0.6449919224555735,0.6498384491114702,0.4951545132137665
0.020917080342769623,0.6449919224555735,0.6500403877221325,0.4951545132137665
0.02091195061802864,0.6451938610662359,0.6500403877221325,0.4951545132137665
0.020908458158373833,0.6451938610662359,0.6502423263327949,0.4951545132137665
0.02089831233024597,0.6457996768982229,0.6502423263327949,0.4951545132137665
0.02089817263185978,0.6457996768982229,0.6504442649434572,0.4951545132137665
0.020894700661301613,0.6462035541195477,0.6504442649434572,0.4951545132137665
0.020891662687063217,0.6462035541195477,0.6508481421647819,0.4951545132137665
0.020886123180389404,0.6466074313408724,0.6508481421647819,0.4951545132137665
0.020884692668914795,0.6466074313408724,0.6510500807754442,0.4951545132137665
0.0208846814930439,0.6468093699515347,0.6510500807754442,0.4951545132137665
0.02088264189660549,0.6468093699515347,0.6512520193861067,0.4951545132137665
0.02087796851992607,0.6470113085621971,0.6512520193861067,0.4951545132137665
0.020874712616205215,0.6470113085621971,0.651453957996769,0.4951545132137665
0.020856326445937157,0.6476171243941842,0.651453957996769,0.4951545132137665
0.02084112912416458,0.6476171243941842,0.6518578352180937,0.4951545132137665
0.020830076187849045,0.6478190630048465,0.6518578352180937,0.4951545132137665
0.020829258486628532,0.6478190630048465,0.652059773828756,0.4951545132137665
0.020820576697587967,0.6482229402261712,0.652059773828756,0.4951545132137665
0.020815523341298103,0.6482229402261712,0.6524636510500808,0.4951545132137665
0.020809363573789597,0.6484248788368336,0.6524636510500808,0.4951545132137665
0.020809076726436615,0.6484248788368336,0.6526655896607432,0.4951545132137665
0.02080436237156391,0.6488287560581584,0.6526655896607432,0.4951545132137665
0.02080395445227623,0.6488287560581584,0.6528675282714055,0.4951545132137665
0.020796101540327072,0.6494345718901454,0.6528675282714055,0.4951545132137665
0.02076615020632744,0.6494345718901454,0.6532714054927302,0.4951545132137665
0.0207530427724123,0.6502423263327949,0.6532714054927302,0.4951545132137665
0.02074509859085083,0.6502423263327949,0.653675282714055,0.4951545132137665
0.02072177082300186,0.6510500807754442,0.653675282714055,0.4951545132137665
0.020720262080430984,0.6510500807754442,0.6540791599353797,0.4951545132137665
0.020717859268188477,0.6512520193861067,0.6540791599353797,0.4951545132137665
0.020711438730359077,0.6512520193861067,0.6544830371567044,0.4951545132137665
0.020709749311208725,0.651453957996769,0.6544830371567044,0.4951545132137665
0.020708099007606506,0.651453957996769,0.654886914378029,0.4951545132137665
0.02070504240691662,0.6516558966074314,0.654886914378029,0.4951545132137665
0.020697223022580147,0.6516558966074314,0.6550888529886915,0.4951545132137665
0.020690180361270905,0.652059773828756,0.6550888529886915,0.4951545132137665
0.02068169414997101,0.652059773828756,0.6560985460420032,0.4951545132137665
0.020681235939264297,0.6522617124394184,0.6560985460420032,0.4951545132137665
0.020674871280789375,0.6522617124394184,0.6563004846526656,0.4951545132137665
0.02066790871322155,0.6530694668820679,0.6563004846526656,0.4951545132137665
0.020667003467679024,0.6530694668820679,0.656502423263328,0.4951545132137665
0.02066612057387829,0.6532714054927302,0.656502423263328,0.4951545132137665
0.020662326365709305,0.6532714054927302,0.657108239095315,0.4951545132137665
0.020660817623138428,0.6534733441033925,0.657108239095315,0.4951545132137665
0.020638033747673035,0.6534733441033925,0.6579159935379645,0.4951545132137665
0.020632218569517136,0.653675282714055,0.6579159935379645,0.4951545132137665
0.02063167653977871,0.653675282714055,0.6581179321486268,0.4951545132137665
0.020630229264497757,0.6538772213247173,0.6581179321486268,0.4951545132137665
0.02062820829451084,0.6538772213247173,0.6583198707592892,0.4951545132137665
0.020624306052923203,0.6540791599353797,0.6583198707592892,0.4951545132137665
0.020621927455067635,0.6540791599353797,0.6585218093699515,0.4951545132137665
0.020604193210601807,0.654886914378029,0.6585218093699515,0.4951545132137665
0.020597536116838455,0.654886914378029,0.6589256865912763,0.4951545132137665
0.020594561472535133,0.6550888529886915,0.6589256865912763,0.4951545132137665
0.020586777478456497,0.6550888529886915,0.659329563812601,0.4951545132137665
0.020582731813192368,0.6552907915993538,0.659329563812601,0.4951545132137665
0.02057635970413685,0.6552907915993538,0.6597334410339257,0.4951545132137665
0.020572585985064507,0.6554927302100162,0.6597334410339257,0.4951545132137665
0.020564423874020576,0.6554927302100162,0.6603392568659128,0.4951545132137665
0.020549677312374115,0.6558966074313409,0.6603392568659128,0.4951545132137665
0.02054779976606369,0.6558966074313409,0.6605411954765751,0.4951545132137665
0.020535558462142944,0.6563004846526656,0.6605411954765751,0.4951545132137665
0.020533397793769836,0.6563004846526656,0.6607431340872375,0.4951545132137665
0.020521000027656555,0.6567043618739903,0.6607431340872375,0.4951545132137665
0.02052040584385395,0.6567043618739903,0.6609450726978998,0.4951545132137665
0.020517535507678986,0.6569063004846527,0.6609450726978998,0.4951545132137665
0.020510273054242134,0.6569063004846527,0.6613489499192245,0.4951545132137665
0.020504893735051155,0.6573101777059773,0.6613489499192245,0.4951545132137665
0.020502271130681038,0.6573101777059773,0.6617528271405493,0.4951545132137665
0.020502140745520592,0.6575121163166397,0.6617528271405493,0.4951545132137665
0.02049705572426319,0.6575121163166397,0.6623586429725363,0.4951545132137665
0.02049568109214306,0.6577140549273021,0.6623586429725363,0.4951545132137665
0.02049451507627964,0.6577140549273021,0.6625605815831987,0.4951545132137665
0.020490223541855812,0.6581179321486268,0.6625605815831987,0.4951545132137665
0.020487479865550995,0.6581179321486268,0.6633683360258481,0.4951545132137665
0.02047579549252987,0.6583198707592892,0.6633683360258481,0.4951545132137665
0.020474525168538094,0.6583198707592892,0.6635702746365105,0.4951545132137665
0.020466430112719536,0.6589256865912763,0.6635702746365105,0.4951545132137665
0.020462535321712494,0.6589256865912763,0.6637722132471728,0.4951545132137665
0.02045593224465847,0.6591276252019386,0.6637722132471728,0.4951545132137665
0.020455587655305862,0.6591276252019386,0.6639741518578353,0.4951545132137665
0.020445464178919792,0.6595315024232633,0.6639741518578353,0.4951545132137665
0.02043350413441658,0.6595315024232633,0.6641760904684976,0.4951545132137665
0.020420972257852554,0.6597334410339257,0.6641760904684976,0.4951545132137665
0.020403824746608734,0.6597334410339257,0.6647819063004846,0.4951545132137665
0.020386433228850365,0.6601373182552503,0.6647819063004846,0.4951545132137665
0.02038014866411686,0.6601373182552503,0.6651857835218093,0.4951545132137665
0.020374733954668045,0.6605411954765751,0.6651857835218093,0.4951545132137665
0.020374279469251633,0.6605411954765751,0.6653877221324718,0.4951545132137665
0.02037215232849121,0.6607431340872375,0.6653877221324718,0.4951545132137665
0.020360248163342476,0.6607431340872375,0.6661954765751211,0.4951545132137665
0.020357821136713028,0.6609450726978998,0.6661954765751211,0.4951545132137665
0.020353924483060837,0.6609450726978998,0.6672051696284329,0.4951545132137665
0.020348794758319855,0.6611470113085622,0.6672051696284329,0.4951545132137665
0.02034810744225979,0.6611470113085622,0.6674071082390953,0.4951545132137665
0.02033114805817604,0.6617528271405493,0.6674071082390953,0.4951545132137665
0.0203232578933239,0.6617528271405493,0.6680129240710824,0.4951545132137665
0.020320666953921318,0.6619547657512116,0.6680129240710824,0.4951545132137665
0.02031032182276249,0.6619547657512116,0.6682148626817448,0.4951545132137665
0.020306305959820747,0.662156704361874,0.6682148626817448,0.4951545132137665
0.020295677706599236,0.662156704361874,0.6688206785137318,0.4951545132137665
0.020285669714212418,0.6625605815831987,0.6688206785137318,0.4951545132137665
0.020269813016057014,0.6625605815831987,0.6694264943457189,0.4951545132137665
0.02024966850876808,0.6629644588045234,0.6694264943457189,0.4951545132137665
0.020244065672159195,0.6629644588045234,0.6698303715670436,0.4951545132137665
0.020236607640981674,0.6633683360258481,0.6698303715670436,0.4951545132137665
0.0202360600233078,0.6633683360258481,0.6700323101777059,0.4951545132137665
0.02022869884967804,0.6639741518578353,0.6700323101777059,0.4951545132137665
0.020224492996931076,0.6639741518578353,0.6702342487883683,0.4951545132137665
0.020221367478370667,0.6643780290791599,0.6702342487883683,0.4951545132137665
0.02021951973438263,0.6643780290791599,0.6706381260096931,0.4951545132137665
0.020212985575199127,0.6647819063004846,0.6706381260096931,0.4951545132137665
0.02020399644970894,0.6647819063004846,0.6710420032310178,0.4951545132137665
0.02020365558564663,0.664983844911147,0.6710420032310178,0.4951545132137665
0.020198535174131393,0.664983844911147,0.6714458804523424,0.4951545132137665
0.020195404067635536,0.6651857835218093,0.6714458804523424,0.4951545132137665
0.02018846943974495,0.6651857835218093,0.6722536348949919,0.4951545132137665
0.020184610038995743,0.6651857835218093,0.6726575121163166,0.4951545132137665
0.02017708495259285,0.6655896607431341,0.6726575121163166,0.4951545132137665
0.02017679251730442,0.6655896607431341,0.672859450726979,0.4951545132137665
0.02017097920179367,0.6661954765751211,0.672859450726979,0.4951545132137665
0.020166143774986267,0.6661954765751211,0.6730613893376414,0.4951545132137665
0.020148029550909996,0.6670032310177706,0.6730613893376414,0.4951545132137665
0.020142072811722755,0.6670032310177706,0.6734652665589661,0.4951545132137665
0.020137770101428032,0.6672051696284329,0.6734652665589661,0.4951545132137665
0.020126773044466972,0.6672051696284329,0.6740710823909531,0.4951545132137665
0.020123329013586044,0.6674071082390953,0.6740710823909531,0.4951545132137665
0.020113561302423477,0.6674071082390953,0.6744749596122779,0.4951545132137665
0.020103828981518745,0.6678109854604201,0.6744749596122779,0.4951545132137665
0.020098745822906494,0.6678109854604201,0.6746768982229402,0.4951545132137665
0.020092610269784927,0.6680129240710824,0.6746768982229402,0.4951545132137665
0.020090175792574883,0.6680129240710824,0.6748788368336026,0.4951545132137665
0.020089220255613327,0.6682148626817448,0.6748788368336026,0.4951545132137665
0.020079197362065315,0.6682148626817448,0.6750807754442649,0.4951545132137665
0.02006157487630844,0.6686187399030694,0.6750807754442649,0.4951545132137665
0.020043719559907913,0.6686187399030694,0.6758885298869144,0.4951545132137665
0.020030194893479347,0.6694264943457189,0.6758885298869144,0.4951545132137665
0.02002282440662384,0.6694264943457189,0.6762924071082391,0.4951545132137665
0.020018402487039566,0.6696284329563813,0.6762924071082391,0.4951545132137665
0.019981171935796738,0.6696284329563813,0.6783117932148627,0.4951545132137665
0.019975213333964348,0.6700323101777059,0.6783117932148627,0.4951545132137665
0.01996808685362339,0.6700323101777059,0.6789176090468497,0.4951545132137665
0.019946247339248657,0.6704361873990307,0.6789176090468497,0.4951545132137665
0.01993870548903942,0.6704361873990307,0.6793214862681745,0.4951545132137665
0.01993020623922348,0.6708400646203554,0.6793214862681745,0.4951545132137665
0.01992555893957615,0.6708400646203554,0.6799273021001615,0.4951545132137665
0.019921645522117615,0.6710420032310178,0.6799273021001615,0.4951545132137665
0.019918829202651978,0.6710420032310178,0.6805331179321487,0.4951545132137665
0.019910790026187897,0.6714458804523424,0.6805331179321487,0.4951545132137665
0.019905030727386475,0.6714458804523424,0.680735056542811,0.4951545132137665
0.01990438997745514,0.6716478190630049,0.680735056542811,0.4951545132137665
0.01990053616464138,0.6716478190630049,0.6811389337641357,0.4951545132137665
0.01989763416349888,0.6718497576736672,0.6811389337641357,0.4951545132137665
0.019885655492544174,0.6718497576736672,0.681340872374798,0.4951545132137665
0.01987960748374462,0.6720516962843296,0.681340872374798,0.4951545132137665
0.019872594624757767,0.6720516962843296,0.6817447495961227,0.4951545132137665
0.01986904814839363,0.6724555735056543,0.6817447495961227,0.4951545132137665
0.019848700612783432,0.6724555735056543,0.6823505654281099,0.4951545132137665
0.019848056137561798,0.6726575121163166,0.6823505654281099,0.4951545132137665
0.019846756011247635,0.6726575121163166,0.6825525040387722,0.4951545132137665
0.01984589546918869,0.672859450726979,0.6825525040387722,0.4951545132137665
0.01982501707971096,0.672859450726979,0.682956381260097,0.4951545132137665
0.019823698326945305,0.6730613893376414,0.682956381260097,0.4951545132137665
0.01981857605278492,0.6730613893376414,0.6833602584814217,0.4951545132137665
0.01980646885931492,0.6740710823909531,0.6833602584814217,0.4951545132137665
0.019785843789577484,0.6740710823909531,0.684168012924071,0.4951545132137665
0.019775893539190292,0.6746768982229402,0.684168012924071,0.4951545132137665
0.01977202296257019,0.6746768982229402,0.6845718901453958,0.4951545132137665
0.019760405644774437,0.675686591276252,0.6845718901453958,0.4951545132137665
0.019752901047468185,0.675686591276252,0.6847738287560582,0.4951545132137665
0.019748393446207047,0.6758885298869144,0.6847738287560582,0.4951545132137665
0.019742293283343315,0.6758885298869144,0.6849757673667205,0.4951545132137665
0.019737640395760536,0.6760904684975767,0.6849757673667205,0.4951545132137665
0.019734341651201248,0.6760904684975767,0.6853796445880452,0.4951545132137665
0.01973324455320835,0.6762924071082391,0.6853796445880452,0.4951545132137665
0.01972581446170807,0.6762924071082391,0.6859854604200323,0.4951545132137665
0.01971602998673916,0.6764943457189014,0.6859854604200323,0.4951545132137665
0.019711922854185104,0.6764943457189014,0.686389337641357,0.4951545132137665
0.019684243947267532,0.6775040387722132,0.686389337641357,0.4951545132137665
0.019675524905323982,0.6775040387722132,0.6865912762520194,0.4951545132137665
0.019672725349664688,0.6777059773828756,0.6865912762520194,0.4951545132137665
0.019672444090247154,0.6777059773828756,0.6867932148626817,0.4951545132137665
0.019669774919748306,0.677907915993538,0.6867932148626817,0.4951545132137665
0.019661610946059227,0.677907915993538,0.6869951534733441,0.4951545132137665
0.019645947962999344,0.6787156704361874,0.6869951534733441,0.4951545132137665
0.019642261788249016,0.6787156704361874,0.6871970920840065,0.4951545132137665
0.01964029110968113,0.6791195476575121,0.6871970920840065,0.4951545132137665
0.01962939277291298,0.6791195476575121,0.6876009693053312,0.4951545132137665
0.019611887633800507,0.6795234248788369,0.6876009693053312,0.4951545132137665
0.019609274342656136,0.6795234248788369,0.6878029079159935,0.4951545132137665
0.019602617248892784,0.6799273021001615,0.6878029079159935,0.4951545132137665
0.01959974318742752,0.6799273021001615,0.6882067851373183,0.4951545132137665
0.019594278186559677,0.6801292407108239,0.6882067851373183,0.4951545132137665
0.01959061436355114,0.6801292407108239,0.6884087237479806,0.4951545132137665
0.01958506740629673,0.6803311793214862,0.6884087237479806,0.4951545132137665
0.019582321867346764,0.6803311793214862,0.688610662358643,0.4951545132137665
0.019581729546189308,0.6805331179321487,0.688610662358643,0.4951545132137665
0.019573599100112915,0.6805331179321487,0.6898222940226171,0.4951545132137665
0.019556354731321335,0.6817447495961227,0.6898222940226171,0.4951545132137665
0.01954960823059082,0.6817447495961227,0.6904281098546042,0.4951545132137665
0.019546087831258774,0.6819466882067852,0.6904281098546042,0.4951545132137665
0.019543278962373734,0.6819466882067852,0.6906300484652665,0.4951545132137665
0.019540315493941307,0.6821486268174475,0.6906300484652665,0.4951545132137665
0.019528822973370552,0.6821486268174475,0.690831987075929,0.4951545132137665
0.01950301229953766,0.6827544426494345,0.690831987075929,0.4951545132137665
0.019489021971821785,0.6827544426494345,0.6916397415185783,0.4951545132137665
0.01948562078177929,0.682956381260097,0.6916397415185783,0.4951545132137665
0.019473254680633545,0.682956381260097,0.6930533117932148,0.4951545132137665
0.019459737464785576,0.6831583198707593,0.6930533117932148,0.4951545132137665
0.019457725808024406,0.6831583198707593,0.6934571890145396,0.4951545132137665
0.019455458968877792,0.6833602584814217,0.6934571890145396,0.4951545132137665
0.019454266875982285,0.6833602584814217,0.693659127625202,0.4951545132137665
0.019450517371296883,0.683562197092084,0.693659127625202,0.4951545132137665
0.019450213760137558,0.683562197092084,0.6938610662358643,0.4951545132137665
0.019440144300460815,0.684168012924071,0.6938610662358643,0.4951545132137665
0.01943863555788994,0.684168012924071,0.6940630048465266,0.4951545132137665
0.019433610141277313,0.6843699515347335,0.6940630048465266,0.4951545132137665
0.01941809616982937,0.6843699515347335,0.6946688206785138,0.4951545132137665
0.01938886195421219,0.6849757673667205,0.6946688206785138,0.4951545132137665
0.01938748173415661,0.6849757673667205,0.6948707592891761,0.4951545132137665
0.019387271255254745,0.6851777059773829,0.6948707592891761,0.4951545132137665
0.019386176019906998,0.6851777059773829,0.6950726978998385,0.4951545132137665
0.019385019317269325,0.6853796445880452,0.6950726978998385,0.4951545132137665
0.019362112507224083,0.6853796445880452,0.6960823909531503,0.4951545132137665
0.01934581995010376,0.686389337641357,0.6960823909531503,0.4951545132137665
0.019339891150593758,0.686389337641357,0.696486268174475,0.4951545132137665
0.01933295652270317,0.6873990306946688,0.696486268174475,0.4951545132137665
0.01933160610496998,0.6873990306946688,0.6966882067851373,0.4951545132137665
0.01932392455637455,0.6878029079159935,0.6966882067851373,0.4951545132137665
0.019322995096445084,0.6878029079159935,0.697092084006462,0.4951545132137665
0.019311660900712013,0.6882067851373183,0.697092084006462,0.4951545132137665
0.01930922083556652,0.6882067851373183,0.6972940226171244,0.4951545132137665
0.01928856037557125,0.68921647819063,0.6972940226171244,0.4951545132137665
0.01928468979895115,0.68921647819063,0.6976978998384491,0.4951545132137665
0.01928381621837616,0.6894184168012925,0.6976978998384491,0.4951545132137665
0.01927393674850464,0.6894184168012925,0.6983037156704361,0.4951545132137665
0.019271519035100937,0.6896203554119548,0.6983037156704361,0.4951545132137665
0.019270770251750946,0.6896203554119548,0.6985056542810986,0.4951545132137665
0.019250575453042984,0.6910339256865913,0.6985056542810986,0.4951545132137665
0.019236072897911072,0.6910339256865913,0.699313408723748,0.4951545132137665
0.01922294683754444,0.6918416801292407,0.699313408723748,0.4951545132137665
0.01921265758574009,0.6918416801292407,0.6997172859450727,0.4951545132137665
0.01920592412352562,0.692043618739903,0.6997172859450727,0.4951545132137665
0.019202804192900658,0.692043618739903,0.7001211631663974,0.4951545132137665
0.019201423972845078,0.6922455573505655,0.7001211631663974,0.4951545132137665
0.019176583737134933,0.6922455573505655,0.7009289176090469,0.4951545132137665
0.019171398133039474,0.6926494345718901,0.7009289176090469,0.4951545132137665
0.019169868901371956,0.6926494345718901,0.7013327948303716,0.4951545132137665
0.019165201112627983,0.6930533117932148,0.7013327948303716,0.4951545132137665
0.019156532362103462,0.6930533117932148,0.7023424878836834,0.4951545132137665
0.019137419760227203,0.6938610662358643,0.7023424878836834,0.4951545132137665
0.019136959686875343,0.6938610662358643,0.7025444264943457,0.4951545132137665
0.01913059689104557,0.694264943457189,0.7025444264943457,0.4951545132137665
0.01912720315158367,0.694264943457189,0.7027463651050081,0.4951545132137665
0.01912553422152996,0.6946688206785138,0.7027463651050081,0.4951545132137665
0.019118957221508026,0.6946688206785138,0.7033521809369951,0.4951545132137665
0.019081998616456985,0.6960823909531503,0.7033521809369951,0.4951545132137665
0.019080793485045433,0.6960823909531503,0.7035541195476576,0.4951545132137665
0.019079871475696564,0.6962843295638126,0.7035541195476576,0.4951545132137665
0.01907660812139511,0.6962843295638126,0.7037560581583199,0.4951545132137665
0.019073156639933586,0.6966882067851373,0.7037560581583199,0.4951545132137665
0.0190680343657732,0.6966882067851373,0.7041599353796446,0.4951545132137665
0.019063152372837067,0.697092084006462,0.7041599353796446,0.4951545132137665
0.01906142570078373,0.697092084006462,0.7043618739903069,0.4951545132137665
0.019041167572140694,0.6978998384491115,0.7043618739903069,0.4951545132137665
0.019034571945667267,0.6978998384491115,0.7047657512116317,0.4951545132137665
0.01903010718524456,0.6983037156704361,0.7047657512116317,0.4951545132137665
0.019027892500162125,0.6983037156704361,0.7049676898222941,0.4951545132137665
0.01902717910706997,0.6985056542810986,0.7049676898222941,0.4951545132137665
0.019021090120077133,0.6985056542810986,0.7057754442649434,0.4951545132137665
0.01901921071112156,0.6987075928917609,0.7057754442649434,0.4951545132137665
0.019017906859517097,0.6987075928917609,0.7059773828756059,0.4951545132137665
0.019006241112947464,0.6995153473344103,0.7059773828756059,0.4951545132137665
0.01900617964565754,0.6995153473344103,0.7061793214862682,0.4951545132137665
0.0189984068274498,0.6999192245557351,0.7061793214862682,0.4951545132137665
0.018988164141774178,0.6999192245557351,0.7067851373182552,0.4951545132137665
0.01896033063530922,0.7013327948303716,0.7067851373182552,0.4951545132137665
0.018951017409563065,0.7013327948303716,0.7069870759289176,0.4951545132137665
0.01894897036254406,0.7015347334410339,0.7069870759289176,0.4951545132137665
0.018946729600429535,0.7015347334410339,0.7073909531502424,0.4951545132137665
0.018941882997751236,0.7017366720516963,0.7073909531502424,0.4951545132137665
0.018930410966277122,0.7017366720516963,0.7081987075928917,0.4951545132137665
0.018925558775663376,0.7019386106623586,0.7081987075928917,0.4951545132137665
0.018924901261925697,0.7019386106623586,0.7084006462035541,0.4951545132137665
0.018911875784397125,0.7023424878836834,0.7084006462035541,0.4951545132137665
0.018908444792032242,0.7023424878836834,0.7088045234248789,0.4951545132137665
0.018907848745584488,0.7025444264943457,0.7088045234248789,0.4951545132137665
0.018906889483332634,0.7025444264943457,0.7090064620355412,0.4951545132137665
0.01887677051126957,0.7033521809369951,0.7090064620355412,0.4951545132137665
0.018874961882829666,0.7033521809369951,0.7092084006462036,0.4951545132137665
0.018862802535295486,0.7043618739903069,0.7092084006462036,0.4951545132137665
0.018855147063732147,0.7043618739903069,0.7094103392568659,0.4951545132137665
0.01882469281554222,0.7053715670436187,0.7094103392568659,0.4951545132137665
0.018815742805600166,0.7053715670436187,0.7098142164781907,0.4951545132137665
0.018810758367180824,0.7055735056542811,0.7098142164781907,0.4951545132137665
0.018809683620929718,0.7055735056542811,0.710016155088853,0.4951545132137665
0.018803881481289864,0.7057754442649434,0.710016155088853,0.4951545132137665
0.01879519410431385,0.7057754442649434,0.7106219709208401,0.4951545132137665
0.018790345638990402,0.7059773828756059,0.7106219709208401,0.4951545132137665
0.01878960244357586,0.7059773828756059,0.7108239095315024,0.4951545132137665
0.018785735592246056,0.7063812600969306,0.7108239095315024,0.4951545132137665
0.018780114129185677,0.7063812600969306,0.7114297253634895,0.4951545132137665
0.018769128248095512,0.7073909531502424,0.7114297253634895,0.4951545132137665
0.01876884512603283,0.7073909531502424,0.7116316639741519,0.4951545132137665
0.01876123994588852,0.7079967689822294,0.7116316639741519,0.4951545132137665
0.018743233755230904,0.7079967689822294,0.712843295638126,0.4951545132137665
0.018742499873042107,0.7081987075928917,0.712843295638126,0.4951545132137665
0.01872553862631321,0.7081987075928917,0.7130452342487884,0.4951545132137665
0.01871592178940773,0.7090064620355412,0.7130452342487884,0.4951545132137665
0.01871274970471859,0.7090064620355412,0.7132471728594507,0.4951545132137665
0.018705908209085464,0.7094103392568659,0.7132471728594507,0.4951545132137665
0.018700608983635902,0.7094103392568659,0.7136510500807755,0.4951545132137665
0.018683742731809616,0.7104200323101777,0.7136510500807755,0.4951545132137665
0.018680673092603683,0.7104200323101777,0.7138529886914378,0.4951545132137665
0.018669409677386284,0.7110258481421647,0.7138529886914378,0.4951545132137665
0.018664970993995667,0.7110258481421647,0.7140549273021002,0.4951545132137665
0.018661070615053177,0.7112277867528272,0.7140549273021002,0.4951545132137665
0.018656082451343536,0.7112277867528272,0.7144588045234249,0.4951545132137665
0.018651895225048065,0.7114297253634895,0.7144588045234249,0.4951545132137665
0.018648430705070496,0.7114297253634895,0.7146607431340872,0.4951545132137665
0.018647510558366776,0.7116316639741519,0.7146607431340872,0.4951545132137665
0.01864544302225113,0.7116316639741519,0.7148626817447497,0.4951545132137665
0.01864023506641388,0.7118336025848142,0.7148626817447497,0.4951545132137665
0.018634090200066566,0.7118336025848142,0.7152665589660743,0.4951545132137665
0.0186319500207901,0.7120355411954766,0.7152665589660743,0.4951545132137665
0.01862441375851631,0.7120355411954766,0.715670436187399,0.4951545132137665
0.018622640520334244,0.7122374798061389,0.715670436187399,0.4951545132137665
0.018618542701005936,0.7122374798061389,0.7158723747980614,0.4951545132137665
0.01859782263636589,0.7142568659127625,0.7158723747980614,0.4951545132137665
0.01859675534069538,0.7142568659127625,0.7160743134087237,0.4951545132137665
0.018589122220873833,0.7144588045234249,0.7160743134087237,0.4951545132137665
0.01858729124069214,0.7144588045234249,0.7162762520193862,0.4951545132137665
0.01858169585466385,0.715064620355412,0.7162762520193862,0.4951545132137665
0.0185808464884758,0.715064620355412,0.7164781906300485,0.4951545132137665
0.018572429195046425,0.7152665589660743,0.7164781906300485,0.4951545132137665
0.018570706248283386,0.7152665589660743,0.7168820678513732,0.4951545132137665
0.018556876108050346,0.7158723747980614,0.7168820678513732,0.4951545132137665
0.018554164096713066,0.7158723747980614,0.7172859450726979,0.4951545132137665
0.018545687198638916,0.7164781906300485,0.7172859450726979,0.4951545132137665
0.018538344651460648,0.7164781906300485,0.7174878836833603,0.4951545132137665
0.01853707805275917,0.7166801292407108,0.7174878836833603,0.4951545132137665
0.018522201105952263,0.7166801292407108,0.717891760904685,0.4951545132137665
0.01849481835961342,0.7176898222940227,0.717891760904685,0.4951545132137665
0.018492961302399635,0.7176898222940227,0.7180936995153473,0.4951545132137665
0.018491458147764206,0.717891760904685,0.7180936995153473,0.4951545132137665
0.018470562994480133,0.717891760904685,0.7191033925686591,0.4951545132137665
0.018463723361492157,0.7180936995153473,0.7191033925686591,0.4951545132137665
0.01846330426633358,0.7180936995153473,0.7193053311793215,0.4951545132137665
0.018462639302015305,0.7182956381260097,0.7193053311793215,0.4951545132137665
0.018442580476403236,0.7182956381260097,0.7205169628432956,0.4951545132137665
0.01839516870677471,0.7193053311793215,0.7205169628432956,0.4951545132137665
0.018391575664281845,0.7193053311793215,0.7209208400646203,0.4951545132137665
0.018391188234090805,0.7195072697899838,0.7209208400646203,0.4951545132137665
0.018385769799351692,0.7195072697899838,0.721324717285945,0.4951545132137665
0.01838105171918869,0.7197092084006462,0.721324717285945,0.4951545132137665
0.018378332257270813,0.7197092084006462,0.7215266558966075,0.4951545132137665
0.01836647093296051,0.7203150242326333,0.7215266558966075,0.4951545132137665
0.01836499013006687,0.7203150242326333,0.7217285945072698,0.4951545132137665
0.0183624979108572,0.7205169628432956,0.7217285945072698,0.4951545132137665
0.01836101897060871,0.7205169628432956,0.7223344103392568,0.4951545132137665
0.01835513859987259,0.720718901453958,0.7223344103392568,0.4951545132137665
0.018353180959820747,0.720718901453958,0.7225363489499192,0.4951545132137665
0.01835137978196144,0.7211227786752827,0.7225363489499192,0.4951545132137665
0.018342265859246254,0.7211227786752827,0.722940226171244,0.4951545132137665
0.018330411985516548,0.7215266558966075,0.722940226171244,0.4951545132137665
0.018323492258787155,0.7215266558966075,0.7231421647819063,0.4951545132137665
0.01831219717860222,0.7217285945072698,0.7231421647819063,0.4951545132137665
0.018310267478227615,0.7217285945072698,0.7233441033925686,0.4951545132137665
0.01830434799194336,0.7219305331179321,0.7233441033925686,0.4951545132137665
0.01830418035387993,0.7219305331179321,0.723546042003231,0.4951545132137665
0.01830039545893669,0.7221324717285945,0.723546042003231,0.4951545132137665
0.018295343965291977,0.7221324717285945,0.7241518578352181,0.4951545132137665
0.018294982612133026,0.7223344103392568,0.7241518578352181,0.4951545132137665
0.01828947104513645,0.7223344103392568,0.7243537964458805,0.4951545132137665
0.018288657069206238,0.7225363489499192,0.7243537964458805,0.4951545132137665
0.018284332007169724,0.7225363489499192,0.7245557350565428,0.4951545132137665
0.01827087812125683,0.7231421647819063,0.7245557350565428,0.4951545132137665
0.018269099295139313,0.7231421647819063,0.7247576736672051,0.4951545132137665
0.018267540261149406,0.7233441033925686,0.7247576736672051,0.4951545132137665
0.018263353034853935,0.7233441033925686,0.7253634894991923,0.4951545132137665
0.01824137195944786,0.7239499192245558,0.7253634894991923,0.4951545132137665
0.018231481313705444,0.7239499192245558,0.7255654281098546,0.4951545132137665
0.018216731026768684,0.7251615508885298,0.7255654281098546,0.4951545132137665
0.018202271312475204,0.7251615508885298,0.726373182552504,0.4951545132137665
0.018192030489444733,0.7255654281098546,0.726373182552504,0.4951545132137665
0.018186714500188828,0.7255654281098546,0.7265751211631664,0.4951545132137665
0.018180595710873604,0.725767366720517,0.7265751211631664,0.4951545132137665
0.018180591985583305,0.725767366720517,0.7267770597738288,0.4951545132137665
0.018172970041632652,0.7261712439418416,0.7267770597738288,0.4951545132137665
0.018171576783061028,0.7261712439418416,0.7269789983844911,0.4951545132137665
0.01816660724580288,0.7265751211631664,0.7269789983844911,0.4951545132137665
0.018161898478865623,0.7265751211631664,0.7277867528271406,0.4951545132137665
0.018161090090870857,0.7269789983844911,0.7277867528271406,0.4951545132137665
0.018156493082642555,0.7269789983844911,0.7281906300484653,0.4951545132137665
0.01814594492316246,0.7271809369951535,0.7281906300484653,0.4951545132137665
0.018140459433197975,0.7271809369951535,0.7287964458804523,0.4951545132137665
0.018140066415071487,0.7273828756058158,0.7287964458804523,0.4951545132137665
0.01813829317688942,0.7273828756058158,0.7289983844911146,0.4951545132137665
0.018132511526346207,0.7275848142164781,0.7289983844911146,0.4951545132137665
0.018128136172890663,0.7275848142164781,0.7296042003231018,0.4951545132137665
0.018123678863048553,0.7281906300484653,0.7296042003231018,0.4951545132137665
0.018115928396582603,0.7281906300484653,0.7300080775444265,0.4951545132137665
0.01810709573328495,0.7287964458804523,0.7300080775444265,0.4951545132137665
0.018104098737239838,0.7287964458804523,0.7304119547657512,0.4951545132137665
0.018102381378412247,0.7289983844911146,0.7304119547657512,0.4951545132137665
0.01809840090572834,0.7289983844911146,0.7306138933764136,0.4951545132137665
0.018082628026604652,0.7296042003231018,0.7306138933764136,0.4951545132137665
0.018078718334436417,0.7296042003231018,0.7308158319870759,0.4951545132137665
0.018075497820973396,0.7298061389337641,0.7308158319870759,0.4951545132137665
0.01807500422000885,0.7298061389337641,0.7310177705977383,0.4951545132137665
0.018070517107844353,0.7302100161550888,0.7310177705977383,0.4951545132137665
0.018069325014948845,0.7302100161550888,0.731421647819063,0.4951545132137665
0.018060242757201195,0.7308158319870759,0.731421647819063,0.4951545132137665
0.018058691173791885,0.7308158319870759,0.7318255250403877,0.4951545132137665
0.01805719919502735,0.7312197092084006,0.7318255250403877,0.4951545132137665
0.01805046759545803,0.7312197092084006,0.7320274636510501,0.4951545132137665
0.01804722100496292,0.731421647819063,0.7320274636510501,0.4951545132137665
0.018047047778964043,0.731421647819063,0.7322294022617124,0.4951545132137665
0.018043704330921173,0.7316235864297254,0.7322294022617124,0.4951545132137665
0.01804083213210106,0.7316235864297254,0.7326332794830371,0.4951545132137665
0.01804056391119957,0.7318255250403877,0.7326332794830371,0.4951545132137665
0.018022265285253525,0.7318255250403877,0.7330371567043619,0.4951545132137665
0.01801694557070732,0.7320274636510501,0.7330371567043619,0.4951545132137665
0.018016837537288666,0.7320274636510501,0.7332390953150242,0.4951545132137665
0.018013393506407738,0.7322294022617124,0.7332390953150242,0.4951545132137665
0.01801310107111931,0.7322294022617124,0.7334410339256866,0.4951545132137665
0.01798100396990776,0.7334410339256866,0.7334410339256866,0.4951545132137665
0.017970141023397446,0.7334410339256866,0.7338449111470113,0.4951545132137665
0.017962925136089325,0.7338449111470113,0.7338449111470113,0.4951545132137665
0.017951371148228645,0.7338449111470113,0.7344507269789984,0.4951545132137665
0.0179466400295496,0.7340468497576736,0.7344507269789984,0.4951545132137665
0.01794102042913437,0.7340468497576736,0.7346526655896607,0.4951545132137665
0.017936181277036667,0.7344507269789984,0.7346526655896607,0.4951545132137665
0.017931217327713966,0.7344507269789984,0.7352584814216478,0.4951545132137665
0.01791010983288288,0.7352584814216478,0.7352584814216478,0.4951545132137665
0.01789874956011772,0.7352584814216478,0.7360662358642972,0.4951545132137665
0.017894862219691277,0.7356623586429726,0.7360662358642972,0.4951545132137665
0.01789158396422863,0.7356623586429726,0.7364701130856219,0.4951545132137665
0.017881019040942192,0.7362681744749596,0.7364701130856219,0.4951545132137665
0.017879709601402283,0.7362681744749596,0.7366720516962844,0.4951545132137665
0.017872486263513565,0.7368739903069467,0.7366720516962844,0.4951545132137665
0.017867350950837135,0.7368739903069467,0.7368739903069467,0.4951545132137665
0.017862949520349503,0.7372778675282714,0.7368739903069467,0.4951545132137665
0.017855748534202576,0.7372778675282714,0.7374798061389337,0.4951545132137665
0.017844224348664284,0.7374798061389337,0.7374798061389337,0.4951545132137665
0.017843520268797874,0.7374798061389337,0.7376817447495961,0.4951545132137665
0.01783914491534233,0.7376817447495961,0.7376817447495961,0.4951545132137665
0.017820462584495544,0.7376817447495961,0.7384894991922456,0.4951545132137665
0.01781758852303028,0.7378836833602584,0.7386914378029079,0.4951545132137665
0.017811961472034454,0.7382875605815832,0.7386914378029079,0.4951545132137665
0.017810795456171036,0.7382875605815832,0.7388933764135702,0.4951545132137665
0.017793642356991768,0.7384894991922456,0.7388933764135702,0.4951545132137665
0.01777508109807968,0.7384894991922456,0.7397011308562197,0.4951545132137665
0.017769791185855865,0.7388933764135702,0.7397011308562197,0.4951545132137665
0.017742415890097618,0.7388933764135702,0.7401050080775444,0.4951545132137665
0.017738819122314453,0.7394991922455574,0.7401050080775444,0.4951545132137665
0.017726246267557144,0.7394991922455574,0.7403069466882067,0.4951545132137665
0.01770879700779915,0.7399030694668821,0.7403069466882067,0.4951545132137665
0.017702588811516762,0.7399030694668821,0.7405088852988692,0.4951545132137665
0.01769959181547165,0.7401050080775444,0.7405088852988692,0.4951545132137665
0.017662784084677696,0.7401050080775444,0.7429321486268174,0.4951545132137665
0.01766110211610794,0.7403069466882067,0.7429321486268174,0.4951545132137665
0.017653392627835274,0.7403069466882067,0.7431340872374798,0.4951545132137665
0.017642131075263023,0.7407108239095315,0.7431340872374798,0.4951545132137665
0.017636381089687347,0.7407108239095315,0.7433360258481422,0.4951545132137665
0.017634863033890724,0.7409127625201939,0.7433360258481422,0.4951545132137665
0.017628202214837074,0.7409127625201939,0.7437399030694669,0.4951545132137665
0.017600277438759804,0.742124394184168,0.7437399030694669,0.4951545132137665
0.017583874985575676,0.742124394184168,0.7441437802907916,0.4951545132137665
0.017580294981598854,0.7423263327948304,0.7441437802907916,0.4951545132137665
0.017576947808265686,0.7423263327948304,0.744345718901454,0.4951545132137665
0.01757318526506424,0.7425282714054927,0.744345718901454,0.4951545132137665
0.01757165417075157,0.7425282714054927,0.7445476575121163,0.4951545132137665
0.017565444111824036,0.7427302100161551,0.7445476575121163,0.4951545132137665
0.017558839172124863,0.7427302100161551,0.7447495961227787,0.4951545132137665
0.017550505697727203,0.7429321486268174,0.7447495961227787,0.4951545132137665
0.017547525465488434,0.7429321486268174,0.7453554119547657,0.4951545132137665
0.017544560134410858,0.7433360258481422,0.7453554119547657,0.4951545132137665
0.017536504194140434,0.7433360258481422,0.7457592891760905,0.4951545132137665
0.01753481663763523,0.7437399030694669,0.7457592891760905,0.4951545132137665
0.017528442665934563,0.7437399030694669,0.7459612277867528,0.4951545132137665
0.017526479437947273,0.7439418416801292,0.7459612277867528,0.4951545132137665
0.017518969252705574,0.7439418416801292,0.7461631663974152,0.4951545132137665
0.017506752163171768,0.7445476575121163,0.7461631663974152,0.4951545132137665
0.017503656446933746,0.7445476575121163,0.7465670436187399,0.4951545132137665
0.01749156415462494,0.7451534733441034,0.7465670436187399,0.4951545132137665
0.01747949980199337,0.7451534733441034,0.747172859450727,0.4951545132137665
0.017463501542806625,0.7455573505654282,0.747172859450727,0.4951545132137665
0.01745753176510334,0.7455573505654282,0.7475767366720517,0.4951545132137665
0.01745324395596981,0.7457592891760905,0.7475767366720517,0.4951545132137665
0.0174397099763155,0.7457592891760905,0.747778675282714,0.4951545132137665
0.01743965968489647,0.7459612277867528,0.747778675282714,0.4951545132137665
0.017436739057302475,0.7459612277867528,0.7479806138933764,0.4951545132137665
0.01743621751666069,0.7461631663974152,0.7479806138933764,0.4951545132137665
0.017433274537324905,0.7461631663974152,0.7481825525040388,0.4951545132137665
0.017429698258638382,0.7463651050080775,0.7481825525040388,0.4951545132137665
0.01742618717253208,0.7463651050080775,0.7483844911147012,0.4951545132137665
0.01742439530789852,0.7465670436187399,0.7483844911147012,0.4951545132137665
0.017408983781933784,0.7465670436187399,0.7487883683360258,0.4951545132137665
0.017407281324267387,0.7467689822294022,0.7487883683360258,0.4951545132137665
0.017401427030563354,0.7467689822294022,0.749394184168013,0.4951545132137665
0.017372816801071167,0.7475767366720517,0.749394184168013,0.4951545132137665
0.017365576699376106,0.7475767366720517,0.7495961227786753,0.4951545132137665
0.01735338568687439,0.7481825525040388,0.7495961227786753,0.4951545132137665
0.017350193113088608,0.7481825525040388,0.7502019386106623,0.4951545132137665
0.017349030822515488,0.7483844911147012,0.7502019386106623,0.4951545132137665
0.017344411462545395,0.7483844911147012,0.750605815831987,0.4951545132137665
0.01731777749955654,0.749394184168013,0.750605815831987,0.4951545132137665
0.01729482039809227,0.749394184168013,0.7514135702746365,0.4951545132137665
0.0172923281788826,0.7495961227786753,0.7514135702746365,0.4951545132137665
0.017289800569415092,0.7495961227786753,0.7516155088852988,0.4951545132137665
0.017274396494030952,0.7504038772213247,0.7516155088852988,0.4951545132137665
0.01727239228785038,0.7504038772213247,0.7518174474959612,0.4951545132137665
0.017271483317017555,0.750605815831987,0.7518174474959612,0.4951545132137665
0.017262639477849007,0.750605815831987,0.752221324717286,0.4951545132137665
0.017255358397960663,0.7510096930533118,0.752221324717286,0.4951545132137665
0.017254505306482315,0.7510096930533118,0.7524232633279483,0.4951545132137665
0.01724552921950817,0.7512116316639742,0.7524232633279483,0.4951545132137665
0.01724451221525669,0.7512116316639742,0.7526252019386107,0.4951545132137665
0.01724330522119999,0.7514135702746365,0.7526252019386107,0.4951545132137665
0.017242304980754852,0.7514135702746365,0.752827140549273,0.4951545132137665
0.017224494367837906,0.7516155088852988,0.752827140549273,0.4951545132137665
0.017221780493855476,0.7516155088852988,0.7530290791599353,0.4951545132137665
0.017214950174093246,0.752221324717286,0.7530290791599353,0.4951545132137665
0.017209669575095177,0.752221324717286,0.7534329563812601,0.4951545132137665
0.017204778268933296,0.7526252019386107,0.7534329563812601,0.4951545132137665
0.017201049253344536,0.7526252019386107,0.7540387722132472,0.4951545132137665
0.017196690663695335,0.752827140549273,0.7540387722132472,0.4951545132137665
0.017190150916576385,0.752827140549273,0.7542407108239095,0.4951545132137665
0.017188260331749916,0.7530290791599353,0.7542407108239095,0.4951545132137665
0.01714591681957245,0.7530290791599353,0.7560581583198708,0.4951545132137665
0.017145229503512383,0.7532310177705978,0.7560581583198708,0.4951545132137665
0.017142975702881813,0.7532310177705978,0.7562600969305331,0.4951545132137665
0.01714073121547699,0.7534329563812601,0.7562600969305331,0.4951545132137665
0.017134206369519234,0.7534329563812601,0.7566639741518578,0.4951545132137665
0.017130771651864052,0.7538368336025848,0.7566639741518578,0.4951545132137665
0.017113998532295227,0.7538368336025848,0.7576736672051696,0.4951545132137665
0.01710134744644165,0.7544426494345718,0.7576736672051696,0.4951545132137665
0.017084434628486633,0.7544426494345718,0.7592891760904685,0.4951545132137665
0.017063824459910393,0.7548465266558966,0.7592891760904685,0.4951545132137665
0.017054783180356026,0.7548465266558966,0.7594911147011308,0.4951545132137665
0.017043480649590492,0.755654281098546,0.7594911147011308,0.4951545132137665
0.017037782818078995,0.755654281098546,0.7598949919224556,0.4951545132137665
0.017023324966430664,0.7562600969305331,0.7598949919224556,0.4951545132137665
0.017021095380187035,0.7562600969305331,0.7600969305331179,0.4951545132137665
0.017012758180499077,0.7568659127625202,0.7600969305331179,0.4951545132137665
0.017006944864988327,0.7568659127625202,0.760702746365105,0.4951545132137665
0.017003001645207405,0.7572697899838449,0.760702746365105,0.4951545132137665
0.01699577271938324,0.7572697899838449,0.7609046849757674,0.4951545132137665
0.01698882132768631,0.7574717285945073,0.7609046849757674,0.4951545132137665
0.016981611028313637,0.7574717285945073,0.7611066235864298,0.4951545132137665
0.016979584470391273,0.757875605815832,0.7611066235864298,0.4951545132137665
0.016979094594717026,0.757875605815832,0.7613085621970921,0.4951545132137665
0.01697191596031189,0.7582794830371568,0.7613085621970921,0.4951545132137665
0.01696021482348442,0.7582794830371568,0.7623182552504039,0.4951545132137665
0.016956347972154617,0.7586833602584814,0.7623182552504039,0.4951545132137665
0.016925418749451637,0.7586833602584814,0.7635298869143781,0.4951545132137665
0.016921602189540863,0.7588852988691438,0.7635298869143781,0.4951545132137665
0.01691039465367794,0.7588852988691438,0.7637318255250404,0.4951545132137665
0.016904307529330254,0.7590872374798061,0.7637318255250404,0.4951545132137665
0.01689470186829567,0.7590872374798061,0.7643376413570274,0.4951545132137665
0.01689188927412033,0.7592891760904685,0.7643376413570274,0.4951545132137665
0.016886074095964432,0.7592891760904685,0.7649434571890146,0.4951545132137665
0.016873827204108238,0.7598949919224556,0.7649434571890146,0.4951545132137665
0.01686568558216095,0.7598949919224556,0.7655492730210016,0.4951545132137665
0.01686510071158409,0.7600969305331179,0.7655492730210016,0.4951545132137665
0.01686103083193302,0.7600969305331179,0.7661550888529887,0.4951545132137665
0.016849132254719734,0.760702746365105,0.7661550888529887,0.4951545132137665
0.016843197867274284,0.760702746365105,0.7667609046849758,0.4951545132137665
0.016839800402522087,0.7609046849757674,0.7667609046849758,0.4951545132137665
0.01683819480240345,0.7609046849757674,0.7669628432956381,0.4951545132137665
0.01683727279305458,0.7611066235864298,0.7669628432956381,0.4951545132137665
0.016831902787089348,0.7611066235864298,0.7675686591276252,0.4951545132137665
0.016829147934913635,0.7613085621970921,0.7675686591276252,0.4951545132137665
0.016820842400193214,0.7613085621970921,0.7679725363489499,0.4951545132137665
0.016805395483970642,0.7621163166397416,0.7679725363489499,0.4951545132137665
0.016802066937088966,0.7621163166397416,0.7681744749596123,0.4951545132137665
0.01679537445306778,0.7623182552504039,0.7681744749596123,0.4951545132137665
0.01678394339978695,0.7623182552504039,0.7687802907915994,0.4951545132137665
0.01677863858640194,0.7627221324717286,0.7687802907915994,0.4951545132137665
0.016769269481301308,0.7627221324717286,0.7691841680129241,0.4951545132137665
0.016752125695347786,0.7631260096930533,0.7691841680129241,0.4951545132137665
0.016741806641221046,0.7631260096930533,0.7693861066235864,0.4951545132137665
0.016737740486860275,0.7633279483037156,0.7693861066235864,0.4951545132137665
0.01673545129597187,0.7633279483037156,0.7695880452342488,0.4951545132137665
0.016720423474907875,0.7637318255250404,0.7695880452342488,0.4951545132137665
0.016719529405236244,0.7637318255250404,0.7697899838449112,0.4951545132137665
0.01671101339161396,0.7641357027463651,0.7697899838449112,0.4951545132137665
0.016699451953172684,0.7641357027463651,0.7703957996768982,0.4951545132137665
0.016698040068149567,0.7645395799676898,0.7703957996768982,0.4951545132137665
0.01668339967727661,0.7645395799676898,0.77140549273021,0.4951545132137665
0.01667635701596737,0.7647415185783522,0.77140549273021,0.4951545132137665
0.016657236963510513,0.7647415185783522,0.7726171243941842,0.4951545132137665
0.01665387861430645,0.7649434571890146,0.7726171243941842,0.4951545132137665
0.01665068417787552,0.7649434571890146,0.7728190630048465,0.4951545132137665
0.016639169305562973,0.7651453957996769,0.7728190630048465,0.4951545132137665
0.016632908955216408,0.7651453957996769,0.7734248788368336,0.4951545132137665
0.016632284969091415,0.7653473344103393,0.7734248788368336,0.4951545132137665
0.016619311645627022,0.7653473344103393,0.7740306946688207,0.4951545132137665
0.016611630097031593,0.7655492730210016,0.7740306946688207,0.4951545132137665
0.01659212075173855,0.7655492730210016,0.7744345718901454,0.4951545132137665
0.016551367938518524,0.7673667205169629,0.7744345718901454,0.4951545132137665
0.0165440421551466,0.7673667205169629,0.7750403877221325,0.4951545132137665
0.016533859074115753,0.7675686591276252,0.7750403877221325,0.4951545132137665
0.01653257943689823,0.7675686591276252,0.7752423263327949,0.4951545132137665
0.016516385599970818,0.7679725363489499,0.7752423263327949,0.4951545132137665
0.01648613251745701,0.7679725363489499,0.776453957996769,0.4951545132137665
0.0164733175188303,0.7683764135702746,0.776453957996769,0.4951545132137665
0.016466524451971054,0.7683764135702746,0.777059773828756,0.4951545132137665
0.01646626740694046,0.768578352180937,0.777059773828756,0.4951545132137665
0.016463063657283783,0.768578352180937,0.7774636510500808,0.4951545132137665
0.01645919866859913,0.7691841680129241,0.7774636510500808,0.4951545132137665
0.016454171389341354,0.7691841680129241,0.7776655896607432,0.4951545132137665
0.01645144633948803,0.7695880452342488,0.7776655896607432,0.4951545132137665
0.016443869099020958,0.7695880452342488,0.7778675282714055,0.4951545132137665
0.016436856240034103,0.7697899838449112,0.7778675282714055,0.4951545132137665
0.0164351686835289,0.7697899838449112,0.7782714054927302,0.4951545132137665
0.016434676945209503,0.7699919224555735,0.7782714054927302,0.4951545132137665
0.01643378846347332,0.7699919224555735,0.7784733441033925,0.4951545132137665
0.016432033851742744,0.7703957996768982,0.7784733441033925,0.4951545132137665
0.016423894092440605,0.7703957996768982,0.7788772213247173,0.4951545132137665
0.0164193008095026,0.7707996768982229,0.7788772213247173,0.4951545132137665
0.016417192295193672,0.7707996768982229,0.7790791599353797,0.4951545132137665
0.016411874443292618,0.7710016155088854,0.7790791599353797,0.4951545132137665
0.016403082758188248,0.7710016155088854,0.779281098546042,0.4951545132137665
0.016391081735491753,0.7716074313408724,0.779281098546042,0.4951545132137665
0.016389984637498856,0.7716074313408724,0.7794830371567044,0.4951545132137665
0.01638435386121273,0.7720113085621971,0.7794830371567044,0.4951545132137665
0.0163810346275568,0.7720113085621971,0.7796849757673667,0.4951545132137665
0.01637803204357624,0.7724151857835219,0.7796849757673667,0.4951545132137665
0.01636938378214836,0.7724151857835219,0.7800888529886915,0.4951545132137665
0.01636086031794548,0.7726171243941842,0.7800888529886915,0.4951545132137665
0.016356123611330986,0.7726171243941842,0.7806946688206785,0.4951545132137665
0.016355980187654495,0.7728190630048465,0.7806946688206785,0.4951545132137665
0.016332857310771942,0.7728190630048465,0.7813004846526656,0.4951545132137665
0.016330616548657417,0.7730210016155089,0.7813004846526656,0.4951545132137665
0.016329696401953697,0.7730210016155089,0.781502423263328,0.4951545132137665
0.01631811447441578,0.7734248788368336,0.781502423263328,0.4951545132137665
0.016317831352353096,0.7734248788368336,0.7817043618739903,0.4951545132137665
0.016305822879076004,0.7740306946688207,0.7817043618739903,0.4951545132137665
0.016295969486236572,0.7740306946688207,0.7819063004846527,0.4951545132137665
0.01628481037914753,0.7744345718901454,0.7819063004846527,0.4951545132137665
0.016278408467769623,0.7744345718901454,0.7823101777059773,0.4951545132137665
0.01627793163061142,0.7746365105008077,0.7823101777059773,0.4951545132137665
0.01626889780163765,0.7746365105008077,0.7827140549273021,0.4951545132137665
0.016253802925348282,0.7754442649434572,0.7827140549273021,0.4951545132137665
0.01625043712556362,0.7754442649434572,0.7831179321486268,0.4951545132137665
0.016249600797891617,0.7756462035541195,0.7831179321486268,0.4951545132137665
0.016247671097517014,0.7756462035541195,0.7833198707592892,0.4951545132137665
0.01623605377972126,0.7760500807754442,0.7833198707592892,0.4951545132137665
0.0162323210388422,0.7760500807754442,0.7837237479806138,0.4951545132137665
0.01623145304620266,0.7762520193861067,0.7837237479806138,0.4951545132137665
0.016199970617890358,0.7762520193861067,0.7847334410339257,0.4951545132137665
0.01619594171643257,0.7768578352180937,0.7847334410339257,0.4951545132137665
0.01619572751224041,0.7768578352180937,0.784935379644588,0.4951545132137665
0.016191763803362846,0.777059773828756,0.784935379644588,0.4951545132137665
0.016180148348212242,0.777059773828756,0.7857431340872375,0.4951545132137665
0.016163799911737442,0.7776655896607432,0.7857431340872375,0.4951545132137665
0.01614926941692829,0.7776655896607432,0.7861470113085622,0.4951545132137665
0.016143785789608955,0.7780694668820679,0.7861470113085622,0.4951545132137665
0.0161368977278471,0.7780694668820679,0.7863489499192245,0.4951545132137665
0.016135361045598984,0.7782714054927302,0.7863489499192245,0.4951545132137665
0.01610439456999302,0.7782714054927302,0.7877625201938611,0.4951545132137665
0.016098931431770325,0.7784733441033925,0.7877625201938611,0.4951545132137665
0.016097839921712875,0.7784733441033925,0.7879644588045234,0.4951545132137665
0.0160661730915308,0.7790791599353797,0.7879644588045234,0.4951545132137665
0.01605979911983013,0.7790791599353797,0.7881663974151858,0.4951545132137665
0.01605444960296154,0.7794830371567044,0.7881663974151858,0.4951545132137665
0.01604442298412323,0.7794830371567044,0.7887722132471728,0.4951545132137665
0.016031360253691673,0.779886914378029,0.7887722132471728,0.4951545132137665
0.016025101765990257,0.779886914378029,0.7893780290791599,0.4951545132137665
0.01602225936949253,0.7802907915993538,0.7893780290791599,0.4951545132137665
0.016014937311410904,0.7802907915993538,0.7897819063004846,0.4951545132137665
0.016000134870409966,0.7804927302100162,0.7897819063004846,0.4951545132137665
0.01599370874464512,0.7804927302100162,0.7901857835218093,0.4951545132137665
0.015985997393727303,0.7813004846526656,0.7901857835218093,0.4951545132137665
0.015979457646608353,0.7813004846526656,0.7905896607431341,0.4951545132137665
0.015977052971720695,0.781502423263328,0.7905896607431341,0.4951545132137665
0.01597634144127369,0.781502423263328,0.7907915993537964,0.4951545132137665
0.015974801033735275,0.7819063004846527,0.7907915993537964,0.4951545132137665
0.015971112996339798,0.7819063004846527,0.7909935379644588,0.4951545132137665
0.015963304787874222,0.7823101777059773,0.7909935379644588,0.4951545132137665
0.01593831367790699,0.7823101777059773,0.7918012924071083,0.4951545132137665
0.015934521332383156,0.7825121163166397,0.7918012924071083,0.4951545132137665
0.015933146700263023,0.7825121163166397,0.7922051696284329,0.4951545132137665
0.015923498198390007,0.7833198707592892,0.7922051696284329,0.4951545132137665
0.01591511256992817,0.7833198707592892,0.7928109854604201,0.4951545132137665
0.015910498797893524,0.7837237479806138,0.7928109854604201,0.4951545132137665
0.015897266566753387,0.7837237479806138,0.7936187399030694,0.4951545132137665
0.01588524505496025,0.784935379644588,0.7936187399030694,0.4951545132137665
0.01587529294192791,0.784935379644588,0.7942245557350566,0.4951545132137665
0.015870079398155212,0.7853392568659128,0.7942245557350566,0.4951545132137665
0.015866799280047417,0.7857431340872375,0.7942245557350566,0.4951545132137665
0.01585954986512661,0.7857431340872375,0.7946284329563813,0.4951545132137665
0.015848716720938683,0.7869547657512116,0.7946284329563813,0.4951545132137665
0.015843214467167854,0.7869547657512116,0.7948303715670436,0.4951545132137665
0.015842894092202187,0.787156704361874,0.7948303715670436,0.4951545132137665
0.01583770290017128,0.787156704361874,0.7950323101777059,0.4951545132137665
0.01583719067275524,0.7873586429725363,0.7950323101777059,0.4951545132137665
0.01582946442067623,0.7873586429725363,0.7954361873990307,0.4951545132137665
0.01580088399350643,0.7879644588045234,0.7954361873990307,0.4951545132137665
0.015800846740603447,0.7879644588045234,0.7956381260096931,0.4951545132137665
0.015789004042744637,0.7881663974151858,0.7956381260096931,0.4951545132137665
0.015768878161907196,0.7881663974151858,0.7966478190630049,0.4951545132137665
0.015750305727124214,0.7885702746365105,0.7966478190630049,0.4951545132137665
0.015746019780635834,0.7885702746365105,0.7974555735056543,0.4951545132137665
0.015742067247629166,0.7887722132471728,0.7974555735056543,0.4951545132137665
0.015738237649202347,0.7887722132471728,0.7980613893376414,0.4951545132137665
0.015736859291791916,0.7889741518578353,0.7980613893376414,0.4951545132137665
0.01573263667523861,0.7889741518578353,0.7986672051696284,0.4951545132137665
0.01573091186583042,0.7891760904684976,0.7986672051696284,0.4951545132137665
0.01572570390999317,0.7891760904684976,0.7994749596122779,0.4951545132137665
0.015721071511507034,0.7893780290791599,0.7994749596122779,0.4951545132137665
0.015709880739450455,0.7893780290791599,0.7998788368336026,0.4951545132137665
0.01570901647210121,0.7895799676898223,0.7998788368336026,0.4951545132137665
0.01570088416337967,0.7895799676898223,0.8000807754442649,0.4951545132137665
0.015698058530688286,0.7897819063004846,0.8000807754442649,0.4951545132137665
0.015691490843892097,0.7897819063004846,0.8004846526655897,0.4951545132137665
0.015685345977544785,0.789983844911147,0.8004846526655897,0.4951545132137665
0.015682125464081764,0.789983844911147,0.8008885298869144,0.4951545132137665
0.015673024579882622,0.7911954765751211,0.8008885298869144,0.4951545132137665
0.015667114406824112,0.7911954765751211,0.8012924071082391,0.4951545132137665
0.015666857361793518,0.7913974151857835,0.8012924071082391,0.4951545132137665
0.015651775524020195,0.7913974151857835,0.8018982229402262,0.4951545132137665
0.01564989797770977,0.7915993537964459,0.8018982229402262,0.4951545132137665
0.015646977350115776,0.7915993537964459,0.8021001615508885,0.4951545132137665
0.015646066516637802,0.7918012924071083,0.8021001615508885,0.4951545132137665
0.015644486993551254,0.7918012924071083,0.8023021001615509,0.4951545132137665
0.0156437698751688,0.7920032310177706,0.8023021001615509,0.4951545132137665
0.0156406257301569,0.7920032310177706,0.8025040387722132,0.4951545132137665
0.015626218169927597,0.7930129240710824,0.8025040387722132,0.4951545132137665
0.015615488402545452,0.7930129240710824,0.802907915993538,0.4951545132137665
0.01560989674180746,0.7934168012924071,0.802907915993538,0.4951545132137665
0.015606902539730072,0.7934168012924071,0.8031098546042004,0.4951545132137665
0.015603374689817429,0.7940226171243941,0.8031098546042004,0.4951545132137665
0.01559988223016262,0.7940226171243941,0.8033117932148627,0.4951545132137665
0.01559782400727272,0.7942245557350566,0.8033117932148627,0.4951545132137665
0.015595179051160812,0.7942245557350566,0.803513731825525,0.4951545132137665
0.01559444796293974,0.7944264943457189,0.803513731825525,0.4951545132137665
0.015586894936859608,0.7944264943457189,0.8037156704361874,0.4951545132137665
0.015578539110720158,0.7946284329563813,0.8037156704361874,0.4951545132137665
0.015573021955788136,0.7946284329563813,0.8039176090468497,0.4951545132137665
0.015572198666632175,0.7948303715670436,0.8039176090468497,0.4951545132137665
0.015551754273474216,0.7948303715670436,0.8051292407108239,0.4951545132137665
0.015533588826656342,0.7958400646203554,0.8051292407108239,0.4951545132137665
0.015529992990195751,0.7958400646203554,0.8053311793214862,0.4951545132137665
0.015514498576521873,0.7966478190630049,0.8053311793214862,0.4951545132137665
0.015505415387451649,0.7966478190630049,0.8055331179321487,0.4951545132137665
0.01549393218010664,0.7970516962843296,0.8055331179321487,0.4951545132137665
0.01548578217625618,0.7970516962843296,0.8061389337641357,0.4951545132137665
0.015474454499781132,0.7974555735056543,0.8061389337641357,0.4951545132137665
0.015457887202501297,0.7974555735056543,0.8069466882067852,0.4951545132137665
0.015447381883859634,0.7982633279483037,0.8069466882067852,0.4951545132137665
0.015430663712322712,0.7982633279483037,0.8077544426494345,0.4951545132137665
0.015409894287586212,0.7996768982229402,0.8077544426494345,0.4951545132137665
0.01539663877338171,0.7996768982229402,0.8083602584814217,0.4951545132137665
0.01539441104978323,0.7998788368336026,0.8083602584814217,0.4951545132137665
0.015390192158520222,0.7998788368336026,0.808562197092084,0.4951545132137665
0.015384321101009846,0.8000807754442649,0.808562197092084,0.4951545132137665
0.015378829091787338,0.8000807754442649,0.8087641357027464,0.4951545132137665
0.015371063724160194,0.800686591276252,0.8087641357027464,0.4951545132137665
0.015366820618510246,0.800686591276252,0.8089660743134087,0.4951545132137665
0.015365434810519218,0.8008885298869144,0.8089660743134087,0.4951545132137665
0.015362287871539593,0.8008885298869144,0.8093699515347335,0.4951545132137665
0.015357378870248795,0.8016962843295639,0.8093699515347335,0.4951545132137665
0.015349400229752064,0.8016962843295639,0.8099757673667205,0.4951545132137665
0.015326675958931446,0.8023021001615509,0.8099757673667205,0.4951545132137665
0.015303135849535465,0.8023021001615509,0.81078352180937,0.4951545132137665
0.015299085527658463,0.8025040387722132,0.81078352180937,0.4951545132137665
0.015282757580280304,0.8025040387722132,0.8115912762520194,0.4951545132137665
0.015275675803422928,0.8031098546042004,0.8115912762520194,0.4951545132137665
0.015273460187017918,0.8031098546042004,0.8117932148626817,0.4951545132137665
0.015268588438630104,0.8033117932148627,0.8117932148626817,0.4951545132137665
0.01525805052369833,0.8033117932148627,0.8126009693053312,0.4951545132137665
0.015256273560225964,0.803513731825525,0.8126009693053312,0.4951545132137665
0.015252968296408653,0.803513731825525,0.8130048465266559,0.4951545132137665
0.015245741233229637,0.8039176090468497,0.8130048465266559,0.4951545132137665
0.015244719572365284,0.8039176090468497,0.8132067851373183,0.4951545132137665
0.01524293888360262,0.8041195476575121,0.8132067851373183,0.4951545132137665
0.015240095555782318,0.8041195476575121,0.8134087237479806,0.4951545132137665
0.015238727442920208,0.8045234248788369,0.8134087237479806,0.4951545132137665
0.015231485478579998,0.8045234248788369,0.813610662358643,0.4951545132137665
0.015228315256536007,0.8051292407108239,0.813610662358643,0.4951545132137665
0.015224553644657135,0.8051292407108239,0.8140145395799677,0.4951545132137665
0.015216268599033356,0.8059369951534734,0.8140145395799677,0.4951545132137665
0.015212084166705608,0.8059369951534734,0.8144184168012925,0.4951545132137665
0.015194786712527275,0.8061389337641357,0.8144184168012925,0.4951545132137665
0.015192944556474686,0.8061389337641357,0.8146203554119548,0.4951545132137665
0.01518773939460516,0.8065428109854604,0.8146203554119548,0.4951545132137665
0.015185289084911346,0.8065428109854604,0.8148222940226171,0.4951545132137665
0.015184975229203701,0.8067447495961227,0.8148222940226171,0.4951545132137665
0.01518357452005148,0.8067447495961227,0.8150242326332795,0.4951545132137665
0.015183400362730026,0.8069466882067852,0.8150242326332795,0.4951545132137665
0.015182813629508018,0.8069466882067852,0.8152261712439418,0.4951545132137665
0.015181167982518673,0.8071486268174475,0.8152261712439418,0.4951545132137665
0.0151750473305583,0.8071486268174475,0.8154281098546042,0.4951545132137665
0.015170406550168991,0.8075525040387722,0.8154281098546042,0.4951545132137665
0.015168095007538795,0.8075525040387722,0.8156300484652665,0.4951545132137665
0.01516643725335598,0.8077544426494345,0.8156300484652665,0.4951545132137665
0.015155724249780178,0.8077544426494345,0.8160339256865913,0.4951545132137665
0.015154424123466015,0.8081583198707593,0.8160339256865913,0.4951545132137665
0.015154226683080196,0.8081583198707593,0.8162358642972536,0.4951545132137665
0.015143649652600288,0.8083602584814217,0.8162358642972536,0.4951545132137665
0.015139751136302948,0.8083602584814217,0.8166397415185783,0.4951545132137665
0.015136838890612125,0.8087641357027464,0.8166397415185783,0.4951545132137665
0.015132480300962925,0.8087641357027464,0.8168416801292407,0.4951545132137665
0.015117287635803223,0.809168012924071,0.8168416801292407,0.4951545132137665
0.015114108100533485,0.809168012924071,0.817043618739903,0.4951545132137665
0.01510756928473711,0.8093699515347335,0.817043618739903,0.4951545132137665
0.01509014144539833,0.8093699515347335,0.8174474959612278,0.4951545132137665
0.015084345825016499,0.8099757673667205,0.8174474959612278,0.4951545132137665
0.015076087787747383,0.8099757673667205,0.8182552504038773,0.4951545132137665
0.015071623027324677,0.8101777059773829,0.8182552504038773,0.4951545132137665
0.01506858505308628,0.8101777059773829,0.8184571890145396,0.4951545132137665
0.015061700716614723,0.8105815831987075,0.8184571890145396,0.4951545132137665
0.015056655742228031,0.8105815831987075,0.818659127625202,0.4951545132137665
0.015055838972330093,0.81078352180937,0.818659127625202,0.4951545132137665
0.01505229715257883,0.81078352180937,0.8188610662358643,0.4951545132137665
0.015050125308334827,0.8109854604200323,0.8188610662358643,0.4951545132137665
0.015027220360934734,0.8109854604200323,0.8204765751211631,0.4951545132137665
0.015013552270829678,0.8115912762520194,0.8204765751211631,0.4951545132137665
0.015011444687843323,0.8115912762520194,0.8206785137318255,0.4951545132137665
0.015010975301265717,0.8117932148626817,0.8206785137318255,0.4951545132137665
0.01500523928552866,0.8117932148626817,0.8210823909531503,0.4951545132137665
0.014989207498729229,0.8123990306946688,0.8210823909531503,0.4951545132137665
0.014972202479839325,0.8123990306946688,0.8212843295638126,0.4951545132137665
0.014969629235565662,0.8126009693053312,0.8212843295638126,0.4951545132137665
0.014966410584747791,0.8126009693053312,0.821486268174475,0.4951545132137665
0.014962881803512573,0.8130048465266559,0.821486268174475,0.4951545132137665
0.014954973012208939,0.8130048465266559,0.8216882067851373,0.4951545132137665
0.014944513328373432,0.813610662358643,0.8216882067851373,0.4951545132137665
0.01493248250335455,0.813610662358643,0.822092084006462,0.4951545132137665
0.01492924615740776,0.8140145395799677,0.822092084006462,0.4951545132137665
0.014921408146619797,0.8140145395799677,0.8222940226171244,0.4951545132137665
0.01490891445428133,0.81421647819063,0.8222940226171244,0.4951545132137665
0.01490650326013565,0.81421647819063,0.8224959612277868,0.4951545132137665
0.01486150361597538,0.8156300484652665,0.8224959612277868,0.4951545132137665
0.014847561717033386,0.8156300484652665,0.8235056542810986,0.4951545132137665
0.014830516651272774,0.8162358642972536,0.8235056542810986,0.4951545132137665
0.014829769730567932,0.8162358642972536,0.8237075928917609,0.4951545132137665
0.014828186482191086,0.816437802907916,0.8237075928917609,0.4951545132137665
0.014823295176029205,0.816437802907916,0.8241114701130856,0.4951545132137665
0.01482149213552475,0.8166397415185783,0.8241114701130856,0.4951545132137665
0.014818280003964901,0.8168416801292407,0.824313408723748,0.4951545132137665
0.01480947621166706,0.8168416801292407,0.8255250403877221,0.4951545132137665
0.014804397709667683,0.8172455573505655,0.8255250403877221,0.4951545132137665
0.014778911136090755,0.8172455573505655,0.8265347334410339,0.4951545132137665
0.014761301688849926,0.8178513731825525,0.8265347334410339,0.4951545132137665
0.014758643694221973,0.8178513731825525,0.8267366720516963,0.4951545132137665
0.014758500270545483,0.8180533117932148,0.8267366720516963,0.4951545132137665
0.01475384458899498,0.8180533117932148,0.827140549273021,0.4951545132137665
0.014742829836905003,0.818659127625202,0.827140549273021,0.4951545132137665
0.014735892415046692,0.818659127625202,0.8273424878836834,0.4951545132137665
0.014724993146955967,0.819264943457189,0.8273424878836834,0.4951545132137665
0.014717045240104198,0.819264943457189,0.8275444264943457,0.4951545132137665
0.014699864201247692,0.8202746365105008,0.8275444264943457,0.4951545132137665
0.01467301044613123,0.8202746365105008,0.8285541195476576,0.4951545132137665
0.014672393910586834,0.8204765751211631,0.8285541195476576,0.4951545132137665
0.014667783863842487,0.8204765751211631,0.8287560581583199,0.4951545132137665
0.014663881622254848,0.8206785137318255,0.8287560581583199,0.4951545132137665
0.014659296721220016,0.8206785137318255,0.8289579967689822,0.4951545132137665
0.01465435978025198,0.8208804523424879,0.8289579967689822,0.4951545132137665
0.014649470336735249,0.8208804523424879,0.8291599353796446,0.4951545132137665
0.014636872336268425,0.821486268174475,0.8291599353796446,0.4951545132137665
0.014633769169449806,0.821486268174475,0.8293618739903069,0.4951545132137665
0.014625043608248234,0.8218901453957996,0.8293618739903069,0.4951545132137665
0.01462341658771038,0.8218901453957996,0.8297657512116317,0.4951545132137665
0.014621456153690815,0.822092084006462,0.8297657512116317,0.4951545132137665
0.014615342952311039,0.822092084006462,0.8301696284329564,0.4951545132137665
0.01460416428744793,0.8226978998384491,0.8301696284329564,0.4951545132137665
0.014602920971810818,0.8226978998384491,0.8303715670436187,0.4951545132137665
0.014599673449993134,0.8233037156704361,0.8303715670436187,0.4951545132137665
0.01459680125117302,0.8233037156704361,0.8307754442649434,0.4951545132137665
0.014595873653888702,0.8235056542810986,0.8307754442649434,0.4951545132137665
0.014591663144528866,0.8235056542810986,0.8309773828756059,0.4951545132137665
0.014578698202967644,0.8239095315024233,0.8309773828756059,0.4951545132137665
0.014560706913471222,0.8239095315024233,0.8317851373182552,0.4951545132137665
0.014553140848875046,0.8241114701130856,0.8317851373182552,0.4951545132137665
0.014546617865562439,0.8241114701130856,0.8319870759289176,0.4951545132137665
0.014539705589413643,0.824313408723748,0.8319870759289176,0.4951545132137665
0.014533164910972118,0.824313408723748,0.8321890145395799,0.4951545132137665
0.014530092477798462,0.8245153473344103,0.8321890145395799,0.4951545132137665
0.014518195763230324,0.8245153473344103,0.8325928917609047,0.4951545132137665
0.014468365348875523,0.8251211631663974,0.8325928917609047,0.4951545132137665
0.014460930600762367,0.8251211631663974,0.8329967689822294,0.4951545132137665
0.014451131224632263,0.8253231017770598,0.8329967689822294,0.4951545132137665
0.014450165443122387,0.8253231017770598,0.8331987075928917,0.4951545132137665
0.014447372406721115,0.8255250403877221,0.8331987075928917,0.4951545132137665
0.014440114609897137,0.8255250403877221,0.8336025848142165,0.4951545132137665
0.0144385676831007,0.8257269789983845,0.8336025848142165,0.4951545132137665
0.014429664239287376,0.8257269789983845,0.8338045234248789,0.4951545132137665
0.014416537247598171,0.8263327948303716,0.8338045234248789,0.4951545132137665
0.014408178627490997,0.8263327948303716,0.8340064620355412,0.4951545132137665
0.014405929483473301,0.8265347334410339,0.8340064620355412,0.4951545132137665
0.014382917433977127,0.8265347334410339,0.8344103392568659,0.4951545132137665
0.014380346983671188,0.8267366720516963,0.8344103392568659,0.4951545132137665
0.014346796087920666,0.8267366720516963,0.8358239095315024,0.4951545132137665
0.0143448356539011,0.8269386106623586,0.8358239095315024,0.4951545132137665
0.01433609239757061,0.8269386106623586,0.8360258481421647,0.4951545132137665
0.014334579929709435,0.827140549273021,0.8360258481421647,0.4951545132137665
0.01433456502854824,0.827140549273021,0.8362277867528272,0.4951545132137665
0.014331844635307789,0.8273424878836834,0.8362277867528272,0.4951545132137665
0.014314540661871433,0.8273424878836834,0.8370355411954766,0.4951545132137665
0.014313003979623318,0.8275444264943457,0.8370355411954766,0.4951545132137665
0.014311125501990318,0.8275444264943457,0.8372374798061389,0.4951545132137665
0.014308241195976734,0.8277463651050081,0.8372374798061389,0.4951545132137665
0.014306432567536831,0.8277463651050081,0.8376413570274637,0.4951545132137665
0.014302907511591911,0.8279483037156704,0.8376413570274637,0.4951545132137665
0.014293771237134933,0.8279483037156704,0.8384491114701131,0.4951545132137665
0.014291137456893921,0.8285541195476576,0.8384491114701131,0.4951545132137665
0.01428185123950243,0.8285541195476576,0.8392568659127625,0.4951545132137665
0.014279325492680073,0.8289579967689822,0.8392568659127625,0.4951545132137665
0.014276828616857529,0.8289579967689822,0.8394588045234249,0.4951545132137665
0.01427091471850872,0.8295638126009693,0.8394588045234249,0.4951545132137665
0.014260761439800262,0.8295638126009693,0.8396607431340872,0.4951545132137665
0.014256477355957031,0.8297657512116317,0.8396607431340872,0.4951545132137665
0.01424108911305666,0.8297657512116317,0.840064620355412,0.4951545132137665
0.01423218846321106,0.8301696284329564,0.840064620355412,0.4951545132137665
0.014223827049136162,0.8301696284329564,0.8404684975767367,0.4951545132137665
0.014223003759980202,0.8303715670436187,0.8404684975767367,0.4951545132137665
0.0142110800370574,0.8303715670436187,0.8410743134087237,0.4951545132137665
0.014209908433258533,0.8305735056542811,0.8410743134087237,0.4951545132137665
0.014207708649337292,0.8305735056542811,0.8412762520193862,0.4951545132137665
0.014201406389474869,0.8307754442649434,0.8412762520193862,0.4951545132137665
0.014192239381372929,0.8307754442649434,0.8414781906300485,0.4951545132137665
0.014179649762809277,0.8313812600969306,0.8414781906300485,0.4951545132137665
0.014172490686178207,0.8313812600969306,0.8418820678513732,0.4951545132137665
0.014168163761496544,0.8317851373182552,0.8418820678513732,0.4951545132137665
0.014165106229484081,0.8317851373182552,0.8420840064620355,0.4951545132137665
0.014163059182465076,0.8319870759289176,0.8420840064620355,0.4951545132137665
0.014157729223370552,0.8319870759289176,0.8426898222940227,0.4951545132137665
0.014151259325444698,0.8323909531502424,0.8426898222940227,0.4951545132137665
0.014145439490675926,0.8323909531502424,0.8432956381260097,0.4951545132137665
0.014145304448902607,0.8325928917609047,0.8432956381260097,0.4951545132137665
0.014125397428870201,0.8325928917609047,0.843497576736672,0.4951545132137665
0.014125015586614609,0.8327948303715671,0.843497576736672,0.4951545132137665
0.014118588529527187,0.8327948303715671,0.8436995153473344,0.4951545132137665
0.014118233695626259,0.8329967689822294,0.8436995153473344,0.4951545132137665
0.014109146781265736,0.8329967689822294,0.8441033925686591,0.4951545132137665
0.014097598381340504,0.8336025848142165,0.8441033925686591,0.4951545132137665
0.014094529673457146,0.8336025848142165,0.8443053311793215,0.4951545132137665
0.014075761660933495,0.8344103392568659,0.8443053311793215,0.4951545132137665
0.014073219150304794,0.8344103392568659,0.8445072697899838,0.4951545132137665
0.01407289132475853,0.8346122778675282,0.8445072697899838,0.4951545132137665
0.014065170660614967,0.8346122778675282,0.8447092084006462,0.4951545132137665
0.014060179702937603,0.8352180936995154,0.8447092084006462,0.4951545132137665
0.014056393876671791,0.8352180936995154,0.845113085621971,0.4951545132137665
0.014050506986677647,0.8356219709208401,0.845113085621971,0.4951545132137665
0.014040800742805004,0.8356219709208401,0.8459208400646203,0.4951545132137665
0.014028387144207954,0.8360258481421647,0.8459208400646203,0.4951545132137665
0.014020356349647045,0.8360258481421647,0.846324717285945,0.4951545132137665
0.014019928872585297,0.8364297253634895,0.846324717285945,0.4951545132137665
0.014014534652233124,0.8364297253634895,0.8465266558966075,0.4951545132137665
0.014000785537064075,0.8366316639741519,0.8465266558966075,0.4951545132137665
0.013970956206321716,0.8366316639741519,0.8473344103392568,0.4951545132137665
0.013970950618386269,0.8368336025848142,0.8473344103392568,0.4951545132137665
0.013958015479147434,0.8368336025848142,0.8483441033925686,0.4951545132137665
0.013943065889179707,0.8374394184168013,0.8483441033925686,0.4951545132137665
0.013931048102676868,0.8374394184168013,0.8487479806138933,0.4951545132137665
0.01391846127808094,0.8380452342487884,0.8487479806138933,0.4951545132137665
0.013910901732742786,0.8380452342487884,0.8489499192245558,0.4951545132137665
0.013909601606428623,0.8382471728594507,0.8489499192245558,0.4951545132137665
0.013903506100177765,0.8382471728594507,0.8493537964458805,0.4951545132137665
0.01390097662806511,0.8384491114701131,0.8493537964458805,0.4951545132137665
0.013895549811422825,0.8384491114701131,0.8495557350565428,0.4951545132137665
0.013894195668399334,0.8388529886914378,0.8495557350565428,0.4951545132137665
0.013882199302315712,0.8388529886914378,0.8497576736672051,0.4951545132137665
0.013876017183065414,0.8390549273021002,0.8497576736672051,0.4951545132137665
0.013872908428311348,0.8390549273021002,0.8501615508885298,0.4951545132137665
0.013871070928871632,0.8394588045234249,0.8501615508885298,0.4951545132137665
0.013868797570466995,0.8394588045234249,0.8505654281098546,0.4951545132137665
0.01386774517595768,0.8396607431340872,0.8505654281098546,0.4951545132137665
0.013862986117601395,0.8396607431340872,0.850767366720517,0.4951545132137665
0.013851731084287167,0.8402665589660743,0.850767366720517,0.4951545132137665
0.013848301954567432,0.8402665589660743,0.8509693053311793,0.4951545132137665
0.013840940780937672,0.840670436187399,0.8509693053311793,0.4951545132137665
0.013834498822689056,0.840670436187399,0.8511712439418416,0.4951545132137665
0.013834451325237751,0.8408723747980614,0.8511712439418416,0.4951545132137665
0.013828344643115997,0.8408723747980614,0.851373182552504,0.4951545132137665
0.013825016096234322,0.8410743134087237,0.851373182552504,0.4951545132137665
0.013820482417941093,0.8410743134087237,0.8517770597738288,0.4951545132137665
0.013814087957143784,0.8414781906300485,0.8517770597738288,0.4951545132137665
0.01380421593785286,0.8414781906300485,0.8521809369951535,0.4951545132137665
0.01380223874002695,0.8416801292407108,0.8521809369951535,0.4951545132137665
0.013799335807561874,0.8416801292407108,0.8523828756058158,0.4951545132137665
0.013799287378787994,0.8418820678513732,0.8523828756058158,0.4951545132137665
0.013798082247376442,0.8418820678513732,0.8525848142164781,0.4951545132137665
0.013797912746667862,0.8422859450726979,0.8525848142164781,0.4951545132137665
0.013797828927636147,0.8422859450726979,0.8527867528271406,0.4951545132137665
0.01379029918462038,0.8424878836833603,0.8527867528271406,0.4951545132137665
0.013789028860628605,0.8424878836833603,0.8529886914378029,0.4951545132137665
0.013788381591439247,0.8426898222940227,0.8529886914378029,0.4951545132137665
0.013780555687844753,0.8426898222940227,0.8533925686591276,0.4951545132137665
0.013779377564787865,0.842891760904685,0.8533925686591276,0.4951545132137665
0.013774160295724869,0.842891760904685,0.8539983844911146,0.4951545132137665
0.013771372847259045,0.8430936995153473,0.8539983844911146,0.4951545132137665
0.013760404661297798,0.8430936995153473,0.8542003231017771,0.4951545132137665
0.013747707940638065,0.8436995153473344,0.8542003231017771,0.4951545132137665
0.01374701876193285,0.8436995153473344,0.8544022617124394,0.4951545132137665
0.0137407835572958,0.8441033925686591,0.8544022617124394,0.4951545132137665
0.013724767602980137,0.8441033925686591,0.8548061389337641,0.4951545132137665
0.013721497729420662,0.8445072697899838,0.8548061389337641,0.4951545132137665
0.013712786138057709,0.8445072697899838,0.8554119547657512,0.4951545132137665
0.013698456808924675,0.8455169628432956,0.8554119547657512,0.4951545132137665
0.013695926405489445,0.8455169628432956,0.8558158319870759,0.4951545132137665
0.01369553618133068,0.845718901453958,0.8558158319870759,0.4951545132137665
0.013676443137228489,0.845718901453958,0.8566235864297254,0.4951545132137665
0.013672765344381332,0.8459208400646203,0.8566235864297254,0.4951545132137665
0.013671273365616798,0.8459208400646203,0.8568255250403877,0.4951545132137665
0.013667195104062557,0.846324717285945,0.8568255250403877,0.4951545132137665
0.013655014336109161,0.846324717285945,0.8576332794830371,0.4951545132137665
0.013654953800141811,0.8465266558966075,0.8576332794830371,0.4951545132137665
0.013652400113642216,0.8465266558966075,0.8578352180936996,0.4951545132137665
0.013646303676068783,0.8469305331179321,0.8578352180936996,0.4951545132137665
0.013623946346342564,0.8469305331179321,0.8588449111470113,0.4951545132137665
0.013611497357487679,0.8471324717285945,0.8588449111470113,0.4951545132137665
0.013607907108962536,0.8471324717285945,0.8590468497576736,0.4951545132137665
0.013598890975117683,0.8475363489499192,0.8590468497576736,0.4951545132137665
0.013597683981060982,0.8475363489499192,0.8592487883683361,0.4951545132137665
0.01358211413025856,0.8481421647819063,0.8592487883683361,0.4951545132137665
0.013568142428994179,0.8481421647819063,0.8596526655896607,0.4951545132137665
0.01356702484190464,0.8483441033925686,0.8596526655896607,0.4951545132137665
0.013558786362409592,0.8483441033925686,0.8600565428109854,0.4951545132137665
0.01355301309376955,0.848546042003231,0.8600565428109854,0.4951545132137665
0.013537284918129444,0.848546042003231,0.8606623586429726,0.4951545132137665
0.013535605743527412,0.8489499192245558,0.8606623586429726,0.4951545132137665
0.013524003326892853,0.8489499192245558,0.8608642972536349,0.4951545132137665
0.0135149285197258,0.8491518578352181,0.8608642972536349,0.4951545132137665
0.01350593101233244,0.8491518578352181,0.8616720516962844,0.4951545132137665
0.013505739159882069,0.8493537964458805,0.8616720516962844,0.4951545132137665
0.013505224138498306,0.8493537964458805,0.8618739903069467,0.4951545132137665
0.013502687215805054,0.8495557350565428,0.8618739903069467,0.4951545132137665
0.013498104177415371,0.8495557350565428,0.8624798061389337,0.4951545132137665
0.01349450834095478,0.8499596122778675,0.8624798061389337,0.4951545132137665
0.013483148999512196,0.8499596122778675,0.8628836833602584,0.4951545132137665
0.013466030359268188,0.8505654281098546,0.8628836833602584,0.4951545132137665
0.013465926051139832,0.8505654281098546,0.8630856219709209,0.4951545132137665
0.013454476371407509,0.8509693053311793,0.8630856219709209,0.4951545132137665
0.013450175523757935,0.8509693053311793,0.8632875605815832,0.4951545132137665
0.0134381502866745,0.851373182552504,0.8632875605815832,0.4951545132137665
0.013436279259622097,0.851373182552504,0.8634894991922456,0.4951545132137665
0.01340817753225565,0.8533925686591276,0.8634894991922456,0.4951545132137665
0.013398930430412292,0.8533925686591276,0.8640953150242326,0.4951545132137665
0.013396358117461205,0.85359450726979,0.8640953150242326,0.4951545132137665
0.013374793343245983,0.85359450726979,0.8644991922455574,0.4951545132137665
0.013372535817325115,0.8539983844911146,0.8644991922455574,0.4951545132137665
0.013354514725506306,0.8539983844911146,0.8655088852988692,0.4951545132137665
0.013351879082620144,0.8542003231017771,0.8655088852988692,0.4951545132137665
0.01334837544709444,0.8542003231017771,0.8657108239095315,0.4951545132137665
0.0133291594684124,0.8554119547657512,0.8657108239095315,0.4951545132137665
0.01332448236644268,0.8554119547657512,0.8659127625201939,0.4951545132137665
0.013314499519765377,0.8556138933764136,0.8659127625201939,0.4951545132137665
0.013301132246851921,0.8556138933764136,0.8663166397415186,0.4951545132137665
0.013285254128277302,0.8562197092084006,0.8663166397415186,0.4951545132137665
0.013278759084641933,0.8562197092084006,0.867124394184168,0.4951545132137665
0.013261222280561924,0.8566235864297254,0.867124394184168,0.4951545132137665
0.013240036554634571,0.8566235864297254,0.8675282714054927,0.4951545132137665
0.013234206475317478,0.8570274636510501,0.8675282714054927,0.4951545132137665
0.013223248533904552,0.8570274636510501,0.8681340872374798,0.4951545132137665
0.013214715756475925,0.8576332794830371,0.8681340872374798,0.4951545132137665
0.013211332261562347,0.8576332794830371,0.8683360258481422,0.4951545132137665
0.013202214613556862,0.8580371567043619,0.8683360258481422,0.4951545132137665
0.013193568214774132,0.8580371567043619,0.8689418416801292,0.4951545132137665
0.01318044401705265,0.8586429725363489,0.8689418416801292,0.4951545132137665
0.013163038529455662,0.8586429725363489,0.869345718901454,0.4951545132137665
0.01315984595566988,0.8588449111470113,0.869345718901454,0.4951545132137665
0.013159426860511303,0.8588449111470113,0.8695476575121163,0.4951545132137665
0.013154801912605762,0.8592487883683361,0.8695476575121163,0.4951545132137665
0.013152769766747952,0.8592487883683361,0.869951534733441,0.4951545132137665
0.013142029754817486,0.8600565428109854,0.869951534733441,0.4951545132137665
0.013122238218784332,0.8600565428109854,0.8701534733441034,0.4951545132137665
0.013120130635797977,0.8602584814216478,0.8701534733441034,0.4951545132137665
0.013116287998855114,0.8602584814216478,0.8705573505654282,0.4951545132137665
0.013090872205793858,0.8610662358642972,0.8705573505654282,0.4951545132137665
0.013090756721794605,0.8610662358642972,0.8707592891760905,0.4951545132137665
0.013086846098303795,0.8612681744749596,0.8707592891760905,0.4951545132137665
0.013082259334623814,0.8612681744749596,0.8711631663974152,0.4951545132137665
0.013070371001958847,0.8618739903069467,0.8711631663974152,0.4951545132137665
0.013061901554465294,0.8618739903069467,0.8715670436187399,0.4951545132137665
0.013059570454061031,0.8620759289176091,0.8715670436187399,0.4951545132137665
0.013057487085461617,0.8620759289176091,0.8717689822294022,0.4951545132137665
0.013052139431238174,0.8622778675282714,0.8717689822294022,0.4951545132137665
0.013051480054855347,0.8622778675282714,0.8719709208400647,0.4951545132137665
0.013051015324890614,0.8624798061389337,0.8719709208400647,0.4951545132137665
0.013041362166404724,0.8624798061389337,0.8725767366720517,0.4951545132137665
0.013015174306929111,0.8628836833602584,0.8725767366720517,0.4951545132137665
0.01300909835845232,0.8628836833602584,0.872778675282714,0.4951545132137665
0.012992440722882748,0.8636914378029079,0.872778675282714,0.4951545132137665
0.012987827882170677,0.8636914378029079,0.8731825525040388,0.4951545132137665
0.012985729612410069,0.8638933764135702,0.8731825525040388,0.4951545132137665
0.012975680641829967,0.8638933764135702,0.8737883683360258,0.4951545132137665
0.012973551638424397,0.8640953150242326,0.8737883683360258,0.4951545132137665
0.012964180670678616,0.8640953150242326,0.8741922455573505,0.4951545132137665
0.012962114065885544,0.864297253634895,0.8741922455573505,0.4951545132137665
0.012936240062117577,0.864297253634895,0.8745961227786753,0.4951545132137665
0.012935786508023739,0.8644991922455574,0.8745961227786753,0.4951545132137665
0.012934776023030281,0.8644991922455574,0.8747980613893377,0.4951545132137665
0.012906084768474102,0.8653069466882067,0.8747980613893377,0.4951545132137665
0.012887442484498024,0.8653069466882067,0.8752019386106623,0.4951545132137665
0.012887121178209782,0.8655088852988692,0.8752019386106623,0.4951545132137665
0.012881478294730186,0.8655088852988692,0.8754038772213247,0.4951545132137665
0.012877467088401318,0.8659127625201939,0.8754038772213247,0.4951545132137665
0.012801438570022583,0.8659127625201939,0.8766155088852988,0.4951545132137665
0.012795702554285526,0.8661147011308562,0.8766155088852988,0.4951545132137665
0.012788509018719196,0.8661147011308562,0.8768174474959612,0.4951545132137665
0.012787243351340294,0.8663166397415186,0.8768174474959612,0.4951545132137665
0.012786798179149628,0.8663166397415186,0.8770193861066236,0.4951545132137665
0.012754597701132298,0.8669224555735057,0.8770193861066236,0.4951545132137665
0.01272818073630333,0.8669224555735057,0.8776252019386107,0.4951545132137665
0.01272621937096119,0.867124394184168,0.8776252019386107,0.4951545132137665
0.012722687795758247,0.867124394184168,0.877827140549273,0.4951545132137665
0.01271116267889738,0.8677302100161551,0.877827140549273,0.4951545132137665
0.012709831818938255,0.8677302100161551,0.8780290791599353,0.4951545132137665
0.012709595263004303,0.8681340872374798,0.8780290791599353,0.4951545132137665
0.012709513306617737,0.8681340872374798,0.8782310177705978,0.4951545132137665
0.012694868259131908,0.8685379644588045,0.8782310177705978,0.4951545132137665
0.01269184798002243,0.8685379644588045,0.8784329563812601,0.4951545132137665
0.012691263109445572,0.8687399030694669,0.8784329563812601,0.4951545132137665
0.012686142697930336,0.8687399030694669,0.8788368336025848,0.4951545132137665
0.012686040252447128,0.8689418416801292,0.8788368336025848,0.4951545132137665
0.012685418128967285,0.8689418416801292,0.8790387722132472,0.4951545132137665
0.012659496627748013,0.869951534733441,0.8790387722132472,0.4951545132137665
0.012637550942599773,0.869951534733441,0.8798465266558966,0.4951545132137665
0.012635519728064537,0.8703554119547657,0.8798465266558966,0.4951545132137665
0.012634051032364368,0.8703554119547657,0.880048465266559,0.4951545132137665
0.012632598169147968,0.8705573505654282,0.880048465266559,0.4951545132137665
0.012630756013095379,0.8705573505654282,0.8802504038772213,0.4951545132137665
0.012625067494809628,0.8711631663974152,0.8802504038772213,0.4951545132137665
0.012621558271348476,0.8711631663974152,0.8804523424878837,0.4951545132137665
0.012621214613318443,0.8713651050080775,0.8804523424878837,0.4951545132137665
0.012607664801180363,0.8713651050080775,0.880654281098546,0.4951545132137665
0.012606237083673477,0.8715670436187399,0.880654281098546,0.4951545132137665
0.012588714249432087,0.8715670436187399,0.8816639741518578,0.4951545132137665
0.012579532340168953,0.8719709208400647,0.8816639741518578,0.4951545132137665
0.012576268054544926,0.8719709208400647,0.8818659127625202,0.4951545132137665
0.012575513683259487,0.872172859450727,0.8818659127625202,0.4951545132137665
0.012568685226142406,0.872172859450727,0.8820678513731826,0.4951545132137665
0.012568226084113121,0.8723747980613893,0.8820678513731826,0.4951545132137665
0.012561073526740074,0.8723747980613893,0.8824717285945073,0.4951545132137665
0.012557854875922203,0.8725767366720517,0.8824717285945073,0.4951545132137665
0.012543834745883942,0.8725767366720517,0.8832794830371568,0.4951545132137665
0.012543263845145702,0.872778675282714,0.8832794830371568,0.4951545132137665
0.012535329908132553,0.872778675282714,0.8834814216478191,0.4951545132137665
0.01252780295908451,0.8731825525040388,0.8834814216478191,0.4951545132137665
0.012521161697804928,0.8731825525040388,0.8836833602584814,0.4951545132137665
0.012510929256677628,0.8735864297253635,0.8836833602584814,0.4951545132137665
0.012509921565651894,0.8735864297253635,0.8838852988691438,0.4951545132137665
0.012499643489718437,0.8737883683360258,0.8838852988691438,0.4951545132137665
0.01249910332262516,0.8737883683360258,0.8842891760904685,0.4951545132137665
0.012496664188802242,0.8739903069466882,0.8842891760904685,0.4951545132137665
0.012484104372560978,0.8739903069466882,0.8844911147011308,0.4951545132137665
0.01247429009526968,0.8745961227786753,0.8844911147011308,0.4951545132137665
0.01246640458703041,0.8745961227786753,0.8846930533117933,0.4951545132137665
0.012459100224077702,0.8752019386106623,0.8846930533117933,0.4951545132137665
0.012456497177481651,0.8752019386106623,0.8850969305331179,0.4951545132137665
0.012437408789992332,0.8758077544426495,0.8850969305331179,0.4951545132137665
0.012431725859642029,0.8758077544426495,0.885702746365105,0.4951545132137665
0.012417630292475224,0.8760096930533118,0.885702746365105,0.4951545132137665
0.01241330523043871,0.8760096930533118,0.8861066235864298,0.4951545132137665
0.012401167303323746,0.8766155088852988,0.8861066235864298,0.4951545132137665
0.012380024418234825,0.8766155088852988,0.8867124394184168,0.4951545132137665
0.012353431433439255,0.8774232633279483,0.8867124394184168,0.4951545132137665
0.01232290081679821,0.8774232633279483,0.8875201938610663,0.4951545132137665
0.012319402769207954,0.877827140549273,0.8875201938610663,0.4951545132137665
0.012300989590585232,0.877827140549273,0.8879240710823909,0.4951545132137665
0.012296415865421295,0.8784329563812601,0.8879240710823909,0.4951545132137665
0.012289460748434067,0.8784329563812601,0.8883279483037156,0.4951545132137665
0.012284801341593266,0.8786348949919225,0.8883279483037156,0.4951545132137665
0.01227741502225399,0.8786348949919225,0.8885298869143781,0.4951545132137665
0.012275435030460358,0.8788368336025848,0.8885298869143781,0.4951545132137665
0.012261464260518551,0.8788368336025848,0.8887318255250404,0.4951545132137665
0.012240410782396793,0.8794426494345718,0.8887318255250404,0.4951545132137665
0.012240301817655563,0.8794426494345718,0.8889337641357028,0.4951545132137665
0.012238527648150921,0.8798465266558966,0.8889337641357028,0.4951545132137665
0.012215996161103249,0.8798465266558966,0.8893376413570274,0.4951545132137665
0.012198945507407188,0.8804523424878837,0.8893376413570274,0.4951545132137665
0.012191134504973888,0.8804523424878837,0.8899434571890146,0.4951545132137665
0.012176929041743279,0.8812600969305331,0.8899434571890146,0.4951545132137665
0.012174520641565323,0.8812600969305331,0.8905492730210016,0.4951545132137665
0.012171247974038124,0.8814620355411955,0.8905492730210016,0.4951545132137665
0.012169006280601025,0.8814620355411955,0.8907512116316639,0.4951545132137665
0.012124194763600826,0.8826736672051696,0.8907512116316639,0.4951545132137665
0.012117590755224228,0.8826736672051696,0.8913570274636511,0.4951545132137665
0.012088107876479626,0.8834814216478191,0.8913570274636511,0.4951545132137665
0.01208674069494009,0.8834814216478191,0.8915589660743134,0.4951545132137665
0.012078942731022835,0.8840872374798061,0.8915589660743134,0.4951545132137665
0.012071206234395504,0.8840872374798061,0.8921647819063004,0.4951545132137665
0.01206178404390812,0.8844911147011308,0.8921647819063004,0.4951545132137665
0.012058419175446033,0.8844911147011308,0.8923667205169629,0.4951545132137665
0.012056156061589718,0.8848949919224556,0.8923667205169629,0.4951545132137665
0.012051275931298733,0.8848949919224556,0.8927705977382876,0.4951545132137665
0.012047477066516876,0.8850969305331179,0.8927705977382876,0.4951545132137665
0.012046879157423973,0.8850969305331179,0.8929725363489499,0.4951545132137665
0.012043830938637257,0.8852988691437803,0.8929725363489499,0.4951545132137665
0.01204097643494606,0.8852988691437803,0.8931744749596123,0.4951545132137665
0.012036498636007309,0.8855008077544426,0.8931744749596123,0.4951545132137665
0.012029217556118965,0.8855008077544426,0.8933764135702746,0.4951545132137665
0.012021956034004688,0.885702746365105,0.8933764135702746,0.4951545132137665
0.012017295695841312,0.885702746365105,0.8937802907915994,0.4951545132137665
0.012004949152469635,0.8859046849757674,0.8937802907915994,0.4951545132137665
0.012001524679362774,0.8859046849757674,0.8939822294022617,0.4951545132137665
0.011991833336651325,0.8861066235864298,0.8939822294022617,0.4951545132137665
0.011988382786512375,0.8861066235864298,0.8943861066235864,0.4951545132137665
0.011986276134848595,0.8863085621970921,0.8943861066235864,0.4951545132137665
0.011984634213149548,0.8863085621970921,0.8945880452342488,0.4951545132137665
0.0119733065366745,0.8867124394184168,0.8945880452342488,0.4951545132137665
0.01197150070220232,0.8867124394184168,0.8947899838449112,0.4951545132137665
0.011948936618864536,0.8879240710823909,0.8947899838449112,0.4951545132137665
0.011946338228881359,0.8879240710823909,0.8949919224555735,0.4951545132137665
0.011910206638276577,0.8891357027463651,0.8949919224555735,0.4951545132137665
0.011904429644346237,0.8891357027463651,0.8951938610662359,0.4951545132137665
0.011889777146279812,0.8897415185783522,0.8951938610662359,0.4951545132137665
0.011882967315614223,0.8897415185783522,0.8955977382875606,0.4951545132137665
0.011859320104122162,0.8909531502423264,0.8955977382875606,0.4951545132137665
0.011855732649564743,0.8909531502423264,0.8957996768982229,0.4951545132137665
0.011852753348648548,0.8911550888529887,0.8957996768982229,0.4951545132137665
0.011820387095212936,0.8911550888529887,0.89640549273021,0.4951545132137665
0.011819406412541866,0.8913570274636511,0.89640549273021,0.4951545132137665
0.011807462200522423,0.8913570274636511,0.8970113085621971,0.4951545132137665
0.011806760914623737,0.8915589660743134,0.8970113085621971,0.4951545132137665
0.011806569993495941,0.8915589660743134,0.8972132471728594,0.4951545132137665
0.011784952133893967,0.8923667205169629,0.8972132471728594,0.4951545132137665
0.011778494343161583,0.8923667205169629,0.8976171243941842,0.4951545132137665
0.011774582788348198,0.8925686591276252,0.8976171243941842,0.4951545132137665
0.011769209988415241,0.8925686591276252,0.8978190630048465,0.4951545132137665
0.011755205690860748,0.8927705977382876,0.8978190630048465,0.4951545132137665
0.011751582846045494,0.8927705977382876,0.8980210016155089,0.4951545132137665
0.011751426383852959,0.8929725363489499,0.8980210016155089,0.4951545132137665
0.011747353710234165,0.8929725363489499,0.8984248788368336,0.4951545132137665
0.011743787676095963,0.8931744749596123,0.8984248788368336,0.4951545132137665
0.011732731014490128,0.8931744749596123,0.898626817447496,0.4951545132137665
0.0117305563762784,0.8933764135702746,0.898626817447496,0.4951545132137665
0.011702191084623337,0.8933764135702746,0.8996365105008077,0.4951545132137665
0.01169281080365181,0.8941841680129241,0.8996365105008077,0.4951545132137665
0.011679056100547314,0.8941841680129241,0.8998384491114702,0.4951545132137665
0.011677111499011517,0.8943861066235864,0.8998384491114702,0.4951545132137665
0.01167586725205183,0.8943861066235864,0.9000403877221325,0.4951545132137665
0.01167356502264738,0.8945880452342488,0.9000403877221325,0.4951545132137665
0.011666426435112953,0.8945880452342488,0.9002423263327949,0.4951545132137665
0.011647175066173077,0.8949919224555735,0.9002423263327949,0.4951545132137665
0.011642136611044407,0.8949919224555735,0.9008481421647819,0.4951545132137665
0.011633649468421936,0.8951938610662359,0.9008481421647819,0.4951545132137665
0.01161704957485199,0.8951938610662359,0.9012520193861067,0.4951545132137665
0.011613943614065647,0.8953957996768982,0.9012520193861067,0.4951545132137665
0.01158964540809393,0.8953957996768982,0.901453957996769,0.4951545132137665
0.0115869902074337,0.8957996768982229,0.901453957996769,0.4951545132137665
0.011583996936678886,0.8957996768982229,0.9016558966074314,0.4951545132137665
0.01157355960458517,0.8962035541195477,0.9016558966074314,0.4951545132137665
0.01156085915863514,0.8962035541195477,0.9022617124394184,0.4951545132137665
0.011553222313523293,0.89640549273021,0.9022617124394184,0.4951545132137665
0.011526538990437984,0.89640549273021,0.9030694668820679,0.4951545132137665
0.011525489389896393,0.8968093699515347,0.9030694668820679,0.4951545132137665
0.011524719186127186,0.8968093699515347,0.9032714054927302,0.4951545132137665
0.011510662734508514,0.8974151857835219,0.9032714054927302,0.4951545132137665
0.01150563359260559,0.8974151857835219,0.9034733441033925,0.4951545132137665
0.011486408300697803,0.8980210016155089,0.9034733441033925,0.4951545132137665
0.01147697027772665,0.8980210016155089,0.903675282714055,0.4951545132137665
0.011474944651126862,0.8982229402261712,0.903675282714055,0.4951545132137665
0.011469137854874134,0.8982229402261712,0.9038772213247173,0.4951545132137665
0.011467565782368183,0.8984248788368336,0.9038772213247173,0.4951545132137665
0.011454698629677296,0.8984248788368336,0.904281098546042,0.4951545132137665
0.011449516750872135,0.8988287560581584,0.904281098546042,0.4951545132137665
0.011433006264269352,0.8988287560581584,0.9044830371567044,0.4951545132137665
0.011424452997744083,0.899232633279483,0.9044830371567044,0.4951545132137665
0.011411258950829506,0.899232633279483,0.9046849757673667,0.4951545132137665
0.01140611246228218,0.8994345718901454,0.9046849757673667,0.4951545132137665
0.011399208568036556,0.8994345718901454,0.904886914378029,0.4951545132137665
0.011387594044208527,0.8996365105008077,0.904886914378029,0.4951545132137665
0.011376047506928444,0.8996365105008077,0.9054927302100162,0.4951545132137665
0.01137212011963129,0.8998384491114702,0.9054927302100162,0.4951545132137665
0.01136530376970768,0.8998384491114702,0.9060985460420032,0.4951545132137665
0.011363282799720764,0.9000403877221325,0.9060985460420032,0.4951545132137665
0.011356052942574024,0.9000403877221325,0.906502423263328,0.4951545132137665
0.011338013224303722,0.9002423263327949,0.906502423263328,0.4951545132137665
0.011313503608107567,0.9002423263327949,0.9069063004846527,0.4951545132137665
0.011300300247967243,0.9006462035541195,0.9069063004846527,0.4951545132137665
0.011283567175269127,0.9006462035541195,0.9079159935379645,0.4951545132137665
0.011267170310020447,0.9012520193861067,0.9079159935379645,0.4951545132137665
0.011264574714004993,0.9012520193861067,0.9083198707592892,0.4951545132137665
0.011260904371738434,0.901453957996769,0.9083198707592892,0.4951545132137665
0.011255682446062565,0.901453957996769,0.9087237479806138,0.4951545132137665
0.011237560771405697,0.9018578352180937,0.9087237479806138,0.4951545132137665
0.01122829969972372,0.9018578352180937,0.9091276252019386,0.4951545132137665
0.011219474487006664,0.902059773828756,0.9091276252019386,0.4951545132137665
0.011215116828680038,0.902059773828756,0.909329563812601,0.4951545132137665
0.011209619231522083,0.9024636510500808,0.909329563812601,0.4951545132137665
0.011200823821127415,0.9024636510500808,0.9095315024232633,0.4951545132137665
0.011189687065780163,0.9030694668820679,0.9095315024232633,0.4951545132137665
0.011182332411408424,0.9030694668820679,0.9097334410339257,0.4951545132137665
0.011166445910930634,0.9032714054927302,0.9097334410339257,0.4951545132137665
0.011163843795657158,0.9032714054927302,0.9101373182552503,0.4951545132137665
0.01113230548799038,0.9038772213247173,0.9101373182552503,0.4951545132137665
0.011119486764073372,0.9038772213247173,0.9103392568659128,0.4951545132137665
0.01111164502799511,0.9044830371567044,0.9103392568659128,0.4951545132137665
0.01110722403973341,0.9044830371567044,0.9107431340872375,0.4951545132137665
0.011105741374194622,0.904886914378029,0.9107431340872375,0.4951545132137665
0.011102323420345783,0.904886914378029,0.9111470113085622,0.4951545132137665
0.011094012297689915,0.9050888529886915,0.9111470113085622,0.4951545132137665
0.011073829606175423,0.9050888529886915,0.9117528271405493,0.4951545132137665
0.011071230284869671,0.9052907915993538,0.9117528271405493,0.4951545132137665
0.01105621550232172,0.9052907915993538,0.9119547657512116,0.4951545132137665
0.01105200033634901,0.9054927302100162,0.9119547657512116,0.4951545132137665
0.011038272641599178,0.9054927302100162,0.9125605815831987,0.4951545132137665
0.011035098694264889,0.9056946688206785,0.9125605815831987,0.4951545132137665
0.01103306282311678,0.9056946688206785,0.9127625201938611,0.4951545132137665
0.011024381965398788,0.9060985460420032,0.9127625201938611,0.4951545132137665
0.01102338545024395,0.9060985460420032,0.9129644588045234,0.4951545132137665
0.010997556149959564,0.907108239095315,0.9129644588045234,0.4951545132137665
0.010988438501954079,0.907108239095315,0.9133683360258481,0.4951545132137665
0.010974375531077385,0.9075121163166397,0.9133683360258481,0.4951545132137665
0.010961717925965786,0.9075121163166397,0.9135702746365105,0.4951545132137665
0.010947374626994133,0.9079159935379645,0.9135702746365105,0.4951545132137665
0.010913833044469357,0.9079159935379645,0.9141760904684976,0.4951545132137665
0.010897421278059483,0.9081179321486268,0.9141760904684976,0.4951545132137665
0.01089421659708023,0.9081179321486268,0.9143780290791599,0.4951545132137665
0.010864561423659325,0.9089256865912763,0.9143780290791599,0.4951545132137665
0.010854331776499748,0.9089256865912763,0.9147819063004846,0.4951545132137665
0.010854066349565983,0.9091276252019386,0.9147819063004846,0.4951545132137665
0.010850341059267521,0.9091276252019386,0.914983844911147,0.4951545132137665
0.010832828469574451,0.909329563812601,0.914983844911147,0.4951545132137665
0.010832746513187885,0.909329563812601,0.9151857835218093,0.4951545132137665
0.010813872329890728,0.9103392568659128,0.9151857835218093,0.4951545132137665
0.010785296559333801,0.9103392568659128,0.9159935379644588,0.4951545132137665
0.010782722383737564,0.9105411954765751,0.9159935379644588,0.4951545132137665
0.010780693963170052,0.9105411954765751,0.9161954765751211,0.4951545132137665
0.01078036893159151,0.9107431340872375,0.9161954765751211,0.4951545132137665
0.010778801515698433,0.9107431340872375,0.9163974151857835,0.4951545132137665
0.01077190786600113,0.9111470113085622,0.9163974151857835,0.4951545132137665
0.010769368149340153,0.9111470113085622,0.9165993537964459,0.4951545132137665
0.01076078973710537,0.9113489499192245,0.9165993537964459,0.4951545132137665
0.010734655894339085,0.9113489499192245,0.9168012924071083,0.4951545132137665
0.010725695639848709,0.9117528271405493,0.9168012924071083,0.4951545132137665
0.010713034309446812,0.9117528271405493,0.9174071082390953,0.4951545132137665
0.010700340382754803,0.9123586429725363,0.9174071082390953,0.4951545132137665
0.01065533421933651,0.9123586429725363,0.9188206785137318,0.4951545132137665
0.010643057525157928,0.9125605815831987,0.9188206785137318,0.4951545132137665
0.010642321780323982,0.9125605815831987,0.9190226171243941,0.4951545132137665
0.010637913830578327,0.9133683360258481,0.9190226171243941,0.4951545132137665
0.010612383484840393,0.9133683360258481,0.9194264943457189,0.4951545132137665
0.010592023842036724,0.9143780290791599,0.9194264943457189,0.4951545132137665
0.010584481991827488,0.9143780290791599,0.9196284329563813,0.4951545132137665
0.010552778840065002,0.9151857835218093,0.9196284329563813,0.4951545132137665
0.010549231432378292,0.9151857835218093,0.9198303715670436,0.4951545132137665
0.010547609068453312,0.9153877221324718,0.9198303715670436,0.4951545132137665
0.010537870228290558,0.9153877221324718,0.9202342487883683,0.4951545132137665
0.010534676723182201,0.9155896607431341,0.9202342487883683,0.4951545132137665
0.010532672517001629,0.9155896607431341,0.9204361873990307,0.4951545132137665
0.010516238398849964,0.9157915993537964,0.9204361873990307,0.4951545132137665
0.010493683628737926,0.9157915993537964,0.9208400646203554,0.4951545132137665
0.010490668937563896,0.9159935379644588,0.9208400646203554,0.4951545132137665
0.010486719198524952,0.9159935379644588,0.9210420032310178,0.4951545132137665
0.010484335012733936,0.9161954765751211,0.9210420032310178,0.4951545132137665
0.01046574767678976,0.9161954765751211,0.9212439418416801,0.4951545132137665
0.010461518540978432,0.9163974151857835,0.9212439418416801,0.4951545132137665
0.010460146702826023,0.9163974151857835,0.9214458804523424,0.4951545132137665
0.010433198884129524,0.9170032310177706,0.9214458804523424,0.4951545132137665
0.010433102026581764,0.9170032310177706,0.9216478190630049,0.4951545132137665
0.010428674519062042,0.9172051696284329,0.9216478190630049,0.4951545132137665
0.010415264405310154,0.9172051696284329,0.9218497576736672,0.4951545132137665
0.01039722841233015,0.9174071082390953,0.9218497576736672,0.4951545132137665
0.010394557379186153,0.9174071082390953,0.9220516962843296,0.4951545132137665
0.010379632003605366,0.9178109854604201,0.9220516962843296,0.4951545132137665
0.010377280414104462,0.9178109854604201,0.9222536348949919,0.4951545132137665
0.010372408665716648,0.9180129240710824,0.9222536348949919,0.4951545132137665
0.010333800688385963,0.9180129240710824,0.922859450726979,0.4951545132137665
0.010312345810234547,0.9182148626817448,0.922859450726979,0.4951545132137665
0.010309184901416302,0.9182148626817448,0.9230613893376414,0.4951545132137665
0.010288155637681484,0.9186187399030694,0.9230613893376414,0.4951545132137665
0.010225526057183743,0.9186187399030694,0.9250807754442649,0.4951545132137665
0.010204857215285301,0.9188206785137318,0.9250807754442649,0.4951545132137665
0.01019360776990652,0.9188206785137318,0.925686591276252,0.4951545132137665
0.010192240588366985,0.9190226171243941,0.925686591276252,0.4951545132137665
0.010191811248660088,0.9190226171243941,0.9258885298869144,0.4951545132137665
0.010184526443481445,0.9192245557350566,0.9258885298869144,0.4951545132137665
0.010147491469979286,0.9192245557350566,0.9264943457189014,0.4951545132137665
0.010119604878127575,0.9200323101777059,0.9264943457189014,0.4951545132137665
0.010110128670930862,0.9200323101777059,0.9268982229402262,0.4951545132137665
0.01008423138409853,0.9208400646203554,0.9268982229402262,0.4951545132137665
0.010069409385323524,0.9208400646203554,0.9273021001615509,0.4951545132137665
0.01003944594413042,0.9216478190630049,0.9273021001615509,0.4951545132137665
0.010035860352218151,0.9216478190630049,0.9277059773828756,0.4951545132137665
0.010031683370471,0.9224555735056543,0.9277059773828756,0.4951545132137665
0.010014764964580536,0.9224555735056543,0.928513731825525,0.4951545132137665
0.009987292811274529,0.9236672051696284,0.928513731825525,0.4951545132137665
0.009979687631130219,0.9236672051696284,0.9293214862681745,0.4951545132137665
0.009978766553103924,0.9238691437802908,0.9293214862681745,0.4951545132137665
0.009974506683647633,0.9238691437802908,0.9295234248788369,0.4951545132137665
0.009969091042876244,0.9240710823909531,0.9295234248788369,0.4951545132137665
0.009967080317437649,0.9240710823909531,0.9297253634894992,0.4951545132137665
0.009903499856591225,0.9254846526655897,0.9297253634894992,0.4951545132137665
0.00989610981196165,0.9254846526655897,0.9299273021001615,0.4951545132137665
0.009894088841974735,0.925686591276252,0.9299273021001615,0.4951545132137665
0.009893578477203846,0.925686591276252,0.9301292407108239,0.4951545132137665
0.0098864221945405,0.9258885298869144,0.9301292407108239,0.4951545132137665
0.0098846685141325,0.9258885298869144,0.930735056542811,0.4951545132137665
0.009859403595328331,0.9271001615508885,0.930735056542811,0.4951545132137665
0.00984941516071558,0.9271001615508885,0.9311389337641357,0.4951545132137665
0.009830798953771591,0.9277059773828756,0.9311389337641357,0.4951545132137665
0.00982691254466772,0.9277059773828756,0.9315428109854604,0.4951545132137665
0.009819154627621174,0.927907915993538,0.9315428109854604,0.4951545132137665
0.00980635266751051,0.927907915993538,0.9317447495961227,0.4951545132137665
0.009784051217138767,0.928513731825525,0.9317447495961227,0.4951545132137665
0.0097734946757555,0.928513731825525,0.9319466882067852,0.4951545132137665
0.009748462587594986,0.9289176090468497,0.9319466882067852,0.4951545132137665
0.009739787317812443,0.9289176090468497,0.9321486268174475,0.4951545132137665
0.009737780317664146,0.9291195476575121,0.9321486268174475,0.4951545132137665
0.009725691750645638,0.9291195476575121,0.9325525040387722,0.4951545132137665
0.00972242932766676,0.9295234248788369,0.9325525040387722,0.4951545132137665
0.009716589003801346,0.9295234248788369,0.9327544426494345,0.4951545132137665
0.009713711217045784,0.9297253634894992,0.9327544426494345,0.4951545132137665
0.00969210360199213,0.9297253634894992,0.933562197092084,0.4951545132137665
0.009678657166659832,0.9303311793214862,0.933562197092084,0.4951545132137665
0.009665860794484615,0.9303311793214862,0.9337641357027464,0.4951545132137665
0.009655218571424484,0.930735056542811,0.9337641357027464,0.4951545132137665
0.009625770151615143,0.930735056542811,0.9343699515347335,0.4951545132137665
0.009596065618097782,0.931340872374798,0.9343699515347335,0.4951545132137665
0.009594950824975967,0.931340872374798,0.9345718901453958,0.4951545132137665
0.009594027884304523,0.9315428109854604,0.9345718901453958,0.4951545132137665
0.009585242718458176,0.9315428109854604,0.9351777059773829,0.4951545132137665
0.009578811936080456,0.9317447495961227,0.9351777059773829,0.4951545132137665
0.009553550742566586,0.9317447495961227,0.9361873990306947,0.4951545132137665
0.009547918103635311,0.9319466882067852,0.9361873990306947,0.4951545132137665
0.009542621672153473,0.9319466882067852,0.9365912762520194,0.4951545132137665
0.009542242623865604,0.9321486268174475,0.9365912762520194,0.4951545132137665
0.009537894278764725,0.9321486268174475,0.9367932148626817,0.4951545132137665
0.009508696384727955,0.9327544426494345,0.9367932148626817,0.4951545132137665
0.009498837403953075,0.9327544426494345,0.9369951534733441,0.4951545132137665
0.009461283683776855,0.9333602584814217,0.9369951534733441,0.4951545132137665
0.009433125145733356,0.9333602584814217,0.9378029079159935,0.4951545132137665
0.00943105760961771,0.933562197092084,0.9378029079159935,0.4951545132137665
0.009421597234904766,0.933562197092084,0.9384087237479806,0.4951545132137665
0.00941410567611456,0.9337641357027464,0.9384087237479806,0.4951545132137665
0.009411274455487728,0.9337641357027464,0.938610662358643,0.4951545132137665
0.009400643408298492,0.9339660743134087,0.938610662358643,0.4951545132137665
0.009385860525071621,0.9339660743134087,0.9394184168012925,0.4951545132137665
0.009367200545966625,0.9345718901453958,0.9394184168012925,0.4951545132137665
0.009336402639746666,0.9345718901453958,0.9404281098546042,0.4951545132137665
0.009336147457361221,0.9347738287560582,0.9404281098546042,0.4951545132137665
0.009333878755569458,0.9347738287560582,0.9406300484652665,0.4951545132137665
0.009312822483479977,0.9351777059773829,0.9406300484652665,0.4951545132137665
0.009267846122384071,0.9351777059773829,0.9410339256865913,0.4951545132137665
0.00925115030258894,0.9355815831987075,0.9410339256865913,0.4951545132137665
0.009238848462700844,0.9355815831987075,0.942043618739903,0.4951545132137665
0.00923317950218916,0.93578352180937,0.942043618739903,0.4951545132137665
0.009205942042171955,0.93578352180937,0.9426494345718901,0.4951545132137665
0.009191510267555714,0.9359854604200323,0.9426494345718901,0.4951545132137665
0.009188814088702202,0.9359854604200323,0.9428513731825525,0.4951545132137665
0.009143702685832977,0.9365912762520194,0.9428513731825525,0.4951545132137665
0.009130164980888367,0.9365912762520194,0.9430533117932148,0.4951545132137665
0.009129723533987999,0.9367932148626817,0.9430533117932148,0.4951545132137665
0.009115863591432571,0.9367932148626817,0.9432552504038773,0.4951545132137665
0.009109824895858765,0.9369951534733441,0.9432552504038773,0.4951545132137665
0.009093782864511013,0.9369951534733441,0.9438610662358643,0.4951545132137665
0.009090662002563477,0.9373990306946688,0.9438610662358643,0.4951545132137665
0.009076019749045372,0.9373990306946688,0.9440630048465266,0.4951545132137665
0.009074054658412933,0.9378029079159935,0.9440630048465266,0.4951545132137665
0.009032188914716244,0.9378029079159935,0.944264943457189,0.4951545132137665
0.009024105034768581,0.9380048465266559,0.944264943457189,0.4951545132137665
0.008999437093734741,0.9380048465266559,0.9448707592891761,0.4951545132137665
0.00899179745465517,0.9390145395799677,0.9448707592891761,0.4951545132137665
0.00898499321192503,0.9390145395799677,0.9452746365105008,0.4951545132137665
0.008848531171679497,0.940831987075929,0.9452746365105008,0.4951545132137665
0.008841664530336857,0.940831987075929,0.9456785137318255,0.4951545132137665
0.008836460299789906,0.9410339256865913,0.9456785137318255,0.4951545132137665
0.00882372260093689,0.9410339256865913,0.9458804523424879,0.4951545132137665
0.008802392520010471,0.9418416801292407,0.9458804523424879,0.4951545132137665
0.008798760361969471,0.9418416801292407,0.9460823909531503,0.4951545132137665
0.008766105398535728,0.9422455573505655,0.9460823909531503,0.4951545132137665
0.008744732476770878,0.9422455573505655,0.9466882067851373,0.4951545132137665
0.008721175603568554,0.9430533117932148,0.9466882067851373,0.4951545132137665
0.008711216039955616,0.9430533117932148,0.947092084006462,0.4951545132137665
0.008699438534677029,0.943659127625202,0.947092084006462,0.4951545132137665
0.008695298805832863,0.943659127625202,0.9472940226171244,0.4951545132137665
0.008693371899425983,0.9438610662358643,0.9472940226171244,0.4951545132137665
0.008682584390044212,0.9438610662358643,0.9474959612277868,0.4951545132137665
0.008645303547382355,0.9452746365105008,0.9474959612277868,0.4951545132137665
0.008620991371572018,0.9452746365105008,0.9476978998384491,0.4951545132137665
0.00860004872083664,0.9456785137318255,0.9476978998384491,0.4951545132137665
0.00859469547867775,0.9456785137318255,0.9478998384491115,0.4951545132137665
0.008587406948208809,0.9458804523424879,0.9478998384491115,0.4951545132137665
0.008546913042664528,0.9458804523424879,0.9487075928917609,0.4951545132137665
0.00853907223790884,0.9460823909531503,0.9487075928917609,0.4951545132137665
0.00853712484240532,0.9460823909531503,0.9489095315024233,0.4951545132137665
0.008511153049767017,0.9462843295638126,0.9489095315024233,0.4951545132137665
0.008489806205034256,0.9462843295638126,0.949313408723748,0.4951545132137665
0.008482270874083042,0.946486268174475,0.949313408723748,0.4951545132137665
0.008458944968879223,0.946486268174475,0.9501211631663974,0.4951545132137665
0.008451876230537891,0.9468901453957996,0.9501211631663974,0.4951545132137665
0.008425943553447723,0.9468901453957996,0.9505250403877221,0.4951545132137665
0.00837651826441288,0.9474959612277868,0.9505250403877221,0.4951545132137665
0.008369987830519676,0.9474959612277868,0.9507269789983845,0.4951545132137665
0.008329666219651699,0.9487075928917609,0.9507269789983845,0.4951545132137665
0.008306600153446198,0.9487075928917609,0.9511308562197092,0.4951545132137665
0.008277993649244308,0.949313408723748,0.9511308562197092,0.4951545132137665
0.008269702084362507,0.949313408723748,0.9515347334410339,0.4951545132137665
0.008222867734730244,0.9505250403877221,0.9515347334410339,0.4951545132137665
0.008203195407986641,0.9505250403877221,0.9519386106623586,0.4951545132137665
0.008197112940251827,0.9507269789983845,0.9519386106623586,0.4951545132137665
0.00819314643740654,0.9507269789983845,0.9523424878836834,0.4951545132137665
0.008182929828763008,0.9513327948303716,0.9523424878836834,0.4951545132137665
0.008133971132338047,0.9513327948303716,0.9525444264943457,0.4951545132137665
0.008115283213555813,0.9515347334410339,0.9525444264943457,0.4951545132137665
0.008098983205854893,0.9515347334410339,0.9529483037156704,0.4951545132137665
0.00807947013527155,0.9519386106623586,0.9529483037156704,0.4951545132137665
0.00804227776825428,0.9519386106623586,0.9537560581583199,0.4951545132137665
0.007981998845934868,0.9525444264943457,0.9537560581583199,0.4951545132137665
0.007978088222444057,0.9525444264943457,0.9539579967689822,0.4951545132137665
0.007975519634783268,0.9527463651050081,0.9539579967689822,0.4951545132137665
0.007975093089044094,0.9527463651050081,0.9541599353796446,0.4951545132137665
0.007973451167345047,0.9529483037156704,0.9541599353796446,0.4951545132137665
0.007953112944960594,0.9529483037156704,0.9545638126009693,0.4951545132137665
0.00794993620365858,0.9531502423263328,0.9545638126009693,0.4951545132137665
0.00794730894267559,0.9531502423263328,0.9547657512116317,0.4951545132137665
0.007944084703922272,0.9533521809369951,0.9547657512116317,0.4951545132137665
0.007942070253193378,0.9533521809369951,0.9549676898222941,0.4951545132137665
0.007938726805150509,0.9537560581583199,0.9549676898222941,0.4951545132137665
0.007936474867165089,0.9537560581583199,0.9551696284329564,0.4951545132137665
0.007916256785392761,0.9543618739903069,0.9551696284329564,0.4951545132137665
0.007889161817729473,0.9543618739903069,0.9555735056542811,0.4951545132137665
0.0078847361728549,0.9545638126009693,0.9555735056542811,0.4951545132137665
0.007881338708102703,0.9545638126009693,0.9557754442649434,0.4951545132137665
0.007840311154723167,0.9549676898222941,0.9557754442649434,0.4951545132137665
0.007806641049683094,0.9549676898222941,0.9567851373182552,0.4951545132137665
0.007773883640766144,0.9555735056542811,0.9567851373182552,0.4951545132137665
0.007764792535454035,0.9555735056542811,0.9571890145395799,0.4951545132137665
0.00765574537217617,0.9567851373182552,0.9571890145395799,0.4951545132137665
0.007598287891596556,0.9567851373182552,0.9581987075928917,0.4951545132137665
0.007564886007457972,0.9569870759289176,0.9581987075928917,0.4951545132137665
0.007498809602111578,0.9569870759289176,0.9592084006462036,0.4951545132137665
0.007484142668545246,0.9571890145395799,0.9592084006462036,0.4951545132137665
0.007474496494978666,0.9571890145395799,0.9594103392568659,0.4951545132137665
0.007418889086693525,0.9575928917609047,0.9594103392568659,0.4951545132137665
0.007331144530326128,0.9575928917609047,0.9604200323101777,0.4951545132137665
0.007328265346586704,0.9577948303715671,0.9604200323101777,0.4951545132137665
0.007324153557419777,0.9577948303715671,0.9606219709208401,0.4951545132137665
0.007313924375921488,0.9579967689822294,0.9606219709208401,0.4951545132137665
0.007271528709679842,0.9579967689822294,0.9614297253634895,0.4951545132137665
0.007179050240665674,0.9590064620355412,0.9614297253634895,0.4951545132137665
0.007172768469899893,0.9590064620355412,0.9618336025848142,0.4951545132137665
0.007144735660403967,0.9594103392568659,0.9618336025848142,0.4951545132137665
0.007137940265238285,0.9594103392568659,0.9620355411954766,0.4951545132137665
0.007121521979570389,0.9596122778675282,0.9620355411954766,0.4951545132137665
0.0070841433480381966,0.9596122778675282,0.9630452342487884,0.4951545132137665
0.007043370511382818,0.960016155088853,0.9630452342487884,0.4951545132137665
0.00703827990218997,0.960016155088853,0.9632471728594507,0.4951545132137665
0.00702945701777935,0.9602180936995154,0.9632471728594507,0.4951545132137665
0.0069877696223556995,0.9602180936995154,0.9638529886914378,0.4951545132137665
0.006981495302170515,0.9606219709208401,0.9638529886914378,0.4951545132137665
0.006921782623976469,0.9606219709208401,0.965064620355412,0.4951545132137665
0.0067955441772937775,0.9626413570274637,0.965064620355412,0.4951545132137665
0.0067829168401658535,0.9626413570274637,0.9654684975767367,0.4951545132137665
0.006761782802641392,0.9632471728594507,0.9654684975767367,0.4951545132137665
0.006760668940842152,0.9632471728594507,0.965670436187399,0.4951545132137665
0.00673418864607811,0.9634491114701131,0.965670436187399,0.4951545132137665
0.006705636158585548,0.9634491114701131,0.9666801292407108,0.4951545132137665
0.006704666651785374,0.9636510500807755,0.9666801292407108,0.4951545132137665
0.00665868679061532,0.9636510500807755,0.9672859450726979,0.4951545132137665
0.006654624827206135,0.9638529886914378,0.9672859450726979,0.4951545132137665
0.00664167245849967,0.9638529886914378,0.9674878836833603,0.4951545132137665
0.006592343561351299,0.9644588045234249,0.9674878836833603,0.4951545132137665
0.006546416785567999,0.9644588045234249,0.967891760904685,0.4951545132137665
0.006528030149638653,0.9646607431340872,0.967891760904685,0.4951545132137665
0.006526066921651363,0.9646607431340872,0.9680936995153473,0.4951545132137665
0.006512235384434462,0.965064620355412,0.9680936995153473,0.4951545132137665
0.006500220857560635,0.965064620355412,0.9682956381260097,0.4951545132137665
0.006492741871625185,0.965670436187399,0.9682956381260097,0.4951545132137665
0.006479060277342796,0.965670436187399,0.9686995153473344,0.4951545132137665
0.006472653243690729,0.9660743134087237,0.9686995153473344,0.4951545132137665
0.006466962862759829,0.9660743134087237,0.9689014539579968,0.4951545132137665
0.006462556775659323,0.9662762520193862,0.9689014539579968,0.4951545132137665
0.00642757024616003,0.9662762520193862,0.9691033925686591,0.4951545132137665
0.006426687818020582,0.9664781906300485,0.9691033925686591,0.4951545132137665
0.006413697265088558,0.9664781906300485,0.9695072697899838,0.4951545132137665
0.006405696738511324,0.9670840064620355,0.9695072697899838,0.4951545132137665
0.00638596573844552,0.9670840064620355,0.970113085621971,0.4951545132137665
0.006383196450769901,0.9672859450726979,0.970113085621971,0.4951545132137665
0.006374838761985302,0.9672859450726979,0.9703150242326333,0.4951545132137665
0.006348538212478161,0.9674878836833603,0.9703150242326333,0.4951545132137665
0.006298007443547249,0.9674878836833603,0.970718901453958,0.4951545132137665
0.006287298630923033,0.9676898222940227,0.970718901453958,0.4951545132137665
0.00627989461645484,0.9676898222940227,0.9709208400646203,0.4951545132137665
0.006279061548411846,0.967891760904685,0.9709208400646203,0.4951545132137665
0.006277285981923342,0.967891760904685,0.9711227786752827,0.4951545132137665
0.0062639727257192135,0.9682956381260097,0.9711227786752827,0.4951545132137665
0.006223306525498629,0.9682956381260097,0.971324717285945,0.4951545132137665
0.006140631623566151,0.9686995153473344,0.971324717285945,0.4951545132137665
0.006108354777097702,0.9686995153473344,0.9715266558966075,0.4951545132137665
0.006083108019083738,0.9693053311793215,0.9715266558966075,0.4951545132137665
0.005972944665700197,0.9693053311793215,0.9725363489499192,0.4951545132137665
0.005968398414552212,0.9695072697899838,0.9725363489499192,0.4951545132137665
0.005935695022344589,0.9695072697899838,0.9731421647819063,0.4951545132137665
0.00590050732716918,0.9697092084006462,0.9731421647819063,0.4951545132137665
0.005894366651773453,0.9697092084006462,0.973546042003231,0.4951545132137665
0.005886757280677557,0.9699111470113085,0.973546042003231,0.4951545132137665
0.005866263993084431,0.9699111470113085,0.9741518578352181,0.4951545132137665
0.005841746926307678,0.9703150242326333,0.9741518578352181,0.4951545132137665
0.005817522294819355,0.9703150242326333,0.9743537964458805,0.4951545132137665
0.005817467346787453,0.9705169628432956,0.9743537964458805,0.4951545132137665
0.005796201527118683,0.9705169628432956,0.9745557350565428,0.4951545132137665
0.005784767679870129,0.9709208400646203,0.9745557350565428,0.4951545132137665
0.005771967116743326,0.9709208400646203,0.9751615508885298,0.4951545132137665
0.005756214261054993,0.971324717285945,0.9751615508885298,0.4951545132137665
0.005750972777605057,0.971324717285945,0.9753634894991923,0.4951545132137665
0.005743205081671476,0.9715266558966075,0.9753634894991923,0.4951545132137665
0.0057408809661865234,0.9715266558966075,0.9755654281098546,0.4951545132137665
0.005684260278940201,0.9723344103392568,0.9755654281098546,0.4951545132137665
0.005666031967848539,0.9723344103392568,0.975767366720517,0.4951545132137665
0.00566398911178112,0.9725363489499192,0.975767366720517,0.4951545132137665
0.0056155105121433735,0.9725363489499192,0.976373182552504,0.4951545132137665
0.005566212814301252,0.9731421647819063,0.976373182552504,0.4951545132137665
0.005560951307415962,0.9731421647819063,0.9765751211631664,0.4951545132137665
0.005550907459110022,0.9733441033925686,0.9765751211631664,0.4951545132137665
0.005431824363768101,0.9733441033925686,0.9779886914378029,0.4951545132137665
0.005422414746135473,0.9737479806138933,0.9779886914378029,0.4951545132137665
0.005403311923146248,0.9737479806138933,0.9783925686591276,0.4951545132137665
0.005396768916398287,0.9739499192245558,0.9783925686591276,0.4951545132137665
0.005383742041885853,0.9739499192245558,0.97859450726979,0.4951545132137665
0.005343610420823097,0.9743537964458805,0.97859450726979,0.4951545132137665
0.005340892355889082,0.9743537964458805,0.9787964458804523,0.4951545132137665
0.005249209236353636,0.9753634894991923,0.9787964458804523,0.4951545132137665
0.00523409666493535,0.9753634894991923,0.9789983844911146,0.4951545132137665
0.005209793336689472,0.975767366720517,0.9789983844911146,0.4951545132137665
0.005207989364862442,0.975767366720517,0.9792003231017771,0.4951545132137665
0.005193857476115227,0.9759693053311793,0.9792003231017771,0.4951545132137665
0.005193445831537247,0.9759693053311793,0.9794022617124394,0.4951545132137665
0.005190171301364899,0.9761712439418416,0.9794022617124394,0.4951545132137665
0.00519007071852684,0.9761712439418416,0.9796042003231018,0.4951545132137665
0.005121975671499968,0.9765751211631664,0.9796042003231018,0.4951545132137665
0.005014185793697834,0.9765751211631664,0.9802100161550888,0.4951545132137665
0.004960537422448397,0.9773828756058158,0.9802100161550888,0.4951545132137665
0.004937935154885054,0.9773828756058158,0.9804119547657512,0.4951545132137665
0.004836036823689938,0.9779886914378029,0.9804119547657512,0.4951545132137665
0.004766489844769239,0.9779886914378029,0.9808158319870759,0.4951545132137665
0.004733071196824312,0.97859450726979,0.9808158319870759,0.4951545132137665
0.004679971840232611,0.97859450726979,0.9812197092084006,0.4951545132137665
0.004660197999328375,0.9792003231017771,0.9812197092084006,0.4951545132137665
0.004652711097151041,0.9792003231017771,0.9816235864297254,0.4951545132137665
0.004637545440346003,0.9794022617124394,0.9816235864297254,0.4951545132137665
0.0045880223624408245,0.9794022617124394,0.9820274636510501,0.4951545132137665
0.004534940235316753,0.9798061389337641,0.9820274636510501,0.4951545132137665
0.004505959805101156,0.9798061389337641,0.9828352180936996,0.4951545132137665
0.004505926743149757,0.9800080775444265,0.9828352180936996,0.4951545132137665
0.004505372140556574,0.9800080775444265,0.9830371567043619,0.4951545132137665
0.004498238675296307,0.9802100161550888,0.9830371567043619,0.4951545132137665
0.004423920530825853,0.9802100161550888,0.9836429725363489,0.4951545132137665
0.0042909360490739346,0.9808158319870759,0.9836429725363489,0.4951545132137665
0.004277996253222227,0.9808158319870759,0.9840468497576736,0.4951545132137665
0.004230089485645294,0.981421647819063,0.9840468497576736,0.4951545132137665
0.004215869586914778,0.981421647819063,0.9842487883683361,0.4951545132137665
0.004212472587823868,0.9816235864297254,0.9842487883683361,0.4951545132137665
0.004210713319480419,0.9816235864297254,0.9844507269789984,0.4951545132137665
0.0041344002820551395,0.9820274636510501,0.9844507269789984,0.4951545132137665
0.00411907909438014,0.9820274636510501,0.9846526655896607,0.4951545132137665
0.004118618089705706,0.9822294022617124,0.9846526655896607,0.4951545132137665
0.0040695397183299065,0.9822294022617124,0.9848546042003231,0.4951545132137665
0.004049830604344606,0.9824313408723748,0.9848546042003231,0.4951545132137665
0.004045024514198303,0.9824313408723748,0.9850565428109854,0.4951545132137665
0.004038301762193441,0.9828352180936996,0.9850565428109854,0.4951545132137665
0.004019706044346094,0.9828352180936996,0.9852584814216478,0.4951545132137665
0.003981797490268946,0.9832390953150242,0.9852584814216478,0.4951545132137665
0.003914271481335163,0.9832390953150242,0.9860662358642972,0.4951545132137665
0.0038522148970514536,0.9838449111470113,0.9860662358642972,0.4951545132137665
0.0038375561125576496,0.9838449111470113,0.9862681744749596,0.4951545132137665
0.003815827891230583,0.9840468497576736,0.9862681744749596,0.4951545132137665
0.0037599727511405945,0.9840468497576736,0.9868739903069467,0.4951545132137665
0.0037387136835604906,0.9842487883683361,0.9868739903069467,0.4951545132137665
0.003613231936469674,0.9842487883683361,0.9874798061389337,0.4951545132137665
0.003565482795238495,0.9844507269789984,0.9874798061389337,0.4951545132137665
0.0035544042475521564,0.9844507269789984,0.9876817447495961,0.4951545132137665
0.0035190682392567396,0.9846526655896607,0.9876817447495961,0.4951545132137665
0.0034359728451818228,0.9846526655896607,0.9880856219709209,0.4951545132137665
0.003413153113797307,0.9850565428109854,0.9880856219709209,0.4951545132137665
0.003369544632732868,0.9850565428109854,0.9884894991922456,0.4951545132137665
0.003291943809017539,0.9856623586429726,0.9884894991922456,0.4951545132137665
0.0032800992485135794,0.9856623586429726,0.9886914378029079,0.4951545132137665
0.0032319521997123957,0.9860662358642972,0.9886914378029079,0.4951545132137665
0.003138954285532236,0.9860662358642972,0.9890953150242326,0.4951545132137665
0.003122269641608,0.9862681744749596,0.9890953150242326,0.4951545132137665
0.0029291468672454357,0.9862681744749596,0.9901050080775444,0.4951545132137665
0.0028926993254572153,0.9864701130856219,0.9901050080775444,0.4951545132137665
0.0028856731951236725,0.9864701130856219,0.9903069466882067,0.4951545132137665
0.002881392603740096,0.9866720516962844,0.9903069466882067,0.4951545132137665
0.002876686630770564,0.9866720516962844,0.9905088852988692,0.4951545132137665
0.0028423042967915535,0.9868739903069467,0.9905088852988692,0.4951545132137665
0.00282190996222198,0.9868739903069467,0.9907108239095315,0.4951545132137665
0.0026956037618219852,0.9880856219709209,0.9907108239095315,0.4951545132137665
0.0026866879779845476,0.9880856219709209,0.9909127625201939,0.4951545132137665
0.0026803375221788883,0.9884894991922456,0.9909127625201939,0.4951545132137665
0.0026570456102490425,0.9884894991922456,0.9911147011308562,0.4951545132137665
0.0023854663595557213,0.9903069466882067,0.9911147011308562,0.4951545132137665
0.002282549859955907,0.9903069466882067,0.9919224555735057,0.4951545132137665
0.0022507093381136656,0.9907108239095315,0.9919224555735057,0.4951545132137665
0.0021967007778584957,0.9907108239095315,0.9923263327948304,0.4951545132137665
0.0021216324530541897,0.9913166397415186,0.9923263327948304,0.4951545132137665
0.0020503902342170477,0.9913166397415186,0.9927302100161551,0.4951545132137665
0.0018755273194983602,0.992124394184168,0.9927302100161551,0.4951545132137665
0.001867785700596869,0.992124394184168,0.9929321486268174,0.4951545132137665
0.0018651174614205956,0.9923263327948304,0.9929321486268174,0.4951545132137665
0.0018200062913820148,0.9923263327948304,0.9935379644588045,0.4951545132137665
0.001702246256172657,0.9927302100161551,0.9935379644588045,0.4951545132137665
0.0015263801906257868,0.9927302100161551,0.9939418416801292,0.4951545132137665
0.001423269510269165,0.9931340872374798,0.9939418416801292,0.4951545132137665
0.0011668832739815116,0.9931340872374798,0.9945476575121163,0.4951545132137665
0.0011342931538820267,0.9935379644588045,0.9945476575121163,0.4951545132137665
0.001065232208929956,0.9935379644588045,0.994951534733441,0.4951545132137665
0.0010649727191776037,0.9937399030694669,0.994951534733441,0.4951545132137665
0.0009774273494258523,0.9937399030694669,0.9955573505654282,0.4951545132137665
0.0009395685628987849,0.9939418416801292,0.9955573505654282,0.4951545132137665
0.0009267617715522647,0.9939418416801292,0.9957592891760905,0.4951545132137665
0.0008994126692414284,0.994345718901454,0.9957592891760905,0.4951545132137665
0.0008278346504084766,0.994345718901454,0.9959612277867528,0.4951545132137665
0.0008055983926169574,0.9945476575121163,0.9959612277867528,0.4951545132137665
0.0007418750319629908,0.9945476575121163,0.9963651050080775,0.4951545132137665
0.0007034286390990019,0.9947495961227787,0.9963651050080775,0.4951545132137665
0.0007030200213193893,0.9947495961227787,0.9965670436187399,0.4951545132137665
0.0006423259619623423,0.9951534733441034,0.9965670436187399,0.4951545132137665
0.0005948212929069996,0.9951534733441034,0.9967689822294022,0.4951545132137665
0.0005376878543756902,0.9961631663974152,0.9967689822294022,0.4951545132137665
0.0005306261591613293,0.9961631663974152,0.9969709208400647,0.4951545132137665
0.0004913131706416607,0.9963651050080775,0.9969709208400647,0.4951545132137665
0.0004622162668965757,0.9963651050080775,0.997172859450727,0.4951545132137665
0.0004209957260172814,0.9969709208400647,0.997172859450727,0.4951545132137665
0.0004069191054441035,0.9969709208400647,0.9975767366720517,0.4951545132137665
0.00031692866468802094,0.9973747980613893,0.9975767366720517,0.4951545132137665
0.0002936182718258351,0.9973747980613893,0.997778675282714,0.4951545132137665
0.0002882925036828965,0.9975767366720517,0.997778675282714,0.4951545132137665
0.0002871718897949904,0.9975767366720517,0.9979806138933764,0.4951545132137665
0.0002868270094040781,0.997778675282714,0.9979806138933764,0.4951545132137665
0.0002611354284454137,0.997778675282714,0.9983844911147012,0.4951545132137665
0.00015340943355113268,0.9981825525040388,0.9983844911147012,0.4951545132137665
0.00011989950871793553,0.9981825525040388,0.9985864297253635,0.4951545132137665
0.00010122153616975993,0.9985864297253635,0.9985864297253635,0.4951545132137665
9.591221169102937e-05,0.9985864297253635,0.9987883683360258,0.4951545132137665
2.530487472540699e-05,0.9989903069466882,0.9987883683360258,0.4951545132137665
9.9755034170812e-06,0.9989903069466882,0.9991922455573505,0.4951545132137665
6.97016639605863e-06,0.9991922455573505,0.9991922455573505,0.4951545132137665
4.881434051640099e-06,0.9991922455573505,0.999394184168013,0.4951545132137665
4.323826033214573e-06,0.999394184168013,0.999394184168013,0.4951545132137665
3.9939009184308816e-06,0.999394184168013,0.9995961227786753,0.4951545132137665
2.419780230411561e-06,0.9997980613893377,0.9995961227786753,0.4951545132137665
1.8303824163012905e-06,0.9997980613893377,0.9997980613893377,0.4951545132137665
5.700363772120909e-07,1.0,0.9997980613893377,0.4951545132137665
3.1551479651170666e-07,1.0,1.0,0.4951545132137665


==> figures/data/gaussian/maxposterior_eps4_roc_data.csv <==
threshold,TPR,FPR,AUROC
inf,0.0,0.0,0.487433929536148
0.28850850462913513,0.0,0.00020193861066235866,0.487433929536148
0.25566616654396057,0.0004038772213247173,0.00020193861066235866,0.487433929536148
0.25563764572143555,0.0004038772213247173,0.0004038772213247173,0.487433929536148
0.24027685821056366,0.0006058158319870759,0.0004038772213247173,0.487433929536148
0.22793450951576233,0.0006058158319870759,0.0016155088852988692,0.487433929536148
0.2279037982225418,0.0008077544426494346,0.0016155088852988692,0.487433929536148
0.2278982251882553,0.0008077544426494346,0.0018174474959612278,0.487433929536148
0.22405552864074707,0.0016155088852988692,0.0018174474959612278,0.487433929536148
0.2201472669839859,0.0016155088852988692,0.0024232633279483036,0.487433929536148
0.22013744711875916,0.0018174474959612278,0.0024232633279483036,0.487433929536148
0.21890367567539215,0.0018174474959612278,0.0026252019386106625,0.487433929536148
0.21635454893112183,0.0020193861066235864,0.0026252019386106625,0.487433929536148
0.2157491147518158,0.0020193861066235864,0.002827140549273021,0.487433929536148
0.21516075730323792,0.0022213247172859453,0.002827140549273021,0.487433929536148
0.21333228051662445,0.0022213247172859453,0.0032310177705977385,0.487433929536148
0.21222876012325287,0.0024232633279483036,0.0032310177705977385,0.487433929536148
0.21128936111927032,0.0024232633279483036,0.003836833602584814,0.487433929536148
0.20914983749389648,0.0026252019386106625,0.003836833602584814,0.487433929536148
0.20788007974624634,0.0026252019386106625,0.0046445880452342485,0.487433929536148
0.20758122205734253,0.002827140549273021,0.0046445880452342485,0.487433929536148
0.2068457156419754,0.002827140549273021,0.004846526655896607,0.487433929536148
0.2051636278629303,0.0032310177705977385,0.004846526655896607,0.487433929536148
0.20443031191825867,0.0032310177705977385,0.005048465266558966,0.487433929536148
0.20295144617557526,0.0036348949919224557,0.005048465266558966,0.487433929536148
0.20231828093528748,0.0036348949919224557,0.005654281098546042,0.487433929536148
0.20214271545410156,0.003836833602584814,0.005654281098546042,0.487433929536148
0.20186607539653778,0.003836833602584814,0.006058158319870759,0.487433929536148
0.2010074406862259,0.004240710823909532,0.006058158319870759,0.487433929536148
0.20036177337169647,0.004240710823909532,0.006260096930533118,0.487433929536148
0.19972512125968933,0.005048465266558966,0.006260096930533118,0.487433929536148
0.19869738817214966,0.005048465266558966,0.006462035541195477,0.487433929536148
0.19863125681877136,0.005250403877221325,0.006462035541195477,0.487433929536148
0.19834543764591217,0.005250403877221325,0.006663974151857835,0.487433929536148
0.19804856181144714,0.005452342487883684,0.006663974151857835,0.487433929536148
0.1975303441286087,0.005452342487883684,0.0070678513731825526,0.487433929536148
0.19604705274105072,0.006260096930533118,0.0070678513731825526,0.487433929536148
0.19364045560359955,0.006260096930533118,0.007875605815831988,0.487433929536148
0.19357262551784515,0.006462035541195477,0.007875605815831988,0.487433929536148
0.19353178143501282,0.006462035541195477,0.008077544426494346,0.487433929536148
0.19292478263378143,0.006865912762520194,0.008077544426494346,0.487433929536148
0.19212448596954346,0.006865912762520194,0.008481421647819063,0.487433929536148
0.18775928020477295,0.008077544426494346,0.008481421647819063,0.487433929536148
0.18661139905452728,0.008077544426494346,0.008885298869143781,0.487433929536148
0.18385407328605652,0.008481421647819063,0.008885298869143781,0.487433929536148
0.18284465372562408,0.008481421647819063,0.009693053311793215,0.487433929536148
0.18049049377441406,0.009491114701130857,0.009693053311793215,0.487433929536148
0.17940817773342133,0.009491114701130857,0.01050080775444265,0.487433929536148
0.17939744889736176,0.009693053311793215,0.01050080775444265,0.487433929536148
0.17885851860046387,0.009693053311793215,0.010904684975767368,0.487433929536148
0.17818869650363922,0.009894991922455574,0.010904684975767368,0.487433929536148
0.17764395475387573,0.009894991922455574,0.011106623586429725,0.487433929536148
0.17710396647453308,0.010096930533117932,0.011106623586429725,0.487433929536148
0.17595666646957397,0.010096930533117932,0.011510500807754443,0.487433929536148
0.17554132640361786,0.01029886914378029,0.011510500807754443,0.487433929536148
0.1747899353504181,0.01029886914378029,0.012116316639741519,0.487433929536148
0.17465318739414215,0.010702746365105008,0.012116316639741519,0.487433929536148
0.1744505614042282,0.010702746365105008,0.012520193861066236,0.487433929536148
0.1738327294588089,0.011308562197092083,0.012520193861066236,0.487433929536148
0.1736556589603424,0.011308562197092083,0.012924071082390954,0.487433929536148
0.1736384481191635,0.011712439418416801,0.012924071082390954,0.487433929536148
0.17360839247703552,0.011712439418416801,0.013126009693053312,0.487433929536148
0.1733938604593277,0.01191437802907916,0.013126009693053312,0.487433929536148
0.1732264906167984,0.01191437802907916,0.01332794830371567,0.487433929536148
0.17198044061660767,0.012318255250403877,0.01332794830371567,0.487433929536148
0.171888530254364,0.012318255250403877,0.01352988691437803,0.487433929536148
0.17188650369644165,0.012520193861066236,0.01352988691437803,0.487433929536148
0.17128100991249084,0.012520193861066236,0.014135702746365105,0.487433929536148
0.17080408334732056,0.013126009693053312,0.014135702746365105,0.487433929536148
0.1707007884979248,0.013126009693053312,0.014337641357027463,0.487433929536148
0.16906467080116272,0.013731825525040387,0.014337641357027463,0.487433929536148
0.16858269274234772,0.013731825525040387,0.014539579967689823,0.487433929536148
0.16588163375854492,0.014135702746365105,0.014539579967689823,0.487433929536148
0.16569122672080994,0.014135702746365105,0.01494345718901454,0.487433929536148
0.16536611318588257,0.014337641357027463,0.01494345718901454,0.487433929536148
0.16225667297840118,0.014337641357027463,0.015953150242326332,0.487433929536148
0.1619233787059784,0.014539579967689823,0.015953150242326332,0.487433929536148
0.1607891321182251,0.014539579967689823,0.016760904684975767,0.487433929536148
0.16034838557243347,0.01494345718901454,0.016760904684975767,0.487433929536148
0.15996766090393066,0.01494345718901454,0.017164781906300483,0.487433929536148
0.15934841334819794,0.015347334410339256,0.017164781906300483,0.487433929536148
0.15838268399238586,0.015347334410339256,0.017366720516962843,0.487433929536148
0.15791070461273193,0.015751211631663976,0.017366720516962843,0.487433929536148
0.15751229226589203,0.015751211631663976,0.01797253634894992,0.487433929536148
0.15720361471176147,0.015953150242326332,0.01797253634894992,0.487433929536148
0.15682412683963776,0.015953150242326332,0.018780290791599354,0.487433929536148
0.1567428857088089,0.01615508885298869,0.018780290791599354,0.487433929536148
0.15646576881408691,0.01615508885298869,0.018982229402261713,0.487433929536148
0.15636929869651794,0.01635702746365105,0.018982229402261713,0.487433929536148
0.15628693997859955,0.01635702746365105,0.01938610662358643,0.487433929536148
0.1549580842256546,0.017568659127625202,0.01938610662358643,0.487433929536148
0.1540910303592682,0.017568659127625202,0.020395799676898224,0.487433929536148
0.15282990038394928,0.018376413570274638,0.020395799676898224,0.487433929536148
0.152387797832489,0.018376413570274638,0.021203554119547656,0.487433929536148
0.15230460464954376,0.018578352180936994,0.021203554119547656,0.487433929536148
0.152064710855484,0.018578352180936994,0.021607431340872375,0.487433929536148
0.1520148515701294,0.018780290791599354,0.021607431340872375,0.487433929536148
0.1518457531929016,0.018780290791599354,0.021809369951534735,0.487433929536148
0.15093229711055756,0.01918416801292407,0.021809369951534735,0.487433929536148
0.150913804769516,0.01918416801292407,0.02201130856219709,0.487433929536148
0.14984166622161865,0.01958804523424879,0.02201130856219709,0.487433929536148
0.1492788940668106,0.01958804523424879,0.02221324717285945,0.487433929536148
0.14916136860847473,0.01978998384491115,0.02221324717285945,0.487433929536148
0.14885105192661285,0.01978998384491115,0.022819063004846526,0.487433929536148
0.14879348874092102,0.020193861066235864,0.022819063004846526,0.487433929536148
0.14871130883693695,0.020193861066235864,0.023222940226171242,0.487433929536148
0.14825960993766785,0.02059773828756058,0.023222940226171242,0.487433929536148
0.14785800874233246,0.02059773828756058,0.023424878836833602,0.487433929536148
0.14771045744419098,0.0210016155088853,0.023424878836833602,0.487433929536148
0.1476132720708847,0.0210016155088853,0.02382875605815832,0.487433929536148
0.14741793274879456,0.021405492730210016,0.02382875605815832,0.487433929536148
0.14724098145961761,0.021405492730210016,0.024030694668820678,0.487433929536148
0.14619703590869904,0.021607431340872375,0.024030694668820678,0.487433929536148
0.14576616883277893,0.021607431340872375,0.024434571890145397,0.487433929536148
0.1457139253616333,0.021809369951534735,0.024434571890145397,0.487433929536148
0.14534959197044373,0.021809369951534735,0.024838449111470113,0.487433929536148
0.14485126733779907,0.02241518578352181,0.024838449111470113,0.487433929536148
0.1446112096309662,0.02241518578352181,0.025040387722132473,0.487433929536148
0.14445148408412933,0.022617124394184167,0.025040387722132473,0.487433929536148
0.14445079863071442,0.022617124394184167,0.02524232633279483,0.487433929536148
0.14384868741035461,0.023222940226171242,0.02524232633279483,0.487433929536148
0.14353105425834656,0.023222940226171242,0.025848142164781908,0.487433929536148
0.14315009117126465,0.023424878836833602,0.025848142164781908,0.487433929536148
0.14314895868301392,0.023424878836833602,0.026050080775444264,0.487433929536148
0.14297915995121002,0.02382875605815832,0.026050080775444264,0.487433929536148
0.14297425746917725,0.02382875605815832,0.026252019386106624,0.487433929536148
0.14267943799495697,0.024636510500807753,0.026252019386106624,0.487433929536148
0.14223431050777435,0.024636510500807753,0.02665589660743134,0.487433929536148
0.14206138253211975,0.024838449111470113,0.02665589660743134,0.487433929536148
0.1414060890674591,0.024838449111470113,0.027261712439418415,0.487433929536148
0.14073842763900757,0.02544426494345719,0.027261712439418415,0.487433929536148
0.14067286252975464,0.02544426494345719,0.027463651050080775,0.487433929536148
0.14007875323295593,0.026050080775444264,0.027463651050080775,0.487433929536148
0.13992126286029816,0.026050080775444264,0.027665589660743135,0.487433929536148
0.1397847682237625,0.026252019386106624,0.027665589660743135,0.487433929536148
0.1393151879310608,0.026252019386106624,0.02827140549273021,0.487433929536148
0.13890959322452545,0.02665589660743134,0.02827140549273021,0.487433929536148
0.13877254724502563,0.02665589660743134,0.028877221324717286,0.487433929536148
0.13863149285316467,0.0268578352180937,0.028877221324717286,0.487433929536148
0.13828608393669128,0.0268578352180937,0.02948303715670436,0.487433929536148
0.13779911398887634,0.027463651050080775,0.02948303715670436,0.487433929536148
0.13762721419334412,0.027463651050080775,0.02968497576736672,0.487433929536148
0.13724394142627716,0.02827140549273021,0.02968497576736672,0.487433929536148
0.13700217008590698,0.02827140549273021,0.030088852988691437,0.487433929536148
0.13587361574172974,0.028877221324717286,0.030088852988691437,0.487433929536148
0.13495893776416779,0.028877221324717286,0.031098546042003232,0.487433929536148
0.13483989238739014,0.02948303715670436,0.031098546042003232,0.487433929536148
0.13387764990329742,0.02948303715670436,0.03251211631663974,0.487433929536148
0.13374704122543335,0.02968497576736672,0.03251211631663974,0.487433929536148
0.1326761543750763,0.02968497576736672,0.033521809369951534,0.487433929536148
0.1324486881494522,0.02988691437802908,0.033521809369951534,0.487433929536148
0.13175512850284576,0.02988691437802908,0.03412762520193861,0.487433929536148
0.1317271590232849,0.030290791599353797,0.03412762520193861,0.487433929536148
0.13155288994312286,0.030290791599353797,0.034531502423263326,0.487433929536148
0.13146589696407318,0.030492730210016156,0.034531502423263326,0.487433929536148
0.13144034147262573,0.030492730210016156,0.034733441033925685,0.487433929536148
0.1312694102525711,0.03150242326332795,0.034733441033925685,0.487433929536148
0.1309380829334259,0.03150242326332795,0.034935379644588045,0.487433929536148
0.13068759441375732,0.03210823909531502,0.034935379644588045,0.487433929536148
0.1305198073387146,0.03210823909531502,0.035541195476575124,0.487433929536148
0.13024601340293884,0.03251211631663974,0.035541195476575124,0.487433929536148
0.13021253049373627,0.03251211631663974,0.03574313408723748,0.487433929536148
0.12945033609867096,0.033319870759289175,0.03574313408723748,0.487433929536148
0.12939926981925964,0.033319870759289175,0.03594507269789984,0.487433929536148
0.12912872433662415,0.033723747980613894,0.03594507269789984,0.487433929536148
0.12780793011188507,0.033723747980613894,0.03715670436187399,0.487433929536148
0.1277536004781723,0.033925686591276254,0.03715670436187399,0.487433929536148
0.12772144377231598,0.033925686591276254,0.03735864297253635,0.487433929536148
0.12739497423171997,0.034329563812600966,0.03735864297253635,0.487433929536148
0.1271112859249115,0.034329563812600966,0.03776252019386107,0.487433929536148
0.12701210379600525,0.034531502423263326,0.03776252019386107,0.487433929536148
0.1269991099834442,0.034531502423263326,0.03796445880452343,0.487433929536148
0.12691274285316467,0.034935379644588045,0.03796445880452343,0.487433929536148
0.1263967752456665,0.034935379644588045,0.03836833602584814,0.487433929536148
0.12634491920471191,0.035137318255250405,0.03836833602584814,0.487433929536148
0.12622329592704773,0.035137318255250405,0.0385702746365105,0.487433929536148
0.12571348249912262,0.035339256865912765,0.0385702746365105,0.487433929536148
0.12531712651252747,0.035339256865912765,0.03917609046849758,0.487433929536148
0.12525136768817902,0.035541195476575124,0.03917609046849758,0.487433929536148
0.12510131299495697,0.035541195476575124,0.03937802907915994,0.487433929536148
0.12509073317050934,0.03574313408723748,0.03937802907915994,0.487433929536148
0.1250094175338745,0.03574313408723748,0.03978190630048465,0.487433929536148
0.12499121576547623,0.03594507269789984,0.03978190630048465,0.487433929536148
0.12464869767427444,0.03594507269789984,0.04018578352180937,0.487433929536148
0.12449723482131958,0.036348949919224556,0.04018578352180937,0.487433929536148
0.12437134981155396,0.036348949919224556,0.04079159935379645,0.487433929536148
0.12345460802316666,0.036954765751211635,0.04079159935379645,0.487433929536148
0.1227225661277771,0.036954765751211635,0.04139741518578352,0.487433929536148
0.12250329554080963,0.03735864297253635,0.04139741518578352,0.487433929536148
0.12245994806289673,0.03735864297253635,0.0420032310177706,0.487433929536148
0.12238717824220657,0.03756058158319871,0.0420032310177706,0.487433929536148
0.12227071821689606,0.03756058158319871,0.04240710823909531,0.487433929536148
0.12206123769283295,0.03796445880452343,0.04240710823909531,0.487433929536148
0.12196722626686096,0.03796445880452343,0.04260904684975767,0.487433929536148
0.1219329833984375,0.038166397415185786,0.04260904684975767,0.487433929536148
0.12190273404121399,0.038166397415185786,0.04281098546042003,0.487433929536148
0.1218397244811058,0.03836833602584814,0.04281098546042003,0.487433929536148
0.12146858125925064,0.03836833602584814,0.04301292407108239,0.487433929536148
0.12146414071321487,0.0385702746365105,0.04301292407108239,0.487433929536148
0.12131837010383606,0.0385702746365105,0.04341680129240711,0.487433929536148
0.12097607553005219,0.03897415185783522,0.04341680129240711,0.487433929536148
0.1208123117685318,0.03897415185783522,0.04402261712439418,0.487433929536148
0.12067120522260666,0.0395799676898223,0.04402261712439418,0.487433929536148
0.12026380002498627,0.0395799676898223,0.045032310177705974,0.487433929536148
0.1201571524143219,0.04018578352180937,0.045032310177705974,0.487433929536148
0.11990518122911453,0.04018578352180937,0.04543618739903069,0.487433929536148
0.11979447305202484,0.04079159935379645,0.04543618739903069,0.487433929536148
0.11956530809402466,0.04079159935379645,0.04584006462035541,0.487433929536148
0.11944984644651413,0.04119547657512116,0.04584006462035541,0.487433929536148
0.1184079647064209,0.04119547657512116,0.04745557350565428,0.487433929536148
0.11831148713827133,0.04159935379644588,0.04745557350565428,0.487433929536148
0.11825508624315262,0.04159935379644588,0.04765751211631664,0.487433929536148
0.11824841052293777,0.04180129240710824,0.04765751211631664,0.487433929536148
0.11823414266109467,0.04180129240710824,0.047859450726978996,0.487433929536148
0.11812213063240051,0.04240710823909531,0.047859450726978996,0.487433929536148
0.11797754466533661,0.04240710823909531,0.048061389337641355,0.487433929536148
0.11755484342575073,0.04341680129240711,0.048061389337641355,0.487433929536148
0.11688221991062164,0.04341680129240711,0.04907108239095315,0.487433929536148
0.11676055192947388,0.04361873990306947,0.04907108239095315,0.487433929536148
0.11664871126413345,0.04361873990306947,0.049273021001615507,0.487433929536148
0.11631589382886887,0.04462843295638126,0.049273021001615507,0.487433929536148
0.11625491082668304,0.04462843295638126,0.049474959612277866,0.487433929536148
0.11623675376176834,0.04483037156704362,0.049474959612277866,0.487433929536148
0.11621488630771637,0.04483037156704362,0.049676898222940226,0.487433929536148
0.11602432280778885,0.045032310177705974,0.049676898222940226,0.487433929536148
0.11596477031707764,0.045032310177705974,0.049878836833602586,0.487433929536148
0.11594416946172714,0.045234248788368334,0.049878836833602586,0.487433929536148
0.11560745537281036,0.045234248788368334,0.050282714054927305,0.487433929536148
0.11539763957262039,0.04563812600969305,0.050282714054927305,0.487433929536148
0.11538676917552948,0.04563812600969305,0.05048465266558966,0.487433929536148
0.11537227034568787,0.04584006462035541,0.05048465266558966,0.487433929536148
0.11458266526460648,0.04584006462035541,0.051494345718901456,0.487433929536148
0.11453818529844284,0.04624394184168013,0.051494345718901456,0.487433929536148
0.11450359970331192,0.04624394184168013,0.051696284329563816,0.487433929536148
0.11429460346698761,0.047051696284329564,0.051696284329563816,0.487433929536148
0.11412733048200607,0.047051696284329564,0.05189822294022617,0.487433929536148
0.11399371176958084,0.04765751211631664,0.05189822294022617,0.487433929536148
0.11398289352655411,0.04765751211631664,0.05210016155088853,0.487433929536148
0.11396662145853043,0.047859450726978996,0.05210016155088853,0.487433929536148
0.11384988576173782,0.047859450726978996,0.05230210016155089,0.487433929536148
0.1137351468205452,0.048263327948303715,0.05230210016155089,0.487433929536148
0.11344864219427109,0.048263327948303715,0.05290791599353797,0.487433929536148
0.11342627555131912,0.048465266558966075,0.05290791599353797,0.487433929536148
0.11313190311193466,0.048465266558966075,0.0537156704361874,0.487433929536148
0.11307914555072784,0.048667205169628434,0.0537156704361874,0.487433929536148
0.11302300542593002,0.048667205169628434,0.05411954765751212,0.487433929536148
0.11262817680835724,0.049474959612277866,0.05411954765751212,0.487433929536148
0.11244303733110428,0.049474959612277866,0.05452342487883683,0.487433929536148
0.11238381266593933,0.049676898222940226,0.05452342487883683,0.487433929536148
0.11225396394729614,0.049676898222940226,0.05512924071082391,0.487433929536148
0.11218232661485672,0.050080775444264945,0.05512924071082391,0.487433929536148
0.1120644360780716,0.050080775444264945,0.05573505654281099,0.487433929536148
0.11205057054758072,0.050282714054927305,0.05573505654281099,0.487433929536148
0.11204971373081207,0.050282714054927305,0.05593699515347334,0.487433929536148
0.11203797161579132,0.05068659127625202,0.05593699515347334,0.487433929536148
0.11188890039920807,0.05068659127625202,0.05634087237479806,0.487433929536148
0.11167620867490768,0.05109046849757674,0.05634087237479806,0.487433929536148
0.11162466555833817,0.05109046849757674,0.05654281098546042,0.487433929536148
0.11153913289308548,0.051292407108239096,0.05654281098546042,0.487433929536148
0.11131545901298523,0.051292407108239096,0.05694668820678514,0.487433929536148
0.11101903021335602,0.05189822294022617,0.05694668820678514,0.487433929536148
0.11087388545274734,0.05189822294022617,0.05755250403877221,0.487433929536148
0.11086834967136383,0.05210016155088853,0.05755250403877221,0.487433929536148
0.11082949489355087,0.05210016155088853,0.05795638126009693,0.487433929536148
0.11073386669158936,0.05230210016155089,0.05795638126009693,0.487433929536148
0.11070062965154648,0.05230210016155089,0.05815831987075929,0.487433929536148
0.11068417131900787,0.05270597738287561,0.05815831987075929,0.487433929536148
0.110287144780159,0.05270597738287561,0.05836025848142165,0.487433929536148
0.1102854311466217,0.05290791599353797,0.05836025848142165,0.487433929536148
0.1097872257232666,0.05290791599353797,0.05916801292407108,0.487433929536148
0.10972954332828522,0.05310985460420032,0.05916801292407108,0.487433929536148
0.10936246812343597,0.05310985460420032,0.0595718901453958,0.487433929536148
0.10932326316833496,0.05351373182552504,0.0595718901453958,0.487433929536148
0.10891291499137878,0.05351373182552504,0.06058158319870759,0.487433929536148
0.1086859330534935,0.05411954765751212,0.06058158319870759,0.487433929536148
0.10850321501493454,0.05411954765751212,0.06098546042003231,0.487433929536148
0.10834033042192459,0.05472536348949919,0.06098546042003231,0.487433929536148
0.10820669680833817,0.05472536348949919,0.061389337641357025,0.487433929536148
0.10809382796287537,0.05512924071082391,0.061389337641357025,0.487433929536148
0.10800047218799591,0.05512924071082391,0.061591276252019385,0.487433929536148
0.10785306990146637,0.05573505654281099,0.061591276252019385,0.487433929536148
0.10775363445281982,0.05573505654281099,0.061995153473344104,0.487433929536148
0.10758228600025177,0.0561389337641357,0.061995153473344104,0.487433929536148
0.10755149275064468,0.0561389337641357,0.062399030694668824,0.487433929536148
0.10747873783111572,0.05634087237479806,0.062399030694668824,0.487433929536148
0.10745017975568771,0.05634087237479806,0.06260096930533118,0.487433929536148
0.10737727582454681,0.05654281098546042,0.06260096930533118,0.487433929536148
0.10733626782894135,0.05654281098546042,0.06280290791599354,0.487433929536148
0.10732048004865646,0.05674474959612278,0.06280290791599354,0.487433929536148
0.1069495677947998,0.05674474959612278,0.0630048465266559,0.487433929536148
0.10685595870018005,0.05694668820678514,0.0630048465266559,0.487433929536148
0.10649867355823517,0.05694668820678514,0.06340872374798061,0.487433929536148
0.10637485980987549,0.05714862681744749,0.06340872374798061,0.487433929536148
0.10620295256376266,0.05714862681744749,0.0640145395799677,0.487433929536148
0.10613999515771866,0.05755250403877221,0.0640145395799677,0.487433929536148
0.10606531798839569,0.05755250403877221,0.06421647819063005,0.487433929536148
0.10581766068935394,0.05775444264943457,0.06421647819063005,0.487433929536148
0.10569559037685394,0.05775444264943457,0.06462035541195477,0.487433929536148
0.10559121519327164,0.05815831987075929,0.06462035541195477,0.487433929536148
0.10549046099185944,0.05815831987075929,0.06482229402261712,0.487433929536148
0.10544631630182266,0.05836025848142165,0.06482229402261712,0.487433929536148
0.10539983958005905,0.05836025848142165,0.06502423263327949,0.487433929536148
0.10535573214292526,0.058562197092084003,0.06502423263327949,0.487433929536148
0.10532119870185852,0.058562197092084003,0.06522617124394184,0.487433929536148
0.10509318858385086,0.05916801292407108,0.06522617124394184,0.487433929536148
0.10495783388614655,0.05916801292407108,0.06583198707592892,0.487433929536148
0.10494997352361679,0.05936995153473344,0.06583198707592892,0.487433929536148
0.10468971729278564,0.05936995153473344,0.06623586429725363,0.487433929536148
0.10451585799455643,0.059975767366720514,0.06623586429725363,0.487433929536148
0.10446220636367798,0.059975767366720514,0.066437802907916,0.487433929536148
0.10439105331897736,0.060177705977382874,0.066437802907916,0.487433929536148
0.10434668511152267,0.060177705977382874,0.06684168012924072,0.487433929536148
0.10432322323322296,0.060379644588045234,0.06684168012924072,0.487433929536148
0.10354835540056229,0.060379644588045234,0.06825525040387723,0.487433929536148
0.10330416262149811,0.06078352180936995,0.06825525040387723,0.487433929536148
0.10322442650794983,0.06078352180936995,0.06865912762520193,0.487433929536148
0.10315947234630585,0.061187399030694666,0.06865912762520193,0.487433929536148
0.1030418649315834,0.061187399030694666,0.06906300484652665,0.487433929536148
0.10299617797136307,0.061793214862681745,0.06906300484652665,0.487433929536148
0.10286053270101547,0.061793214862681745,0.06966882067851374,0.487433929536148
0.10278797894716263,0.062197092084006464,0.06966882067851374,0.487433929536148
0.10259480774402618,0.062197092084006464,0.07007269789983844,0.487433929536148
0.10237942636013031,0.06260096930533118,0.07007269789983844,0.487433929536148
0.1021522656083107,0.06260096930533118,0.07088045234248788,0.487433929536148
0.10199055820703506,0.06361066235864297,0.07088045234248788,0.487433929536148
0.10197320580482483,0.06361066235864297,0.07108239095315025,0.487433929536148
0.10179190337657928,0.0640145395799677,0.07108239095315025,0.487433929536148
0.10172136127948761,0.0640145395799677,0.0712843295638126,0.487433929536148
0.10165926814079285,0.06462035541195477,0.0712843295638126,0.487433929536148
0.10149555653333664,0.06462035541195477,0.07189014539579967,0.487433929536148
0.10143380612134933,0.06502423263327949,0.07189014539579967,0.487433929536148
0.1014256551861763,0.06502423263327949,0.07209208400646204,0.487433929536148
0.10126741230487823,0.06563004846526656,0.07209208400646204,0.487433929536148
0.10113324224948883,0.06563004846526656,0.07249596122778676,0.487433929536148
0.10101974755525589,0.06603392568659128,0.07249596122778676,0.487433929536148
0.10091555863618851,0.06603392568659128,0.07310177705977383,0.487433929536148
0.10061480849981308,0.066437802907916,0.07310177705977383,0.487433929536148
0.1004851758480072,0.066437802907916,0.07350565428109855,0.487433929536148
0.10045329481363297,0.06663974151857835,0.07350565428109855,0.487433929536148
0.1002882570028305,0.06663974151857835,0.07411147011308562,0.487433929536148
0.10024438798427582,0.06684168012924072,0.07411147011308562,0.487433929536148
0.10023940354585648,0.06684168012924072,0.07431340872374798,0.487433929536148
0.1001831516623497,0.06704361873990307,0.07431340872374798,0.487433929536148
0.10008058696985245,0.06704361873990307,0.0747172859450727,0.487433929536148
0.09990212321281433,0.06744749596122779,0.0747172859450727,0.487433929536148
0.09989458322525024,0.06744749596122779,0.07491922455573506,0.487433929536148
0.09984950721263885,0.06764943457189014,0.07491922455573506,0.487433929536148
0.09977895766496658,0.06764943457189014,0.07512116316639741,0.487433929536148
0.0994911789894104,0.06845718901453958,0.07512116316639741,0.487433929536148
0.09921763837337494,0.06845718901453958,0.07592891760904685,0.487433929536148
0.09899026155471802,0.0688610662358643,0.07592891760904685,0.487433929536148
0.09879201650619507,0.0688610662358643,0.07653473344103393,0.487433929536148
0.09876465797424316,0.06906300484652665,0.07653473344103393,0.487433929536148
0.0986710637807846,0.06906300484652665,0.077140549273021,0.487433929536148
0.09856686741113663,0.06987075928917609,0.077140549273021,0.487433929536148
0.09853567183017731,0.06987075928917609,0.07734248788368336,0.487433929536148
0.09848687052726746,0.07027463651050081,0.07734248788368336,0.487433929536148
0.09834469109773636,0.07027463651050081,0.07754442649434572,0.487433929536148
0.09827052056789398,0.07047657512116316,0.07754442649434572,0.487433929536148
0.09805050492286682,0.07047657512116316,0.07794830371567044,0.487433929536148
0.09785063564777374,0.07088045234248788,0.07794830371567044,0.487433929536148
0.09780438244342804,0.07088045234248788,0.07835218093699516,0.487433929536148
0.09756587445735931,0.07148626817447495,0.07835218093699516,0.487433929536148
0.09742924571037292,0.07148626817447495,0.07855411954765751,0.487433929536148
0.09737397730350494,0.07189014539579967,0.07855411954765751,0.487433929536148
0.09711392968893051,0.07189014539579967,0.07936187399030695,0.487433929536148
0.09697825461626053,0.07209208400646204,0.07936187399030695,0.487433929536148
0.0969463586807251,0.07209208400646204,0.0795638126009693,0.487433929536148
0.09682818502187729,0.07249596122778676,0.0795638126009693,0.487433929536148
0.09676419198513031,0.07249596122778676,0.07976575121163167,0.487433929536148
0.09675236791372299,0.07269789983844911,0.07976575121163167,0.487433929536148
0.0966155081987381,0.07269789983844911,0.08016962843295639,0.487433929536148
0.09635906666517258,0.07289983844911146,0.08016962843295639,0.487433929536148
0.09622520208358765,0.07289983844911146,0.0805735056542811,0.487433929536148
0.09579164534807205,0.07330371567043618,0.0805735056542811,0.487433929536148
0.0956699550151825,0.07330371567043618,0.08138126009693053,0.487433929536148
0.09562132507562637,0.07350565428109855,0.08138126009693053,0.487433929536148
0.09548014402389526,0.07350565428109855,0.08178513731825525,0.487433929536148
0.09533955156803131,0.07390953150242327,0.08178513731825525,0.487433929536148
0.09533730894327164,0.07390953150242327,0.08198707592891762,0.487433929536148
0.09527453035116196,0.07491922455573506,0.08198707592891762,0.487433929536148
0.09524834156036377,0.07491922455573506,0.08218901453957997,0.487433929536148
0.09519462287425995,0.07532310177705977,0.08218901453957997,0.487433929536148
0.09518967568874359,0.07532310177705977,0.08259289176090469,0.487433929536148
0.09517513960599899,0.07552504038772213,0.08259289176090469,0.487433929536148
0.09502888470888138,0.07552504038772213,0.08279483037156704,0.487433929536148
0.09495527297258377,0.07572697899838449,0.08279483037156704,0.487433929536148
0.09477465599775314,0.07572697899838449,0.08299676898222941,0.487433929536148
0.0946555808186531,0.07633279483037157,0.08299676898222941,0.487433929536148
0.09463120251893997,0.07633279483037157,0.08319870759289176,0.487433929536148
0.09444449096918106,0.07673667205169628,0.08319870759289176,0.487433929536148
0.09443400055170059,0.07673667205169628,0.08340064620355411,0.487433929536148
0.09439712762832642,0.07693861066235864,0.08340064620355411,0.487433929536148
0.09435950964689255,0.07693861066235864,0.08360258481421648,0.487433929536148
0.09433534741401672,0.077140549273021,0.08360258481421648,0.487433929536148
0.09415316581726074,0.077140549273021,0.08441033925686592,0.487433929536148
0.0938158705830574,0.07774636510500808,0.08441033925686592,0.487433929536148
0.09370508790016174,0.07774636510500808,0.08461227786752827,0.487433929536148
0.09370230883359909,0.07794830371567044,0.08461227786752827,0.487433929536148
0.09356667101383209,0.07794830371567044,0.08501615508885299,0.487433929536148
0.09355250000953674,0.07835218093699516,0.08501615508885299,0.487433929536148
0.09352646768093109,0.07835218093699516,0.08521809369951534,0.487433929536148
0.09330908209085464,0.0791599353796446,0.08521809369951534,0.487433929536148
0.09319068491458893,0.0791599353796446,0.08562197092084006,0.487433929536148
0.0931365042924881,0.0795638126009693,0.08562197092084006,0.487433929536148
0.09312818199396133,0.0795638126009693,0.08602584814216478,0.487433929536148
0.093126580119133,0.07976575121163167,0.08602584814216478,0.487433929536148
0.09299223870038986,0.07976575121163167,0.08622778675282713,0.487433929536148
0.09286616742610931,0.08037156704361874,0.08622778675282713,0.487433929536148
0.09284001588821411,0.08037156704361874,0.0864297253634895,0.487433929536148
0.09280865639448166,0.0805735056542811,0.0864297253634895,0.487433929536148
0.09270935505628586,0.0805735056542811,0.08683360258481422,0.487433929536148
0.09261664748191833,0.08097738287560581,0.08683360258481422,0.487433929536148
0.09240784496068954,0.08097738287560581,0.08743941841680129,0.487433929536148
0.09239805489778519,0.08117932148626818,0.08743941841680129,0.487433929536148
0.0923541784286499,0.08117932148626818,0.08784329563812601,0.487433929536148
0.09229583293199539,0.08138126009693053,0.08784329563812601,0.487433929536148
0.09225084632635117,0.08138126009693053,0.08804523424878836,0.487433929536148
0.09215071052312851,0.08178513731825525,0.08804523424878836,0.487433929536148
0.09178868681192398,0.08178513731825525,0.0888529886914378,0.487433929536148
0.09171759337186813,0.08218901453957997,0.0888529886914378,0.487433929536148
0.09168727695941925,0.08218901453957997,0.08905492730210016,0.487433929536148
0.09168239682912827,0.08239095315024232,0.08905492730210016,0.487433929536148
0.09157929569482803,0.08239095315024232,0.08925686591276252,0.487433929536148
0.09142285585403442,0.08279483037156704,0.08925686591276252,0.487433929536148
0.0914054587483406,0.08279483037156704,0.08945880452342488,0.487433929536148
0.09101676195859909,0.08420840064620355,0.08945880452342488,0.487433929536148
0.09088126569986343,0.08420840064620355,0.0898626817447496,0.487433929536148
0.09085185825824738,0.08441033925686592,0.0898626817447496,0.487433929536148
0.09069987386465073,0.08441033925686592,0.09026655896607431,0.487433929536148
0.09064434468746185,0.08481421647819062,0.09026655896607431,0.487433929536148
0.09055819362401962,0.08481421647819062,0.09087237479806139,0.487433929536148
0.09033913165330887,0.08562197092084006,0.09087237479806139,0.487433929536148
0.08959522843360901,0.08562197092084006,0.09268982229402262,0.487433929536148
0.08956627547740936,0.08582390953150243,0.09268982229402262,0.487433929536148
0.08930057287216187,0.08582390953150243,0.09309369951534734,0.487433929536148
0.08921602368354797,0.08622778675282713,0.09309369951534734,0.487433929536148
0.08920837938785553,0.08622778675282713,0.09329563812600969,0.487433929536148
0.08920784294605255,0.0864297253634895,0.09329563812600969,0.487433929536148
0.0890744999051094,0.0864297253634895,0.09390145395799677,0.487433929536148
0.0890495777130127,0.08663166397415185,0.09390145395799677,0.487433929536148
0.0890359878540039,0.08663166397415185,0.09410339256865913,0.487433929536148
0.08898129314184189,0.08683360258481422,0.09410339256865913,0.487433929536148
0.08897613734006882,0.08683360258481422,0.09430533117932148,0.487433929536148
0.088959239423275,0.08703554119547657,0.09430533117932148,0.487433929536148
0.08893702179193497,0.08703554119547657,0.09450726978998385,0.487433929536148
0.08888435363769531,0.08723747980613894,0.09450726978998385,0.487433929536148
0.08884815871715546,0.08723747980613894,0.0947092084006462,0.487433929536148
0.0885762944817543,0.08804523424878836,0.0947092084006462,0.487433929536148
0.08851297199726105,0.08804523424878836,0.09511308562197092,0.487433929536148
0.08835336565971375,0.08865105008077545,0.09511308562197092,0.487433929536148
0.0883515477180481,0.08865105008077545,0.09531502423263329,0.487433929536148
0.0881984755396843,0.0888529886914378,0.09531502423263329,0.487433929536148
0.08796542882919312,0.0888529886914378,0.09551696284329564,0.487433929536148
0.087922103703022,0.08905492730210016,0.09551696284329564,0.487433929536148
0.0877922773361206,0.08905492730210016,0.09612277867528271,0.487433929536148
0.08778737485408783,0.08925686591276252,0.09612277867528271,0.487433929536148
0.08769296109676361,0.08925686591276252,0.09693053311793215,0.487433929536148
0.08750288188457489,0.08945880452342488,0.09693053311793215,0.487433929536148
0.08743257820606232,0.08945880452342488,0.0971324717285945,0.487433929536148
0.08724042773246765,0.09006462035541195,0.0971324717285945,0.487433929536148
0.0871870368719101,0.09006462035541195,0.09733441033925687,0.487433929536148
0.08676663041114807,0.0912762520193861,0.09733441033925687,0.487433929536148
0.08653764426708221,0.0912762520193861,0.09773828756058159,0.487433929536148
0.08652756363153458,0.09147819063004846,0.09773828756058159,0.487433929536148
0.08643186837434769,0.09147819063004846,0.09794022617124394,0.487433929536148
0.08638348430395126,0.09168012924071083,0.09794022617124394,0.487433929536148
0.0862872451543808,0.09168012924071083,0.09894991922455573,0.487433929536148
0.08626557886600494,0.09208400646203554,0.09894991922455573,0.487433929536148
0.08618519455194473,0.09208400646203554,0.09935379644588045,0.487433929536148
0.08615589141845703,0.0922859450726979,0.09935379644588045,0.487433929536148
0.08609511703252792,0.0922859450726979,0.0995557350565428,0.487433929536148
0.08603890985250473,0.09268982229402262,0.0995557350565428,0.487433929536148
0.08602216839790344,0.09268982229402262,0.09975767366720517,0.487433929536148
0.08564887195825577,0.09369951534733441,0.09975767366720517,0.487433929536148
0.08559967577457428,0.09369951534733441,0.10016155088852989,0.487433929536148
0.08556614816188812,0.09410339256865913,0.10016155088852989,0.487433929536148
0.08546556532382965,0.09410339256865913,0.10036348949919224,0.487433929536148
0.08532090485095978,0.0947092084006462,0.10036348949919224,0.487433929536148
0.08530274778604507,0.0947092084006462,0.10056542810985461,0.487433929536148
0.08523081988096237,0.09491114701130857,0.10056542810985461,0.487433929536148
0.0851627066731453,0.09491114701130857,0.10137318255250403,0.487433929536148
0.08508788049221039,0.09511308562197092,0.10137318255250403,0.487433929536148
0.08503784984350204,0.09511308562197092,0.10197899838449112,0.487433929536148
0.08490167558193207,0.09551696284329564,0.10197899838449112,0.487433929536148
0.08487964421510696,0.09551696284329564,0.10218093699515347,0.487433929536148
0.08487427979707718,0.09571890145395799,0.10218093699515347,0.487433929536148
0.08483012020587921,0.09571890145395799,0.10238287560581583,0.487433929536148
0.08481988310813904,0.09612277867528271,0.10238287560581583,0.487433929536148
0.08469001203775406,0.09612277867528271,0.10258481421647819,0.487433929536148
0.08462198078632355,0.09652665589660743,0.10258481421647819,0.487433929536148
0.08444421738386154,0.09652665589660743,0.10339256865912763,0.487433929536148
0.08427049964666367,0.0971324717285945,0.10339256865912763,0.487433929536148
0.08422975242137909,0.0971324717285945,0.10359450726978998,0.487433929536148
0.08415724337100983,0.09753634894991922,0.10359450726978998,0.487433929536148
0.08397684246301651,0.09753634894991922,0.10440226171243942,0.487433929536148
0.08389882743358612,0.09794022617124394,0.10440226171243942,0.487433929536148
0.08371379226446152,0.09794022617124394,0.10460420032310178,0.487433929536148
0.08344320952892303,0.09834410339256866,0.10460420032310178,0.487433929536148
0.08336390554904938,0.09834410339256866,0.10480613893376414,0.487433929536148
0.0832875519990921,0.09894991922455573,0.10480613893376414,0.487433929536148
0.08322474360466003,0.09894991922455573,0.1050080775444265,0.487433929536148
0.08316674828529358,0.0991518578352181,0.1050080775444265,0.487433929536148
0.08314970135688782,0.0991518578352181,0.10521001615508885,0.487433929536148
0.08302940428256989,0.09995961227786752,0.10521001615508885,0.487433929536148
0.08300293236970901,0.09995961227786752,0.10541195476575121,0.487433929536148
0.08299841731786728,0.10016155088852989,0.10541195476575121,0.487433929536148
0.08298131078481674,0.10016155088852989,0.10561389337641357,0.487433929536148
0.08287353068590164,0.10056542810985461,0.10561389337641357,0.487433929536148
0.08264152705669403,0.10056542810985461,0.10662358642972536,0.487433929536148
0.08253175020217896,0.10076736672051696,0.10662358642972536,0.487433929536148
0.08237262070178986,0.10076736672051696,0.10682552504038773,0.487433929536148
0.08218609541654587,0.10197899838449112,0.10682552504038773,0.487433929536148
0.08198282122612,0.10197899838449112,0.10763327948303715,0.487433929536148
0.08190975338220596,0.10218093699515347,0.10763327948303715,0.487433929536148
0.08185956627130508,0.10218093699515347,0.10783521809369952,0.487433929536148
0.08184728771448135,0.10238287560581583,0.10783521809369952,0.487433929536148
0.08174309879541397,0.10238287560581583,0.10823909531502424,0.487433929536148
0.08173994719982147,0.10258481421647819,0.10823909531502424,0.487433929536148
0.0817076563835144,0.10258481421647819,0.10844103392568659,0.487433929536148
0.08170422166585922,0.10278675282714055,0.10844103392568659,0.487433929536148
0.08166562020778656,0.10278675282714055,0.10864297253634896,0.487433929536148
0.08165689557790756,0.10319063004846526,0.10864297253634896,0.487433929536148
0.08143370598554611,0.10319063004846526,0.10924878836833603,0.487433929536148
0.08143207430839539,0.10339256865912763,0.10924878836833603,0.487433929536148
0.08142930269241333,0.10339256865912763,0.10945072697899838,0.487433929536148
0.08134441077709198,0.1039983844911147,0.10945072697899838,0.487433929536148
0.08130067586898804,0.1039983844911147,0.10965266558966075,0.487433929536148
0.08127104490995407,0.10460420032310178,0.10965266558966075,0.487433929536148
0.08098471164703369,0.10460420032310178,0.11086429725363489,0.487433929536148
0.08096572011709213,0.10480613893376414,0.11086429725363489,0.487433929536148
0.08089537918567657,0.10480613893376414,0.11106623586429726,0.487433929536148
0.08086526393890381,0.1050080775444265,0.11106623586429726,0.487433929536148
0.08079827576875687,0.1050080775444265,0.11167205169628433,0.487433929536148
0.08062544465065002,0.10561389337641357,0.11167205169628433,0.487433929536148
0.08060610294342041,0.10561389337641357,0.11187399030694668,0.487433929536148
0.08056757599115372,0.10581583198707593,0.11187399030694668,0.487433929536148
0.08045438677072525,0.10581583198707593,0.11247980613893377,0.487433929536148
0.080222487449646,0.10662358642972536,0.11247980613893377,0.487433929536148
0.08012671023607254,0.10662358642972536,0.11268174474959612,0.487433929536148
0.08011123538017273,0.10682552504038773,0.11268174474959612,0.487433929536148
0.08002668619155884,0.10682552504038773,0.1132875605815832,0.487433929536148
0.07991855591535568,0.1074313408723748,0.1132875605815832,0.487433929536148
0.07983686774969101,0.1074313408723748,0.11348949919224556,0.487433929536148
0.07975684851408005,0.10763327948303715,0.11348949919224556,0.487433929536148
0.07970600575208664,0.10763327948303715,0.11389337641357028,0.487433929536148
0.07968543469905853,0.10803715670436187,0.11389337641357028,0.487433929536148
0.07968098670244217,0.10803715670436187,0.11409531502423263,0.487433929536148
0.07963559031486511,0.10844103392568659,0.11409531502423263,0.487433929536148
0.07954355329275131,0.10844103392568659,0.11449919224555735,0.487433929536148
0.07953263074159622,0.10864297253634896,0.11449919224555735,0.487433929536148
0.07940088957548141,0.10864297253634896,0.11550888529886914,0.487433929536148
0.07938328385353088,0.10904684975767366,0.11550888529886914,0.487433929536148
0.07924406975507736,0.10904684975767366,0.1157108239095315,0.487433929536148
0.07924027740955353,0.10945072697899838,0.1157108239095315,0.487433929536148
0.07916192710399628,0.10945072697899838,0.11631663974151858,0.487433929536148
0.0791478380560875,0.1098546042003231,0.11631663974151858,0.487433929536148
0.07898508757352829,0.1098546042003231,0.11692245557350565,0.487433929536148
0.07897718995809555,0.11005654281098547,0.11692245557350565,0.487433929536148
0.07891963422298431,0.11005654281098547,0.11752827140549273,0.487433929536148
0.07887639105319977,0.11025848142164782,0.11752827140549273,0.487433929536148
0.0788499042391777,0.11025848142164782,0.11773021001615509,0.487433929536148
0.07883332669734955,0.11066235864297254,0.11773021001615509,0.487433929536148
0.07879651337862015,0.11066235864297254,0.11813408723747981,0.487433929536148
0.07873610407114029,0.11086429725363489,0.11813408723747981,0.487433929536148
0.07873547822237015,0.11086429725363489,0.11833602584814217,0.487433929536148
0.07871740311384201,0.11106623586429726,0.11833602584814217,0.487433929536148
0.0782606229186058,0.11106623586429726,0.12055735056542811,0.487433929536148
0.07822912931442261,0.11167205169628433,0.12055735056542811,0.487433929536148
0.07818653434515,0.11167205169628433,0.12096122778675283,0.487433929536148
0.07804480195045471,0.11207592891760905,0.12096122778675283,0.487433929536148
0.07801514863967896,0.11207592891760905,0.12116316639741519,0.487433929536148
0.07781052589416504,0.11288368336025849,0.12116316639741519,0.487433929536148
0.07780663669109344,0.11288368336025849,0.12136510500807754,0.487433929536148
0.07767300307750702,0.11348949919224556,0.12136510500807754,0.487433929536148
0.07754293829202652,0.11348949919224556,0.12217285945072698,0.487433929536148
0.07753442227840424,0.11369143780290791,0.12217285945072698,0.487433929536148
0.07748863101005554,0.11369143780290791,0.1225767366720517,0.487433929536148
0.07724843919277191,0.11389337641357028,0.1225767366720517,0.487433929536148
0.07718557864427567,0.11389337641357028,0.12298061389337642,0.487433929536148
0.07704657316207886,0.11429725363489499,0.12298061389337642,0.487433929536148
0.07704439014196396,0.11429725363489499,0.12318255250403877,0.487433929536148
0.07701995968818665,0.1147011308562197,0.12318255250403877,0.487433929536148
0.07700291275978088,0.1147011308562197,0.12338449111470114,0.487433929536148
0.07695024460554123,0.11490306946688207,0.12338449111470114,0.487433929536148
0.07691747695207596,0.11490306946688207,0.12378836833602584,0.487433929536148
0.07679179310798645,0.11530694668820679,0.12378836833602584,0.487433929536148
0.0767117515206337,0.11530694668820679,0.12399030694668821,0.487433929536148
0.07670175284147263,0.11550888529886914,0.12399030694668821,0.487433929536148
0.07654321193695068,0.11550888529886914,0.12479806138933765,0.487433929536148
0.07650942355394363,0.1157108239095315,0.12479806138933765,0.487433929536148
0.07641255110502243,0.1157108239095315,0.12520193861066237,0.487433929536148
0.07613998651504517,0.11631663974151858,0.12520193861066237,0.487433929536148
0.07608906924724579,0.11631663974151858,0.1254038772213247,0.487433929536148
0.07607310265302658,0.11651857835218093,0.1254038772213247,0.487433929536148
0.07606307417154312,0.11651857835218093,0.12560581583198707,0.487433929536148
0.07595453411340714,0.11732633279483037,0.12560581583198707,0.487433929536148
0.0758475810289383,0.11732633279483037,0.1264135702746365,0.487433929536148
0.07581786066293716,0.11752827140549273,0.1264135702746365,0.487433929536148
0.075787752866745,0.11752827140549273,0.12661550888529888,0.487433929536148
0.07576612383127213,0.11773021001615509,0.12661550888529888,0.487433929536148
0.07565968483686447,0.11773021001615509,0.12742326332794832,0.487433929536148
0.07561720907688141,0.11813408723747981,0.12742326332794832,0.487433929536148
0.07553154230117798,0.11813408723747981,0.12782714054927302,0.487433929536148
0.07541583478450775,0.11853796445880452,0.12782714054927302,0.487433929536148
0.075369693338871,0.11853796445880452,0.1280290791599354,0.487433929536148
0.07525920122861862,0.1191437802907916,0.1280290791599354,0.487433929536148
0.07524743676185608,0.1191437802907916,0.12823101777059773,0.487433929536148
0.07518531382083893,0.11974959612277868,0.12823101777059773,0.487433929536148
0.07518245279788971,0.11974959612277868,0.1284329563812601,0.487433929536148
0.07517627626657486,0.11995153473344103,0.1284329563812601,0.487433929536148
0.0751478374004364,0.11995153473344103,0.12863489499192246,0.487433929536148
0.0750749334692955,0.12075928917609047,0.12863489499192246,0.487433929536148
0.07499290257692337,0.12075928917609047,0.12903877221324717,0.487433929536148
0.07486731559038162,0.1215670436187399,0.12903877221324717,0.487433929536148
0.07467477768659592,0.1215670436187399,0.12964458804523424,0.487433929536148
0.07466623187065125,0.12176898222940226,0.12964458804523424,0.487433929536148
0.07448485493659973,0.12176898222940226,0.13065428109854604,0.487433929536148
0.07437551766633987,0.12217285945072698,0.13065428109854604,0.487433929536148
0.07436846941709518,0.12217285945072698,0.1308562197092084,0.487433929536148
0.07436569780111313,0.12237479806138933,0.1308562197092084,0.487433929536148
0.07436472922563553,0.12237479806138933,0.13126009693053312,0.487433929536148
0.07433611154556274,0.1225767366720517,0.13126009693053312,0.487433929536148
0.07415979355573654,0.1225767366720517,0.13206785137318255,0.487433929536148
0.07409095019102097,0.12318255250403877,0.13206785137318255,0.487433929536148
0.07408074289560318,0.12318255250403877,0.13226978998384492,0.487433929536148
0.07407933473587036,0.12338449111470114,0.13226978998384492,0.487433929536148
0.07404134422540665,0.12338449111470114,0.132875605815832,0.487433929536148
0.07398004829883575,0.12378836833602584,0.132875605815832,0.487433929536148
0.07397415488958359,0.12378836833602584,0.13307754442649433,0.487433929536148
0.07391331344842911,0.12419224555735056,0.13307754442649433,0.487433929536148
0.07382979243993759,0.12419224555735056,0.13348142164781907,0.487433929536148
0.07360906153917313,0.12479806138933765,0.13348142164781907,0.487433929536148
0.07357723265886307,0.12479806138933765,0.13368336025848143,0.487433929536148
0.0735512524843216,0.12520193861066237,0.13368336025848143,0.487433929536148
0.07354515045881271,0.12520193861066237,0.13388529886914377,0.487433929536148
0.07352390885353088,0.1254038772213247,0.13388529886914377,0.487433929536148
0.07349048554897308,0.1254038772213247,0.13408723747980614,0.487433929536148
0.07348509877920151,0.12560581583198707,0.13408723747980614,0.487433929536148
0.07332717627286911,0.12560581583198707,0.13509693053311794,0.487433929536148
0.07331254333257675,0.1260096930533118,0.13509693053311794,0.487433929536148
0.07331204414367676,0.1260096930533118,0.13550080775444265,0.487433929536148
0.07331039756536484,0.12621163166397414,0.13550080775444265,0.487433929536148
0.07321324199438095,0.12621163166397414,0.13570274636510501,0.487433929536148
0.0731072872877121,0.12681744749596122,0.13570274636510501,0.487433929536148
0.07308287173509598,0.12681744749596122,0.13610662358642972,0.487433929536148
0.0730145052075386,0.12742326332794832,0.13610662358642972,0.487433929536148
0.0730125680565834,0.12742326332794832,0.1363085621970921,0.487433929536148
0.07298341393470764,0.12782714054927302,0.1363085621970921,0.487433929536148
0.0729743167757988,0.12782714054927302,0.13651050080775445,0.487433929536148
0.07286617904901505,0.1284329563812601,0.13651050080775445,0.487433929536148
0.07276375591754913,0.1284329563812601,0.13731825525040386,0.487433929536148
0.07270582765340805,0.12863489499192246,0.13731825525040386,0.487433929536148
0.07258103042840958,0.12863489499192246,0.13792407108239096,0.487433929536148
0.07254833728075027,0.12883683360258483,0.13792407108239096,0.487433929536148
0.0724811851978302,0.12883683360258483,0.13852988691437804,0.487433929536148
0.0724349394440651,0.12903877221324717,0.13852988691437804,0.487433929536148
0.07232324779033661,0.12903877221324717,0.13893376413570274,0.487433929536148
0.07231749594211578,0.12924071082390953,0.13893376413570274,0.487433929536148
0.07229621708393097,0.12924071082390953,0.1391357027463651,0.487433929536148
0.07214627414941788,0.13045234248788368,0.1391357027463651,0.487433929536148
0.072125643491745,0.13045234248788368,0.13953957996768981,0.487433929536148
0.07210070639848709,0.13065428109854604,0.13953957996768981,0.487433929536148
0.07208408415317535,0.13065428109854604,0.13974151857835218,0.487433929536148
0.07205190509557724,0.1308562197092084,0.13974151857835218,0.487433929536148
0.07202077656984329,0.1308562197092084,0.1401453957996769,0.487433929536148
0.07196513563394547,0.13126009693053312,0.1401453957996769,0.487433929536148
0.07196216285228729,0.13126009693053312,0.14034733441033925,0.487433929536148
0.07187830656766891,0.13166397415185785,0.14034733441033925,0.487433929536148
0.07186609506607056,0.13166397415185785,0.14054927302100162,0.487433929536148
0.0718589648604393,0.1318659127625202,0.14054927302100162,0.487433929536148
0.07185129076242447,0.1318659127625202,0.14075121163166399,0.487433929536148
0.0718182846903801,0.13247172859450726,0.14075121163166399,0.487433929536148
0.07177161425352097,0.13247172859450726,0.1411550888529887,0.487433929536148
0.07154858112335205,0.13267366720516963,0.1411550888529887,0.487433929536148
0.07149435579776764,0.13267366720516963,0.14135702746365106,0.487433929536148
0.0714348703622818,0.13307754442649433,0.14135702746365106,0.487433929536148
0.07139912247657776,0.13307754442649433,0.14176090468497576,0.487433929536148
0.07135282456874847,0.13388529886914377,0.14176090468497576,0.487433929536148
0.07134786993265152,0.13388529886914377,0.14196284329563813,0.487433929536148
0.07133154571056366,0.1342891760904685,0.14196284329563813,0.487433929536148
0.07128757983446121,0.1342891760904685,0.14236672051696284,0.487433929536148
0.07128634303808212,0.13449111470113084,0.14236672051696284,0.487433929536148
0.07126189768314362,0.13449111470113084,0.14277059773828757,0.487433929536148
0.07124742120504379,0.1346930533117932,0.14277059773828757,0.487433929536148
0.0711357370018959,0.1346930533117932,0.1429725363489499,0.487433929536148
0.0711066946387291,0.13489499192245558,0.1429725363489499,0.487433929536148
0.07108215242624283,0.13489499192245558,0.143578352180937,0.487433929536148
0.07104791700839996,0.13550080775444265,0.143578352180937,0.487433929536148
0.0709366500377655,0.13550080775444265,0.14418416801292408,0.487433929536148
0.07093262672424316,0.13590468497576735,0.14418416801292408,0.487433929536148
0.07091488689184189,0.13590468497576735,0.14438610662358642,0.487433929536148
0.0707278698682785,0.1367124394184168,0.14438610662358642,0.487433929536148
0.0706879124045372,0.1367124394184168,0.14458804523424879,0.487433929536148
0.07068458199501038,0.13691437802907916,0.14458804523424879,0.487433929536148
0.07056814432144165,0.13691437802907916,0.14579967689822293,0.487433929536148
0.07055363804101944,0.13711631663974153,0.14579967689822293,0.487433929536148
0.07048683613538742,0.13711631663974153,0.14620355411954766,0.487433929536148
0.07047612220048904,0.13731825525040386,0.14620355411954766,0.487433929536148
0.07045657187700272,0.13731825525040386,0.14660743134087237,0.487433929536148
0.0703849047422409,0.13792407108239096,0.14660743134087237,0.487433929536148
0.07032327353954315,0.13792407108239096,0.14721324717285944,0.487433929536148
0.07028912007808685,0.13873182552504038,0.14721324717285944,0.487433929536148
0.07025439292192459,0.13873182552504038,0.14781906300484654,0.487433929536148
0.07025163620710373,0.13893376413570274,0.14781906300484654,0.487433929536148
0.07014951854944229,0.13893376413570274,0.14822294022617125,0.487433929536148
0.07014280557632446,0.1391357027463651,0.14822294022617125,0.487433929536148
0.07006146758794785,0.1391357027463651,0.14882875605815832,0.487433929536148
0.06995419412851334,0.13974151857835218,0.14882875605815832,0.487433929536148
0.06993730366230011,0.13974151857835218,0.14903069466882068,0.487433929536148
0.06982026994228363,0.14054927302100162,0.14903069466882068,0.487433929536148
0.06975667178630829,0.14054927302100162,0.14923263327948302,0.487433929536148
0.06954123824834824,0.1411550888529887,0.14923263327948302,0.487433929536148
0.0695047676563263,0.1411550888529887,0.1494345718901454,0.487433929536148
0.06948889791965485,0.14135702746365106,0.1494345718901454,0.487433929536148
0.06946396082639694,0.14135702746365106,0.14963651050080776,0.487433929536148
0.06943602114915848,0.1415589660743134,0.14963651050080776,0.487433929536148
0.06924716383218765,0.1415589660743134,0.14983844911147012,0.487433929536148
0.06915109604597092,0.14176090468497576,0.14983844911147012,0.487433929536148
0.0690995454788208,0.14176090468497576,0.15024232633279483,0.487433929536148
0.06909380108118057,0.1421647819063005,0.15024232633279483,0.487433929536148
0.06903218477964401,0.1421647819063005,0.15125201938610663,0.487433929536148
0.06888467073440552,0.1425686591276252,0.15125201938610663,0.487433929536148
0.06885291635990143,0.1425686591276252,0.15165589660743134,0.487433929536148
0.06878858804702759,0.1429725363489499,0.15165589660743134,0.487433929536148
0.06877275556325912,0.1429725363489499,0.1518578352180937,0.487433929536148
0.06873465329408646,0.14337641357027464,0.1518578352180937,0.487433929536148
0.06873419135808945,0.14337641357027464,0.15205977382875605,0.487433929536148
0.06856224685907364,0.14378029079159935,0.15205977382875605,0.487433929536148
0.06849037110805511,0.14378029079159935,0.1522617124394184,0.487433929536148
0.06837784498929977,0.14478998384491115,0.1522617124394184,0.487433929536148
0.06834692507982254,0.14478998384491115,0.15266558966074315,0.487433929536148
0.06824494898319244,0.14519386106623586,0.15266558966074315,0.487433929536148
0.06804022938013077,0.14519386106623586,0.15327140549273022,0.487433929536148
0.0679767057299614,0.1455977382875606,0.15327140549273022,0.487433929536148
0.06794020533561707,0.1455977382875606,0.15347334410339256,0.487433929536148
0.06793829053640366,0.14579967689822293,0.15347334410339256,0.487433929536148
0.06786258518695831,0.14579967689822293,0.1538772213247173,0.487433929536148
0.06784839928150177,0.1460016155088853,0.1538772213247173,0.487433929536148
0.06775816529989243,0.1460016155088853,0.15468497576736673,0.487433929536148
0.06768384575843811,0.14680936995153474,0.15468497576736673,0.487433929536148
0.0676625519990921,0.14680936995153474,0.15488691437802907,0.487433929536148
0.06762583553791046,0.1470113085621971,0.15488691437802907,0.487433929536148
0.06759048253297806,0.1470113085621971,0.1552907915993538,0.487433929536148
0.06749767810106277,0.14822294022617125,0.1552907915993538,0.487433929536148
0.06747787445783615,0.14822294022617125,0.15549273021001617,0.487433929536148
0.0674656555056572,0.1484248788368336,0.15549273021001617,0.487433929536148
0.0674225464463234,0.1484248788368336,0.1556946688206785,0.487433929536148
0.06730961799621582,0.14923263327948302,0.1556946688206785,0.487433929536148
0.06711068749427795,0.14923263327948302,0.15650242326332794,0.487433929536148
0.06708650290966034,0.1494345718901454,0.15650242326332794,0.487433929536148
0.06701590865850449,0.1494345718901454,0.15690630048465268,0.487433929536148
0.0670071691274643,0.14963651050080776,0.15690630048465268,0.487433929536148
0.06699617207050323,0.14963651050080776,0.15710823909531502,0.487433929536148
0.06694695353507996,0.15024232633279483,0.15710823909531502,0.487433929536148
0.06694251298904419,0.15024232633279483,0.15731017770597738,0.487433929536148
0.06692318618297577,0.1504442649434572,0.15731017770597738,0.487433929536148
0.06676322221755981,0.1504442649434572,0.15811793214862682,0.487433929536148
0.06673764437437057,0.15064620355411953,0.15811793214862682,0.487433929536148
0.06667323410511017,0.15064620355411953,0.1587237479806139,0.487433929536148
0.06665194779634476,0.15105008077544427,0.1587237479806139,0.487433929536148
0.06657451391220093,0.15105008077544427,0.15892568659127626,0.487433929536148
0.06654810905456543,0.15125201938610663,0.15892568659127626,0.487433929536148
0.06651777029037476,0.15125201938610663,0.15932956381260097,0.487433929536148
0.06650243699550629,0.15145395799676897,0.15932956381260097,0.487433929536148
0.06646434962749481,0.15145395799676897,0.15953150242326333,0.487433929536148
0.06637421250343323,0.1518578352180937,0.15953150242326333,0.487433929536148
0.06635788083076477,0.1518578352180937,0.1597334410339257,0.487433929536148
0.06631506979465485,0.15266558966074315,0.1597334410339257,0.487433929536148
0.06626596301794052,0.15266558966074315,0.16033925686591277,0.487433929536148
0.06621253490447998,0.15327140549273022,0.16033925686591277,0.487433929536148
0.06598235666751862,0.15327140549273022,0.16134894991922455,0.487433929536148
0.06584654003381729,0.15468497576736673,0.16134894991922455,0.487433929536148
0.06576870381832123,0.15468497576736673,0.162156704361874,0.487433929536148
0.06570527702569962,0.1552907915993538,0.162156704361874,0.487433929536148
0.0656578317284584,0.1552907915993538,0.16235864297253635,0.487433929536148
0.06557417660951614,0.1556946688206785,0.16235864297253635,0.487433929536148
0.06556127220392227,0.1556946688206785,0.16256058158319872,0.487433929536148
0.06552420556545258,0.15609854604200324,0.16256058158319872,0.487433929536148
0.06544697284698486,0.15609854604200324,0.16296445880452343,0.487433929536148
0.06537524610757828,0.1567043618739903,0.16296445880452343,0.487433929536148
0.06535237282514572,0.1567043618739903,0.1631663974151858,0.487433929536148
0.06532910466194153,0.15690630048465268,0.1631663974151858,0.487433929536148
0.06531651318073273,0.15690630048465268,0.16336833602584813,0.487433929536148
0.06531041115522385,0.15710823909531502,0.16336833602584813,0.487433929536148
0.06527218222618103,0.15710823909531502,0.16397415185783523,0.487433929536148
0.06524119526147842,0.15731017770597738,0.16397415185783523,0.487433929536148
0.0652080848813057,0.15731017770597738,0.16417609046849757,0.487433929536148
0.06514667719602585,0.15811793214862682,0.16417609046849757,0.487433929536148
0.06511742621660233,0.15811793214862682,0.16437802907915994,0.487433929536148
0.06511279195547104,0.1583198707592892,0.16437802907915994,0.487433929536148
0.06504523754119873,0.1583198707592892,0.1645799676898223,0.487433929536148
0.0650041475892067,0.15852180936995153,0.1645799676898223,0.487433929536148
0.06494885683059692,0.15852180936995153,0.16518578352180938,0.487433929536148
0.06483391672372818,0.15953150242326333,0.16518578352180938,0.487433929536148
0.06467756628990173,0.15953150242326333,0.16619547657512115,0.487433929536148
0.06467248499393463,0.1597334410339257,0.16619547657512115,0.487433929536148
0.06465980410575867,0.1597334410339257,0.1665993537964459,0.487433929536148
0.06460952758789062,0.1601373182552504,0.1665993537964459,0.487433929536148
0.06452424079179764,0.1601373182552504,0.16680129240710823,0.487433929536148
0.06452275067567825,0.16033925686591277,0.16680129240710823,0.487433929536148
0.06444326043128967,0.16033925686591277,0.16720516962843296,0.487433929536148
0.06443317979574203,0.1605411954765751,0.16720516962843296,0.487433929536148
0.06428276002407074,0.1605411954765751,0.16821486268174474,0.487433929536148
0.06422917544841766,0.16094507269789984,0.16821486268174474,0.487433929536148
0.06421083956956863,0.16094507269789984,0.16861873990306947,0.487433929536148
0.06394616514444351,0.16235864297253635,0.16861873990306947,0.487433929536148
0.0639088898897171,0.16235864297253635,0.16882067851373184,0.487433929536148
0.06390005350112915,0.16256058158319872,0.16882067851373184,0.487433929536148
0.06384038180112839,0.16256058158319872,0.1694264943457189,0.487433929536148
0.06379160284996033,0.16276252019386106,0.1694264943457189,0.487433929536148
0.06367771327495575,0.16276252019386106,0.17023424878836835,0.487433929536148
0.0636131688952446,0.1631663974151858,0.17023424878836835,0.487433929536148
0.06346020102500916,0.1631663974151858,0.1704361873990307,0.487433929536148
0.06345570832490921,0.16336833602584813,0.1704361873990307,0.487433929536148
0.06340066343545914,0.16336833602584813,0.17104200323101776,0.487433929536148
0.06336726993322372,0.1635702746365105,0.17104200323101776,0.487433929536148
0.06326823681592941,0.1635702746365105,0.17124394184168013,0.487433929536148
0.06323155015707016,0.16417609046849757,0.17124394184168013,0.487433929536148
0.06317368149757385,0.16417609046849757,0.1718497576736672,0.487433929536148
0.06315010040998459,0.16437802907915994,0.1718497576736672,0.487433929536148
0.06311174482107162,0.16437802907915994,0.17225363489499193,0.487433929536148
0.06290312856435776,0.16579159935379645,0.17225363489499193,0.487433929536148
0.06277942657470703,0.16579159935379645,0.17346526655896607,0.487433929536148
0.06277373433113098,0.16599353796445881,0.17346526655896607,0.487433929536148
0.06262589246034622,0.16599353796445881,0.17366720516962844,0.487433929536148
0.06261934340000153,0.16619547657512115,0.17366720516962844,0.487433929536148
0.0626043900847435,0.16619547657512115,0.17407108239095315,0.487433929536148
0.06256172806024551,0.16680129240710823,0.17407108239095315,0.487433929536148
0.06254026293754578,0.16680129240710823,0.1742730210016155,0.487433929536148
0.06253625452518463,0.1670032310177706,0.1742730210016155,0.487433929536148
0.06252286583185196,0.1670032310177706,0.17447495961227788,0.487433929536148
0.06249554455280304,0.16760904684975766,0.17447495961227788,0.487433929536148
0.06241917237639427,0.16760904684975766,0.17487883683360259,0.487433929536148
0.062403690069913864,0.16781098546042003,0.17487883683360259,0.487433929536148
0.062400203198194504,0.16781098546042003,0.17508077544426495,0.487433929536148
0.06230083480477333,0.1680129240710824,0.17508077544426495,0.487433929536148
0.06227978691458702,0.1680129240710824,0.1752827140549273,0.487433929536148
0.06225269287824631,0.16821486268174474,0.1752827140549273,0.487433929536148
0.062220003455877304,0.16821486268174474,0.17548465266558966,0.487433929536148
0.06219911575317383,0.1684168012924071,0.17548465266558966,0.487433929536148
0.062196675688028336,0.1684168012924071,0.1758885298869144,0.487433929536148
0.062177807092666626,0.16861873990306947,0.1758885298869144,0.487433929536148
0.062087900936603546,0.16861873990306947,0.17609046849757673,0.487433929536148
0.06208387762308121,0.16882067851373184,0.17609046849757673,0.487433929536148
0.062078822404146194,0.16882067851373184,0.1762924071082391,0.487433929536148
0.06206618249416351,0.16902261712439418,0.1762924071082391,0.487433929536148
0.06201177462935448,0.16902261712439418,0.1766962843295638,0.487433929536148
0.06198938935995102,0.16922455573505654,0.1766962843295638,0.487433929536148
0.06193830817937851,0.16922455573505654,0.17750403877221324,0.487433929536148
0.06193225085735321,0.1694264943457189,0.17750403877221324,0.487433929536148
0.06187114864587784,0.1694264943457189,0.17790791599353797,0.487433929536148
0.06183167174458504,0.17003231017770598,0.17790791599353797,0.487433929536148
0.0618261881172657,0.17003231017770598,0.1781098546042003,0.487433929536148
0.06175700202584267,0.1704361873990307,0.1781098546042003,0.487433929536148
0.06174411624670029,0.1704361873990307,0.17851373182552505,0.487433929536148
0.061735186725854874,0.17063812600969305,0.17851373182552505,0.487433929536148
0.06165860593318939,0.17063812600969305,0.17891760904684975,0.487433929536148
0.061624474823474884,0.17104200323101776,0.17891760904684975,0.487433929536148
0.06158767640590668,0.17104200323101776,0.17952342487883682,0.487433929536148
0.061574164777994156,0.1714458804523425,0.17952342487883682,0.487433929536148
0.06154788285493851,0.1714458804523425,0.1797253634894992,0.487433929536148
0.06151251867413521,0.17164781906300486,0.1797253634894992,0.487433929536148
0.061510201543569565,0.17164781906300486,0.17992730210016156,0.487433929536148
0.06148907542228699,0.1718497576736672,0.17992730210016156,0.487433929536148
0.061481963843107224,0.1718497576736672,0.1801292407108239,0.487433929536148
0.06137439236044884,0.17225363489499193,0.1801292407108239,0.487433929536148
0.06135571375489235,0.17225363489499193,0.18033117932148626,0.487433929536148
0.06133030354976654,0.17265751211631664,0.18033117932148626,0.487433929536148
0.06128659099340439,0.17265751211631664,0.18053311793214863,0.487433929536148
0.06128314882516861,0.172859450726979,0.18053311793214863,0.487433929536148
0.06127522885799408,0.172859450726979,0.18093699515347333,0.487433929536148
0.061255309730768204,0.17306138933764137,0.18093699515347333,0.487433929536148
0.0612526535987854,0.17306138933764137,0.1811389337641357,0.487433929536148
0.06122308969497681,0.17366720516962844,0.1811389337641357,0.487433929536148
0.061209749430418015,0.17366720516962844,0.18134087237479807,0.487433929536148
0.061147987842559814,0.17407108239095315,0.18134087237479807,0.487433929536148
0.06108338385820389,0.17407108239095315,0.1815428109854604,0.487433929536148
0.061034657061100006,0.17467689822294022,0.1815428109854604,0.487433929536148
0.06101568788290024,0.17467689822294022,0.18174474959612277,0.487433929536148
0.061002787202596664,0.17487883683360259,0.18174474959612277,0.487433929536148
0.060970526188611984,0.17487883683360259,0.1821486268174475,0.487433929536148
0.060809291899204254,0.17609046849757673,0.1821486268174475,0.487433929536148
0.06070509925484657,0.17609046849757673,0.1825525040387722,0.487433929536148
0.060586974024772644,0.17689822294022617,0.1825525040387722,0.487433929536148
0.060532160103321075,0.17689822294022617,0.18315831987075928,0.487433929536148
0.06045551225543022,0.1773021001615509,0.18315831987075928,0.487433929536148
0.06038855388760567,0.1773021001615509,0.1841680129240711,0.487433929536148
0.06023372337222099,0.17851373182552505,0.1841680129240711,0.487433929536148
0.06022704392671585,0.17851373182552505,0.18436995153473343,0.487433929536148
0.06015504151582718,0.17932148626817448,0.18436995153473343,0.487433929536148
0.06015251949429512,0.17932148626817448,0.1845718901453958,0.487433929536148
0.06013491377234459,0.17952342487883682,0.1845718901453958,0.487433929536148
0.060123030096292496,0.17952342487883682,0.18477382875605816,0.487433929536148
0.06011294946074486,0.1797253634894992,0.18477382875605816,0.487433929536148
0.060071419924497604,0.1797253634894992,0.18517770597738287,0.487433929536148
0.06006370112299919,0.17992730210016156,0.18517770597738287,0.487433929536148
0.06002185866236687,0.17992730210016156,0.1855815831987076,0.487433929536148
0.060009151697158813,0.1801292407108239,0.1855815831987076,0.487433929536148
0.06000557541847229,0.1801292407108239,0.18578352180936994,0.487433929536148
0.05999789386987686,0.18033117932148626,0.18578352180936994,0.487433929536148
0.0599789172410965,0.18033117932148626,0.18618739903069467,0.487433929536148
0.05992445722222328,0.18093699515347333,0.18618739903069467,0.487433929536148
0.05989325791597366,0.18093699515347333,0.18679321486268174,0.487433929536148
0.05988095700740814,0.1811389337641357,0.18679321486268174,0.487433929536148
0.05980895087122917,0.1811389337641357,0.18739903069466882,0.487433929536148
0.059796564280986786,0.1815428109854604,0.18739903069466882,0.487433929536148
0.059766463935375214,0.1815428109854604,0.18760096930533118,0.487433929536148
0.05974273383617401,0.18174474959612277,0.18760096930533118,0.487433929536148
0.05970020964741707,0.18174474959612277,0.1880048465266559,0.487433929536148
0.0596744529902935,0.18194668820678514,0.1880048465266559,0.487433929536148
0.05967383459210396,0.18194668820678514,0.18820678513731826,0.487433929536148
0.05962638929486275,0.1825525040387722,0.18820678513731826,0.487433929536148
0.05960767716169357,0.1825525040387722,0.18840872374798062,0.487433929536148
0.05959882587194443,0.18275444264943458,0.18840872374798062,0.487433929536148
0.059425175189971924,0.18275444264943458,0.1890145395799677,0.487433929536148
0.05935388803482056,0.18356219709208402,0.1890145395799677,0.487433929536148
0.05930028855800629,0.18356219709208402,0.18982229402261713,0.487433929536148
0.059284571558237076,0.18376413570274636,0.18982229402261713,0.487433929536148
0.0592743381857872,0.18376413570274636,0.19002423263327947,0.487433929536148
0.05924806371331215,0.18396607431340872,0.19002423263327947,0.487433929536148
0.059172093868255615,0.18396607431340872,0.1904281098546042,0.487433929536148
0.05916472151875496,0.1841680129240711,0.1904281098546042,0.487433929536148
0.05908865109086037,0.1841680129240711,0.19063004846526657,0.487433929536148
0.0590631328523159,0.18436995153473343,0.19063004846526657,0.487433929536148
0.05906123295426369,0.18436995153473343,0.1908319870759289,0.487433929536148
0.05904397368431091,0.1845718901453958,0.1908319870759289,0.487433929536148
0.059042807668447495,0.1845718901453958,0.19103392568659128,0.487433929536148
0.05901799350976944,0.18477382875605816,0.19103392568659128,0.487433929536148
0.0590086355805397,0.18477382875605816,0.19143780290791598,0.487433929536148
0.058958277106285095,0.18517770597738287,0.19143780290791598,0.487433929536148
0.05883001163601875,0.18517770597738287,0.19204361873990308,0.487433929536148
0.058826904743909836,0.18537964458804523,0.19204361873990308,0.487433929536148
0.05881870165467262,0.18537964458804523,0.19224555735056542,0.487433929536148
0.058794066309928894,0.1855815831987076,0.19224555735056542,0.487433929536148
0.05878745764493942,0.1855815831987076,0.19264943457189015,0.487433929536148
0.0587322935461998,0.18578352180936994,0.19264943457189015,0.487433929536148
0.05868721380829811,0.18578352180936994,0.19325525040387723,0.487433929536148
0.05867733061313629,0.1859854604200323,0.19325525040387723,0.487433929536148
0.05864701792597771,0.1859854604200323,0.1934571890145396,0.487433929536148
0.058635614812374115,0.18618739903069467,0.1934571890145396,0.487433929536148
0.05857514217495918,0.18618739903069467,0.194264943457189,0.487433929536148
0.058486685156822205,0.18719709208400645,0.194264943457189,0.487433929536148
0.05847849324345589,0.18719709208400645,0.19446688206785137,0.487433929536148
0.05846581235527992,0.18760096930533118,0.19446688206785137,0.487433929536148
0.05840044468641281,0.18760096930533118,0.1948707592891761,0.487433929536148
0.05833747610449791,0.18861066235864296,0.1948707592891761,0.487433929536148
0.0583091601729393,0.18861066235864296,0.19547657512116318,0.487433929536148
0.058267585933208466,0.18881260096930533,0.19547657512116318,0.487433929536148
0.05826401337981224,0.18881260096930533,0.19567851373182552,0.487433929536148
0.05823459476232529,0.18921647819063006,0.19567851373182552,0.487433929536148
0.05819898843765259,0.18921647819063006,0.19608239095315025,0.487433929536148
0.05816016346216202,0.18962035541195477,0.19608239095315025,0.487433929536148
0.05814963951706886,0.18962035541195477,0.1962843295638126,0.487433929536148
0.05806424841284752,0.19063004846526657,0.1962843295638126,0.487433929536148
0.05795072764158249,0.19063004846526657,0.1972940226171244,0.487433929536148
0.05792216956615448,0.1908319870759289,0.1972940226171244,0.487433929536148
0.05783971771597862,0.1908319870759289,0.19810177705977383,0.487433929536148
0.057834282517433167,0.19103392568659128,0.19810177705977383,0.487433929536148
0.05783236771821976,0.19103392568659128,0.1983037156704362,0.487433929536148
0.057806506752967834,0.19123586429725364,0.1983037156704362,0.487433929536148
0.05775217339396477,0.19123586429725364,0.1987075928917609,0.487433929536148
0.057694531977176666,0.19143780290791598,0.1987075928917609,0.487433929536148
0.05767698213458061,0.19143780290791598,0.19890953150242327,0.487433929536148
0.057655081152915955,0.19163974151857835,0.19890953150242327,0.487433929536148
0.057644471526145935,0.19163974151857835,0.1991114701130856,0.487433929536148
0.05762381851673126,0.19224555735056542,0.1991114701130856,0.487433929536148
0.05756125971674919,0.19224555735056542,0.19951534733441034,0.487433929536148
0.057482365518808365,0.19264943457189015,0.19951534733441034,0.487433929536148
0.05739045888185501,0.19264943457189015,0.20012116316639741,0.487433929536148
0.057385899126529694,0.1928513731825525,0.20012116316639741,0.487433929536148
0.05736342817544937,0.1928513731825525,0.20032310177705978,0.487433929536148
0.05731534957885742,0.19325525040387723,0.20032310177705978,0.487433929536148
0.05728042498230934,0.19325525040387723,0.20092891760904685,0.487433929536148
0.0572223886847496,0.19406300484652667,0.20092891760904685,0.487433929536148
0.057081207633018494,0.19406300484652667,0.20113085621970922,0.487433929536148
0.05705086514353752,0.194264943457189,0.20113085621970922,0.487433929536148
0.05704105272889137,0.194264943457189,0.20133279483037156,0.487433929536148
0.056922346353530884,0.1952746365105008,0.20133279483037156,0.487433929536148
0.05686002969741821,0.1952746365105008,0.2017366720516963,0.487433929536148
0.05683749541640282,0.19547657512116318,0.2017366720516963,0.487433929536148
0.05683180317282677,0.19547657512116318,0.202140549273021,0.487433929536148
0.056739442050457,0.19648626817447495,0.202140549273021,0.487433929536148
0.05670461431145668,0.19648626817447495,0.20234248788368336,0.487433929536148
0.05666746571660042,0.19709208400646203,0.20234248788368336,0.487433929536148
0.05660941079258919,0.19709208400646203,0.20294830371567044,0.487433929536148
0.05654669925570488,0.19789983844911146,0.20294830371567044,0.487433929536148
0.05654298514127731,0.19789983844911146,0.2031502423263328,0.487433929536148
0.056533485651016235,0.19810177705977383,0.2031502423263328,0.487433929536148
0.05651869252324104,0.19810177705977383,0.20335218093699514,0.487433929536148
0.05641314759850502,0.1987075928917609,0.20335218093699514,0.487433929536148
0.05638502538204193,0.1987075928917609,0.20415993537964458,0.487433929536148
0.0563676618039608,0.1991114701130856,0.20415993537964458,0.487433929536148
0.056278496980667114,0.1991114701130856,0.20516962843295639,0.487433929536148
0.056258805096149445,0.19931340872374798,0.20516962843295639,0.487433929536148
0.05625498667359352,0.19931340872374798,0.20537156704361875,0.487433929536148
0.056252818554639816,0.1997172859450727,0.20537156704361875,0.487433929536148
0.05619850754737854,0.1997172859450727,0.20597738287560582,0.487433929536148
0.05616011843085289,0.19991922455573505,0.20597738287560582,0.487433929536148
0.05614117905497551,0.19991922455573505,0.20617932148626816,0.487433929536148
0.05611934885382652,0.20012116316639741,0.20617932148626816,0.487433929536148
0.056116942316293716,0.20012116316639741,0.20638126009693053,0.487433929536148
0.056107569485902786,0.20032310177705978,0.20638126009693053,0.487433929536148
0.05605218559503555,0.20032310177705978,0.20678513731825526,0.487433929536148
0.056037139147520065,0.2007269789983845,0.20678513731825526,0.487433929536148
0.056024689227342606,0.2007269789983845,0.2069870759289176,0.487433929536148
0.05600334703922272,0.20113085621970922,0.2069870759289176,0.487433929536148
0.05595686659216881,0.20113085621970922,0.20739095315024234,0.487433929536148
0.055940430611371994,0.20153473344103393,0.20739095315024234,0.487433929536148
0.055845413357019424,0.20153473344103393,0.2084006462035541,0.487433929536148
0.05581279471516609,0.2017366720516963,0.2084006462035541,0.487433929536148
0.05576426163315773,0.2017366720516963,0.20860258481421648,0.487433929536148
0.05559474229812622,0.20274636510500807,0.20860258481421648,0.487433929536148
0.055507536977529526,0.20274636510500807,0.20981421647819062,0.487433929536148
0.05548914894461632,0.2031502423263328,0.20981421647819062,0.487433929536148
0.055430326610803604,0.2031502423263328,0.2104200323101777,0.487433929536148
0.05541541427373886,0.2035541195476575,0.2104200323101777,0.487433929536148
0.05534641444683075,0.2035541195476575,0.21082390953150243,0.487433929536148
0.05529804900288582,0.20375605815831987,0.21082390953150243,0.487433929536148
0.05529579147696495,0.20375605815831987,0.21102584814216477,0.487433929536148
0.055225878953933716,0.20415993537964458,0.21102584814216477,0.487433929536148
0.05519275739789009,0.20415993537964458,0.2114297253634895,0.487433929536148
0.05518706887960434,0.20436187399030695,0.2114297253634895,0.487433929536148
0.05507761612534523,0.20436187399030695,0.2118336025848142,0.487433929536148
0.05506226792931557,0.2045638126009693,0.2118336025848142,0.487433929536148
0.05505438521504402,0.2045638126009693,0.21203554119547657,0.487433929536148
0.05504276230931282,0.20496768982229402,0.21203554119547657,0.487433929536148
0.055028099566698074,0.20496768982229402,0.21223747980613894,0.487433929536148
0.055018819868564606,0.20537156704361875,0.21223747980613894,0.487433929536148
0.05501400679349899,0.20537156704361875,0.21264135702746365,0.487433929536148
0.0550106056034565,0.20577544426494346,0.21264135702746365,0.487433929536148
0.054995011538267136,0.20577544426494346,0.212843295638126,0.487433929536148
0.05497222766280174,0.20638126009693053,0.212843295638126,0.487433929536148
0.054958559572696686,0.20638126009693053,0.21304523424878838,0.487433929536148
0.05488946661353111,0.2065831987075929,0.21304523424878838,0.487433929536148
0.0548587366938591,0.2065831987075929,0.21344911147011308,0.487433929536148
0.05483098700642586,0.2069870759289176,0.21344911147011308,0.487433929536148
0.054830536246299744,0.2069870759289176,0.21365105008077545,0.487433929536148
0.05477113649249077,0.20779483037156704,0.21365105008077545,0.487433929536148
0.054689474403858185,0.20779483037156704,0.21425686591276252,0.487433929536148
0.054621465504169464,0.2079967689822294,0.21425686591276252,0.487433929536148
0.0545809231698513,0.2079967689822294,0.2144588045234249,0.487433929536148
0.05451534315943718,0.2084006462035541,0.2144588045234249,0.487433929536148
0.05450815707445145,0.2084006462035541,0.21466074313408723,0.487433929536148
0.054432664066553116,0.20880452342487885,0.21466074313408723,0.487433929536148
0.05434804409742355,0.20880452342487885,0.21506462035541196,0.487433929536148
0.05428663641214371,0.20920840064620355,0.21506462035541196,0.487433929536148
0.05427344888448715,0.20920840064620355,0.21546849757673667,0.487433929536148
0.05425311625003815,0.20941033925686592,0.21546849757673667,0.487433929536148
0.054213110357522964,0.20941033925686592,0.21607431340872374,0.487433929536148
0.05419285222887993,0.20981421647819062,0.21607431340872374,0.487433929536148
0.054130442440509796,0.20981421647819062,0.21647819063004847,0.487433929536148
0.05412935093045235,0.210016155088853,0.21647819063004847,0.487433929536148
0.054113470017910004,0.210016155088853,0.21688206785137318,0.487433929536148
0.05410931631922722,0.21021809369951536,0.21688206785137318,0.487433929536148
0.054085731506347656,0.21021809369951536,0.2172859450726979,0.487433929536148
0.05407694727182388,0.2104200323101777,0.2172859450726979,0.487433929536148
0.053965333849191666,0.2104200323101777,0.2182956381260097,0.487433929536148
0.05396464467048645,0.21062197092084006,0.2182956381260097,0.487433929536148
0.05394487828016281,0.21062197092084006,0.21849757673667206,0.487433929536148
0.05393528193235397,0.21082390953150243,0.21849757673667206,0.487433929536148
0.053923849016427994,0.21082390953150243,0.21910339256865913,0.487433929536148
0.05391254648566246,0.21102584814216477,0.21910339256865913,0.487433929536148
0.05386687442660332,0.21102584814216477,0.2193053311793215,0.487433929536148
0.05379418656229973,0.21163166397415187,0.2193053311793215,0.487433929536148
0.05377780273556709,0.21163166397415187,0.21950726978998383,0.487433929536148
0.05373663455247879,0.2118336025848142,0.21950726978998383,0.487433929536148
0.05372943356633186,0.2118336025848142,0.2197092084006462,0.487433929536148
0.05371590703725815,0.21203554119547657,0.2197092084006462,0.487433929536148
0.053695373237133026,0.21203554119547657,0.22011308562197093,0.487433929536148
0.05367245525121689,0.21223747980613894,0.22011308562197093,0.487433929536148
0.05364581197500229,0.21223747980613894,0.22051696284329564,0.487433929536148
0.053552694618701935,0.21324717285945072,0.22051696284329564,0.487433929536148
0.0535147488117218,0.21324717285945072,0.22092084006462034,0.487433929536148
0.053486764430999756,0.21344911147011308,0.22092084006462034,0.487433929536148
0.05347989872097969,0.21344911147011308,0.2211227786752827,0.487433929536148
0.053476132452487946,0.21365105008077545,0.2211227786752827,0.487433929536148
0.05346030369400978,0.21365105008077545,0.22132471728594508,0.487433929536148
0.05343246832489967,0.2144588045234249,0.22132471728594508,0.487433929536148
0.053375743329524994,0.2144588045234249,0.22233441033925685,0.487433929536148
0.05333689600229263,0.2148626817447496,0.22233441033925685,0.487433929536148
0.053308457136154175,0.2148626817447496,0.22294022617124395,0.487433929536148
0.05329616367816925,0.21506462035541196,0.22294022617124395,0.487433929536148
0.053270597010850906,0.21506462035541196,0.22374798061389337,0.487433929536148
0.05325077846646309,0.21546849757673667,0.22374798061389337,0.487433929536148
0.053163591772317886,0.21546849757673667,0.22495961227786754,0.487433929536148
0.05305880680680275,0.2158723747980614,0.22495961227786754,0.487433929536148
0.05297357961535454,0.2158723747980614,0.2255654281098546,0.487433929536148
0.052919093519449234,0.2166801292407108,0.2255654281098546,0.487433929536148
0.052877675741910934,0.2166801292407108,0.22596930533117932,0.487433929536148
0.05285879597067833,0.21708400646203554,0.22596930533117932,0.487433929536148
0.052850302308797836,0.21708400646203554,0.22617124394184168,0.487433929536148
0.05284343659877777,0.2172859450726979,0.22617124394184168,0.487433929536148
0.05280926451086998,0.2172859450726979,0.22677705977382875,0.487433929536148
0.052776213735342026,0.21768982229402262,0.22677705977382875,0.487433929536148
0.05269337445497513,0.21768982229402262,0.22738287560581583,0.487433929536148
0.05262208357453346,0.21809369951534732,0.22738287560581583,0.487433929536148
0.05258672684431076,0.21809369951534732,0.22839256865912763,0.487433929536148
0.0525294691324234,0.21869951534733442,0.22839256865912763,0.487433929536148
0.0524737648665905,0.21869951534733442,0.22879644588045234,0.487433929536148
0.0524715855717659,0.2193053311793215,0.22879644588045234,0.487433929536148
0.05247001722455025,0.2193053311793215,0.2289983844911147,0.487433929536148
0.05236438289284706,0.220718901453958,0.2289983844911147,0.487433929536148
0.05234918370842934,0.220718901453958,0.22920032310177707,0.487433929536148
0.05229782685637474,0.22152665589660744,0.22920032310177707,0.487433929536148
0.052241384983062744,0.22152665589660744,0.23000807754442648,0.487433929536148
0.05220506340265274,0.22193053311793215,0.23000807754442648,0.487433929536148
0.052164673805236816,0.22193053311793215,0.23021001615508885,0.487433929536148
0.052052389830350876,0.22294022617124395,0.23021001615508885,0.487433929536148
0.05203277990221977,0.22294022617124395,0.23041195476575121,0.487433929536148
0.05199047178030014,0.22334410339256866,0.23041195476575121,0.487433929536148
0.05196545645594597,0.22334410339256866,0.23081583198707592,0.487433929536148
0.051896482706069946,0.2241518578352181,0.23081583198707592,0.487433929536148
0.051884766668081284,0.2241518578352181,0.2310177705977383,0.487433929536148
0.0518626943230629,0.22435379644588047,0.2310177705977383,0.487433929536148
0.05186145007610321,0.22435379644588047,0.23121970920840065,0.487433929536148
0.051850058138370514,0.2245557350565428,0.23121970920840065,0.487433929536148
0.05176136642694473,0.2245557350565428,0.23222940226171243,0.487433929536148
0.051747165620326996,0.22495961227786754,0.23222940226171243,0.487433929536148
0.05164964497089386,0.22495961227786754,0.2328352180936995,0.487433929536148
0.0515965074300766,0.22576736672051698,0.2328352180936995,0.487433929536148
0.05159379914402962,0.22576736672051698,0.23303715670436187,0.487433929536148
0.05158661678433418,0.22596930533117932,0.23303715670436187,0.487433929536148
0.051585473120212555,0.22596930533117932,0.2334410339256866,0.487433929536148
0.05152349919080734,0.22677705977382875,0.2334410339256866,0.487433929536148
0.051522478461265564,0.22677705977382875,0.23364297253634894,0.487433929536148
0.051521483808755875,0.22697899838449112,0.23364297253634894,0.487433929536148
0.05151119828224182,0.22697899838449112,0.2338449111470113,0.487433929536148
0.05147935077548027,0.22738287560581583,0.2338449111470113,0.487433929536148
0.05141189694404602,0.22738287560581583,0.23445072697899838,0.487433929536148
0.051393479108810425,0.2275848142164782,0.23445072697899838,0.487433929536148
0.05138040706515312,0.2275848142164782,0.23465266558966075,0.487433929536148
0.05136215314269066,0.2279886914378029,0.23465266558966075,0.487433929536148
0.05135433375835419,0.2279886914378029,0.2348546042003231,0.487433929536148
0.051330022513866425,0.22819063004846526,0.2348546042003231,0.487433929536148
0.0513090118765831,0.22819063004846526,0.23505654281098545,0.487433929536148
0.05130094289779663,0.22839256865912763,0.23505654281098545,0.487433929536148
0.05115371569991112,0.22839256865912763,0.23626817447495962,0.487433929536148
0.051104381680488586,0.22920032310177707,0.23626817447495962,0.487433929536148
0.051040343940258026,0.22920032310177707,0.2368739903069467,0.487433929536148
0.05101197957992554,0.2294022617124394,0.2368739903069467,0.487433929536148
0.05099402368068695,0.2294022617124394,0.23707592891760904,0.487433929536148
0.05096222087740898,0.22960420032310178,0.23707592891760904,0.487433929536148
0.05095645785331726,0.22960420032310178,0.23747980613893377,0.487433929536148
0.05093881115317345,0.23000807754442648,0.23747980613893377,0.487433929536148
0.050935689359903336,0.23000807754442648,0.23768174474959614,0.487433929536148
0.050903480499982834,0.23041195476575121,0.23768174474959614,0.487433929536148
0.05088405683636665,0.23041195476575121,0.23788368336025847,0.487433929536148
0.05084514617919922,0.23081583198707592,0.23788368336025847,0.487433929536148
0.05083402618765831,0.23081583198707592,0.23808562197092084,0.487433929536148
0.05082492530345917,0.2310177705977383,0.23808562197092084,0.487433929536148
0.05081737041473389,0.2310177705977383,0.2382875605815832,0.487433929536148
0.050786688923835754,0.231421647819063,0.2382875605815832,0.487433929536148
0.05077202990651131,0.231421647819063,0.23848949919224555,0.487433929536148
0.05071650445461273,0.2320274636510501,0.23848949919224555,0.487433929536148
0.050663262605667114,0.2320274636510501,0.23929725363489499,0.487433929536148
0.05061031132936478,0.2324313408723748,0.23929725363489499,0.487433929536148
0.0505550242960453,0.2324313408723748,0.23949919224555735,0.487433929536148
0.05055197328329086,0.23263327948303716,0.23949919224555735,0.487433929536148
0.05047173798084259,0.23263327948303716,0.23990306946688206,0.487433929536148
0.050466567277908325,0.2328352180936995,0.23990306946688206,0.487433929536148
0.050445012748241425,0.2328352180936995,0.24010500807754442,0.487433929536148
0.0504334531724453,0.23303715670436187,0.24010500807754442,0.487433929536148
0.05035390704870224,0.23303715670436187,0.24050888529886916,0.487433929536148
0.05035363882780075,0.23323909531502424,0.24050888529886916,0.487433929536148
0.05024039000272751,0.23323909531502424,0.24151857835218093,0.487433929536148
0.050236575305461884,0.2334410339256866,0.24151857835218093,0.487433929536148
0.05021688714623451,0.2334410339256866,0.24192245557350567,0.487433929536148
0.0501917265355587,0.2338449111470113,0.24192245557350567,0.487433929536148
0.05016348138451576,0.2338449111470113,0.24273021001615508,0.487433929536148
0.050153691321611404,0.23404684975767368,0.24273021001615508,0.487433929536148
0.05012406408786774,0.23404684975767368,0.2431340872374798,0.487433929536148
0.05011891946196556,0.23445072697899838,0.2431340872374798,0.487433929536148
0.0500025674700737,0.23445072697899838,0.24495153473344103,0.487433929536148
0.04990103095769882,0.2348546042003231,0.24495153473344103,0.487433929536148
0.049822334200143814,0.2348546042003231,0.24596122778675283,0.487433929536148
0.04980430752038956,0.23505654281098545,0.24596122778675283,0.487433929536148
0.049747053533792496,0.23505654281098545,0.24676898222940227,0.487433929536148
0.049686942249536514,0.23546042003231019,0.24676898222940227,0.487433929536148
0.049644749611616135,0.23546042003231019,0.24757673667205168,0.487433929536148
0.04963552951812744,0.23566235864297252,0.24757673667205168,0.487433929536148
0.049592457711696625,0.23566235864297252,0.24798061389337642,0.487433929536148
0.049574386328458786,0.23606623586429726,0.24798061389337642,0.487433929536148
0.04956123232841492,0.23606623586429726,0.24878836833602586,0.487433929536148
0.049528274685144424,0.23647011308562196,0.24878836833602586,0.487433929536148
0.04947197809815407,0.23647011308562196,0.2489903069466882,0.487433929536148
0.04941185563802719,0.2368739903069467,0.2489903069466882,0.487433929536148
0.04937639459967613,0.2368739903069467,0.24919224555735056,0.487433929536148
0.049363914877176285,0.2372778675282714,0.24919224555735056,0.487433929536148
0.04936350882053375,0.2372778675282714,0.24939418416801293,0.487433929536148
0.04935092106461525,0.23768174474959614,0.24939418416801293,0.487433929536148
0.04933943599462509,0.23768174474959614,0.2495961227786753,0.487433929536148
0.04933541268110275,0.23788368336025847,0.2495961227786753,0.487433929536148
0.04928600788116455,0.23788368336025847,0.25040387722132473,0.487433929536148
0.04924755170941353,0.23848949919224555,0.25040387722132473,0.487433929536148
0.04923190921545029,0.23848949919224555,0.2508077544426494,0.487433929536148
0.04922682046890259,0.2386914378029079,0.2508077544426494,0.487433929536148
0.049169883131980896,0.2386914378029079,0.25181744749596124,0.487433929536148
0.04916364327073097,0.23889337641357028,0.25181744749596124,0.487433929536148
0.04915035143494606,0.23889337641357028,0.2520193861066236,0.487433929536148
0.04908743128180504,0.23909531502423265,0.2520193861066236,0.487433929536148
0.049023713916540146,0.23909531502423265,0.25262520193861066,0.487433929536148
0.04901936277747154,0.23929725363489499,0.25262520193861066,0.487433929536148
0.04900853708386421,0.23929725363489499,0.252827140549273,0.487433929536148
0.048985183238983154,0.23949919224555735,0.252827140549273,0.487433929536148
0.04896464943885803,0.23949919224555735,0.2530290791599354,0.487433929536148
0.04893585294485092,0.23990306946688206,0.2530290791599354,0.487433929536148
0.04890889301896095,0.23990306946688206,0.25323101777059775,0.487433929536148
0.04888220503926277,0.24010500807754442,0.25323101777059775,0.487433929536148
0.048742931336164474,0.24010500807754442,0.2538368336025848,0.487433929536148
0.048708125948905945,0.24050888529886916,0.2538368336025848,0.487433929536148
0.04869939386844635,0.24050888529886916,0.25403877221324717,0.487433929536148
0.048641420900821686,0.24111470113085623,0.25403877221324717,0.487433929536148
0.04863680154085159,0.24111470113085623,0.2544426494345719,0.487433929536148
0.04862722009420395,0.24131663974151857,0.2544426494345719,0.487433929536148
0.04861798882484436,0.24131663974151857,0.25464458804523427,0.487433929536148
0.04855845123529434,0.24232633279483037,0.25464458804523427,0.487433929536148
0.04850352555513382,0.24232633279483037,0.2552504038772213,0.487433929536148
0.048477232456207275,0.24273021001615508,0.2552504038772213,0.487433929536148
0.04846249520778656,0.24273021001615508,0.2558562197092084,0.487433929536148
0.04845625162124634,0.24293214862681745,0.2558562197092084,0.487433929536148
0.04841099679470062,0.24293214862681745,0.25626009693053314,0.487433929536148
0.0483781136572361,0.24333602584814215,0.25626009693053314,0.487433929536148
0.04836399853229523,0.24333602584814215,0.2566639741518578,0.487433929536148
0.048338890075683594,0.24373990306946688,0.2566639741518578,0.487433929536148
0.0483345165848732,0.24373990306946688,0.2568659127625202,0.487433929536148
0.048330891877412796,0.24394184168012925,0.2568659127625202,0.487433929536148
0.04829759523272514,0.24394184168012925,0.2572697899838449,0.487433929536148
0.048282746225595474,0.2441437802907916,0.2572697899838449,0.487433929536148
0.04826875403523445,0.2441437802907916,0.25767366720516965,0.487433929536148
0.048263806849718094,0.24454765751211632,0.25767366720516965,0.487433929536148
0.04826118052005768,0.24454765751211632,0.25807754442649433,0.487433929536148
0.04825829714536667,0.24474959612277866,0.25807754442649433,0.487433929536148
0.04825590178370476,0.24474959612277866,0.2582794830371567,0.487433929536148
0.04824541136622429,0.24495153473344103,0.2582794830371567,0.487433929536148
0.0481938011944294,0.24495153473344103,0.25848142164781907,0.487433929536148
0.04819110035896301,0.2451534733441034,0.25848142164781907,0.487433929536148
0.048140715807676315,0.2451534733441034,0.2588852988691438,0.487433929536148
0.04812193289399147,0.24535541195476576,0.2588852988691438,0.487433929536148
0.04810435697436333,0.24535541195476576,0.2592891760904685,0.487433929536148
0.048070553690195084,0.24575928917609047,0.2592891760904685,0.487433929536148
0.04803786426782608,0.24575928917609047,0.2596930533117932,0.487433929536148
0.04800815507769585,0.24636510500807754,0.2596930533117932,0.487433929536148
0.04798051714897156,0.24636510500807754,0.26009693053311794,0.487433929536148
0.047975968569517136,0.2465670436187399,0.26009693053311794,0.487433929536148
0.04797063395380974,0.2465670436187399,0.2605008077544427,0.487433929536148
0.04792742058634758,0.2469709208400646,0.2605008077544427,0.487433929536148
0.047852158546447754,0.2469709208400646,0.2611066235864297,0.487433929536148
0.04783136770129204,0.24757673667205168,0.2611066235864297,0.487433929536148
0.047793883830308914,0.24757673667205168,0.26151050080775445,0.487433929536148
0.0477481372654438,0.24777867528271405,0.26151050080775445,0.487433929536148
0.04773974046111107,0.24777867528271405,0.2619143780290792,0.487433929536148
0.04769884794950485,0.2485864297253635,0.2619143780290792,0.487433929536148
0.04767518490552902,0.2485864297253635,0.2621163166397415,0.487433929536148
0.0476725697517395,0.24878836833602586,0.2621163166397415,0.487433929536148
0.04766944423317909,0.24878836833602586,0.26231825525040386,0.487433929536148
0.04763377085328102,0.24939418416801293,0.26231825525040386,0.487433929536148
0.04763332009315491,0.24939418416801293,0.26252019386106623,0.487433929536148
0.047630611807107925,0.2495961227786753,0.26252019386106623,0.487433929536148
0.04758918657898903,0.2495961227786753,0.2633279483037157,0.487433929536148
0.04758862406015396,0.24979806138933763,0.2633279483037157,0.487433929536148
0.04756355658173561,0.24979806138933763,0.263529886914378,0.487433929536148
0.04749926179647446,0.25020193861066237,0.263529886914378,0.487433929536148
0.04748924821615219,0.25020193861066237,0.26393376413570274,0.487433929536148
0.04743020609021187,0.2508077544426494,0.26393376413570274,0.487433929536148
0.047426022589206696,0.2508077544426494,0.2641357027463651,0.487433929536148
0.04742145910859108,0.2510096930533118,0.2641357027463651,0.487433929536148
0.047390714287757874,0.2510096930533118,0.26453957996768984,0.487433929536148
0.04738221690058708,0.2514135702746365,0.26453957996768984,0.487433929536148
0.0473693311214447,0.2514135702746365,0.2651453957996769,0.487433929536148
0.047335848212242126,0.25181744749596124,0.2651453957996769,0.487433929536148
0.04732932522892952,0.25181744749596124,0.26534733441033925,0.487433929536148
0.04732633754611015,0.2520193861066236,0.26534733441033925,0.487433929536148
0.04732128977775574,0.2520193861066236,0.2655492730210016,0.487433929536148
0.047320857644081116,0.2522213247172859,0.2655492730210016,0.487433929536148
0.04730108752846718,0.2522213247172859,0.26635702746365103,0.487433929536148
0.047292210161685944,0.2524232633279483,0.26635702746365103,0.487433929536148
0.04729124531149864,0.2524232633279483,0.2665589660743134,0.487433929536148
0.04728982597589493,0.25262520193861066,0.2665589660743134,0.487433929536148
0.047262515872716904,0.25262520193861066,0.26676090468497576,0.487433929536148
0.04723706841468811,0.252827140549273,0.26676090468497576,0.487433929536148
0.04720648378133774,0.252827140549273,0.26696284329563813,0.487433929536148
0.04720063880085945,0.2530290791599354,0.26696284329563813,0.487433929536148
0.047186221927404404,0.2530290791599354,0.2675686591276252,0.487433929536148
0.047151051461696625,0.2534329563812601,0.2675686591276252,0.487433929536148
0.04712824895977974,0.2534329563812601,0.26777059773828754,0.487433929536148
0.04712384194135666,0.25363489499192243,0.26777059773828754,0.487433929536148
0.0470971018075943,0.25363489499192243,0.2681744749596123,0.487433929536148
0.047069892287254333,0.25403877221324717,0.2681744749596123,0.487433929536148
0.04704584181308746,0.25403877221324717,0.2687802907915994,0.487433929536148
0.04698620364069939,0.25424071082390953,0.2687802907915994,0.487433929536148
0.04695667326450348,0.25424071082390953,0.2695880452342488,0.487433929536148
0.04691165313124657,0.2544426494345719,0.2695880452342488,0.487433929536148
0.04690653085708618,0.2544426494345719,0.26978998384491115,0.487433929536148
0.04686545208096504,0.25565428109854604,0.26978998384491115,0.487433929536148
0.04682203009724617,0.25565428109854604,0.27079967689822293,0.487433929536148
0.04680822044610977,0.2560581583198708,0.27079967689822293,0.487433929536148
0.046799641102552414,0.2560581583198708,0.2710016155088853,0.487433929536148
0.046773429960012436,0.25626009693053314,0.2710016155088853,0.487433929536148
0.04675007611513138,0.25626009693053314,0.2716074313408724,0.487433929536148
0.046712495386600494,0.25646203554119545,0.2716074313408724,0.487433929536148
0.04658665508031845,0.25646203554119545,0.2730210016155089,0.487433929536148
0.04657981917262077,0.2568659127625202,0.2730210016155089,0.487433929536148
0.046521056443452835,0.2568659127625202,0.27362681744749595,0.487433929536148
0.046480078250169754,0.2572697899838449,0.27362681744749595,0.487433929536148
0.04645758867263794,0.2572697899838449,0.27423263327948305,0.487433929536148
0.04645097255706787,0.2574717285945073,0.27423263327948305,0.487433929536148
0.04637657850980759,0.2574717285945073,0.2754442649434572,0.487433929536148
0.04635574296116829,0.25787560581583197,0.2754442649434572,0.487433929536148
0.046350907534360886,0.25787560581583197,0.27564620355411956,0.487433929536148
0.046346720308065414,0.25807754442649433,0.27564620355411956,0.487433929536148
0.046277184039354324,0.25807754442649433,0.2762520193861066,0.487433929536148
0.04623471945524216,0.2582794830371567,0.2762520193861066,0.487433929536148
0.046225931495428085,0.2582794830371567,0.276453957996769,0.487433929536148
0.046218231320381165,0.25848142164781907,0.276453957996769,0.487433929536148
0.04619833081960678,0.25848142164781907,0.2768578352180937,0.487433929536148
0.04619493708014488,0.25868336025848143,0.2768578352180937,0.487433929536148
0.046178851276636124,0.25868336025848143,0.2770597738287561,0.487433929536148
0.04616525396704674,0.2596930533117932,0.2770597738287561,0.487433929536148
0.04616248235106468,0.2596930533117932,0.27726171243941844,0.487433929536148
0.04612444341182709,0.2598949919224556,0.27726171243941844,0.487433929536148
0.04609108343720436,0.2598949919224556,0.2778675282714055,0.487433929536148
0.04607950150966644,0.26009693053311794,0.2778675282714055,0.487433929536148
0.04605594649910927,0.26009693053311794,0.2782714054927302,0.487433929536148
0.04604961350560188,0.2602988691437803,0.2782714054927302,0.487433929536148
0.04603787884116173,0.2602988691437803,0.27867528271405495,0.487433929536148
0.04603701829910278,0.2605008077544427,0.27867528271405495,0.487433929536148
0.04603208228945732,0.2605008077544427,0.27907915993537963,0.487433929536148
0.04597572982311249,0.2611066235864297,0.27907915993537963,0.487433929536148
0.04589397460222244,0.2611066235864297,0.28008885298869146,0.487433929536148
0.04585578292608261,0.2619143780290792,0.28008885298869146,0.487433929536148
0.045829061418771744,0.2619143780290792,0.28049273021001614,0.487433929536148
0.04580716788768768,0.2621163166397415,0.28049273021001614,0.487433929536148
0.045764435082674026,0.2621163166397415,0.2806946688206785,0.487433929536148
0.04573166370391846,0.2627221324717286,0.2806946688206785,0.487433929536148
0.04570971429347992,0.2627221324717286,0.28109854604200324,0.487433929536148
0.0456971675157547,0.26312600969305333,0.28109854604200324,0.487433929536148
0.04568599537014961,0.26312600969305333,0.2813004846526656,0.487433929536148
0.04566824063658714,0.263529886914378,0.2813004846526656,0.487433929536148
0.04565950483083725,0.263529886914378,0.2817043618739903,0.487433929536148
0.04561854898929596,0.2641357027463651,0.2817043618739903,0.487433929536148
0.045546602457761765,0.2641357027463651,0.2823101777059774,0.487433929536148
0.045513466000556946,0.2643376413570275,0.2823101777059774,0.487433929536148
0.04549742490053177,0.2643376413570275,0.28251211631663975,0.487433929536148
0.0454881526529789,0.26453957996768984,0.28251211631663975,0.487433929536148
0.04548236355185509,0.26453957996768984,0.2829159935379645,0.487433929536148
0.045481469482183456,0.2647415185783522,0.2829159935379645,0.487433929536148
0.04547392204403877,0.2647415185783522,0.2831179321486268,0.487433929536148
0.045387912541627884,0.26615508885298866,0.2831179321486268,0.487433929536148
0.04535505548119545,0.26615508885298866,0.2837237479806139,0.487433929536148
0.04534919559955597,0.26635702746365103,0.2837237479806139,0.487433929536148
0.04534022510051727,0.26635702746365103,0.28392568659127626,0.487433929536148
0.04533557966351509,0.2665589660743134,0.28392568659127626,0.487433929536148
0.045322418212890625,0.2665589660743134,0.2841276252019386,0.487433929536148
0.04528627172112465,0.26696284329563813,0.2841276252019386,0.487433929536148
0.04527558013796806,0.26696284329563813,0.284329563812601,0.487433929536148
0.045213062316179276,0.2675686591276252,0.284329563812601,0.487433929536148
0.045166388154029846,0.2675686591276252,0.28493537964458804,0.487433929536148
0.045137204229831696,0.26777059773828754,0.28493537964458804,0.487433929536148
0.04512413963675499,0.26777059773828754,0.2851373182552504,0.487433929536148
0.045045919716358185,0.2687802907915994,0.2851373182552504,0.487433929536148
0.04504573717713356,0.2687802907915994,0.28533925686591277,0.487433929536148
0.04504074528813362,0.2689822294022617,0.28533925686591277,0.487433929536148
0.04503190517425537,0.2689822294022617,0.28554119547657514,0.487433929536148
0.04502736032009125,0.26918416801292405,0.28554119547657514,0.487433929536148
0.045009348541498184,0.26918416801292405,0.2859450726978998,0.487433929536148
0.045002516359090805,0.2701938610662359,0.2859450726978998,0.487433929536148
0.04496588185429573,0.2701938610662359,0.28634894991922455,0.487433929536148
0.04488467797636986,0.27059773828756056,0.28634894991922455,0.487433929536148
0.044878289103507996,0.27059773828756056,0.2865508885298869,0.487433929536148
0.04484480619430542,0.27079967689822293,0.2865508885298869,0.487433929536148
0.04484007880091667,0.27079967689822293,0.2867528271405493,0.487433929536148
0.04479729384183884,0.27120355411954766,0.2867528271405493,0.487433929536148
0.044788844883441925,0.27120355411954766,0.28695476575121165,0.487433929536148
0.044785548001527786,0.2716074313408724,0.28695476575121165,0.487433929536148
0.044784240424633026,0.2716074313408724,0.287156704361874,0.487433929536148
0.04476878419518471,0.2718093699515347,0.287156704361874,0.487433929536148
0.04475262016057968,0.2718093699515347,0.2873586429725363,0.487433929536148
0.04470301792025566,0.2726171243941842,0.2873586429725363,0.487433929536148
0.044685184955596924,0.2726171243941842,0.2875605815831987,0.487433929536148
0.044683393090963364,0.27281906300484654,0.2875605815831987,0.487433929536148
0.04467753693461418,0.27281906300484654,0.28776252019386106,0.487433929536148
0.044670600444078445,0.2730210016155089,0.28776252019386106,0.487433929536148
0.04464545473456383,0.2730210016155089,0.2889741518578352,0.487433929536148
0.044638458639383316,0.2734248788368336,0.2889741518578352,0.487433929536148
0.04461913928389549,0.2734248788368336,0.28937802907915994,0.487433929536148
0.04461672902107239,0.27362681744749595,0.28937802907915994,0.487433929536148
0.044603317975997925,0.27362681744749595,0.2895799676898223,0.487433929536148
0.04459555819630623,0.2740306946688207,0.2895799676898223,0.487433929536148
0.04457224905490875,0.2740306946688207,0.28998384491114704,0.487433929536148
0.044570211321115494,0.27423263327948305,0.28998384491114704,0.487433929536148
0.04453663155436516,0.27423263327948305,0.29018578352180935,0.487433929536148
0.044492170214653015,0.2744345718901454,0.29018578352180935,0.487433929536148
0.044449757784605026,0.2744345718901454,0.2905896607431341,0.487433929536148
0.04442278668284416,0.27524232633279483,0.2905896607431341,0.487433929536148
0.04442229121923447,0.27524232633279483,0.29079159935379645,0.487433929536148
0.04433709383010864,0.27584814216478193,0.29079159935379645,0.487433929536148
0.04432309418916702,0.27584814216478193,0.2909935379644588,0.487433929536148
0.04429731145501137,0.2762520193861066,0.2909935379644588,0.487433929536148
0.0442744605243206,0.2762520193861066,0.29159935379644586,0.487433929536148
0.044270772486925125,0.276453957996769,0.29159935379644586,0.487433929536148
0.04426826164126396,0.276453957996769,0.2918012924071082,0.487433929536148
0.04426787048578262,0.27665589660743134,0.2918012924071082,0.487433929536148
0.0442303903400898,0.27665589660743134,0.2924071082390953,0.487433929536148
0.044225890189409256,0.2768578352180937,0.2924071082390953,0.487433929536148
0.04419653117656708,0.2768578352180937,0.29281098546042006,0.487433929536148
0.04417872801423073,0.27726171243941844,0.29281098546042006,0.487433929536148
0.044157031923532486,0.27726171243941844,0.2934168012924071,0.487433929536148
0.04415341839194298,0.27746365105008075,0.2934168012924071,0.487433929536148
0.04413442686200142,0.27746365105008075,0.29382067851373184,0.487433929536148
0.044121284037828445,0.2776655896607431,0.29382067851373184,0.487433929536148
0.04411905258893967,0.2776655896607431,0.2940226171243942,0.487433929536148
0.04407397285103798,0.2782714054927302,0.2940226171243942,0.487433929536148
0.044060371816158295,0.2782714054927302,0.2944264943457189,0.487433929536148
0.044030316174030304,0.27887722132471726,0.2944264943457189,0.487433929536148
0.04400309547781944,0.27887722132471726,0.29462843295638125,0.487433929536148
0.04400172829627991,0.27907915993537963,0.29462843295638125,0.487433929536148
0.04395878687500954,0.27907915993537963,0.2948303715670436,0.487433929536148
0.043937548995018005,0.27948303715670436,0.2948303715670436,0.487433929536148
0.04390538111329079,0.27948303715670436,0.29523424878836835,0.487433929536148
0.04387949779629707,0.2798869143780291,0.29523424878836835,0.487433929536148
0.04385403171181679,0.2798869143780291,0.2956381260096931,0.487433929536148
0.043850019574165344,0.28008885298869146,0.2956381260096931,0.487433929536148
0.043775733560323715,0.28008885298869146,0.29705169628432954,0.487433929536148
0.04377017170190811,0.2802907915993538,0.29705169628432954,0.487433929536148
0.04374638944864273,0.2802907915993538,0.2972536348949919,0.487433929536148
0.043743621557950974,0.28049273021001614,0.2972536348949919,0.487433929536148
0.04374058172106743,0.28049273021001614,0.29745557350565427,0.487433929536148
0.04373571276664734,0.2806946688206785,0.29745557350565427,0.487433929536148
0.04371558502316475,0.2806946688206785,0.297859450726979,0.487433929536148
0.04370894655585289,0.28109854604200324,0.297859450726979,0.487433929536148
0.043677572160959244,0.28109854604200324,0.29826332794830374,0.487433929536148
0.04367740452289581,0.2813004846526656,0.29826332794830374,0.487433929536148
0.0436725839972496,0.2813004846526656,0.2986672051696284,0.487433929536148
0.04366399720311165,0.28150242326332797,0.2986672051696284,0.487433929536148
0.04365604370832443,0.28150242326332797,0.2988691437802908,0.487433929536148
0.043640460819005966,0.2817043618739903,0.2988691437802908,0.487433929536148
0.04363818094134331,0.2817043618739903,0.2992730210016155,0.487433929536148
0.043626390397548676,0.28190630048465265,0.2992730210016155,0.487433929536148
0.043612610548734665,0.28190630048465265,0.2994749596122779,0.487433929536148
0.0436113141477108,0.282108239095315,0.2994749596122779,0.487433929536148
0.04360024258494377,0.282108239095315,0.29987883683360256,0.487433929536148
0.04357239603996277,0.2827140549273021,0.29987883683360256,0.487433929536148
0.04351742938160896,0.2827140549273021,0.300686591276252,0.487433929536148
0.043515946716070175,0.2829159935379645,0.300686591276252,0.487433929536148
0.04347091168165207,0.2829159935379645,0.30129240710823907,0.487433929536148
0.04345134273171425,0.2831179321486268,0.30129240710823907,0.487433929536148
0.043437641113996506,0.2831179321486268,0.30149434571890144,0.487433929536148
0.043374743312597275,0.28392568659127626,0.30149434571890144,0.487433929536148
0.04337047412991524,0.28392568659127626,0.3016962843295638,0.487433929536148
0.04336164891719818,0.2841276252019386,0.3016962843295638,0.487433929536148
0.04333875700831413,0.2841276252019386,0.3023021001615509,0.487433929536148
0.04330730065703392,0.284329563812601,0.3023021001615509,0.487433929536148
0.0432681106030941,0.284329563812601,0.3031098546042003,0.487433929536148
0.043265558779239655,0.2845315024232633,0.3031098546042003,0.487433929536148
0.04325645789504051,0.2845315024232633,0.3033117932148627,0.487433929536148
0.04325641319155693,0.28473344103392567,0.3033117932148627,0.487433929536148
0.04325594753026962,0.28473344103392567,0.30351373182552505,0.487433929536148
0.043255869299173355,0.28493537964458804,0.30351373182552505,0.487433929536148
0.043224580585956573,0.28493537964458804,0.3039176090468498,0.487433929536148
0.04321286454796791,0.2851373182552504,0.3039176090468498,0.487433929536148
0.043207716196775436,0.2851373182552504,0.3041195476575121,0.487433929536148
0.043151259422302246,0.2857431340872375,0.3041195476575121,0.487433929536148
0.04311332851648331,0.2857431340872375,0.3045234248788368,0.487433929536148
0.04310932382941246,0.2859450726978998,0.3045234248788368,0.487433929536148
0.043076932430267334,0.2859450726978998,0.3047253634894992,0.487433929536148
0.04305765777826309,0.28634894991922455,0.3047253634894992,0.487433929536148
0.04305460304021835,0.28634894991922455,0.30492730210016156,0.487433929536148
0.04304312542080879,0.2865508885298869,0.30492730210016156,0.487433929536148
0.04303649812936783,0.2865508885298869,0.3051292407108239,0.487433929536148
0.04300873354077339,0.287156704361874,0.3051292407108239,0.487433929536148
0.04300592094659805,0.287156704361874,0.3053311793214863,0.487433929536148
0.04292783513665199,0.2881663974151858,0.3053311793214863,0.487433929536148
0.04287222772836685,0.2881663974151858,0.3055331179321486,0.487433929536148
0.04285113140940666,0.2885702746365105,0.3055331179321486,0.487433929536148
0.04282695800065994,0.2885702746365105,0.30593699515347333,0.487433929536148
0.042819999158382416,0.28877221324717284,0.30593699515347333,0.487433929536148
0.042801011353731155,0.28877221324717284,0.3061389337641357,0.487433929536148
0.04279569163918495,0.28917609046849757,0.3061389337641357,0.487433929536148
0.04277001693844795,0.28917609046849757,0.3069466882067851,0.487433929536148
0.042754001915454865,0.28937802907915994,0.3069466882067851,0.487433929536148
0.04274692386388779,0.28937802907915994,0.3071486268174475,0.487433929536148
0.04264308512210846,0.29018578352180935,0.3071486268174475,0.487433929536148
0.04263179749250412,0.29018578352180935,0.3075525040387722,0.487433929536148
0.042619314044713974,0.2903877221324717,0.3075525040387722,0.487433929536148
0.04261615127325058,0.2903877221324717,0.3077544426494346,0.487433929536148
0.042594991624355316,0.29079159935379645,0.3077544426494346,0.487433929536148
0.04252204671502113,0.29079159935379645,0.30876413570274636,0.487433929536148
0.04251858964562416,0.2909935379644588,0.30876413570274636,0.487433929536148
0.04250829294323921,0.2909935379644588,0.3089660743134087,0.487433929536148
0.04241479933261871,0.2920032310177706,0.3089660743134087,0.487433929536148
0.042403437197208405,0.2920032310177706,0.3091680129240711,0.487433929536148
0.04239188879728317,0.29220516962843296,0.3091680129240711,0.487433929536148
0.04235837236046791,0.29220516962843296,0.3095718901453958,0.487433929536148
0.04234832897782326,0.2924071082390953,0.3095718901453958,0.487433929536148
0.04234452173113823,0.2924071082390953,0.30977382875605813,0.487433929536148
0.04233558103442192,0.29301292407108237,0.30977382875605813,0.487433929536148
0.042288802564144135,0.29301292407108237,0.3099757673667205,0.487433929536148
0.042281437665224075,0.29321486268174474,0.3099757673667205,0.487433929536148
0.04227663204073906,0.29321486268174474,0.31017770597738287,0.487433929536148
0.04226177930831909,0.2934168012924071,0.31017770597738287,0.487433929536148
0.042259834706783295,0.2934168012924071,0.31037964458804523,0.487433929536148
0.04223961383104324,0.29361873990306947,0.31037964458804523,0.487433929536148
0.04222250357270241,0.29361873990306947,0.3105815831987076,0.487433929536148
0.04219591245055199,0.29382067851373184,0.3105815831987076,0.487433929536148
0.04214543104171753,0.29382067851373184,0.31118739903069464,0.487433929536148
0.04210858792066574,0.2940226171243942,0.31118739903069464,0.487433929536148
0.042096275836229324,0.2940226171243942,0.311389337641357,0.487433929536148
0.042094361037015915,0.29422455573505657,0.311389337641357,0.487433929536148
0.04207915812730789,0.29422455573505657,0.3119951534733441,0.487433929536148
0.042072124779224396,0.2944264943457189,0.3119951534733441,0.487433929536148
0.0420532301068306,0.2944264943457189,0.3121970920840065,0.487433929536148
0.042034298181533813,0.2948303715670436,0.3121970920840065,0.487433929536148
0.042026910930871964,0.2948303715670436,0.31239903069466884,0.487433929536148
0.04202425479888916,0.295032310177706,0.31239903069466884,0.487433929536148
0.04201539233326912,0.295032310177706,0.3130048465266559,0.487433929536148
0.04201160743832588,0.29523424878836835,0.3130048465266559,0.487433929536148
0.04200916737318039,0.29523424878836835,0.31320678513731826,0.487433929536148
0.04199344292283058,0.2954361873990307,0.31320678513731826,0.487433929536148
0.04196193441748619,0.2954361873990307,0.31401453957996767,0.487433929536148
0.04195617884397507,0.2956381260096931,0.31401453957996767,0.487433929536148
0.041927117854356766,0.2956381260096931,0.31462035541195477,0.487433929536148
0.04192298278212547,0.2958400646203554,0.31462035541195477,0.487433929536148
0.0419103167951107,0.2958400646203554,0.3150242326332795,0.487433929536148
0.041892025619745255,0.2962439418416801,0.3150242326332795,0.487433929536148
0.04187577962875366,0.2962439418416801,0.31522617124394187,0.487433929536148
0.04186827316880226,0.2964458804523425,0.31522617124394187,0.487433929536148
0.0418502576649189,0.2964458804523425,0.31623586429725364,0.487433929536148
0.04183003678917885,0.29664781906300486,0.31623586429725364,0.487433929536148
0.04179932922124863,0.29664781906300486,0.3166397415185784,0.487433929536148
0.04179573431611061,0.2968497576736672,0.3166397415185784,0.487433929536148
0.04175959527492523,0.2968497576736672,0.3174474959612278,0.487433929536148
0.041754402220249176,0.29705169628432954,0.3174474959612278,0.487433929536148
0.041725266724824905,0.29705169628432954,0.3178513731825525,0.487433929536148
0.04172058403491974,0.2972536348949919,0.3178513731825525,0.487433929536148
0.041707269847393036,0.2972536348949919,0.3182552504038772,0.487433929536148
0.04170604422688484,0.29745557350565427,0.3182552504038772,0.487433929536148
0.0417017787694931,0.29745557350565427,0.31845718901453957,0.487433929536148
0.04168229177594185,0.29806138933764137,0.31845718901453957,0.487433929536148
0.04167779162526131,0.29806138933764137,0.31865912762520193,0.487433929536148
0.04163169115781784,0.2988691437802908,0.31865912762520193,0.487433929536148
0.04162285476922989,0.2988691437802908,0.31906300484652667,0.487433929536148
0.04161138832569122,0.2992730210016155,0.31906300484652667,0.487433929536148
0.041603174060583115,0.2992730210016155,0.3194668820678514,0.487433929536148
0.04157332703471184,0.3002827140549273,0.3194668820678514,0.487433929536148
0.041536394506692886,0.3002827140549273,0.3198707592891761,0.487433929536148
0.041517291218042374,0.30129240710823907,0.3198707592891761,0.487433929536148
0.041480861604213715,0.30129240710823907,0.3204765751211632,0.487433929536148
0.04145403951406479,0.30149434571890144,0.3204765751211632,0.487433929536148
0.04144497960805893,0.30149434571890144,0.3208804523424879,0.487433929536148
0.04144352301955223,0.3016962843295638,0.3208804523424879,0.487433929536148
0.04143178090453148,0.3016962843295638,0.3212843295638126,0.487433929536148
0.04136078432202339,0.30250403877221327,0.3212843295638126,0.487433929536148
0.041343849152326584,0.30250403877221327,0.32148626817447495,0.487433929536148
0.04134318605065346,0.3027059773828756,0.32148626817447495,0.487433929536148
0.041314542293548584,0.3027059773828756,0.3218901453957997,0.487433929536148
0.04125984013080597,0.30351373182552505,0.3218901453957997,0.487433929536148
0.04124535992741585,0.30351373182552505,0.32209208400646205,0.487433929536148
0.04124491289258003,0.3037156704361874,0.32209208400646205,0.487433929536148
0.04124472662806511,0.3037156704361874,0.3222940226171244,0.487433929536148
0.04120888561010361,0.3045234248788368,0.3222940226171244,0.487433929536148
0.041197676211595535,0.3045234248788368,0.32249596122778673,0.487433929536148
0.04119354113936424,0.3047253634894992,0.32249596122778673,0.487433929536148
0.041189298033714294,0.3047253634894992,0.3226978998384491,0.487433929536148
0.04117674008011818,0.30492730210016156,0.3226978998384491,0.487433929536148
0.041152868419885635,0.30492730210016156,0.32350565428109856,0.487433929536148
0.04113297909498215,0.3055331179321486,0.32350565428109856,0.487433929536148
0.04113198071718216,0.3055331179321486,0.32370759289176093,0.487433929536148
0.04112538695335388,0.30573505654281097,0.32370759289176093,0.487433929536148
0.04108269140124321,0.30573505654281097,0.324313408723748,0.487433929536148
0.04107958823442459,0.3061389337641357,0.324313408723748,0.487433929536148
0.041042495518922806,0.3061389337641357,0.3247172859450727,0.487433929536148
0.04104044288396835,0.30634087237479807,0.3247172859450727,0.487433929536148
0.04099886491894722,0.30634087237479807,0.32512116316639744,0.487433929536148
0.040982045233249664,0.30654281098546043,0.32512116316639744,0.487433929536148
0.04097888246178627,0.30654281098546043,0.32532310177705975,0.487433929536148
0.040964093059301376,0.3069466882067851,0.32532310177705975,0.487433929536148
0.040791407227516174,0.3069466882067851,0.32734248788368336,0.487433929536148
0.04077694192528725,0.3071486268174475,0.32734248788368336,0.487433929536148
0.040770500898361206,0.3071486268174475,0.32754442649434573,0.487433929536148
0.04075563699007034,0.3077544426494346,0.32754442649434573,0.487433929536148
0.04074743762612343,0.3077544426494346,0.32794830371567046,0.487433929536148
0.04073133319616318,0.308562197092084,0.32794830371567046,0.487433929536148
0.040702272206544876,0.308562197092084,0.3285541195476575,0.487433929536148
0.04070030152797699,0.30876413570274636,0.3285541195476575,0.487433929536148
0.04069843143224716,0.30876413570274636,0.3287560581583199,0.487433929536148
0.040681976824998856,0.3089660743134087,0.3287560581583199,0.487433929536148
0.04065455123782158,0.3089660743134087,0.3295638126009693,0.487433929536148
0.04059510678052902,0.3099757673667205,0.3295638126009693,0.487433929536148
0.04056335613131523,0.3099757673667205,0.32976575121163165,0.487433929536148
0.04056067764759064,0.31017770597738287,0.32976575121163165,0.487433929536148
0.04055030643939972,0.31017770597738287,0.329967689822294,0.487433929536148
0.040515050292015076,0.31037964458804523,0.329967689822294,0.487433929536148
0.040512267500162125,0.31037964458804523,0.3301696284329564,0.487433929536148
0.04050697758793831,0.3105815831987076,0.3301696284329564,0.487433929536148
0.04050672799348831,0.3105815831987076,0.33037156704361875,0.487433929536148
0.040500372648239136,0.31078352180936997,0.33037156704361875,0.487433929536148
0.040499940514564514,0.31078352180936997,0.3305735056542811,0.487433929536148
0.040466584265232086,0.3115912762520194,0.3305735056542811,0.487433929536148
0.04046260192990303,0.3115912762520194,0.33077544426494343,0.487433929536148
0.04045683518052101,0.31179321486268174,0.33077544426494343,0.487433929536148
0.04045679420232773,0.31179321486268174,0.3309773828756058,0.487433929536148
0.040452875196933746,0.3119951534733441,0.3309773828756058,0.487433929536148
0.040415991097688675,0.3119951534733441,0.3315831987075929,0.487433929536148
0.04036896675825119,0.3128029079159935,0.3315831987075929,0.487433929536148
0.040365200489759445,0.3128029079159935,0.33178513731825526,0.487433929536148
0.040321946144104004,0.3134087237479806,0.33178513731825526,0.487433929536148
0.040319085121154785,0.3134087237479806,0.33198707592891763,0.487433929536148
0.040304046124219894,0.313610662358643,0.33198707592891763,0.487433929536148
0.04030041769146919,0.313610662358643,0.33218901453957994,0.487433929536148
0.04025356471538544,0.3144184168012924,0.33218901453957994,0.487433929536148
0.0402430035173893,0.3144184168012924,0.3325928917609047,0.487433929536148
0.04022585228085518,0.31482229402261713,0.3325928917609047,0.487433929536148
0.04022158682346344,0.31482229402261713,0.3329967689822294,0.487433929536148
0.040199991315603256,0.31522617124394187,0.3329967689822294,0.487433929536148
0.04019632562994957,0.31522617124394187,0.3331987075928918,0.487433929536148
0.040177121758461,0.3154281098546042,0.3331987075928918,0.487433929536148
0.04011088237166405,0.3154281098546042,0.33420840064620355,0.487433929536148
0.0400967001914978,0.31563004846526654,0.33420840064620355,0.487433929536148
0.04009215906262398,0.31563004846526654,0.3344103392568659,0.487433929536148
0.04007994756102562,0.3158319870759289,0.3344103392568659,0.487433929536148
0.040074098855257034,0.3158319870759289,0.3346122778675283,0.487433929536148
0.04005572572350502,0.31623586429725364,0.3346122778675283,0.487433929536148
0.04002835974097252,0.31623586429725364,0.33521809369951533,0.487433929536148
0.04000908508896828,0.3168416801292407,0.33521809369951533,0.487433929536148
0.03996898978948593,0.3168416801292407,0.33582390953150243,0.487433929536148
0.039958417415618896,0.31704361873990305,0.33582390953150243,0.487433929536148
0.03994031995534897,0.31704361873990305,0.33622778675282716,0.487433929536148
0.03991653397679329,0.3172455573505654,0.33622778675282716,0.487433929536148
0.03989623859524727,0.3172455573505654,0.3364297253634895,0.487433929536148
0.039850831031799316,0.31764943457189015,0.3364297253634895,0.487433929536148
0.039818745106458664,0.31764943457189015,0.33663166397415184,0.487433929536148
0.039808522909879684,0.3180533117932149,0.33663166397415184,0.487433929536148
0.03979233652353287,0.3180533117932149,0.3370355411954766,0.487433929536148
0.03976847231388092,0.31845718901453957,0.3370355411954766,0.487433929536148
0.03975827991962433,0.31845718901453957,0.3374394184168013,0.487433929536148
0.03972221165895462,0.3188610662358643,0.3374394184168013,0.487433929536148
0.03969923406839371,0.3188610662358643,0.337843295638126,0.487433929536148
0.03969408944249153,0.31906300484652667,0.337843295638126,0.487433929536148
0.039624400436878204,0.31906300484652667,0.33865105008077545,0.487433929536148
0.039593666791915894,0.3194668820678514,0.33865105008077545,0.487433929536148
0.03955795615911484,0.3194668820678514,0.33945880452342486,0.487433929536148
0.039556898176670074,0.3196688206785137,0.33945880452342486,0.487433929536148
0.03952880948781967,0.3196688206785137,0.34026655896607433,0.487433929536148
0.03952494263648987,0.3198707592891761,0.34026655896607433,0.487433929536148
0.03952476382255554,0.3198707592891761,0.3404684975767367,0.487433929536148
0.03947768360376358,0.32067851373182554,0.3404684975767367,0.487433929536148
0.03947337344288826,0.32067851373182554,0.340670436187399,0.487433929536148
0.03945370391011238,0.3208804523424879,0.340670436187399,0.487433929536148
0.039421357214450836,0.3208804523424879,0.34107431340872374,0.487433929536148
0.039416879415512085,0.3210823909531502,0.34107431340872374,0.487433929536148
0.039402831345796585,0.3210823909531502,0.3412762520193861,0.487433929536148
0.03939945250749588,0.3212843295638126,0.3412762520193861,0.487433929536148
0.03939519450068474,0.3212843295638126,0.3414781906300485,0.487433929536148
0.03937296196818352,0.32148626817447495,0.3414781906300485,0.487433929536148
0.0393528938293457,0.32148626817447495,0.34168012924071084,0.487433929536148
0.03928988054394722,0.3218901453957997,0.34168012924071084,0.487433929536148
0.039286695420742035,0.3218901453957997,0.3418820678513732,0.487433929536148
0.03920703008770943,0.32310177705977383,0.3418820678513732,0.487433929536148
0.03913922607898712,0.32310177705977383,0.34309369951534735,0.487433929536148
0.03913773223757744,0.3233037156704362,0.34309369951534735,0.487433929536148
0.039130136370658875,0.3233037156704362,0.34349757673667203,0.487433929536148
0.03910572826862335,0.32350565428109856,0.34349757673667203,0.487433929536148
0.03909773379564285,0.32350565428109856,0.3436995153473344,0.487433929536148
0.03908640891313553,0.32370759289176093,0.3436995153473344,0.487433929536148
0.039062321186065674,0.32370759289176093,0.34390145395799676,0.487433929536148
0.03904959559440613,0.32390953150242324,0.34390145395799676,0.487433929536148
0.039030611515045166,0.32390953150242324,0.34491114701130854,0.487433929536148
0.03902991861104965,0.3241114701130856,0.34491114701130854,0.487433929536148
0.03902195766568184,0.3241114701130856,0.3451130856219709,0.487433929536148
0.03900226205587387,0.3249192245557351,0.3451130856219709,0.487433929536148
0.03898448124527931,0.3249192245557351,0.34531502423263327,0.487433929536148
0.038956597447395325,0.3257269789983845,0.34531502423263327,0.487433929536148
0.03895200788974762,0.3257269789983845,0.34551696284329564,0.487433929536148
0.03893539309501648,0.32673667205169626,0.34551696284329564,0.487433929536148
0.03892640024423599,0.32673667205169626,0.345718901453958,0.487433929536148
0.03889518231153488,0.32734248788368336,0.345718901453958,0.487433929536148
0.03882867470383644,0.32734248788368336,0.3465266558966074,0.487433929536148
0.038807764649391174,0.32794830371567046,0.3465266558966074,0.487433929536148
0.03877619281411171,0.32794830371567046,0.34693053311793215,0.487433929536148
0.03873605653643608,0.3287560581583199,0.34693053311793215,0.487433929536148
0.03873573616147041,0.3287560581583199,0.3471324717285945,0.487433929536148
0.03872960805892944,0.32895799676898224,0.3471324717285945,0.487433929536148
0.03870352357625961,0.32895799676898224,0.34753634894991925,0.487433929536148
0.03869582340121269,0.3291599353796446,0.34753634894991925,0.487433929536148
0.03869256749749184,0.3291599353796446,0.34773828756058156,0.487433929536148
0.03867911174893379,0.3293618739903069,0.34773828756058156,0.487433929536148
0.03867608681321144,0.3293618739903069,0.3479402261712439,0.487433929536148
0.03867052495479584,0.32976575121163165,0.3479402261712439,0.487433929536148
0.038662806153297424,0.32976575121163165,0.3481421647819063,0.487433929536148
0.03864571824669838,0.3305735056542811,0.3481421647819063,0.487433929536148
0.03864503279328346,0.3305735056542811,0.34834410339256866,0.487433929536148
0.03862909972667694,0.33077544426494343,0.34834410339256866,0.487433929536148
0.03862385079264641,0.33077544426494343,0.348546042003231,0.487433929536148
0.03862365707755089,0.3309773828756058,0.348546042003231,0.487433929536148
0.03862325847148895,0.3309773828756058,0.3487479806138934,0.487433929536148
0.0385858491063118,0.33138126009693053,0.3487479806138934,0.487433929536148
0.03857007995247841,0.33138126009693053,0.34894991922455576,0.487433929536148
0.03855732083320618,0.3315831987075929,0.34894991922455576,0.487433929536148
0.03852769359946251,0.3315831987075929,0.34915185783521807,0.487433929536148
0.03850909322500229,0.33218901453957994,0.34915185783521807,0.487433929536148
0.038503941148519516,0.33218901453957994,0.3495557350565428,0.487433929536148
0.038493938744068146,0.3323909531502423,0.3495557350565428,0.487433929536148
0.03848264366388321,0.3323909531502423,0.34975767366720517,0.487433929536148
0.03845899552106857,0.3329967689822294,0.34975767366720517,0.487433929536148
0.03844441473484039,0.3329967689822294,0.3501615508885299,0.487433929536148
0.038408372551202774,0.33340064620355414,0.3501615508885299,0.487433929536148
0.03838527575135231,0.33340064620355414,0.3509693053311793,0.487433929536148
0.038352690637111664,0.3338045234248788,0.3509693053311793,0.487433929536148
0.03833869472146034,0.3338045234248788,0.35137318255250405,0.487433929536148
0.03832617402076721,0.33420840064620355,0.35137318255250405,0.487433929536148
0.038321442902088165,0.33420840064620355,0.3515751211631664,0.487433929536148
0.0382918119430542,0.3344103392568659,0.3515751211631664,0.487433929536148
0.03828444331884384,0.3344103392568659,0.3517770597738288,0.487433929536148
0.03814186155796051,0.3360258481421648,0.3517770597738288,0.487433929536148
0.03814031556248665,0.3360258481421648,0.3519789983844911,0.487433929536148
0.03813094273209572,0.3364297253634895,0.3519789983844911,0.487433929536148
0.03811359778046608,0.3364297253634895,0.3525848142164782,0.487433929536148
0.0380912721157074,0.3370355411954766,0.3525848142164782,0.487433929536148
0.03808220848441124,0.3370355411954766,0.35278675282714056,0.487433929536148
0.03807748109102249,0.33723747980613894,0.35278675282714056,0.487433929536148
0.0380728654563427,0.33723747980613894,0.3529886914378029,0.487433929536148
0.03806935250759125,0.3374394184168013,0.3529886914378029,0.487433929536148
0.03802552819252014,0.3374394184168013,0.35359450726978997,0.487433929536148
0.038005806505680084,0.3384491114701131,0.35359450726978997,0.487433929536148
0.03800060227513313,0.3384491114701131,0.35379644588045234,0.487433929536148
0.03799408674240112,0.33865105008077545,0.35379644588045234,0.487433929536148
0.03796924650669098,0.33865105008077545,0.3539983844911147,0.487433929536148
0.037968896329402924,0.3388529886914378,0.3539983844911147,0.487433929536148
0.03796794265508652,0.3388529886914378,0.35420032310177707,0.487433929536148
0.037961848080158234,0.3390549273021002,0.35420032310177707,0.487433929536148
0.03792441636323929,0.3390549273021002,0.35440226171243944,0.487433929536148
0.03792160004377365,0.3392568659127625,0.35440226171243944,0.487433929536148
0.037912122905254364,0.3392568659127625,0.3546042003231018,0.487433929536148
0.037909090518951416,0.33945880452342486,0.3546042003231018,0.487433929536148
0.037879038602113724,0.33945880452342486,0.3550080775444265,0.487433929536148
0.037853725254535675,0.3398626817447496,0.3550080775444265,0.487433929536148
0.037851933389902115,0.3398626817447496,0.35521001615508885,0.487433929536148
0.03783436864614487,0.34026655896607433,0.35521001615508885,0.487433929536148
0.037816449999809265,0.34026655896607433,0.3556138933764136,0.487433929536148
0.03774305805563927,0.340670436187399,0.3556138933764136,0.487433929536148
0.03771819546818733,0.340670436187399,0.35581583198707595,0.487433929536148
0.03771361708641052,0.3408723747980614,0.35581583198707595,0.487433929536148
0.037681370973587036,0.3408723747980614,0.3568255250403877,0.487433929536148
0.03766921907663345,0.3412762520193861,0.3568255250403877,0.487433929536148
0.037661295384168625,0.3412762520193861,0.35722940226171246,0.487433929536148
0.0376523993909359,0.3420840064620355,0.35722940226171246,0.487433929536148
0.037599965929985046,0.3420840064620355,0.35823909531502424,0.487433929536148
0.037594884634017944,0.34248788368336025,0.35823909531502424,0.487433929536148
0.03759462386369705,0.34248788368336025,0.3584410339256866,0.487433929536148
0.03758663684129715,0.34309369951534735,0.3584410339256866,0.487433929536148
0.03758622333407402,0.34309369951534735,0.35864297253634897,0.487433929536148
0.03758304938673973,0.3432956381260097,0.35864297253634897,0.487433929536148
0.037550318986177444,0.3432956381260097,0.359248788368336,0.487433929536148
0.037540316581726074,0.34349757673667203,0.359248788368336,0.487433929536148
0.03751320391893387,0.34349757673667203,0.3598546042003231,0.487433929536148
0.037483543157577515,0.3436995153473344,0.3598546042003231,0.487433929536148
0.03743240609765053,0.3436995153473344,0.3602584814216478,0.487433929536148
0.0374300554394722,0.34390145395799676,0.3602584814216478,0.487433929536148
0.03738562390208244,0.34390145395799676,0.3608642972536349,0.487433929536148
0.03737885504961014,0.3443053311793215,0.3608642972536349,0.487433929536148
0.03735915198922157,0.3443053311793215,0.3612681744749596,0.487433929536148
0.03735744580626488,0.34450726978998386,0.3612681744749596,0.487433929536148
0.0373508483171463,0.34450726978998386,0.361470113085622,0.487433929536148
0.037330977618694305,0.3447092084006462,0.361470113085622,0.487433929536148
0.03730759769678116,0.3447092084006462,0.3616720516962843,0.487433929536148
0.037306878715753555,0.34491114701130854,0.3616720516962843,0.487433929536148
0.03729977831244469,0.34491114701130854,0.36187399030694667,0.487433929536148
0.03729132190346718,0.3451130856219709,0.36187399030694667,0.487433929536148
0.037246283143758774,0.3451130856219709,0.36247980613893377,0.487433929536148
0.03724462538957596,0.34531502423263327,0.36247980613893377,0.487433929536148
0.03723060339689255,0.34531502423263327,0.3628836833602585,0.487433929536148
0.03721824660897255,0.345718901453958,0.3628836833602585,0.487433929536148
0.03718067705631256,0.345718901453958,0.3638933764135703,0.487433929536148
0.037164635956287384,0.34592084006462037,0.3638933764135703,0.487433929536148
0.03716282546520233,0.34592084006462037,0.364297253634895,0.487433929536148
0.03715640306472778,0.34612277867528274,0.364297253634895,0.487433929536148
0.03714984655380249,0.34612277867528274,0.3644991922455573,0.487433929536148
0.03712952136993408,0.3465266558966074,0.3644991922455573,0.487433929536148
0.03712361678481102,0.3465266558966074,0.36490306946688206,0.487433929536148
0.037114035338163376,0.34693053311793215,0.36490306946688206,0.487433929536148
0.03709515929222107,0.34693053311793215,0.3653069466882068,0.487433929536148
0.037074219435453415,0.3471324717285945,0.3653069466882068,0.487433929536148
0.03705613687634468,0.3471324717285945,0.36550888529886916,0.487433929536148
0.03705513849854469,0.3473344103392569,0.36550888529886916,0.487433929536148
0.037015702575445175,0.3473344103392569,0.3657108239095315,0.487433929536148
0.0370129719376564,0.34753634894991925,0.3657108239095315,0.487433929536148
0.03700033947825432,0.34753634894991925,0.3661147011308562,0.487433929536148
0.03694553300738335,0.34834410339256866,0.3661147011308562,0.487433929536148
0.036944855004549026,0.34834410339256866,0.36631663974151857,0.487433929536148
0.036941200494766235,0.348546042003231,0.36631663974151857,0.487433929536148
0.03694114089012146,0.348546042003231,0.36651857835218093,0.487433929536148
0.03690686449408531,0.34915185783521807,0.36651857835218093,0.487433929536148
0.036892011761665344,0.34915185783521807,0.36712439418416803,0.487433929536148
0.03687708452343941,0.34935379644588044,0.36712439418416803,0.487433929536148
0.03683316707611084,0.34935379644588044,0.3675282714054927,0.487433929536148
0.03683187812566757,0.34975767366720517,0.3675282714054927,0.487433929536148
0.03682665899395943,0.34975767366720517,0.3677302100161551,0.487433929536148
0.036798905581235886,0.3501615508885299,0.3677302100161551,0.487433929536148
0.03674012050032616,0.3501615508885299,0.36873990306946686,0.487433929536148
0.03671551123261452,0.35076736672051695,0.36873990306946686,0.487433929536148
0.036683157086372375,0.35076736672051695,0.36934571890145396,0.487433929536148
0.03668197989463806,0.3509693053311793,0.36934571890145396,0.487433929536148
0.036654043942689896,0.3509693053311793,0.3697495961227787,0.487433929536148
0.036632001399993896,0.3511712439418417,0.3697495961227787,0.487433929536148
0.03659424930810928,0.3511712439418417,0.37015347334410337,0.487433929536148
0.03657480701804161,0.3515751211631664,0.37015347334410337,0.487433929536148
0.0365290492773056,0.3515751211631664,0.37075928917609047,0.487433929536148
0.0364869050681591,0.3519789983844911,0.37075928917609047,0.487433929536148
0.036471933126449585,0.3519789983844911,0.37176898222940225,0.487433929536148
0.03644634783267975,0.3533925686591276,0.37176898222940225,0.487433929536148
0.036433253437280655,0.3533925686591276,0.3719709208400646,0.487433929536148
0.03642866015434265,0.35359450726978997,0.3719709208400646,0.487433929536148
0.03642144054174423,0.35359450726978997,0.372172859450727,0.487433929536148
0.036405470222234726,0.35420032310177707,0.372172859450727,0.487433929536148
0.036397144198417664,0.35420032310177707,0.3727786752827141,0.487433929536148
0.03639412671327591,0.35440226171243944,0.3727786752827141,0.487433929536148
0.03639211878180504,0.35440226171243944,0.3729806138933764,0.487433929536148
0.036333099007606506,0.35581583198707595,0.3729806138933764,0.487433929536148
0.0363285206258297,0.35581583198707595,0.3733844911147011,0.487433929536148
0.03632207587361336,0.3560177705977383,0.3733844911147011,0.487433929536148
0.03628690168261528,0.3560177705977383,0.3741922455573506,0.487433929536148
0.036286454647779465,0.3562197092084006,0.3741922455573506,0.487433929536148
0.03624451905488968,0.3562197092084006,0.375,0.487433929536148
0.03624086454510689,0.35662358642972536,0.375,0.487433929536148
0.03621345013380051,0.35662358642972536,0.37540387722132473,0.487433929536148
0.03612499684095383,0.35823909531502424,0.37540387722132473,0.487433929536148
0.036116041243076324,0.35823909531502424,0.3756058158319871,0.487433929536148
0.03611041232943535,0.3584410339256866,0.3756058158319871,0.487433929536148
0.03610758110880852,0.3584410339256866,0.3760096930533118,0.487433929536148
0.03610598295927048,0.35864297253634897,0.3760096930533118,0.487433929536148
0.03610412776470184,0.35864297253634897,0.37621163166397414,0.487433929536148
0.03610069677233696,0.35884491114701134,0.37621163166397414,0.487433929536148
0.03609602525830269,0.35884491114701134,0.3766155088852989,0.487433929536148
0.03608998283743858,0.3594507269789984,0.3766155088852989,0.487433929536148
0.03607400879263878,0.3594507269789984,0.3774232633279483,0.487433929536148
0.03606587275862694,0.3598546042003231,0.3774232633279483,0.487433929536148
0.03606561943888664,0.3598546042003231,0.37762520193861066,0.487433929536148
0.03606010600924492,0.36046042003231016,0.37762520193861066,0.487433929536148
0.03605106472969055,0.36046042003231016,0.377827140549273,0.487433929536148
0.03601481020450592,0.3608642972536349,0.377827140549273,0.487433929536148
0.03600229322910309,0.3608642972536349,0.3784329563812601,0.487433929536148
0.03593999519944191,0.36207592891760904,0.3784329563812601,0.487433929536148
0.03593522682785988,0.36207592891760904,0.37863489499192243,0.487433929536148
0.035935062915086746,0.3622778675282714,0.37863489499192243,0.487433929536148
0.03590235486626625,0.3622778675282714,0.37903877221324717,0.487433929536148
0.035854823887348175,0.3628836833602585,0.37903877221324717,0.487433929536148
0.03584355115890503,0.3628836833602585,0.37924071082390953,0.487433929536148
0.03584019094705582,0.3632875605815832,0.37924071082390953,0.487433929536148
0.03582137078046799,0.3632875605815832,0.37984652665589663,0.487433929536148
0.03581514582037926,0.3636914378029079,0.37984652665589663,0.487433929536148
0.03581018000841141,0.3636914378029079,0.38004846526655894,0.487433929536148
0.035773176699876785,0.36409531502423265,0.38004846526655894,0.487433929536148
0.03576104715466499,0.36409531502423265,0.3804523424878837,0.487433929536148
0.03575148805975914,0.364297253634895,0.3804523424878837,0.487433929536148
0.035681892186403275,0.364297253634895,0.38146203554119545,0.487433929536148
0.035681236535310745,0.3644991922455573,0.38146203554119545,0.487433929536148
0.03567397966980934,0.3644991922455573,0.3816639741518578,0.487433929536148
0.03566873073577881,0.36490306946688206,0.3816639741518578,0.487433929536148
0.03566230088472366,0.36490306946688206,0.3818659127625202,0.487433929536148
0.03564559668302536,0.3657108239095315,0.3818659127625202,0.487433929536148
0.03562699258327484,0.3657108239095315,0.38206785137318255,0.487433929536148
0.03562639653682709,0.36591276252019383,0.38206785137318255,0.487433929536148
0.035602401942014694,0.36591276252019383,0.38267366720516965,0.487433929536148
0.03560076281428337,0.3661147011308562,0.38267366720516965,0.487433929536148
0.035508379340171814,0.3661147011308562,0.3838852988691438,0.487433929536148
0.035504139959812164,0.36631663974151857,0.3838852988691438,0.487433929536148
0.03545485809445381,0.36631663974151857,0.3846930533117932,0.487433929536148
0.035453956574201584,0.36651857835218093,0.3846930533117932,0.487433929536148
0.03543026000261307,0.36651857835218093,0.3848949919224556,0.487433929536148
0.035419024527072906,0.36712439418416803,0.3848949919224556,0.487433929536148
0.03541800379753113,0.36712439418416803,0.38509693053311794,0.487433929536148
0.035374246537685394,0.36793214862681745,0.38509693053311794,0.487433929536148
0.035359229892492294,0.36793214862681745,0.3855008077544427,0.487433929536148
0.03534677252173424,0.3683360258481422,0.3855008077544427,0.487433929536148
0.03534529358148575,0.3683360258481422,0.385702746365105,0.487433929536148
0.035338617861270905,0.36853796445880455,0.385702746365105,0.487433929536148
0.035287100821733475,0.36853796445880455,0.38731825525040386,0.487433929536148
0.035285066813230515,0.36873990306946686,0.38731825525040386,0.487433929536148
0.03524049371480942,0.36873990306946686,0.38812600969305333,0.487433929536148
0.03522611781954765,0.3697495961227787,0.38812600969305333,0.487433929536148
0.03522110730409622,0.3697495961227787,0.3883279483037157,0.487433929536148
0.035220541059970856,0.36995153473344106,0.3883279483037157,0.487433929536148
0.0352170430123806,0.36995153473344106,0.388529886914378,0.487433929536148
0.03521144762635231,0.37015347334410337,0.388529886914378,0.487433929536148
0.03520593419671059,0.37015347334410337,0.38893376413570274,0.487433929536148
0.03520252928137779,0.3705573505654281,0.38893376413570274,0.487433929536148
0.03517400100827217,0.3705573505654281,0.3893376413570275,0.487433929536148
0.0351591594517231,0.3711631663974152,0.3893376413570275,0.487433929536148
0.035155732184648514,0.3711631663974152,0.38953957996768984,0.487433929536148
0.035145532339811325,0.37136510500807757,0.38953957996768984,0.487433929536148
0.035137467086315155,0.37136510500807757,0.3899434571890145,0.487433929536148
0.035120632499456406,0.3715670436187399,0.3899434571890145,0.487433929536148
0.03509686514735222,0.3715670436187399,0.39034733441033925,0.487433929536148
0.03508381173014641,0.37176898222940225,0.39034733441033925,0.487433929536148
0.035076890140771866,0.37176898222940225,0.3905492730210016,0.487433929536148
0.035069141536951065,0.3719709208400646,0.3905492730210016,0.487433929536148
0.03504771366715431,0.3719709208400646,0.39115508885298866,0.487433929536148
0.0350366048514843,0.372172859450727,0.39115508885298866,0.487433929536148
0.03502729907631874,0.372172859450727,0.39135702746365103,0.487433929536148
0.03502299264073372,0.37237479806138934,0.39135702746365103,0.487433929536148
0.035018663853406906,0.37237479806138934,0.3915589660743134,0.487433929536148
0.034985244274139404,0.3727786752827141,0.3915589660743134,0.487433929536148
0.03491963446140289,0.3727786752827141,0.39236672051696286,0.487433929536148
0.03491382673382759,0.3729806138933764,0.39236672051696286,0.487433929536148
0.03489474579691887,0.3729806138933764,0.39277059773828754,0.487433929536148
0.034888796508312225,0.37318255250403876,0.39277059773828754,0.487433929536148
0.0348539724946022,0.37318255250403876,0.393578352180937,0.487433929536148
0.034851327538490295,0.3735864297253635,0.393578352180937,0.487433929536148
0.03484188765287399,0.3735864297253635,0.3937802907915994,0.487433929536148
0.03483016788959503,0.37378836833602586,0.3937802907915994,0.487433929536148
0.03481363132596016,0.37378836833602586,0.39418416801292405,0.487433929536148
0.034802746027708054,0.3741922455573506,0.39418416801292405,0.487433929536148
0.034801919013261795,0.3741922455573506,0.3943861066235864,0.487433929536148
0.03479134663939476,0.37459612277867527,0.3943861066235864,0.487433929536148
0.03478159382939339,0.37459612277867527,0.3945880452342488,0.487433929536148
0.034759294241666794,0.37479806138933763,0.3945880452342488,0.487433929536148
0.034758202731609344,0.37479806138933763,0.39478998384491115,0.487433929536148
0.03473525866866112,0.37540387722132473,0.39478998384491115,0.487433929536148
0.03467857465147972,0.37540387722132473,0.3966074313408724,0.487433929536148
0.034636642783880234,0.37621163166397414,0.3966074313408724,0.487433929536148
0.034607164561748505,0.37621163166397414,0.3968093699515347,0.487433929536148
0.03460546210408211,0.3764135702746365,0.3968093699515347,0.487433929536148
0.0345952995121479,0.3764135702746365,0.3970113085621971,0.487433929536148
0.0345810204744339,0.37681744749596124,0.3970113085621971,0.487433929536148
0.034575846046209335,0.37681744749596124,0.39721324717285944,0.487433929536148
0.03456873074173927,0.3770193861066236,0.39721324717285944,0.487433929536148
0.03455336391925812,0.3770193861066236,0.3974151857835218,0.487433929536148
0.034530919045209885,0.3772213247172859,0.3974151857835218,0.487433929536148
0.034520410001277924,0.3772213247172859,0.3976171243941842,0.487433929536148
0.03451557084918022,0.3774232633279483,0.3976171243941842,0.487433929536148
0.034461114555597305,0.3774232633279483,0.3988287560581583,0.487433929536148
0.03445805236697197,0.37762520193861066,0.3988287560581583,0.487433929536148
0.03442087769508362,0.37762520193861066,0.39963651050080773,0.487433929536148
0.03438381105661392,0.3780290791599354,0.39963651050080773,0.487433929536148
0.03437298163771629,0.3780290791599354,0.3998384491114701,0.487433929536148
0.03436606749892235,0.37823101777059775,0.3998384491114701,0.487433929536148
0.034357789903879166,0.37823101777059775,0.40024232633279483,0.487433929536148
0.034338418394327164,0.3784329563812601,0.40024232633279483,0.487433929536148
0.03433319553732872,0.3784329563812601,0.40064620355411956,0.487433929536148
0.034321483224630356,0.37863489499192243,0.40064620355411956,0.487433929536148
0.034320808947086334,0.37863489499192243,0.40084814216478193,0.487433929536148
0.034315552562475204,0.3788368336025848,0.40084814216478193,0.487433929536148
0.034311894327402115,0.3788368336025848,0.40105008077544424,0.487433929536148
0.03427429869771004,0.37924071082390953,0.40105008077544424,0.487433929536148
0.034249018877744675,0.37924071082390953,0.40165589660743134,0.487433929536148
0.034229427576065063,0.37964458804523427,0.40165589660743134,0.487433929536148
0.03422609344124794,0.37964458804523427,0.4018578352180937,0.487433929536148
0.0342208631336689,0.37984652665589663,0.4018578352180937,0.487433929536148
0.03420494869351387,0.37984652665589663,0.4020597738287561,0.487433929536148
0.03418027609586716,0.3802504038772213,0.4020597738287561,0.487433929536148
0.03417888656258583,0.3802504038772213,0.40226171243941844,0.487433929536148
0.03417355567216873,0.3808562197092084,0.40226171243941844,0.487433929536148
0.034173477441072464,0.3808562197092084,0.40246365105008075,0.487433929536148
0.0341423824429512,0.38206785137318255,0.40246365105008075,0.487433929536148
0.03413601219654083,0.38206785137318255,0.4028675282714055,0.487433929536148
0.03412467613816261,0.3824717285945073,0.4028675282714055,0.487433929536148
0.03411372750997543,0.3824717285945073,0.4032714054927302,0.487433929536148
0.03409431502223015,0.38307754442649433,0.4032714054927302,0.487433929536148
0.03408731892704964,0.38307754442649433,0.4034733441033926,0.487433929536148
0.034086745232343674,0.3832794830371567,0.4034733441033926,0.487433929536148
0.03408271446824074,0.3832794830371567,0.40367528271405495,0.487433929536148
0.03403975069522858,0.3838852988691438,0.40367528271405495,0.487433929536148
0.0340021587908268,0.3838852988691438,0.40407915993537963,0.487433929536148
0.033978745341300964,0.3842891760904685,0.40407915993537963,0.487433929536148
0.03394266590476036,0.3842891760904685,0.404281098546042,0.487433929536148
0.03393521159887314,0.38449111470113084,0.404281098546042,0.487433929536148
0.03391946852207184,0.38449111470113084,0.4048869143780291,0.487433929536148
0.03390848636627197,0.3848949919224556,0.4048869143780291,0.487433929536148
0.033904779702425,0.3848949919224556,0.40508885298869146,0.487433929536148
0.033883754163980484,0.3855008077544427,0.40508885298869146,0.487433929536148
0.033868372440338135,0.3855008077544427,0.4056946688206785,0.487433929536148
0.03384028747677803,0.38590468497576735,0.4056946688206785,0.487433929536148
0.03383142128586769,0.38590468497576735,0.4058966074313409,0.487433929536148
0.0338277630507946,0.3863085621970921,0.4058966074313409,0.487433929536148
0.03380941227078438,0.3863085621970921,0.4067043618739903,0.487433929536148
0.033796243369579315,0.38651050080775445,0.4067043618739903,0.487433929536148
0.03379112482070923,0.38651050080775445,0.40690630048465265,0.487433929536148
0.03375567868351936,0.3869143780290792,0.40690630048465265,0.487433929536148
0.033733684569597244,0.3869143780290792,0.4073101777059774,0.487433929536148
0.033683352172374725,0.3877221324717286,0.4073101777059774,0.487433929536148
0.03367934376001358,0.3877221324717286,0.40751211631663975,0.487433929536148
0.03367491811513901,0.38792407108239096,0.40751211631663975,0.487433929536148
0.033655788749456406,0.38792407108239096,0.4079159935379645,0.487433929536148
0.033649567514657974,0.388529886914378,0.4079159935379645,0.487433929536148
0.03364941477775574,0.388529886914378,0.4081179321486268,0.487433929536148
0.033646360039711,0.3887318255250404,0.4081179321486268,0.487433929536148
0.033641789108514786,0.3887318255250404,0.40831987075928916,0.487433929536148
0.03360472992062569,0.3891357027463651,0.40831987075928916,0.487433929536148
0.033585481345653534,0.3891357027463651,0.40892568659127626,0.487433929536148
0.03352408483624458,0.3899434571890145,0.40892568659127626,0.487433929536148
0.03351905941963196,0.3899434571890145,0.4091276252019386,0.487433929536148
0.03351447358727455,0.3901453957996769,0.4091276252019386,0.487433929536148
0.03348786383867264,0.3901453957996769,0.40973344103392567,0.487433929536148
0.03346090018749237,0.390751211631664,0.40973344103392567,0.487433929536148
0.033457037061452866,0.390751211631664,0.40993537964458804,0.487433929536148
0.03341151028871536,0.39176090468497576,0.40993537964458804,0.487433929536148
0.0333980955183506,0.39176090468497576,0.4107431340872375,0.487433929536148
0.03339678794145584,0.39196284329563813,0.4107431340872375,0.487433929536148
0.033396780490875244,0.39196284329563813,0.4109450726978998,0.487433929536148
0.033384308218955994,0.39236672051696286,0.4109450726978998,0.487433929536148
0.03337390720844269,0.39236672051696286,0.4117528271405493,0.487433929536148
0.033360496163368225,0.39277059773828754,0.4117528271405493,0.487433929536148
0.03333832323551178,0.39277059773828754,0.41195476575121165,0.487433929536148
0.03333309665322304,0.3929725363489499,0.41195476575121165,0.487433929536148
0.033314913511276245,0.3929725363489499,0.4123586429725363,0.487433929536148
0.03330867737531662,0.3931744749596123,0.4123586429725363,0.487433929536148
0.0333072692155838,0.3931744749596123,0.41276252019386106,0.487433929536148
0.03330153971910477,0.39337641357027464,0.41276252019386106,0.487433929536148
0.03327421098947525,0.39337641357027464,0.4131663974151858,0.487433929536148
0.03326980769634247,0.393578352180937,0.4131663974151858,0.487433929536148
0.03326042741537094,0.393578352180937,0.4135702746365105,0.487433929536148
0.03322162479162216,0.3937802907915994,0.4135702746365105,0.487433929536148
0.0332208052277565,0.3937802907915994,0.41377221324717284,0.487433929536148
0.03321094810962677,0.3939822294022617,0.41377221324717284,0.487433929536148
0.033190712332725525,0.3939822294022617,0.41478190630048467,0.487433929536148
0.03318954259157181,0.39418416801292405,0.41478190630048467,0.487433929536148
0.03317636996507645,0.39418416801292405,0.41518578352180935,0.487433929536148
0.03317365050315857,0.3943861066235864,0.41518578352180935,0.487433929536148
0.0331726148724556,0.3943861066235864,0.4153877221324717,0.487433929536148
0.0331539548933506,0.3945880452342488,0.4153877221324717,0.487433929536148
0.03307441249489784,0.3945880452342488,0.41639741518578355,0.487433929536148
0.033073388040065765,0.39478998384491115,0.41639741518578355,0.487433929536148
0.03299596533179283,0.39478998384491115,0.4184168012924071,0.487433929536148
0.03295325115323067,0.39559773828756056,0.4184168012924071,0.487433929536148
0.0329488106071949,0.39559773828756056,0.41861873990306947,0.487433929536148
0.032937854528427124,0.3960016155088853,0.41861873990306947,0.487433929536148
0.032929785549640656,0.3960016155088853,0.41882067851373184,0.487433929536148
0.032914742827415466,0.39640549273021003,0.41882067851373184,0.487433929536148
0.03290773928165436,0.39640549273021003,0.4190226171243942,0.487433929536148
0.03290515020489693,0.3966074313408724,0.4190226171243942,0.487433929536148
0.032867204397916794,0.3966074313408724,0.4194264943457189,0.487433929536148
0.03284621611237526,0.3968093699515347,0.4194264943457189,0.487433929536148
0.03284526616334915,0.3968093699515347,0.41962843295638125,0.487433929536148
0.0328327901661396,0.3976171243941842,0.41962843295638125,0.487433929536148
0.032826341688632965,0.3976171243941842,0.4198303715670436,0.487433929536148
0.032794952392578125,0.3984248788368336,0.4198303715670436,0.487433929536148
0.0327877439558506,0.3984248788368336,0.42023424878836835,0.487433929536148
0.0327623225748539,0.39923263327948305,0.42023424878836835,0.487433929536148
0.03274489566683769,0.39923263327948305,0.4206381260096931,0.487433929536148
0.032725077122449875,0.39963651050080773,0.4206381260096931,0.487433929536148
0.03271143138408661,0.39963651050080773,0.42104200323101776,0.487433929536148
0.03270262852311134,0.3998384491114701,0.42104200323101776,0.487433929536148
0.032689694315195084,0.3998384491114701,0.4212439418416801,0.487433929536148
0.032687317579984665,0.40024232633279483,0.4212439418416801,0.487433929536148
0.03266395628452301,0.40024232633279483,0.4222536348949919,0.487433929536148
0.03266068920493126,0.4004442649434572,0.4222536348949919,0.487433929536148
0.03265761584043503,0.4004442649434572,0.42265751211631664,0.487433929536148
0.032653745263814926,0.40064620355411956,0.42265751211631664,0.487433929536148
0.03263803943991661,0.40064620355411956,0.422859450726979,0.487433929536148
0.03262954205274582,0.40084814216478193,0.422859450726979,0.487433929536148
0.03262299671769142,0.40084814216478193,0.42306138933764137,0.487433929536148
0.03261495754122734,0.40105008077544424,0.42306138933764137,0.487433929536148
0.03261326253414154,0.40105008077544424,0.42346526655896605,0.487433929536148
0.03261123225092888,0.4012520193861066,0.42346526655896605,0.487433929536148
0.032603297382593155,0.4012520193861066,0.4238691437802908,0.487433929536148
0.032600995153188705,0.401453957996769,0.4238691437802908,0.487433929536148
0.03257405757904053,0.401453957996769,0.4244749596122779,0.487433929536148
0.03255344554781914,0.4020597738287561,0.4244749596122779,0.487433929536148
0.032552942633628845,0.4020597738287561,0.42467689822294025,0.487433929536148
0.032532088458538055,0.4028675282714055,0.42467689822294025,0.487433929536148
0.03252236172556877,0.4028675282714055,0.42487883683360256,0.487433929536148
0.032503895461559296,0.4034733441033926,0.42487883683360256,0.487433929536148
0.03249996900558472,0.4034733441033926,0.4250807754442649,0.487433929536148
0.032480597496032715,0.40367528271405495,0.4250807754442649,0.487433929536148
0.032468415796756744,0.40367528271405495,0.4252827140549273,0.487433929536148
0.03245044872164726,0.40407915993537963,0.4252827140549273,0.487433929536148
0.03243919834494591,0.40407915993537963,0.42548465266558966,0.487433929536148
0.03241698816418648,0.40448303715670436,0.42548465266558966,0.487433929536148
0.032410502433776855,0.40448303715670436,0.4258885298869144,0.487433929536148
0.032387737184762955,0.40508885298869146,0.4258885298869144,0.487433929536148
0.032378483563661575,0.40508885298869146,0.42629240710823907,0.487433929536148
0.03237538784742355,0.4052907915993538,0.42629240710823907,0.487433929536148
0.03234197571873665,0.4052907915993538,0.4266962843295638,0.487433929536148
0.03233712539076805,0.4058966074313409,0.4266962843295638,0.487433929536148
0.032319702208042145,0.4058966074313409,0.4273021001615509,0.487433929536148
0.03231259435415268,0.4063004846526656,0.4273021001615509,0.487433929536148
0.032307252287864685,0.4063004846526656,0.42750403877221327,0.487433929536148
0.03228604421019554,0.4067043618739903,0.42750403877221327,0.487433929536148
0.03227739781141281,0.4067043618739903,0.4277059773828756,0.487433929536148
0.03226171061396599,0.40690630048465265,0.4277059773828756,0.487433929536148
0.03225211054086685,0.40690630048465265,0.42790791599353795,0.487433929536148
0.03224262222647667,0.4073101777059774,0.42790791599353795,0.487433929536148
0.032237157225608826,0.4073101777059774,0.4281098546042003,0.487433929536148
0.03222334384918213,0.4077140549273021,0.4281098546042003,0.487433929536148
0.0322207435965538,0.4077140549273021,0.4283117932148627,0.487433929536148
0.03221876546740532,0.4079159935379645,0.4283117932148627,0.487433929536148
0.03221582993865013,0.4079159935379645,0.42851373182552505,0.487433929536148
0.032211944460868835,0.4081179321486268,0.42851373182552505,0.487433929536148
0.03221028670668602,0.4081179321486268,0.4287156704361874,0.487433929536148
0.032195065170526505,0.4087237479806139,0.4287156704361874,0.487433929536148
0.03216491639614105,0.4087237479806139,0.4291195476575121,0.487433929536148
0.032145798206329346,0.40892568659127626,0.4291195476575121,0.487433929536148
0.03213322162628174,0.40892568659127626,0.4297253634894992,0.487433929536148
0.03212215378880501,0.409329563812601,0.4297253634894992,0.487433929536148
0.032117944210767746,0.409329563812601,0.42992730210016156,0.487433929536148
0.03208888694643974,0.4095315024232633,0.42992730210016156,0.487433929536148
0.032080672681331635,0.4095315024232633,0.4303311793214863,0.487433929536148
0.03205582872033119,0.40993537964458804,0.4303311793214863,0.487433929536148
0.03205138444900513,0.40993537964458804,0.4305331179321486,0.487433929536148
0.03204710781574249,0.4101373182552504,0.4305331179321486,0.487433929536148
0.03204403072595596,0.4101373182552504,0.43073505654281097,0.487433929536148
0.03201385214924812,0.41054119547657514,0.43073505654281097,0.487433929536148
0.03200314939022064,0.41054119547657514,0.43093699515347333,0.487433929536148
0.03197939321398735,0.4109450726978998,0.43093699515347333,0.487433929536148
0.03196403756737709,0.4109450726978998,0.4311389337641357,0.487433929536148
0.031956519931554794,0.4111470113085622,0.4311389337641357,0.487433929536148
0.03191884234547615,0.4111470113085622,0.4319466882067851,0.487433929536148
0.03189130127429962,0.41195476575121165,0.4319466882067851,0.487433929536148
0.031883008778095245,0.41195476575121165,0.43235056542810985,0.487433929536148
0.031873270869255066,0.4123586429725363,0.43235056542810985,0.487433929536148
0.03186509758234024,0.4123586429725363,0.4325525040387722,0.487433929536148
0.03186119347810745,0.4125605815831987,0.4325525040387722,0.487433929536148
0.031850218772888184,0.4125605815831987,0.4331583198707593,0.487433929536148
0.031835559755563736,0.4131663974151858,0.4331583198707593,0.487433929536148
0.03183425962924957,0.4131663974151858,0.4333602584814216,0.487433929536148
0.03182937949895859,0.41336833602584816,0.4333602584814216,0.487433929536148
0.031817398965358734,0.41336833602584816,0.4339660743134087,0.487433929536148
0.03181559219956398,0.4135702746365105,0.4339660743134087,0.487433929536148
0.031812407076358795,0.4135702746365105,0.43436995153473346,0.487433929536148
0.0318082794547081,0.4139741518578352,0.43436995153473346,0.487433929536148
0.03180032968521118,0.4139741518578352,0.43477382875605813,0.487433929536148
0.03180021792650223,0.41417609046849757,0.43477382875605813,0.487433929536148
0.0317714624106884,0.41417609046849757,0.43537964458804523,0.487433929536148
0.031766626983881,0.41437802907915994,0.43537964458804523,0.487433929536148
0.031764522194862366,0.41437802907915994,0.4355815831987076,0.487433929536148
0.03176230564713478,0.4145799676898223,0.4355815831987076,0.487433929536148
0.031759459525346756,0.4145799676898223,0.43578352180936997,0.487433929536148
0.03175656124949455,0.41478190630048467,0.43578352180936997,0.487433929536148
0.031756412237882614,0.41478190630048467,0.43598546042003233,0.487433929536148
0.031751781702041626,0.41498384491114704,0.43598546042003233,0.487433929536148
0.03171826899051666,0.41498384491114704,0.4365912762520194,0.487433929536148
0.031709223985672,0.4155896607431341,0.4365912762520194,0.487433929536148
0.031702250242233276,0.4155896607431341,0.4369951534733441,0.487433929536148
0.03170200064778328,0.41579159935379645,0.4369951534733441,0.487433929536148
0.031690746545791626,0.41579159935379645,0.4371970920840065,0.487433929536148
0.03168734163045883,0.4159935379644588,0.4371970920840065,0.487433929536148
0.031674403697252274,0.4159935379644588,0.43739903069466884,0.487433929536148
0.03163943067193031,0.4168012924071082,0.43739903069466884,0.487433929536148
0.03162696957588196,0.4168012924071082,0.4378029079159935,0.487433929536148
0.03161051496863365,0.4174071082390953,0.4378029079159935,0.487433929536148
0.03160938248038292,0.4174071082390953,0.4380048465266559,0.487433929536148
0.031594227999448776,0.41781098546042006,0.4380048465266559,0.487433929536148
0.0315597765147686,0.41781098546042006,0.43921647819063003,0.487433929536148
0.0315295048058033,0.41861873990306947,0.43921647819063003,0.487433929536148
0.03152298182249069,0.41861873990306947,0.4394184168012924,0.487433929536148
0.03151249885559082,0.4190226171243942,0.4394184168012924,0.487433929536148
0.03150879591703415,0.4190226171243942,0.43962035541195477,0.487433929536148
0.03149931877851486,0.41962843295638125,0.43962035541195477,0.487433929536148
0.03149811923503876,0.41962843295638125,0.43982229402261713,0.487433929536148
0.031497832387685776,0.4198303715670436,0.43982229402261713,0.487433929536148
0.03149772807955742,0.4198303715670436,0.4400242326332795,0.487433929536148
0.03147748485207558,0.4206381260096931,0.4400242326332795,0.487433929536148
0.0314737930893898,0.4206381260096931,0.4404281098546042,0.487433929536148
0.031465448439121246,0.4208400646203554,0.4404281098546042,0.487433929536148
0.03144529089331627,0.4208400646203554,0.4408319870759289,0.487433929536148
0.03144026920199394,0.42104200323101776,0.4408319870759289,0.487433929536148
0.031422361731529236,0.42104200323101776,0.4410339256865913,0.487433929536148
0.03141651675105095,0.4212439418416801,0.4410339256865913,0.487433929536148
0.03140699118375778,0.4212439418416801,0.44123586429725364,0.487433929536148
0.031385067850351334,0.4218497576736672,0.44123586429725364,0.487433929536148
0.03138015791773796,0.4218497576736672,0.441437802907916,0.487433929536148
0.03137750178575516,0.42205169628432954,0.441437802907916,0.487433929536148
0.031373266130685806,0.42205169628432954,0.4416397415185784,0.487433929536148
0.031351253390312195,0.4222536348949919,0.4416397415185784,0.487433929536148
0.03134683892130852,0.4222536348949919,0.4418416801292407,0.487433929536148
0.031345874071121216,0.42245557350565427,0.4418416801292407,0.487433929536148
0.031313955783843994,0.42245557350565427,0.4424474959612278,0.487433929536148
0.031298406422138214,0.42265751211631664,0.4424474959612278,0.487433929536148
0.031279776245355606,0.42265751211631664,0.4428513731825525,0.487433929536148
0.03127085790038109,0.422859450726979,0.4428513731825525,0.487433929536148
0.031255029141902924,0.422859450726979,0.4430533117932149,0.487433929536148
0.031243178993463516,0.42346526655896605,0.4430533117932149,0.487433929536148
0.03119621053338051,0.42346526655896605,0.44406300484652667,0.487433929536148
0.031185081228613853,0.42407108239095315,0.44406300484652667,0.487433929536148
0.031177710741758347,0.42407108239095315,0.44426494345718903,0.487433929536148
0.03116413578391075,0.4242730210016155,0.44426494345718903,0.487433929536148
0.031156109645962715,0.4242730210016155,0.4444668820678514,0.487433929536148
0.03115355782210827,0.4244749596122779,0.4444668820678514,0.487433929536148
0.031139127910137177,0.4244749596122779,0.4446688206785137,0.487433929536148
0.03111574612557888,0.4252827140549273,0.4446688206785137,0.487433929536148
0.0310908704996109,0.4252827140549273,0.44507269789983844,0.487433929536148
0.031084567308425903,0.425686591276252,0.44507269789983844,0.487433929536148
0.031081853434443474,0.425686591276252,0.4452746365105008,0.487433929536148
0.031061332672834396,0.42629240710823907,0.4452746365105008,0.487433929536148
0.031030232086777687,0.42629240710823907,0.44567851373182554,0.487433929536148
0.030995797365903854,0.42689822294022617,0.44567851373182554,0.487433929536148
0.030992722138762474,0.42689822294022617,0.4458804523424879,0.487433929536148
0.03098541870713234,0.42710016155088854,0.4458804523424879,0.487433929536148
0.030958503484725952,0.42710016155088854,0.4460823909531502,0.487433929536148
0.030957765877246857,0.42750403877221327,0.4460823909531502,0.487433929536148
0.030941886827349663,0.42750403877221327,0.44709208400646205,0.487433929536148
0.030940553173422813,0.4277059773828756,0.44709208400646205,0.487433929536148
0.030939126387238503,0.4277059773828756,0.4472940226171244,0.487433929536148
0.03092752769589424,0.4281098546042003,0.4472940226171244,0.487433929536148
0.03089098446071148,0.4281098546042003,0.44850565428109856,0.487433929536148
0.030887247994542122,0.42851373182552505,0.44850565428109856,0.487433929536148
0.030879415571689606,0.42851373182552505,0.44890953150242324,0.487433929536148
0.030868588015437126,0.4287156704361874,0.44890953150242324,0.487433929536148
0.030867842957377434,0.4287156704361874,0.4491114701130856,0.487433929536148
0.030866634100675583,0.4289176090468498,0.4491114701130856,0.487433929536148
0.030842896550893784,0.4289176090468498,0.449313408723748,0.487433929536148
0.030840979889035225,0.4291195476575121,0.449313408723748,0.487433929536148
0.03082873485982418,0.4291195476575121,0.4497172859450727,0.487433929536148
0.03081728145480156,0.42932148626817446,0.4497172859450727,0.487433929536148
0.030814891681075096,0.42932148626817446,0.45012116316639744,0.487433929536148
0.030782537534832954,0.42992730210016156,0.45012116316639744,0.487433929536148
0.0307778250426054,0.42992730210016156,0.45032310177705975,0.487433929536148
0.030773606151342392,0.4303311793214863,0.45032310177705975,0.487433929536148
0.0307657141238451,0.4303311793214863,0.4505250403877221,0.487433929536148
0.030718760564923286,0.4311389337641357,0.4505250403877221,0.487433929536148
0.030715590342879295,0.4311389337641357,0.4507269789983845,0.487433929536148
0.030706100165843964,0.43134087237479807,0.4507269789983845,0.487433929536148
0.030695470049977303,0.43134087237479807,0.4511308562197092,0.487433929536148
0.030688101425766945,0.4319466882067851,0.4511308562197092,0.487433929536148
0.030684128403663635,0.4319466882067851,0.45153473344103395,0.487433929536148
0.03065972588956356,0.4321486268174475,0.45153473344103395,0.487433929536148
0.030625715851783752,0.4321486268174475,0.452140549273021,0.487433929536148
0.030608905479311943,0.43235056542810985,0.452140549273021,0.487433929536148
0.030605006963014603,0.43235056542810985,0.45234248788368336,0.487433929536148
0.03059287555515766,0.4327544426494346,0.45234248788368336,0.487433929536148
0.030581941828131676,0.4327544426494346,0.45294830371567046,0.487433929536148
0.030579591169953346,0.43295638126009695,0.45294830371567046,0.487433929536148
0.03057493455708027,0.43295638126009695,0.45335218093699514,0.487433929536148
0.03057263419032097,0.4331583198707593,0.45335218093699514,0.487433929536148
0.030556311830878258,0.4331583198707593,0.4537560581583199,0.487433929536148
0.030549246817827225,0.4333602584814216,0.4537560581583199,0.487433929536148
0.030527763068675995,0.4333602584814216,0.4541599353796446,0.487433929536148
0.030518118292093277,0.43376413570274636,0.4541599353796446,0.487433929536148
0.03049294464290142,0.43376413570274636,0.4543618739903069,0.487433929536148
0.030471071600914,0.4341680129240711,0.4543618739903069,0.487433929536148
0.030466394498944283,0.4341680129240711,0.45476575121163165,0.487433929536148
0.03046068176627159,0.4345718901453958,0.45476575121163165,0.487433929536148
0.030452072620391846,0.4345718901453958,0.454967689822294,0.487433929536148
0.0304389800876379,0.43517770597738287,0.454967689822294,0.487433929536148
0.030427318066358566,0.43517770597738287,0.45537156704361875,0.487433929536148
0.030413562431931496,0.4355815831987076,0.45537156704361875,0.487433929536148
0.030408352613449097,0.4355815831987076,0.4555735056542811,0.487433929536148
0.03039032779633999,0.43578352180936997,0.4555735056542811,0.487433929536148
0.030380377545952797,0.43578352180936997,0.45577544426494343,0.487433929536148
0.030346283689141273,0.43598546042003233,0.45577544426494343,0.487433929536148
0.030343150720000267,0.43598546042003233,0.4559773828756058,0.487433929536148
0.03028400056064129,0.4369951534733441,0.4559773828756058,0.487433929536148
0.030268443748354912,0.4369951534733441,0.45638126009693053,0.487433929536148
0.03026331029832363,0.43760096930533116,0.45638126009693053,0.487433929536148
0.030240753665566444,0.43760096930533116,0.45678513731825526,0.487433929536148
0.030206192284822464,0.43820678513731826,0.45678513731825526,0.487433929536148
0.03019379824399948,0.43820678513731826,0.45698707592891763,0.487433929536148
0.030186867341399193,0.4384087237479806,0.45698707592891763,0.487433929536148
0.030175860971212387,0.4384087237479806,0.4573909531502423,0.487433929536148
0.030138231813907623,0.43921647819063003,0.4573909531502423,0.487433929536148
0.030121034011244774,0.43921647819063003,0.45779483037156704,0.487433929536148
0.030111204832792282,0.4394184168012924,0.45779483037156704,0.487433929536148
0.030103649944067,0.4394184168012924,0.4579967689822294,0.487433929536148
0.030095182359218597,0.4400242326332795,0.4579967689822294,0.487433929536148
0.030089549720287323,0.4400242326332795,0.4581987075928918,0.487433929536148
0.030076779425144196,0.4404281098546042,0.4581987075928918,0.487433929536148
0.030071405693888664,0.4404281098546042,0.45840064620355414,0.487433929536148
0.03006032481789589,0.4410339256865913,0.45840064620355414,0.487433929536148
0.03004479594528675,0.4410339256865913,0.4588045234248788,0.487433929536148
0.030042676255106926,0.44123586429725364,0.4588045234248788,0.487433929536148
0.03002818301320076,0.44123586429725364,0.4596122778675283,0.487433929536148
0.030024917796254158,0.441437802907916,0.4596122778675283,0.487433929536148
0.0299989040941,0.441437802907916,0.46021809369951533,0.487433929536148
0.029995819553732872,0.4418416801292407,0.46021809369951533,0.487433929536148
0.029978374019265175,0.4418416801292407,0.4610258481421648,0.487433929536148
0.029976777732372284,0.44204361873990305,0.4610258481421648,0.487433929536148
0.029972484335303307,0.44204361873990305,0.46122778675282716,0.487433929536148
0.029957903549075127,0.44264943457189015,0.46122778675282716,0.487433929536148
0.029949650168418884,0.44264943457189015,0.4620355411954766,0.487433929536148
0.02993042767047882,0.4430533117932149,0.4620355411954766,0.487433929536148
0.02992958016693592,0.4430533117932149,0.46223747980613894,0.487433929536148
0.02991115301847458,0.4438610662358643,0.46223747980613894,0.487433929536148
0.029863936826586723,0.4438610662358643,0.46445880452342486,0.487433929536148
0.029852893203496933,0.4444668820678514,0.46445880452342486,0.487433929536148
0.029787402600049973,0.4444668820678514,0.46668012924071084,0.487433929536148
0.02975866012275219,0.44507269789983844,0.46668012924071084,0.487433929536148
0.029753077775239944,0.44507269789983844,0.4670840064620355,0.487433929536148
0.02974455989897251,0.4452746365105008,0.4670840064620355,0.487433929536148
0.02974037453532219,0.4452746365105008,0.4672859450726979,0.487433929536148
0.02972148172557354,0.44567851373182554,0.4672859450726979,0.487433929536148
0.02971538156270981,0.44567851373182554,0.46748788368336025,0.487433929536148
0.02969972975552082,0.4458804523424879,0.46748788368336025,0.487433929536148
0.029697876423597336,0.4458804523424879,0.4676898222940226,0.487433929536148
0.029693836346268654,0.4460823909531502,0.4676898222940226,0.487433929536148
0.029693603515625,0.4460823909531502,0.467891760904685,0.487433929536148
0.029676368460059166,0.44648626817447495,0.467891760904685,0.487433929536148
0.029671506956219673,0.44648626817447495,0.4682956381260097,0.487433929536148
0.02966345101594925,0.4468901453957997,0.4682956381260097,0.487433929536148
0.02965378761291504,0.4468901453957997,0.4686995153473344,0.487433929536148
0.02963084541261196,0.44749596122778673,0.4686995153473344,0.487433929536148
0.02962774597108364,0.44749596122778673,0.46890145395799676,0.487433929536148
0.02957378886640072,0.44890953150242324,0.46890145395799676,0.487433929536148
0.02957197278738022,0.44890953150242324,0.4691033925686591,0.487433929536148
0.02956816926598549,0.4491114701130856,0.4691033925686591,0.487433929536148
0.02954811044037342,0.4491114701130856,0.46950726978998386,0.487433929536148
0.02952512726187706,0.4499192245557351,0.46950726978998386,0.487433929536148
0.029524516314268112,0.4499192245557351,0.4697092084006462,0.487433929536148
0.029512878507375717,0.45012116316639744,0.4697092084006462,0.487433929536148
0.029511980712413788,0.45012116316639744,0.46991114701130854,0.487433929536148
0.029477369040250778,0.45092891760904685,0.46991114701130854,0.487433929536148
0.029476216062903404,0.45092891760904685,0.4701130856219709,0.487433929536148
0.029470210894942284,0.4513327948303716,0.4701130856219709,0.487433929536148
0.02946455217897892,0.4513327948303716,0.47031502423263327,0.487433929536148
0.029455656185746193,0.45153473344103395,0.47031502423263327,0.487433929536148
0.029454700648784637,0.45153473344103395,0.47051696284329564,0.487433929536148
0.029451245442032814,0.45173667205169626,0.47051696284329564,0.487433929536148
0.02941971644759178,0.45173667205169626,0.47112277867528274,0.487433929536148
0.02941877767443657,0.45193861066235863,0.47112277867528274,0.487433929536148
0.029392605647444725,0.45193861066235863,0.4717285945072698,0.487433929536148
0.029369503259658813,0.4527463651050081,0.4717285945072698,0.487433929536148
0.029359212145209312,0.4527463651050081,0.47193053311793215,0.487433929536148
0.029338529333472252,0.45335218093699514,0.47193053311793215,0.487433929536148
0.029325971379876137,0.45335218093699514,0.4723344103392569,0.487433929536148
0.029316600412130356,0.4537560581583199,0.4723344103392569,0.487433929536148
0.029310526326298714,0.4537560581583199,0.47253634894991925,0.487433929536148
0.029281791299581528,0.4541599353796446,0.47253634894991925,0.487433929536148
0.029246294870972633,0.4541599353796446,0.4729402261712439,0.487433929536148
0.029241958633065224,0.4543618739903069,0.4729402261712439,0.487433929536148
0.02922922745347023,0.4543618739903069,0.4731421647819063,0.487433929536148
0.02922428585588932,0.45476575121163165,0.4731421647819063,0.487433929536148
0.029212260618805885,0.45476575121163165,0.47334410339256866,0.487433929536148
0.029201218858361244,0.45537156704361875,0.47334410339256866,0.487433929536148
0.029195446521043777,0.45537156704361875,0.4737479806138934,0.487433929536148
0.029194742441177368,0.4555735056542811,0.4737479806138934,0.487433929536148
0.029180362820625305,0.4555735056542811,0.47415185783521807,0.487433929536148
0.029156994074583054,0.45638126009693053,0.47415185783521807,0.487433929536148
0.029150396585464478,0.45638126009693053,0.47435379644588044,0.487433929536148
0.02914152480661869,0.45698707592891763,0.47435379644588044,0.487433929536148
0.029127618297934532,0.45698707592891763,0.47475767366720517,0.487433929536148
0.029125409200787544,0.45718901453957994,0.47475767366720517,0.487433929536148
0.029111988842487335,0.45718901453957994,0.47536348949919227,0.487433929536148
0.029111647978425026,0.4573909531502423,0.47536348949919227,0.487433929536148
0.029097311198711395,0.4573909531502423,0.47576736672051695,0.487433929536148
0.029080403968691826,0.4575928917609047,0.47576736672051695,0.487433929536148
0.029077932238578796,0.4575928917609047,0.4761712439418417,0.487433929536148
0.0290676299482584,0.4579967689822294,0.4761712439418417,0.487433929536148
0.029038602486252785,0.4579967689822294,0.4773828756058158,0.487433929536148
0.029037751257419586,0.4581987075928918,0.4773828756058158,0.487433929536148
0.029036564752459526,0.4581987075928918,0.4775848142164782,0.487433929536148
0.029031917452812195,0.45860258481421645,0.4775848142164782,0.487433929536148
0.029024407267570496,0.45860258481421645,0.47778675282714056,0.487433929536148
0.029002908617258072,0.45920840064620355,0.47778675282714056,0.487433929536148
0.028989901766180992,0.45920840064620355,0.4779886914378029,0.487433929536148
0.028982173651456833,0.4594103392568659,0.4779886914378029,0.487433929536148
0.02890518493950367,0.4594103392568659,0.4789983844911147,0.487433929536148
0.028890155255794525,0.4596122778675283,0.4789983844911147,0.487433929536148
0.028807757422327995,0.4596122778675283,0.4812197092084006,0.487433929536148
0.028805118054151535,0.46001615508885296,0.4812197092084006,0.487433929536148
0.02878454141318798,0.46001615508885296,0.4820274636510501,0.487433929536148
0.028771473094820976,0.46082390953150243,0.4820274636510501,0.487433929536148
0.028733620420098305,0.46082390953150243,0.48323909531502424,0.487433929536148
0.028729818761348724,0.46122778675282716,0.48323909531502424,0.487433929536148
0.028716132044792175,0.46122778675282716,0.4834410339256866,0.487433929536148
0.028715407475829124,0.4614297253634895,0.4834410339256866,0.487433929536148
0.028711535036563873,0.4614297253634895,0.48384491114701134,0.487433929536148
0.02868826501071453,0.4618336025848142,0.48384491114701134,0.487433929536148
0.02868236042559147,0.4618336025848142,0.484248788368336,0.487433929536148
0.028682228177785873,0.4620355411954766,0.484248788368336,0.487433929536148
0.02867273800075054,0.4620355411954766,0.48465266558966075,0.487433929536148
0.028670059517025948,0.46223747980613894,0.48465266558966075,0.487433929536148
0.0286667812615633,0.46223747980613894,0.4848546042003231,0.487433929536148
0.028657305985689163,0.4624394184168013,0.4848546042003231,0.487433929536148
0.028649555519223213,0.4624394184168013,0.4850565428109855,0.487433929536148
0.028642239049077034,0.4626413570274637,0.4850565428109855,0.487433929536148
0.028635796159505844,0.4626413570274637,0.4852584814216478,0.487433929536148
0.02862858958542347,0.4632471728594507,0.4852584814216478,0.487433929536148
0.028613822534680367,0.4632471728594507,0.48606623586429726,0.487433929536148
0.028612792491912842,0.4634491114701131,0.48606623586429726,0.487433929536148
0.028588825836777687,0.4634491114701131,0.486470113085622,0.487433929536148
0.02858758345246315,0.46365105008077545,0.486470113085622,0.487433929536148
0.028582949191331863,0.46365105008077545,0.48687399030694667,0.487433929536148
0.02853800542652607,0.4642568659127625,0.48687399030694667,0.487433929536148
0.028531616553664207,0.4642568659127625,0.48707592891760904,0.487433929536148
0.028527801856398582,0.46445880452342486,0.48707592891760904,0.487433929536148
0.02852272056043148,0.46445880452342486,0.4872778675282714,0.487433929536148
0.028522158041596413,0.46466074313408723,0.4872778675282714,0.487433929536148
0.028512531891465187,0.46466074313408723,0.48768174474959614,0.487433929536148
0.028512222692370415,0.4648626817447496,0.48768174474959614,0.487433929536148
0.028502527624368668,0.4648626817447496,0.4880856219709208,0.487433929536148
0.028482215479016304,0.46526655896607433,0.4880856219709208,0.487433929536148
0.02847261168062687,0.46526655896607433,0.48848949919224555,0.487433929536148
0.028457798063755035,0.4654684975767367,0.48848949919224555,0.487433929536148
0.02843235619366169,0.4654684975767367,0.4886914378029079,0.487433929536148
0.028430525213479996,0.465670436187399,0.4886914378029079,0.487433929536148
0.02840687520802021,0.465670436187399,0.48909531502423265,0.487433929536148
0.0283863116055727,0.4664781906300485,0.48909531502423265,0.487433929536148
0.028379235416650772,0.4664781906300485,0.4894991922455573,0.487433929536148
0.028359193354845047,0.4668820678513732,0.4894991922455573,0.487433929536148
0.028350528329610825,0.4668820678513732,0.4897011308562197,0.487433929536148
0.02833767607808113,0.4670840064620355,0.4897011308562197,0.487433929536148
0.028302766382694244,0.4670840064620355,0.4903069466882068,0.487433929536148
0.028270957991480827,0.4686995153473344,0.4903069466882068,0.487433929536148
0.028262006118893623,0.4686995153473344,0.49050888529886916,0.487433929536148
0.028247997164726257,0.4691033925686591,0.49050888529886916,0.487433929536148
0.028219744563102722,0.4691033925686591,0.4911147011308562,0.487433929536148
0.028211500495672226,0.46950726978998386,0.4911147011308562,0.487433929536148
0.028194185346364975,0.46950726978998386,0.49151857835218093,0.487433929536148
0.02818634733557701,0.46991114701130854,0.49151857835218093,0.487433929536148
0.0281845536082983,0.46991114701130854,0.4917205169628433,0.487433929536148
0.028167521581053734,0.470718901453958,0.4917205169628433,0.487433929536148
0.02815762721002102,0.470718901453958,0.49192245557350567,0.487433929536148
0.028153743594884872,0.47112277867528274,0.49192245557350567,0.487433929536148
0.028151046484708786,0.47112277867528274,0.49232633279483035,0.487433929536148
0.028147008270025253,0.47132471728594505,0.49232633279483035,0.487433929536148
0.028128787875175476,0.47132471728594505,0.4927302100161551,0.487433929536148
0.028123438358306885,0.4715266558966074,0.4927302100161551,0.487433929536148
0.028110159561038017,0.4715266558966074,0.4931340872374798,0.487433929536148
0.028101811185479164,0.4717285945072698,0.4931340872374798,0.487433929536148
0.028099821880459785,0.4717285945072698,0.4933360258481422,0.487433929536148
0.02809002250432968,0.4721324717285945,0.4933360258481422,0.487433929536148
0.028046345338225365,0.4721324717285945,0.4941437802907916,0.487433929536148
0.028044268488883972,0.47253634894991925,0.4941437802907916,0.487433929536148
0.02803652547299862,0.47253634894991925,0.4947495961227787,0.487433929536148
0.02802477590739727,0.4729402261712439,0.4947495961227787,0.487433929536148
0.028021005913615227,0.4729402261712439,0.49495153473344106,0.487433929536148
0.028013154864311218,0.47334410339256866,0.49495153473344106,0.487433929536148
0.02800450474023819,0.47334410339256866,0.49515347334410337,0.487433929536148
0.0280010886490345,0.473546042003231,0.49515347334410337,0.487433929536148
0.02799255959689617,0.473546042003231,0.4955573505654281,0.487433929536148
0.027991535142064095,0.4737479806138934,0.4955573505654281,0.487433929536148
0.027987418696284294,0.4737479806138934,0.49596122778675283,0.487433929536148
0.027980661019682884,0.47394991922455576,0.49596122778675283,0.487433929536148
0.02797849290072918,0.47394991922455576,0.4961631663974152,0.487433929536148
0.027970878407359123,0.4745557350565428,0.4961631663974152,0.487433929536148
0.027951888740062714,0.4745557350565428,0.49676898222940225,0.487433929536148
0.027941765263676643,0.4751615508885299,0.49676898222940225,0.487433929536148
0.02792372554540634,0.4751615508885299,0.497172859450727,0.487433929536148
0.02790023759007454,0.4755654281098546,0.497172859450727,0.487433929536148
0.027898617088794708,0.4755654281098546,0.49737479806138934,0.487433929536148
0.02786277048289776,0.47637318255250405,0.49737479806138934,0.487433929536148
0.02786090411245823,0.47637318255250405,0.4975767366720517,0.487433929536148
0.027833979576826096,0.4773828756058158,0.4975767366720517,0.487433929536148
0.02782817929983139,0.4773828756058158,0.4977786752827141,0.487433929536148
0.02782016061246395,0.4775848142164782,0.4977786752827141,0.487433929536148
0.02781454659998417,0.4775848142164782,0.4979806138933764,0.487433929536148
0.027813203632831573,0.47778675282714056,0.4979806138933764,0.487433929536148
0.027803009375929832,0.47778675282714056,0.4983844911147011,0.487433929536148
0.027795596048235893,0.4779886914378029,0.4983844911147011,0.487433929536148
0.027781181037425995,0.4779886914378029,0.49878836833602586,0.487433929536148
0.027755197137594223,0.47920032310177707,0.49878836833602586,0.487433929536148
0.027733413502573967,0.47920032310177707,0.4989903069466882,0.487433929536148
0.027729855850338936,0.47940226171243944,0.4989903069466882,0.487433929536148
0.027701446786522865,0.47940226171243944,0.49959612277867527,0.487433929536148
0.027696046978235245,0.4798061389337641,0.49959612277867527,0.487433929536148
0.02769269049167633,0.4798061389337641,0.49979806138933763,0.487433929536148
0.027687551453709602,0.4800080775444265,0.49979806138933763,0.487433929536148
0.02767515741288662,0.4800080775444265,0.5,0.487433929536148
0.027657000347971916,0.4806138933764136,0.5,0.487433929536148
0.027643917128443718,0.4806138933764136,0.5002019386106623,0.487433929536148
0.02762611024081707,0.4810177705977383,0.5002019386106623,0.487433929536148
0.027617717161774635,0.4810177705977383,0.5008077544426495,0.487433929536148
0.027585970237851143,0.48162358642972536,0.5008077544426495,0.487433929536148
0.027583489194512367,0.48162358642972536,0.5010096930533118,0.487433929536148
0.027576958760619164,0.4818255250403877,0.5010096930533118,0.487433929536148
0.027565626427531242,0.4818255250403877,0.5018174474959612,0.487433929536148
0.027565091848373413,0.4820274636510501,0.5018174474959612,0.487433929536148
0.027560587972402573,0.4820274636510501,0.5020193861066236,0.487433929536148
0.027544796466827393,0.48222940226171246,0.5020193861066236,0.487433929536148
0.027535799890756607,0.48222940226171246,0.502221324717286,0.487433929536148
0.027529651299118996,0.48263327948303714,0.502221324717286,0.487433929536148
0.027488406747579575,0.48263327948303714,0.5032310177705978,0.487433929536148
0.027485577389597893,0.48303715670436187,0.5032310177705978,0.487433929536148
0.027476081624627113,0.48303715670436187,0.5034329563812601,0.487433929536148
0.027468016371130943,0.4834410339256866,0.5034329563812601,0.487433929536148
0.027422860264778137,0.4834410339256866,0.5042407108239095,0.487433929536148
0.02741066738963127,0.48404684975767365,0.5042407108239095,0.487433929536148
0.027405129745602608,0.48404684975767365,0.5044426494345718,0.487433929536148
0.02739986591041088,0.484248788368336,0.5044426494345718,0.487433929536148
0.027397561818361282,0.484248788368336,0.5046445880452343,0.487433929536148
0.027397457510232925,0.4844507269789984,0.5046445880452343,0.487433929536148
0.02739294432103634,0.4844507269789984,0.5048465266558966,0.487433929536148
0.02737729251384735,0.4850565428109855,0.5048465266558966,0.487433929536148
0.027374351397156715,0.4850565428109855,0.505048465266559,0.487433929536148
0.02736351080238819,0.48546042003231016,0.505048465266559,0.487433929536148
0.027333958074450493,0.48546042003231016,0.5060581583198708,0.487433929536148
0.02732911892235279,0.4856623586429725,0.5060581583198708,0.487433929536148
0.027298344299197197,0.4856623586429725,0.5068659127625202,0.487433929536148
0.027296552434563637,0.4858642972536349,0.5068659127625202,0.487433929536148
0.027295326814055443,0.4858642972536349,0.5072697899838449,0.487433929536148
0.0272685494273901,0.4866720516962843,0.5072697899838449,0.487433929536148
0.0272523146122694,0.4866720516962843,0.507875605815832,0.487433929536148
0.027222080156207085,0.48747980613893377,0.507875605815832,0.487433929536148
0.027211254462599754,0.48747980613893377,0.5080775444264943,0.487433929536148
0.027188539505004883,0.48848949919224555,0.5080775444264943,0.487433929536148
0.027177030220627785,0.48848949919224555,0.5082794830371568,0.487433929536148
0.027132099494338036,0.4888933764135703,0.5082794830371568,0.487433929536148
0.027131205424666405,0.4888933764135703,0.5084814216478191,0.487433929536148
0.027081813663244247,0.4903069466882068,0.5084814216478191,0.487433929536148
0.027074076235294342,0.4903069466882068,0.5090872374798061,0.487433929536148
0.027070224285125732,0.4907108239095315,0.5090872374798061,0.487433929536148
0.0270585585385561,0.4907108239095315,0.5092891760904685,0.487433929536148
0.02704991213977337,0.49091276252019383,0.5092891760904685,0.487433929536148
0.02704973891377449,0.49091276252019383,0.5094911147011308,0.487433929536148
0.02704385481774807,0.49131663974151857,0.5094911147011308,0.487433929536148
0.026978859677910805,0.49131663974151857,0.5111066235864298,0.487433929536148
0.026967426761984825,0.4917205169628433,0.5111066235864298,0.487433929536148
0.026965996250510216,0.4917205169628433,0.5113085621970921,0.487433929536148
0.026958635076880455,0.4927302100161551,0.5113085621970921,0.487433929536148
0.02695230022072792,0.4927302100161551,0.5115105008077544,0.487433929536148
0.026922404766082764,0.49373990306946686,0.5115105008077544,0.487433929536148
0.026918068528175354,0.49373990306946686,0.5121163166397416,0.487433929536148
0.02689535543322563,0.4947495961227787,0.5121163166397416,0.487433929536148
0.026890015229582787,0.4947495961227787,0.5123182552504039,0.487433929536148
0.026854900643229485,0.4955573505654281,0.5123182552504039,0.487433929536148
0.026854751631617546,0.4955573505654281,0.5125201938610663,0.487433929536148
0.02684185840189457,0.49575928917609047,0.5125201938610663,0.487433929536148
0.026835625991225243,0.49575928917609047,0.5129240710823909,0.487433929536148
0.02681903913617134,0.49596122778675283,0.5129240710823909,0.487433929536148
0.026808518916368484,0.49596122778675283,0.5133279483037156,0.487433929536148
0.026802003383636475,0.4961631663974152,0.5133279483037156,0.487433929536148
0.026797320693731308,0.4961631663974152,0.5135298869143781,0.487433929536148
0.02679387480020523,0.4965670436187399,0.5135298869143781,0.487433929536148
0.02677282504737377,0.4965670436187399,0.5137318255250404,0.487433929536148
0.02674596942961216,0.4969709208400646,0.5137318255250404,0.487433929536148
0.02674545720219612,0.4969709208400646,0.5139337641357028,0.487433929536148
0.026737740263342857,0.49737479806138934,0.5139337641357028,0.487433929536148
0.026735691353678703,0.49737479806138934,0.5141357027463651,0.487433929536148
0.026723019778728485,0.4975767366720517,0.5141357027463651,0.487433929536148
0.02672162465751171,0.4975767366720517,0.5143376413570274,0.487433929536148
0.02669990248978138,0.4985864297253635,0.5143376413570274,0.487433929536148
0.026691235601902008,0.4985864297253635,0.5151453957996769,0.487433929536148
0.026685805991292,0.4989903069466882,0.5151453957996769,0.487433929536148
0.026676882058382034,0.4989903069466882,0.5157512116316639,0.487433929536148
0.026658106595277786,0.4993941841680129,0.5157512116316639,0.487433929536148
0.026641618460416794,0.4993941841680129,0.5167609046849758,0.487433929536148
0.02664071135222912,0.49959612277867527,0.5167609046849758,0.487433929536148
0.02663024514913559,0.49959612277867527,0.5169628432956381,0.487433929536148
0.026601020246744156,0.5,0.5169628432956381,0.487433929536148
0.026597198098897934,0.5,0.5173667205169629,0.487433929536148
0.026596076786518097,0.5002019386106623,0.5173667205169629,0.487433929536148
0.026590563356876373,0.5002019386106623,0.5175686591276252,0.487433929536148
0.026578038930892944,0.5008077544426495,0.5175686591276252,0.487433929536148
0.026538565754890442,0.5008077544426495,0.5195880452342488,0.487433929536148
0.026535477489233017,0.5010096930533118,0.5195880452342488,0.487433929536148
0.026532290503382683,0.5010096930533118,0.5197899838449112,0.487433929536148
0.026529964059591293,0.5012116316639742,0.5197899838449112,0.487433929536148
0.026496727019548416,0.5012116316639742,0.5203957996768982,0.487433929536148
0.026483716443181038,0.5014135702746365,0.5203957996768982,0.487433929536148
0.026475505903363228,0.5014135702746365,0.5205977382875606,0.487433929536148
0.026469266042113304,0.5018174474959612,0.5205977382875606,0.487433929536148
0.026434585452079773,0.5018174474959612,0.5210016155088854,0.487433929536148
0.026430338621139526,0.5020193861066236,0.5210016155088854,0.487433929536148
0.026379810646176338,0.5020193861066236,0.5228190630048465,0.487433929536148
0.02634808048605919,0.5030290791599353,0.5228190630048465,0.487433929536148
0.026344211772084236,0.5030290791599353,0.5232229402261712,0.487433929536148
0.02633805200457573,0.5034329563812601,0.5232229402261712,0.487433929536148
0.02632777951657772,0.5034329563812601,0.5238287560581584,0.487433929536148
0.02629987709224224,0.5042407108239095,0.5238287560581584,0.487433929536148
0.02629484236240387,0.5042407108239095,0.5240306946688207,0.487433929536148
0.02628881111741066,0.5048465266558966,0.5240306946688207,0.487433929536148
0.026279406622052193,0.5048465266558966,0.5244345718901454,0.487433929536148
0.026269081979990005,0.5054523424878837,0.5244345718901454,0.487433929536148
0.026266075670719147,0.5054523424878837,0.5246365105008077,0.487433929536148
0.026246264576911926,0.5060581583198708,0.5246365105008077,0.487433929536148
0.02621416747570038,0.5060581583198708,0.5258481421647819,0.487433929536148
0.026206092908978462,0.5064620355411955,0.5258481421647819,0.487433929536148
0.02617250755429268,0.5064620355411955,0.5260500807754442,0.487433929536148
0.026165347546339035,0.5068659127625202,0.5260500807754442,0.487433929536148
0.026157302781939507,0.5068659127625202,0.526453957996769,0.487433929536148
0.02612326480448246,0.5072697899838449,0.526453957996769,0.487433929536148
0.026117507368326187,0.5072697899838449,0.527059773828756,0.487433929536148
0.026114819571375847,0.5076736672051696,0.527059773828756,0.487433929536148
0.02611292526125908,0.5076736672051696,0.5272617124394184,0.487433929536148
0.026080379262566566,0.5082794830371568,0.5272617124394184,0.487433929536148
0.02607860416173935,0.5082794830371568,0.5274636510500808,0.487433929536148
0.026075948029756546,0.5084814216478191,0.5274636510500808,0.487433929536148
0.026066839694976807,0.5084814216478191,0.5278675282714055,0.487433929536148
0.02606012672185898,0.5086833602584814,0.5278675282714055,0.487433929536148
0.02605362981557846,0.5086833602584814,0.5280694668820679,0.487433929536148
0.02604653686285019,0.5088852988691438,0.5280694668820679,0.487433929536148
0.026046087965369225,0.5088852988691438,0.5282714054927302,0.487433929536148
0.02604525536298752,0.5090872374798061,0.5282714054927302,0.487433929536148
0.026032574474811554,0.5090872374798061,0.5284733441033925,0.487433929536148
0.026014406234025955,0.5092891760904685,0.5284733441033925,0.487433929536148
0.026013880968093872,0.5092891760904685,0.528675282714055,0.487433929536148
0.025993963703513145,0.5102988691437803,0.528675282714055,0.487433929536148
0.025954250246286392,0.5102988691437803,0.5294830371567044,0.487433929536148
0.02594834566116333,0.5111066235864298,0.5294830371567044,0.487433929536148
0.02594715543091297,0.5111066235864298,0.529886914378029,0.487433929536148
0.025934292003512383,0.5117124394184168,0.529886914378029,0.487433929536148
0.025921570137143135,0.5117124394184168,0.5306946688206785,0.487433929536148
0.02590763010084629,0.5119143780290791,0.5306946688206785,0.487433929536148
0.025903109461069107,0.5119143780290791,0.5308966074313409,0.487433929536148
0.02588966302573681,0.5129240710823909,0.5308966074313409,0.487433929536148
0.02588355913758278,0.5129240710823909,0.5313004846526656,0.487433929536148
0.025883421301841736,0.5131260096930533,0.5313004846526656,0.487433929536148
0.025841426104307175,0.5131260096930533,0.5319063004846527,0.487433929536148
0.025841018185019493,0.5133279483037156,0.5319063004846527,0.487433929536148
0.02582661435008049,0.5133279483037156,0.5323101777059773,0.487433929536148
0.02582184411585331,0.5135298869143781,0.5323101777059773,0.487433929536148
0.025810539722442627,0.5135298869143781,0.5327140549273021,0.487433929536148
0.025804292410612106,0.5137318255250404,0.5327140549273021,0.487433929536148
0.025794342160224915,0.5137318255250404,0.5331179321486268,0.487433929536148
0.02579275704920292,0.5139337641357028,0.5331179321486268,0.487433929536148
0.025789611041545868,0.5139337641357028,0.5333198707592892,0.487433929536148
0.025783637538552284,0.5143376413570274,0.5333198707592892,0.487433929536148
0.025764862075448036,0.5143376413570274,0.5335218093699515,0.487433929536148
0.025737617164850235,0.5159531502423264,0.5335218093699515,0.487433929536148
0.02573210746049881,0.5159531502423264,0.5339256865912763,0.487433929536148
0.025720156729221344,0.5167609046849758,0.5339256865912763,0.487433929536148
0.025705216452479362,0.5167609046849758,0.5341276252019386,0.487433929536148
0.025696925818920135,0.5169628432956381,0.5341276252019386,0.487433929536148
0.025669395923614502,0.5169628432956381,0.5347334410339257,0.487433929536148
0.02565409056842327,0.5175686591276252,0.5347334410339257,0.487433929536148
0.025640031322836876,0.5175686591276252,0.534935379644588,0.487433929536148
0.02563510462641716,0.5177705977382876,0.534935379644588,0.487433929536148
0.025630192831158638,0.5177705977382876,0.5353392568659128,0.487433929536148
0.025624413043260574,0.518578352180937,0.5353392568659128,0.487433929536148
0.025623386725783348,0.518578352180937,0.5355411954765751,0.487433929536148
0.025622129440307617,0.5187802907915994,0.5355411954765751,0.487433929536148
0.025604864582419395,0.5187802907915994,0.5369547657512116,0.487433929536148
0.025601999834179878,0.5189822294022617,0.5369547657512116,0.487433929536148
0.025599224492907524,0.5189822294022617,0.537156704361874,0.487433929536148
0.025584399700164795,0.5195880452342488,0.537156704361874,0.487433929536148
0.02556264027953148,0.5195880452342488,0.5377625201938611,0.487433929536148
0.025561627000570297,0.5197899838449112,0.5377625201938611,0.487433929536148
0.02555321902036667,0.5197899838449112,0.5383683360258481,0.487433929536148
0.0255168154835701,0.5212035541195477,0.5383683360258481,0.487433929536148
0.025513852015137672,0.5212035541195477,0.5387722132471728,0.487433929536148
0.025495316833257675,0.5220113085621971,0.5387722132471728,0.487433929536148
0.025491615757346153,0.5220113085621971,0.5391760904684976,0.487433929536148
0.02548278495669365,0.5222132471728594,0.5391760904684976,0.487433929536148
0.0254779364913702,0.5222132471728594,0.5395799676898223,0.487433929536148
0.0254540853202343,0.5228190630048465,0.5395799676898223,0.487433929536148
0.02542099542915821,0.5228190630048465,0.5407915993537964,0.487433929536148
0.025399887934327126,0.523626817447496,0.5407915993537964,0.487433929536148
0.02538069523870945,0.523626817447496,0.5409935379644588,0.487433929536148
0.025379925966262817,0.5240306946688207,0.5409935379644588,0.487433929536148
0.025376051664352417,0.5240306946688207,0.5411954765751211,0.487433929536148
0.025371219962835312,0.5244345718901454,0.5411954765751211,0.487433929536148
0.025365598499774933,0.5244345718901454,0.5413974151857835,0.487433929536148
0.025364765897393227,0.5246365105008077,0.5413974151857835,0.487433929536148
0.025362081825733185,0.5246365105008077,0.5415993537964459,0.487433929536148
0.02534392848610878,0.5250403877221325,0.5415993537964459,0.487433929536148
0.025338811799883842,0.5250403877221325,0.5420032310177706,0.487433929536148
0.025322310626506805,0.5258481421647819,0.5420032310177706,0.487433929536148
0.025303665548563004,0.5258481421647819,0.5428109854604201,0.487433929536148
0.025303592905402184,0.5260500807754442,0.5428109854604201,0.487433929536148
0.02529875561594963,0.5260500807754442,0.5432148626817448,0.487433929536148
0.025294926017522812,0.526453957996769,0.5432148626817448,0.487433929536148
0.025287337601184845,0.526453957996769,0.5440226171243941,0.487433929536148
0.025270242244005203,0.5268578352180937,0.5440226171243941,0.487433929536148
0.025265460833907127,0.5268578352180937,0.5442245557350566,0.487433929536148
0.025247283279895782,0.5282714054927302,0.5442245557350566,0.487433929536148
0.02523963153362274,0.5282714054927302,0.5446284329563813,0.487433929536148
0.0252236295491457,0.5290791599353797,0.5446284329563813,0.487433929536148
0.0252236220985651,0.5290791599353797,0.5448303715670436,0.487433929536148
0.025218548253178596,0.529281098546042,0.5448303715670436,0.487433929536148
0.025201858952641487,0.529281098546042,0.5452342487883683,0.487433929536148
0.02520044520497322,0.5294830371567044,0.5452342487883683,0.487433929536148
0.025193285197019577,0.5294830371567044,0.5454361873990307,0.487433929536148
0.025173179805278778,0.5300888529886915,0.5454361873990307,0.487433929536148
0.02517191879451275,0.5300888529886915,0.5456381260096931,0.487433929536148
0.025167236104607582,0.5304927302100162,0.5456381260096931,0.487433929536148
0.025163667276501656,0.5304927302100162,0.5460420032310178,0.487433929536148
0.02515663579106331,0.5308966074313409,0.5460420032310178,0.487433929536148
0.025152791291475296,0.5308966074313409,0.5462439418416801,0.487433929536148
0.02515273541212082,0.5310985460420032,0.5462439418416801,0.487433929536148
0.025149142369627953,0.5310985460420032,0.5466478190630049,0.487433929536148
0.02514088898897171,0.5313004846526656,0.5466478190630049,0.487433929536148
0.025125324726104736,0.5313004846526656,0.5468497576736672,0.487433929536148
0.025113632902503014,0.5317043618739903,0.5468497576736672,0.487433929536148
0.025108840316534042,0.5317043618739903,0.5470516962843296,0.487433929536148
0.025086792185902596,0.5325121163166397,0.5470516962843296,0.487433929536148
0.025084469467401505,0.5325121163166397,0.5474555735056543,0.487433929536148
0.02506803721189499,0.5333198707592892,0.5474555735056543,0.487433929536148
0.025054333731532097,0.5333198707592892,0.547859450726979,0.487433929536148
0.025046171620488167,0.5337237479806138,0.547859450726979,0.487433929536148
0.025041019544005394,0.5337237479806138,0.5480613893376414,0.487433929536148
0.02502998150885105,0.5347334410339257,0.5480613893376414,0.487433929536148
0.025025708600878716,0.5347334410339257,0.5482633279483037,0.487433929536148
0.025005241855978966,0.5351373182552503,0.5482633279483037,0.487433929536148
0.02499541826546192,0.5351373182552503,0.5484652665589661,0.487433929536148
0.024977894499897957,0.5359450726978998,0.5484652665589661,0.487433929536148
0.024963002651929855,0.5359450726978998,0.5490710823909531,0.487433929536148
0.024959217756986618,0.5361470113085622,0.5490710823909531,0.487433929536148
0.024933842942118645,0.5361470113085622,0.5496768982229402,0.487433929536148
0.024917205795645714,0.5365508885298869,0.5496768982229402,0.487433929536148
0.024904698133468628,0.5365508885298869,0.5498788368336026,0.487433929536148
0.024900902062654495,0.537156704361874,0.5498788368336026,0.487433929536148
0.024894727393984795,0.537156704361874,0.5502827140549273,0.487433929536148
0.024879949167370796,0.5375605815831987,0.5502827140549273,0.487433929536148
0.02486761473119259,0.5375605815831987,0.5504846526655897,0.487433929536148
0.024865763261914253,0.5377625201938611,0.5504846526655897,0.487433929536148
0.024830810725688934,0.5377625201938611,0.5512924071082391,0.487433929536148
0.02483035810291767,0.5379644588045234,0.5512924071082391,0.487433929536148
0.024803364649415016,0.5379644588045234,0.5514943457189014,0.487433929536148
0.02479817532002926,0.5381663974151858,0.5514943457189014,0.487433929536148
0.02479768916964531,0.5381663974151858,0.5516962843295639,0.487433929536148
0.024794334545731544,0.5387722132471728,0.5516962843295639,0.487433929536148
0.02479003742337227,0.5387722132471728,0.5518982229402262,0.487433929536148
0.02478271722793579,0.5391760904684976,0.5518982229402262,0.487433929536148
0.024770144373178482,0.5391760904684976,0.5521001615508885,0.487433929536148
0.02474125288426876,0.539983844911147,0.5521001615508885,0.487433929536148
0.024739211425185204,0.539983844911147,0.5523021001615509,0.487433929536148
0.024730172008275986,0.5403877221324718,0.5523021001615509,0.487433929536148
0.0247298926115036,0.5403877221324718,0.5525040387722132,0.487433929536148
0.024725474417209625,0.5405896607431341,0.5525040387722132,0.487433929536148
0.024722972884774208,0.5405896607431341,0.5527059773828756,0.487433929536148
0.024683278053998947,0.5413974151857835,0.5527059773828756,0.487433929536148
0.024674011394381523,0.5413974151857835,0.552907915993538,0.487433929536148
0.024670666083693504,0.5418012924071083,0.552907915993538,0.487433929536148
0.024660982191562653,0.5418012924071083,0.5531098546042004,0.487433929536148
0.02465882897377014,0.5420032310177706,0.5531098546042004,0.487433929536148
0.024630187079310417,0.5420032310177706,0.5551292407108239,0.487433929536148
0.02462492696940899,0.5422051696284329,0.5551292407108239,0.487433929536148
0.024616651237010956,0.5422051696284329,0.5553311793214862,0.487433929536148
0.02460094541311264,0.5430129240710824,0.5553311793214862,0.487433929536148
0.024597087875008583,0.5430129240710824,0.5555331179321487,0.487433929536148
0.024583542719483376,0.5434168012924071,0.5555331179321487,0.487433929536148
0.02458145096898079,0.5434168012924071,0.555735056542811,0.487433929536148
0.02455528825521469,0.5442245557350566,0.555735056542811,0.487433929536148
0.024519655853509903,0.5442245557350566,0.5573505654281099,0.487433929536148
0.024501420557498932,0.5452342487883683,0.5573505654281099,0.487433929536148
0.02450035884976387,0.5452342487883683,0.5575525040387722,0.487433929536148
0.024492228403687477,0.5454361873990307,0.5575525040387722,0.487433929536148
0.024468805640935898,0.5454361873990307,0.5587641357027464,0.487433929536148
0.024466173723340034,0.5458400646203554,0.5587641357027464,0.487433929536148
0.024459170177578926,0.5458400646203554,0.559168012924071,0.487433929536148
0.024438591673970222,0.5462439418416801,0.559168012924071,0.487433929536148
0.024437403306365013,0.5462439418416801,0.5593699515347335,0.487433929536148
0.024416476488113403,0.5468497576736672,0.5593699515347335,0.487433929536148
0.024406475946307182,0.5468497576736672,0.5597738287560582,0.487433929536148
0.02438875287771225,0.5474555735056543,0.5597738287560582,0.487433929536148
0.02436993643641472,0.5474555735056543,0.56078352180937,0.487433929536148
0.024367712438106537,0.547859450726979,0.56078352180937,0.487433929536148
0.02435200847685337,0.547859450726979,0.5609854604200323,0.487433929536148
0.02434426359832287,0.5484652665589661,0.5609854604200323,0.487433929536148
0.024336976930499077,0.5484652665589661,0.561389337641357,0.487433929536148
0.024316823109984398,0.5494749596122779,0.561389337641357,0.487433929536148
0.024306774139404297,0.5494749596122779,0.5615912762520194,0.487433929536148
0.024304943159222603,0.5496768982229402,0.5615912762520194,0.487433929536148
0.02430322952568531,0.5496768982229402,0.5617932148626817,0.487433929536148
0.024302244186401367,0.5498788368336026,0.5617932148626817,0.487433929536148
0.024288106709718704,0.5498788368336026,0.5621970920840065,0.487433929536148
0.024283258244395256,0.5500807754442649,0.5621970920840065,0.487433929536148
0.024283094331622124,0.5500807754442649,0.5623990306946688,0.487433929536148
0.024281611666083336,0.5502827140549273,0.5623990306946688,0.487433929536148
0.024269424378871918,0.5502827140549273,0.5628029079159935,0.487433929536148
0.024263085797429085,0.5508885298869144,0.5628029079159935,0.487433929536148
0.024258380755782127,0.5508885298869144,0.5630048465266559,0.487433929536148
0.024254867807030678,0.5514943457189014,0.5630048465266559,0.487433929536148
0.024248605594038963,0.5514943457189014,0.5632067851373183,0.487433929536148
0.0242447666823864,0.5516962843295639,0.5632067851373183,0.487433929536148
0.024234972894191742,0.5516962843295639,0.5638126009693053,0.487433929536148
0.024214662611484528,0.5525040387722132,0.5638126009693053,0.487433929536148
0.02421443909406662,0.5525040387722132,0.5640145395799677,0.487433929536148
0.024205125868320465,0.552907915993538,0.5640145395799677,0.487433929536148
0.0242008063942194,0.552907915993538,0.56421647819063,0.487433929536148
0.024184249341487885,0.5531098546042004,0.56421647819063,0.487433929536148
0.024183599278330803,0.5531098546042004,0.5644184168012925,0.487433929536148
0.024170681834220886,0.553513731825525,0.5644184168012925,0.487433929536148
0.024165118113160133,0.553513731825525,0.5648222940226171,0.487433929536148
0.02415689267218113,0.5543214862681745,0.5648222940226171,0.487433929536148
0.02415655180811882,0.5543214862681745,0.5650242326332795,0.487433929536148
0.024151204153895378,0.5545234248788369,0.5650242326332795,0.487433929536148
0.024146072566509247,0.5545234248788369,0.5652261712439418,0.487433929536148
0.024136967957019806,0.5549273021001615,0.5652261712439418,0.487433929536148
0.024118702858686447,0.5549273021001615,0.5660339256865913,0.487433929536148
0.024115048348903656,0.5553311793214862,0.5660339256865913,0.487433929536148
0.02409839816391468,0.5553311793214862,0.5672455573505655,0.487433929536148
0.024096384644508362,0.555735056542811,0.5672455573505655,0.487433929536148
0.024090824648737907,0.555735056542811,0.5676494345718901,0.487433929536148
0.024081453680992126,0.556340872374798,0.5676494345718901,0.487433929536148
0.02407798543572426,0.556340872374798,0.5678513731825525,0.487433929536148
0.024075394496321678,0.5569466882067852,0.5678513731825525,0.487433929536148
0.024074114859104156,0.5569466882067852,0.5680533117932148,0.487433929536148
0.0240649227052927,0.5573505654281099,0.5680533117932148,0.487433929536148
0.02404576726257801,0.5573505654281099,0.5694668820678513,0.487433929536148
0.02403634786605835,0.5575525040387722,0.5694668820678513,0.487433929536148
0.024034928530454636,0.5575525040387722,0.5698707592891761,0.487433929536148
0.024016279727220535,0.557956381260097,0.5698707592891761,0.487433929536148
0.02401338517665863,0.557956381260097,0.5700726978998385,0.487433929536148
0.024013305082917213,0.5581583198707593,0.5700726978998385,0.487433929536148
0.024011533707380295,0.5581583198707593,0.5702746365105008,0.487433929536148
0.024008050560951233,0.5583602584814217,0.5702746365105008,0.487433929536148
0.024004468694329262,0.5583602584814217,0.5704765751211631,0.487433929536148
0.023988252505660057,0.558562197092084,0.5704765751211631,0.487433929536148
0.023973094299435616,0.558562197092084,0.5710823909531503,0.487433929536148
0.02396596036851406,0.5587641357027464,0.5710823909531503,0.487433929536148
0.023963963612914085,0.5587641357027464,0.5712843295638126,0.487433929536148
0.02393873780965805,0.559168012924071,0.5712843295638126,0.487433929536148
0.023919548839330673,0.559168012924071,0.5716882067851373,0.487433929536148
0.023913079872727394,0.5595718901453958,0.5716882067851373,0.487433929536148
0.023904263973236084,0.5595718901453958,0.5718901453957996,0.487433929536148
0.02389150857925415,0.5601777059773829,0.5718901453957996,0.487433929536148
0.023883135989308357,0.5601777059773829,0.572092084006462,0.487433929536148
0.023873182013630867,0.5605815831987075,0.572092084006462,0.487433929536148
0.023871008306741714,0.5605815831987075,0.5722940226171244,0.487433929536148
0.023868491873145103,0.5609854604200323,0.5722940226171244,0.487433929536148
0.023858150467276573,0.5609854604200323,0.5726978998384491,0.487433929536148
0.023838581517338753,0.5615912762520194,0.5726978998384491,0.487433929536148
0.02383582666516304,0.5615912762520194,0.5728998384491115,0.487433929536148
0.023815495893359184,0.5619951534733441,0.5728998384491115,0.487433929536148
0.023814834654331207,0.5619951534733441,0.5731017770597738,0.487433929536148
0.023806005716323853,0.5621970920840065,0.5731017770597738,0.487433929536148
0.023802945390343666,0.5621970920840065,0.5733037156704361,0.487433929536148
0.02380264550447464,0.5623990306946688,0.5733037156704361,0.487433929536148
0.02380068600177765,0.5623990306946688,0.5735056542810986,0.487433929536148
0.02378968894481659,0.5628029079159935,0.5735056542810986,0.487433929536148
0.023788917809724808,0.5628029079159935,0.5737075928917609,0.487433929536148
0.02377152629196644,0.563610662358643,0.5737075928917609,0.487433929536148
0.023763783276081085,0.563610662358643,0.5741114701130856,0.487433929536148
0.023758964613080025,0.5638126009693053,0.5741114701130856,0.487433929536148
0.023743227124214172,0.5638126009693053,0.574313408723748,0.487433929536148
0.023740265518426895,0.5640145395799677,0.574313408723748,0.487433929536148
0.023734765127301216,0.5640145395799677,0.5747172859450727,0.487433929536148
0.023731650784611702,0.56421647819063,0.5747172859450727,0.487433929536148
0.023724067956209183,0.56421647819063,0.5749192245557351,0.487433929536148
0.023719152435660362,0.5644184168012925,0.5749192245557351,0.487433929536148
0.02371307648718357,0.5644184168012925,0.5753231017770598,0.487433929536148
0.023709014058113098,0.5646203554119548,0.5753231017770598,0.487433929536148
0.02370256371796131,0.5646203554119548,0.5755250403877221,0.487433929536148
0.023683642968535423,0.5654281098546042,0.5755250403877221,0.487433929536148
0.02368190325796604,0.5654281098546042,0.5757269789983845,0.487433929536148
0.0236809141933918,0.5656300484652665,0.5757269789983845,0.487433929536148
0.023652033880352974,0.5656300484652665,0.5769386106623586,0.487433929536148
0.02364911325275898,0.5660339256865913,0.5769386106623586,0.487433929536148
0.02364533394575119,0.5660339256865913,0.577140549273021,0.487433929536148
0.02364346571266651,0.5662358642972536,0.577140549273021,0.487433929536148
0.02363736368715763,0.5662358642972536,0.5775444264943457,0.487433929536148
0.023626653477549553,0.5666397415185783,0.5775444264943457,0.487433929536148
0.023620368912816048,0.5666397415185783,0.5779483037156704,0.487433929536148
0.023612335324287415,0.5668416801292407,0.5779483037156704,0.487433929536148
0.023607589304447174,0.5668416801292407,0.5781502423263328,0.487433929536148
0.023589475080370903,0.5672455573505655,0.5781502423263328,0.487433929536148
0.023573044687509537,0.5672455573505655,0.5791599353796446,0.487433929536148
0.023571232333779335,0.5674474959612278,0.5791599353796446,0.487433929536148
0.02355956844985485,0.5674474959612278,0.5795638126009693,0.487433929536148
0.02355550415813923,0.5676494345718901,0.5795638126009693,0.487433929536148
0.023552916944026947,0.5676494345718901,0.5797657512116317,0.487433929536148
0.023548588156700134,0.5678513731825525,0.5797657512116317,0.487433929536148
0.02354838140308857,0.5678513731825525,0.5799676898222941,0.487433929536148
0.0235366839915514,0.568659127625202,0.5799676898222941,0.487433929536148
0.023486772552132607,0.568659127625202,0.5813812600969306,0.487433929536148
0.023458635434508324,0.5696688206785138,0.5813812600969306,0.487433929536148
0.023456620052456856,0.5696688206785138,0.5815831987075929,0.487433929536148
0.023426566272974014,0.5704765751211631,0.5815831987075929,0.487433929536148
0.02342362329363823,0.5704765751211631,0.5817851373182552,0.487433929536148
0.023419920355081558,0.5706785137318255,0.5817851373182552,0.487433929536148
0.023418374359607697,0.5706785137318255,0.5819870759289176,0.487433929536148
0.023392673581838608,0.572092084006462,0.5819870759289176,0.487433929536148
0.023389261215925217,0.572092084006462,0.5823909531502424,0.487433929536148
0.023385584354400635,0.5722940226171244,0.5823909531502424,0.487433929536148
0.02338430844247341,0.5722940226171244,0.5825928917609047,0.487433929536148
0.023379478603601456,0.5726978998384491,0.5825928917609047,0.487433929536148
0.02336716838181019,0.5726978998384491,0.5831987075928917,0.487433929536148
0.02334120310842991,0.5733037156704361,0.5831987075928917,0.487433929536148
0.02333795092999935,0.5733037156704361,0.5834006462035541,0.487433929536148
0.023332664743065834,0.5735056542810986,0.5834006462035541,0.487433929536148
0.023323940113186836,0.5735056542810986,0.5840064620355412,0.487433929536148
0.02332315966486931,0.5737075928917609,0.5840064620355412,0.487433929536148
0.023301851004362106,0.5737075928917609,0.5846122778675282,0.487433929536148
0.023296620696783066,0.574313408723748,0.5846122778675282,0.487433929536148
0.023291658610105515,0.574313408723748,0.585016155088853,0.487433929536148
0.023290935903787613,0.5745153473344103,0.585016155088853,0.487433929536148
0.023290535435080528,0.5745153473344103,0.5854200323101777,0.487433929536148
0.02328481525182724,0.5751211631663974,0.5854200323101777,0.487433929536148
0.023274410516023636,0.5751211631663974,0.5858239095315024,0.487433929536148
0.02326725795865059,0.5755250403877221,0.5858239095315024,0.487433929536148
0.02325553260743618,0.5755250403877221,0.5860258481421647,0.487433929536148
0.023248307406902313,0.5757269789983845,0.5860258481421647,0.487433929536148
0.023241089656949043,0.5757269789983845,0.5864297253634895,0.487433929536148
0.023236621171236038,0.5759289176090469,0.5864297253634895,0.487433929536148
0.02323632314801216,0.5759289176090469,0.5866316639741519,0.487433929536148
0.023218799382448196,0.5773424878836834,0.5866316639741519,0.487433929536148
0.023200469091534615,0.5773424878836834,0.5870355411954766,0.487433929536148
0.02319878712296486,0.5777463651050081,0.5870355411954766,0.487433929536148
0.02319718711078167,0.5777463651050081,0.5872374798061389,0.487433929536148
0.02319607324898243,0.5779483037156704,0.5872374798061389,0.487433929536148
0.02319277822971344,0.5779483037156704,0.5874394184168013,0.487433929536148
0.023181430995464325,0.5781502423263328,0.5874394184168013,0.487433929536148
0.02317398600280285,0.5781502423263328,0.5880452342487884,0.487433929536148
0.023167289793491364,0.5785541195476576,0.5880452342487884,0.487433929536148
0.023152414709329605,0.5785541195476576,0.5886510500807755,0.487433929536148
0.02313472330570221,0.5789579967689822,0.5886510500807755,0.487433929536148
0.02312636561691761,0.5789579967689822,0.5892568659127625,0.487433929536148
0.023116737604141235,0.5791599353796446,0.5892568659127625,0.487433929536148
0.023109614849090576,0.5791599353796446,0.5896607431340872,0.487433929536148
0.023105358704924583,0.5795638126009693,0.5896607431340872,0.487433929536148
0.02308776043355465,0.5795638126009693,0.5904684975767367,0.487433929536148
0.02307959645986557,0.5801696284329564,0.5904684975767367,0.487433929536148
0.023065682500600815,0.5801696284329564,0.5908723747980614,0.487433929536148
0.02305520512163639,0.5807754442649434,0.5908723747980614,0.487433929536148
0.02305346354842186,0.5807754442649434,0.5910743134087237,0.487433929536148
0.023041706532239914,0.5809773828756059,0.5910743134087237,0.487433929536148
0.023027846589684486,0.5809773828756059,0.5918820678513732,0.487433929536148
0.023023733869194984,0.5811793214862682,0.5918820678513732,0.487433929536148
0.0230009313672781,0.5811793214862682,0.5922859450726979,0.487433929536148
0.023000631481409073,0.5813812600969306,0.5922859450726979,0.487433929536148
0.022998936474323273,0.5813812600969306,0.5924878836833603,0.487433929536148
0.0229976624250412,0.5815831987075929,0.5924878836833603,0.487433929536148
0.022981800138950348,0.5815831987075929,0.5930936995153473,0.487433929536148
0.022954555228352547,0.5821890145395799,0.5930936995153473,0.487433929536148
0.022943103685975075,0.5821890145395799,0.5943053311793215,0.487433929536148
0.022941963747143745,0.5823909531502424,0.5943053311793215,0.487433929536148
0.022932685911655426,0.5823909531502424,0.5955169628432956,0.487433929536148
0.02290143072605133,0.5831987075928917,0.5955169628432956,0.487433929536148
0.022897131741046906,0.5831987075928917,0.595718901453958,0.487433929536148
0.022890755906701088,0.5834006462035541,0.595718901453958,0.487433929536148
0.02288120985031128,0.5834006462035541,0.5959208400646203,0.487433929536148
0.02285074256360531,0.5844103392568659,0.5959208400646203,0.487433929536148
0.022844871506094933,0.5844103392568659,0.5961227786752827,0.487433929536148
0.02283753827214241,0.5846122778675282,0.5961227786752827,0.487433929536148
0.02282637730240822,0.5846122778675282,0.5969305331179321,0.487433929536148
0.02281910926103592,0.5856219709208401,0.5969305331179321,0.487433929536148
0.02279585413634777,0.5856219709208401,0.5977382875605816,0.487433929536148
0.022789115086197853,0.5860258481421647,0.5977382875605816,0.487433929536148
0.02278883196413517,0.5860258481421647,0.597940226171244,0.487433929536148
0.02278660237789154,0.5864297253634895,0.597940226171244,0.487433929536148
0.02278648503124714,0.5864297253634895,0.5981421647819063,0.487433929536148
0.022782541811466217,0.5868336025848142,0.5981421647819063,0.487433929536148
0.022778473794460297,0.5868336025848142,0.5983441033925686,0.487433929536148
0.022775093093514442,0.5870355411954766,0.5983441033925686,0.487433929536148
0.022765079513192177,0.5870355411954766,0.5989499192245558,0.487433929536148
0.022763606160879135,0.5872374798061389,0.5989499192245558,0.487433929536148
0.022734396159648895,0.5872374798061389,0.5995557350565428,0.487433929536148
0.022714722901582718,0.5876413570274637,0.5995557350565428,0.487433929536148
0.02271260693669319,0.5876413570274637,0.5997576736672051,0.487433929536148
0.02270561270415783,0.5882471728594507,0.5997576736672051,0.487433929536148
0.02270248532295227,0.5882471728594507,0.5999596122778675,0.487433929536148
0.0227005984634161,0.5884491114701131,0.5999596122778675,0.487433929536148
0.02269616909325123,0.5884491114701131,0.6003634894991923,0.487433929536148
0.02269483171403408,0.5886510500807755,0.6003634894991923,0.487433929536148
0.022679490968585014,0.5886510500807755,0.6011712439418416,0.487433929536148
0.02265683189034462,0.5892568659127625,0.6011712439418416,0.487433929536148
0.022652560845017433,0.5892568659127625,0.6015751211631664,0.487433929536148
0.02264578826725483,0.5894588045234249,0.6015751211631664,0.487433929536148
0.022645164281129837,0.5894588045234249,0.6017770597738288,0.487433929536148
0.02264251746237278,0.5896607431340872,0.6017770597738288,0.487433929536148
0.022635918110609055,0.5896607431340872,0.6021809369951535,0.487433929536148
0.022630851715803146,0.590064620355412,0.6021809369951535,0.487433929536148
0.022627193480730057,0.590064620355412,0.6023828756058158,0.487433929536148
0.022625187411904335,0.5902665589660743,0.6023828756058158,0.487433929536148
0.02261541038751602,0.5902665589660743,0.6031906300484653,0.487433929536148
0.022602269425988197,0.590670436187399,0.6031906300484653,0.487433929536148
0.022584209218621254,0.590670436187399,0.6037964458804523,0.487433929536148
0.022584065794944763,0.5908723747980614,0.6037964458804523,0.487433929536148
0.022558461874723434,0.5908723747980614,0.6046042003231018,0.487433929536148
0.02255052886903286,0.5914781906300485,0.6046042003231018,0.487433929536148
0.02254621498286724,0.5914781906300485,0.6048061389337641,0.487433929536148
0.022545281797647476,0.5916801292407108,0.6048061389337641,0.487433929536148
0.022543415427207947,0.5916801292407108,0.6050080775444265,0.487433929536148
0.022538460791110992,0.5918820678513732,0.6050080775444265,0.487433929536148
0.022533299401402473,0.5918820678513732,0.6054119547657512,0.487433929536148
0.022520478814840317,0.5922859450726979,0.6054119547657512,0.487433929536148
0.022510040551424026,0.5922859450726979,0.6056138933764136,0.487433929536148
0.022504260763525963,0.5924878836833603,0.6056138933764136,0.487433929536148
0.022483261302113533,0.5924878836833603,0.6062197092084006,0.487433929536148
0.022473052144050598,0.5926898222940227,0.6062197092084006,0.487433929536148
0.022468985989689827,0.5926898222940227,0.606421647819063,0.487433929536148
0.022455943748354912,0.592891760904685,0.606421647819063,0.487433929536148
0.02244596742093563,0.592891760904685,0.6066235864297254,0.487433929536148
0.0224300604313612,0.5932956381260097,0.6066235864297254,0.487433929536148
0.022408707067370415,0.5932956381260097,0.6076332794830371,0.487433929536148
0.02240581437945366,0.593497576736672,0.6076332794830371,0.487433929536148
0.02240009978413582,0.593497576736672,0.6078352180936996,0.487433929536148
0.022386055439710617,0.5941033925686591,0.6078352180936996,0.487433929536148
0.022378738969564438,0.5941033925686591,0.6082390953150242,0.487433929536148
0.022372135892510414,0.5943053311793215,0.6082390953150242,0.487433929536148
0.022362487390637398,0.5943053311793215,0.6088449111470113,0.487433929536148
0.022355465218424797,0.5947092084006462,0.6088449111470113,0.487433929536148
0.022352661937475204,0.5947092084006462,0.6090468497576736,0.487433929536148
0.022348938509821892,0.5949111470113085,0.6090468497576736,0.487433929536148
0.02234538085758686,0.5949111470113085,0.6094507269789984,0.487433929536148
0.022344376891851425,0.595113085621971,0.6094507269789984,0.487433929536148
0.02233796939253807,0.595113085621971,0.6098546042003231,0.487433929536148
0.022335266694426537,0.5953150242326333,0.6098546042003231,0.487433929536148
0.022331347689032555,0.5953150242326333,0.6104604200323102,0.487433929536148
0.022318731993436813,0.595718901453958,0.6104604200323102,0.487433929536148
0.022312982007861137,0.595718901453958,0.6108642972536349,0.487433929536148
0.022304080426692963,0.5961227786752827,0.6108642972536349,0.487433929536148
0.022277595475316048,0.5961227786752827,0.6122778675282714,0.487433929536148
0.022276869043707848,0.596324717285945,0.6122778675282714,0.487433929536148
0.022275058552622795,0.596324717285945,0.6124798061389337,0.487433929536148
0.022268284112215042,0.5967285945072698,0.6124798061389337,0.487433929536148
0.022253189235925674,0.5967285945072698,0.6126817447495961,0.487433929536148
0.022240551188588142,0.5971324717285945,0.6126817447495961,0.487433929536148
0.02219819277524948,0.5971324717285945,0.6147011308562197,0.487433929536148
0.022197645157575607,0.5973344103392568,0.6147011308562197,0.487433929536148
0.02219674549996853,0.5973344103392568,0.6149030694668821,0.487433929536148
0.022184282541275024,0.5981421647819063,0.6149030694668821,0.487433929536148
0.02217935211956501,0.5981421647819063,0.6155088852988692,0.487433929536148
0.022175706923007965,0.5983441033925686,0.6155088852988692,0.487433929536148
0.02216794155538082,0.5983441033925686,0.6159127625201939,0.487433929536148
0.02216627448797226,0.598546042003231,0.6159127625201939,0.487433929536148
0.02215319685637951,0.598546042003231,0.6167205169628432,0.487433929536148
0.02214958146214485,0.5989499192245558,0.6167205169628432,0.487433929536148
0.022143695503473282,0.5989499192245558,0.6169224555735057,0.487433929536148
0.02212372049689293,0.5997576736672051,0.6169224555735057,0.487433929536148
0.022121816873550415,0.5997576736672051,0.617124394184168,0.487433929536148
0.022116538137197495,0.6001615508885298,0.617124394184168,0.487433929536148
0.02210058644413948,0.6001615508885298,0.6175282714054927,0.487433929536148
0.02209688164293766,0.6003634894991923,0.6175282714054927,0.487433929536148
0.022090137004852295,0.6003634894991923,0.6181340872374798,0.487433929536148
0.022090092301368713,0.6005654281098546,0.6181340872374798,0.487433929536148
0.02207571640610695,0.6005654281098546,0.6189418416801292,0.487433929536148
0.022068845108151436,0.600767366720517,0.6189418416801292,0.487433929536148
0.02206510677933693,0.600767366720517,0.6191437802907916,0.487433929536148
0.022061392664909363,0.6011712439418416,0.6191437802907916,0.487433929536148
0.022040126845240593,0.6011712439418416,0.6197495961227787,0.487433929536148
0.022039899602532387,0.601373182552504,0.6197495961227787,0.487433929536148
0.022037940099835396,0.601373182552504,0.619951534733441,0.487433929536148
0.022034866735339165,0.6015751211631664,0.619951534733441,0.487433929536148
0.022027045488357544,0.6015751211631664,0.6203554119547657,0.487433929536148
0.022020278498530388,0.6023828756058158,0.6203554119547657,0.487433929536148
0.022016139701008797,0.6023828756058158,0.6205573505654282,0.487433929536148
0.02200978249311447,0.6027867528271406,0.6205573505654282,0.487433929536148
0.022005341947078705,0.6027867528271406,0.6207592891760905,0.487433929536148
0.02200120873749256,0.6029886914378029,0.6207592891760905,0.487433929536148
0.022000160068273544,0.6029886914378029,0.6209612277867528,0.487433929536148
0.02199544385075569,0.6031906300484653,0.6209612277867528,0.487433929536148
0.021994736045598984,0.6031906300484653,0.6211631663974152,0.487433929536148
0.02199067547917366,0.6033925686591276,0.6211631663974152,0.487433929536148
0.021973485127091408,0.6033925686591276,0.6219709208400647,0.487433929536148
0.021969761699438095,0.6039983844911146,0.6219709208400647,0.487433929536148
0.021961791440844536,0.6039983844911146,0.622172859450727,0.487433929536148
0.021957386285066605,0.6042003231017771,0.622172859450727,0.487433929536148
0.0219480749219656,0.6042003231017771,0.6225767366720517,0.487433929536148
0.021939251571893692,0.6050080775444265,0.6225767366720517,0.487433929536148
0.021937865763902664,0.6050080775444265,0.622778675282714,0.487433929536148
0.02193727158010006,0.6052100161550888,0.622778675282714,0.487433929536148
0.02193336933851242,0.6052100161550888,0.6233844911147012,0.487433929536148
0.02190273255109787,0.6062197092084006,0.6233844911147012,0.487433929536148
0.021880535408854485,0.6062197092084006,0.6245961227786753,0.487433929536148
0.021864747628569603,0.6066235864297254,0.6245961227786753,0.487433929536148
0.021863922476768494,0.6066235864297254,0.6247980613893377,0.487433929536148
0.021861741319298744,0.6068255250403877,0.6247980613893377,0.487433929536148
0.02184983342885971,0.6068255250403877,0.625605815831987,0.487433929536148
0.0218485277146101,0.6070274636510501,0.625605815831987,0.487433929536148
0.02183370664715767,0.6070274636510501,0.6264135702746365,0.487433929536148
0.021823067218065262,0.6074313408723748,0.6264135702746365,0.487433929536148
0.02182217314839363,0.6074313408723748,0.6266155088852988,0.487433929536148
0.021820683032274246,0.6078352180936996,0.6266155088852988,0.487433929536148
0.02178606018424034,0.6078352180936996,0.6274232633279483,0.487433929536148
0.02177659049630165,0.6080371567043619,0.6274232633279483,0.487433929536148
0.021770035848021507,0.6080371567043619,0.627827140549273,0.487433929536148
0.02175785042345524,0.6084410339256866,0.627827140549273,0.487433929536148
0.021754346787929535,0.6084410339256866,0.6280290791599353,0.487433929536148
0.02175334095954895,0.6086429725363489,0.6280290791599353,0.487433929536148
0.02174123004078865,0.6086429725363489,0.6286348949919225,0.487433929536148
0.021733012050390244,0.6094507269789984,0.6286348949919225,0.487433929536148
0.02172122709453106,0.6094507269789984,0.6292407108239095,0.487433929536148
0.021720826625823975,0.6096526655896607,0.6292407108239095,0.487433929536148
0.02171589992940426,0.6096526655896607,0.6294426494345718,0.487433929536148
0.021704306825995445,0.6104604200323102,0.6294426494345718,0.487433929536148
0.021686283871531487,0.6104604200323102,0.6302504038772213,0.487433929536148
0.02167244255542755,0.6112681744749596,0.6302504038772213,0.487433929536148
0.021661624312400818,0.6112681744749596,0.6308562197092084,0.487433929536148
0.021644486114382744,0.6116720516962844,0.6308562197092084,0.487433929536148
0.021635109558701515,0.6116720516962844,0.6312600969305331,0.487433929536148
0.02162124775350094,0.6124798061389337,0.6312600969305331,0.487433929536148
0.021609636023640633,0.6124798061389337,0.6320678513731826,0.487433929536148
0.021603329107165337,0.6128836833602584,0.6320678513731826,0.487433929536148
0.021601039916276932,0.6128836833602584,0.6322697899838449,0.487433929536148
0.021593311801552773,0.6130856219709209,0.6322697899838449,0.487433929536148
0.021589800715446472,0.6130856219709209,0.6324717285945073,0.487433929536148
0.0215842816978693,0.6132875605815832,0.6324717285945073,0.487433929536148
0.021564815193414688,0.6132875605815832,0.6326736672051696,0.487433929536148
0.02155163325369358,0.6140953150242326,0.6326736672051696,0.487433929536148
0.021546032279729843,0.6140953150242326,0.6330775444264943,0.487433929536148
0.021544620394706726,0.614297253634895,0.6330775444264943,0.487433929536148
0.02153465710580349,0.614297253634895,0.6336833602584814,0.487433929536148
0.021533893421292305,0.6144991922455574,0.6336833602584814,0.487433929536148
0.02153352089226246,0.6144991922455574,0.6338852988691438,0.487433929536148
0.02153194136917591,0.6147011308562197,0.6338852988691438,0.487433929536148
0.021522806957364082,0.6147011308562197,0.6340872374798061,0.487433929536148
0.02150154858827591,0.6163166397415186,0.6340872374798061,0.487433929536148
0.021491939201951027,0.6163166397415186,0.6344911147011308,0.487433929536148
0.021474789828062057,0.617124394184168,0.6344911147011308,0.487433929536148
0.02145365998148918,0.617124394184168,0.6355008077544426,0.487433929536148
0.021448783576488495,0.6175282714054927,0.6355008077544426,0.487433929536148
0.02144498936831951,0.6175282714054927,0.635702746365105,0.487433929536148
0.021428963169455528,0.6181340872374798,0.635702746365105,0.487433929536148
0.021421896293759346,0.6181340872374798,0.6365105008077544,0.487433929536148
0.02142076939344406,0.6183360258481422,0.6365105008077544,0.487433929536148
0.0214192196726799,0.6183360258481422,0.6367124394184168,0.487433929536148
0.021410245448350906,0.6189418416801292,0.6367124394184168,0.487433929536148
0.021409839391708374,0.6189418416801292,0.6369143780290791,0.487433929536148
0.021408457309007645,0.6191437802907916,0.6369143780290791,0.487433929536148
0.02139696665108204,0.6191437802907916,0.6373182552504039,0.487433929536148
0.021392961964011192,0.6197495961227787,0.6373182552504039,0.487433929536148
0.021390626206994057,0.6197495961227787,0.6375201938610663,0.487433929536148
0.021389367058873177,0.619951534733441,0.6375201938610663,0.487433929536148
0.02138068713247776,0.619951534733441,0.6379240710823909,0.487433929536148
0.02137904055416584,0.6203554119547657,0.6379240710823909,0.487433929536148
0.021373040974140167,0.6203554119547657,0.6381260096930533,0.487433929536148
0.021357141435146332,0.6215670436187399,0.6381260096930533,0.487433929536148
0.02135378308594227,0.6215670436187399,0.6385298869143781,0.487433929536148
0.021344324573874474,0.6219709208400647,0.6385298869143781,0.487433929536148
0.021344006061553955,0.6219709208400647,0.6387318255250404,0.487433929536148
0.021335579454898834,0.622172859450727,0.6387318255250404,0.487433929536148
0.02133188210427761,0.622172859450727,0.6389337641357028,0.487433929536148
0.021326083689928055,0.622778675282714,0.6389337641357028,0.487433929536148
0.021308833733201027,0.622778675282714,0.6393376413570274,0.487433929536148
0.021298415958881378,0.6229806138933764,0.6393376413570274,0.487433929536148
0.021298108622431755,0.6229806138933764,0.6395395799676898,0.487433929536148
0.021296853199601173,0.6231825525040388,0.6395395799676898,0.487433929536148
0.021295515820384026,0.6231825525040388,0.6397415185783522,0.487433929536148
0.02129421755671501,0.6233844911147012,0.6397415185783522,0.487433929536148
0.02129266783595085,0.6233844911147012,0.6399434571890146,0.487433929536148
0.021292168647050858,0.6235864297253635,0.6399434571890146,0.487433929536148
0.021283479407429695,0.6235864297253635,0.6403473344103393,0.487433929536148
0.02128203585743904,0.6237883683360258,0.6403473344103393,0.487433929536148
0.021281564608216286,0.6237883683360258,0.6405492730210016,0.487433929536148
0.021273508667945862,0.6241922455573505,0.6405492730210016,0.487433929536148
0.021267471835017204,0.6241922455573505,0.6407512116316639,0.487433929536148
0.021256843581795692,0.6245961227786753,0.6407512116316639,0.487433929536148
0.021256351843476295,0.6245961227786753,0.6409531502423264,0.487433929536148
0.021250057965517044,0.625,0.6409531502423264,0.487433929536148
0.02122925966978073,0.625,0.6415589660743134,0.487433929536148
0.021228579804301262,0.6254038772213247,0.6415589660743134,0.487433929536148
0.02121328003704548,0.6254038772213247,0.6421647819063004,0.487433929536148
0.021180059760808945,0.6262116316639742,0.6421647819063004,0.487433929536148
0.021178748458623886,0.6262116316639742,0.6423667205169629,0.487433929536148
0.0211775042116642,0.6264135702746365,0.6423667205169629,0.487433929536148
0.021176164969801903,0.6264135702746365,0.6425686591276252,0.487433929536148
0.02117166854441166,0.6270193861066236,0.6425686591276252,0.487433929536148
0.021158400923013687,0.6270193861066236,0.6433764135702746,0.487433929536148
0.02114623598754406,0.6274232633279483,0.6433764135702746,0.487433929536148
0.02114449068903923,0.6274232633279483,0.643578352180937,0.487433929536148
0.021136634051799774,0.6280290791599353,0.643578352180937,0.487433929536148
0.02113599143922329,0.6280290791599353,0.6437802907915994,0.487433929536148
0.02113589085638523,0.6282310177705978,0.6437802907915994,0.487433929536148
0.021129567176103592,0.6282310177705978,0.6439822294022617,0.487433929536148
0.02111784555017948,0.6284329563812601,0.6439822294022617,0.487433929536148
0.021106334403157234,0.6284329563812601,0.6443861066235864,0.487433929536148
0.021094905212521553,0.6286348949919225,0.6443861066235864,0.487433929536148
0.021093985065817833,0.6286348949919225,0.6445880452342488,0.487433929536148
0.021081168204545975,0.6292407108239095,0.6445880452342488,0.487433929536148
0.02107972279191017,0.6292407108239095,0.6447899838449112,0.487433929536148
0.02107267826795578,0.6298465266558966,0.6447899838449112,0.487433929536148
0.021069711074233055,0.6298465266558966,0.6451938610662359,0.487433929536148
0.021054591983556747,0.6302504038772213,0.6451938610662359,0.487433929536148
0.021036718040704727,0.6302504038772213,0.6457996768982229,0.487433929536148
0.021036703139543533,0.6304523424878837,0.6457996768982229,0.487433929536148
0.021029580384492874,0.6304523424878837,0.6460016155088854,0.487433929536148
0.021029330790042877,0.630654281098546,0.6460016155088854,0.487433929536148
0.02100956253707409,0.630654281098546,0.6470113085621971,0.487433929536148
0.020995784550905228,0.6314620355411955,0.6470113085621971,0.487433929536148
0.020991448312997818,0.6314620355411955,0.6472132471728594,0.487433929536148
0.020990591496229172,0.6316639741518578,0.6472132471728594,0.487433929536148
0.020974280312657356,0.6316639741518578,0.6482229402261712,0.487433929536148
0.020958956331014633,0.6318659127625202,0.6482229402261712,0.487433929536148
0.020956728607416153,0.6318659127625202,0.6484248788368336,0.487433929536148
0.020955350250005722,0.6320678513731826,0.6484248788368336,0.487433929536148
0.020954765379428864,0.6320678513731826,0.648626817447496,0.487433929536148
0.020952902734279633,0.6322697899838449,0.648626817447496,0.487433929536148
0.02094900794327259,0.6322697899838449,0.6490306946688207,0.487433929536148
0.02094656229019165,0.6324717285945073,0.6490306946688207,0.487433929536148
0.02093367464840412,0.6324717285945073,0.6496365105008077,0.487433929536148
0.020924128592014313,0.632875605815832,0.6496365105008077,0.487433929536148
0.020917080342769623,0.632875605815832,0.6500403877221325,0.487433929536148
0.020912829786539078,0.6330775444264943,0.6500403877221325,0.487433929536148
0.020908458158373833,0.6330775444264943,0.6502423263327949,0.487433929536148
0.020899953320622444,0.6334814216478191,0.6502423263327949,0.487433929536148
0.020891662687063217,0.6334814216478191,0.6508481421647819,0.487433929536148
0.020886167883872986,0.6338852988691438,0.6508481421647819,0.487433929536148
0.020874712616205215,0.6338852988691438,0.651453957996769,0.487433929536148
0.020844748243689537,0.6350969305331179,0.651453957996769,0.487433929536148
0.020841678604483604,0.6350969305331179,0.6516558966074314,0.487433929536148
0.02084158919751644,0.6352988691437803,0.6516558966074314,0.487433929536148
0.020829258486628532,0.6352988691437803,0.652059773828756,0.487433929536148
0.020827682688832283,0.6355008077544426,0.652059773828756,0.487433929536148
0.02082028053700924,0.6355008077544426,0.6522617124394184,0.487433929536148
0.02081942930817604,0.635702746365105,0.6522617124394184,0.487433929536148
0.02080395445227623,0.635702746365105,0.6528675282714055,0.487433929536148
0.020777853205800056,0.6369143780290791,0.6528675282714055,0.487433929536148
0.020775390788912773,0.6369143780290791,0.6530694668820679,0.487433929536148
0.02077479101717472,0.6371163166397416,0.6530694668820679,0.487433929536148
0.02076615020632744,0.6371163166397416,0.6532714054927302,0.487433929536148
0.020749595016241074,0.6375201938610663,0.6532714054927302,0.487433929536148
0.02074509859085083,0.6375201938610663,0.653675282714055,0.487433929536148
0.02072334848344326,0.6379240710823909,0.653675282714055,0.487433929536148
0.020713748410344124,0.6379240710823909,0.654281098546042,0.487433929536148
0.020712612196803093,0.6381260096930533,0.654281098546042,0.487433929536148
0.020708099007606506,0.6381260096930533,0.654886914378029,0.487433929536148
0.02070196159183979,0.6385298869143781,0.654886914378029,0.487433929536148
0.020697223022580147,0.6385298869143781,0.6550888529886915,0.487433929536148
0.020688654854893684,0.6387318255250404,0.6550888529886915,0.487433929536148
0.02068651095032692,0.6387318255250404,0.6552907915993538,0.487433929536148
0.02068462409079075,0.6389337641357028,0.6552907915993538,0.487433929536148
0.02068169414997101,0.6389337641357028,0.6560985460420032,0.487433929536148
0.020677899941802025,0.6393376413570274,0.6560985460420032,0.487433929536148
0.020674871280789375,0.6393376413570274,0.6563004846526656,0.487433929536148
0.020667487755417824,0.6401453957996769,0.6563004846526656,0.487433929536148
0.02066563442349434,0.6401453957996769,0.6569063004846527,0.487433929536148
0.020665187388658524,0.6403473344103393,0.6569063004846527,0.487433929536148
0.02065693959593773,0.6403473344103393,0.6573101777059773,0.487433929536148
0.020655659958720207,0.6405492730210016,0.6573101777059773,0.487433929536148
0.02065192349255085,0.6405492730210016,0.6575121163166397,0.487433929536148
0.02064530923962593,0.6407512116316639,0.6575121163166397,0.487433929536148
0.02063167653977871,0.6407512116316639,0.6581179321486268,0.487433929536148
0.020631473511457443,0.6409531502423264,0.6581179321486268,0.487433929536148
0.02062820829451084,0.6409531502423264,0.6583198707592892,0.487433929536148
0.02062206156551838,0.6411550888529887,0.6583198707592892,0.487433929536148
0.020621927455067635,0.6411550888529887,0.6585218093699515,0.487433929536148
0.02062155120074749,0.6415589660743134,0.6585218093699515,0.487433929536148
0.020602229982614517,0.6423667205169629,0.6585218093699515,0.487433929536148
0.020597536116838455,0.6423667205169629,0.6589256865912763,0.487433929536148
0.020590024068951607,0.6425686591276252,0.6589256865912763,0.487433929536148
0.020586777478456497,0.6425686591276252,0.659329563812601,0.487433929536148
0.020581215620040894,0.6427705977382876,0.659329563812601,0.487433929536148
0.020580971613526344,0.6427705977382876,0.6595315024232633,0.487433929536148
0.020578913390636444,0.6431744749596123,0.6595315024232633,0.487433929536148
0.020564423874020576,0.6431744749596123,0.6603392568659128,0.487433929536148
0.020549166947603226,0.6437802907915994,0.6603392568659128,0.487433929536148
0.02054779976606369,0.6437802907915994,0.6605411954765751,0.487433929536148
0.02053418755531311,0.6443861066235864,0.6605411954765751,0.487433929536148
0.020533397793769836,0.6443861066235864,0.6607431340872375,0.487433929536148
0.020521659404039383,0.6449919224555735,0.6607431340872375,0.487433929536148
0.02052040584385395,0.6449919224555735,0.6609450726978998,0.487433929536148
0.020516982302069664,0.6455977382875606,0.6609450726978998,0.487433929536148
0.020516930148005486,0.6455977382875606,0.6611470113085622,0.487433929536148
0.020514125004410744,0.6460016155088854,0.6611470113085622,0.487433929536148
0.020510273054242134,0.6460016155088854,0.6613489499192245,0.487433929536148
0.020503787323832512,0.6462035541195477,0.6613489499192245,0.487433929536148
0.02049705572426319,0.6462035541195477,0.6623586429725363,0.487433929536148
0.020495472475886345,0.6466074313408724,0.6623586429725363,0.487433929536148
0.02049451507627964,0.6466074313408724,0.6625605815831987,0.487433929536148
0.020489845424890518,0.6470113085621971,0.6625605815831987,0.487433929536148
0.020489050075411797,0.6470113085621971,0.6631663974151858,0.487433929536148
0.020487649366259575,0.6472132471728594,0.6631663974151858,0.487433929536148
0.020487479865550995,0.6472132471728594,0.6633683360258481,0.487433929536148
0.020480575039982796,0.6474151857835219,0.6633683360258481,0.487433929536148
0.020474525168538094,0.6474151857835219,0.6635702746365105,0.487433929536148
0.020466484129428864,0.6478190630048465,0.6635702746365105,0.487433929536148
0.020462535321712494,0.6478190630048465,0.6637722132471728,0.487433929536148
0.020459163933992386,0.6482229402261712,0.6637722132471728,0.487433929536148
0.020455587655305862,0.6482229402261712,0.6639741518578353,0.487433929536148
0.02044094167649746,0.648626817447496,0.6639741518578353,0.487433929536148
0.02043350413441658,0.648626817447496,0.6641760904684976,0.487433929536148
0.020420748740434647,0.6496365105008077,0.6641760904684976,0.487433929536148
0.020419694483280182,0.6496365105008077,0.6643780290791599,0.487433929536148
0.02041599527001381,0.6498384491114702,0.6643780290791599,0.487433929536148
0.020414505153894424,0.6498384491114702,0.6645799676898223,0.487433929536148
0.02040875144302845,0.6500403877221325,0.6645799676898223,0.487433929536148
0.020403824746608734,0.6500403877221325,0.6647819063004846,0.487433929536148
0.020388400182127953,0.6506462035541195,0.6647819063004846,0.487433929536148
0.02038014866411686,0.6506462035541195,0.6651857835218093,0.487433929536148
0.02037791907787323,0.6508481421647819,0.6651857835218093,0.487433929536148
0.020374279469251633,0.6508481421647819,0.6653877221324718,0.487433929536148
0.0203720573335886,0.6512520193861067,0.6653877221324718,0.487433929536148
0.020366042852401733,0.6512520193861067,0.6657915993537964,0.487433929536148
0.020365968346595764,0.651453957996769,0.6657915993537964,0.487433929536148
0.020353924483060837,0.651453957996769,0.6672051696284329,0.487433929536148
0.020350072532892227,0.6516558966074314,0.6672051696284329,0.487433929536148
0.02034810744225979,0.6516558966074314,0.6674071082390953,0.487433929536148
0.020331142470240593,0.652059773828756,0.6674071082390953,0.487433929536148
0.020329995080828667,0.652059773828756,0.6678109854604201,0.487433929536148
0.020328566431999207,0.6522617124394184,0.6678109854604201,0.487433929536148
0.0203232578933239,0.6522617124394184,0.6680129240710824,0.487433929536148
0.020313601940870285,0.6528675282714055,0.6680129240710824,0.487433929536148
0.02031032182276249,0.6528675282714055,0.6682148626817448,0.487433929536148
0.020303430035710335,0.6534733441033925,0.6682148626817448,0.487433929536148
0.020297396928071976,0.6534733441033925,0.6686187399030694,0.487433929536148
0.020295893773436546,0.653675282714055,0.6686187399030694,0.487433929536148
0.020295677706599236,0.653675282714055,0.6688206785137318,0.487433929536148
0.020284024998545647,0.6544830371567044,0.6688206785137318,0.487433929536148
0.020278239622712135,0.6544830371567044,0.6692245557350566,0.487433929536148
0.020271513611078262,0.654886914378029,0.6692245557350566,0.487433929536148
0.020269813016057014,0.654886914378029,0.6694264943457189,0.487433929536148
0.020252199843525887,0.6556946688206785,0.6694264943457189,0.487433929536148
0.02024897187948227,0.6556946688206785,0.6696284329563813,0.487433929536148
0.020247921347618103,0.6558966074313409,0.6696284329563813,0.487433929536148
0.020244065672159195,0.6558966074313409,0.6698303715670436,0.487433929536148
0.02023628167808056,0.6563004846526656,0.6698303715670436,0.487433929536148
0.0202360600233078,0.6563004846526656,0.6700323101777059,0.487433929536148
0.02022496610879898,0.6567043618739903,0.6700323101777059,0.487433929536148
0.02021951973438263,0.6567043618739903,0.6706381260096931,0.487433929536148
0.02021756023168564,0.6569063004846527,0.6706381260096931,0.487433929536148
0.020211685448884964,0.6569063004846527,0.6708400646203554,0.487433929536148
0.020205503329634666,0.6575121163166397,0.6708400646203554,0.487433929536148
0.02020399644970894,0.6575121163166397,0.6710420032310178,0.487433929536148
0.020201701670885086,0.6577140549273021,0.6710420032310178,0.487433929536148
0.020198535174131393,0.6577140549273021,0.6714458804523424,0.487433929536148
0.020195119082927704,0.6579159935379645,0.6714458804523424,0.487433929536148
0.02018846943974495,0.6579159935379645,0.6722536348949919,0.487433929536148
0.020184610038995743,0.6579159935379645,0.6726575121163166,0.487433929536148
0.020166143774986267,0.6579159935379645,0.6730613893376414,0.487433929536148
0.020147068426012993,0.6587237479806138,0.6730613893376414,0.487433929536148
0.020142072811722755,0.6587237479806138,0.6734652665589661,0.487433929536148
0.020137866958975792,0.6589256865912763,0.6734652665589661,0.487433929536148
0.02012176439166069,0.6589256865912763,0.6742730210016155,0.487433929536148
0.020115597173571587,0.659329563812601,0.6742730210016155,0.487433929536148
0.020113561302423477,0.659329563812601,0.6744749596122779,0.487433929536148
0.020104905590415,0.6597334410339257,0.6744749596122779,0.487433929536148
0.020090175792574883,0.6597334410339257,0.6748788368336026,0.487433929536148
0.020083822309970856,0.6603392568659128,0.6748788368336026,0.487433929536148
0.020079197362065315,0.6603392568659128,0.6750807754442649,0.487433929536148
0.02006344683468342,0.6609450726978998,0.6750807754442649,0.487433929536148
0.02006039023399353,0.6609450726978998,0.6752827140549273,0.487433929536148
0.02005673013627529,0.6611470113085622,0.6752827140549273,0.487433929536148
0.020052297040820122,0.6611470113085622,0.6754846526655897,0.487433929536148
0.020049354061484337,0.6615508885298869,0.6754846526655897,0.487433929536148
0.0200484711676836,0.6615508885298869,0.675686591276252,0.487433929536148
0.02004479616880417,0.6619547657512116,0.675686591276252,0.487433929536148
0.020043719559907913,0.6619547657512116,0.6758885298869144,0.487433929536148
0.020027335733175278,0.6625605815831987,0.6758885298869144,0.487433929536148
0.020025087520480156,0.6625605815831987,0.6760904684975767,0.487433929536148
0.020023079589009285,0.6629644588045234,0.6760904684975767,0.487433929536148
0.02002282440662384,0.6629644588045234,0.6762924071082391,0.487433929536148
0.020022334530949593,0.6631663974151858,0.6762924071082391,0.487433929536148
0.02001817524433136,0.6631663974151858,0.6764943457189014,0.487433929536148
0.020017381757497787,0.6633683360258481,0.6764943457189014,0.487433929536148
0.02001252956688404,0.6633683360258481,0.6768982229402262,0.487433929536148
0.020010417327284813,0.6637722132471728,0.6768982229402262,0.487433929536148
0.020001890137791634,0.6637722132471728,0.6775040387722132,0.487433929536148
0.01999117247760296,0.6643780290791599,0.6775040387722132,0.487433929536148
0.01998867094516754,0.6643780290791599,0.6777059773828756,0.487433929536148
0.019985465332865715,0.6645799676898223,0.6777059773828756,0.487433929536148
0.019984573125839233,0.6645799676898223,0.677907915993538,0.487433929536148
0.01998326927423477,0.664983844911147,0.677907915993538,0.487433929536148
0.019981171935796738,0.664983844911147,0.6783117932148627,0.487433929536148
0.019976288080215454,0.6655896607431341,0.6783117932148627,0.487433929536148
0.01996808685362339,0.6655896607431341,0.6789176090468497,0.487433929536148
0.01994793862104416,0.6659935379644588,0.6789176090468497,0.487433929536148
0.01993870548903942,0.6659935379644588,0.6793214862681745,0.487433929536148
0.019931644201278687,0.6663974151857835,0.6793214862681745,0.487433929536148
0.01992073655128479,0.6663974151857835,0.6801292407108239,0.487433929536148
0.019920680671930313,0.6665993537964459,0.6801292407108239,0.487433929536148
0.019918829202651978,0.6665993537964459,0.6805331179321487,0.487433929536148
0.019910968840122223,0.6668012924071083,0.6805331179321487,0.487433929536148
0.01990053616464138,0.6668012924071083,0.6811389337641357,0.487433929536148
0.01989682950079441,0.6670032310177706,0.6811389337641357,0.487433929536148
0.019878631457686424,0.6670032310177706,0.6815428109854604,0.487433929536148
0.019872749224305153,0.6672051696284329,0.6815428109854604,0.487433929536148
0.019872594624757767,0.6672051696284329,0.6817447495961227,0.487433929536148
0.019868193194270134,0.6674071082390953,0.6817447495961227,0.487433929536148
0.01986527442932129,0.6674071082390953,0.6819466882067852,0.487433929536148
0.019850533455610275,0.6680129240710824,0.6819466882067852,0.487433929536148
0.019848700612783432,0.6680129240710824,0.6823505654281099,0.487433929536148
0.019847838208079338,0.6682148626817448,0.6823505654281099,0.487433929536148
0.019845591858029366,0.6682148626817448,0.6827544426494345,0.487433929536148
0.0198309775441885,0.6690226171243941,0.6827544426494345,0.487433929536148
0.01981857605278492,0.6690226171243941,0.6833602584814217,0.487433929536148
0.01980428956449032,0.6694264943457189,0.6833602584814217,0.487433929536148
0.019785843789577484,0.6694264943457189,0.684168012924071,0.487433929536148
0.0197824127972126,0.6698303715670436,0.684168012924071,0.487433929536148
0.0197757575660944,0.6698303715670436,0.6843699515347335,0.487433929536148
0.019774628803133965,0.6700323101777059,0.6843699515347335,0.487433929536148
0.019742293283343315,0.6700323101777059,0.6849757673667205,0.487433929536148
0.01973675936460495,0.6702342487883683,0.6849757673667205,0.487433929536148
0.01972581446170807,0.6702342487883683,0.6859854604200323,0.487433929536148
0.019715789705514908,0.6706381260096931,0.6859854604200323,0.487433929536148
0.019711922854185104,0.6706381260096931,0.686389337641357,0.487433929536148
0.019678130745887756,0.6726575121163166,0.686389337641357,0.487433929536148
0.019661610946059227,0.6726575121163166,0.6869951534733441,0.487433929536148
0.019643234089016914,0.6734652665589661,0.6869951534733441,0.487433929536148
0.019642261788249016,0.6734652665589661,0.6871970920840065,0.487433929536148
0.01963675767183304,0.6740710823909531,0.6871970920840065,0.487433929536148
0.01963614672422409,0.6740710823909531,0.6873990306946688,0.487433929536148
0.019629914313554764,0.6746768982229402,0.6873990306946688,0.487433929536148
0.01962939277291298,0.6746768982229402,0.6876009693053312,0.487433929536148
0.019621405750513077,0.6754846526655897,0.6876009693053312,0.487433929536148
0.019609274342656136,0.6754846526655897,0.6878029079159935,0.487433929536148
0.01960114762187004,0.6758885298869144,0.6878029079159935,0.487433929536148
0.01959974318742752,0.6758885298869144,0.6882067851373183,0.487433929536148
0.01959206908941269,0.6760904684975767,0.6882067851373183,0.487433929536148
0.01959061436355114,0.6760904684975767,0.6884087237479806,0.487433929536148
0.019585659727454185,0.6764943457189014,0.6884087237479806,0.487433929536148
0.019580624997615814,0.6764943457189014,0.6890145395799677,0.487433929536148
0.01957758329808712,0.6766962843295639,0.6890145395799677,0.487433929536148
0.019573599100112915,0.6766962843295639,0.6898222940226171,0.487433929536148
0.019561896100640297,0.6773021001615509,0.6898222940226171,0.487433929536148
0.01955288276076317,0.6773021001615509,0.6900242326332795,0.487433929536148
0.019552763551473618,0.6775040387722132,0.6900242326332795,0.487433929536148
0.01954960823059082,0.6775040387722132,0.6904281098546042,0.487433929536148
0.01954340562224388,0.677907915993538,0.6904281098546042,0.487433929536148
0.019543278962373734,0.677907915993538,0.6906300484652665,0.487433929536148
0.01952938549220562,0.678513731825525,0.6906300484652665,0.487433929536148
0.019528822973370552,0.678513731825525,0.690831987075929,0.487433929536148
0.01949928142130375,0.6795234248788369,0.690831987075929,0.487433929536148
0.01949838362634182,0.6795234248788369,0.6912358642972536,0.487433929536148
0.019494585692882538,0.6797253634894992,0.6912358642972536,0.487433929536148
0.019484691321849823,0.6797253634894992,0.6918416801292407,0.487433929536148
0.01948445476591587,0.6799273021001615,0.6918416801292407,0.487433929536148
0.019478604197502136,0.6799273021001615,0.6926494345718901,0.487433929536148
0.01947750523686409,0.6803311793214862,0.6926494345718901,0.487433929536148
0.019473254680633545,0.6803311793214862,0.6930533117932148,0.487433929536148
0.01946163922548294,0.680735056542811,0.6930533117932148,0.487433929536148
0.019457725808024406,0.680735056542811,0.6934571890145396,0.487433929536148
0.019457120448350906,0.6809369951534734,0.6934571890145396,0.487433929536148
0.019450213760137558,0.6809369951534734,0.6938610662358643,0.487433929536148
0.019440604373812675,0.6811389337641357,0.6938610662358643,0.487433929536148
0.01943863555788994,0.6811389337641357,0.6940630048465266,0.487433929536148
0.019433051347732544,0.6817447495961227,0.6940630048465266,0.487433929536148
0.019432323053479195,0.6817447495961227,0.694264943457189,0.487433929536148
0.01942921057343483,0.6821486268174475,0.694264943457189,0.487433929536148
0.019424404948949814,0.6821486268174475,0.6944668820678513,0.487433929536148
0.019421443343162537,0.6823505654281099,0.6944668820678513,0.487433929536148
0.01941809616982937,0.6823505654281099,0.6946688206785138,0.487433929536148
0.01938845030963421,0.683562197092084,0.6946688206785138,0.487433929536148
0.019377095624804497,0.683562197092084,0.6952746365105008,0.487433929536148
0.01937420852482319,0.6839660743134087,0.6952746365105008,0.487433929536148
0.019372526556253433,0.6839660743134087,0.6954765751211631,0.487433929536148
0.019370654597878456,0.684168012924071,0.6954765751211631,0.487433929536148
0.019366538152098656,0.684168012924071,0.6958804523424879,0.487433929536148
0.01936333440244198,0.6843699515347335,0.6958804523424879,0.487433929536148
0.019362112507224083,0.6843699515347335,0.6960823909531503,0.487433929536148
0.019354097545146942,0.6849757673667205,0.6960823909531503,0.487433929536148
0.019341934472322464,0.6849757673667205,0.6962843295638126,0.487433929536148
0.019341567531228065,0.6851777059773829,0.6962843295638126,0.487433929536148
0.019339891150593758,0.6851777059773829,0.696486268174475,0.487433929536148
0.019333621487021446,0.6855815831987075,0.696486268174475,0.487433929536148
0.019322995096445084,0.6855815831987075,0.697092084006462,0.487433929536148
0.01931772008538246,0.6859854604200323,0.697092084006462,0.487433929536148
0.01930922083556652,0.6859854604200323,0.6972940226171244,0.487433929536148
0.0192866288125515,0.6867932148626817,0.6972940226171244,0.487433929536148
0.01927393674850464,0.6867932148626817,0.6983037156704361,0.487433929536148
0.01927134580910206,0.6869951534733441,0.6983037156704361,0.487433929536148
0.019270770251750946,0.6869951534733441,0.6985056542810986,0.487433929536148
0.01925012655556202,0.6880048465266559,0.6985056542810986,0.487433929536148
0.019249452278017998,0.6880048465266559,0.6987075928917609,0.487433929536148
0.019244413822889328,0.6882067851373183,0.6987075928917609,0.487433929536148
0.019236072897911072,0.6882067851373183,0.699313408723748,0.487433929536148
0.01921907812356949,0.6888126009693053,0.699313408723748,0.487433929536148
0.01921265758574009,0.6888126009693053,0.6997172859450727,0.487433929536148
0.01921074464917183,0.6890145395799677,0.6997172859450727,0.487433929536148
0.01920556277036667,0.6890145395799677,0.6999192245557351,0.487433929536148
0.019203724339604378,0.68921647819063,0.6999192245557351,0.487433929536148
0.019202804192900658,0.68921647819063,0.7001211631663974,0.487433929536148
0.019201770424842834,0.6894184168012925,0.7001211631663974,0.487433929536148
0.019195301458239555,0.6894184168012925,0.7003231017770598,0.487433929536148
0.01918875239789486,0.6898222940226171,0.7003231017770598,0.487433929536148
0.01918807253241539,0.6898222940226171,0.7005250403877221,0.487433929536148
0.01918584480881691,0.6900242326332795,0.7005250403877221,0.487433929536148
0.01918281614780426,0.6900242326332795,0.7007269789983845,0.487433929536148
0.01917954720556736,0.6902261712439418,0.7007269789983845,0.487433929536148
0.01915985345840454,0.6902261712439418,0.702140549273021,0.487433929536148
0.01915699988603592,0.6904281098546042,0.702140549273021,0.487433929536148
0.019156532362103462,0.6904281098546042,0.7023424878836834,0.487433929536148
0.019143829122185707,0.690831987075929,0.7023424878836834,0.487433929536148
0.019136959686875343,0.690831987075929,0.7025444264943457,0.487433929536148
0.01913011260330677,0.6912358642972536,0.7025444264943457,0.487433929536148
0.01912304200232029,0.6912358642972536,0.7031502423263328,0.487433929536148
0.01912274956703186,0.691437802907916,0.7031502423263328,0.487433929536148
0.019118957221508026,0.691437802907916,0.7033521809369951,0.487433929536148
0.019087156280875206,0.6926494345718901,0.7033521809369951,0.487433929536148
0.01906142570078373,0.6926494345718901,0.7043618739903069,0.487433929536148
0.019037825986742973,0.694264943457189,0.7043618739903069,0.487433929536148
0.019027892500162125,0.694264943457189,0.7049676898222941,0.487433929536148
0.019022276625037193,0.6946688206785138,0.7049676898222941,0.487433929536148
0.019017906859517097,0.6946688206785138,0.7059773828756059,0.487433929536148
0.01900654472410679,0.6950726978998385,0.7059773828756059,0.487433929536148
0.01900617964565754,0.6950726978998385,0.7061793214862682,0.487433929536148
0.019002094864845276,0.6952746365105008,0.7061793214862682,0.487433929536148
0.018997518345713615,0.6952746365105008,0.7063812600969306,0.487433929536148
0.018992768600583076,0.6956785137318255,0.7063812600969306,0.487433929536148
0.01899218000471592,0.6956785137318255,0.7065831987075929,0.487433929536148
0.018988696858286858,0.6958804523424879,0.7065831987075929,0.487433929536148
0.018988164141774178,0.6958804523424879,0.7067851373182552,0.487433929536148
0.01895723305642605,0.6966882067851373,0.7067851373182552,0.487433929536148
0.018946729600429535,0.6966882067851373,0.7073909531502424,0.487433929536148
0.01894599013030529,0.6968901453957996,0.7073909531502424,0.487433929536148
0.018938453868031502,0.6968901453957996,0.7077948303715671,0.487433929536148
0.018937822431325912,0.697092084006462,0.7077948303715671,0.487433929536148
0.01893332228064537,0.697092084006462,0.7079967689822294,0.487433929536148
0.01893182285130024,0.6972940226171244,0.7079967689822294,0.487433929536148
0.018930410966277122,0.6972940226171244,0.7081987075928917,0.487433929536148
0.018928630277514458,0.6974959612277868,0.7081987075928917,0.487433929536148
0.018924901261925697,0.6974959612277868,0.7084006462035541,0.487433929536148
0.018918490037322044,0.6978998384491115,0.7084006462035541,0.487433929536148
0.018908444792032242,0.6978998384491115,0.7088045234248789,0.487433929536148
0.0189069677144289,0.6981017770597738,0.7088045234248789,0.487433929536148
0.018906889483332634,0.6981017770597738,0.7090064620355412,0.487433929536148
0.018885614350438118,0.6995153473344103,0.7090064620355412,0.487433929536148
0.018874961882829666,0.6995153473344103,0.7092084006462036,0.487433929536148
0.01885822042822838,0.6999192245557351,0.7092084006462036,0.487433929536148
0.018855147063732147,0.6999192245557351,0.7094103392568659,0.487433929536148
0.018823167309165,0.7015347334410339,0.7094103392568659,0.487433929536148
0.018819265067577362,0.7015347334410339,0.7096122778675282,0.487433929536148
0.018818162381649017,0.7017366720516963,0.7096122778675282,0.487433929536148
0.018809683620929718,0.7017366720516963,0.710016155088853,0.487433929536148
0.01880607381463051,0.702140549273021,0.710016155088853,0.487433929536148
0.01879962347447872,0.702140549273021,0.7104200323101777,0.487433929536148
0.01879921555519104,0.7023424878836834,0.7104200323101777,0.487433929536148
0.01879519410431385,0.7023424878836834,0.7106219709208401,0.487433929536148
0.01879281736910343,0.7025444264943457,0.7106219709208401,0.487433929536148
0.018782928586006165,0.7025444264943457,0.7110258481421647,0.487433929536148
0.01878206804394722,0.7027463651050081,0.7110258481421647,0.487433929536148
0.018760159611701965,0.7027463651050081,0.7118336025848142,0.487433929536148
0.01875334233045578,0.7033521809369951,0.7118336025848142,0.487433929536148
0.01875118538737297,0.7033521809369951,0.7122374798061389,0.487433929536148
0.01874493807554245,0.7037560581583199,0.7122374798061389,0.487433929536148
0.018743233755230904,0.7037560581583199,0.712843295638126,0.487433929536148
0.018728889524936676,0.7041599353796446,0.712843295638126,0.487433929536148
0.01872553862631321,0.7041599353796446,0.7130452342487884,0.487433929536148
0.018718725070357323,0.7047657512116317,0.7130452342487884,0.487433929536148
0.018700608983635902,0.7047657512116317,0.7136510500807755,0.487433929536148
0.01868843287229538,0.7055735056542811,0.7136510500807755,0.487433929536148
0.018680673092603683,0.7055735056542811,0.7138529886914378,0.487433929536148
0.018679626286029816,0.7057754442649434,0.7138529886914378,0.487433929536148
0.018664970993995667,0.7057754442649434,0.7140549273021002,0.487433929536148
0.01865983009338379,0.7059773828756059,0.7140549273021002,0.487433929536148
0.018648430705070496,0.7059773828756059,0.7146607431340872,0.487433929536148
0.01864772103726864,0.7061793214862682,0.7146607431340872,0.487433929536148
0.01864544302225113,0.7061793214862682,0.7148626817447497,0.487433929536148
0.01864517852663994,0.7063812600969306,0.7148626817447497,0.487433929536148
0.018638046458363533,0.7063812600969306,0.715064620355412,0.487433929536148
0.01863635703921318,0.7065831987075929,0.715064620355412,0.487433929536148
0.018634090200066566,0.7065831987075929,0.7152665589660743,0.487433929536148
0.018625877797603607,0.7069870759289176,0.7152665589660743,0.487433929536148
0.018618542701005936,0.7069870759289176,0.7158723747980614,0.487433929536148
0.01860787905752659,0.7075928917609047,0.7158723747980614,0.487433929536148
0.01859675534069538,0.7075928917609047,0.7160743134087237,0.487433929536148
0.018595334142446518,0.7077948303715671,0.7160743134087237,0.487433929536148
0.018570706248283386,0.7077948303715671,0.7168820678513732,0.487433929536148
0.018555937334895134,0.7081987075928917,0.7168820678513732,0.487433929536148
0.018530627712607384,0.7081987075928917,0.7176898222940227,0.487433929536148
0.018528755754232407,0.7086025848142165,0.7176898222940227,0.487433929536148
0.018522201105952263,0.7086025848142165,0.717891760904685,0.487433929536148
0.018509414047002792,0.7092084006462036,0.717891760904685,0.487433929536148
0.018492961302399635,0.7092084006462036,0.7180936995153473,0.487433929536148
0.018486743792891502,0.7096122778675282,0.7180936995153473,0.487433929536148
0.018484486266970634,0.7096122778675282,0.718497576736672,0.487433929536148
0.018482482060790062,0.7098142164781907,0.718497576736672,0.487433929536148
0.01844692975282669,0.7098142164781907,0.7203150242326333,0.487433929536148
0.018443182110786438,0.7104200323101777,0.7203150242326333,0.487433929536148
0.018442580476403236,0.7104200323101777,0.7205169628432956,0.487433929536148
0.01840151660144329,0.7114297253634895,0.7205169628432956,0.487433929536148
0.018391575664281845,0.7114297253634895,0.7209208400646203,0.487433929536148
0.01838984340429306,0.7116316639741519,0.7209208400646203,0.487433929536148
0.018385769799351692,0.7116316639741519,0.721324717285945,0.487433929536148
0.018378697335720062,0.7118336025848142,0.721324717285945,0.487433929536148
0.018378332257270813,0.7118336025848142,0.7215266558966075,0.487433929536148
0.018375854939222336,0.7122374798061389,0.7215266558966075,0.487433929536148
0.01836499013006687,0.7122374798061389,0.7217285945072698,0.487433929536148
0.018363412469625473,0.7124394184168013,0.7217285945072698,0.487433929536148
0.018353180959820747,0.7124394184168013,0.7225363489499192,0.487433929536148
0.018351880833506584,0.7126413570274637,0.7225363489499192,0.487433929536148
0.018342265859246254,0.7126413570274637,0.722940226171244,0.487433929536148
0.018326444551348686,0.7134491114701131,0.722940226171244,0.487433929536148
0.018323492258787155,0.7134491114701131,0.7231421647819063,0.487433929536148
0.018312199041247368,0.7140549273021002,0.7231421647819063,0.487433929536148
0.018310267478227615,0.7140549273021002,0.7233441033925686,0.487433929536148
0.018307767808437347,0.7142568659127625,0.7233441033925686,0.487433929536148
0.018295343965291977,0.7142568659127625,0.7241518578352181,0.487433929536148
0.018291713669896126,0.7146607431340872,0.7241518578352181,0.487433929536148
0.018284332007169724,0.7146607431340872,0.7245557350565428,0.487433929536148
0.018281225115060806,0.715064620355412,0.7245557350565428,0.487433929536148
0.018231481313705444,0.715064620355412,0.7255654281098546,0.487433929536148
0.01821191795170307,0.715670436187399,0.7255654281098546,0.487433929536148
0.018211496993899345,0.715670436187399,0.7259693053311793,0.487433929536148
0.01821036823093891,0.7158723747980614,0.7259693053311793,0.487433929536148
0.018202271312475204,0.7158723747980614,0.726373182552504,0.487433929536148
0.01818854734301567,0.7162762520193862,0.726373182552504,0.487433929536148
0.018186714500188828,0.7162762520193862,0.7265751211631664,0.487433929536148
0.018185965716838837,0.7166801292407108,0.7265751211631664,0.487433929536148
0.018180591985583305,0.7166801292407108,0.7267770597738288,0.487433929536148
0.018173599615693092,0.7170840064620355,0.7267770597738288,0.487433929536148
0.018156493082642555,0.7170840064620355,0.7281906300484653,0.487433929536148
0.018146181479096413,0.717891760904685,0.7281906300484653,0.487433929536148
0.01813829317688942,0.717891760904685,0.7289983844911146,0.487433929536148
0.018137948587536812,0.7180936995153473,0.7289983844911146,0.487433929536148
0.018128136172890663,0.7180936995153473,0.7296042003231018,0.487433929536148
0.018125437200069427,0.7182956381260097,0.7296042003231018,0.487433929536148
0.018122274428606033,0.7182956381260097,0.7298061389337641,0.487433929536148
0.018115954473614693,0.718497576736672,0.7298061389337641,0.487433929536148
0.018115928396582603,0.718497576736672,0.7300080775444265,0.487433929536148
0.018108120188117027,0.7189014539579968,0.7300080775444265,0.487433929536148
0.018104098737239838,0.7189014539579968,0.7304119547657512,0.487433929536148
0.018100621178746223,0.7191033925686591,0.7304119547657512,0.487433929536148
0.018069325014948845,0.7191033925686591,0.731421647819063,0.487433929536148
0.018062366172671318,0.7195072697899838,0.731421647819063,0.487433929536148
0.018058691173791885,0.7195072697899838,0.7318255250403877,0.487433929536148
0.01805136166512966,0.7197092084006462,0.7318255250403877,0.487433929536148
0.01804083213210106,0.7197092084006462,0.7326332794830371,0.487433929536148
0.01803518272936344,0.720113085621971,0.7326332794830371,0.487433929536148
0.0180326197296381,0.720113085621971,0.7328352180936996,0.487433929536148
0.018025264143943787,0.7203150242326333,0.7328352180936996,0.487433929536148
0.018022265285253525,0.7203150242326333,0.7330371567043619,0.487433929536148
0.018020937219262123,0.720718901453958,0.7330371567043619,0.487433929536148
0.01801310107111931,0.720718901453958,0.7334410339256866,0.487433929536148
0.017982864752411842,0.7231421647819063,0.7334410339256866,0.487433929536148
0.01798029989004135,0.7231421647819063,0.7336429725363489,0.487433929536148
0.017973218113183975,0.7233441033925686,0.7336429725363489,0.487433929536148
0.017970141023397446,0.7233441033925686,0.7338449111470113,0.487433929536148
0.017968636006116867,0.7237479806138933,0.7338449111470113,0.487433929536148
0.01795973628759384,0.7237479806138933,0.7342487883683361,0.487433929536148
0.01795814000070095,0.7239499192245558,0.7342487883683361,0.487433929536148
0.017951371148228645,0.7239499192245558,0.7344507269789984,0.487433929536148
0.01795116625726223,0.7241518578352181,0.7344507269789984,0.487433929536148
0.017931217327713966,0.7241518578352181,0.7352584814216478,0.487433929536148
0.01791149564087391,0.7249596122778675,0.7352584814216478,0.487433929536148
0.017909608781337738,0.7249596122778675,0.7354604200323102,0.487433929536148
0.017904052510857582,0.7251615508885298,0.7354604200323102,0.487433929536148
0.01789158396422863,0.7251615508885298,0.7364701130856219,0.487433929536148
0.017880557104945183,0.7255654281098546,0.7364701130856219,0.487433929536148
0.017879709601402283,0.7255654281098546,0.7366720516962844,0.487433929536148
0.017876461148262024,0.7261712439418416,0.7366720516962844,0.487433929536148
0.017855748534202576,0.7261712439418416,0.7374798061389337,0.487433929536148
0.017851969227194786,0.726373182552504,0.7374798061389337,0.487433929536148
0.01783123053610325,0.726373182552504,0.7380856219709209,0.487433929536148
0.017825091257691383,0.7267770597738288,0.7380856219709209,0.487433929536148
0.01781758852303028,0.7267770597738288,0.7386914378029079,0.487433929536148
0.017816677689552307,0.7269789983844911,0.7386914378029079,0.487433929536148
0.017810795456171036,0.7269789983844911,0.7388933764135702,0.487433929536148
0.017785562202334404,0.7279886914378029,0.7388933764135702,0.487433929536148
0.017783597111701965,0.7279886914378029,0.739297253634895,0.487433929536148
0.01778300106525421,0.7281906300484653,0.739297253634895,0.487433929536148
0.01777508109807968,0.7281906300484653,0.7397011308562197,0.487433929536148
0.017768315970897675,0.7283925686591276,0.7397011308562197,0.487433929536148
0.01776701770722866,0.7283925686591276,0.7399030694668821,0.487433929536148
0.0177425816655159,0.7289983844911146,0.7399030694668821,0.487433929536148
0.017742415890097618,0.7289983844911146,0.7401050080775444,0.487433929536148
0.017730068415403366,0.7296042003231018,0.7401050080775444,0.487433929536148
0.017726246267557144,0.7296042003231018,0.7403069466882067,0.487433929536148
0.017703860998153687,0.7300080775444265,0.7403069466882067,0.487433929536148
0.017694424837827682,0.7300080775444265,0.7407108239095315,0.487433929536148
0.017691874876618385,0.7304119547657512,0.7407108239095315,0.487433929536148
0.017691615968942642,0.7304119547657512,0.7409127625201939,0.487433929536148
0.017690956592559814,0.7306138933764136,0.7409127625201939,0.487433929536148
0.017688380554318428,0.7306138933764136,0.7415185783521809,0.487433929536148
0.017684755846858025,0.7308158319870759,0.7415185783521809,0.487433929536148
0.01766972988843918,0.7308158319870759,0.7425282714054927,0.487433929536148
0.017665250226855278,0.7310177705977383,0.7425282714054927,0.487433929536148
0.017653392627835274,0.7310177705977383,0.7431340872374798,0.487433929536148
0.017652736976742744,0.7312197092084006,0.7431340872374798,0.487433929536148
0.017628202214837074,0.7312197092084006,0.7437399030694669,0.487433929536148
0.017601732164621353,0.7332390953150242,0.7437399030694669,0.487433929536148
0.017597990110516548,0.7332390953150242,0.7439418416801292,0.487433929536148
0.01759185828268528,0.7338449111470113,0.7439418416801292,0.487433929536148
0.017583874985575676,0.7338449111470113,0.7441437802907916,0.487433929536148
0.01757843792438507,0.7342487883683361,0.7441437802907916,0.487433929536148
0.017576947808265686,0.7342487883683361,0.744345718901454,0.487433929536148
0.017573483288288116,0.7344507269789984,0.744345718901454,0.487433929536148
0.01757165417075157,0.7344507269789984,0.7445476575121163,0.487433929536148
0.01756194606423378,0.7350565428109854,0.7445476575121163,0.487433929536148
0.017558839172124863,0.7350565428109854,0.7447495961227787,0.487433929536148
0.01755024679005146,0.7352584814216478,0.7447495961227787,0.487433929536148
0.017547525465488434,0.7352584814216478,0.7453554119547657,0.487433929536148
0.01754007674753666,0.7356623586429726,0.7453554119547657,0.487433929536148
0.017536504194140434,0.7356623586429726,0.7457592891760905,0.487433929536148
0.017528919503092766,0.7362681744749596,0.7457592891760905,0.487433929536148
0.017528442665934563,0.7362681744749596,0.7459612277867528,0.487433929536148
0.017519742250442505,0.7366720516962844,0.7459612277867528,0.487433929536148
0.017518969252705574,0.7366720516962844,0.7461631663974152,0.487433929536148
0.01750881038606167,0.7376817447495961,0.7461631663974152,0.487433929536148
0.017505742609500885,0.7376817447495961,0.7463651050080775,0.487433929536148
0.017504801973700523,0.7378836833602584,0.7463651050080775,0.487433929536148
0.017503656446933746,0.7378836833602584,0.7465670436187399,0.487433929536148
0.017489353194832802,0.7388933764135702,0.7465670436187399,0.487433929536148
0.01747949980199337,0.7388933764135702,0.747172859450727,0.487433929536148
0.01746651902794838,0.7399030694668821,0.747172859450727,0.487433929536148
0.01745753176510334,0.7399030694668821,0.7475767366720517,0.487433929536148
0.017441075295209885,0.7401050080775444,0.7475767366720517,0.487433929536148
0.017436739057302475,0.7401050080775444,0.7479806138933764,0.487433929536148
0.01743570901453495,0.7403069466882067,0.7479806138933764,0.487433929536148
0.01742618717253208,0.7403069466882067,0.7483844911147012,0.487433929536148
0.017425553873181343,0.7405088852988692,0.7483844911147012,0.487433929536148
0.01741855964064598,0.7405088852988692,0.7485864297253635,0.487433929536148
0.01741320639848709,0.7411147011308562,0.7485864297253635,0.487433929536148
0.017401427030563354,0.7411147011308562,0.749394184168013,0.487433929536148
0.017370151355862617,0.7423263327948304,0.749394184168013,0.487433929536148
0.017365576699376106,0.7423263327948304,0.7495961227786753,0.487433929536148
0.01735447533428669,0.7429321486268174,0.7495961227786753,0.487433929536148
0.01734837144613266,0.7429321486268174,0.7504038772213247,0.487433929536148
0.017347434535622597,0.7433360258481422,0.7504038772213247,0.487433929536148
0.017344411462545395,0.7433360258481422,0.750605815831987,0.487433929536148
0.017316214740276337,0.744345718901454,0.750605815831987,0.487433929536148
0.017312683165073395,0.744345718901454,0.7510096930533118,0.487433929536148
0.017311329022049904,0.7445476575121163,0.7510096930533118,0.487433929536148
0.017300335690379143,0.7445476575121163,0.7512116316639742,0.487433929536148
0.017298726364970207,0.744951534733441,0.7512116316639742,0.487433929536148
0.017289800569415092,0.744951534733441,0.7516155088852988,0.487433929536148
0.01727377623319626,0.7457592891760905,0.7516155088852988,0.487433929536148
0.017254505306482315,0.7457592891760905,0.7524232633279483,0.487433929536148
0.017246592789888382,0.7459612277867528,0.7524232633279483,0.487433929536148
0.017242304980754852,0.7459612277867528,0.752827140549273,0.487433929536148
0.017223965376615524,0.7467689822294022,0.752827140549273,0.487433929536148
0.017221780493855476,0.7467689822294022,0.7530290791599353,0.487433929536148
0.017210595309734344,0.747172859450727,0.7530290791599353,0.487433929536148
0.017190150916576385,0.747172859450727,0.7542407108239095,0.487433929536148
0.017184635624289513,0.7473747980613893,0.7542407108239095,0.487433929536148
0.017182204872369766,0.7473747980613893,0.7546445880452343,0.487433929536148
0.017172344028949738,0.7479806138933764,0.7546445880452343,0.487433929536148
0.017168140038847923,0.7479806138933764,0.755048465266559,0.487433929536148
0.017162421718239784,0.7483844911147012,0.755048465266559,0.487433929536148
0.017155354842543602,0.7483844911147012,0.755654281098546,0.487433929536148
0.017153983935713768,0.7485864297253635,0.755654281098546,0.487433929536148
0.017142975702881813,0.7485864297253635,0.7562600969305331,0.487433929536148
0.017139967530965805,0.7487883683360258,0.7562600969305331,0.487433929536148
0.017127668485045433,0.7487883683360258,0.7568659127625202,0.487433929536148
0.017123576253652573,0.7491922455573505,0.7568659127625202,0.487433929536148
0.017122823745012283,0.7491922455573505,0.7570678513731826,0.487433929536148
0.017122043296694756,0.749394184168013,0.7570678513731826,0.487433929536148
0.017119023948907852,0.749394184168013,0.7572697899838449,0.487433929536148
0.017117448151111603,0.7495961227786753,0.7572697899838449,0.487433929536148
0.017113998532295227,0.7495961227786753,0.7576736672051696,0.487433929536148
0.01710287667810917,0.7502019386106623,0.7576736672051696,0.487433929536148
0.017084434628486633,0.7502019386106623,0.7592891760904685,0.487433929536148
0.01706034503877163,0.750605815831987,0.7592891760904685,0.487433929536148
0.017054783180356026,0.750605815831987,0.7594911147011308,0.487433929536148
0.01703963428735733,0.7510096930533118,0.7594911147011308,0.487433929536148
0.017037782818078995,0.7510096930533118,0.7598949919224556,0.487433929536148
0.017028968781232834,0.7520193861066236,0.7598949919224556,0.487433929536148
0.017006944864988327,0.7520193861066236,0.760702746365105,0.487433929536148
0.017000513151288033,0.7524232633279483,0.760702746365105,0.487433929536148
0.01699577271938324,0.7524232633279483,0.7609046849757674,0.487433929536148
0.01698298007249832,0.7534329563812601,0.7609046849757674,0.487433929536148
0.016979094594717026,0.7534329563812601,0.7613085621970921,0.487433929536148
0.016972577199339867,0.7538368336025848,0.7613085621970921,0.487433929536148
0.016955258324742317,0.7538368336025848,0.7625201938610663,0.487433929536148
0.016952525824308395,0.7540387722132472,0.7625201938610663,0.487433929536148
0.01694989763200283,0.7540387722132472,0.7627221324717286,0.487433929536148
0.01692742481827736,0.7546445880452343,0.7627221324717286,0.487433929536148
0.016925418749451637,0.7546445880452343,0.7635298869143781,0.487433929536148
0.01691211573779583,0.755654281098546,0.7635298869143781,0.487433929536148
0.016904165968298912,0.755654281098546,0.7639337641357028,0.487433929536148
0.016897648572921753,0.7562600969305331,0.7639337641357028,0.487433929536148
0.016886074095964432,0.7562600969305331,0.7649434571890146,0.487433929536148
0.0168840903788805,0.7564620355411955,0.7649434571890146,0.487433929536148
0.01686568558216095,0.7564620355411955,0.7655492730210016,0.487433929536148
0.016864843666553497,0.7566639741518578,0.7655492730210016,0.487433929536148
0.01686103083193302,0.7566639741518578,0.7661550888529887,0.487433929536148
0.01685955561697483,0.7568659127625202,0.7661550888529887,0.487433929536148
0.01684686541557312,0.7568659127625202,0.7663570274636511,0.487433929536148
0.016845809295773506,0.7570678513731826,0.7663570274636511,0.487433929536148
0.01684560999274254,0.7570678513731826,0.7665589660743134,0.487433929536148
0.01684505306184292,0.7572697899838449,0.7665589660743134,0.487433929536148
0.016843197867274284,0.7572697899838449,0.7667609046849758,0.487433929536148
0.016838911920785904,0.7576736672051696,0.7667609046849758,0.487433929536148
0.01683819480240345,0.7576736672051696,0.7669628432956381,0.487433929536148
0.016834301874041557,0.7582794830371568,0.7669628432956381,0.487433929536148
0.016802066937088966,0.7582794830371568,0.7681744749596123,0.487433929536148
0.01679469458758831,0.7588852988691438,0.7681744749596123,0.487433929536148
0.01678394339978695,0.7588852988691438,0.7687802907915994,0.487433929536148
0.016779789701104164,0.7590872374798061,0.7687802907915994,0.487433929536148
0.01677847094833851,0.7590872374798061,0.7689822294022617,0.487433929536148
0.016769979149103165,0.7592891760904685,0.7689822294022617,0.487433929536148
0.016769269481301308,0.7592891760904685,0.7691841680129241,0.487433929536148
0.01675284653902054,0.7600969305331179,0.7691841680129241,0.487433929536148
0.01673545129597187,0.7600969305331179,0.7695880452342488,0.487433929536148
0.016729585826396942,0.7605008077544426,0.7695880452342488,0.487433929536148
0.016719529405236244,0.7605008077544426,0.7697899838449112,0.487433929536148
0.016712024807929993,0.7613085621970921,0.7697899838449112,0.487433929536148
0.016699451953172684,0.7613085621970921,0.7703957996768982,0.487433929536148
0.01669543981552124,0.7615105008077544,0.7703957996768982,0.487433929536148
0.016691958531737328,0.7615105008077544,0.7705977382875606,0.487433929536148
0.016691699624061584,0.7617124394184168,0.7705977382875606,0.487433929536148
0.01668339967727661,0.7617124394184168,0.77140549273021,0.487433929536148
0.016676515340805054,0.7623182552504039,0.77140549273021,0.487433929536148
0.016672220081090927,0.7623182552504039,0.7718093699515347,0.487433929536148
0.01666989177465439,0.7625201938610663,0.7718093699515347,0.487433929536148
0.01666915975511074,0.7625201938610663,0.7720113085621971,0.487433929536148
0.016666432842612267,0.7627221324717286,0.7720113085621971,0.487433929536148
0.016657236963510513,0.7627221324717286,0.7726171243941842,0.487433929536148
0.016657067462801933,0.7629240710823909,0.7726171243941842,0.487433929536148
0.01665068417787552,0.7629240710823909,0.7728190630048465,0.487433929536148
0.01663694903254509,0.7633279483037156,0.7728190630048465,0.487433929536148
0.016632908955216408,0.7633279483037156,0.7734248788368336,0.487433929536148
0.01663200743496418,0.7635298869143781,0.7734248788368336,0.487433929536148
0.01660090684890747,0.7635298869143781,0.774232633279483,0.487433929536148
0.016592390835285187,0.7639337641357028,0.774232633279483,0.487433929536148
0.01659212075173855,0.7639337641357028,0.7744345718901454,0.487433929536148
0.016550838947296143,0.7645395799676898,0.7744345718901454,0.487433929536148
0.0165440421551466,0.7645395799676898,0.7750403877221325,0.487433929536148
0.016536064445972443,0.7647415185783522,0.7750403877221325,0.487433929536148
0.01653257943689823,0.7647415185783522,0.7752423263327949,0.487433929536148
0.016520630568265915,0.7655492730210016,0.7752423263327949,0.487433929536148
0.016516022384166718,0.7655492730210016,0.7754442649434572,0.487433929536148
0.016513440757989883,0.7657512116316639,0.7754442649434572,0.487433929536148
0.016507670283317566,0.7657512116316639,0.7760500807754442,0.487433929536148
0.016488220542669296,0.7661550888529887,0.7760500807754442,0.487433929536148
0.01648613251745701,0.7661550888529887,0.776453957996769,0.487433929536148
0.016474870964884758,0.7665589660743134,0.776453957996769,0.487433929536148
0.0164702907204628,0.7665589660743134,0.7766558966074314,0.487433929536148
0.016468476504087448,0.7667609046849758,0.7766558966074314,0.487433929536148
0.016454171389341354,0.7667609046849758,0.7776655896607432,0.487433929536148
0.016445498913526535,0.7671647819063004,0.7776655896607432,0.487433929536148
0.016443869099020958,0.7671647819063004,0.7778675282714055,0.487433929536148
0.016440920531749725,0.7673667205169629,0.7778675282714055,0.487433929536148
0.0163810346275568,0.7673667205169629,0.7796849757673667,0.487433929536148
0.016375649720430374,0.7677705977382876,0.7796849757673667,0.487433929536148
0.01636938378214836,0.7677705977382876,0.7800888529886915,0.487433929536148
0.016363002359867096,0.7679725363489499,0.7800888529886915,0.487433929536148
0.016360346227884293,0.7679725363489499,0.7802907915993538,0.487433929536148
0.016359170898795128,0.7681744749596123,0.7802907915993538,0.487433929536148
0.016356123611330986,0.7681744749596123,0.7806946688206785,0.487433929536148
0.01635076478123665,0.7683764135702746,0.7806946688206785,0.487433929536148
0.01634666882455349,0.7683764135702746,0.7808966074313409,0.487433929536148
0.01634230650961399,0.768578352180937,0.7808966074313409,0.487433929536148
0.01634158194065094,0.768578352180937,0.7810985460420032,0.487433929536148
0.016334379091858864,0.7691841680129241,0.7810985460420032,0.487433929536148
0.016329696401953697,0.7691841680129241,0.781502423263328,0.487433929536148
0.016329284757375717,0.7693861066235864,0.781502423263328,0.487433929536148
0.016317831352353096,0.7693861066235864,0.7817043618739903,0.487433929536148
0.016301071271300316,0.7701938610662359,0.7817043618739903,0.487433929536148
0.016295969486236572,0.7701938610662359,0.7819063004846527,0.487433929536148
0.016282036900520325,0.7712035541195477,0.7819063004846527,0.487433929536148
0.016276493668556213,0.7712035541195477,0.7825121163166397,0.487433929536148
0.016274837777018547,0.77140549273021,0.7825121163166397,0.487433929536148
0.01626889780163765,0.77140549273021,0.7827140549273021,0.487433929536148
0.016254311427474022,0.7718093699515347,0.7827140549273021,0.487433929536148
0.016247671097517014,0.7718093699515347,0.7833198707592892,0.487433929536148
0.016235049813985825,0.7724151857835219,0.7833198707592892,0.487433929536148
0.0162323210388422,0.7724151857835219,0.7837237479806138,0.487433929536148
0.016222912818193436,0.7730210016155089,0.7837237479806138,0.487433929536148
0.016219310462474823,0.7730210016155089,0.7839256865912763,0.487433929536148
0.016215944662690163,0.7734248788368336,0.7839256865912763,0.487433929536148
0.016199970617890358,0.7734248788368336,0.7847334410339257,0.487433929536148
0.01619873009622097,0.773626817447496,0.7847334410339257,0.487433929536148
0.016180971637368202,0.773626817447496,0.7855411954765751,0.487433929536148
0.016180213540792465,0.7738287560581584,0.7855411954765751,0.487433929536148
0.016180148348212242,0.7738287560581584,0.7857431340872375,0.487433929536148
0.01617502234876156,0.7740306946688207,0.7857431340872375,0.487433929536148
0.016161315143108368,0.7740306946688207,0.7859450726978998,0.487433929536148
0.01614929735660553,0.7744345718901454,0.7859450726978998,0.487433929536148
0.01614926941692829,0.7744345718901454,0.7861470113085622,0.487433929536148
0.01614723727107048,0.7746365105008077,0.7861470113085622,0.487433929536148
0.0161368977278471,0.7746365105008077,0.7863489499192245,0.487433929536148
0.016130033880472183,0.7750403877221325,0.7863489499192245,0.487433929536148
0.016126031056046486,0.7750403877221325,0.7867528271405493,0.487433929536148
0.016124652698636055,0.7752423263327949,0.7867528271405493,0.487433929536148
0.016111064702272415,0.7752423263327949,0.787156704361874,0.487433929536148
0.016109677031636238,0.7754442649434572,0.787156704361874,0.487433929536148
0.01610439456999302,0.7754442649434572,0.7877625201938611,0.487433929536148
0.016099490225315094,0.7756462035541195,0.7877625201938611,0.487433929536148
0.016097839921712875,0.7756462035541195,0.7879644588045234,0.487433929536148
0.016066234558820724,0.7768578352180937,0.7879644588045234,0.487433929536148
0.01604442298412323,0.7768578352180937,0.7887722132471728,0.487433929536148
0.0160310510545969,0.7774636510500808,0.7887722132471728,0.487433929536148
0.016019290313124657,0.7774636510500808,0.7895799676898223,0.487433929536148
0.016015304252505302,0.7778675282714055,0.7895799676898223,0.487433929536148
0.016014937311410904,0.7778675282714055,0.7897819063004846,0.487433929536148
0.01600164920091629,0.7784733441033925,0.7897819063004846,0.487433929536148
0.01599370874464512,0.7784733441033925,0.7901857835218093,0.487433929536148
0.015984781086444855,0.7788772213247173,0.7901857835218093,0.487433929536148
0.01598208211362362,0.7788772213247173,0.7903877221324718,0.487433929536148
0.015981385484337807,0.7790791599353797,0.7903877221324718,0.487433929536148
0.015979457646608353,0.7790791599353797,0.7905896607431341,0.487433929536148
0.015977108851075172,0.779281098546042,0.7905896607431341,0.487433929536148
0.01597634144127369,0.779281098546042,0.7907915993537964,0.487433929536148
0.015974460169672966,0.7794830371567044,0.7907915993537964,0.487433929536148
0.015971112996339798,0.7794830371567044,0.7909935379644588,0.487433929536148
0.015969816595315933,0.7796849757673667,0.7909935379644588,0.487433929536148
0.015952274203300476,0.7796849757673667,0.7913974151857835,0.487433929536148
0.015939757227897644,0.7804927302100162,0.7913974151857835,0.487433929536148
0.015933146700263023,0.7804927302100162,0.7922051696284329,0.487433929536148
0.0159308984875679,0.7806946688206785,0.7922051696284329,0.487433929536148
0.015918880701065063,0.7806946688206785,0.7924071082390953,0.487433929536148
0.01591738685965538,0.7808966074313409,0.7924071082390953,0.487433929536148
0.01591511256992817,0.7808966074313409,0.7928109854604201,0.487433929536148
0.015909556299448013,0.781502423263328,0.7928109854604201,0.487433929536148
0.015897266566753387,0.781502423263328,0.7936187399030694,0.487433929536148
0.015889497473835945,0.7819063004846527,0.7936187399030694,0.487433929536148
0.01587529294192791,0.7819063004846527,0.7942245557350566,0.487433929536148
0.01587359607219696,0.782108239095315,0.7942245557350566,0.487433929536148
0.015866180881857872,0.782108239095315,0.7944264943457189,0.487433929536148
0.01586122065782547,0.7823101777059773,0.7944264943457189,0.487433929536148
0.01585954986512661,0.7823101777059773,0.7946284329563813,0.487433929536148
0.01584502123296261,0.7825121163166397,0.7946284329563813,0.487433929536148
0.015843214467167854,0.7825121163166397,0.7948303715670436,0.487433929536148
0.015841025859117508,0.7827140549273021,0.7948303715670436,0.487433929536148
0.01582946442067623,0.7827140549273021,0.7954361873990307,0.487433929536148
0.015817992389202118,0.7831179321486268,0.7954361873990307,0.487433929536148
0.015800846740603447,0.7831179321486268,0.7956381260096931,0.487433929536148
0.015794804319739342,0.7835218093699515,0.7956381260096931,0.487433929536148
0.015768878161907196,0.7835218093699515,0.7966478190630049,0.487433929536148
0.015754427760839462,0.7851373182552503,0.7966478190630049,0.487433929536148
0.015747472643852234,0.7851373182552503,0.7972536348949919,0.487433929536148
0.015747299417853355,0.7853392568659128,0.7972536348949919,0.487433929536148
0.01572570390999317,0.7853392568659128,0.7994749596122779,0.487433929536148
0.015717027708888054,0.7859450726978998,0.7994749596122779,0.487433929536148
0.01570088416337967,0.7859450726978998,0.8000807754442649,0.487433929536148
0.015698516741394997,0.7863489499192245,0.8000807754442649,0.487433929536148
0.015694385394454002,0.7863489499192245,0.8002827140549273,0.487433929536148
0.01569332927465439,0.7865508885298869,0.8002827140549273,0.487433929536148
0.015682125464081764,0.7865508885298869,0.8008885298869144,0.487433929536148
0.015677297487854958,0.787156704361874,0.8008885298869144,0.487433929536148
0.015670718625187874,0.787156704361874,0.8010904684975767,0.487433929536148
0.015668250620365143,0.7873586429725363,0.8010904684975767,0.487433929536148
0.015667114406824112,0.7873586429725363,0.8012924071082391,0.487433929536148
0.01565764658153057,0.7877625201938611,0.8012924071082391,0.487433929536148
0.015653807669878006,0.7877625201938611,0.8016962843295639,0.487433929536148
0.015653066337108612,0.7879644588045234,0.8016962843295639,0.487433929536148
0.015651775524020195,0.7879644588045234,0.8018982229402262,0.487433929536148
0.01565081812441349,0.7881663974151858,0.8018982229402262,0.487433929536148
0.015644486993551254,0.7881663974151858,0.8023021001615509,0.487433929536148
0.01564445160329342,0.7883683360258481,0.8023021001615509,0.487433929536148
0.015615488402545452,0.7883683360258481,0.802907915993538,0.487433929536148
0.015612408518791199,0.7885702746365105,0.802907915993538,0.487433929536148
0.015606902539730072,0.7885702746365105,0.8031098546042004,0.487433929536148
0.015605378895998001,0.7887722132471728,0.8031098546042004,0.487433929536148
0.01559988223016262,0.7887722132471728,0.8033117932148627,0.487433929536148
0.015596361830830574,0.7891760904684976,0.8033117932148627,0.487433929536148
0.015586894936859608,0.7891760904684976,0.8037156704361874,0.487433929536148
0.015573141165077686,0.7897819063004846,0.8037156704361874,0.487433929536148
0.015562459826469421,0.7897819063004846,0.8041195476575121,0.487433929536148
0.015562141314148903,0.789983844911147,0.8041195476575121,0.487433929536148
0.015551754273474216,0.789983844911147,0.8051292407108239,0.487433929536148
0.01553419604897499,0.7913974151857835,0.8051292407108239,0.487433929536148
0.015529992990195751,0.7913974151857835,0.8053311793214862,0.487433929536148
0.015505490824580193,0.7918012924071083,0.8053311793214862,0.487433929536148
0.015492518432438374,0.7918012924071083,0.805735056542811,0.487433929536148
0.015492000617086887,0.7920032310177706,0.805735056542811,0.487433929536148
0.01548578217625618,0.7920032310177706,0.8061389337641357,0.487433929536148
0.015472606755793095,0.7928109854604201,0.8061389337641357,0.487433929536148
0.01547091081738472,0.7928109854604201,0.806340872374798,0.487433929536148
0.015465589240193367,0.7930129240710824,0.806340872374798,0.487433929536148
0.015441788360476494,0.7930129240710824,0.8073505654281099,0.487433929536148
0.015438463538885117,0.7932148626817448,0.8073505654281099,0.487433929536148
0.015433559194207191,0.7932148626817448,0.8075525040387722,0.487433929536148
0.015430676750838757,0.7934168012924071,0.8075525040387722,0.487433929536148
0.015430663712322712,0.7934168012924071,0.8077544426494345,0.487433929536148
0.015406541526317596,0.7940226171243941,0.8077544426494345,0.487433929536148
0.015405768528580666,0.7940226171243941,0.807956381260097,0.487433929536148
0.0153988441452384,0.7944264943457189,0.807956381260097,0.487433929536148
0.01539663877338171,0.7944264943457189,0.8083602584814217,0.487433929536148
0.015392943285405636,0.7946284329563813,0.8083602584814217,0.487433929536148
0.015390192158520222,0.7946284329563813,0.808562197092084,0.487433929536148
0.015385298058390617,0.7948303715670436,0.808562197092084,0.487433929536148
0.015378829091787338,0.7948303715670436,0.8087641357027464,0.487433929536148
0.015368127264082432,0.7954361873990307,0.8087641357027464,0.487433929536148
0.015366820618510246,0.7954361873990307,0.8089660743134087,0.487433929536148
0.01536486204713583,0.7960420032310178,0.8089660743134087,0.487433929536148
0.015364770777523518,0.7960420032310178,0.809168012924071,0.487433929536148
0.015363089740276337,0.7962439418416801,0.809168012924071,0.487433929536148
0.015349400229752064,0.7962439418416801,0.8099757673667205,0.487433929536148
0.015332134440541267,0.7970516962843296,0.8099757673667205,0.487433929536148
0.015324650332331657,0.7970516962843296,0.8101777059773829,0.487433929536148
0.01532056462019682,0.7976575121163166,0.8101777059773829,0.487433929536148
0.015297609381377697,0.7976575121163166,0.8111873990306947,0.487433929536148
0.015292318537831306,0.7982633279483037,0.8111873990306947,0.487433929536148
0.015282757580280304,0.7982633279483037,0.8115912762520194,0.487433929536148
0.0152739267796278,0.7986672051696284,0.8115912762520194,0.487433929536148
0.015266788192093372,0.7986672051696284,0.8119951534733441,0.487433929536148
0.015266386792063713,0.7988691437802908,0.8119951534733441,0.487433929536148
0.01526167057454586,0.7988691437802908,0.8121970920840065,0.487433929536148
0.015261595137417316,0.7990710823909531,0.8121970920840065,0.487433929536148
0.015252968296408653,0.7990710823909531,0.8130048465266559,0.487433929536148
0.015247033908963203,0.7992730210016155,0.8130048465266559,0.487433929536148
0.015240095555782318,0.7992730210016155,0.8134087237479806,0.487433929536148
0.01523335836827755,0.7998788368336026,0.8134087237479806,0.487433929536148
0.015231485478579998,0.7998788368336026,0.813610662358643,0.487433929536148
0.01523133460432291,0.8000807754442649,0.813610662358643,0.487433929536148
0.01522622350603342,0.8000807754442649,0.8138126009693053,0.487433929536148
0.015225035138428211,0.8002827140549273,0.8138126009693053,0.487433929536148
0.015224553644657135,0.8002827140549273,0.8140145395799677,0.487433929536148
0.015214799903333187,0.8008885298869144,0.8140145395799677,0.487433929536148
0.015212084166705608,0.8008885298869144,0.8144184168012925,0.487433929536148
0.015197821892797947,0.8018982229402262,0.8144184168012925,0.487433929536148
0.015192944556474686,0.8018982229402262,0.8146203554119548,0.487433929536148
0.01518531609326601,0.8027059773828756,0.8146203554119548,0.487433929536148
0.015182813629508018,0.8027059773828756,0.8152261712439418,0.487433929536148
0.015180847607553005,0.802907915993538,0.8152261712439418,0.487433929536148
0.0151750473305583,0.802907915993538,0.8154281098546042,0.487433929536148
0.015168165788054466,0.803513731825525,0.8154281098546042,0.487433929536148
0.015168095007538795,0.803513731825525,0.8156300484652665,0.487433929536148
0.015165512450039387,0.8037156704361874,0.8156300484652665,0.487433929536148
0.015155724249780178,0.8037156704361874,0.8160339256865913,0.487433929536148
0.015154874883592129,0.8039176090468497,0.8160339256865913,0.487433929536148
0.015154226683080196,0.8039176090468497,0.8162358642972536,0.487433929536148
0.015143091790378094,0.8043214862681745,0.8162358642972536,0.487433929536148
0.015139751136302948,0.8043214862681745,0.8166397415185783,0.487433929536148
0.01513902097940445,0.8045234248788369,0.8166397415185783,0.487433929536148
0.015132480300962925,0.8045234248788369,0.8168416801292407,0.487433929536148
0.015115654096007347,0.8053311793214862,0.8168416801292407,0.487433929536148
0.015114108100533485,0.8053311793214862,0.817043618739903,0.487433929536148
0.015111205168068409,0.805735056542811,0.817043618739903,0.487433929536148
0.015107317827641964,0.805735056542811,0.8172455573505655,0.487433929536148
0.015098560601472855,0.8065428109854604,0.8172455573505655,0.487433929536148
0.01509014144539833,0.8065428109854604,0.8174474959612278,0.487433929536148
0.015082400292158127,0.8071486268174475,0.8174474959612278,0.487433929536148
0.015081474557518959,0.8071486268174475,0.8176494345718901,0.487433929536148
0.015080361627042294,0.8073505654281099,0.8176494345718901,0.487433929536148
0.015078084543347359,0.8073505654281099,0.8178513731825525,0.487433929536148
0.015077561140060425,0.8075525040387722,0.8178513731825525,0.487433929536148
0.01506858505308628,0.8075525040387722,0.8184571890145396,0.487433929536148
0.015063087455928326,0.8081583198707593,0.8184571890145396,0.487433929536148
0.015027220360934734,0.8081583198707593,0.8204765751211631,0.487433929536148
0.015015305951237679,0.8083602584814217,0.8204765751211631,0.487433929536148
0.015011444687843323,0.8083602584814217,0.8206785137318255,0.487433929536148
0.015010079368948936,0.808562197092084,0.8206785137318255,0.487433929536148
0.01500523928552866,0.808562197092084,0.8210823909531503,0.487433929536148
0.014975427649915218,0.8097738287560582,0.8210823909531503,0.487433929536148
0.014972202479839325,0.8097738287560582,0.8212843295638126,0.487433929536148
0.014968577772378922,0.8101777059773829,0.8212843295638126,0.487433929536148
0.014966410584747791,0.8101777059773829,0.821486268174475,0.487433929536148
0.014957508072257042,0.8105815831987075,0.821486268174475,0.487433929536148
0.014954973012208939,0.8105815831987075,0.8216882067851373,0.487433929536148
0.014938220381736755,0.8117932148626817,0.8216882067851373,0.487433929536148
0.01493248250335455,0.8117932148626817,0.822092084006462,0.487433929536148
0.014925560913980007,0.8119951534733441,0.822092084006462,0.487433929536148
0.014921408146619797,0.8119951534733441,0.8222940226171244,0.487433929536148
0.014909937977790833,0.8121970920840065,0.8222940226171244,0.487433929536148
0.01490650326013565,0.8121970920840065,0.8224959612277868,0.487433929536148
0.014864343218505383,0.8144184168012925,0.8224959612277868,0.487433929536148
0.014858022332191467,0.8144184168012925,0.8231017770597738,0.487433929536148
0.014853053726255894,0.8146203554119548,0.8231017770597738,0.487433929536148
0.014847561717033386,0.8146203554119548,0.8235056542810986,0.487433929536148
0.01483153086155653,0.8150242326332795,0.8235056542810986,0.487433929536148
0.01480947621166706,0.8150242326332795,0.8255250403877221,0.487433929536148
0.014800802804529667,0.8152261712439418,0.8255250403877221,0.487433929536148
0.014797797426581383,0.8152261712439418,0.8257269789983845,0.487433929536148
0.014796189963817596,0.8154281098546042,0.8257269789983845,0.487433929536148
0.014794232323765755,0.8154281098546042,0.8259289176090469,0.487433929536148
0.014792082831263542,0.8156300484652665,0.8259289176090469,0.487433929536148
0.01478666439652443,0.8156300484652665,0.8261308562197092,0.487433929536148
0.014786114916205406,0.815831987075929,0.8261308562197092,0.487433929536148
0.014778911136090755,0.815831987075929,0.8265347334410339,0.487433929536148
0.014774315059185028,0.8162358642972536,0.8265347334410339,0.487433929536148
0.01475384458899498,0.8162358642972536,0.827140549273021,0.487433929536148
0.014736228622496128,0.817043618739903,0.827140549273021,0.487433929536148
0.014717045240104198,0.817043618739903,0.8275444264943457,0.487433929536148
0.014699707739055157,0.8176494345718901,0.8275444264943457,0.487433929536148
0.014698152430355549,0.8176494345718901,0.8277463651050081,0.487433929536148
0.014693837612867355,0.8178513731825525,0.8277463651050081,0.487433929536148
0.014675291255116463,0.8178513731825525,0.8283521809369951,0.487433929536148
0.01467332523316145,0.8180533117932148,0.8283521809369951,0.487433929536148
0.01467301044613123,0.8180533117932148,0.8285541195476576,0.487433929536148
0.014672532677650452,0.8182552504038773,0.8285541195476576,0.487433929536148
0.014667783863842487,0.8182552504038773,0.8287560581583199,0.487433929536148
0.01465941034257412,0.818659127625202,0.8287560581583199,0.487433929536148
0.014649470336735249,0.818659127625202,0.8291599353796446,0.487433929536148
0.014642460271716118,0.8190630048465266,0.8291599353796446,0.487433929536148
0.014633769169449806,0.8190630048465266,0.8293618739903069,0.487433929536148
0.01463080570101738,0.819264943457189,0.8293618739903069,0.487433929536148
0.01462341658771038,0.819264943457189,0.8297657512116317,0.487433929536148
0.014623046852648258,0.8194668820678513,0.8297657512116317,0.487433929536148
0.014615342952311039,0.8194668820678513,0.8301696284329564,0.487433929536148
0.014612141065299511,0.8196688206785138,0.8301696284329564,0.487433929536148
0.014591663144528866,0.8196688206785138,0.8309773828756059,0.487433929536148
0.014580558985471725,0.8198707592891761,0.8309773828756059,0.487433929536148
0.01456729881465435,0.8198707592891761,0.8315831987075929,0.487433929536148
0.014565412886440754,0.8200726978998385,0.8315831987075929,0.487433929536148
0.014560706913471222,0.8200726978998385,0.8317851373182552,0.487433929536148
0.014547823928296566,0.8206785137318255,0.8317851373182552,0.487433929536148
0.014546617865562439,0.8206785137318255,0.8319870759289176,0.487433929536148
0.014534147456288338,0.8212843295638126,0.8319870759289176,0.487433929536148
0.014520584605634212,0.8212843295638126,0.8323909531502424,0.487433929536148
0.014519021846354008,0.821486268174475,0.8323909531502424,0.487433929536148
0.014518195763230324,0.821486268174475,0.8325928917609047,0.487433929536148
0.014463934116065502,0.8237075928917609,0.8325928917609047,0.487433929536148
0.014450165443122387,0.8237075928917609,0.8331987075928917,0.487433929536148
0.014444374479353428,0.8239095315024233,0.8331987075928917,0.487433929536148
0.014440114609897137,0.8239095315024233,0.8336025848142165,0.487433929536148
0.0144346933811903,0.8241114701130856,0.8336025848142165,0.487433929536148
0.014429664239287376,0.8241114701130856,0.8338045234248789,0.487433929536148
0.014411517418920994,0.824313408723748,0.8338045234248789,0.487433929536148
0.014408178627490997,0.824313408723748,0.8340064620355412,0.487433929536148
0.01438450999557972,0.8249192245557351,0.8340064620355412,0.487433929536148
0.014371532946825027,0.8249192245557351,0.8348142164781907,0.487433929536148
0.01436640229076147,0.8251211631663974,0.8348142164781907,0.487433929536148
0.014361493289470673,0.8251211631663974,0.835016155088853,0.487433929536148
0.014358962886035442,0.8253231017770598,0.835016155088853,0.487433929536148
0.014346796087920666,0.8253231017770598,0.8358239095315024,0.487433929536148
0.014337903819978237,0.8255250403877221,0.8358239095315024,0.487433929536148
0.01433609239757061,0.8255250403877221,0.8360258481421647,0.487433929536148
0.01433514803647995,0.8257269789983845,0.8360258481421647,0.487433929536148
0.014306432567536831,0.8257269789983845,0.8376413570274637,0.487433929536148
0.014303294941782951,0.8259289176090469,0.8376413570274637,0.487433929536148
0.01428963989019394,0.8259289176090469,0.8386510500807755,0.487433929536148
0.014288689941167831,0.8261308562197092,0.8386510500807755,0.487433929536148
0.014260761439800262,0.8261308562197092,0.8396607431340872,0.487433929536148
0.014257179573178291,0.8265347334410339,0.8396607431340872,0.487433929536148
0.014255868270993233,0.8265347334410339,0.8398626817447497,0.487433929536148
0.014246784150600433,0.8267366720516963,0.8398626817447497,0.487433929536148
0.01424108911305666,0.8267366720516963,0.840064620355412,0.487433929536148
0.014232590794563293,0.8269386106623586,0.840064620355412,0.487433929536148
0.01422907505184412,0.8269386106623586,0.8402665589660743,0.487433929536148
0.014224412851035595,0.8273424878836834,0.8402665589660743,0.487433929536148
0.014223827049136162,0.8273424878836834,0.8404684975767367,0.487433929536148
0.014223136939108372,0.8275444264943457,0.8404684975767367,0.487433929536148
0.014212838374078274,0.8275444264943457,0.8408723747980614,0.487433929536148
0.014211627654731274,0.8277463651050081,0.8408723747980614,0.487433929536148
0.0142110800370574,0.8277463651050081,0.8410743134087237,0.487433929536148
0.014210996218025684,0.8279483037156704,0.8410743134087237,0.487433929536148
0.014207708649337292,0.8279483037156704,0.8412762520193862,0.487433929536148
0.014199109748005867,0.8281502423263328,0.8412762520193862,0.487433929536148
0.014192239381372929,0.8281502423263328,0.8414781906300485,0.487433929536148
0.014180880971252918,0.8283521809369951,0.8414781906300485,0.487433929536148
0.014172490686178207,0.8283521809369951,0.8418820678513732,0.487433929536148
0.014169258065521717,0.8285541195476576,0.8418820678513732,0.487433929536148
0.014162356033921242,0.8285541195476576,0.8422859450726979,0.487433929536148
0.014161238446831703,0.8287560581583199,0.8422859450726979,0.487433929536148
0.014157729223370552,0.8287560581583199,0.8426898222940227,0.487433929536148
0.014157595112919807,0.8289579967689822,0.8426898222940227,0.487433929536148
0.014145439490675926,0.8289579967689822,0.8432956381260097,0.487433929536148
0.014132991433143616,0.8291599353796446,0.8432956381260097,0.487433929536148
0.014125397428870201,0.8291599353796446,0.843497576736672,0.487433929536148
0.014124227687716484,0.8293618739903069,0.843497576736672,0.487433929536148
0.014118164777755737,0.8293618739903069,0.8439014539579968,0.487433929536148
0.014116870239377022,0.8295638126009693,0.8439014539579968,0.487433929536148
0.014109146781265736,0.8295638126009693,0.8441033925686591,0.487433929536148
0.014095722697675228,0.8297657512116317,0.8441033925686591,0.487433929536148
0.014094529673457146,0.8297657512116317,0.8443053311793215,0.487433929536148
0.014076187275350094,0.8311793214862682,0.8443053311793215,0.487433929536148
0.014073219150304794,0.8311793214862682,0.8445072697899838,0.487433929536148
0.014067163690924644,0.8313812600969306,0.8445072697899838,0.487433929536148
0.014065170660614967,0.8313812600969306,0.8447092084006462,0.487433929536148
0.014061248861253262,0.8315831987075929,0.8447092084006462,0.487433929536148
0.014040800742805004,0.8315831987075929,0.8459208400646203,0.487433929536148
0.014029660262167454,0.8323909531502424,0.8459208400646203,0.487433929536148
0.014020356349647045,0.8323909531502424,0.846324717285945,0.487433929536148
0.014017305336892605,0.8325928917609047,0.846324717285945,0.487433929536148
0.014014534652233124,0.8325928917609047,0.8465266558966075,0.487433929536148
0.013994879089295864,0.8334006462035541,0.8465266558966075,0.487433929536148
0.013970778323709965,0.8334006462035541,0.8475363489499192,0.487433929536148
0.013968977145850658,0.8336025848142165,0.8475363489499192,0.487433929536148
0.013968334533274174,0.8336025848142165,0.8477382875605816,0.487433929536148
0.013967687264084816,0.8338045234248789,0.8477382875605816,0.487433929536148
0.013958015479147434,0.8338045234248789,0.8483441033925686,0.487433929536148
0.013940345495939255,0.8342084006462036,0.8483441033925686,0.487433929536148
0.013931048102676868,0.8342084006462036,0.8487479806138933,0.487433929536148
0.01391329150646925,0.835016155088853,0.8487479806138933,0.487433929536148
0.013903506100177765,0.835016155088853,0.8493537964458805,0.487433929536148
0.013902805745601654,0.8352180936995154,0.8493537964458805,0.487433929536148
0.013874566182494164,0.8352180936995154,0.8499596122778675,0.487433929536148
0.013873321935534477,0.8354200323101777,0.8499596122778675,0.487433929536148
0.013862986117601395,0.8354200323101777,0.850767366720517,0.487433929536148
0.013856428675353527,0.8356219709208401,0.850767366720517,0.487433929536148
0.013848301954567432,0.8356219709208401,0.8509693053311793,0.487433929536148
0.013843639753758907,0.8358239095315024,0.8509693053311793,0.487433929536148
0.013834498822689056,0.8358239095315024,0.8511712439418416,0.487433929536148
0.013830923475325108,0.8360258481421647,0.8511712439418416,0.487433929536148
0.013797828927636147,0.8360258481421647,0.8527867528271406,0.487433929536148
0.013789397664368153,0.8364297253634895,0.8527867528271406,0.487433929536148
0.013783464208245277,0.8364297253634895,0.8531906300484653,0.487433929536148
0.013781198300421238,0.8366316639741519,0.8531906300484653,0.487433929536148
0.013780555687844753,0.8366316639741519,0.8533925686591276,0.487433929536148
0.013778395019471645,0.8368336025848142,0.8533925686591276,0.487433929536148
0.013775339350104332,0.8368336025848142,0.85359450726979,0.487433929536148
0.013775091618299484,0.8370355411954766,0.85359450726979,0.487433929536148
0.013774160295724869,0.8370355411954766,0.8539983844911146,0.487433929536148
0.013762286864221096,0.8376413570274637,0.8539983844911146,0.487433929536148
0.013760404661297798,0.8376413570274637,0.8542003231017771,0.487433929536148
0.013754148036241531,0.837843295638126,0.8542003231017771,0.487433929536148
0.01374701876193285,0.837843295638126,0.8544022617124394,0.487433929536148
0.01373127568513155,0.8386510500807755,0.8544022617124394,0.487433929536148
0.013731232844293118,0.8386510500807755,0.8546042003231018,0.487433929536148
0.013726938515901566,0.8388529886914378,0.8546042003231018,0.487433929536148
0.013724767602980137,0.8388529886914378,0.8548061389337641,0.487433929536148
0.013722945004701614,0.8390549273021002,0.8548061389337641,0.487433929536148
0.013712786138057709,0.8390549273021002,0.8554119547657512,0.487433929536148
0.01369625423103571,0.8392568659127625,0.8554119547657512,0.487433929536148
0.01369466632604599,0.8392568659127625,0.8560177705977383,0.487433929536148
0.013689828105270863,0.8396607431340872,0.8560177705977383,0.487433929536148
0.013671273365616798,0.8396607431340872,0.8568255250403877,0.487433929536148
0.013671142049133778,0.8398626817447497,0.8568255250403877,0.487433929536148
0.0136645482853055,0.8398626817447497,0.8570274636510501,0.487433929536148
0.013663490302860737,0.840064620355412,0.8570274636510501,0.487433929536148
0.013652400113642216,0.840064620355412,0.8578352180936996,0.487433929536148
0.013644713908433914,0.8402665589660743,0.8578352180936996,0.487433929536148
0.013633706606924534,0.8402665589660743,0.8586429725363489,0.487433929536148
0.013625009916722775,0.840670436187399,0.8586429725363489,0.487433929536148
0.013623946346342564,0.840670436187399,0.8588449111470113,0.487433929536148
0.013623466715216637,0.8408723747980614,0.8588449111470113,0.487433929536148
0.013607907108962536,0.8408723747980614,0.8590468497576736,0.487433929536148
0.013601221144199371,0.8410743134087237,0.8590468497576736,0.487433929536148
0.013597683981060982,0.8410743134087237,0.8592487883683361,0.487433929536148
0.01357454527169466,0.8416801292407108,0.8592487883683361,0.487433929536148
0.013568142428994179,0.8416801292407108,0.8596526655896607,0.487433929536148
0.01356467604637146,0.8420840064620355,0.8596526655896607,0.487433929536148
0.013558786362409592,0.8420840064620355,0.8600565428109854,0.487433929536148
0.013553697615861893,0.8424878836833603,0.8600565428109854,0.487433929536148
0.013545233756303787,0.8424878836833603,0.8602584814216478,0.487433929536148
0.013541880063712597,0.842891760904685,0.8602584814216478,0.487433929536148
0.013537284918129444,0.842891760904685,0.8606623586429726,0.487433929536148
0.013525732792913914,0.843497576736672,0.8606623586429726,0.487433929536148
0.013524003326892853,0.843497576736672,0.8608642972536349,0.487433929536148
0.013509970158338547,0.8436995153473344,0.8608642972536349,0.487433929536148
0.013505224138498306,0.8436995153473344,0.8618739903069467,0.487433929536148
0.013503112830221653,0.8439014539579968,0.8618739903069467,0.487433929536148
0.013498104177415371,0.8439014539579968,0.8624798061389337,0.487433929536148
0.013487680815160275,0.8443053311793215,0.8624798061389337,0.487433929536148
0.013487049378454685,0.8443053311793215,0.8626817447495961,0.487433929536148
0.013485410250723362,0.8445072697899838,0.8626817447495961,0.487433929536148
0.013483148999512196,0.8445072697899838,0.8628836833602584,0.487433929536148
0.013474409468472004,0.8449111470113085,0.8628836833602584,0.487433929536148
0.013465926051139832,0.8449111470113085,0.8630856219709209,0.487433929536148
0.013453484512865543,0.8453150242326333,0.8630856219709209,0.487433929536148
0.013450175523757935,0.8453150242326333,0.8632875605815832,0.487433929536148
0.013437832705676556,0.8455169628432956,0.8632875605815832,0.487433929536148
0.013436279259622097,0.8455169628432956,0.8634894991922456,0.487433929536148
0.01341028418391943,0.8471324717285945,0.8634894991922456,0.487433929536148
0.013398930430412292,0.8471324717285945,0.8640953150242326,0.487433929536148
0.01339678280055523,0.8473344103392568,0.8640953150242326,0.487433929536148
0.013385756872594357,0.8473344103392568,0.864297253634895,0.487433929536148
0.013384019024670124,0.8475363489499192,0.864297253634895,0.487433929536148
0.013372496701776981,0.8475363489499192,0.8649030694668821,0.487433929536148
0.013371345587074757,0.8477382875605816,0.8649030694668821,0.487433929536148
0.013366653583943844,0.8477382875605816,0.8653069466882067,0.487433929536148
0.013357770629227161,0.847940226171244,0.8653069466882067,0.487433929536148
0.013354514725506306,0.847940226171244,0.8655088852988692,0.487433929536148
0.013349279761314392,0.8481421647819063,0.8655088852988692,0.487433929536148
0.01332448236644268,0.8481421647819063,0.8659127625201939,0.487433929536148
0.013305320404469967,0.8483441033925686,0.8659127625201939,0.487433929536148
0.013302638195455074,0.8483441033925686,0.8661147011308562,0.487433929536148
0.013301927596330643,0.8487479806138933,0.8661147011308562,0.487433929536148
0.013301132246851921,0.8487479806138933,0.8663166397415186,0.487433929536148
0.013283000327646732,0.8503634894991923,0.8663166397415186,0.487433929536148
0.013278759084641933,0.8503634894991923,0.867124394184168,0.487433929536148
0.013260910287499428,0.850767366720517,0.867124394184168,0.487433929536148
0.013240036554634571,0.850767366720517,0.8675282714054927,0.487433929536148
0.013238092884421349,0.8509693053311793,0.8675282714054927,0.487433929536148
0.013233332894742489,0.8509693053311793,0.8679321486268174,0.487433929536148
0.013224087655544281,0.851373182552504,0.8679321486268174,0.487433929536148
0.013223248533904552,0.851373182552504,0.8681340872374798,0.487433929536148
0.013216368854045868,0.8519789983844911,0.8681340872374798,0.487433929536148
0.013211332261562347,0.8519789983844911,0.8683360258481422,0.487433929536148
0.01320075523108244,0.8521809369951535,0.8683360258481422,0.487433929536148
0.013194028288125992,0.8521809369951535,0.8687399030694669,0.487433929536148
0.013193720951676369,0.8523828756058158,0.8687399030694669,0.487433929536148
0.013193568214774132,0.8523828756058158,0.8689418416801292,0.487433929536148
0.013166461139917374,0.85359450726979,0.8689418416801292,0.487433929536148
0.013159426860511303,0.85359450726979,0.8695476575121163,0.487433929536148
0.013154498301446438,0.8542003231017771,0.8695476575121163,0.487433929536148
0.013152769766747952,0.8542003231017771,0.869951534733441,0.487433929536148
0.013130176812410355,0.8554119547657512,0.869951534733441,0.487433929536148
0.013116287998855114,0.8554119547657512,0.8705573505654282,0.487433929536148
0.013097159564495087,0.8560177705977383,0.8705573505654282,0.487433929536148
0.013090756721794605,0.8560177705977383,0.8707592891760905,0.487433929536148
0.013090183027088642,0.8562197092084006,0.8707592891760905,0.487433929536148
0.013082259334623814,0.8562197092084006,0.8711631663974152,0.487433929536148
0.013080073520541191,0.856421647819063,0.8711631663974152,0.487433929536148
0.013057487085461617,0.856421647819063,0.8717689822294022,0.487433929536148
0.013054180890321732,0.8566235864297254,0.8717689822294022,0.487433929536148
0.013048568740487099,0.8566235864297254,0.872172859450727,0.487433929536148
0.013045933097600937,0.8568255250403877,0.872172859450727,0.487433929536148
0.013041362166404724,0.8568255250403877,0.8725767366720517,0.487433929536148
0.01301666535437107,0.8578352180936996,0.8725767366720517,0.487433929536148
0.01300909835845232,0.8578352180936996,0.872778675282714,0.487433929536148
0.012990347109735012,0.8586429725363489,0.872778675282714,0.487433929536148
0.012975680641829967,0.8586429725363489,0.8737883683360258,0.487433929536148
0.012972742319107056,0.8592487883683361,0.8737883683360258,0.487433929536148
0.012964180670678616,0.8592487883683361,0.8741922455573505,0.487433929536148
0.012947208248078823,0.8598546042003231,0.8741922455573505,0.487433929536148
0.012944296933710575,0.8598546042003231,0.874394184168013,0.487433929536148
0.012936926446855068,0.8600565428109854,0.874394184168013,0.487433929536148
0.012934776023030281,0.8600565428109854,0.8747980613893377,0.487433929536148
0.012895018793642521,0.8606623586429726,0.8747980613893377,0.487433929536148
0.012881478294730186,0.8606623586429726,0.8754038772213247,0.487433929536148
0.012876724824309349,0.8608642972536349,0.8754038772213247,0.487433929536148
0.012865073047578335,0.8608642972536349,0.875605815831987,0.487433929536148
0.01284405030310154,0.8616720516962844,0.875605815831987,0.487433929536148
0.012840839102864265,0.8616720516962844,0.8758077544426495,0.487433929536148
0.012840606272220612,0.8618739903069467,0.8758077544426495,0.487433929536148
0.012831882573664188,0.8618739903069467,0.8760096930533118,0.487433929536148
0.01282558310776949,0.8620759289176091,0.8760096930533118,0.487433929536148
0.012814865447580814,0.8620759289176091,0.8764135702746365,0.487433929536148
0.012809591367840767,0.8622778675282714,0.8764135702746365,0.487433929536148
0.012786798179149628,0.8622778675282714,0.8770193861066236,0.487433929536148
0.012756096199154854,0.8634894991922456,0.8770193861066236,0.487433929536148
0.01272818073630333,0.8634894991922456,0.8776252019386107,0.487433929536148
0.012724317610263824,0.8636914378029079,0.8776252019386107,0.487433929536148
0.012722687795758247,0.8636914378029079,0.877827140549273,0.487433929536148
0.012716446071863174,0.864297253634895,0.877827140549273,0.487433929536148
0.012709513306617737,0.864297253634895,0.8782310177705978,0.487433929536148
0.012693997472524643,0.8644991922455574,0.8782310177705978,0.487433929536148
0.012685418128967285,0.8644991922455574,0.8790387722132472,0.487433929536148
0.012665090151131153,0.8647011308562197,0.8790387722132472,0.487433929536148
0.01264528650790453,0.8647011308562197,0.8792407108239095,0.487433929536148
0.012642703019082546,0.8649030694668821,0.8792407108239095,0.487433929536148
0.012640409171581268,0.8649030694668821,0.8796445880452343,0.487433929536148
0.012639455497264862,0.8651050080775444,0.8796445880452343,0.487433929536148
0.012637550942599773,0.8651050080775444,0.8798465266558966,0.487433929536148
0.012635818682610989,0.8653069466882067,0.8798465266558966,0.487433929536148
0.012634051032364368,0.8653069466882067,0.880048465266559,0.487433929536148
0.01263168454170227,0.8655088852988692,0.880048465266559,0.487433929536148
0.012621558271348476,0.8655088852988692,0.8804523424878837,0.487433929536148
0.012615909799933434,0.8657108239095315,0.8804523424878837,0.487433929536148
0.012607664801180363,0.8657108239095315,0.880654281098546,0.487433929536148
0.01260296255350113,0.8659127625201939,0.880654281098546,0.487433929536148
0.012598955072462559,0.8659127625201939,0.8812600969305331,0.487433929536148
0.012590938247740269,0.8663166397415186,0.8812600969305331,0.487433929536148
0.012588714249432087,0.8663166397415186,0.8816639741518578,0.487433929536148
0.012577001005411148,0.8669224555735057,0.8816639741518578,0.487433929536148
0.012576268054544926,0.8669224555735057,0.8818659127625202,0.487433929536148
0.012570563703775406,0.8675282714054927,0.8818659127625202,0.487433929536148
0.012563398107886314,0.8675282714054927,0.8822697899838449,0.487433929536148
0.012562072835862637,0.8677302100161551,0.8822697899838449,0.487433929536148
0.012557025998830795,0.8677302100161551,0.8826736672051696,0.487433929536148
0.012552729807794094,0.8679321486268174,0.8826736672051696,0.487433929536148
0.012543834745883942,0.8679321486268174,0.8832794830371568,0.487433929536148
0.012537122704088688,0.8681340872374798,0.8832794830371568,0.487433929536148
0.012535329908132553,0.8681340872374798,0.8834814216478191,0.487433929536148
0.012521957978606224,0.8687399030694669,0.8834814216478191,0.487433929536148
0.012484104372560978,0.8687399030694669,0.8844911147011308,0.487433929536148
0.012473163194954395,0.8691437802907916,0.8844911147011308,0.487433929536148
0.012456497177481651,0.8691437802907916,0.8850969305331179,0.487433929536148
0.012434790842235088,0.8697495961227787,0.8850969305331179,0.487433929536148
0.012431725859642029,0.8697495961227787,0.885702746365105,0.487433929536148
0.012414244934916496,0.8703554119547657,0.885702746365105,0.487433929536148
0.01241330523043871,0.8703554119547657,0.8861066235864298,0.487433929536148
0.012407843954861164,0.8707592891760905,0.8861066235864298,0.487433929536148
0.012391788884997368,0.8707592891760905,0.8865105008077544,0.487433929536148
0.01238066516816616,0.8713651050080775,0.8865105008077544,0.487433929536148
0.012380024418234825,0.8713651050080775,0.8867124394184168,0.487433929536148
0.01235318835824728,0.8719709208400647,0.8867124394184168,0.487433929536148
0.012353112921118736,0.8719709208400647,0.8869143780290791,0.487433929536148
0.012350872159004211,0.872172859450727,0.8869143780290791,0.487433929536148
0.01232290081679821,0.872172859450727,0.8875201938610663,0.487433929536148
0.012316177599132061,0.8723747980613893,0.8875201938610663,0.487433929536148
0.012292587198317051,0.8723747980613893,0.8881260096930533,0.487433929536148
0.012289505451917648,0.872778675282714,0.8881260096930533,0.487433929536148
0.012289460748434067,0.872778675282714,0.8883279483037156,0.487433929536148
0.012277891859412193,0.8733844911147012,0.8883279483037156,0.487433929536148
0.01227741502225399,0.8733844911147012,0.8885298869143781,0.487433929536148
0.01226266659796238,0.8737883683360258,0.8885298869143781,0.487433929536148
0.012261464260518551,0.8737883683360258,0.8887318255250404,0.487433929536148
0.012247156351804733,0.874394184168013,0.8887318255250404,0.487433929536148
0.012240301817655563,0.874394184168013,0.8889337641357028,0.487433929536148
0.012236890383064747,0.8745961227786753,0.8889337641357028,0.487433929536148
0.012230766005814075,0.8745961227786753,0.8891357027463651,0.487433929536148
0.012226051650941372,0.8747980613893377,0.8891357027463651,0.487433929536148
0.012215996161103249,0.8747980613893377,0.8893376413570274,0.487433929536148
0.012200961820781231,0.8760096930533118,0.8893376413570274,0.487433929536148
0.012196756899356842,0.8760096930533118,0.8895395799676898,0.487433929536148
0.012195433489978313,0.8762116316639742,0.8895395799676898,0.487433929536148
0.012169006280601025,0.8762116316639742,0.8907512116316639,0.487433929536148
0.012132925912737846,0.8770193861066236,0.8907512116316639,0.487433929536148
0.012117590755224228,0.8770193861066236,0.8913570274636511,0.487433929536148
0.012087666429579258,0.8776252019386107,0.8913570274636511,0.487433929536148
0.01208674069494009,0.8776252019386107,0.8915589660743134,0.487433929536148
0.012079879641532898,0.8780290791599353,0.8915589660743134,0.487433929536148
0.012055846862494946,0.8780290791599353,0.8925686591276252,0.487433929536148
0.012055609375238419,0.8782310177705978,0.8925686591276252,0.487433929536148
0.012051275931298733,0.8782310177705978,0.8927705977382876,0.487433929536148
0.012048675678670406,0.8784329563812601,0.8927705977382876,0.487433929536148
0.012046879157423973,0.8784329563812601,0.8929725363489499,0.487433929536148
0.012044264934957027,0.8786348949919225,0.8929725363489499,0.487433929536148
0.01204097643494606,0.8786348949919225,0.8931744749596123,0.487433929536148
0.012033469043672085,0.8790387722132472,0.8931744749596123,0.487433929536148
0.012029217556118965,0.8790387722132472,0.8933764135702746,0.487433929536148
0.01202262844890356,0.8792407108239095,0.8933764135702746,0.487433929536148
0.012020332738757133,0.8792407108239095,0.893578352180937,0.487433929536148
0.012019113637506962,0.8794426494345718,0.893578352180937,0.487433929536148
0.012017295695841312,0.8794426494345718,0.8937802907915994,0.487433929536148
0.012001551687717438,0.880048465266559,0.8937802907915994,0.487433929536148
0.01197150070220232,0.880048465266559,0.8947899838449112,0.487433929536148
0.011948667466640472,0.8808562197092084,0.8947899838449112,0.487433929536148
0.011946338228881359,0.8808562197092084,0.8949919224555735,0.487433929536148
0.011904573068022728,0.8818659127625202,0.8949919224555735,0.487433929536148
0.011904429644346237,0.8818659127625202,0.8951938610662359,0.487433929536148
0.01190215814858675,0.8822697899838449,0.8951938610662359,0.487433929536148
0.011882967315614223,0.8822697899838449,0.8955977382875606,0.487433929536148
0.011855880729854107,0.8830775444264943,0.8955977382875606,0.487433929536148
0.011855732649564743,0.8830775444264943,0.8957996768982229,0.487433929536148
0.01185297779738903,0.8832794830371568,0.8957996768982229,0.487433929536148
0.011845765635371208,0.8832794830371568,0.8960016155088854,0.487433929536148
0.011837522499263287,0.8834814216478191,0.8960016155088854,0.487433929536148
0.011806569993495941,0.8834814216478191,0.8972132471728594,0.487433929536148
0.011783900670707226,0.8840872374798061,0.8972132471728594,0.487433929536148
0.011769209988415241,0.8840872374798061,0.8978190630048465,0.487433929536148
0.011766795068979263,0.8844911147011308,0.8978190630048465,0.487433929536148
0.011751582846045494,0.8844911147011308,0.8980210016155089,0.487433929536148
0.011748423799872398,0.8846930533117933,0.8980210016155089,0.487433929536148
0.011747353710234165,0.8846930533117933,0.8984248788368336,0.487433929536148
0.011734387837350368,0.8852988691437803,0.8984248788368336,0.487433929536148
0.011732731014490128,0.8852988691437803,0.898626817447496,0.487433929536148
0.011725673452019691,0.8855008077544426,0.898626817447496,0.487433929536148
0.011702191084623337,0.8855008077544426,0.8996365105008077,0.487433929536148
0.011686851270496845,0.885702746365105,0.8996365105008077,0.487433929536148
0.011679056100547314,0.885702746365105,0.8998384491114702,0.487433929536148
0.011676162481307983,0.8859046849757674,0.8998384491114702,0.487433929536148
0.01167586725205183,0.8859046849757674,0.9000403877221325,0.487433929536148
0.011671512387692928,0.8861066235864298,0.9000403877221325,0.487433929536148
0.011666426435112953,0.8861066235864298,0.9002423263327949,0.487433929536148
0.011653615161776543,0.8863085621970921,0.9002423263327949,0.487433929536148
0.011642136611044407,0.8863085621970921,0.9008481421647819,0.487433929536148
0.0116207804530859,0.8869143780290791,0.9008481421647819,0.487433929536148
0.01161704957485199,0.8869143780290791,0.9012520193861067,0.487433929536148
0.011608018539845943,0.8871163166397416,0.9012520193861067,0.487433929536148
0.01158964540809393,0.8871163166397416,0.901453957996769,0.487433929536148
0.011586546897888184,0.8873182552504039,0.901453957996769,0.487433929536148
0.011583996936678886,0.8873182552504039,0.9016558966074314,0.487433929536148
0.01158065628260374,0.8875201938610663,0.9016558966074314,0.487433929536148
0.01156639400869608,0.8875201938610663,0.902059773828756,0.487433929536148
0.011563058942556381,0.8879240710823909,0.902059773828756,0.487433929536148
0.01156085915863514,0.8879240710823909,0.9022617124394184,0.487433929536148
0.011555388569831848,0.8881260096930533,0.9022617124394184,0.487433929536148
0.011551152914762497,0.8881260096930533,0.9024636510500808,0.487433929536148
0.01154803205281496,0.8885298869143781,0.9024636510500808,0.487433929536148
0.011526538990437984,0.8885298869143781,0.9030694668820679,0.487433929536148
0.011525087989866734,0.8887318255250404,0.9030694668820679,0.487433929536148
0.011524719186127186,0.8887318255250404,0.9032714054927302,0.487433929536148
0.011509272269904613,0.8889337641357028,0.9032714054927302,0.487433929536148
0.01150563359260559,0.8889337641357028,0.9034733441033925,0.487433929536148
0.011486321687698364,0.8895395799676898,0.9034733441033925,0.487433929536148
0.01147697027772665,0.8895395799676898,0.903675282714055,0.487433929536148
0.011471870355308056,0.8897415185783522,0.903675282714055,0.487433929536148
0.011469137854874134,0.8897415185783522,0.9038772213247173,0.487433929536148
0.011458505876362324,0.8899434571890146,0.9038772213247173,0.487433929536148
0.011454698629677296,0.8899434571890146,0.904281098546042,0.487433929536148
0.011434482410550117,0.8905492730210016,0.904281098546042,0.487433929536148
0.011433006264269352,0.8905492730210016,0.9044830371567044,0.487433929536148
0.011427611112594604,0.8907512116316639,0.9044830371567044,0.487433929536148
0.011376047506928444,0.8907512116316639,0.9054927302100162,0.487433929536148
0.011375928297638893,0.8909531502423264,0.9054927302100162,0.487433929536148
0.011370526626706123,0.8909531502423264,0.9058966074313409,0.487433929536148
0.01136863138526678,0.8911550888529887,0.9058966074313409,0.487433929536148
0.011313503608107567,0.8911550888529887,0.9069063004846527,0.487433929536148
0.011313200928270817,0.8913570274636511,0.9069063004846527,0.487433929536148
0.011300296522676945,0.8913570274636511,0.907108239095315,0.487433929536148
0.011293282732367516,0.8917609046849758,0.907108239095315,0.487433929536148
0.011291056871414185,0.8917609046849758,0.9073101777059773,0.487433929536148
0.01128991786390543,0.8919628432956381,0.9073101777059773,0.487433929536148
0.011264574714004993,0.8919628432956381,0.9083198707592892,0.487433929536148
0.011259809136390686,0.8921647819063004,0.9083198707592892,0.487433929536148
0.011258512735366821,0.8921647819063004,0.9085218093699515,0.487433929536148
0.01125738862901926,0.8923667205169629,0.9085218093699515,0.487433929536148
0.011255682446062565,0.8923667205169629,0.9087237479806138,0.487433929536148
0.01124933548271656,0.8927705977382876,0.9087237479806138,0.487433929536148
0.01122829969972372,0.8927705977382876,0.9091276252019386,0.487433929536148
0.011219377629458904,0.8929725363489499,0.9091276252019386,0.487433929536148
0.011215116828680038,0.8929725363489499,0.909329563812601,0.487433929536148
0.011205709539353848,0.8933764135702746,0.909329563812601,0.487433929536148
0.011200823821127415,0.8933764135702746,0.9095315024232633,0.487433929536148
0.01119206566363573,0.8939822294022617,0.9095315024232633,0.487433929536148
0.011182332411408424,0.8939822294022617,0.9097334410339257,0.487433929536148
0.011170810088515282,0.8945880452342488,0.9097334410339257,0.487433929536148
0.011163843795657158,0.8945880452342488,0.9101373182552503,0.487433929536148
0.01113925315439701,0.8953957996768982,0.9101373182552503,0.487433929536148
0.011119486764073372,0.8953957996768982,0.9103392568659128,0.487433929536148
0.011109592393040657,0.8960016155088854,0.9103392568659128,0.487433929536148
0.011102323420345783,0.8960016155088854,0.9111470113085622,0.487433929536148
0.011095714755356312,0.8966074313408724,0.9111470113085622,0.487433929536148
0.011091580614447594,0.8966074313408724,0.9113489499192245,0.487433929536148
0.01108716893941164,0.8970113085621971,0.9113489499192245,0.487433929536148
0.011085854843258858,0.8970113085621971,0.9115508885298869,0.487433929536148
0.01108495518565178,0.8972132471728594,0.9115508885298869,0.487433929536148
0.011073829606175423,0.8972132471728594,0.9117528271405493,0.487433929536148
0.011057457886636257,0.8978190630048465,0.9117528271405493,0.487433929536148
0.01105621550232172,0.8978190630048465,0.9119547657512116,0.487433929536148
0.011047115549445152,0.8982229402261712,0.9119547657512116,0.487433929536148
0.011043420992791653,0.8982229402261712,0.9123586429725363,0.487433929536148
0.011042586527764797,0.8984248788368336,0.9123586429725363,0.487433929536148
0.011038272641599178,0.8984248788368336,0.9125605815831987,0.487433929536148
0.011033372022211552,0.8988287560581584,0.9125605815831987,0.487433929536148
0.01102338545024395,0.8988287560581584,0.9129644588045234,0.487433929536148
0.0109944399446249,0.8994345718901454,0.9129644588045234,0.487433929536148
0.010990848764777184,0.8994345718901454,0.9131663974151858,0.487433929536148
0.010988508351147175,0.8996365105008077,0.9131663974151858,0.487433929536148
0.010988438501954079,0.8996365105008077,0.9133683360258481,0.487433929536148
0.010964363813400269,0.9000403877221325,0.9133683360258481,0.487433929536148
0.010961717925965786,0.9000403877221325,0.9135702746365105,0.487433929536148
0.010929558426141739,0.9010500807754442,0.9135702746365105,0.487433929536148
0.010913833044469357,0.9010500807754442,0.9141760904684976,0.487433929536148
0.010896662250161171,0.9016558966074314,0.9141760904684976,0.487433929536148
0.01089421659708023,0.9016558966074314,0.9143780290791599,0.487433929536148
0.010859537869691849,0.9026655896607432,0.9143780290791599,0.487433929536148
0.010832746513187885,0.9026655896607432,0.9151857835218093,0.487433929536148
0.01082473061978817,0.9032714054927302,0.9151857835218093,0.487433929536148
0.010808072052896023,0.9032714054927302,0.9153877221324718,0.487433929536148
0.01080635841935873,0.9034733441033925,0.9153877221324718,0.487433929536148
0.010802151635289192,0.9034733441033925,0.9157915993537964,0.487433929536148
0.01079094223678112,0.9038772213247173,0.9157915993537964,0.487433929536148
0.010785296559333801,0.9038772213247173,0.9159935379644588,0.487433929536148
0.010782735422253609,0.904281098546042,0.9159935379644588,0.487433929536148
0.010769368149340153,0.904281098546042,0.9165993537964459,0.487433929536148
0.010748648084700108,0.9046849757673667,0.9165993537964459,0.487433929536148
0.010734655894339085,0.9046849757673667,0.9168012924071083,0.487433929536148
0.010726924054324627,0.9050888529886915,0.9168012924071083,0.487433929536148
0.010713034309446812,0.9050888529886915,0.9174071082390953,0.487433929536148
0.010702647268772125,0.9054927302100162,0.9174071082390953,0.487433929536148
0.010691259056329727,0.9054927302100162,0.9182148626817448,0.487433929536148
0.01068133395165205,0.9056946688206785,0.9182148626817448,0.487433929536148
0.010663116350769997,0.9056946688206785,0.9184168012924071,0.487433929536148
0.01065968070179224,0.9063004846526656,0.9184168012924071,0.487433929536148
0.01065533421933651,0.9063004846526656,0.9188206785137318,0.487433929536148
0.010646478272974491,0.9067043618739903,0.9188206785137318,0.487433929536148
0.010642321780323982,0.9067043618739903,0.9190226171243941,0.487433929536148
0.01063229888677597,0.907108239095315,0.9190226171243941,0.487433929536148
0.010625810362398624,0.907108239095315,0.9192245557350566,0.487433929536148
0.010624566115438938,0.9073101777059773,0.9192245557350566,0.487433929536148
0.010612383484840393,0.9073101777059773,0.9194264943457189,0.487433929536148
0.01059730350971222,0.9081179321486268,0.9194264943457189,0.487433929536148
0.010584481991827488,0.9081179321486268,0.9196284329563813,0.487433929536148
0.01057148352265358,0.9089256865912763,0.9196284329563813,0.487433929536148
0.010544504970312119,0.9089256865912763,0.9200323101777059,0.487433929536148
0.010539853945374489,0.9095315024232633,0.9200323101777059,0.487433929536148
0.010532672517001629,0.9095315024232633,0.9204361873990307,0.487433929536148
0.010516729205846786,0.909935379644588,0.9204361873990307,0.487433929536148
0.010503299534320831,0.909935379644588,0.9206381260096931,0.487433929536148
0.010495025664567947,0.9103392568659128,0.9206381260096931,0.487433929536148
0.01046574767678976,0.9103392568659128,0.9212439418416801,0.487433929536148
0.01046460960060358,0.9105411954765751,0.9212439418416801,0.487433929536148
0.010460146702826023,0.9105411954765751,0.9214458804523424,0.487433929536148
0.01044874731451273,0.9111470113085622,0.9214458804523424,0.487433929536148
0.010433102026581764,0.9111470113085622,0.9216478190630049,0.487433929536148
0.010417008772492409,0.9119547657512116,0.9216478190630049,0.487433929536148
0.010415264405310154,0.9119547657512116,0.9218497576736672,0.487433929536148
0.010395487770438194,0.9123586429725363,0.9218497576736672,0.487433929536148
0.010366903617978096,0.9123586429725363,0.9224555735056543,0.487433929536148
0.010366646572947502,0.9125605815831987,0.9224555735056543,0.487433929536148
0.010365718975663185,0.9125605815831987,0.9226575121163166,0.487433929536148
0.010338193736970425,0.9129644588045234,0.9226575121163166,0.487433929536148
0.010333800688385963,0.9129644588045234,0.922859450726979,0.487433929536148
0.010319734923541546,0.9133683360258481,0.922859450726979,0.487433929536148
0.010309184901416302,0.9133683360258481,0.9230613893376414,0.487433929536148
0.010286354459822178,0.9139741518578353,0.9230613893376414,0.487433929536148
0.010279539972543716,0.9139741518578353,0.9240710823909531,0.487433929536148
0.01024971716105938,0.914983844911147,0.9240710823909531,0.487433929536148
0.010247556492686272,0.914983844911147,0.9244749596122779,0.487433929536148
0.010245810262858868,0.9151857835218093,0.9244749596122779,0.487433929536148
0.010225526057183743,0.9151857835218093,0.9250807754442649,0.487433929536148
0.010205377824604511,0.9155896607431341,0.9250807754442649,0.487433929536148
0.010202862322330475,0.9155896607431341,0.9252827140549273,0.487433929536148
0.010198736563324928,0.9157915993537964,0.9252827140549273,0.487433929536148
0.010181150399148464,0.9157915993537964,0.9260904684975767,0.487433929536148
0.010180935263633728,0.9159935379644588,0.9260904684975767,0.487433929536148
0.010147491469979286,0.9159935379644588,0.9264943457189014,0.487433929536148
0.010114829987287521,0.9172051696284329,0.9264943457189014,0.487433929536148
0.010110128670930862,0.9172051696284329,0.9268982229402262,0.487433929536148
0.010095727629959583,0.9176090468497576,0.9268982229402262,0.487433929536148
0.010069409385323524,0.9176090468497576,0.9273021001615509,0.487433929536148
0.01006134133785963,0.9178109854604201,0.9273021001615509,0.487433929536148
0.010035860352218151,0.9178109854604201,0.9277059773828756,0.487433929536148
0.010032251477241516,0.9180129240710824,0.9277059773828756,0.487433929536148
0.010014764964580536,0.9180129240710824,0.928513731825525,0.487433929536148
0.009985968470573425,0.9184168012924071,0.928513731825525,0.487433929536148
0.009967080317437649,0.9184168012924071,0.9297253634894992,0.487433929536148
0.00990738719701767,0.9190226171243941,0.9297253634894992,0.487433929536148
0.009858044795691967,0.9190226171243941,0.9309369951534734,0.487433929536148
0.009850136004388332,0.9194264943457189,0.9309369951534734,0.487433929536148
0.00980635266751051,0.9194264943457189,0.9317447495961227,0.487433929536148
0.009779123589396477,0.9198303715670436,0.9317447495961227,0.487433929536148
0.0097734946757555,0.9198303715670436,0.9319466882067852,0.487433929536148
0.009761858731508255,0.9204361873990307,0.9319466882067852,0.487433929536148
0.009739787317812443,0.9204361873990307,0.9321486268174475,0.487433929536148
0.009735135361552238,0.9206381260096931,0.9321486268174475,0.487433929536148
0.009716589003801346,0.9206381260096931,0.9327544426494345,0.487433929536148
0.009715940803289413,0.9208400646203554,0.9327544426494345,0.487433929536148
0.00969210360199213,0.9208400646203554,0.933562197092084,0.487433929536148
0.009678756818175316,0.9212439418416801,0.933562197092084,0.487433929536148
0.009665860794484615,0.9212439418416801,0.9337641357027464,0.487433929536148
0.009641716256737709,0.9220516962843296,0.9337641357027464,0.487433929536148
0.009625770151615143,0.9220516962843296,0.9343699515347335,0.487433929536148
0.009597967378795147,0.9224555735056543,0.9343699515347335,0.487433929536148
0.009585242718458176,0.9224555735056543,0.9351777059773829,0.487433929536148
0.009581299498677254,0.9226575121163166,0.9351777059773829,0.487433929536148
0.009576689451932907,0.9226575121163166,0.9355815831987075,0.487433929536148
0.009562834165990353,0.922859450726979,0.9355815831987075,0.487433929536148
0.009537894278764725,0.922859450726979,0.9367932148626817,0.487433929536148
0.009505609050393105,0.9234652665589661,0.9367932148626817,0.487433929536148
0.009498837403953075,0.9234652665589661,0.9369951534733441,0.487433929536148
0.009471327066421509,0.9240710823909531,0.9369951534733441,0.487433929536148
0.009421597234904766,0.9240710823909531,0.9384087237479806,0.487433929536148
0.009414464235305786,0.9242730210016155,0.9384087237479806,0.487433929536148
0.009411274455487728,0.9242730210016155,0.938610662358643,0.487433929536148
0.00939633697271347,0.9248788368336026,0.938610662358643,0.487433929536148
0.009389406070113182,0.9248788368336026,0.93921647819063,0.487433929536148
0.00938811432570219,0.9250807754442649,0.93921647819063,0.487433929536148
0.009385860525071621,0.9250807754442649,0.9394184168012925,0.487433929536148
0.00938578974455595,0.9252827140549273,0.9394184168012925,0.487433929536148
0.00936042983084917,0.9252827140549273,0.9398222940226171,0.487433929536148
0.009355733171105385,0.9258885298869144,0.9398222940226171,0.487433929536148
0.00934902485460043,0.9258885298869144,0.9400242326332795,0.487433929536148
0.009339727461338043,0.9264943457189014,0.9400242326332795,0.487433929536148
0.009333878755569458,0.9264943457189014,0.9406300484652665,0.487433929536148
0.0093067716807127,0.9266962843295639,0.9406300484652665,0.487433929536148
0.009291354566812515,0.9266962843295639,0.940831987075929,0.487433929536148
0.009273453615605831,0.9268982229402262,0.940831987075929,0.487433929536148
0.009267846122384071,0.9268982229402262,0.9410339256865913,0.487433929536148
0.009248151443898678,0.9271001615508885,0.9410339256865913,0.487433929536148
0.009241515770554543,0.9271001615508885,0.941437802907916,0.487433929536148
0.009240920655429363,0.9273021001615509,0.941437802907916,0.487433929536148
0.009238848462700844,0.9273021001615509,0.942043618739903,0.487433929536148
0.00922359898686409,0.9275040387722132,0.942043618739903,0.487433929536148
0.009188814088702202,0.9275040387722132,0.9428513731825525,0.487433929536148
0.00915177445858717,0.9277059773828756,0.9428513731825525,0.487433929536148
0.009130164980888367,0.9277059773828756,0.9430533117932148,0.487433929536148
0.009116233326494694,0.9283117932148627,0.9430533117932148,0.487433929536148
0.009115863591432571,0.9283117932148627,0.9432552504038773,0.487433929536148
0.009101366624236107,0.9287156704361874,0.9432552504038773,0.487433929536148
0.009093782864511013,0.9287156704361874,0.9438610662358643,0.487433929536148
0.009085789322853088,0.9289176090468497,0.9438610662358643,0.487433929536148
0.009076019749045372,0.9289176090468497,0.9440630048465266,0.487433929536148
0.009045236743986607,0.9299273021001615,0.9440630048465266,0.487433929536148
0.009007208049297333,0.9299273021001615,0.9446688206785138,0.487433929536148
0.0090049859136343,0.9301292407108239,0.9446688206785138,0.487433929536148
0.008999437093734741,0.9301292407108239,0.9448707592891761,0.487433929536148
0.008992569521069527,0.9305331179321487,0.9448707592891761,0.487433929536148
0.008988196961581707,0.9305331179321487,0.9450726978998385,0.487433929536148
0.008986418135464191,0.9309369951534734,0.9450726978998385,0.487433929536148
0.00898499321192503,0.9309369951534734,0.9452746365105008,0.487433929536148
0.00885013397783041,0.9331583198707593,0.9452746365105008,0.487433929536148
0.008847394026815891,0.9331583198707593,0.9454765751211631,0.487433929536148
0.008842882700264454,0.9333602584814217,0.9454765751211631,0.487433929536148
0.00882372260093689,0.9333602584814217,0.9458804523424879,0.487433929536148
0.008809234946966171,0.933562197092084,0.9458804523424879,0.487433929536148
0.008798760361969471,0.933562197092084,0.9460823909531503,0.487433929536148
0.008766760118305683,0.9345718901453958,0.9460823909531503,0.487433929536148
0.008760275319218636,0.9345718901453958,0.9462843295638126,0.487433929536148
0.00875808298587799,0.9347738287560582,0.9462843295638126,0.487433929536148
0.008744732476770878,0.9347738287560582,0.9466882067851373,0.487433929536148
0.00872656237334013,0.9351777059773829,0.9466882067851373,0.487433929536148
0.008711216039955616,0.9351777059773829,0.947092084006462,0.487433929536148
0.008697413839399815,0.9353796445880452,0.947092084006462,0.487433929536148
0.008682584390044212,0.9353796445880452,0.9474959612277868,0.487433929536148
0.00865727849304676,0.9355815831987075,0.9474959612277868,0.487433929536148
0.008620991371572018,0.9355815831987075,0.9476978998384491,0.487433929536148
0.008604652248322964,0.9361873990306947,0.9476978998384491,0.487433929536148
0.00859469547867775,0.9361873990306947,0.9478998384491115,0.487433929536148
0.008585790172219276,0.9365912762520194,0.9478998384491115,0.487433929536148
0.00853712484240532,0.9365912762520194,0.9489095315024233,0.487433929536148
0.00851531233638525,0.9371970920840065,0.9489095315024233,0.487433929536148
0.008505639620125294,0.9371970920840065,0.9491114701130856,0.487433929536148
0.008490360341966152,0.9376009693053312,0.9491114701130856,0.487433929536148
0.008489806205034256,0.9376009693053312,0.949313408723748,0.487433929536148
0.008487032726407051,0.9380048465266559,0.949313408723748,0.487433929536148
0.008475969545543194,0.9380048465266559,0.9497172859450727,0.487433929536148
0.00847485102713108,0.9382067851373183,0.9497172859450727,0.487433929536148
0.008465003222227097,0.9382067851373183,0.9499192245557351,0.487433929536148
0.008459024131298065,0.938610662358643,0.9499192245557351,0.487433929536148
0.008458944968879223,0.938610662358643,0.9501211631663974,0.487433929536148
0.008434263989329338,0.9398222940226171,0.9501211631663974,0.487433929536148
0.008425943553447723,0.9398222940226171,0.9505250403877221,0.487433929536148
0.008381947875022888,0.9400242326332795,0.9505250403877221,0.487433929536148
0.008369987830519676,0.9400242326332795,0.9507269789983845,0.487433929536148
0.008324933238327503,0.9406300484652665,0.9507269789983845,0.487433929536148
0.00831672828644514,0.9406300484652665,0.9509289176090469,0.487433929536148
0.008307961747050285,0.940831987075929,0.9509289176090469,0.487433929536148
0.008306600153446198,0.940831987075929,0.9511308562197092,0.487433929536148
0.008286794647574425,0.941437802907916,0.9511308562197092,0.487433929536148
0.008269702084362507,0.941437802907916,0.9515347334410339,0.487433929536148
0.008231393061578274,0.9424474959612278,0.9515347334410339,0.487433929536148
0.008220791816711426,0.9424474959612278,0.9517366720516963,0.487433929536148
0.00820927880704403,0.9430533117932148,0.9517366720516963,0.487433929536148
0.008203195407986641,0.9430533117932148,0.9519386106623586,0.487433929536148
0.008199099451303482,0.9432552504038773,0.9519386106623586,0.487433929536148
0.00819314643740654,0.9432552504038773,0.9523424878836834,0.487433929536148
0.008145704865455627,0.9444668820678513,0.9523424878836834,0.487433929536148
0.008133971132338047,0.9444668820678513,0.9525444264943457,0.487433929536148
0.008108205161988735,0.9446688206785138,0.9525444264943457,0.487433929536148
0.008098983205854893,0.9446688206785138,0.9529483037156704,0.487433929536148
0.008065281435847282,0.9448707592891761,0.9529483037156704,0.487433929536148
0.00804227776825428,0.9448707592891761,0.9537560581583199,0.487433929536148
0.007990206591784954,0.9456785137318255,0.9537560581583199,0.487433929536148
0.007975093089044094,0.9456785137318255,0.9541599353796446,0.487433929536148
0.007974660024046898,0.9458804523424879,0.9541599353796446,0.487433929536148
0.007960822433233261,0.9458804523424879,0.9543618739903069,0.487433929536148
0.007955673150718212,0.9462843295638126,0.9543618739903069,0.487433929536148
0.007942070253193378,0.9462843295638126,0.9549676898222941,0.487433929536148
0.007938769645988941,0.946486268174475,0.9549676898222941,0.487433929536148
0.007936474867165089,0.946486268174475,0.9551696284329564,0.487433929536148
0.007933690212666988,0.9466882067851373,0.9551696284329564,0.487433929536148
0.007907154969871044,0.9466882067851373,0.9553715670436187,0.487433929536148
0.007897201925516129,0.9468901453957996,0.9553715670436187,0.487433929536148
0.007881338708102703,0.9468901453957996,0.9557754442649434,0.487433929536148
0.007848013192415237,0.9474959612277868,0.9557754442649434,0.487433929536148
0.007836933247745037,0.9474959612277868,0.9559773828756059,0.487433929536148
0.00783673394471407,0.9476978998384491,0.9559773828756059,0.487433929536148
0.007835840806365013,0.9476978998384491,0.9561793214862682,0.487433929536148
0.007832033559679985,0.9478998384491115,0.9561793214862682,0.487433929536148
0.007821919396519661,0.9478998384491115,0.9565831987075929,0.487433929536148
0.007807370740920305,0.9483037156704361,0.9565831987075929,0.487433929536148
0.007806641049683094,0.9483037156704361,0.9567851373182552,0.487433929536148
0.007776035461574793,0.9487075928917609,0.9567851373182552,0.487433929536148
0.007773596793413162,0.9487075928917609,0.9569870759289176,0.487433929536148
0.007770247291773558,0.9489095315024233,0.9569870759289176,0.487433929536148
0.007764792535454035,0.9489095315024233,0.9571890145395799,0.487433929536148
0.007646401412785053,0.9505250403877221,0.9571890145395799,0.487433929536148
0.007637160364538431,0.9505250403877221,0.9573909531502424,0.487433929536148
0.007635585032403469,0.9507269789983845,0.9573909531502424,0.487433929536148
0.007614231668412685,0.9507269789983845,0.9579967689822294,0.487433929536148
0.007606330327689648,0.9509289176090469,0.9579967689822294,0.487433929536148
0.007598287891596556,0.9509289176090469,0.9581987075928917,0.487433929536148
0.007582513615489006,0.9511308562197092,0.9581987075928917,0.487433929536148
0.007557014003396034,0.9511308562197092,0.9586025848142165,0.487433929536148
0.007548077963292599,0.9515347334410339,0.9586025848142165,0.487433929536148
0.007542417384684086,0.9515347334410339,0.9588045234248789,0.487433929536148
0.0075270202942192554,0.952140549273021,0.9588045234248789,0.487433929536148
0.007523008156567812,0.952140549273021,0.9590064620355412,0.487433929536148
0.007522143889218569,0.9523424878836834,0.9590064620355412,0.487433929536148
0.007498809602111578,0.9523424878836834,0.9592084006462036,0.487433929536148
0.007475471589714289,0.9525444264943457,0.9592084006462036,0.487433929536148
0.007474496494978666,0.9525444264943457,0.9594103392568659,0.487433929536148
0.007410604972392321,0.9539579967689822,0.9594103392568659,0.487433929536148
0.007409917656332254,0.9539579967689822,0.9598142164781907,0.487433929536148
0.00738418847322464,0.9543618739903069,0.9598142164781907,0.487433929536148
0.007360171992331743,0.9543618739903069,0.960016155088853,0.487433929536148
0.007349582854658365,0.9545638126009693,0.960016155088853,0.487433929536148
0.007302992977201939,0.9545638126009693,0.9608239095315024,0.487433929536148
0.007297132164239883,0.9547657512116317,0.9608239095315024,0.487433929536148
0.007271528709679842,0.9547657512116317,0.9614297253634895,0.487433929536148
0.0071747442707419395,0.9559773828756059,0.9614297253634895,0.487433929536148
0.007172768469899893,0.9559773828756059,0.9618336025848142,0.487433929536148
0.007152799516916275,0.9561793214862682,0.9618336025848142,0.487433929536148
0.0070996894501149654,0.9561793214862682,0.9626413570274637,0.487433929536148
0.007095574866980314,0.9565831987075929,0.9626413570274637,0.487433929536148
0.007090692408382893,0.9565831987075929,0.962843295638126,0.487433929536148
0.007084309589117765,0.9569870759289176,0.962843295638126,0.487433929536148
0.0070841433480381966,0.9569870759289176,0.9630452342487884,0.487433929536148
0.007042998913675547,0.9575928917609047,0.9630452342487884,0.487433929536148
0.007019204553216696,0.9575928917609047,0.9634491114701131,0.487433929536148
0.007015168201178312,0.9577948303715671,0.9634491114701131,0.487433929536148
0.0070047820918262005,0.9577948303715671,0.9636510500807755,0.487433929536148
0.006990403402596712,0.9581987075928917,0.9636510500807755,0.487433929536148
0.0069877696223556995,0.9581987075928917,0.9638529886914378,0.487433929536148
0.00698674563318491,0.9584006462035541,0.9638529886914378,0.487433929536148
0.006960173603147268,0.9584006462035541,0.9644588045234249,0.487433929536148
0.006948529276996851,0.9586025848142165,0.9644588045234249,0.487433929536148
0.006945968139916658,0.9586025848142165,0.9646607431340872,0.487433929536148
0.006924164015799761,0.9590064620355412,0.9646607431340872,0.487433929536148
0.006921782623976469,0.9590064620355412,0.965064620355412,0.487433929536148
0.006831033155322075,0.9604200323101777,0.965064620355412,0.487433929536148
0.006791807245463133,0.9604200323101777,0.9652665589660743,0.487433929536148
0.006787014193832874,0.9608239095315024,0.9652665589660743,0.487433929536148
0.006760668940842152,0.9608239095315024,0.965670436187399,0.487433929536148
0.006748960353434086,0.9610258481421647,0.965670436187399,0.487433929536148
0.006725046783685684,0.9610258481421647,0.9658723747980614,0.487433929536148
0.006717028561979532,0.9612277867528272,0.9658723747980614,0.487433929536148
0.006713807117193937,0.9612277867528272,0.9664781906300485,0.487433929536148
0.006709625944495201,0.9614297253634895,0.9664781906300485,0.487433929536148
0.006687269080430269,0.9614297253634895,0.9668820678513732,0.487433929536148
0.006676893215626478,0.9616316639741519,0.9668820678513732,0.487433929536148
0.006671244744211435,0.9616316639741519,0.9670840064620355,0.487433929536148
0.006660415790975094,0.9620355411954766,0.9670840064620355,0.487433929536148
0.00664167245849967,0.9620355411954766,0.9674878836833603,0.487433929536148
0.00661656865850091,0.9622374798061389,0.9674878836833603,0.487433929536148
0.006577571853995323,0.9622374798061389,0.9676898222940227,0.487433929536148
0.006577531341463327,0.9624394184168013,0.9676898222940227,0.487433929536148
0.006546416785567999,0.9624394184168013,0.967891760904685,0.487433929536148
0.0065446412190794945,0.9626413570274637,0.967891760904685,0.487433929536148
0.006479060277342796,0.9626413570274637,0.9686995153473344,0.487433929536148
0.006475018337368965,0.962843295638126,0.9686995153473344,0.487433929536148
0.006466962862759829,0.962843295638126,0.9689014539579968,0.487433929536148
0.006427626591175795,0.9636510500807755,0.9689014539579968,0.487433929536148
0.006422392092645168,0.9636510500807755,0.9693053311793215,0.487433929536148
0.0064185322262346745,0.9638529886914378,0.9693053311793215,0.487433929536148
0.006413697265088558,0.9638529886914378,0.9695072697899838,0.487433929536148
0.006412326358258724,0.9640549273021002,0.9695072697899838,0.487433929536148
0.006374838761985302,0.9640549273021002,0.9703150242326333,0.487433929536148
0.0063712261617183685,0.9642568659127625,0.9703150242326333,0.487433929536148
0.006344170309603214,0.9642568659127625,0.9705169628432956,0.487433929536148
0.006299928762018681,0.9644588045234249,0.9705169628432956,0.487433929536148
0.006223306525498629,0.9644588045234249,0.971324717285945,0.487433929536148
0.006143496837466955,0.965064620355412,0.971324717285945,0.487433929536148
0.006108354777097702,0.965064620355412,0.9715266558966075,0.487433929536148
0.006087553687393665,0.9654684975767367,0.9715266558966075,0.487433929536148
0.0060688224621117115,0.9654684975767367,0.9717285945072698,0.487433929536148
0.006010858807712793,0.9660743134087237,0.9717285945072698,0.487433929536148
0.005967919249087572,0.9660743134087237,0.9727382875605816,0.487433929536148
0.005959090311080217,0.9664781906300485,0.9727382875605816,0.487433929536148
0.0059004793874919415,0.9664781906300485,0.9733441033925686,0.487433929536148
0.005895436741411686,0.9666801292407108,0.9733441033925686,0.487433929536148
0.00588231161236763,0.9666801292407108,0.9737479806138933,0.487433929536148
0.0058750067837536335,0.9668820678513732,0.9737479806138933,0.487433929536148
0.005873261485248804,0.9668820678513732,0.9739499192245558,0.487433929536148
0.005870711989700794,0.9670840064620355,0.9739499192245558,0.487433929536148
0.005796201527118683,0.9670840064620355,0.9745557350565428,0.487433929536148
0.005782404914498329,0.9672859450726979,0.9745557350565428,0.487433929536148
0.005776869598776102,0.9672859450726979,0.9749596122778675,0.487433929536148
0.005774463526904583,0.9674878836833603,0.9749596122778675,0.487433929536148
0.005771967116743326,0.9674878836833603,0.9751615508885298,0.487433929536148
0.005752687808126211,0.9676898222940227,0.9751615508885298,0.487433929536148
0.0057408809661865234,0.9676898222940227,0.9755654281098546,0.487433929536148
0.005685835145413876,0.9680936995153473,0.9755654281098546,0.487433929536148
0.005659979768097401,0.9680936995153473,0.9759693053311793,0.487433929536148
0.005628887563943863,0.968497576736672,0.9759693053311793,0.487433929536148
0.005623249802738428,0.968497576736672,0.9761712439418416,0.487433929536148
0.0056156893260777,0.9686995153473344,0.9761712439418416,0.487433929536148
0.0056155105121433735,0.9686995153473344,0.976373182552504,0.487433929536148
0.005566995590925217,0.9691033925686591,0.976373182552504,0.487433929536148
0.005560951307415962,0.9691033925686591,0.9765751211631664,0.487433929536148
0.00554501311853528,0.9693053311793215,0.9765751211631664,0.487433929536148
0.005487258080393076,0.9693053311793215,0.9773828756058158,0.487433929536148
0.005481601692736149,0.9697092084006462,0.9773828756058158,0.487433929536148
0.005468958057463169,0.9697092084006462,0.9775848142164781,0.487433929536148
0.005462994799017906,0.9699111470113085,0.9775848142164781,0.487433929536148
0.005457219202071428,0.9699111470113085,0.9777867528271406,0.487433929536148
0.005455815698951483,0.970113085621971,0.9777867528271406,0.487433929536148
0.005431824363768101,0.970113085621971,0.9779886914378029,0.487433929536148
0.005414307117462158,0.9703150242326333,0.9779886914378029,0.487433929536148
0.005403311923146248,0.9703150242326333,0.9783925686591276,0.487433929536148
0.005394437350332737,0.9705169628432956,0.9783925686591276,0.487433929536148
0.005383742041885853,0.9705169628432956,0.97859450726979,0.487433929536148
0.005375734530389309,0.9709208400646203,0.97859450726979,0.487433929536148
0.005340892355889082,0.9709208400646203,0.9787964458804523,0.487433929536148
0.005235116463154554,0.9717285945072698,0.9787964458804523,0.487433929536148
0.00523409666493535,0.9717285945072698,0.9789983844911146,0.487433929536148
0.005214229691773653,0.9719305331179321,0.9789983844911146,0.487433929536148
0.00519007071852684,0.9719305331179321,0.9796042003231018,0.487433929536148
0.005130779463797808,0.9723344103392568,0.9796042003231018,0.487433929536148
0.005095186177641153,0.9723344103392568,0.9798061389337641,0.487433929536148
0.005085271783173084,0.9727382875605816,0.9798061389337641,0.487433929536148
0.005071398336440325,0.9727382875605816,0.9800080775444265,0.487433929536148
0.0050179497338831425,0.973546042003231,0.9800080775444265,0.487433929536148
0.005014185793697834,0.973546042003231,0.9802100161550888,0.487433929536148
0.00496999267488718,0.9741518578352181,0.9802100161550888,0.487433929536148
0.004937935154885054,0.9741518578352181,0.9804119547657512,0.487433929536148
0.004817873705178499,0.9747576736672051,0.9804119547657512,0.487433929536148
0.004796662367880344,0.9747576736672051,0.9806138933764136,0.487433929536148
0.00476984353736043,0.9749596122778675,0.9806138933764136,0.487433929536148
0.004766489844769239,0.9749596122778675,0.9808158319870759,0.487433929536148
0.004689984489232302,0.9761712439418416,0.9808158319870759,0.487433929536148
0.004652711097151041,0.9761712439418416,0.9816235864297254,0.487433929536148
0.004608228337019682,0.9767770597738288,0.9816235864297254,0.487433929536148
0.004529514349997044,0.9767770597738288,0.9824313408723748,0.487433929536148
0.004526372998952866,0.9769789983844911,0.9824313408723748,0.487433929536148
0.00451921671628952,0.9769789983844911,0.9826332794830371,0.487433929536148
0.004516059532761574,0.9771809369951535,0.9826332794830371,0.487433929536148
0.004481282085180283,0.9771809369951535,0.9832390953150242,0.487433929536148
0.004453517496585846,0.9775848142164781,0.9832390953150242,0.487433929536148
0.004447126295417547,0.9775848142164781,0.9834410339256866,0.487433929536148
0.00442848913371563,0.9777867528271406,0.9834410339256866,0.487433929536148
0.004423920530825853,0.9777867528271406,0.9836429725363489,0.487433929536148
0.004380189813673496,0.97859450726979,0.9836429725363489,0.487433929536148
0.004277996253222227,0.97859450726979,0.9840468497576736,0.487433929536148
0.004233451094478369,0.9787964458804523,0.9840468497576736,0.487433929536148
0.004210713319480419,0.9787964458804523,0.9844507269789984,0.487433929536148
0.004124561790376902,0.9798061389337641,0.9844507269789984,0.487433929536148
0.00411907909438014,0.9798061389337641,0.9846526655896607,0.487433929536148
0.004117394797503948,0.9800080775444265,0.9846526655896607,0.487433929536148
0.0040695397183299065,0.9800080775444265,0.9848546042003231,0.487433929536148
0.0040689753368496895,0.9802100161550888,0.9848546042003231,0.487433929536148
0.004045024514198303,0.9802100161550888,0.9850565428109854,0.487433929536148
0.0040436359122395515,0.9804119547657512,0.9850565428109854,0.487433929536148
0.003952769562602043,0.9804119547657512,0.9858642972536349,0.487433929536148
0.0039176493883132935,0.9806138933764136,0.9858642972536349,0.487433929536148
0.003914271481335163,0.9806138933764136,0.9860662358642972,0.487433929536148
0.0038432287983596325,0.9810177705977383,0.9860662358642972,0.487433929536148
0.0038112918846309185,0.9810177705977383,0.9866720516962844,0.487433929536148
0.003798756515607238,0.9812197092084006,0.9866720516962844,0.487433929536148
0.0037599727511405945,0.9812197092084006,0.9868739903069467,0.487433929536148
0.003703397698700428,0.9816235864297254,0.9868739903069467,0.487433929536148
0.003683906514197588,0.9816235864297254,0.9870759289176091,0.487433929536148
0.0036551025696098804,0.9818255250403877,0.9870759289176091,0.487433929536148
0.003613231936469674,0.9818255250403877,0.9874798061389337,0.487433929536148
0.0035673666279762983,0.9822294022617124,0.9874798061389337,0.487433929536148
0.0035544042475521564,0.9822294022617124,0.9876817447495961,0.487433929536148
0.0035015391185879707,0.9826332794830371,0.9876817447495961,0.487433929536148
0.0034755170345306396,0.9826332794830371,0.9878836833602584,0.487433929536148
0.003445189679041505,0.9830371567043619,0.9878836833602584,0.487433929536148
0.0034359728451818228,0.9830371567043619,0.9880856219709209,0.487433929536148
0.003379461821168661,0.9836429725363489,0.9880856219709209,0.487433929536148
0.003369544632732868,0.9836429725363489,0.9884894991922456,0.487433929536148
0.0032959256786853075,0.9840468497576736,0.9884894991922456,0.487433929536148
0.0032800992485135794,0.9840468497576736,0.9886914378029079,0.487433929536148
0.003257202683016658,0.9844507269789984,0.9886914378029079,0.487433929536148
0.003196248784661293,0.9844507269789984,0.9888933764135702,0.487433929536148
0.003163544926792383,0.9846526655896607,0.9888933764135702,0.487433929536148
0.003138954285532236,0.9846526655896607,0.9890953150242326,0.487433929536148
0.0031143371015787125,0.9850565428109854,0.9890953150242326,0.487433929536148
0.0030518355779349804,0.9850565428109854,0.989297253634895,0.487433929536148
0.003044106997549534,0.9852584814216478,0.989297253634895,0.487433929536148
0.0029291468672454357,0.9852584814216478,0.9901050080775444,0.487433929536148
0.0029014814645051956,0.9856623586429726,0.9901050080775444,0.487433929536148
0.002876686630770564,0.9856623586429726,0.9905088852988692,0.487433929536148
0.0028394637629389763,0.9858642972536349,0.9905088852988692,0.487433929536148
0.00282190996222198,0.9858642972536349,0.9907108239095315,0.487433929536148
0.0027214984875172377,0.9864701130856219,0.9907108239095315,0.487433929536148
0.0026570456102490425,0.9864701130856219,0.9911147011308562,0.487433929536148
0.002408174565061927,0.9878836833602584,0.9911147011308562,0.487433929536148
0.0023354985751211643,0.9878836833602584,0.9915185783521809,0.487433929536148
0.0023149624466896057,0.9880856219709209,0.9915185783521809,0.487433929536148
0.002305390080437064,0.9880856219709209,0.9917205169628432,0.487433929536148
0.0022871135734021664,0.9882875605815832,0.9917205169628432,0.487433929536148
0.002282549859955907,0.9882875605815832,0.9919224555735057,0.487433929536148
0.0022596355993300676,0.9886914378029079,0.9919224555735057,0.487433929536148
0.0021967007778584957,0.9886914378029079,0.9923263327948304,0.487433929536148
0.002079507103189826,0.9901050080775444,0.9923263327948304,0.487433929536148
0.0020503902342170477,0.9901050080775444,0.9927302100161551,0.487433929536148
0.0018991001415997744,0.9905088852988692,0.9927302100161551,0.487433929536148
0.001867785700596869,0.9905088852988692,0.9929321486268174,0.487433929536148
0.0018609731923788786,0.9907108239095315,0.9929321486268174,0.487433929536148
0.0018548358930274844,0.9907108239095315,0.9931340872374798,0.487433929536148
0.001850083819590509,0.9909127625201939,0.9931340872374798,0.487433929536148
0.0018258891068398952,0.9909127625201939,0.9933360258481422,0.487433929536148
0.0018211661372333765,0.9911147011308562,0.9933360258481422,0.487433929536148
0.0018200062913820148,0.9911147011308562,0.9935379644588045,0.487433929536148
0.0015832362696528435,0.9919224555735057,0.9935379644588045,0.487433929536148
0.0015770239988341928,0.9919224555735057,0.9937399030694669,0.487433929536148
0.0015362538397312164,0.9923263327948304,0.9937399030694669,0.487433929536148
0.00136878143530339,0.9923263327948304,0.9941437802907916,0.487433929536148
0.001360603841021657,0.9927302100161551,0.9941437802907916,0.487433929536148
0.0013529809657484293,0.9927302100161551,0.994345718901454,0.487433929536148
0.001187679823487997,0.9933360258481422,0.994345718901454,0.487433929536148
0.0011668832739815116,0.9933360258481422,0.9945476575121163,0.487433929536148
0.001109811943024397,0.9937399030694669,0.9945476575121163,0.487433929536148
0.0011077055241912603,0.9937399030694669,0.9947495961227787,0.487433929536148
0.0010739732533693314,0.9939418416801292,0.9947495961227787,0.487433929536148
0.001065232208929956,0.9939418416801292,0.994951534733441,0.487433929536148
0.0010333986720070243,0.9941437802907916,0.994951534733441,0.487433929536148
0.0009774273494258523,0.9941437802907916,0.9955573505654282,0.487433929536148
0.0009388837497681379,0.994345718901454,0.9955573505654282,0.487433929536148
0.0009267617715522647,0.994345718901454,0.9957592891760905,0.487433929536148
0.0008727280655875802,0.9947495961227787,0.9957592891760905,0.487433929536148
0.0008278346504084766,0.9947495961227787,0.9959612277867528,0.487433929536148
0.0008184565813280642,0.994951534733441,0.9959612277867528,0.487433929536148
0.0007418750319629908,0.994951534733441,0.9963651050080775,0.487433929536148
0.0007335010450333357,0.9953554119547657,0.9963651050080775,0.487433929536148
0.0007030200213193893,0.9953554119547657,0.9965670436187399,0.487433929536148
0.0006816922104917467,0.9955573505654282,0.9965670436187399,0.487433929536148
0.0005306261591613293,0.9955573505654282,0.9969709208400647,0.487433929536148
0.000482631177874282,0.9957592891760905,0.9969709208400647,0.487433929536148
0.0004069191054441035,0.9957592891760905,0.9975767366720517,0.487433929536148
0.0003173522709403187,0.9961631663974152,0.9975767366720517,0.487433929536148
0.0002871718897949904,0.9961631663974152,0.9979806138933764,0.487433929536148
0.0002871191827580333,0.9963651050080775,0.9979806138933764,0.487433929536148
0.0002611354284454137,0.9963651050080775,0.9983844911147012,0.487433929536148
0.00012440222781151533,0.9983844911147012,0.9983844911147012,0.487433929536148
9.591221169102937e-05,0.9983844911147012,0.9987883683360258,0.487433929536148
3.3931053621927276e-05,0.9987883683360258,0.9987883683360258,0.487433929536148
2.1988869775668718e-05,0.9987883683360258,0.9989903069466882,0.487433929536148
1.8639279005583376e-05,0.9989903069466882,0.9989903069466882,0.487433929536148
4.881434051640099e-06,0.9989903069466882,0.999394184168013,0.487433929536148
4.682640337705379e-06,0.9991922455573505,0.999394184168013,0.487433929536148
3.9939009184308816e-06,0.9991922455573505,0.9995961227786753,0.487433929536148
1.952493903445429e-06,0.9997980613893377,0.9995961227786753,0.487433929536148
1.8303824163012905e-06,0.9997980613893377,0.9997980613893377,0.487433929536148
1.067860239345464e-06,1.0,0.9997980613893377,0.487433929536148
3.1551479651170666e-07,1.0,1.0,0.487433929536148


==> figures/data/gaussian/maxposterior_eps8_roc_data.csv <==
threshold,TPR,FPR,AUROC
inf,0.0,0.0,0.47090964617354064
0.28850850462913513,0.0,0.00020193861066235866,0.47090964617354064
0.2620483934879303,0.0004038772213247173,0.00020193861066235866,0.47090964617354064
0.23454782366752625,0.0004038772213247173,0.0006058158319870759,0.47090964617354064
0.2306295484304428,0.0008077544426494346,0.0006058158319870759,0.47090964617354064
0.2278982251882553,0.0008077544426494346,0.0018174474959612278,0.47090964617354064
0.226551815867424,0.0010096930533117932,0.0018174474959612278,0.47090964617354064
0.2238898128271103,0.0010096930533117932,0.0020193861066235864,0.47090964617354064
0.22242601215839386,0.0014135702746365104,0.0020193861066235864,0.47090964617354064
0.21890367567539215,0.0014135702746365104,0.0026252019386106625,0.47090964617354064
0.21616461873054504,0.0018174474959612278,0.0026252019386106625,0.47090964617354064
0.2118683010339737,0.0018174474959612278,0.0036348949919224557,0.47090964617354064
0.21160219609737396,0.0022213247172859453,0.0036348949919224557,0.47090964617354064
0.21128936111927032,0.0022213247172859453,0.003836833602584814,0.47090964617354064
0.21035519242286682,0.0024232633279483036,0.003836833602584814,0.47090964617354064
0.20903083682060242,0.0024232633279483036,0.0044426494345718905,0.47090964617354064
0.2084277719259262,0.0026252019386106625,0.0044426494345718905,0.47090964617354064
0.20788007974624634,0.0026252019386106625,0.0046445880452342485,0.47090964617354064
0.20765963196754456,0.002827140549273021,0.0046445880452342485,0.47090964617354064
0.20036177337169647,0.002827140549273021,0.006260096930533118,0.47090964617354064
0.19961394369602203,0.003432956381260097,0.006260096930533118,0.47090964617354064
0.19869738817214966,0.003432956381260097,0.006462035541195477,0.47090964617354064
0.19851872324943542,0.0036348949919224557,0.006462035541195477,0.47090964617354064
0.1975303441286087,0.0036348949919224557,0.0070678513731825526,0.47090964617354064
0.19512298703193665,0.005048465266558966,0.0070678513731825526,0.47090964617354064
0.1950751096010208,0.005048465266558966,0.007269789983844911,0.47090964617354064
0.19473224878311157,0.005250403877221325,0.007269789983844911,0.47090964617354064
0.19212448596954346,0.005250403877221325,0.008481421647819063,0.47090964617354064
0.1876211315393448,0.006462035541195477,0.008481421647819063,0.47090964617354064
0.187254399061203,0.006462035541195477,0.008683360258481421,0.47090964617354064
0.18685749173164368,0.006663974151857835,0.008683360258481421,0.47090964617354064
0.18661139905452728,0.006663974151857835,0.008885298869143781,0.47090964617354064
0.1855589896440506,0.006865912762520194,0.008885298869143781,0.47090964617354064
0.1835443526506424,0.006865912762520194,0.009289176090468497,0.47090964617354064
0.18292368948459625,0.0070678513731825526,0.009289176090468497,0.47090964617354064
0.18284465372562408,0.0070678513731825526,0.009693053311793215,0.47090964617354064
0.1820221245288849,0.007269789983844911,0.009693053311793215,0.47090964617354064
0.17976190149784088,0.007269789983844911,0.010096930533117932,0.47090964617354064
0.17967693507671356,0.007673667205169628,0.010096930533117932,0.47090964617354064
0.17940817773342133,0.007673667205169628,0.01050080775444265,0.47090964617354064
0.17904271185398102,0.008077544426494346,0.01050080775444265,0.47090964617354064
0.17885851860046387,0.008077544426494346,0.010904684975767368,0.47090964617354064
0.17799030244350433,0.008481421647819063,0.010904684975767368,0.47090964617354064
0.17764395475387573,0.008481421647819063,0.011106623586429725,0.47090964617354064
0.17708458006381989,0.008683360258481421,0.011106623586429725,0.47090964617354064
0.17595666646957397,0.008683360258481421,0.011510500807754443,0.47090964617354064
0.17519241571426392,0.008885298869143781,0.011510500807754443,0.47090964617354064
0.17377255856990814,0.008885298869143781,0.012722132471728594,0.47090964617354064
0.1736985146999359,0.009087237479806139,0.012722132471728594,0.47090964617354064
0.1732264906167984,0.009087237479806139,0.01332794830371567,0.47090964617354064
0.17223277688026428,0.009491114701130857,0.01332794830371567,0.47090964617354064
0.171888530254364,0.009491114701130857,0.01352988691437803,0.47090964617354064
0.17162905633449554,0.009693053311793215,0.01352988691437803,0.47090964617354064
0.1707007884979248,0.009693053311793215,0.014337641357027463,0.47090964617354064
0.16866225004196167,0.010904684975767368,0.014337641357027463,0.47090964617354064
0.16858269274234772,0.010904684975767368,0.014539579967689823,0.47090964617354064
0.1657692939043045,0.011712439418416801,0.014539579967689823,0.47090964617354064
0.16569122672080994,0.011712439418416801,0.01494345718901454,0.47090964617354064
0.1642739325761795,0.012318255250403877,0.01494345718901454,0.47090964617354064
0.16338525712490082,0.012318255250403877,0.015347334410339256,0.47090964617354064
0.16281847655773163,0.012722132471728594,0.015347334410339256,0.47090964617354064
0.16255152225494385,0.012722132471728594,0.015751211631663976,0.47090964617354064
0.16250935196876526,0.012924071082390954,0.015751211631663976,0.47090964617354064
0.16225667297840118,0.012924071082390954,0.015953150242326332,0.47090964617354064
0.1610853523015976,0.013731825525040387,0.015953150242326332,0.47090964617354064
0.1607891321182251,0.013731825525040387,0.016760904684975767,0.47090964617354064
0.1605122983455658,0.013933764135702747,0.016760904684975767,0.47090964617354064
0.15996766090393066,0.013933764135702747,0.017164781906300483,0.47090964617354064
0.1592629998922348,0.014539579967689823,0.017164781906300483,0.47090964617354064
0.15771928429603577,0.014539579967689823,0.017770597738287562,0.47090964617354064
0.15764383971691132,0.01474151857835218,0.017770597738287562,0.47090964617354064
0.15682412683963776,0.01474151857835218,0.018780290791599354,0.47090964617354064
0.15661831200122833,0.015145395799676898,0.018780290791599354,0.47090964617354064
0.15646576881408691,0.015145395799676898,0.018982229402261713,0.47090964617354064
0.1563248336315155,0.015347334410339256,0.018982229402261713,0.47090964617354064
0.15628693997859955,0.015347334410339256,0.01938610662358643,0.47090964617354064
0.15503732860088348,0.015549273021001616,0.01938610662358643,0.47090964617354064
0.1540910303592682,0.015549273021001616,0.020395799676898224,0.47090964617354064
0.15265822410583496,0.01635702746365105,0.020395799676898224,0.47090964617354064
0.152387797832489,0.01635702746365105,0.021203554119547656,0.47090964617354064
0.1522139012813568,0.016760904684975767,0.021203554119547656,0.47090964617354064
0.1521710604429245,0.016760904684975767,0.021405492730210016,0.47090964617354064
0.1521221548318863,0.016962843295638127,0.021405492730210016,0.47090964617354064
0.152064710855484,0.016962843295638127,0.021607431340872375,0.47090964617354064
0.15191425383090973,0.017164781906300483,0.021607431340872375,0.47090964617354064
0.1518457531929016,0.017164781906300483,0.021809369951534735,0.47090964617354064
0.15152621269226074,0.017568659127625202,0.021809369951534735,0.47090964617354064
0.150913804769516,0.017568659127625202,0.02201130856219709,0.47090964617354064
0.1497778296470642,0.01797253634894992,0.02201130856219709,0.47090964617354064
0.1492788940668106,0.01797253634894992,0.02221324717285945,0.47090964617354064
0.14915186166763306,0.018174474959612278,0.02221324717285945,0.47090964617354064
0.14871130883693695,0.018174474959612278,0.023222940226171242,0.47090964617354064
0.14805035293102264,0.018578352180936994,0.023222940226171242,0.47090964617354064
0.14724098145961761,0.018578352180936994,0.024030694668820678,0.47090964617354064
0.14626137912273407,0.018982229402261713,0.024030694668820678,0.47090964617354064
0.14609543979167938,0.018982229402261713,0.024232633279483037,0.47090964617354064
0.14583194255828857,0.01958804523424879,0.024232633279483037,0.47090964617354064
0.1456916183233261,0.01958804523424879,0.024636510500807753,0.47090964617354064
0.14542154967784882,0.01978998384491115,0.024636510500807753,0.47090964617354064
0.14534959197044373,0.01978998384491115,0.024838449111470113,0.47090964617354064
0.14462946355342865,0.019991922455573505,0.024838449111470113,0.47090964617354064
0.14445079863071442,0.019991922455573505,0.02524232633279483,0.47090964617354064
0.14395861327648163,0.021203554119547656,0.02524232633279483,0.47090964617354064
0.14353105425834656,0.021203554119547656,0.025848142164781908,0.47090964617354064
0.14324529469013214,0.021809369951534735,0.025848142164781908,0.47090964617354064
0.14223431050777435,0.021809369951534735,0.02665589660743134,0.47090964617354064
0.14214582741260529,0.02201130856219709,0.02665589660743134,0.47090964617354064
0.1414060890674591,0.02201130856219709,0.027261712439418415,0.47090964617354064
0.14096994698047638,0.02241518578352181,0.027261712439418415,0.47090964617354064
0.14067286252975464,0.02241518578352181,0.027463651050080775,0.47090964617354064
0.14000587165355682,0.023222940226171242,0.027463651050080775,0.47090964617354064
0.13965514302253723,0.023222940226171242,0.027867528271405494,0.47090964617354064
0.13950085639953613,0.023424878836833602,0.027867528271405494,0.47090964617354064
0.1393151879310608,0.023424878836833602,0.02827140549273021,0.47090964617354064
0.1390904188156128,0.023626817447495962,0.02827140549273021,0.47090964617354064
0.13877254724502563,0.023626817447495962,0.028877221324717286,0.47090964617354064
0.13863825798034668,0.024030694668820678,0.028877221324717286,0.47090964617354064
0.13828608393669128,0.024030694668820678,0.02948303715670436,0.47090964617354064
0.13778460025787354,0.024232633279483037,0.02948303715670436,0.47090964617354064
0.13700217008590698,0.024232633279483037,0.030088852988691437,0.47090964617354064
0.13595111668109894,0.024838449111470113,0.030088852988691437,0.47090964617354064
0.13463354110717773,0.024838449111470113,0.031704361873990304,0.47090964617354064
0.13441887497901917,0.025040387722132473,0.031704361873990304,0.47090964617354064
0.1341649740934372,0.025040387722132473,0.03231017770597738,0.47090964617354064
0.1339690089225769,0.02524232633279483,0.03231017770597738,0.47090964617354064
0.13387764990329742,0.02524232633279483,0.03251211631663974,0.47090964617354064
0.13373269140720367,0.026050080775444264,0.03251211631663974,0.47090964617354064
0.13372214138507843,0.026050080775444264,0.0327140549273021,0.47090964617354064
0.13344714045524597,0.026252019386106624,0.0327140549273021,0.47090964617354064
0.13292768597602844,0.026252019386106624,0.033117932148626815,0.47090964617354064
0.13278889656066895,0.026453957996768983,0.033117932148626815,0.47090964617354064
0.1326761543750763,0.026453957996768983,0.033521809369951534,0.47090964617354064
0.13220639526844025,0.02705977382875606,0.033521809369951534,0.47090964617354064
0.13220417499542236,0.02705977382875606,0.033723747980613894,0.47090964617354064
0.13193149864673615,0.027463651050080775,0.033723747980613894,0.47090964617354064
0.13144034147262573,0.027463651050080775,0.034733441033925685,0.47090964617354064
0.1313742846250534,0.027665589660743135,0.034733441033925685,0.47090964617354064
0.1305198073387146,0.027665589660743135,0.035541195476575124,0.47090964617354064
0.13034124672412872,0.02827140549273021,0.035541195476575124,0.47090964617354064
0.13021253049373627,0.02827140549273021,0.03574313408723748,0.47090964617354064
0.13012944161891937,0.028675282714054926,0.03574313408723748,0.47090964617354064
0.12939926981925964,0.028675282714054926,0.03594507269789984,0.47090964617354064
0.12920141220092773,0.028877221324717286,0.03594507269789984,0.47090964617354064
0.1282155066728592,0.028877221324717286,0.036752827140549275,0.47090964617354064
0.12806075811386108,0.029079159935379646,0.036752827140549275,0.47090964617354064
0.12772144377231598,0.029079159935379646,0.03735864297253635,0.47090964617354064
0.12754932045936584,0.029281098546042002,0.03735864297253635,0.47090964617354064
0.12727560102939606,0.029281098546042002,0.03756058158319871,0.47090964617354064
0.1272108554840088,0.02988691437802908,0.03756058158319871,0.47090964617354064
0.1268780678510666,0.02988691437802908,0.038166397415185786,0.47090964617354064
0.126668781042099,0.030088852988691437,0.038166397415185786,0.47090964617354064
0.12622329592704773,0.030088852988691437,0.0385702746365105,0.47090964617354064
0.12600140273571014,0.030290791599353797,0.0385702746365105,0.47090964617354064
0.12552723288536072,0.030290791599353797,0.03897415185783522,0.47090964617354064
0.12537218630313873,0.030492730210016156,0.03897415185783522,0.47090964617354064
0.12531712651252747,0.030492730210016156,0.03917609046849758,0.47090964617354064
0.1251845508813858,0.031098546042003232,0.03917609046849758,0.47090964617354064
0.1250094175338745,0.031098546042003232,0.03978190630048465,0.47090964617354064
0.12489650398492813,0.03130048465266559,0.03978190630048465,0.47090964617354064
0.12464869767427444,0.03130048465266559,0.04018578352180937,0.47090964617354064
0.12453426420688629,0.03150242326332795,0.04018578352180937,0.47090964617354064
0.1244567334651947,0.03150242326332795,0.04058966074313409,0.47090964617354064
0.12437937408685684,0.031704361873990304,0.04058966074313409,0.47090964617354064
0.12437134981155396,0.031704361873990304,0.04079159935379645,0.47090964617354064
0.12366136163473129,0.0327140549273021,0.04079159935379645,0.47090964617354064
0.12344431132078171,0.0327140549273021,0.04099353796445881,0.47090964617354064
0.12328154593706131,0.033117932148626815,0.04099353796445881,0.47090964617354064
0.12326374650001526,0.033117932148626815,0.04119547657512116,0.47090964617354064
0.12298381328582764,0.033521809369951534,0.04119547657512116,0.47090964617354064
0.12245994806289673,0.033521809369951534,0.0420032310177706,0.47090964617354064
0.12239781022071838,0.033723747980613894,0.0420032310177706,0.47090964617354064
0.12232021987438202,0.033723747980613894,0.04220516962843296,0.47090964617354064
0.12229739129543304,0.033925686591276254,0.04220516962843296,0.47090964617354064
0.12227071821689606,0.033925686591276254,0.04240710823909531,0.47090964617354064
0.12224442511796951,0.03412762520193861,0.04240710823909531,0.47090964617354064
0.12196722626686096,0.03412762520193861,0.04260904684975767,0.47090964617354064
0.12193508446216583,0.034329563812600966,0.04260904684975767,0.47090964617354064
0.12131837010383606,0.034329563812600966,0.04341680129240711,0.47090964617354064
0.12103226035833359,0.034935379644588045,0.04341680129240711,0.47090964617354064
0.12086524814367294,0.034935379644588045,0.04382067851373182,0.47090964617354064
0.1208472028374672,0.035137318255250405,0.04382067851373182,0.47090964617354064
0.1208123117685318,0.035137318255250405,0.04402261712439418,0.47090964617354064
0.12067785859107971,0.035541195476575124,0.04402261712439418,0.47090964617354064
0.12062888592481613,0.035541195476575124,0.04422455573505654,0.47090964617354064
0.12054485082626343,0.03594507269789984,0.04422455573505654,0.47090964617354064
0.12029905617237091,0.03594507269789984,0.04483037156704362,0.47090964617354064
0.12027140706777573,0.036147011308562196,0.04483037156704362,0.47090964617354064
0.12009093165397644,0.036147011308562196,0.045234248788368334,0.47090964617354064
0.12005395442247391,0.036348949919224556,0.045234248788368334,0.47090964617354064
0.11956530809402466,0.036348949919224556,0.04584006462035541,0.47090964617354064
0.11920598894357681,0.036752827140549275,0.04584006462035541,0.47090964617354064
0.11907820403575897,0.036752827140549275,0.046445880452342485,0.47090964617354064
0.11895763874053955,0.03715670436187399,0.046445880452342485,0.47090964617354064
0.11867436021566391,0.03715670436187399,0.047253634894991924,0.47090964617354064
0.11843737959861755,0.03756058158319871,0.047253634894991924,0.47090964617354064
0.11825508624315262,0.03756058158319871,0.04765751211631664,0.47090964617354064
0.11825381219387054,0.03776252019386107,0.04765751211631664,0.47090964617354064
0.11797754466533661,0.03776252019386107,0.048061389337641355,0.47090964617354064
0.11762917786836624,0.0385702746365105,0.048061389337641355,0.47090964617354064
0.1172630712389946,0.0385702746365105,0.048667205169628434,0.47090964617354064
0.11697058379650116,0.03917609046849758,0.048667205169628434,0.47090964617354064
0.11664871126413345,0.03917609046849758,0.049273021001615507,0.47090964617354064
0.1166224405169487,0.03937802907915994,0.049273021001615507,0.47090964617354064
0.11625491082668304,0.03937802907915994,0.049474959612277866,0.47090964617354064
0.11622790992259979,0.0395799676898223,0.049474959612277866,0.47090964617354064
0.11621488630771637,0.0395799676898223,0.049676898222940226,0.47090964617354064
0.11611264199018478,0.03978190630048465,0.049676898222940226,0.47090964617354064
0.11596477031707764,0.03978190630048465,0.049878836833602586,0.47090964617354064
0.11586562544107437,0.04038772213247173,0.049878836833602586,0.47090964617354064
0.11530201137065887,0.04038772213247173,0.05088852988691438,0.47090964617354064
0.11481213569641113,0.04079159935379645,0.05088852988691438,0.47090964617354064
0.11465608328580856,0.04079159935379645,0.05109046849757674,0.47090964617354064
0.11465242505073547,0.04099353796445881,0.05109046849757674,0.47090964617354064
0.11450359970331192,0.04099353796445881,0.051696284329563816,0.47090964617354064
0.11443392187356949,0.04139741518578352,0.051696284329563816,0.47090964617354064
0.11384988576173782,0.04139741518578352,0.05230210016155089,0.47090964617354064
0.11383108049631119,0.04159935379644588,0.05230210016155089,0.47090964617354064
0.11331020295619965,0.04159935379644588,0.05331179321486268,0.47090964617354064
0.11326582729816437,0.04180129240710824,0.05331179321486268,0.47090964617354064
0.11302300542593002,0.04180129240710824,0.05411954765751212,0.47090964617354064
0.11299233138561249,0.0420032310177706,0.05411954765751212,0.47090964617354064
0.11244303733110428,0.0420032310177706,0.05452342487883683,0.47090964617354064
0.11242428421974182,0.04220516962843296,0.05452342487883683,0.47090964617354064
0.1120644360780716,0.04220516962843296,0.05573505654281099,0.47090964617354064
0.1120605319738388,0.04240710823909531,0.05573505654281099,0.47090964617354064
0.11188890039920807,0.04240710823909531,0.05634087237479806,0.47090964617354064
0.11167411506175995,0.04260904684975767,0.05634087237479806,0.47090964617354064
0.11162466555833817,0.04260904684975767,0.05654281098546042,0.47090964617354064
0.11146900802850723,0.04301292407108239,0.05654281098546042,0.47090964617354064
0.11145990341901779,0.04301292407108239,0.05674474959612278,0.47090964617354064
0.1114392951130867,0.04321486268174475,0.05674474959612278,0.47090964617354064
0.11131545901298523,0.04321486268174475,0.05694668820678514,0.47090964617354064
0.11126741021871567,0.04341680129240711,0.05694668820678514,0.47090964617354064
0.11098086833953857,0.04341680129240711,0.05735056542810985,0.47090964617354064
0.11090534925460815,0.04361873990306947,0.05735056542810985,0.47090964617354064
0.11070062965154648,0.04361873990306947,0.05815831987075929,0.47090964617354064
0.11053410917520523,0.04402261712439418,0.05815831987075929,0.47090964617354064
0.11028189212083817,0.04402261712439418,0.058562197092084003,0.47090964617354064
0.11021727323532104,0.04422455573505654,0.058562197092084003,0.47090964617354064
0.11019895225763321,0.04422455573505654,0.05876413570274636,0.47090964617354064
0.11000245809555054,0.0444264943457189,0.05876413570274636,0.47090964617354064
0.1097872257232666,0.0444264943457189,0.05916801292407108,0.47090964617354064
0.10977745056152344,0.04462843295638126,0.05916801292407108,0.47090964617354064
0.10971346497535706,0.04462843295638126,0.05936995153473344,0.47090964617354064
0.1094173714518547,0.045234248788368334,0.05936995153473344,0.47090964617354064
0.10936246812343597,0.045234248788368334,0.0595718901453958,0.47090964617354064
0.10930934548377991,0.04543618739903069,0.0595718901453958,0.47090964617354064
0.1090838685631752,0.04543618739903069,0.060177705977382874,0.47090964617354064
0.10899855941534042,0.04563812600969305,0.060177705977382874,0.47090964617354064
0.1089850440621376,0.04563812600969305,0.060379644588045234,0.47090964617354064
0.10896360874176025,0.04584006462035541,0.060379644588045234,0.47090964617354064
0.10891291499137878,0.04584006462035541,0.06058158319870759,0.47090964617354064
0.10888403654098511,0.04604200323101777,0.06058158319870759,0.47090964617354064
0.10866858810186386,0.04604200323101777,0.06078352180936995,0.47090964617354064
0.10860148817300797,0.04624394184168013,0.06078352180936995,0.47090964617354064
0.10850321501493454,0.04624394184168013,0.06098546042003231,0.47090964617354064
0.10832568258047104,0.046445880452342485,0.06098546042003231,0.47090964617354064
0.10820669680833817,0.046445880452342485,0.061389337641357025,0.47090964617354064
0.1081375703215599,0.046647819063004844,0.061389337641357025,0.47090964617354064
0.10800047218799591,0.046647819063004844,0.061591276252019385,0.47090964617354064
0.10798022150993347,0.046849757673667204,0.061591276252019385,0.47090964617354064
0.10778523981571198,0.046849757673667204,0.061793214862681745,0.47090964617354064
0.10777784883975983,0.047051696284329564,0.061793214862681745,0.47090964617354064
0.10755149275064468,0.047051696284329564,0.062399030694668824,0.47090964617354064
0.10754451155662537,0.047253634894991924,0.062399030694668824,0.47090964617354064
0.10745017975568771,0.047253634894991924,0.06260096930533118,0.47090964617354064
0.10735638439655304,0.04745557350565428,0.06260096930533118,0.47090964617354064
0.10733626782894135,0.04745557350565428,0.06280290791599354,0.47090964617354064
0.1069873571395874,0.04765751211631664,0.06280290791599354,0.47090964617354064
0.1069495677947998,0.04765751211631664,0.0630048465266559,0.47090964617354064
0.10663887113332748,0.048667205169628434,0.0630048465266559,0.47090964617354064
0.10662207007408142,0.048667205169628434,0.06320678513731826,0.47090964617354064
0.10651150345802307,0.048869143780290794,0.06320678513731826,0.47090964617354064
0.10606531798839569,0.048869143780290794,0.06421647819063005,0.47090964617354064
0.10577888786792755,0.049676898222940226,0.06421647819063005,0.47090964617354064
0.10572239756584167,0.049676898222940226,0.06441841680129241,0.47090964617354064
0.10569564998149872,0.049878836833602586,0.06441841680129241,0.47090964617354064
0.10569559037685394,0.049878836833602586,0.06462035541195477,0.47090964617354064
0.1056123822927475,0.050080775444264945,0.06462035541195477,0.47090964617354064
0.10502839833498001,0.050080775444264945,0.06563004846526656,0.47090964617354064
0.10496538132429123,0.05048465266558966,0.06563004846526656,0.47090964617354064
0.10468971729278564,0.05048465266558966,0.06623586429725363,0.47090964617354064
0.10451430082321167,0.05088852988691438,0.06623586429725363,0.47090964617354064
0.10422338545322418,0.05088852988691438,0.06764943457189014,0.47090964617354064
0.10386837273836136,0.051292407108239096,0.06764943457189014,0.47090964617354064
0.10377593338489532,0.051292407108239096,0.06785137318255251,0.47090964617354064
0.10373793542385101,0.051494345718901456,0.06785137318255251,0.47090964617354064
0.10358255356550217,0.051494345718901456,0.06805331179321486,0.47090964617354064
0.10355927795171738,0.051696284329563816,0.06805331179321486,0.47090964617354064
0.10354835540056229,0.051696284329563816,0.06825525040387723,0.47090964617354064
0.10343959927558899,0.05189822294022617,0.06825525040387723,0.47090964617354064
0.10322442650794983,0.05189822294022617,0.06865912762520193,0.47090964617354064
0.10316648334264755,0.05210016155088853,0.06865912762520193,0.47090964617354064
0.1030418649315834,0.05210016155088853,0.06906300484652665,0.47090964617354064
0.10301139205694199,0.05230210016155089,0.06906300484652665,0.47090964617354064
0.10291614383459091,0.05230210016155089,0.06946688206785137,0.47090964617354064
0.10290122032165527,0.05250403877221325,0.06946688206785137,0.47090964617354064
0.10259480774402618,0.05250403877221325,0.07007269789983844,0.47090964617354064
0.10222715884447098,0.05351373182552504,0.07007269789983844,0.47090964617354064
0.1021522656083107,0.05351373182552504,0.07088045234248788,0.47090964617354064
0.10199495404958725,0.05391760904684976,0.07088045234248788,0.47090964617354064
0.10197320580482483,0.05391760904684976,0.07108239095315025,0.47090964617354064
0.10178950428962708,0.05472536348949919,0.07108239095315025,0.47090964617354064
0.10172136127948761,0.05472536348949919,0.0712843295638126,0.47090964617354064
0.1016223132610321,0.05553311793214863,0.0712843295638126,0.47090964617354064
0.1016128659248352,0.05553311793214863,0.07148626817447495,0.47090964617354064
0.10159923136234283,0.05573505654281099,0.07148626817447495,0.47090964617354064
0.10149555653333664,0.05573505654281099,0.07189014539579967,0.47090964617354064
0.10148151963949203,0.05593699515347334,0.07189014539579967,0.47090964617354064
0.1014256551861763,0.05593699515347334,0.07209208400646204,0.47090964617354064
0.10116630047559738,0.05674474959612278,0.07209208400646204,0.47090964617354064
0.10113324224948883,0.05674474959612278,0.07249596122778676,0.47090964617354064
0.10105247050523758,0.05694668820678514,0.07249596122778676,0.47090964617354064
0.10091555863618851,0.05694668820678514,0.07310177705977383,0.47090964617354064
0.10088154673576355,0.05735056542810985,0.07310177705977383,0.47090964617354064
0.1004851758480072,0.05735056542810985,0.07350565428109855,0.47090964617354064
0.10040543973445892,0.05775444264943457,0.07350565428109855,0.47090964617354064
0.10008058696985245,0.05775444264943457,0.0747172859450727,0.47090964617354064
0.09995225071907043,0.058562197092084003,0.0747172859450727,0.47090964617354064
0.09977895766496658,0.058562197092084003,0.07512116316639741,0.47090964617354064
0.09949024766683578,0.0595718901453958,0.07512116316639741,0.47090964617354064
0.09946342557668686,0.0595718901453958,0.07532310177705977,0.47090964617354064
0.09938627481460571,0.059975767366720514,0.07532310177705977,0.47090964617354064
0.09937524050474167,0.059975767366720514,0.07552504038772213,0.47090964617354064
0.09935562312602997,0.060177705977382874,0.07552504038772213,0.47090964617354064
0.09921763837337494,0.060177705977382874,0.07592891760904685,0.47090964617354064
0.09903960675001144,0.06098546042003231,0.07592891760904685,0.47090964617354064
0.098937027156353,0.06098546042003231,0.07633279483037157,0.47090964617354064
0.09884221106767654,0.061187399030694666,0.07633279483037157,0.47090964617354064
0.09879201650619507,0.061187399030694666,0.07653473344103393,0.47090964617354064
0.0987713411450386,0.061389337641357025,0.07653473344103393,0.47090964617354064
0.09853567183017731,0.061389337641357025,0.07734248788368336,0.47090964617354064
0.09838179498910904,0.061591276252019385,0.07734248788368336,0.47090964617354064
0.09805050492286682,0.061591276252019385,0.07794830371567044,0.47090964617354064
0.09781519323587418,0.06260096930533118,0.07794830371567044,0.47090964617354064
0.09780438244342804,0.06260096930533118,0.07835218093699516,0.47090964617354064
0.09743241965770721,0.0640145395799677,0.07835218093699516,0.47090964617354064
0.09735558182001114,0.0640145395799677,0.07875605815831987,0.47090964617354064
0.09734125435352325,0.06421647819063005,0.07875605815831987,0.47090964617354064
0.09732593595981598,0.06421647819063005,0.0791599353796446,0.47090964617354064
0.09729914367198944,0.06441841680129241,0.0791599353796446,0.47090964617354064
0.09711392968893051,0.06441841680129241,0.07936187399030695,0.47090964617354064
0.09696069359779358,0.0654281098546042,0.07936187399030695,0.47090964617354064
0.0966155081987381,0.0654281098546042,0.08016962843295639,0.47090964617354064
0.09635325521230698,0.06563004846526656,0.08016962843295639,0.47090964617354064
0.09622520208358765,0.06563004846526656,0.0805735056542811,0.47090964617354064
0.09585375338792801,0.06663974151857835,0.0805735056542811,0.47090964617354064
0.09576211124658585,0.06663974151857835,0.08077544426494346,0.47090964617354064
0.09575997292995453,0.06684168012924072,0.08077544426494346,0.47090964617354064
0.095745749771595,0.06684168012924072,0.08097738287560581,0.47090964617354064
0.09574425965547562,0.06704361873990307,0.08097738287560581,0.47090964617354064
0.0956699550151825,0.06704361873990307,0.08138126009693053,0.47090964617354064
0.09565853327512741,0.06724555735056542,0.08138126009693053,0.47090964617354064
0.09557141363620758,0.06724555735056542,0.0815831987075929,0.47090964617354064
0.09554149210453033,0.06764943457189014,0.0815831987075929,0.47090964617354064
0.09533730894327164,0.06764943457189014,0.08198707592891762,0.47090964617354064
0.0952947661280632,0.06805331179321486,0.08198707592891762,0.47090964617354064
0.09518967568874359,0.06805331179321486,0.08259289176090469,0.47090964617354064
0.09503234922885895,0.06825525040387723,0.08259289176090469,0.47090964617354064
0.09502888470888138,0.06825525040387723,0.08279483037156704,0.47090964617354064
0.09486635029315948,0.06845718901453958,0.08279483037156704,0.47090964617354064
0.09477465599775314,0.06845718901453958,0.08299676898222941,0.47090964617354064
0.09477023035287857,0.06865912762520193,0.08299676898222941,0.47090964617354064
0.09463120251893997,0.06865912762520193,0.08319870759289176,0.47090964617354064
0.0945335403084755,0.06906300484652665,0.08319870759289176,0.47090964617354064
0.09433041512966156,0.06906300484652665,0.08380452342487883,0.47090964617354064
0.09428409487009048,0.06946688206785137,0.08380452342487883,0.47090964617354064
0.094249427318573,0.06946688206785137,0.08420840064620355,0.47090964617354064
0.09424734860658646,0.06966882067851374,0.08420840064620355,0.47090964617354064
0.09415316581726074,0.06966882067851374,0.08441033925686592,0.47090964617354064
0.09380914270877838,0.07027463651050081,0.08441033925686592,0.47090964617354064
0.09352646768093109,0.07027463651050081,0.08521809369951534,0.47090964617354064
0.09326528757810593,0.07088045234248788,0.08521809369951534,0.47090964617354064
0.09323863685131073,0.07088045234248788,0.08542003231017771,0.47090964617354064
0.09319193661212921,0.07108239095315025,0.08542003231017771,0.47090964617354064
0.09312818199396133,0.07108239095315025,0.08602584814216478,0.47090964617354064
0.09309793263673782,0.0712843295638126,0.08602584814216478,0.47090964617354064
0.09270935505628586,0.0712843295638126,0.08683360258481422,0.47090964617354064
0.09264809638261795,0.07148626817447495,0.08683360258481422,0.47090964617354064
0.09259586036205292,0.07148626817447495,0.08703554119547657,0.47090964617354064
0.09251263737678528,0.07168820678513732,0.08703554119547657,0.47090964617354064
0.09244926273822784,0.07168820678513732,0.08723747980613894,0.47090964617354064
0.09242647886276245,0.07189014539579967,0.08723747980613894,0.47090964617354064
0.09240784496068954,0.07189014539579967,0.08743941841680129,0.47090964617354064
0.09237974882125854,0.07209208400646204,0.08743941841680129,0.47090964617354064
0.0923541784286499,0.07209208400646204,0.08784329563812601,0.47090964617354064
0.09228579699993134,0.07229402261712439,0.08784329563812601,0.47090964617354064
0.09225084632635117,0.07229402261712439,0.08804523424878836,0.47090964617354064
0.09206437319517136,0.07289983844911146,0.08804523424878836,0.47090964617354064
0.09178868681192398,0.07289983844911146,0.0888529886914378,0.47090964617354064
0.0916919857263565,0.07310177705977383,0.0888529886914378,0.47090964617354064
0.09168727695941925,0.07310177705977383,0.08905492730210016,0.47090964617354064
0.09166327118873596,0.07350565428109855,0.08905492730210016,0.47090964617354064
0.09157929569482803,0.07350565428109855,0.08925686591276252,0.47090964617354064
0.09147520363330841,0.07390953150242327,0.08925686591276252,0.47090964617354064
0.0914054587483406,0.07390953150242327,0.08945880452342488,0.47090964617354064
0.0911206528544426,0.07431340872374798,0.08945880452342488,0.47090964617354064
0.0909578874707222,0.07431340872374798,0.08966074313408724,0.47090964617354064
0.0909447968006134,0.07451534733441034,0.08966074313408724,0.47090964617354064
0.09082461893558502,0.07451534733441034,0.09006462035541195,0.47090964617354064
0.09073221683502197,0.0747172859450727,0.09006462035541195,0.47090964617354064
0.09069987386465073,0.0747172859450727,0.09026655896607431,0.47090964617354064
0.09065282344818115,0.07491922455573506,0.09026655896607431,0.47090964617354064
0.09058176726102829,0.07491922455573506,0.09046849757673667,0.47090964617354064
0.09057768434286118,0.07512116316639741,0.09046849757673667,0.47090964617354064
0.09055819362401962,0.07512116316639741,0.09087237479806139,0.47090964617354064
0.09039254486560822,0.07552504038772213,0.09087237479806139,0.47090964617354064
0.09016437828540802,0.07552504038772213,0.09147819063004846,0.47090964617354064
0.08992648124694824,0.07633279483037157,0.09147819063004846,0.47090964617354064
0.08982133120298386,0.07633279483037157,0.09188206785137318,0.47090964617354064
0.0897776335477829,0.07673667205169628,0.09188206785137318,0.47090964617354064
0.08962016552686691,0.07673667205169628,0.09248788368336026,0.47090964617354064
0.08959934115409851,0.07693861066235864,0.09248788368336026,0.47090964617354064
0.08914030343294144,0.07693861066235864,0.09349757673667206,0.47090964617354064
0.08912567794322968,0.077140549273021,0.09349757673667206,0.47090964617354064
0.0890744999051094,0.077140549273021,0.09390145395799677,0.47090964617354064
0.08904258906841278,0.07734248788368336,0.09390145395799677,0.47090964617354064
0.0890359878540039,0.07734248788368336,0.09410339256865913,0.47090964617354064
0.08898618072271347,0.07754442649434572,0.09410339256865913,0.47090964617354064
0.08897613734006882,0.07754442649434572,0.09430533117932148,0.47090964617354064
0.08893702924251556,0.07774636510500808,0.09430533117932148,0.47090964617354064
0.08884815871715546,0.07774636510500808,0.0947092084006462,0.47090964617354064
0.08858856558799744,0.07855411954765751,0.0947092084006462,0.47090964617354064
0.0883515477180481,0.07855411954765751,0.09531502423263329,0.47090964617354064
0.08822880685329437,0.07895799676898223,0.09531502423263329,0.47090964617354064
0.0878349170088768,0.07895799676898223,0.09592084006462036,0.47090964617354064
0.08783294260501862,0.0791599353796446,0.09592084006462036,0.47090964617354064
0.08778506517410278,0.0791599353796446,0.09652665589660743,0.47090964617354064
0.08776930719614029,0.07936187399030695,0.09652665589660743,0.47090964617354064
0.08769296109676361,0.07936187399030695,0.09693053311793215,0.47090964617354064
0.08754642307758331,0.0795638126009693,0.09693053311793215,0.47090964617354064
0.08743257820606232,0.0795638126009693,0.0971324717285945,0.47090964617354064
0.08722345530986786,0.08016962843295639,0.0971324717285945,0.47090964617354064
0.0871870368719101,0.08016962843295639,0.09733441033925687,0.47090964617354064
0.08666440844535828,0.08077544426494346,0.09733441033925687,0.47090964617354064
0.08653764426708221,0.08077544426494346,0.09773828756058159,0.47090964617354064
0.08644814789295197,0.08138126009693053,0.09773828756058159,0.47090964617354064
0.08636951446533203,0.08138126009693053,0.0981421647819063,0.47090964617354064
0.08636941015720367,0.0815831987075929,0.0981421647819063,0.47090964617354064
0.08633658289909363,0.0815831987075929,0.09854604200323101,0.47090964617354064
0.08631622791290283,0.08178513731825525,0.09854604200323101,0.47090964617354064
0.0862872451543808,0.08178513731825525,0.09894991922455573,0.47090964617354064
0.08622203022241592,0.08198707592891762,0.09894991922455573,0.47090964617354064
0.0862112045288086,0.08198707592891762,0.0991518578352181,0.47090964617354064
0.08620452135801315,0.08218901453957997,0.0991518578352181,0.47090964617354064
0.08609511703252792,0.08218901453957997,0.0995557350565428,0.47090964617354064
0.08606105297803879,0.08259289176090469,0.0995557350565428,0.47090964617354064
0.08602216839790344,0.08259289176090469,0.09975767366720517,0.47090964617354064
0.08562663197517395,0.08319870759289176,0.09975767366720517,0.47090964617354064
0.08546556532382965,0.08319870759289176,0.10036348949919224,0.47090964617354064
0.08535876870155334,0.08360258481421648,0.10036348949919224,0.47090964617354064
0.08517085015773773,0.08360258481421648,0.10117124394184168,0.47090964617354064
0.08517017960548401,0.08380452342487883,0.10117124394184168,0.47090964617354064
0.0851627066731453,0.08380452342487883,0.10137318255250403,0.47090964617354064
0.0850784033536911,0.0840064620355412,0.10137318255250403,0.47090964617354064
0.08503784984350204,0.0840064620355412,0.10197899838449112,0.47090964617354064
0.08490580320358276,0.08461227786752827,0.10197899838449112,0.47090964617354064
0.08487964421510696,0.08461227786752827,0.10218093699515347,0.47090964617354064
0.08484207093715668,0.08481421647819062,0.10218093699515347,0.47090964617354064
0.08483012020587921,0.08481421647819062,0.10238287560581583,0.47090964617354064
0.0847172662615776,0.08521809369951534,0.10238287560581583,0.47090964617354064
0.08469001203775406,0.08521809369951534,0.10258481421647819,0.47090964617354064
0.08460541069507599,0.08562197092084006,0.10258481421647819,0.47090964617354064
0.08459233492612839,0.08562197092084006,0.10278675282714055,0.47090964617354064
0.08458192646503448,0.08582390953150243,0.10278675282714055,0.47090964617354064
0.08444421738386154,0.08582390953150243,0.10339256865912763,0.47090964617354064
0.08423086255788803,0.08622778675282713,0.10339256865912763,0.47090964617354064
0.08422975242137909,0.08622778675282713,0.10359450726978998,0.47090964617354064
0.084219790995121,0.0864297253634895,0.10359450726978998,0.47090964617354064
0.08414246141910553,0.0864297253634895,0.10379644588045234,0.47090964617354064
0.08402717858552933,0.08723747980613894,0.10379644588045234,0.47090964617354064
0.08397684246301651,0.08723747980613894,0.10440226171243942,0.47090964617354064
0.08372584730386734,0.08784329563812601,0.10440226171243942,0.47090964617354064
0.08371379226446152,0.08784329563812601,0.10460420032310178,0.47090964617354064
0.08338891714811325,0.08865105008077545,0.10460420032310178,0.47090964617354064
0.08336390554904938,0.08865105008077545,0.10480613893376414,0.47090964617354064
0.08327379077672958,0.08925686591276252,0.10480613893376414,0.47090964617354064
0.08314970135688782,0.08925686591276252,0.10521001615508885,0.47090964617354064
0.08307900279760361,0.08945880452342488,0.10521001615508885,0.47090964617354064
0.08298131078481674,0.08945880452342488,0.10561389337641357,0.47090964617354064
0.08288000524044037,0.0898626817447496,0.10561389337641357,0.47090964617354064
0.0828355997800827,0.0898626817447496,0.10581583198707593,0.47090964617354064
0.08283188194036484,0.09006462035541195,0.10581583198707593,0.47090964617354064
0.08283062279224396,0.09006462035541195,0.10601777059773829,0.47090964617354064
0.08278797566890717,0.09046849757673667,0.10601777059773829,0.47090964617354064
0.08275096118450165,0.09046849757673667,0.106421647819063,0.47090964617354064
0.08264176547527313,0.09067043618739903,0.106421647819063,0.47090964617354064
0.08264152705669403,0.09067043618739903,0.10662358642972536,0.47090964617354064
0.08245903253555298,0.09147819063004846,0.10662358642972536,0.47090964617354064
0.08237262070178986,0.09147819063004846,0.10682552504038773,0.47090964617354064
0.08224564045667648,0.09188206785137318,0.10682552504038773,0.47090964617354064
0.0821584165096283,0.09188206785137318,0.10702746365105008,0.47090964617354064
0.08208119869232178,0.09268982229402262,0.10702746365105008,0.47090964617354064
0.08198282122612,0.09268982229402262,0.10763327948303715,0.47090964617354064
0.0818767249584198,0.09329563812600969,0.10763327948303715,0.47090964617354064
0.08174309879541397,0.09329563812600969,0.10823909531502424,0.47090964617354064
0.08173096179962158,0.09349757673667206,0.10823909531502424,0.47090964617354064
0.0817076563835144,0.09349757673667206,0.10844103392568659,0.47090964617354064
0.08169570565223694,0.09369951534733441,0.10844103392568659,0.47090964617354064
0.08166562020778656,0.09369951534733441,0.10864297253634896,0.47090964617354064
0.08165205270051956,0.09410339256865913,0.10864297253634896,0.47090964617354064
0.08161502331495285,0.09410339256865913,0.10884491114701131,0.47090964617354064
0.08161426335573196,0.09430533117932148,0.10884491114701131,0.47090964617354064
0.08161049336194992,0.09430533117932148,0.10904684975767366,0.47090964617354064
0.0814410075545311,0.0947092084006462,0.10904684975767366,0.47090964617354064
0.08142930269241333,0.0947092084006462,0.10945072697899838,0.47090964617354064
0.08133731782436371,0.09531502423263329,0.10945072697899838,0.47090964617354064
0.08130067586898804,0.09531502423263329,0.10965266558966075,0.47090964617354064
0.08125831186771393,0.09551696284329564,0.10965266558966075,0.47090964617354064
0.08125251531600952,0.09551696284329564,0.11005654281098547,0.47090964617354064
0.08123914152383804,0.09571890145395799,0.11005654281098547,0.47090964617354064
0.0812201127409935,0.09571890145395799,0.11025848142164782,0.47090964617354064
0.08105833828449249,0.09592084006462036,0.11025848142164782,0.47090964617354064
0.08105526864528656,0.09592084006462036,0.11046042003231017,0.47090964617354064
0.08101319521665573,0.09612277867528271,0.11046042003231017,0.47090964617354064
0.08079827576875687,0.09612277867528271,0.11167205169628433,0.47090964617354064
0.08072392642498016,0.09652665589660743,0.11167205169628433,0.47090964617354064
0.08051756769418716,0.09652665589660743,0.11207592891760905,0.47090964617354064
0.08051242679357529,0.0967285945072698,0.11207592891760905,0.47090964617354064
0.08012671023607254,0.0967285945072698,0.11268174474959612,0.47090964617354064
0.08009561896324158,0.09693053311793215,0.11268174474959612,0.47090964617354064
0.08002668619155884,0.09693053311793215,0.1132875605815832,0.47090964617354064
0.07984182238578796,0.09733441033925687,0.1132875605815832,0.47090964617354064
0.07983686774969101,0.09733441033925687,0.11348949919224556,0.47090964617354064
0.07974075525999069,0.09753634894991922,0.11348949919224556,0.47090964617354064
0.07968098670244217,0.09753634894991922,0.11409531502423263,0.47090964617354064
0.07965915650129318,0.09773828756058159,0.11409531502423263,0.47090964617354064
0.07963082194328308,0.09773828756058159,0.11429725363489499,0.47090964617354064
0.07958897203207016,0.09794022617124394,0.11429725363489499,0.47090964617354064
0.07940088957548141,0.09794022617124394,0.11550888529886914,0.47090964617354064
0.07938635349273682,0.0981421647819063,0.11550888529886914,0.47090964617354064
0.07924406975507736,0.0981421647819063,0.1157108239095315,0.47090964617354064
0.07921335101127625,0.09854604200323101,0.1157108239095315,0.47090964617354064
0.07916192710399628,0.09854604200323101,0.11631663974151858,0.47090964617354064
0.07908710837364197,0.09894991922455573,0.11631663974151858,0.47090964617354064
0.07907899469137192,0.09894991922455573,0.11651857835218093,0.47090964617354064
0.07906132191419601,0.0991518578352181,0.11651857835218093,0.47090964617354064
0.07905934751033783,0.0991518578352181,0.1167205169628433,0.47090964617354064
0.07905898243188858,0.09935379644588045,0.1167205169628433,0.47090964617354064
0.07898508757352829,0.09935379644588045,0.11692245557350565,0.47090964617354064
0.0789632648229599,0.09975767366720517,0.11692245557350565,0.47090964617354064
0.07891963422298431,0.09975767366720517,0.11752827140549273,0.47090964617354064
0.07886620610952377,0.09995961227786752,0.11752827140549273,0.47090964617354064
0.0788499042391777,0.09995961227786752,0.11773021001615509,0.47090964617354064
0.07883268594741821,0.10016155088852989,0.11773021001615509,0.47090964617354064
0.07879651337862015,0.10016155088852989,0.11813408723747981,0.47090964617354064
0.07873669266700745,0.10056542810985461,0.11813408723747981,0.47090964617354064
0.07873547822237015,0.10056542810985461,0.11833602584814217,0.47090964617354064
0.07871035486459732,0.10076736672051696,0.11833602584814217,0.47090964617354064
0.07865038514137268,0.10076736672051696,0.11853796445880452,0.47090964617354064
0.0785977691411972,0.10096930533117932,0.11853796445880452,0.47090964617354064
0.07842852920293808,0.10096930533117932,0.11995153473344103,0.47090964617354064
0.07836709916591644,0.10137318255250403,0.11995153473344103,0.47090964617354064
0.0782606229186058,0.10137318255250403,0.12055735056542811,0.47090964617354064
0.07825064659118652,0.1015751211631664,0.12055735056542811,0.47090964617354064
0.07818653434515,0.1015751211631664,0.12096122778675283,0.47090964617354064
0.07801789045333862,0.10218093699515347,0.12096122778675283,0.47090964617354064
0.07801514863967896,0.10218093699515347,0.12116316639741519,0.47090964617354064
0.07792027294635773,0.10238287560581583,0.12116316639741519,0.47090964617354064
0.07780663669109344,0.10238287560581583,0.12136510500807754,0.47090964617354064
0.07777336239814758,0.10278675282714055,0.12136510500807754,0.47090964617354064
0.07748863101005554,0.10278675282714055,0.1225767366720517,0.47090964617354064
0.07741457968950272,0.10319063004846526,0.1225767366720517,0.47090964617354064
0.07700291275978088,0.10319063004846526,0.12338449111470114,0.47090964617354064
0.07698661834001541,0.10339256865912763,0.12338449111470114,0.47090964617354064
0.07691747695207596,0.10339256865912763,0.12378836833602584,0.47090964617354064
0.07672024518251419,0.1050080775444265,0.12378836833602584,0.47090964617354064
0.0767117515206337,0.1050080775444265,0.12399030694668821,0.47090964617354064
0.07668239623308182,0.10521001615508885,0.12399030694668821,0.47090964617354064
0.07666618376970291,0.10521001615508885,0.12419224555735056,0.47090964617354064
0.07662166655063629,0.10561389337641357,0.12419224555735056,0.47090964617354064
0.07661009579896927,0.10561389337641357,0.12459612277867528,0.47090964617354064
0.07654643058776855,0.10601777059773829,0.12459612277867528,0.47090964617354064
0.07654321193695068,0.10601777059773829,0.12479806138933765,0.47090964617354064
0.07645493745803833,0.106421647819063,0.12479806138933765,0.47090964617354064
0.07644953578710556,0.106421647819063,0.125,0.47090964617354064
0.07644334435462952,0.10662358642972536,0.125,0.47090964617354064
0.07641255110502243,0.10662358642972536,0.12520193861066237,0.47090964617354064
0.07618872821331024,0.10722940226171244,0.12520193861066237,0.47090964617354064
0.07606307417154312,0.10722940226171244,0.12560581583198707,0.47090964617354064
0.07601383328437805,0.1074313408723748,0.12560581583198707,0.47090964617354064
0.0758638083934784,0.1074313408723748,0.12621163166397414,0.47090964617354064
0.07584889233112335,0.10763327948303715,0.12621163166397414,0.47090964617354064
0.075787752866745,0.10763327948303715,0.12661550888529888,0.47090964617354064
0.07573878765106201,0.10803715670436187,0.12661550888529888,0.47090964617354064
0.07565968483686447,0.10803715670436187,0.12742326332794832,0.47090964617354064
0.07565446943044662,0.10823909531502424,0.12742326332794832,0.47090964617354064
0.07553154230117798,0.10823909531502424,0.12782714054927302,0.47090964617354064
0.07544274628162384,0.10844103392568659,0.12782714054927302,0.47090964617354064
0.075369693338871,0.10844103392568659,0.1280290791599354,0.47090964617354064
0.07526174932718277,0.10884491114701131,0.1280290791599354,0.47090964617354064
0.07524743676185608,0.10884491114701131,0.12823101777059773,0.47090964617354064
0.07522658258676529,0.10904684975767366,0.12823101777059773,0.47090964617354064
0.0751478374004364,0.10904684975767366,0.12863489499192246,0.47090964617354064
0.07506230473518372,0.10945072697899838,0.12863489499192246,0.47090964617354064
0.07499290257692337,0.10945072697899838,0.12903877221324717,0.47090964617354064
0.07481853663921356,0.11046042003231017,0.12903877221324717,0.47090964617354064
0.07480292022228241,0.11046042003231017,0.12924071082390953,0.47090964617354064
0.07479606568813324,0.11066235864297254,0.12924071082390953,0.47090964617354064
0.074778251349926,0.11066235864297254,0.1294426494345719,0.47090964617354064
0.07476487755775452,0.11086429725363489,0.1294426494345719,0.47090964617354064
0.07461134344339371,0.11086429725363489,0.1298465266558966,0.47090964617354064
0.0745440348982811,0.11147011308562198,0.1298465266558966,0.47090964617354064
0.07436472922563553,0.11147011308562198,0.13126009693053312,0.47090964617354064
0.07432008534669876,0.11187399030694668,0.13126009693053312,0.47090964617354064
0.07415979355573654,0.11187399030694668,0.13206785137318255,0.47090964617354064
0.0740998387336731,0.11207592891760905,0.13206785137318255,0.47090964617354064
0.07404134422540665,0.11207592891760905,0.132875605815832,0.47090964617354064
0.07398414611816406,0.11247980613893377,0.132875605815832,0.47090964617354064
0.07389132678508759,0.11247980613893377,0.1332794830371567,0.47090964617354064
0.07388816773891449,0.11268174474959612,0.1332794830371567,0.47090964617354064
0.07382979243993759,0.11268174474959612,0.13348142164781907,0.47090964617354064
0.0736488401889801,0.11308562197092084,0.13348142164781907,0.47090964617354064
0.07357723265886307,0.11308562197092084,0.13368336025848143,0.47090964617354064
0.07357574254274368,0.1132875605815832,0.13368336025848143,0.47090964617354064
0.07349048554897308,0.1132875605815832,0.13408723747980614,0.47090964617354064
0.07340817153453827,0.11348949919224556,0.13408723747980614,0.47090964617354064
0.07331204414367676,0.11348949919224556,0.13550080775444265,0.47090964617354064
0.07328372448682785,0.11389337641357028,0.13550080775444265,0.47090964617354064
0.07321324199438095,0.11389337641357028,0.13570274636510501,0.47090964617354064
0.07315939664840698,0.11409531502423263,0.13570274636510501,0.47090964617354064
0.0729743167757988,0.11409531502423263,0.13651050080775445,0.47090964617354064
0.07285049557685852,0.11429725363489499,0.13651050080775445,0.47090964617354064
0.07276375591754913,0.11429725363489499,0.13731825525040386,0.47090964617354064
0.07261712104082108,0.1147011308562197,0.13731825525040386,0.47090964617354064
0.07258103042840958,0.1147011308562197,0.13792407108239096,0.47090964617354064
0.07254436612129211,0.11530694668820679,0.13792407108239096,0.47090964617354064
0.07254233211278915,0.11530694668820679,0.1381260096930533,0.47090964617354064
0.07253438234329224,0.1157108239095315,0.1381260096930533,0.47090964617354064
0.07249397784471512,0.1157108239095315,0.13832794830371567,0.47090964617354064
0.07249117642641068,0.11591276252019386,0.13832794830371567,0.47090964617354064
0.0724811851978302,0.11591276252019386,0.13852988691437804,0.47090964617354064
0.07236997783184052,0.11611470113085622,0.13852988691437804,0.47090964617354064
0.07229621708393097,0.11611470113085622,0.1391357027463651,0.47090964617354064
0.07215619087219238,0.11651857835218093,0.1391357027463651,0.47090964617354064
0.07208408415317535,0.11651857835218093,0.13974151857835218,0.47090964617354064
0.07205881923437119,0.11692245557350565,0.13974151857835218,0.47090964617354064
0.07202077656984329,0.11692245557350565,0.1401453957996769,0.47090964617354064
0.07201842963695526,0.11712439418416801,0.1401453957996769,0.47090964617354064
0.07177161425352097,0.11712439418416801,0.1411550888529887,0.47090964617354064
0.07152256369590759,0.11894184168012924,0.1411550888529887,0.47090964617354064
0.07126189768314362,0.11894184168012924,0.14277059773828757,0.47090964617354064
0.07120995968580246,0.1191437802907916,0.14277059773828757,0.47090964617354064
0.0711357370018959,0.1191437802907916,0.1429725363489499,0.47090964617354064
0.0711352676153183,0.11934571890145396,0.1429725363489499,0.47090964617354064
0.07098451256752014,0.11934571890145396,0.14378029079159935,0.47090964617354064
0.07096894830465317,0.11954765751211632,0.14378029079159935,0.47090964617354064
0.07091488689184189,0.11954765751211632,0.14438610662358642,0.47090964617354064
0.07071084529161453,0.12055735056542811,0.14438610662358642,0.47090964617354064
0.07065737247467041,0.12055735056542811,0.14478998384491115,0.47090964617354064
0.07063348591327667,0.12075928917609047,0.14478998384491115,0.47090964617354064
0.07056814432144165,0.12075928917609047,0.14579967689822293,0.47090964617354064
0.0705568864941597,0.12096122778675283,0.14579967689822293,0.47090964617354064
0.0705072209239006,0.12096122778675283,0.1460016155088853,0.47090964617354064
0.07049133628606796,0.12116316639741519,0.1460016155088853,0.47090964617354064
0.07045657187700272,0.12116316639741519,0.14660743134087237,0.47090964617354064
0.07042837888002396,0.1215670436187399,0.14660743134087237,0.47090964617354064
0.07025439292192459,0.1215670436187399,0.14781906300484654,0.47090964617354064
0.07023389637470245,0.12176898222940226,0.14781906300484654,0.47090964617354064
0.07019805908203125,0.12176898222940226,0.14802100161550888,0.47090964617354064
0.07017834484577179,0.12197092084006463,0.14802100161550888,0.47090964617354064
0.07012210041284561,0.12197092084006463,0.1484248788368336,0.47090964617354064
0.0701131522655487,0.12237479806138933,0.1484248788368336,0.47090964617354064
0.07010918110609055,0.12237479806138933,0.14862681744749595,0.47090964617354064
0.07010813057422638,0.1225767366720517,0.14862681744749595,0.47090964617354064
0.06993730366230011,0.1225767366720517,0.14903069466882068,0.47090964617354064
0.06980805844068527,0.12277867528271405,0.14903069466882068,0.47090964617354064
0.06975667178630829,0.12277867528271405,0.14923263327948302,0.47090964617354064
0.06954270601272583,0.12358642972536349,0.14923263327948302,0.47090964617354064
0.06946396082639694,0.12358642972536349,0.14963651050080776,0.47090964617354064
0.06927867233753204,0.125,0.14963651050080776,0.47090964617354064
0.06924716383218765,0.125,0.14983844911147012,0.47090964617354064
0.06910649687051773,0.1254038772213247,0.14983844911147012,0.47090964617354064
0.06907816976308823,0.1254038772213247,0.15064620355411953,0.47090964617354064
0.06906037777662277,0.12560581583198707,0.15064620355411953,0.47090964617354064
0.06903218477964401,0.12560581583198707,0.15125201938610663,0.47090964617354064
0.06889034807682037,0.12701938610662358,0.15125201938610663,0.47090964617354064
0.06885291635990143,0.12701938610662358,0.15165589660743134,0.47090964617354064
0.06882175803184509,0.12722132471728595,0.15165589660743134,0.47090964617354064
0.06877275556325912,0.12722132471728595,0.1518578352180937,0.47090964617354064
0.0687442496418953,0.12742326332794832,0.1518578352180937,0.47090964617354064
0.06873419135808945,0.12742326332794832,0.15205977382875605,0.47090964617354064
0.0685153380036354,0.12924071082390953,0.15205977382875605,0.47090964617354064
0.06849037110805511,0.12924071082390953,0.1522617124394184,0.47090964617354064
0.0684640184044838,0.1294426494345719,0.1522617124394184,0.47090964617354064
0.06837540864944458,0.1294426494345719,0.15246365105008078,0.47090964617354064
0.0683697983622551,0.12964458804523424,0.15246365105008078,0.47090964617354064
0.06834692507982254,0.12964458804523424,0.15266558966074315,0.47090964617354064
0.06821341812610626,0.13045234248788368,0.15266558966074315,0.47090964617354064
0.06819628179073334,0.13045234248788368,0.15286752827140548,0.47090964617354064
0.06809104979038239,0.13146203554119548,0.15286752827140548,0.47090964617354064
0.06804022938013077,0.13146203554119548,0.15327140549273022,0.47090964617354064
0.06795808672904968,0.13226978998384492,0.15327140549273022,0.47090964617354064
0.06775816529989243,0.13226978998384492,0.15468497576736673,0.47090964617354064
0.06773685663938522,0.13267366720516963,0.15468497576736673,0.47090964617354064
0.06747787445783615,0.13267366720516963,0.15549273021001617,0.47090964617354064
0.06745556741952896,0.132875605815832,0.15549273021001617,0.47090964617354064
0.0674225464463234,0.132875605815832,0.1556946688206785,0.47090964617354064
0.06734120100736618,0.13368336025848143,0.1556946688206785,0.47090964617354064
0.06727860867977142,0.13368336025848143,0.15609854604200324,0.47090964617354064
0.06719471514225006,0.13449111470113084,0.15609854604200324,0.47090964617354064
0.06714875996112823,0.13449111470113084,0.15630048465266558,0.47090964617354064
0.06712760031223297,0.13489499192245558,0.15630048465266558,0.47090964617354064
0.06711068749427795,0.13489499192245558,0.15650242326332794,0.47090964617354064
0.06710274517536163,0.13529886914378028,0.15650242326332794,0.47090964617354064
0.06701590865850449,0.13529886914378028,0.15690630048465268,0.47090964617354064
0.066999651491642,0.13550080775444265,0.15690630048465268,0.47090964617354064
0.06699617207050323,0.13550080775444265,0.15710823909531502,0.47090964617354064
0.06696099787950516,0.13610662358642972,0.15710823909531502,0.47090964617354064
0.06694251298904419,0.13610662358642972,0.15731017770597738,0.47090964617354064
0.06687795370817184,0.1363085621970921,0.15731017770597738,0.47090964617354064
0.06682639569044113,0.1363085621970921,0.15791599353796446,0.47090964617354064
0.06677186489105225,0.13651050080775445,0.15791599353796446,0.47090964617354064
0.06646434962749481,0.13651050080775445,0.15953150242326333,0.47090964617354064
0.06637050956487656,0.13731825525040386,0.15953150242326333,0.47090964617354064
0.06635788083076477,0.13731825525040386,0.1597334410339257,0.47090964617354064
0.06630117446184158,0.13792407108239096,0.1597334410339257,0.47090964617354064
0.06629978865385056,0.13792407108239096,0.15993537964458804,0.47090964617354064
0.06628363579511642,0.1381260096930533,0.15993537964458804,0.47090964617354064
0.06617742031812668,0.1381260096930533,0.1605411954765751,0.47090964617354064
0.06612075865268707,0.13852988691437804,0.1605411954765751,0.47090964617354064
0.06604629755020142,0.13852988691437804,0.1611470113085622,0.47090964617354064
0.06598376482725143,0.13893376413570274,0.1611470113085622,0.47090964617354064
0.06598235666751862,0.13893376413570274,0.16134894991922455,0.47090964617354064
0.06584960967302322,0.13953957996768981,0.16134894991922455,0.47090964617354064
0.06576870381832123,0.13953957996768981,0.162156704361874,0.47090964617354064
0.06572016328573227,0.13994345718901455,0.162156704361874,0.47090964617354064
0.06556127220392227,0.13994345718901455,0.16256058158319872,0.47090964617354064
0.06555627286434174,0.1401453957996769,0.16256058158319872,0.47090964617354064
0.06550583243370056,0.1401453957996769,0.16276252019386106,0.47090964617354064
0.06548570096492767,0.14054927302100162,0.16276252019386106,0.47090964617354064
0.06544697284698486,0.14054927302100162,0.16296445880452343,0.47090964617354064
0.06536617875099182,0.14095315024232632,0.16296445880452343,0.47090964617354064
0.0653056725859642,0.14095315024232632,0.1635702746365105,0.47090964617354064
0.06530120223760605,0.1411550888529887,0.1635702746365105,0.47090964617354064
0.0652080848813057,0.1411550888529887,0.16417609046849757,0.47090964617354064
0.06513748317956924,0.14135702746365106,0.16417609046849757,0.47090964617354064
0.06504523754119873,0.14135702746365106,0.1645799676898223,0.47090964617354064
0.06501249223947525,0.14176090468497576,0.1645799676898223,0.47090964617354064
0.06499668955802917,0.14176090468497576,0.16478190630048464,0.47090964617354064
0.06499195098876953,0.14196284329563813,0.16478190630048464,0.47090964617354064
0.06494885683059692,0.14196284329563813,0.16518578352180938,0.47090964617354064
0.0648421198129654,0.14236672051696284,0.16518578352180938,0.47090964617354064
0.06476485729217529,0.14236672051696284,0.16599353796445881,0.47090964617354064
0.06475164741277695,0.14277059773828757,0.16599353796445881,0.47090964617354064
0.06465980410575867,0.14277059773828757,0.1665993537964459,0.47090964617354064
0.06454191356897354,0.14378029079159935,0.1665993537964459,0.47090964617354064
0.06452424079179764,0.14378029079159935,0.16680129240710823,0.47090964617354064
0.06447132676839828,0.14418416801292408,0.16680129240710823,0.47090964617354064
0.06438218802213669,0.14418416801292408,0.16740710823909533,0.47090964617354064
0.06436233967542648,0.14438610662358642,0.16740710823909533,0.47090964617354064
0.06431403756141663,0.14438610662358642,0.16781098546042003,0.47090964617354064
0.06431283056735992,0.14458804523424879,0.16781098546042003,0.47090964617354064
0.06421083956956863,0.14458804523424879,0.16861873990306947,0.47090964617354064
0.06394707411527634,0.1455977382875606,0.16861873990306947,0.47090964617354064
0.06387491524219513,0.1455977382875606,0.16922455573505654,0.47090964617354064
0.06387082487344742,0.14579967689822293,0.16922455573505654,0.47090964617354064
0.06384038180112839,0.14579967689822293,0.1694264943457189,0.47090964617354064
0.06377160549163818,0.14640549273021003,0.1694264943457189,0.47090964617354064
0.06376749277114868,0.14640549273021003,0.16962843295638125,0.47090964617354064
0.06374231725931168,0.14660743134087237,0.16962843295638125,0.47090964617354064
0.06369949877262115,0.14660743134087237,0.17003231017770598,0.47090964617354064
0.06369899958372116,0.14680936995153474,0.17003231017770598,0.47090964617354064
0.06367771327495575,0.14680936995153474,0.17023424878836835,0.47090964617354064
0.06348580121994019,0.14761712439418417,0.17023424878836835,0.47090964617354064
0.06346020102500916,0.14761712439418417,0.1704361873990307,0.47090964617354064
0.0634574219584465,0.14781906300484654,0.1704361873990307,0.47090964617354064
0.06344489753246307,0.14781906300484654,0.17063812600969305,0.47090964617354064
0.06344281882047653,0.14802100161550888,0.17063812600969305,0.47090964617354064
0.06343593448400497,0.14802100161550888,0.17084006462035542,0.47090964617354064
0.06340952217578888,0.1484248788368336,0.17084006462035542,0.47090964617354064
0.06326823681592941,0.1484248788368336,0.17124394184168013,0.47090964617354064
0.06319722533226013,0.14862681744749595,0.17124394184168013,0.47090964617354064
0.06319475919008255,0.14862681744749595,0.1714458804523425,0.47090964617354064
0.06319068372249603,0.14882875605815832,0.1714458804523425,0.47090964617354064
0.06317368149757385,0.14882875605815832,0.1718497576736672,0.47090964617354064
0.06316253542900085,0.14903069466882068,0.1718497576736672,0.47090964617354064
0.06311174482107162,0.14903069466882068,0.17225363489499193,0.47090964617354064
0.06287632882595062,0.1508481421647819,0.17225363489499193,0.47090964617354064
0.06277942657470703,0.1508481421647819,0.17346526655896607,0.47090964617354064
0.06269588321447372,0.15145395799676897,0.17346526655896607,0.47090964617354064
0.0626043900847435,0.15145395799676897,0.17407108239095315,0.47090964617354064
0.06257011741399765,0.15165589660743134,0.17407108239095315,0.47090964617354064
0.06252286583185196,0.15165589660743134,0.17447495961227788,0.47090964617354064
0.06251268833875656,0.1518578352180937,0.17447495961227788,0.47090964617354064
0.06248938664793968,0.1518578352180937,0.17467689822294022,0.47090964617354064
0.062435101717710495,0.1522617124394184,0.17467689822294022,0.47090964617354064
0.06241917237639427,0.1522617124394184,0.17487883683360259,0.47090964617354064
0.062414225190877914,0.15246365105008078,0.17487883683360259,0.47090964617354064
0.062400203198194504,0.15246365105008078,0.17508077544426495,0.47090964617354064
0.06228042021393776,0.15327140549273022,0.17508077544426495,0.47090964617354064
0.062196675688028336,0.15327140549273022,0.1758885298869144,0.47090964617354064
0.06211526691913605,0.15347334410339256,0.1758885298869144,0.47090964617354064
0.062078822404146194,0.15347334410339256,0.1762924071082391,0.47090964617354064
0.062059368938207626,0.1538772213247173,0.1762924071082391,0.47090964617354064
0.06205661594867706,0.1538772213247173,0.17649434571890146,0.47090964617354064
0.062018901109695435,0.15407915993537966,0.17649434571890146,0.47090964617354064
0.06201177462935448,0.15407915993537966,0.1766962843295638,0.47090964617354064
0.06200460344552994,0.154281098546042,0.1766962843295638,0.47090964617354064
0.06198722869157791,0.154281098546042,0.17689822294022617,0.47090964617354064
0.06197972968220711,0.15448303715670436,0.17689822294022617,0.47090964617354064
0.06193830817937851,0.15448303715670436,0.17750403877221324,0.47090964617354064
0.06191249564290047,0.15468497576736673,0.17750403877221324,0.47090964617354064
0.06189745292067528,0.15468497576736673,0.1777059773828756,0.47090964617354064
0.06187194213271141,0.15488691437802907,0.1777059773828756,0.47090964617354064
0.06187114864587784,0.15488691437802907,0.17790791599353797,0.47090964617354064
0.06185349449515343,0.1552907915993538,0.17790791599353797,0.47090964617354064
0.0618261881172657,0.1552907915993538,0.1781098546042003,0.47090964617354064
0.06180858612060547,0.1556946688206785,0.1781098546042003,0.47090964617354064
0.06174411624670029,0.1556946688206785,0.17851373182552505,0.47090964617354064
0.06172194331884384,0.15589660743134087,0.17851373182552505,0.47090964617354064
0.06162166967988014,0.15589660743134087,0.17911954765751212,0.47090964617354064
0.06162091717123985,0.15609854604200324,0.17911954765751212,0.47090964617354064
0.06154788285493851,0.15609854604200324,0.1797253634894992,0.47090964617354064
0.06152243912220001,0.15630048465266558,0.1797253634894992,0.47090964617354064
0.061510201543569565,0.15630048465266558,0.17992730210016156,0.47090964617354064
0.06150718778371811,0.15650242326332794,0.17992730210016156,0.47090964617354064
0.061481963843107224,0.15650242326332794,0.1801292407108239,0.47090964617354064
0.06136736273765564,0.1577140549273021,0.1801292407108239,0.47090964617354064
0.06135571375489235,0.1577140549273021,0.18033117932148626,0.47090964617354064
0.0613132119178772,0.15791599353796446,0.18033117932148626,0.47090964617354064
0.06128659099340439,0.15791599353796446,0.18053311793214863,0.47090964617354064
0.061282072216272354,0.15811793214862682,0.18053311793214863,0.47090964617354064
0.06127522885799408,0.15811793214862682,0.18093699515347333,0.47090964617354064
0.06126844137907028,0.1583198707592892,0.18093699515347333,0.47090964617354064
0.0612526535987854,0.1583198707592892,0.1811389337641357,0.47090964617354064
0.061218827962875366,0.15852180936995153,0.1811389337641357,0.47090964617354064
0.061209749430418015,0.15852180936995153,0.18134087237479807,0.47090964617354064
0.06111694499850273,0.15932956381260097,0.18134087237479807,0.47090964617354064
0.06108338385820389,0.15932956381260097,0.1815428109854604,0.47090964617354064
0.06102947145700455,0.1601373182552504,0.1815428109854604,0.47090964617354064
0.06101568788290024,0.1601373182552504,0.18174474959612277,0.47090964617354064
0.061007820069789886,0.16033925686591277,0.18174474959612277,0.47090964617354064
0.06099344789981842,0.16033925686591277,0.18194668820678514,0.47090964617354064
0.06099119782447815,0.1605411954765751,0.18194668820678514,0.47090964617354064
0.060970526188611984,0.1605411954765751,0.1821486268174475,0.47090964617354064
0.06083030626177788,0.16134894991922455,0.1821486268174475,0.47090964617354064
0.06080799922347069,0.16134894991922455,0.18235056542810985,0.47090964617354064
0.06071547791361809,0.16195476575121162,0.18235056542810985,0.47090964617354064
0.06070509925484657,0.16195476575121162,0.1825525040387722,0.47090964617354064
0.060578007251024246,0.16256058158319872,0.1825525040387722,0.47090964617354064
0.060532160103321075,0.16256058158319872,0.18315831987075928,0.47090964617354064
0.06049000099301338,0.16296445880452343,0.18315831987075928,0.47090964617354064
0.06038855388760567,0.16296445880452343,0.1841680129240711,0.47090964617354064
0.06028018519282341,0.16397415185783523,0.1841680129240711,0.47090964617354064
0.06022704392671585,0.16397415185783523,0.18436995153473343,0.47090964617354064
0.060175132006406784,0.16417609046849757,0.18436995153473343,0.47090964617354064
0.06015251949429512,0.16417609046849757,0.1845718901453958,0.47090964617354064
0.06014019250869751,0.16437802907915994,0.1845718901453958,0.47090964617354064
0.060071419924497604,0.16437802907915994,0.18517770597738287,0.47090964617354064
0.0600612536072731,0.1645799676898223,0.18517770597738287,0.47090964617354064
0.06000557541847229,0.1645799676898223,0.18578352180936994,0.47090964617354064
0.059997741132974625,0.16478190630048464,0.18578352180936994,0.47090964617354064
0.0599789172410965,0.16478190630048464,0.18618739903069467,0.47090964617354064
0.05992254242300987,0.16538772213247172,0.18618739903069467,0.47090964617354064
0.05991973727941513,0.16538772213247172,0.18638933764135704,0.47090964617354064
0.05990874394774437,0.16579159935379645,0.18638933764135704,0.47090964617354064
0.059905923902988434,0.16579159935379645,0.18659127625201938,0.47090964617354064
0.05989950895309448,0.16599353796445881,0.18659127625201938,0.47090964617354064
0.05983855947852135,0.16599353796445881,0.1869951534733441,0.47090964617354064
0.05982297286391258,0.16619547657512115,0.1869951534733441,0.47090964617354064
0.059766463935375214,0.16619547657512115,0.18760096930533118,0.47090964617354064
0.05972026661038399,0.16639741518578352,0.18760096930533118,0.47090964617354064
0.05967383459210396,0.16639741518578352,0.18820678513731826,0.47090964617354064
0.059616681188344955,0.1670032310177706,0.18820678513731826,0.47090964617354064
0.05960767716169357,0.1670032310177706,0.18840872374798062,0.47090964617354064
0.05958189442753792,0.16720516962843296,0.18840872374798062,0.47090964617354064
0.05950755998492241,0.16720516962843296,0.18881260096930533,0.47090964617354064
0.059448033571243286,0.16760904684975766,0.18881260096930533,0.47090964617354064
0.059425175189971924,0.16760904684975766,0.1890145395799677,0.47090964617354064
0.05935872718691826,0.1680129240710824,0.1890145395799677,0.47090964617354064
0.05934598669409752,0.1680129240710824,0.1894184168012924,0.47090964617354064
0.05933887138962746,0.1684168012924071,0.1894184168012924,0.47090964617354064
0.05923298001289368,0.1684168012924071,0.19022617124394184,0.47090964617354064
0.0591745600104332,0.1694264943457189,0.19022617124394184,0.47090964617354064
0.059172093868255615,0.1694264943457189,0.1904281098546042,0.47090964617354064
0.059145692735910416,0.16983037156704361,0.1904281098546042,0.47090964617354064
0.05908865109086037,0.16983037156704361,0.19063004846526657,0.47090964617354064
0.05906745418906212,0.17003231017770598,0.19063004846526657,0.47090964617354064
0.05906123295426369,0.17003231017770598,0.1908319870759289,0.47090964617354064
0.05904772877693176,0.17023424878836835,0.1908319870759289,0.47090964617354064
0.059042807668447495,0.17023424878836835,0.19103392568659128,0.47090964617354064
0.05903010070323944,0.17063812600969305,0.19103392568659128,0.47090964617354064
0.0590086355805397,0.17063812600969305,0.19143780290791598,0.47090964617354064
0.05890194699168205,0.17124394184168013,0.19143780290791598,0.47090964617354064
0.05885554105043411,0.17124394184168013,0.19184168012924072,0.47090964617354064
0.05883272737264633,0.17164781906300486,0.19184168012924072,0.47090964617354064
0.05881870165467262,0.17164781906300486,0.19224555735056542,0.47090964617354064
0.05881503224372864,0.1718497576736672,0.19224555735056542,0.47090964617354064
0.05878745764493942,0.1718497576736672,0.19264943457189015,0.47090964617354064
0.05876580625772476,0.17265751211631664,0.19264943457189015,0.47090964617354064
0.05872086435556412,0.17265751211631664,0.19305331179321486,0.47090964617354064
0.05870545282959938,0.172859450726979,0.19305331179321486,0.47090964617354064
0.05868721380829811,0.172859450726979,0.19325525040387723,0.47090964617354064
0.058684781193733215,0.17306138933764137,0.19325525040387723,0.47090964617354064
0.05864701792597771,0.17306138933764137,0.1934571890145396,0.47090964617354064
0.05862678214907646,0.17346526655896607,0.1934571890145396,0.47090964617354064
0.05857514217495918,0.17346526655896607,0.194264943457189,0.47090964617354064
0.0585554875433445,0.17386914378029078,0.194264943457189,0.47090964617354064
0.05840044468641281,0.17386914378029078,0.1948707592891761,0.47090964617354064
0.0583268366754055,0.1752827140549273,0.1948707592891761,0.47090964617354064
0.05832359567284584,0.1752827140549273,0.19507269789983844,0.47090964617354064
0.058317430317401886,0.17548465266558966,0.19507269789983844,0.47090964617354064
0.0583171509206295,0.17548465266558966,0.1952746365105008,0.47090964617354064
0.058313723653554916,0.17568659127625202,0.1952746365105008,0.47090964617354064
0.0583091601729393,0.17568659127625202,0.19547657512116318,0.47090964617354064
0.05827384814620018,0.1758885298869144,0.19547657512116318,0.47090964617354064
0.05826401337981224,0.1758885298869144,0.19567851373182552,0.47090964617354064
0.058213010430336,0.17649434571890146,0.19567851373182552,0.47090964617354064
0.05814963951706886,0.17649434571890146,0.1962843295638126,0.47090964617354064
0.0580909438431263,0.1766962843295638,0.1962843295638126,0.47090964617354064
0.05795072764158249,0.1766962843295638,0.1972940226171244,0.47090964617354064
0.05790301784873009,0.17689822294022617,0.1972940226171244,0.47090964617354064
0.05785760655999184,0.17689822294022617,0.19789983844911146,0.47090964617354064
0.05784030258655548,0.17710016155088854,0.19789983844911146,0.47090964617354064
0.05775217339396477,0.17710016155088854,0.1987075928917609,0.47090964617354064
0.057682815939188004,0.1773021001615509,0.1987075928917609,0.47090964617354064
0.057644471526145935,0.1773021001615509,0.1991114701130856,0.47090964617354064
0.057606685906648636,0.1777059773828756,0.1991114701130856,0.47090964617354064
0.057597871869802475,0.1777059773828756,0.19931340872374798,0.47090964617354064
0.05757775530219078,0.17790791599353797,0.19931340872374798,0.47090964617354064
0.05756125971674919,0.17790791599353797,0.19951534733441034,0.47090964617354064
0.05747475475072861,0.17831179321486268,0.19951534733441034,0.47090964617354064
0.05746561661362648,0.17831179321486268,0.1997172859450727,0.47090964617354064
0.057398729026317596,0.17851373182552505,0.1997172859450727,0.47090964617354064
0.05739045888185501,0.17851373182552505,0.20012116316639741,0.47090964617354064
0.057367950677871704,0.1787156704361874,0.20012116316639741,0.47090964617354064
0.05736342817544937,0.1787156704361874,0.20032310177705978,0.47090964617354064
0.05732928216457367,0.17891760904684975,0.20032310177705978,0.47090964617354064
0.05728042498230934,0.17891760904684975,0.20092891760904685,0.47090964617354064
0.05711051821708679,0.18033117932148626,0.20092891760904685,0.47090964617354064
0.057081207633018494,0.18033117932148626,0.20113085621970922,0.47090964617354064
0.057068828493356705,0.18053311793214863,0.20113085621970922,0.47090964617354064
0.05704105272889137,0.18053311793214863,0.20133279483037156,0.47090964617354064
0.056916240602731705,0.1811389337641357,0.20133279483037156,0.47090964617354064
0.05690992996096611,0.1811389337641357,0.20153473344103393,0.47090964617354064
0.056883614510297775,0.18134087237479807,0.20153473344103393,0.47090964617354064
0.05683180317282677,0.18134087237479807,0.202140549273021,0.47090964617354064
0.056749921292066574,0.18194668820678514,0.202140549273021,0.47090964617354064
0.05670461431145668,0.18194668820678514,0.20234248788368336,0.47090964617354064
0.05667223036289215,0.1821486268174475,0.20234248788368336,0.47090964617354064
0.05660941079258919,0.1821486268174475,0.20294830371567044,0.47090964617354064
0.056553080677986145,0.1825525040387722,0.20294830371567044,0.47090964617354064
0.05654298514127731,0.1825525040387722,0.2031502423263328,0.47090964617354064
0.05652206018567085,0.18295638126009692,0.2031502423263328,0.47090964617354064
0.05651869252324104,0.18295638126009692,0.20335218093699514,0.47090964617354064
0.05648057162761688,0.18336025848142165,0.20335218093699514,0.47090964617354064
0.05636167526245117,0.18336025848142165,0.2045638126009693,0.47090964617354064
0.05634845048189163,0.18356219709208402,0.2045638126009693,0.47090964617354064
0.05625498667359352,0.18356219709208402,0.20537156704361875,0.47090964617354064
0.056251417845487595,0.18376413570274636,0.20537156704361875,0.47090964617354064
0.05624859035015106,0.18376413570274636,0.20577544426494346,0.47090964617354064
0.05621807277202606,0.18396607431340872,0.20577544426494346,0.47090964617354064
0.05619850754737854,0.18396607431340872,0.20597738287560582,0.47090964617354064
0.05618613585829735,0.1841680129240711,0.20597738287560582,0.47090964617354064
0.05614117905497551,0.1841680129240711,0.20617932148626816,0.47090964617354064
0.05612639710307121,0.18436995153473343,0.20617932148626816,0.47090964617354064
0.05609865486621857,0.18436995153473343,0.2065831987075929,0.47090964617354064
0.05606919527053833,0.18477382875605816,0.2065831987075929,0.47090964617354064
0.05605218559503555,0.18477382875605816,0.20678513731825526,0.47090964617354064
0.05602632462978363,0.18517770597738287,0.20678513731825526,0.47090964617354064
0.056024689227342606,0.18517770597738287,0.2069870759289176,0.47090964617354064
0.0559779517352581,0.18537964458804523,0.2069870759289176,0.47090964617354064
0.05596759915351868,0.18537964458804523,0.20718901453957997,0.47090964617354064
0.05595802143216133,0.1855815831987076,0.20718901453957997,0.47090964617354064
0.05587337538599968,0.1855815831987076,0.20819870759289177,0.47090964617354064
0.05586683377623558,0.18578352180936994,0.20819870759289177,0.47090964617354064
0.055845413357019424,0.18578352180936994,0.2084006462035541,0.47090964617354064
0.05583306401968002,0.1859854604200323,0.2084006462035541,0.47090964617354064
0.05576426163315773,0.1859854604200323,0.20860258481421648,0.47090964617354064
0.05562131106853485,0.18719709208400645,0.20860258481421648,0.47090964617354064
0.05553020164370537,0.18719709208400645,0.20961227786752828,0.47090964617354064
0.055520087480545044,0.18739903069466882,0.20961227786752828,0.47090964617354064
0.05548382177948952,0.18739903069466882,0.210016155088853,0.47090964617354064
0.05544944852590561,0.18760096930533118,0.210016155088853,0.47090964617354064
0.05544494837522507,0.18760096930533118,0.21021809369951536,0.47090964617354064
0.05543813481926918,0.18780290791599355,0.21021809369951536,0.47090964617354064
0.055430326610803604,0.18780290791599355,0.2104200323101777,0.47090964617354064
0.05541301891207695,0.18820678513731826,0.2104200323101777,0.47090964617354064
0.05534641444683075,0.18820678513731826,0.21082390953150243,0.47090964617354064
0.05532896891236305,0.18840872374798062,0.21082390953150243,0.47090964617354064
0.05529579147696495,0.18840872374798062,0.21102584814216477,0.47090964617354064
0.055212970823049545,0.1890145395799677,0.21102584814216477,0.47090964617354064
0.05521296709775925,0.1890145395799677,0.21122778675282713,0.47090964617354064
0.05520705133676529,0.18921647819063006,0.21122778675282713,0.47090964617354064
0.05519275739789009,0.18921647819063006,0.2114297253634895,0.47090964617354064
0.05517258495092392,0.1894184168012924,0.2114297253634895,0.47090964617354064
0.05516452342271805,0.1894184168012924,0.21163166397415187,0.47090964617354064
0.05509961023926735,0.18982229402261713,0.21163166397415187,0.47090964617354064
0.05507761612534523,0.18982229402261713,0.2118336025848142,0.47090964617354064
0.05505939573049545,0.19022617124394184,0.2118336025848142,0.47090964617354064
0.055028099566698074,0.19022617124394184,0.21223747980613894,0.47090964617354064
0.05502647906541824,0.19063004846526657,0.21223747980613894,0.47090964617354064
0.05501400679349899,0.19063004846526657,0.21264135702746365,0.47090964617354064
0.054996635764837265,0.1908319870759289,0.21264135702746365,0.47090964617354064
0.054995011538267136,0.1908319870759289,0.212843295638126,0.47090964617354064
0.05497701093554497,0.19103392568659128,0.212843295638126,0.47090964617354064
0.054958559572696686,0.19103392568659128,0.21304523424878838,0.47090964617354064
0.054915037006139755,0.19143780290791598,0.21304523424878838,0.47090964617354064
0.0548587366938591,0.19143780290791598,0.21344911147011308,0.47090964617354064
0.054837144911289215,0.19184168012924072,0.21344911147011308,0.47090964617354064
0.054830536246299744,0.19184168012924072,0.21365105008077545,0.47090964617354064
0.05475293844938278,0.19264943457189015,0.21365105008077545,0.47090964617354064
0.054689474403858185,0.19264943457189015,0.21425686591276252,0.47090964617354064
0.054613105952739716,0.1938610662358643,0.21425686591276252,0.47090964617354064
0.0545809231698513,0.1938610662358643,0.2144588045234249,0.47090964617354064
0.0545278862118721,0.19446688206785137,0.2144588045234249,0.47090964617354064
0.05441240593791008,0.19446688206785137,0.2148626817447496,0.47090964617354064
0.05435674265027046,0.19466882067851374,0.2148626817447496,0.47090964617354064
0.05434804409742355,0.19466882067851374,0.21506462035541196,0.47090964617354064
0.054292261600494385,0.19567851373182552,0.21506462035541196,0.47090964617354064
0.05427344888448715,0.19567851373182552,0.21546849757673667,0.47090964617354064
0.05424409732222557,0.19608239095315025,0.21546849757673667,0.47090964617354064
0.054213110357522964,0.19608239095315025,0.21607431340872374,0.47090964617354064
0.05420292168855667,0.1962843295638126,0.21607431340872374,0.47090964617354064
0.05418160557746887,0.1962843295638126,0.2162762520193861,0.47090964617354064
0.05415792390704155,0.1968901453957997,0.2162762520193861,0.47090964617354064
0.054130442440509796,0.1968901453957997,0.21647819063004847,0.47090964617354064
0.05412731692194939,0.19709208400646203,0.21647819063004847,0.47090964617354064
0.05404090881347656,0.19709208400646203,0.21768982229402262,0.47090964617354064
0.05402470752596855,0.1972940226171244,0.21768982229402262,0.47090964617354064
0.054022327065467834,0.1972940226171244,0.21809369951534732,0.47090964617354064
0.05396714434027672,0.19789983844911146,0.21809369951534732,0.47090964617354064
0.05394487828016281,0.19789983844911146,0.21849757673667206,0.47090964617354064
0.05393707752227783,0.19810177705977383,0.21849757673667206,0.47090964617354064
0.053923849016427994,0.19810177705977383,0.21910339256865913,0.47090964617354064
0.05388186126947403,0.1987075928917609,0.21910339256865913,0.47090964617354064
0.05386687442660332,0.1987075928917609,0.2193053311793215,0.47090964617354064
0.05380062013864517,0.19890953150242327,0.2193053311793215,0.47090964617354064
0.05364581197500229,0.19890953150242327,0.22051696284329564,0.47090964617354064
0.05352284386754036,0.19991922455573505,0.22051696284329564,0.47090964617354064
0.0535147488117218,0.19991922455573505,0.22092084006462034,0.47090964617354064
0.05351122468709946,0.20012116316639741,0.22092084006462034,0.47090964617354064
0.05347989872097969,0.20012116316639741,0.2211227786752827,0.47090964617354064
0.053463906049728394,0.20032310177705978,0.2211227786752827,0.47090964617354064
0.05346030369400978,0.20032310177705978,0.22132471728594508,0.47090964617354064
0.05343025177717209,0.20052504038772212,0.22132471728594508,0.47090964617354064
0.05341575667262077,0.20052504038772212,0.22172859450726978,0.47090964617354064
0.05339399725198746,0.20092891760904685,0.22172859450726978,0.47090964617354064
0.053393349051475525,0.20092891760904685,0.22193053311793215,0.47090964617354064
0.053389500826597214,0.20113085621970922,0.22193053311793215,0.47090964617354064
0.05331077054142952,0.20113085621970922,0.2227382875605816,0.47090964617354064
0.05331021174788475,0.20133279483037156,0.2227382875605816,0.47090964617354064
0.053294066339731216,0.20133279483037156,0.2231421647819063,0.47090964617354064
0.053292542695999146,0.20153473344103393,0.2231421647819063,0.47090964617354064
0.053270597010850906,0.20153473344103393,0.22374798061389337,0.47090964617354064
0.053221262991428375,0.202140549273021,0.22374798061389337,0.47090964617354064
0.053163591772317886,0.202140549273021,0.22495961227786754,0.47090964617354064
0.05314796417951584,0.20234248788368336,0.22495961227786754,0.47090964617354064
0.05305292457342148,0.20234248788368336,0.22516155088852988,0.47090964617354064
0.05298658460378647,0.20274636510500807,0.22516155088852988,0.47090964617354064
0.05297357961535454,0.20274636510500807,0.2255654281098546,0.47090964617354064
0.05295707657933235,0.2031502423263328,0.2255654281098546,0.47090964617354064
0.05280926451086998,0.2031502423263328,0.22677705977382875,0.47090964617354064
0.05277400091290474,0.20335218093699514,0.22677705977382875,0.47090964617354064
0.05277136713266373,0.20335218093699514,0.22697899838449112,0.47090964617354064
0.052743200212717056,0.20375605815831987,0.22697899838449112,0.47090964617354064
0.05269337445497513,0.20375605815831987,0.22738287560581583,0.47090964617354064
0.05260152742266655,0.20476575121163165,0.22738287560581583,0.47090964617354064
0.05258672684431076,0.20476575121163165,0.22839256865912763,0.47090964617354064
0.05251169204711914,0.20537156704361875,0.22839256865912763,0.47090964617354064
0.05247001722455025,0.20537156704361875,0.2289983844911147,0.47090964617354064
0.05241290107369423,0.20617932148626816,0.2289983844911147,0.47090964617354064
0.05234918370842934,0.20617932148626816,0.22920032310177707,0.47090964617354064
0.05231878161430359,0.2065831987075929,0.22920032310177707,0.47090964617354064
0.05229440703988075,0.2065831987075929,0.2294022617124394,0.47090964617354064
0.05228137597441673,0.2069870759289176,0.2294022617124394,0.47090964617354064
0.052241384983062744,0.2069870759289176,0.23000807754442648,0.47090964617354064
0.052168458700180054,0.20739095315024234,0.23000807754442648,0.47090964617354064
0.052164673805236816,0.20739095315024234,0.23021001615508885,0.47090964617354064
0.052048876881599426,0.20920840064620355,0.23021001615508885,0.47090964617354064
0.05203277990221977,0.20920840064620355,0.23041195476575121,0.47090964617354064
0.05203068628907204,0.20941033925686592,0.23041195476575121,0.47090964617354064
0.05196545645594597,0.20941033925686592,0.23081583198707592,0.47090964617354064
0.051899611949920654,0.20981421647819062,0.23081583198707592,0.47090964617354064
0.05186145007610321,0.20981421647819062,0.23121970920840065,0.47090964617354064
0.05181899294257164,0.21021809369951536,0.23121970920840065,0.47090964617354064
0.05181240662932396,0.21021809369951536,0.23162358642972536,0.47090964617354064
0.051810164004564285,0.2104200323101777,0.23162358642972536,0.47090964617354064
0.05176136642694473,0.2104200323101777,0.23222940226171243,0.47090964617354064
0.05170013755559921,0.21163166397415187,0.23222940226171243,0.47090964617354064
0.051695264875888824,0.21163166397415187,0.2324313408723748,0.47090964617354064
0.051671747118234634,0.21203554119547657,0.2324313408723748,0.47090964617354064
0.05164964497089386,0.21203554119547657,0.2328352180936995,0.47090964617354064
0.05160734802484512,0.21264135702746365,0.2328352180936995,0.47090964617354064
0.05159379914402962,0.21264135702746365,0.23303715670436187,0.47090964617354064
0.051588691771030426,0.21304523424878838,0.23303715670436187,0.47090964617354064
0.051585473120212555,0.21304523424878838,0.2334410339256866,0.47090964617354064
0.05153194069862366,0.21344911147011308,0.2334410339256866,0.47090964617354064
0.051522478461265564,0.21344911147011308,0.23364297253634894,0.47090964617354064
0.05151255801320076,0.21365105008077545,0.23364297253634894,0.47090964617354064
0.05151119828224182,0.21365105008077545,0.2338449111470113,0.47090964617354064
0.05146980285644531,0.21405492730210016,0.2338449111470113,0.47090964617354064
0.051455069333314896,0.21405492730210016,0.23424878836833601,0.47090964617354064
0.0514259859919548,0.21425686591276252,0.23424878836833601,0.47090964617354064
0.05141189694404602,0.21425686591276252,0.23445072697899838,0.47090964617354064
0.051406942307949066,0.2144588045234249,0.23445072697899838,0.47090964617354064
0.05135433375835419,0.2144588045234249,0.2348546042003231,0.47090964617354064
0.05133930593729019,0.21466074313408723,0.2348546042003231,0.47090964617354064
0.0513090118765831,0.21466074313408723,0.23505654281098545,0.47090964617354064
0.0512852780520916,0.21506462035541196,0.23505654281098545,0.47090964617354064
0.05119149759411812,0.21506462035541196,0.23566235864297252,0.47090964617354064
0.05117485299706459,0.2152665589660743,0.23566235864297252,0.47090964617354064
0.05115371569991112,0.2152665589660743,0.23626817447495962,0.47090964617354064
0.05113246291875839,0.21546849757673667,0.23626817447495962,0.47090964617354064
0.051084358245134354,0.21546849757673667,0.23647011308562196,0.47090964617354064
0.05107162520289421,0.21567043618739903,0.23647011308562196,0.47090964617354064
0.05099402368068695,0.21567043618739903,0.23707592891760904,0.47090964617354064
0.05097660422325134,0.2158723747980614,0.23707592891760904,0.47090964617354064
0.05095645785331726,0.2158723747980614,0.23747980613893377,0.47090964617354064
0.050937313586473465,0.21607431340872374,0.23747980613893377,0.47090964617354064
0.05081737041473389,0.21607431340872374,0.2382875605815832,0.47090964617354064
0.05078614130616188,0.21647819063004847,0.2382875605815832,0.47090964617354064
0.05077202990651131,0.21647819063004847,0.23848949919224555,0.47090964617354064
0.05070670321583748,0.21688206785137318,0.23848949919224555,0.47090964617354064
0.050663262605667114,0.21688206785137318,0.23929725363489499,0.47090964617354064
0.05056705325841904,0.21748788368336025,0.23929725363489499,0.47090964617354064
0.05051952973008156,0.21748788368336025,0.23970113085621972,0.47090964617354064
0.050496410578489304,0.21768982229402262,0.23970113085621972,0.47090964617354064
0.05047173798084259,0.21768982229402262,0.23990306946688206,0.47090964617354064
0.050456516444683075,0.21809369951534732,0.23990306946688206,0.47090964617354064
0.050307746976614,0.21809369951534732,0.24091276252019386,0.47090964617354064
0.0502801276743412,0.21849757673667206,0.24091276252019386,0.47090964617354064
0.05021688714623451,0.21849757673667206,0.24192245557350567,0.47090964617354064
0.05020052567124367,0.21869951534733442,0.24192245557350567,0.47090964617354064
0.050190284848213196,0.21869951534733442,0.242124394184168,0.47090964617354064
0.05018800124526024,0.21890145395799676,0.242124394184168,0.47090964617354064
0.05016348138451576,0.21890145395799676,0.24273021001615508,0.47090964617354064
0.050139378756284714,0.2193053311793215,0.24273021001615508,0.47090964617354064
0.05012406408786774,0.2193053311793215,0.2431340872374798,0.47090964617354064
0.05011262372136116,0.2197092084006462,0.2431340872374798,0.47090964617354064
0.05011192709207535,0.2197092084006462,0.24333602584814215,0.47090964617354064
0.05011096969246864,0.21991114701130857,0.24333602584814215,0.47090964617354064
0.05006175488233566,0.21991114701130857,0.2441437802907916,0.47090964617354064
0.05005474016070366,0.22011308562197093,0.2441437802907916,0.47090964617354064
0.05003739148378372,0.22011308562197093,0.24434571890145396,0.47090964617354064
0.05002257227897644,0.22051696284329564,0.24434571890145396,0.47090964617354064
0.0500025674700737,0.22051696284329564,0.24495153473344103,0.47090964617354064
0.04985242336988449,0.22152665589660744,0.24495153473344103,0.47090964617354064
0.049822334200143814,0.22152665589660744,0.24596122778675283,0.47090964617354064
0.04980150982737541,0.22193053311793215,0.24596122778675283,0.47090964617354064
0.049747053533792496,0.22193053311793215,0.24676898222940227,0.47090964617354064
0.04969304800033569,0.22253634894991922,0.24676898222940227,0.47090964617354064
0.04967702552676201,0.22253634894991922,0.24717285945072698,0.47090964617354064
0.04967121034860611,0.2227382875605816,0.24717285945072698,0.47090964617354064
0.049592457711696625,0.2227382875605816,0.24798061389337642,0.47090964617354064
0.049586545675992966,0.22294022617124395,0.24798061389337642,0.47090964617354064
0.04956123232841492,0.22294022617124395,0.24878836833602586,0.47090964617354064
0.04947401210665703,0.22334410339256866,0.24878836833602586,0.47090964617354064
0.04947197809815407,0.22334410339256866,0.2489903069466882,0.47090964617354064
0.04938546568155289,0.2241518578352181,0.2489903069466882,0.47090964617354064
0.04937639459967613,0.2241518578352181,0.24919224555735056,0.47090964617354064
0.0493752583861351,0.22435379644588047,0.24919224555735056,0.47090964617354064
0.04936350882053375,0.22435379644588047,0.24939418416801293,0.47090964617354064
0.049339521676301956,0.22495961227786754,0.24939418416801293,0.47090964617354064
0.04928600788116455,0.22495961227786754,0.25040387722132473,0.47090964617354064
0.049246009439229965,0.22536348949919224,0.25040387722132473,0.47090964617354064
0.04919837787747383,0.22536348949919224,0.2510096930533118,0.47090964617354064
0.0491909421980381,0.2255654281098546,0.2510096930533118,0.47090964617354064
0.04918084666132927,0.2255654281098546,0.2514135702746365,0.47090964617354064
0.04917231202125549,0.22576736672051698,0.2514135702746365,0.47090964617354064
0.049169883131980896,0.22576736672051698,0.25181744749596124,0.47090964617354064
0.0491676889359951,0.22617124394184168,0.25181744749596124,0.47090964617354064
0.04915035143494606,0.22617124394184168,0.2520193861066236,0.47090964617354064
0.04914532229304314,0.22637318255250405,0.2520193861066236,0.47090964617354064
0.04903564602136612,0.22637318255250405,0.2524232633279483,0.47090964617354064
0.04903107509016991,0.2265751211631664,0.2524232633279483,0.47090964617354064
0.04900853708386421,0.2265751211631664,0.252827140549273,0.47090964617354064
0.04897329583764076,0.22677705977382875,0.252827140549273,0.47090964617354064
0.04896464943885803,0.22677705977382875,0.2530290791599354,0.47090964617354064
0.04892067611217499,0.22738287560581583,0.2530290791599354,0.47090964617354064
0.04890889301896095,0.22738287560581583,0.25323101777059775,0.47090964617354064
0.04883622005581856,0.22819063004846526,0.25323101777059775,0.47090964617354064
0.04878248646855354,0.22819063004846526,0.2534329563812601,0.47090964617354064
0.04877351224422455,0.22839256865912763,0.2534329563812601,0.47090964617354064
0.04876307398080826,0.22839256865912763,0.25363489499192243,0.47090964617354064
0.04875889793038368,0.22859450726978997,0.25363489499192243,0.47090964617354064
0.048742931336164474,0.22859450726978997,0.2538368336025848,0.47090964617354064
0.04871634393930435,0.22879644588045234,0.2538368336025848,0.47090964617354064
0.04869939386844635,0.22879644588045234,0.25403877221324717,0.47090964617354064
0.04864043369889259,0.2294022617124394,0.25403877221324717,0.47090964617354064
0.04863680154085159,0.2294022617124394,0.2544426494345719,0.47090964617354064
0.048622455447912216,0.22960420032310178,0.2544426494345719,0.47090964617354064
0.04861798882484436,0.22960420032310178,0.25464458804523427,0.47090964617354064
0.048548001796007156,0.23041195476575121,0.25464458804523427,0.47090964617354064
0.04854367673397064,0.23041195476575121,0.25484652665589663,0.47090964617354064
0.04853605479001999,0.23061389337641358,0.25484652665589663,0.47090964617354064
0.04853050783276558,0.23061389337641358,0.25504846526655894,0.47090964617354064
0.048520516604185104,0.23081583198707592,0.25504846526655894,0.47090964617354064
0.04850352555513382,0.23081583198707592,0.2552504038772213,0.47090964617354064
0.04847553372383118,0.23162358642972536,0.2552504038772213,0.47090964617354064
0.048475105315446854,0.23162358642972536,0.2554523424878837,0.47090964617354064
0.048471465706825256,0.23182552504038773,0.2554523424878837,0.47090964617354064
0.04846249520778656,0.23182552504038773,0.2558562197092084,0.47090964617354064
0.04846074804663658,0.2320274636510501,0.2558562197092084,0.47090964617354064
0.04841099679470062,0.2320274636510501,0.25626009693053314,0.47090964617354064
0.0483817383646965,0.23222940226171243,0.25626009693053314,0.47090964617354064
0.048329856246709824,0.23222940226171243,0.25706785137318255,0.47090964617354064
0.048325613141059875,0.2324313408723748,0.25706785137318255,0.47090964617354064
0.04825590178370476,0.2324313408723748,0.2582794830371567,0.47090964617354064
0.048211004585027695,0.2328352180936995,0.2582794830371567,0.47090964617354064
0.0481938011944294,0.2328352180936995,0.25848142164781907,0.47090964617354064
0.048165787011384964,0.23323909531502424,0.25848142164781907,0.47090964617354064
0.048140715807676315,0.23323909531502424,0.2588852988691438,0.47090964617354064
0.04813360422849655,0.2334410339256866,0.2588852988691438,0.47090964617354064
0.04812018200755119,0.2334410339256866,0.25908723747980617,0.47090964617354064
0.0481126569211483,0.23364297253634894,0.25908723747980617,0.47090964617354064
0.04810435697436333,0.23364297253634894,0.2592891760904685,0.47090964617354064
0.04807649552822113,0.2338449111470113,0.2592891760904685,0.47090964617354064
0.04803786426782608,0.2338449111470113,0.2596930533117932,0.47090964617354064
0.0480356439948082,0.23404684975767368,0.2596930533117932,0.47090964617354064
0.04800647124648094,0.23404684975767368,0.2598949919224556,0.47090964617354064
0.04798152297735214,0.23445072697899838,0.2598949919224556,0.47090964617354064
0.04797063395380974,0.23445072697899838,0.2605008077544427,0.47090964617354064
0.0479358434677124,0.23465266558966075,0.2605008077544427,0.47090964617354064
0.047793883830308914,0.23465266558966075,0.26151050080775445,0.47090964617354064
0.04776306822896004,0.23525848142164782,0.26151050080775445,0.47090964617354064
0.04773974046111107,0.23525848142164782,0.2619143780290792,0.47090964617354064
0.04767705127596855,0.2358642972536349,0.2619143780290792,0.47090964617354064
0.04766944423317909,0.2358642972536349,0.26231825525040386,0.47090964617354064
0.047661054879426956,0.23606623586429726,0.26231825525040386,0.47090964617354064
0.047626618295907974,0.23606623586429726,0.2627221324717286,0.47090964617354064
0.04762396588921547,0.23626817447495962,0.2627221324717286,0.47090964617354064
0.04758918657898903,0.23626817447495962,0.2633279483037157,0.47090964617354064
0.047573402523994446,0.23647011308562196,0.2633279483037157,0.47090964617354064
0.04756355658173561,0.23647011308562196,0.263529886914378,0.47090964617354064
0.04749830812215805,0.23667205169628433,0.263529886914378,0.47090964617354064
0.04749132692813873,0.23667205169628433,0.2637318255250404,0.47090964617354064
0.047489747405052185,0.2368739903069467,0.2637318255250404,0.47090964617354064
0.047390714287757874,0.2368739903069467,0.26453957996768984,0.47090964617354064
0.0473809577524662,0.23707592891760904,0.26453957996768984,0.47090964617354064
0.0473693311214447,0.23707592891760904,0.2651453957996769,0.47090964617354064
0.047355227172374725,0.2372778675282714,0.2651453957996769,0.47090964617354064
0.047262515872716904,0.2372778675282714,0.26676090468497576,0.47090964617354064
0.04721656069159508,0.23768174474959614,0.26676090468497576,0.47090964617354064
0.04720648378133774,0.23768174474959614,0.26696284329563813,0.47090964617354064
0.04720478877425194,0.23788368336025847,0.26696284329563813,0.47090964617354064
0.047186221927404404,0.23788368336025847,0.2675686591276252,0.47090964617354064
0.04713241755962372,0.2386914378029079,0.2675686591276252,0.47090964617354064
0.04712824895977974,0.2386914378029079,0.26777059773828754,0.47090964617354064
0.04710715636610985,0.23889337641357028,0.26777059773828754,0.47090964617354064
0.0470971018075943,0.23889337641357028,0.2681744749596123,0.47090964617354064
0.04707019031047821,0.23909531502423265,0.2681744749596123,0.47090964617354064
0.04695667326450348,0.23909531502423265,0.2695880452342488,0.47090964617354064
0.046949468553066254,0.23929725363489499,0.2695880452342488,0.47090964617354064
0.04690653085708618,0.23929725363489499,0.26978998384491115,0.47090964617354064
0.04688337817788124,0.23970113085621972,0.26978998384491115,0.47090964617354064
0.04686141759157181,0.23970113085621972,0.2699919224555735,0.47090964617354064
0.046837903559207916,0.24010500807754442,0.2699919224555735,0.47090964617354064
0.046832676976919174,0.24010500807754442,0.2703957996768982,0.47090964617354064
0.046826817095279694,0.2403069466882068,0.2703957996768982,0.47090964617354064
0.04682203009724617,0.2403069466882068,0.27079967689822293,0.47090964617354064
0.046813610941171646,0.24050888529886916,0.27079967689822293,0.47090964617354064
0.046799641102552414,0.24050888529886916,0.2710016155088853,0.47090964617354064
0.04677855223417282,0.2407108239095315,0.2710016155088853,0.47090964617354064
0.04675007611513138,0.2407108239095315,0.2716074313408724,0.47090964617354064
0.04668691009283066,0.24091276252019386,0.2716074313408724,0.47090964617354064
0.04661283269524574,0.24091276252019386,0.2726171243941842,0.47090964617354064
0.04660697281360626,0.24111470113085623,0.2726171243941842,0.47090964617354064
0.04659833759069443,0.24111470113085623,0.27281906300484654,0.47090964617354064
0.04658729210495949,0.2417205169628433,0.27281906300484654,0.47090964617354064
0.046521056443452835,0.2417205169628433,0.27362681744749595,0.47090964617354064
0.046491485089063644,0.242124394184168,0.27362681744749595,0.47090964617354064
0.046350907534360886,0.242124394184168,0.27564620355411956,0.47090964617354064
0.04634897783398628,0.24232633279483037,0.27564620355411956,0.47090964617354064
0.04630919545888901,0.24232633279483037,0.27605008077544424,0.47090964617354064
0.046297840774059296,0.24273021001615508,0.27605008077544424,0.47090964617354064
0.046277184039354324,0.24273021001615508,0.2762520193861066,0.47090964617354064
0.046226754784584045,0.2431340872374798,0.2762520193861066,0.47090964617354064
0.046178851276636124,0.2431340872374798,0.2770597738287561,0.47090964617354064
0.04616815969347954,0.24333602584814215,0.2770597738287561,0.47090964617354064
0.04616248235106468,0.24333602584814215,0.27726171243941844,0.47090964617354064
0.0461234524846077,0.24353796445880452,0.27726171243941844,0.47090964617354064
0.046122390776872635,0.24353796445880452,0.2776655896607431,0.47090964617354064
0.04609987512230873,0.2441437802907916,0.2776655896607431,0.47090964617354064
0.04605594649910927,0.2441437802907916,0.2782714054927302,0.47090964617354064
0.0460548959672451,0.24434571890145396,0.2782714054927302,0.47090964617354064
0.046047862619161606,0.24434571890145396,0.2784733441033926,0.47090964617354064
0.046038780361413956,0.24474959612277866,0.2784733441033926,0.47090964617354064
0.04603787884116173,0.24474959612277866,0.27867528271405495,0.47090964617354064
0.04603581503033638,0.24495153473344103,0.27867528271405495,0.47090964617354064
0.04603208228945732,0.24495153473344103,0.27907915993537963,0.47090964617354064
0.045929864048957825,0.24616316639741517,0.27907915993537963,0.47090964617354064
0.04591210186481476,0.24616316639741517,0.27948303715670436,0.47090964617354064
0.045907847583293915,0.24636510500807754,0.27948303715670436,0.47090964617354064
0.04589397460222244,0.24636510500807754,0.28008885298869146,0.47090964617354064
0.04584893211722374,0.2469709208400646,0.28008885298869146,0.47090964617354064
0.04584430530667305,0.2469709208400646,0.2802907915993538,0.47090964617354064
0.04584236815571785,0.24717285945072698,0.2802907915993538,0.47090964617354064
0.045829061418771744,0.24717285945072698,0.28049273021001614,0.47090964617354064
0.04578692838549614,0.24737479806138934,0.28049273021001614,0.47090964617354064
0.045764435082674026,0.24737479806138934,0.2806946688206785,0.47090964617354064
0.04575297608971596,0.24757673667205168,0.2806946688206785,0.47090964617354064
0.04566273093223572,0.24757673667205168,0.28150242326332797,0.47090964617354064
0.04566163942217827,0.24777867528271405,0.28150242326332797,0.47090964617354064
0.04565950483083725,0.24777867528271405,0.2817043618739903,0.47090964617354064
0.045626044273376465,0.24818255250403878,0.2817043618739903,0.47090964617354064
0.04560557007789612,0.24818255250403878,0.282108239095315,0.47090964617354064
0.04555065184831619,0.2485864297253635,0.282108239095315,0.47090964617354064
0.045546602457761765,0.2485864297253635,0.2823101777059774,0.47090964617354064
0.045528288930654526,0.2489903069466882,0.2823101777059774,0.47090964617354064
0.04547392204403877,0.2489903069466882,0.2831179321486268,0.47090964617354064
0.04543328657746315,0.24939418416801293,0.2831179321486268,0.47090964617354064
0.045370038598775864,0.24939418416801293,0.2835218093699515,0.47090964617354064
0.04536748304963112,0.2495961227786753,0.2835218093699515,0.47090964617354064
0.04535505548119545,0.2495961227786753,0.2837237479806139,0.47090964617354064
0.04534103348851204,0.24979806138933763,0.2837237479806139,0.47090964617354064
0.04534022510051727,0.24979806138933763,0.28392568659127626,0.47090964617354064
0.045335713773965836,0.25,0.28392568659127626,0.47090964617354064
0.045322418212890625,0.25,0.2841276252019386,0.47090964617354064
0.045290589332580566,0.2506058158319871,0.2841276252019386,0.47090964617354064
0.04527558013796806,0.2506058158319871,0.284329563812601,0.47090964617354064
0.04521149769425392,0.2514135702746365,0.284329563812601,0.47090964617354064
0.045166388154029846,0.2514135702746365,0.28493537964458804,0.47090964617354064
0.045150481164455414,0.2516155088852989,0.28493537964458804,0.47090964617354064
0.04512413963675499,0.2516155088852989,0.2851373182552504,0.47090964617354064
0.04509500041604042,0.2522213247172859,0.2851373182552504,0.47090964617354064
0.04503190517425537,0.2522213247172859,0.28554119547657514,0.47090964617354064
0.04502115771174431,0.2524232633279483,0.28554119547657514,0.47090964617354064
0.0450165793299675,0.2524232633279483,0.2857431340872375,0.47090964617354064
0.04501447454094887,0.252827140549273,0.2857431340872375,0.47090964617354064
0.044983286410570145,0.252827140549273,0.2861470113085622,0.47090964617354064
0.044967759400606155,0.2530290791599354,0.2861470113085622,0.47090964617354064
0.04496588185429573,0.2530290791599354,0.28634894991922455,0.47090964617354064
0.04487837851047516,0.2534329563812601,0.28634894991922455,0.47090964617354064
0.044878289103507996,0.2534329563812601,0.2865508885298869,0.47090964617354064
0.0448470413684845,0.2538368336025848,0.2865508885298869,0.47090964617354064
0.04484007880091667,0.2538368336025848,0.2867528271405493,0.47090964617354064
0.044795263558626175,0.2544426494345719,0.2867528271405493,0.47090964617354064
0.044784240424633026,0.2544426494345719,0.287156704361874,0.47090964617354064
0.04477971792221069,0.25464458804523427,0.287156704361874,0.47090964617354064
0.044603317975997925,0.25464458804523427,0.2895799676898223,0.47090964617354064
0.044590432196855545,0.25504846526655894,0.2895799676898223,0.47090964617354064
0.04457224905490875,0.25504846526655894,0.28998384491114704,0.47090964617354064
0.04454682394862175,0.2554523424878837,0.28998384491114704,0.47090964617354064
0.04453663155436516,0.2554523424878837,0.29018578352180935,0.47090964617354064
0.044484492391347885,0.2560581583198708,0.29018578352180935,0.47090964617354064
0.04447721689939499,0.2560581583198708,0.2903877221324717,0.47090964617354064
0.04446515068411827,0.25646203554119545,0.2903877221324717,0.47090964617354064
0.04442229121923447,0.25646203554119545,0.29079159935379645,0.47090964617354064
0.044345058500766754,0.2572697899838449,0.29079159935379645,0.47090964617354064
0.04432309418916702,0.2572697899838449,0.2909935379644588,0.47090964617354064
0.044289253652095795,0.2574717285945073,0.2909935379644588,0.47090964617354064
0.04428363963961601,0.2574717285945073,0.29139741518578355,0.47090964617354064
0.04428209736943245,0.25767366720516965,0.29139741518578355,0.47090964617354064
0.0442303903400898,0.25767366720516965,0.2924071082390953,0.47090964617354064
0.04420788586139679,0.25807754442649433,0.2924071082390953,0.47090964617354064
0.04419653117656708,0.25807754442649433,0.29281098546042006,0.47090964617354064
0.04417603462934494,0.25848142164781907,0.29281098546042006,0.47090964617354064
0.04411905258893967,0.25848142164781907,0.2940226171243942,0.47090964617354064
0.044088318943977356,0.2588852988691438,0.2940226171243942,0.47090964617354064
0.044060371816158295,0.2588852988691438,0.2944264943457189,0.47090964617354064
0.0440223328769207,0.2596930533117932,0.2944264943457189,0.47090964617354064
0.04400309547781944,0.2596930533117932,0.29462843295638125,0.47090964617354064
0.04398038610816002,0.2602988691437803,0.29462843295638125,0.47090964617354064
0.04395878687500954,0.2602988691437803,0.2948303715670436,0.47090964617354064
0.043942105025053024,0.260702746365105,0.2948303715670436,0.47090964617354064
0.043930575251579285,0.260702746365105,0.295032310177706,0.47090964617354064
0.043905481696128845,0.2611066235864297,0.295032310177706,0.47090964617354064
0.04390538111329079,0.2611066235864297,0.29523424878836835,0.47090964617354064
0.0438770093023777,0.2617124394184168,0.29523424878836835,0.47090964617354064
0.043826330453157425,0.2617124394184168,0.2964458804523425,0.47090964617354064
0.043822675943374634,0.2619143780290792,0.2964458804523425,0.47090964617354064
0.04382035881280899,0.2619143780290792,0.29664781906300486,0.47090964617354064
0.043798428028821945,0.2621163166397415,0.29664781906300486,0.47090964617354064
0.04374638944864273,0.2621163166397415,0.2972536348949919,0.47090964617354064
0.04374315217137337,0.26231825525040386,0.2972536348949919,0.47090964617354064
0.04374058172106743,0.26231825525040386,0.29745557350565427,0.47090964617354064
0.04373748227953911,0.26252019386106623,0.29745557350565427,0.47090964617354064
0.04365604370832443,0.26252019386106623,0.2988691437802908,0.47090964617354064
0.04364743456244469,0.2627221324717286,0.2988691437802908,0.47090964617354064
0.04363818094134331,0.2627221324717286,0.2992730210016155,0.47090964617354064
0.04363811016082764,0.26292407108239096,0.2992730210016155,0.47090964617354064
0.04360024258494377,0.26292407108239096,0.29987883683360256,0.47090964617354064
0.043580520898103714,0.2633279483037157,0.29987883683360256,0.47090964617354064
0.043527472764253616,0.2633279483037157,0.3002827140549273,0.47090964617354064
0.04352718964219093,0.263529886914378,0.3002827140549273,0.47090964617354064
0.04347091168165207,0.263529886914378,0.30129240710823907,0.47090964617354064
0.04344045743346214,0.2641357027463651,0.30129240710823907,0.47090964617354064
0.043437641113996506,0.2641357027463651,0.30149434571890144,0.47090964617354064
0.04337235912680626,0.2647415185783522,0.30149434571890144,0.47090964617354064
0.04333875700831413,0.2647415185783522,0.3023021001615509,0.47090964617354064
0.04330236092209816,0.2649434571890145,0.3023021001615509,0.47090964617354064
0.04330193251371384,0.2649434571890145,0.30250403877221327,0.47090964617354064
0.04329289495944977,0.2651453957996769,0.30250403877221327,0.47090964617354064
0.0432681106030941,0.2651453957996769,0.3031098546042003,0.47090964617354064
0.043260447680950165,0.2655492730210016,0.3031098546042003,0.47090964617354064
0.04324762895703316,0.2655492730210016,0.3037156704361874,0.47090964617354064
0.043233245611190796,0.265751211631664,0.3037156704361874,0.47090964617354064
0.043224580585956573,0.265751211631664,0.3039176090468498,0.47090964617354064
0.04321178421378136,0.26595315024232635,0.3039176090468498,0.47090964617354064
0.043207716196775436,0.26595315024232635,0.3041195476575121,0.47090964617354064
0.04313502088189125,0.26676090468497576,0.3041195476575121,0.47090964617354064
0.04313152655959129,0.26676090468497576,0.30432148626817446,0.47090964617354064
0.04311481863260269,0.26736672051696286,0.30432148626817446,0.47090964617354064
0.04311332851648331,0.26736672051696286,0.3045234248788368,0.47090964617354064
0.04307889565825462,0.26777059773828754,0.3045234248788368,0.47090964617354064
0.04305460304021835,0.26777059773828754,0.30492730210016156,0.47090964617354064
0.043045394122600555,0.2679725363489499,0.30492730210016156,0.47090964617354064
0.04300592094659805,0.2679725363489499,0.3053311793214863,0.47090964617354064
0.0428752563893795,0.2687802907915994,0.3053311793214863,0.47090964617354064
0.04282695800065994,0.2687802907915994,0.30593699515347333,0.47090964617354064
0.04280448704957962,0.26918416801292405,0.30593699515347333,0.47090964617354064
0.04277001693844795,0.26918416801292405,0.3069466882067851,0.47090964617354064
0.0427575409412384,0.2699919224555735,0.3069466882067851,0.47090964617354064
0.04274692386388779,0.2699919224555735,0.3071486268174475,0.47090964617354064
0.04265878349542618,0.2710016155088853,0.3071486268174475,0.47090964617354064
0.04261615127325058,0.2710016155088853,0.3077544426494346,0.47090964617354064
0.04260049760341644,0.27140549273021003,0.3077544426494346,0.47090964617354064
0.04259452223777771,0.27140549273021003,0.30795638126009695,0.47090964617354064
0.04256988689303398,0.2718093699515347,0.30795638126009695,0.47090964617354064
0.0425356887280941,0.2718093699515347,0.3083602584814216,0.47090964617354064
0.042527444660663605,0.2720113085621971,0.3083602584814216,0.47090964617354064
0.042523592710494995,0.2720113085621971,0.308562197092084,0.47090964617354064
0.042522210627794266,0.27221324717285944,0.308562197092084,0.47090964617354064
0.04250829294323921,0.27221324717285944,0.3089660743134087,0.47090964617354064
0.042425669729709625,0.27281906300484654,0.3089660743134087,0.47090964617354064
0.042403437197208405,0.27281906300484654,0.3091680129240711,0.47090964617354064
0.042396076023578644,0.2730210016155089,0.3091680129240711,0.47090964617354064
0.04235837236046791,0.2730210016155089,0.3095718901453958,0.47090964617354064
0.04235045611858368,0.2732229402261712,0.3095718901453958,0.47090964617354064
0.04234452173113823,0.2732229402261712,0.30977382875605813,0.47090964617354064
0.042300995439291,0.27362681744749595,0.30977382875605813,0.47090964617354064
0.04227663204073906,0.27362681744749595,0.31017770597738287,0.47090964617354064
0.0422637052834034,0.2738287560581583,0.31017770597738287,0.47090964617354064
0.042259834706783295,0.2738287560581583,0.31037964458804523,0.47090964617354064
0.04224436357617378,0.2740306946688207,0.31037964458804523,0.47090964617354064
0.04222250357270241,0.2740306946688207,0.3105815831987076,0.47090964617354064
0.0421963669359684,0.27423263327948305,0.3105815831987076,0.47090964617354064
0.04218001663684845,0.27423263327948305,0.31098546042003233,0.47090964617354064
0.04217115789651871,0.2744345718901454,0.31098546042003233,0.47090964617354064
0.04214543104171753,0.2744345718901454,0.31118739903069464,0.47090964617354064
0.04211152344942093,0.27463651050080773,0.31118739903069464,0.47090964617354064
0.0420931838452816,0.27463651050080773,0.3115912762520194,0.47090964617354064
0.04208722710609436,0.2748384491114701,0.3115912762520194,0.47090964617354064
0.04207915812730789,0.2748384491114701,0.3119951534733441,0.47090964617354064
0.04206532984972,0.27524232633279483,0.3119951534733441,0.47090964617354064
0.0420532301068306,0.27524232633279483,0.3121970920840065,0.47090964617354064
0.04202979430556297,0.27564620355411956,0.3121970920840065,0.47090964617354064
0.04201539233326912,0.27564620355411956,0.3130048465266559,0.47090964617354064
0.042010609060525894,0.27584814216478193,0.3130048465266559,0.47090964617354064
0.04194922000169754,0.27584814216478193,0.3144184168012924,0.47090964617354064
0.04194233939051628,0.27605008077544424,0.3144184168012924,0.47090964617354064
0.04191916063427925,0.27605008077544424,0.31482229402261713,0.47090964617354064
0.0419125035405159,0.276453957996769,0.31482229402261713,0.47090964617354064
0.0419103167951107,0.276453957996769,0.3150242326332795,0.47090964617354064
0.04188114404678345,0.2770597738287561,0.3150242326332795,0.47090964617354064
0.0418502576649189,0.2770597738287561,0.31623586429725364,0.47090964617354064
0.04183627665042877,0.27746365105008075,0.31623586429725364,0.47090964617354064
0.04182698205113411,0.27746365105008075,0.316437802907916,0.47090964617354064
0.041800614446401596,0.2776655896607431,0.316437802907916,0.47090964617354064
0.04176703095436096,0.2776655896607431,0.31704361873990305,0.47090964617354064
0.0417647659778595,0.2778675282714055,0.31704361873990305,0.47090964617354064
0.04175959527492523,0.2778675282714055,0.3174474959612278,0.47090964617354064
0.04174760356545448,0.27806946688206785,0.3174474959612278,0.47090964617354064
0.041725266724824905,0.27806946688206785,0.3178513731825525,0.47090964617354064
0.04172152280807495,0.2784733441033926,0.3178513731825525,0.47090964617354064
0.0417017787694931,0.2784733441033926,0.31845718901453957,0.47090964617354064
0.04169398918747902,0.27867528271405495,0.31845718901453957,0.47090964617354064
0.04167779162526131,0.27867528271405495,0.31865912762520193,0.47090964617354064
0.04164976626634598,0.27887722132471726,0.31865912762520193,0.47090964617354064
0.041627682745456696,0.27887722132471726,0.3188610662358643,0.47090964617354064
0.04162513092160225,0.27907915993537963,0.3188610662358643,0.47090964617354064
0.041603174060583115,0.27907915993537963,0.3194668820678514,0.47090964617354064
0.041588325053453445,0.27948303715670436,0.3194668820678514,0.47090964617354064
0.041513651609420776,0.27948303715670436,0.32007269789983844,0.47090964617354064
0.04150402545928955,0.27968497576736673,0.32007269789983844,0.47090964617354064
0.04149596765637398,0.27968497576736673,0.3202746365105008,0.47090964617354064
0.041483428329229355,0.28008885298869146,0.3202746365105008,0.47090964617354064
0.041480861604213715,0.28008885298869146,0.3204765751211632,0.47090964617354064
0.04146943241357803,0.2802907915993538,0.3204765751211632,0.47090964617354064
0.04143908619880676,0.2802907915993538,0.3210823909531502,0.47090964617354064
0.041431840509176254,0.28049273021001614,0.3210823909531502,0.47090964617354064
0.04132164269685745,0.28049273021001614,0.3216882067851373,0.47090964617354064
0.041314609348773956,0.2806946688206785,0.3216882067851373,0.47090964617354064
0.041314542293548584,0.2806946688206785,0.3218901453957997,0.47090964617354064
0.0412803553044796,0.2813004846526656,0.3218901453957997,0.47090964617354064
0.04124472662806511,0.2813004846526656,0.3222940226171244,0.47090964617354064
0.04120253399014473,0.2827140549273021,0.3222940226171244,0.47090964617354064
0.04116268455982208,0.2827140549273021,0.32310177705977383,0.47090964617354064
0.04115856811404228,0.2829159935379645,0.32310177705977383,0.47090964617354064
0.041152868419885635,0.2829159935379645,0.32350565428109856,0.47090964617354064
0.04113541916012764,0.2837237479806139,0.32350565428109856,0.47090964617354064
0.04113198071718216,0.2837237479806139,0.32370759289176093,0.47090964617354064
0.041111499071121216,0.284329563812601,0.32370759289176093,0.47090964617354064
0.04108269140124321,0.284329563812601,0.324313408723748,0.47090964617354064
0.04107186198234558,0.28473344103392567,0.324313408723748,0.47090964617354064
0.04105331003665924,0.28473344103392567,0.32451534733441034,0.47090964617354064
0.04104745388031006,0.2851373182552504,0.32451534733441034,0.47090964617354064
0.04100858420133591,0.2851373182552504,0.3249192245557351,0.47090964617354064
0.04100050777196884,0.28533925686591277,0.3249192245557351,0.47090964617354064
0.04099886491894722,0.28533925686591277,0.32512116316639744,0.47090964617354064
0.04098917543888092,0.2857431340872375,0.32512116316639744,0.47090964617354064
0.04097888246178627,0.2857431340872375,0.32532310177705975,0.47090964617354064
0.040952689945697784,0.2859450726978998,0.32532310177705975,0.47090964617354064
0.0409439392387867,0.2859450726978998,0.3255250403877221,0.47090964617354064
0.04094115272164345,0.2861470113085622,0.3255250403877221,0.47090964617354064
0.040933821350336075,0.2861470113085622,0.3257269789983845,0.47090964617354064
0.04092910513281822,0.28634894991922455,0.3257269789983845,0.47090964617354064
0.04092295095324516,0.28634894991922455,0.32592891760904685,0.47090964617354064
0.040898118168115616,0.287156704361874,0.32592891760904685,0.47090964617354064
0.04087860882282257,0.287156704361874,0.3261308562197092,0.47090964617354064
0.0408756285905838,0.2873586429725363,0.3261308562197092,0.47090964617354064
0.04086869955062866,0.2873586429725363,0.3263327948303716,0.47090964617354064
0.0408579483628273,0.28776252019386106,0.3263327948303716,0.47090964617354064
0.040857117623090744,0.28776252019386106,0.32653473344103395,0.47090964617354064
0.04084571823477745,0.2881663974151858,0.32653473344103395,0.47090964617354064
0.040827736258506775,0.2881663974151858,0.32693861066235863,0.47090964617354064
0.040809426456689835,0.2885702746365105,0.32693861066235863,0.47090964617354064
0.04074743762612343,0.2885702746365105,0.32794830371567046,0.47090964617354064
0.04071922227740288,0.28937802907915994,0.32794830371567046,0.47090964617354064
0.04071224853396416,0.28937802907915994,0.3281502423263328,0.47090964617354064
0.04070746526122093,0.2895799676898223,0.3281502423263328,0.47090964617354064
0.04069843143224716,0.2895799676898223,0.3287560581583199,0.47090964617354064
0.04069036245346069,0.28978190630048467,0.3287560581583199,0.47090964617354064
0.04067939147353172,0.28978190630048467,0.32895799676898224,0.47090964617354064
0.04066977649927139,0.28998384491114704,0.32895799676898224,0.47090964617354064
0.0406641960144043,0.28998384491114704,0.3291599353796446,0.47090964617354064
0.04065961018204689,0.29018578352180935,0.3291599353796446,0.47090964617354064
0.04065455123782158,0.29018578352180935,0.3295638126009693,0.47090964617354064
0.04057741537690163,0.2909935379644588,0.3295638126009693,0.47090964617354064
0.04055030643939972,0.2909935379644588,0.329967689822294,0.47090964617354064
0.0405372753739357,0.2911954765751212,0.329967689822294,0.47090964617354064
0.040512267500162125,0.2911954765751212,0.3301696284329564,0.47090964617354064
0.0405094176530838,0.29139741518578355,0.3301696284329564,0.47090964617354064
0.040499940514564514,0.29139741518578355,0.3305735056542811,0.47090964617354064
0.04046514630317688,0.29159935379644586,0.3305735056542811,0.47090964617354064
0.04046260192990303,0.29159935379644586,0.33077544426494343,0.47090964617354064
0.040459565818309784,0.2920032310177706,0.33077544426494343,0.47090964617354064
0.04044433683156967,0.2920032310177706,0.33138126009693053,0.47090964617354064
0.04043097421526909,0.2924071082390953,0.33138126009693053,0.47090964617354064
0.040415991097688675,0.2924071082390953,0.3315831987075929,0.47090964617354064
0.04036582633852959,0.29321486268174474,0.3315831987075929,0.47090964617354064
0.040365200489759445,0.29321486268174474,0.33178513731825526,0.47090964617354064
0.040341999381780624,0.2934168012924071,0.33178513731825526,0.47090964617354064
0.040319085121154785,0.2934168012924071,0.33198707592891763,0.47090964617354064
0.040303681045770645,0.29361873990306947,0.33198707592891763,0.47090964617354064
0.04022158682346344,0.29361873990306947,0.3329967689822294,0.47090964617354064
0.04020073637366295,0.2940226171243942,0.3329967689822294,0.47090964617354064
0.04019632562994957,0.2940226171243942,0.3331987075928918,0.47090964617354064
0.040170785039663315,0.29462843295638125,0.3331987075928918,0.47090964617354064
0.04016699269413948,0.29462843295638125,0.33360258481421645,0.47090964617354064
0.04016508534550667,0.2948303715670436,0.33360258481421645,0.47090964617354064
0.040163565427064896,0.2948303715670436,0.3338045234248788,0.47090964617354064
0.040126390755176544,0.29523424878836835,0.3338045234248788,0.47090964617354064
0.04011088237166405,0.29523424878836835,0.33420840064620355,0.47090964617354064
0.04010633006691933,0.2954361873990307,0.33420840064620355,0.47090964617354064
0.04009215906262398,0.2954361873990307,0.3344103392568659,0.47090964617354064
0.040075670927762985,0.2962439418416801,0.3344103392568659,0.47090964617354064
0.040074098855257034,0.2962439418416801,0.3346122778675283,0.47090964617354064
0.040065404027700424,0.2964458804523425,0.3346122778675283,0.47090964617354064
0.04004324972629547,0.2964458804523425,0.33501615508885296,0.47090964617354064
0.040030255913734436,0.29664781906300486,0.33501615508885296,0.47090964617354064
0.04002835974097252,0.29664781906300486,0.33521809369951533,0.47090964617354064
0.04000559076666832,0.2972536348949919,0.33521809369951533,0.47090964617354064
0.0399823859333992,0.2972536348949919,0.33562197092084006,0.47090964617354064
0.03997395560145378,0.29745557350565427,0.33562197092084006,0.47090964617354064
0.03994031995534897,0.29745557350565427,0.33622778675282716,0.47090964617354064
0.039916303008794785,0.29846526655896605,0.33622778675282716,0.47090964617354064
0.03989623859524727,0.29846526655896605,0.3364297253634895,0.47090964617354064
0.039831794798374176,0.29907108239095315,0.3364297253634895,0.47090964617354064
0.03979233652353287,0.29907108239095315,0.3370355411954766,0.47090964617354064
0.03977622091770172,0.2994749596122779,0.3370355411954766,0.47090964617354064
0.03975827991962433,0.2994749596122779,0.3374394184168013,0.47090964617354064
0.0397309809923172,0.29967689822294025,0.3374394184168013,0.47090964617354064
0.03968103229999542,0.29967689822294025,0.33804523424878835,0.47090964617354064
0.0396682508289814,0.3000807754442649,0.33804523424878835,0.47090964617354064
0.039624400436878204,0.3000807754442649,0.33865105008077545,0.47090964617354064
0.039614323526620865,0.3002827140549273,0.33865105008077545,0.47090964617354064
0.0395476333796978,0.3002827140549273,0.33966074313408723,0.47090964617354064
0.03954087942838669,0.30048465266558966,0.33966074313408723,0.47090964617354064
0.039538029581308365,0.30048465266558966,0.3398626817447496,0.47090964617354064
0.039532892405986786,0.300686591276252,0.3398626817447496,0.47090964617354064
0.03952880948781967,0.300686591276252,0.34026655896607433,0.47090964617354064
0.039528362452983856,0.3008885298869144,0.34026655896607433,0.47090964617354064
0.03952476382255554,0.3008885298869144,0.3404684975767367,0.47090964617354064
0.03948235139250755,0.30129240710823907,0.3404684975767367,0.47090964617354064
0.03947337344288826,0.30129240710823907,0.340670436187399,0.47090964617354064
0.039460428059101105,0.30149434571890144,0.340670436187399,0.47090964617354064
0.03943952918052673,0.30149434571890144,0.3408723747980614,0.47090964617354064
0.03943009302020073,0.3023021001615509,0.3408723747980614,0.47090964617354064
0.03939519450068474,0.3023021001615509,0.3414781906300485,0.47090964617354064
0.0393650084733963,0.3027059773828756,0.3414781906300485,0.47090964617354064
0.0393528938293457,0.3027059773828756,0.34168012924071084,0.47090964617354064
0.03929899260401726,0.3039176090468498,0.34168012924071084,0.47090964617354064
0.039286695420742035,0.3039176090468498,0.3418820678513732,0.47090964617354064
0.03920155391097069,0.3051292407108239,0.3418820678513732,0.47090964617354064
0.03918913006782532,0.3051292407108239,0.34248788368336025,0.47090964617354064
0.03918280452489853,0.3053311793214863,0.34248788368336025,0.47090964617354064
0.03917011246085167,0.3053311793214863,0.3426898222940226,0.47090964617354064
0.0391598604619503,0.3055331179321486,0.3426898222940226,0.47090964617354064
0.03915205970406532,0.3055331179321486,0.342891760904685,0.47090964617354064
0.03914220631122589,0.30573505654281097,0.342891760904685,0.47090964617354064
0.039130136370658875,0.30573505654281097,0.34349757673667203,0.47090964617354064
0.039109207689762115,0.30593699515347333,0.34349757673667203,0.47090964617354064
0.03909773379564285,0.30593699515347333,0.3436995153473344,0.47090964617354064
0.03906634449958801,0.30634087237479807,0.3436995153473344,0.47090964617354064
0.03904791921377182,0.30634087237479807,0.3441033925686591,0.47090964617354064
0.03903704509139061,0.30654281098546043,0.3441033925686591,0.47090964617354064
0.039030611515045166,0.30654281098546043,0.34491114701130854,0.47090964617354064
0.039023611694574356,0.3069466882067851,0.34491114701130854,0.47090964617354064
0.03902195766568184,0.3069466882067851,0.3451130856219709,0.47090964617354064
0.03902176022529602,0.3071486268174475,0.3451130856219709,0.47090964617354064
0.03898448124527931,0.3071486268174475,0.34531502423263327,0.47090964617354064
0.03896370902657509,0.3075525040387722,0.34531502423263327,0.47090964617354064
0.03895200788974762,0.3075525040387722,0.34551696284329564,0.47090964617354064
0.03894281014800072,0.3077544426494346,0.34551696284329564,0.47090964617354064
0.03892640024423599,0.3077544426494346,0.345718901453958,0.47090964617354064
0.03888515383005142,0.3081583198707593,0.345718901453958,0.47090964617354064
0.03887685388326645,0.3081583198707593,0.34592084006462037,0.47090964617354064
0.038849011063575745,0.308562197092084,0.34592084006462037,0.47090964617354064
0.038845811039209366,0.308562197092084,0.34612277867528274,0.47090964617354064
0.03884228318929672,0.30876413570274636,0.34612277867528274,0.47090964617354064
0.03882867470383644,0.30876413570274636,0.3465266558966074,0.47090964617354064
0.038800060749053955,0.3091680129240711,0.3465266558966074,0.47090964617354064
0.03879403695464134,0.3091680129240711,0.3467285945072698,0.47090964617354064
0.03878851607441902,0.30936995153473346,0.3467285945072698,0.47090964617354064
0.03877619281411171,0.30936995153473346,0.34693053311793215,0.47090964617354064
0.038757845759391785,0.3095718901453958,0.34693053311793215,0.47090964617354064
0.03867608681321144,0.3095718901453958,0.3479402261712439,0.47090964617354064
0.03866294398903847,0.31017770597738287,0.3479402261712439,0.47090964617354064
0.03864503279328346,0.31017770597738287,0.34834410339256866,0.47090964617354064
0.03863971680402756,0.31037964458804523,0.34834410339256866,0.47090964617354064
0.03862325847148895,0.31037964458804523,0.3487479806138934,0.47090964617354064
0.038620028644800186,0.3105815831987076,0.3487479806138934,0.47090964617354064
0.03857007995247841,0.3105815831987076,0.34894991922455576,0.47090964617354064
0.038543447852134705,0.31118739903069464,0.34894991922455576,0.47090964617354064
0.03852769359946251,0.31118739903069464,0.34915185783521807,0.47090964617354064
0.03850841894745827,0.311389337641357,0.34915185783521807,0.47090964617354064
0.038503941148519516,0.311389337641357,0.3495557350565428,0.47090964617354064
0.0384930819272995,0.31179321486268174,0.3495557350565428,0.47090964617354064
0.03845357522368431,0.31179321486268174,0.34995961227786754,0.47090964617354064
0.038446441292762756,0.3119951534733441,0.34995961227786754,0.47090964617354064
0.03844441473484039,0.3119951534733441,0.3501615508885299,0.47090964617354064
0.038407135754823685,0.31320678513731826,0.3501615508885299,0.47090964617354064
0.03838527575135231,0.31320678513731826,0.3509693053311793,0.47090964617354064
0.03838132694363594,0.3134087237479806,0.3509693053311793,0.47090964617354064
0.03833869472146034,0.3134087237479806,0.35137318255250405,0.47090964617354064
0.0383298434317112,0.313610662358643,0.35137318255250405,0.47090964617354064
0.03828444331884384,0.313610662358643,0.3517770597738288,0.47090964617354064
0.03814573585987091,0.3160339256865913,0.3517770597738288,0.47090964617354064
0.03814031556248665,0.3160339256865913,0.3519789983844911,0.47090964617354064
0.03812314197421074,0.316437802907916,0.3519789983844911,0.47090964617354064
0.03811359778046608,0.316437802907916,0.3525848142164782,0.47090964617354064
0.038101498037576675,0.3168416801292407,0.3525848142164782,0.47090964617354064
0.038066595792770386,0.3168416801292407,0.3531906300484653,0.47090964617354064
0.038053806871175766,0.3172455573505654,0.3531906300484653,0.47090964617354064
0.03802552819252014,0.3172455573505654,0.35359450726978997,0.47090964617354064
0.038023754954338074,0.3174474959612278,0.35359450726978997,0.47090964617354064
0.03800060227513313,0.3174474959612278,0.35379644588045234,0.47090964617354064
0.037989843636751175,0.31764943457189015,0.35379644588045234,0.47090964617354064
0.03796794265508652,0.31764943457189015,0.35420032310177707,0.47090964617354064
0.03793415427207947,0.3178513731825525,0.35420032310177707,0.47090964617354064
0.03792441636323929,0.3178513731825525,0.35440226171243944,0.47090964617354064
0.03791360557079315,0.3180533117932149,0.35440226171243944,0.47090964617354064
0.037912122905254364,0.3180533117932149,0.3546042003231018,0.47090964617354064
0.03791016340255737,0.3182552504038772,0.3546042003231018,0.47090964617354064
0.037851933389902115,0.3182552504038772,0.35521001615508885,0.47090964617354064
0.03783788904547691,0.31845718901453957,0.35521001615508885,0.47090964617354064
0.037816449999809265,0.31845718901453957,0.3556138933764136,0.47090964617354064
0.03773358464241028,0.3198707592891761,0.3556138933764136,0.47090964617354064
0.037708818912506104,0.3198707592891761,0.3560177705977383,0.47090964617354064
0.03769858554005623,0.3202746365105008,0.3560177705977383,0.47090964617354064
0.037661295384168625,0.3202746365105008,0.35722940226171246,0.47090964617354064
0.037633415311574936,0.3204765751211632,0.35722940226171246,0.47090964617354064
0.03759462386369705,0.3204765751211632,0.3584410339256866,0.47090964617354064
0.03758750483393669,0.3208804523424879,0.3584410339256866,0.47090964617354064
0.03757808357477188,0.3208804523424879,0.35884491114701134,0.47090964617354064
0.03756295517086983,0.3212843295638126,0.35884491114701134,0.47090964617354064
0.03755852207541466,0.3212843295638126,0.35904684975767365,0.47090964617354064
0.03755290061235428,0.32148626817447495,0.35904684975767365,0.47090964617354064
0.037550318986177444,0.32148626817447495,0.359248788368336,0.47090964617354064
0.03753293678164482,0.3216882067851373,0.359248788368336,0.47090964617354064
0.03752097859978676,0.3216882067851373,0.35965266558966075,0.47090964617354064
0.0375150628387928,0.32209208400646205,0.35965266558966075,0.47090964617354064
0.03751320391893387,0.32209208400646205,0.3598546042003231,0.47090964617354064
0.03746712952852249,0.3222940226171244,0.3598546042003231,0.47090964617354064
0.03746340423822403,0.3222940226171244,0.3600565428109855,0.47090964617354064
0.03744548186659813,0.32249596122778673,0.3600565428109855,0.47090964617354064
0.037426985800266266,0.32249596122778673,0.3606623586429725,0.47090964617354064
0.037387654185295105,0.3233037156704362,0.3606623586429725,0.47090964617354064
0.0373508483171463,0.3233037156704362,0.361470113085622,0.47090964617354064
0.03731060400605202,0.3241114701130856,0.361470113085622,0.47090964617354064
0.03730759769678116,0.3241114701130856,0.3616720516962843,0.47090964617354064
0.03730073198676109,0.324313408723748,0.3616720516962843,0.47090964617354064
0.03729977831244469,0.324313408723748,0.36187399030694667,0.47090964617354064
0.03729204088449478,0.3247172859450727,0.36187399030694667,0.47090964617354064
0.03726554661989212,0.3247172859450727,0.3622778675282714,0.47090964617354064
0.037256043404340744,0.32512116316639744,0.3622778675282714,0.47090964617354064
0.03716282546520233,0.32512116316639744,0.364297253634895,0.47090964617354064
0.03715294972062111,0.3255250403877221,0.364297253634895,0.47090964617354064
0.03714984655380249,0.3255250403877221,0.3644991922455573,0.47090964617354064
0.037130821496248245,0.3263327948303716,0.3644991922455573,0.47090964617354064
0.03709515929222107,0.3263327948303716,0.3653069466882068,0.47090964617354064
0.03706907480955124,0.327140549273021,0.3653069466882068,0.47090964617354064
0.03700033947825432,0.327140549273021,0.3661147011308562,0.47090964617354064
0.03698406368494034,0.32754442649434573,0.3661147011308562,0.47090964617354064
0.03694114089012146,0.32754442649434573,0.36651857835218093,0.47090964617354064
0.03690903261303902,0.32794830371567046,0.36651857835218093,0.47090964617354064
0.036892011761665344,0.32794830371567046,0.36712439418416803,0.47090964617354064
0.03684458136558533,0.3285541195476575,0.36712439418416803,0.47090964617354064
0.03682665899395943,0.3285541195476575,0.3677302100161551,0.47090964617354064
0.03681357204914093,0.3291599353796446,0.3677302100161551,0.47090964617354064
0.036788564175367355,0.3291599353796446,0.36793214862681745,0.47090964617354064
0.03678082674741745,0.3293618739903069,0.36793214862681745,0.47090964617354064
0.036779407411813736,0.3293618739903069,0.3681340872374798,0.47090964617354064
0.03676324710249901,0.329967689822294,0.3681340872374798,0.47090964617354064
0.036758631467819214,0.329967689822294,0.36853796445880455,0.47090964617354064
0.03675639629364014,0.3301696284329564,0.36853796445880455,0.47090964617354064
0.03674012050032616,0.3301696284329564,0.36873990306946686,0.47090964617354064
0.03671193867921829,0.33117932148626816,0.36873990306946686,0.47090964617354064
0.03670120611786842,0.33117932148626816,0.3691437802907916,0.47090964617354064
0.03668984770774841,0.33138126009693053,0.3691437802907916,0.47090964617354064
0.03667593002319336,0.33138126009693053,0.3695476575121163,0.47090964617354064
0.03665895760059357,0.33178513731825526,0.3695476575121163,0.47090964617354064
0.036654043942689896,0.33178513731825526,0.3697495961227787,0.47090964617354064
0.036637648940086365,0.33198707592891763,0.3697495961227787,0.47090964617354064
0.03663065657019615,0.33198707592891763,0.36995153473344106,0.47090964617354064
0.03659917414188385,0.3323909531502423,0.36995153473344106,0.47090964617354064
0.036573104560375214,0.3323909531502423,0.37035541195476573,0.47090964617354064
0.036569081246852875,0.3325928917609047,0.37035541195476573,0.47090964617354064
0.0365527868270874,0.3325928917609047,0.3705573505654281,0.47090964617354064
0.03655245900154114,0.33279483037156704,0.3705573505654281,0.47090964617354064
0.0365290492773056,0.33279483037156704,0.37075928917609047,0.47090964617354064
0.036487121134996414,0.33340064620355414,0.37075928917609047,0.47090964617354064
0.036471933126449585,0.33340064620355414,0.37176898222940225,0.47090964617354064
0.03644247353076935,0.3346122778675283,0.37176898222940225,0.47090964617354064
0.036433253437280655,0.3346122778675283,0.3719709208400646,0.47090964617354064
0.03642425313591957,0.33521809369951533,0.3719709208400646,0.47090964617354064
0.0363285206258297,0.33521809369951533,0.3733844911147011,0.47090964617354064
0.03632381185889244,0.3354200323101777,0.3733844911147011,0.47090964617354064
0.03631620481610298,0.3354200323101777,0.3735864297253635,0.47090964617354064
0.03631451353430748,0.33562197092084006,0.3735864297253635,0.47090964617354064
0.03630216419696808,0.33562197092084006,0.3739903069466882,0.47090964617354064
0.036294203251600266,0.33582390953150243,0.3739903069466882,0.47090964617354064
0.03628690168261528,0.33582390953150243,0.3741922455573506,0.47090964617354064
0.03628550469875336,0.3360258481421648,0.3741922455573506,0.47090964617354064
0.03625844791531563,0.3360258481421648,0.37459612277867527,0.47090964617354064
0.03625407814979553,0.33622778675282716,0.37459612277867527,0.47090964617354064
0.03625178709626198,0.33622778675282716,0.37479806138933763,0.47090964617354064
0.03625064715743065,0.3364297253634895,0.37479806138933763,0.47090964617354064
0.03624451905488968,0.3364297253634895,0.375,0.47090964617354064
0.036239493638277054,0.33663166397415184,0.375,0.47090964617354064
0.0362260676920414,0.33663166397415184,0.37520193861066237,0.47090964617354064
0.03621378540992737,0.3368336025848142,0.37520193861066237,0.47090964617354064
0.03621345013380051,0.3368336025848142,0.37540387722132473,0.47090964617354064
0.03612828999757767,0.3376413570274637,0.37540387722132473,0.47090964617354064
0.03610412776470184,0.3376413570274637,0.37621163166397414,0.47090964617354064
0.03610365837812424,0.337843295638126,0.37621163166397414,0.47090964617354064
0.036081671714782715,0.337843295638126,0.3770193861066236,0.47090964617354064
0.0360807329416275,0.33804523424878835,0.3770193861066236,0.47090964617354064
0.03608006238937378,0.33804523424878835,0.3772213247172859,0.47090964617354064
0.03607665374875069,0.3382471728594507,0.3772213247172859,0.47090964617354064
0.03605106472969055,0.3382471728594507,0.377827140549273,0.47090964617354064
0.036034371703863144,0.33865105008077545,0.377827140549273,0.47090964617354064
0.036009106785058975,0.33865105008077545,0.3780290791599354,0.47090964617354064
0.036005329340696335,0.3388529886914378,0.3780290791599354,0.47090964617354064
0.03600229322910309,0.3388529886914378,0.3784329563812601,0.47090964617354064
0.03593859449028969,0.3398626817447496,0.3784329563812601,0.47090964617354064
0.03593522682785988,0.3398626817447496,0.37863489499192243,0.47090964617354064
0.035910364240407944,0.3404684975767367,0.37863489499192243,0.47090964617354064
0.03590235486626625,0.3404684975767367,0.37903877221324717,0.47090964617354064
0.035848114639520645,0.34168012924071084,0.37903877221324717,0.47090964617354064
0.03583735227584839,0.34168012924071084,0.3794426494345719,0.47090964617354064
0.03583083674311638,0.3418820678513732,0.3794426494345719,0.47090964617354064
0.03581018000841141,0.3418820678513732,0.38004846526655894,0.47090964617354064
0.03577026352286339,0.3426898222940226,0.38004846526655894,0.47090964617354064
0.03576104715466499,0.3426898222940226,0.3804523424878837,0.47090964617354064
0.03573993965983391,0.342891760904685,0.3804523424878837,0.47090964617354064
0.035739246755838394,0.342891760904685,0.38065428109854604,0.47090964617354064
0.03573426604270935,0.34309369951534735,0.38065428109854604,0.47090964617354064
0.035722993314266205,0.34309369951534735,0.3808562197092084,0.47090964617354064
0.03571975976228714,0.3432956381260097,0.3808562197092084,0.47090964617354064
0.03570801392197609,0.3432956381260097,0.38126009693053314,0.47090964617354064
0.03570769727230072,0.34349757673667203,0.38126009693053314,0.47090964617354064
0.035681892186403275,0.34349757673667203,0.38146203554119545,0.47090964617354064
0.035681694746017456,0.3436995153473344,0.38146203554119545,0.47090964617354064
0.03567397966980934,0.3436995153473344,0.3816639741518578,0.47090964617354064
0.035673245787620544,0.34390145395799676,0.3816639741518578,0.47090964617354064
0.03566230088472366,0.34390145395799676,0.3818659127625202,0.47090964617354064
0.03564402461051941,0.3443053311793215,0.3818659127625202,0.47090964617354064
0.03562073037028313,0.3443053311793215,0.3824717285945073,0.47090964617354064
0.035615384578704834,0.3447092084006462,0.3824717285945073,0.47090964617354064
0.035561855882406235,0.3447092084006462,0.3832794830371567,0.47090964617354064
0.03554609790444374,0.34491114701130854,0.3832794830371567,0.47090964617354064
0.035497236996889114,0.34491114701130854,0.38408723747980617,0.47090964617354064
0.03548264130949974,0.3451130856219709,0.38408723747980617,0.47090964617354064
0.035466380417346954,0.3451130856219709,0.38449111470113084,0.47090964617354064
0.03545854613184929,0.34551696284329564,0.38449111470113084,0.47090964617354064
0.03541800379753113,0.34551696284329564,0.38509693053311794,0.47090964617354064
0.03536149114370346,0.34612277867528274,0.38509693053311794,0.47090964617354064
0.035359229892492294,0.34612277867528274,0.3855008077544427,0.47090964617354064
0.03535861149430275,0.34632471728594505,0.3855008077544427,0.47090964617354064
0.03532055765390396,0.34632471728594505,0.3863085621970921,0.47090964617354064
0.03531360253691673,0.3467285945072698,0.3863085621970921,0.47090964617354064
0.035294901579618454,0.3467285945072698,0.3871163166397415,0.47090964617354064
0.035289984196424484,0.3471324717285945,0.3871163166397415,0.47090964617354064
0.035287100821733475,0.3471324717285945,0.38731825525040386,0.47090964617354064
0.035274866968393326,0.34753634894991925,0.38731825525040386,0.47090964617354064
0.035254668444395065,0.34753634894991925,0.38792407108239096,0.47090964617354064
0.03524363785982132,0.34773828756058156,0.38792407108239096,0.47090964617354064
0.03522110730409622,0.34773828756058156,0.3883279483037157,0.47090964617354064
0.035220615565776825,0.3479402261712439,0.3883279483037157,0.47090964617354064
0.0352170430123806,0.3479402261712439,0.388529886914378,0.47090964617354064
0.035207685083150864,0.34834410339256866,0.388529886914378,0.47090964617354064
0.03520593419671059,0.34834410339256866,0.38893376413570274,0.47090964617354064
0.03519958630204201,0.34894991922455576,0.38893376413570274,0.47090964617354064
0.03519948199391365,0.34894991922455576,0.3891357027463651,0.47090964617354064
0.03518819436430931,0.3495557350565428,0.3891357027463651,0.47090964617354064
0.035155732184648514,0.3495557350565428,0.38953957996768984,0.47090964617354064
0.035140544176101685,0.34975767366720517,0.38953957996768984,0.47090964617354064
0.035137467086315155,0.34975767366720517,0.3899434571890145,0.47090964617354064
0.035108476877212524,0.35036348949919227,0.3899434571890145,0.47090964617354064
0.03509686514735222,0.35036348949919227,0.39034733441033925,0.47090964617354064
0.0350940078496933,0.3505654281098546,0.39034733441033925,0.47090964617354064
0.035076890140771866,0.3505654281098546,0.3905492730210016,0.47090964617354064
0.03506697714328766,0.3509693053311793,0.3905492730210016,0.47090964617354064
0.03502729907631874,0.3509693053311793,0.39135702746365103,0.47090964617354064
0.03502117469906807,0.3515751211631664,0.39135702746365103,0.47090964617354064
0.035018663853406906,0.3515751211631664,0.3915589660743134,0.47090964617354064
0.034954801201820374,0.3525848142164782,0.3915589660743134,0.47090964617354064
0.03494058549404144,0.3525848142164782,0.39196284329563813,0.47090964617354064
0.03494035825133324,0.35278675282714056,0.39196284329563813,0.47090964617354064
0.03493545949459076,0.35278675282714056,0.3921647819063005,0.47090964617354064
0.034920793026685715,0.3531906300484653,0.3921647819063005,0.47090964617354064
0.03491963446140289,0.3531906300484653,0.39236672051696286,0.47090964617354064
0.03491197153925896,0.3533925686591276,0.39236672051696286,0.47090964617354064
0.03490886464715004,0.3533925686591276,0.3925686591276252,0.47090964617354064
0.03490852192044258,0.35359450726978997,0.3925686591276252,0.47090964617354064
0.03489474579691887,0.35359450726978997,0.39277059773828754,0.47090964617354064
0.03489327058196068,0.35379644588045234,0.39277059773828754,0.47090964617354064
0.03487851843237877,0.35379644588045234,0.3929725363489499,0.47090964617354064
0.03486868739128113,0.35420032310177707,0.3929725363489499,0.47090964617354064
0.03484188765287399,0.35420032310177707,0.3937802907915994,0.47090964617354064
0.034840621054172516,0.35440226171243944,0.3937802907915994,0.47090964617354064
0.03478159382939339,0.35440226171243944,0.3945880452342488,0.47090964617354064
0.03476126119494438,0.3550080775444265,0.3945880452342488,0.47090964617354064
0.034758202731609344,0.3550080775444265,0.39478998384491115,0.47090964617354064
0.034738268703222275,0.35521001615508885,0.39478998384491115,0.47090964617354064
0.034731291234493256,0.35521001615508885,0.3951938610662359,0.47090964617354064
0.03472921624779701,0.3554119547657512,0.3951938610662359,0.47090964617354064
0.03469022735953331,0.3554119547657512,0.39620355411954766,0.47090964617354064
0.034684617072343826,0.35581583198707595,0.39620355411954766,0.47090964617354064
0.03467857465147972,0.35581583198707595,0.3966074313408724,0.47090964617354064
0.034611158072948456,0.3570274636510501,0.3966074313408724,0.47090964617354064
0.03455336391925812,0.3570274636510501,0.3974151857835218,0.47090964617354064
0.034529414027929306,0.35722940226171246,0.3974151857835218,0.47090964617354064
0.03447059541940689,0.35722940226171246,0.3984248788368336,0.47090964617354064
0.03446562960743904,0.35763327948303714,0.3984248788368336,0.47090964617354064
0.03444863110780716,0.35763327948303714,0.39923263327948305,0.47090964617354064
0.03444267809391022,0.3578352180936995,0.39923263327948305,0.47090964617354064
0.03442087769508362,0.3578352180936995,0.39963651050080773,0.47090964617354064
0.03437863290309906,0.3584410339256866,0.39963651050080773,0.47090964617354064
0.034311894327402115,0.3584410339256866,0.40105008077544424,0.47090964617354064
0.03427700325846672,0.35884491114701134,0.40105008077544424,0.47090964617354064
0.03425600752234459,0.35884491114701134,0.4012520193861066,0.47090964617354064
0.034255437552928925,0.35904684975767365,0.4012520193861066,0.47090964617354064
0.034249018877744675,0.35904684975767365,0.40165589660743134,0.47090964617354064
0.034226760268211365,0.35965266558966075,0.40165589660743134,0.47090964617354064
0.03422609344124794,0.35965266558966075,0.4018578352180937,0.47090964617354064
0.03420722112059593,0.3602584814216478,0.4018578352180937,0.47090964617354064
0.03411372750997543,0.3602584814216478,0.4032714054927302,0.47090964617354064
0.03411167114973068,0.36046042003231016,0.4032714054927302,0.47090964617354064
0.03408271446824074,0.36046042003231016,0.40367528271405495,0.47090964617354064
0.03403381258249283,0.3612681744749596,0.40367528271405495,0.47090964617354064
0.03402365744113922,0.3612681744749596,0.40387722132471726,0.47090964617354064
0.03400896117091179,0.361470113085622,0.40387722132471726,0.47090964617354064
0.0340021587908268,0.361470113085622,0.40407915993537963,0.47090964617354064
0.03394630551338196,0.36207592891760904,0.40407915993537963,0.47090964617354064
0.03391946852207184,0.36207592891760904,0.4048869143780291,0.47090964617354064
0.033911868929862976,0.3628836833602585,0.4048869143780291,0.47090964617354064
0.033868372440338135,0.3628836833602585,0.4056946688206785,0.47090964617354064
0.0338420644402504,0.36348949919224555,0.4056946688206785,0.47090964617354064
0.03383142128586769,0.36348949919224555,0.4058966074313409,0.47090964617354064
0.03382435441017151,0.3636914378029079,0.4058966074313409,0.47090964617354064
0.03380941227078438,0.3636914378029079,0.4067043618739903,0.47090964617354064
0.03379793465137482,0.3647011308562197,0.4067043618739903,0.47090964617354064
0.03379112482070923,0.3647011308562197,0.40690630048465265,0.47090964617354064
0.03375464677810669,0.3653069466882068,0.40690630048465265,0.47090964617354064
0.033733684569597244,0.3653069466882068,0.4073101777059774,0.47090964617354064
0.03370576351881027,0.3661147011308562,0.4073101777059774,0.47090964617354064
0.033669210970401764,0.3661147011308562,0.4077140549273021,0.47090964617354064
0.03366722911596298,0.36631663974151857,0.4077140549273021,0.47090964617354064
0.03364941477775574,0.36631663974151857,0.4081179321486268,0.47090964617354064
0.033645689487457275,0.36651857835218093,0.4081179321486268,0.47090964617354064
0.033641789108514786,0.36651857835218093,0.40831987075928916,0.47090964617354064
0.03360457345843315,0.36712439418416803,0.40831987075928916,0.47090964617354064
0.033585481345653534,0.36712439418416803,0.40892568659127626,0.47090964617354064
0.03352617844939232,0.36873990306946686,0.40892568659127626,0.47090964617354064
0.033513568341732025,0.36873990306946686,0.409329563812601,0.47090964617354064
0.03350713476538658,0.3689418416801292,0.409329563812601,0.47090964617354064
0.03340841084718704,0.3689418416801292,0.41033925686591277,0.47090964617354064
0.033403657376766205,0.3691437802907916,0.41033925686591277,0.47090964617354064
0.033379435539245605,0.3691437802907916,0.4115508885298869,0.47090964617354064
0.03337480500340462,0.36934571890145396,0.4115508885298869,0.47090964617354064
0.033314913511276245,0.36934571890145396,0.4123586429725363,0.47090964617354064
0.033311210572719574,0.3695476575121163,0.4123586429725363,0.47090964617354064
0.0333072692155838,0.3695476575121163,0.41276252019386106,0.47090964617354064
0.03330695629119873,0.3697495961227787,0.41276252019386106,0.47090964617354064
0.03329301252961159,0.3697495961227787,0.4129644588045234,0.47090964617354064
0.0332830511033535,0.36995153473344106,0.4129644588045234,0.47090964617354064
0.03326042741537094,0.36995153473344106,0.4135702746365105,0.47090964617354064
0.033230651170015335,0.37096122778675283,0.4135702746365105,0.47090964617354064
0.03320302441716194,0.37096122778675283,0.41437802907915994,0.47090964617354064
0.033197008073329926,0.3711631663974152,0.41437802907915994,0.47090964617354064
0.033181384205818176,0.3711631663974152,0.41498384491114704,0.47090964617354064
0.03317636996507645,0.37136510500807757,0.41518578352180935,0.47090964617354064
0.033174194395542145,0.3715670436187399,0.41518578352180935,0.47090964617354064
0.0331726148724556,0.3715670436187399,0.4153877221324717,0.47090964617354064
0.03316977992653847,0.37176898222940225,0.4153877221324717,0.47090964617354064
0.0331462100148201,0.37176898222940225,0.4155896607431341,0.47090964617354064
0.03313067927956581,0.37237479806138934,0.4155896607431341,0.47090964617354064
0.033123455941677094,0.37237479806138934,0.41579159935379645,0.47090964617354064
0.0331222340464592,0.3725767366720517,0.41579159935379645,0.47090964617354064
0.03311672806739807,0.3725767366720517,0.4159935379644588,0.47090964617354064
0.03309681639075279,0.3733844911147011,0.4159935379644588,0.47090964617354064
0.03307441249489784,0.3733844911147011,0.41639741518578355,0.47090964617354064
0.033066555857658386,0.3735864297253635,0.41639741518578355,0.47090964617354064
0.033066242933273315,0.3735864297253635,0.4168012924071082,0.47090964617354064
0.03305651992559433,0.37378836833602586,0.4168012924071082,0.47090964617354064
0.033032797276973724,0.37378836833602586,0.4176090468497577,0.47090964617354064
0.03303048387169838,0.3739903069466882,0.4176090468497577,0.47090964617354064
0.03301974758505821,0.3739903069466882,0.41781098546042006,0.47090964617354064
0.03300390765070915,0.3741922455573506,0.41781098546042006,0.47090964617354064
0.03299596533179283,0.3741922455573506,0.4184168012924071,0.47090964617354064
0.032970938831567764,0.3743941841680129,0.4184168012924071,0.47090964617354064
0.032929785549640656,0.3743941841680129,0.41882067851373184,0.47090964617354064
0.032909393310546875,0.37520193861066237,0.41882067851373184,0.47090964617354064
0.03290773928165436,0.37520193861066237,0.4190226171243942,0.47090964617354064
0.03288106992840767,0.37540387722132473,0.4190226171243942,0.47090964617354064
0.032878048717975616,0.37540387722132473,0.41922455573505657,0.47090964617354064
0.03287404403090477,0.3758077544426494,0.41922455573505657,0.47090964617354064
0.032826341688632965,0.3758077544426494,0.4198303715670436,0.47090964617354064
0.032797571271657944,0.3764135702746365,0.4198303715670436,0.47090964617354064
0.0327877439558506,0.3764135702746365,0.42023424878836835,0.47090964617354064
0.032759811729192734,0.3772213247172859,0.42023424878836835,0.47090964617354064
0.03275381028652191,0.3772213247172859,0.4204361873990307,0.47090964617354064
0.0327453687787056,0.37762520193861066,0.4204361873990307,0.47090964617354064
0.03274489566683769,0.37762520193861066,0.4206381260096931,0.47090964617354064
0.03273991122841835,0.377827140549273,0.4206381260096931,0.47090964617354064
0.032689694315195084,0.377827140549273,0.4212439418416801,0.47090964617354064
0.03268936648964882,0.3780290791599354,0.4212439418416801,0.47090964617354064
0.03265761584043503,0.3780290791599354,0.42265751211631664,0.47090964617354064
0.032640740275382996,0.37823101777059775,0.42265751211631664,0.47090964617354064
0.03263803943991661,0.37823101777059775,0.422859450726979,0.47090964617354064
0.0326298289000988,0.3784329563812601,0.422859450726979,0.47090964617354064
0.032594434916973114,0.3784329563812601,0.4242730210016155,0.47090964617354064
0.03257594257593155,0.3788368336025848,0.4242730210016155,0.47090964617354064
0.03257405757904053,0.3788368336025848,0.4244749596122779,0.47090964617354064
0.032563548535108566,0.37903877221324717,0.4244749596122779,0.47090964617354064
0.03252236172556877,0.37903877221324717,0.42487883683360256,0.47090964617354064
0.032512374222278595,0.37924071082390953,0.42487883683360256,0.47090964617354064
0.03249996900558472,0.37924071082390953,0.4250807754442649,0.47090964617354064
0.03248581290245056,0.37964458804523427,0.4250807754442649,0.47090964617354064
0.032468415796756744,0.37964458804523427,0.4252827140549273,0.47090964617354064
0.03245725482702255,0.38004846526655894,0.4252827140549273,0.47090964617354064
0.03243919834494591,0.38004846526655894,0.42548465266558966,0.47090964617354064
0.03241949900984764,0.3804523424878837,0.42548465266558966,0.47090964617354064
0.032378483563661575,0.3804523424878837,0.42629240710823907,0.47090964617354064
0.03235257416963577,0.38146203554119545,0.42629240710823907,0.47090964617354064
0.03234197571873665,0.38146203554119545,0.4266962843295638,0.47090964617354064
0.032331936061382294,0.3816639741518578,0.4266962843295638,0.47090964617354064
0.032319702208042145,0.3816639741518578,0.4273021001615509,0.47090964617354064
0.032315533608198166,0.3818659127625202,0.4273021001615509,0.47090964617354064
0.032307252287864685,0.3818659127625202,0.42750403877221327,0.47090964617354064
0.032278794795274734,0.3824717285945073,0.42750403877221327,0.47090964617354064
0.03227739781141281,0.3824717285945073,0.4277059773828756,0.47090964617354064
0.032266512513160706,0.38307754442649433,0.4277059773828756,0.47090964617354064
0.03225211054086685,0.38307754442649433,0.42790791599353795,0.47090964617354064
0.0322447344660759,0.3832794830371567,0.42790791599353795,0.47090964617354064
0.032237157225608826,0.3832794830371567,0.4281098546042003,0.47090964617354064
0.03222464770078659,0.38348142164781907,0.4281098546042003,0.47090964617354064
0.03221582993865013,0.38348142164781907,0.42851373182552505,0.47090964617354064
0.032211340963840485,0.38368336025848143,0.42851373182552505,0.47090964617354064
0.03213322162628174,0.38368336025848143,0.4297253634894992,0.47090964617354064
0.032128795981407166,0.38408723747980617,0.4297253634894992,0.47090964617354064
0.032117944210767746,0.38408723747980617,0.42992730210016156,0.47090964617354064
0.032090917229652405,0.3846930533117932,0.42992730210016156,0.47090964617354064
0.032080672681331635,0.3846930533117932,0.4303311793214863,0.47090964617354064
0.032056670635938644,0.3852988691437803,0.4303311793214863,0.47090964617354064
0.03205138444900513,0.3852988691437803,0.4305331179321486,0.47090964617354064
0.03204474598169327,0.3855008077544427,0.4305331179321486,0.47090964617354064
0.03200314939022064,0.3855008077544427,0.43093699515347333,0.47090964617354064
0.031984858214855194,0.385702746365105,0.43093699515347333,0.47090964617354064
0.03196403756737709,0.385702746365105,0.4311389337641357,0.47090964617354064
0.03195401653647423,0.3863085621970921,0.4311389337641357,0.47090964617354064
0.03195240721106529,0.3863085621970921,0.43134087237479807,0.47090964617354064
0.03195236623287201,0.38651050080775445,0.43134087237479807,0.47090964617354064
0.03195029869675636,0.38651050080775445,0.43154281098546043,0.47090964617354064
0.031938113272190094,0.3869143780290792,0.43154281098546043,0.47090964617354064
0.03191884234547615,0.3869143780290792,0.4319466882067851,0.47090964617354064
0.031903091818094254,0.3871163166397415,0.4319466882067851,0.47090964617354064
0.031883008778095245,0.3871163166397415,0.43235056542810985,0.47090964617354064
0.03187199681997299,0.38752019386106623,0.43235056542810985,0.47090964617354064
0.03186509758234024,0.38752019386106623,0.4325525040387722,0.47090964617354064
0.03186215087771416,0.3877221324717286,0.4325525040387722,0.47090964617354064
0.031860481947660446,0.3877221324717286,0.4327544426494346,0.47090964617354064
0.031859543174505234,0.38792407108239096,0.4327544426494346,0.47090964617354064
0.031850218772888184,0.38792407108239096,0.4331583198707593,0.47090964617354064
0.031846292316913605,0.38812600969305333,0.4331583198707593,0.47090964617354064
0.03182794526219368,0.38812600969305333,0.433562197092084,0.47090964617354064
0.03182242810726166,0.3883279483037157,0.433562197092084,0.47090964617354064
0.031817398965358734,0.3883279483037157,0.4339660743134087,0.47090964617354064
0.031816620379686356,0.388529886914378,0.4339660743134087,0.47090964617354064
0.03180032968521118,0.388529886914378,0.43477382875605813,0.47090964617354064
0.03179166093468666,0.38893376413570274,0.43477382875605813,0.47090964617354064
0.03171826899051666,0.38893376413570274,0.4365912762520194,0.47090964617354064
0.0317087285220623,0.3891357027463651,0.4365912762520194,0.47090964617354064
0.031702250242233276,0.3891357027463651,0.4369951534733441,0.47090964617354064
0.03169940039515495,0.3893376413570275,0.4369951534733441,0.47090964617354064
0.031690746545791626,0.3893376413570275,0.4371970920840065,0.47090964617354064
0.03167964145541191,0.38953957996768984,0.4371970920840065,0.47090964617354064
0.031674403697252274,0.38953957996768984,0.43739903069466884,0.47090964617354064
0.031642846763134,0.3901453957996769,0.43739903069466884,0.47090964617354064
0.03163740038871765,0.3901453957996769,0.43760096930533116,0.47090964617354064
0.031629450619220734,0.39034733441033925,0.43760096930533116,0.47090964617354064
0.03160938248038292,0.39034733441033925,0.4380048465266559,0.47090964617354064
0.03159883990883827,0.390751211631664,0.4380048465266559,0.47090964617354064
0.0315936803817749,0.390751211631664,0.43820678513731826,0.47090964617354064
0.03159215301275253,0.39095315024232635,0.43820678513731826,0.47090964617354064
0.031587157398462296,0.39095315024232635,0.4384087237479806,0.47090964617354064
0.03158172219991684,0.39115508885298866,0.4384087237479806,0.47090964617354064
0.031580157577991486,0.39115508885298866,0.438610662358643,0.47090964617354064
0.03156604990363121,0.39176090468497576,0.438610662358643,0.47090964617354064
0.0315597765147686,0.39176090468497576,0.43921647819063003,0.47090964617354064
0.031553275883197784,0.39236672051696286,0.43921647819063003,0.47090964617354064
0.03152298182249069,0.39236672051696286,0.4394184168012924,0.47090964617354064
0.03151797875761986,0.3925686591276252,0.4394184168012924,0.47090964617354064
0.03150879591703415,0.3925686591276252,0.43962035541195477,0.47090964617354064
0.03150128573179245,0.39277059773828754,0.43962035541195477,0.47090964617354064
0.03149772807955742,0.39277059773828754,0.4400242326332795,0.47090964617354064
0.0314769521355629,0.3931744749596123,0.4400242326332795,0.47090964617354064
0.0314737930893898,0.3931744749596123,0.4404281098546042,0.47090964617354064
0.031472671777009964,0.39337641357027464,0.4404281098546042,0.47090964617354064
0.03144529089331627,0.39337641357027464,0.4408319870759289,0.47090964617354064
0.03143094480037689,0.393578352180937,0.4408319870759289,0.47090964617354064
0.031422361731529236,0.393578352180937,0.4410339256865913,0.47090964617354064
0.03141186758875847,0.3937802907915994,0.4410339256865913,0.47090964617354064
0.03140699118375778,0.3937802907915994,0.44123586429725364,0.47090964617354064
0.0313844233751297,0.3939822294022617,0.44123586429725364,0.47090964617354064
0.031373266130685806,0.3939822294022617,0.4416397415185784,0.47090964617354064
0.031365856528282166,0.3943861066235864,0.4416397415185784,0.47090964617354064
0.03134683892130852,0.3943861066235864,0.4418416801292407,0.47090964617354064
0.03133733570575714,0.3945880452342488,0.4418416801292407,0.47090964617354064
0.031279776245355606,0.3945880452342488,0.4428513731825525,0.47090964617354064
0.031268391758203506,0.39478998384491115,0.4428513731825525,0.47090964617354064
0.03121643327176571,0.39478998384491115,0.44365912762520193,0.47090964617354064
0.031210284680128098,0.3951938610662359,0.44365912762520193,0.47090964617354064
0.03119621053338051,0.3951938610662359,0.44406300484652667,0.47090964617354064
0.031182892620563507,0.3953957996768982,0.44406300484652667,0.47090964617354064
0.031177710741758347,0.3953957996768982,0.44426494345718903,0.47090964617354064
0.031160185113549232,0.39559773828756056,0.44426494345718903,0.47090964617354064
0.031156109645962715,0.39559773828756056,0.4444668820678514,0.47090964617354064
0.03114563226699829,0.3960016155088853,0.4444668820678514,0.47090964617354064
0.031139127910137177,0.3960016155088853,0.4446688206785137,0.47090964617354064
0.031126199290156364,0.3966074313408724,0.4446688206785137,0.47090964617354064
0.0310908704996109,0.3966074313408724,0.44507269789983844,0.47090964617354064
0.03108520247042179,0.3970113085621971,0.44507269789983844,0.47090964617354064
0.031081853434443474,0.3970113085621971,0.4452746365105008,0.47090964617354064
0.031050927937030792,0.3974151857835218,0.4452746365105008,0.47090964617354064
0.031048480421304703,0.3974151857835218,0.4454765751211632,0.47090964617354064
0.031046343967318535,0.3976171243941842,0.4454765751211632,0.47090964617354064
0.031030232086777687,0.3976171243941842,0.44567851373182554,0.47090964617354064
0.031020430848002434,0.39781906300484654,0.44567851373182554,0.47090964617354064
0.030992722138762474,0.39781906300484654,0.4458804523424879,0.47090964617354064
0.0309669878333807,0.39862681744749595,0.4458804523424879,0.47090964617354064
0.030958503484725952,0.39862681744749595,0.4460823909531502,0.47090964617354064
0.03095623478293419,0.3990306946688207,0.4460823909531502,0.47090964617354064
0.030924608930945396,0.3990306946688207,0.4476978998384491,0.47090964617354064
0.030921466648578644,0.39923263327948305,0.4476978998384491,0.47090964617354064
0.030914142727851868,0.39923263327948305,0.44789983844911146,0.47090964617354064
0.030910952016711235,0.3994345718901454,0.44789983844911146,0.47090964617354064
0.0309055857360363,0.3994345718901454,0.4483037156704362,0.47090964617354064
0.030893931165337563,0.39963651050080773,0.4483037156704362,0.47090964617354064
0.030867842957377434,0.39963651050080773,0.4491114701130856,0.47090964617354064
0.030847681686282158,0.4004442649434572,0.4491114701130856,0.47090964617354064
0.03083404153585434,0.4004442649434572,0.44951534733441034,0.47090964617354064
0.030830111354589462,0.40064620355411956,0.44951534733441034,0.47090964617354064
0.030814891681075096,0.40064620355411956,0.45012116316639744,0.47090964617354064
0.03078547678887844,0.40165589660743134,0.45012116316639744,0.47090964617354064
0.0307778250426054,0.40165589660743134,0.45032310177705975,0.47090964617354064
0.03077530860900879,0.4018578352180937,0.45032310177705975,0.47090964617354064
0.0307657141238451,0.4018578352180937,0.4505250403877221,0.47090964617354064
0.03071834146976471,0.4026655896607431,0.4505250403877221,0.47090964617354064
0.030715590342879295,0.4026655896607431,0.4507269789983845,0.47090964617354064
0.030700117349624634,0.4032714054927302,0.4507269789983845,0.47090964617354064
0.03069750964641571,0.4032714054927302,0.45092891760904685,0.47090964617354064
0.030695579946041107,0.4034733441033926,0.45092891760904685,0.47090964617354064
0.030695470049977303,0.4034733441033926,0.4511308562197092,0.47090964617354064
0.030692683532834053,0.40367528271405495,0.4511308562197092,0.47090964617354064
0.030684128403663635,0.40367528271405495,0.45153473344103395,0.47090964617354064
0.030656546354293823,0.40468497576736673,0.45153473344103395,0.47090964617354064
0.03065534681081772,0.40468497576736673,0.45193861066235863,0.47090964617354064
0.030632972717285156,0.40508885298869146,0.45193861066235863,0.47090964617354064
0.030625715851783752,0.40508885298869146,0.452140549273021,0.47090964617354064
0.030616581439971924,0.4052907915993538,0.452140549273021,0.47090964617354064
0.030605006963014603,0.4052907915993538,0.45234248788368336,0.47090964617354064
0.030593322589993477,0.40549273021001614,0.45234248788368336,0.47090964617354064
0.030585497617721558,0.40549273021001614,0.4527463651050081,0.47090964617354064
0.030582521110773087,0.4056946688206785,0.4527463651050081,0.47090964617354064
0.030539197847247124,0.4056946688206785,0.45395799676898224,0.47090964617354064
0.030528446659445763,0.40609854604200324,0.45395799676898224,0.47090964617354064
0.030527763068675995,0.40609854604200324,0.4541599353796446,0.47090964617354064
0.03051280602812767,0.40650242326332797,0.4541599353796446,0.47090964617354064
0.03049294464290142,0.40650242326332797,0.4543618739903069,0.47090964617354064
0.030484650284051895,0.40690630048465265,0.4543618739903069,0.47090964617354064
0.030427318066358566,0.40690630048465265,0.45537156704361875,0.47090964617354064
0.030410761013627052,0.4077140549273021,0.45537156704361875,0.47090964617354064
0.030408352613449097,0.4077140549273021,0.4555735056542811,0.47090964617354064
0.030399637296795845,0.4079159935379645,0.4555735056542811,0.47090964617354064
0.030380377545952797,0.4079159935379645,0.45577544426494343,0.47090964617354064
0.030343614518642426,0.40831987075928916,0.45577544426494343,0.47090964617354064
0.030343150720000267,0.40831987075928916,0.4559773828756058,0.47090964617354064
0.030324595049023628,0.4085218093699515,0.4559773828756058,0.47090964617354064
0.030282387509942055,0.4085218093699515,0.45617932148626816,0.47090964617354064
0.03027004562318325,0.40892568659127626,0.45617932148626816,0.47090964617354064
0.030268443748354912,0.40892568659127626,0.45638126009693053,0.47090964617354064
0.03025912493467331,0.409329563812601,0.45638126009693053,0.47090964617354064
0.030257683247327805,0.409329563812601,0.4565831987075929,0.47090964617354064
0.03024543635547161,0.40973344103392567,0.4565831987075929,0.47090964617354064
0.030240753665566444,0.40973344103392567,0.45678513731825526,0.47090964617354064
0.03019394353032112,0.41033925686591277,0.45678513731825526,0.47090964617354064
0.03019379824399948,0.41033925686591277,0.45698707592891763,0.47090964617354064
0.03017880581319332,0.4111470113085622,0.45698707592891763,0.47090964617354064
0.030175860971212387,0.4111470113085622,0.4573909531502423,0.47090964617354064
0.030137717723846436,0.4123586429725363,0.4573909531502423,0.47090964617354064
0.03013141267001629,0.4123586429725363,0.4575928917609047,0.47090964617354064
0.030123097822070122,0.4125605815831987,0.4575928917609047,0.47090964617354064
0.030103649944067,0.4125605815831987,0.4579967689822294,0.47090964617354064
0.030094226822257042,0.4129644588045234,0.4579967689822294,0.47090964617354064
0.030089549720287323,0.4129644588045234,0.4581987075928918,0.47090964617354064
0.030075503513216972,0.41417609046849757,0.4581987075928918,0.47090964617354064
0.030059851706027985,0.41417609046849757,0.45860258481421645,0.47090964617354064
0.030053412541747093,0.41437802907915994,0.45860258481421645,0.47090964617354064
0.0300417710095644,0.41437802907915994,0.4590064620355412,0.47090964617354064
0.030040359124541283,0.4145799676898223,0.4590064620355412,0.47090964617354064
0.030033854767680168,0.4145799676898223,0.45920840064620355,0.47090964617354064
0.030031604692339897,0.41478190630048467,0.45920840064620355,0.47090964617354064
0.03003101423382759,0.41478190630048467,0.4594103392568659,0.47090964617354064
0.030030643567442894,0.41498384491114704,0.4594103392568659,0.47090964617354064
0.03002818301320076,0.41498384491114704,0.4596122778675283,0.47090964617354064
0.030016988515853882,0.4159935379644588,0.4596122778675283,0.47090964617354064
0.030008496716618538,0.4159935379644588,0.46001615508885296,0.47090964617354064
0.03000202588737011,0.41639741518578355,0.46001615508885296,0.47090964617354064
0.029978374019265175,0.41639741518578355,0.4610258481421648,0.47090964617354064
0.029977522790431976,0.41659935379644586,0.4610258481421648,0.47090964617354064
0.029972484335303307,0.41659935379644586,0.46122778675282716,0.47090964617354064
0.029963573440909386,0.4170032310177706,0.46122778675282716,0.47090964617354064
0.029949650168418884,0.4170032310177706,0.4620355411954766,0.47090964617354064
0.029938241466879845,0.4174071082390953,0.4620355411954766,0.47090964617354064
0.02992958016693592,0.4174071082390953,0.46223747980613894,0.47090964617354064
0.029926186427474022,0.41781098546042006,0.46223747980613894,0.47090964617354064
0.029901739209890366,0.41781098546042006,0.462843295638126,0.47090964617354064
0.029897762462496758,0.41801292407108237,0.462843295638126,0.47090964617354064
0.02982836216688156,0.41801292407108237,0.46526655896607433,0.47090964617354064
0.029824554920196533,0.41821486268174474,0.46526655896607433,0.47090964617354064
0.02978917583823204,0.41821486268174474,0.4664781906300485,0.47090964617354064
0.02978859283030033,0.4184168012924071,0.4664781906300485,0.47090964617354064
0.029787402600049973,0.4184168012924071,0.46668012924071084,0.47090964617354064
0.02977929823100567,0.41882067851373184,0.46668012924071084,0.47090964617354064
0.02974037453532219,0.41882067851373184,0.4672859450726979,0.47090964617354064
0.02971781976521015,0.4190226171243942,0.4672859450726979,0.47090964617354064
0.02971538156270981,0.4190226171243942,0.46748788368336025,0.47090964617354064
0.029710423201322556,0.41922455573505657,0.46748788368336025,0.47090964617354064
0.029693603515625,0.41922455573505657,0.467891760904685,0.47090964617354064
0.02968423441052437,0.41962843295638125,0.467891760904685,0.47090964617354064
0.029661640524864197,0.41962843295638125,0.46849757673667203,0.47090964617354064
0.029658081009984016,0.4198303715670436,0.46849757673667203,0.47090964617354064
0.02965378761291504,0.4198303715670436,0.4686995153473344,0.47090964617354064
0.02963528037071228,0.420032310177706,0.4686995153473344,0.47090964617354064
0.02962774597108364,0.420032310177706,0.46890145395799676,0.47090964617354064
0.02958207204937935,0.42205169628432954,0.46890145395799676,0.47090964617354064
0.02957197278738022,0.42205169628432954,0.4691033925686591,0.47090964617354064
0.029564645141363144,0.4222536348949919,0.4691033925686591,0.47090964617354064
0.029560916125774384,0.4222536348949919,0.4693053311793215,0.47090964617354064
0.029555730521678925,0.42245557350565427,0.4693053311793215,0.47090964617354064
0.029511980712413788,0.42245557350565427,0.46991114701130854,0.47090964617354064
0.029506392776966095,0.42265751211631664,0.46991114701130854,0.47090964617354064
0.029476216062903404,0.42265751211631664,0.4701130856219709,0.47090964617354064
0.02946813590824604,0.42326332794830374,0.4701130856219709,0.47090964617354064
0.02946455217897892,0.42326332794830374,0.47031502423263327,0.47090964617354064
0.029457302764058113,0.42346526655896605,0.47031502423263327,0.47090964617354064
0.029454700648784637,0.42346526655896605,0.47051696284329564,0.47090964617354064
0.029440276324748993,0.4238691437802908,0.47051696284329564,0.47090964617354064
0.02941163070499897,0.4238691437802908,0.47132471728594505,0.47090964617354064
0.029396865516901016,0.4242730210016155,0.47132471728594505,0.47090964617354064
0.029392605647444725,0.4242730210016155,0.4717285945072698,0.47090964617354064
0.029362859204411507,0.4250807754442649,0.4717285945072698,0.47090964617354064
0.029359212145209312,0.4250807754442649,0.47193053311793215,0.47090964617354064
0.029333587735891342,0.4258885298869144,0.47193053311793215,0.47090964617354064
0.029310526326298714,0.4258885298869144,0.47253634894991925,0.47090964617354064
0.029307251796126366,0.42609046849757676,0.47253634894991925,0.47090964617354064
0.0292795579880476,0.42609046849757676,0.47273828756058156,0.47090964617354064
0.029274314641952515,0.42649434571890144,0.47273828756058156,0.47090964617354064
0.029246294870972633,0.42649434571890144,0.4729402261712439,0.47090964617354064
0.029238298535346985,0.42689822294022617,0.4729402261712439,0.47090964617354064
0.02922922745347023,0.42689822294022617,0.4731421647819063,0.47090964617354064
0.029220199212431908,0.4273021001615509,0.4731421647819063,0.47090964617354064
0.029185917228460312,0.4273021001615509,0.47394991922455576,0.47090964617354064
0.029183700680732727,0.42750403877221327,0.47394991922455576,0.47090964617354064
0.029180362820625305,0.42750403877221327,0.47415185783521807,0.47090964617354064
0.029160048812627792,0.4281098546042003,0.47415185783521807,0.47090964617354064
0.029150396585464478,0.4281098546042003,0.47435379644588044,0.47090964617354064
0.029138866811990738,0.4287156704361874,0.47435379644588044,0.47090964617354064
0.02913873828947544,0.4287156704361874,0.4745557350565428,0.47090964617354064
0.029129331931471825,0.42932148626817446,0.4745557350565428,0.47090964617354064
0.02912154048681259,0.42932148626817446,0.47495961227786754,0.47090964617354064
0.029113154858350754,0.4297253634894992,0.47495961227786754,0.47090964617354064
0.029112929478287697,0.4297253634894992,0.4751615508885299,0.47090964617354064
0.029112128540873528,0.42992730210016156,0.4751615508885299,0.47090964617354064
0.02910648100078106,0.42992730210016156,0.4755654281098546,0.47090964617354064
0.029098713770508766,0.4301292407108239,0.4755654281098546,0.47090964617354064
0.029097311198711395,0.4301292407108239,0.47576736672051695,0.47090964617354064
0.029090015217661858,0.4303311793214863,0.47576736672051695,0.47090964617354064
0.029077932238578796,0.4303311793214863,0.4761712439418417,0.47090964617354064
0.02906854636967182,0.4305331179321486,0.4761712439418417,0.47090964617354064
0.029066016897559166,0.4305331179321486,0.47637318255250405,0.47090964617354064
0.029061555862426758,0.43073505654281097,0.47637318255250405,0.47090964617354064
0.029047155752778053,0.43073505654281097,0.4765751211631664,0.47090964617354064
0.029044831171631813,0.4311389337641357,0.4765751211631664,0.47090964617354064
0.029036564752459526,0.4311389337641357,0.4775848142164782,0.47090964617354064
0.029031354933977127,0.43134087237479807,0.4775848142164782,0.47090964617354064
0.029024407267570496,0.43134087237479807,0.47778675282714056,0.47090964617354064
0.028996486216783524,0.4317447495961228,0.47778675282714056,0.47090964617354064
0.028989901766180992,0.4317447495961228,0.4779886914378029,0.47090964617354064
0.02897397242486477,0.43235056542810985,0.4779886914378029,0.47090964617354064
0.028970366343855858,0.43235056542810985,0.4781906300484653,0.47090964617354064
0.02894321084022522,0.4331583198707593,0.4781906300484653,0.47090964617354064
0.02890518493950367,0.4331583198707593,0.4789983844911147,0.47090964617354064
0.02888910099864006,0.433562197092084,0.4789983844911147,0.47090964617354064
0.028875984251499176,0.433562197092084,0.4798061389337641,0.47090964617354064
0.02886706218123436,0.4339660743134087,0.4798061389337641,0.47090964617354064
0.02886241301894188,0.4339660743134087,0.48021001615508885,0.47090964617354064
0.028861694037914276,0.43436995153473346,0.48021001615508885,0.47090964617354064
0.028843780979514122,0.43436995153473346,0.4804119547657512,0.47090964617354064
0.028840113431215286,0.4345718901453958,0.4804119547657512,0.47090964617354064
0.02883155457675457,0.4345718901453958,0.48081583198707595,0.47090964617354064
0.02883099764585495,0.43477382875605813,0.48081583198707595,0.47090964617354064
0.028828110545873642,0.43477382875605813,0.4810177705977383,0.47090964617354064
0.028817441314458847,0.4349757673667205,0.4810177705977383,0.47090964617354064
0.028807757422327995,0.4349757673667205,0.4812197092084006,0.47090964617354064
0.028805360198020935,0.43517770597738287,0.4812197092084006,0.47090964617354064
0.028761690482497215,0.43517770597738287,0.4824313408723748,0.47090964617354064
0.028758268803358078,0.43537964458804523,0.4824313408723748,0.47090964617354064
0.028755202889442444,0.43537964458804523,0.48263327948303714,0.47090964617354064
0.0287453755736351,0.4355815831987076,0.48263327948303714,0.47090964617354064
0.028733620420098305,0.4355815831987076,0.48323909531502424,0.47090964617354064
0.028718426823616028,0.43578352180936997,0.48323909531502424,0.47090964617354064
0.028711535036563873,0.43578352180936997,0.48384491114701134,0.47090964617354064
0.0286868903785944,0.4365912762520194,0.48384491114701134,0.47090964617354064
0.02867935411632061,0.4365912762520194,0.4844507269789984,0.47090964617354064
0.028676826506853104,0.4369951534733441,0.4844507269789984,0.47090964617354064
0.0286667812615633,0.4369951534733441,0.4848546042003231,0.47090964617354064
0.02865222841501236,0.43739903069466884,0.4848546042003231,0.47090964617354064
0.028649555519223213,0.43739903069466884,0.4850565428109855,0.47090964617354064
0.028636552393436432,0.43760096930533116,0.4850565428109855,0.47090964617354064
0.02861819602549076,0.43760096930533116,0.4856623586429725,0.47090964617354064
0.028614841401576996,0.4378029079159935,0.4856623586429725,0.47090964617354064
0.028613822534680367,0.4378029079159935,0.48606623586429726,0.47090964617354064
0.02860439009964466,0.4384087237479806,0.48606623586429726,0.47090964617354064
0.028597861528396606,0.4384087237479806,0.4862681744749596,0.47090964617354064
0.028590098023414612,0.43881260096930536,0.4862681744749596,0.47090964617354064
0.028582949191331863,0.43881260096930536,0.48687399030694667,0.47090964617354064
0.02855576202273369,0.43962035541195477,0.48687399030694667,0.47090964617354064
0.028531616553664207,0.43962035541195477,0.48707592891760904,0.47090964617354064
0.02852664701640606,0.43982229402261713,0.48707592891760904,0.47090964617354064
0.02852272056043148,0.43982229402261713,0.4872778675282714,0.47090964617354064
0.028520658612251282,0.4400242326332795,0.4872778675282714,0.47090964617354064
0.028512531891465187,0.4400242326332795,0.48768174474959614,0.47090964617354064
0.028505787253379822,0.44022617124394187,0.48768174474959614,0.47090964617354064
0.028502527624368668,0.44022617124394187,0.4880856219709208,0.47090964617354064
0.028480282053351402,0.4410339256865913,0.4880856219709208,0.47090964617354064
0.02847261168062687,0.4410339256865913,0.48848949919224555,0.47090964617354064
0.028432903811335564,0.4416397415185784,0.48848949919224555,0.47090964617354064
0.02843235619366169,0.4416397415185784,0.4886914378029079,0.47090964617354064
0.028421862050890923,0.4422455573505654,0.4886914378029079,0.47090964617354064
0.02840687520802021,0.4422455573505654,0.48909531502423265,0.47090964617354064
0.028383752331137657,0.4424474959612278,0.48909531502423265,0.47090964617354064
0.028379235416650772,0.4424474959612278,0.4894991922455573,0.47090964617354064
0.028354408219456673,0.4430533117932149,0.4894991922455573,0.47090964617354064
0.028350528329610825,0.4430533117932149,0.4897011308562197,0.47090964617354064
0.028327811509370804,0.4432552504038772,0.4897011308562197,0.47090964617354064
0.028302766382694244,0.4432552504038772,0.4903069466882068,0.47090964617354064
0.028262577950954437,0.44406300484652667,0.4903069466882068,0.47090964617354064
0.028262006118893623,0.44406300484652667,0.49050888529886916,0.47090964617354064
0.028245164081454277,0.4448707592891761,0.49050888529886916,0.47090964617354064
0.02823992259800434,0.4448707592891761,0.4907108239095315,0.47090964617354064
0.028236156329512596,0.4452746365105008,0.4907108239095315,0.47090964617354064
0.028219744563102722,0.4452746365105008,0.4911147011308562,0.47090964617354064
0.02821778506040573,0.4454765751211632,0.4911147011308562,0.47090964617354064
0.028203433379530907,0.4454765751211632,0.49131663974151857,0.47090964617354064
0.028199322521686554,0.44567851373182554,0.49131663974151857,0.47090964617354064
0.028194185346364975,0.44567851373182554,0.49151857835218093,0.47090964617354064
0.028187721967697144,0.4458804523424879,0.49151857835218093,0.47090964617354064
0.0281845536082983,0.4458804523424879,0.4917205169628433,0.47090964617354064
0.02815968170762062,0.4466882067851373,0.4917205169628433,0.47090964617354064
0.02815762721002102,0.4466882067851373,0.49192245557350567,0.47090964617354064
0.028151925653219223,0.4468901453957997,0.49192245557350567,0.47090964617354064
0.028151046484708786,0.4468901453957997,0.49232633279483035,0.47090964617354064
0.028137920424342155,0.4472940226171244,0.49232633279483035,0.47090964617354064
0.02813691645860672,0.4472940226171244,0.4925282714054927,0.47090964617354064
0.0281322430819273,0.44749596122778673,0.4925282714054927,0.47090964617354064
0.028128787875175476,0.44749596122778673,0.4927302100161551,0.47090964617354064
0.028122901916503906,0.44789983844911146,0.4927302100161551,0.47090964617354064
0.028110159561038017,0.44789983844911146,0.4931340872374798,0.47090964617354064
0.028101691976189613,0.4483037156704362,0.4931340872374798,0.47090964617354064
0.028099821880459785,0.4483037156704362,0.4933360258481422,0.47090964617354064
0.028091158717870712,0.44850565428109856,0.4933360258481422,0.47090964617354064
0.0280823465436697,0.44850565428109856,0.49353796445880455,0.47090964617354064
0.02807987853884697,0.44870759289176093,0.49353796445880455,0.47090964617354064
0.028021005913615227,0.44870759289176093,0.49495153473344106,0.47090964617354064
0.02800617180764675,0.4491114701130856,0.49495153473344106,0.47090964617354064
0.02800450474023819,0.4491114701130856,0.49515347334410337,0.47090964617354064
0.027994418516755104,0.44951534733441034,0.49515347334410337,0.47090964617354064
0.027987418696284294,0.44951534733441034,0.49596122778675283,0.47090964617354064
0.027986887842416763,0.4497172859450727,0.49596122778675283,0.47090964617354064
0.02797849290072918,0.4497172859450727,0.4961631663974152,0.47090964617354064
0.027969829738140106,0.4499192245557351,0.4961631663974152,0.47090964617354064
0.02796776220202446,0.4499192245557351,0.49636510500807757,0.47090964617354064
0.027958154678344727,0.4507269789983845,0.49636510500807757,0.47090964617354064
0.027951888740062714,0.4507269789983845,0.49676898222940225,0.47090964617354064
0.027931589633226395,0.4513327948303716,0.49676898222940225,0.47090964617354064
0.02792372554540634,0.4513327948303716,0.497172859450727,0.47090964617354064
0.02791685052216053,0.45153473344103395,0.497172859450727,0.47090964617354064
0.027898617088794708,0.45153473344103395,0.49737479806138934,0.47090964617354064
0.027874980121850967,0.45234248788368336,0.49737479806138934,0.47090964617354064
0.02786090411245823,0.45234248788368336,0.4975767366720517,0.47090964617354064
0.027836710214614868,0.4527463651050081,0.4975767366720517,0.47090964617354064
0.02781454659998417,0.4527463651050081,0.4979806138933764,0.47090964617354064
0.027813808992505074,0.45294830371567046,0.4979806138933764,0.47090964617354064
0.02781049720942974,0.45294830371567046,0.49818255250403876,0.47090964617354064
0.027805689722299576,0.4531502423263328,0.49818255250403876,0.47090964617354064
0.027791405096650124,0.4531502423263328,0.4985864297253635,0.47090964617354064
0.027783988043665886,0.45335218093699514,0.4985864297253635,0.47090964617354064
0.027781181037425995,0.45335218093699514,0.49878836833602586,0.47090964617354064
0.027733532711863518,0.45395799676898224,0.49878836833602586,0.47090964617354064
0.027733413502573967,0.45395799676898224,0.4989903069466882,0.47090964617354064
0.02771405689418316,0.4541599353796446,0.4989903069466882,0.47090964617354064
0.02769269049167633,0.4541599353796446,0.49979806138933763,0.47090964617354064
0.027684547007083893,0.4545638126009693,0.49979806138933763,0.47090964617354064
0.02767515741288662,0.4545638126009693,0.5,0.47090964617354064
0.02764539234340191,0.45537156704361875,0.5,0.47090964617354064
0.02762565016746521,0.45537156704361875,0.5004038772213247,0.47090964617354064
0.027623556554317474,0.4555735056542811,0.5004038772213247,0.47090964617354064
0.027617717161774635,0.4555735056542811,0.5008077544426495,0.47090964617354064
0.02759678289294243,0.4559773828756058,0.5008077544426495,0.47090964617354064
0.027560587972402573,0.4559773828756058,0.5020193861066236,0.47090964617354064
0.02755919098854065,0.45617932148626816,0.5020193861066236,0.47090964617354064
0.027535799890756607,0.45617932148626816,0.502221324717286,0.47090964617354064
0.027518562972545624,0.45638126009693053,0.502221324717286,0.47090964617354064
0.027488406747579575,0.45638126009693053,0.5032310177705978,0.47090964617354064
0.027477111667394638,0.4565831987075929,0.5032310177705978,0.47090964617354064
0.027476081624627113,0.4565831987075929,0.5034329563812601,0.47090964617354064
0.027461295947432518,0.4573909531502423,0.5034329563812601,0.47090964617354064
0.027444621548056602,0.4573909531502423,0.5040387722132472,0.47090964617354064
0.02742581255733967,0.4575928917609047,0.5040387722132472,0.47090964617354064
0.027422860264778137,0.4575928917609047,0.5042407108239095,0.47090964617354064
0.027411432936787605,0.45779483037156704,0.5042407108239095,0.47090964617354064
0.027405129745602608,0.45779483037156704,0.5044426494345718,0.47090964617354064
0.027399301528930664,0.4581987075928918,0.5044426494345718,0.47090964617354064
0.02739294432103634,0.4581987075928918,0.5048465266558966,0.47090964617354064
0.027377231046557426,0.45860258481421645,0.5048465266558966,0.47090964617354064
0.027374351397156715,0.45860258481421645,0.505048465266559,0.47090964617354064
0.027365555986762047,0.4590064620355412,0.505048465266559,0.47090964617354064
0.027356212958693504,0.4590064620355412,0.505654281098546,0.47090964617354064
0.027350855991244316,0.4596122778675283,0.505654281098546,0.47090964617354064
0.027333958074450493,0.4596122778675283,0.5060581583198708,0.47090964617354064
0.02732847072184086,0.46001615508885296,0.5060581583198708,0.47090964617354064
0.0273276399821043,0.46001615508885296,0.5062600969305331,0.47090964617354064
0.027324767783284187,0.46021809369951533,0.5062600969305331,0.47090964617354064
0.027298344299197197,0.46021809369951533,0.5068659127625202,0.47090964617354064
0.027296392247080803,0.4604200323101777,0.5068659127625202,0.47090964617354064
0.027295326814055443,0.4604200323101777,0.5072697899838449,0.47090964617354064
0.02727193385362625,0.4614297253634895,0.5072697899838449,0.47090964617354064
0.027268070727586746,0.4614297253634895,0.5074717285945073,0.47090964617354064
0.027266673743724823,0.46163166397415184,0.5074717285945073,0.47090964617354064
0.02726663276553154,0.46163166397415184,0.5076736672051696,0.47090964617354064
0.027263782918453217,0.4618336025848142,0.5076736672051696,0.47090964617354064
0.0272523146122694,0.4618336025848142,0.507875605815832,0.47090964617354064
0.027211982756853104,0.4626413570274637,0.507875605815832,0.47090964617354064
0.027211254462599754,0.4626413570274637,0.5080775444264943,0.47090964617354064
0.02719314582645893,0.4632471728594507,0.5080775444264943,0.47090964617354064
0.027177030220627785,0.4632471728594507,0.5082794830371568,0.47090964617354064
0.027134284377098083,0.4638529886914378,0.5082794830371568,0.47090964617354064
0.027131205424666405,0.4638529886914378,0.5084814216478191,0.47090964617354064
0.027103504166007042,0.46506462035541196,0.5084814216478191,0.47090964617354064
0.027074076235294342,0.46506462035541196,0.5090872374798061,0.47090964617354064
0.027069801464676857,0.46526655896607433,0.5090872374798061,0.47090964617354064
0.02704973891377449,0.46526655896607433,0.5094911147011308,0.47090964617354064
0.02703002281486988,0.46607431340872374,0.5094911147011308,0.47090964617354064
0.02702934667468071,0.46607431340872374,0.5096930533117933,0.47090964617354064
0.027025703340768814,0.4664781906300485,0.5096930533117933,0.47090964617354064
0.027012614533305168,0.4664781906300485,0.5098949919224556,0.47090964617354064
0.02700957842171192,0.46668012924071084,0.5098949919224556,0.47090964617354064
0.027007153257727623,0.46668012924071084,0.5100969305331179,0.47090964617354064
0.02700643613934517,0.4668820678513732,0.5100969305331179,0.47090964617354064
0.026992134749889374,0.4668820678513732,0.510702746365105,0.47090964617354064
0.026989055797457695,0.4670840064620355,0.510702746365105,0.47090964617354064
0.026978859677910805,0.4670840064620355,0.5111066235864298,0.47090964617354064
0.0269696693867445,0.4672859450726979,0.5111066235864298,0.47090964617354064
0.026965996250510216,0.4672859450726979,0.5113085621970921,0.47090964617354064
0.02695389837026596,0.46748788368336025,0.5113085621970921,0.47090964617354064
0.02695230022072792,0.46748788368336025,0.5115105008077544,0.47090964617354064
0.026926714926958084,0.4676898222940226,0.5115105008077544,0.47090964617354064
0.026918068528175354,0.4676898222940226,0.5121163166397416,0.47090964617354064
0.026891034096479416,0.46890145395799676,0.5121163166397416,0.47090964617354064
0.026890015229582787,0.46890145395799676,0.5123182552504039,0.47090964617354064
0.02686328813433647,0.4693053311793215,0.5123182552504039,0.47090964617354064
0.026854751631617546,0.4693053311793215,0.5125201938610663,0.47090964617354064
0.026844963431358337,0.4697092084006462,0.5125201938610663,0.47090964617354064
0.026839418336749077,0.4697092084006462,0.5127221324717286,0.47090964617354064
0.02683662809431553,0.46991114701130854,0.5127221324717286,0.47090964617354064
0.026808518916368484,0.46991114701130854,0.5133279483037156,0.47090964617354064
0.026799550279974937,0.47051696284329564,0.5133279483037156,0.47090964617354064
0.026797320693731308,0.47051696284329564,0.5135298869143781,0.47090964617354064
0.02678154781460762,0.47092084006462037,0.5135298869143781,0.47090964617354064
0.02677282504737377,0.47092084006462037,0.5137318255250404,0.47090964617354064
0.02675260230898857,0.4717285945072698,0.5137318255250404,0.47090964617354064
0.02674545720219612,0.4717285945072698,0.5139337641357028,0.47090964617354064
0.026743654161691666,0.47193053311793215,0.5139337641357028,0.47090964617354064
0.02672162465751171,0.47193053311793215,0.5143376413570274,0.47090964617354064
0.026700759306550026,0.4721324717285945,0.5143376413570274,0.47090964617354064
0.026691235601902008,0.4721324717285945,0.5151453957996769,0.47090964617354064
0.02668842300772667,0.4723344103392569,0.5151453957996769,0.47090964617354064
0.026685455814003944,0.4723344103392569,0.5153473344103393,0.47090964617354064
0.026685278862714767,0.47253634894991925,0.5153473344103393,0.47090964617354064
0.0266850758343935,0.47253634894991925,0.5155492730210016,0.47090964617354064
0.026678668335080147,0.47273828756058156,0.5155492730210016,0.47090964617354064
0.026676882058382034,0.47273828756058156,0.5157512116316639,0.47090964617354064
0.026660479605197906,0.47334410339256866,0.5157512116316639,0.47090964617354064
0.026656001806259155,0.47334410339256866,0.5161550888529887,0.47090964617354064
0.026649046689271927,0.473546042003231,0.5161550888529887,0.47090964617354064
0.026648569852113724,0.473546042003231,0.5163570274636511,0.47090964617354064
0.02664761431515217,0.4737479806138934,0.5163570274636511,0.47090964617354064
0.026645248755812645,0.4737479806138934,0.5165589660743134,0.47090964617354064
0.02664203941822052,0.47415185783521807,0.5165589660743134,0.47090964617354064
0.026641618460416794,0.47415185783521807,0.5167609046849758,0.47090964617354064
0.026633694767951965,0.4745557350565428,0.5167609046849758,0.47090964617354064
0.02663024514913559,0.4745557350565428,0.5169628432956381,0.47090964617354064
0.026607604697346687,0.4755654281098546,0.5169628432956381,0.47090964617354064
0.026590563356876373,0.4755654281098546,0.5175686591276252,0.47090964617354064
0.026577966287732124,0.47576736672051695,0.5175686591276252,0.47090964617354064
0.02656755968928337,0.47576736672051695,0.5183764135702746,0.47090964617354064
0.02656240202486515,0.4759693053311793,0.5183764135702746,0.47090964617354064
0.026538565754890442,0.4759693053311793,0.5195880452342488,0.47090964617354064
0.026535604149103165,0.4761712439418417,0.5195880452342488,0.47090964617354064
0.026518462225794792,0.4761712439418417,0.5199919224555735,0.47090964617354064
0.02651401050388813,0.47637318255250405,0.5199919224555735,0.47090964617354064
0.026496727019548416,0.47637318255250405,0.5203957996768982,0.47090964617354064
0.026494577527046204,0.4765751211631664,0.5203957996768982,0.47090964617354064
0.026475505903363228,0.4765751211631664,0.5205977382875606,0.47090964617354064
0.02646406553685665,0.4769789983844911,0.5205977382875606,0.47090964617354064
0.026447469368577003,0.4769789983844911,0.5207996768982229,0.47090964617354064
0.026446044445037842,0.47718093699515346,0.5207996768982229,0.47090964617354064
0.02640482410788536,0.47718093699515346,0.5220113085621971,0.47090964617354064
0.02638976462185383,0.47778675282714056,0.5220113085621971,0.47090964617354064
0.026379810646176338,0.47778675282714056,0.5228190630048465,0.47090964617354064
0.026346856728196144,0.4783925686591276,0.5228190630048465,0.47090964617354064
0.02632777951657772,0.4783925686591276,0.5238287560581584,0.47090964617354064
0.026300255209207535,0.4789983844911147,0.5238287560581584,0.47090964617354064
0.02629484236240387,0.4789983844911147,0.5240306946688207,0.47090964617354064
0.026289481669664383,0.47940226171243944,0.5240306946688207,0.47090964617354064
0.026279406622052193,0.47940226171243944,0.5244345718901454,0.47090964617354064
0.02627304010093212,0.4796042003231018,0.5244345718901454,0.47090964617354064
0.026266075670719147,0.4796042003231018,0.5246365105008077,0.47090964617354064
0.026248179376125336,0.48021001615508885,0.5246365105008077,0.47090964617354064
0.026243513450026512,0.48021001615508885,0.5250403877221325,0.47090964617354064
0.026239048689603806,0.4804119547657512,0.5250403877221325,0.47090964617354064
0.02621416747570038,0.4804119547657512,0.5258481421647819,0.47090964617354064
0.026173487305641174,0.481421647819063,0.5258481421647819,0.47090964617354064
0.02617250755429268,0.481421647819063,0.5260500807754442,0.47090964617354064
0.026170648634433746,0.48162358642972536,0.5260500807754442,0.47090964617354064
0.026157302781939507,0.48162358642972536,0.526453957996769,0.47090964617354064
0.02614031359553337,0.48222940226171246,0.526453957996769,0.47090964617354064
0.02611951157450676,0.48222940226171246,0.5268578352180937,0.47090964617354064
0.02611900307238102,0.4824313408723748,0.5268578352180937,0.47090964617354064
0.02611292526125908,0.4824313408723748,0.5272617124394184,0.47090964617354064
0.02608722634613514,0.48303715670436187,0.5272617124394184,0.47090964617354064
0.02607860416173935,0.48303715670436187,0.5274636510500808,0.47090964617354064
0.02607610449194908,0.48364297253634897,0.5274636510500808,0.47090964617354064
0.026074746623635292,0.48364297253634897,0.5276655896607432,0.47090964617354064
0.026070019230246544,0.48384491114701134,0.5276655896607432,0.47090964617354064
0.026032574474811554,0.48384491114701134,0.5284733441033925,0.47090964617354064
0.02601741999387741,0.484248788368336,0.5284733441033925,0.47090964617354064
0.026013880968093872,0.484248788368336,0.528675282714055,0.47090964617354064
0.025990404188632965,0.4848546042003231,0.528675282714055,0.47090964617354064
0.025974567979574203,0.4848546042003231,0.5290791599353797,0.47090964617354064
0.02597440965473652,0.4850565428109855,0.5290791599353797,0.47090964617354064
0.02594715543091297,0.4850565428109855,0.529886914378029,0.47090964617354064
0.0259381253272295,0.4856623586429725,0.529886914378029,0.47090964617354064
0.025925643742084503,0.4856623586429725,0.5304927302100162,0.47090964617354064
0.025921721011400223,0.48606623586429726,0.5304927302100162,0.47090964617354064
0.025921570137143135,0.48606623586429726,0.5306946688206785,0.47090964617354064
0.025914834812283516,0.4862681744749596,0.5306946688206785,0.47090964617354064
0.025903109461069107,0.4862681744749596,0.5308966074313409,0.47090964617354064
0.025888975709676743,0.486470113085622,0.5308966074313409,0.47090964617354064
0.02588355913758278,0.486470113085622,0.5313004846526656,0.47090964617354064
0.025869952514767647,0.4866720516962843,0.5313004846526656,0.47090964617354064
0.02586415782570839,0.4866720516962843,0.531502423263328,0.47090964617354064
0.025850897654891014,0.48707592891760904,0.531502423263328,0.47090964617354064
0.025839755311608315,0.48707592891760904,0.532108239095315,0.47090964617354064
0.025837676599621773,0.48747980613893377,0.532108239095315,0.47090964617354064
0.02582661435008049,0.48747980613893377,0.5323101777059773,0.47090964617354064
0.025822490453720093,0.48768174474959614,0.5323101777059773,0.47090964617354064
0.025812871754169464,0.48768174474959614,0.5325121163166397,0.47090964617354064
0.025811372324824333,0.4878836833602585,0.5325121163166397,0.47090964617354064
0.025810539722442627,0.4878836833602585,0.5327140549273021,0.47090964617354064
0.025802087038755417,0.4882875605815832,0.5327140549273021,0.47090964617354064
0.025794342160224915,0.4882875605815832,0.5331179321486268,0.47090964617354064
0.025792740285396576,0.48848949919224555,0.5331179321486268,0.47090964617354064
0.025789611041545868,0.48848949919224555,0.5333198707592892,0.47090964617354064
0.025769229978322983,0.4894991922455573,0.5333198707592892,0.47090964617354064
0.025764862075448036,0.4894991922455573,0.5335218093699515,0.47090964617354064
0.025739997625350952,0.4901050080775444,0.5335218093699515,0.47090964617354064
0.02573210746049881,0.4901050080775444,0.5339256865912763,0.47090964617354064
0.025708436965942383,0.49050888529886916,0.5339256865912763,0.47090964617354064
0.02569449506700039,0.49050888529886916,0.5345315024232633,0.47090964617354064
0.025677761062979698,0.4907108239095315,0.5345315024232633,0.47090964617354064
0.025669395923614502,0.4907108239095315,0.5347334410339257,0.47090964617354064
0.025643890723586082,0.49192245557350567,0.5347334410339257,0.47090964617354064
0.02562110498547554,0.49192245557350567,0.5357431340872375,0.47090964617354064
0.025620892643928528,0.49212439418416803,0.5357431340872375,0.47090964617354064
0.025604864582419395,0.49212439418416803,0.5369547657512116,0.47090964617354064
0.02560000866651535,0.49232633279483035,0.5369547657512116,0.47090964617354064
0.025599224492907524,0.49232633279483035,0.537156704361874,0.47090964617354064
0.025576895102858543,0.4931340872374798,0.537156704361874,0.47090964617354064
0.025560084730386734,0.4931340872374798,0.5379644588045234,0.47090964617354064
0.025559592992067337,0.4933360258481422,0.5379644588045234,0.47090964617354064
0.025558307766914368,0.4933360258481422,0.5381663974151858,0.47090964617354064
0.025554558262228966,0.49373990306946686,0.5381663974151858,0.47090964617354064
0.02555321902036667,0.49373990306946686,0.5383683360258481,0.47090964617354064
0.025526966899633408,0.4945476575121163,0.5383683360258481,0.47090964617354064
0.025513852015137672,0.4945476575121163,0.5387722132471728,0.47090964617354064
0.02550138160586357,0.4947495961227787,0.5387722132471728,0.47090964617354064
0.025495152920484543,0.4947495961227787,0.5389741518578353,0.47090964617354064
0.025494828820228577,0.49495153473344106,0.5389741518578353,0.47090964617354064
0.025491615757346153,0.49495153473344106,0.5391760904684976,0.47090964617354064
0.02548719197511673,0.49515347334410337,0.5391760904684976,0.47090964617354064
0.025481902062892914,0.49515347334410337,0.5393780290791599,0.47090964617354064
0.0254804790019989,0.49535541195476573,0.5393780290791599,0.47090964617354064
0.025454072281718254,0.49535541195476573,0.5397819063004846,0.47090964617354064
0.025438765063881874,0.49575928917609047,0.5397819063004846,0.47090964617354064
0.025432422757148743,0.49575928917609047,0.5403877221324718,0.47090964617354064
0.02542363665997982,0.49596122778675283,0.5403877221324718,0.47090964617354064
0.02542099542915821,0.49596122778675283,0.5407915993537964,0.47090964617354064
0.025394562631845474,0.49676898222940225,0.5407915993537964,0.47090964617354064
0.02538069523870945,0.49676898222940225,0.5409935379644588,0.47090964617354064
0.025378143414855003,0.4969709208400646,0.5409935379644588,0.47090964617354064
0.025376051664352417,0.4969709208400646,0.5411954765751211,0.47090964617354064
0.025367997586727142,0.497172859450727,0.5411954765751211,0.47090964617354064
0.025362081825733185,0.497172859450727,0.5415993537964459,0.47090964617354064
0.025353144854307175,0.4975767366720517,0.5415993537964459,0.47090964617354064
0.025338811799883842,0.4975767366720517,0.5420032310177706,0.47090964617354064
0.025331420823931694,0.49818255250403876,0.5420032310177706,0.47090964617354064
0.025319090113043785,0.49818255250403876,0.5422051696284329,0.47090964617354064
0.02531690150499344,0.4983844911147011,0.5422051696284329,0.47090964617354064
0.025299932807683945,0.4983844911147011,0.5430129240710824,0.47090964617354064
0.0252988263964653,0.4985864297253635,0.5430129240710824,0.47090964617354064
0.025294769555330276,0.4985864297253635,0.5434168012924071,0.47090964617354064
0.025292284786701202,0.49878836833602586,0.5434168012924071,0.47090964617354064
0.025287337601184845,0.49878836833602586,0.5440226171243941,0.47090964617354064
0.025269879028201103,0.4993941841680129,0.5440226171243941,0.47090964617354064
0.025265460833907127,0.4993941841680129,0.5442245557350566,0.47090964617354064
0.025247640907764435,0.5004038772213247,0.5442245557350566,0.47090964617354064
0.025243200361728668,0.5004038772213247,0.5444264943457189,0.47090964617354064
0.025241950526833534,0.500605815831987,0.5444264943457189,0.47090964617354064
0.02523963153362274,0.500605815831987,0.5446284329563813,0.47090964617354064
0.02522369660437107,0.5010096930533118,0.5446284329563813,0.47090964617354064
0.0252236220985651,0.5010096930533118,0.5448303715670436,0.47090964617354064
0.02521737478673458,0.5014135702746365,0.5448303715670436,0.47090964617354064
0.02521222084760666,0.5014135702746365,0.5450323101777059,0.47090964617354064
0.025203660130500793,0.5016155088852988,0.5450323101777059,0.47090964617354064
0.025201858952641487,0.5016155088852988,0.5452342487883683,0.47090964617354064
0.025194698944687843,0.5018174474959612,0.5452342487883683,0.47090964617354064
0.025193285197019577,0.5018174474959612,0.5454361873990307,0.47090964617354064
0.02517775259912014,0.5026252019386107,0.5454361873990307,0.47090964617354064
0.02517191879451275,0.5026252019386107,0.5456381260096931,0.47090964617354064
0.025170423090457916,0.502827140549273,0.5456381260096931,0.47090964617354064
0.025166912004351616,0.502827140549273,0.5458400646203554,0.47090964617354064
0.02516535110771656,0.5030290791599353,0.5458400646203554,0.47090964617354064
0.025163667276501656,0.5030290791599353,0.5460420032310178,0.47090964617354064
0.02515467070043087,0.5032310177705978,0.5460420032310178,0.47090964617354064
0.025149142369627953,0.5032310177705978,0.5466478190630049,0.47090964617354064
0.02514020726084709,0.5034329563812601,0.5466478190630049,0.47090964617354064
0.025125324726104736,0.5034329563812601,0.5468497576736672,0.47090964617354064
0.025112491101026535,0.5038368336025848,0.5468497576736672,0.47090964617354064
0.025108840316534042,0.5038368336025848,0.5470516962843296,0.47090964617354064
0.02508571557700634,0.5046445880452343,0.5470516962843296,0.47090964617354064
0.025084469467401505,0.5046445880452343,0.5474555735056543,0.47090964617354064
0.02506803534924984,0.5048465266558966,0.5474555735056543,0.47090964617354064
0.025064006447792053,0.5048465266558966,0.5476575121163166,0.47090964617354064
0.02505585551261902,0.5052504038772213,0.5476575121163166,0.47090964617354064
0.025054333731532097,0.5052504038772213,0.547859450726979,0.47090964617354064
0.02504485286772251,0.5054523424878837,0.547859450726979,0.47090964617354064
0.025041019544005394,0.5054523424878837,0.5480613893376414,0.47090964617354064
0.025032896548509598,0.505654281098546,0.5480613893376414,0.47090964617354064
0.025025708600878716,0.505654281098546,0.5482633279483037,0.47090964617354064
0.024996187537908554,0.5064620355411955,0.5482633279483037,0.47090964617354064
0.02499541826546192,0.5064620355411955,0.5484652665589661,0.47090964617354064
0.02498708665370941,0.5068659127625202,0.5484652665589661,0.47090964617354064
0.02497236616909504,0.5068659127625202,0.5488691437802908,0.47090964617354064
0.024967554956674576,0.5070678513731826,0.5488691437802908,0.47090964617354064
0.024959193542599678,0.5070678513731826,0.5492730210016155,0.47090964617354064
0.024955203756690025,0.5072697899838449,0.5492730210016155,0.47090964617354064
0.024933842942118645,0.5072697899838449,0.5496768982229402,0.47090964617354064
0.02491168864071369,0.5080775444264943,0.5496768982229402,0.47090964617354064
0.024894727393984795,0.5080775444264943,0.5502827140549273,0.47090964617354064
0.024871254339814186,0.5086833602584814,0.5502827140549273,0.47090964617354064
0.02486761473119259,0.5086833602584814,0.5504846526655897,0.47090964617354064
0.024855948984622955,0.5088852988691438,0.5504846526655897,0.47090964617354064
0.024854950606822968,0.5088852988691438,0.550686591276252,0.47090964617354064
0.024854354560375214,0.5090872374798061,0.550686591276252,0.47090964617354064
0.024830810725688934,0.5090872374798061,0.5512924071082391,0.47090964617354064
0.024806389585137367,0.5092891760904685,0.5512924071082391,0.47090964617354064
0.024803364649415016,0.5092891760904685,0.5514943457189014,0.47090964617354064
0.02479945495724678,0.5096930533117933,0.5514943457189014,0.47090964617354064
0.02479003742337227,0.5096930533117933,0.5518982229402262,0.47090964617354064
0.024772213771939278,0.5109046849757674,0.5518982229402262,0.47090964617354064
0.024770144373178482,0.5109046849757674,0.5521001615508885,0.47090964617354064
0.024747077375650406,0.5111066235864298,0.5521001615508885,0.47090964617354064
0.024739211425185204,0.5111066235864298,0.5523021001615509,0.47090964617354064
0.02473284676671028,0.5115105008077544,0.5523021001615509,0.47090964617354064
0.0247298926115036,0.5115105008077544,0.5525040387722132,0.47090964617354064
0.024725893512368202,0.5117124394184168,0.5525040387722132,0.47090964617354064
0.024722972884774208,0.5117124394184168,0.5527059773828756,0.47090964617354064
0.02467629499733448,0.5131260096930533,0.5527059773828756,0.47090964617354064
0.024674011394381523,0.5131260096930533,0.552907915993538,0.47090964617354064
0.024666057899594307,0.5133279483037156,0.552907915993538,0.47090964617354064
0.024657297879457474,0.5133279483037156,0.5533117932148627,0.47090964617354064
0.024655338376760483,0.5135298869143781,0.5533117932148627,0.47090964617354064
0.02465510554611683,0.5135298869143781,0.553513731825525,0.47090964617354064
0.02465258166193962,0.5137318255250404,0.553513731825525,0.47090964617354064
0.024649428203701973,0.5137318255250404,0.5537156704361874,0.47090964617354064
0.024647405371069908,0.5139337641357028,0.5537156704361874,0.47090964617354064
0.024643881246447563,0.5139337641357028,0.5539176090468497,0.47090964617354064
0.02464343048632145,0.5141357027463651,0.5539176090468497,0.47090964617354064
0.02464236132800579,0.5141357027463651,0.5541195476575121,0.47090964617354064
0.024641813710331917,0.5143376413570274,0.5541195476575121,0.47090964617354064
0.02464156411588192,0.5143376413570274,0.5543214862681745,0.47090964617354064
0.02463754639029503,0.5145395799676898,0.5543214862681745,0.47090964617354064
0.02463301457464695,0.5145395799676898,0.5549273021001615,0.47090964617354064
0.024631241336464882,0.5149434571890146,0.5549273021001615,0.47090964617354064
0.024630187079310417,0.5149434571890146,0.5551292407108239,0.47090964617354064
0.024616675451397896,0.5157512116316639,0.5551292407108239,0.47090964617354064
0.024616651237010956,0.5157512116316639,0.5553311793214862,0.47090964617354064
0.02460877038538456,0.5159531502423264,0.5553311793214862,0.47090964617354064
0.024597087875008583,0.5159531502423264,0.5555331179321487,0.47090964617354064
0.0245877206325531,0.5165589660743134,0.5555331179321487,0.47090964617354064
0.02458145096898079,0.5165589660743134,0.555735056542811,0.47090964617354064
0.024567240849137306,0.5169628432956381,0.555735056542811,0.47090964617354064
0.02455400861799717,0.5169628432956381,0.5561389337641357,0.47090964617354064
0.024545464664697647,0.5171647819063004,0.5561389337641357,0.47090964617354064
0.024521533399820328,0.5171647819063004,0.5571486268174475,0.47090964617354064
0.024520644918084145,0.5173667205169629,0.5571486268174475,0.47090964617354064
0.024519655853509903,0.5173667205169629,0.5573505654281099,0.47090964617354064
0.024509131908416748,0.5175686591276252,0.5573505654281099,0.47090964617354064
0.02450035884976387,0.5175686591276252,0.5575525040387722,0.47090964617354064
0.024487335234880447,0.5179725363489499,0.5575525040387722,0.47090964617354064
0.024481426924467087,0.5179725363489499,0.5581583198707593,0.47090964617354064
0.02448110282421112,0.5181744749596123,0.5581583198707593,0.47090964617354064
0.024479860439896584,0.5181744749596123,0.5583602584814217,0.47090964617354064
0.024474307894706726,0.5183764135702746,0.5583602584814217,0.47090964617354064
0.024472298100590706,0.5183764135702746,0.558562197092084,0.47090964617354064
0.024470139294862747,0.518578352180937,0.558562197092084,0.47090964617354064
0.024468805640935898,0.518578352180937,0.5587641357027464,0.47090964617354064
0.024466082453727722,0.5189822294022617,0.5587641357027464,0.47090964617354064
0.024465179070830345,0.5189822294022617,0.5589660743134087,0.47090964617354064
0.02446058951318264,0.5191841680129241,0.5589660743134087,0.47090964617354064
0.024459170177578926,0.5191841680129241,0.559168012924071,0.47090964617354064
0.02444060705602169,0.5195880452342488,0.559168012924071,0.47090964617354064
0.024437403306365013,0.5195880452342488,0.5593699515347335,0.47090964617354064
0.02442324347794056,0.5199919224555735,0.5593699515347335,0.47090964617354064
0.024406475946307182,0.5199919224555735,0.5597738287560582,0.47090964617354064
0.024396760389208794,0.5203957996768982,0.5597738287560582,0.47090964617354064
0.02436993643641472,0.5203957996768982,0.56078352180937,0.47090964617354064
0.024356577545404434,0.5205977382875606,0.56078352180937,0.47090964617354064
0.02435200847685337,0.5205977382875606,0.5609854604200323,0.47090964617354064
0.024342471733689308,0.5210016155088854,0.5609854604200323,0.47090964617354064
0.024336976930499077,0.5210016155088854,0.561389337641357,0.47090964617354064
0.024313844740390778,0.5218093699515347,0.561389337641357,0.47090964617354064
0.024301210418343544,0.5218093699515347,0.5619951534733441,0.47090964617354064
0.024290623143315315,0.5226171243941842,0.5619951534733441,0.47090964617354064
0.024283094331622124,0.5226171243941842,0.5623990306946688,0.47090964617354064
0.02427760511636734,0.5230210016155089,0.5623990306946688,0.47090964617354064
0.024269424378871918,0.5230210016155089,0.5628029079159935,0.47090964617354064
0.024261508136987686,0.5234248788368336,0.5628029079159935,0.47090964617354064
0.024258380755782127,0.5234248788368336,0.5630048465266559,0.47090964617354064
0.02425183355808258,0.523626817447496,0.5630048465266559,0.47090964617354064
0.024248605594038963,0.523626817447496,0.5632067851373183,0.47090964617354064
0.024237047880887985,0.5240306946688207,0.5632067851373183,0.47090964617354064
0.024234972894191742,0.5240306946688207,0.5638126009693053,0.47090964617354064
0.024219997227191925,0.5250403877221325,0.5638126009693053,0.47090964617354064
0.02421443909406662,0.5250403877221325,0.5640145395799677,0.47090964617354064
0.024205360561609268,0.5254442649434572,0.5640145395799677,0.47090964617354064
0.0242008063942194,0.5254442649434572,0.56421647819063,0.47090964617354064
0.024193275719881058,0.5256462035541195,0.56421647819063,0.47090964617354064
0.024183599278330803,0.5256462035541195,0.5644184168012925,0.47090964617354064
0.024173252284526825,0.5262520193861067,0.5644184168012925,0.47090964617354064
0.02416999079287052,0.5262520193861067,0.5646203554119548,0.47090964617354064
0.024168141186237335,0.526453957996769,0.5646203554119548,0.47090964617354064
0.024165118113160133,0.526453957996769,0.5648222940226171,0.47090964617354064
0.024161405861377716,0.5266558966074314,0.5648222940226171,0.47090964617354064
0.024129807949066162,0.5266558966074314,0.5654281098546042,0.47090964617354064
0.024125728756189346,0.527059773828756,0.5654281098546042,0.47090964617354064
0.024114243686199188,0.527059773828756,0.566437802907916,0.47090964617354064
0.024108391255140305,0.5272617124394184,0.566437802907916,0.47090964617354064
0.024106070399284363,0.5272617124394184,0.5666397415185783,0.47090964617354064
0.024104513227939606,0.5274636510500808,0.5666397415185783,0.47090964617354064
0.024090824648737907,0.5274636510500808,0.5676494345718901,0.47090964617354064
0.024083279073238373,0.5280694668820679,0.5676494345718901,0.47090964617354064
0.024074114859104156,0.5280694668820679,0.5680533117932148,0.47090964617354064
0.024071410298347473,0.5282714054927302,0.5680533117932148,0.47090964617354064
0.02406241185963154,0.5282714054927302,0.5684571890145396,0.47090964617354064
0.024061046540737152,0.5284733441033925,0.5684571890145396,0.47090964617354064
0.02406042255461216,0.5284733441033925,0.568659127625202,0.47090964617354064
0.024059073999524117,0.528675282714055,0.568659127625202,0.47090964617354064
0.024058956652879715,0.528675282714055,0.5688610662358643,0.47090964617354064
0.024058567360043526,0.5288772213247173,0.5688610662358643,0.47090964617354064
0.024034928530454636,0.5288772213247173,0.5698707592891761,0.47090964617354064
0.02402159571647644,0.5290791599353797,0.5698707592891761,0.47090964617354064
0.024011533707380295,0.5290791599353797,0.5702746365105008,0.47090964617354064
0.024007411673665047,0.5296849757673667,0.5702746365105008,0.47090964617354064
0.023973094299435616,0.5296849757673667,0.5710823909531503,0.47090964617354064
0.023965828120708466,0.5300888529886915,0.5710823909531503,0.47090964617354064
0.023963963612914085,0.5300888529886915,0.5712843295638126,0.47090964617354064
0.023931121453642845,0.5306946688206785,0.5712843295638126,0.47090964617354064
0.023919548839330673,0.5306946688206785,0.5716882067851373,0.47090964617354064
0.023911213502287865,0.5313004846526656,0.5716882067851373,0.47090964617354064
0.023904263973236084,0.5313004846526656,0.5718901453957996,0.47090964617354064
0.023896409198641777,0.531502423263328,0.5718901453957996,0.47090964617354064
0.023883135989308357,0.531502423263328,0.572092084006462,0.47090964617354064
0.023875370621681213,0.5319063004846527,0.572092084006462,0.47090964617354064
0.023871008306741714,0.5319063004846527,0.5722940226171244,0.47090964617354064
0.023864954710006714,0.532108239095315,0.5722940226171244,0.47090964617354064
0.023858150467276573,0.532108239095315,0.5726978998384491,0.47090964617354064
0.02383829466998577,0.5335218093699515,0.5726978998384491,0.47090964617354064
0.023814834654331207,0.5335218093699515,0.5731017770597738,0.47090964617354064
0.023805908858776093,0.5337237479806138,0.5731017770597738,0.47090964617354064
0.023788917809724808,0.5337237479806138,0.5737075928917609,0.47090964617354064
0.023768318817019463,0.5339256865912763,0.5737075928917609,0.47090964617354064
0.023763783276081085,0.5339256865912763,0.5741114701130856,0.47090964617354064
0.023754389956593513,0.534329563812601,0.5741114701130856,0.47090964617354064
0.023743227124214172,0.534329563812601,0.574313408723748,0.47090964617354064
0.02374272421002388,0.5345315024232633,0.574313408723748,0.47090964617354064
0.023734765127301216,0.5345315024232633,0.5747172859450727,0.47090964617354064
0.023728035390377045,0.5347334410339257,0.5747172859450727,0.47090964617354064
0.023724067956209183,0.5347334410339257,0.5749192245557351,0.47090964617354064
0.023719312623143196,0.534935379644588,0.5749192245557351,0.47090964617354064
0.02371307648718357,0.534935379644588,0.5753231017770598,0.47090964617354064
0.023702986538410187,0.5355411954765751,0.5753231017770598,0.47090964617354064
0.02370256371796131,0.5355411954765751,0.5755250403877221,0.47090964617354064
0.023683926090598106,0.5365508885298869,0.5755250403877221,0.47090964617354064
0.023667721077799797,0.5365508885298869,0.5763327948303716,0.47090964617354064
0.023665115237236023,0.5367528271405493,0.5763327948303716,0.47090964617354064
0.023662475869059563,0.5367528271405493,0.5767366720516963,0.47090964617354064
0.023656517267227173,0.5373586429725363,0.5767366720516963,0.47090964617354064
0.02364533394575119,0.5373586429725363,0.577140549273021,0.47090964617354064
0.023640109226107597,0.5375605815831987,0.577140549273021,0.47090964617354064
0.02363736368715763,0.5375605815831987,0.5775444264943457,0.47090964617354064
0.023621641099452972,0.5381663974151858,0.5775444264943457,0.47090964617354064
0.023620368912816048,0.5381663974151858,0.5779483037156704,0.47090964617354064
0.023611433804035187,0.5385702746365105,0.5779483037156704,0.47090964617354064
0.023607589304447174,0.5385702746365105,0.5781502423263328,0.47090964617354064
0.02360513061285019,0.5389741518578353,0.5781502423263328,0.47090964617354064
0.023589257150888443,0.5389741518578353,0.5783521809369951,0.47090964617354064
0.023581871762871742,0.5391760904684976,0.5783521809369951,0.47090964617354064
0.023573044687509537,0.5391760904684976,0.5791599353796446,0.47090964617354064
0.02356303669512272,0.5395799676898223,0.5791599353796446,0.47090964617354064
0.023552916944026947,0.5395799676898223,0.5797657512116317,0.47090964617354064
0.023550283163785934,0.5397819063004846,0.5797657512116317,0.47090964617354064
0.02354838140308857,0.5397819063004846,0.5799676898222941,0.47090964617354064
0.023533817380666733,0.5403877221324718,0.5799676898222941,0.47090964617354064
0.023529622703790665,0.5403877221324718,0.5803715670436187,0.47090964617354064
0.023520365357398987,0.5409935379644588,0.5803715670436187,0.47090964617354064
0.02351011335849762,0.5409935379644588,0.5807754442649434,0.47090964617354064
0.02350180596113205,0.5415993537964459,0.5807754442649434,0.47090964617354064
0.02349962666630745,0.5415993537964459,0.5809773828756059,0.47090964617354064
0.023491719737648964,0.5420032310177706,0.5809773828756059,0.47090964617354064
0.023486772552132607,0.5420032310177706,0.5813812600969306,0.47090964617354064
0.02345709316432476,0.5428109854604201,0.5813812600969306,0.47090964617354064
0.023456620052456856,0.5428109854604201,0.5815831987075929,0.47090964617354064
0.02342763915657997,0.5438206785137318,0.5815831987075929,0.47090964617354064
0.023418374359607697,0.5438206785137318,0.5819870759289176,0.47090964617354064
0.023393701761960983,0.5444264943457189,0.5819870759289176,0.47090964617354064
0.023389261215925217,0.5444264943457189,0.5823909531502424,0.47090964617354064
0.02338508889079094,0.5446284329563813,0.5823909531502424,0.47090964617354064
0.02338430844247341,0.5446284329563813,0.5825928917609047,0.47090964617354064
0.023382168263196945,0.5448303715670436,0.5825928917609047,0.47090964617354064
0.023376574739813805,0.5448303715670436,0.5829967689822294,0.47090964617354064
0.02337469905614853,0.5450323101777059,0.5829967689822294,0.47090964617354064
0.02336716838181019,0.5450323101777059,0.5831987075928917,0.47090964617354064
0.02334367111325264,0.5454361873990307,0.5831987075928917,0.47090964617354064
0.02333795092999935,0.5454361873990307,0.5834006462035541,0.47090964617354064
0.023334747180342674,0.5460420032310178,0.5834006462035541,0.47090964617354064
0.023321742191910744,0.5460420032310178,0.5842084006462036,0.47090964617354064
0.023314593359827995,0.5462439418416801,0.5842084006462036,0.47090964617354064
0.02329072169959545,0.5462439418416801,0.5852180936995154,0.47090964617354064
0.023290641605854034,0.5464458804523424,0.5852180936995154,0.47090964617354064
0.023290535435080528,0.5464458804523424,0.5854200323101777,0.47090964617354064
0.02328241989016533,0.5470516962843296,0.5854200323101777,0.47090964617354064
0.02327880822122097,0.5470516962843296,0.5856219709208401,0.47090964617354064
0.02327497862279415,0.5474555735056543,0.5856219709208401,0.47090964617354064
0.023274410516023636,0.5474555735056543,0.5858239095315024,0.47090964617354064
0.023261994123458862,0.5484652665589661,0.5858239095315024,0.47090964617354064
0.02325553260743618,0.5484652665589661,0.5860258481421647,0.47090964617354064
0.023249397054314613,0.5490710823909531,0.5860258481421647,0.47090964617354064
0.023243587464094162,0.5490710823909531,0.5862277867528272,0.47090964617354064
0.02324286662042141,0.5492730210016155,0.5862277867528272,0.47090964617354064
0.02323632314801216,0.5492730210016155,0.5866316639741519,0.47090964617354064
0.023223845288157463,0.5498788368336026,0.5866316639741519,0.47090964617354064
0.02321743778884411,0.5498788368336026,0.5868336025848142,0.47090964617354064
0.02320733666419983,0.5500807754442649,0.5868336025848142,0.47090964617354064
0.023200469091534615,0.5500807754442649,0.5870355411954766,0.47090964617354064
0.023198654875159264,0.5502827140549273,0.5870355411954766,0.47090964617354064
0.02319718711078167,0.5502827140549273,0.5872374798061389,0.47090964617354064
0.023192862048745155,0.5508885298869144,0.5872374798061389,0.47090964617354064
0.02319277822971344,0.5508885298869144,0.5874394184168013,0.47090964617354064
0.023181993514299393,0.5525040387722132,0.5874394184168013,0.47090964617354064
0.02317398600280285,0.5525040387722132,0.5880452342487884,0.47090964617354064
0.0231644157320261,0.5527059773828756,0.5880452342487884,0.47090964617354064
0.02316438779234886,0.5527059773828756,0.5882471728594507,0.47090964617354064
0.023163145408034325,0.552907915993538,0.5882471728594507,0.47090964617354064
0.023161502555012703,0.552907915993538,0.5884491114701131,0.47090964617354064
0.02315962128341198,0.5531098546042004,0.5884491114701131,0.47090964617354064
0.023152414709329605,0.5531098546042004,0.5886510500807755,0.47090964617354064
0.023136328905820847,0.553513731825525,0.5886510500807755,0.47090964617354064
0.023104369640350342,0.553513731825525,0.5898626817447497,0.47090964617354064
0.023103604093194008,0.5537156704361874,0.5898626817447497,0.47090964617354064
0.02308776043355465,0.5537156704361874,0.5904684975767367,0.47090964617354064
0.023079605773091316,0.5543214862681745,0.5904684975767367,0.47090964617354064
0.023076796904206276,0.5543214862681745,0.590670436187399,0.47090964617354064
0.023066462948918343,0.5547253634894992,0.590670436187399,0.47090964617354064
0.023065682500600815,0.5547253634894992,0.5908723747980614,0.47090964617354064
0.023057851940393448,0.5549273021001615,0.5908723747980614,0.47090964617354064
0.02305346354842186,0.5549273021001615,0.5910743134087237,0.47090964617354064
0.023035211488604546,0.5559369951534734,0.5910743134087237,0.47090964617354064
0.023032693192362785,0.5559369951534734,0.5912762520193862,0.47090964617354064
0.02303190901875496,0.5561389337641357,0.5912762520193862,0.47090964617354064
0.023027846589684486,0.5561389337641357,0.5918820678513732,0.47090964617354064
0.023013660684227943,0.5565428109854604,0.5918820678513732,0.47090964617354064
0.023011470213532448,0.5565428109854604,0.5920840064620355,0.47090964617354064
0.02300381474196911,0.5569466882067852,0.5920840064620355,0.47090964617354064
0.022998936474323273,0.5569466882067852,0.5924878836833603,0.47090964617354064
0.022993644699454308,0.5571486268174475,0.5924878836833603,0.47090964617354064
0.0229873638600111,0.5571486268174475,0.592891760904685,0.47090964617354064
0.02298264391720295,0.5573505654281099,0.592891760904685,0.47090964617354064
0.022981800138950348,0.5573505654281099,0.5930936995153473,0.47090964617354064
0.022951994091272354,0.5583602584814217,0.5930936995153473,0.47090964617354064
0.022938048467040062,0.5583602584814217,0.5947092084006462,0.47090964617354064
0.022937843576073647,0.5587641357027464,0.5947092084006462,0.47090964617354064
0.022934328764677048,0.5587641357027464,0.595113085621971,0.47090964617354064
0.022934220731258392,0.5589660743134087,0.595113085621971,0.47090964617354064
0.022932685911655426,0.5589660743134087,0.5955169628432956,0.47090964617354064
0.02289857156574726,0.5601777059773829,0.5955169628432956,0.47090964617354064
0.022897131741046906,0.5601777059773829,0.595718901453958,0.47090964617354064
0.022881509736180305,0.5603796445880452,0.595718901453958,0.47090964617354064
0.02288120985031128,0.5603796445880452,0.5959208400646203,0.47090964617354064
0.02284497395157814,0.5617932148626817,0.5959208400646203,0.47090964617354064
0.022844871506094933,0.5617932148626817,0.5961227786752827,0.47090964617354064
0.022842811420559883,0.5619951534733441,0.5961227786752827,0.47090964617354064
0.02283610589802265,0.5619951534733441,0.596324717285945,0.47090964617354064
0.02283182181417942,0.5621970920840065,0.596324717285945,0.47090964617354064
0.02282637730240822,0.5621970920840065,0.5969305331179321,0.47090964617354064
0.022821685299277306,0.5623990306946688,0.5969305331179321,0.47090964617354064
0.02280910685658455,0.5623990306946688,0.5975363489499192,0.47090964617354064
0.022800857201218605,0.5628029079159935,0.5975363489499192,0.47090964617354064
0.02279585413634777,0.5628029079159935,0.5977382875605816,0.47090964617354064
0.022791022434830666,0.5634087237479806,0.5977382875605816,0.47090964617354064
0.02278648503124714,0.5634087237479806,0.5981421647819063,0.47090964617354064
0.02278199978172779,0.5638126009693053,0.5981421647819063,0.47090964617354064
0.022774379700422287,0.5638126009693053,0.598546042003231,0.47090964617354064
0.022773124277591705,0.5640145395799677,0.598546042003231,0.47090964617354064
0.022765079513192177,0.5640145395799677,0.5989499192245558,0.47090964617354064
0.022750411182641983,0.56421647819063,0.5989499192245558,0.47090964617354064
0.022734396159648895,0.56421647819063,0.5995557350565428,0.47090964617354064
0.022721869871020317,0.5650242326332795,0.5995557350565428,0.47090964617354064
0.02270248532295227,0.5650242326332795,0.5999596122778675,0.47090964617354064
0.0226980559527874,0.5652261712439418,0.5999596122778675,0.47090964617354064
0.022679490968585014,0.5652261712439418,0.6011712439418416,0.47090964617354064
0.02265886217355728,0.565831987075929,0.6011712439418416,0.47090964617354064
0.022652560845017433,0.565831987075929,0.6015751211631664,0.47090964617354064
0.022647826001048088,0.5662358642972536,0.6015751211631664,0.47090964617354064
0.022645164281129837,0.5662358642972536,0.6017770597738288,0.47090964617354064
0.02263779006898403,0.5666397415185783,0.6017770597738288,0.47090964617354064
0.022635918110609055,0.5666397415185783,0.6021809369951535,0.47090964617354064
0.022633982822299004,0.5668416801292407,0.6021809369951535,0.47090964617354064
0.02261749655008316,0.5668416801292407,0.6029886914378029,0.47090964617354064
0.022615909576416016,0.567043618739903,0.6029886914378029,0.47090964617354064
0.02261541038751602,0.567043618739903,0.6031906300484653,0.47090964617354064
0.022601153701543808,0.5676494345718901,0.6031906300484653,0.47090964617354064
0.022594498470425606,0.5676494345718901,0.6033925686591276,0.47090964617354064
0.02258908376097679,0.5678513731825525,0.6033925686591276,0.47090964617354064
0.022572891786694527,0.5678513731825525,0.6042003231017771,0.47090964617354064
0.0225683581084013,0.5682552504038773,0.6042003231017771,0.47090964617354064
0.022562310099601746,0.5682552504038773,0.6044022617124394,0.47090964617354064
0.022560594603419304,0.5684571890145396,0.6044022617124394,0.47090964617354064
0.022558461874723434,0.5684571890145396,0.6046042003231018,0.47090964617354064
0.02255653217434883,0.568659127625202,0.6046042003231018,0.47090964617354064
0.02254621498286724,0.568659127625202,0.6048061389337641,0.47090964617354064
0.02254405803978443,0.5688610662358643,0.6048061389337641,0.47090964617354064
0.022538211196660995,0.5688610662358643,0.6052100161550888,0.47090964617354064
0.02253413200378418,0.5690630048465266,0.6052100161550888,0.47090964617354064
0.022533299401402473,0.5690630048465266,0.6054119547657512,0.47090964617354064
0.02251531556248665,0.5696688206785138,0.6054119547657512,0.47090964617354064
0.022510040551424026,0.5696688206785138,0.6056138933764136,0.47090964617354064
0.022502057254314423,0.5700726978998385,0.6056138933764136,0.47090964617354064
0.022491957992315292,0.5700726978998385,0.6060177705977383,0.47090964617354064
0.022483354434370995,0.5704765751211631,0.6060177705977383,0.47090964617354064
0.022483261302113533,0.5704765751211631,0.6062197092084006,0.47090964617354064
0.022470010444521904,0.571486268174475,0.6062197092084006,0.47090964617354064
0.022468985989689827,0.571486268174475,0.606421647819063,0.47090964617354064
0.022447902709245682,0.572092084006462,0.606421647819063,0.47090964617354064
0.02244596742093563,0.572092084006462,0.6066235864297254,0.47090964617354064
0.022440576925873756,0.5722940226171244,0.6066235864297254,0.47090964617354064
0.02242511510848999,0.5722940226171244,0.6070274636510501,0.47090964617354064
0.022420845925807953,0.5726978998384491,0.6070274636510501,0.47090964617354064
0.02241561934351921,0.5726978998384491,0.6074313408723748,0.47090964617354064
0.02241371013224125,0.5728998384491115,0.6074313408723748,0.47090964617354064
0.022408707067370415,0.5728998384491115,0.6076332794830371,0.47090964617354064
0.022400693967938423,0.5735056542810986,0.6076332794830371,0.47090964617354064
0.02240009978413582,0.5735056542810986,0.6078352180936996,0.47090964617354064
0.02239229902625084,0.5739095315024233,0.6078352180936996,0.47090964617354064
0.022378738969564438,0.5739095315024233,0.6082390953150242,0.47090964617354064
0.022371143102645874,0.574313408723748,0.6082390953150242,0.47090964617354064
0.022352661937475204,0.574313408723748,0.6090468497576736,0.47090964617354064
0.02235018089413643,0.5747172859450727,0.6090468497576736,0.47090964617354064
0.022331347689032555,0.5747172859450727,0.6104604200323102,0.47090964617354064
0.022318195551633835,0.5751211631663974,0.6104604200323102,0.47090964617354064
0.022316118702292442,0.5751211631663974,0.6106623586429726,0.47090964617354064
0.022315964102745056,0.5753231017770598,0.6106623586429726,0.47090964617354064
0.022312982007861137,0.5753231017770598,0.6108642972536349,0.47090964617354064
0.02230769954621792,0.5757269789983845,0.6108642972536349,0.47090964617354064
0.0223021749407053,0.5757269789983845,0.6110662358642972,0.47090964617354064
0.022297950461506844,0.5761308562197092,0.6110662358642972,0.47090964617354064
0.022277595475316048,0.5761308562197092,0.6122778675282714,0.47090964617354064
0.02227688953280449,0.5763327948303716,0.6122778675282714,0.47090964617354064
0.022275058552622795,0.5763327948303716,0.6124798061389337,0.47090964617354064
0.02225353568792343,0.577140549273021,0.6124798061389337,0.47090964617354064
0.022253189235925674,0.577140549273021,0.6126817447495961,0.47090964617354064
0.022252323105931282,0.5773424878836834,0.6126817447495961,0.47090964617354064
0.02223854325711727,0.5773424878836834,0.6130856219709209,0.47090964617354064
0.02223256230354309,0.5777463651050081,0.6130856219709209,0.47090964617354064
0.022215308621525764,0.5777463651050081,0.6138933764135702,0.47090964617354064
0.022214967757463455,0.5779483037156704,0.6138933764135702,0.47090964617354064
0.02220452018082142,0.5779483037156704,0.6144991922455574,0.47090964617354064
0.02220245636999607,0.5781502423263328,0.6144991922455574,0.47090964617354064
0.02219674549996853,0.5781502423263328,0.6149030694668821,0.47090964617354064
0.02219253219664097,0.5783521809369951,0.6149030694668821,0.47090964617354064
0.022181222215294838,0.5783521809369951,0.6153069466882067,0.47090964617354064
0.022179706022143364,0.5785541195476576,0.6153069466882067,0.47090964617354064
0.02217935211956501,0.5785541195476576,0.6155088852988692,0.47090964617354064
0.022171348333358765,0.5789579967689822,0.6155088852988692,0.47090964617354064
0.022170593962073326,0.5789579967689822,0.6157108239095315,0.47090964617354064
0.02216927707195282,0.5791599353796446,0.6157108239095315,0.47090964617354064
0.02216055989265442,0.5791599353796446,0.6161147011308562,0.47090964617354064
0.022159522399306297,0.5793618739903069,0.6161147011308562,0.47090964617354064
0.022156769409775734,0.5793618739903069,0.6165185783521809,0.47090964617354064
0.022156696766614914,0.5795638126009693,0.6165185783521809,0.47090964617354064
0.02215319685637951,0.5795638126009693,0.6167205169628432,0.47090964617354064
0.022148627787828445,0.5797657512116317,0.6167205169628432,0.47090964617354064
0.022143695503473282,0.5797657512116317,0.6169224555735057,0.47090964617354064
0.022134985774755478,0.5801696284329564,0.6169224555735057,0.47090964617354064
0.022121816873550415,0.5801696284329564,0.617124394184168,0.47090964617354064
0.022107034921646118,0.5803715670436187,0.617124394184168,0.47090964617354064
0.022104686126112938,0.5803715670436187,0.6173263327948304,0.47090964617354064
0.022100869566202164,0.5805735056542811,0.6173263327948304,0.47090964617354064
0.02210058644413948,0.5805735056542811,0.6175282714054927,0.47090964617354064
0.022100383415818214,0.5807754442649434,0.6175282714054927,0.47090964617354064
0.022092359140515327,0.5807754442649434,0.6179321486268174,0.47090964617354064
0.022092236205935478,0.5809773828756059,0.6179321486268174,0.47090964617354064
0.022090137004852295,0.5809773828756059,0.6181340872374798,0.47090964617354064
0.02208792045712471,0.5811793214862682,0.6181340872374798,0.47090964617354064
0.022087689489126205,0.5811793214862682,0.6183360258481422,0.47090964617354064
0.0220857635140419,0.5815831987075929,0.6183360258481422,0.47090964617354064
0.022078130394220352,0.5815831987075929,0.6185379644588045,0.47090964617354064
0.022077878937125206,0.5817851373182552,0.6185379644588045,0.47090964617354064
0.022077322006225586,0.5817851373182552,0.6187399030694669,0.47090964617354064
0.02207714505493641,0.5821890145395799,0.6187399030694669,0.47090964617354064
0.02207571640610695,0.5821890145395799,0.6189418416801292,0.47090964617354064
0.022066568955779076,0.5823909531502424,0.6189418416801292,0.47090964617354064
0.022059686481952667,0.5823909531502424,0.619345718901454,0.47090964617354064
0.02204590104520321,0.5836025848142165,0.619345718901454,0.47090964617354064
0.02204284630715847,0.5836025848142165,0.6195476575121163,0.47090964617354064
0.022041721269488335,0.5838045234248789,0.6195476575121163,0.47090964617354064
0.02203448675572872,0.5838045234248789,0.6201534733441034,0.47090964617354064
0.022030016407370567,0.5844103392568659,0.6201534733441034,0.47090964617354064
0.022016139701008797,0.5844103392568659,0.6205573505654282,0.47090964617354064
0.022005483508110046,0.5854200323101777,0.6205573505654282,0.47090964617354064
0.021990492939949036,0.5854200323101777,0.6215670436187399,0.47090964617354064
0.021989855915308,0.5856219709208401,0.6215670436187399,0.47090964617354064
0.021984918043017387,0.5856219709208401,0.6217689822294022,0.47090964617354064
0.021976817399263382,0.5860258481421647,0.6217689822294022,0.47090964617354064
0.021961791440844536,0.5860258481421647,0.622172859450727,0.47090964617354064
0.021957719698548317,0.5862277867528272,0.622172859450727,0.47090964617354064
0.02195066772401333,0.5862277867528272,0.6223747980613893,0.47090964617354064
0.02194911241531372,0.5864297253634895,0.6223747980613893,0.47090964617354064
0.0219480749219656,0.5864297253634895,0.6225767366720517,0.47090964617354064
0.02193990722298622,0.5872374798061389,0.6225767366720517,0.47090964617354064
0.02193336933851242,0.5872374798061389,0.6233844911147012,0.47090964617354064
0.021920189261436462,0.587843295638126,0.6233844911147012,0.47090964617354064
0.021901624277234077,0.587843295638126,0.6235864297253635,0.47090964617354064
0.02189200185239315,0.5886510500807755,0.6235864297253635,0.47090964617354064
0.021891163662075996,0.5886510500807755,0.6237883683360258,0.47090964617354064
0.021888336166739464,0.5888529886914378,0.6237883683360258,0.47090964617354064
0.021883580833673477,0.5888529886914378,0.624394184168013,0.47090964617354064
0.021881671622395515,0.5890549273021002,0.624394184168013,0.47090964617354064
0.021880535408854485,0.5890549273021002,0.6245961227786753,0.47090964617354064
0.021868141368031502,0.5892568659127625,0.6245961227786753,0.47090964617354064
0.021860197186470032,0.5892568659127625,0.625,0.47090964617354064
0.021854128688573837,0.5896607431340872,0.625,0.47090964617354064
0.021853351965546608,0.5896607431340872,0.6252019386106623,0.47090964617354064
0.02185315638780594,0.5898626817447497,0.6252019386106623,0.47090964617354064
0.02184983342885971,0.5898626817447497,0.625605815831987,0.47090964617354064
0.02184162847697735,0.5904684975767367,0.625605815831987,0.47090964617354064
0.02183370664715767,0.5904684975767367,0.6264135702746365,0.47090964617354064
0.021828820928931236,0.5908723747980614,0.6264135702746365,0.47090964617354064
0.021816879510879517,0.5908723747980614,0.6268174474959612,0.47090964617354064
0.021812627092003822,0.5912762520193862,0.6268174474959612,0.47090964617354064
0.021812135353684425,0.5912762520193862,0.6270193861066236,0.47090964617354064
0.021806029602885246,0.5918820678513732,0.6270193861066236,0.47090964617354064
0.021754346787929535,0.5918820678513732,0.6280290791599353,0.47090964617354064
0.021751100197434425,0.5922859450726979,0.6280290791599353,0.47090964617354064
0.02174123004078865,0.5922859450726979,0.6286348949919225,0.47090964617354064
0.02173594944179058,0.5924878836833603,0.6286348949919225,0.47090964617354064
0.021729115396738052,0.5924878836833603,0.6288368336025848,0.47090964617354064
0.021723933517932892,0.5926898222940227,0.6288368336025848,0.47090964617354064
0.02171589992940426,0.5926898222940227,0.6294426494345718,0.47090964617354064
0.021715112030506134,0.592891760904685,0.6294426494345718,0.47090964617354064
0.02170184813439846,0.592891760904685,0.6296445880452343,0.47090964617354064
0.021697036921977997,0.5930936995153473,0.6296445880452343,0.47090964617354064
0.021686283871531487,0.5930936995153473,0.6302504038772213,0.47090964617354064
0.021667420864105225,0.5936995153473344,0.6302504038772213,0.47090964617354064
0.021664949133992195,0.5936995153473344,0.630654281098546,0.47090964617354064
0.021663321182131767,0.5939014539579968,0.630654281098546,0.47090964617354064
0.021661624312400818,0.5939014539579968,0.6308562197092084,0.47090964617354064
0.021648218855261803,0.5941033925686591,0.6308562197092084,0.47090964617354064
0.0216397512704134,0.5941033925686591,0.6310581583198708,0.47090964617354064
0.02163572981953621,0.5943053311793215,0.6310581583198708,0.47090964617354064
0.021635109558701515,0.5943053311793215,0.6312600969305331,0.47090964617354064
0.021619228646159172,0.5947092084006462,0.6312600969305331,0.47090964617354064
0.021617485210299492,0.5947092084006462,0.6314620355411955,0.47090964617354064
0.02161305584013462,0.5953150242326333,0.6314620355411955,0.47090964617354064
0.021601039916276932,0.5953150242326333,0.6322697899838449,0.47090964617354064
0.021591000258922577,0.5959208400646203,0.6322697899838449,0.47090964617354064
0.021589800715446472,0.5959208400646203,0.6324717285945073,0.47090964617354064
0.021577592939138412,0.596324717285945,0.6324717285945073,0.47090964617354064
0.021564815193414688,0.596324717285945,0.6326736672051696,0.47090964617354064
0.02155912294983864,0.5965266558966075,0.6326736672051696,0.47090964617354064
0.02153352089226246,0.5965266558966075,0.6338852988691438,0.47090964617354064
0.021532513201236725,0.5967285945072698,0.6338852988691438,0.47090964617354064
0.021522806957364082,0.5967285945072698,0.6340872374798061,0.47090964617354064
0.021496597677469254,0.5975363489499192,0.6340872374798061,0.47090964617354064
0.021491939201951027,0.5975363489499192,0.6344911147011308,0.47090964617354064
0.021476581692695618,0.598546042003231,0.6344911147011308,0.47090964617354064
0.021473830565810204,0.598546042003231,0.6346930533117933,0.47090964617354064
0.02147134765982628,0.5987479806138933,0.6346930533117933,0.47090964617354064
0.021467730402946472,0.5987479806138933,0.6348949919224556,0.47090964617354064
0.021465206518769264,0.5991518578352181,0.6348949919224556,0.47090964617354064
0.021461540833115578,0.5991518578352181,0.6352988691437803,0.47090964617354064
0.021456072106957436,0.5999596122778675,0.6352988691437803,0.47090964617354064
0.02144498936831951,0.5999596122778675,0.635702746365105,0.47090964617354064
0.021443592384457588,0.6001615508885298,0.635702746365105,0.47090964617354064
0.02142760343849659,0.6001615508885298,0.6361066235864298,0.47090964617354064
0.02142726257443428,0.6003634894991923,0.6361066235864298,0.47090964617354064
0.02142423763871193,0.6003634894991923,0.6363085621970921,0.47090964617354064
0.0214241910725832,0.6005654281098546,0.6363085621970921,0.47090964617354064
0.021421896293759346,0.6005654281098546,0.6365105008077544,0.47090964617354064
0.02142087183892727,0.600767366720517,0.6365105008077544,0.47090964617354064
0.0214192196726799,0.600767366720517,0.6367124394184168,0.47090964617354064
0.02141912840306759,0.6009693053311793,0.6367124394184168,0.47090964617354064
0.021409839391708374,0.6009693053311793,0.6369143780290791,0.47090964617354064
0.021407637745141983,0.601373182552504,0.6369143780290791,0.47090964617354064
0.021386845037341118,0.601373182552504,0.6377221324717286,0.47090964617354064
0.021381715312600136,0.6015751211631664,0.6377221324717286,0.47090964617354064
0.021373040974140167,0.6015751211631664,0.6381260096930533,0.47090964617354064
0.021359678357839584,0.6025848142164781,0.6381260096930533,0.47090964617354064
0.02135378308594227,0.6025848142164781,0.6385298869143781,0.47090964617354064
0.021349212154746056,0.6029886914378029,0.6385298869143781,0.47090964617354064
0.021344006061553955,0.6029886914378029,0.6387318255250404,0.47090964617354064
0.021335849538445473,0.6031906300484653,0.6387318255250404,0.47090964617354064
0.02133188210427761,0.6031906300484653,0.6389337641357028,0.47090964617354064
0.02132897637784481,0.6037964458804523,0.6389337641357028,0.47090964617354064
0.02131866291165352,0.6037964458804523,0.6391357027463651,0.47090964617354064
0.02130897529423237,0.6044022617124394,0.6391357027463651,0.47090964617354064
0.021308833733201027,0.6044022617124394,0.6393376413570274,0.47090964617354064
0.021303704008460045,0.6048061389337641,0.6393376413570274,0.47090964617354064
0.021290786564350128,0.6048061389337641,0.6401453957996769,0.47090964617354064
0.02128659002482891,0.6052100161550888,0.6401453957996769,0.47090964617354064
0.021281564608216286,0.6052100161550888,0.6405492730210016,0.47090964617354064
0.021273748949170113,0.6056138933764136,0.6405492730210016,0.47090964617354064
0.021267471835017204,0.6056138933764136,0.6407512116316639,0.47090964617354064
0.02125862054526806,0.6060177705977383,0.6407512116316639,0.47090964617354064
0.021256351843476295,0.6060177705977383,0.6409531502423264,0.47090964617354064
0.021249236539006233,0.6068255250403877,0.6409531502423264,0.47090964617354064
0.021244801580905914,0.6068255250403877,0.6411550888529887,0.47090964617354064
0.021230213344097137,0.6072294022617124,0.6411550888529887,0.47090964617354064
0.02122834511101246,0.6072294022617124,0.6417609046849758,0.47090964617354064
0.0212235227227211,0.6076332794830371,0.6417609046849758,0.47090964617354064
0.021219821646809578,0.6076332794830371,0.6419628432956381,0.47090964617354064
0.021215207874774933,0.6082390953150242,0.6419628432956381,0.47090964617354064
0.02121328003704548,0.6082390953150242,0.6421647819063004,0.47090964617354064
0.021192234009504318,0.6096526655896607,0.6421647819063004,0.47090964617354064
0.021176164969801903,0.6096526655896607,0.6425686591276252,0.47090964617354064
0.021167799830436707,0.6102584814216478,0.6425686591276252,0.47090964617354064
0.02115917019546032,0.6102584814216478,0.6431744749596123,0.47090964617354064
0.021158603951334953,0.6104604200323102,0.6431744749596123,0.47090964617354064
0.021158400923013687,0.6104604200323102,0.6433764135702746,0.47090964617354064
0.02115408517420292,0.6106623586429726,0.6433764135702746,0.47090964617354064
0.02114449068903923,0.6106623586429726,0.643578352180937,0.47090964617354064
0.021136663854122162,0.6108642972536349,0.643578352180937,0.47090964617354064
0.021129567176103592,0.6108642972536349,0.6439822294022617,0.47090964617354064
0.021120620891451836,0.6112681744749596,0.6439822294022617,0.47090964617354064
0.02111165039241314,0.6112681744749596,0.6441841680129241,0.47090964617354064
0.021110940724611282,0.6114701130856219,0.6441841680129241,0.47090964617354064
0.021093985065817833,0.6114701130856219,0.6445880452342488,0.47090964617354064
0.02109323814511299,0.6116720516962844,0.6445880452342488,0.47090964617354064
0.02107013575732708,0.6116720516962844,0.6449919224555735,0.47090964617354064
0.02107011154294014,0.6118739903069467,0.6449919224555735,0.47090964617354064
0.021069711074233055,0.6118739903069467,0.6451938610662359,0.47090964617354064
0.02105570025742054,0.6128836833602584,0.6451938610662359,0.47090964617354064
0.021050909534096718,0.6128836833602584,0.6455977382875606,0.47090964617354064
0.021042348816990852,0.6132875605815832,0.6455977382875606,0.47090964617354064
0.021036718040704727,0.6132875605815832,0.6457996768982229,0.47090964617354064
0.021031146869063377,0.6136914378029079,0.6457996768982229,0.47090964617354064
0.021029580384492874,0.6136914378029079,0.6460016155088854,0.47090964617354064
0.02102144993841648,0.614297253634895,0.6460016155088854,0.47090964617354064
0.021019479259848595,0.614297253634895,0.6462035541195477,0.47090964617354064
0.021013813093304634,0.6147011308562197,0.6462035541195477,0.47090964617354064
0.021011285483837128,0.6147011308562197,0.6468093699515347,0.47090964617354064
0.02101052552461624,0.6149030694668821,0.6468093699515347,0.47090964617354064
0.02100956253707409,0.6149030694668821,0.6470113085621971,0.47090964617354064
0.020997371524572372,0.6155088852988692,0.6470113085621971,0.47090964617354064
0.020989738404750824,0.6155088852988692,0.6474151857835219,0.47090964617354064
0.02098699100315571,0.6157108239095315,0.6474151857835219,0.47090964617354064
0.020974280312657356,0.6157108239095315,0.6482229402261712,0.47090964617354064
0.02095906436443329,0.6163166397415186,0.6482229402261712,0.47090964617354064
0.020956728607416153,0.6163166397415186,0.6484248788368336,0.47090964617354064
0.020956141874194145,0.6165185783521809,0.6484248788368336,0.47090964617354064
0.02093367464840412,0.6165185783521809,0.6496365105008077,0.47090964617354064
0.020922861993312836,0.6167205169628432,0.6496365105008077,0.47090964617354064
0.020917080342769623,0.6167205169628432,0.6500403877221325,0.47090964617354064
0.02091076970100403,0.6169224555735057,0.6500403877221325,0.47090964617354064
0.020908458158373833,0.6169224555735057,0.6502423263327949,0.47090964617354064
0.020902125164866447,0.6173263327948304,0.6502423263327949,0.47090964617354064
0.02089817263185978,0.6173263327948304,0.6504442649434572,0.47090964617354064
0.020896123722195625,0.6177302100161551,0.6504442649434572,0.47090964617354064
0.020891662687063217,0.6177302100161551,0.6508481421647819,0.47090964617354064
0.020884839817881584,0.6189418416801292,0.6508481421647819,0.47090964617354064
0.020874712616205215,0.6189418416801292,0.651453957996769,0.47090964617354064
0.020856069400906563,0.6197495961227787,0.651453957996769,0.47090964617354064
0.02084112912416458,0.6197495961227787,0.6518578352180937,0.47090964617354064
0.020834309980273247,0.6207592891760905,0.6518578352180937,0.47090964617354064
0.020829258486628532,0.6207592891760905,0.652059773828756,0.47090964617354064
0.020824328064918518,0.6213651050080775,0.652059773828756,0.47090964617354064
0.02082028053700924,0.6213651050080775,0.6522617124394184,0.47090964617354064
0.020820172503590584,0.6215670436187399,0.6522617124394184,0.47090964617354064
0.020815523341298103,0.6215670436187399,0.6524636510500808,0.47090964617354064
0.020812107250094414,0.6219709208400647,0.6524636510500808,0.47090964617354064
0.02080395445227623,0.6219709208400647,0.6528675282714055,0.47090964617354064
0.020778588950634003,0.6233844911147012,0.6528675282714055,0.47090964617354064
0.020775390788912773,0.6233844911147012,0.6530694668820679,0.47090964617354064
0.020769229158759117,0.6235864297253635,0.6530694668820679,0.47090964617354064
0.02076615020632744,0.6235864297253635,0.6532714054927302,0.47090964617354064
0.020753800868988037,0.6237883683360258,0.6532714054927302,0.47090964617354064
0.02074509859085083,0.6237883683360258,0.653675282714055,0.47090964617354064
0.020726317539811134,0.624394184168013,0.653675282714055,0.47090964617354064
0.020720262080430984,0.624394184168013,0.6540791599353797,0.47090964617354064
0.020713895559310913,0.6247980613893377,0.6540791599353797,0.47090964617354064
0.020713748410344124,0.6247980613893377,0.654281098546042,0.47090964617354064
0.02071305550634861,0.625,0.654281098546042,0.47090964617354064
0.020711438730359077,0.625,0.6544830371567044,0.47090964617354064
0.020709894597530365,0.6252019386106623,0.6544830371567044,0.47090964617354064
0.020708099007606506,0.6252019386106623,0.654886914378029,0.47090964617354064
0.020702656358480453,0.6254038772213247,0.654886914378029,0.47090964617354064
0.020697223022580147,0.6254038772213247,0.6550888529886915,0.47090964617354064
0.020686913281679153,0.6262116316639742,0.6550888529886915,0.47090964617354064
0.02068399079144001,0.6262116316639742,0.6556946688206785,0.47090964617354064
0.020683525130152702,0.6264135702746365,0.6556946688206785,0.47090964617354064
0.020674871280789375,0.6264135702746365,0.6563004846526656,0.47090964617354064
0.0206729955971241,0.6266155088852988,0.6563004846526656,0.47090964617354064
0.02066563442349434,0.6266155088852988,0.6569063004846527,0.47090964617354064
0.020664621144533157,0.6268174474959612,0.6569063004846527,0.47090964617354064
0.020662326365709305,0.6268174474959612,0.657108239095315,0.47090964617354064
0.02065775915980339,0.627221324717286,0.657108239095315,0.47090964617354064
0.02065192349255085,0.627221324717286,0.6575121163166397,0.47090964617354064
0.02064654976129532,0.6276252019386107,0.6575121163166397,0.47090964617354064
0.020638033747673035,0.6276252019386107,0.6579159935379645,0.47090964617354064
0.02063235640525818,0.627827140549273,0.6579159935379645,0.47090964617354064
0.020621927455067635,0.627827140549273,0.6585218093699515,0.47090964617354064
0.020603405311703682,0.6286348949919225,0.6585218093699515,0.47090964617354064
0.020597536116838455,0.6286348949919225,0.6589256865912763,0.47090964617354064
0.02058793045580387,0.6290387722132472,0.6589256865912763,0.47090964617354064
0.020586777478456497,0.6290387722132472,0.659329563812601,0.47090964617354064
0.0205843485891819,0.6294426494345718,0.659329563812601,0.47090964617354064
0.020571857690811157,0.6294426494345718,0.659935379644588,0.47090964617354064
0.020566679537296295,0.6296445880452343,0.659935379644588,0.47090964617354064
0.020564423874020576,0.6296445880452343,0.6603392568659128,0.47090964617354064
0.020551474764943123,0.6308562197092084,0.6603392568659128,0.47090964617354064
0.02054779976606369,0.6308562197092084,0.6605411954765751,0.47090964617354064
0.020537901669740677,0.6316639741518578,0.6605411954765751,0.47090964617354064
0.020533397793769836,0.6316639741518578,0.6607431340872375,0.47090964617354064
0.020529761910438538,0.6318659127625202,0.6607431340872375,0.47090964617354064
0.02052040584385395,0.6318659127625202,0.6609450726978998,0.47090964617354064
0.020518599078059196,0.6320678513731826,0.6609450726978998,0.47090964617354064
0.020516930148005486,0.6320678513731826,0.6611470113085622,0.47090964617354064
0.02051093615591526,0.6324717285945073,0.6611470113085622,0.47090964617354064
0.020510273054242134,0.6324717285945073,0.6613489499192245,0.47090964617354064
0.020502911880612373,0.6326736672051696,0.6613489499192245,0.47090964617354064
0.020502271130681038,0.6326736672051696,0.6617528271405493,0.47090964617354064
0.020501604303717613,0.632875605815832,0.6617528271405493,0.47090964617354064
0.02049451507627964,0.632875605815832,0.6625605815831987,0.47090964617354064
0.020489372313022614,0.6332794830371568,0.6625605815831987,0.47090964617354064
0.020487479865550995,0.6332794830371568,0.6633683360258481,0.47090964617354064
0.020475007593631744,0.6334814216478191,0.6633683360258481,0.47090964617354064
0.020474525168538094,0.6334814216478191,0.6635702746365105,0.47090964617354064
0.020463699474930763,0.6344911147011308,0.6635702746365105,0.47090964617354064
0.020455587655305862,0.6344911147011308,0.6639741518578353,0.47090964617354064
0.020441565662622452,0.6350969305331179,0.6639741518578353,0.47090964617354064
0.02043350413441658,0.6350969305331179,0.6641760904684976,0.47090964617354064
0.02042280323803425,0.6361066235864298,0.6641760904684976,0.47090964617354064
0.020419694483280182,0.6361066235864298,0.6643780290791599,0.47090964617354064
0.020414728671312332,0.6363085621970921,0.6643780290791599,0.47090964617354064
0.020414505153894424,0.6363085621970921,0.6645799676898223,0.47090964617354064
0.02041167952120304,0.6365105008077544,0.6645799676898223,0.47090964617354064
0.020403824746608734,0.6365105008077544,0.6647819063004846,0.47090964617354064
0.02038874477148056,0.6371163166397416,0.6647819063004846,0.47090964617354064
0.020374279469251633,0.6371163166397416,0.6653877221324718,0.47090964617354064
0.020373208448290825,0.6373182552504039,0.6653877221324718,0.47090964617354064
0.020364809781312943,0.6373182552504039,0.6659935379644588,0.47090964617354064
0.020360656082630157,0.6375201938610663,0.6659935379644588,0.47090964617354064
0.020353924483060837,0.6375201938610663,0.6672051696284329,0.47090964617354064
0.020348504185676575,0.6377221324717286,0.6672051696284329,0.47090964617354064
0.02034810744225979,0.6377221324717286,0.6674071082390953,0.47090964617354064
0.020335227251052856,0.6385298869143781,0.6674071082390953,0.47090964617354064
0.020329995080828667,0.6385298869143781,0.6678109854604201,0.47090964617354064
0.020325664430856705,0.6387318255250404,0.6678109854604201,0.47090964617354064
0.0203232578933239,0.6387318255250404,0.6680129240710824,0.47090964617354064
0.02031804621219635,0.6391357027463651,0.6680129240710824,0.47090964617354064
0.020297396928071976,0.6391357027463651,0.6686187399030694,0.47090964617354064
0.020296091213822365,0.6393376413570274,0.6686187399030694,0.47090964617354064
0.020295677706599236,0.6393376413570274,0.6688206785137318,0.47090964617354064
0.020292846485972404,0.6395395799676898,0.6688206785137318,0.47090964617354064
0.020280517637729645,0.6395395799676898,0.6690226171243941,0.47090964617354064
0.02027878724038601,0.6397415185783522,0.6690226171243941,0.47090964617354064
0.020269813016057014,0.6397415185783522,0.6694264943457189,0.47090964617354064
0.02024972252547741,0.6401453957996769,0.6694264943457189,0.47090964617354064
0.020244065672159195,0.6401453957996769,0.6698303715670436,0.47090964617354064
0.020238252356648445,0.6407512116316639,0.6698303715670436,0.47090964617354064
0.02021951973438263,0.6407512116316639,0.6706381260096931,0.47090964617354064
0.020214391872286797,0.6409531502423264,0.6706381260096931,0.47090964617354064
0.020211685448884964,0.6409531502423264,0.6708400646203554,0.47090964617354064
0.020210541784763336,0.6411550888529887,0.6708400646203554,0.47090964617354064
0.020198535174131393,0.6411550888529887,0.6714458804523424,0.47090964617354064
0.020197831094264984,0.6413570274636511,0.6714458804523424,0.47090964617354064
0.02018846943974495,0.6413570274636511,0.6722536348949919,0.47090964617354064
0.020184610038995743,0.6413570274636511,0.6726575121163166,0.47090964617354064
0.02017715387046337,0.6415589660743134,0.6726575121163166,0.47090964617354064
0.02017679251730442,0.6415589660743134,0.672859450726979,0.47090964617354064
0.020168699324131012,0.6417609046849758,0.672859450726979,0.47090964617354064
0.020166143774986267,0.6417609046849758,0.6730613893376414,0.47090964617354064
0.020143039524555206,0.6425686591276252,0.6730613893376414,0.47090964617354064
0.020142072811722755,0.6425686591276252,0.6734652665589661,0.47090964617354064
0.020140931010246277,0.6427705977382876,0.6734652665589661,0.47090964617354064
0.02012176439166069,0.6427705977382876,0.6742730210016155,0.47090964617354064
0.020115645602345467,0.6433764135702746,0.6742730210016155,0.47090964617354064
0.020113561302423477,0.6433764135702746,0.6744749596122779,0.47090964617354064
0.020107166841626167,0.643578352180937,0.6744749596122779,0.47090964617354064
0.020090175792574883,0.643578352180937,0.6748788368336026,0.47090964617354064
0.02008589543402195,0.6439822294022617,0.6748788368336026,0.47090964617354064
0.020079197362065315,0.6439822294022617,0.6750807754442649,0.47090964617354064
0.02006724663078785,0.6451938610662359,0.6750807754442649,0.47090964617354064
0.02006039023399353,0.6451938610662359,0.6752827140549273,0.47090964617354064
0.020052647218108177,0.64640549273021,0.6752827140549273,0.47090964617354064
0.020052297040820122,0.64640549273021,0.6754846526655897,0.47090964617354064
0.020050739869475365,0.6466074313408724,0.6754846526655897,0.47090964617354064
0.0200484711676836,0.6466074313408724,0.675686591276252,0.47090964617354064
0.020044192671775818,0.6470113085621971,0.675686591276252,0.47090964617354064
0.020043719559907913,0.6470113085621971,0.6758885298869144,0.47090964617354064
0.02002599835395813,0.6480210016155089,0.6758885298869144,0.47090964617354064
0.020025087520480156,0.6480210016155089,0.6760904684975767,0.47090964617354064
0.02002345584332943,0.648626817447496,0.6760904684975767,0.47090964617354064
0.020009338855743408,0.648626817447496,0.6771001615508885,0.47090964617354064
0.020007509738206863,0.649232633279483,0.6771001615508885,0.47090964617354064
0.020004330202937126,0.649232633279483,0.6773021001615509,0.47090964617354064
0.020002063363790512,0.6494345718901454,0.6773021001615509,0.47090964617354064
0.020001890137791634,0.6494345718901454,0.6775040387722132,0.47090964617354064
0.020000508055090904,0.6498384491114702,0.6775040387722132,0.47090964617354064
0.019981171935796738,0.6498384491114702,0.6783117932148627,0.47090964617354064
0.01997554861009121,0.6502423263327949,0.6783117932148627,0.47090964617354064
0.01996808685362339,0.6502423263327949,0.6789176090468497,0.47090964617354064
0.01994701847434044,0.6512520193861067,0.6789176090468497,0.47090964617354064
0.01993870548903942,0.6512520193861067,0.6793214862681745,0.47090964617354064
0.019936783239245415,0.651453957996769,0.6793214862681745,0.47090964617354064
0.01993001252412796,0.651453957996769,0.6795234248788369,0.47090964617354064
0.019927287474274635,0.6516558966074314,0.6795234248788369,0.47090964617354064
0.01992555893957615,0.6516558966074314,0.6799273021001615,0.47090964617354064
0.019922228530049324,0.652059773828756,0.6799273021001615,0.47090964617354064
0.019918829202651978,0.652059773828756,0.6805331179321487,0.47090964617354064
0.01991191878914833,0.6530694668820679,0.6805331179321487,0.47090964617354064
0.01990053616464138,0.6530694668820679,0.6811389337641357,0.47090964617354064
0.019893428310751915,0.6534733441033925,0.6811389337641357,0.47090964617354064
0.019885655492544174,0.6534733441033925,0.681340872374798,0.47090964617354064
0.01988500915467739,0.653675282714055,0.681340872374798,0.47090964617354064
0.019872594624757767,0.653675282714055,0.6817447495961227,0.47090964617354064
0.01986848935484886,0.6538772213247173,0.6817447495961227,0.47090964617354064
0.01986527442932129,0.6538772213247173,0.6819466882067852,0.47090964617354064
0.019857149571180344,0.654281098546042,0.6819466882067852,0.47090964617354064
0.019845591858029366,0.654281098546042,0.6827544426494345,0.47090964617354064
0.01982627436518669,0.654886914378029,0.6827544426494345,0.47090964617354064
0.01981857605278492,0.654886914378029,0.6833602584814217,0.47090964617354064
0.019806349650025368,0.6550888529886915,0.6833602584814217,0.47090964617354064
0.019803564995527267,0.6550888529886915,0.683562197092084,0.47090964617354064
0.019800318405032158,0.6552907915993538,0.683562197092084,0.47090964617354064
0.019799882546067238,0.6552907915993538,0.6839660743134087,0.47090964617354064
0.01979185827076435,0.6558966074313409,0.6839660743134087,0.47090964617354064
0.01977202296257019,0.6558966074313409,0.6845718901453958,0.47090964617354064
0.019755905494093895,0.6563004846526656,0.6845718901453958,0.47090964617354064
0.019732266664505005,0.6563004846526656,0.6855815831987075,0.47090964617354064
0.019728243350982666,0.6567043618739903,0.6855815831987075,0.47090964617354064
0.01972789503633976,0.6567043618739903,0.68578352180937,0.47090964617354064
0.019727885723114014,0.6569063004846527,0.68578352180937,0.47090964617354064
0.01972581446170807,0.6569063004846527,0.6859854604200323,0.47090964617354064
0.01971767470240593,0.6575121163166397,0.6859854604200323,0.47090964617354064
0.01971421204507351,0.6575121163166397,0.6861873990306947,0.47090964617354064
0.01971200853586197,0.6579159935379645,0.6861873990306947,0.47090964617354064
0.019711922854185104,0.6579159935379645,0.686389337641357,0.47090964617354064
0.019685372710227966,0.6587237479806138,0.686389337641357,0.47090964617354064
0.019675524905323982,0.6587237479806138,0.6865912762520194,0.47090964617354064
0.01967417448759079,0.6589256865912763,0.6865912762520194,0.47090964617354064
0.019672444090247154,0.6589256865912763,0.6867932148626817,0.47090964617354064
0.01966208405792713,0.6595315024232633,0.6867932148626817,0.47090964617354064
0.019661610946059227,0.6595315024232633,0.6869951534733441,0.47090964617354064
0.019647153094410896,0.6601373182552503,0.6869951534733441,0.47090964617354064
0.019642261788249016,0.6601373182552503,0.6871970920840065,0.47090964617354064
0.01964065618813038,0.6603392568659128,0.6871970920840065,0.47090964617354064
0.01962939277291298,0.6603392568659128,0.6876009693053312,0.47090964617354064
0.019611824303865433,0.6609450726978998,0.6876009693053312,0.47090964617354064
0.01959974318742752,0.6609450726978998,0.6882067851373183,0.47090964617354064
0.01959354616701603,0.6611470113085622,0.6882067851373183,0.47090964617354064
0.019582321867346764,0.6611470113085622,0.688610662358643,0.47090964617354064
0.01958189159631729,0.6615508885298869,0.688610662358643,0.47090964617354064
0.01957697607576847,0.6615508885298869,0.68921647819063,0.47090964617354064
0.019576523452997208,0.6617528271405493,0.68921647819063,0.47090964617354064
0.019576210528612137,0.6617528271405493,0.6896203554119548,0.47090964617354064
0.01957496628165245,0.662156704361874,0.6896203554119548,0.47090964617354064
0.019573599100112915,0.662156704361874,0.6898222940226171,0.47090964617354064
0.019559169188141823,0.6627625201938611,0.6898222940226171,0.47090964617354064
0.01955288276076317,0.6627625201938611,0.6900242326332795,0.47090964617354064
0.01955219730734825,0.6631663974151858,0.6900242326332795,0.47090964617354064
0.01954960823059082,0.6631663974151858,0.6904281098546042,0.47090964617354064
0.01954370178282261,0.6633683360258481,0.6904281098546042,0.47090964617354064
0.019528822973370552,0.6633683360258481,0.690831987075929,0.47090964617354064
0.019502324983477592,0.6645799676898223,0.690831987075929,0.47090964617354064
0.019484691321849823,0.6645799676898223,0.6918416801292407,0.47090964617354064
0.019483910873532295,0.6647819063004846,0.6918416801292407,0.47090964617354064
0.019473254680633545,0.6647819063004846,0.6930533117932148,0.47090964617354064
0.019470136612653732,0.664983844911147,0.6930533117932148,0.47090964617354064
0.019450213760137558,0.664983844911147,0.6938610662358643,0.47090964617354064
0.01943914406001568,0.6657915993537964,0.6938610662358643,0.47090964617354064
0.019432323053479195,0.6657915993537964,0.694264943457189,0.47090964617354064
0.0194272268563509,0.6659935379644588,0.694264943457189,0.47090964617354064
0.019424404948949814,0.6659935379644588,0.6944668820678513,0.47090964617354064
0.019421633332967758,0.6661954765751211,0.6944668820678513,0.47090964617354064
0.01941809616982937,0.6661954765751211,0.6946688206785138,0.47090964617354064
0.019388964399695396,0.6668012924071083,0.6946688206785138,0.47090964617354064
0.019369322806596756,0.6668012924071083,0.6956785137318255,0.47090964617354064
0.019367113709449768,0.6670032310177706,0.6956785137318255,0.47090964617354064
0.019362112507224083,0.6670032310177706,0.6960823909531503,0.47090964617354064
0.019359825178980827,0.6676090468497576,0.6960823909531503,0.47090964617354064
0.019341934472322464,0.6676090468497576,0.6962843295638126,0.47090964617354064
0.01934102363884449,0.6680129240710824,0.6962843295638126,0.47090964617354064
0.019339891150593758,0.6680129240710824,0.696486268174475,0.47090964617354064
0.019338412210345268,0.6682148626817448,0.696486268174475,0.47090964617354064
0.019322995096445084,0.6682148626817448,0.697092084006462,0.47090964617354064
0.019315535202622414,0.6690226171243941,0.697092084006462,0.47090964617354064
0.01930922083556652,0.6690226171243941,0.6972940226171244,0.47090964617354064
0.019294027239084244,0.6698303715670436,0.6972940226171244,0.47090964617354064
0.019283633679151535,0.6698303715670436,0.6978998384491115,0.47090964617354064
0.019282935187220573,0.6700323101777059,0.6978998384491115,0.47090964617354064
0.0192752443253994,0.6700323101777059,0.6981017770597738,0.47090964617354064
0.01927519217133522,0.6702342487883683,0.6981017770597738,0.47090964617354064
0.019270770251750946,0.6702342487883683,0.6985056542810986,0.47090964617354064
0.01925017312169075,0.6708400646203554,0.6985056542810986,0.47090964617354064
0.019243663176894188,0.6708400646203554,0.6989095315024233,0.47090964617354064
0.01924157328903675,0.6710420032310178,0.6989095315024233,0.47090964617354064
0.019236072897911072,0.6710420032310178,0.699313408723748,0.47090964617354064
0.01922180876135826,0.6716478190630049,0.699313408723748,0.47090964617354064
0.019215118139982224,0.6716478190630049,0.6995153473344103,0.47090964617354064
0.019214246422052383,0.6718497576736672,0.6995153473344103,0.47090964617354064
0.01921265758574009,0.6718497576736672,0.6997172859450727,0.47090964617354064
0.019206779077649117,0.6720516962843296,0.6997172859450727,0.47090964617354064
0.019202804192900658,0.6720516962843296,0.7001211631663974,0.47090964617354064
0.01919814571738243,0.6722536348949919,0.7001211631663974,0.47090964617354064
0.019195301458239555,0.6722536348949919,0.7003231017770598,0.47090964617354064
0.019192136824131012,0.6724555735056543,0.7003231017770598,0.47090964617354064
0.019176583737134933,0.6724555735056543,0.7009289176090469,0.47090964617354064
0.01917538419365883,0.672859450726979,0.7009289176090469,0.47090964617354064
0.01916329376399517,0.672859450726979,0.7015347334410339,0.47090964617354064
0.019163085147738457,0.6730613893376414,0.7015347334410339,0.47090964617354064
0.019156532362103462,0.6730613893376414,0.7023424878836834,0.47090964617354064
0.019137222319841385,0.6734652665589661,0.7023424878836834,0.47090964617354064
0.01912720315158367,0.6734652665589661,0.7027463651050081,0.47090964617354064
0.01912681944668293,0.6736672051696284,0.7027463651050081,0.47090964617354064
0.019118957221508026,0.6736672051696284,0.7033521809369951,0.47090964617354064
0.01908256486058235,0.6746768982229402,0.7033521809369951,0.47090964617354064
0.019080793485045433,0.6746768982229402,0.7035541195476576,0.47090964617354064
0.019076865166425705,0.6750807754442649,0.7035541195476576,0.47090964617354064
0.01907660812139511,0.6750807754442649,0.7037560581583199,0.47090964617354064
0.019072910770773888,0.675686591276252,0.7037560581583199,0.47090964617354064
0.01906142570078373,0.675686591276252,0.7043618739903069,0.47090964617354064
0.019040223211050034,0.6762924071082391,0.7043618739903069,0.47090964617354064
0.019027892500162125,0.6762924071082391,0.7049676898222941,0.47090964617354064
0.019027095288038254,0.6766962843295639,0.7049676898222941,0.47090964617354064
0.019021090120077133,0.6766962843295639,0.7057754442649434,0.47090964617354064
0.019021064043045044,0.6768982229402262,0.7057754442649434,0.47090964617354064
0.019017906859517097,0.6768982229402262,0.7059773828756059,0.47090964617354064
0.0190146341919899,0.6773021001615509,0.7059773828756059,0.47090964617354064
0.01900617964565754,0.6773021001615509,0.7061793214862682,0.47090964617354064
0.019001765176653862,0.6775040387722132,0.7061793214862682,0.47090964617354064
0.01899218000471592,0.6775040387722132,0.7065831987075929,0.47090964617354064
0.018990792334079742,0.6777059773828756,0.7065831987075929,0.47090964617354064
0.018988164141774178,0.6777059773828756,0.7067851373182552,0.47090964617354064
0.018962524831295013,0.6783117932148627,0.7067851373182552,0.47090964617354064
0.018951017409563065,0.6783117932148627,0.7069870759289176,0.47090964617354064
0.018950799480080605,0.678513731825525,0.7069870759289176,0.47090964617354064
0.018946729600429535,0.678513731825525,0.7073909531502424,0.47090964617354064
0.01894083246588707,0.6789176090468497,0.7073909531502424,0.47090964617354064
0.018938453868031502,0.6789176090468497,0.7077948303715671,0.47090964617354064
0.0189348291605711,0.6793214862681745,0.7077948303715671,0.47090964617354064
0.018924901261925697,0.6793214862681745,0.7084006462035541,0.47090964617354064
0.018916083499789238,0.6797253634894992,0.7084006462035541,0.47090964617354064
0.018906889483332634,0.6797253634894992,0.7090064620355412,0.47090964617354064
0.01887701265513897,0.6811389337641357,0.7090064620355412,0.47090964617354064
0.018874961882829666,0.6811389337641357,0.7092084006462036,0.47090964617354064
0.0188587699085474,0.6817447495961227,0.7092084006462036,0.47090964617354064
0.018855147063732147,0.6817447495961227,0.7094103392568659,0.47090964617354064
0.018820911645889282,0.6833602584814217,0.7094103392568659,0.47090964617354064
0.018809683620929718,0.6833602584814217,0.710016155088853,0.47090964617354064
0.01880592666566372,0.683562197092084,0.710016155088853,0.47090964617354064
0.01879962347447872,0.683562197092084,0.7104200323101777,0.47090964617354064
0.018796619027853012,0.6843699515347335,0.7104200323101777,0.47090964617354064
0.01879519410431385,0.6843699515347335,0.7106219709208401,0.47090964617354064
0.018790049478411674,0.6849757673667205,0.7106219709208401,0.47090964617354064
0.01878960244357586,0.6849757673667205,0.7108239095315024,0.47090964617354064
0.01878366805613041,0.6851777059773829,0.7108239095315024,0.47090964617354064
0.018782928586006165,0.6851777059773829,0.7110258481421647,0.47090964617354064
0.0187826044857502,0.6853796445880452,0.7110258481421647,0.47090964617354064
0.018760159611701965,0.6853796445880452,0.7118336025848142,0.47090964617354064
0.018753154203295708,0.6855815831987075,0.7118336025848142,0.47090964617354064
0.018752971664071083,0.6855815831987075,0.7120355411954766,0.47090964617354064
0.018752239644527435,0.68578352180937,0.7120355411954766,0.47090964617354064
0.01875118538737297,0.68578352180937,0.7122374798061389,0.47090964617354064
0.01874702423810959,0.6859854604200323,0.7122374798061389,0.47090964617354064
0.018744396045804024,0.6859854604200323,0.7126413570274637,0.47090964617354064
0.01874397136271,0.6861873990306947,0.7126413570274637,0.47090964617354064
0.018743233755230904,0.6861873990306947,0.712843295638126,0.47090964617354064
0.018726274371147156,0.6873990306946688,0.712843295638126,0.47090964617354064
0.01872553862631321,0.6873990306946688,0.7130452342487884,0.47090964617354064
0.018714869394898415,0.6876009693053312,0.7130452342487884,0.47090964617354064
0.018700608983635902,0.6876009693053312,0.7136510500807755,0.47090964617354064
0.018696367740631104,0.6878029079159935,0.7136510500807755,0.47090964617354064
0.018680673092603683,0.6878029079159935,0.7138529886914378,0.47090964617354064
0.018667401745915413,0.6880048465266559,0.7138529886914378,0.47090964617354064
0.018664970993995667,0.6880048465266559,0.7140549273021002,0.47090964617354064
0.018659228459000587,0.6882067851373183,0.7140549273021002,0.47090964617354064
0.018618542701005936,0.6882067851373183,0.7158723747980614,0.47090964617354064
0.018603768199682236,0.6890145395799677,0.7158723747980614,0.47090964617354064
0.0185808464884758,0.6890145395799677,0.7164781906300485,0.47090964617354064
0.01857943646609783,0.6896203554119548,0.7164781906300485,0.47090964617354064
0.018570706248283386,0.6896203554119548,0.7168820678513732,0.47090964617354064
0.01855972781777382,0.6898222940226171,0.7168820678513732,0.47090964617354064
0.018554164096713066,0.6898222940226171,0.7172859450726979,0.47090964617354064
0.018538527190685272,0.6900242326332795,0.7172859450726979,0.47090964617354064
0.018538344651460648,0.6900242326332795,0.7174878836833603,0.47090964617354064
0.01853281632065773,0.6902261712439418,0.7174878836833603,0.47090964617354064
0.018530627712607384,0.6902261712439418,0.7176898222940227,0.47090964617354064
0.018527206033468246,0.690831987075929,0.7176898222940227,0.47090964617354064
0.018522201105952263,0.690831987075929,0.717891760904685,0.47090964617354064
0.018493976444005966,0.6918416801292407,0.717891760904685,0.47090964617354064
0.018492961302399635,0.6918416801292407,0.7180936995153473,0.47090964617354064
0.01849115453660488,0.692043618739903,0.7180936995153473,0.47090964617354064
0.018484486266970634,0.692043618739903,0.718497576736672,0.47090964617354064
0.018484432250261307,0.6922455573505655,0.718497576736672,0.47090964617354064
0.018470562994480133,0.6922455573505655,0.7191033925686591,0.47090964617354064
0.018470311537384987,0.6924474959612278,0.7191033925686591,0.47090964617354064
0.01846330426633358,0.6924474959612278,0.7193053311793215,0.47090964617354064
0.018463049083948135,0.6926494345718901,0.7193053311793215,0.47090964617354064
0.018458271399140358,0.6926494345718901,0.7197092084006462,0.47090964617354064
0.01845664344727993,0.6928513731825525,0.7197092084006462,0.47090964617354064
0.018450826406478882,0.6928513731825525,0.720113085621971,0.47090964617354064
0.018448010087013245,0.6932552504038773,0.720113085621971,0.47090964617354064
0.01844692975282669,0.6932552504038773,0.7203150242326333,0.47090964617354064
0.018446505069732666,0.6934571890145396,0.7203150242326333,0.47090964617354064
0.018442580476403236,0.6934571890145396,0.7205169628432956,0.47090964617354064
0.018404584378004074,0.6946688206785138,0.7205169628432956,0.47090964617354064
0.018391575664281845,0.6946688206785138,0.7209208400646203,0.47090964617354064
0.018386123701930046,0.6948707592891761,0.7209208400646203,0.47090964617354064
0.018385769799351692,0.6948707592891761,0.721324717285945,0.47090964617354064
0.018383288756012917,0.6950726978998385,0.721324717285945,0.47090964617354064
0.018378332257270813,0.6950726978998385,0.7215266558966075,0.47090964617354064
0.018365850672125816,0.6956785137318255,0.7215266558966075,0.47090964617354064
0.018353180959820747,0.6956785137318255,0.7225363489499192,0.47090964617354064
0.01834794692695141,0.6960823909531503,0.7225363489499192,0.47090964617354064
0.018342265859246254,0.6960823909531503,0.722940226171244,0.47090964617354064
0.018329383805394173,0.6966882067851373,0.722940226171244,0.47090964617354064
0.018323492258787155,0.6966882067851373,0.7231421647819063,0.47090964617354064
0.018313582986593246,0.6968901453957996,0.7231421647819063,0.47090964617354064
0.018310267478227615,0.6968901453957996,0.7233441033925686,0.47090964617354064
0.018304623663425446,0.6974959612277868,0.7233441033925686,0.47090964617354064
0.01830418035387993,0.6974959612277868,0.723546042003231,0.47090964617354064
0.01829993538558483,0.6978998384491115,0.723546042003231,0.47090964617354064
0.018296383321285248,0.6978998384491115,0.7239499192245558,0.47090964617354064
0.018295617774128914,0.6981017770597738,0.7239499192245558,0.47090964617354064
0.01828947104513645,0.6981017770597738,0.7243537964458805,0.47090964617354064
0.0182893518358469,0.6983037156704361,0.7243537964458805,0.47090964617354064
0.018284332007169724,0.6983037156704361,0.7245557350565428,0.47090964617354064
0.01827472262084484,0.699313408723748,0.7245557350565428,0.47090964617354064
0.018263353034853935,0.699313408723748,0.7253634894991923,0.47090964617354064
0.018244000151753426,0.7005250403877221,0.7253634894991923,0.47090964617354064
0.018231481313705444,0.7005250403877221,0.7255654281098546,0.47090964617354064
0.018228812143206596,0.7009289176090469,0.7255654281098546,0.47090964617354064
0.018202271312475204,0.7009289176090469,0.726373182552504,0.47090964617354064
0.018187038600444794,0.702140549273021,0.726373182552504,0.47090964617354064
0.018163587898015976,0.702140549273021,0.7275848142164781,0.47090964617354064
0.018161961808800697,0.7023424878836834,0.7275848142164781,0.47090964617354064
0.018161898478865623,0.7023424878836834,0.7277867528271406,0.47090964617354064
0.01816091313958168,0.7025444264943457,0.7277867528271406,0.47090964617354064
0.018160445615649223,0.7025444264943457,0.7279886914378029,0.47090964617354064
0.018159324303269386,0.7027463651050081,0.7279886914378029,0.47090964617354064
0.018156493082642555,0.7027463651050081,0.7281906300484653,0.47090964617354064
0.018151698634028435,0.7031502423263328,0.7281906300484653,0.47090964617354064
0.018140459433197975,0.7031502423263328,0.7287964458804523,0.47090964617354064
0.018138334155082703,0.7033521809369951,0.7287964458804523,0.47090964617354064
0.01813829317688942,0.7033521809369951,0.7289983844911146,0.47090964617354064
0.018135739490389824,0.7035541195476576,0.7289983844911146,0.47090964617354064
0.018122274428606033,0.7035541195476576,0.7298061389337641,0.47090964617354064
0.01812008209526539,0.7039579967689822,0.7298061389337641,0.47090964617354064
0.018115928396582603,0.7039579967689822,0.7300080775444265,0.47090964617354064
0.018113400787115097,0.7041599353796446,0.7300080775444265,0.47090964617354064
0.018104098737239838,0.7041599353796446,0.7304119547657512,0.47090964617354064
0.018098991364240646,0.7043618739903069,0.7304119547657512,0.47090964617354064
0.01809840090572834,0.7043618739903069,0.7306138933764136,0.47090964617354064
0.018086718395352364,0.7047657512116317,0.7306138933764136,0.47090964617354064
0.01807500422000885,0.7047657512116317,0.7310177705977383,0.47090964617354064
0.01807062141597271,0.7049676898222941,0.7310177705977383,0.47090964617354064
0.018069325014948845,0.7049676898222941,0.731421647819063,0.47090964617354064
0.018069138750433922,0.7051696284329564,0.731421647819063,0.47090964617354064
0.018058691173791885,0.7051696284329564,0.7318255250403877,0.47090964617354064
0.018054386600852013,0.7053715670436187,0.7318255250403877,0.47090964617354064
0.01805046759545803,0.7053715670436187,0.7320274636510501,0.47090964617354064
0.018049035221338272,0.7055735056542811,0.7320274636510501,0.47090964617354064
0.018047047778964043,0.7055735056542811,0.7322294022617124,0.47090964617354064
0.01804189756512642,0.7057754442649434,0.7322294022617124,0.47090964617354064
0.01804162934422493,0.7057754442649434,0.7324313408723748,0.47090964617354064
0.018041474744677544,0.7061793214862682,0.7324313408723748,0.47090964617354064
0.0180326197296381,0.7061793214862682,0.7328352180936996,0.47090964617354064
0.018026703968644142,0.7063812600969306,0.7328352180936996,0.47090964617354064
0.018016837537288666,0.7063812600969306,0.7332390953150242,0.47090964617354064
0.01801617629826069,0.7065831987075929,0.7332390953150242,0.47090964617354064
0.01801310107111931,0.7065831987075929,0.7334410339256866,0.47090964617354064
0.01799469254910946,0.7071890145395799,0.7334410339256866,0.47090964617354064
0.01798029989004135,0.7071890145395799,0.7336429725363489,0.47090964617354064
0.017971346154808998,0.7073909531502424,0.7336429725363489,0.47090964617354064
0.017970141023397446,0.7073909531502424,0.7338449111470113,0.47090964617354064
0.0179631095379591,0.7079967689822294,0.7338449111470113,0.47090964617354064
0.01795973628759384,0.7079967689822294,0.7342487883683361,0.47090964617354064
0.017956232652068138,0.7081987075928917,0.7342487883683361,0.47090964617354064
0.017951371148228645,0.7081987075928917,0.7344507269789984,0.47090964617354064
0.01795063726603985,0.7084006462035541,0.7344507269789984,0.47090964617354064
0.01794102042913437,0.7084006462035541,0.7346526655896607,0.47090964617354064
0.017938021570444107,0.7086025848142165,0.7346526655896607,0.47090964617354064
0.01793571002781391,0.7086025848142165,0.7348546042003231,0.47090964617354064
0.017931874841451645,0.7088045234248789,0.7348546042003231,0.47090964617354064
0.017931217327713966,0.7088045234248789,0.7352584814216478,0.47090964617354064
0.01791304536163807,0.7104200323101777,0.7352584814216478,0.47090964617354064
0.017909608781337738,0.7104200323101777,0.7354604200323102,0.47090964617354064
0.01790766417980194,0.7106219709208401,0.7354604200323102,0.47090964617354064
0.017903583124279976,0.7106219709208401,0.7356623586429726,0.47090964617354064
0.01790327951312065,0.7110258481421647,0.7356623586429726,0.47090964617354064
0.01789874956011772,0.7110258481421647,0.7360662358642972,0.47090964617354064
0.017898105084896088,0.7112277867528272,0.7360662358642972,0.47090964617354064
0.01789158396422863,0.7112277867528272,0.7364701130856219,0.47090964617354064
0.017884159460663795,0.7118336025848142,0.7364701130856219,0.47090964617354064
0.017879709601402283,0.7118336025848142,0.7366720516962844,0.47090964617354064
0.017872897908091545,0.7122374798061389,0.7366720516962844,0.47090964617354064
0.017867350950837135,0.7122374798061389,0.7368739903069467,0.47090964617354064
0.01786300726234913,0.7124394184168013,0.7368739903069467,0.47090964617354064
0.017855748534202576,0.7124394184168013,0.7374798061389337,0.47090964617354064
0.01784498803317547,0.712843295638126,0.7374798061389337,0.47090964617354064
0.01781758852303028,0.712843295638126,0.7386914378029079,0.47090964617354064
0.017816666513681412,0.7130452342487884,0.7386914378029079,0.47090964617354064
0.017810795456171036,0.7130452342487884,0.7388933764135702,0.47090964617354064
0.017791202291846275,0.7142568659127625,0.7388933764135702,0.47090964617354064
0.017783597111701965,0.7142568659127625,0.739297253634895,0.47090964617354064
0.01778137870132923,0.7144588045234249,0.739297253634895,0.47090964617354064
0.01777508109807968,0.7144588045234249,0.7397011308562197,0.47090964617354064
0.017771832644939423,0.7146607431340872,0.7397011308562197,0.47090964617354064
0.01776701770722866,0.7146607431340872,0.7399030694668821,0.47090964617354064
0.017742864787578583,0.7152665589660743,0.7399030694668821,0.47090964617354064
0.017742415890097618,0.7152665589660743,0.7401050080775444,0.47090964617354064
0.017733627930283546,0.7160743134087237,0.7401050080775444,0.47090964617354064
0.017726246267557144,0.7160743134087237,0.7403069466882067,0.47090964617354064
0.017702719196677208,0.7164781906300485,0.7403069466882067,0.47090964617354064
0.017694424837827682,0.7164781906300485,0.7407108239095315,0.47090964617354064
0.017693763598799706,0.7166801292407108,0.7407108239095315,0.47090964617354064
0.017688380554318428,0.7166801292407108,0.7415185783521809,0.47090964617354064
0.01768147386610508,0.7172859450726979,0.7415185783521809,0.47090964617354064
0.017681054770946503,0.7172859450726979,0.7417205169628432,0.47090964617354064
0.017679089680314064,0.7174878836833603,0.7417205169628432,0.47090964617354064
0.01767890900373459,0.7174878836833603,0.7419224555735057,0.47090964617354064
0.017676739022135735,0.7176898222940227,0.7419224555735057,0.47090964617354064
0.017674775794148445,0.7176898222940227,0.7423263327948304,0.47090964617354064
0.017674056813120842,0.717891760904685,0.7423263327948304,0.47090964617354064
0.01766972988843918,0.717891760904685,0.7425282714054927,0.47090964617354064
0.01766681671142578,0.7180936995153473,0.7425282714054927,0.47090964617354064
0.017662784084677696,0.7180936995153473,0.7429321486268174,0.47090964617354064
0.017656009644269943,0.7189014539579968,0.7429321486268174,0.47090964617354064
0.017653392627835274,0.7189014539579968,0.7431340872374798,0.47090964617354064
0.017644701525568962,0.7191033925686591,0.7431340872374798,0.47090964617354064
0.017636381089687347,0.7191033925686591,0.7433360258481422,0.47090964617354064
0.017635568976402283,0.7193053311793215,0.7433360258481422,0.47090964617354064
0.017633644863963127,0.7193053311793215,0.7435379644588045,0.47090964617354064
0.017629243433475494,0.7195072697899838,0.7435379644588045,0.47090964617354064
0.017628202214837074,0.7195072697899838,0.7437399030694669,0.47090964617354064
0.01760159432888031,0.720113085621971,0.7437399030694669,0.47090964617354064
0.017597990110516548,0.720113085621971,0.7439418416801292,0.47090964617354064
0.01758551225066185,0.7209208400646203,0.7439418416801292,0.47090964617354064
0.017558839172124863,0.7209208400646203,0.7447495961227787,0.47090964617354064
0.017558492720127106,0.7211227786752827,0.7447495961227787,0.47090964617354064
0.017547525465488434,0.7211227786752827,0.7453554119547657,0.47090964617354064
0.017542975023388863,0.7215266558966075,0.7453554119547657,0.47090964617354064
0.017536504194140434,0.7215266558966075,0.7457592891760905,0.47090964617354064
0.017536433413624763,0.7217285945072698,0.7457592891760905,0.47090964617354064
0.017528442665934563,0.7217285945072698,0.7459612277867528,0.47090964617354064
0.01752723939716816,0.7219305331179321,0.7459612277867528,0.47090964617354064
0.017518969252705574,0.7219305331179321,0.7461631663974152,0.47090964617354064
0.017508914694190025,0.7225363489499192,0.7461631663974152,0.47090964617354064
0.017503656446933746,0.7225363489499192,0.7465670436187399,0.47090964617354064
0.01748490519821644,0.722940226171244,0.7465670436187399,0.47090964617354064
0.017484385520219803,0.722940226171244,0.7467689822294022,0.47090964617354064
0.017483586445450783,0.7231421647819063,0.7467689822294022,0.47090964617354064
0.01747949980199337,0.7231421647819063,0.747172859450727,0.47090964617354064
0.017461081966757774,0.7239499192245558,0.747172859450727,0.47090964617354064
0.01745753176510334,0.7239499192245558,0.7475767366720517,0.47090964617354064
0.017455805093050003,0.7241518578352181,0.7475767366720517,0.47090964617354064
0.0174397099763155,0.7241518578352181,0.747778675282714,0.47090964617354064
0.01743849739432335,0.7243537964458805,0.747778675282714,0.47090964617354064
0.017436739057302475,0.7243537964458805,0.7479806138933764,0.47090964617354064
0.017433611676096916,0.7245557350565428,0.7479806138933764,0.47090964617354064
0.017433274537324905,0.7245557350565428,0.7481825525040388,0.47090964617354064
0.017431028187274933,0.7247576736672051,0.7481825525040388,0.47090964617354064
0.01742618717253208,0.7247576736672051,0.7483844911147012,0.47090964617354064
0.01742539554834366,0.7251615508885298,0.7483844911147012,0.47090964617354064
0.017401427030563354,0.7251615508885298,0.749394184168013,0.47090964617354064
0.017365986481308937,0.726373182552504,0.749394184168013,0.47090964617354064
0.017365576699376106,0.726373182552504,0.7495961227786753,0.47090964617354064
0.01735588163137436,0.7265751211631664,0.7495961227786753,0.47090964617354064
0.017344411462545395,0.7265751211631664,0.750605815831987,0.47090964617354064
0.017322545871138573,0.7275848142164781,0.750605815831987,0.47090964617354064
0.017312683165073395,0.7275848142164781,0.7510096930533118,0.47090964617354064
0.017304111272096634,0.7281906300484653,0.7510096930533118,0.47090964617354064
0.017300335690379143,0.7281906300484653,0.7512116316639742,0.47090964617354064
0.017296547070145607,0.72859450726979,0.7512116316639742,0.47090964617354064
0.01729482039809227,0.72859450726979,0.7514135702746365,0.47090964617354064
0.017289884388446808,0.7287964458804523,0.7514135702746365,0.47090964617354064
0.017289800569415092,0.7287964458804523,0.7516155088852988,0.47090964617354064
0.01727370172739029,0.7294022617124394,0.7516155088852988,0.47090964617354064
0.017254505306482315,0.7294022617124394,0.7524232633279483,0.47090964617354064
0.017251349985599518,0.7296042003231018,0.7524232633279483,0.47090964617354064
0.01724451221525669,0.7296042003231018,0.7526252019386107,0.47090964617354064
0.017244381830096245,0.7298061389337641,0.7526252019386107,0.47090964617354064
0.017242304980754852,0.7298061389337641,0.752827140549273,0.47090964617354064
0.017225243151187897,0.7302100161550888,0.752827140549273,0.47090964617354064
0.017221780493855476,0.7302100161550888,0.7530290791599353,0.47090964617354064
0.017217954620718956,0.7304119547657512,0.7530290791599353,0.47090964617354064
0.017209669575095177,0.7304119547657512,0.7534329563812601,0.47090964617354064
0.01720941625535488,0.7308158319870759,0.7534329563812601,0.47090964617354064
0.017201049253344536,0.7308158319870759,0.7540387722132472,0.47090964617354064
0.017196746543049812,0.7310177705977383,0.7540387722132472,0.47090964617354064
0.017190150916576385,0.7310177705977383,0.7542407108239095,0.47090964617354064
0.017187852412462234,0.731421647819063,0.7542407108239095,0.47090964617354064
0.017169946804642677,0.731421647819063,0.7548465266558966,0.47090964617354064
0.017168160527944565,0.7316235864297254,0.7548465266558966,0.47090964617354064
0.017168140038847923,0.7316235864297254,0.755048465266559,0.47090964617354064
0.017164334654808044,0.7320274636510501,0.755048465266559,0.47090964617354064
0.017155354842543602,0.7320274636510501,0.755654281098546,0.47090964617354064
0.01715281791985035,0.7326332794830371,0.755654281098546,0.47090964617354064
0.01714591681957245,0.7326332794830371,0.7560581583198708,0.47090964617354064
0.017144564539194107,0.7328352180936996,0.7560581583198708,0.47090964617354064
0.017142975702881813,0.7328352180936996,0.7562600969305331,0.47090964617354064
0.017139580100774765,0.7338449111470113,0.7562600969305331,0.47090964617354064
0.017139295116066933,0.7338449111470113,0.7564620355411955,0.47090964617354064
0.017135152593255043,0.7344507269789984,0.7564620355411955,0.47090964617354064
0.017134206369519234,0.7344507269789984,0.7566639741518578,0.47090964617354064
0.017128020524978638,0.7348546042003231,0.7566639741518578,0.47090964617354064
0.017119023948907852,0.7348546042003231,0.7572697899838449,0.47090964617354064
0.017117992043495178,0.7350565428109854,0.7572697899838449,0.47090964617354064
0.017113998532295227,0.7350565428109854,0.7576736672051696,0.47090964617354064
0.017107227817177773,0.7352584814216478,0.7576736672051696,0.47090964617354064
0.017091579735279083,0.7352584814216478,0.7582794830371568,0.47090964617354064
0.01709039881825447,0.7356623586429726,0.7582794830371568,0.47090964617354064
0.017084434628486633,0.7356623586429726,0.7592891760904685,0.47090964617354064
0.017060033977031708,0.7362681744749596,0.7592891760904685,0.47090964617354064
0.017054783180356026,0.7362681744749596,0.7594911147011308,0.47090964617354064
0.017048316076397896,0.7364701130856219,0.7594911147011308,0.47090964617354064
0.017037782818078995,0.7364701130856219,0.7598949919224556,0.47090964617354064
0.017025049775838852,0.7370759289176091,0.7598949919224556,0.47090964617354064
0.017021095380187035,0.7370759289176091,0.7600969305331179,0.47090964617354064
0.017014985904097557,0.7372778675282714,0.7600969305331179,0.47090964617354064
0.017012521624565125,0.7372778675282714,0.7602988691437803,0.47090964617354064
0.017010290175676346,0.7374798061389337,0.7602988691437803,0.47090964617354064
0.017008766531944275,0.7374798061389337,0.7605008077544426,0.47090964617354064
0.017008336260914803,0.7376817447495961,0.7605008077544426,0.47090964617354064
0.017006944864988327,0.7376817447495961,0.760702746365105,0.47090964617354064
0.017006514593958855,0.7378836833602584,0.760702746365105,0.47090964617354064
0.01699577271938324,0.7378836833602584,0.7609046849757674,0.47090964617354064
0.016983969137072563,0.7382875605815832,0.7609046849757674,0.47090964617354064
0.016968119889497757,0.7382875605815832,0.7617124394184168,0.47090964617354064
0.016965236514806747,0.7384894991922456,0.7617124394184168,0.47090964617354064
0.016955258324742317,0.7384894991922456,0.7625201938610663,0.47090964617354064
0.016950886696577072,0.7386914378029079,0.7625201938610663,0.47090964617354064
0.01694989763200283,0.7386914378029079,0.7627221324717286,0.47090964617354064
0.016946611925959587,0.7390953150242326,0.7627221324717286,0.47090964617354064
0.016925418749451637,0.7390953150242326,0.7635298869143781,0.47090964617354064
0.01691613346338272,0.739297253634895,0.7635298869143781,0.47090964617354064
0.01691039465367794,0.739297253634895,0.7637318255250404,0.47090964617354064
0.016908865422010422,0.7394991922455574,0.7637318255250404,0.47090964617354064
0.016904165968298912,0.7394991922455574,0.7639337641357028,0.47090964617354064
0.016898922622203827,0.7397011308562197,0.7639337641357028,0.47090964617354064
0.01689470186829567,0.7397011308562197,0.7643376413570274,0.47090964617354064
0.016894325613975525,0.7399030694668821,0.7643376413570274,0.47090964617354064
0.0168882105499506,0.7399030694668821,0.7647415185783522,0.47090964617354064
0.016887981444597244,0.7401050080775444,0.7647415185783522,0.47090964617354064
0.016886074095964432,0.7401050080775444,0.7649434571890146,0.47090964617354064
0.01687527447938919,0.7407108239095315,0.7649434571890146,0.47090964617354064
0.016868511214852333,0.7407108239095315,0.7653473344103393,0.47090964617354064
0.01686725951731205,0.7409127625201939,0.7653473344103393,0.47090964617354064
0.01686568558216095,0.7409127625201939,0.7655492730210016,0.47090964617354064
0.01686246693134308,0.7411147011308562,0.7655492730210016,0.47090964617354064
0.01686103083193302,0.7411147011308562,0.7661550888529887,0.47090964617354064
0.01684712804853916,0.7419224555735057,0.7661550888529887,0.47090964617354064
0.01684560999274254,0.7419224555735057,0.7665589660743134,0.47090964617354064
0.016843698918819427,0.742124394184168,0.7665589660743134,0.47090964617354064
0.016843197867274284,0.742124394184168,0.7667609046849758,0.47090964617354064
0.016840357333421707,0.7423263327948304,0.7667609046849758,0.47090964617354064
0.01683344691991806,0.7423263327948304,0.7671647819063004,0.47090964617354064
0.016833171248435974,0.7425282714054927,0.7671647819063004,0.47090964617354064
0.016825765371322632,0.7425282714054927,0.7677705977382876,0.47090964617354064
0.0168241448700428,0.7427302100161551,0.7677705977382876,0.47090964617354064
0.016820842400193214,0.7427302100161551,0.7679725363489499,0.47090964617354064
0.016804834827780724,0.7431340872374798,0.7679725363489499,0.47090964617354064
0.016802066937088966,0.7431340872374798,0.7681744749596123,0.47090964617354064
0.016801929101347923,0.7433360258481422,0.7681744749596123,0.47090964617354064
0.01677847094833851,0.7433360258481422,0.7689822294022617,0.47090964617354064
0.016769861802458763,0.7437399030694669,0.7689822294022617,0.47090964617354064
0.016769269481301308,0.7437399030694669,0.7691841680129241,0.47090964617354064
0.016746537759900093,0.7441437802907916,0.7691841680129241,0.47090964617354064
0.016741806641221046,0.7441437802907916,0.7693861066235864,0.47090964617354064
0.01673613302409649,0.7445476575121163,0.7693861066235864,0.47090964617354064
0.01673545129597187,0.7445476575121163,0.7695880452342488,0.47090964617354064
0.016732949763536453,0.744951534733441,0.7695880452342488,0.47090964617354064
0.016719529405236244,0.744951534733441,0.7697899838449112,0.47090964617354064
0.01671331375837326,0.7457592891760905,0.7697899838449112,0.47090964617354064
0.016690541058778763,0.7457592891760905,0.7710016155088854,0.47090964617354064
0.016687197610735893,0.7459612277867528,0.7710016155088854,0.47090964617354064
0.01668657548725605,0.7459612277867528,0.7712035541195477,0.47090964617354064
0.01668432354927063,0.7461631663974152,0.7712035541195477,0.47090964617354064
0.01668339967727661,0.7461631663974152,0.77140549273021,0.47090964617354064
0.016681354492902756,0.7463651050080775,0.77140549273021,0.47090964617354064
0.016672220081090927,0.7463651050080775,0.7718093699515347,0.47090964617354064
0.01667075790464878,0.7465670436187399,0.7718093699515347,0.47090964617354064
0.01666915975511074,0.7465670436187399,0.7720113085621971,0.47090964617354064
0.016662299633026123,0.7467689822294022,0.7720113085621971,0.47090964617354064
0.01665068417787552,0.7467689822294022,0.7728190630048465,0.47090964617354064
0.016642466187477112,0.7469709208400647,0.7728190630048465,0.47090964617354064
0.016619311645627022,0.7469709208400647,0.7740306946688207,0.47090964617354064
0.016602469608187675,0.7473747980613893,0.7740306946688207,0.47090964617354064
0.01660090684890747,0.7473747980613893,0.774232633279483,0.47090964617354064
0.01659274846315384,0.747778675282714,0.774232633279483,0.47090964617354064
0.01659212075173855,0.747778675282714,0.7744345718901454,0.47090964617354064
0.016552459448575974,0.7481825525040388,0.7744345718901454,0.47090964617354064
0.01654915139079094,0.7481825525040388,0.7746365105008077,0.47090964617354064
0.01654704287648201,0.7485864297253635,0.7746365105008077,0.47090964617354064
0.0165440421551466,0.7485864297253635,0.7750403877221325,0.47090964617354064
0.01653803512454033,0.7487883683360258,0.7750403877221325,0.47090964617354064
0.01653257943689823,0.7487883683360258,0.7752423263327949,0.47090964617354064
0.016518378630280495,0.749394184168013,0.7752423263327949,0.47090964617354064
0.01650952361524105,0.749394184168013,0.7758481421647819,0.47090964617354064
0.0165086779743433,0.7495961227786753,0.7758481421647819,0.47090964617354064
0.016507670283317566,0.7495961227786753,0.7760500807754442,0.47090964617354064
0.01649187132716179,0.7497980613893377,0.7760500807754442,0.47090964617354064
0.016487812623381615,0.7497980613893377,0.7762520193861067,0.47090964617354064
0.01648634485900402,0.7504038772213247,0.7762520193861067,0.47090964617354064
0.01648613251745701,0.7504038772213247,0.776453957996769,0.47090964617354064
0.016475960612297058,0.7508077544426495,0.776453957996769,0.47090964617354064
0.0164702907204628,0.7508077544426495,0.7766558966074314,0.47090964617354064
0.01647006720304489,0.7510096930533118,0.7766558966074314,0.47090964617354064
0.016454171389341354,0.7510096930533118,0.7776655896607432,0.47090964617354064
0.016445035114884377,0.7514135702746365,0.7776655896607432,0.47090964617354064
0.016443869099020958,0.7514135702746365,0.7778675282714055,0.47090964617354064
0.016438938677310944,0.7516155088852988,0.7778675282714055,0.47090964617354064
0.016423894092440605,0.7516155088852988,0.7788772213247173,0.47090964617354064
0.016417337581515312,0.752221324717286,0.7788772213247173,0.47090964617354064
0.016417192295193672,0.752221324717286,0.7790791599353797,0.47090964617354064
0.016406940296292305,0.7524232633279483,0.7790791599353797,0.47090964617354064
0.016403082758188248,0.7524232633279483,0.779281098546042,0.47090964617354064
0.016393093392252922,0.7530290791599353,0.779281098546042,0.47090964617354064
0.016389984637498856,0.7530290791599353,0.7794830371567044,0.47090964617354064
0.016383005306124687,0.7536348949919225,0.7794830371567044,0.47090964617354064
0.0163810346275568,0.7536348949919225,0.7796849757673667,0.47090964617354064
0.01637389324605465,0.7538368336025848,0.7796849757673667,0.47090964617354064
0.01636938378214836,0.7538368336025848,0.7800888529886915,0.47090964617354064
0.016362154856324196,0.7542407108239095,0.7800888529886915,0.47090964617354064
0.01634666882455349,0.7542407108239095,0.7808966074313409,0.47090964617354064
0.016343696042895317,0.7548465266558966,0.7808966074313409,0.47090964617354064
0.016332857310771942,0.7548465266558966,0.7813004846526656,0.47090964617354064
0.016332456842064857,0.755048465266559,0.7813004846526656,0.47090964617354064
0.016329696401953697,0.755048465266559,0.781502423263328,0.47090964617354064
0.016326241195201874,0.7552504038772213,0.781502423263328,0.47090964617354064
0.016317831352353096,0.7552504038772213,0.7817043618739903,0.47090964617354064
0.016299359500408173,0.7562600969305331,0.7817043618739903,0.47090964617354064
0.016295969486236572,0.7562600969305331,0.7819063004846527,0.47090964617354064
0.01628132164478302,0.7570678513731826,0.7819063004846527,0.47090964617354064
0.016276493668556213,0.7570678513731826,0.7825121163166397,0.47090964617354064
0.0162709578871727,0.757875605815832,0.7825121163166397,0.47090964617354064
0.01626889780163765,0.757875605815832,0.7827140549273021,0.47090964617354064
0.016255032271146774,0.7584814216478191,0.7827140549273021,0.47090964617354064
0.016247671097517014,0.7584814216478191,0.7833198707592892,0.47090964617354064
0.016244402155280113,0.7586833602584814,0.7833198707592892,0.47090964617354064
0.016233449801802635,0.7586833602584814,0.7835218093699515,0.47090964617354064
0.016232391819357872,0.7588852988691438,0.7835218093699515,0.47090964617354064
0.0162323210388422,0.7588852988691438,0.7837237479806138,0.47090964617354064
0.016228042542934418,0.7590872374798061,0.7837237479806138,0.47090964617354064
0.016212277114391327,0.7590872374798061,0.7841276252019386,0.47090964617354064
0.016207579523324966,0.7598949919224556,0.7841276252019386,0.47090964617354064
0.016199970617890358,0.7598949919224556,0.7847334410339257,0.47090964617354064
0.016196278855204582,0.7600969305331179,0.7847334410339257,0.47090964617354064
0.016180148348212242,0.7600969305331179,0.7857431340872375,0.47090964617354064
0.01616508513689041,0.760702746365105,0.7857431340872375,0.47090964617354064
0.016161315143108368,0.760702746365105,0.7859450726978998,0.47090964617354064
0.016157077625393867,0.7609046849757674,0.7859450726978998,0.47090964617354064
0.01614926941692829,0.7609046849757674,0.7861470113085622,0.47090964617354064
0.016145125031471252,0.7611066235864298,0.7861470113085622,0.47090964617354064
0.0161368977278471,0.7611066235864298,0.7863489499192245,0.47090964617354064
0.01613270677626133,0.7619143780290791,0.7863489499192245,0.47090964617354064
0.016126031056046486,0.7619143780290791,0.7867528271405493,0.47090964617354064
0.01612580381333828,0.7621163166397416,0.7867528271405493,0.47090964617354064
0.016117576509714127,0.7621163166397416,0.7869547657512116,0.47090964617354064
0.016111306846141815,0.7623182552504039,0.7869547657512116,0.47090964617354064
0.01610439456999302,0.7623182552504039,0.7877625201938611,0.47090964617354064
0.016103137284517288,0.7625201938610663,0.7877625201938611,0.47090964617354064
0.016097839921712875,0.7625201938610663,0.7879644588045234,0.47090964617354064
0.0160620529204607,0.7631260096930533,0.7879644588045234,0.47090964617354064
0.016052592545747757,0.7631260096930533,0.7883683360258481,0.47090964617354064
0.016047632321715355,0.7635298869143781,0.7883683360258481,0.47090964617354064
0.01604442298412323,0.7635298869143781,0.7887722132471728,0.47090964617354064
0.016027947887778282,0.7643376413570274,0.7887722132471728,0.47090964617354064
0.016025101765990257,0.7643376413570274,0.7893780290791599,0.47090964617354064
0.016023831441998482,0.7645395799676898,0.7893780290791599,0.47090964617354064
0.016014937311410904,0.7645395799676898,0.7897819063004846,0.47090964617354064
0.016001498326659203,0.7651453957996769,0.7897819063004846,0.47090964617354064
0.01599871553480625,0.7651453957996769,0.789983844911147,0.47090964617354064
0.015995075926184654,0.7655492730210016,0.789983844911147,0.47090964617354064
0.01599370874464512,0.7655492730210016,0.7901857835218093,0.47090964617354064
0.01598912477493286,0.7659531502423264,0.7901857835218093,0.47090964617354064
0.01598208211362362,0.7659531502423264,0.7903877221324718,0.47090964617354064
0.015980631113052368,0.7661550888529887,0.7903877221324718,0.47090964617354064
0.015971112996339798,0.7661550888529887,0.7909935379644588,0.47090964617354064
0.015958238393068314,0.7667609046849758,0.7909935379644588,0.47090964617354064
0.015952274203300476,0.7667609046849758,0.7913974151857835,0.47090964617354064
0.01594114862382412,0.7669628432956381,0.7913974151857835,0.47090964617354064
0.015933146700263023,0.7669628432956381,0.7922051696284329,0.47090964617354064
0.01591985486447811,0.7673667205169629,0.7922051696284329,0.47090964617354064
0.015918880701065063,0.7673667205169629,0.7924071082390953,0.47090964617354064
0.015917832031846046,0.7675686591276252,0.7924071082390953,0.47090964617354064
0.01591511256992817,0.7675686591276252,0.7928109854604201,0.47090964617354064
0.015909463167190552,0.7679725363489499,0.7928109854604201,0.47090964617354064
0.015903683379292488,0.7679725363489499,0.7930129240710824,0.47090964617354064
0.015903236344456673,0.7681744749596123,0.7930129240710824,0.47090964617354064
0.015897266566753387,0.7681744749596123,0.7936187399030694,0.47090964617354064
0.015894519165158272,0.7683764135702746,0.7936187399030694,0.47090964617354064
0.015877988189458847,0.7683764135702746,0.7940226171243941,0.47090964617354064
0.0158756785094738,0.768578352180937,0.7940226171243941,0.47090964617354064
0.01587529294192791,0.768578352180937,0.7942245557350566,0.47090964617354064
0.015871286392211914,0.7689822294022617,0.7942245557350566,0.47090964617354064
0.01585954986512661,0.7689822294022617,0.7946284329563813,0.47090964617354064
0.015844477340579033,0.7693861066235864,0.7946284329563813,0.47090964617354064
0.01583557203412056,0.7693861066235864,0.7952342487883683,0.47090964617354064
0.01583249866962433,0.7697899838449112,0.7952342487883683,0.47090964617354064
0.01582946442067623,0.7697899838449112,0.7954361873990307,0.47090964617354064
0.01580507680773735,0.7705977382875606,0.7954361873990307,0.47090964617354064
0.015800846740603447,0.7705977382875606,0.7956381260096931,0.47090964617354064
0.015789872035384178,0.7710016155088854,0.7956381260096931,0.47090964617354064
0.015768878161907196,0.7710016155088854,0.7966478190630049,0.47090964617354064
0.01576162688434124,0.77140549273021,0.7966478190630049,0.47090964617354064
0.01575019396841526,0.77140549273021,0.7968497576736672,0.47090964617354064
0.01574915461242199,0.7716074313408724,0.7968497576736672,0.47090964617354064
0.015747472643852234,0.7716074313408724,0.7972536348949919,0.47090964617354064
0.015746690332889557,0.7718093699515347,0.7972536348949919,0.47090964617354064
0.015746019780635834,0.7718093699515347,0.7974555735056543,0.47090964617354064
0.015743764117360115,0.7720113085621971,0.7974555735056543,0.47090964617354064
0.01573958806693554,0.7720113085621971,0.797859450726979,0.47090964617354064
0.015738746151328087,0.7722132471728594,0.797859450726979,0.47090964617354064
0.01573263667523861,0.7722132471728594,0.7986672051696284,0.47090964617354064
0.015730809420347214,0.7726171243941842,0.7986672051696284,0.47090964617354064
0.015726469457149506,0.7726171243941842,0.7992730210016155,0.47090964617354064
0.015725785866379738,0.7728190630048465,0.7992730210016155,0.47090964617354064
0.01572570390999317,0.7728190630048465,0.7994749596122779,0.47090964617354064
0.015719151124358177,0.7730210016155089,0.7994749596122779,0.47090964617354064
0.0157169122248888,0.7730210016155089,0.7996768982229402,0.47090964617354064
0.01571587100625038,0.7732229402261712,0.7996768982229402,0.47090964617354064
0.01570088416337967,0.7732229402261712,0.8000807754442649,0.47090964617354064
0.01569603569805622,0.7734248788368336,0.8000807754442649,0.47090964617354064
0.015694385394454002,0.7734248788368336,0.8002827140549273,0.47090964617354064
0.01569254696369171,0.773626817447496,0.8002827140549273,0.47090964617354064
0.015691490843892097,0.773626817447496,0.8004846526655897,0.47090964617354064
0.015689918771386147,0.7744345718901454,0.8004846526655897,0.47090964617354064
0.015682125464081764,0.7744345718901454,0.8008885298869144,0.47090964617354064
0.01568068005144596,0.7746365105008077,0.8008885298869144,0.47090964617354064
0.015670718625187874,0.7746365105008077,0.8010904684975767,0.47090964617354064
0.01566738449037075,0.7752423263327949,0.8010904684975767,0.47090964617354064
0.015667114406824112,0.7752423263327949,0.8012924071082391,0.47090964617354064
0.01565728895366192,0.7760500807754442,0.8012924071082391,0.47090964617354064
0.015646977350115776,0.7760500807754442,0.8021001615508885,0.47090964617354064
0.015646835789084435,0.7762520193861067,0.8021001615508885,0.47090964617354064
0.015644486993551254,0.7762520193861067,0.8023021001615509,0.47090964617354064
0.01564222015440464,0.776453957996769,0.8023021001615509,0.47090964617354064
0.0156406257301569,0.776453957996769,0.8025040387722132,0.47090964617354064
0.015628589317202568,0.7766558966074314,0.8025040387722132,0.47090964617354064
0.015615488402545452,0.7766558966074314,0.802907915993538,0.47090964617354064
0.015609519556164742,0.7772617124394184,0.802907915993538,0.47090964617354064
0.015606902539730072,0.7772617124394184,0.8031098546042004,0.47090964617354064
0.015603707171976566,0.7774636510500808,0.8031098546042004,0.47090964617354064
0.015595179051160812,0.7774636510500808,0.803513731825525,0.47090964617354064
0.015588751994073391,0.7776655896607432,0.803513731825525,0.47090964617354064
0.015586894936859608,0.7776655896607432,0.8037156704361874,0.47090964617354064
0.015580857172608376,0.7778675282714055,0.8037156704361874,0.47090964617354064
0.015573021955788136,0.7778675282714055,0.8039176090468497,0.47090964617354064
0.015562606044113636,0.7782714054927302,0.8039176090468497,0.47090964617354064
0.015557225793600082,0.7782714054927302,0.8045234248788369,0.47090964617354064
0.015555307269096375,0.7784733441033925,0.8045234248788369,0.47090964617354064
0.015551754273474216,0.7784733441033925,0.8051292407108239,0.47090964617354064
0.015532911755144596,0.779281098546042,0.8051292407108239,0.47090964617354064
0.015529992990195751,0.779281098546042,0.8053311793214862,0.47090964617354064
0.015525813214480877,0.7796849757673667,0.8053311793214862,0.47090964617354064
0.015505415387451649,0.7796849757673667,0.8055331179321487,0.47090964617354064
0.015496136620640755,0.7800888529886915,0.8055331179321487,0.47090964617354064
0.015492518432438374,0.7800888529886915,0.805735056542811,0.47090964617354064
0.015486727468669415,0.7804927302100162,0.805735056542811,0.47090964617354064
0.01548578217625618,0.7804927302100162,0.8061389337641357,0.47090964617354064
0.015476977452635765,0.7806946688206785,0.8061389337641357,0.47090964617354064
0.01547091081738472,0.7806946688206785,0.806340872374798,0.47090964617354064
0.01546419970691204,0.7810985460420032,0.806340872374798,0.47090964617354064
0.015457887202501297,0.7810985460420032,0.8069466882067852,0.47090964617354064
0.015455970540642738,0.7813004846526656,0.8069466882067852,0.47090964617354064
0.015447311103343964,0.7813004846526656,0.8071486268174475,0.47090964617354064
0.015443054959177971,0.7817043618739903,0.8071486268174475,0.47090964617354064
0.015441788360476494,0.7817043618739903,0.8073505654281099,0.47090964617354064
0.015439034439623356,0.7819063004846527,0.8073505654281099,0.47090964617354064
0.015433559194207191,0.7819063004846527,0.8075525040387722,0.47090964617354064
0.015432949177920818,0.782108239095315,0.8075525040387722,0.47090964617354064
0.015430663712322712,0.782108239095315,0.8077544426494345,0.47090964617354064
0.015406381338834763,0.7829159935379645,0.8077544426494345,0.47090964617354064
0.015390192158520222,0.7829159935379645,0.808562197092084,0.47090964617354064
0.015384146012365818,0.7831179321486268,0.808562197092084,0.47090964617354064
0.015364770777523518,0.7831179321486268,0.809168012924071,0.47090964617354064
0.01536229532212019,0.7833198707592892,0.809168012924071,0.47090964617354064
0.015352278016507626,0.7833198707592892,0.8097738287560582,0.47090964617354064
0.015352056361734867,0.7835218093699515,0.8097738287560582,0.47090964617354064
0.015349400229752064,0.7835218093699515,0.8099757673667205,0.47090964617354064
0.015338790602982044,0.7839256865912763,0.8099757673667205,0.47090964617354064
0.015324650332331657,0.7839256865912763,0.8101777059773829,0.47090964617354064
0.015321977436542511,0.7841276252019386,0.8101777059773829,0.47090964617354064
0.015316915698349476,0.7841276252019386,0.8103796445880452,0.47090964617354064
0.015313881449401379,0.784329563812601,0.8103796445880452,0.47090964617354064
0.01530886348336935,0.784329563812601,0.8105815831987075,0.47090964617354064
0.015308542177081108,0.7845315024232633,0.8105815831987075,0.47090964617354064
0.015297609381377697,0.7845315024232633,0.8111873990306947,0.47090964617354064
0.015293416567146778,0.7847334410339257,0.8111873990306947,0.47090964617354064
0.015282757580280304,0.7847334410339257,0.8115912762520194,0.47090964617354064
0.015279663726687431,0.784935379644588,0.8115912762520194,0.47090964617354064
0.015266788192093372,0.784935379644588,0.8119951534733441,0.47090964617354064
0.015266144648194313,0.7853392568659128,0.8119951534733441,0.47090964617354064
0.01525805052369833,0.7853392568659128,0.8126009693053312,0.47090964617354064
0.015254680998623371,0.7857431340872375,0.8126009693053312,0.47090964617354064
0.015252968296408653,0.7857431340872375,0.8130048465266559,0.47090964617354064
0.015247073955833912,0.7859450726978998,0.8130048465266559,0.47090964617354064
0.015240095555782318,0.7859450726978998,0.8134087237479806,0.47090964617354064
0.015232536941766739,0.7861470113085622,0.8134087237479806,0.47090964617354064
0.01522622350603342,0.7861470113085622,0.8138126009693053,0.47090964617354064
0.015224936418235302,0.7863489499192245,0.8138126009693053,0.47090964617354064
0.015224553644657135,0.7863489499192245,0.8140145395799677,0.47090964617354064
0.01522086001932621,0.7865508885298869,0.8140145395799677,0.47090964617354064
0.015212084166705608,0.7865508885298869,0.8144184168012925,0.47090964617354064
0.015197568573057652,0.787156704361874,0.8144184168012925,0.47090964617354064
0.015192944556474686,0.787156704361874,0.8146203554119548,0.47090964617354064
0.015186036005616188,0.7873586429725363,0.8146203554119548,0.47090964617354064
0.015182813629508018,0.7873586429725363,0.8152261712439418,0.47090964617354064
0.015179426409304142,0.7875605815831987,0.8152261712439418,0.47090964617354064
0.0151750473305583,0.7875605815831987,0.8154281098546042,0.47090964617354064
0.01517477910965681,0.7877625201938611,0.8154281098546042,0.47090964617354064
0.015168095007538795,0.7877625201938611,0.8156300484652665,0.47090964617354064
0.015166983008384705,0.7879644588045234,0.8156300484652665,0.47090964617354064
0.015164476819336414,0.7879644588045234,0.815831987075929,0.47090964617354064
0.015157502144575119,0.7885702746365105,0.815831987075929,0.47090964617354064
0.015154226683080196,0.7885702746365105,0.8162358642972536,0.47090964617354064
0.015142640098929405,0.7891760904684976,0.8162358642972536,0.47090964617354064
0.01514134369790554,0.7891760904684976,0.816437802907916,0.47090964617354064
0.015140227042138577,0.7893780290791599,0.816437802907916,0.47090964617354064
0.015132480300962925,0.7893780290791599,0.8168416801292407,0.47090964617354064
0.015115344896912575,0.789983844911147,0.8168416801292407,0.47090964617354064
0.015114108100533485,0.789983844911147,0.817043618739903,0.47090964617354064
0.015109718777239323,0.7901857835218093,0.817043618739903,0.47090964617354064
0.015107317827641964,0.7901857835218093,0.8172455573505655,0.47090964617354064
0.015102168545126915,0.7903877221324718,0.8172455573505655,0.47090964617354064
0.01509014144539833,0.7903877221324718,0.8174474959612278,0.47090964617354064
0.015090125612914562,0.7905896607431341,0.8174474959612278,0.47090964617354064
0.01506858505308628,0.7905896607431341,0.8184571890145396,0.47090964617354064
0.015065841376781464,0.7911954765751211,0.8184571890145396,0.47090964617354064
0.01505229715257883,0.7911954765751211,0.8188610662358643,0.47090964617354064
0.015051277354359627,0.7913974151857835,0.8188610662358643,0.47090964617354064
0.015043798834085464,0.7913974151857835,0.8194668820678513,0.47090964617354064
0.015042899176478386,0.7915993537964459,0.8194668820678513,0.47090964617354064
0.015040339902043343,0.7915993537964459,0.8196688206785138,0.47090964617354064
0.015036821365356445,0.7920032310177706,0.8196688206785138,0.47090964617354064
0.015035644173622131,0.7920032310177706,0.8198707592891761,0.47090964617354064
0.015029310248792171,0.7924071082390953,0.8198707592891761,0.47090964617354064
0.0150283332914114,0.7924071082390953,0.8202746365105008,0.47090964617354064
0.015027223154902458,0.7926090468497576,0.8202746365105008,0.47090964617354064
0.015027220360934734,0.7926090468497576,0.8204765751211631,0.47090964617354064
0.015015343204140663,0.7928109854604201,0.8204765751211631,0.47090964617354064
0.01500523928552866,0.7928109854604201,0.8210823909531503,0.47090964617354064
0.014979980885982513,0.7944264943457189,0.8210823909531503,0.47090964617354064
0.014954973012208939,0.7944264943457189,0.8216882067851373,0.47090964617354064
0.014948854222893715,0.7946284329563813,0.8216882067851373,0.47090964617354064
0.014921408146619797,0.7946284329563813,0.8222940226171244,0.47090964617354064
0.014910239726305008,0.7950323101777059,0.8222940226171244,0.47090964617354064
0.01490650326013565,0.7950323101777059,0.8224959612277868,0.47090964617354064
0.014865750446915627,0.7974555735056543,0.8224959612277868,0.47090964617354064
0.014858022332191467,0.7974555735056543,0.8231017770597738,0.47090964617354064
0.01485730241984129,0.7976575121163166,0.8231017770597738,0.47090964617354064
0.014847561717033386,0.7976575121163166,0.8235056542810986,0.47090964617354064
0.014833751134574413,0.7980613893376414,0.8235056542810986,0.47090964617354064
0.014812606386840343,0.7980613893376414,0.8251211631663974,0.47090964617354064
0.014812011271715164,0.7982633279483037,0.8251211631663974,0.47090964617354064
0.01480947621166706,0.7982633279483037,0.8255250403877221,0.47090964617354064
0.01479833759367466,0.7984652665589661,0.8255250403877221,0.47090964617354064
0.014794232323765755,0.7984652665589661,0.8259289176090469,0.47090964617354064
0.014786864630877972,0.7990710823909531,0.8259289176090469,0.47090964617354064
0.01478666439652443,0.7990710823909531,0.8261308562197092,0.47090964617354064
0.014786281622946262,0.7992730210016155,0.8261308562197092,0.47090964617354064
0.014786002226173878,0.7992730210016155,0.8263327948303716,0.47090964617354064
0.014779502525925636,0.7994749596122779,0.8263327948303716,0.47090964617354064
0.014778911136090755,0.7994749596122779,0.8265347334410339,0.47090964617354064
0.014769010245800018,0.7996768982229402,0.8265347334410339,0.47090964617354064
0.01475384458899498,0.7996768982229402,0.827140549273021,0.47090964617354064
0.014743573032319546,0.7998788368336026,0.827140549273021,0.47090964617354064
0.014735892415046692,0.7998788368336026,0.8273424878836834,0.47090964617354064
0.014720985665917397,0.800686591276252,0.8273424878836834,0.47090964617354064
0.014717045240104198,0.800686591276252,0.8275444264943457,0.47090964617354064
0.014701062813401222,0.8010904684975767,0.8275444264943457,0.47090964617354064
0.014698152430355549,0.8010904684975767,0.8277463651050081,0.47090964617354064
0.014690347947180271,0.8012924071082391,0.8277463651050081,0.47090964617354064
0.014659296721220016,0.8012924071082391,0.8289579967689822,0.47090964617354064
0.014651608653366566,0.8016962843295639,0.8289579967689822,0.47090964617354064
0.014633769169449806,0.8016962843295639,0.8293618739903069,0.47090964617354064
0.014626238495111465,0.8018982229402262,0.8293618739903069,0.47090964617354064
0.01462341658771038,0.8018982229402262,0.8297657512116317,0.47090964617354064
0.014621270820498466,0.8023021001615509,0.8297657512116317,0.47090964617354064
0.014615342952311039,0.8023021001615509,0.8301696284329564,0.47090964617354064
0.014605001546442509,0.802907915993538,0.8301696284329564,0.47090964617354064
0.01459680125117302,0.802907915993538,0.8307754442649434,0.47090964617354064
0.014591979794204235,0.8031098546042004,0.8307754442649434,0.47090964617354064
0.014591663144528866,0.8031098546042004,0.8309773828756059,0.47090964617354064
0.014575502835214138,0.8033117932148627,0.8309773828756059,0.47090964617354064
0.01456729881465435,0.8033117932148627,0.8315831987075929,0.47090964617354064
0.014562712982296944,0.803513731825525,0.8315831987075929,0.47090964617354064
0.014560706913471222,0.803513731825525,0.8317851373182552,0.47090964617354064
0.014546885155141354,0.8041195476575121,0.8317851373182552,0.47090964617354064
0.014546617865562439,0.8041195476575121,0.8319870759289176,0.47090964617354064
0.014538988471031189,0.8045234248788369,0.8319870759289176,0.47090964617354064
0.014533164910972118,0.8045234248788369,0.8321890145395799,0.47090964617354064
0.014522376470267773,0.8051292407108239,0.8321890145395799,0.47090964617354064
0.014520584605634212,0.8051292407108239,0.8323909531502424,0.47090964617354064
0.014519964344799519,0.8055331179321487,0.8323909531502424,0.47090964617354064
0.014518195763230324,0.8055331179321487,0.8325928917609047,0.47090964617354064
0.014469743706285954,0.8067447495961227,0.8325928917609047,0.47090964617354064
0.014460930600762367,0.8067447495961227,0.8329967689822294,0.47090964617354064
0.014455026015639305,0.8071486268174475,0.8329967689822294,0.47090964617354064
0.014450165443122387,0.8071486268174475,0.8331987075928917,0.47090964617354064
0.014444585889577866,0.8077544426494345,0.8331987075928917,0.47090964617354064
0.014442154206335545,0.8077544426494345,0.8334006462035541,0.47090964617354064
0.014440345577895641,0.807956381260097,0.8334006462035541,0.47090964617354064
0.014440114609897137,0.807956381260097,0.8336025848142165,0.47090964617354064
0.014436897821724415,0.8081583198707593,0.8336025848142165,0.47090964617354064
0.014429664239287376,0.8081583198707593,0.8338045234248789,0.47090964617354064
0.014425987377762794,0.8083602584814217,0.8338045234248789,0.47090964617354064
0.014382917433977127,0.8083602584814217,0.8344103392568659,0.47090964617354064
0.014382191933691502,0.808562197092084,0.8344103392568659,0.47090964617354064
0.01437617652118206,0.808562197092084,0.8346122778675282,0.47090964617354064
0.0143742011860013,0.8089660743134087,0.8346122778675282,0.47090964617354064
0.014371532946825027,0.8089660743134087,0.8348142164781907,0.47090964617354064
0.014367715455591679,0.809168012924071,0.8348142164781907,0.47090964617354064
0.014361493289470673,0.809168012924071,0.835016155088853,0.47090964617354064
0.014357681386172771,0.8097738287560582,0.835016155088853,0.47090964617354064
0.01435562688857317,0.8097738287560582,0.8354200323101777,0.47090964617354064
0.014351679012179375,0.8101777059773829,0.8354200323101777,0.47090964617354064
0.014346796087920666,0.8101777059773829,0.8358239095315024,0.47090964617354064
0.01433803141117096,0.8109854604200323,0.8358239095315024,0.47090964617354064
0.014324425719678402,0.8109854604200323,0.8368336025848142,0.47090964617354064
0.014316234737634659,0.811389337641357,0.8368336025848142,0.47090964617354064
0.014302569441497326,0.811389337641357,0.837843295638126,0.47090964617354064
0.01430094800889492,0.8115912762520194,0.837843295638126,0.47090964617354064
0.014297550544142723,0.8115912762520194,0.8380452342487884,0.47090964617354064
0.0142946382984519,0.8117932148626817,0.8380452342487884,0.47090964617354064
0.01428185123950243,0.8117932148626817,0.8392568659127625,0.47090964617354064
0.014278365299105644,0.8121970920840065,0.8392568659127625,0.47090964617354064
0.014276828616857529,0.8121970920840065,0.8394588045234249,0.47090964617354064
0.014262971468269825,0.8126009693053312,0.8394588045234249,0.47090964617354064
0.014255868270993233,0.8126009693053312,0.8398626817447497,0.47090964617354064
0.014246021397411823,0.8130048465266559,0.8398626817447497,0.47090964617354064
0.01424108911305666,0.8130048465266559,0.840064620355412,0.47090964617354064
0.014230023138225079,0.8138126009693053,0.840064620355412,0.47090964617354064
0.0142110800370574,0.8138126009693053,0.8410743134087237,0.47090964617354064
0.014210693538188934,0.8140145395799677,0.8410743134087237,0.47090964617354064
0.014207708649337292,0.8140145395799677,0.8412762520193862,0.47090964617354064
0.014196110889315605,0.8146203554119548,0.8412762520193862,0.47090964617354064
0.014192239381372929,0.8146203554119548,0.8414781906300485,0.47090964617354064
0.014181739650666714,0.8148222940226171,0.8414781906300485,0.47090964617354064
0.014162356033921242,0.8148222940226171,0.8422859450726979,0.47090964617354064
0.014158838428556919,0.8150242326332795,0.8422859450726979,0.47090964617354064
0.014157729223370552,0.8150242326332795,0.8426898222940227,0.47090964617354064
0.014155405573546886,0.8152261712439418,0.8426898222940227,0.47090964617354064
0.014145439490675926,0.8152261712439418,0.8432956381260097,0.47090964617354064
0.014129595831036568,0.8156300484652665,0.8432956381260097,0.47090964617354064
0.014073219150304794,0.8156300484652665,0.8445072697899838,0.47090964617354064
0.014073175378143787,0.815831987075929,0.8445072697899838,0.47090964617354064
0.014059591107070446,0.815831987075929,0.8449111470113085,0.47090964617354064
0.0140576446428895,0.8160339256865913,0.8449111470113085,0.47090964617354064
0.014056393876671791,0.8160339256865913,0.845113085621971,0.47090964617354064
0.014045190066099167,0.8166397415185783,0.845113085621971,0.47090964617354064
0.014040800742805004,0.8166397415185783,0.8459208400646203,0.47090964617354064
0.014030474238097668,0.817043618739903,0.8459208400646203,0.47090964617354064
0.014024673029780388,0.817043618739903,0.8461227786752827,0.47090964617354064
0.014021863229572773,0.8172455573505655,0.8461227786752827,0.47090964617354064
0.014020356349647045,0.8172455573505655,0.846324717285945,0.47090964617354064
0.014015190303325653,0.8176494345718901,0.846324717285945,0.47090964617354064
0.014014534652233124,0.8176494345718901,0.8465266558966075,0.47090964617354064
0.014004640281200409,0.8178513731825525,0.8465266558966075,0.47090964617354064
0.013993113301694393,0.8178513731825525,0.8467285945072698,0.47090964617354064
0.013990333303809166,0.8182552504038773,0.8467285945072698,0.47090964617354064
0.013989695347845554,0.8182552504038773,0.8469305331179321,0.47090964617354064
0.013986862264573574,0.8184571890145396,0.8469305331179321,0.47090964617354064
0.013975371606647968,0.8184571890145396,0.8471324717285945,0.47090964617354064
0.013971447944641113,0.818659127625202,0.8471324717285945,0.47090964617354064
0.013970778323709965,0.818659127625202,0.8475363489499192,0.47090964617354064
0.013970448635518551,0.8188610662358643,0.8475363489499192,0.47090964617354064
0.013964799232780933,0.8188610662358643,0.847940226171244,0.47090964617354064
0.013963592238724232,0.8190630048465266,0.847940226171244,0.47090964617354064
0.013958015479147434,0.8190630048465266,0.8483441033925686,0.47090964617354064
0.01394616812467575,0.819264943457189,0.8483441033925686,0.47090964617354064
0.01393955573439598,0.819264943457189,0.848546042003231,0.47090964617354064
0.013936534523963928,0.8194668820678513,0.848546042003231,0.47090964617354064
0.013931048102676868,0.8194668820678513,0.8487479806138933,0.47090964617354064
0.013911268673837185,0.8202746365105008,0.8487479806138933,0.47090964617354064
0.013895549811422825,0.8202746365105008,0.8495557350565428,0.47090964617354064
0.013886825181543827,0.8204765751211631,0.8495557350565428,0.47090964617354064
0.013874566182494164,0.8204765751211631,0.8499596122778675,0.47090964617354064
0.013873977586627007,0.8206785137318255,0.8499596122778675,0.47090964617354064
0.013872908428311348,0.8206785137318255,0.8501615508885298,0.47090964617354064
0.013869646936655045,0.8208804523424879,0.8501615508885298,0.47090964617354064
0.013868797570466995,0.8208804523424879,0.8505654281098546,0.47090964617354064
0.01386591512709856,0.8210823909531503,0.8505654281098546,0.47090964617354064
0.013862986117601395,0.8210823909531503,0.850767366720517,0.47090964617354064
0.013860441744327545,0.8212843295638126,0.850767366720517,0.47090964617354064
0.013848301954567432,0.8212843295638126,0.8509693053311793,0.47090964617354064
0.01384415291249752,0.821486268174475,0.8509693053311793,0.47090964617354064
0.013834498822689056,0.821486268174475,0.8511712439418416,0.47090964617354064
0.01383008062839508,0.8216882067851373,0.8511712439418416,0.47090964617354064
0.01380421593785286,0.8216882067851373,0.8521809369951535,0.47090964617354064
0.013802435249090195,0.8218901453957996,0.8521809369951535,0.47090964617354064
0.013789028860628605,0.8218901453957996,0.8529886914378029,0.47090964617354064
0.013786226511001587,0.822092084006462,0.8529886914378029,0.47090964617354064
0.013783464208245277,0.822092084006462,0.8531906300484653,0.47090964617354064
0.0137812290340662,0.8222940226171244,0.8531906300484653,0.47090964617354064
0.013774160295724869,0.8222940226171244,0.8539983844911146,0.47090964617354064
0.013762326911091805,0.8228998384491115,0.8539983844911146,0.47090964617354064
0.013760404661297798,0.8228998384491115,0.8542003231017771,0.47090964617354064
0.013748891651630402,0.8237075928917609,0.8542003231017771,0.47090964617354064
0.01374701876193285,0.8237075928917609,0.8544022617124394,0.47090964617354064
0.013744499534368515,0.8239095315024233,0.8544022617124394,0.47090964617354064
0.013712786138057709,0.8239095315024233,0.8554119547657512,0.47090964617354064
0.013699267990887165,0.8247172859450727,0.8554119547657512,0.47090964617354064
0.01369466632604599,0.8247172859450727,0.8560177705977383,0.47090964617354064
0.013689246959984303,0.8249192245557351,0.8560177705977383,0.47090964617354064
0.013671273365616798,0.8249192245557351,0.8568255250403877,0.47090964617354064
0.013664777390658855,0.8253231017770598,0.8568255250403877,0.47090964617354064
0.013652400113642216,0.8253231017770598,0.8578352180936996,0.47090964617354064
0.013642673380672932,0.8261308562197092,0.8578352180936996,0.47090964617354064
0.013623946346342564,0.8261308562197092,0.8588449111470113,0.47090964617354064
0.013623026199638844,0.8263327948303716,0.8588449111470113,0.47090964617354064
0.013597683981060982,0.8263327948303716,0.8592487883683361,0.47090964617354064
0.01357732992619276,0.8275444264943457,0.8592487883683361,0.47090964617354064
0.013573293574154377,0.8275444264943457,0.8594507269789984,0.47090964617354064
0.013571535237133503,0.8277463651050081,0.8594507269789984,0.47090964617354064
0.013562875799834728,0.8277463651050081,0.8598546042003231,0.47090964617354064
0.013559515587985516,0.8279483037156704,0.8598546042003231,0.47090964617354064
0.013558786362409592,0.8279483037156704,0.8600565428109854,0.47090964617354064
0.013556811027228832,0.8281502423263328,0.8600565428109854,0.47090964617354064
0.013545233756303787,0.8281502423263328,0.8602584814216478,0.47090964617354064
0.013540594838559628,0.8283521809369951,0.8602584814216478,0.47090964617354064
0.013537284918129444,0.8283521809369951,0.8606623586429726,0.47090964617354064
0.013528041541576385,0.8287560581583199,0.8606623586429726,0.47090964617354064
0.013524003326892853,0.8287560581583199,0.8608642972536349,0.47090964617354064
0.013514390215277672,0.8291599353796446,0.8608642972536349,0.47090964617354064
0.013502395711839199,0.8291599353796446,0.8620759289176091,0.47090964617354064
0.013501077890396118,0.8293618739903069,0.8620759289176091,0.47090964617354064
0.013498104177415371,0.8293618739903069,0.8624798061389337,0.47090964617354064
0.01349142100661993,0.8295638126009693,0.8624798061389337,0.47090964617354064
0.013483148999512196,0.8295638126009693,0.8628836833602584,0.47090964617354064
0.013467183336615562,0.8301696284329564,0.8628836833602584,0.47090964617354064
0.013450175523757935,0.8301696284329564,0.8632875605815832,0.47090964617354064
0.013445038348436356,0.8303715670436187,0.8632875605815832,0.47090964617354064
0.013436279259622097,0.8303715670436187,0.8634894991922456,0.47090964617354064
0.013416806235909462,0.8307754442649434,0.8634894991922456,0.47090964617354064
0.013407464139163494,0.8307754442649434,0.8636914378029079,0.47090964617354064
0.013403314165771008,0.8311793214862682,0.8636914378029079,0.47090964617354064
0.013372496701776981,0.8311793214862682,0.8649030694668821,0.47090964617354064
0.013367527164518833,0.8313812600969306,0.8649030694668821,0.47090964617354064
0.013354514725506306,0.8313812600969306,0.8655088852988692,0.47090964617354064
0.013350783847272396,0.8315831987075929,0.8655088852988692,0.47090964617354064
0.01334837544709444,0.8315831987075929,0.8657108239095315,0.47090964617354064
0.013329085893929005,0.8319870759289176,0.8657108239095315,0.47090964617354064
0.01332448236644268,0.8319870759289176,0.8659127625201939,0.47090964617354064
0.013305728323757648,0.8334006462035541,0.8659127625201939,0.47090964617354064
0.013301132246851921,0.8334006462035541,0.8663166397415186,0.47090964617354064
0.013285743072628975,0.8340064620355412,0.8663166397415186,0.47090964617354064
0.013278759084641933,0.8340064620355412,0.867124394184168,0.47090964617354064
0.01325529720634222,0.8354200323101777,0.867124394184168,0.47090964617354064
0.01319938525557518,0.8354200323101777,0.8685379644588045,0.47090964617354064
0.013195903971791267,0.8358239095315024,0.8685379644588045,0.47090964617354064
0.013193568214774132,0.8358239095315024,0.8689418416801292,0.47090964617354064
0.013174840249121189,0.8362277867528272,0.8689418416801292,0.47090964617354064
0.013159426860511303,0.8362277867528272,0.8695476575121163,0.47090964617354064
0.013157026842236519,0.8364297253634895,0.8695476575121163,0.47090964617354064
0.013152769766747952,0.8364297253634895,0.869951534733441,0.47090964617354064
0.01312978658825159,0.8372374798061389,0.869951534733441,0.47090964617354064
0.013116287998855114,0.8372374798061389,0.8705573505654282,0.47090964617354064
0.013115030713379383,0.8374394184168013,0.8705573505654282,0.47090964617354064
0.013090756721794605,0.8374394184168013,0.8707592891760905,0.47090964617354064
0.013084259815514088,0.837843295638126,0.8707592891760905,0.47090964617354064
0.013051480054855347,0.837843295638126,0.8719709208400647,0.47090964617354064
0.013051233254373074,0.8380452342487884,0.8719709208400647,0.47090964617354064
0.013041362166404724,0.8380452342487884,0.8725767366720517,0.47090964617354064
0.013010764494538307,0.8386510500807755,0.8725767366720517,0.47090964617354064
0.01300909835845232,0.8386510500807755,0.872778675282714,0.47090964617354064
0.01299128495156765,0.8388529886914378,0.872778675282714,0.47090964617354064
0.012987827882170677,0.8388529886914378,0.8731825525040388,0.47090964617354064
0.012987104244530201,0.8390549273021002,0.8731825525040388,0.47090964617354064
0.012980516999959946,0.8390549273021002,0.8735864297253635,0.47090964617354064
0.012976708821952343,0.8392568659127625,0.8735864297253635,0.47090964617354064
0.012975680641829967,0.8392568659127625,0.8737883683360258,0.47090964617354064
0.012972040101885796,0.8394588045234249,0.8737883683360258,0.47090964617354064
0.012944296933710575,0.8394588045234249,0.874394184168013,0.47090964617354064
0.012936243787407875,0.8402665589660743,0.874394184168013,0.47090964617354064
0.012934776023030281,0.8402665589660743,0.8747980613893377,0.47090964617354064
0.012910455465316772,0.8410743134087237,0.8747980613893377,0.47090964617354064
0.012865073047578335,0.8410743134087237,0.875605815831987,0.47090964617354064
0.012849671766161919,0.8412762520193862,0.875605815831987,0.47090964617354064
0.012831882573664188,0.8412762520193862,0.8760096930533118,0.47090964617354064
0.012819771654903889,0.8414781906300485,0.8760096930533118,0.47090964617354064
0.012814865447580814,0.8414781906300485,0.8764135702746365,0.47090964617354064
0.012812301516532898,0.8416801292407108,0.8764135702746365,0.47090964617354064
0.012801438570022583,0.8416801292407108,0.8766155088852988,0.47090964617354064
0.012794607318937778,0.8420840064620355,0.8766155088852988,0.47090964617354064
0.012786798179149628,0.8420840064620355,0.8770193861066236,0.47090964617354064
0.012751888483762741,0.8430936995153473,0.8770193861066236,0.47090964617354064
0.012750817462801933,0.8430936995153473,0.8774232633279483,0.47090964617354064
0.012732081115245819,0.843497576736672,0.8774232633279483,0.47090964617354064
0.012722687795758247,0.843497576736672,0.877827140549273,0.47090964617354064
0.012715744785964489,0.8441033925686591,0.877827140549273,0.47090964617354064
0.012709513306617737,0.8441033925686591,0.8782310177705978,0.47090964617354064
0.012700289487838745,0.8445072697899838,0.8782310177705978,0.47090964617354064
0.01269184798002243,0.8445072697899838,0.8784329563812601,0.47090964617354064
0.012689349241554737,0.8447092084006462,0.8784329563812601,0.47090964617354064
0.012685418128967285,0.8447092084006462,0.8790387722132472,0.47090964617354064
0.012645481154322624,0.8459208400646203,0.8790387722132472,0.47090964617354064
0.01264528650790453,0.8459208400646203,0.8792407108239095,0.47090964617354064
0.012642370536923409,0.8461227786752827,0.8792407108239095,0.47090964617354064
0.012640409171581268,0.8461227786752827,0.8796445880452343,0.47090964617354064
0.012638483196496964,0.846324717285945,0.8796445880452343,0.47090964617354064
0.012630756013095379,0.846324717285945,0.8802504038772213,0.47090964617354064
0.012622345238924026,0.8465266558966075,0.8802504038772213,0.47090964617354064
0.012621558271348476,0.8465266558966075,0.8804523424878837,0.47090964617354064
0.012607922777533531,0.8473344103392568,0.8804523424878837,0.47090964617354064
0.012598955072462559,0.8473344103392568,0.8812600969305331,0.47090964617354064
0.012595338746905327,0.8475363489499192,0.8812600969305331,0.47090964617354064
0.012588714249432087,0.8475363489499192,0.8816639741518578,0.47090964617354064
0.012577371671795845,0.8483441033925686,0.8816639741518578,0.47090964617354064
0.012576268054544926,0.8483441033925686,0.8818659127625202,0.47090964617354064
0.012575098313391209,0.848546042003231,0.8818659127625202,0.47090964617354064
0.012568685226142406,0.848546042003231,0.8820678513731826,0.47090964617354064
0.012564011849462986,0.8487479806138933,0.8820678513731826,0.47090964617354064
0.012561073526740074,0.8487479806138933,0.8824717285945073,0.47090964617354064
0.012558376416563988,0.8489499192245558,0.8824717285945073,0.47090964617354064
0.012550515122711658,0.8489499192245558,0.8830775444264943,0.47090964617354064
0.012548092752695084,0.8491518578352181,0.8830775444264943,0.47090964617354064
0.012543834745883942,0.8491518578352181,0.8832794830371568,0.47090964617354064
0.012535926885902882,0.8493537964458805,0.8832794830371568,0.47090964617354064
0.012509921565651894,0.8493537964458805,0.8838852988691438,0.47090964617354064
0.012499571777880192,0.8497576736672051,0.8838852988691438,0.47090964617354064
0.01249910332262516,0.8497576736672051,0.8842891760904685,0.47090964617354064
0.012485054321587086,0.8501615508885298,0.8842891760904685,0.47090964617354064
0.012484104372560978,0.8501615508885298,0.8844911147011308,0.47090964617354064
0.012475241906940937,0.8505654281098546,0.8844911147011308,0.47090964617354064
0.012456497177481651,0.8505654281098546,0.8850969305331179,0.47090964617354064
0.012438783422112465,0.8515751211631664,0.8850969305331179,0.47090964617354064
0.012431725859642029,0.8515751211631664,0.885702746365105,0.47090964617354064
0.012431652285158634,0.8517770597738288,0.885702746365105,0.47090964617354064
0.01241330523043871,0.8517770597738288,0.8861066235864298,0.47090964617354064
0.012407086789608002,0.8523828756058158,0.8861066235864298,0.47090964617354064
0.012391788884997368,0.8523828756058158,0.8865105008077544,0.47090964617354064
0.012391328811645508,0.8525848142164781,0.8865105008077544,0.47090964617354064
0.012380024418234825,0.8525848142164781,0.8867124394184168,0.47090964617354064
0.012371164746582508,0.8529886914378029,0.8867124394184168,0.47090964617354064
0.012353112921118736,0.8529886914378029,0.8869143780290791,0.47090964617354064
0.012348196469247341,0.8531906300484653,0.8869143780290791,0.47090964617354064
0.012333197519183159,0.8531906300484653,0.8871163166397416,0.47090964617354064
0.012331987731158733,0.85359450726979,0.8871163166397416,0.47090964617354064
0.01232736837118864,0.85359450726979,0.8873182552504039,0.47090964617354064
0.012326742522418499,0.8537964458804523,0.8873182552504039,0.47090964617354064
0.01232290081679821,0.8537964458804523,0.8875201938610663,0.47090964617354064
0.012318429537117481,0.8539983844911146,0.8875201938610663,0.47090964617354064
0.012300989590585232,0.8539983844911146,0.8879240710823909,0.47090964617354064
0.012294321320950985,0.8542003231017771,0.8879240710823909,0.47090964617354064
0.012289460748434067,0.8542003231017771,0.8883279483037156,0.47090964617354064
0.012279266491532326,0.8546042003231018,0.8883279483037156,0.47090964617354064
0.01227741502225399,0.8546042003231018,0.8885298869143781,0.47090964617354064
0.012264846824109554,0.8554119547657512,0.8885298869143781,0.47090964617354064
0.012261464260518551,0.8554119547657512,0.8887318255250404,0.47090964617354064
0.012242880649864674,0.8562197092084006,0.8887318255250404,0.47090964617354064
0.012240301817655563,0.8562197092084006,0.8889337641357028,0.47090964617354064
0.012238829396665096,0.856421647819063,0.8889337641357028,0.47090964617354064
0.012230766005814075,0.856421647819063,0.8891357027463651,0.47090964617354064
0.012216069735586643,0.8570274636510501,0.8891357027463651,0.47090964617354064
0.012215996161103249,0.8570274636510501,0.8893376413570274,0.47090964617354064
0.01221422292292118,0.8572294022617124,0.8893376413570274,0.47090964617354064
0.012191134504973888,0.8572294022617124,0.8899434571890146,0.47090964617354064
0.0121768768876791,0.8574313408723748,0.8899434571890146,0.47090964617354064
0.012169006280601025,0.8574313408723748,0.8907512116316639,0.47090964617354064
0.0121306162327528,0.8582390953150242,0.8907512116316639,0.47090964617354064
0.012117590755224228,0.8582390953150242,0.8913570274636511,0.47090964617354064
0.012089638970792294,0.8594507269789984,0.8913570274636511,0.47090964617354064
0.012071206234395504,0.8594507269789984,0.8921647819063004,0.47090964617354064
0.012059287168085575,0.8596526655896607,0.8921647819063004,0.47090964617354064
0.012055846862494946,0.8596526655896607,0.8925686591276252,0.47090964617354064
0.012052608653903008,0.8600565428109854,0.8925686591276252,0.47090964617354064
0.012046879157423973,0.8600565428109854,0.8929725363489499,0.47090964617354064
0.012042935937643051,0.8602584814216478,0.8929725363489499,0.47090964617354064
0.012020332738757133,0.8602584814216478,0.893578352180937,0.47090964617354064
0.012019633315503597,0.8604604200323102,0.893578352180937,0.47090964617354064
0.012017295695841312,0.8604604200323102,0.8937802907915994,0.47090964617354064
0.012007675133645535,0.8606623586429726,0.8937802907915994,0.47090964617354064
0.012001524679362774,0.8606623586429726,0.8939822294022617,0.47090964617354064
0.011989456601440907,0.8608642972536349,0.8939822294022617,0.47090964617354064
0.01198933832347393,0.8608642972536349,0.8941841680129241,0.47090964617354064
0.011988816782832146,0.8610662358642972,0.8941841680129241,0.47090964617354064
0.011984634213149548,0.8610662358642972,0.8945880452342488,0.47090964617354064
0.011974657885730267,0.8612681744749596,0.8945880452342488,0.47090964617354064
0.011946338228881359,0.8612681744749596,0.8949919224555735,0.47090964617354064
0.01191569771617651,0.8616720516962844,0.8949919224555735,0.47090964617354064
0.011904429644346237,0.8616720516962844,0.8951938610662359,0.47090964617354064
0.011895670555531979,0.8622778675282714,0.8951938610662359,0.47090964617354064
0.011882967315614223,0.8622778675282714,0.8955977382875606,0.47090964617354064
0.011880738660693169,0.8624798061389337,0.8955977382875606,0.47090964617354064
0.011845765635371208,0.8624798061389337,0.8960016155088854,0.47090964617354064
0.011825619265437126,0.8634894991922456,0.8960016155088854,0.47090964617354064
0.011818284168839455,0.8634894991922456,0.8966074313408724,0.47090964617354064
0.0118104862049222,0.8638933764135702,0.8966074313408724,0.47090964617354064
0.011807462200522423,0.8638933764135702,0.8970113085621971,0.47090964617354064
0.011806691996753216,0.8640953150242326,0.8970113085621971,0.47090964617354064
0.011806569993495941,0.8640953150242326,0.8972132471728594,0.47090964617354064
0.011785105802118778,0.8644991922455574,0.8972132471728594,0.47090964617354064
0.011769209988415241,0.8644991922455574,0.8978190630048465,0.47090964617354064
0.01175701804459095,0.8655088852988692,0.8978190630048465,0.47090964617354064
0.011747353710234165,0.8655088852988692,0.8984248788368336,0.47090964617354064
0.011746298521757126,0.8657108239095315,0.8984248788368336,0.47090964617354064
0.011732731014490128,0.8657108239095315,0.898626817447496,0.47090964617354064
0.011731492355465889,0.8659127625201939,0.898626817447496,0.47090964617354064
0.011720897629857063,0.8659127625201939,0.8988287560581584,0.47090964617354064
0.011712205596268177,0.8663166397415186,0.8988287560581584,0.47090964617354064
0.011702191084623337,0.8663166397415186,0.8996365105008077,0.47090964617354064
0.011687280610203743,0.8669224555735057,0.8996365105008077,0.47090964617354064
0.011679056100547314,0.8669224555735057,0.8998384491114702,0.47090964617354064
0.011676939204335213,0.867124394184168,0.8998384491114702,0.47090964617354064
0.01167586725205183,0.867124394184168,0.9000403877221325,0.47090964617354064
0.011666673235595226,0.8679321486268174,0.9000403877221325,0.47090964617354064
0.011666426435112953,0.8679321486268174,0.9002423263327949,0.47090964617354064
0.011665516532957554,0.8681340872374798,0.9002423263327949,0.47090964617354064
0.011642136611044407,0.8681340872374798,0.9008481421647819,0.47090964617354064
0.011621356941759586,0.869345718901454,0.9008481421647819,0.47090964617354064
0.01161704957485199,0.869345718901454,0.9012520193861067,0.47090964617354064
0.01159173808991909,0.8703554119547657,0.9012520193861067,0.47090964617354064
0.011583996936678886,0.8703554119547657,0.9016558966074314,0.47090964617354064
0.011572404764592648,0.8707592891760905,0.9016558966074314,0.47090964617354064
0.01156639400869608,0.8707592891760905,0.902059773828756,0.47090964617354064
0.011564218439161777,0.8711631663974152,0.902059773828756,0.47090964617354064
0.011551152914762497,0.8711631663974152,0.9024636510500808,0.47090964617354064
0.011549314484000206,0.8713651050080775,0.9024636510500808,0.47090964617354064
0.011524719186127186,0.8713651050080775,0.9032714054927302,0.47090964617354064
0.011519625782966614,0.8715670436187399,0.9032714054927302,0.47090964617354064
0.01150563359260559,0.8715670436187399,0.9034733441033925,0.47090964617354064
0.011486787348985672,0.872172859450727,0.9034733441033925,0.47090964617354064
0.011469137854874134,0.872172859450727,0.9038772213247173,0.47090964617354064
0.011467495001852512,0.8723747980613893,0.9038772213247173,0.47090964617354064
0.01145524438470602,0.8723747980613893,0.9040791599353797,0.47090964617354064
0.011454724706709385,0.8725767366720517,0.9040791599353797,0.47090964617354064
0.011454698629677296,0.8725767366720517,0.904281098546042,0.47090964617354064
0.011441687121987343,0.8731825525040388,0.904281098546042,0.47090964617354064
0.011399208568036556,0.8731825525040388,0.904886914378029,0.47090964617354064
0.01138229202479124,0.8737883683360258,0.904886914378029,0.47090964617354064
0.011380222626030445,0.8737883683360258,0.9050888529886915,0.47090964617354064
0.011379146948456764,0.8739903069466882,0.9050888529886915,0.47090964617354064
0.011376047506928444,0.8739903069466882,0.9054927302100162,0.47090964617354064
0.01137143187224865,0.874394184168013,0.9054927302100162,0.47090964617354064
0.011360925622284412,0.874394184168013,0.9063004846526656,0.47090964617354064
0.011358113028109074,0.8745961227786753,0.9063004846526656,0.47090964617354064
0.011356052942574024,0.8745961227786753,0.906502423263328,0.47090964617354064
0.011323967017233372,0.875605815831987,0.906502423263328,0.47090964617354064
0.011313503608107567,0.875605815831987,0.9069063004846527,0.47090964617354064
0.011304342187941074,0.8758077544426495,0.9069063004846527,0.47090964617354064
0.011283567175269127,0.8758077544426495,0.9079159935379645,0.47090964617354064
0.011280704289674759,0.8760096930533118,0.9079159935379645,0.47090964617354064
0.011255682446062565,0.8760096930533118,0.9087237479806138,0.47090964617354064
0.011237756349146366,0.8766155088852988,0.9087237479806138,0.47090964617354064
0.011232382617890835,0.8766155088852988,0.9089256865912763,0.47090964617354064
0.011229317635297775,0.8768174474959612,0.9089256865912763,0.47090964617354064
0.011182332411408424,0.8768174474959612,0.9097334410339257,0.47090964617354064
0.011165986768901348,0.877221324717286,0.9097334410339257,0.47090964617354064
0.011163843795657158,0.877221324717286,0.9101373182552503,0.47090964617354064
0.011128980666399002,0.8784329563812601,0.9101373182552503,0.47090964617354064
0.011119486764073372,0.8784329563812601,0.9103392568659128,0.47090964617354064
0.011112474836409092,0.8786348949919225,0.9103392568659128,0.47090964617354064
0.011102323420345783,0.8786348949919225,0.9111470113085622,0.47090964617354064
0.011094142682850361,0.8790387722132472,0.9111470113085622,0.47090964617354064
0.011091580614447594,0.8790387722132472,0.9113489499192245,0.47090964617354064
0.011086209677159786,0.8798465266558966,0.9113489499192245,0.47090964617354064
0.011073829606175423,0.8798465266558966,0.9117528271405493,0.47090964617354064
0.011060665361583233,0.8802504038772213,0.9117528271405493,0.47090964617354064
0.01105621550232172,0.8802504038772213,0.9119547657512116,0.47090964617354064
0.011050000786781311,0.880654281098546,0.9119547657512116,0.47090964617354064
0.011043420992791653,0.880654281098546,0.9123586429725363,0.47090964617354064
0.011040224693715572,0.8810581583198708,0.9123586429725363,0.47090964617354064
0.011038272641599178,0.8810581583198708,0.9125605815831987,0.47090964617354064
0.011035003699362278,0.8814620355411955,0.9125605815831987,0.47090964617354064
0.01103306282311678,0.8814620355411955,0.9127625201938611,0.47090964617354064
0.011028135195374489,0.8816639741518578,0.9127625201938611,0.47090964617354064
0.01102338545024395,0.8816639741518578,0.9129644588045234,0.47090964617354064
0.010997406207025051,0.8822697899838449,0.9129644588045234,0.47090964617354064
0.010988438501954079,0.8822697899838449,0.9133683360258481,0.47090964617354064
0.010972565039992332,0.8824717285945073,0.9133683360258481,0.47090964617354064
0.010961717925965786,0.8824717285945073,0.9135702746365105,0.47090964617354064
0.010922844521701336,0.8836833602584814,0.9135702746365105,0.47090964617354064
0.010913833044469357,0.8836833602584814,0.9141760904684976,0.47090964617354064
0.010904444381594658,0.8840872374798061,0.9141760904684976,0.47090964617354064
0.01089421659708023,0.8840872374798061,0.9143780290791599,0.47090964617354064
0.01086557749658823,0.8846930533117933,0.9143780290791599,0.47090964617354064
0.010832746513187885,0.8846930533117933,0.9151857835218093,0.47090964617354064
0.010808892548084259,0.8848949919224556,0.9151857835218093,0.47090964617354064
0.010808072052896023,0.8848949919224556,0.9153877221324718,0.47090964617354064
0.01080357190221548,0.8850969305331179,0.9153877221324718,0.47090964617354064
0.010803195647895336,0.8850969305331179,0.9155896607431341,0.47090964617354064
0.010802549310028553,0.8852988691437803,0.9155896607431341,0.47090964617354064
0.010802151635289192,0.8852988691437803,0.9157915993537964,0.47090964617354064
0.010791292414069176,0.885702746365105,0.9157915993537964,0.47090964617354064
0.010778801515698433,0.885702746365105,0.9163974151857835,0.47090964617354064
0.010776017792522907,0.8859046849757674,0.9163974151857835,0.47090964617354064
0.010769368149340153,0.8859046849757674,0.9165993537964459,0.47090964617354064
0.010739247314631939,0.8865105008077544,0.9165993537964459,0.47090964617354064
0.010734655894339085,0.8865105008077544,0.9168012924071083,0.47090964617354064
0.010727019980549812,0.8867124394184168,0.9168012924071083,0.47090964617354064
0.010695656761527061,0.8867124394184168,0.9180129240710824,0.47090964617354064
0.010691297240555286,0.8869143780290791,0.9180129240710824,0.47090964617354064
0.01065533421933651,0.8869143780290791,0.9188206785137318,0.47090964617354064
0.010648307390511036,0.8873182552504039,0.9188206785137318,0.47090964617354064
0.010642321780323982,0.8873182552504039,0.9190226171243941,0.47090964617354064
0.010628951713442802,0.8881260096930533,0.9190226171243941,0.47090964617354064
0.010625810362398624,0.8881260096930533,0.9192245557350566,0.47090964617354064
0.010613556019961834,0.8883279483037156,0.9192245557350566,0.47090964617354064
0.010612383484840393,0.8883279483037156,0.9194264943457189,0.47090964617354064
0.010591082274913788,0.8889337641357028,0.9194264943457189,0.47090964617354064
0.010584481991827488,0.8889337641357028,0.9196284329563813,0.47090964617354064
0.010556341148912907,0.8893376413570274,0.9196284329563813,0.47090964617354064
0.010549231432378292,0.8893376413570274,0.9198303715670436,0.47090964617354064
0.010545914061367512,0.8897415185783522,0.9198303715670436,0.47090964617354064
0.010544504970312119,0.8897415185783522,0.9200323101777059,0.47090964617354064
0.010541968047618866,0.8901453957996769,0.9200323101777059,0.47090964617354064
0.010532672517001629,0.8901453957996769,0.9204361873990307,0.47090964617354064
0.010522129014134407,0.8907512116316639,0.9204361873990307,0.47090964617354064
0.010503299534320831,0.8907512116316639,0.9206381260096931,0.47090964617354064
0.010499642230570316,0.8909531502423264,0.9206381260096931,0.47090964617354064
0.010460146702826023,0.8909531502423264,0.9214458804523424,0.47090964617354064
0.01043674349784851,0.8917609046849758,0.9214458804523424,0.47090964617354064
0.010433102026581764,0.8917609046849758,0.9216478190630049,0.47090964617354064
0.01042687427252531,0.8919628432956381,0.9216478190630049,0.47090964617354064
0.010394557379186153,0.8919628432956381,0.9220516962843296,0.47090964617354064
0.010378606617450714,0.8921647819063004,0.9220516962843296,0.47090964617354064
0.010377280414104462,0.8921647819063004,0.9222536348949919,0.47090964617354064
0.010370894335210323,0.8927705977382876,0.9222536348949919,0.47090964617354064
0.010365718975663185,0.8927705977382876,0.9226575121163166,0.47090964617354064
0.010352409444749355,0.8933764135702746,0.9226575121163166,0.47090964617354064
0.010333800688385963,0.8933764135702746,0.922859450726979,0.47090964617354064
0.010317070409655571,0.8941841680129241,0.922859450726979,0.47090964617354064
0.010309184901416302,0.8941841680129241,0.9230613893376414,0.47090964617354064
0.010288272053003311,0.8951938610662359,0.9230613893376414,0.47090964617354064
0.010284262709319592,0.8951938610662359,0.9234652665589661,0.47090964617354064
0.01028403453528881,0.8953957996768982,0.9234652665589661,0.47090964617354064
0.010279539972543716,0.8953957996768982,0.9240710823909531,0.47090964617354064
0.010252534411847591,0.8960016155088854,0.9240710823909531,0.47090964617354064
0.010225526057183743,0.8960016155088854,0.9250807754442649,0.47090964617354064
0.010206013917922974,0.89640549273021,0.9250807754442649,0.47090964617354064
0.010202862322330475,0.89640549273021,0.9252827140549273,0.47090964617354064
0.010197008028626442,0.8966074313408724,0.9252827140549273,0.47090964617354064
0.010191811248660088,0.8966074313408724,0.9258885298869144,0.47090964617354064
0.010190124623477459,0.8968093699515347,0.9258885298869144,0.47090964617354064
0.010181150399148464,0.8968093699515347,0.9260904684975767,0.47090964617354064
0.010175099596381187,0.8974151857835219,0.9260904684975767,0.47090964617354064
0.010163189843297005,0.8974151857835219,0.9262924071082391,0.47090964617354064
0.010148068889975548,0.8976171243941842,0.9262924071082391,0.47090964617354064
0.010147491469979286,0.8976171243941842,0.9264943457189014,0.47090964617354064
0.010116265155375004,0.8984248788368336,0.9264943457189014,0.47090964617354064
0.010110128670930862,0.8984248788368336,0.9268982229402262,0.47090964617354064
0.010088431648910046,0.899232633279483,0.9268982229402262,0.47090964617354064
0.010069409385323524,0.899232633279483,0.9273021001615509,0.47090964617354064
0.010049992240965366,0.8996365105008077,0.9273021001615509,0.47090964617354064
0.010035860352218151,0.8996365105008077,0.9277059773828756,0.47090964617354064
0.010032452642917633,0.8998384491114702,0.9277059773828756,0.47090964617354064
0.010030083358287811,0.8998384491114702,0.927907915993538,0.47090964617354064
0.010028553195297718,0.9000403877221325,0.927907915993538,0.47090964617354064
0.010027526877820492,0.9000403877221325,0.9281098546042004,0.47090964617354064
0.010026426054537296,0.9002423263327949,0.9281098546042004,0.47090964617354064
0.010016142390668392,0.9002423263327949,0.9283117932148627,0.47090964617354064
0.010016033425927162,0.9004442649434572,0.9283117932148627,0.47090964617354064
0.010014764964580536,0.9004442649434572,0.928513731825525,0.47090964617354064
0.009987732395529747,0.9010500807754442,0.928513731825525,0.47090964617354064
0.009974506683647633,0.9010500807754442,0.9295234248788369,0.47090964617354064
0.00997193530201912,0.9012520193861067,0.9295234248788369,0.47090964617354064
0.009967080317437649,0.9012520193861067,0.9297253634894992,0.47090964617354064
0.009901241399347782,0.9028675282714055,0.9297253634894992,0.47090964617354064
0.0098846685141325,0.9028675282714055,0.930735056542811,0.47090964617354064
0.00985813234001398,0.9030694668820679,0.930735056542811,0.47090964617354064
0.00984941516071558,0.9030694668820679,0.9311389337641357,0.47090964617354064
0.00984713714569807,0.9032714054927302,0.9311389337641357,0.47090964617354064
0.00982691254466772,0.9032714054927302,0.9315428109854604,0.47090964617354064
0.009808726608753204,0.9034733441033925,0.9315428109854604,0.47090964617354064
0.00980635266751051,0.9034733441033925,0.9317447495961227,0.47090964617354064
0.009785132482647896,0.904281098546042,0.9317447495961227,0.47090964617354064
0.0097734946757555,0.904281098546042,0.9319466882067852,0.47090964617354064
0.009746885858476162,0.9050888529886915,0.9319466882067852,0.47090964617354064
0.009739787317812443,0.9050888529886915,0.9321486268174475,0.47090964617354064
0.009735433384776115,0.9052907915993538,0.9321486268174475,0.47090964617354064
0.009734373539686203,0.9052907915993538,0.9323505654281099,0.47090964617354064
0.009726251475512981,0.9054927302100162,0.9323505654281099,0.47090964617354064
0.009725691750645638,0.9054927302100162,0.9325525040387722,0.47090964617354064
0.009719178080558777,0.9056946688206785,0.9325525040387722,0.47090964617354064
0.009711618535220623,0.9056946688206785,0.932956381260097,0.47090964617354064
0.009702244773507118,0.9058966074313409,0.932956381260097,0.47090964617354064
0.00969210360199213,0.9058966074313409,0.933562197092084,0.47090964617354064
0.009680043905973434,0.9063004846526656,0.933562197092084,0.47090964617354064
0.009665860794484615,0.9063004846526656,0.9337641357027464,0.47090964617354064
0.009647768922150135,0.906502423263328,0.9337641357027464,0.47090964617354064
0.009636442176997662,0.906502423263328,0.934168012924071,0.47090964617354064
0.009626954793930054,0.9067043618739903,0.934168012924071,0.47090964617354064
0.009625770151615143,0.9067043618739903,0.9343699515347335,0.47090964617354064
0.00960502214729786,0.9075121163166397,0.9343699515347335,0.47090964617354064
0.009588723070919514,0.9075121163166397,0.9349757673667205,0.47090964617354064
0.009586318396031857,0.9077140549273021,0.9349757673667205,0.47090964617354064
0.009585242718458176,0.9077140549273021,0.9351777059773829,0.47090964617354064
0.009584871120750904,0.9079159935379645,0.9351777059773829,0.47090964617354064
0.009576689451932907,0.9079159935379645,0.9355815831987075,0.47090964617354064
0.00957504939287901,0.9081179321486268,0.9355815831987075,0.47090964617354064
0.009553550742566586,0.9081179321486268,0.9361873990306947,0.47090964617354064
0.009548153728246689,0.9083198707592892,0.9361873990306947,0.47090964617354064
0.009537894278764725,0.9083198707592892,0.9367932148626817,0.47090964617354064
0.009513771161437035,0.9089256865912763,0.9367932148626817,0.47090964617354064
0.009498837403953075,0.9089256865912763,0.9369951534733441,0.47090964617354064
0.009470848366618156,0.909935379644588,0.9369951534733441,0.47090964617354064
0.009458665736019611,0.909935379644588,0.9371970920840065,0.47090964617354064
0.009448264725506306,0.9101373182552503,0.9371970920840065,0.47090964617354064
0.009438754990696907,0.9101373182552503,0.9376009693053312,0.47090964617354064
0.009435631334781647,0.9105411954765751,0.9376009693053312,0.47090964617354064
0.009421597234904766,0.9105411954765751,0.9384087237479806,0.47090964617354064
0.009416557848453522,0.9107431340872375,0.9384087237479806,0.47090964617354064
0.009411274455487728,0.9107431340872375,0.938610662358643,0.47090964617354064
0.009396953508257866,0.9113489499192245,0.938610662358643,0.47090964617354064
0.009385860525071621,0.9113489499192245,0.9394184168012925,0.47090964617354064
0.009384149685502052,0.9115508885298869,0.9394184168012925,0.47090964617354064
0.00934902485460043,0.9115508885298869,0.9400242326332795,0.47090964617354064
0.00934350211173296,0.9117528271405493,0.9400242326332795,0.47090964617354064
0.009339245036244392,0.9117528271405493,0.9402261712439418,0.47090964617354064
0.009336542338132858,0.9119547657512116,0.9402261712439418,0.47090964617354064
0.009336402639746666,0.9119547657512116,0.9404281098546042,0.47090964617354064
0.009334428235888481,0.912156704361874,0.9404281098546042,0.47090964617354064
0.009333878755569458,0.912156704361874,0.9406300484652665,0.47090964617354064
0.009310434572398663,0.9127625201938611,0.9406300484652665,0.47090964617354064
0.009291354566812515,0.9127625201938611,0.940831987075929,0.47090964617354064
0.009283917024731636,0.9129644588045234,0.940831987075929,0.47090964617354064
0.009267846122384071,0.9129644588045234,0.9410339256865913,0.47090964617354064
0.009251412935554981,0.9133683360258481,0.9410339256865913,0.47090964617354064
0.009214322082698345,0.9133683360258481,0.9424474959612278,0.47090964617354064
0.009209543466567993,0.9135702746365105,0.9424474959612278,0.47090964617354064
0.009188814088702202,0.9135702746365105,0.9428513731825525,0.47090964617354064
0.009181196801364422,0.9143780290791599,0.9428513731825525,0.47090964617354064
0.009130164980888367,0.9143780290791599,0.9430533117932148,0.47090964617354064
0.00911683589220047,0.9145799676898223,0.9430533117932148,0.47090964617354064
0.009115863591432571,0.9145799676898223,0.9432552504038773,0.47090964617354064
0.009100346826016903,0.9151857835218093,0.9432552504038773,0.47090964617354064
0.009099988266825676,0.9151857835218093,0.9434571890145396,0.47090964617354064
0.009099820628762245,0.9153877221324718,0.9434571890145396,0.47090964617354064
0.009093782864511013,0.9153877221324718,0.9438610662358643,0.47090964617354064
0.009086807258427143,0.9155896607431341,0.9438610662358643,0.47090964617354064
0.009076019749045372,0.9155896607431341,0.9440630048465266,0.47090964617354064
0.009034746326506138,0.9168012924071083,0.9440630048465266,0.47090964617354064
0.009032188914716244,0.9168012924071083,0.944264943457189,0.47090964617354064
0.009022108279168606,0.9170032310177706,0.944264943457189,0.47090964617354064
0.009007208049297333,0.9170032310177706,0.9446688206785138,0.47090964617354064
0.009004157967865467,0.9176090468497576,0.9446688206785138,0.47090964617354064
0.008999437093734741,0.9176090468497576,0.9448707592891761,0.47090964617354064
0.00898967869579792,0.9178109854604201,0.9448707592891761,0.47090964617354064
0.00898499321192503,0.9178109854604201,0.9452746365105008,0.47090964617354064
0.008848474361002445,0.9206381260096931,0.9452746365105008,0.47090964617354064
0.008847394026815891,0.9206381260096931,0.9454765751211631,0.47090964617354064
0.00884320866316557,0.9208400646203554,0.9454765751211631,0.47090964617354064
0.008841664530336857,0.9208400646203554,0.9456785137318255,0.47090964617354064
0.008828571066260338,0.9216478190630049,0.9456785137318255,0.47090964617354064
0.00882372260093689,0.9216478190630049,0.9458804523424879,0.47090964617354064
0.008807140402495861,0.9218497576736672,0.9458804523424879,0.47090964617354064
0.008798760361969471,0.9218497576736672,0.9460823909531503,0.47090964617354064
0.008765766397118568,0.9224555735056543,0.9460823909531503,0.47090964617354064
0.008744732476770878,0.9224555735056543,0.9466882067851373,0.47090964617354064
0.008717351593077183,0.9230613893376414,0.9466882067851373,0.47090964617354064
0.008695298805832863,0.9230613893376414,0.9472940226171244,0.47090964617354064
0.008685949258506298,0.9234652665589661,0.9472940226171244,0.47090964617354064
0.008682584390044212,0.9234652665589661,0.9474959612277868,0.47090964617354064
0.00863310694694519,0.9240710823909531,0.9474959612277868,0.47090964617354064
0.008620991371572018,0.9240710823909531,0.9476978998384491,0.47090964617354064
0.008600546047091484,0.9246768982229402,0.9476978998384491,0.47090964617354064
0.008546913042664528,0.9246768982229402,0.9487075928917609,0.47090964617354064
0.008537263609468937,0.9250807754442649,0.9487075928917609,0.47090964617354064
0.00853712484240532,0.9250807754442649,0.9489095315024233,0.47090964617354064
0.008517866022884846,0.9252827140549273,0.9489095315024233,0.47090964617354064
0.008505639620125294,0.9252827140549273,0.9491114701130856,0.47090964617354064
0.008490325883030891,0.9254846526655897,0.9491114701130856,0.47090964617354064
0.008489806205034256,0.9254846526655897,0.949313408723748,0.47090964617354064
0.008477329276502132,0.925686591276252,0.949313408723748,0.47090964617354064
0.008475969545543194,0.925686591276252,0.9497172859450727,0.47090964617354064
0.008475768379867077,0.9258885298869144,0.9497172859450727,0.47090964617354064
0.008465003222227097,0.9258885298869144,0.9499192245557351,0.47090964617354064
0.008459895849227905,0.9260904684975767,0.9499192245557351,0.47090964617354064
0.008458944968879223,0.9260904684975767,0.9501211631663974,0.47090964617354064
0.008445633575320244,0.9264943457189014,0.9501211631663974,0.47090964617354064
0.008427249267697334,0.9264943457189014,0.9503231017770598,0.47090964617354064
0.008426247164607048,0.9268982229402262,0.9503231017770598,0.47090964617354064
0.008425943553447723,0.9268982229402262,0.9505250403877221,0.47090964617354064
0.008377539925277233,0.9273021001615509,0.9505250403877221,0.47090964617354064
0.008369987830519676,0.9273021001615509,0.9507269789983845,0.47090964617354064
0.008329721167683601,0.9277059773828756,0.9507269789983845,0.47090964617354064
0.008306600153446198,0.9277059773828756,0.9511308562197092,0.47090964617354064
0.008295129984617233,0.9287156704361874,0.9511308562197092,0.47090964617354064
0.008275602012872696,0.9287156704361874,0.9513327948303716,0.47090964617354064
0.008274087682366371,0.9289176090468497,0.9513327948303716,0.47090964617354064
0.008269702084362507,0.9289176090468497,0.9515347334410339,0.47090964617354064
0.008236965164542198,0.9297253634894992,0.9515347334410339,0.47090964617354064
0.008220791816711426,0.9297253634894992,0.9517366720516963,0.47090964617354064
0.00821017101407051,0.9299273021001615,0.9517366720516963,0.47090964617354064
0.00819314643740654,0.9299273021001615,0.9523424878836834,0.47090964617354064
0.008146533742547035,0.930735056542811,0.9523424878836834,0.47090964617354064
0.008133971132338047,0.930735056542811,0.9525444264943457,0.47090964617354064
0.008106382563710213,0.9309369951534734,0.9525444264943457,0.47090964617354064
0.008098983205854893,0.9309369951534734,0.9529483037156704,0.47090964617354064
0.008053621277213097,0.931340872374798,0.9529483037156704,0.47090964617354064
0.00804227776825428,0.931340872374798,0.9537560581583199,0.47090964617354064
0.00801923032850027,0.9319466882067852,0.9537560581583199,0.47090964617354064
0.007975093089044094,0.9319466882067852,0.9541599353796446,0.47090964617354064
0.007964786142110825,0.9321486268174475,0.9541599353796446,0.47090964617354064
0.007942070253193378,0.9321486268174475,0.9549676898222941,0.47090964617354064
0.007936776615679264,0.9323505654281099,0.9549676898222941,0.47090964617354064
0.007936474867165089,0.9323505654281099,0.9551696284329564,0.47090964617354064
0.007923034951090813,0.932956381260097,0.9551696284329564,0.47090964617354064
0.007907154969871044,0.932956381260097,0.9553715670436187,0.47090964617354064
0.007904691621661186,0.9331583198707593,0.9553715670436187,0.47090964617354064
0.007889161817729473,0.9331583198707593,0.9555735056542811,0.47090964617354064
0.007883812300860882,0.9333602584814217,0.9555735056542811,0.47090964617354064
0.007881338708102703,0.9333602584814217,0.9557754442649434,0.47090964617354064
0.007840779609978199,0.9337641357027464,0.9557754442649434,0.47090964617354064
0.007835840806365013,0.9337641357027464,0.9561793214862682,0.47090964617354064
0.007834135554730892,0.9339660743134087,0.9561793214862682,0.47090964617354064
0.007806641049683094,0.9339660743134087,0.9567851373182552,0.47090964617354064
0.007798863109201193,0.9343699515347335,0.9567851373182552,0.47090964617354064
0.007773596793413162,0.9343699515347335,0.9569870759289176,0.47090964617354064
0.007766511291265488,0.9345718901453958,0.9569870759289176,0.47090964617354064
0.007764792535454035,0.9345718901453958,0.9571890145395799,0.47090964617354064
0.007662033662199974,0.9373990306946688,0.9571890145395799,0.47090964617354064
0.007637160364538431,0.9373990306946688,0.9573909531502424,0.47090964617354064
0.007623860612511635,0.9376009693053312,0.9573909531502424,0.47090964617354064
0.00762094184756279,0.9376009693053312,0.9575928917609047,0.47090964617354064
0.007620730437338352,0.9378029079159935,0.9575928917609047,0.47090964617354064
0.007598287891596556,0.9378029079159935,0.9581987075928917,0.47090964617354064
0.007575669325888157,0.9384087237479806,0.9581987075928917,0.47090964617354064
0.007563356775790453,0.9384087237479806,0.9584006462035541,0.47090964617354064
0.0075602238066494465,0.938610662358643,0.9584006462035541,0.47090964617354064
0.007557014003396034,0.938610662358643,0.9586025848142165,0.47090964617354064
0.007548409514129162,0.9388126009693053,0.9586025848142165,0.47090964617354064
0.007523008156567812,0.9388126009693053,0.9590064620355412,0.47090964617354064
0.007521826308220625,0.9390145395799677,0.9590064620355412,0.47090964617354064
0.007498809602111578,0.9390145395799677,0.9592084006462036,0.47090964617354064
0.007488318253308535,0.93921647819063,0.9592084006462036,0.47090964617354064
0.007474496494978666,0.93921647819063,0.9594103392568659,0.47090964617354064
0.0074116080068051815,0.9400242326332795,0.9594103392568659,0.47090964617354064
0.007409917656332254,0.9400242326332795,0.9598142164781907,0.47090964617354064
0.007371891755610704,0.9404281098546042,0.9598142164781907,0.47090964617354064
0.007360171992331743,0.9404281098546042,0.960016155088853,0.47090964617354064
0.007342329248785973,0.9410339256865913,0.960016155088853,0.47090964617354064
0.007338236086070538,0.9410339256865913,0.9602180936995154,0.47090964617354064
0.007335077039897442,0.941437802907916,0.9602180936995154,0.47090964617354064
0.007302992977201939,0.941437802907916,0.9608239095315024,0.47090964617354064
0.00729362852871418,0.942043618739903,0.9608239095315024,0.47090964617354064
0.007279945537447929,0.942043618739903,0.9612277867528272,0.47090964617354064
0.007273901253938675,0.9422455573505655,0.9612277867528272,0.47090964617354064
0.007271528709679842,0.9422455573505655,0.9614297253634895,0.47090964617354064
0.007188620511442423,0.9434571890145396,0.9614297253634895,0.47090964617354064
0.007172768469899893,0.9434571890145396,0.9618336025848142,0.47090964617354064
0.00714078126475215,0.9446688206785138,0.9618336025848142,0.47090964617354064
0.007137940265238285,0.9446688206785138,0.9620355411954766,0.47090964617354064
0.007136293221265078,0.9448707592891761,0.9620355411954766,0.47090964617354064
0.007113887462764978,0.9448707592891761,0.9624394184168013,0.47090964617354064
0.007100338116288185,0.9452746365105008,0.9624394184168013,0.47090964617354064
0.007090692408382893,0.9452746365105008,0.962843295638126,0.47090964617354064
0.007088217418640852,0.9456785137318255,0.962843295638126,0.47090964617354064
0.0070841433480381966,0.9456785137318255,0.9630452342487884,0.47090964617354064
0.007049033418297768,0.9468901453957996,0.9630452342487884,0.47090964617354064
0.00703827990218997,0.9468901453957996,0.9632471728594507,0.47090964617354064
0.007031042594462633,0.9472940226171244,0.9632471728594507,0.47090964617354064
0.007019204553216696,0.9472940226171244,0.9634491114701131,0.47090964617354064
0.007017520256340504,0.9474959612277868,0.9634491114701131,0.47090964617354064
0.0070047820918262005,0.9474959612277868,0.9636510500807755,0.47090964617354064
0.006990070454776287,0.9476978998384491,0.9636510500807755,0.47090964617354064
0.006979108788073063,0.9476978998384491,0.9640549273021002,0.47090964617354064
0.0069748214446008205,0.9478998384491115,0.9640549273021002,0.47090964617354064
0.006945968139916658,0.9478998384491115,0.9646607431340872,0.47090964617354064
0.00692900363355875,0.9483037156704361,0.9646607431340872,0.47090964617354064
0.006921782623976469,0.9483037156704361,0.965064620355412,0.47090964617354064
0.006825434044003487,0.949313408723748,0.965064620355412,0.47090964617354064
0.006760668940842152,0.949313408723748,0.965670436187399,0.47090964617354064
0.0067383041605353355,0.9497172859450727,0.965670436187399,0.47090964617354064
0.006705636158585548,0.9497172859450727,0.9666801292407108,0.47090964617354064
0.006693044677376747,0.9503231017770598,0.9666801292407108,0.47090964617354064
0.006687269080430269,0.9503231017770598,0.9668820678513732,0.47090964617354064
0.006683568004518747,0.9505250403877221,0.9668820678513732,0.47090964617354064
0.00664167245849967,0.9505250403877221,0.9674878836833603,0.47090964617354064
0.006583895534276962,0.9527463651050081,0.9674878836833603,0.47090964617354064
0.006577571853995323,0.9527463651050081,0.9676898222940227,0.47090964617354064
0.006569127086549997,0.9531502423263328,0.9676898222940227,0.47090964617354064
0.006546416785567999,0.9531502423263328,0.967891760904685,0.47090964617354064
0.006532533559948206,0.9535541195476576,0.967891760904685,0.47090964617354064
0.006526066921651363,0.9535541195476576,0.9680936995153473,0.47090964617354064
0.006516598630696535,0.9537560581583199,0.9680936995153473,0.47090964617354064
0.006479060277342796,0.9537560581583199,0.9686995153473344,0.47090964617354064
0.006476143840700388,0.9539579967689822,0.9686995153473344,0.47090964617354064
0.006466962862759829,0.9539579967689822,0.9689014539579968,0.47090964617354064
0.006447186693549156,0.9543618739903069,0.9689014539579968,0.47090964617354064
0.006422392092645168,0.9543618739903069,0.9693053311793215,0.47090964617354064
0.006418019998818636,0.9545638126009693,0.9693053311793215,0.47090964617354064
0.006413697265088558,0.9545638126009693,0.9695072697899838,0.47090964617354064
0.006407666020095348,0.9549676898222941,0.9695072697899838,0.47090964617354064
0.006374838761985302,0.9549676898222941,0.9703150242326333,0.47090964617354064
0.0063690668903291225,0.9551696284329564,0.9703150242326333,0.47090964617354064
0.006344170309603214,0.9551696284329564,0.9705169628432956,0.47090964617354064
0.006298240274190903,0.9557754442649434,0.9705169628432956,0.47090964617354064
0.006298007443547249,0.9557754442649434,0.970718901453958,0.47090964617354064
0.0062843323685228825,0.9559773828756059,0.970718901453958,0.47090964617354064
0.006277285981923342,0.9559773828756059,0.9711227786752827,0.47090964617354064
0.006224594544619322,0.9565831987075929,0.9711227786752827,0.47090964617354064
0.006223306525498629,0.9565831987075929,0.971324717285945,0.47090964617354064
0.006117085460573435,0.9581987075928917,0.971324717285945,0.47090964617354064
0.006108354777097702,0.9581987075928917,0.9715266558966075,0.47090964617354064
0.006092724855989218,0.9586025848142165,0.9715266558966075,0.47090964617354064
0.0060688224621117115,0.9586025848142165,0.9717285945072698,0.47090964617354064
0.006031988654285669,0.9590064620355412,0.9717285945072698,0.47090964617354064
0.005972944665700197,0.9590064620355412,0.9725363489499192,0.47090964617354064
0.0059700580313801765,0.9592084006462036,0.9725363489499192,0.47090964617354064
0.005967919249087572,0.9592084006462036,0.9727382875605816,0.47090964617354064
0.0059650070033967495,0.9594103392568659,0.9727382875605816,0.47090964617354064
0.005935695022344589,0.9594103392568659,0.9731421647819063,0.47090964617354064
0.005935455672442913,0.9596122778675282,0.9731421647819063,0.47090964617354064
0.0059004793874919415,0.9596122778675282,0.9733441033925686,0.47090964617354064
0.005898641888052225,0.9598142164781907,0.9733441033925686,0.47090964617354064
0.005866263993084431,0.9598142164781907,0.9741518578352181,0.47090964617354064
0.0058595254085958,0.960016155088853,0.9741518578352181,0.47090964617354064
0.005796201527118683,0.960016155088853,0.9745557350565428,0.47090964617354064
0.005782540421932936,0.9602180936995154,0.9745557350565428,0.47090964617354064
0.005771967116743326,0.9602180936995154,0.9751615508885298,0.47090964617354064
0.0057602389715611935,0.9604200323101777,0.9751615508885298,0.47090964617354064
0.005750972777605057,0.9604200323101777,0.9753634894991923,0.47090964617354064
0.005748650059103966,0.9608239095315024,0.9753634894991923,0.47090964617354064
0.0057408809661865234,0.9608239095315024,0.9755654281098546,0.47090964617354064
0.005674065090715885,0.9618336025848142,0.9755654281098546,0.47090964617354064
0.005659979768097401,0.9618336025848142,0.9759693053311793,0.47090964617354064
0.0056305862963199615,0.9626413570274637,0.9759693053311793,0.47090964617354064
0.005623249802738428,0.9626413570274637,0.9761712439418416,0.47090964617354064
0.005623086355626583,0.962843295638126,0.9761712439418416,0.47090964617354064
0.0056155105121433735,0.962843295638126,0.976373182552504,0.47090964617354064
0.005570800509303808,0.9634491114701131,0.976373182552504,0.47090964617354064
0.005560951307415962,0.9634491114701131,0.9765751211631664,0.47090964617354064
0.005548415239900351,0.9638529886914378,0.9765751211631664,0.47090964617354064
0.005524006672203541,0.9638529886914378,0.9771809369951535,0.47090964617354064
0.005522312130779028,0.9640549273021002,0.9771809369951535,0.47090964617354064
0.005431824363768101,0.9640549273021002,0.9779886914378029,0.47090964617354064
0.005411503370851278,0.9648626817447497,0.9779886914378029,0.47090964617354064
0.005403311923146248,0.9648626817447497,0.9783925686591276,0.47090964617354064
0.0053919279016554356,0.9652665589660743,0.9783925686591276,0.47090964617354064
0.005383742041885853,0.9652665589660743,0.97859450726979,0.47090964617354064
0.005370470229536295,0.9654684975767367,0.97859450726979,0.47090964617354064
0.005340892355889082,0.9654684975767367,0.9787964458804523,0.47090964617354064
0.005243910476565361,0.9662762520193862,0.9787964458804523,0.47090964617354064
0.005207989364862442,0.9662762520193862,0.9792003231017771,0.47090964617354064
0.005199636332690716,0.9664781906300485,0.9792003231017771,0.47090964617354064
0.005193445831537247,0.9664781906300485,0.9794022617124394,0.47090964617354064
0.005190849769860506,0.9666801292407108,0.9794022617124394,0.47090964617354064
0.00519007071852684,0.9666801292407108,0.9796042003231018,0.47090964617354064
0.0051099625416100025,0.9676898222940227,0.9796042003231018,0.47090964617354064
0.005095186177641153,0.9676898222940227,0.9798061389337641,0.47090964617354064
0.00507596367970109,0.9680936995153473,0.9798061389337641,0.47090964617354064
0.005071398336440325,0.9680936995153473,0.9800080775444265,0.47090964617354064
0.005020229611545801,0.9682956381260097,0.9800080775444265,0.47090964617354064
0.005014185793697834,0.9682956381260097,0.9802100161550888,0.47090964617354064
0.004965772852301598,0.9686995153473344,0.9802100161550888,0.47090964617354064
0.004937935154885054,0.9686995153473344,0.9804119547657512,0.47090964617354064
0.004848808981478214,0.9703150242326333,0.9804119547657512,0.47090964617354064
0.004766489844769239,0.9703150242326333,0.9808158319870759,0.47090964617354064
0.004688134416937828,0.9709208400646203,0.9808158319870759,0.47090964617354064
0.004652711097151041,0.9709208400646203,0.9816235864297254,0.47090964617354064
0.004616956226527691,0.9711227786752827,0.9816235864297254,0.47090964617354064
0.004592624492943287,0.9711227786752827,0.9818255250403877,0.47090964617354064
0.004589082207530737,0.971324717285945,0.9818255250403877,0.47090964617354064
0.0045880223624408245,0.971324717285945,0.9820274636510501,0.47090964617354064
0.004547431133687496,0.9721324717285945,0.9820274636510501,0.47090964617354064
0.004529514349997044,0.9721324717285945,0.9824313408723748,0.47090964617354064
0.004521252121776342,0.9725363489499192,0.9824313408723748,0.47090964617354064
0.00451921671628952,0.9725363489499192,0.9826332794830371,0.47090964617354064
0.0045191338285803795,0.9727382875605816,0.9826332794830371,0.47090964617354064
0.004481282085180283,0.9727382875605816,0.9832390953150242,0.47090964617354064
0.004461196716874838,0.972940226171244,0.9832390953150242,0.47090964617354064
0.004423920530825853,0.972940226171244,0.9836429725363489,0.47090964617354064
0.004294766578823328,0.9745557350565428,0.9836429725363489,0.47090964617354064
0.004277996253222227,0.9745557350565428,0.9840468497576736,0.47090964617354064
0.0042655752040445805,0.9747576736672051,0.9840468497576736,0.47090964617354064
0.004215869586914778,0.9747576736672051,0.9842487883683361,0.47090964617354064
0.004212401807308197,0.9749596122778675,0.9842487883683361,0.47090964617354064
0.004210713319480419,0.9749596122778675,0.9844507269789984,0.47090964617354064
0.004150656517595053,0.9751615508885298,0.9844507269789984,0.47090964617354064
0.00411907909438014,0.9751615508885298,0.9846526655896607,0.47090964617354064
0.004071762785315514,0.9761712439418416,0.9846526655896607,0.47090964617354064
0.0040695397183299065,0.9761712439418416,0.9848546042003231,0.47090964617354064
0.004058572929352522,0.976373182552504,0.9848546042003231,0.47090964617354064
0.004019706044346094,0.976373182552504,0.9852584814216478,0.47090964617354064
0.003987404517829418,0.9767770597738288,0.9852584814216478,0.47090964617354064
0.003966572694480419,0.9767770597738288,0.9856623586429726,0.47090964617354064
0.003959884867072105,0.9769789983844911,0.9856623586429726,0.47090964617354064
0.003914271481335163,0.9769789983844911,0.9860662358642972,0.47090964617354064
0.003868945874273777,0.9775848142164781,0.9860662358642972,0.47090964617354064
0.0038375561125576496,0.9775848142164781,0.9862681744749596,0.47090964617354064
0.0038248691707849503,0.9777867528271406,0.9862681744749596,0.47090964617354064
0.0038112918846309185,0.9777867528271406,0.9866720516962844,0.47090964617354064
0.00377297424711287,0.9779886914378029,0.9866720516962844,0.47090964617354064
0.0037599727511405945,0.9779886914378029,0.9868739903069467,0.47090964617354064
0.003712884383276105,0.9783925686591276,0.9868739903069467,0.47090964617354064
0.003683906514197588,0.9783925686591276,0.9870759289176091,0.47090964617354064
0.0036564446054399014,0.97859450726979,0.9870759289176091,0.47090964617354064
0.0036492382641881704,0.97859450726979,0.9872778675282714,0.47090964617354064
0.003621005453169346,0.9787964458804523,0.9872778675282714,0.47090964617354064
0.003613231936469674,0.9787964458804523,0.9874798061389337,0.47090964617354064
0.0035915460903197527,0.9794022617124394,0.9874798061389337,0.47090964617354064
0.0035544042475521564,0.9794022617124394,0.9876817447495961,0.47090964617354064
0.0034769431222230196,0.9802100161550888,0.9876817447495961,0.47090964617354064
0.0034755170345306396,0.9802100161550888,0.9878836833602584,0.47090964617354064
0.003440852276980877,0.9808158319870759,0.9878836833602584,0.47090964617354064
0.0034359728451818228,0.9808158319870759,0.9880856219709209,0.47090964617354064
0.0034132078289985657,0.9810177705977383,0.9880856219709209,0.47090964617354064
0.003369544632732868,0.9810177705977383,0.9884894991922456,0.47090964617354064
0.0033041147980839014,0.9816235864297254,0.9884894991922456,0.47090964617354064
0.0032800992485135794,0.9816235864297254,0.9886914378029079,0.47090964617354064
0.0032714405097067356,0.9818255250403877,0.9886914378029079,0.47090964617354064
0.003196248784661293,0.9818255250403877,0.9888933764135702,0.47090964617354064
0.0031742563005536795,0.9822294022617124,0.9888933764135702,0.47090964617354064
0.003138954285532236,0.9822294022617124,0.9890953150242326,0.47090964617354064
0.0030788504518568516,0.9830371567043619,0.9890953150242326,0.47090964617354064
0.0030518355779349804,0.9830371567043619,0.989297253634895,0.47090964617354064
0.003050269093364477,0.9832390953150242,0.989297253634895,0.47090964617354064
0.003037037793546915,0.9832390953150242,0.9894991922455574,0.47090964617354064
0.002997470321133733,0.9838449111470113,0.9894991922455574,0.47090964617354064
0.002985393861308694,0.9838449111470113,0.9897011308562197,0.47090964617354064
0.0029800953343510628,0.9840468497576736,0.9897011308562197,0.47090964617354064
0.0028856731951236725,0.9840468497576736,0.9903069466882067,0.47090964617354064
0.0028802785091102123,0.9842487883683361,0.9903069466882067,0.47090964617354064
0.002876686630770564,0.9842487883683361,0.9905088852988692,0.47090964617354064
0.0028646865393966436,0.9844507269789984,0.9905088852988692,0.47090964617354064
0.00282190996222198,0.9844507269789984,0.9907108239095315,0.47090964617354064
0.0026872081216424704,0.9860662358642972,0.9907108239095315,0.47090964617354064
0.0026570456102490425,0.9860662358642972,0.9911147011308562,0.47090964617354064
0.0023707475047558546,0.9876817447495961,0.9911147011308562,0.47090964617354064
0.0023354985751211643,0.9876817447495961,0.9915185783521809,0.47090964617354064
0.0023123116698116064,0.9878836833602584,0.9915185783521809,0.47090964617354064
0.002305390080437064,0.9878836833602584,0.9917205169628432,0.47090964617354064
0.0022991052828729153,0.9880856219709209,0.9917205169628432,0.47090964617354064
0.002282549859955907,0.9880856219709209,0.9919224555735057,0.47090964617354064
0.002271584002301097,0.9882875605815832,0.9919224555735057,0.47090964617354064
0.0022389746736735106,0.9882875605815832,0.992124394184168,0.47090964617354064
0.0021994481794536114,0.9884894991922456,0.992124394184168,0.47090964617354064
0.0021967007778584957,0.9884894991922456,0.9923263327948304,0.47090964617354064
0.002116147195920348,0.9888933764135702,0.9923263327948304,0.47090964617354064
0.0020503902342170477,0.9888933764135702,0.9927302100161551,0.47090964617354064
0.0018743629334494472,0.9903069466882067,0.9927302100161551,0.47090964617354064
0.0018200062913820148,0.9903069466882067,0.9935379644588045,0.47090964617354064
0.0015809215838089585,0.9917205169628432,0.9935379644588045,0.47090964617354064
0.0015770239988341928,0.9917205169628432,0.9937399030694669,0.47090964617354064
0.0015665525570511818,0.9919224555735057,0.9937399030694669,0.47090964617354064
0.0015263801906257868,0.9919224555735057,0.9939418416801292,0.47090964617354064
0.0013852305710315704,0.9923263327948304,0.9939418416801292,0.47090964617354064
0.0013529809657484293,0.9923263327948304,0.994345718901454,0.47090964617354064
0.001171290990896523,0.9931340872374798,0.994345718901454,0.47090964617354064
0.0011668832739815116,0.9931340872374798,0.9945476575121163,0.47090964617354064
0.0011317030293866992,0.9935379644588045,0.9945476575121163,0.47090964617354064
0.001065232208929956,0.9935379644588045,0.994951534733441,0.47090964617354064
0.0010521976510062814,0.9939418416801292,0.994951534733441,0.47090964617354064
0.001002960721962154,0.9939418416801292,0.9953554119547657,0.47090964617354064
0.000982181983999908,0.9941437802907916,0.9953554119547657,0.47090964617354064
0.0009774273494258523,0.9941437802907916,0.9955573505654282,0.47090964617354064
0.0009397613466717303,0.994345718901454,0.9955573505654282,0.47090964617354064
0.0009267617715522647,0.994345718901454,0.9957592891760905,0.47090964617354064
0.0008582628215663135,0.9947495961227787,0.9957592891760905,0.47090964617354064
0.0008278346504084766,0.9947495961227787,0.9959612277867528,0.47090964617354064
0.0007883270736783743,0.9951534733441034,0.9959612277867528,0.47090964617354064
0.0007418750319629908,0.9951534733441034,0.9963651050080775,0.47090964617354064
0.0007080252980813384,0.9953554119547657,0.9963651050080775,0.47090964617354064
0.0005948212929069996,0.9953554119547657,0.9967689822294022,0.47090964617354064
0.0005675185238942504,0.9957592891760905,0.9967689822294022,0.47090964617354064
0.0005306261591613293,0.9957592891760905,0.9969709208400647,0.47090964617354064
0.0004688808403443545,0.9961631663974152,0.9969709208400647,0.47090964617354064
0.0004622162668965757,0.9961631663974152,0.997172859450727,0.47090964617354064
0.0004282078007236123,0.9965670436187399,0.997172859450727,0.47090964617354064
0.0004069191054441035,0.9965670436187399,0.9975767366720517,0.47090964617354064
0.00029855320462957025,0.9975767366720517,0.9975767366720517,0.47090964617354064
0.0002840195666067302,0.9975767366720517,0.9981825525040388,0.47090964617354064
0.0002674594579730183,0.997778675282714,0.9981825525040388,0.47090964617354064
0.0002611354284454137,0.997778675282714,0.9983844911147012,0.47090964617354064
0.0001213796713273041,0.9981825525040388,0.9983844911147012,0.47090964617354064
9.591221169102937e-05,0.9981825525040388,0.9987883683360258,0.47090964617354064
5.312369830789976e-05,0.9987883683360258,0.9987883683360258,0.47090964617354064
9.9755034170812e-06,0.9987883683360258,0.9991922455573505,0.47090964617354064
6.349059276544722e-06,0.9989903069466882,0.9991922455573505,0.47090964617354064
4.881434051640099e-06,0.9989903069466882,0.999394184168013,0.47090964617354064
4.223604719300056e-06,0.999394184168013,0.999394184168013,0.47090964617354064
3.9939009184308816e-06,0.999394184168013,0.9995961227786753,0.47090964617354064
1.9838146272377344e-06,1.0,0.9995961227786753,0.47090964617354064
3.1551479651170666e-07,1.0,1.0,0.47090964617354064


==> figures/data/gaussian/nonlinear_eps2_roc_data.csv <==
threshold,TPR,FPR,AUROC
inf,0.0,0.0,0.5009746637183847
2.491776943206787,0.00020193861066235866,0.0,0.5009746637183847
2.1122705936431885,0.00020193861066235866,0.0004038772213247173,0.5009746637183847
2.0477797985076904,0.0006058158319870759,0.0004038772213247173,0.5009746637183847
1.9388371706008911,0.0006058158319870759,0.0008077544426494346,0.5009746637183847
1.6804202795028687,0.0012116316639741518,0.0008077544426494346,0.5009746637183847
1.5419976711273193,0.0012116316639741518,0.0010096930533117932,0.5009746637183847
1.4121140241622925,0.0018174474959612278,0.0010096930533117932,0.5009746637183847
1.3797411918640137,0.0018174474959612278,0.0012116316639741518,0.5009746637183847
1.378489375114441,0.0020193861066235864,0.0012116316639741518,0.5009746637183847
1.357125997543335,0.0020193861066235864,0.0014135702746365104,0.5009746637183847
1.3475959300994873,0.0022213247172859453,0.0014135702746365104,0.5009746637183847
1.3447641134262085,0.0022213247172859453,0.0018174474959612278,0.5009746637183847
1.3151799440383911,0.0026252019386106625,0.0018174474959612278,0.5009746637183847
1.303513765335083,0.0026252019386106625,0.0020193861066235864,0.5009746637183847
1.271061897277832,0.003432956381260097,0.0020193861066235864,0.5009746637183847
1.2442322969436646,0.003432956381260097,0.0024232633279483036,0.5009746637183847
1.2368584871292114,0.0036348949919224557,0.0024232633279483036,0.5009746637183847
1.2242511510849,0.0036348949919224557,0.0030290791599353797,0.5009746637183847
1.2142993211746216,0.004038772213247173,0.0030290791599353797,0.5009746637183847
1.2051223516464233,0.004038772213247173,0.0032310177705977385,0.5009746637183847
1.1948376893997192,0.004240710823909532,0.0032310177705977385,0.5009746637183847
1.1829471588134766,0.004240710823909532,0.0036348949919224557,0.5009746637183847
1.1819347143173218,0.0044426494345718905,0.0036348949919224557,0.5009746637183847
1.1243665218353271,0.0044426494345718905,0.004038772213247173,0.5009746637183847
1.1179896593093872,0.0046445880452342485,0.004038772213247173,0.5009746637183847
1.1042931079864502,0.0046445880452342485,0.004240710823909532,0.5009746637183847
1.0919631719589233,0.004846526655896607,0.004240710823909532,0.5009746637183847
1.087092638015747,0.004846526655896607,0.0046445880452342485,0.5009746637183847
1.085036039352417,0.005048465266558966,0.0046445880452342485,0.5009746637183847
1.0808056592941284,0.005048465266558966,0.005048465266558966,0.5009746637183847
1.050964117050171,0.005452342487883684,0.005048465266558966,0.5009746637183847
1.0426418781280518,0.005452342487883684,0.005250403877221325,0.5009746637183847
1.0337092876434326,0.005654281098546042,0.005250403877221325,0.5009746637183847
1.0296118259429932,0.005654281098546042,0.005452342487883684,0.5009746637183847
1.0221141576766968,0.006058158319870759,0.005452342487883684,0.5009746637183847
1.0174341201782227,0.006058158319870759,0.0058562197092084005,0.5009746637183847
1.011556625366211,0.006663974151857835,0.0058562197092084005,0.5009746637183847
1.009115219116211,0.006663974151857835,0.006260096930533118,0.5009746637183847
1.003942847251892,0.0070678513731825526,0.006260096930533118,0.5009746637183847
0.9789565801620483,0.0070678513731825526,0.007269789983844911,0.5009746637183847
0.978195309638977,0.007269789983844911,0.007269789983844911,0.5009746637183847
0.970435380935669,0.007269789983844911,0.00747172859450727,0.5009746637183847
0.9593737125396729,0.007875605815831988,0.00747172859450727,0.5009746637183847
0.95894455909729,0.007875605815831988,0.007673667205169628,0.5009746637183847
0.9498817920684814,0.008683360258481421,0.007673667205169628,0.5009746637183847
0.9248404502868652,0.008683360258481421,0.008683360258481421,0.5009746637183847
0.9221844673156738,0.008885298869143781,0.008683360258481421,0.5009746637183847
0.9197771549224854,0.008885298869143781,0.008885298869143781,0.5009746637183847
0.909210205078125,0.009491114701130857,0.008885298869143781,0.5009746637183847
0.9065207242965698,0.009491114701130857,0.009087237479806139,0.5009746637183847
0.9035332202911377,0.009693053311793215,0.009087237479806139,0.5009746637183847
0.9017633199691772,0.009693053311793215,0.009289176090468497,0.5009746637183847
0.899634599685669,0.009894991922455574,0.009289176090468497,0.5009746637183847
0.8967890739440918,0.009894991922455574,0.009491114701130857,0.5009746637183847
0.8967863321304321,0.010096930533117932,0.009491114701130857,0.5009746637183847
0.8909173011779785,0.010096930533117932,0.009894991922455574,0.5009746637183847
0.8902701139450073,0.01029886914378029,0.009894991922455574,0.5009746637183847
0.8850277662277222,0.01029886914378029,0.01029886914378029,0.5009746637183847
0.8777047395706177,0.011510500807754443,0.01029886914378029,0.5009746637183847
0.8751051425933838,0.011510500807754443,0.01050080775444265,0.5009746637183847
0.8748787641525269,0.011712439418416801,0.01050080775444265,0.5009746637183847
0.8684706687927246,0.011712439418416801,0.011510500807754443,0.5009746637183847
0.858444094657898,0.012116316639741519,0.011510500807754443,0.5009746637183847
0.8527801036834717,0.012116316639741519,0.012116316639741519,0.5009746637183847
0.848867654800415,0.012318255250403877,0.012116316639741519,0.5009746637183847
0.8483389616012573,0.012318255250403877,0.012318255250403877,0.5009746637183847
0.8418834209442139,0.01352988691437803,0.012318255250403877,0.5009746637183847
0.8415367603302002,0.01352988691437803,0.012520193861066236,0.5009746637183847
0.838270902633667,0.014135702746365105,0.012520193861066236,0.5009746637183847
0.837472677230835,0.014135702746365105,0.012722132471728594,0.5009746637183847
0.83355712890625,0.01474151857835218,0.012722132471728594,0.5009746637183847
0.8283475637435913,0.01474151857835218,0.012924071082390954,0.5009746637183847
0.8193860054016113,0.015347334410339256,0.012924071082390954,0.5009746637183847
0.818537712097168,0.015347334410339256,0.013126009693053312,0.5009746637183847
0.8065418004989624,0.016558966074313407,0.013126009693053312,0.5009746637183847
0.8009593486785889,0.016558966074313407,0.013731825525040387,0.5009746637183847
0.7931334972381592,0.016760904684975767,0.013731825525040387,0.5009746637183847
0.7914197444915771,0.016760904684975767,0.013933764135702747,0.5009746637183847
0.7882629632949829,0.017164781906300483,0.013933764135702747,0.5009746637183847
0.78682541847229,0.017164781906300483,0.014135702746365105,0.5009746637183847
0.7834810018539429,0.017770597738287562,0.014135702746365105,0.5009746637183847
0.7784377336502075,0.017770597738287562,0.014539579967689823,0.5009746637183847
0.7738473415374756,0.018376413570274638,0.014539579967689823,0.5009746637183847
0.7724206447601318,0.018376413570274638,0.01494345718901454,0.5009746637183847
0.7710120677947998,0.018780290791599354,0.01494345718901454,0.5009746637183847
0.7697219848632812,0.018780290791599354,0.015145395799676898,0.5009746637183847
0.7660508155822754,0.01938610662358643,0.015145395799676898,0.5009746637183847
0.7566143274307251,0.01938610662358643,0.01615508885298869,0.5009746637183847
0.7565661668777466,0.01958804523424879,0.01615508885298869,0.5009746637183847
0.7546309232711792,0.01958804523424879,0.016962843295638127,0.5009746637183847
0.7543666362762451,0.019991922455573505,0.016962843295638127,0.5009746637183847
0.7484709024429321,0.019991922455573505,0.017568659127625202,0.5009746637183847
0.7483689785003662,0.020193861066235864,0.017568659127625202,0.5009746637183847
0.7463313341140747,0.020193861066235864,0.01797253634894992,0.5009746637183847
0.7399262189865112,0.02079967689822294,0.01797253634894992,0.5009746637183847
0.7309406995773315,0.02079967689822294,0.018982229402261713,0.5009746637183847
0.7238632440567017,0.021809369951534735,0.018982229402261713,0.5009746637183847
0.7201347351074219,0.021809369951534735,0.01918416801292407,0.5009746637183847
0.7178741693496704,0.02241518578352181,0.01918416801292407,0.5009746637183847
0.7167288064956665,0.02241518578352181,0.01938610662358643,0.5009746637183847
0.7159649133682251,0.022819063004846526,0.01938610662358643,0.5009746637183847
0.705717921257019,0.022819063004846526,0.019991922455573505,0.5009746637183847
0.7047054767608643,0.023021001615508886,0.019991922455573505,0.5009746637183847
0.7009412050247192,0.023021001615508886,0.02079967689822294,0.5009746637183847
0.6999750137329102,0.023222940226171242,0.02079967689822294,0.5009746637183847
0.6952469348907471,0.023222940226171242,0.021405492730210016,0.5009746637183847
0.6928141117095947,0.023424878836833602,0.021405492730210016,0.5009746637183847
0.6914443969726562,0.023424878836833602,0.021809369951534735,0.5009746637183847
0.6906380653381348,0.023626817447495962,0.021809369951534735,0.5009746637183847
0.6888648271560669,0.023626817447495962,0.02201130856219709,0.5009746637183847
0.6877734661102295,0.02382875605815832,0.02201130856219709,0.5009746637183847
0.6874567270278931,0.02382875605815832,0.02221324717285945,0.5009746637183847
0.6817096471786499,0.02524232633279483,0.02221324717285945,0.5009746637183847
0.6808165311813354,0.02524232633279483,0.02241518578352181,0.5009746637183847
0.6805975437164307,0.02544426494345719,0.02241518578352181,0.5009746637183847
0.679801344871521,0.02544426494345719,0.022617124394184167,0.5009746637183847
0.6795483827590942,0.025646203554119548,0.022617124394184167,0.5009746637183847
0.6738897562026978,0.025646203554119548,0.023626817447495962,0.5009746637183847
0.6722465753555298,0.026252019386106624,0.023626817447495962,0.5009746637183847
0.6722085475921631,0.026252019386106624,0.02382875605815832,0.5009746637183847
0.6688098907470703,0.0268578352180937,0.02382875605815832,0.5009746637183847
0.6682862043380737,0.0268578352180937,0.024030694668820678,0.5009746637183847
0.6665916442871094,0.02705977382875606,0.024030694668820678,0.5009746637183847
0.6642628908157349,0.02705977382875606,0.024434571890145397,0.5009746637183847
0.6639338731765747,0.027261712439418415,0.024434571890145397,0.5009746637183847
0.657891035079956,0.027261712439418415,0.025848142164781908,0.5009746637183847
0.6555355787277222,0.027665589660743135,0.025848142164781908,0.5009746637183847
0.6542214155197144,0.027665589660743135,0.026453957996768983,0.5009746637183847
0.6534265279769897,0.02806946688206785,0.026453957996768983,0.5009746637183847
0.6528812646865845,0.02806946688206785,0.0268578352180937,0.5009746637183847
0.6514040231704712,0.02827140549273021,0.0268578352180937,0.5009746637183847
0.650810718536377,0.02827140549273021,0.02705977382875606,0.5009746637183847
0.6490788459777832,0.02847334410339257,0.02705977382875606,0.5009746637183847
0.647476077079773,0.02847334410339257,0.027867528271405494,0.5009746637183847
0.6472190618515015,0.028675282714054926,0.027867528271405494,0.5009746637183847
0.6439682245254517,0.028675282714054926,0.02847334410339257,0.5009746637183847
0.6434992551803589,0.029079159935379646,0.02847334410339257,0.5009746637183847
0.6409202814102173,0.029079159935379646,0.028675282714054926,0.5009746637183847
0.6394991874694824,0.029281098546042002,0.028675282714054926,0.5009746637183847
0.6384929418563843,0.029281098546042002,0.028877221324717286,0.5009746637183847
0.6383625268936157,0.02948303715670436,0.028877221324717286,0.5009746637183847
0.6378382444381714,0.02948303715670436,0.029079159935379646,0.5009746637183847
0.6374688148498535,0.02968497576736672,0.029079159935379646,0.5009746637183847
0.6357868909835815,0.02968497576736672,0.029281098546042002,0.5009746637183847
0.6349987983703613,0.02988691437802908,0.029281098546042002,0.5009746637183847
0.6349284648895264,0.02988691437802908,0.02948303715670436,0.5009746637183847
0.6328631639480591,0.030290791599353797,0.02948303715670436,0.5009746637183847
0.6328285932540894,0.030290791599353797,0.02968497576736672,0.5009746637183847
0.6308610439300537,0.030492730210016156,0.02968497576736672,0.5009746637183847
0.626548171043396,0.030492730210016156,0.030088852988691437,0.5009746637183847
0.6233007907867432,0.031098546042003232,0.030088852988691437,0.5009746637183847
0.6173402070999146,0.031098546042003232,0.030290791599353797,0.5009746637183847
0.616666316986084,0.03150242326332795,0.030290791599353797,0.5009746637183847
0.6156442165374756,0.03150242326332795,0.030694668820678513,0.5009746637183847
0.6142967939376831,0.031906300484652664,0.030694668820678513,0.5009746637183847
0.6141681671142578,0.031906300484652664,0.030896607431340872,0.5009746637183847
0.6131356954574585,0.03210823909531502,0.030896607431340872,0.5009746637183847
0.6127517223358154,0.03210823909531502,0.031098546042003232,0.5009746637183847
0.6126762628555298,0.03231017770597738,0.031098546042003232,0.5009746637183847
0.6125938892364502,0.03231017770597738,0.03130048465266559,0.5009746637183847
0.6120345592498779,0.0327140549273021,0.03130048465266559,0.5009746637183847
0.6087172031402588,0.0327140549273021,0.03251211631663974,0.5009746637183847
0.607970118522644,0.033117932148626815,0.03251211631663974,0.5009746637183847
0.6070340871810913,0.033117932148626815,0.03291599353796446,0.5009746637183847
0.6069893836975098,0.033319870759289175,0.03291599353796446,0.5009746637183847
0.6057462692260742,0.033319870759289175,0.033723747980613894,0.5009746637183847
0.6052337884902954,0.033925686591276254,0.033723747980613894,0.5009746637183847
0.6046499013900757,0.033925686591276254,0.03412762520193861,0.5009746637183847
0.6009148359298706,0.035541195476575124,0.03412762520193861,0.5009746637183847
0.6006789207458496,0.035541195476575124,0.034329563812600966,0.5009746637183847
0.6002854108810425,0.03574313408723748,0.034329563812600966,0.5009746637183847
0.5996900796890259,0.03574313408723748,0.034935379644588045,0.5009746637183847
0.5978690385818481,0.036550888529886916,0.034935379644588045,0.5009746637183847
0.5974555015563965,0.036550888529886916,0.035339256865912765,0.5009746637183847
0.5969189405441284,0.036752827140549275,0.035339256865912765,0.5009746637183847
0.5962828397750854,0.036752827140549275,0.03574313408723748,0.5009746637183847
0.5952694416046143,0.03715670436187399,0.03574313408723748,0.5009746637183847
0.5951251983642578,0.03715670436187399,0.03594507269789984,0.5009746637183847
0.5949807167053223,0.03735864297253635,0.03594507269789984,0.5009746637183847
0.5942906141281128,0.03735864297253635,0.036147011308562196,0.5009746637183847
0.5940216779708862,0.03756058158319871,0.036147011308562196,0.5009746637183847
0.5938141345977783,0.03756058158319871,0.036348949919224556,0.5009746637183847
0.591853141784668,0.03796445880452343,0.036348949919224556,0.5009746637183847
0.5907710790634155,0.03796445880452343,0.036752827140549275,0.5009746637183847
0.5907011032104492,0.038166397415185786,0.036752827140549275,0.5009746637183847
0.5901761054992676,0.038166397415185786,0.03735864297253635,0.5009746637183847
0.5870187282562256,0.03897415185783522,0.03735864297253635,0.5009746637183847
0.5865708589553833,0.03897415185783522,0.03776252019386107,0.5009746637183847
0.5858957767486572,0.03937802907915994,0.03776252019386107,0.5009746637183847
0.5831360816955566,0.03937802907915994,0.0385702746365105,0.5009746637183847
0.5823665857315063,0.0395799676898223,0.0385702746365105,0.5009746637183847
0.581727147102356,0.0395799676898223,0.03877221324717286,0.5009746637183847
0.579965353012085,0.03998384491114701,0.03877221324717286,0.5009746637183847
0.579540491104126,0.03998384491114701,0.03897415185783522,0.5009746637183847
0.5791991949081421,0.04038772213247173,0.03897415185783522,0.5009746637183847
0.5786633491516113,0.04038772213247173,0.03917609046849758,0.5009746637183847
0.5766522884368896,0.04099353796445881,0.03917609046849758,0.5009746637183847
0.5755358934402466,0.04099353796445881,0.03978190630048465,0.5009746637183847
0.5752320289611816,0.04139741518578352,0.03978190630048465,0.5009746637183847
0.5748288631439209,0.04139741518578352,0.04018578352180937,0.5009746637183847
0.5739586353302002,0.04159935379644588,0.04018578352180937,0.5009746637183847
0.5737994909286499,0.04159935379644588,0.04038772213247173,0.5009746637183847
0.5737704038619995,0.04180129240710824,0.04038772213247173,0.5009746637183847
0.5713568925857544,0.04180129240710824,0.04180129240710824,0.5009746637183847
0.5711102485656738,0.0420032310177706,0.04180129240710824,0.5009746637183847
0.5692652463912964,0.0420032310177706,0.04240710823909531,0.5009746637183847
0.5664401054382324,0.04301292407108239,0.04240710823909531,0.5009746637183847
0.5662411451339722,0.04301292407108239,0.04260904684975767,0.5009746637183847
0.5659286975860596,0.04321486268174475,0.04260904684975767,0.5009746637183847
0.5657573938369751,0.04321486268174475,0.04281098546042003,0.5009746637183847
0.5656520128250122,0.04341680129240711,0.04281098546042003,0.5009746637183847
0.5637619495391846,0.04341680129240711,0.04382067851373182,0.5009746637183847
0.5630121231079102,0.04382067851373182,0.04382067851373182,0.5009746637183847
0.5614343881607056,0.04382067851373182,0.04422455573505654,0.5009746637183847
0.5607728958129883,0.04422455573505654,0.04422455573505654,0.5009746637183847
0.5591456890106201,0.04422455573505654,0.04483037156704362,0.5009746637183847
0.558692455291748,0.0444264943457189,0.04483037156704362,0.5009746637183847
0.5584417581558228,0.0444264943457189,0.045032310177705974,0.5009746637183847
0.5578910112380981,0.04462843295638126,0.045032310177705974,0.5009746637183847
0.5573643445968628,0.04462843295638126,0.045234248788368334,0.5009746637183847
0.5542957782745361,0.04543618739903069,0.045234248788368334,0.5009746637183847
0.5541844367980957,0.04543618739903069,0.04543618739903069,0.5009746637183847
0.5536218881607056,0.04584006462035541,0.04543618739903069,0.5009746637183847
0.551205039024353,0.04584006462035541,0.04624394184168013,0.5009746637183847
0.5496863126754761,0.04604200323101777,0.04624394184168013,0.5009746637183847
0.5485337972640991,0.04604200323101777,0.046849757673667204,0.5009746637183847
0.5482356548309326,0.04624394184168013,0.046849757673667204,0.5009746637183847
0.5481491088867188,0.04624394184168013,0.047051696284329564,0.5009746637183847
0.5480539798736572,0.046445880452342485,0.047051696284329564,0.5009746637183847
0.5475101470947266,0.046445880452342485,0.04765751211631664,0.5009746637183847
0.544849157333374,0.047051696284329564,0.04765751211631664,0.5009746637183847
0.5439238548278809,0.047051696284329564,0.048061389337641355,0.5009746637183847
0.5437074899673462,0.047859450726978996,0.048061389337641355,0.5009746637183847
0.5433235168457031,0.047859450726978996,0.048465266558966075,0.5009746637183847
0.5424841642379761,0.048263327948303715,0.048465266558966075,0.5009746637183847
0.5423165559768677,0.048263327948303715,0.048869143780290794,0.5009746637183847
0.541852593421936,0.048465266558966075,0.048869143780290794,0.5009746637183847
0.5417568683624268,0.048465266558966075,0.04907108239095315,0.5009746637183847
0.5396544933319092,0.049474959612277866,0.04907108239095315,0.5009746637183847
0.5376086235046387,0.049474959612277866,0.049676898222940226,0.5009746637183847
0.5351635217666626,0.049878836833602586,0.049676898222940226,0.5009746637183847
0.5344046354293823,0.049878836833602586,0.050282714054927305,0.5009746637183847
0.5338946580886841,0.050282714054927305,0.050282714054927305,0.5009746637183847
0.5325123071670532,0.050282714054927305,0.05048465266558966,0.5009746637183847
0.5311495065689087,0.05048465266558966,0.05048465266558966,0.5009746637183847
0.5308742523193359,0.05048465266558966,0.05068659127625202,0.5009746637183847
0.5307692289352417,0.05068659127625202,0.05068659127625202,0.5009746637183847
0.5299472808837891,0.05068659127625202,0.05109046849757674,0.5009746637183847
0.5292960405349731,0.05088852988691438,0.05109046849757674,0.5009746637183847
0.5292088985443115,0.05088852988691438,0.051292407108239096,0.5009746637183847
0.528562068939209,0.051292407108239096,0.051292407108239096,0.5009746637183847
0.5272829532623291,0.051292407108239096,0.051494345718901456,0.5009746637183847
0.5271135568618774,0.051494345718901456,0.051494345718901456,0.5009746637183847
0.52698814868927,0.051494345718901456,0.051696284329563816,0.5009746637183847
0.5260396003723145,0.051696284329563816,0.051696284329563816,0.5009746637183847
0.5250735282897949,0.051696284329563816,0.05189822294022617,0.5009746637183847
0.5250447988510132,0.05189822294022617,0.05189822294022617,0.5009746637183847
0.524800181388855,0.05189822294022617,0.05210016155088853,0.5009746637183847
0.5240384340286255,0.05230210016155089,0.05210016155088853,0.5009746637183847
0.5231688022613525,0.05230210016155089,0.05270597738287561,0.5009746637183847
0.5225073099136353,0.05270597738287561,0.05270597738287561,0.5009746637183847
0.5224120616912842,0.05270597738287561,0.05290791599353797,0.5009746637183847
0.5212311744689941,0.05290791599353797,0.05290791599353797,0.5009746637183847
0.5202617645263672,0.05290791599353797,0.05351373182552504,0.5009746637183847
0.5192927122116089,0.05331179321486268,0.05351373182552504,0.5009746637183847
0.5183463096618652,0.05331179321486268,0.0537156704361874,0.5009746637183847
0.5181219577789307,0.05351373182552504,0.0537156704361874,0.5009746637183847
0.5176597833633423,0.05351373182552504,0.05411954765751212,0.5009746637183847
0.5173529386520386,0.0537156704361874,0.05411954765751212,0.5009746637183847
0.5172145366668701,0.0537156704361874,0.05432148626817448,0.5009746637183847
0.5152937173843384,0.05411954765751212,0.05432148626817448,0.5009746637183847
0.5148088932037354,0.05411954765751212,0.05472536348949919,0.5009746637183847
0.514386773109436,0.05492730210016155,0.05472536348949919,0.5009746637183847
0.5134611129760742,0.05492730210016155,0.05492730210016155,0.5009746637183847
0.5133277177810669,0.05512924071082391,0.05492730210016155,0.5009746637183847
0.5132831335067749,0.05512924071082391,0.05512924071082391,0.5009746637183847
0.512543797492981,0.05573505654281099,0.05512924071082391,0.5009746637183847
0.512042760848999,0.05573505654281099,0.05533117932148627,0.5009746637183847
0.5118362903594971,0.05593699515347334,0.05533117932148627,0.5009746637183847
0.5116523504257202,0.05593699515347334,0.05553311793214863,0.5009746637183847
0.5114084482192993,0.0561389337641357,0.05553311793214863,0.5009746637183847
0.5111157894134521,0.0561389337641357,0.05573505654281099,0.5009746637183847
0.5110864639282227,0.05634087237479806,0.05573505654281099,0.5009746637183847
0.5106688737869263,0.05634087237479806,0.05593699515347334,0.5009746637183847
0.5105882883071899,0.05654281098546042,0.05593699515347334,0.5009746637183847
0.5096651315689087,0.05654281098546042,0.0561389337641357,0.5009746637183847
0.509199857711792,0.05714862681744749,0.0561389337641357,0.5009746637183847
0.5089374780654907,0.05714862681744749,0.05634087237479806,0.5009746637183847
0.5088571310043335,0.05735056542810985,0.05634087237479806,0.5009746637183847
0.5082614421844482,0.05735056542810985,0.05694668820678514,0.5009746637183847
0.5060715675354004,0.05755250403877221,0.05694668820678514,0.5009746637183847
0.5058282613754272,0.05755250403877221,0.05755250403877221,0.5009746637183847
0.5055183172225952,0.05775444264943457,0.05755250403877221,0.5009746637183847
0.5052840709686279,0.05775444264943457,0.05775444264943457,0.5009746637183847
0.5047434568405151,0.05836025848142165,0.05775444264943457,0.5009746637183847
0.5042299032211304,0.05836025848142165,0.05836025848142165,0.5009746637183847
0.503119945526123,0.05876413570274636,0.05836025848142165,0.5009746637183847
0.5025331974029541,0.05876413570274636,0.058562197092084003,0.5009746637183847
0.5024588108062744,0.05896607431340872,0.058562197092084003,0.5009746637183847
0.5023605823516846,0.05896607431340872,0.05876413570274636,0.5009746637183847
0.5021423101425171,0.05916801292407108,0.05876413570274636,0.5009746637183847
0.49895986914634705,0.05916801292407108,0.05977382875605816,0.5009746637183847
0.4977737367153168,0.05936995153473344,0.05977382875605816,0.5009746637183847
0.4977057874202728,0.05936995153473344,0.059975767366720514,0.5009746637183847
0.4974476397037506,0.05977382875605816,0.059975767366720514,0.5009746637183847
0.49744096398353577,0.05977382875605816,0.060177705977382874,0.5009746637183847
0.49664220213890076,0.059975767366720514,0.060177705977382874,0.5009746637183847
0.49655452370643616,0.059975767366720514,0.060379644588045234,0.5009746637183847
0.4964441955089569,0.060177705977382874,0.060379644588045234,0.5009746637183847
0.49548545479774475,0.060177705977382874,0.06078352180936995,0.5009746637183847
0.49486014246940613,0.06058158319870759,0.06078352180936995,0.5009746637183847
0.4936058819293976,0.06058158319870759,0.06098546042003231,0.5009746637183847
0.4934169352054596,0.06098546042003231,0.06098546042003231,0.5009746637183847
0.4928319752216339,0.06098546042003231,0.061389337641357025,0.5009746637183847
0.49276795983314514,0.061389337641357025,0.061389337641357025,0.5009746637183847
0.492326945066452,0.061389337641357025,0.061591276252019385,0.5009746637183847
0.49131301045417786,0.062197092084006464,0.061591276252019385,0.5009746637183847
0.4907505214214325,0.062197092084006464,0.061995153473344104,0.5009746637183847
0.4900995194911957,0.062399030694668824,0.061995153473344104,0.5009746637183847
0.4887252151966095,0.062399030694668824,0.06260096930533118,0.5009746637183847
0.4883834421634674,0.06260096930533118,0.06260096930533118,0.5009746637183847
0.4863823354244232,0.06260096930533118,0.06320678513731826,0.5009746637183847
0.4856903851032257,0.06280290791599354,0.06320678513731826,0.5009746637183847
0.48552390933036804,0.06280290791599354,0.06340872374798061,0.5009746637183847
0.4851665198802948,0.0630048465266559,0.06340872374798061,0.5009746637183847
0.4851226508617401,0.0630048465266559,0.06361066235864297,0.5009746637183847
0.48468640446662903,0.06340872374798061,0.06361066235864297,0.5009746637183847
0.4846811592578888,0.06340872374798061,0.06381260096930533,0.5009746637183847
0.48467662930488586,0.06361066235864297,0.06381260096930533,0.5009746637183847
0.4829910099506378,0.06361066235864297,0.06462035541195477,0.5009746637183847
0.48168256878852844,0.06482229402261712,0.06462035541195477,0.5009746637183847
0.4809201657772064,0.06482229402261712,0.06482229402261712,0.5009746637183847
0.48075392842292786,0.06502423263327949,0.06482229402261712,0.5009746637183847
0.480540007352829,0.06502423263327949,0.06522617124394184,0.5009746637183847
0.48044732213020325,0.06522617124394184,0.06522617124394184,0.5009746637183847
0.48037150502204895,0.06522617124394184,0.0654281098546042,0.5009746637183847
0.48033639788627625,0.0654281098546042,0.0654281098546042,0.5009746637183847
0.48007169365882874,0.0654281098546042,0.06563004846526656,0.5009746637183847
0.479038804769516,0.06563004846526656,0.06563004846526656,0.5009746637183847
0.47895708680152893,0.06563004846526656,0.06603392568659128,0.5009746637183847
0.47858092188835144,0.06603392568659128,0.06603392568659128,0.5009746637183847
0.47836264967918396,0.06603392568659128,0.06623586429725363,0.5009746637183847
0.47734203934669495,0.06684168012924072,0.06623586429725363,0.5009746637183847
0.4773307144641876,0.06684168012924072,0.066437802907916,0.5009746637183847
0.47728708386421204,0.06704361873990307,0.066437802907916,0.5009746637183847
0.47659870982170105,0.06704361873990307,0.06684168012924072,0.5009746637183847
0.4755168855190277,0.06744749596122779,0.06684168012924072,0.5009746637183847
0.47520777583122253,0.06744749596122779,0.06704361873990307,0.5009746637183847
0.4751949608325958,0.06764943457189014,0.06704361873990307,0.5009746637183847
0.4726199209690094,0.06764943457189014,0.06825525040387723,0.5009746637183847
0.4715482294559479,0.06785137318255251,0.06825525040387723,0.5009746637183847
0.47110363841056824,0.06785137318255251,0.06845718901453958,0.5009746637183847
0.4710165560245514,0.06805331179321486,0.06845718901453958,0.5009746637183847
0.4700404703617096,0.06805331179321486,0.06966882067851374,0.5009746637183847
0.46997764706611633,0.06825525040387723,0.06966882067851374,0.5009746637183847
0.46976467967033386,0.06825525040387723,0.07007269789983844,0.5009746637183847
0.4696595370769501,0.06845718901453958,0.07007269789983844,0.5009746637183847
0.4694499671459198,0.06845718901453958,0.07047657512116316,0.5009746637183847
0.469267874956131,0.0688610662358643,0.07047657512116316,0.5009746637183847
0.4683031141757965,0.0688610662358643,0.07067851373182553,0.5009746637183847
0.46611443161964417,0.06987075928917609,0.07067851373182553,0.5009746637183847
0.46611395478248596,0.06987075928917609,0.07088045234248788,0.5009746637183847
0.46589723229408264,0.07007269789983844,0.07088045234248788,0.5009746637183847
0.46582475304603577,0.07007269789983844,0.07108239095315025,0.5009746637183847
0.4642469584941864,0.07067851373182553,0.07108239095315025,0.5009746637183847
0.4635249078273773,0.07067851373182553,0.07168820678513732,0.5009746637183847
0.4632115662097931,0.07108239095315025,0.07168820678513732,0.5009746637183847
0.46275219321250916,0.07108239095315025,0.07209208400646204,0.5009746637183847
0.46226736903190613,0.0712843295638126,0.07209208400646204,0.5009746637183847
0.4622385799884796,0.0712843295638126,0.07229402261712439,0.5009746637183847
0.462107390165329,0.07148626817447495,0.07229402261712439,0.5009746637183847
0.46208980679512024,0.07148626817447495,0.07249596122778676,0.5009746637183847
0.4620284140110016,0.07168820678513732,0.07249596122778676,0.5009746637183847
0.4619778096675873,0.07168820678513732,0.07289983844911146,0.5009746637183847
0.46025922894477844,0.07310177705977383,0.07289983844911146,0.5009746637183847
0.45870158076286316,0.07310177705977383,0.07310177705977383,0.5009746637183847
0.45813605189323425,0.0737075928917609,0.07310177705977383,0.5009746637183847
0.45790961384773254,0.0737075928917609,0.07350565428109855,0.5009746637183847
0.4563743770122528,0.07451534733441034,0.07350565428109855,0.5009746637183847
0.45571020245552063,0.07451534733441034,0.0737075928917609,0.5009746637183847
0.454873651266098,0.07491922455573506,0.0737075928917609,0.5009746637183847
0.454016774892807,0.07491922455573506,0.07411147011308562,0.5009746637183847
0.45335546135902405,0.07532310177705977,0.07411147011308562,0.5009746637183847
0.45331236720085144,0.07532310177705977,0.07431340872374798,0.5009746637183847
0.45297375321388245,0.07572697899838449,0.07431340872374798,0.5009746637183847
0.45242980122566223,0.07572697899838449,0.07451534733441034,0.5009746637183847
0.45103219151496887,0.07633279483037157,0.07451534733441034,0.5009746637183847
0.45022693276405334,0.07633279483037157,0.0747172859450727,0.5009746637183847
0.4494549334049225,0.07673667205169628,0.0747172859450727,0.5009746637183847
0.44871774315834045,0.07673667205169628,0.07532310177705977,0.5009746637183847
0.448548823595047,0.07693861066235864,0.07532310177705977,0.5009746637183847
0.4482671916484833,0.07693861066235864,0.07552504038772213,0.5009746637183847
0.44817718863487244,0.077140549273021,0.07552504038772213,0.5009746637183847
0.44753631949424744,0.077140549273021,0.07572697899838449,0.5009746637183847
0.44712719321250916,0.07734248788368336,0.07572697899838449,0.5009746637183847
0.4469616711139679,0.07734248788368336,0.07592891760904685,0.5009746637183847
0.44683215022087097,0.07774636510500808,0.07592891760904685,0.5009746637183847
0.44583860039711,0.07774636510500808,0.0761308562197092,0.5009746637183847
0.4444538652896881,0.07835218093699516,0.0761308562197092,0.5009746637183847
0.44406893849372864,0.07835218093699516,0.07653473344103393,0.5009746637183847
0.4429544508457184,0.07875605815831987,0.07653473344103393,0.5009746637183847
0.44188210368156433,0.07875605815831987,0.07693861066235864,0.5009746637183847
0.44148173928260803,0.07936187399030695,0.07693861066235864,0.5009746637183847
0.44142332673072815,0.07936187399030695,0.077140549273021,0.5009746637183847
0.440664678812027,0.07976575121163167,0.077140549273021,0.5009746637183847
0.4405215084552765,0.07976575121163167,0.07734248788368336,0.5009746637183847
0.4404923617839813,0.07996768982229402,0.07734248788368336,0.5009746637183847
0.43965253233909607,0.07996768982229402,0.07815024232633279,0.5009746637183847
0.43923595547676086,0.08037156704361874,0.07815024232633279,0.5009746637183847
0.43856528401374817,0.08037156704361874,0.07855411954765751,0.5009746637183847
0.43832382559776306,0.0805735056542811,0.07855411954765751,0.5009746637183847
0.43774381279945374,0.0805735056542811,0.07875605815831987,0.5009746637183847
0.43757757544517517,0.08097738287560581,0.07875605815831987,0.5009746637183847
0.4374646842479706,0.08097738287560581,0.07895799676898223,0.5009746637183847
0.436960905790329,0.08138126009693053,0.07895799676898223,0.5009746637183847
0.43679848313331604,0.08138126009693053,0.0791599353796446,0.5009746637183847
0.43558469414711,0.08239095315024232,0.0791599353796446,0.5009746637183847
0.4346183240413666,0.08239095315024232,0.07976575121163167,0.5009746637183847
0.43354925513267517,0.08279483037156704,0.07976575121163167,0.5009746637183847
0.4334888160228729,0.08279483037156704,0.07996768982229402,0.5009746637183847
0.43339332938194275,0.08299676898222941,0.07996768982229402,0.5009746637183847
0.4326624572277069,0.08299676898222941,0.08077544426494346,0.5009746637183847
0.43059441447257996,0.08461227786752827,0.08077544426494346,0.5009746637183847
0.43038663268089294,0.08461227786752827,0.08117932148626818,0.5009746637183847
0.42928799986839294,0.08501615508885299,0.08117932148626818,0.5009746637183847
0.42887911200523376,0.08501615508885299,0.08138126009693053,0.5009746637183847
0.4287494719028473,0.08521809369951534,0.08138126009693053,0.5009746637183847
0.4286799728870392,0.08521809369951534,0.0815831987075929,0.5009746637183847
0.4284028112888336,0.08562197092084006,0.0815831987075929,0.5009746637183847
0.42726197838783264,0.08562197092084006,0.08198707592891762,0.5009746637183847
0.42610040307044983,0.08622778675282713,0.08198707592891762,0.5009746637183847
0.42593857645988464,0.08622778675282713,0.08218901453957997,0.5009746637183847
0.4257427752017975,0.08663166397415185,0.08218901453957997,0.5009746637183847
0.42530664801597595,0.08663166397415185,0.08259289176090469,0.5009746637183847
0.4250679314136505,0.08683360258481422,0.08259289176090469,0.5009746637183847
0.42432448267936707,0.08683360258481422,0.08279483037156704,0.5009746637183847
0.4239861071109772,0.08703554119547657,0.08279483037156704,0.5009746637183847
0.4236421287059784,0.08703554119547657,0.08299676898222941,0.5009746637183847
0.42311277985572815,0.08743941841680129,0.08299676898222941,0.5009746637183847
0.42274972796440125,0.08743941841680129,0.08340064620355411,0.5009746637183847
0.42228981852531433,0.08784329563812601,0.08340064620355411,0.5009746637183847
0.42149612307548523,0.08784329563812601,0.0840064620355412,0.5009746637183847
0.4213968813419342,0.08804523424878836,0.0840064620355412,0.5009746637183847
0.42116525769233704,0.08804523424878836,0.08461227786752827,0.5009746637183847
0.4210972487926483,0.08824717285945073,0.08461227786752827,0.5009746637183847
0.41942742466926575,0.08824717285945073,0.08521809369951534,0.5009746637183847
0.4190908372402191,0.08844911147011308,0.08521809369951534,0.5009746637183847
0.41889896988868713,0.08844911147011308,0.08562197092084006,0.5009746637183847
0.41710737347602844,0.08966074313408724,0.08562197092084006,0.5009746637183847
0.41646304726600647,0.08966074313408724,0.08602584814216478,0.5009746637183847
0.41601088643074036,0.0898626817447496,0.08602584814216478,0.5009746637183847
0.41553905606269836,0.0898626817447496,0.08622778675282713,0.5009746637183847
0.41545799374580383,0.09006462035541195,0.08622778675282713,0.5009746637183847
0.4149934947490692,0.09006462035541195,0.08663166397415185,0.5009746637183847
0.4149775803089142,0.09026655896607431,0.08663166397415185,0.5009746637183847
0.41307416558265686,0.09026655896607431,0.08743941841680129,0.5009746637183847
0.41305646300315857,0.09046849757673667,0.08743941841680129,0.5009746637183847
0.41209354996681213,0.09046849757673667,0.08784329563812601,0.5009746637183847
0.40987464785575867,0.0912762520193861,0.08784329563812601,0.5009746637183847
0.40986940264701843,0.0912762520193861,0.08804523424878836,0.5009746637183847
0.4087584912776947,0.09188206785137318,0.08804523424878836,0.5009746637183847
0.4080202877521515,0.09188206785137318,0.08865105008077545,0.5009746637183847
0.407638281583786,0.09208400646203554,0.08865105008077545,0.5009746637183847
0.4069129526615143,0.09208400646203554,0.08925686591276252,0.5009746637183847
0.4063889682292938,0.09248788368336026,0.08925686591276252,0.5009746637183847
0.4051755368709564,0.09248788368336026,0.0898626817447496,0.5009746637183847
0.40514662861824036,0.09268982229402262,0.0898626817447496,0.5009746637183847
0.40513917803764343,0.09268982229402262,0.09006462035541195,0.5009746637183847
0.4045872986316681,0.09349757673667206,0.09006462035541195,0.5009746637183847
0.40449199080467224,0.09349757673667206,0.09026655896607431,0.5009746637183847
0.40448901057243347,0.09369951534733441,0.09026655896607431,0.5009746637183847
0.4041040241718292,0.09369951534733441,0.09087237479806139,0.5009746637183847
0.4039440453052521,0.09390145395799677,0.09087237479806139,0.5009746637183847
0.40394309163093567,0.09390145395799677,0.09107431340872375,0.5009746637183847
0.4031217396259308,0.09430533117932148,0.09107431340872375,0.5009746637183847
0.40302613377571106,0.09430533117932148,0.0912762520193861,0.5009746637183847
0.40265050530433655,0.09450726978998385,0.0912762520193861,0.5009746637183847
0.40224096179008484,0.09450726978998385,0.09147819063004846,0.5009746637183847
0.40169933438301086,0.09511308562197092,0.09147819063004846,0.5009746637183847
0.4016164243221283,0.09511308562197092,0.09168012924071083,0.5009746637183847
0.40150442719459534,0.09551696284329564,0.09168012924071083,0.5009746637183847
0.4014644920825958,0.09551696284329564,0.09188206785137318,0.5009746637183847
0.40115198493003845,0.09592084006462036,0.09188206785137318,0.5009746637183847
0.4010629951953888,0.09592084006462036,0.09208400646203554,0.5009746637183847
0.4009242355823517,0.09632471728594508,0.09208400646203554,0.5009746637183847
0.4004417359828949,0.09632471728594508,0.09289176090468497,0.5009746637183847
0.40022239089012146,0.09652665589660743,0.09289176090468497,0.5009746637183847
0.4001857340335846,0.09652665589660743,0.09309369951534734,0.5009746637183847
0.40018144249916077,0.0967285945072698,0.09309369951534734,0.5009746637183847
0.3992210328578949,0.0967285945072698,0.09349757673667206,0.5009746637183847
0.39909592270851135,0.09693053311793215,0.09349757673667206,0.5009746637183847
0.39831021428108215,0.09693053311793215,0.09390145395799677,0.5009746637183847
0.3982941210269928,0.0971324717285945,0.09390145395799677,0.5009746637183847
0.39803144335746765,0.0971324717285945,0.09430533117932148,0.5009746637183847
0.3975280225276947,0.09733441033925687,0.09430533117932148,0.5009746637183847
0.39741018414497375,0.09733441033925687,0.09450726978998385,0.5009746637183847
0.3971845209598541,0.09753634894991922,0.09450726978998385,0.5009746637183847
0.3966066539287567,0.09753634894991922,0.09491114701130857,0.5009746637183847
0.3965873420238495,0.09773828756058159,0.09491114701130857,0.5009746637183847
0.3960879147052765,0.09773828756058159,0.09511308562197092,0.5009746637183847
0.39546242356300354,0.09794022617124394,0.09511308562197092,0.5009746637183847
0.3949112594127655,0.09794022617124394,0.09571890145395799,0.5009746637183847
0.39483270049095154,0.0981421647819063,0.09571890145395799,0.5009746637183847
0.3947737514972687,0.0981421647819063,0.09592084006462036,0.5009746637183847
0.39467206597328186,0.09834410339256866,0.09592084006462036,0.5009746637183847
0.39458778500556946,0.09834410339256866,0.09612277867528271,0.5009746637183847
0.3933214843273163,0.0991518578352181,0.09612277867528271,0.5009746637183847
0.392269104719162,0.0991518578352181,0.09693053311793215,0.5009746637183847
0.3920288383960724,0.09935379644588045,0.09693053311793215,0.5009746637183847
0.39141640067100525,0.09935379644588045,0.09733441033925687,0.5009746637183847
0.39134320616722107,0.09975767366720517,0.09733441033925687,0.5009746637183847
0.39097318053245544,0.09975767366720517,0.09773828756058159,0.5009746637183847
0.3904851973056793,0.10016155088852989,0.09773828756058159,0.5009746637183847
0.38898399472236633,0.10016155088852989,0.0991518578352181,0.5009746637183847
0.3887954652309418,0.10036348949919224,0.0991518578352181,0.5009746637183847
0.3887081444263458,0.10036348949919224,0.09935379644588045,0.5009746637183847
0.38864758610725403,0.10076736672051696,0.09935379644588045,0.5009746637183847
0.3877755105495453,0.10076736672051696,0.09975767366720517,0.5009746637183847
0.38777241110801697,0.10096930533117932,0.09975767366720517,0.5009746637183847
0.3877563178539276,0.10096930533117932,0.09995961227786752,0.5009746637183847
0.38750049471855164,0.10117124394184168,0.09995961227786752,0.5009746637183847
0.3871423900127411,0.10117124394184168,0.10016155088852989,0.5009746637183847
0.3859838545322418,0.10218093699515347,0.10016155088852989,0.5009746637183847
0.38567283749580383,0.10218093699515347,0.10056542810985461,0.5009746637183847
0.3848940432071686,0.10258481421647819,0.10056542810985461,0.5009746637183847
0.38477519154548645,0.10258481421647819,0.10117124394184168,0.5009746637183847
0.38464102149009705,0.10319063004846526,0.10117124394184168,0.5009746637183847
0.3842146098613739,0.10319063004846526,0.1015751211631664,0.5009746637183847
0.38403525948524475,0.10359450726978998,0.1015751211631664,0.5009746637183847
0.38219985365867615,0.10359450726978998,0.10258481421647819,0.5009746637183847
0.3818072974681854,0.10420032310177706,0.10258481421647819,0.5009746637183847
0.38051262497901917,0.10420032310177706,0.10319063004846526,0.5009746637183847
0.3800981938838959,0.10460420032310178,0.10319063004846526,0.5009746637183847
0.37980130314826965,0.10460420032310178,0.10379644588045234,0.5009746637183847
0.3794776499271393,0.1050080775444265,0.10379644588045234,0.5009746637183847
0.3794567883014679,0.1050080775444265,0.1039983844911147,0.5009746637183847
0.37937453389167786,0.10521001615508885,0.1039983844911147,0.5009746637183847
0.3792961537837982,0.10521001615508885,0.10440226171243942,0.5009746637183847
0.37910905480384827,0.10541195476575121,0.10440226171243942,0.5009746637183847
0.3790622651576996,0.10541195476575121,0.10460420032310178,0.5009746637183847
0.37904492020606995,0.10561389337641357,0.10460420032310178,0.5009746637183847
0.37785711884498596,0.10561389337641357,0.10561389337641357,0.5009746637183847
0.37784716486930847,0.10581583198707593,0.10561389337641357,0.5009746637183847
0.37723150849342346,0.10581583198707593,0.10601777059773829,0.5009746637183847
0.37697234749794006,0.10601777059773829,0.10601777059773829,0.5009746637183847
0.3767833411693573,0.10601777059773829,0.10621970920840064,0.5009746637183847
0.3765837848186493,0.106421647819063,0.10621970920840064,0.5009746637183847
0.37652453780174255,0.106421647819063,0.10662358642972536,0.5009746637183847
0.3764733374118805,0.10662358642972536,0.10662358642972536,0.5009746637183847
0.3759850561618805,0.10662358642972536,0.10702746365105008,0.5009746637183847
0.3756422698497772,0.10702746365105008,0.10702746365105008,0.5009746637183847
0.37454953789711,0.10702746365105008,0.10763327948303715,0.5009746637183847
0.3741231858730316,0.10763327948303715,0.10763327948303715,0.5009746637183847
0.3737143576145172,0.10763327948303715,0.10803715670436187,0.5009746637183847
0.37314459681510925,0.10783521809369952,0.10803715670436187,0.5009746637183847
0.37251219153404236,0.10783521809369952,0.10864297253634896,0.5009746637183847
0.3718785345554352,0.10823909531502424,0.10864297253634896,0.5009746637183847
0.3716069161891937,0.10823909531502424,0.10884491114701131,0.5009746637183847
0.37160423398017883,0.10844103392568659,0.10884491114701131,0.5009746637183847
0.37134167551994324,0.10844103392568659,0.10945072697899838,0.5009746637183847
0.3710862100124359,0.10884491114701131,0.10945072697899838,0.5009746637183847
0.37039151787757874,0.10884491114701131,0.11005654281098547,0.5009746637183847
0.3702637851238251,0.10904684975767366,0.11005654281098547,0.5009746637183847
0.37007936835289,0.10904684975767366,0.11046042003231017,0.5009746637183847
0.3700200617313385,0.10924878836833603,0.11046042003231017,0.5009746637183847
0.3690999448299408,0.10924878836833603,0.11126817447495961,0.5009746637183847
0.36835578083992004,0.10965266558966075,0.11126817447495961,0.5009746637183847
0.36767348647117615,0.10965266558966075,0.11147011308562198,0.5009746637183847
0.3664596378803253,0.1098546042003231,0.11147011308562198,0.5009746637183847
0.3664039075374603,0.1098546042003231,0.11167205169628433,0.5009746637183847
0.36589834094047546,0.11046042003231017,0.11167205169628433,0.5009746637183847
0.36576035618782043,0.11046042003231017,0.11187399030694668,0.5009746637183847
0.36567649245262146,0.11086429725363489,0.11187399030694668,0.5009746637183847
0.3655258119106293,0.11086429725363489,0.11207592891760905,0.5009746637183847
0.3650601804256439,0.11126817447495961,0.11207592891760905,0.5009746637183847
0.3643766939640045,0.11126817447495961,0.11268174474959612,0.5009746637183847
0.36369678378105164,0.11167205169628433,0.11268174474959612,0.5009746637183847
0.36286190152168274,0.11167205169628433,0.11288368336025849,0.5009746637183847
0.3628152906894684,0.11187399030694668,0.11288368336025849,0.5009746637183847
0.36274513602256775,0.11187399030694668,0.11308562197092084,0.5009746637183847
0.3621343672275543,0.11288368336025849,0.11308562197092084,0.5009746637183847
0.3619697391986847,0.11288368336025849,0.1132875605815832,0.5009746637183847
0.3616480529308319,0.1132875605815832,0.1132875605815832,0.5009746637183847
0.36131784319877625,0.1132875605815832,0.11369143780290791,0.5009746637183847
0.36108067631721497,0.11348949919224556,0.11369143780290791,0.5009746637183847
0.3602280914783478,0.11348949919224556,0.11510500807754442,0.5009746637183847
0.36022618412971497,0.11369143780290791,0.11510500807754442,0.5009746637183847
0.36003103852272034,0.11369143780290791,0.11550888529886914,0.5009746637183847
0.35964593291282654,0.11409531502423263,0.11550888529886914,0.5009746637183847
0.3595300018787384,0.11409531502423263,0.1157108239095315,0.5009746637183847
0.35926440358161926,0.1147011308562197,0.1157108239095315,0.5009746637183847
0.3585624396800995,0.1147011308562197,0.11591276252019386,0.5009746637183847
0.3583204448223114,0.11490306946688207,0.11591276252019386,0.5009746637183847
0.35727760195732117,0.11490306946688207,0.1167205169628433,0.5009746637183847
0.35717132687568665,0.11530694668820679,0.1167205169628433,0.5009746637183847
0.3570731580257416,0.11530694668820679,0.11692245557350565,0.5009746637183847
0.3569502532482147,0.11550888529886914,0.11692245557350565,0.5009746637183847
0.3559354841709137,0.11550888529886914,0.11773021001615509,0.5009746637183847
0.3557372987270355,0.1157108239095315,0.11773021001615509,0.5009746637183847
0.35552719235420227,0.1157108239095315,0.11793214862681745,0.5009746637183847
0.35522451996803284,0.11611470113085622,0.11793214862681745,0.5009746637183847
0.35520556569099426,0.11611470113085622,0.11813408723747981,0.5009746637183847
0.3548875153064728,0.11631663974151858,0.11813408723747981,0.5009746637183847
0.35340234637260437,0.11631663974151858,0.11934571890145396,0.5009746637183847
0.35321906208992004,0.11651857835218093,0.11934571890145396,0.5009746637183847
0.35316750407218933,0.11651857835218093,0.11954765751211632,0.5009746637183847
0.35215964913368225,0.11712439418416801,0.11954765751211632,0.5009746637183847
0.35186734795570374,0.11712439418416801,0.11974959612277868,0.5009746637183847
0.35166844725608826,0.11773021001615509,0.11974959612277868,0.5009746637183847
0.35147470235824585,0.11773021001615509,0.1201534733441034,0.5009746637183847
0.35146695375442505,0.11793214862681745,0.1201534733441034,0.5009746637183847
0.35125812888145447,0.11793214862681745,0.12035541195476575,0.5009746637183847
0.3509639799594879,0.11833602584814217,0.12035541195476575,0.5009746637183847
0.35082414746284485,0.11833602584814217,0.12055735056542811,0.5009746637183847
0.3502502739429474,0.1191437802907916,0.12055735056542811,0.5009746637183847
0.3499198853969574,0.1191437802907916,0.12096122778675283,0.5009746637183847
0.34975895285606384,0.11934571890145396,0.12096122778675283,0.5009746637183847
0.34874066710472107,0.11934571890145396,0.12197092084006463,0.5009746637183847
0.34868869185447693,0.11954765751211632,0.12197092084006463,0.5009746637183847
0.34828731417655945,0.11954765751211632,0.12217285945072698,0.5009746637183847
0.34793806076049805,0.11995153473344103,0.12217285945072698,0.5009746637183847
0.34787705540657043,0.11995153473344103,0.12237479806138933,0.5009746637183847
0.34767863154411316,0.12035541195476575,0.12237479806138933,0.5009746637183847
0.3473707139492035,0.12035541195476575,0.12277867528271405,0.5009746637183847
0.34724822640419006,0.12075928917609047,0.12277867528271405,0.5009746637183847
0.346850723028183,0.12075928917609047,0.12298061389337642,0.5009746637183847
0.34679844975471497,0.12096122778675283,0.12298061389337642,0.5009746637183847
0.34652069211006165,0.12096122778675283,0.12358642972536349,0.5009746637183847
0.34618431329727173,0.12116316639741519,0.12358642972536349,0.5009746637183847
0.3459440767765045,0.12116316639741519,0.12419224555735056,0.5009746637183847
0.34588685631752014,0.12176898222940226,0.12419224555735056,0.5009746637183847
0.34578797221183777,0.12176898222940226,0.12439418416801293,0.5009746637183847
0.3456145226955414,0.12197092084006463,0.12439418416801293,0.5009746637183847
0.345327764749527,0.12197092084006463,0.12459612277867528,0.5009746637183847
0.34524837136268616,0.12217285945072698,0.12459612277867528,0.5009746637183847
0.3448929190635681,0.12217285945072698,0.125,0.5009746637183847
0.3448481261730194,0.12237479806138933,0.125,0.5009746637183847
0.34482884407043457,0.12237479806138933,0.12520193861066237,0.5009746637183847
0.34414923191070557,0.12298061389337642,0.12520193861066237,0.5009746637183847
0.34407415986061096,0.12298061389337642,0.1254038772213247,0.5009746637183847
0.34363558888435364,0.12338449111470114,0.1254038772213247,0.5009746637183847
0.3434048593044281,0.12338449111470114,0.12580775444264944,0.5009746637183847
0.3432983458042145,0.12358642972536349,0.12580775444264944,0.5009746637183847
0.3431098163127899,0.12358642972536349,0.1260096930533118,0.5009746637183847
0.3427623212337494,0.12399030694668821,0.1260096930533118,0.5009746637183847
0.34267762303352356,0.12399030694668821,0.12621163166397414,0.5009746637183847
0.3422527611255646,0.1254038772213247,0.12621163166397414,0.5009746637183847
0.3421156704425812,0.1254038772213247,0.1264135702746365,0.5009746637183847
0.34145572781562805,0.12621163166397414,0.1264135702746365,0.5009746637183847
0.3409387171268463,0.12621163166397414,0.12661550888529888,0.5009746637183847
0.34093233942985535,0.1264135702746365,0.12661550888529888,0.5009746637183847
0.3403450548648834,0.1264135702746365,0.12681744749596122,0.5009746637183847
0.3403036296367645,0.12661550888529888,0.12681744749596122,0.5009746637183847
0.3401658833026886,0.12661550888529888,0.12701938610662358,0.5009746637183847
0.33999547362327576,0.12681744749596122,0.12701938610662358,0.5009746637183847
0.339606910943985,0.12681744749596122,0.12722132471728595,0.5009746637183847
0.33904585242271423,0.12742326332794832,0.12722132471728595,0.5009746637183847
0.33853569626808167,0.12742326332794832,0.12742326332794832,0.5009746637183847
0.3385295569896698,0.12762520193861066,0.12742326332794832,0.5009746637183847
0.33814308047294617,0.12762520193861066,0.12762520193861066,0.5009746637183847
0.3376103341579437,0.1280290791599354,0.12762520193861066,0.5009746637183847
0.336934357881546,0.1280290791599354,0.12883683360258483,0.5009746637183847
0.33687862753868103,0.12823101777059773,0.12883683360258483,0.5009746637183847
0.3365807831287384,0.12823101777059773,0.12903877221324717,0.5009746637183847
0.3364207446575165,0.12863489499192246,0.12903877221324717,0.5009746637183847
0.33599910140037537,0.12863489499192246,0.1294426494345719,0.5009746637183847
0.33590027689933777,0.12903877221324717,0.1294426494345719,0.5009746637183847
0.33584126830101013,0.12903877221324717,0.12964458804523424,0.5009746637183847
0.33528104424476624,0.12964458804523424,0.12964458804523424,0.5009746637183847
0.33511707186698914,0.12964458804523424,0.1298465266558966,0.5009746637183847
0.33493974804878235,0.1298465266558966,0.1298465266558966,0.5009746637183847
0.3336851894855499,0.1298465266558966,0.13045234248788368,0.5009746637183847
0.33343392610549927,0.13025040387722134,0.13045234248788368,0.5009746637183847
0.33228692412376404,0.13025040387722134,0.1308562197092084,0.5009746637183847
0.3321554362773895,0.1308562197092084,0.1308562197092084,0.5009746637183847
0.33139804005622864,0.1308562197092084,0.13166397415185785,0.5009746637183847
0.33131858706474304,0.13126009693053312,0.13166397415185785,0.5009746637183847
0.331097275018692,0.13126009693053312,0.13206785137318255,0.5009746637183847
0.3309793174266815,0.13166397415185785,0.13206785137318255,0.5009746637183847
0.33061227202415466,0.13166397415185785,0.13247172859450726,0.5009746637183847
0.330537348985672,0.1318659127625202,0.13247172859450726,0.5009746637183847
0.33029720187187195,0.1318659127625202,0.132875605815832,0.5009746637183847
0.33006712794303894,0.13206785137318255,0.132875605815832,0.5009746637183847
0.32986053824424744,0.13206785137318255,0.1332794830371567,0.5009746637183847
0.3294552266597748,0.13267366720516963,0.1332794830371567,0.5009746637183847
0.3286047875881195,0.13267366720516963,0.13449111470113084,0.5009746637183847
0.3282411992549896,0.13408723747980614,0.13449111470113084,0.5009746637183847
0.32823076844215393,0.13408723747980614,0.1346930533117932,0.5009746637183847
0.3281794488430023,0.1342891760904685,0.1346930533117932,0.5009746637183847
0.327699214220047,0.1342891760904685,0.13489499192245558,0.5009746637183847
0.3274705111980438,0.1346930533117932,0.13489499192245558,0.5009746637183847
0.32740387320518494,0.1346930533117932,0.13509693053311794,0.5009746637183847
0.32717105746269226,0.13509693053311794,0.13509693053311794,0.5009746637183847
0.3267993628978729,0.13509693053311794,0.13550080775444265,0.5009746637183847
0.3264968693256378,0.13550080775444265,0.13550080775444265,0.5009746637183847
0.32633814215660095,0.13550080775444265,0.13590468497576735,0.5009746637183847
0.32599619030952454,0.13570274636510501,0.13590468497576735,0.5009746637183847
0.3257632553577423,0.13570274636510501,0.13651050080775445,0.5009746637183847
0.3252030909061432,0.13610662358642972,0.13651050080775445,0.5009746637183847
0.32496073842048645,0.13610662358642972,0.13691437802907916,0.5009746637183847
0.32440873980522156,0.1367124394184168,0.13691437802907916,0.5009746637183847
0.3238513767719269,0.1367124394184168,0.1381260096930533,0.5009746637183847
0.3237247169017792,0.13691437802907916,0.1381260096930533,0.5009746637183847
0.32358989119529724,0.13691437802907916,0.13852988691437804,0.5009746637183847
0.323465496301651,0.13752019386106623,0.13852988691437804,0.5009746637183847
0.3231765329837799,0.13752019386106623,0.13893376413570274,0.5009746637183847
0.32312658429145813,0.1377221324717286,0.13893376413570274,0.5009746637183847
0.3227503001689911,0.1377221324717286,0.13933764135702748,0.5009746637183847
0.3227333128452301,0.13792407108239096,0.13933764135702748,0.5009746637183847
0.3215692341327667,0.13792407108239096,0.14034733441033925,0.5009746637183847
0.32153359055519104,0.1381260096930533,0.14034733441033925,0.5009746637183847
0.32146158814430237,0.1381260096930533,0.14054927302100162,0.5009746637183847
0.3211878836154938,0.13832794830371567,0.14054927302100162,0.5009746637183847
0.32030555605888367,0.13832794830371567,0.14095315024232632,0.5009746637183847
0.3201422393321991,0.13852988691437804,0.14095315024232632,0.5009746637183847
0.32001593708992004,0.13852988691437804,0.14135702746365106,0.5009746637183847
0.31977352499961853,0.13873182552504038,0.14135702746365106,0.5009746637183847
0.3197192847728729,0.13873182552504038,0.1415589660743134,0.5009746637183847
0.3196994960308075,0.13893376413570274,0.1415589660743134,0.5009746637183847
0.319284588098526,0.13893376413570274,0.14196284329563813,0.5009746637183847
0.31911924481391907,0.13933764135702748,0.14196284329563813,0.5009746637183847
0.3190467655658722,0.13933764135702748,0.14236672051696284,0.5009746637183847
0.3188837468624115,0.13974151857835218,0.14236672051696284,0.5009746637183847
0.31867891550064087,0.13974151857835218,0.14277059773828757,0.5009746637183847
0.3184453547000885,0.1401453957996769,0.14277059773828757,0.5009746637183847
0.31817010045051575,0.1401453957996769,0.1429725363489499,0.5009746637183847
0.3175083100795746,0.14075121163166399,0.1429725363489499,0.5009746637183847
0.3162021338939667,0.14075121163166399,0.14418416801292408,0.5009746637183847
0.315841406583786,0.1411550888529887,0.14418416801292408,0.5009746637183847
0.3153051435947418,0.1411550888529887,0.14458804523424879,0.5009746637183847
0.31478163599967957,0.1415589660743134,0.14458804523424879,0.5009746637183847
0.31450197100639343,0.1415589660743134,0.14499192245557352,0.5009746637183847
0.3144960105419159,0.14176090468497576,0.14499192245557352,0.5009746637183847
0.31438061594963074,0.14176090468497576,0.14519386106623586,0.5009746637183847
0.314348429441452,0.14196284329563813,0.14519386106623586,0.5009746637183847
0.3142707645893097,0.14196284329563813,0.1455977382875606,0.5009746637183847
0.3140082061290741,0.1425686591276252,0.1455977382875606,0.5009746637183847
0.3139607012271881,0.1425686591276252,0.14579967689822293,0.5009746637183847
0.31327131390571594,0.14337641357027464,0.14579967689822293,0.5009746637183847
0.31288942694664,0.14337641357027464,0.1460016155088853,0.5009746637183847
0.3122974932193756,0.14418416801292408,0.1460016155088853,0.5009746637183847
0.312165230512619,0.14418416801292408,0.14620355411954766,0.5009746637183847
0.3116678297519684,0.14519386106623586,0.14620355411954766,0.5009746637183847
0.3114754855632782,0.14519386106623586,0.1470113085621971,0.5009746637183847
0.31132474541664124,0.14539579967689822,0.1470113085621971,0.5009746637183847
0.31075283885002136,0.14539579967689822,0.14721324717285944,0.5009746637183847
0.3107500374317169,0.1455977382875606,0.14721324717285944,0.5009746637183847
0.31056442856788635,0.1455977382875606,0.14781906300484654,0.5009746637183847
0.3105297386646271,0.1460016155088853,0.14781906300484654,0.5009746637183847
0.3104628622531891,0.1460016155088853,0.14802100161550888,0.5009746637183847
0.3101174533367157,0.14640549273021003,0.14802100161550888,0.5009746637183847
0.31004026532173157,0.14640549273021003,0.14822294022617125,0.5009746637183847
0.30982014536857605,0.14680936995153474,0.14822294022617125,0.5009746637183847
0.309712678194046,0.14680936995153474,0.1484248788368336,0.5009746637183847
0.30965176224708557,0.1470113085621971,0.1484248788368336,0.5009746637183847
0.3095910847187042,0.1470113085621971,0.14862681744749595,0.5009746637183847
0.3089059889316559,0.14761712439418417,0.14862681744749595,0.5009746637183847
0.30870696902275085,0.14761712439418417,0.14903069466882068,0.5009746637183847
0.30859050154685974,0.14781906300484654,0.14903069466882068,0.5009746637183847
0.3081800043582916,0.14781906300484654,0.14983844911147012,0.5009746637183847
0.3081079423427582,0.14802100161550888,0.14983844911147012,0.5009746637183847
0.30810073018074036,0.14802100161550888,0.15004038772213246,0.5009746637183847
0.30801209807395935,0.14822294022617125,0.15004038772213246,0.5009746637183847
0.30767688155174255,0.14822294022617125,0.15024232633279483,0.5009746637183847
0.3075253665447235,0.1484248788368336,0.15024232633279483,0.5009746637183847
0.3074176013469696,0.1484248788368336,0.1504442649434572,0.5009746637183847
0.30675092339515686,0.14963651050080776,0.1504442649434572,0.5009746637183847
0.30673232674598694,0.14963651050080776,0.1508481421647819,0.5009746637183847
0.30652883648872375,0.14983844911147012,0.1508481421647819,0.5009746637183847
0.30644020438194275,0.14983844911147012,0.15105008077544427,0.5009746637183847
0.3064208924770355,0.15004038772213246,0.15105008077544427,0.5009746637183847
0.3063066303730011,0.15004038772213246,0.15125201938610663,0.5009746637183847
0.3061375916004181,0.15024232633279483,0.15125201938610663,0.5009746637183847
0.30608507990837097,0.15024232633279483,0.15145395799676897,0.5009746637183847
0.3060123026371002,0.1504442649434572,0.15145395799676897,0.5009746637183847
0.3058713376522064,0.1504442649434572,0.1518578352180937,0.5009746637183847
0.30583828687667847,0.15064620355411953,0.1518578352180937,0.5009746637183847
0.3056332767009735,0.15064620355411953,0.1522617124394184,0.5009746637183847
0.3056240975856781,0.1508481421647819,0.1522617124394184,0.5009746637183847
0.30530181527137756,0.1508481421647819,0.15266558966074315,0.5009746637183847
0.30522170662879944,0.15145395799676897,0.15266558966074315,0.5009746637183847
0.305113822221756,0.15145395799676897,0.15286752827140548,0.5009746637183847
0.3048953711986542,0.15165589660743134,0.15286752827140548,0.5009746637183847
0.3047979176044464,0.15165589660743134,0.15327140549273022,0.5009746637183847
0.3045777380466461,0.15205977382875605,0.15327140549273022,0.5009746637183847
0.3042086660861969,0.15205977382875605,0.1538772213247173,0.5009746637183847
0.30415669083595276,0.1522617124394184,0.1538772213247173,0.5009746637183847
0.30409589409828186,0.1522617124394184,0.15407915993537966,0.5009746637183847
0.3040222227573395,0.15246365105008078,0.15407915993537966,0.5009746637183847
0.30386319756507874,0.15246365105008078,0.154281098546042,0.5009746637183847
0.3037714958190918,0.15266558966074315,0.154281098546042,0.5009746637183847
0.3036974370479584,0.15266558966074315,0.15448303715670436,0.5009746637183847
0.3033481538295746,0.15367528271405492,0.15448303715670436,0.5009746637183847
0.3030520975589752,0.15367528271405492,0.15488691437802907,0.5009746637183847
0.30224040150642395,0.15448303715670436,0.15488691437802907,0.5009746637183847
0.30209556221961975,0.15448303715670436,0.15508885298869143,0.5009746637183847
0.30161765217781067,0.15609854604200324,0.15508885298869143,0.5009746637183847
0.3015343248844147,0.15609854604200324,0.1552907915993538,0.5009746637183847
0.3015209138393402,0.15630048465266558,0.1552907915993538,0.5009746637183847
0.30146104097366333,0.15630048465266558,0.15549273021001617,0.5009746637183847
0.30138465762138367,0.1567043618739903,0.15549273021001617,0.5009746637183847
0.30125072598457336,0.1567043618739903,0.1556946688206785,0.5009746637183847
0.30111387372016907,0.15710823909531502,0.1556946688206785,0.5009746637183847
0.30085238814353943,0.15710823909531502,0.15609854604200324,0.5009746637183847
0.3006899952888489,0.15731017770597738,0.15609854604200324,0.5009746637183847
0.30049607157707214,0.15731017770597738,0.15630048465266558,0.5009746637183847
0.30035296082496643,0.15751211631663975,0.15630048465266558,0.5009746637183847
0.3001568019390106,0.15751211631663975,0.15690630048465268,0.5009746637183847
0.30005720257759094,0.1577140549273021,0.15690630048465268,0.5009746637183847
0.2998392879962921,0.1577140549273021,0.15731017770597738,0.5009746637183847
0.29964974522590637,0.15791599353796446,0.15731017770597738,0.5009746637183847
0.2988561689853668,0.15791599353796446,0.1577140549273021,0.5009746637183847
0.29870739579200745,0.15811793214862682,0.1577140549273021,0.5009746637183847
0.29836395382881165,0.15811793214862682,0.1583198707592892,0.5009746637183847
0.29807862639427185,0.15852180936995153,0.1583198707592892,0.5009746637183847
0.29796746373176575,0.15852180936995153,0.1587237479806139,0.5009746637183847
0.29781243205070496,0.15892568659127626,0.1587237479806139,0.5009746637183847
0.2976524531841278,0.15892568659127626,0.1597334410339257,0.5009746637183847
0.297290176153183,0.15953150242326333,0.1597334410339257,0.5009746637183847
0.29723384976387024,0.15953150242326333,0.15993537964458804,0.5009746637183847
0.29710355401039124,0.1597334410339257,0.15993537964458804,0.5009746637183847
0.29697373509407043,0.1597334410339257,0.1601373182552504,0.5009746637183847
0.2967894375324249,0.1605411954765751,0.1601373182552504,0.5009746637183847
0.2963307797908783,0.1605411954765751,0.1605411954765751,0.5009746637183847
0.2960442006587982,0.1611470113085622,0.1605411954765751,0.5009746637183847
0.2955533564090729,0.1611470113085622,0.16134894991922455,0.5009746637183847
0.29545924067497253,0.16175282714054928,0.16134894991922455,0.5009746637183847
0.2954513132572174,0.16175282714054928,0.16155088852988692,0.5009746637183847
0.2952418029308319,0.162156704361874,0.16155088852988692,0.5009746637183847
0.2951360046863556,0.162156704361874,0.16175282714054928,0.5009746637183847
0.2949788272380829,0.16256058158319872,0.16175282714054928,0.5009746637183847
0.2949093282222748,0.16256058158319872,0.16195476575121162,0.5009746637183847
0.2942063808441162,0.1631663974151858,0.16195476575121162,0.5009746637183847
0.2941272556781769,0.1631663974151858,0.162156704361874,0.5009746637183847
0.2939312756061554,0.16336833602584813,0.162156704361874,0.5009746637183847
0.2937789261341095,0.16336833602584813,0.16256058158319872,0.5009746637183847
0.2931866943836212,0.16397415185783523,0.16256058158319872,0.5009746637183847
0.2929593622684479,0.16397415185783523,0.16276252019386106,0.5009746637183847
0.29284414649009705,0.16417609046849757,0.16276252019386106,0.5009746637183847
0.2926202118396759,0.16417609046849757,0.1631663974151858,0.5009746637183847
0.2924549877643585,0.16437802907915994,0.1631663974151858,0.5009746637183847
0.29219141602516174,0.16437802907915994,0.16336833602584813,0.5009746637183847
0.2921546995639801,0.1645799676898223,0.16336833602584813,0.5009746637183847
0.2920059561729431,0.1645799676898223,0.1635702746365105,0.5009746637183847
0.29139748215675354,0.16478190630048464,0.1635702746365105,0.5009746637183847
0.2912425100803375,0.16478190630048464,0.16417609046849757,0.5009746637183847
0.2908762991428375,0.16538772213247172,0.16417609046849757,0.5009746637183847
0.2905851900577545,0.16538772213247172,0.16518578352180938,0.5009746637183847
0.2901027500629425,0.16579159935379645,0.16518578352180938,0.5009746637183847
0.2900783121585846,0.16579159935379645,0.16538772213247172,0.5009746637183847
0.28990986943244934,0.16619547657512115,0.16538772213247172,0.5009746637183847
0.2898842990398407,0.16619547657512115,0.16558966074313408,0.5009746637183847
0.28980401158332825,0.16639741518578352,0.16558966074313408,0.5009746637183847
0.28938156366348267,0.16639741518578352,0.16619547657512115,0.5009746637183847
0.2893677055835724,0.1665993537964459,0.16619547657512115,0.5009746637183847
0.28934821486473083,0.1665993537964459,0.16639741518578352,0.5009746637183847
0.2891601622104645,0.16680129240710823,0.16639741518578352,0.5009746637183847
0.2881292998790741,0.16680129240710823,0.16740710823909533,0.5009746637183847
0.2880389392375946,0.1670032310177706,0.16740710823909533,0.5009746637183847
0.28796908259391785,0.1670032310177706,0.16760904684975766,0.5009746637183847
0.2879387438297272,0.16720516962843296,0.16760904684975766,0.5009746637183847
0.2877139151096344,0.16720516962843296,0.16781098546042003,0.5009746637183847
0.2872934639453888,0.1680129240710824,0.16781098546042003,0.5009746637183847
0.2872637212276459,0.1680129240710824,0.1680129240710824,0.5009746637183847
0.28696903586387634,0.16882067851373184,0.1680129240710824,0.5009746637183847
0.286695271730423,0.16882067851373184,0.1684168012924071,0.5009746637183847
0.2863145172595978,0.16922455573505654,0.1684168012924071,0.5009746637183847
0.28602346777915955,0.16922455573505654,0.16861873990306947,0.5009746637183847
0.2859818637371063,0.1694264943457189,0.16861873990306947,0.5009746637183847
0.2857855260372162,0.1694264943457189,0.16882067851373184,0.5009746637183847
0.28567519783973694,0.16983037156704361,0.16882067851373184,0.5009746637183847
0.2856750786304474,0.16983037156704361,0.16902261712439418,0.5009746637183847
0.28538742661476135,0.17023424878836835,0.16902261712439418,0.5009746637183847
0.28504928946495056,0.17023424878836835,0.1694264943457189,0.5009746637183847
0.28473636507987976,0.17084006462035542,0.1694264943457189,0.5009746637183847
0.28465965390205383,0.17084006462035542,0.16983037156704361,0.5009746637183847
0.2844291031360626,0.1714458804523425,0.16983037156704361,0.5009746637183847
0.2840794622898102,0.1714458804523425,0.17023424878836835,0.5009746637183847
0.28390297293663025,0.17164781906300486,0.17023424878836835,0.5009746637183847
0.2839008867740631,0.17164781906300486,0.1704361873990307,0.5009746637183847
0.2837037146091461,0.17205169628432956,0.1704361873990307,0.5009746637183847
0.2836640775203705,0.17205169628432956,0.17084006462035542,0.5009746637183847
0.2836371958255768,0.17245557350565427,0.17084006462035542,0.5009746637183847
0.28350135684013367,0.17245557350565427,0.17124394184168013,0.5009746637183847
0.28332623839378357,0.17265751211631664,0.17124394184168013,0.5009746637183847
0.2830498516559601,0.17265751211631664,0.17164781906300486,0.5009746637183847
0.2828117609024048,0.172859450726979,0.17164781906300486,0.5009746637183847
0.28279319405555725,0.172859450726979,0.17205169628432956,0.5009746637183847
0.2826203405857086,0.17306138933764137,0.17205169628432956,0.5009746637183847
0.282538503408432,0.17306138933764137,0.17245557350565427,0.5009746637183847
0.28247013688087463,0.1732633279483037,0.17245557350565427,0.5009746637183847
0.2824648320674896,0.1732633279483037,0.17265751211631664,0.5009746637183847
0.28246429562568665,0.17346526655896607,0.17265751211631664,0.5009746637183847
0.28194743394851685,0.17346526655896607,0.17386914378029078,0.5009746637183847
0.2818280756473541,0.17366720516962844,0.17386914378029078,0.5009746637183847
0.2817523777484894,0.17366720516962844,0.17407108239095315,0.5009746637183847
0.28155943751335144,0.17407108239095315,0.17407108239095315,0.5009746637183847
0.28136107325553894,0.17407108239095315,0.1742730210016155,0.5009746637183847
0.28126201033592224,0.1742730210016155,0.1742730210016155,0.5009746637183847
0.28109416365623474,0.1742730210016155,0.17447495961227788,0.5009746637183847
0.28107568621635437,0.17447495961227788,0.17447495961227788,0.5009746637183847
0.2806149125099182,0.17447495961227788,0.17508077544426495,0.5009746637183847
0.2805836498737335,0.17487883683360259,0.17508077544426495,0.5009746637183847
0.28058239817619324,0.17487883683360259,0.1752827140549273,0.5009746637183847
0.28026726841926575,0.17568659127625202,0.1752827140549273,0.5009746637183847
0.28008219599723816,0.17568659127625202,0.17568659127625202,0.5009746637183847
0.2800789177417755,0.1758885298869144,0.17568659127625202,0.5009746637183847
0.2799564301967621,0.1758885298869144,0.1758885298869144,0.5009746637183847
0.27966800332069397,0.17649434571890146,0.1758885298869144,0.5009746637183847
0.2796541452407837,0.17649434571890146,0.17609046849757673,0.5009746637183847
0.27964094281196594,0.1766962843295638,0.17609046849757673,0.5009746637183847
0.2796073853969574,0.1766962843295638,0.1762924071082391,0.5009746637183847
0.27959755063056946,0.17689822294022617,0.1762924071082391,0.5009746637183847
0.27919498085975647,0.17689822294022617,0.17689822294022617,0.5009746637183847
0.279156893491745,0.17710016155088854,0.17689822294022617,0.5009746637183847
0.2787379324436188,0.17710016155088854,0.1773021001615509,0.5009746637183847
0.2785082161426544,0.17750403877221324,0.1773021001615509,0.5009746637183847
0.27838149666786194,0.17750403877221324,0.1777059773828756,0.5009746637183847
0.2783532440662384,0.1777059773828756,0.1777059773828756,0.5009746637183847
0.27820417284965515,0.1777059773828756,0.1781098546042003,0.5009746637183847
0.2776138484477997,0.17851373182552505,0.1781098546042003,0.5009746637183847
0.27745988965034485,0.17851373182552505,0.17831179321486268,0.5009746637183847
0.27737101912498474,0.1787156704361874,0.17831179321486268,0.5009746637183847
0.2772009074687958,0.1787156704361874,0.1787156704361874,0.5009746637183847
0.2769603431224823,0.17932148626817448,0.1787156704361874,0.5009746637183847
0.2766403257846832,0.17932148626817448,0.17932148626817448,0.5009746637183847
0.27660509943962097,0.17952342487883682,0.17932148626817448,0.5009746637183847
0.2764330208301544,0.17952342487883682,0.17992730210016156,0.5009746637183847
0.2763006389141083,0.1801292407108239,0.17992730210016156,0.5009746637183847
0.2758958637714386,0.1801292407108239,0.1801292407108239,0.5009746637183847
0.2754876911640167,0.1811389337641357,0.1801292407108239,0.5009746637183847
0.27513357996940613,0.1811389337641357,0.18053311793214863,0.5009746637183847
0.2747308909893036,0.18134087237479807,0.18053311793214863,0.5009746637183847
0.2745378017425537,0.18134087237479807,0.180735056542811,0.5009746637183847
0.27453020215034485,0.1815428109854604,0.180735056542811,0.5009746637183847
0.2744789123535156,0.1815428109854604,0.18093699515347333,0.5009746637183847
0.27412149310112,0.18194668820678514,0.18093699515347333,0.5009746637183847
0.27312251925468445,0.18194668820678514,0.1821486268174475,0.5009746637183847
0.27266737818717957,0.1825525040387722,0.1821486268174475,0.5009746637183847
0.2725121080875397,0.1825525040387722,0.18235056542810985,0.5009746637183847
0.2720322608947754,0.18376413570274636,0.18235056542810985,0.5009746637183847
0.2718709409236908,0.18376413570274636,0.18275444264943458,0.5009746637183847
0.27174124121665955,0.18436995153473343,0.18275444264943458,0.5009746637183847
0.27162763476371765,0.18436995153473343,0.18295638126009692,0.5009746637183847
0.27131888270378113,0.18497576736672053,0.18295638126009692,0.5009746637183847
0.2712368071079254,0.18497576736672053,0.18315831987075928,0.5009746637183847
0.2709883451461792,0.18537964458804523,0.18315831987075928,0.5009746637183847
0.2707226276397705,0.18537964458804523,0.18336025848142165,0.5009746637183847
0.2705695927143097,0.1855815831987076,0.18336025848142165,0.5009746637183847
0.2705589830875397,0.1855815831987076,0.18356219709208402,0.5009746637183847
0.2705112397670746,0.18578352180936994,0.18356219709208402,0.5009746637183847
0.27049264311790466,0.18578352180936994,0.18376413570274636,0.5009746637183847
0.27036866545677185,0.18618739903069467,0.18376413570274636,0.5009746637183847
0.2702178657054901,0.18618739903069467,0.18396607431340872,0.5009746637183847
0.2701808512210846,0.18638933764135704,0.18396607431340872,0.5009746637183847
0.26994553208351135,0.18638933764135704,0.18436995153473343,0.5009746637183847
0.26982638239860535,0.18679321486268174,0.18436995153473343,0.5009746637183847
0.2698075473308563,0.18679321486268174,0.1845718901453958,0.5009746637183847
0.2690567672252655,0.18739903069466882,0.1845718901453958,0.5009746637183847
0.26893243193626404,0.18739903069466882,0.18477382875605816,0.5009746637183847
0.26889124512672424,0.18760096930533118,0.18477382875605816,0.5009746637183847
0.2686932682991028,0.18760096930533118,0.18497576736672053,0.5009746637183847
0.26812535524368286,0.18820678513731826,0.18497576736672053,0.5009746637183847
0.26806995272636414,0.18820678513731826,0.18537964458804523,0.5009746637183847
0.26803627610206604,0.18861066235864296,0.18537964458804523,0.5009746637183847
0.2676471173763275,0.18861066235864296,0.18578352180936994,0.5009746637183847
0.267285019159317,0.1890145395799677,0.18578352180936994,0.5009746637183847
0.26712456345558167,0.1890145395799677,0.1859854604200323,0.5009746637183847
0.2669673264026642,0.18921647819063006,0.1859854604200323,0.5009746637183847
0.2666790783405304,0.18921647819063006,0.18638933764135704,0.5009746637183847
0.266366571187973,0.1904281098546042,0.18638933764135704,0.5009746637183847
0.2662924528121948,0.1904281098546042,0.1869951534733441,0.5009746637183847
0.2657686769962311,0.1908319870759289,0.1869951534733441,0.5009746637183847
0.26575106382369995,0.1908319870759289,0.18719709208400645,0.5009746637183847
0.2655956447124481,0.19103392568659128,0.18719709208400645,0.5009746637183847
0.2655630111694336,0.19103392568659128,0.18739903069466882,0.5009746637183847
0.2651962339878082,0.19163974151857835,0.18739903069466882,0.5009746637183847
0.2651515305042267,0.19163974151857835,0.18760096930533118,0.5009746637183847
0.2649224102497101,0.19184168012924072,0.18760096930533118,0.5009746637183847
0.26487934589385986,0.19184168012924072,0.18780290791599355,0.5009746637183847
0.26487424969673157,0.19204361873990308,0.18780290791599355,0.5009746637183847
0.2646618187427521,0.19204361873990308,0.18820678513731826,0.5009746637183847
0.26465365290641785,0.19224555735056542,0.18820678513731826,0.5009746637183847
0.26463714241981506,0.19224555735056542,0.18840872374798062,0.5009746637183847
0.26460716128349304,0.1924474959612278,0.18840872374798062,0.5009746637183847
0.2644462287425995,0.1924474959612278,0.18921647819063006,0.5009746637183847
0.264433890581131,0.19264943457189015,0.18921647819063006,0.5009746637183847
0.26442351937294006,0.19264943457189015,0.1894184168012924,0.5009746637183847
0.26428601145744324,0.19305331179321486,0.1894184168012924,0.5009746637183847
0.26427939534187317,0.19305331179321486,0.18962035541195477,0.5009746637183847
0.26415106654167175,0.19325525040387723,0.18962035541195477,0.5009746637183847
0.2641392648220062,0.19325525040387723,0.18982229402261713,0.5009746637183847
0.2639962136745453,0.19406300484652667,0.18982229402261713,0.5009746637183847
0.2639683187007904,0.19406300484652667,0.19002423263327947,0.5009746637183847
0.26389339566230774,0.194264943457189,0.19002423263327947,0.5009746637183847
0.2638178765773773,0.194264943457189,0.1904281098546042,0.5009746637183847
0.26379355788230896,0.19446688206785137,0.1904281098546042,0.5009746637183847
0.26371243596076965,0.19446688206785137,0.1908319870759289,0.5009746637183847
0.2635100185871124,0.1948707592891761,0.1908319870759289,0.5009746637183847
0.2634997069835663,0.1948707592891761,0.19103392568659128,0.5009746637183847
0.2632812559604645,0.19547657512116318,0.19103392568659128,0.5009746637183847
0.26319313049316406,0.19547657512116318,0.19123586429725364,0.5009746637183847
0.2631373703479767,0.19567851373182552,0.19123586429725364,0.5009746637183847
0.26313352584838867,0.19567851373182552,0.19143780290791598,0.5009746637183847
0.2630407512187958,0.19588045234248788,0.19143780290791598,0.5009746637183847
0.2629700005054474,0.19588045234248788,0.19163974151857835,0.5009746637183847
0.2629610598087311,0.19608239095315025,0.19163974151857835,0.5009746637183847
0.26286599040031433,0.19608239095315025,0.19204361873990308,0.5009746637183847
0.2626965343952179,0.1962843295638126,0.19204361873990308,0.5009746637183847
0.26257896423339844,0.1962843295638126,0.1924474959612278,0.5009746637183847
0.26241573691368103,0.19668820678513732,0.1924474959612278,0.5009746637183847
0.26228705048561096,0.19668820678513732,0.19264943457189015,0.5009746637183847
0.2618388831615448,0.19789983844911146,0.19264943457189015,0.5009746637183847
0.261791855096817,0.19789983844911146,0.1928513731825525,0.5009746637183847
0.26165369153022766,0.19850565428109854,0.1928513731825525,0.5009746637183847
0.26160839200019836,0.19850565428109854,0.19325525040387723,0.5009746637183847
0.2615716755390167,0.1991114701130856,0.19325525040387723,0.5009746637183847
0.2614656388759613,0.1991114701130856,0.1934571890145396,0.5009746637183847
0.26119402050971985,0.19951534733441034,0.1934571890145396,0.5009746637183847
0.26079031825065613,0.19951534733441034,0.1938610662358643,0.5009746637183847
0.26049110293388367,0.19991922455573505,0.1938610662358643,0.5009746637183847
0.2603839337825775,0.19991922455573505,0.194264943457189,0.5009746637183847
0.26036369800567627,0.20012116316639741,0.194264943457189,0.5009746637183847
0.2598077058792114,0.20012116316639741,0.19507269789983844,0.5009746637183847
0.2597505450248718,0.2007269789983845,0.19507269789983844,0.5009746637183847
0.2596118152141571,0.2007269789983845,0.1952746365105008,0.5009746637183847
0.2595197856426239,0.20113085621970922,0.1952746365105008,0.5009746637183847
0.25938358902931213,0.20113085621970922,0.19567851373182552,0.5009746637183847
0.2590446174144745,0.20193861066235863,0.19567851373182552,0.5009746637183847
0.25893595814704895,0.20193861066235863,0.19608239095315025,0.5009746637183847
0.2587878406047821,0.20234248788368336,0.19608239095315025,0.5009746637183847
0.25874707102775574,0.20234248788368336,0.1962843295638126,0.5009746637183847
0.25873038172721863,0.20254442649434573,0.1962843295638126,0.5009746637183847
0.25870582461357117,0.20254442649434573,0.19648626817447495,0.5009746637183847
0.2585934102535248,0.2031502423263328,0.19648626817447495,0.5009746637183847
0.25852474570274353,0.2031502423263328,0.19668820678513732,0.5009746637183847
0.2584597170352936,0.20375605815831987,0.19668820678513732,0.5009746637183847
0.25811120867729187,0.20375605815831987,0.1976978998384491,0.5009746637183847
0.258076012134552,0.20395799676898224,0.1976978998384491,0.5009746637183847
0.25798097252845764,0.20395799676898224,0.19789983844911146,0.5009746637183847
0.25789934396743774,0.20415993537964458,0.19789983844911146,0.5009746637183847
0.2578367292881012,0.20415993537964458,0.1983037156704362,0.5009746637183847
0.2575590908527374,0.2045638126009693,0.1983037156704362,0.5009746637183847
0.25755441188812256,0.2045638126009693,0.19850565428109854,0.5009746637183847
0.2574853301048279,0.20496768982229402,0.19850565428109854,0.5009746637183847
0.25715699791908264,0.20496768982229402,0.19931340872374798,0.5009746637183847
0.2567499577999115,0.2055735056542811,0.19931340872374798,0.5009746637183847
0.2563646733760834,0.2055735056542811,0.20012116316639741,0.5009746637183847
0.2562762200832367,0.20597738287560582,0.20012116316639741,0.5009746637183847
0.25621598958969116,0.20597738287560582,0.20052504038772212,0.5009746637183847
0.25608259439468384,0.20617932148626816,0.20052504038772212,0.5009746637183847
0.2560608685016632,0.20617932148626816,0.2007269789983845,0.5009746637183847
0.25561729073524475,0.20678513731825526,0.2007269789983845,0.5009746637183847
0.2552920877933502,0.20678513731825526,0.20113085621970922,0.5009746637183847
0.2551872134208679,0.2069870759289176,0.20113085621970922,0.5009746637183847
0.2550745904445648,0.2069870759289176,0.20133279483037156,0.5009746637183847
0.25502970814704895,0.20718901453957997,0.20133279483037156,0.5009746637183847
0.254812628030777,0.20718901453957997,0.20153473344103393,0.5009746637183847
0.2547670304775238,0.20739095315024234,0.20153473344103393,0.5009746637183847
0.25472161173820496,0.20739095315024234,0.2017366720516963,0.5009746637183847
0.2546267807483673,0.20779483037156704,0.2017366720516963,0.5009746637183847
0.254587858915329,0.20779483037156704,0.202140549273021,0.5009746637183847
0.25423571467399597,0.2079967689822294,0.202140549273021,0.5009746637183847
0.25421836972236633,0.2079967689822294,0.20234248788368336,0.5009746637183847
0.25387564301490784,0.2084006462035541,0.20234248788368336,0.5009746637183847
0.25385281443595886,0.2084006462035541,0.20254442649434573,0.5009746637183847
0.25372424721717834,0.20920840064620355,0.20254442649434573,0.5009746637183847
0.25368183851242065,0.20920840064620355,0.20294830371567044,0.5009746637183847
0.2530522346496582,0.21062197092084006,0.20294830371567044,0.5009746637183847
0.2527332603931427,0.21062197092084006,0.2035541195476575,0.5009746637183847
0.25260016322135925,0.21122778675282713,0.2035541195476575,0.5009746637183847
0.25228986144065857,0.21122778675282713,0.2045638126009693,0.5009746637183847
0.25227323174476624,0.2114297253634895,0.2045638126009693,0.5009746637183847
0.25215235352516174,0.2114297253634895,0.20476575121163165,0.5009746637183847
0.2520844042301178,0.2118336025848142,0.20476575121163165,0.5009746637183847
0.25198736786842346,0.2118336025848142,0.20496768982229402,0.5009746637183847
0.25180956721305847,0.21243941841680128,0.20496768982229402,0.5009746637183847
0.25164780020713806,0.21243941841680128,0.20537156704361875,0.5009746637183847
0.2515973150730133,0.212843295638126,0.20537156704361875,0.5009746637183847
0.2514250576496124,0.212843295638126,0.20577544426494346,0.5009746637183847
0.2514142692089081,0.21304523424878838,0.20577544426494346,0.5009746637183847
0.2513989210128784,0.21304523424878838,0.20597738287560582,0.5009746637183847
0.25127705931663513,0.21324717285945072,0.20597738287560582,0.5009746637183847
0.2510857582092285,0.21324717285945072,0.20678513731825526,0.5009746637183847
0.25106576085090637,0.21344911147011308,0.20678513731825526,0.5009746637183847
0.2510305941104889,0.21344911147011308,0.2069870759289176,0.5009746637183847
0.2507920563220978,0.21425686591276252,0.2069870759289176,0.5009746637183847
0.25073477625846863,0.21425686591276252,0.20718901453957997,0.5009746637183847
0.25072476267814636,0.2144588045234249,0.20718901453957997,0.5009746637183847
0.2506575286388397,0.2144588045234249,0.20739095315024234,0.5009746637183847
0.2505744993686676,0.21466074313408723,0.20739095315024234,0.5009746637183847
0.25047048926353455,0.21466074313408723,0.20759289176090467,0.5009746637183847
0.250186949968338,0.21567043618739903,0.20759289176090467,0.5009746637183847
0.250059574842453,0.21567043618739903,0.2084006462035541,0.5009746637183847
0.24990221858024597,0.2162762520193861,0.2084006462035541,0.5009746637183847
0.24985715746879578,0.2162762520193861,0.20860258481421648,0.5009746637183847
0.2498357594013214,0.21647819063004847,0.20860258481421648,0.5009746637183847
0.24972280859947205,0.21647819063004847,0.20900646203554119,0.5009746637183847
0.24961015582084656,0.21688206785137318,0.20900646203554119,0.5009746637183847
0.2495848834514618,0.21688206785137318,0.20920840064620355,0.5009746637183847
0.24952921271324158,0.21748788368336025,0.20920840064620355,0.5009746637183847
0.24950578808784485,0.21748788368336025,0.20941033925686592,0.5009746637183847
0.24946328997612,0.21768982229402262,0.20941033925686592,0.5009746637183847
0.24943622946739197,0.21768982229402262,0.20961227786752828,0.5009746637183847
0.24938051402568817,0.21789176090468498,0.20961227786752828,0.5009746637183847
0.24923571944236755,0.21789176090468498,0.21021809369951536,0.5009746637183847
0.24893523752689362,0.21869951534733442,0.21021809369951536,0.5009746637183847
0.24886015057563782,0.21869951534733442,0.2104200323101777,0.5009746637183847
0.24876099824905396,0.2193053311793215,0.2104200323101777,0.5009746637183847
0.24867162108421326,0.2193053311793215,0.21082390953150243,0.5009746637183847
0.24853721261024475,0.2197092084006462,0.21082390953150243,0.5009746637183847
0.24846741557121277,0.2197092084006462,0.21122778675282713,0.5009746637183847
0.24845285713672638,0.21991114701130857,0.21122778675282713,0.5009746637183847
0.24843665957450867,0.21991114701130857,0.2114297253634895,0.5009746637183847
0.24820765852928162,0.22011308562197093,0.2114297253634895,0.5009746637183847
0.24808700382709503,0.22011308562197093,0.21203554119547657,0.5009746637183847
0.247965008020401,0.22031502423263327,0.21203554119547657,0.5009746637183847
0.2478490024805069,0.22031502423263327,0.212843295638126,0.5009746637183847
0.24772915244102478,0.22051696284329564,0.212843295638126,0.5009746637183847
0.24751177430152893,0.22051696284329564,0.21324717285945072,0.5009746637183847
0.24730780720710754,0.2211227786752827,0.21324717285945072,0.5009746637183847
0.24729809165000916,0.2211227786752827,0.21344911147011308,0.5009746637183847
0.24727383255958557,0.22152665589660744,0.21344911147011308,0.5009746637183847
0.2470337450504303,0.22152665589660744,0.21365105008077545,0.5009746637183847
0.2469632923603058,0.22213247172859452,0.21365105008077545,0.5009746637183847
0.2466444969177246,0.22213247172859452,0.21405492730210016,0.5009746637183847
0.24639537930488586,0.2227382875605816,0.21405492730210016,0.5009746637183847
0.24635827541351318,0.2227382875605816,0.21425686591276252,0.5009746637183847
0.24633470177650452,0.22294022617124395,0.21425686591276252,0.5009746637183847
0.2463093101978302,0.22294022617124395,0.2144588045234249,0.5009746637183847
0.2461690604686737,0.22334410339256866,0.2144588045234249,0.5009746637183847
0.24606306850910187,0.22334410339256866,0.21466074313408723,0.5009746637183847
0.2460034191608429,0.22394991922455573,0.21466074313408723,0.5009746637183847
0.24598929286003113,0.22394991922455573,0.2148626817447496,0.5009746637183847
0.24595867097377777,0.2241518578352181,0.2148626817447496,0.5009746637183847
0.2459268867969513,0.2241518578352181,0.21506462035541196,0.5009746637183847
0.24588409066200256,0.22435379644588047,0.21506462035541196,0.5009746637183847
0.24568796157836914,0.22435379644588047,0.21546849757673667,0.5009746637183847
0.2455509603023529,0.2245557350565428,0.21546849757673667,0.5009746637183847
0.24547848105430603,0.2245557350565428,0.2158723747980614,0.5009746637183847
0.24546417593955994,0.22475767366720517,0.2158723747980614,0.5009746637183847
0.245427668094635,0.22475767366720517,0.21607431340872374,0.5009746637183847
0.24528446793556213,0.22536348949919224,0.21607431340872374,0.5009746637183847
0.2452617585659027,0.22536348949919224,0.21647819063004847,0.5009746637183847
0.2447788417339325,0.2265751211631664,0.21647819063004847,0.5009746637183847
0.24453505873680115,0.2265751211631664,0.21708400646203554,0.5009746637183847
0.24450305104255676,0.22697899838449112,0.21708400646203554,0.5009746637183847
0.24450179934501648,0.22697899838449112,0.2172859450726979,0.5009746637183847
0.24430659413337708,0.22718093699515346,0.2172859450726979,0.5009746637183847
0.244065523147583,0.22718093699515346,0.2182956381260097,0.5009746637183847
0.24351410567760468,0.22778675282714056,0.2182956381260097,0.5009746637183847
0.24306485056877136,0.22778675282714056,0.21890145395799676,0.5009746637183847
0.24296274781227112,0.2279886914378029,0.21890145395799676,0.5009746637183847
0.24286887049674988,0.2279886914378029,0.2193053311793215,0.5009746637183847
0.24286800622940063,0.22819063004846526,0.2193053311793215,0.5009746637183847
0.24239489436149597,0.22819063004846526,0.21991114701130857,0.5009746637183847
0.24220997095108032,0.22839256865912763,0.21991114701130857,0.5009746637183847
0.24205759167671204,0.22839256865912763,0.22011308562197093,0.5009746637183847
0.2420162558555603,0.22859450726978997,0.22011308562197093,0.5009746637183847
0.24196460843086243,0.22859450726978997,0.22031502423263327,0.5009746637183847
0.24193307757377625,0.22879644588045234,0.22031502423263327,0.5009746637183847
0.24159148335456848,0.22879644588045234,0.2211227786752827,0.5009746637183847
0.24121379852294922,0.2294022617124394,0.2211227786752827,0.5009746637183847
0.2411874234676361,0.2294022617124394,0.22132471728594508,0.5009746637183847
0.2411547303199768,0.22960420032310178,0.22132471728594508,0.5009746637183847
0.24095380306243896,0.22960420032310178,0.22172859450726978,0.5009746637183847
0.24090120196342468,0.22980613893376414,0.22172859450726978,0.5009746637183847
0.2408982217311859,0.22980613893376414,0.22193053311793215,0.5009746637183847
0.2408861219882965,0.23000807754442648,0.22193053311793215,0.5009746637183847
0.24085834622383118,0.23000807754442648,0.22213247172859452,0.5009746637183847
0.24044546484947205,0.2310177705977383,0.22213247172859452,0.5009746637183847
0.24044141173362732,0.2310177705977383,0.22233441033925685,0.5009746637183847
0.24042388796806335,0.23121970920840065,0.22233441033925685,0.5009746637183847
0.23995700478553772,0.23121970920840065,0.22334410339256866,0.5009746637183847
0.23987075686454773,0.23182552504038773,0.22334410339256866,0.5009746637183847
0.23980537056922913,0.23182552504038773,0.22354604200323103,0.5009746637183847
0.23952630162239075,0.23222940226171243,0.22354604200323103,0.5009746637183847
0.23949983716011047,0.23222940226171243,0.22374798061389337,0.5009746637183847
0.23936662077903748,0.23263327948303716,0.22374798061389337,0.5009746637183847
0.23919102549552917,0.23263327948303716,0.2241518578352181,0.5009746637183847
0.23916956782341003,0.2328352180936995,0.2241518578352181,0.5009746637183847
0.23906132578849792,0.2328352180936995,0.22475767366720517,0.5009746637183847
0.23887252807617188,0.2338449111470113,0.22475767366720517,0.5009746637183847
0.23844292759895325,0.2338449111470113,0.2255654281098546,0.5009746637183847
0.23818379640579224,0.23465266558966075,0.2255654281098546,0.5009746637183847
0.2381048947572708,0.23465266558966075,0.22576736672051698,0.5009746637183847
0.2380693554878235,0.2348546042003231,0.22576736672051698,0.5009746637183847
0.2378709614276886,0.2348546042003231,0.22617124394184168,0.5009746637183847
0.2378399670124054,0.23505654281098545,0.22617124394184168,0.5009746637183847
0.23783746361732483,0.23505654281098545,0.22637318255250405,0.5009746637183847
0.237593412399292,0.23546042003231019,0.22637318255250405,0.5009746637183847
0.23750808835029602,0.23546042003231019,0.2265751211631664,0.5009746637183847
0.23741194605827332,0.2358642972536349,0.2265751211631664,0.5009746637183847
0.2373799979686737,0.2358642972536349,0.22677705977382875,0.5009746637183847
0.2372157871723175,0.23606623586429726,0.22677705977382875,0.5009746637183847
0.23717564344406128,0.23606623586429726,0.22697899838449112,0.5009746637183847
0.23713335394859314,0.23647011308562196,0.22697899838449112,0.5009746637183847
0.23686468601226807,0.23647011308562196,0.2279886914378029,0.5009746637183847
0.23671743273735046,0.23707592891760904,0.2279886914378029,0.5009746637183847
0.23640111088752747,0.23707592891760904,0.22859450726978997,0.5009746637183847
0.23626071214675903,0.23747980613893377,0.22859450726978997,0.5009746637183847
0.23622778058052063,0.23747980613893377,0.22879644588045234,0.5009746637183847
0.23599004745483398,0.23768174474959614,0.22879644588045234,0.5009746637183847
0.2359693944454193,0.23768174474959614,0.22920032310177707,0.5009746637183847
0.2359575480222702,0.23788368336025847,0.22920032310177707,0.5009746637183847
0.23578576743602753,0.23788368336025847,0.22960420032310178,0.5009746637183847
0.23573783040046692,0.23808562197092084,0.22960420032310178,0.5009746637183847
0.23573431372642517,0.23808562197092084,0.22980613893376414,0.5009746637183847
0.2356988489627838,0.2382875605815832,0.22980613893376414,0.5009746637183847
0.23564258217811584,0.2382875605815832,0.23021001615508885,0.5009746637183847
0.2354254126548767,0.23929725363489499,0.23021001615508885,0.5009746637183847
0.2354063093662262,0.23929725363489499,0.23041195476575121,0.5009746637183847
0.23520871996879578,0.23949919224555735,0.23041195476575121,0.5009746637183847
0.23515936732292175,0.23949919224555735,0.23061389337641358,0.5009746637183847
0.23504063487052917,0.23990306946688206,0.23061389337641358,0.5009746637183847
0.23502656817436218,0.23990306946688206,0.23081583198707592,0.5009746637183847
0.23495766520500183,0.2403069466882068,0.23081583198707592,0.5009746637183847
0.23495088517665863,0.2403069466882068,0.2310177705977383,0.5009746637183847
0.23486250638961792,0.24050888529886916,0.2310177705977383,0.5009746637183847
0.2348446547985077,0.24050888529886916,0.23121970920840065,0.5009746637183847
0.23468756675720215,0.24091276252019386,0.23121970920840065,0.5009746637183847
0.23456943035125732,0.24091276252019386,0.231421647819063,0.5009746637183847
0.23455187678337097,0.24131663974151857,0.231421647819063,0.5009746637183847
0.2345239818096161,0.24131663974151857,0.23182552504038773,0.5009746637183847
0.23447319865226746,0.24192245557350567,0.23182552504038773,0.5009746637183847
0.23436152935028076,0.24192245557350567,0.2320274636510501,0.5009746637183847
0.23432692885398865,0.242124394184168,0.2320274636510501,0.5009746637183847
0.23419180512428284,0.242124394184168,0.2328352180936995,0.5009746637183847
0.23384103178977966,0.24293214862681745,0.2328352180936995,0.5009746637183847
0.23382911086082458,0.24293214862681745,0.23303715670436187,0.5009746637183847
0.2335890233516693,0.24353796445880452,0.23303715670436187,0.5009746637183847
0.2335141897201538,0.24353796445880452,0.23364297253634894,0.5009746637183847
0.23347705602645874,0.24373990306946688,0.23364297253634894,0.5009746637183847
0.23336955904960632,0.24373990306946688,0.2338449111470113,0.5009746637183847
0.23310023546218872,0.24434571890145396,0.2338449111470113,0.5009746637183847
0.23265884816646576,0.24434571890145396,0.23465266558966075,0.5009746637183847
0.23264238238334656,0.24454765751211632,0.23465266558966075,0.5009746637183847
0.2325809895992279,0.24454765751211632,0.2348546042003231,0.5009746637183847
0.23255833983421326,0.24495153473344103,0.2348546042003231,0.5009746637183847
0.2323743999004364,0.24495153473344103,0.2358642972536349,0.5009746637183847
0.23196691274642944,0.24616316639741517,0.2358642972536349,0.5009746637183847
0.2318808138370514,0.24616316639741517,0.23606623586429726,0.5009746637183847
0.23182186484336853,0.2469709208400646,0.23606623586429726,0.5009746637183847
0.23163913190364838,0.2469709208400646,0.23647011308562196,0.5009746637183847
0.23161238431930542,0.24717285945072698,0.23647011308562196,0.5009746637183847
0.23149779438972473,0.24717285945072698,0.2368739903069467,0.5009746637183847
0.23149734735488892,0.24737479806138934,0.2368739903069467,0.5009746637183847
0.23128727078437805,0.24737479806138934,0.23808562197092084,0.5009746637183847
0.23127630352973938,0.24757673667205168,0.23808562197092084,0.5009746637183847
0.23122510313987732,0.24757673667205168,0.2382875605815832,0.5009746637183847
0.23115697503089905,0.24777867528271405,0.2382875605815832,0.5009746637183847
0.23113815486431122,0.24777867528271405,0.23848949919224555,0.5009746637183847
0.23110882937908173,0.24798061389337642,0.23848949919224555,0.5009746637183847
0.23102137446403503,0.24798061389337642,0.2386914378029079,0.5009746637183847
0.23088839650154114,0.24878836833602586,0.2386914378029079,0.5009746637183847
0.23059780895709991,0.24878836833602586,0.23929725363489499,0.5009746637183847
0.23058739304542542,0.2489903069466882,0.23929725363489499,0.5009746637183847
0.23047545552253723,0.2489903069466882,0.2403069466882068,0.5009746637183847
0.23030897974967957,0.24919224555735056,0.2403069466882068,0.5009746637183847
0.23029842972755432,0.24919224555735056,0.24050888529886916,0.5009746637183847
0.23023155331611633,0.24939418416801293,0.24050888529886916,0.5009746637183847
0.23021858930587769,0.24939418416801293,0.2407108239095315,0.5009746637183847
0.23020349442958832,0.2495961227786753,0.2407108239095315,0.5009746637183847
0.23014286160469055,0.2495961227786753,0.24091276252019386,0.5009746637183847
0.2298559844493866,0.25040387722132473,0.24091276252019386,0.5009746637183847
0.22977030277252197,0.25040387722132473,0.24111470113085623,0.5009746637183847
0.22976824641227722,0.2506058158319871,0.24111470113085623,0.5009746637183847
0.2296077460050583,0.2506058158319871,0.2417205169628433,0.5009746637183847
0.229558527469635,0.2508077544426494,0.2417205169628433,0.5009746637183847
0.22939851880073547,0.2508077544426494,0.24192245557350567,0.5009746637183847
0.22890594601631165,0.25262520193861066,0.24192245557350567,0.5009746637183847
0.22875919938087463,0.25262520193861066,0.242124394184168,0.5009746637183847
0.22875317931175232,0.252827140549273,0.242124394184168,0.5009746637183847
0.22845351696014404,0.252827140549273,0.24273021001615508,0.5009746637183847
0.22841182351112366,0.25323101777059775,0.24273021001615508,0.5009746637183847
0.2283419668674469,0.25323101777059775,0.24293214862681745,0.5009746637183847
0.22829225659370422,0.2538368336025848,0.24293214862681745,0.5009746637183847
0.22825008630752563,0.2538368336025848,0.24353796445880452,0.5009746637183847
0.22807934880256653,0.2544426494345719,0.24353796445880452,0.5009746637183847
0.22790220379829407,0.2544426494345719,0.24474959612277866,0.5009746637183847
0.22788825631141663,0.25484652665589663,0.24474959612277866,0.5009746637183847
0.22780436277389526,0.25484652665589663,0.24535541195476576,0.5009746637183847
0.2274506837129593,0.2554523424878837,0.24535541195476576,0.5009746637183847
0.22738134860992432,0.2554523424878837,0.2455573505654281,0.5009746637183847
0.22725996375083923,0.2558562197092084,0.2455573505654281,0.5009746637183847
0.2270892709493637,0.2558562197092084,0.24636510500807754,0.5009746637183847
0.22704285383224487,0.25646203554119545,0.24636510500807754,0.5009746637183847
0.22700780630111694,0.25646203554119545,0.24676898222940227,0.5009746637183847
0.22700461745262146,0.2566639741518578,0.24676898222940227,0.5009746637183847
0.22698679566383362,0.2566639741518578,0.2469709208400646,0.5009746637183847
0.22691068053245544,0.25706785137318255,0.2469709208400646,0.5009746637183847
0.22690841555595398,0.25706785137318255,0.24717285945072698,0.5009746637183847
0.22674641013145447,0.25767366720516965,0.24717285945072698,0.5009746637183847
0.22661325335502625,0.25767366720516965,0.24737479806138934,0.5009746637183847
0.22657521069049835,0.25787560581583197,0.24737479806138934,0.5009746637183847
0.22656527161598206,0.25787560581583197,0.24757673667205168,0.5009746637183847
0.22640810906887054,0.25848142164781907,0.24757673667205168,0.5009746637183847
0.22628940641880035,0.25848142164781907,0.24818255250403878,0.5009746637183847
0.22604578733444214,0.2588852988691438,0.24818255250403878,0.5009746637183847
0.22603411972522736,0.2588852988691438,0.24838449111470112,0.5009746637183847
0.2259182184934616,0.25908723747980617,0.24838449111470112,0.5009746637183847
0.22581782937049866,0.25908723747980617,0.2485864297253635,0.5009746637183847
0.2257775366306305,0.2596930533117932,0.2485864297253635,0.5009746637183847
0.22574104368686676,0.2596930533117932,0.24878836833602586,0.5009746637183847
0.22561362385749817,0.2602988691437803,0.24878836833602586,0.5009746637183847
0.22549524903297424,0.2602988691437803,0.24919224555735056,0.5009746637183847
0.22540822625160217,0.2605008077544427,0.24919224555735056,0.5009746637183847
0.22538673877716064,0.2605008077544427,0.2495961227786753,0.5009746637183847
0.22532591223716736,0.260702746365105,0.2495961227786753,0.5009746637183847
0.22524377703666687,0.260702746365105,0.25020193861066237,0.5009746637183847
0.22516386210918427,0.26090468497576735,0.25020193861066237,0.5009746637183847
0.22515471279621124,0.26090468497576735,0.25040387722132473,0.5009746637183847
0.22513368725776672,0.2611066235864297,0.25040387722132473,0.5009746637183847
0.22496584057807922,0.2611066235864297,0.25121163166397414,0.5009746637183847
0.22494694590568542,0.2613085621970921,0.25121163166397414,0.5009746637183847
0.2248009592294693,0.2613085621970921,0.2516155088852989,0.5009746637183847
0.2247096300125122,0.2619143780290792,0.2516155088852989,0.5009746637183847
0.22461311519145966,0.2619143780290792,0.2522213247172859,0.5009746637183847
0.22443309426307678,0.2621163166397415,0.2522213247172859,0.5009746637183847
0.22435034811496735,0.2621163166397415,0.2524232633279483,0.5009746637183847
0.22433045506477356,0.26292407108239096,0.2524232633279483,0.5009746637183847
0.22414734959602356,0.26292407108239096,0.2530290791599354,0.5009746637183847
0.22396442294120789,0.2637318255250404,0.2530290791599354,0.5009746637183847
0.22391286492347717,0.2637318255250404,0.25323101777059775,0.5009746637183847
0.2237105667591095,0.2643376413570275,0.25323101777059775,0.5009746637183847
0.22371014952659607,0.2643376413570275,0.2534329563812601,0.5009746637183847
0.22365465760231018,0.2647415185783522,0.2534329563812601,0.5009746637183847
0.22336480021476746,0.2647415185783522,0.2538368336025848,0.5009746637183847
0.2232283055782318,0.2651453957996769,0.2538368336025848,0.5009746637183847
0.2231338918209076,0.2651453957996769,0.25424071082390953,0.5009746637183847
0.2230248749256134,0.26534733441033925,0.25424071082390953,0.5009746637183847
0.2229563295841217,0.26534733441033925,0.2544426494345719,0.5009746637183847
0.22295084595680237,0.2655492730210016,0.2544426494345719,0.5009746637183847
0.2228175401687622,0.2655492730210016,0.25504846526655894,0.5009746637183847
0.22277787327766418,0.265751211631664,0.25504846526655894,0.5009746637183847
0.2225191593170166,0.265751211631664,0.25646203554119545,0.5009746637183847
0.22224061191082,0.2665589660743134,0.25646203554119545,0.5009746637183847
0.22221523523330688,0.2665589660743134,0.2566639741518578,0.5009746637183847
0.2222115695476532,0.26676090468497576,0.2566639741518578,0.5009746637183847
0.2218775600194931,0.26676090468497576,0.2574717285945073,0.5009746637183847
0.22180145978927612,0.26696284329563813,0.2574717285945073,0.5009746637183847
0.22169408202171326,0.26696284329563813,0.25767366720516965,0.5009746637183847
0.22168931365013123,0.2671647819063005,0.25767366720516965,0.5009746637183847
0.22164592146873474,0.2671647819063005,0.25787560581583197,0.5009746637183847
0.2215861678123474,0.26736672051696286,0.25787560581583197,0.5009746637183847
0.221561998128891,0.26736672051696286,0.25848142164781907,0.5009746637183847
0.22153279185295105,0.2675686591276252,0.25848142164781907,0.5009746637183847
0.22146528959274292,0.2675686591276252,0.2588852988691438,0.5009746637183847
0.2214588224887848,0.26777059773828754,0.2588852988691438,0.5009746637183847
0.22142572700977325,0.26777059773828754,0.25908723747980617,0.5009746637183847
0.2214045226573944,0.2679725363489499,0.25908723747980617,0.5009746637183847
0.22130613029003143,0.2679725363489499,0.2598949919224556,0.5009746637183847
0.2212822139263153,0.2681744749596123,0.2598949919224556,0.5009746637183847
0.22124283015727997,0.2681744749596123,0.2605008077544427,0.5009746637183847
0.22110924124717712,0.2689822294022617,0.2605008077544427,0.5009746637183847
0.2210855782032013,0.2689822294022617,0.260702746365105,0.5009746637183847
0.22107863426208496,0.26918416801292405,0.260702746365105,0.5009746637183847
0.22099946439266205,0.26918416801292405,0.2611066235864297,0.5009746637183847
0.22098957002162933,0.2693861066235864,0.2611066235864297,0.5009746637183847
0.22089970111846924,0.2693861066235864,0.2619143780290792,0.5009746637183847
0.22080112993717194,0.2699919224555735,0.2619143780290792,0.5009746637183847
0.22065827250480652,0.2699919224555735,0.26231825525040386,0.5009746637183847
0.2205274999141693,0.2703957996768982,0.26231825525040386,0.5009746637183847
0.2205110341310501,0.2703957996768982,0.26252019386106623,0.5009746637183847
0.22033271193504333,0.2710016155088853,0.26252019386106623,0.5009746637183847
0.22001472115516663,0.2710016155088853,0.2637318255250404,0.5009746637183847
0.2198810875415802,0.2718093699515347,0.2637318255250404,0.5009746637183847
0.21982300281524658,0.2718093699515347,0.26393376413570274,0.5009746637183847
0.21970555186271667,0.2724151857835218,0.26393376413570274,0.5009746637183847
0.21941055357456207,0.2724151857835218,0.2649434571890145,0.5009746637183847
0.21939758956432343,0.2726171243941842,0.2649434571890145,0.5009746637183847
0.2192838490009308,0.2726171243941842,0.2655492730210016,0.5009746637183847
0.21922101080417633,0.2730210016155089,0.2655492730210016,0.5009746637183847
0.21919234097003937,0.2730210016155089,0.265751211631664,0.5009746637183847
0.2190064936876297,0.2734248788368336,0.265751211631664,0.5009746637183847
0.21895921230316162,0.2734248788368336,0.26615508885298866,0.5009746637183847
0.21894845366477966,0.27362681744749595,0.26615508885298866,0.5009746637183847
0.21891959011554718,0.27362681744749595,0.26676090468497576,0.5009746637183847
0.21880915760993958,0.2740306946688207,0.26676090468497576,0.5009746637183847
0.21862533688545227,0.2740306946688207,0.26777059773828754,0.5009746637183847
0.2185683399438858,0.27463651050080773,0.26777059773828754,0.5009746637183847
0.21847572922706604,0.27463651050080773,0.2681744749596123,0.5009746637183847
0.21839049458503723,0.27504038772213246,0.2681744749596123,0.5009746637183847
0.21837002038955688,0.27504038772213246,0.26837641357027464,0.5009746637183847
0.2183646261692047,0.27524232633279483,0.26837641357027464,0.5009746637183847
0.21831730008125305,0.27524232633279483,0.268578352180937,0.5009746637183847
0.2182600200176239,0.27564620355411956,0.268578352180937,0.5009746637183847
0.2182193100452423,0.27564620355411956,0.2687802907915994,0.5009746637183847
0.2181214988231659,0.2762520193861066,0.2687802907915994,0.5009746637183847
0.21811117231845856,0.2762520193861066,0.2689822294022617,0.5009746637183847
0.21805837750434875,0.276453957996769,0.2689822294022617,0.5009746637183847
0.21805670857429504,0.276453957996769,0.26918416801292405,0.5009746637183847
0.21795718371868134,0.27665589660743134,0.26918416801292405,0.5009746637183847
0.2174624502658844,0.27665589660743134,0.2703957996768982,0.5009746637183847
0.21743737161159515,0.2768578352180937,0.2703957996768982,0.5009746637183847
0.21741461753845215,0.2768578352180937,0.27059773828756056,0.5009746637183847
0.21732833981513977,0.27726171243941844,0.27059773828756056,0.5009746637183847
0.21730375289916992,0.27726171243941844,0.27079967689822293,0.5009746637183847
0.21724781394004822,0.27746365105008075,0.27079967689822293,0.5009746637183847
0.21717464923858643,0.27746365105008075,0.2710016155088853,0.5009746637183847
0.217133566737175,0.27806946688206785,0.2710016155088853,0.5009746637183847
0.21705922484397888,0.27806946688206785,0.2716074313408724,0.5009746637183847
0.21683719754219055,0.27867528271405495,0.2716074313408724,0.5009746637183847
0.21683335304260254,0.27867528271405495,0.2718093699515347,0.5009746637183847
0.21670547127723694,0.27907915993537963,0.2718093699515347,0.5009746637183847
0.21664607524871826,0.27907915993537963,0.27221324717285944,0.5009746637183847
0.21656575798988342,0.279281098546042,0.27221324717285944,0.5009746637183847
0.21648988127708435,0.279281098546042,0.2726171243941842,0.5009746637183847
0.21645301580429077,0.27948303715670436,0.2726171243941842,0.5009746637183847
0.21644243597984314,0.27948303715670436,0.27281906300484654,0.5009746637183847
0.21643200516700745,0.27968497576736673,0.27281906300484654,0.5009746637183847
0.216283917427063,0.27968497576736673,0.2738287560581583,0.5009746637183847
0.21617679297924042,0.28008885298869146,0.2738287560581583,0.5009746637183847
0.21614107489585876,0.28008885298869146,0.2740306946688207,0.5009746637183847
0.21607960760593414,0.28049273021001614,0.2740306946688207,0.5009746637183847
0.2160533219575882,0.28049273021001614,0.27423263327948305,0.5009746637183847
0.21568456292152405,0.2817043618739903,0.27423263327948305,0.5009746637183847
0.21538272500038147,0.2817043618739903,0.27524232633279483,0.5009746637183847
0.2153480350971222,0.28190630048465265,0.27524232633279483,0.5009746637183847
0.21516969799995422,0.28190630048465265,0.2754442649434572,0.5009746637183847
0.21501095592975616,0.282108239095315,0.2754442649434572,0.5009746637183847
0.21499252319335938,0.282108239095315,0.27584814216478193,0.5009746637183847
0.21493473649024963,0.2829159935379645,0.27584814216478193,0.5009746637183847
0.2147393524646759,0.2829159935379645,0.27605008077544424,0.5009746637183847
0.21465924382209778,0.28331987075928916,0.27605008077544424,0.5009746637183847
0.21456816792488098,0.28331987075928916,0.2770597738287561,0.5009746637183847
0.21445804834365845,0.2835218093699515,0.2770597738287561,0.5009746637183847
0.2144477665424347,0.2835218093699515,0.27746365105008075,0.5009746637183847
0.21438410878181458,0.2841276252019386,0.27746365105008075,0.5009746637183847
0.21438178420066833,0.2841276252019386,0.2776655896607431,0.5009746637183847
0.21435698866844177,0.284329563812601,0.2776655896607431,0.5009746637183847
0.21435287594795227,0.284329563812601,0.2778675282714055,0.5009746637183847
0.21423974633216858,0.28473344103392567,0.2778675282714055,0.5009746637183847
0.21414640545845032,0.28473344103392567,0.2784733441033926,0.5009746637183847
0.21411387622356415,0.2851373182552504,0.2784733441033926,0.5009746637183847
0.21407775580883026,0.2851373182552504,0.27867528271405495,0.5009746637183847
0.21402016282081604,0.28554119547657514,0.27867528271405495,0.5009746637183847
0.21391399204730988,0.28554119547657514,0.27948303715670436,0.5009746637183847
0.21366113424301147,0.2861470113085622,0.27948303715670436,0.5009746637183847
0.2136116325855255,0.2861470113085622,0.2798869143780291,0.5009746637183847
0.21360769867897034,0.28634894991922455,0.2798869143780291,0.5009746637183847
0.21327856183052063,0.28634894991922455,0.2802907915993538,0.5009746637183847
0.21307535469532013,0.28695476575121165,0.2802907915993538,0.5009746637183847
0.21304616332054138,0.28695476575121165,0.28049273021001614,0.5009746637183847
0.2129877358675003,0.2873586429725363,0.28049273021001614,0.5009746637183847
0.21296647191047668,0.2873586429725363,0.2806946688206785,0.5009746637183847
0.21293257176876068,0.28776252019386106,0.2806946688206785,0.5009746637183847
0.21276560425758362,0.28776252019386106,0.2813004846526656,0.5009746637183847
0.212711364030838,0.2881663974151858,0.2813004846526656,0.5009746637183847
0.2126757800579071,0.2881663974151858,0.2817043618739903,0.5009746637183847
0.2125636488199234,0.28836833602584816,0.2817043618739903,0.5009746637183847
0.2123652547597885,0.28836833602584816,0.28331987075928916,0.5009746637183847
0.21233899891376495,0.2885702746365105,0.28331987075928916,0.5009746637183847
0.21222564578056335,0.2885702746365105,0.2835218093699515,0.5009746637183847
0.21207304298877716,0.28937802907915994,0.2835218093699515,0.5009746637183847
0.2120562493801117,0.28937802907915994,0.2841276252019386,0.5009746637183847
0.21200469136238098,0.2895799676898223,0.2841276252019386,0.5009746637183847
0.2119913399219513,0.2895799676898223,0.284329563812601,0.5009746637183847
0.2118365615606308,0.28978190630048467,0.284329563812601,0.5009746637183847
0.21177680790424347,0.28978190630048467,0.2845315024232633,0.5009746637183847
0.21170970797538757,0.28998384491114704,0.2845315024232633,0.5009746637183847
0.21162208914756775,0.28998384491114704,0.28493537964458804,0.5009746637183847
0.21159592270851135,0.29018578352180935,0.28493537964458804,0.5009746637183847
0.21140310168266296,0.29018578352180935,0.28554119547657514,0.5009746637183847
0.2113744020462036,0.2903877221324717,0.28554119547657514,0.5009746637183847
0.21130914986133575,0.2903877221324717,0.2859450726978998,0.5009746637183847
0.2112952172756195,0.2905896607431341,0.2859450726978998,0.5009746637183847
0.21129287779331207,0.2905896607431341,0.2861470113085622,0.5009746637183847
0.21125294268131256,0.29079159935379645,0.2861470113085622,0.5009746637183847
0.21123601496219635,0.29079159935379645,0.2865508885298869,0.5009746637183847
0.21123360097408295,0.2909935379644588,0.2865508885298869,0.5009746637183847
0.21113428473472595,0.2909935379644588,0.287156704361874,0.5009746637183847
0.21104413270950317,0.29139741518578355,0.287156704361874,0.5009746637183847
0.2108287662267685,0.29139741518578355,0.28776252019386106,0.5009746637183847
0.2105308324098587,0.2924071082390953,0.28776252019386106,0.5009746637183847
0.210442453622818,0.2924071082390953,0.2881663974151858,0.5009746637183847
0.21042153239250183,0.2926090468497577,0.2881663974151858,0.5009746637183847
0.2103305160999298,0.2926090468497577,0.28836833602584816,0.5009746637183847
0.21020664274692535,0.29301292407108237,0.28836833602584816,0.5009746637183847
0.2101137787103653,0.29301292407108237,0.2885702746365105,0.5009746637183847
0.21002505719661713,0.29361873990306947,0.2885702746365105,0.5009746637183847
0.20982280373573303,0.29361873990306947,0.28978190630048467,0.5009746637183847
0.20980939269065857,0.29382067851373184,0.28978190630048467,0.5009746637183847
0.20975497364997864,0.29382067851373184,0.28998384491114704,0.5009746637183847
0.20966114103794098,0.2940226171243942,0.28998384491114704,0.5009746637183847
0.20963183045387268,0.2940226171243942,0.29018578352180935,0.5009746637183847
0.20956237614154816,0.2944264943457189,0.29018578352180935,0.5009746637183847
0.20954802632331848,0.2944264943457189,0.2903877221324717,0.5009746637183847
0.20950177311897278,0.29462843295638125,0.2903877221324717,0.5009746637183847
0.20940130949020386,0.29462843295638125,0.2905896607431341,0.5009746637183847
0.20932325720787048,0.295032310177706,0.2905896607431341,0.5009746637183847
0.20912742614746094,0.295032310177706,0.29139741518578355,0.5009746637183847
0.20907852053642273,0.29523424878836835,0.29139741518578355,0.5009746637183847
0.2089528739452362,0.29523424878836835,0.2918012924071082,0.5009746637183847
0.20893999934196472,0.2954361873990307,0.2918012924071082,0.5009746637183847
0.20892295241355896,0.2954361873990307,0.2920032310177706,0.5009746637183847
0.20891299843788147,0.29604200323101776,0.2920032310177706,0.5009746637183847
0.2088654339313507,0.29604200323101776,0.29220516962843296,0.5009746637183847
0.20845946669578552,0.29765751211631664,0.29220516962843296,0.5009746637183847
0.20845773816108704,0.29765751211631664,0.2924071082390953,0.5009746637183847
0.20820912718772888,0.297859450726979,0.2924071082390953,0.5009746637183847
0.20814397931098938,0.297859450726979,0.2926090468497577,0.5009746637183847
0.20813985168933868,0.29806138933764137,0.2926090468497577,0.5009746637183847
0.20805910229682922,0.29806138933764137,0.29301292407108237,0.5009746637183847
0.20793788135051727,0.2986672051696284,0.29301292407108237,0.5009746637183847
0.20788344740867615,0.2986672051696284,0.2934168012924071,0.5009746637183847
0.20775701105594635,0.29907108239095315,0.2934168012924071,0.5009746637183847
0.20774933695793152,0.29907108239095315,0.29361873990306947,0.5009746637183847
0.2074017971754074,0.3002827140549273,0.29361873990306947,0.5009746637183847
0.20728448033332825,0.3002827140549273,0.29422455573505657,0.5009746637183847
0.20720896124839783,0.30048465266558966,0.29422455573505657,0.5009746637183847
0.2071598470211029,0.30048465266558966,0.2948303715670436,0.5009746637183847
0.20706471800804138,0.3008885298869144,0.2948303715670436,0.5009746637183847
0.20699240267276764,0.3008885298869144,0.295032310177706,0.5009746637183847
0.20692138373851776,0.30129240710823907,0.295032310177706,0.5009746637183847
0.20691117644309998,0.30129240710823907,0.29523424878836835,0.5009746637183847
0.20681366324424744,0.30149434571890144,0.29523424878836835,0.5009746637183847
0.2067723572254181,0.30149434571890144,0.2954361873990307,0.5009746637183847
0.20666804909706116,0.30189822294022617,0.2954361873990307,0.5009746637183847
0.2066260576248169,0.30189822294022617,0.2956381260096931,0.5009746637183847
0.2066144049167633,0.30210016155088854,0.2956381260096931,0.5009746637183847
0.20654599368572235,0.30210016155088854,0.2958400646203554,0.5009746637183847
0.2064356505870819,0.3027059773828756,0.2958400646203554,0.5009746637183847
0.20622625946998596,0.3027059773828756,0.29604200323101776,0.5009746637183847
0.20620140433311462,0.30290791599353795,0.29604200323101776,0.5009746637183847
0.2061181515455246,0.30290791599353795,0.2962439418416801,0.5009746637183847
0.20609864592552185,0.3031098546042003,0.2962439418416801,0.5009746637183847
0.2060571014881134,0.3031098546042003,0.29664781906300486,0.5009746637183847
0.2059498131275177,0.3037156704361874,0.29664781906300486,0.5009746637183847
0.2058599889278412,0.3037156704361874,0.2968497576736672,0.5009746637183847
0.20575490593910217,0.3045234248788368,0.2968497576736672,0.5009746637183847
0.2057017982006073,0.3045234248788368,0.2972536348949919,0.5009746637183847
0.20568755269050598,0.3047253634894992,0.2972536348949919,0.5009746637183847
0.20559588074684143,0.3047253634894992,0.29765751211631664,0.5009746637183847
0.20539423823356628,0.3053311793214863,0.29765751211631664,0.5009746637183847
0.2052522748708725,0.3053311793214863,0.29846526655896605,0.5009746637183847
0.20523196458816528,0.3055331179321486,0.29846526655896605,0.5009746637183847
0.20505303144454956,0.3055331179321486,0.2986672051696284,0.5009746637183847
0.20504340529441833,0.30573505654281097,0.2986672051696284,0.5009746637183847
0.2050149142742157,0.30573505654281097,0.2988691437802908,0.5009746637183847
0.20497354865074158,0.30593699515347333,0.2988691437802908,0.5009746637183847
0.2049594223499298,0.30593699515347333,0.29907108239095315,0.5009746637183847
0.2048322558403015,0.30634087237479807,0.29907108239095315,0.5009746637183847
0.20480027794837952,0.30634087237479807,0.2992730210016155,0.5009746637183847
0.2046644389629364,0.30654281098546043,0.2992730210016155,0.5009746637183847
0.20466379821300507,0.30654281098546043,0.2994749596122779,0.5009746637183847
0.20455072820186615,0.3069466882067851,0.2994749596122779,0.5009746637183847
0.20453819632530212,0.3069466882067851,0.29967689822294025,0.5009746637183847
0.2045316994190216,0.3071486268174475,0.29967689822294025,0.5009746637183847
0.2044198215007782,0.3071486268174475,0.30048465266558966,0.5009746637183847
0.2044048011302948,0.30735056542810985,0.30048465266558966,0.5009746637183847
0.2043701708316803,0.30735056542810985,0.300686591276252,0.5009746637183847
0.20434413850307465,0.3075525040387722,0.300686591276252,0.5009746637183847
0.20428843796253204,0.3075525040387722,0.3008885298869144,0.5009746637183847
0.20398500561714172,0.3081583198707593,0.3008885298869144,0.5009746637183847
0.20381419360637665,0.3081583198707593,0.30149434571890144,0.5009746637183847
0.20369768142700195,0.308562197092084,0.30149434571890144,0.5009746637183847
0.20364788174629211,0.308562197092084,0.3016962843295638,0.5009746637183847
0.20352110266685486,0.3089660743134087,0.3016962843295638,0.5009746637183847
0.2034091204404831,0.3089660743134087,0.3023021001615509,0.5009746637183847
0.2033618986606598,0.3091680129240711,0.3023021001615509,0.5009746637183847
0.2033599317073822,0.3091680129240711,0.30250403877221327,0.5009746637183847
0.20329692959785461,0.30936995153473346,0.30250403877221327,0.5009746637183847
0.20328709483146667,0.30936995153473346,0.3027059773828756,0.5009746637183847
0.20311519503593445,0.3099757673667205,0.3027059773828756,0.5009746637183847
0.20309177041053772,0.3099757673667205,0.30290791599353795,0.5009746637183847
0.2030874341726303,0.31017770597738287,0.30290791599353795,0.5009746637183847
0.20306311547756195,0.31017770597738287,0.3031098546042003,0.5009746637183847
0.2030414491891861,0.31037964458804523,0.3031098546042003,0.5009746637183847
0.20303800702095032,0.31037964458804523,0.30351373182552505,0.5009746637183847
0.20303021371364594,0.3105815831987076,0.30351373182552505,0.5009746637183847
0.20301242172718048,0.3105815831987076,0.3037156704361874,0.5009746637183847
0.20291227102279663,0.31118739903069464,0.3037156704361874,0.5009746637183847
0.2028651088476181,0.31118739903069464,0.3041195476575121,0.5009746637183847
0.20286127924919128,0.311389337641357,0.3041195476575121,0.5009746637183847
0.202826589345932,0.311389337641357,0.3045234248788368,0.5009746637183847
0.2026853859424591,0.3119951534733441,0.3045234248788368,0.5009746637183847
0.20266029238700867,0.3119951534733441,0.3047253634894992,0.5009746637183847
0.2025730013847351,0.31260096930533116,0.3047253634894992,0.5009746637183847
0.20235557854175568,0.31260096930533116,0.30573505654281097,0.5009746637183847
0.2023310363292694,0.3130048465266559,0.30573505654281097,0.5009746637183847
0.20222148299217224,0.3130048465266559,0.3061389337641357,0.5009746637183847
0.20219279825687408,0.31320678513731826,0.3061389337641357,0.5009746637183847
0.20212948322296143,0.31320678513731826,0.30634087237479807,0.5009746637183847
0.20209404826164246,0.313610662358643,0.30634087237479807,0.5009746637183847
0.20197656750679016,0.313610662358643,0.3069466882067851,0.5009746637183847
0.20184484124183655,0.31401453957996767,0.3069466882067851,0.5009746637183847
0.20179054141044617,0.31401453957996767,0.30735056542810985,0.5009746637183847
0.20177166163921356,0.3144184168012924,0.30735056542810985,0.5009746637183847
0.20162877440452576,0.3144184168012924,0.3081583198707593,0.5009746637183847
0.2016032338142395,0.31462035541195477,0.3081583198707593,0.5009746637183847
0.2015450894832611,0.31462035541195477,0.3083602584814216,0.5009746637183847
0.20149651169776917,0.31522617124394187,0.3083602584814216,0.5009746637183847
0.20131069421768188,0.31522617124394187,0.30936995153473346,0.5009746637183847
0.20127888023853302,0.3154281098546042,0.30936995153473346,0.5009746637183847
0.2011975347995758,0.3154281098546042,0.3095718901453958,0.5009746637183847
0.20118406414985657,0.31563004846526654,0.3095718901453958,0.5009746637183847
0.20118378102779388,0.31563004846526654,0.30977382875605813,0.5009746637183847
0.2011670023202896,0.3158319870759289,0.30977382875605813,0.5009746637183847
0.20115908980369568,0.3158319870759289,0.3099757673667205,0.5009746637183847
0.20102213323116302,0.31623586429725364,0.3099757673667205,0.5009746637183847
0.2009977400302887,0.31623586429725364,0.31017770597738287,0.5009746637183847
0.20091430842876434,0.3168416801292407,0.31017770597738287,0.5009746637183847
0.20077623426914215,0.3168416801292407,0.31098546042003233,0.5009746637183847
0.2007226049900055,0.31704361873990305,0.31098546042003233,0.5009746637183847
0.2006746232509613,0.31704361873990305,0.31118739903069464,0.5009746637183847
0.20064879953861237,0.3172455573505654,0.31118739903069464,0.5009746637183847
0.20044371485710144,0.3172455573505654,0.3119951534733441,0.5009746637183847
0.20034179091453552,0.31764943457189015,0.3119951534733441,0.5009746637183847
0.20029577612876892,0.31764943457189015,0.31239903069466884,0.5009746637183847
0.20029500126838684,0.3178513731825525,0.31239903069466884,0.5009746637183847
0.2002832591533661,0.3178513731825525,0.31260096930533116,0.5009746637183847
0.20011910796165466,0.3182552504038772,0.31260096930533116,0.5009746637183847
0.20006325840950012,0.3182552504038772,0.3128029079159935,0.5009746637183847
0.19994649291038513,0.31845718901453957,0.3128029079159935,0.5009746637183847
0.19983962178230286,0.31845718901453957,0.3130048465266559,0.5009746637183847
0.19982680678367615,0.31865912762520193,0.3130048465266559,0.5009746637183847
0.1996295154094696,0.31865912762520193,0.3134087237479806,0.5009746637183847
0.19957613945007324,0.31906300484652667,0.3134087237479806,0.5009746637183847
0.19957157969474792,0.31906300484652667,0.313610662358643,0.5009746637183847
0.1995200514793396,0.3196688206785137,0.313610662358643,0.5009746637183847
0.19941546022891998,0.3196688206785137,0.31401453957996767,0.5009746637183847
0.1993926465511322,0.3198707592891761,0.31401453957996767,0.5009746637183847
0.19937410950660706,0.3198707592891761,0.3144184168012924,0.5009746637183847
0.1991950422525406,0.3208804523424879,0.3144184168012924,0.5009746637183847
0.19913551211357117,0.3208804523424879,0.31482229402261713,0.5009746637183847
0.19910262525081635,0.3210823909531502,0.31482229402261713,0.5009746637183847
0.19850456714630127,0.3210823909531502,0.3154281098546042,0.5009746637183847
0.19844534993171692,0.3212843295638126,0.3154281098546042,0.5009746637183847
0.19843056797981262,0.3212843295638126,0.31563004846526654,0.5009746637183847
0.19841042160987854,0.3216882067851373,0.31563004846526654,0.5009746637183847
0.1982148289680481,0.3216882067851373,0.31623586429725364,0.5009746637183847
0.19811753928661346,0.3218901453957997,0.31623586429725364,0.5009746637183847
0.198088139295578,0.3218901453957997,0.3166397415185784,0.5009746637183847
0.19803044199943542,0.32209208400646205,0.3166397415185784,0.5009746637183847
0.1979304850101471,0.32209208400646205,0.31704361873990305,0.5009746637183847
0.19787397980690002,0.3226978998384491,0.31704361873990305,0.5009746637183847
0.1978340744972229,0.3226978998384491,0.3172455573505654,0.5009746637183847
0.1978161633014679,0.32289983844911146,0.3172455573505654,0.5009746637183847
0.19778397679328918,0.32289983844911146,0.31764943457189015,0.5009746637183847
0.19741591811180115,0.3241114701130856,0.31764943457189015,0.5009746637183847
0.19741472601890564,0.3241114701130856,0.3178513731825525,0.5009746637183847
0.19736167788505554,0.3247172859450727,0.3178513731825525,0.5009746637183847
0.19733412563800812,0.3247172859450727,0.3180533117932149,0.5009746637183847
0.19727054238319397,0.3249192245557351,0.3180533117932149,0.5009746637183847
0.1972392499446869,0.3249192245557351,0.3182552504038772,0.5009746637183847
0.19718527793884277,0.32532310177705975,0.3182552504038772,0.5009746637183847
0.19717292487621307,0.32532310177705975,0.31865912762520193,0.5009746637183847
0.19709089398384094,0.3257269789983845,0.31865912762520193,0.5009746637183847
0.19691398739814758,0.3257269789983845,0.31906300484652667,0.5009746637183847
0.19684836268424988,0.3261308562197092,0.31906300484652667,0.5009746637183847
0.19684001803398132,0.3261308562197092,0.31926494345718903,0.5009746637183847
0.19674822688102722,0.32693861066235863,0.31926494345718903,0.5009746637183847
0.19657903909683228,0.32693861066235863,0.3196688206785137,0.5009746637183847
0.1964767873287201,0.3277463651050081,0.3196688206785137,0.5009746637183847
0.19621878862380981,0.3277463651050081,0.3210823909531502,0.5009746637183847
0.19620268046855927,0.32794830371567046,0.3210823909531502,0.5009746637183847
0.19614644348621368,0.32794830371567046,0.32148626817447495,0.5009746637183847
0.19608062505722046,0.3281502423263328,0.32148626817447495,0.5009746637183847
0.19602790474891663,0.3281502423263328,0.3216882067851373,0.5009746637183847
0.19601963460445404,0.32835218093699514,0.3216882067851373,0.5009746637183847
0.19598157703876495,0.32835218093699514,0.3218901453957997,0.5009746637183847
0.19589672982692719,0.3287560581583199,0.3218901453957997,0.5009746637183847
0.1958438754081726,0.3287560581583199,0.32209208400646205,0.5009746637183847
0.19568873941898346,0.3291599353796446,0.32209208400646205,0.5009746637183847
0.19566848874092102,0.3291599353796446,0.3222940226171244,0.5009746637183847
0.19551017880439758,0.32976575121163165,0.3222940226171244,0.5009746637183847
0.19548027217388153,0.32976575121163165,0.3226978998384491,0.5009746637183847
0.19544823467731476,0.3301696284329564,0.3226978998384491,0.5009746637183847
0.19537559151649475,0.3301696284329564,0.32289983844911146,0.5009746637183847
0.195344015955925,0.33037156704361875,0.32289983844911146,0.5009746637183847
0.19531169533729553,0.33037156704361875,0.32310177705977383,0.5009746637183847
0.19527505338191986,0.33077544426494343,0.32310177705977383,0.5009746637183847
0.1952645480632782,0.33077544426494343,0.3233037156704362,0.5009746637183847
0.19524380564689636,0.33117932148626816,0.3233037156704362,0.5009746637183847
0.19520197808742523,0.33117932148626816,0.32350565428109856,0.5009746637183847
0.19518235325813293,0.33138126009693053,0.32350565428109856,0.5009746637183847
0.19516122341156006,0.33138126009693053,0.32370759289176093,0.5009746637183847
0.19496145844459534,0.3325928917609047,0.32370759289176093,0.5009746637183847
0.19490250945091248,0.3325928917609047,0.32390953150242324,0.5009746637183847
0.19476181268692017,0.3329967689822294,0.32390953150242324,0.5009746637183847
0.19474610686302185,0.3329967689822294,0.3241114701130856,0.5009746637183847
0.19465550780296326,0.33340064620355414,0.3241114701130856,0.5009746637183847
0.19461020827293396,0.33340064620355414,0.324313408723748,0.5009746637183847
0.19455783069133759,0.33360258481421645,0.324313408723748,0.5009746637183847
0.19448451697826385,0.33360258481421645,0.32451534733441034,0.5009746637183847
0.19446107745170593,0.3338045234248788,0.32451534733441034,0.5009746637183847
0.1943509429693222,0.3338045234248788,0.32512116316639744,0.5009746637183847
0.19431832432746887,0.33420840064620355,0.32512116316639744,0.5009746637183847
0.1942221224308014,0.33420840064620355,0.3255250403877221,0.5009746637183847
0.19419148564338684,0.3346122778675283,0.3255250403877221,0.5009746637183847
0.19414988160133362,0.3346122778675283,0.32592891760904685,0.5009746637183847
0.19413962960243225,0.33481421647819065,0.32592891760904685,0.5009746637183847
0.1940803825855255,0.33481421647819065,0.3261308562197092,0.5009746637183847
0.1939425766468048,0.3354200323101777,0.3261308562197092,0.5009746637183847
0.19391955435276031,0.3354200323101777,0.3263327948303716,0.5009746637183847
0.19386370480060577,0.3360258481421648,0.3263327948303716,0.5009746637183847
0.19385352730751038,0.3360258481421648,0.32653473344103395,0.5009746637183847
0.19378452003002167,0.33622778675282716,0.32653473344103395,0.5009746637183847
0.1936979591846466,0.33622778675282716,0.32673667205169626,0.5009746637183847
0.19364875555038452,0.3364297253634895,0.32673667205169626,0.5009746637183847
0.19363541901111603,0.3364297253634895,0.32693861066235863,0.5009746637183847
0.19351354241371155,0.3368336025848142,0.32693861066235863,0.5009746637183847
0.19350096583366394,0.3368336025848142,0.327140549273021,0.5009746637183847
0.19349364936351776,0.3370355411954766,0.327140549273021,0.5009746637183847
0.19316211342811584,0.3370355411954766,0.3281502423263328,0.5009746637183847
0.1931595504283905,0.33723747980613894,0.3281502423263328,0.5009746637183847
0.19287584722042084,0.33723747980613894,0.3285541195476575,0.5009746637183847
0.1927383840084076,0.33804523424878835,0.3285541195476575,0.5009746637183847
0.19264695048332214,0.33804523424878835,0.3287560581583199,0.5009746637183847
0.1926436573266983,0.3382471728594507,0.3287560581583199,0.5009746637183847
0.1926209032535553,0.3382471728594507,0.32895799676898224,0.5009746637183847
0.1925664097070694,0.3388529886914378,0.32895799676898224,0.5009746637183847
0.1925254762172699,0.3388529886914378,0.3291599353796446,0.5009746637183847
0.19241127371788025,0.3392568659127625,0.3291599353796446,0.5009746637183847
0.19237521290779114,0.3392568659127625,0.3293618739903069,0.5009746637183847
0.19227516651153564,0.3398626817447496,0.3293618739903069,0.5009746637183847
0.19218352437019348,0.3398626817447496,0.3301696284329564,0.5009746637183847
0.19197838008403778,0.34107431340872374,0.3301696284329564,0.5009746637183847
0.19182047247886658,0.34107431340872374,0.33077544426494343,0.5009746637183847
0.1917225420475006,0.3414781906300485,0.33077544426494343,0.5009746637183847
0.19164887070655823,0.3414781906300485,0.33117932148626816,0.5009746637183847
0.19163092970848083,0.34168012924071084,0.33117932148626816,0.5009746637183847
0.1915566623210907,0.34168012924071084,0.33138126009693053,0.5009746637183847
0.19154706597328186,0.3418820678513732,0.33138126009693053,0.5009746637183847
0.1915397346019745,0.3418820678513732,0.3315831987075929,0.5009746637183847
0.1915188878774643,0.3420840064620355,0.3315831987075929,0.5009746637183847
0.1913565844297409,0.3420840064620355,0.33218901453957994,0.5009746637183847
0.1912396252155304,0.34248788368336025,0.33218901453957994,0.5009746637183847
0.19120445847511292,0.34248788368336025,0.3323909531502423,0.5009746637183847
0.1911952942609787,0.3426898222940226,0.3323909531502423,0.5009746637183847
0.19107064604759216,0.3426898222940226,0.3325928917609047,0.5009746637183847
0.19101065397262573,0.3432956381260097,0.3325928917609047,0.5009746637183847
0.19100114703178406,0.3432956381260097,0.33279483037156704,0.5009746637183847
0.19088345766067505,0.3436995153473344,0.33279483037156704,0.5009746637183847
0.19083574414253235,0.3436995153473344,0.3331987075928918,0.5009746637183847
0.1907692849636078,0.3443053311793215,0.3331987075928918,0.5009746637183847
0.19075258076190948,0.3443053311793215,0.3338045234248788,0.5009746637183847
0.19067250192165375,0.3447092084006462,0.3338045234248788,0.5009746637183847
0.1906624138355255,0.3447092084006462,0.3340064620355412,0.5009746637183847
0.19061821699142456,0.34491114701130854,0.3340064620355412,0.5009746637183847
0.1905844509601593,0.34491114701130854,0.3344103392568659,0.5009746637183847
0.19056172668933868,0.34531502423263327,0.3344103392568659,0.5009746637183847
0.19042155146598816,0.34531502423263327,0.33521809369951533,0.5009746637183847
0.19034966826438904,0.34551696284329564,0.33521809369951533,0.5009746637183847
0.19007936120033264,0.34551696284329564,0.3364297253634895,0.5009746637183847
0.19000324606895447,0.34612277867528274,0.3364297253634895,0.5009746637183847
0.1899947226047516,0.34612277867528274,0.33663166397415184,0.5009746637183847
0.18974235653877258,0.34693053311793215,0.33663166397415184,0.5009746637183847
0.18969576060771942,0.34693053311793215,0.3370355411954766,0.5009746637183847
0.18965864181518555,0.3471324717285945,0.3370355411954766,0.5009746637183847
0.18965411186218262,0.3471324717285945,0.33723747980613894,0.5009746637183847
0.18958812952041626,0.34753634894991925,0.33723747980613894,0.5009746637183847
0.18947719037532806,0.34753634894991925,0.337843295638126,0.5009746637183847
0.1892542541027069,0.3479402261712439,0.337843295638126,0.5009746637183847
0.18915636837482452,0.3479402261712439,0.33804523424878835,0.5009746637183847
0.1891481578350067,0.3481421647819063,0.33804523424878835,0.5009746637183847
0.18912890553474426,0.3481421647819063,0.3382471728594507,0.5009746637183847
0.18908962607383728,0.34834410339256866,0.3382471728594507,0.5009746637183847
0.18907949328422546,0.34834410339256866,0.3384491114701131,0.5009746637183847
0.18889400362968445,0.3495557350565428,0.3384491114701131,0.5009746637183847
0.18888309597969055,0.3495557350565428,0.33865105008077545,0.5009746637183847
0.18882323801517487,0.34975767366720517,0.33865105008077545,0.5009746637183847
0.18879345059394836,0.34975767366720517,0.3388529886914378,0.5009746637183847
0.18877533078193665,0.3501615508885299,0.3388529886914378,0.5009746637183847
0.18876968324184418,0.3501615508885299,0.3390549273021002,0.5009746637183847
0.18858739733695984,0.35076736672051695,0.3390549273021002,0.5009746637183847
0.18855324387550354,0.35076736672051695,0.33945880452342486,0.5009746637183847
0.18843598663806915,0.3511712439418417,0.33945880452342486,0.5009746637183847
0.18834826350212097,0.3511712439418417,0.33966074313408723,0.5009746637183847
0.18833450973033905,0.35137318255250405,0.33966074313408723,0.5009746637183847
0.18806669116020203,0.35137318255250405,0.3404684975767367,0.5009746637183847
0.18805743753910065,0.3515751211631664,0.3404684975767367,0.5009746637183847
0.18797986209392548,0.3515751211631664,0.3412762520193861,0.5009746637183847
0.18794086575508118,0.3519789983844911,0.3412762520193861,0.5009746637183847
0.1878879964351654,0.3519789983844911,0.34168012924071084,0.5009746637183847
0.18765196204185486,0.3525848142164782,0.34168012924071084,0.5009746637183847
0.18764017522335052,0.3525848142164782,0.3418820678513732,0.5009746637183847
0.1875503957271576,0.3531906300484653,0.3418820678513732,0.5009746637183847
0.18752524256706238,0.3531906300484653,0.3420840064620355,0.5009746637183847
0.18742719292640686,0.35359450726978997,0.3420840064620355,0.5009746637183847
0.1873053014278412,0.35359450726978997,0.3426898222940226,0.5009746637183847
0.18725964426994324,0.3539983844911147,0.3426898222940226,0.5009746637183847
0.18707695603370667,0.3539983844911147,0.34390145395799676,0.5009746637183847
0.1869562566280365,0.35420032310177707,0.34390145395799676,0.5009746637183847
0.18688789010047913,0.35420032310177707,0.3441033925686591,0.5009746637183847
0.18669790029525757,0.3550080775444265,0.3441033925686591,0.5009746637183847
0.18659010529518127,0.3550080775444265,0.3447092084006462,0.5009746637183847
0.18658533692359924,0.35521001615508885,0.3447092084006462,0.5009746637183847
0.18641456961631775,0.35521001615508885,0.34531502423263327,0.5009746637183847
0.1863609254360199,0.3556138933764136,0.34531502423263327,0.5009746637183847
0.18634192645549774,0.3556138933764136,0.34551696284329564,0.5009746637183847
0.18622572720050812,0.3560177705977383,0.34551696284329564,0.5009746637183847
0.18616965413093567,0.3560177705977383,0.345718901453958,0.5009746637183847
0.18601562082767487,0.35662358642972536,0.345718901453958,0.5009746637183847
0.18599644303321838,0.35662358642972536,0.34592084006462037,0.5009746637183847
0.18594036996364594,0.3570274636510501,0.34592084006462037,0.5009746637183847
0.18582820892333984,0.3570274636510501,0.34632471728594505,0.5009746637183847
0.18577618896961212,0.35722940226171246,0.34632471728594505,0.5009746637183847
0.18557032942771912,0.35722940226171246,0.3471324717285945,0.5009746637183847
0.18543964624404907,0.3574313408723748,0.3471324717285945,0.5009746637183847
0.18538668751716614,0.3574313408723748,0.3473344103392569,0.5009746637183847
0.1853528469800949,0.35763327948303714,0.3473344103392569,0.5009746637183847
0.1851736605167389,0.35763327948303714,0.3479402261712439,0.5009746637183847
0.18491482734680176,0.3578352180936995,0.3479402261712439,0.5009746637183847
0.18486571311950684,0.3578352180936995,0.3481421647819063,0.5009746637183847
0.184829443693161,0.35823909531502424,0.3481421647819063,0.5009746637183847
0.18472620844841003,0.35823909531502424,0.348546042003231,0.5009746637183847
0.18457016348838806,0.359248788368336,0.348546042003231,0.5009746637183847
0.18434497714042664,0.359248788368336,0.3495557350565428,0.5009746637183847
0.1843390166759491,0.3594507269789984,0.3495557350565428,0.5009746637183847
0.18424303829669952,0.3594507269789984,0.34975767366720517,0.5009746637183847
0.18422046303749084,0.3598546042003231,0.34975767366720517,0.5009746637183847
0.18419626355171204,0.3598546042003231,0.34995961227786754,0.5009746637183847
0.1841714084148407,0.3602584814216478,0.34995961227786754,0.5009746637183847
0.18396154046058655,0.3602584814216478,0.35076736672051695,0.5009746637183847
0.18392345309257507,0.36046042003231016,0.35076736672051695,0.5009746637183847
0.18385282158851624,0.36046042003231016,0.3509693053311793,0.5009746637183847
0.18378755450248718,0.3606623586429725,0.3509693053311793,0.5009746637183847
0.18377219140529633,0.3606623586429725,0.3511712439418417,0.5009746637183847
0.18366201221942902,0.36106623586429726,0.3511712439418417,0.5009746637183847
0.18349257111549377,0.36106623586429726,0.3515751211631664,0.5009746637183847
0.1833280473947525,0.361470113085622,0.3515751211631664,0.5009746637183847
0.18310591578483582,0.361470113085622,0.3523828756058158,0.5009746637183847
0.18299491703510284,0.36207592891760904,0.3523828756058158,0.5009746637183847
0.18277040123939514,0.36207592891760904,0.35359450726978997,0.5009746637183847
0.18271249532699585,0.36247980613893377,0.35359450726978997,0.5009746637183847
0.1824839860200882,0.36247980613893377,0.35420032310177707,0.5009746637183847
0.18231964111328125,0.3628836833602585,0.35420032310177707,0.5009746637183847
0.18213830888271332,0.3628836833602585,0.3550080775444265,0.5009746637183847
0.18207232654094696,0.36348949919224555,0.3550080775444265,0.5009746637183847
0.18198294937610626,0.36348949919224555,0.3556138933764136,0.5009746637183847
0.1818293035030365,0.36409531502423265,0.3556138933764136,0.5009746637183847
0.1816616952419281,0.36409531502423265,0.3562197092084006,0.5009746637183847
0.1816525161266327,0.364297253634895,0.3562197092084006,0.5009746637183847
0.18158778548240662,0.364297253634895,0.3568255250403877,0.5009746637183847
0.1813737452030182,0.3653069466882068,0.3568255250403877,0.5009746637183847
0.18125119805335999,0.3653069466882068,0.35803715670436187,0.5009746637183847
0.18121780455112457,0.36550888529886916,0.35803715670436187,0.5009746637183847
0.1811523139476776,0.36550888529886916,0.35864297253634897,0.5009746637183847
0.18096698820590973,0.3657108239095315,0.35864297253634897,0.5009746637183847
0.180943101644516,0.3657108239095315,0.35884491114701134,0.5009746637183847
0.18091347813606262,0.36591276252019383,0.35884491114701134,0.5009746637183847
0.1808643788099289,0.36591276252019383,0.359248788368336,0.5009746637183847
0.18065710365772247,0.36651857835218093,0.359248788368336,0.5009746637183847
0.1806303709745407,0.36651857835218093,0.35965266558966075,0.5009746637183847
0.18059572577476501,0.3667205169628433,0.35965266558966075,0.5009746637183847
0.18051940202713013,0.3667205169628433,0.3600565428109855,0.5009746637183847
0.18042156100273132,0.36712439418416803,0.3600565428109855,0.5009746637183847
0.18019653856754303,0.36712439418416803,0.3606623586429725,0.5009746637183847
0.1801205575466156,0.3677302100161551,0.3606623586429725,0.5009746637183847
0.18009844422340393,0.3677302100161551,0.3608642972536349,0.5009746637183847
0.18002383410930634,0.36793214862681745,0.3608642972536349,0.5009746637183847
0.17998871207237244,0.36793214862681745,0.36106623586429726,0.5009746637183847
0.17989811301231384,0.3683360258481422,0.36106623586429726,0.5009746637183847
0.17988631129264832,0.3683360258481422,0.3612681744749596,0.5009746637183847
0.17966187000274658,0.3689418416801292,0.3612681744749596,0.5009746637183847
0.17957746982574463,0.3689418416801292,0.3616720516962843,0.5009746637183847
0.1793927699327469,0.3695476575121163,0.3616720516962843,0.5009746637183847
0.17935648560523987,0.3695476575121163,0.36187399030694667,0.5009746637183847
0.1793299913406372,0.3697495961227787,0.36187399030694667,0.5009746637183847
0.17923149466514587,0.3697495961227787,0.36247980613893377,0.5009746637183847
0.17899490892887115,0.3705573505654281,0.36247980613893377,0.5009746637183847
0.17898337543010712,0.3705573505654281,0.36268174474959614,0.5009746637183847
0.17897525429725647,0.37075928917609047,0.36268174474959614,0.5009746637183847
0.17888957262039185,0.37075928917609047,0.3630856219709208,0.5009746637183847
0.17888441681861877,0.37096122778675283,0.3630856219709208,0.5009746637183847
0.1787494719028473,0.37096122778675283,0.3632875605815832,0.5009746637183847
0.1786741316318512,0.37136510500807757,0.3632875605815832,0.5009746637183847
0.17864154279232025,0.37136510500807757,0.3636914378029079,0.5009746637183847
0.17863669991493225,0.3715670436187399,0.3636914378029079,0.5009746637183847
0.1785195767879486,0.3715670436187399,0.36409531502423265,0.5009746637183847
0.1783532202243805,0.372172859450727,0.36409531502423265,0.5009746637183847
0.17828121781349182,0.372172859450727,0.3644991922455573,0.5009746637183847
0.17824484407901764,0.37237479806138934,0.3644991922455573,0.5009746637183847
0.17822030186653137,0.37237479806138934,0.3651050080775444,0.5009746637183847
0.17817267775535583,0.3729806138933764,0.3651050080775444,0.5009746637183847
0.17815425992012024,0.3729806138933764,0.36550888529886916,0.5009746637183847
0.17811891436576843,0.3733844911147011,0.36550888529886916,0.5009746637183847
0.17810407280921936,0.3733844911147011,0.36591276252019383,0.5009746637183847
0.17805370688438416,0.3735864297253635,0.36591276252019383,0.5009746637183847
0.17804285883903503,0.3735864297253635,0.3661147011308562,0.5009746637183847
0.1780322939157486,0.3739903069466882,0.3661147011308562,0.5009746637183847
0.17789903283119202,0.3739903069466882,0.36651857835218093,0.5009746637183847
0.17789693176746368,0.3741922455573506,0.36651857835218093,0.5009746637183847
0.1778312623500824,0.3741922455573506,0.36692245557350567,0.5009746637183847
0.1777973622083664,0.3743941841680129,0.36692245557350567,0.5009746637183847
0.17769408226013184,0.3743941841680129,0.3683360258481422,0.5009746637183847
0.17768476903438568,0.37459612277867527,0.3683360258481422,0.5009746637183847
0.17751792073249817,0.37459612277867527,0.3689418416801292,0.5009746637183847
0.1774430125951767,0.37479806138933763,0.3689418416801292,0.5009746637183847
0.17736642062664032,0.37479806138933763,0.3697495961227787,0.5009746637183847
0.17729482054710388,0.3756058158319871,0.3697495961227787,0.5009746637183847
0.17721819877624512,0.3756058158319871,0.37015347334410337,0.5009746637183847
0.17715585231781006,0.37621163166397414,0.37015347334410337,0.5009746637183847
0.17697438597679138,0.37621163166397414,0.3711631663974152,0.5009746637183847
0.1768820732831955,0.3764135702746365,0.3711631663974152,0.5009746637183847
0.17684784531593323,0.3764135702746365,0.37176898222940225,0.5009746637183847
0.1768197864294052,0.3766155088852989,0.37176898222940225,0.5009746637183847
0.17679347097873688,0.3766155088852989,0.3719709208400646,0.5009746637183847
0.17667743563652039,0.3774232633279483,0.3719709208400646,0.5009746637183847
0.17657485604286194,0.3774232633279483,0.3725767366720517,0.5009746637183847
0.17652098834514618,0.3780290791599354,0.3725767366720517,0.5009746637183847
0.17644324898719788,0.3780290791599354,0.3727786752827141,0.5009746637183847
0.1763879954814911,0.37823101777059775,0.3727786752827141,0.5009746637183847
0.17590251564979553,0.37823101777059775,0.3743941841680129,0.5009746637183847
0.17588846385478973,0.3784329563812601,0.3743941841680129,0.5009746637183847
0.17588752508163452,0.3784329563812601,0.37459612277867527,0.5009746637183847
0.17585603892803192,0.37863489499192243,0.37459612277867527,0.5009746637183847
0.17553618550300598,0.37863489499192243,0.375,0.5009746637183847
0.17550131678581238,0.37903877221324717,0.375,0.5009746637183847
0.175439715385437,0.37903877221324717,0.37520193861066237,0.5009746637183847
0.17517608404159546,0.3810581583198708,0.37520193861066237,0.5009746637183847
0.17515118420124054,0.3810581583198708,0.3756058158319871,0.5009746637183847
0.17513903975486755,0.38126009693053314,0.3756058158319871,0.5009746637183847
0.1751059889793396,0.38126009693053314,0.3758077544426494,0.5009746637183847
0.17497321963310242,0.38146203554119545,0.3758077544426494,0.5009746637183847
0.17490608990192413,0.38146203554119545,0.3760096930533118,0.5009746637183847
0.17488232254981995,0.3818659127625202,0.3760096930533118,0.5009746637183847
0.17487791180610657,0.3818659127625202,0.37621163166397414,0.5009746637183847
0.17481885850429535,0.3822697899838449,0.37621163166397414,0.5009746637183847
0.17481866478919983,0.3822697899838449,0.3764135702746365,0.5009746637183847
0.17479375004768372,0.3824717285945073,0.3764135702746365,0.5009746637183847
0.17473769187927246,0.3824717285945073,0.3770193861066236,0.5009746637183847
0.17463591694831848,0.38307754442649433,0.3770193861066236,0.5009746637183847
0.17441731691360474,0.38307754442649433,0.3780290791599354,0.5009746637183847
0.17441579699516296,0.3832794830371567,0.3780290791599354,0.5009746637183847
0.17434005439281464,0.3832794830371567,0.3788368336025848,0.5009746637183847
0.1742921769618988,0.38368336025848143,0.3788368336025848,0.5009746637183847
0.17426225543022156,0.38368336025848143,0.37903877221324717,0.5009746637183847
0.17413261532783508,0.38408723747980617,0.37903877221324717,0.5009746637183847
0.17408308386802673,0.38408723747980617,0.3794426494345719,0.5009746637183847
0.17407433688640594,0.3842891760904685,0.3794426494345719,0.5009746637183847
0.17398753762245178,0.3842891760904685,0.37964458804523427,0.5009746637183847
0.17398199439048767,0.38449111470113084,0.37964458804523427,0.5009746637183847
0.17390629649162292,0.38449111470113084,0.38004846526655894,0.5009746637183847
0.173793762922287,0.3848949919224556,0.38004846526655894,0.5009746637183847
0.1737453043460846,0.3848949919224556,0.3802504038772213,0.5009746637183847
0.1737426370382309,0.38509693053311794,0.3802504038772213,0.5009746637183847
0.17374050617218018,0.38509693053311794,0.3804523424878837,0.5009746637183847
0.17373377084732056,0.3852988691437803,0.3804523424878837,0.5009746637183847
0.17372773587703705,0.3852988691437803,0.38065428109854604,0.5009746637183847
0.17372570931911469,0.3855008077544427,0.38065428109854604,0.5009746637183847
0.17371121048927307,0.3855008077544427,0.3808562197092084,0.5009746637183847
0.17359095811843872,0.38590468497576735,0.3808562197092084,0.5009746637183847
0.17355594038963318,0.38590468497576735,0.3810581583198708,0.5009746637183847
0.17353317141532898,0.3861066235864297,0.3810581583198708,0.5009746637183847
0.1734834462404251,0.3861066235864297,0.38126009693053314,0.5009746637183847
0.1734652817249298,0.3863085621970921,0.38126009693053314,0.5009746637183847
0.17338310182094574,0.3863085621970921,0.3818659127625202,0.5009746637183847
0.17332974076271057,0.38651050080775445,0.3818659127625202,0.5009746637183847
0.17321787774562836,0.38651050080775445,0.38206785137318255,0.5009746637183847
0.17309872806072235,0.38812600969305333,0.38206785137318255,0.5009746637183847
0.17293253540992737,0.38812600969305333,0.38307754442649433,0.5009746637183847
0.17275014519691467,0.38893376413570274,0.38307754442649433,0.5009746637183847
0.17266437411308289,0.38893376413570274,0.38348142164781907,0.5009746637183847
0.17262938618659973,0.3891357027463651,0.38348142164781907,0.5009746637183847
0.1724095344543457,0.3891357027463651,0.38509693053311794,0.5009746637183847
0.172379270195961,0.38953957996768984,0.38509693053311794,0.5009746637183847
0.17234906554222107,0.38953957996768984,0.3855008077544427,0.5009746637183847
0.17230263352394104,0.3899434571890145,0.3855008077544427,0.5009746637183847
0.1722370833158493,0.3899434571890145,0.38590468497576735,0.5009746637183847
0.1721143275499344,0.3901453957996769,0.38590468497576735,0.5009746637183847
0.17201925814151764,0.3901453957996769,0.38651050080775445,0.5009746637183847
0.17193810641765594,0.39034733441033925,0.38651050080775445,0.5009746637183847
0.17187362909317017,0.39034733441033925,0.3871163166397415,0.5009746637183847
0.17184332013130188,0.3905492730210016,0.3871163166397415,0.5009746637183847
0.17180660367012024,0.3905492730210016,0.38731825525040386,0.5009746637183847
0.1716592013835907,0.39135702746365103,0.38731825525040386,0.5009746637183847
0.1716497838497162,0.39135702746365103,0.38752019386106623,0.5009746637183847
0.17164066433906555,0.3915589660743134,0.38752019386106623,0.5009746637183847
0.17164024710655212,0.3915589660743134,0.3877221324717286,0.5009746637183847
0.1715046465396881,0.39176090468497576,0.3877221324717286,0.5009746637183847
0.1714061200618744,0.39176090468497576,0.3883279483037157,0.5009746637183847
0.1713228076696396,0.3921647819063005,0.3883279483037157,0.5009746637183847
0.1712038218975067,0.3921647819063005,0.3891357027463651,0.5009746637183847
0.17116770148277283,0.39236672051696286,0.3891357027463651,0.5009746637183847
0.1711488962173462,0.39236672051696286,0.3897415185783522,0.5009746637183847
0.1710778772830963,0.3929725363489499,0.3897415185783522,0.5009746637183847
0.17103400826454163,0.3929725363489499,0.3901453957996769,0.5009746637183847
0.17083993554115295,0.39337641357027464,0.3901453957996769,0.5009746637183847
0.17078834772109985,0.39337641357027464,0.3905492730210016,0.5009746637183847
0.17068028450012207,0.3939822294022617,0.3905492730210016,0.5009746637183847
0.17058083415031433,0.3939822294022617,0.39095315024232635,0.5009746637183847
0.17057251930236816,0.39418416801292405,0.39095315024232635,0.5009746637183847
0.17055436968803406,0.39418416801292405,0.39115508885298866,0.5009746637183847
0.1705327332019806,0.3943861066235864,0.39115508885298866,0.5009746637183847
0.17036886513233185,0.3943861066235864,0.39176090468497576,0.5009746637183847
0.17033764719963074,0.3949919224555735,0.39176090468497576,0.5009746637183847
0.17029449343681335,0.3949919224555735,0.3921647819063005,0.5009746637183847
0.1702376902103424,0.39559773828756056,0.3921647819063005,0.5009746637183847
0.170159250497818,0.39559773828756056,0.39277059773828754,0.5009746637183847
0.1701044887304306,0.39579967689822293,0.39277059773828754,0.5009746637183847
0.17007799446582794,0.39579967689822293,0.3929725363489499,0.5009746637183847
0.17004427313804626,0.3960016155088853,0.3929725363489499,0.5009746637183847
0.16992561519145966,0.3960016155088853,0.3939822294022617,0.5009746637183847
0.16976960003376007,0.3966074313408724,0.3939822294022617,0.5009746637183847
0.16958491504192352,0.3966074313408724,0.3949919224555735,0.5009746637183847
0.1695692241191864,0.3968093699515347,0.3949919224555735,0.5009746637183847
0.1695626676082611,0.3968093699515347,0.3951938610662359,0.5009746637183847
0.16946490108966827,0.3970113085621971,0.3951938610662359,0.5009746637183847
0.16946040093898773,0.3970113085621971,0.3953957996768982,0.5009746637183847
0.16944894194602966,0.3974151857835218,0.3953957996768982,0.5009746637183847
0.16919100284576416,0.3974151857835218,0.39620355411954766,0.5009746637183847
0.16909757256507874,0.3980210016155089,0.39620355411954766,0.5009746637183847
0.16907672584056854,0.3980210016155089,0.39640549273021003,0.5009746637183847
0.16906198859214783,0.3982229402261712,0.39640549273021003,0.5009746637183847
0.16878542304039001,0.3982229402261712,0.3968093699515347,0.5009746637183847
0.16848677396774292,0.39862681744749595,0.3968093699515347,0.5009746637183847
0.1684396117925644,0.39862681744749595,0.3970113085621971,0.5009746637183847
0.1683763712644577,0.3988287560581583,0.3970113085621971,0.5009746637183847
0.1682824194431305,0.3988287560581583,0.39721324717285944,0.5009746637183847
0.16818691790103912,0.3990306946688207,0.39721324717285944,0.5009746637183847
0.1681520938873291,0.3990306946688207,0.3976171243941842,0.5009746637183847
0.16810975968837738,0.39923263327948305,0.3976171243941842,0.5009746637183847
0.168047696352005,0.39923263327948305,0.39781906300484654,0.5009746637183847
0.16802021861076355,0.3994345718901454,0.39781906300484654,0.5009746637183847
0.1676558554172516,0.3994345718901454,0.39862681744749595,0.5009746637183847
0.16763834655284882,0.39963651050080773,0.39862681744749595,0.5009746637183847
0.1675582379102707,0.39963651050080773,0.3988287560581583,0.5009746637183847
0.16754433512687683,0.40004038772213246,0.3988287560581583,0.5009746637183847
0.16751083731651306,0.40004038772213246,0.3994345718901454,0.5009746637183847
0.16735324263572693,0.40024232633279483,0.3994345718901454,0.5009746637183847
0.16722622513771057,0.40024232633279483,0.40004038772213246,0.5009746637183847
0.16715463995933533,0.4004442649434572,0.40004038772213246,0.5009746637183847
0.16703906655311584,0.4004442649434572,0.40024232633279483,0.5009746637183847
0.16698715090751648,0.40064620355411956,0.40024232633279483,0.5009746637183847
0.16693249344825745,0.40064620355411956,0.4004442649434572,0.5009746637183847
0.1669185757637024,0.40105008077544424,0.4004442649434572,0.5009746637183847
0.16690859198570251,0.40105008077544424,0.40064620355411956,0.5009746637183847
0.16654673218727112,0.40226171243941844,0.40064620355411956,0.5009746637183847
0.1665267050266266,0.40226171243941844,0.40084814216478193,0.5009746637183847
0.16651877760887146,0.40246365105008075,0.40084814216478193,0.5009746637183847
0.16631586849689484,0.40246365105008075,0.4012520193861066,0.5009746637183847
0.16629227995872498,0.4026655896607431,0.4012520193861066,0.5009746637183847
0.16614894568920135,0.4026655896607431,0.4018578352180937,0.5009746637183847
0.16612662374973297,0.4028675282714055,0.4018578352180937,0.5009746637183847
0.16603519022464752,0.4028675282714055,0.4020597738287561,0.5009746637183847
0.1660001575946808,0.4032714054927302,0.4020597738287561,0.5009746637183847
0.16597114503383636,0.4032714054927302,0.40226171243941844,0.5009746637183847
0.16594263911247253,0.4034733441033926,0.40226171243941844,0.5009746637183847
0.16553369164466858,0.4034733441033926,0.40387722132471726,0.5009746637183847
0.16548362374305725,0.404281098546042,0.40387722132471726,0.5009746637183847
0.1653015911579132,0.404281098546042,0.40468497576736673,0.5009746637183847
0.16529539227485657,0.40448303715670436,0.40468497576736673,0.5009746637183847
0.16513673961162567,0.40448303715670436,0.40609854604200324,0.5009746637183847
0.16510163247585297,0.40468497576736673,0.40609854604200324,0.5009746637183847
0.1650925576686859,0.40468497576736673,0.4063004846526656,0.5009746637183847
0.16507098078727722,0.40508885298869146,0.4063004846526656,0.5009746637183847
0.1650257408618927,0.40508885298869146,0.4067043618739903,0.5009746637183847
0.16499200463294983,0.4052907915993538,0.4067043618739903,0.5009746637183847
0.1649872064590454,0.4052907915993538,0.40690630048465265,0.5009746637183847
0.1649009734392166,0.40549273021001614,0.40690630048465265,0.5009746637183847
0.16489455103874207,0.40549273021001614,0.407108239095315,0.5009746637183847
0.16489118337631226,0.4056946688206785,0.407108239095315,0.5009746637183847
0.16486778855323792,0.4056946688206785,0.4073101777059774,0.5009746637183847
0.16486409306526184,0.4058966074313409,0.4073101777059774,0.5009746637183847
0.16484692692756653,0.4058966074313409,0.40751211631663975,0.5009746637183847
0.16482993960380554,0.40609854604200324,0.40751211631663975,0.5009746637183847
0.1647884100675583,0.40609854604200324,0.4077140549273021,0.5009746637183847
0.16468897461891174,0.4067043618739903,0.4077140549273021,0.5009746637183847
0.16451629996299744,0.4067043618739903,0.40831987075928916,0.5009746637183847
0.16446121037006378,0.40690630048465265,0.40831987075928916,0.5009746637183847
0.16445523500442505,0.40690630048465265,0.4087237479806139,0.5009746637183847
0.16441106796264648,0.407108239095315,0.4087237479806139,0.5009746637183847
0.16417919099330902,0.407108239095315,0.409329563812601,0.5009746637183847
0.164129838347435,0.4077140549273021,0.409329563812601,0.5009746637183847
0.1641165316104889,0.4077140549273021,0.40973344103392567,0.5009746637183847
0.16400328278541565,0.4079159935379645,0.40973344103392567,0.5009746637183847
0.16398289799690247,0.4079159935379645,0.4101373182552504,0.5009746637183847
0.1638152301311493,0.40892568659127626,0.4101373182552504,0.5009746637183847
0.16367536783218384,0.40892568659127626,0.41054119547657514,0.5009746637183847
0.16363653540611267,0.409329563812601,0.41054119547657514,0.5009746637183847
0.16351154446601868,0.409329563812601,0.4115508885298869,0.5009746637183847
0.16334286332130432,0.4107431340872375,0.4115508885298869,0.5009746637183847
0.16331452131271362,0.4107431340872375,0.4117528271405493,0.5009746637183847
0.16322848200798035,0.4117528271405493,0.4117528271405493,0.5009746637183847
0.16320374608039856,0.4117528271405493,0.41195476575121165,0.5009746637183847
0.16313807666301727,0.412156704361874,0.41195476575121165,0.5009746637183847
0.16313497722148895,0.412156704361874,0.4123586429725363,0.5009746637183847
0.16310277581214905,0.4123586429725363,0.4123586429725363,0.5009746637183847
0.16298559308052063,0.4123586429725363,0.41276252019386106,0.5009746637183847
0.16296206414699554,0.4125605815831987,0.41276252019386106,0.5009746637183847
0.1628943383693695,0.4125605815831987,0.4129644588045234,0.5009746637183847
0.16276611387729645,0.4129644588045234,0.4129644588045234,0.5009746637183847
0.16271111369132996,0.4129644588045234,0.41336833602584816,0.5009746637183847
0.16266223788261414,0.41377221324717284,0.41336833602584816,0.5009746637183847
0.16260460019111633,0.41377221324717284,0.41377221324717284,0.5009746637183847
0.16217730939388275,0.4153877221324717,0.41377221324717284,0.5009746637183847
0.16214802861213684,0.4153877221324717,0.4139741518578352,0.5009746637183847
0.16211912035942078,0.4159935379644588,0.4139741518578352,0.5009746637183847
0.1620526909828186,0.4159935379644588,0.41437802907915994,0.5009746637183847
0.16200785338878632,0.4161954765751212,0.41437802907915994,0.5009746637183847
0.1617826521396637,0.4161954765751212,0.41518578352180935,0.5009746637183847
0.1617010235786438,0.41639741518578355,0.41518578352180935,0.5009746637183847
0.16157183051109314,0.41639741518578355,0.4159935379644588,0.5009746637183847
0.1613297015428543,0.4168012924071082,0.4159935379644588,0.5009746637183847
0.16130319237709045,0.4168012924071082,0.41639741518578355,0.5009746637183847
0.16120313107967377,0.41720516962843296,0.41639741518578355,0.5009746637183847
0.16116544604301453,0.41720516962843296,0.4168012924071082,0.5009746637183847
0.1611517369747162,0.4174071082390953,0.4168012924071082,0.5009746637183847
0.16109827160835266,0.4174071082390953,0.4174071082390953,0.5009746637183847
0.16104087233543396,0.41781098546042006,0.4174071082390953,0.5009746637183847
0.16099026799201965,0.41781098546042006,0.4176090468497577,0.5009746637183847
0.16096343100070953,0.41801292407108237,0.4176090468497577,0.5009746637183847
0.1609601527452469,0.41801292407108237,0.41781098546042006,0.5009746637183847
0.1609281599521637,0.41821486268174474,0.41781098546042006,0.5009746637183847
0.1608981192111969,0.41821486268174474,0.41821486268174474,0.5009746637183847
0.16088780760765076,0.4184168012924071,0.41821486268174474,0.5009746637183847
0.160864919424057,0.4184168012924071,0.41861873990306947,0.5009746637183847
0.1607849895954132,0.4190226171243942,0.41861873990306947,0.5009746637183847
0.16067734360694885,0.4190226171243942,0.4198303715670436,0.5009746637183847
0.16066256165504456,0.41922455573505657,0.4198303715670436,0.5009746637183847
0.16064366698265076,0.41922455573505657,0.420032310177706,0.5009746637183847
0.16059750318527222,0.41962843295638125,0.420032310177706,0.5009746637183847
0.1605444848537445,0.41962843295638125,0.42023424878836835,0.5009746637183847
0.16052722930908203,0.4198303715670436,0.42023424878836835,0.5009746637183847
0.1604609191417694,0.4198303715670436,0.4204361873990307,0.5009746637183847
0.16045278310775757,0.42023424878836835,0.4204361873990307,0.5009746637183847
0.16036435961723328,0.42023424878836835,0.4206381260096931,0.5009746637183847
0.1603538691997528,0.4204361873990307,0.4206381260096931,0.5009746637183847
0.16027012467384338,0.4204361873990307,0.4212439418416801,0.5009746637183847
0.16003885865211487,0.4214458804523425,0.4212439418416801,0.5009746637183847
0.16002294421195984,0.4214458804523425,0.4214458804523425,0.5009746637183847
0.15986278653144836,0.4218497576736672,0.4214458804523425,0.5009746637183847
0.1598309576511383,0.4218497576736672,0.42164781906300486,0.5009746637183847
0.15976980328559875,0.4222536348949919,0.42164781906300486,0.5009746637183847
0.1596411168575287,0.4222536348949919,0.42205169628432954,0.5009746637183847
0.15949931740760803,0.42265751211631664,0.42205169628432954,0.5009746637183847
0.1593322455883026,0.42265751211631664,0.42265751211631664,0.5009746637183847
0.15925642848014832,0.422859450726979,0.42265751211631664,0.5009746637183847
0.1592094600200653,0.422859450726979,0.422859450726979,0.5009746637183847
0.15908214449882507,0.42346526655896605,0.422859450726979,0.5009746637183847
0.15865933895111084,0.42346526655896605,0.4238691437802908,0.5009746637183847
0.1586051732301712,0.4236672051696284,0.4238691437802908,0.5009746637183847
0.15853604674339294,0.4236672051696284,0.4242730210016155,0.5009746637183847
0.15845368802547455,0.4242730210016155,0.4242730210016155,0.5009746637183847
0.15837222337722778,0.4242730210016155,0.4244749596122779,0.5009746637183847
0.15835464000701904,0.4244749596122779,0.4244749596122779,0.5009746637183847
0.15811404585838318,0.4244749596122779,0.4250807754442649,0.5009746637183847
0.15786877274513245,0.42629240710823907,0.4250807754442649,0.5009746637183847
0.15782257914543152,0.42629240710823907,0.4252827140549273,0.5009746637183847
0.15779665112495422,0.42649434571890144,0.4252827140549273,0.5009746637183847
0.15778107941150665,0.42649434571890144,0.425686591276252,0.5009746637183847
0.1577247679233551,0.4266962843295638,0.425686591276252,0.5009746637183847
0.1576731652021408,0.4266962843295638,0.4258885298869144,0.5009746637183847
0.15764488279819489,0.42689822294022617,0.4258885298869144,0.5009746637183847
0.15763714909553528,0.42689822294022617,0.42609046849757676,0.5009746637183847
0.15762576460838318,0.4273021001615509,0.42609046849757676,0.5009746637183847
0.15762172639369965,0.4273021001615509,0.42629240710823907,0.5009746637183847
0.15757587552070618,0.4277059773828756,0.42629240710823907,0.5009746637183847
0.15750230848789215,0.4277059773828756,0.42649434571890144,0.5009746637183847
0.15744784474372864,0.4283117932148627,0.42649434571890144,0.5009746637183847
0.1574409157037735,0.4283117932148627,0.42689822294022617,0.5009746637183847
0.15738976001739502,0.4287156704361874,0.42689822294022617,0.5009746637183847
0.15729831159114838,0.4287156704361874,0.4273021001615509,0.5009746637183847
0.1572616696357727,0.4291195476575121,0.4273021001615509,0.5009746637183847
0.15722358226776123,0.4291195476575121,0.42750403877221327,0.5009746637183847
0.15719790756702423,0.42932148626817446,0.42750403877221327,0.5009746637183847
0.1571403443813324,0.42932148626817446,0.4277059773828756,0.5009746637183847
0.15710702538490295,0.42992730210016156,0.4277059773828756,0.5009746637183847
0.15702718496322632,0.42992730210016156,0.4281098546042003,0.5009746637183847
0.15702635049819946,0.4301292407108239,0.4281098546042003,0.5009746637183847
0.15702514350414276,0.4301292407108239,0.4283117932148627,0.5009746637183847
0.15701593458652496,0.4303311793214863,0.4283117932148627,0.5009746637183847
0.15701018273830414,0.4303311793214863,0.42851373182552505,0.5009746637183847
0.15698547661304474,0.4305331179321486,0.42851373182552505,0.5009746637183847
0.1569480001926422,0.4305331179321486,0.4287156704361874,0.5009746637183847
0.15689334273338318,0.43093699515347333,0.4287156704361874,0.5009746637183847
0.15665748715400696,0.43093699515347333,0.4301292407108239,0.5009746637183847
0.15651258826255798,0.43154281098546043,0.4301292407108239,0.5009746637183847
0.15650776028633118,0.43154281098546043,0.4303311793214863,0.5009746637183847
0.15625450015068054,0.4325525040387722,0.4303311793214863,0.5009746637183847
0.1562185287475586,0.4325525040387722,0.4305331179321486,0.5009746637183847
0.15618035197257996,0.4327544426494346,0.4305331179321486,0.5009746637183847
0.15613961219787598,0.4327544426494346,0.43093699515347333,0.5009746637183847
0.1561291515827179,0.43295638126009695,0.43093699515347333,0.5009746637183847
0.15594354271888733,0.43295638126009695,0.43154281098546043,0.5009746637183847
0.15589550137519836,0.4331583198707593,0.43154281098546043,0.5009746637183847
0.15588106215000153,0.4331583198707593,0.4317447495961228,0.5009746637183847
0.15585379302501678,0.4333602584814216,0.4317447495961228,0.5009746637183847
0.15585103631019592,0.4333602584814216,0.4319466882067851,0.5009746637183847
0.15582437813282013,0.433562197092084,0.4319466882067851,0.5009746637183847
0.1556674838066101,0.433562197092084,0.4321486268174475,0.5009746637183847
0.15565428137779236,0.43376413570274636,0.4321486268174475,0.5009746637183847
0.15559162199497223,0.43376413570274636,0.43235056542810985,0.5009746637183847
0.1554466187953949,0.4341680129240711,0.43235056542810985,0.5009746637183847
0.1553594172000885,0.4341680129240711,0.4327544426494346,0.5009746637183847
0.15532802045345306,0.43436995153473346,0.4327544426494346,0.5009746637183847
0.15523859858512878,0.43436995153473346,0.4333602584814216,0.5009746637183847
0.15521566569805145,0.4349757673667205,0.4333602584814216,0.5009746637183847
0.15513770282268524,0.4349757673667205,0.43376413570274636,0.5009746637183847
0.1551288217306137,0.43517770597738287,0.43376413570274636,0.5009746637183847
0.15501633286476135,0.43517770597738287,0.43436995153473346,0.5009746637183847
0.15499494969844818,0.4355815831987076,0.43436995153473346,0.5009746637183847
0.15482589602470398,0.4355815831987076,0.43477382875605813,0.5009746637183847
0.1547515094280243,0.43578352180936997,0.43477382875605813,0.5009746637183847
0.15470696985721588,0.43578352180936997,0.43517770597738287,0.5009746637183847
0.15470656752586365,0.43598546042003233,0.43517770597738287,0.5009746637183847
0.1546545922756195,0.43598546042003233,0.43537964458804523,0.5009746637183847
0.1545400172472,0.436389337641357,0.43537964458804523,0.5009746637183847
0.15437307953834534,0.436389337641357,0.43618739903069464,0.5009746637183847
0.15432587265968323,0.4371970920840065,0.43618739903069464,0.5009746637183847
0.15429982542991638,0.4371970920840065,0.436389337641357,0.5009746637183847
0.15417851507663727,0.4378029079159935,0.436389337641357,0.5009746637183847
0.15408667922019958,0.4378029079159935,0.4369951534733441,0.5009746637183847
0.15404115617275238,0.43820678513731826,0.4369951534733441,0.5009746637183847
0.1539735496044159,0.43820678513731826,0.4371970920840065,0.5009746637183847
0.15392524003982544,0.43881260096930536,0.4371970920840065,0.5009746637183847
0.1539144665002823,0.43881260096930536,0.43739903069466884,0.5009746637183847
0.1538815200328827,0.43901453957996767,0.43739903069466884,0.5009746637183847
0.15386375784873962,0.43901453957996767,0.43760096930533116,0.5009746637183847
0.15371868014335632,0.43962035541195477,0.43760096930533116,0.5009746637183847
0.153650164604187,0.43962035541195477,0.43820678513731826,0.5009746637183847
0.1536383330821991,0.43982229402261713,0.43820678513731826,0.5009746637183847
0.15360990166664124,0.43982229402261713,0.4384087237479806,0.5009746637183847
0.15358510613441467,0.44022617124394187,0.4384087237479806,0.5009746637183847
0.15352681279182434,0.44022617124394187,0.43901453957996767,0.5009746637183847
0.15350398421287537,0.44063004846526654,0.43901453957996767,0.5009746637183847
0.15347012877464294,0.44063004846526654,0.43921647819063003,0.5009746637183847
0.15344640612602234,0.4410339256865913,0.43921647819063003,0.5009746637183847
0.15332528948783875,0.4410339256865913,0.43982229402261713,0.5009746637183847
0.1532638818025589,0.4416397415185784,0.43982229402261713,0.5009746637183847
0.1532398760318756,0.4416397415185784,0.4400242326332795,0.5009746637183847
0.15322357416152954,0.44204361873990305,0.4400242326332795,0.5009746637183847
0.15320143103599548,0.44204361873990305,0.4404281098546042,0.5009746637183847
0.15316888689994812,0.4422455573505654,0.4404281098546042,0.5009746637183847
0.15309277176856995,0.4422455573505654,0.4410339256865913,0.5009746637183847
0.15299466252326965,0.44264943457189015,0.4410339256865913,0.5009746637183847
0.15276148915290833,0.44264943457189015,0.4416397415185784,0.5009746637183847
0.15269668400287628,0.44345718901453957,0.4416397415185784,0.5009746637183847
0.15268415212631226,0.44345718901453957,0.44204361873990305,0.5009746637183847
0.1526445895433426,0.44406300484652667,0.44204361873990305,0.5009746637183847
0.15248838067054749,0.44406300484652667,0.44264943457189015,0.5009746637183847
0.15241307020187378,0.4448707592891761,0.44264943457189015,0.5009746637183847
0.1523512750864029,0.4448707592891761,0.4430533117932149,0.5009746637183847
0.15234866738319397,0.44507269789983844,0.4430533117932149,0.5009746637183847
0.1523066610097885,0.44507269789983844,0.4432552504038772,0.5009746637183847
0.15220732986927032,0.4460823909531502,0.4432552504038772,0.5009746637183847
0.15214361250400543,0.4460823909531502,0.44345718901453957,0.5009746637183847
0.1521192491054535,0.44648626817447495,0.44345718901453957,0.5009746637183847
0.15209682285785675,0.44648626817447495,0.4438610662358643,0.5009746637183847
0.15192821621894836,0.4472940226171244,0.4438610662358643,0.5009746637183847
0.15186798572540283,0.4472940226171244,0.44426494345718903,0.5009746637183847
0.15175727009773254,0.44789983844911146,0.44426494345718903,0.5009746637183847
0.15173736214637756,0.44789983844911146,0.4446688206785137,0.5009746637183847
0.15155139565467834,0.4483037156704362,0.4446688206785137,0.5009746637183847
0.15152010321617126,0.4483037156704362,0.44507269789983844,0.5009746637183847
0.15148183703422546,0.44850565428109856,0.44507269789983844,0.5009746637183847
0.1514713019132614,0.44850565428109856,0.4452746365105008,0.5009746637183847
0.15141871571540833,0.4491114701130856,0.4452746365105008,0.5009746637183847
0.15138982236385345,0.4491114701130856,0.44567851373182554,0.5009746637183847
0.1513766348361969,0.449313408723748,0.44567851373182554,0.5009746637183847
0.15131482481956482,0.449313408723748,0.4458804523424879,0.5009746637183847
0.15125852823257446,0.4497172859450727,0.4458804523424879,0.5009746637183847
0.1511375904083252,0.4497172859450727,0.44648626817447495,0.5009746637183847
0.1511358618736267,0.4499192245557351,0.44648626817447495,0.5009746637183847
0.1511128842830658,0.4499192245557351,0.4468901453957997,0.5009746637183847
0.15110507607460022,0.45012116316639744,0.4468901453957997,0.5009746637183847
0.1510600745677948,0.45012116316639744,0.4472940226171244,0.5009746637183847
0.15105459094047546,0.45032310177705975,0.4472940226171244,0.5009746637183847
0.15102098882198334,0.45032310177705975,0.44749596122778673,0.5009746637183847
0.1510084569454193,0.4505250403877221,0.44749596122778673,0.5009746637183847
0.15099331736564636,0.4505250403877221,0.4476978998384491,0.5009746637183847
0.15098366141319275,0.4507269789983845,0.4476978998384491,0.5009746637183847
0.15094929933547974,0.4507269789983845,0.44810177705977383,0.5009746637183847
0.15094643831253052,0.45092891760904685,0.44810177705977383,0.5009746637183847
0.15094169974327087,0.45092891760904685,0.4483037156704362,0.5009746637183847
0.15089921653270721,0.4511308562197092,0.4483037156704362,0.5009746637183847
0.15086036920547485,0.4511308562197092,0.44850565428109856,0.5009746637183847
0.15084078907966614,0.4513327948303716,0.44850565428109856,0.5009746637183847
0.15077383816242218,0.4513327948303716,0.44890953150242324,0.5009746637183847
0.1506560742855072,0.45193861066235863,0.44890953150242324,0.5009746637183847
0.15062758326530457,0.45193861066235863,0.4491114701130856,0.5009746637183847
0.15057507157325745,0.452140549273021,0.4491114701130856,0.5009746637183847
0.15052679181098938,0.452140549273021,0.449313408723748,0.5009746637183847
0.15046998858451843,0.45254442649434573,0.449313408723748,0.5009746637183847
0.15035349130630493,0.45254442649434573,0.4497172859450727,0.5009746637183847
0.150253564119339,0.4527463651050081,0.4497172859450727,0.5009746637183847
0.15020732581615448,0.4527463651050081,0.45032310177705975,0.5009746637183847
0.15020516514778137,0.45294830371567046,0.45032310177705975,0.5009746637183847
0.1500980705022812,0.45294830371567046,0.4507269789983845,0.5009746637183847
0.15004155039787292,0.4531502423263328,0.4507269789983845,0.5009746637183847
0.14988794922828674,0.4531502423263328,0.4511308562197092,0.5009746637183847
0.14974169433116913,0.4535541195476575,0.4511308562197092,0.5009746637183847
0.1496928632259369,0.4535541195476575,0.4513327948303716,0.5009746637183847
0.14965751767158508,0.45395799676898224,0.4513327948303716,0.5009746637183847
0.14964066445827484,0.45395799676898224,0.45153473344103395,0.5009746637183847
0.14952529966831207,0.4541599353796446,0.45153473344103395,0.5009746637183847
0.1494731605052948,0.4541599353796446,0.45193861066235863,0.5009746637183847
0.1494121104478836,0.4543618739903069,0.45193861066235863,0.5009746637183847
0.14938731491565704,0.4543618739903069,0.452140549273021,0.5009746637183847
0.14933057129383087,0.45476575121163165,0.452140549273021,0.5009746637183847
0.1493019461631775,0.45476575121163165,0.45234248788368336,0.5009746637183847
0.14929011464118958,0.454967689822294,0.45234248788368336,0.5009746637183847
0.14922702312469482,0.454967689822294,0.45294830371567046,0.5009746637183847
0.1492132991552353,0.4551696284329564,0.45294830371567046,0.5009746637183847
0.14881548285484314,0.4551696284329564,0.45476575121163165,0.5009746637183847
0.14874151349067688,0.4555735056542811,0.45476575121163165,0.5009746637183847
0.14860554039478302,0.4555735056542811,0.454967689822294,0.5009746637183847
0.14855149388313293,0.4559773828756058,0.454967689822294,0.5009746637183847
0.14844238758087158,0.4559773828756058,0.4551696284329564,0.5009746637183847
0.14841784536838531,0.45617932148626816,0.4551696284329564,0.5009746637183847
0.14834074676036835,0.45617932148626816,0.4555735056542811,0.5009746637183847
0.1482515037059784,0.45638126009693053,0.4555735056542811,0.5009746637183847
0.14815719425678253,0.45638126009693053,0.45617932148626816,0.5009746637183847
0.14812380075454712,0.45678513731825526,0.45617932148626816,0.5009746637183847
0.1480911374092102,0.45678513731825526,0.4565831987075929,0.5009746637183847
0.14807799458503723,0.45718901453957994,0.4565831987075929,0.5009746637183847
0.14790663123130798,0.45718901453957994,0.45718901453957994,0.5009746637183847
0.14781604707241058,0.4579967689822294,0.45718901453957994,0.5009746637183847
0.1477687656879425,0.4579967689822294,0.4573909531502423,0.5009746637183847
0.14771568775177002,0.4581987075928918,0.4573909531502423,0.5009746637183847
0.14770565927028656,0.4581987075928918,0.4575928917609047,0.5009746637183847
0.14769725501537323,0.45840064620355414,0.4575928917609047,0.5009746637183847
0.14747445285320282,0.45840064620355414,0.45840064620355414,0.5009746637183847
0.14741264283657074,0.4588045234248788,0.45840064620355414,0.5009746637183847
0.14738184213638306,0.4588045234248788,0.45860258481421645,0.5009746637183847
0.14728346467018127,0.45920840064620355,0.45860258481421645,0.5009746637183847
0.14724354445934296,0.45920840064620355,0.4590064620355412,0.5009746637183847
0.1471371352672577,0.45981421647819065,0.4590064620355412,0.5009746637183847
0.14705581963062286,0.45981421647819065,0.45981421647819065,0.5009746637183847
0.14700806140899658,0.46001615508885296,0.45981421647819065,0.5009746637183847
0.1469172239303589,0.46001615508885296,0.46021809369951533,0.5009746637183847
0.14687517285346985,0.4604200323101777,0.46021809369951533,0.5009746637183847
0.14685118198394775,0.4604200323101777,0.4604200323101777,0.5009746637183847
0.14679867029190063,0.46082390953150243,0.4604200323101777,0.5009746637183847
0.14663290977478027,0.46082390953150243,0.46122778675282716,0.5009746637183847
0.14648783206939697,0.46122778675282716,0.46122778675282716,0.5009746637183847
0.14640873670578003,0.46122778675282716,0.46163166397415184,0.5009746637183847
0.1462741494178772,0.4618336025848142,0.46163166397415184,0.5009746637183847
0.1462670862674713,0.4618336025848142,0.4618336025848142,0.5009746637183847
0.14626526832580566,0.4620355411954766,0.4618336025848142,0.5009746637183847
0.14602291584014893,0.4620355411954766,0.46304523424878835,0.5009746637183847
0.14601683616638184,0.46223747980613894,0.46304523424878835,0.5009746637183847
0.1458940953016281,0.46223747980613894,0.4634491114701131,0.5009746637183847
0.14584752917289734,0.4624394184168013,0.4634491114701131,0.5009746637183847
0.14580845832824707,0.4624394184168013,0.4638529886914378,0.5009746637183847
0.1457599252462387,0.4626413570274637,0.4638529886914378,0.5009746637183847
0.14564353227615356,0.4626413570274637,0.46445880452342486,0.5009746637183847
0.145589679479599,0.4632471728594507,0.46445880452342486,0.5009746637183847
0.1455594003200531,0.4632471728594507,0.46466074313408723,0.5009746637183847
0.14544209837913513,0.4638529886914378,0.46466074313408723,0.5009746637183847
0.1454322338104248,0.4638529886914378,0.4648626817447496,0.5009746637183847
0.14535656571388245,0.46445880452342486,0.4648626817447496,0.5009746637183847
0.14534877240657806,0.46445880452342486,0.46506462035541196,0.5009746637183847
0.1451484113931656,0.4648626817447496,0.46506462035541196,0.5009746637183847
0.14513027667999268,0.4648626817447496,0.4654684975767367,0.5009746637183847
0.14512500166893005,0.46506462035541196,0.4654684975767367,0.5009746637183847
0.14498737454414368,0.46506462035541196,0.46607431340872374,0.5009746637183847
0.1449841409921646,0.46526655896607433,0.46607431340872374,0.5009746637183847
0.14481034874916077,0.46526655896607433,0.4668820678513732,0.5009746637183847
0.14480982720851898,0.4654684975767367,0.4668820678513732,0.5009746637183847
0.14470762014389038,0.4654684975767367,0.4672859450726979,0.5009746637183847
0.14461591839790344,0.4658723747980614,0.4672859450726979,0.5009746637183847
0.14451098442077637,0.4658723747980614,0.467891760904685,0.5009746637183847
0.1444890797138214,0.4662762520193861,0.467891760904685,0.5009746637183847
0.1443425565958023,0.4662762520193861,0.4682956381260097,0.5009746637183847
0.1443183869123459,0.4664781906300485,0.4682956381260097,0.5009746637183847
0.14428862929344177,0.4664781906300485,0.46849757673667203,0.5009746637183847
0.14428529143333435,0.46668012924071084,0.46849757673667203,0.5009746637183847
0.14425820112228394,0.46668012924071084,0.4686995153473344,0.5009746637183847
0.1442209631204605,0.4672859450726979,0.4686995153473344,0.5009746637183847
0.14417585730552673,0.4672859450726979,0.4691033925686591,0.5009746637183847
0.1441156268119812,0.46748788368336025,0.4691033925686591,0.5009746637183847
0.14411503076553345,0.46748788368336025,0.4693053311793215,0.5009746637183847
0.14409953355789185,0.4676898222940226,0.4693053311793215,0.5009746637183847
0.14409159123897552,0.4676898222940226,0.46950726978998386,0.5009746637183847
0.14406833052635193,0.46809369951534735,0.46950726978998386,0.5009746637183847
0.14405745267868042,0.46809369951534735,0.4697092084006462,0.5009746637183847
0.14402267336845398,0.46849757673667203,0.4697092084006462,0.5009746637183847
0.14396753907203674,0.46849757673667203,0.4701130856219709,0.5009746637183847
0.1439591348171234,0.4686995153473344,0.4701130856219709,0.5009746637183847
0.14394941926002502,0.4686995153473344,0.47031502423263327,0.5009746637183847
0.14393234252929688,0.46890145395799676,0.47031502423263327,0.5009746637183847
0.14375938475131989,0.46890145395799676,0.47112277867528274,0.5009746637183847
0.1437039077281952,0.46950726978998386,0.47112277867528274,0.5009746637183847
0.1435304433107376,0.46950726978998386,0.4721324717285945,0.5009746637183847
0.14348763227462769,0.4697092084006462,0.4721324717285945,0.5009746637183847
0.14344942569732666,0.4697092084006462,0.4723344103392569,0.5009746637183847
0.14342346787452698,0.4701130856219709,0.4723344103392569,0.5009746637183847
0.14337953925132751,0.4701130856219709,0.47253634894991925,0.5009746637183847
0.1433500498533249,0.47051696284329564,0.47253634894991925,0.5009746637183847
0.1433427780866623,0.47051696284329564,0.47273828756058156,0.5009746637183847
0.14326296746730804,0.470718901453958,0.47273828756058156,0.5009746637183847
0.14318157732486725,0.470718901453958,0.47334410339256866,0.5009746637183847
0.14306668937206268,0.4715266558966074,0.47334410339256866,0.5009746637183847
0.14304257929325104,0.4715266558966074,0.4737479806138934,0.5009746637183847
0.14303579926490784,0.4717285945072698,0.4737479806138934,0.5009746637183847
0.1429569125175476,0.4717285945072698,0.47394991922455576,0.5009746637183847
0.1429433822631836,0.4721324717285945,0.47394991922455576,0.5009746637183847
0.14284983277320862,0.4721324717285945,0.47415185783521807,0.5009746637183847
0.14284294843673706,0.4723344103392569,0.47415185783521807,0.5009746637183847
0.14281132817268372,0.4723344103392569,0.47435379644588044,0.5009746637183847
0.14273278415203094,0.4731421647819063,0.47435379644588044,0.5009746637183847
0.1426764726638794,0.4731421647819063,0.47495961227786754,0.5009746637183847
0.14256998896598816,0.4737479806138934,0.47495961227786754,0.5009746637183847
0.142432302236557,0.4737479806138934,0.4755654281098546,0.5009746637183847
0.14236877858638763,0.47435379644588044,0.4755654281098546,0.5009746637183847
0.14234445989131927,0.47435379644588044,0.47576736672051695,0.5009746637183847
0.14231973886489868,0.47475767366720517,0.47576736672051695,0.5009746637183847
0.14218474924564362,0.47475767366720517,0.4765751211631664,0.5009746637183847
0.1421574205160141,0.4755654281098546,0.4765751211631664,0.5009746637183847
0.14214426279067993,0.4755654281098546,0.4769789983844911,0.5009746637183847
0.1420314908027649,0.47576736672051695,0.4769789983844911,0.5009746637183847
0.1419769525527954,0.47576736672051695,0.47718093699515346,0.5009746637183847
0.14188365638256073,0.4761712439418417,0.47718093699515346,0.5009746637183847
0.1417829990386963,0.4761712439418417,0.4779886914378029,0.5009746637183847
0.14167067408561707,0.47637318255250405,0.4779886914378029,0.5009746637183847
0.14155597984790802,0.47637318255250405,0.4783925686591276,0.5009746637183847
0.14154234528541565,0.4767770597738288,0.4783925686591276,0.5009746637183847
0.14150968194007874,0.4767770597738288,0.47859450726978997,0.5009746637183847
0.1415003538131714,0.4769789983844911,0.47859450726978997,0.5009746637183847
0.14146241545677185,0.4769789983844911,0.4789983844911147,0.5009746637183847
0.1413525938987732,0.4775848142164782,0.4789983844911147,0.5009746637183847
0.14131595194339752,0.4775848142164782,0.47920032310177707,0.5009746637183847
0.14129693806171417,0.4779886914378029,0.47920032310177707,0.5009746637183847
0.14126180112361908,0.4779886914378029,0.4798061389337641,0.5009746637183847
0.14123013615608215,0.4781906300484653,0.4798061389337641,0.5009746637183847
0.14121384918689728,0.4781906300484653,0.4800080775444265,0.5009746637183847
0.14114098250865936,0.4783925686591276,0.4800080775444265,0.5009746637183847
0.14091990888118744,0.4783925686591276,0.4806138933764136,0.5009746637183847
0.14081312716007233,0.4789983844911147,0.4806138933764136,0.5009746637183847
0.14068469405174255,0.4789983844911147,0.4810177705977383,0.5009746637183847
0.14060720801353455,0.47920032310177707,0.4810177705977383,0.5009746637183847
0.14058032631874084,0.47920032310177707,0.4812197092084006,0.5009746637183847
0.1405298411846161,0.47940226171243944,0.4812197092084006,0.5009746637183847
0.14045189321041107,0.47940226171243944,0.4820274636510501,0.5009746637183847
0.1404271423816681,0.4800080775444265,0.4820274636510501,0.5009746637183847
0.14041325449943542,0.4800080775444265,0.48222940226171246,0.5009746637183847
0.14038807153701782,0.48021001615508885,0.48222940226171246,0.5009746637183847
0.14038506150245667,0.48021001615508885,0.4824313408723748,0.5009746637183847
0.14036807417869568,0.4804119547657512,0.4824313408723748,0.5009746637183847
0.14023524522781372,0.4804119547657512,0.48303715670436187,0.5009746637183847
0.14021626114845276,0.48081583198707595,0.48303715670436187,0.5009746637183847
0.140162855386734,0.48081583198707595,0.48323909531502424,0.5009746637183847
0.14012131094932556,0.4812197092084006,0.48323909531502424,0.5009746637183847
0.1400763988494873,0.4812197092084006,0.4834410339256866,0.5009746637183847
0.13999029994010925,0.48162358642972536,0.4834410339256866,0.5009746637183847
0.13985848426818848,0.48162358642972536,0.48404684975767365,0.5009746637183847
0.13967753946781158,0.48263327948303714,0.48404684975767365,0.5009746637183847
0.13957184553146362,0.48263327948303714,0.4844507269789984,0.5009746637183847
0.13956224918365479,0.4828352180936995,0.4844507269789984,0.5009746637183847
0.1395314484834671,0.4828352180936995,0.48465266558966075,0.5009746637183847
0.13952338695526123,0.48303715670436187,0.48465266558966075,0.5009746637183847
0.13952188193798065,0.48303715670436187,0.4848546042003231,0.5009746637183847
0.1394645869731903,0.48323909531502424,0.4848546042003231,0.5009746637183847
0.13934758305549622,0.48323909531502424,0.48546042003231016,0.5009746637183847
0.13925433158874512,0.48364297253634897,0.48546042003231016,0.5009746637183847
0.13911552727222443,0.48364297253634897,0.4862681744749596,0.5009746637183847
0.139096200466156,0.48384491114701134,0.4862681744749596,0.5009746637183847
0.13907091319561005,0.48384491114701134,0.486470113085622,0.5009746637183847
0.1390640139579773,0.484248788368336,0.486470113085622,0.5009746637183847
0.13904571533203125,0.484248788368336,0.48687399030694667,0.5009746637183847
0.13903677463531494,0.4844507269789984,0.48687399030694667,0.5009746637183847
0.13902992010116577,0.4844507269789984,0.48707592891760904,0.5009746637183847
0.13898739218711853,0.4848546042003231,0.48707592891760904,0.5009746637183847
0.13892635703086853,0.4848546042003231,0.48747980613893377,0.5009746637183847
0.13877803087234497,0.48546042003231016,0.48747980613893377,0.5009746637183847
0.13874214887619019,0.48546042003231016,0.4878836833602585,0.5009746637183847
0.13862991333007812,0.48606623586429726,0.4878836833602585,0.5009746637183847
0.13861781358718872,0.48606623586429726,0.4882875605815832,0.5009746637183847
0.13857266306877136,0.486470113085622,0.4882875605815832,0.5009746637183847
0.13847222924232483,0.486470113085622,0.489297253634895,0.5009746637183847
0.1384229063987732,0.4866720516962843,0.489297253634895,0.5009746637183847
0.13841520249843597,0.4866720516962843,0.4897011308562197,0.5009746637183847
0.1383695900440216,0.48707592891760904,0.4897011308562197,0.5009746637183847
0.1382933259010315,0.48707592891760904,0.48990306946688206,0.5009746637183847
0.1382818967103958,0.4872778675282714,0.48990306946688206,0.5009746637183847
0.13827882707118988,0.4872778675282714,0.4901050080775444,0.5009746637183847
0.13816700875759125,0.48768174474959614,0.4901050080775444,0.5009746637183847
0.13809362053871155,0.48768174474959614,0.49050888529886916,0.5009746637183847
0.13788431882858276,0.4880856219709208,0.49050888529886916,0.5009746637183847
0.13782668113708496,0.4880856219709208,0.49091276252019383,0.5009746637183847
0.13765135407447815,0.4886914378029079,0.49091276252019383,0.5009746637183847
0.1376185417175293,0.4886914378029079,0.4911147011308562,0.5009746637183847
0.1375129371881485,0.48909531502423265,0.4911147011308562,0.5009746637183847
0.13741761445999146,0.48909531502423265,0.49151857835218093,0.5009746637183847
0.13728486001491547,0.4901050080775444,0.49151857835218093,0.5009746637183847
0.1372448354959488,0.4901050080775444,0.4917205169628433,0.5009746637183847
0.13723444938659668,0.4903069466882068,0.4917205169628433,0.5009746637183847
0.13719448447227478,0.4903069466882068,0.49192245557350567,0.5009746637183847
0.13718928396701813,0.49050888529886916,0.49192245557350567,0.5009746637183847
0.1369655728340149,0.49050888529886916,0.4925282714054927,0.5009746637183847
0.13693982362747192,0.4907108239095315,0.4925282714054927,0.5009746637183847
0.13689814507961273,0.4907108239095315,0.49293214862681745,0.5009746637183847
0.13679653406143188,0.49131663974151857,0.49293214862681745,0.5009746637183847
0.1367514729499817,0.49131663974151857,0.4933360258481422,0.5009746637183847
0.13674265146255493,0.49151857835218093,0.4933360258481422,0.5009746637183847
0.13648472726345062,0.49151857835218093,0.4939418416801292,0.5009746637183847
0.1364729404449463,0.4917205169628433,0.4939418416801292,0.5009746637183847
0.13644492626190186,0.4917205169628433,0.49434571890145396,0.5009746637183847
0.13642314076423645,0.49192245557350567,0.49434571890145396,0.5009746637183847
0.13640563189983368,0.49192245557350567,0.4947495961227787,0.5009746637183847
0.1363573968410492,0.49212439418416803,0.4947495961227787,0.5009746637183847
0.13629138469696045,0.49212439418416803,0.49535541195476573,0.5009746637183847
0.13626423478126526,0.49232633279483035,0.49535541195476573,0.5009746637183847
0.13623374700546265,0.49232633279483035,0.4961631663974152,0.5009746637183847
0.13622377812862396,0.4925282714054927,0.4961631663974152,0.5009746637183847
0.1360853612422943,0.4925282714054927,0.4969709208400646,0.5009746637183847
0.1359861195087433,0.4933360258481422,0.4969709208400646,0.5009746637183847
0.13598276674747467,0.4933360258481422,0.497172859450727,0.5009746637183847
0.1358851045370102,0.49373990306946686,0.497172859450727,0.5009746637183847
0.1358533352613449,0.49373990306946686,0.4975767366720517,0.5009746637183847
0.13577550649642944,0.49434571890145396,0.4975767366720517,0.5009746637183847
0.13561826944351196,0.49434571890145396,0.4983844911147011,0.5009746637183847
0.1356181800365448,0.4945476575121163,0.4983844911147011,0.5009746637183847
0.13560006022453308,0.4945476575121163,0.4985864297253635,0.5009746637183847
0.1355864703655243,0.4947495961227787,0.4985864297253635,0.5009746637183847
0.13538450002670288,0.4947495961227787,0.4991922455573506,0.5009746637183847
0.13512231409549713,0.49575928917609047,0.4991922455573506,0.5009746637183847
0.13510650396347046,0.49575928917609047,0.4993941841680129,0.5009746637183847
0.13508549332618713,0.4961631663974152,0.4993941841680129,0.5009746637183847
0.13508272171020508,0.4961631663974152,0.49959612277867527,0.5009746637183847
0.13507398962974548,0.49636510500807757,0.49959612277867527,0.5009746637183847
0.13506990671157837,0.49636510500807757,0.49979806138933763,0.5009746637183847
0.13506850600242615,0.4965670436187399,0.49979806138933763,0.5009746637183847
0.13505029678344727,0.4965670436187399,0.5002019386106623,0.5009746637183847
0.13499779999256134,0.49676898222940225,0.5002019386106623,0.5009746637183847
0.13483774662017822,0.49676898222940225,0.5008077544426495,0.5009746637183847
0.13480499386787415,0.497172859450727,0.5008077544426495,0.5009746637183847
0.13478785753250122,0.497172859450727,0.5010096930533118,0.5009746637183847
0.13472774624824524,0.4977786752827141,0.5010096930533118,0.5009746637183847
0.1346457153558731,0.4977786752827141,0.5014135702746365,0.5009746637183847
0.13457155227661133,0.4983844911147011,0.5014135702746365,0.5009746637183847
0.13449831306934357,0.4983844911147011,0.5016155088852988,0.5009746637183847
0.13447421789169312,0.4985864297253635,0.5016155088852988,0.5009746637183847
0.13435736298561096,0.4985864297253635,0.5020193861066236,0.5009746637183847
0.1343367099761963,0.4989903069466882,0.5020193861066236,0.5009746637183847
0.13431048393249512,0.4989903069466882,0.502221324717286,0.5009746637183847
0.13427376747131348,0.49959612277867527,0.502221324717286,0.5009746637183847
0.13415135443210602,0.49959612277867527,0.502827140549273,0.5009746637183847
0.13414373993873596,0.49979806138933763,0.502827140549273,0.5009746637183847
0.1339426338672638,0.49979806138933763,0.5034329563812601,0.5009746637183847
0.13393160700798035,0.5,0.5034329563812601,0.5009746637183847
0.13386881351470947,0.5,0.5038368336025848,0.5009746637183847
0.133864164352417,0.5002019386106623,0.5038368336025848,0.5009746637183847
0.13377007842063904,0.5002019386106623,0.5042407108239095,0.5009746637183847
0.13372138142585754,0.5004038772213247,0.5042407108239095,0.5009746637183847
0.13363078236579895,0.5004038772213247,0.5046445880452343,0.5009746637183847
0.13357013463974,0.500605815831987,0.5046445880452343,0.5009746637183847
0.1334781050682068,0.500605815831987,0.5052504038772213,0.5009746637183847
0.13339471817016602,0.5008077544426495,0.5052504038772213,0.5009746637183847
0.13322585821151733,0.5008077544426495,0.5058562197092084,0.5009746637183847
0.13303321599960327,0.5014135702746365,0.5058562197092084,0.5009746637183847
0.133011594414711,0.5014135702746365,0.5062600969305331,0.5009746637183847
0.1328616589307785,0.5020193861066236,0.5062600969305331,0.5009746637183847
0.1327376663684845,0.5020193861066236,0.5064620355411955,0.5009746637183847
0.13268202543258667,0.5024232633279483,0.5064620355411955,0.5009746637183847
0.13266295194625854,0.5024232633279483,0.5066639741518578,0.5009746637183847
0.13264143466949463,0.5026252019386107,0.5066639741518578,0.5009746637183847
0.1326320320367813,0.5026252019386107,0.5068659127625202,0.5009746637183847
0.1326196789741516,0.502827140549273,0.5068659127625202,0.5009746637183847
0.13258139789104462,0.502827140549273,0.5070678513731826,0.5009746637183847
0.13256922364234924,0.5032310177705978,0.5070678513731826,0.5009746637183847
0.13241685926914215,0.5032310177705978,0.5076736672051696,0.5009746637183847
0.13232384622097015,0.5038368336025848,0.5076736672051696,0.5009746637183847
0.13225680589675903,0.5038368336025848,0.5080775444264943,0.5009746637183847
0.13214175403118134,0.5040387722132472,0.5080775444264943,0.5009746637183847
0.13201388716697693,0.5040387722132472,0.5088852988691438,0.5009746637183847
0.131963312625885,0.5044426494345718,0.5088852988691438,0.5009746637183847
0.1319175362586975,0.5044426494345718,0.5090872374798061,0.5009746637183847
0.13185763359069824,0.5046445880452343,0.5090872374798061,0.5009746637183847
0.13170576095581055,0.5046445880452343,0.5092891760904685,0.5009746637183847
0.1316400021314621,0.5048465266558966,0.5092891760904685,0.5009746637183847
0.13161656260490417,0.5048465266558966,0.5094911147011308,0.5009746637183847
0.13153986632823944,0.5054523424878837,0.5094911147011308,0.5009746637183847
0.13152441382408142,0.5054523424878837,0.5096930533117933,0.5009746637183847
0.13152095675468445,0.505654281098546,0.5096930533117933,0.5009746637183847
0.13146081566810608,0.505654281098546,0.5100969305331179,0.5009746637183847
0.13135653734207153,0.5060581583198708,0.5100969305331179,0.5009746637183847
0.13135629892349243,0.5060581583198708,0.5102988691437803,0.5009746637183847
0.13122618198394775,0.5064620355411955,0.5102988691437803,0.5009746637183847
0.13117317855358124,0.5064620355411955,0.5105008077544426,0.5009746637183847
0.13117006421089172,0.5066639741518578,0.5105008077544426,0.5009746637183847
0.13112008571624756,0.5066639741518578,0.510702746365105,0.5009746637183847
0.13100722432136536,0.5070678513731826,0.510702746365105,0.5009746637183847
0.13099944591522217,0.5070678513731826,0.5109046849757674,0.5009746637183847
0.13096563518047333,0.5072697899838449,0.5109046849757674,0.5009746637183847
0.1309611201286316,0.5072697899838449,0.5111066235864298,0.5009746637183847
0.1308172196149826,0.507875605815832,0.5111066235864298,0.5009746637183847
0.13070255517959595,0.507875605815832,0.5117124394184168,0.5009746637183847
0.13069459795951843,0.5080775444264943,0.5117124394184168,0.5009746637183847
0.1306484341621399,0.5080775444264943,0.5121163166397416,0.5009746637183847
0.1306237280368805,0.5082794830371568,0.5121163166397416,0.5009746637183847
0.13060560822486877,0.5082794830371568,0.5123182552504039,0.5009746637183847
0.13054528832435608,0.5084814216478191,0.5123182552504039,0.5009746637183847
0.1305100917816162,0.5084814216478191,0.5127221324717286,0.5009746637183847
0.13044747710227966,0.5088852988691438,0.5127221324717286,0.5009746637183847
0.1304042786359787,0.5088852988691438,0.5131260096930533,0.5009746637183847
0.1303657591342926,0.5090872374798061,0.5131260096930533,0.5009746637183847
0.13029155135154724,0.5090872374798061,0.5133279483037156,0.5009746637183847
0.1302650272846222,0.5092891760904685,0.5133279483037156,0.5009746637183847
0.13013014197349548,0.5092891760904685,0.5137318255250404,0.5009746637183847
0.1301070749759674,0.5096930533117933,0.5137318255250404,0.5009746637183847
0.13009434938430786,0.5096930533117933,0.5141357027463651,0.5009746637183847
0.13007429242134094,0.5098949919224556,0.5141357027463651,0.5009746637183847
0.12999874353408813,0.5098949919224556,0.5147415185783522,0.5009746637183847
0.12997502088546753,0.5102988691437803,0.5147415185783522,0.5009746637183847
0.12994322180747986,0.5102988691437803,0.5149434571890146,0.5009746637183847
0.12993595004081726,0.5105008077544426,0.5149434571890146,0.5009746637183847
0.12979644536972046,0.5105008077544426,0.5157512116316639,0.5009746637183847
0.1297643631696701,0.510702746365105,0.5157512116316639,0.5009746637183847
0.1295764446258545,0.510702746365105,0.5169628432956381,0.5009746637183847
0.1295020878314972,0.5111066235864298,0.5169628432956381,0.5009746637183847
0.1294710338115692,0.5111066235864298,0.5173667205169629,0.5009746637183847
0.12946471571922302,0.5113085621970921,0.5173667205169629,0.5009746637183847
0.1294092983007431,0.5113085621970921,0.5181744749596123,0.5009746637183847
0.12936082482337952,0.5115105008077544,0.5181744749596123,0.5009746637183847
0.12934458255767822,0.5115105008077544,0.5183764135702746,0.5009746637183847
0.1293354630470276,0.5117124394184168,0.5183764135702746,0.5009746637183847
0.12929368019104004,0.5117124394184168,0.5189822294022617,0.5009746637183847
0.12926363945007324,0.5119143780290791,0.5189822294022617,0.5009746637183847
0.12925255298614502,0.5119143780290791,0.5191841680129241,0.5009746637183847
0.12924304604530334,0.5121163166397416,0.5191841680129241,0.5009746637183847
0.12918567657470703,0.5121163166397416,0.5195880452342488,0.5009746637183847
0.12905949354171753,0.5131260096930533,0.5195880452342488,0.5009746637183847
0.1290515959262848,0.5131260096930533,0.5197899838449112,0.5009746637183847
0.1290346384048462,0.5133279483037156,0.5197899838449112,0.5009746637183847
0.1287810504436493,0.5133279483037156,0.5207996768982229,0.5009746637183847
0.12864229083061218,0.5137318255250404,0.5207996768982229,0.5009746637183847
0.1286371350288391,0.5137318255250404,0.5210016155088854,0.5009746637183847
0.12863311171531677,0.5139337641357028,0.5210016155088854,0.5009746637183847
0.12863078713417053,0.5139337641357028,0.5212035541195477,0.5009746637183847
0.12855678796768188,0.5141357027463651,0.5212035541195477,0.5009746637183847
0.12854352593421936,0.5141357027463651,0.52140549273021,0.5009746637183847
0.1285286545753479,0.5143376413570274,0.52140549273021,0.5009746637183847
0.12849587202072144,0.5143376413570274,0.5220113085621971,0.5009746637183847
0.1284157782793045,0.5149434571890146,0.5220113085621971,0.5009746637183847
0.12839260697364807,0.5149434571890146,0.5222132471728594,0.5009746637183847
0.12836319208145142,0.5151453957996769,0.5222132471728594,0.5009746637183847
0.12835699319839478,0.5151453957996769,0.5224151857835219,0.5009746637183847
0.12830263376235962,0.5155492730210016,0.5224151857835219,0.5009746637183847
0.12828180193901062,0.5155492730210016,0.5226171243941842,0.5009746637183847
0.12825259566307068,0.5161550888529887,0.5226171243941842,0.5009746637183847
0.1281665861606598,0.5161550888529887,0.5232229402261712,0.5009746637183847
0.12814530730247498,0.5163570274636511,0.5232229402261712,0.5009746637183847
0.1281319260597229,0.5163570274636511,0.5234248788368336,0.5009746637183847
0.12809032201766968,0.5165589660743134,0.5234248788368336,0.5009746637183847
0.1278931051492691,0.5165589660743134,0.524232633279483,0.5009746637183847
0.12783648073673248,0.5169628432956381,0.524232633279483,0.5009746637183847
0.1278167963027954,0.5169628432956381,0.5246365105008077,0.5009746637183847
0.12772724032402039,0.5177705977382876,0.5246365105008077,0.5009746637183847
0.1277054399251938,0.5177705977382876,0.5250403877221325,0.5009746637183847
0.12767794728279114,0.5179725363489499,0.5250403877221325,0.5009746637183847
0.1276073157787323,0.5179725363489499,0.5256462035541195,0.5009746637183847
0.12759193778038025,0.5181744749596123,0.5256462035541195,0.5009746637183847
0.12749743461608887,0.5181744749596123,0.5258481421647819,0.5009746637183847
0.12748828530311584,0.5183764135702746,0.5258481421647819,0.5009746637183847
0.12745606899261475,0.5183764135702746,0.5262520193861067,0.5009746637183847
0.12733115255832672,0.5195880452342488,0.5262520193861067,0.5009746637183847
0.12731701135635376,0.5195880452342488,0.5266558966074314,0.5009746637183847
0.12727507948875427,0.5201938610662359,0.5266558966074314,0.5009746637183847
0.1271398961544037,0.5201938610662359,0.527059773828756,0.5009746637183847
0.12705838680267334,0.5205977382875606,0.527059773828756,0.5009746637183847
0.12702472507953644,0.5205977382875606,0.5272617124394184,0.5009746637183847
0.12701794505119324,0.5207996768982229,0.5272617124394184,0.5009746637183847
0.12698394060134888,0.5207996768982229,0.5276655896607432,0.5009746637183847
0.12698203325271606,0.5210016155088854,0.5276655896607432,0.5009746637183847
0.12697796523571014,0.5210016155088854,0.5278675282714055,0.5009746637183847
0.12695913016796112,0.5212035541195477,0.5278675282714055,0.5009746637183847
0.12685051560401917,0.5212035541195477,0.5290791599353797,0.5009746637183847
0.12677189707756042,0.5220113085621971,0.5290791599353797,0.5009746637183847
0.12651462852954865,0.5220113085621971,0.5302907915993538,0.5009746637183847
0.12637107074260712,0.5222132471728594,0.5302907915993538,0.5009746637183847
0.1263098567724228,0.5222132471728594,0.5306946688206785,0.5009746637183847
0.12616699934005737,0.5228190630048465,0.5306946688206785,0.5009746637183847
0.12614358961582184,0.5228190630048465,0.5310985460420032,0.5009746637183847
0.12580746412277222,0.5252423263327949,0.5310985460420032,0.5009746637183847
0.12573541700839996,0.5252423263327949,0.531502423263328,0.5009746637183847
0.12560707330703735,0.5258481421647819,0.531502423263328,0.5009746637183847
0.12557382881641388,0.5258481421647819,0.5317043618739903,0.5009746637183847
0.12551838159561157,0.5262520193861067,0.5317043618739903,0.5009746637183847
0.12546727061271667,0.5262520193861067,0.5319063004846527,0.5009746637183847
0.12545837461948395,0.526453957996769,0.5319063004846527,0.5009746637183847
0.12544399499893188,0.526453957996769,0.532108239095315,0.5009746637183847
0.1253724992275238,0.527059773828756,0.532108239095315,0.5009746637183847
0.1253281533718109,0.527059773828756,0.5323101777059773,0.5009746637183847
0.12528976798057556,0.5274636510500808,0.5323101777059773,0.5009746637183847
0.12524500489234924,0.5274636510500808,0.5327140549273021,0.5009746637183847
0.1252414733171463,0.5278675282714055,0.5327140549273021,0.5009746637183847
0.1252112090587616,0.5278675282714055,0.5331179321486268,0.5009746637183847
0.1250210702419281,0.5282714054927302,0.5331179321486268,0.5009746637183847
0.12499690055847168,0.5282714054927302,0.5337237479806138,0.5009746637183847
0.12493708729743958,0.5288772213247173,0.5337237479806138,0.5009746637183847
0.12491510808467865,0.5288772213247173,0.5341276252019386,0.5009746637183847
0.12488938868045807,0.5290791599353797,0.5341276252019386,0.5009746637183847
0.12486551702022552,0.5290791599353797,0.534329563812601,0.5009746637183847
0.12483906745910645,0.5294830371567044,0.534329563812601,0.5009746637183847
0.12481853365898132,0.5294830371567044,0.5345315024232633,0.5009746637183847
0.12479989230632782,0.529886914378029,0.5345315024232633,0.5009746637183847
0.12473499774932861,0.529886914378029,0.5351373182552503,0.5009746637183847
0.12468412518501282,0.5302907915993538,0.5351373182552503,0.5009746637183847
0.12466150522232056,0.5302907915993538,0.5353392568659128,0.5009746637183847
0.12463340163230896,0.5308966074313409,0.5353392568659128,0.5009746637183847
0.12460032105445862,0.5308966074313409,0.5357431340872375,0.5009746637183847
0.12455551326274872,0.5310985460420032,0.5357431340872375,0.5009746637183847
0.12444418668746948,0.5310985460420032,0.5359450726978998,0.5009746637183847
0.12438860535621643,0.5319063004846527,0.5359450726978998,0.5009746637183847
0.12437263131141663,0.5319063004846527,0.5361470113085622,0.5009746637183847
0.12432786822319031,0.532108239095315,0.5361470113085622,0.5009746637183847
0.12430711090564728,0.532108239095315,0.5363489499192245,0.5009746637183847
0.12429961562156677,0.5323101777059773,0.5363489499192245,0.5009746637183847
0.12420138716697693,0.5323101777059773,0.537156704361874,0.5009746637183847
0.12411139905452728,0.5327140549273021,0.537156704361874,0.5009746637183847
0.12402577698230743,0.5327140549273021,0.5379644588045234,0.5009746637183847
0.1240173876285553,0.5329159935379645,0.5379644588045234,0.5009746637183847
0.12397083640098572,0.5329159935379645,0.5381663974151858,0.5009746637183847
0.12381282448768616,0.5339256865912763,0.5381663974151858,0.5009746637183847
0.12368656694889069,0.5339256865912763,0.5387722132471728,0.5009746637183847
0.12363623082637787,0.5341276252019386,0.5387722132471728,0.5009746637183847
0.12362673878669739,0.5341276252019386,0.5389741518578353,0.5009746637183847
0.12348398566246033,0.5347334410339257,0.5389741518578353,0.5009746637183847
0.12341004610061646,0.5347334410339257,0.5393780290791599,0.5009746637183847
0.12337538599967957,0.534935379644588,0.5393780290791599,0.5009746637183847
0.12329508364200592,0.534935379644588,0.5401857835218093,0.5009746637183847
0.12326377630233765,0.5355411954765751,0.5401857835218093,0.5009746637183847
0.12326376140117645,0.5355411954765751,0.5403877221324718,0.5009746637183847
0.12324006855487823,0.5361470113085622,0.5403877221324718,0.5009746637183847
0.12320613861083984,0.5361470113085622,0.5407915993537964,0.5009746637183847
0.12319964170455933,0.5363489499192245,0.5407915993537964,0.5009746637183847
0.123104989528656,0.5363489499192245,0.5411954765751211,0.5009746637183847
0.1230553686618805,0.5365508885298869,0.5411954765751211,0.5009746637183847
0.12303401529788971,0.5365508885298869,0.5413974151857835,0.5009746637183847
0.12288083136081696,0.537156704361874,0.5413974151857835,0.5009746637183847
0.12285640835762024,0.537156704361874,0.5415993537964459,0.5009746637183847
0.12281975150108337,0.5373586429725363,0.5415993537964459,0.5009746637183847
0.12280797958374023,0.5373586429725363,0.5418012924071083,0.5009746637183847
0.12273845076560974,0.5379644588045234,0.5418012924071083,0.5009746637183847
0.12272807955741882,0.5379644588045234,0.5420032310177706,0.5009746637183847
0.12266109883785248,0.5383683360258481,0.5420032310177706,0.5009746637183847
0.1226489245891571,0.5383683360258481,0.5422051696284329,0.5009746637183847
0.12257510423660278,0.5389741518578353,0.5422051696284329,0.5009746637183847
0.1224011778831482,0.5389741518578353,0.5432148626817448,0.5009746637183847
0.12237904965877533,0.5391760904684976,0.5432148626817448,0.5009746637183847
0.12236851453781128,0.5391760904684976,0.5434168012924071,0.5009746637183847
0.12229272723197937,0.5393780290791599,0.5434168012924071,0.5009746637183847
0.12224124372005463,0.5393780290791599,0.5436187399030694,0.5009746637183847
0.12220725417137146,0.5397819063004846,0.5436187399030694,0.5009746637183847
0.12211143970489502,0.5397819063004846,0.5446284329563813,0.5009746637183847
0.12210771441459656,0.539983844911147,0.5446284329563813,0.5009746637183847
0.12210054695606232,0.539983844911147,0.5448303715670436,0.5009746637183847
0.12204635143280029,0.5401857835218093,0.5448303715670436,0.5009746637183847
0.12204065918922424,0.5401857835218093,0.5450323101777059,0.5009746637183847
0.12187269330024719,0.5407915993537964,0.5450323101777059,0.5009746637183847
0.1218673586845398,0.5407915993537964,0.5452342487883683,0.5009746637183847
0.1218620240688324,0.5409935379644588,0.5452342487883683,0.5009746637183847
0.12185719609260559,0.5409935379644588,0.5454361873990307,0.5009746637183847
0.12182891368865967,0.5411954765751211,0.5454361873990307,0.5009746637183847
0.12182210385799408,0.5411954765751211,0.5456381260096931,0.5009746637183847
0.12173445522785187,0.5420032310177706,0.5456381260096931,0.5009746637183847
0.12173055112361908,0.5420032310177706,0.5458400646203554,0.5009746637183847
0.12171024084091187,0.5422051696284329,0.5458400646203554,0.5009746637183847
0.12150867283344269,0.5422051696284329,0.5464458804523424,0.5009746637183847
0.12143981456756592,0.5426090468497576,0.5464458804523424,0.5009746637183847
0.12140962481498718,0.5426090468497576,0.5466478190630049,0.5009746637183847
0.12140503525733948,0.5428109854604201,0.5466478190630049,0.5009746637183847
0.12137410044670105,0.5428109854604201,0.5468497576736672,0.5009746637183847
0.12130717933177948,0.5430129240710824,0.5468497576736672,0.5009746637183847
0.12130334973335266,0.5430129240710824,0.5470516962843296,0.5009746637183847
0.12126275897026062,0.5434168012924071,0.5470516962843296,0.5009746637183847
0.12118840217590332,0.5434168012924071,0.5482633279483037,0.5009746637183847
0.12111619114875793,0.5440226171243941,0.5482633279483037,0.5009746637183847
0.12107303738594055,0.5440226171243941,0.5484652665589661,0.5009746637183847
0.1209736168384552,0.5444264943457189,0.5484652665589661,0.5009746637183847
0.12091901898384094,0.5444264943457189,0.5486672051696284,0.5009746637183847
0.12087804079055786,0.5446284329563813,0.5486672051696284,0.5009746637183847
0.12079337239265442,0.5446284329563813,0.5488691437802908,0.5009746637183847
0.1207340806722641,0.5448303715670436,0.5488691437802908,0.5009746637183847
0.12068068981170654,0.5448303715670436,0.5490710823909531,0.5009746637183847
0.12051251530647278,0.5462439418416801,0.5490710823909531,0.5009746637183847
0.1204846054315567,0.5462439418416801,0.5492730210016155,0.5009746637183847
0.12037110328674316,0.5468497576736672,0.5492730210016155,0.5009746637183847
0.12034720182418823,0.5468497576736672,0.5494749596122779,0.5009746637183847
0.12023326754570007,0.5470516962843296,0.5494749596122779,0.5009746637183847
0.1202259212732315,0.5470516962843296,0.5496768982229402,0.5009746637183847
0.12022170424461365,0.5472536348949919,0.5496768982229402,0.5009746637183847
0.12019103765487671,0.5472536348949919,0.5500807754442649,0.5009746637183847
0.1201448142528534,0.5474555735056543,0.5500807754442649,0.5009746637183847
0.12008880078792572,0.5474555735056543,0.5508885298869144,0.5009746637183847
0.12008097767829895,0.5476575121163166,0.5508885298869144,0.5009746637183847
0.11998410522937775,0.5476575121163166,0.5516962843295639,0.5009746637183847
0.11993950605392456,0.547859450726979,0.5516962843295639,0.5009746637183847
0.11989003419876099,0.547859450726979,0.5518982229402262,0.5009746637183847
0.11980971693992615,0.5482633279483037,0.5518982229402262,0.5009746637183847
0.11977836489677429,0.5482633279483037,0.5525040387722132,0.5009746637183847
0.11972753703594208,0.5486672051696284,0.5525040387722132,0.5009746637183847
0.11960384249687195,0.5486672051696284,0.5539176090468497,0.5009746637183847
0.1193922758102417,0.5492730210016155,0.5539176090468497,0.5009746637183847
0.11933736503124237,0.5492730210016155,0.5543214862681745,0.5009746637183847
0.11921411752700806,0.5500807754442649,0.5543214862681745,0.5009746637183847
0.11914089322090149,0.5500807754442649,0.5547253634894992,0.5009746637183847
0.11912517249584198,0.5502827140549273,0.5547253634894992,0.5009746637183847
0.11912116408348083,0.5502827140549273,0.5549273021001615,0.5009746637183847
0.11897367238998413,0.550686591276252,0.5549273021001615,0.5009746637183847
0.11887583136558533,0.550686591276252,0.5553311793214862,0.5009746637183847
0.11883340775966644,0.5508885298869144,0.5553311793214862,0.5009746637183847
0.11880031228065491,0.5508885298869144,0.5555331179321487,0.5009746637183847
0.11875055730342865,0.5512924071082391,0.5555331179321487,0.5009746637183847
0.11850288510322571,0.5512924071082391,0.5569466882067852,0.5009746637183847
0.1184215396642685,0.5518982229402262,0.5569466882067852,0.5009746637183847
0.11804831027984619,0.5518982229402262,0.5581583198707593,0.5009746637183847
0.11798125505447388,0.5523021001615509,0.5581583198707593,0.5009746637183847
0.11791665852069855,0.5523021001615509,0.5583602584814217,0.5009746637183847
0.1179157942533493,0.5525040387722132,0.5583602584814217,0.5009746637183847
0.11758899688720703,0.5525040387722132,0.559168012924071,0.5009746637183847
0.1175798773765564,0.5527059773828756,0.559168012924071,0.5009746637183847
0.11752192676067352,0.5527059773828756,0.5595718901453958,0.5009746637183847
0.11746278405189514,0.552907915993538,0.5595718901453958,0.5009746637183847
0.11740633845329285,0.552907915993538,0.5599757673667205,0.5009746637183847
0.1172899603843689,0.5531098546042004,0.5599757673667205,0.5009746637183847
0.11725170910358429,0.5531098546042004,0.5601777059773829,0.5009746637183847
0.11721201241016388,0.553513731825525,0.5601777059773829,0.5009746637183847
0.11719703674316406,0.553513731825525,0.5605815831987075,0.5009746637183847
0.11718752980232239,0.5539176090468497,0.5605815831987075,0.5009746637183847
0.11717604100704193,0.5539176090468497,0.56078352180937,0.5009746637183847
0.11716192960739136,0.5543214862681745,0.56078352180937,0.5009746637183847
0.11711236834526062,0.5543214862681745,0.5609854604200323,0.5009746637183847
0.11708378791809082,0.5547253634894992,0.5609854604200323,0.5009746637183847
0.11706686019897461,0.5547253634894992,0.561389337641357,0.5009746637183847
0.11704640090465546,0.5549273021001615,0.561389337641357,0.5009746637183847
0.11699679493904114,0.5549273021001615,0.5615912762520194,0.5009746637183847
0.11681994795799255,0.5565428109854604,0.5615912762520194,0.5009746637183847
0.11674350500106812,0.5565428109854604,0.5628029079159935,0.5009746637183847
0.11658202111721039,0.5573505654281099,0.5628029079159935,0.5009746637183847
0.11651495099067688,0.5573505654281099,0.5632067851373183,0.5009746637183847
0.11642774939537048,0.557956381260097,0.5632067851373183,0.5009746637183847
0.11638972163200378,0.557956381260097,0.5638126009693053,0.5009746637183847
0.11633458733558655,0.5581583198707593,0.5638126009693053,0.5009746637183847
0.11626005172729492,0.5581583198707593,0.5644184168012925,0.5009746637183847
0.11614084243774414,0.558562197092084,0.5644184168012925,0.5009746637183847
0.11601930856704712,0.558562197092084,0.5660339256865913,0.5009746637183847
0.11601805686950684,0.5587641357027464,0.5660339256865913,0.5009746637183847
0.1159927248954773,0.5587641357027464,0.5662358642972536,0.5009746637183847
0.11598172783851624,0.559168012924071,0.5662358642972536,0.5009746637183847
0.115796759724617,0.559168012924071,0.5676494345718901,0.5009746637183847
0.11566123366355896,0.5595718901453958,0.5676494345718901,0.5009746637183847
0.11561919748783112,0.5595718901453958,0.5678513731825525,0.5009746637183847
0.11554041504859924,0.5599757673667205,0.5678513731825525,0.5009746637183847
0.1155242919921875,0.5599757673667205,0.5682552504038773,0.5009746637183847
0.11550900340080261,0.5605815831987075,0.5682552504038773,0.5009746637183847
0.11550256609916687,0.5605815831987075,0.5684571890145396,0.5009746637183847
0.11542734503746033,0.5617932148626817,0.5684571890145396,0.5009746637183847
0.11532160639762878,0.5617932148626817,0.5690630048465266,0.5009746637183847
0.1153087317943573,0.5619951534733441,0.5690630048465266,0.5009746637183847
0.11520944535732269,0.5619951534733441,0.5694668820678513,0.5009746637183847
0.11517772078514099,0.5621970920840065,0.5694668820678513,0.5009746637183847
0.11513465642929077,0.5621970920840065,0.5702746365105008,0.5009746637183847
0.11513221263885498,0.5626009693053312,0.5702746365105008,0.5009746637183847
0.11512872576713562,0.5626009693053312,0.5704765751211631,0.5009746637183847
0.11497896909713745,0.5634087237479806,0.5704765751211631,0.5009746637183847
0.11486637592315674,0.5634087237479806,0.5706785137318255,0.5009746637183847
0.11485368013381958,0.563610662358643,0.5706785137318255,0.5009746637183847
0.11482700705528259,0.563610662358643,0.5710823909531503,0.5009746637183847
0.1147807240486145,0.5640145395799677,0.5710823909531503,0.5009746637183847
0.11476173996925354,0.5640145395799677,0.571486268174475,0.5009746637183847
0.11472545564174652,0.56421647819063,0.571486268174475,0.5009746637183847
0.11471536755561829,0.56421647819063,0.5716882067851373,0.5009746637183847
0.1146179735660553,0.5644184168012925,0.5716882067851373,0.5009746637183847
0.11457294225692749,0.5644184168012925,0.5728998384491115,0.5009746637183847
0.114531010389328,0.5648222940226171,0.5728998384491115,0.5009746637183847
0.11441132426261902,0.5648222940226171,0.5739095315024233,0.5009746637183847
0.11440816521644592,0.5650242326332795,0.5739095315024233,0.5009746637183847
0.11438782513141632,0.5650242326332795,0.574313408723748,0.5009746637183847
0.11437386274337769,0.5652261712439418,0.574313408723748,0.5009746637183847
0.11433427035808563,0.5652261712439418,0.5745153473344103,0.5009746637183847
0.11432361602783203,0.5654281098546042,0.5745153473344103,0.5009746637183847
0.11427858471870422,0.5654281098546042,0.5747172859450727,0.5009746637183847
0.11419631540775299,0.565831987075929,0.5747172859450727,0.5009746637183847
0.11405077576637268,0.565831987075929,0.5755250403877221,0.5009746637183847
0.11400057375431061,0.566437802907916,0.5755250403877221,0.5009746637183847
0.11398369073867798,0.566437802907916,0.5757269789983845,0.5009746637183847
0.11369161307811737,0.5672455573505655,0.5757269789983845,0.5009746637183847
0.11360432207584381,0.5672455573505655,0.5765347334410339,0.5009746637183847
0.11348047852516174,0.5678513731825525,0.5765347334410339,0.5009746637183847
0.11342397332191467,0.5678513731825525,0.5769386106623586,0.5009746637183847
0.11341783404350281,0.5680533117932148,0.5769386106623586,0.5009746637183847
0.11340707540512085,0.5680533117932148,0.577140549273021,0.5009746637183847
0.11336636543273926,0.5682552504038773,0.577140549273021,0.5009746637183847
0.11330169439315796,0.5682552504038773,0.5773424878836834,0.5009746637183847
0.11321653425693512,0.5690630048465266,0.5773424878836834,0.5009746637183847
0.11320871114730835,0.5690630048465266,0.5775444264943457,0.5009746637183847
0.11319468915462494,0.569264943457189,0.5775444264943457,0.5009746637183847
0.11318416893482208,0.569264943457189,0.5777463651050081,0.5009746637183847
0.11317804455757141,0.5694668820678513,0.5777463651050081,0.5009746637183847
0.11313337087631226,0.5694668820678513,0.5779483037156704,0.5009746637183847
0.11311759054660797,0.5696688206785138,0.5779483037156704,0.5009746637183847
0.11300116777420044,0.5696688206785138,0.5783521809369951,0.5009746637183847
0.11299699544906616,0.5698707592891761,0.5783521809369951,0.5009746637183847
0.11293068528175354,0.5698707592891761,0.5789579967689822,0.5009746637183847
0.11291548609733582,0.5700726978998385,0.5789579967689822,0.5009746637183847
0.11283466219902039,0.5700726978998385,0.5791599353796446,0.5009746637183847
0.11281469464302063,0.5702746365105008,0.5791599353796446,0.5009746637183847
0.11280064284801483,0.5702746365105008,0.5793618739903069,0.5009746637183847
0.1127789318561554,0.5706785137318255,0.5793618739903069,0.5009746637183847
0.11268138885498047,0.5706785137318255,0.5799676898222941,0.5009746637183847
0.11248829960823059,0.5712843295638126,0.5799676898222941,0.5009746637183847
0.11244988441467285,0.5712843295638126,0.5801696284329564,0.5009746637183847
0.11240935325622559,0.5716882067851373,0.5801696284329564,0.5009746637183847
0.11232386529445648,0.5716882067851373,0.5805735056542811,0.5009746637183847
0.11220192909240723,0.5726978998384491,0.5805735056542811,0.5009746637183847
0.11219444870948792,0.5726978998384491,0.5807754442649434,0.5009746637183847
0.11212536692619324,0.5733037156704361,0.5807754442649434,0.5009746637183847
0.11211748421192169,0.5733037156704361,0.5809773828756059,0.5009746637183847
0.11208036541938782,0.5735056542810986,0.5809773828756059,0.5009746637183847
0.11201056838035583,0.5735056542810986,0.5813812600969306,0.5009746637183847
0.11198577284812927,0.5737075928917609,0.5813812600969306,0.5009746637183847
0.11198456585407257,0.5737075928917609,0.5815831987075929,0.5009746637183847
0.11197935044765472,0.5739095315024233,0.5815831987075929,0.5009746637183847
0.11196435987949371,0.5739095315024233,0.5817851373182552,0.5009746637183847
0.1118955910205841,0.5745153473344103,0.5817851373182552,0.5009746637183847
0.11185480654239655,0.5745153473344103,0.5819870759289176,0.5009746637183847
0.11177733540534973,0.5751211631663974,0.5819870759289176,0.5009746637183847
0.11164656281471252,0.5751211631663974,0.5829967689822294,0.5009746637183847
0.1115354597568512,0.5753231017770598,0.5829967689822294,0.5009746637183847
0.11142328381538391,0.5753231017770598,0.5836025848142165,0.5009746637183847
0.11130347847938538,0.5757269789983845,0.5836025848142165,0.5009746637183847
0.11111854016780853,0.5757269789983845,0.5846122778675282,0.5009746637183847
0.1111118495464325,0.5759289176090469,0.5846122778675282,0.5009746637183847
0.11099287867546082,0.5759289176090469,0.5852180936995154,0.5009746637183847
0.11087611317634583,0.5761308562197092,0.5852180936995154,0.5009746637183847
0.11078611016273499,0.5761308562197092,0.5864297253634895,0.5009746637183847
0.11065217852592468,0.5773424878836834,0.5864297253634895,0.5009746637183847
0.11062601208686829,0.5773424878836834,0.5866316639741519,0.5009746637183847
0.11061608791351318,0.5775444264943457,0.5866316639741519,0.5009746637183847
0.11054646968841553,0.5775444264943457,0.5870355411954766,0.5009746637183847
0.11050142347812653,0.5777463651050081,0.5870355411954766,0.5009746637183847
0.11048723757266998,0.5777463651050081,0.5872374798061389,0.5009746637183847
0.11034947633743286,0.5781502423263328,0.5872374798061389,0.5009746637183847
0.11034074425697327,0.5781502423263328,0.5876413570274637,0.5009746637183847
0.1102483868598938,0.5787560581583199,0.5876413570274637,0.5009746637183847
0.11020192503929138,0.5787560581583199,0.5880452342487884,0.5009746637183847
0.11018325388431549,0.5789579967689822,0.5880452342487884,0.5009746637183847
0.11017027497291565,0.5789579967689822,0.5882471728594507,0.5009746637183847
0.11016440391540527,0.5791599353796446,0.5882471728594507,0.5009746637183847
0.11016382277011871,0.5791599353796446,0.5884491114701131,0.5009746637183847
0.11014500260353088,0.5793618739903069,0.5884491114701131,0.5009746637183847
0.11013513803482056,0.5793618739903069,0.5886510500807755,0.5009746637183847
0.11004386842250824,0.5799676898222941,0.5886510500807755,0.5009746637183847
0.10998940467834473,0.5799676898222941,0.5888529886914378,0.5009746637183847
0.10990287363529205,0.5807754442649434,0.5888529886914378,0.5009746637183847
0.10981181263923645,0.5807754442649434,0.5892568659127625,0.5009746637183847
0.10974648594856262,0.5813812600969306,0.5892568659127625,0.5009746637183847
0.10973986983299255,0.5813812600969306,0.5894588045234249,0.5009746637183847
0.10970818996429443,0.5815831987075929,0.5894588045234249,0.5009746637183847
0.10967198014259338,0.5815831987075929,0.5898626817447497,0.5009746637183847
0.10960733890533447,0.5819870759289176,0.5898626817447497,0.5009746637183847
0.10957160592079163,0.5819870759289176,0.590064620355412,0.5009746637183847
0.10943008959293365,0.5827948303715671,0.590064620355412,0.5009746637183847
0.10933342576026917,0.5827948303715671,0.590670436187399,0.5009746637183847
0.10925319790840149,0.5834006462035541,0.590670436187399,0.5009746637183847
0.10924282670021057,0.5834006462035541,0.5910743134087237,0.5009746637183847
0.10913848876953125,0.5836025848142165,0.5910743134087237,0.5009746637183847
0.10891570150852203,0.5836025848142165,0.5916801292407108,0.5009746637183847
0.10873931646347046,0.5840064620355412,0.5916801292407108,0.5009746637183847
0.10872864723205566,0.5840064620355412,0.5918820678513732,0.5009746637183847
0.10865059494972229,0.5848142164781907,0.5918820678513732,0.5009746637183847
0.10863551497459412,0.5848142164781907,0.5920840064620355,0.5009746637183847
0.10862496495246887,0.585016155088853,0.5920840064620355,0.5009746637183847
0.10854609310626984,0.585016155088853,0.5922859450726979,0.5009746637183847
0.10850062966346741,0.5856219709208401,0.5922859450726979,0.5009746637183847
0.10841505229473114,0.5856219709208401,0.5926898222940227,0.5009746637183847
0.10836757719516754,0.5858239095315024,0.5926898222940227,0.5009746637183847
0.10835656523704529,0.5858239095315024,0.592891760904685,0.5009746637183847
0.10827142000198364,0.5862277867528272,0.592891760904685,0.5009746637183847
0.10815846920013428,0.5862277867528272,0.5932956381260097,0.5009746637183847
0.10812067985534668,0.5864297253634895,0.5932956381260097,0.5009746637183847
0.1080985814332962,0.5864297253634895,0.593497576736672,0.5009746637183847
0.10799570381641388,0.5866316639741519,0.593497576736672,0.5009746637183847
0.10794949531555176,0.5866316639741519,0.5936995153473344,0.5009746637183847
0.1078898012638092,0.5868336025848142,0.5936995153473344,0.5009746637183847
0.10783950984477997,0.5868336025848142,0.5947092084006462,0.5009746637183847
0.10780394077301025,0.5870355411954766,0.5947092084006462,0.5009746637183847
0.10779035091400146,0.5870355411954766,0.595113085621971,0.5009746637183847
0.1077413260936737,0.5872374798061389,0.595113085621971,0.5009746637183847
0.10766518115997314,0.5872374798061389,0.595718901453958,0.5009746637183847
0.10760891437530518,0.5874394184168013,0.595718901453958,0.5009746637183847
0.10760185122489929,0.5874394184168013,0.5959208400646203,0.5009746637183847
0.10754749178886414,0.587843295638126,0.5959208400646203,0.5009746637183847
0.10747429728507996,0.587843295638126,0.5961227786752827,0.5009746637183847
0.10746645927429199,0.5880452342487884,0.5961227786752827,0.5009746637183847
0.10742267966270447,0.5880452342487884,0.5965266558966075,0.5009746637183847
0.10733449459075928,0.5890549273021002,0.5965266558966075,0.5009746637183847
0.10729961097240448,0.5890549273021002,0.5967285945072698,0.5009746637183847
0.10726433992385864,0.5892568659127625,0.5967285945072698,0.5009746637183847
0.10723307728767395,0.5892568659127625,0.5969305331179321,0.5009746637183847
0.10721683502197266,0.5894588045234249,0.5969305331179321,0.5009746637183847
0.10715481638908386,0.5894588045234249,0.5973344103392568,0.5009746637183847
0.10712587833404541,0.5898626817447497,0.5973344103392568,0.5009746637183847
0.10707232356071472,0.5898626817447497,0.5977382875605816,0.5009746637183847
0.107057124376297,0.5904684975767367,0.5977382875605816,0.5009746637183847
0.10704079270362854,0.5904684975767367,0.597940226171244,0.5009746637183847
0.10702750086784363,0.590670436187399,0.597940226171244,0.5009746637183847
0.10700398683547974,0.590670436187399,0.5981421647819063,0.5009746637183847
0.10696190595626831,0.5912762520193862,0.5981421647819063,0.5009746637183847
0.10691344738006592,0.5912762520193862,0.598546042003231,0.5009746637183847
0.10682068765163422,0.5920840064620355,0.598546042003231,0.5009746637183847
0.10677441954612732,0.5920840064620355,0.5991518578352181,0.5009746637183847
0.10668286681175232,0.5926898222940227,0.5991518578352181,0.5009746637183847
0.10667771100997925,0.5926898222940227,0.5993537964458805,0.5009746637183847
0.10647311806678772,0.5932956381260097,0.5993537964458805,0.5009746637183847
0.10643810033798218,0.5932956381260097,0.5995557350565428,0.5009746637183847
0.10617995262145996,0.5945072697899838,0.5995557350565428,0.5009746637183847
0.1060943603515625,0.5945072697899838,0.6005654281098546,0.5009746637183847
0.10592803359031677,0.595113085621971,0.6005654281098546,0.5009746637183847
0.10591229796409607,0.595113085621971,0.600767366720517,0.5009746637183847
0.10572311282157898,0.5959208400646203,0.600767366720517,0.5009746637183847
0.10562404990196228,0.5959208400646203,0.6009693053311793,0.5009746637183847
0.10547885298728943,0.596324717285945,0.6009693053311793,0.5009746637183847
0.10539218783378601,0.596324717285945,0.6015751211631664,0.5009746637183847
0.10531646013259888,0.5969305331179321,0.6015751211631664,0.5009746637183847
0.1052684485912323,0.5969305331179321,0.6021809369951535,0.5009746637183847
0.10526299476623535,0.5973344103392568,0.6021809369951535,0.5009746637183847
0.10515908896923065,0.5973344103392568,0.6027867528271406,0.5009746637183847
0.10511904954910278,0.5975363489499192,0.6027867528271406,0.5009746637183847
0.10495325922966003,0.5975363489499192,0.6031906300484653,0.5009746637183847
0.10490718483924866,0.597940226171244,0.6031906300484653,0.5009746637183847
0.10489015281200409,0.597940226171244,0.6033925686591276,0.5009746637183847
0.10487887263298035,0.5981421647819063,0.6033925686591276,0.5009746637183847
0.10485401749610901,0.5981421647819063,0.60359450726979,0.5009746637183847
0.10470625758171082,0.598546042003231,0.60359450726979,0.5009746637183847
0.10470017790794373,0.598546042003231,0.6037964458804523,0.5009746637183847
0.10469235479831696,0.5989499192245558,0.6037964458804523,0.5009746637183847
0.10460805892944336,0.5989499192245558,0.6048061389337641,0.5009746637183847
0.10446274280548096,0.6003634894991923,0.6048061389337641,0.5009746637183847
0.10445311665534973,0.6003634894991923,0.6050080775444265,0.5009746637183847
0.10441946983337402,0.6005654281098546,0.6050080775444265,0.5009746637183847
0.10441598296165466,0.6005654281098546,0.6052100161550888,0.5009746637183847
0.10434518754482269,0.601373182552504,0.6052100161550888,0.5009746637183847
0.10426631569862366,0.601373182552504,0.6058158319870759,0.5009746637183847
0.10425758361816406,0.6015751211631664,0.6058158319870759,0.5009746637183847
0.10424578189849854,0.6015751211631664,0.6062197092084006,0.5009746637183847
0.10423801839351654,0.6019789983844911,0.6062197092084006,0.5009746637183847
0.10415375232696533,0.6019789983844911,0.6066235864297254,0.5009746637183847
0.10414165258407593,0.6021809369951535,0.6066235864297254,0.5009746637183847
0.10409252345561981,0.6021809369951535,0.6068255250403877,0.5009746637183847
0.10404923558235168,0.6025848142164781,0.6068255250403877,0.5009746637183847
0.10401645302772522,0.6025848142164781,0.6070274636510501,0.5009746637183847
0.10392513871192932,0.6031906300484653,0.6070274636510501,0.5009746637183847
0.10381171107292175,0.6031906300484653,0.6074313408723748,0.5009746637183847
0.10374835133552551,0.6033925686591276,0.6074313408723748,0.5009746637183847
0.10366621613502502,0.6033925686591276,0.6082390953150242,0.5009746637183847
0.10365158319473267,0.60359450726979,0.6082390953150242,0.5009746637183847
0.10364149510860443,0.60359450726979,0.6084410339256866,0.5009746637183847
0.10363756120204926,0.6037964458804523,0.6084410339256866,0.5009746637183847
0.10362303256988525,0.6037964458804523,0.6086429725363489,0.5009746637183847
0.10357226431369781,0.6042003231017771,0.6086429725363489,0.5009746637183847
0.10354317724704742,0.6042003231017771,0.6090468497576736,0.5009746637183847
0.10349839925765991,0.6044022617124394,0.6090468497576736,0.5009746637183847
0.1034904271364212,0.6044022617124394,0.6092487883683361,0.5009746637183847
0.10344460606575012,0.6046042003231018,0.6092487883683361,0.5009746637183847
0.1033623069524765,0.6046042003231018,0.6096526655896607,0.5009746637183847
0.10336117446422577,0.6048061389337641,0.6096526655896607,0.5009746637183847
0.1032574325799942,0.6048061389337641,0.6098546042003231,0.5009746637183847
0.10322059690952301,0.6054119547657512,0.6098546042003231,0.5009746637183847
0.10321739315986633,0.6054119547657512,0.6100565428109854,0.5009746637183847
0.10316941142082214,0.6056138933764136,0.6100565428109854,0.5009746637183847
0.10315507650375366,0.6056138933764136,0.6102584814216478,0.5009746637183847
0.10309576988220215,0.6060177705977383,0.6102584814216478,0.5009746637183847
0.10300587117671967,0.6060177705977383,0.6108642972536349,0.5009746637183847
0.10298117995262146,0.6062197092084006,0.6108642972536349,0.5009746637183847
0.1029016375541687,0.6062197092084006,0.6112681744749596,0.5009746637183847
0.10290127992630005,0.606421647819063,0.6112681744749596,0.5009746637183847
0.10279333591461182,0.606421647819063,0.6118739903069467,0.5009746637183847
0.10273906588554382,0.6066235864297254,0.6118739903069467,0.5009746637183847
0.10271470248699188,0.6066235864297254,0.6120759289176091,0.5009746637183847
0.10269208252429962,0.6068255250403877,0.6120759289176091,0.5009746637183847
0.10266903042793274,0.6068255250403877,0.6122778675282714,0.5009746637183847
0.10265763103961945,0.6070274636510501,0.6122778675282714,0.5009746637183847
0.10260213911533356,0.6070274636510501,0.6124798061389337,0.5009746637183847
0.1024768203496933,0.6080371567043619,0.6124798061389337,0.5009746637183847
0.10233628749847412,0.6080371567043619,0.6134894991922456,0.5009746637183847
0.10230657458305359,0.6082390953150242,0.6134894991922456,0.5009746637183847
0.10219988226890564,0.6082390953150242,0.6147011308562197,0.5009746637183847
0.10217583179473877,0.6084410339256866,0.6147011308562197,0.5009746637183847
0.10214896500110626,0.6084410339256866,0.6149030694668821,0.5009746637183847
0.1020301878452301,0.6088449111470113,0.6149030694668821,0.5009746637183847
0.101982980966568,0.6088449111470113,0.6151050080775444,0.5009746637183847
0.10191299021244049,0.6090468497576736,0.6151050080775444,0.5009746637183847
0.10189813375473022,0.6090468497576736,0.6153069466882067,0.5009746637183847
0.10186710953712463,0.6092487883683361,0.6153069466882067,0.5009746637183847
0.10172459483146667,0.6092487883683361,0.6157108239095315,0.5009746637183847
0.10165825486183167,0.6096526655896607,0.6157108239095315,0.5009746637183847
0.10162395238876343,0.6096526655896607,0.6161147011308562,0.5009746637183847
0.10154673457145691,0.6100565428109854,0.6161147011308562,0.5009746637183847
0.10136595368385315,0.6100565428109854,0.6167205169628432,0.5009746637183847
0.10134956240653992,0.6102584814216478,0.6167205169628432,0.5009746637183847
0.10129278898239136,0.6102584814216478,0.617124394184168,0.5009746637183847
0.10126349329948425,0.6104604200323102,0.617124394184168,0.5009746637183847
0.10126310586929321,0.6104604200323102,0.6173263327948304,0.5009746637183847
0.1011933982372284,0.6106623586429726,0.6173263327948304,0.5009746637183847
0.10118883848190308,0.6106623586429726,0.6175282714054927,0.5009746637183847
0.10106316208839417,0.6112681744749596,0.6175282714054927,0.5009746637183847
0.10103499889373779,0.6112681744749596,0.6177302100161551,0.5009746637183847
0.1010255515575409,0.6114701130856219,0.6177302100161551,0.5009746637183847
0.10091239213943481,0.6114701130856219,0.6183360258481422,0.5009746637183847
0.10088077187538147,0.6116720516962844,0.6183360258481422,0.5009746637183847
0.10088002681732178,0.6116720516962844,0.6185379644588045,0.5009746637183847
0.10080888867378235,0.6124798061389337,0.6185379644588045,0.5009746637183847
0.10080456733703613,0.6124798061389337,0.6187399030694669,0.5009746637183847
0.10072985291481018,0.6128836833602584,0.6187399030694669,0.5009746637183847
0.10067510604858398,0.6128836833602584,0.6189418416801292,0.5009746637183847
0.10063040256500244,0.6132875605815832,0.6189418416801292,0.5009746637183847
0.10062682628631592,0.6132875605815832,0.6191437802907916,0.5009746637183847
0.1004885733127594,0.6138933764135702,0.6191437802907916,0.5009746637183847
0.1004217267036438,0.6138933764135702,0.619345718901454,0.5009746637183847
0.10041901469230652,0.6140953150242326,0.619345718901454,0.5009746637183847
0.1004112958908081,0.6140953150242326,0.6195476575121163,0.5009746637183847
0.10040980577468872,0.614297253634895,0.6195476575121163,0.5009746637183847
0.10039961338043213,0.614297253634895,0.6197495961227787,0.5009746637183847
0.10018622875213623,0.6153069466882067,0.6197495961227787,0.5009746637183847
0.10017749667167664,0.6153069466882067,0.6201534733441034,0.5009746637183847
0.10011512041091919,0.6157108239095315,0.6201534733441034,0.5009746637183847
0.09987753629684448,0.6157108239095315,0.6213651050080775,0.5009746637183847
0.09985297918319702,0.6159127625201939,0.6213651050080775,0.5009746637183847
0.09983783960342407,0.6159127625201939,0.6217689822294022,0.5009746637183847
0.09977954626083374,0.6163166397415186,0.6217689822294022,0.5009746637183847
0.0997108519077301,0.6163166397415186,0.6223747980613893,0.5009746637183847
0.09964916110038757,0.6167205169628432,0.6223747980613893,0.5009746637183847
0.09964734315872192,0.6167205169628432,0.6225767366720517,0.5009746637183847
0.09955620765686035,0.617124394184168,0.6225767366720517,0.5009746637183847
0.09953123331069946,0.617124394184168,0.622778675282714,0.5009746637183847
0.099527508020401,0.6173263327948304,0.622778675282714,0.5009746637183847
0.0995090901851654,0.6173263327948304,0.6229806138933764,0.5009746637183847
0.09948012232780457,0.6179321486268174,0.6229806138933764,0.5009746637183847
0.09947773814201355,0.6179321486268174,0.6231825525040388,0.5009746637183847
0.09940877556800842,0.6187399030694669,0.6231825525040388,0.5009746637183847
0.09937706589698792,0.6187399030694669,0.6235864297253635,0.5009746637183847
0.09928083419799805,0.6189418416801292,0.6235864297253635,0.5009746637183847
0.09917622804641724,0.6189418416801292,0.6239903069466882,0.5009746637183847
0.09904167056083679,0.619951534733441,0.6239903069466882,0.5009746637183847
0.09897363185882568,0.619951534733441,0.6241922455573505,0.5009746637183847
0.09885028004646301,0.6205573505654282,0.6241922455573505,0.5009746637183847
0.09883162379264832,0.6205573505654282,0.624394184168013,0.5009746637183847
0.0987984836101532,0.6207592891760905,0.624394184168013,0.5009746637183847
0.09877422451972961,0.6207592891760905,0.6247980613893377,0.5009746637183847
0.09870290756225586,0.6209612277867528,0.6247980613893377,0.5009746637183847
0.09867721796035767,0.6209612277867528,0.625,0.5009746637183847
0.0986032485961914,0.6213651050080775,0.625,0.5009746637183847
0.09859627485275269,0.6213651050080775,0.6252019386106623,0.5009746637183847
0.09855654835700989,0.6215670436187399,0.6252019386106623,0.5009746637183847
0.09851604700088501,0.6215670436187399,0.625605815831987,0.5009746637183847
0.09848040342330933,0.6217689822294022,0.625605815831987,0.5009746637183847
0.09847509860992432,0.6217689822294022,0.6258077544426495,0.5009746637183847
0.09846034646034241,0.6219709208400647,0.6258077544426495,0.5009746637183847
0.09824839234352112,0.6219709208400647,0.6266155088852988,0.5009746637183847
0.09824517369270325,0.622172859450727,0.6266155088852988,0.5009746637183847
0.09823960065841675,0.622172859450727,0.6268174474959612,0.5009746637183847
0.09821847081184387,0.622778675282714,0.6268174474959612,0.5009746637183847
0.0982130765914917,0.622778675282714,0.6270193861066236,0.5009746637183847
0.09820395708084106,0.6229806138933764,0.6270193861066236,0.5009746637183847
0.0980328619480133,0.6229806138933764,0.6280290791599353,0.5009746637183847
0.09799018502235413,0.6231825525040388,0.6280290791599353,0.5009746637183847
0.09796354174613953,0.6231825525040388,0.6282310177705978,0.5009746637183847
0.09788697957992554,0.6235864297253635,0.6282310177705978,0.5009746637183847
0.0978013277053833,0.6235864297253635,0.6290387722132472,0.5009746637183847
0.09776568412780762,0.6237883683360258,0.6290387722132472,0.5009746637183847
0.09775844216346741,0.6237883683360258,0.6292407108239095,0.5009746637183847
0.09770172834396362,0.6241922455573505,0.6292407108239095,0.5009746637183847
0.0975801944732666,0.6241922455573505,0.6298465266558966,0.5009746637183847
0.09753990173339844,0.624394184168013,0.6298465266558966,0.5009746637183847
0.09749576449394226,0.624394184168013,0.6304523424878837,0.5009746637183847
0.09731990098953247,0.6254038772213247,0.6304523424878837,0.5009746637183847
0.09728163480758667,0.6254038772213247,0.630654281098546,0.5009746637183847
0.09718814492225647,0.6264135702746365,0.630654281098546,0.5009746637183847
0.0970819890499115,0.6264135702746365,0.6316639741518578,0.5009746637183847
0.09706494212150574,0.6266155088852988,0.6316639741518578,0.5009746637183847
0.09704634547233582,0.6266155088852988,0.6318659127625202,0.5009746637183847
0.09701764583587646,0.6268174474959612,0.6318659127625202,0.5009746637183847
0.09700143337249756,0.6268174474959612,0.6320678513731826,0.5009746637183847
0.09698575735092163,0.6270193861066236,0.6320678513731826,0.5009746637183847
0.09693199396133423,0.6274232633279483,0.6320678513731826,0.5009746637183847
0.09689927101135254,0.6276252019386107,0.6320678513731826,0.5009746637183847
0.09686022996902466,0.6276252019386107,0.6324717285945073,0.5009746637183847
0.09685999155044556,0.627827140549273,0.6324717285945073,0.5009746637183847
0.09677332639694214,0.627827140549273,0.6332794830371568,0.5009746637183847
0.0965813398361206,0.6282310177705978,0.6332794830371568,0.5009746637183847
0.09654504060745239,0.6282310177705978,0.6334814216478191,0.5009746637183847
0.09645703434944153,0.6290387722132472,0.6334814216478191,0.5009746637183847
0.0964270532131195,0.6290387722132472,0.6336833602584814,0.5009746637183847
0.09640529751777649,0.6292407108239095,0.6336833602584814,0.5009746637183847
0.09624224901199341,0.6292407108239095,0.6338852988691438,0.5009746637183847
0.09623998403549194,0.6294426494345718,0.6338852988691438,0.5009746637183847
0.0961768627166748,0.6294426494345718,0.6342891760904685,0.5009746637183847
0.09617406129837036,0.6296445880452343,0.6342891760904685,0.5009746637183847
0.0961732268333435,0.6296445880452343,0.6344911147011308,0.5009746637183847
0.09605079889297485,0.630048465266559,0.6344911147011308,0.5009746637183847
0.09603920578956604,0.630048465266559,0.6348949919224556,0.5009746637183847
0.09603044390678406,0.6302504038772213,0.6348949919224556,0.5009746637183847
0.09588280320167542,0.6302504038772213,0.635702746365105,0.5009746637183847
0.09586179256439209,0.6304523424878837,0.635702746365105,0.5009746637183847
0.09575977921485901,0.6304523424878837,0.6363085621970921,0.5009746637183847
0.09574136137962341,0.630654281098546,0.6363085621970921,0.5009746637183847
0.09559261798858643,0.630654281098546,0.6373182552504039,0.5009746637183847
0.0955868661403656,0.6308562197092084,0.6373182552504039,0.5009746637183847
0.09557467699050903,0.6308562197092084,0.6375201938610663,0.5009746637183847
0.09550479054450989,0.6318659127625202,0.6375201938610663,0.5009746637183847
0.09545806050300598,0.6318659127625202,0.6377221324717286,0.5009746637183847
0.09544417262077332,0.6320678513731826,0.6377221324717286,0.5009746637183847
0.09538906812667847,0.6320678513731826,0.6385298869143781,0.5009746637183847
0.09537863731384277,0.6322697899838449,0.6385298869143781,0.5009746637183847
0.09536862373352051,0.6322697899838449,0.6387318255250404,0.5009746637183847
0.09530127048492432,0.6326736672051696,0.6387318255250404,0.5009746637183847
0.09525120258331299,0.6326736672051696,0.6391357027463651,0.5009746637183847
0.09525057673454285,0.632875605815832,0.6391357027463651,0.5009746637183847
0.0951685905456543,0.632875605815832,0.6393376413570274,0.5009746637183847
0.09514090418815613,0.6332794830371568,0.6393376413570274,0.5009746637183847
0.0951257050037384,0.6332794830371568,0.6395395799676898,0.5009746637183847
0.09510818123817444,0.6334814216478191,0.6395395799676898,0.5009746637183847
0.09507414698600769,0.6334814216478191,0.6399434571890146,0.5009746637183847
0.09495717287063599,0.6342891760904685,0.6399434571890146,0.5009746637183847
0.094946950674057,0.6342891760904685,0.6401453957996769,0.5009746637183847
0.09483557939529419,0.6344911147011308,0.6401453957996769,0.5009746637183847
0.09480482339859009,0.6344911147011308,0.6403473344103393,0.5009746637183847
0.09479942917823792,0.6346930533117933,0.6403473344103393,0.5009746637183847
0.09479555487632751,0.6346930533117933,0.6405492730210016,0.5009746637183847
0.09475111961364746,0.6348949919224556,0.6405492730210016,0.5009746637183847
0.09466132521629333,0.6348949919224556,0.6411550888529887,0.5009746637183847
0.09465602040290833,0.6350969305331179,0.6411550888529887,0.5009746637183847
0.09465530514717102,0.6350969305331179,0.6413570274636511,0.5009746637183847
0.0946282148361206,0.6352988691437803,0.6413570274636511,0.5009746637183847
0.09459429979324341,0.6352988691437803,0.6417609046849758,0.5009746637183847
0.09459307789802551,0.6355008077544426,0.6417609046849758,0.5009746637183847
0.09447810053825378,0.6355008077544426,0.6423667205169629,0.5009746637183847
0.09443682432174683,0.635702746365105,0.6423667205169629,0.5009746637183847
0.09441313147544861,0.635702746365105,0.6429725363489499,0.5009746637183847
0.09431880712509155,0.6361066235864298,0.6429725363489499,0.5009746637183847
0.09420624375343323,0.6361066235864298,0.6437802907915994,0.5009746637183847
0.09419229626655579,0.6365105008077544,0.6437802907915994,0.5009746637183847
0.09406965970993042,0.6365105008077544,0.6439822294022617,0.5009746637183847
0.09386226534843445,0.6377221324717286,0.6439822294022617,0.5009746637183847
0.09373244643211365,0.6377221324717286,0.6451938610662359,0.5009746637183847
0.09369340538978577,0.6379240710823909,0.6451938610662359,0.5009746637183847
0.09361857175827026,0.6379240710823909,0.6455977382875606,0.5009746637183847
0.09357896447181702,0.6385298869143781,0.6455977382875606,0.5009746637183847
0.09355655312538147,0.6385298869143781,0.6457996768982229,0.5009746637183847
0.09340369701385498,0.6393376413570274,0.6457996768982229,0.5009746637183847
0.0933678150177002,0.6393376413570274,0.6462035541195477,0.5009746637183847
0.09327635169029236,0.6399434571890146,0.6462035541195477,0.5009746637183847
0.09326592087745667,0.6399434571890146,0.64640549273021,0.5009746637183847
0.09313169121742249,0.6403473344103393,0.64640549273021,0.5009746637183847
0.09311380982398987,0.6403473344103393,0.6470113085621971,0.5009746637183847
0.0930429995059967,0.6405492730210016,0.6470113085621971,0.5009746637183847
0.09302535653114319,0.6405492730210016,0.6472132471728594,0.5009746637183847
0.09302031993865967,0.6407512116316639,0.6472132471728594,0.5009746637183847
0.09290483593940735,0.6407512116316639,0.6474151857835219,0.5009746637183847
0.09287145733833313,0.6409531502423264,0.6474151857835219,0.5009746637183847
0.09283646941184998,0.6409531502423264,0.6476171243941842,0.5009746637183847
0.0928000807762146,0.6411550888529887,0.6476171243941842,0.5009746637183847
0.0927579402923584,0.6411550888529887,0.6478190630048465,0.5009746637183847
0.09274086356163025,0.6413570274636511,0.6478190630048465,0.5009746637183847
0.09258615970611572,0.6413570274636511,0.6482229402261712,0.5009746637183847
0.09250712394714355,0.6415589660743134,0.6482229402261712,0.5009746637183847
0.09245532751083374,0.6415589660743134,0.649232633279483,0.5009746637183847
0.09244304895401001,0.6417609046849758,0.649232633279483,0.5009746637183847
0.09242254495620728,0.6417609046849758,0.6500403877221325,0.5009746637183847
0.09229117631912231,0.6419628432956381,0.6500403877221325,0.5009746637183847
0.09228506684303284,0.6419628432956381,0.6502423263327949,0.5009746637183847
0.09223723411560059,0.6423667205169629,0.6502423263327949,0.5009746637183847
0.0922362208366394,0.6423667205169629,0.6504442649434572,0.5009746637183847
0.09218958020210266,0.6427705977382876,0.6504442649434572,0.5009746637183847
0.09201517701148987,0.6427705977382876,0.6512520193861067,0.5009746637183847
0.09200403094291687,0.6429725363489499,0.6512520193861067,0.5009746637183847
0.09198185801506042,0.6429725363489499,0.6516558966074314,0.5009746637183847
0.09193876385688782,0.6431744749596123,0.6516558966074314,0.5009746637183847
0.09193810820579529,0.6431744749596123,0.6518578352180937,0.5009746637183847
0.09192442893981934,0.643578352180937,0.6518578352180937,0.5009746637183847
0.09190598130226135,0.643578352180937,0.652059773828756,0.5009746637183847
0.09188857674598694,0.6437802907915994,0.652059773828756,0.5009746637183847
0.0918230414390564,0.6437802907915994,0.6526655896607432,0.5009746637183847
0.09174036979675293,0.6441841680129241,0.6526655896607432,0.5009746637183847
0.09165051579475403,0.6441841680129241,0.6532714054927302,0.5009746637183847
0.09150320291519165,0.6445880452342488,0.6532714054927302,0.5009746637183847
0.0914781391620636,0.6445880452342488,0.6534733441033925,0.5009746637183847
0.09140622615814209,0.6449919224555735,0.6534733441033925,0.5009746637183847
0.09140193462371826,0.6449919224555735,0.653675282714055,0.5009746637183847
0.09135442972183228,0.6451938610662359,0.653675282714055,0.5009746637183847
0.09133443236351013,0.6451938610662359,0.6538772213247173,0.5009746637183847
0.09131351113319397,0.6453957996768982,0.6538772213247173,0.5009746637183847
0.09130394458770752,0.6453957996768982,0.6540791599353797,0.5009746637183847
0.09129035472869873,0.6455977382875606,0.6540791599353797,0.5009746637183847
0.09125280380249023,0.6455977382875606,0.6544830371567044,0.5009746637183847
0.09116169810295105,0.6462035541195477,0.6544830371567044,0.5009746637183847
0.09115594625473022,0.6462035541195477,0.654886914378029,0.5009746637183847
0.09110575914382935,0.6466074313408724,0.654886914378029,0.5009746637183847
0.09109446406364441,0.6466074313408724,0.6550888529886915,0.5009746637183847
0.09099936485290527,0.6474151857835219,0.6550888529886915,0.5009746637183847
0.09097188711166382,0.6474151857835219,0.6554927302100162,0.5009746637183847
0.09094589948654175,0.6478190630048465,0.6554927302100162,0.5009746637183847
0.09089338779449463,0.6478190630048465,0.6556946688206785,0.5009746637183847
0.09078335762023926,0.6484248788368336,0.6556946688206785,0.5009746637183847
0.09073078632354736,0.6484248788368336,0.6560985460420032,0.5009746637183847
0.0907091498374939,0.648626817447496,0.6560985460420032,0.5009746637183847
0.09070619940757751,0.648626817447496,0.6563004846526656,0.5009746637183847
0.09045597910881042,0.6496365105008077,0.6563004846526656,0.5009746637183847
0.09044420719146729,0.6496365105008077,0.656502423263328,0.5009746637183847
0.09013974666595459,0.6504442649434572,0.656502423263328,0.5009746637183847
0.0900799036026001,0.6504442649434572,0.6567043618739903,0.5009746637183847
0.09001809358596802,0.6506462035541195,0.6567043618739903,0.5009746637183847
0.08997195959091187,0.6506462035541195,0.6569063004846527,0.5009746637183847
0.089964359998703,0.6510500807754442,0.6569063004846527,0.5009746637183847
0.0899563729763031,0.6510500807754442,0.657108239095315,0.5009746637183847
0.08976894617080688,0.6528675282714055,0.657108239095315,0.5009746637183847
0.08965682983398438,0.6528675282714055,0.6577140549273021,0.5009746637183847
0.08958965539932251,0.6532714054927302,0.6577140549273021,0.5009746637183847
0.08958938717842102,0.6532714054927302,0.6579159935379645,0.5009746637183847
0.0895581841468811,0.653675282714055,0.6579159935379645,0.5009746637183847
0.08954375982284546,0.653675282714055,0.6581179321486268,0.5009746637183847
0.08948105573654175,0.654281098546042,0.6581179321486268,0.5009746637183847
0.0894218385219574,0.654281098546042,0.6585218093699515,0.5009746637183847
0.08934956789016724,0.6550888529886915,0.6585218093699515,0.5009746637183847
0.0892915427684784,0.6550888529886915,0.6589256865912763,0.5009746637183847
0.08921003341674805,0.6552907915993538,0.6589256865912763,0.5009746637183847
0.08915230631828308,0.6552907915993538,0.659329563812601,0.5009746637183847
0.08909335732460022,0.6554927302100162,0.659329563812601,0.5009746637183847
0.08904951810836792,0.6554927302100162,0.659935379644588,0.5009746637183847
0.08887481689453125,0.6560985460420032,0.659935379644588,0.5009746637183847
0.08884835243225098,0.6560985460420032,0.6601373182552503,0.5009746637183847
0.08882126212120056,0.6567043618739903,0.6601373182552503,0.5009746637183847
0.08880919218063354,0.6567043618739903,0.6603392568659128,0.5009746637183847
0.08878657221794128,0.657108239095315,0.6603392568659128,0.5009746637183847
0.0885469913482666,0.657108239095315,0.6617528271405493,0.5009746637183847
0.08849427103996277,0.6573101777059773,0.6617528271405493,0.5009746637183847
0.08848211169242859,0.6573101777059773,0.662156704361874,0.5009746637183847
0.08847999572753906,0.6575121163166397,0.662156704361874,0.5009746637183847
0.0884283185005188,0.6575121163166397,0.6625605815831987,0.5009746637183847
0.08840319514274597,0.6579159935379645,0.6625605815831987,0.5009746637183847
0.0883985161781311,0.6579159935379645,0.6627625201938611,0.5009746637183847
0.08828943967819214,0.6587237479806138,0.6627625201938611,0.5009746637183847
0.08826074004173279,0.6587237479806138,0.6629644588045234,0.5009746637183847
0.08822622895240784,0.6589256865912763,0.6629644588045234,0.5009746637183847
0.08811908960342407,0.6589256865912763,0.6631663974151858,0.5009746637183847
0.08805897831916809,0.6591276252019386,0.6631663974151858,0.5009746637183847
0.08805599808692932,0.6591276252019386,0.6633683360258481,0.5009746637183847
0.08801978826522827,0.659329563812601,0.6633683360258481,0.5009746637183847
0.08796468377113342,0.659329563812601,0.6639741518578353,0.5009746637183847
0.08796444535255432,0.6595315024232633,0.6639741518578353,0.5009746637183847
0.08774083852767944,0.6595315024232633,0.6647819063004846,0.5009746637183847
0.0877184271812439,0.6597334410339257,0.6647819063004846,0.5009746637183847
0.08771562576293945,0.6597334410339257,0.664983844911147,0.5009746637183847
0.08768868446350098,0.6601373182552503,0.664983844911147,0.5009746637183847
0.08764734864234924,0.6601373182552503,0.6655896607431341,0.5009746637183847
0.0875537097454071,0.6605411954765751,0.6655896607431341,0.5009746637183847
0.08753100037574768,0.6605411954765751,0.6657915993537964,0.5009746637183847
0.08750402927398682,0.6609450726978998,0.6657915993537964,0.5009746637183847
0.0874130129814148,0.6609450726978998,0.6663974151857835,0.5009746637183847
0.0873761773109436,0.6611470113085622,0.6663974151857835,0.5009746637183847
0.0872851312160492,0.6611470113085622,0.6670032310177706,0.5009746637183847
0.0872647762298584,0.6613489499192245,0.6670032310177706,0.5009746637183847
0.08725979924201965,0.6613489499192245,0.6672051696284329,0.5009746637183847
0.08721029758453369,0.6617528271405493,0.6672051696284329,0.5009746637183847
0.08714330196380615,0.6617528271405493,0.6674071082390953,0.5009746637183847
0.08711403608322144,0.6619547657512116,0.6674071082390953,0.5009746637183847
0.087088942527771,0.6619547657512116,0.6676090468497576,0.5009746637183847
0.08690944314002991,0.6629644588045234,0.6676090468497576,0.5009746637183847
0.08689352869987488,0.6629644588045234,0.6680129240710824,0.5009746637183847
0.0868338942527771,0.6635702746365105,0.6680129240710824,0.5009746637183847
0.08683201670646667,0.6635702746365105,0.6682148626817448,0.5009746637183847
0.08682894706726074,0.6637722132471728,0.6682148626817448,0.5009746637183847
0.08682313561439514,0.6637722132471728,0.6684168012924071,0.5009746637183847
0.08681172132492065,0.6641760904684976,0.6684168012924071,0.5009746637183847
0.08666011691093445,0.6641760904684976,0.6692245557350566,0.5009746637183847
0.08663901686668396,0.6643780290791599,0.6692245557350566,0.5009746637183847
0.08653604984283447,0.6643780290791599,0.6702342487883683,0.5009746637183847
0.08647683262825012,0.6647819063004846,0.6702342487883683,0.5009746637183847
0.08636093139648438,0.6647819063004846,0.6706381260096931,0.5009746637183847
0.08633458614349365,0.6651857835218093,0.6706381260096931,0.5009746637183847
0.08633288741111755,0.6651857835218093,0.6708400646203554,0.5009746637183847
0.08630198240280151,0.6653877221324718,0.6708400646203554,0.5009746637183847
0.08628588914871216,0.6653877221324718,0.6710420032310178,0.5009746637183847
0.08623138070106506,0.6659935379644588,0.6710420032310178,0.5009746637183847
0.08621242642402649,0.6659935379644588,0.6712439418416801,0.5009746637183847
0.0860832929611206,0.6661954765751211,0.6712439418416801,0.5009746637183847
0.0860438346862793,0.6661954765751211,0.6714458804523424,0.5009746637183847
0.08599212765693665,0.6663974151857835,0.6714458804523424,0.5009746637183847
0.08582490682601929,0.6663974151857835,0.6722536348949919,0.5009746637183847
0.08579316735267639,0.6665993537964459,0.6722536348949919,0.5009746637183847
0.0856526792049408,0.6665993537964459,0.6726575121163166,0.5009746637183847
0.08553388714790344,0.6672051696284329,0.6726575121163166,0.5009746637183847
0.08544912934303284,0.6672051696284329,0.6732633279483037,0.5009746637183847
0.08541232347488403,0.6678109854604201,0.6732633279483037,0.5009746637183847
0.08538380265235901,0.6678109854604201,0.6734652665589661,0.5009746637183847
0.08535754680633545,0.6680129240710824,0.6734652665589661,0.5009746637183847
0.08535033464431763,0.6680129240710824,0.6736672051696284,0.5009746637183847
0.08524563908576965,0.6688206785137318,0.6736672051696284,0.5009746637183847
0.0851752758026123,0.6688206785137318,0.6738691437802908,0.5009746637183847
0.08510518074035645,0.6690226171243941,0.6738691437802908,0.5009746637183847
0.08506941795349121,0.6690226171243941,0.6740710823909531,0.5009746637183847
0.0850147008895874,0.6696284329563813,0.6740710823909531,0.5009746637183847
0.08500051498413086,0.6696284329563813,0.6742730210016155,0.5009746637183847
0.08499982953071594,0.6698303715670436,0.6742730210016155,0.5009746637183847
0.0849771797657013,0.6698303715670436,0.6748788368336026,0.5009746637183847
0.08467918634414673,0.6718497576736672,0.6748788368336026,0.5009746637183847
0.08467555046081543,0.6718497576736672,0.6750807754442649,0.5009746637183847
0.08460798859596252,0.6722536348949919,0.6750807754442649,0.5009746637183847
0.0845814049243927,0.6722536348949919,0.6754846526655897,0.5009746637183847
0.08456391096115112,0.6724555735056543,0.6754846526655897,0.5009746637183847
0.08444470167160034,0.6724555735056543,0.6760904684975767,0.5009746637183847
0.08428481221199036,0.6730613893376414,0.6760904684975767,0.5009746637183847
0.0842711329460144,0.6730613893376414,0.6762924071082391,0.5009746637183847
0.08418682217597961,0.6738691437802908,0.6762924071082391,0.5009746637183847
0.08416920900344849,0.6738691437802908,0.6764943457189014,0.5009746637183847
0.0841141939163208,0.6740710823909531,0.6764943457189014,0.5009746637183847
0.08409050107002258,0.6740710823909531,0.6766962843295639,0.5009746637183847
0.0840771496295929,0.6742730210016155,0.6766962843295639,0.5009746637183847
0.08405250310897827,0.6742730210016155,0.6768982229402262,0.5009746637183847
0.08395272493362427,0.6752827140549273,0.6768982229402262,0.5009746637183847
0.08391162753105164,0.6752827140549273,0.6773021001615509,0.5009746637183847
0.08381301164627075,0.6762924071082391,0.6773021001615509,0.5009746637183847
0.08379730582237244,0.6762924071082391,0.6775040387722132,0.5009746637183847
0.08372589945793152,0.6768982229402262,0.6775040387722132,0.5009746637183847
0.08357924222946167,0.6768982229402262,0.677907915993538,0.5009746637183847
0.08355394005775452,0.6771001615508885,0.677907915993538,0.5009746637183847
0.08344906568527222,0.6771001615508885,0.678513731825525,0.5009746637183847
0.08343982696533203,0.6773021001615509,0.678513731825525,0.5009746637183847
0.08325561881065369,0.6773021001615509,0.6793214862681745,0.5009746637183847
0.08323308825492859,0.6775040387722132,0.6793214862681745,0.5009746637183847
0.08321055769920349,0.6775040387722132,0.6795234248788369,0.5009746637183847
0.08308914303779602,0.6789176090468497,0.6795234248788369,0.5009746637183847
0.08305728435516357,0.6789176090468497,0.6803311793214862,0.5009746637183847
0.0830194354057312,0.6791195476575121,0.6803311793214862,0.5009746637183847
0.08296164870262146,0.6791195476575121,0.680735056542811,0.5009746637183847
0.08294066786766052,0.6793214862681745,0.680735056542811,0.5009746637183847
0.08285626769065857,0.6793214862681745,0.681340872374798,0.5009746637183847
0.0828220546245575,0.6795234248788369,0.681340872374798,0.5009746637183847
0.08276259899139404,0.6795234248788369,0.6817447495961227,0.5009746637183847
0.08269426226615906,0.6799273021001615,0.6817447495961227,0.5009746637183847
0.0826888382434845,0.6799273021001615,0.6819466882067852,0.5009746637183847
0.08257848024368286,0.6809369951534734,0.6819466882067852,0.5009746637183847
0.0825052261352539,0.6809369951534734,0.6821486268174475,0.5009746637183847
0.08246323466300964,0.6811389337641357,0.6821486268174475,0.5009746637183847
0.08240529894828796,0.6811389337641357,0.6827544426494345,0.5009746637183847
0.08232510089874268,0.6817447495961227,0.6827544426494345,0.5009746637183847
0.0822996199131012,0.6817447495961227,0.6831583198707593,0.5009746637183847
0.08215391635894775,0.6823505654281099,0.6831583198707593,0.5009746637183847
0.08211922645568848,0.6823505654281099,0.6833602584814217,0.5009746637183847
0.0819963812828064,0.683562197092084,0.6833602584814217,0.5009746637183847
0.08197620511054993,0.683562197092084,0.683562197092084,0.5009746637183847
0.08192169666290283,0.6839660743134087,0.683562197092084,0.5009746637183847
0.08179092407226562,0.6839660743134087,0.6839660743134087,0.5009746637183847
0.08170855045318604,0.6845718901453958,0.6839660743134087,0.5009746637183847
0.0816994309425354,0.6845718901453958,0.684168012924071,0.5009746637183847
0.08164796233177185,0.6853796445880452,0.684168012924071,0.5009746637183847
0.0816316306591034,0.6853796445880452,0.6843699515347335,0.5009746637183847
0.08163106441497803,0.6855815831987075,0.6843699515347335,0.5009746637183847
0.0815504789352417,0.6855815831987075,0.6845718901453958,0.5009746637183847
0.08154305815696716,0.68578352180937,0.6845718901453958,0.5009746637183847
0.08149924874305725,0.68578352180937,0.6847738287560582,0.5009746637183847
0.08148646354675293,0.6861873990306947,0.6847738287560582,0.5009746637183847
0.08138713240623474,0.6861873990306947,0.6851777059773829,0.5009746637183847
0.08133998513221741,0.6865912762520194,0.6851777059773829,0.5009746637183847
0.08131861686706543,0.6865912762520194,0.6853796445880452,0.5009746637183847
0.08120498061180115,0.6869951534733441,0.6853796445880452,0.5009746637183847
0.08116075396537781,0.6869951534733441,0.68578352180937,0.5009746637183847
0.08110308647155762,0.6873990306946688,0.68578352180937,0.5009746637183847
0.08099070191383362,0.6873990306946688,0.686389337641357,0.5009746637183847
0.08098691701889038,0.6876009693053312,0.686389337641357,0.5009746637183847
0.08093222975730896,0.6876009693053312,0.6865912762520194,0.5009746637183847
0.08090826869010925,0.6878029079159935,0.6865912762520194,0.5009746637183847
0.08087235689163208,0.6878029079159935,0.6867932148626817,0.5009746637183847
0.08078035712242126,0.6884087237479806,0.6867932148626817,0.5009746637183847
0.08075219392776489,0.6884087237479806,0.6871970920840065,0.5009746637183847
0.08075037598609924,0.688610662358643,0.6871970920840065,0.5009746637183847
0.08064275979995728,0.688610662358643,0.6882067851373183,0.5009746637183847
0.08063101768493652,0.6888126009693053,0.6882067851373183,0.5009746637183847
0.0803423523902893,0.6888126009693053,0.688610662358643,0.5009746637183847
0.08029165863990784,0.6896203554119548,0.688610662358643,0.5009746637183847
0.08028143644332886,0.6896203554119548,0.6888126009693053,0.5009746637183847
0.08026561141014099,0.6900242326332795,0.6888126009693053,0.5009746637183847
0.08018580079078674,0.6900242326332795,0.6890145395799677,0.5009746637183847
0.08011519908905029,0.690831987075929,0.6890145395799677,0.5009746637183847
0.08004817366600037,0.690831987075929,0.6896203554119548,0.5009746637183847
0.08002528548240662,0.6912358642972536,0.6896203554119548,0.5009746637183847
0.07996994256973267,0.6912358642972536,0.6898222940226171,0.5009746637183847
0.0799383819103241,0.692043618739903,0.6898222940226171,0.5009746637183847
0.07985088229179382,0.692043618739903,0.6906300484652665,0.5009746637183847
0.0798453688621521,0.6922455573505655,0.6906300484652665,0.5009746637183847
0.07972452044487,0.6922455573505655,0.6910339256865913,0.5009746637183847
0.07966849207878113,0.6924474959612278,0.6910339256865913,0.5009746637183847
0.07964938879013062,0.6924474959612278,0.6912358642972536,0.5009746637183847
0.07964664697647095,0.6926494345718901,0.6912358642972536,0.5009746637183847
0.07959499955177307,0.6926494345718901,0.6918416801292407,0.5009746637183847
0.07945260405540466,0.6930533117932148,0.6918416801292407,0.5009746637183847
0.07925474643707275,0.6930533117932148,0.6932552504038773,0.5009746637183847
0.07923656702041626,0.6932552504038773,0.6932552504038773,0.5009746637183847
0.07923218607902527,0.6932552504038773,0.6934571890145396,0.5009746637183847
0.0792095959186554,0.6934571890145396,0.6934571890145396,0.5009746637183847
0.07919162511825562,0.6934571890145396,0.6940630048465266,0.5009746637183847
0.07914793491363525,0.693659127625202,0.6940630048465266,0.5009746637183847
0.07909804582595825,0.693659127625202,0.6944668820678513,0.5009746637183847
0.07902809977531433,0.6944668820678513,0.6944668820678513,0.5009746637183847
0.07893428206443787,0.6944668820678513,0.6950726978998385,0.5009746637183847
0.07877743244171143,0.6950726978998385,0.6950726978998385,0.5009746637183847
0.07877632975578308,0.6950726978998385,0.6952746365105008,0.5009746637183847
0.07875683903694153,0.6952746365105008,0.6952746365105008,0.5009746637183847
0.07865417003631592,0.6952746365105008,0.6960823909531503,0.5009746637183847
0.078616201877594,0.6956785137318255,0.6960823909531503,0.5009746637183847
0.07849857211112976,0.6956785137318255,0.697092084006462,0.5009746637183847
0.0784713625907898,0.6958804523424879,0.697092084006462,0.5009746637183847
0.07845857739448547,0.6958804523424879,0.6972940226171244,0.5009746637183847
0.07845547795295715,0.6960823909531503,0.6972940226171244,0.5009746637183847
0.07840663194656372,0.6960823909531503,0.6976978998384491,0.5009746637183847
0.07839149236679077,0.6962843295638126,0.6976978998384491,0.5009746637183847
0.07836058735847473,0.6962843295638126,0.6978998384491115,0.5009746637183847
0.07833066582679749,0.696486268174475,0.6978998384491115,0.5009746637183847
0.07831940054893494,0.696486268174475,0.6981017770597738,0.5009746637183847
0.0783107578754425,0.6966882067851373,0.6981017770597738,0.5009746637183847
0.07799842953681946,0.6966882067851373,0.6997172859450727,0.5009746637183847
0.07792958617210388,0.6968901453957996,0.6997172859450727,0.5009746637183847
0.07786610722541809,0.6968901453957996,0.7005250403877221,0.5009746637183847
0.07785314321517944,0.697092084006462,0.7005250403877221,0.5009746637183847
0.07783356308937073,0.697092084006462,0.7007269789983845,0.5009746637183847
0.077670156955719,0.6974959612277868,0.7007269789983845,0.5009746637183847
0.07760614156723022,0.6974959612277868,0.7011308562197092,0.5009746637183847
0.07756802439689636,0.6978998384491115,0.7011308562197092,0.5009746637183847
0.07754954695701599,0.6978998384491115,0.7015347334410339,0.5009746637183847
0.07749328017234802,0.6989095315024233,0.7015347334410339,0.5009746637183847
0.0774557888507843,0.6989095315024233,0.7017366720516963,0.5009746637183847
0.07745522260665894,0.6991114701130856,0.7017366720516963,0.5009746637183847
0.0773327648639679,0.6991114701130856,0.7025444264943457,0.5009746637183847
0.07727697491645813,0.6995153473344103,0.7025444264943457,0.5009746637183847
0.07721340656280518,0.6995153473344103,0.7029483037156704,0.5009746637183847
0.07714635133743286,0.6997172859450727,0.7029483037156704,0.5009746637183847
0.07712531089782715,0.6997172859450727,0.7033521809369951,0.5009746637183847
0.07710745930671692,0.6999192245557351,0.7033521809369951,0.5009746637183847
0.07704433798789978,0.6999192245557351,0.7035541195476576,0.5009746637183847
0.07697507739067078,0.7001211631663974,0.7035541195476576,0.5009746637183847
0.07692316174507141,0.7001211631663974,0.7039579967689822,0.5009746637183847
0.07667231559753418,0.7013327948303716,0.7039579967689822,0.5009746637183847
0.0766187310218811,0.7013327948303716,0.7041599353796446,0.5009746637183847
0.07658711075782776,0.7015347334410339,0.7041599353796446,0.5009746637183847
0.07655751705169678,0.7015347334410339,0.7043618739903069,0.5009746637183847
0.07630878686904907,0.7029483037156704,0.7043618739903069,0.5009746637183847
0.07630747556686401,0.7029483037156704,0.7045638126009693,0.5009746637183847
0.07629311084747314,0.7033521809369951,0.7045638126009693,0.5009746637183847
0.0760478675365448,0.7033521809369951,0.7053715670436187,0.5009746637183847
0.0760347843170166,0.7035541195476576,0.7053715670436187,0.5009746637183847
0.07603457570075989,0.7035541195476576,0.7055735056542811,0.5009746637183847
0.07602283358573914,0.7037560581583199,0.7055735056542811,0.5009746637183847
0.07600954174995422,0.7037560581583199,0.7057754442649434,0.5009746637183847
0.0759977400302887,0.7039579967689822,0.7057754442649434,0.5009746637183847
0.07592794299125671,0.7039579967689822,0.7063812600969306,0.5009746637183847
0.0758606493473053,0.7043618739903069,0.7063812600969306,0.5009746637183847
0.07583215832710266,0.7043618739903069,0.7065831987075929,0.5009746637183847
0.07575136423110962,0.7051696284329564,0.7065831987075929,0.5009746637183847
0.0757497251033783,0.7051696284329564,0.7067851373182552,0.5009746637183847
0.0755963921546936,0.7059773828756059,0.7067851373182552,0.5009746637183847
0.07558783888816833,0.7059773828756059,0.7069870759289176,0.5009746637183847
0.07556667923927307,0.7063812600969306,0.7069870759289176,0.5009746637183847
0.07555821537971497,0.7063812600969306,0.7071890145395799,0.5009746637183847
0.07531231641769409,0.7073909531502424,0.7071890145395799,0.5009746637183847
0.07520481944084167,0.7073909531502424,0.7077948303715671,0.5009746637183847
0.0752037763595581,0.7075928917609047,0.7077948303715671,0.5009746637183847
0.07517629861831665,0.7075928917609047,0.7079967689822294,0.5009746637183847
0.07511186599731445,0.7088045234248789,0.7079967689822294,0.5009746637183847
0.07505017518997192,0.7088045234248789,0.7081987075928917,0.5009746637183847
0.07499745488166809,0.7096122778675282,0.7081987075928917,0.5009746637183847
0.07497665286064148,0.7096122778675282,0.7086025848142165,0.5009746637183847
0.07497221231460571,0.7098142164781907,0.7086025848142165,0.5009746637183847
0.07495772838592529,0.7098142164781907,0.7088045234248789,0.5009746637183847
0.07485458254814148,0.7106219709208401,0.7088045234248789,0.5009746637183847
0.07480889558792114,0.7106219709208401,0.7090064620355412,0.5009746637183847
0.07480177283287048,0.7108239095315024,0.7090064620355412,0.5009746637183847
0.07475373148918152,0.7108239095315024,0.7096122778675282,0.5009746637183847
0.07475057244300842,0.7110258481421647,0.7096122778675282,0.5009746637183847
0.07469552755355835,0.7110258481421647,0.710016155088853,0.5009746637183847
0.07465410232543945,0.7112277867528272,0.710016155088853,0.5009746637183847
0.07452645897865295,0.7112277867528272,0.7104200323101777,0.5009746637183847
0.07450956106185913,0.7114297253634895,0.7104200323101777,0.5009746637183847
0.07450351119041443,0.7114297253634895,0.7106219709208401,0.5009746637183847
0.07442730665206909,0.7120355411954766,0.7106219709208401,0.5009746637183847
0.07438960671424866,0.7120355411954766,0.7108239095315024,0.5009746637183847
0.07431858777999878,0.7126413570274637,0.7108239095315024,0.5009746637183847
0.0742681622505188,0.7126413570274637,0.7112277867528272,0.5009746637183847
0.07424631714820862,0.7134491114701131,0.7112277867528272,0.5009746637183847
0.07420548796653748,0.7134491114701131,0.7118336025848142,0.5009746637183847
0.07415497303009033,0.7140549273021002,0.7118336025848142,0.5009746637183847
0.07415130734443665,0.7140549273021002,0.7120355411954766,0.5009746637183847
0.07412275671958923,0.7142568659127625,0.7120355411954766,0.5009746637183847
0.07403191924095154,0.7142568659127625,0.7124394184168013,0.5009746637183847
0.07396364212036133,0.7148626817447497,0.7124394184168013,0.5009746637183847
0.0739486813545227,0.7148626817447497,0.7126413570274637,0.5009746637183847
0.07394739985466003,0.715064620355412,0.7126413570274637,0.5009746637183847
0.07388576865196228,0.715064620355412,0.712843295638126,0.5009746637183847
0.07387617230415344,0.7152665589660743,0.712843295638126,0.5009746637183847
0.07380369305610657,0.7152665589660743,0.7132471728594507,0.5009746637183847
0.07376721501350403,0.7154684975767367,0.7132471728594507,0.5009746637183847
0.07369348406791687,0.7154684975767367,0.7138529886914378,0.5009746637183847
0.07368999719619751,0.715670436187399,0.7138529886914378,0.5009746637183847
0.07361280918121338,0.715670436187399,0.7146607431340872,0.5009746637183847
0.07360696792602539,0.7158723747980614,0.7146607431340872,0.5009746637183847
0.07357269525527954,0.7158723747980614,0.715064620355412,0.5009746637183847
0.07354378700256348,0.7160743134087237,0.715064620355412,0.5009746637183847
0.07349735498428345,0.7160743134087237,0.7154684975767367,0.5009746637183847
0.07337915897369385,0.7168820678513732,0.7154684975767367,0.5009746637183847
0.0733492374420166,0.7168820678513732,0.7158723747980614,0.5009746637183847
0.07333922386169434,0.7170840064620355,0.7158723747980614,0.5009746637183847
0.0732201635837555,0.7170840064620355,0.7160743134087237,0.5009746637183847
0.07321524620056152,0.7172859450726979,0.7160743134087237,0.5009746637183847
0.0731591284275055,0.7172859450726979,0.7164781906300485,0.5009746637183847
0.07311740517616272,0.7174878836833603,0.7164781906300485,0.5009746637183847
0.07298633456230164,0.7174878836833603,0.7172859450726979,0.5009746637183847
0.07298511266708374,0.7176898222940227,0.7172859450726979,0.5009746637183847
0.07292082905769348,0.7176898222940227,0.7174878836833603,0.5009746637183847
0.07290846109390259,0.717891760904685,0.7174878836833603,0.5009746637183847
0.07277005910873413,0.717891760904685,0.7186995153473344,0.5009746637183847
0.07263791561126709,0.718497576736672,0.7186995153473344,0.5009746637183847
0.07261312007904053,0.718497576736672,0.7189014539579968,0.5009746637183847
0.07261145114898682,0.7186995153473344,0.7189014539579968,0.5009746637183847
0.07247096300125122,0.7186995153473344,0.7197092084006462,0.5009746637183847
0.07238972187042236,0.7191033925686591,0.7197092084006462,0.5009746637183847
0.072294682264328,0.7191033925686591,0.7199111470113085,0.5009746637183847
0.07220709323883057,0.7195072697899838,0.7199111470113085,0.5009746637183847
0.07217055559158325,0.7195072697899838,0.7203150242326333,0.5009746637183847
0.07216721773147583,0.7197092084006462,0.7203150242326333,0.5009746637183847
0.07215309143066406,0.7197092084006462,0.7205169628432956,0.5009746637183847
0.07198640704154968,0.7215266558966075,0.7205169628432956,0.5009746637183847
0.0719306468963623,0.7215266558966075,0.7209208400646203,0.5009746637183847
0.07181781530380249,0.7219305331179321,0.7209208400646203,0.5009746637183847
0.07178947329521179,0.7219305331179321,0.7215266558966075,0.5009746637183847
0.07178428769111633,0.7221324717285945,0.7215266558966075,0.5009746637183847
0.07158806920051575,0.7221324717285945,0.7221324717285945,0.5009746637183847
0.07154726982116699,0.7223344103392568,0.7221324717285945,0.5009746637183847
0.07150936126708984,0.7223344103392568,0.7225363489499192,0.5009746637183847
0.07135555148124695,0.7231421647819063,0.7225363489499192,0.5009746637183847
0.07126611471176147,0.7231421647819063,0.722940226171244,0.5009746637183847
0.07124689221382141,0.723546042003231,0.722940226171244,0.5009746637183847
0.07116910815238953,0.723546042003231,0.7231421647819063,0.5009746637183847
0.07105982303619385,0.7239499192245558,0.7231421647819063,0.5009746637183847
0.07102042436599731,0.7239499192245558,0.7233441033925686,0.5009746637183847
0.07096448540687561,0.7245557350565428,0.7233441033925686,0.5009746637183847
0.07091796398162842,0.7245557350565428,0.723546042003231,0.5009746637183847
0.07086104154586792,0.7247576736672051,0.723546042003231,0.5009746637183847
0.07082429528236389,0.7247576736672051,0.7241518578352181,0.5009746637183847
0.07081484794616699,0.7249596122778675,0.7241518578352181,0.5009746637183847
0.07080009579658508,0.7249596122778675,0.7243537964458805,0.5009746637183847
0.07079985737800598,0.7251615508885298,0.7243537964458805,0.5009746637183847
0.07078996300697327,0.7251615508885298,0.7247576736672051,0.5009746637183847
0.07075801491737366,0.7253634894991923,0.7247576736672051,0.5009746637183847
0.07070297002792358,0.7253634894991923,0.7249596122778675,0.5009746637183847
0.07070007920265198,0.7255654281098546,0.7249596122778675,0.5009746637183847
0.07063007354736328,0.7255654281098546,0.7251615508885298,0.5009746637183847
0.07061067223548889,0.725767366720517,0.7251615508885298,0.5009746637183847
0.07059979438781738,0.725767366720517,0.7253634894991923,0.5009746637183847
0.07055240869522095,0.7259693053311793,0.7253634894991923,0.5009746637183847
0.0704396665096283,0.7259693053311793,0.725767366720517,0.5009746637183847
0.07042446732521057,0.726373182552504,0.725767366720517,0.5009746637183847
0.07041993737220764,0.726373182552504,0.7259693053311793,0.5009746637183847
0.07041710615158081,0.7265751211631664,0.7259693053311793,0.5009746637183847
0.07037034630775452,0.7265751211631664,0.726373182552504,0.5009746637183847
0.07032066583633423,0.7267770597738288,0.726373182552504,0.5009746637183847
0.07030835747718811,0.7267770597738288,0.7267770597738288,0.5009746637183847
0.07025700807571411,0.7271809369951535,0.7267770597738288,0.5009746637183847
0.07023969292640686,0.7271809369951535,0.7269789983844911,0.5009746637183847
0.07021132111549377,0.7273828756058158,0.7269789983844911,0.5009746637183847
0.07018420100212097,0.7273828756058158,0.7271809369951535,0.5009746637183847
0.07017168402671814,0.7275848142164781,0.7271809369951535,0.5009746637183847
0.07005035877227783,0.7275848142164781,0.7279886914378029,0.5009746637183847
0.07004010677337646,0.7279886914378029,0.7279886914378029,0.5009746637183847
0.07003015279769897,0.7279886914378029,0.7281906300484653,0.5009746637183847
0.07000452280044556,0.7283925686591276,0.7281906300484653,0.5009746637183847
0.06996628642082214,0.7283925686591276,0.72859450726979,0.5009746637183847
0.06996387243270874,0.72859450726979,0.72859450726979,0.5009746637183847
0.06993144750595093,0.72859450726979,0.7287964458804523,0.5009746637183847
0.06981629133224487,0.7292003231017771,0.7287964458804523,0.5009746637183847
0.06974229216575623,0.7292003231017771,0.7294022617124394,0.5009746637183847
0.06966656446456909,0.7294022617124394,0.7294022617124394,0.5009746637183847
0.06965252757072449,0.7294022617124394,0.7296042003231018,0.5009746637183847
0.06961899995803833,0.7298061389337641,0.7296042003231018,0.5009746637183847
0.06956550478935242,0.7298061389337641,0.7302100161550888,0.5009746637183847
0.06953278183937073,0.7302100161550888,0.7302100161550888,0.5009746637183847
0.06951847672462463,0.7302100161550888,0.7304119547657512,0.5009746637183847
0.06951123476028442,0.7304119547657512,0.7304119547657512,0.5009746637183847
0.06950643658638,0.7304119547657512,0.7306138933764136,0.5009746637183847
0.06947734951972961,0.7306138933764136,0.7306138933764136,0.5009746637183847
0.06934279203414917,0.7306138933764136,0.7312197092084006,0.5009746637183847
0.06931319832801819,0.7312197092084006,0.7312197092084006,0.5009746637183847
0.06919053196907043,0.7312197092084006,0.7316235864297254,0.5009746637183847
0.06917735934257507,0.731421647819063,0.7316235864297254,0.5009746637183847
0.06916573643684387,0.731421647819063,0.7318255250403877,0.5009746637183847
0.06892326474189758,0.7326332794830371,0.7318255250403877,0.5009746637183847
0.06874758005142212,0.7326332794830371,0.7328352180936996,0.5009746637183847
0.06871974468231201,0.7328352180936996,0.7328352180936996,0.5009746637183847
0.06870731711387634,0.7328352180936996,0.7330371567043619,0.5009746637183847
0.0686522126197815,0.7330371567043619,0.7330371567043619,0.5009746637183847
0.06865009665489197,0.7330371567043619,0.7332390953150242,0.5009746637183847
0.06849247217178345,0.7340468497576736,0.7332390953150242,0.5009746637183847
0.06844902038574219,0.7340468497576736,0.7336429725363489,0.5009746637183847
0.06840783357620239,0.7346526655896607,0.7336429725363489,0.5009746637183847
0.06832212209701538,0.7346526655896607,0.7338449111470113,0.5009746637183847
0.06829598546028137,0.7348546042003231,0.7338449111470113,0.5009746637183847
0.06829586625099182,0.7348546042003231,0.7340468497576736,0.5009746637183847
0.06823202967643738,0.7352584814216478,0.7340468497576736,0.5009746637183847
0.06821498274803162,0.7352584814216478,0.7342487883683361,0.5009746637183847
0.0681927502155304,0.7354604200323102,0.7342487883683361,0.5009746637183847
0.06815719604492188,0.7354604200323102,0.7344507269789984,0.5009746637183847
0.06809628009796143,0.7360662358642972,0.7344507269789984,0.5009746637183847
0.06807413697242737,0.7360662358642972,0.7346526655896607,0.5009746637183847
0.06787151098251343,0.7372778675282714,0.7346526655896607,0.5009746637183847
0.06775978207588196,0.7372778675282714,0.7356623586429726,0.5009746637183847
0.06757771968841553,0.7378836833602584,0.7356623586429726,0.5009746637183847
0.06753605604171753,0.7378836833602584,0.7362681744749596,0.5009746637183847
0.06751754879951477,0.7380856219709209,0.7362681744749596,0.5009746637183847
0.06746223568916321,0.7380856219709209,0.7366720516962844,0.5009746637183847
0.06742104887962341,0.7384894991922456,0.7366720516962844,0.5009746637183847
0.06731307506561279,0.7384894991922456,0.7370759289176091,0.5009746637183847
0.06729733943939209,0.7386914378029079,0.7370759289176091,0.5009746637183847
0.06725126504898071,0.7386914378029079,0.7372778675282714,0.5009746637183847
0.06715059280395508,0.7390953150242326,0.7372778675282714,0.5009746637183847
0.06710758805274963,0.7390953150242326,0.7374798061389337,0.5009746637183847
0.06709903478622437,0.739297253634895,0.7374798061389337,0.5009746637183847
0.06709137558937073,0.739297253634895,0.7376817447495961,0.5009746637183847
0.06706255674362183,0.7397011308562197,0.7376817447495961,0.5009746637183847
0.06704500317573547,0.7397011308562197,0.7380856219709209,0.5009746637183847
0.06703844666481018,0.7399030694668821,0.7380856219709209,0.5009746637183847
0.06702646613121033,0.7399030694668821,0.7382875605815832,0.5009746637183847
0.06688964366912842,0.7407108239095315,0.7382875605815832,0.5009746637183847
0.066852867603302,0.7407108239095315,0.7384894991922456,0.5009746637183847
0.066805899143219,0.7411147011308562,0.7384894991922456,0.5009746637183847
0.06673139333724976,0.7411147011308562,0.7390953150242326,0.5009746637183847
0.06666010618209839,0.7415185783521809,0.7390953150242326,0.5009746637183847
0.066438227891922,0.7415185783521809,0.7399030694668821,0.5009746637183847
0.06640255451202393,0.7417205169628432,0.7399030694668821,0.5009746637183847
0.06633773446083069,0.7417205169628432,0.7407108239095315,0.5009746637183847
0.06633329391479492,0.7419224555735057,0.7407108239095315,0.5009746637183847
0.0663025975227356,0.7419224555735057,0.7411147011308562,0.5009746637183847
0.06629717350006104,0.742124394184168,0.7411147011308562,0.5009746637183847
0.06624257564544678,0.742124394184168,0.7413166397415186,0.5009746637183847
0.06607285141944885,0.7425282714054927,0.7413166397415186,0.5009746637183847
0.06606069207191467,0.7425282714054927,0.7415185783521809,0.5009746637183847
0.065987229347229,0.7429321486268174,0.7415185783521809,0.5009746637183847
0.06588298082351685,0.7429321486268174,0.7423263327948304,0.5009746637183847
0.06575870513916016,0.7433360258481422,0.7423263327948304,0.5009746637183847
0.06569674611091614,0.7433360258481422,0.7429321486268174,0.5009746637183847
0.06566524505615234,0.7435379644588045,0.7429321486268174,0.5009746637183847
0.06565061211585999,0.7435379644588045,0.7431340872374798,0.5009746637183847
0.06555178761482239,0.744345718901454,0.7431340872374798,0.5009746637183847
0.06552278995513916,0.744345718901454,0.7433360258481422,0.5009746637183847
0.06550469994544983,0.7445476575121163,0.7433360258481422,0.5009746637183847
0.06549498438835144,0.7445476575121163,0.7437399030694669,0.5009746637183847
0.0654677152633667,0.7451534733441034,0.7437399030694669,0.5009746637183847
0.06543055176734924,0.7451534733441034,0.7439418416801292,0.5009746637183847
0.06527853012084961,0.7459612277867528,0.7439418416801292,0.5009746637183847
0.06518200039863586,0.7459612277867528,0.7447495961227787,0.5009746637183847
0.0651579201221466,0.7463651050080775,0.7447495961227787,0.5009746637183847
0.06511688232421875,0.7463651050080775,0.744951534733441,0.5009746637183847
0.06506499648094177,0.7469709208400647,0.744951534733441,0.5009746637183847
0.06502693891525269,0.7469709208400647,0.7451534733441034,0.5009746637183847
0.06491908431053162,0.7481825525040388,0.7451534733441034,0.5009746637183847
0.06488460302352905,0.7481825525040388,0.7453554119547657,0.5009746637183847
0.06485024094581604,0.7483844911147012,0.7453554119547657,0.5009746637183847
0.06482592225074768,0.7483844911147012,0.7455573505654282,0.5009746637183847
0.06479710340499878,0.7491922455573505,0.7455573505654282,0.5009746637183847
0.06468668580055237,0.7491922455573505,0.7461631663974152,0.5009746637183847
0.06467431783676147,0.7495961227786753,0.7461631663974152,0.5009746637183847
0.06466841697692871,0.7495961227786753,0.7463651050080775,0.5009746637183847
0.0646418035030365,0.7497980613893377,0.7463651050080775,0.5009746637183847
0.06455117464065552,0.7497980613893377,0.7465670436187399,0.5009746637183847
0.06454634666442871,0.75,0.7465670436187399,0.5009746637183847
0.0645359456539154,0.75,0.7467689822294022,0.5009746637183847
0.06451416015625,0.7502019386106623,0.7467689822294022,0.5009746637183847
0.06451404094696045,0.7502019386106623,0.7469709208400647,0.5009746637183847
0.06444454193115234,0.7504038772213247,0.7469709208400647,0.5009746637183847
0.06443768739700317,0.7504038772213247,0.747172859450727,0.5009746637183847
0.06443753838539124,0.750605815831987,0.747172859450727,0.5009746637183847
0.06441092491149902,0.750605815831987,0.747778675282714,0.5009746637183847
0.06440845131874084,0.7508077544426495,0.747778675282714,0.5009746637183847
0.0644039511680603,0.7508077544426495,0.7479806138933764,0.5009746637183847
0.06439927220344543,0.7510096930533118,0.7479806138933764,0.5009746637183847
0.06416752934455872,0.7510096930533118,0.7491922455573505,0.5009746637183847
0.06413298845291138,0.7514135702746365,0.7491922455573505,0.5009746637183847
0.06403693556785583,0.7514135702746365,0.7495961227786753,0.5009746637183847
0.06402420997619629,0.7516155088852988,0.7495961227786753,0.5009746637183847
0.0639066994190216,0.7516155088852988,0.7502019386106623,0.5009746637183847
0.06385457515716553,0.7518174474959612,0.7502019386106623,0.5009746637183847
0.06384876370429993,0.7518174474959612,0.7504038772213247,0.5009746637183847
0.06382879614830017,0.7520193861066236,0.7504038772213247,0.5009746637183847
0.06376060843467712,0.7520193861066236,0.7508077544426495,0.5009746637183847
0.06362912058830261,0.752827140549273,0.7508077544426495,0.5009746637183847
0.06355816125869751,0.752827140549273,0.7512116316639742,0.5009746637183847
0.06349307298660278,0.7532310177705978,0.7512116316639742,0.5009746637183847
0.06345045566558838,0.7532310177705978,0.7516155088852988,0.5009746637183847
0.06337177753448486,0.7534329563812601,0.7516155088852988,0.5009746637183847
0.0633394718170166,0.7534329563812601,0.7518174474959612,0.5009746637183847
0.06331056356430054,0.7536348949919225,0.7518174474959612,0.5009746637183847
0.06327357888221741,0.7536348949919225,0.752221324717286,0.5009746637183847
0.06304353475570679,0.755048465266559,0.752221324717286,0.5009746637183847
0.06290057301521301,0.755048465266559,0.7532310177705978,0.5009746637183847
0.06288400292396545,0.7552504038772213,0.7532310177705978,0.5009746637183847
0.06286627054214478,0.7552504038772213,0.7536348949919225,0.5009746637183847
0.06283390522003174,0.755654281098546,0.7536348949919225,0.5009746637183847
0.06270653009414673,0.755654281098546,0.7542407108239095,0.5009746637183847
0.06269395351409912,0.7558562197092084,0.7542407108239095,0.5009746637183847
0.06256717443466187,0.7558562197092084,0.7548465266558966,0.5009746637183847
0.06250149011611938,0.7560581583198708,0.7548465266558966,0.5009746637183847
0.062463611364364624,0.7560581583198708,0.7552504038772213,0.5009746637183847
0.062455177307128906,0.7562600969305331,0.7552504038772213,0.5009746637183847
0.06245070695877075,0.7562600969305331,0.7554523424878837,0.5009746637183847
0.062423765659332275,0.7566639741518578,0.7554523424878837,0.5009746637183847
0.06240275502204895,0.7566639741518578,0.755654281098546,0.5009746637183847
0.06239598989486694,0.7568659127625202,0.755654281098546,0.5009746637183847
0.062374651432037354,0.7568659127625202,0.7560581583198708,0.5009746637183847
0.06227192282676697,0.7570678513731826,0.7560581583198708,0.5009746637183847
0.06225097179412842,0.7570678513731826,0.7562600969305331,0.5009746637183847
0.062214195728302,0.7572697899838449,0.7562600969305331,0.5009746637183847
0.062190473079681396,0.7572697899838449,0.7564620355411955,0.5009746637183847
0.062188684940338135,0.7574717285945073,0.7564620355411955,0.5009746637183847
0.06216001510620117,0.7574717285945073,0.7570678513731826,0.5009746637183847
0.062147438526153564,0.7576736672051696,0.7570678513731826,0.5009746637183847
0.0620250403881073,0.7576736672051696,0.7580775444264943,0.5009746637183847
0.06200343370437622,0.7580775444264943,0.7580775444264943,0.5009746637183847
0.06196144223213196,0.7580775444264943,0.7582794830371568,0.5009746637183847
0.06194749474525452,0.7582794830371568,0.7582794830371568,0.5009746637183847
0.06193748116493225,0.7582794830371568,0.7584814216478191,0.5009746637183847
0.06190088391304016,0.7586833602584814,0.7584814216478191,0.5009746637183847
0.061850130558013916,0.7586833602584814,0.7588852988691438,0.5009746637183847
0.06168857216835022,0.7598949919224556,0.7588852988691438,0.5009746637183847
0.061672717332839966,0.7598949919224556,0.7592891760904685,0.5009746637183847
0.06166163086891174,0.7600969305331179,0.7592891760904685,0.5009746637183847
0.06150335073471069,0.7600969305331179,0.7600969305331179,0.5009746637183847
0.06143483519554138,0.7602988691437803,0.7600969305331179,0.5009746637183847
0.06125539541244507,0.7602988691437803,0.7611066235864298,0.5009746637183847
0.061059802770614624,0.7609046849757674,0.7611066235864298,0.5009746637183847
0.06098848581314087,0.7609046849757674,0.7615105008077544,0.5009746637183847
0.06096094846725464,0.7613085621970921,0.7615105008077544,0.5009746637183847
0.06095972657203674,0.7613085621970921,0.7617124394184168,0.5009746637183847
0.06095433235168457,0.7615105008077544,0.7617124394184168,0.5009746637183847
0.060943275690078735,0.7615105008077544,0.7621163166397416,0.5009746637183847
0.06092134118080139,0.7617124394184168,0.7621163166397416,0.5009746637183847
0.06083792448043823,0.7617124394184168,0.7627221324717286,0.5009746637183847
0.06069418787956238,0.7627221324717286,0.7627221324717286,0.5009746637183847
0.06057968735694885,0.7627221324717286,0.7633279483037156,0.5009746637183847
0.060578733682632446,0.7629240710823909,0.7633279483037156,0.5009746637183847
0.0605129599571228,0.7629240710823909,0.7637318255250404,0.5009746637183847
0.06048011779785156,0.7631260096930533,0.7637318255250404,0.5009746637183847
0.060448020696640015,0.7631260096930533,0.7639337641357028,0.5009746637183847
0.06039813160896301,0.7635298869143781,0.7639337641357028,0.5009746637183847
0.06034517288208008,0.7635298869143781,0.7643376413570274,0.5009746637183847
0.060329318046569824,0.7637318255250404,0.7643376413570274,0.5009746637183847
0.060322195291519165,0.7637318255250404,0.7645395799676898,0.5009746637183847
0.06030833721160889,0.7639337641357028,0.7645395799676898,0.5009746637183847
0.06029459834098816,0.7639337641357028,0.7647415185783522,0.5009746637183847
0.06028014421463013,0.7641357027463651,0.7647415185783522,0.5009746637183847
0.060216814279556274,0.7641357027463651,0.7649434571890146,0.5009746637183847
0.06020843982696533,0.7643376413570274,0.7649434571890146,0.5009746637183847
0.06020519137382507,0.7643376413570274,0.7651453957996769,0.5009746637183847
0.060189902782440186,0.7645395799676898,0.7651453957996769,0.5009746637183847
0.06015366315841675,0.7645395799676898,0.7653473344103393,0.5009746637183847
0.06009644269943237,0.7647415185783522,0.7653473344103393,0.5009746637183847
0.06003689765930176,0.7647415185783522,0.7659531502423264,0.5009746637183847
0.05996781587600708,0.7649434571890146,0.7659531502423264,0.5009746637183847
0.05990663170814514,0.7649434571890146,0.7661550888529887,0.5009746637183847
0.05985349416732788,0.7655492730210016,0.7661550888529887,0.5009746637183847
0.05985313653945923,0.7655492730210016,0.7663570274636511,0.5009746637183847
0.05982768535614014,0.7657512116316639,0.7663570274636511,0.5009746637183847
0.059555768966674805,0.7657512116316639,0.7673667205169629,0.5009746637183847
0.05934709310531616,0.7669628432956381,0.7673667205169629,0.5009746637183847
0.05930700898170471,0.7669628432956381,0.7675686591276252,0.5009746637183847
0.0592494010925293,0.7673667205169629,0.7675686591276252,0.5009746637183847
0.05922010540962219,0.7673667205169629,0.7677705977382876,0.5009746637183847
0.05921164155006409,0.7675686591276252,0.7677705977382876,0.5009746637183847
0.05919945240020752,0.7675686591276252,0.7679725363489499,0.5009746637183847
0.05918958783149719,0.7677705977382876,0.7679725363489499,0.5009746637183847
0.05898094177246094,0.7677705977382876,0.7687802907915994,0.5009746637183847
0.05892074108123779,0.7679725363489499,0.7687802907915994,0.5009746637183847
0.05887863039970398,0.7679725363489499,0.7689822294022617,0.5009746637183847
0.05885636806488037,0.7681744749596123,0.7689822294022617,0.5009746637183847
0.05881780385971069,0.7681744749596123,0.7693861066235864,0.5009746637183847
0.05881252884864807,0.7683764135702746,0.7693861066235864,0.5009746637183847
0.05880099534988403,0.7683764135702746,0.7697899838449112,0.5009746637183847
0.05872619152069092,0.7697899838449112,0.7697899838449112,0.5009746637183847
0.05872178077697754,0.7697899838449112,0.7699919224555735,0.5009746637183847
0.05860677361488342,0.7705977382875606,0.7699919224555735,0.5009746637183847
0.058590978384017944,0.7705977382875606,0.7701938610662359,0.5009746637183847
0.05856850743293762,0.7707996768982229,0.7701938610662359,0.5009746637183847
0.058452218770980835,0.7707996768982229,0.7710016155088854,0.5009746637183847
0.05844008922576904,0.7710016155088854,0.7710016155088854,0.5009746637183847
0.058297961950302124,0.7710016155088854,0.7720113085621971,0.5009746637183847
0.05824708938598633,0.7712035541195477,0.7720113085621971,0.5009746637183847
0.058219701051712036,0.7712035541195477,0.7722132471728594,0.5009746637183847
0.05820372700691223,0.77140549273021,0.7722132471728594,0.5009746637183847
0.05814331769943237,0.77140549273021,0.7726171243941842,0.5009746637183847
0.058137714862823486,0.7716074313408724,0.7726171243941842,0.5009746637183847
0.05799788236618042,0.7716074313408724,0.7732229402261712,0.5009746637183847
0.057924509048461914,0.7720113085621971,0.7732229402261712,0.5009746637183847
0.057884812355041504,0.7720113085621971,0.773626817447496,0.5009746637183847
0.057828933000564575,0.7724151857835219,0.773626817447496,0.5009746637183847
0.057771146297454834,0.7724151857835219,0.774232633279483,0.5009746637183847
0.057732611894607544,0.7728190630048465,0.774232633279483,0.5009746637183847
0.057662785053253174,0.7728190630048465,0.7748384491114702,0.5009746637183847
0.057648926973342896,0.7730210016155089,0.7748384491114702,0.5009746637183847
0.05757564306259155,0.7730210016155089,0.7758481421647819,0.5009746637183847
0.05749785900115967,0.7734248788368336,0.7758481421647819,0.5009746637183847
0.05745920538902283,0.7734248788368336,0.7760500807754442,0.5009746637183847
0.05739864706993103,0.7740306946688207,0.7760500807754442,0.5009746637183847
0.05738180875778198,0.7740306946688207,0.7762520193861067,0.5009746637183847
0.05735570192337036,0.774232633279483,0.7762520193861067,0.5009746637183847
0.057341158390045166,0.774232633279483,0.776453957996769,0.5009746637183847
0.057301223278045654,0.7748384491114702,0.776453957996769,0.5009746637183847
0.057257652282714844,0.7748384491114702,0.7766558966074314,0.5009746637183847
0.057090938091278076,0.7756462035541195,0.7766558966074314,0.5009746637183847
0.0570090115070343,0.7756462035541195,0.777059773828756,0.5009746637183847
0.05695769190788269,0.7760500807754442,0.777059773828756,0.5009746637183847
0.05695211887359619,0.7760500807754442,0.7774636510500808,0.5009746637183847
0.05691400170326233,0.7762520193861067,0.7774636510500808,0.5009746637183847
0.056817322969436646,0.7762520193861067,0.7778675282714055,0.5009746637183847
0.056799232959747314,0.776453957996769,0.7778675282714055,0.5009746637183847
0.05666553974151611,0.776453957996769,0.778675282714055,0.5009746637183847
0.056650251150131226,0.7766558966074314,0.778675282714055,0.5009746637183847
0.05649900436401367,0.7766558966074314,0.779886914378029,0.5009746637183847
0.05645573139190674,0.777059773828756,0.779886914378029,0.5009746637183847
0.05638831853866577,0.777059773828756,0.7802907915993538,0.5009746637183847
0.056312233209609985,0.7772617124394184,0.7802907915993538,0.5009746637183847
0.0562785267829895,0.7772617124394184,0.7804927302100162,0.5009746637183847
0.05604958534240723,0.7782714054927302,0.7804927302100162,0.5009746637183847
0.05602985620498657,0.7782714054927302,0.7808966074313409,0.5009746637183847
0.05596008896827698,0.7788772213247173,0.7808966074313409,0.5009746637183847
0.055899083614349365,0.7788772213247173,0.781502423263328,0.5009746637183847
0.055886417627334595,0.7790791599353797,0.781502423263328,0.5009746637183847
0.055881351232528687,0.7790791599353797,0.7817043618739903,0.5009746637183847
0.055763065814971924,0.7794830371567044,0.7817043618739903,0.5009746637183847
0.055727243423461914,0.7794830371567044,0.782108239095315,0.5009746637183847
0.05569306015968323,0.779886914378029,0.782108239095315,0.5009746637183847
0.055582642555236816,0.779886914378029,0.7829159935379645,0.5009746637183847
0.055550962686538696,0.7800888529886915,0.7829159935379645,0.5009746637183847
0.05543753504753113,0.7800888529886915,0.7835218093699515,0.5009746637183847
0.05527663230895996,0.781502423263328,0.7835218093699515,0.5009746637183847
0.055207788944244385,0.781502423263328,0.7839256865912763,0.5009746637183847
0.05517461895942688,0.7819063004846527,0.7839256865912763,0.5009746637183847
0.05506804585456848,0.7819063004846527,0.784329563812601,0.5009746637183847
0.0550595223903656,0.7823101777059773,0.784329563812601,0.5009746637183847
0.055055975914001465,0.7823101777059773,0.7845315024232633,0.5009746637183847
0.05502548813819885,0.7827140549273021,0.7845315024232633,0.5009746637183847
0.054991722106933594,0.7827140549273021,0.7847334410339257,0.5009746637183847
0.054873496294021606,0.7833198707592892,0.7847334410339257,0.5009746637183847
0.05485263466835022,0.7833198707592892,0.784935379644588,0.5009746637183847
0.05481845140457153,0.7835218093699515,0.784935379644588,0.5009746637183847
0.05478203296661377,0.7835218093699515,0.7851373182552503,0.5009746637183847
0.05477955937385559,0.7837237479806138,0.7851373182552503,0.5009746637183847
0.05474531650543213,0.7837237479806138,0.7855411954765751,0.5009746637183847
0.05470407009124756,0.7841276252019386,0.7855411954765751,0.5009746637183847
0.054673969745635986,0.7841276252019386,0.7857431340872375,0.5009746637183847
0.05459114909172058,0.7845315024232633,0.7857431340872375,0.5009746637183847
0.054580360651016235,0.7845315024232633,0.7859450726978998,0.5009746637183847
0.05456048250198364,0.7847334410339257,0.7859450726978998,0.5009746637183847
0.0544319748878479,0.7847334410339257,0.7867528271405493,0.5009746637183847
0.05442491173744202,0.784935379644588,0.7867528271405493,0.5009746637183847
0.054293274879455566,0.784935379644588,0.7873586429725363,0.5009746637183847
0.05423790216445923,0.7853392568659128,0.7873586429725363,0.5009746637183847
0.054222285747528076,0.7853392568659128,0.7875605815831987,0.5009746637183847
0.054197221994400024,0.7855411954765751,0.7875605815831987,0.5009746637183847
0.05413934588432312,0.7855411954765751,0.7879644588045234,0.5009746637183847
0.054082781076431274,0.7859450726978998,0.7879644588045234,0.5009746637183847
0.054046690464019775,0.7859450726978998,0.7881663974151858,0.5009746637183847
0.054025858640670776,0.7863489499192245,0.7881663974151858,0.5009746637183847
0.05401042103767395,0.7863489499192245,0.7885702746365105,0.5009746637183847
0.053997963666915894,0.7865508885298869,0.7885702746365105,0.5009746637183847
0.053990334272384644,0.7865508885298869,0.7887722132471728,0.5009746637183847
0.0539817214012146,0.7867528271405493,0.7887722132471728,0.5009746637183847
0.05393204092979431,0.7867528271405493,0.7893780290791599,0.5009746637183847
0.053611040115356445,0.7885702746365105,0.7893780290791599,0.5009746637183847
0.053524166345596313,0.7885702746365105,0.789983844911147,0.5009746637183847
0.05347058176994324,0.7889741518578353,0.789983844911147,0.5009746637183847
0.05344671010971069,0.7889741518578353,0.7905896607431341,0.5009746637183847
0.05340981483459473,0.7895799676898223,0.7905896607431341,0.5009746637183847
0.053141266107559204,0.7895799676898223,0.7915993537964459,0.5009746637183847
0.0531124472618103,0.789983844911147,0.7915993537964459,0.5009746637183847
0.05299147963523865,0.789983844911147,0.7922051696284329,0.5009746637183847
0.052978068590164185,0.7901857835218093,0.7922051696284329,0.5009746637183847
0.05295318365097046,0.7901857835218093,0.7924071082390953,0.5009746637183847
0.05291950702667236,0.7905896607431341,0.7924071082390953,0.5009746637183847
0.052847206592559814,0.7905896607431341,0.7934168012924071,0.5009746637183847
0.052789390087127686,0.7909935379644588,0.7934168012924071,0.5009746637183847
0.05270901322364807,0.7909935379644588,0.7942245557350566,0.5009746637183847
0.052670806646347046,0.7915993537964459,0.7942245557350566,0.5009746637183847
0.052636414766311646,0.7915993537964459,0.7946284329563813,0.5009746637183847
0.05258247256278992,0.7920032310177706,0.7946284329563813,0.5009746637183847
0.05253952741622925,0.7920032310177706,0.7950323101777059,0.5009746637183847
0.052530497312545776,0.7922051696284329,0.7950323101777059,0.5009746637183847
0.05252358317375183,0.7922051696284329,0.7952342487883683,0.5009746637183847
0.05244895815849304,0.7924071082390953,0.7952342487883683,0.5009746637183847
0.05244803428649902,0.7924071082390953,0.7954361873990307,0.5009746637183847
0.05240213871002197,0.7932148626817448,0.7954361873990307,0.5009746637183847
0.05239903926849365,0.7932148626817448,0.7956381260096931,0.5009746637183847
0.0523909330368042,0.7934168012924071,0.7956381260096931,0.5009746637183847
0.052369624376297,0.7934168012924071,0.7958400646203554,0.5009746637183847
0.05233168601989746,0.7938206785137318,0.7958400646203554,0.5009746637183847
0.052296340465545654,0.7938206785137318,0.7960420032310178,0.5009746637183847
0.05227452516555786,0.7942245557350566,0.7960420032310178,0.5009746637183847
0.05225890874862671,0.7942245557350566,0.7962439418416801,0.5009746637183847
0.05225878953933716,0.7944264943457189,0.7962439418416801,0.5009746637183847
0.05208924412727356,0.7944264943457189,0.7972536348949919,0.5009746637183847
0.05207285284996033,0.7946284329563813,0.7972536348949919,0.5009746637183847
0.05197522044181824,0.7946284329563813,0.7974555735056543,0.5009746637183847
0.05196312069892883,0.7950323101777059,0.7974555735056543,0.5009746637183847
0.05196160078048706,0.7950323101777059,0.7976575121163166,0.5009746637183847
0.05191648006439209,0.7956381260096931,0.7976575121163166,0.5009746637183847
0.051914751529693604,0.7956381260096931,0.797859450726979,0.5009746637183847
0.05189108848571777,0.7958400646203554,0.797859450726979,0.5009746637183847
0.05188968777656555,0.7958400646203554,0.7980613893376414,0.5009746637183847
0.051859140396118164,0.7960420032310178,0.7980613893376414,0.5009746637183847
0.051844239234924316,0.7960420032310178,0.7982633279483037,0.5009746637183847
0.05163589119911194,0.7968497576736672,0.7982633279483037,0.5009746637183847
0.05158275365829468,0.7968497576736672,0.7988691437802908,0.5009746637183847
0.05154713988304138,0.7972536348949919,0.7988691437802908,0.5009746637183847
0.05144861340522766,0.7972536348949919,0.7992730210016155,0.5009746637183847
0.051446735858917236,0.7974555735056543,0.7992730210016155,0.5009746637183847
0.051379501819610596,0.7974555735056543,0.7994749596122779,0.5009746637183847
0.051353782415390015,0.7976575121163166,0.7994749596122779,0.5009746637183847
0.05133485794067383,0.7976575121163166,0.7998788368336026,0.5009746637183847
0.051173120737075806,0.7980613893376414,0.7998788368336026,0.5009746637183847
0.05107837915420532,0.7980613893376414,0.8002827140549273,0.5009746637183847
0.05101048946380615,0.7986672051696284,0.8002827140549273,0.5009746637183847
0.0509817898273468,0.7986672051696284,0.8004846526655897,0.5009746637183847
0.050938040018081665,0.7990710823909531,0.8004846526655897,0.5009746637183847
0.050827234983444214,0.7990710823909531,0.8008885298869144,0.5009746637183847
0.050805896520614624,0.7992730210016155,0.8008885298869144,0.5009746637183847
0.050721436738967896,0.7992730210016155,0.8012924071082391,0.5009746637183847
0.05067509412765503,0.7994749596122779,0.8012924071082391,0.5009746637183847
0.05066639184951782,0.7994749596122779,0.8014943457189014,0.5009746637183847
0.05064737796783447,0.7998788368336026,0.8014943457189014,0.5009746637183847
0.05061492323875427,0.7998788368336026,0.8018982229402262,0.5009746637183847
0.05059656500816345,0.8000807754442649,0.8018982229402262,0.5009746637183847
0.05058819055557251,0.8000807754442649,0.8023021001615509,0.5009746637183847
0.050549477338790894,0.8004846526655897,0.8023021001615509,0.5009746637183847
0.05053555965423584,0.8004846526655897,0.8025040387722132,0.5009746637183847
0.05052196979522705,0.800686591276252,0.8025040387722132,0.5009746637183847
0.05048874020576477,0.800686591276252,0.8027059773828756,0.5009746637183847
0.05046817660331726,0.8008885298869144,0.8027059773828756,0.5009746637183847
0.05046400427818298,0.8008885298869144,0.8031098546042004,0.5009746637183847
0.050439924001693726,0.8014943457189014,0.8031098546042004,0.5009746637183847
0.05036821961402893,0.8014943457189014,0.8033117932148627,0.5009746637183847
0.050285398960113525,0.8021001615508885,0.8033117932148627,0.5009746637183847
0.050267308950424194,0.8021001615508885,0.803513731825525,0.5009746637183847
0.05020621418952942,0.8025040387722132,0.803513731825525,0.5009746637183847
0.05010947585105896,0.8025040387722132,0.8041195476575121,0.5009746637183847
0.050099313259124756,0.8027059773828756,0.8041195476575121,0.5009746637183847
0.05009186267852783,0.8027059773828756,0.8043214862681745,0.5009746637183847
0.04998815059661865,0.8033117932148627,0.8043214862681745,0.5009746637183847
0.04998543858528137,0.8033117932148627,0.8045234248788369,0.5009746637183847
0.04994523525238037,0.8041195476575121,0.8045234248788369,0.5009746637183847
0.04990038275718689,0.8041195476575121,0.8049273021001615,0.5009746637183847
0.04985678195953369,0.8051292407108239,0.8049273021001615,0.5009746637183847
0.04981565475463867,0.8051292407108239,0.8051292407108239,0.5009746637183847
0.049814462661743164,0.8053311793214862,0.8051292407108239,0.5009746637183847
0.049750715494155884,0.8053311793214862,0.8055331179321487,0.5009746637183847
0.0497400164604187,0.8055331179321487,0.8055331179321487,0.5009746637183847
0.04973706603050232,0.8055331179321487,0.8059369951534734,0.5009746637183847
0.04962974786758423,0.8065428109854604,0.8059369951534734,0.5009746637183847
0.04962697625160217,0.8065428109854604,0.8061389337641357,0.5009746637183847
0.049572885036468506,0.8067447495961227,0.8061389337641357,0.5009746637183847
0.04954653978347778,0.8067447495961227,0.8067447495961227,0.5009746637183847
0.04946339130401611,0.8069466882067852,0.8067447495961227,0.5009746637183847
0.04938587546348572,0.8069466882067852,0.8073505654281099,0.5009746637183847
0.049255967140197754,0.807956381260097,0.8073505654281099,0.5009746637183847
0.049137651920318604,0.807956381260097,0.8077544426494345,0.5009746637183847
0.049044638872146606,0.8083602584814217,0.8077544426494345,0.5009746637183847
0.0490247905254364,0.8083602584814217,0.807956381260097,0.5009746637183847
0.04900816082954407,0.8087641357027464,0.807956381260097,0.5009746637183847
0.048978328704833984,0.8087641357027464,0.8081583198707593,0.5009746637183847
0.048974961042404175,0.8089660743134087,0.8081583198707593,0.5009746637183847
0.048958152532577515,0.8089660743134087,0.8083602584814217,0.5009746637183847
0.048947662115097046,0.8093699515347335,0.8083602584814217,0.5009746637183847
0.04893985390663147,0.8093699515347335,0.808562197092084,0.5009746637183847
0.048939287662506104,0.8095718901453958,0.808562197092084,0.5009746637183847
0.048909902572631836,0.8095718901453958,0.8087641357027464,0.5009746637183847
0.04887792468070984,0.8099757673667205,0.8087641357027464,0.5009746637183847
0.048873335123062134,0.8099757673667205,0.8089660743134087,0.5009746637183847
0.04882609844207764,0.8105815831987075,0.8089660743134087,0.5009746637183847
0.04876711964607239,0.8105815831987075,0.809168012924071,0.5009746637183847
0.04872024059295654,0.8109854604200323,0.809168012924071,0.5009746637183847
0.0486910343170166,0.8109854604200323,0.8097738287560582,0.5009746637183847
0.04863274097442627,0.811389337641357,0.8097738287560582,0.5009746637183847
0.048632532358169556,0.811389337641357,0.8099757673667205,0.5009746637183847
0.04858395457267761,0.8117932148626817,0.8099757673667205,0.5009746637183847
0.04856947064399719,0.8117932148626817,0.8101777059773829,0.5009746637183847
0.0484711229801178,0.8121970920840065,0.8101777059773829,0.5009746637183847
0.04846853017807007,0.8121970920840065,0.8103796445880452,0.5009746637183847
0.048464179039001465,0.8123990306946688,0.8103796445880452,0.5009746637183847
0.04845884442329407,0.8123990306946688,0.8105815831987075,0.5009746637183847
0.04811224341392517,0.8132067851373183,0.8105815831987075,0.5009746637183847
0.047929078340530396,0.8132067851373183,0.8111873990306947,0.5009746637183847
0.04777398705482483,0.8138126009693053,0.8111873990306947,0.5009746637183847
0.04772612452507019,0.8138126009693053,0.811389337641357,0.5009746637183847
0.04770657420158386,0.8140145395799677,0.811389337641357,0.5009746637183847
0.047696202993392944,0.8140145395799677,0.8115912762520194,0.5009746637183847
0.04768151044845581,0.81421647819063,0.8115912762520194,0.5009746637183847
0.04767876863479614,0.81421647819063,0.8117932148626817,0.5009746637183847
0.04762566089630127,0.8148222940226171,0.8117932148626817,0.5009746637183847
0.04760432243347168,0.8148222940226171,0.8119951534733441,0.5009746637183847
0.047593891620635986,0.8150242326332795,0.8119951534733441,0.5009746637183847
0.04740789532661438,0.8150242326332795,0.8130048465266559,0.5009746637183847
0.04736495018005371,0.8152261712439418,0.8130048465266559,0.5009746637183847
0.04721486568450928,0.8152261712439418,0.81421647819063,0.5009746637183847
0.04721161723136902,0.8154281098546042,0.81421647819063,0.5009746637183847
0.047199904918670654,0.8154281098546042,0.8144184168012925,0.5009746637183847
0.04719236493110657,0.8156300484652665,0.8144184168012925,0.5009746637183847
0.04717457294464111,0.8156300484652665,0.8148222940226171,0.5009746637183847
0.04714137315750122,0.815831987075929,0.8148222940226171,0.5009746637183847
0.04711562395095825,0.815831987075929,0.8150242326332795,0.5009746637183847
0.04709181189537048,0.8160339256865913,0.8150242326332795,0.5009746637183847
0.04707154631614685,0.8160339256865913,0.8152261712439418,0.5009746637183847
0.04705601930618286,0.8162358642972536,0.8152261712439418,0.5009746637183847
0.047052472829818726,0.8162358642972536,0.8154281098546042,0.5009746637183847
0.04700872302055359,0.8166397415185783,0.8154281098546042,0.5009746637183847
0.04697301983833313,0.8166397415185783,0.8156300484652665,0.5009746637183847
0.0469517707824707,0.8168416801292407,0.8156300484652665,0.5009746637183847
0.04687878489494324,0.8168416801292407,0.815831987075929,0.5009746637183847
0.04663604497909546,0.8178513731825525,0.815831987075929,0.5009746637183847
0.04658466577529907,0.8178513731825525,0.8160339256865913,0.5009746637183847
0.04652276635169983,0.8182552504038773,0.8160339256865913,0.5009746637183847
0.04627883434295654,0.8182552504038773,0.8174474959612278,0.5009746637183847
0.046248018741607666,0.8184571890145396,0.8174474959612278,0.5009746637183847
0.04615166783332825,0.8184571890145396,0.8182552504038773,0.5009746637183847
0.04614189267158508,0.8190630048465266,0.8182552504038773,0.5009746637183847
0.046079814434051514,0.8190630048465266,0.8190630048465266,0.5009746637183847
0.046051472425460815,0.8194668820678513,0.8190630048465266,0.5009746637183847
0.046001583337783813,0.8194668820678513,0.8196688206785138,0.5009746637183847
0.04599404335021973,0.8196688206785138,0.8196688206785138,0.5009746637183847
0.04598352313041687,0.8196688206785138,0.8200726978998385,0.5009746637183847
0.045936256647109985,0.8204765751211631,0.8200726978998385,0.5009746637183847
0.04588097333908081,0.8204765751211631,0.8204765751211631,0.5009746637183847
0.0457724928855896,0.8212843295638126,0.8204765751211631,0.5009746637183847
0.04575255513191223,0.8212843295638126,0.8206785137318255,0.5009746637183847
0.045687586069107056,0.822092084006462,0.8206785137318255,0.5009746637183847
0.04565095901489258,0.822092084006462,0.8210823909531503,0.5009746637183847
0.045631080865859985,0.8222940226171244,0.8210823909531503,0.5009746637183847
0.0456109344959259,0.8222940226171244,0.821486268174475,0.5009746637183847
0.04558870196342468,0.8226978998384491,0.821486268174475,0.5009746637183847
0.04558327794075012,0.8226978998384491,0.8216882067851373,0.5009746637183847
0.045528918504714966,0.8231017770597738,0.8216882067851373,0.5009746637183847
0.0454312264919281,0.8231017770597738,0.822092084006462,0.5009746637183847
0.04542437195777893,0.8233037156704361,0.822092084006462,0.5009746637183847
0.04541689157485962,0.8233037156704361,0.8222940226171244,0.5009746637183847
0.045358866453170776,0.8239095315024233,0.8222940226171244,0.5009746637183847
0.045199066400527954,0.8239095315024233,0.8228998384491115,0.5009746637183847
0.04516884684562683,0.8241114701130856,0.8228998384491115,0.5009746637183847
0.04516240954399109,0.8241114701130856,0.8231017770597738,0.5009746637183847
0.045155227184295654,0.824313408723748,0.8231017770597738,0.5009746637183847
0.04513499140739441,0.824313408723748,0.8233037156704361,0.5009746637183847
0.04511219263076782,0.8245153473344103,0.8233037156704361,0.5009746637183847
0.0450974702835083,0.8245153473344103,0.8235056542810986,0.5009746637183847
0.04503977298736572,0.8251211631663974,0.8235056542810986,0.5009746637183847
0.044990330934524536,0.8251211631663974,0.8239095315024233,0.5009746637183847
0.044960081577301025,0.8255250403877221,0.8239095315024233,0.5009746637183847
0.04488423466682434,0.8255250403877221,0.8245153473344103,0.5009746637183847
0.0448242723941803,0.8257269789983845,0.8245153473344103,0.5009746637183847
0.044813960790634155,0.8257269789983845,0.8247172859450727,0.5009746637183847
0.0447695255279541,0.8259289176090469,0.8247172859450727,0.5009746637183847
0.044735342264175415,0.8259289176090469,0.8251211631663974,0.5009746637183847
0.04468837380409241,0.8261308562197092,0.8251211631663974,0.5009746637183847
0.044675618410110474,0.8261308562197092,0.8255250403877221,0.5009746637183847
0.04466870427131653,0.8263327948303716,0.8255250403877221,0.5009746637183847
0.044576436281204224,0.8263327948303716,0.8261308562197092,0.5009746637183847
0.044484466314315796,0.827140549273021,0.8261308562197092,0.5009746637183847
0.04446658492088318,0.827140549273021,0.8263327948303716,0.5009746637183847
0.04432779550552368,0.8277463651050081,0.8263327948303716,0.5009746637183847
0.04427656531333923,0.8277463651050081,0.8265347334410339,0.5009746637183847
0.04421716928482056,0.8283521809369951,0.8265347334410339,0.5009746637183847
0.04420506954193115,0.8283521809369951,0.8269386106623586,0.5009746637183847
0.044194817543029785,0.8285541195476576,0.8269386106623586,0.5009746637183847
0.04407903552055359,0.8285541195476576,0.8273424878836834,0.5009746637183847
0.04399305582046509,0.8291599353796446,0.8273424878836834,0.5009746637183847
0.04398801922798157,0.8291599353796446,0.8275444264943457,0.5009746637183847
0.04397571086883545,0.8293618739903069,0.8275444264943457,0.5009746637183847
0.04395446181297302,0.8293618739903069,0.8277463651050081,0.5009746637183847
0.0439380407333374,0.8295638126009693,0.8277463651050081,0.5009746637183847
0.04392862319946289,0.8295638126009693,0.8279483037156704,0.5009746637183847
0.04387366771697998,0.8301696284329564,0.8279483037156704,0.5009746637183847
0.043867260217666626,0.8301696284329564,0.8281502423263328,0.5009746637183847
0.04380083084106445,0.8307754442649434,0.8281502423263328,0.5009746637183847
0.043785691261291504,0.8307754442649434,0.8283521809369951,0.5009746637183847
0.043778032064437866,0.8309773828756059,0.8283521809369951,0.5009746637183847
0.04377761483192444,0.8311793214862682,0.8285541195476576,0.5009746637183847
0.04374551773071289,0.8311793214862682,0.8287560581583199,0.5009746637183847
0.04368135333061218,0.8317851373182552,0.8287560581583199,0.5009746637183847
0.043679118156433105,0.8317851373182552,0.8289579967689822,0.5009746637183847
0.043639034032821655,0.8319870759289176,0.8289579967689822,0.5009746637183847
0.043619751930236816,0.8319870759289176,0.8293618739903069,0.5009746637183847
0.04361441731452942,0.8321890145395799,0.8293618739903069,0.5009746637183847
0.04355037212371826,0.8321890145395799,0.8299676898222941,0.5009746637183847
0.043513089418411255,0.8325928917609047,0.8299676898222941,0.5009746637183847
0.04350605607032776,0.8325928917609047,0.8301696284329564,0.5009746637183847
0.043464332818984985,0.8329967689822294,0.8301696284329564,0.5009746637183847
0.04339945316314697,0.8329967689822294,0.8305735056542811,0.5009746637183847
0.04330068826675415,0.8336025848142165,0.8305735056542811,0.5009746637183847
0.04329988360404968,0.8336025848142165,0.8307754442649434,0.5009746637183847
0.0432719886302948,0.8340064620355412,0.8307754442649434,0.5009746637183847
0.04326224327087402,0.8340064620355412,0.8311793214862682,0.5009746637183847
0.04319530725479126,0.8342084006462036,0.8311793214862682,0.5009746637183847
0.043052852153778076,0.8342084006462036,0.8317851373182552,0.5009746637183847
0.04301607608795166,0.8344103392568659,0.8317851373182552,0.5009746637183847
0.04296866059303284,0.8344103392568659,0.8321890145395799,0.5009746637183847
0.04286041855812073,0.8354200323101777,0.8321890145395799,0.5009746637183847
0.04284554719924927,0.8354200323101777,0.8323909531502424,0.5009746637183847
0.04282316565513611,0.8358239095315024,0.8323909531502424,0.5009746637183847
0.04273706674575806,0.8358239095315024,0.8329967689822294,0.5009746637183847
0.04272580146789551,0.8360258481421647,0.8329967689822294,0.5009746637183847
0.04267972707748413,0.8360258481421647,0.8331987075928917,0.5009746637183847
0.04267898201942444,0.8362277867528272,0.8331987075928917,0.5009746637183847
0.04264599084854126,0.8362277867528272,0.8336025848142165,0.5009746637183847
0.04261615872383118,0.8364297253634895,0.8336025848142165,0.5009746637183847
0.04245281219482422,0.8364297253634895,0.8340064620355412,0.5009746637183847
0.042427897453308105,0.8366316639741519,0.8340064620355412,0.5009746637183847
0.042424291372299194,0.8366316639741519,0.8342084006462036,0.5009746637183847
0.042422473430633545,0.8368336025848142,0.8342084006462036,0.5009746637183847
0.042280346155166626,0.8368336025848142,0.8346122778675282,0.5009746637183847
0.04226404428482056,0.8370355411954766,0.8346122778675282,0.5009746637183847
0.042229264974594116,0.8370355411954766,0.8348142164781907,0.5009746637183847
0.042168647050857544,0.8374394184168013,0.8348142164781907,0.5009746637183847
0.0420854389667511,0.8374394184168013,0.8352180936995154,0.5009746637183847
0.04204505681991577,0.837843295638126,0.8352180936995154,0.5009746637183847
0.04181787371635437,0.837843295638126,0.8364297253634895,0.5009746637183847
0.04179537296295166,0.8382471728594507,0.8364297253634895,0.5009746637183847
0.041504234075546265,0.8382471728594507,0.8370355411954766,0.5009746637183847
0.04147380590438843,0.8386510500807755,0.8370355411954766,0.5009746637183847
0.04147160053253174,0.8386510500807755,0.8372374798061389,0.5009746637183847
0.0414654016494751,0.8388529886914378,0.8372374798061389,0.5009746637183847
0.04143613576889038,0.8388529886914378,0.8374394184168013,0.5009746637183847
0.041402459144592285,0.8394588045234249,0.8374394184168013,0.5009746637183847
0.04140067100524902,0.8394588045234249,0.8376413570274637,0.5009746637183847
0.04136195778846741,0.840064620355412,0.8376413570274637,0.5009746637183847
0.041313737630844116,0.840064620355412,0.837843295638126,0.5009746637183847
0.04130196571350098,0.8404684975767367,0.837843295638126,0.5009746637183847
0.04129484295845032,0.8404684975767367,0.8380452342487884,0.5009746637183847
0.04128864407539368,0.840670436187399,0.8380452342487884,0.5009746637183847
0.041282325983047485,0.840670436187399,0.8382471728594507,0.5009746637183847
0.041226089000701904,0.8408723747980614,0.8382471728594507,0.5009746637183847
0.041225969791412354,0.8408723747980614,0.8384491114701131,0.5009746637183847
0.041170597076416016,0.8410743134087237,0.8384491114701131,0.5009746637183847
0.04116857051849365,0.8410743134087237,0.8386510500807755,0.5009746637183847
0.041122376918792725,0.8414781906300485,0.8386510500807755,0.5009746637183847
0.041121095418930054,0.8414781906300485,0.8388529886914378,0.5009746637183847
0.04111412167549133,0.8416801292407108,0.8388529886914378,0.5009746637183847
0.04107561707496643,0.8416801292407108,0.8392568659127625,0.5009746637183847
0.0410425066947937,0.8418820678513732,0.8392568659127625,0.5009746637183847
0.04103317856788635,0.8418820678513732,0.8394588045234249,0.5009746637183847
0.04098150134086609,0.8420840064620355,0.8394588045234249,0.5009746637183847
0.040937840938568115,0.8420840064620355,0.8402665589660743,0.5009746637183847
0.040914446115493774,0.8422859450726979,0.8402665589660743,0.5009746637183847
0.040686577558517456,0.8422859450726979,0.8414781906300485,0.5009746637183847
0.04061686992645264,0.842891760904685,0.8414781906300485,0.5009746637183847
0.040613651275634766,0.842891760904685,0.8416801292407108,0.5009746637183847
0.04052630066871643,0.843497576736672,0.8416801292407108,0.5009746637183847
0.040464818477630615,0.843497576736672,0.8422859450726979,0.5009746637183847
0.040454983711242676,0.8439014539579968,0.8422859450726979,0.5009746637183847
0.040339261293411255,0.8439014539579968,0.842891760904685,0.5009746637183847
0.04031839966773987,0.8441033925686591,0.842891760904685,0.5009746637183847
0.04030811786651611,0.8441033925686591,0.8430936995153473,0.5009746637183847
0.040245234966278076,0.8447092084006462,0.8430936995153473,0.5009746637183847
0.040087997913360596,0.8447092084006462,0.8441033925686591,0.5009746637183847
0.040008097887039185,0.845113085621971,0.8441033925686591,0.5009746637183847
0.03993755578994751,0.845113085621971,0.8447092084006462,0.5009746637183847
0.03991219401359558,0.8453150242326333,0.8447092084006462,0.5009746637183847
0.03977292776107788,0.8453150242326333,0.845113085621971,0.5009746637183847
0.039756178855895996,0.8455169628432956,0.845113085621971,0.5009746637183847
0.03959116339683533,0.8455169628432956,0.8461227786752827,0.5009746637183847
0.03951668739318848,0.8461227786752827,0.8461227786752827,0.5009746637183847
0.03950682282447815,0.8461227786752827,0.8465266558966075,0.5009746637183847
0.03949299454689026,0.8465266558966075,0.8465266558966075,0.5009746637183847
0.039380282163619995,0.8465266558966075,0.8471324717285945,0.5009746637183847
0.03926369547843933,0.8475363489499192,0.8471324717285945,0.5009746637183847
0.03924292325973511,0.8475363489499192,0.8473344103392568,0.5009746637183847
0.03923219442367554,0.8477382875605816,0.8473344103392568,0.5009746637183847
0.03921961784362793,0.8477382875605816,0.8475363489499192,0.5009746637183847
0.039084285497665405,0.848546042003231,0.8475363489499192,0.5009746637183847
0.03907784819602966,0.848546042003231,0.8477382875605816,0.5009746637183847
0.039000630378723145,0.8489499192245558,0.8477382875605816,0.5009746637183847
0.03896045684814453,0.8489499192245558,0.8481421647819063,0.5009746637183847
0.0389367938041687,0.8497576736672051,0.8481421647819063,0.5009746637183847
0.03893154859542847,0.8497576736672051,0.8483441033925686,0.5009746637183847
0.038914114236831665,0.8499596122778675,0.8483441033925686,0.5009746637183847
0.038859426975250244,0.8499596122778675,0.8487479806138933,0.5009746637183847
0.038768768310546875,0.8503634894991923,0.8487479806138933,0.5009746637183847
0.03875374794006348,0.8503634894991923,0.8489499192245558,0.5009746637183847
0.03871789574623108,0.850767366720517,0.8489499192245558,0.5009746637183847
0.03870856761932373,0.850767366720517,0.8491518578352181,0.5009746637183847
0.03866690397262573,0.8511712439418416,0.8491518578352181,0.5009746637183847
0.0385795533657074,0.8511712439418416,0.8495557350565428,0.5009746637183847
0.038527607917785645,0.851373182552504,0.8495557350565428,0.5009746637183847
0.03842562437057495,0.851373182552504,0.8499596122778675,0.5009746637183847
0.03821784257888794,0.8521809369951535,0.8499596122778675,0.5009746637183847
0.03821370005607605,0.8521809369951535,0.8501615508885298,0.5009746637183847
0.03817862272262573,0.8523828756058158,0.8501615508885298,0.5009746637183847
0.03801065683364868,0.8523828756058158,0.8509693053311793,0.5009746637183847
0.037983208894729614,0.8525848142164781,0.8509693053311793,0.5009746637183847
0.037861168384552,0.8525848142164781,0.8511712439418416,0.5009746637183847
0.0377386212348938,0.8529886914378029,0.8511712439418416,0.5009746637183847
0.03772538900375366,0.8529886914378029,0.851373182552504,0.5009746637183847
0.037721842527389526,0.8531906300484653,0.851373182552504,0.5009746637183847
0.03771582245826721,0.8531906300484653,0.8515751211631664,0.5009746637183847
0.03770577907562256,0.8533925686591276,0.8515751211631664,0.5009746637183847
0.03768673539161682,0.8533925686591276,0.8517770597738288,0.5009746637183847
0.037607282400131226,0.85359450726979,0.8517770597738288,0.5009746637183847
0.037577152252197266,0.85359450726979,0.8523828756058158,0.5009746637183847
0.03728863596916199,0.8546042003231018,0.8523828756058158,0.5009746637183847
0.03727605938911438,0.8546042003231018,0.8525848142164781,0.5009746637183847
0.037261754274368286,0.8550080775444265,0.8525848142164781,0.5009746637183847
0.037221163511276245,0.8550080775444265,0.8527867528271406,0.5009746637183847
0.037141233682632446,0.8556138933764136,0.8527867528271406,0.5009746637183847
0.03702804446220398,0.8556138933764136,0.8531906300484653,0.5009746637183847
0.03697746992111206,0.856421647819063,0.8531906300484653,0.5009746637183847
0.03694295883178711,0.856421647819063,0.8533925686591276,0.5009746637183847
0.03668642044067383,0.8578352180936996,0.8533925686591276,0.5009746637183847
0.036615848541259766,0.8578352180936996,0.8537964458804523,0.5009746637183847
0.03659561276435852,0.8582390953150242,0.8537964458804523,0.5009746637183847
0.036576807498931885,0.8582390953150242,0.8546042003231018,0.5009746637183847
0.03654858469963074,0.8588449111470113,0.8546042003231018,0.5009746637183847
0.03654688596725464,0.8588449111470113,0.8548061389337641,0.5009746637183847
0.03642567992210388,0.8594507269789984,0.8548061389337641,0.5009746637183847
0.03641626238822937,0.8594507269789984,0.8550080775444265,0.5009746637183847
0.036369115114212036,0.8596526655896607,0.8550080775444265,0.5009746637183847
0.036353617906570435,0.8596526655896607,0.8552100161550888,0.5009746637183847
0.03634655475616455,0.8598546042003231,0.8552100161550888,0.5009746637183847
0.036333948373794556,0.8598546042003231,0.8554119547657512,0.5009746637183847
0.03615957498550415,0.8612681744749596,0.8554119547657512,0.5009746637183847
0.03612080216407776,0.8612681744749596,0.8562197092084006,0.5009746637183847
0.03610214591026306,0.8616720516962844,0.8562197092084006,0.5009746637183847
0.036032021045684814,0.8616720516962844,0.8568255250403877,0.5009746637183847
0.03603103756904602,0.8618739903069467,0.8568255250403877,0.5009746637183847
0.03600633144378662,0.8618739903069467,0.8570274636510501,0.5009746637183847
0.035916417837142944,0.8622778675282714,0.8570274636510501,0.5009746637183847
0.035797566175460815,0.8622778675282714,0.8580371567043619,0.5009746637183847
0.035781681537628174,0.8624798061389337,0.8580371567043619,0.5009746637183847
0.03572511672973633,0.8624798061389337,0.8582390953150242,0.5009746637183847
0.03567507863044739,0.8628836833602584,0.8582390953150242,0.5009746637183847
0.03564983606338501,0.8628836833602584,0.8586429725363489,0.5009746637183847
0.03561607003211975,0.8630856219709209,0.8586429725363489,0.5009746637183847
0.03561156988143921,0.8630856219709209,0.8588449111470113,0.5009746637183847
0.03560703992843628,0.8632875605815832,0.8588449111470113,0.5009746637183847
0.035496652126312256,0.8632875605815832,0.8592487883683361,0.5009746637183847
0.03539112210273743,0.8644991922455574,0.8592487883683361,0.5009746637183847
0.03537726402282715,0.8644991922455574,0.8596526655896607,0.5009746637183847
0.035334259271621704,0.8647011308562197,0.8596526655896607,0.5009746637183847
0.03532487154006958,0.8647011308562197,0.8600565428109854,0.5009746637183847
0.03530976176261902,0.8649030694668821,0.8600565428109854,0.5009746637183847
0.035289496183395386,0.8649030694668821,0.8602584814216478,0.5009746637183847
0.035093843936920166,0.8665185783521809,0.8602584814216478,0.5009746637183847
0.035045504570007324,0.8665185783521809,0.8606623586429726,0.5009746637183847
0.034913450479507446,0.867124394184168,0.8606623586429726,0.5009746637183847
0.03488960862159729,0.867124394184168,0.8610662358642972,0.5009746637183847
0.03488430380821228,0.8673263327948304,0.8610662358642972,0.5009746637183847
0.03483864665031433,0.8673263327948304,0.8612681744749596,0.5009746637183847
0.03480693697929382,0.8677302100161551,0.8612681744749596,0.5009746637183847
0.034762829542160034,0.8677302100161551,0.8616720516962844,0.5009746637183847
0.03469669818878174,0.8685379644588045,0.8616720516962844,0.5009746637183847
0.03469190001487732,0.8685379644588045,0.8618739903069467,0.5009746637183847
0.03463435173034668,0.8687399030694669,0.8618739903069467,0.5009746637183847
0.03449240326881409,0.8687399030694669,0.8626817447495961,0.5009746637183847
0.034420162439346313,0.8691437802907916,0.8626817447495961,0.5009746637183847
0.03405049443244934,0.8691437802907916,0.8647011308562197,0.5009746637183847
0.03402796387672424,0.869345718901454,0.8647011308562197,0.5009746637183847
0.03399449586868286,0.869345718901454,0.8649030694668821,0.5009746637183847
0.03398314118385315,0.8695476575121163,0.8649030694668821,0.5009746637183847
0.03384977579116821,0.8695476575121163,0.8659127625201939,0.5009746637183847
0.03381255269050598,0.869951534733441,0.8659127625201939,0.5009746637183847
0.03350549936294556,0.869951534733441,0.8673263327948304,0.5009746637183847
0.0334601104259491,0.8703554119547657,0.8673263327948304,0.5009746637183847
0.03345730900764465,0.8703554119547657,0.8675282714054927,0.5009746637183847
0.03343227505683899,0.8707592891760905,0.8675282714054927,0.5009746637183847
0.0334165096282959,0.8707592891760905,0.8677302100161551,0.5009746637183847
0.0331549346446991,0.8723747980613893,0.8677302100161551,0.5009746637183847
0.03301501274108887,0.8723747980613893,0.8681340872374798,0.5009746637183847
0.03293314576148987,0.872778675282714,0.8681340872374798,0.5009746637183847
0.032880038022994995,0.872778675282714,0.8683360258481422,0.5009746637183847
0.032806456089019775,0.8733844911147012,0.8683360258481422,0.5009746637183847
0.032778143882751465,0.8733844911147012,0.8687399030694669,0.5009746637183847
0.03277707099914551,0.8735864297253635,0.8687399030694669,0.5009746637183847
0.03273189067840576,0.8735864297253635,0.869345718901454,0.5009746637183847
0.03262856602668762,0.8741922455573505,0.869345718901454,0.5009746637183847
0.03257766366004944,0.8741922455573505,0.8695476575121163,0.5009746637183847
0.03255733847618103,0.874394184168013,0.8695476575121163,0.5009746637183847
0.03243938088417053,0.874394184168013,0.8701534733441034,0.5009746637183847
0.03243926167488098,0.8745961227786753,0.8701534733441034,0.5009746637183847
0.03241324424743652,0.8745961227786753,0.8703554119547657,0.5009746637183847
0.03241288661956787,0.8747980613893377,0.8703554119547657,0.5009746637183847
0.03237554430961609,0.8747980613893377,0.8705573505654282,0.5009746637183847
0.03215646743774414,0.8762116316639742,0.8705573505654282,0.5009746637183847
0.0321386456489563,0.8762116316639742,0.8707592891760905,0.5009746637183847
0.032081037759780884,0.8766155088852988,0.8707592891760905,0.5009746637183847
0.03207460045814514,0.8766155088852988,0.8709612277867528,0.5009746637183847
0.032024502754211426,0.8770193861066236,0.8709612277867528,0.5009746637183847
0.032012999057769775,0.8770193861066236,0.8711631663974152,0.5009746637183847
0.03200066089630127,0.877221324717286,0.8711631663974152,0.5009746637183847
0.0319080650806427,0.877221324717286,0.8717689822294022,0.5009746637183847
0.03160625696182251,0.8790387722132472,0.8717689822294022,0.5009746637183847
0.03157207369804382,0.8790387722132472,0.8719709208400647,0.5009746637183847
0.03152823448181152,0.8794426494345718,0.8719709208400647,0.5009746637183847
0.03143933415412903,0.8794426494345718,0.872778675282714,0.5009746637183847
0.031430959701538086,0.8796445880452343,0.872778675282714,0.5009746637183847
0.03139802813529968,0.8796445880452343,0.8731825525040388,0.5009746637183847
0.031375229358673096,0.880048465266559,0.8731825525040388,0.5009746637183847
0.03130897879600525,0.880048465266559,0.8733844911147012,0.5009746637183847
0.031271517276763916,0.8804523424878837,0.8733844911147012,0.5009746637183847
0.03124377131462097,0.8804523424878837,0.8735864297253635,0.5009746637183847
0.03120836615562439,0.8808562197092084,0.8735864297253635,0.5009746637183847
0.031196653842926025,0.8808562197092084,0.8737883683360258,0.5009746637183847
0.0311870276927948,0.8810581583198708,0.8737883683360258,0.5009746637183847
0.031099915504455566,0.8810581583198708,0.8739903069466882,0.5009746637183847
0.03099551796913147,0.8812600969305331,0.8739903069466882,0.5009746637183847
0.03098607063293457,0.8812600969305331,0.8741922455573505,0.5009746637183847
0.030957311391830444,0.8814620355411955,0.8741922455573505,0.5009746637183847
0.030819952487945557,0.8814620355411955,0.8752019386106623,0.5009746637183847
0.030804336071014404,0.8816639741518578,0.8752019386106623,0.5009746637183847
0.030744880437850952,0.8816639741518578,0.875605815831987,0.5009746637183847
0.03074246644973755,0.8818659127625202,0.875605815831987,0.5009746637183847
0.030684739351272583,0.8818659127625202,0.8762116316639742,0.5009746637183847
0.030470162630081177,0.8826736672051696,0.8762116316639742,0.5009746637183847
0.030412405729293823,0.8826736672051696,0.8768174474959612,0.5009746637183847
0.03028315305709839,0.8830775444264943,0.8768174474959612,0.5009746637183847
0.030281633138656616,0.8830775444264943,0.8770193861066236,0.5009746637183847
0.0302581787109375,0.8832794830371568,0.8770193861066236,0.5009746637183847
0.03024768829345703,0.8832794830371568,0.877221324717286,0.5009746637183847
0.030222713947296143,0.8834814216478191,0.877221324717286,0.5009746637183847
0.03017929196357727,0.8834814216478191,0.8776252019386107,0.5009746637183847
0.030128061771392822,0.8842891760904685,0.8776252019386107,0.5009746637183847
0.030125856399536133,0.8842891760904685,0.877827140549273,0.5009746637183847
0.029923856258392334,0.8852988691437803,0.877827140549273,0.5009746637183847
0.029888540506362915,0.8852988691437803,0.8782310177705978,0.5009746637183847
0.029848456382751465,0.885702746365105,0.8782310177705978,0.5009746637183847
0.029801160097122192,0.885702746365105,0.8784329563812601,0.5009746637183847
0.02979987859725952,0.8859046849757674,0.8784329563812601,0.5009746637183847
0.029787659645080566,0.8859046849757674,0.8786348949919225,0.5009746637183847
0.029711991548538208,0.8863085621970921,0.8786348949919225,0.5009746637183847
0.029709726572036743,0.8863085621970921,0.8788368336025848,0.5009746637183847
0.029685169458389282,0.8865105008077544,0.8788368336025848,0.5009746637183847
0.029561012983322144,0.8865105008077544,0.8794426494345718,0.5009746637183847
0.02954190969467163,0.8869143780290791,0.8794426494345718,0.5009746637183847
0.029527664184570312,0.8869143780290791,0.8796445880452343,0.5009746637183847
0.02952757477760315,0.8871163166397416,0.8796445880452343,0.5009746637183847
0.02947095036506653,0.8871163166397416,0.880048465266559,0.5009746637183847
0.029391050338745117,0.8873182552504039,0.880048465266559,0.5009746637183847
0.029371798038482666,0.8873182552504039,0.8804523424878837,0.5009746637183847
0.029322177171707153,0.8875201938610663,0.8804523424878837,0.5009746637183847
0.02921733260154724,0.8875201938610663,0.8808562197092084,0.5009746637183847
0.02913963794708252,0.8879240710823909,0.8808562197092084,0.5009746637183847
0.029053956270217896,0.8879240710823909,0.8814620355411955,0.5009746637183847
0.02905094623565674,0.8881260096930533,0.8814620355411955,0.5009746637183847
0.02904263138771057,0.8881260096930533,0.8816639741518578,0.5009746637183847
0.028948485851287842,0.8885298869143781,0.8816639741518578,0.5009746637183847
0.028937339782714844,0.8885298869143781,0.8818659127625202,0.5009746637183847
0.028909683227539062,0.8889337641357028,0.8818659127625202,0.5009746637183847
0.02884352207183838,0.8889337641357028,0.8820678513731826,0.5009746637183847
0.028842031955718994,0.8891357027463651,0.8820678513731826,0.5009746637183847
0.028826266527175903,0.8891357027463651,0.8822697899838449,0.5009746637183847
0.028755903244018555,0.8893376413570274,0.8822697899838449,0.5009746637183847
0.028732627630233765,0.8893376413570274,0.8824717285945073,0.5009746637183847
0.028731197118759155,0.8895395799676898,0.8824717285945073,0.5009746637183847
0.028709322214126587,0.8895395799676898,0.8826736672051696,0.5009746637183847
0.028631985187530518,0.8899434571890146,0.8826736672051696,0.5009746637183847
0.028627723455429077,0.8899434571890146,0.882875605815832,0.5009746637183847
0.028590649366378784,0.8901453957996769,0.882875605815832,0.5009746637183847
0.02857568860054016,0.8901453957996769,0.8830775444264943,0.5009746637183847
0.02850523591041565,0.8909531502423264,0.8830775444264943,0.5009746637183847
0.02844974398612976,0.8909531502423264,0.8832794830371568,0.5009746637183847
0.02841046452522278,0.8911550888529887,0.8832794830371568,0.5009746637183847
0.028328269720077515,0.8911550888529887,0.8842891760904685,0.5009746637183847
0.028192907571792603,0.8917609046849758,0.8842891760904685,0.5009746637183847
0.028180599212646484,0.8917609046849758,0.8844911147011308,0.5009746637183847
0.02812892198562622,0.8921647819063004,0.8844911147011308,0.5009746637183847
0.028091013431549072,0.8921647819063004,0.8848949919224556,0.5009746637183847
0.02808895707130432,0.8923667205169629,0.8848949919224556,0.5009746637183847
0.02795112133026123,0.8923667205169629,0.8852988691437803,0.5009746637183847
0.027833878993988037,0.8927705977382876,0.8852988691437803,0.5009746637183847
0.027794361114501953,0.8927705977382876,0.885702746365105,0.5009746637183847
0.027760565280914307,0.8933764135702746,0.885702746365105,0.5009746637183847
0.027757704257965088,0.8933764135702746,0.8859046849757674,0.5009746637183847
0.027701109647750854,0.893578352180937,0.8859046849757674,0.5009746637183847
0.027688413858413696,0.893578352180937,0.8861066235864298,0.5009746637183847
0.02760481834411621,0.8941841680129241,0.8861066235864298,0.5009746637183847
0.02760136127471924,0.8941841680129241,0.8863085621970921,0.5009746637183847
0.027526140213012695,0.8943861066235864,0.8863085621970921,0.5009746637183847
0.027485698461532593,0.8943861066235864,0.8867124394184168,0.5009746637183847
0.027465105056762695,0.8945880452342488,0.8867124394184168,0.5009746637183847
0.02741938829421997,0.8945880452342488,0.8877221324717286,0.5009746637183847
0.02731803059577942,0.8951938610662359,0.8877221324717286,0.5009746637183847
0.02729681134223938,0.8951938610662359,0.8879240710823909,0.5009746637183847
0.027228742837905884,0.8960016155088854,0.8879240710823909,0.5009746637183847
0.027177423238754272,0.8960016155088854,0.8885298869143781,0.5009746637183847
0.02716541290283203,0.8962035541195477,0.8885298869143781,0.5009746637183847
0.02711126208305359,0.8962035541195477,0.8887318255250404,0.5009746637183847
0.027100741863250732,0.89640549273021,0.8887318255250404,0.5009746637183847
0.02704337239265442,0.89640549273021,0.8889337641357028,0.5009746637183847
0.02703949809074402,0.8966074313408724,0.8889337641357028,0.5009746637183847
0.026942938566207886,0.8966074313408724,0.8893376413570274,0.5009746637183847
0.026899009943008423,0.8974151857835219,0.8893376413570274,0.5009746637183847
0.026872217655181885,0.8974151857835219,0.8897415185783522,0.5009746637183847
0.026844173669815063,0.8976171243941842,0.8897415185783522,0.5009746637183847
0.026770323514938354,0.8976171243941842,0.8899434571890146,0.5009746637183847
0.026603877544403076,0.898626817447496,0.8899434571890146,0.5009746637183847
0.026569455862045288,0.898626817447496,0.8903473344103393,0.5009746637183847
0.026515036821365356,0.899232633279483,0.8903473344103393,0.5009746637183847
0.02644491195678711,0.899232633279483,0.8907512116316639,0.5009746637183847
0.026442021131515503,0.8994345718901454,0.8907512116316639,0.5009746637183847
0.026436209678649902,0.8994345718901454,0.8909531502423264,0.5009746637183847
0.026427388191223145,0.8996365105008077,0.8909531502423264,0.5009746637183847
0.026386409997940063,0.8996365105008077,0.8911550888529887,0.5009746637183847
0.02638205885887146,0.8998384491114702,0.8911550888529887,0.5009746637183847
0.02620762586593628,0.8998384491114702,0.8917609046849758,0.5009746637183847
0.026146024465560913,0.9002423263327949,0.8917609046849758,0.5009746637183847
0.02610364556312561,0.9002423263327949,0.8923667205169629,0.5009746637183847
0.02581787109375,0.9012520193861067,0.8923667205169629,0.5009746637183847
0.025744110345840454,0.9012520193861067,0.8929725363489499,0.5009746637183847
0.025741398334503174,0.901453957996769,0.8929725363489499,0.5009746637183847
0.025687456130981445,0.901453957996769,0.8937802907915994,0.5009746637183847
0.025681376457214355,0.9016558966074314,0.8937802907915994,0.5009746637183847
0.02565056085586548,0.9016558966074314,0.8939822294022617,0.5009746637183847
0.02564948797225952,0.9018578352180937,0.8939822294022617,0.5009746637183847
0.025600790977478027,0.9018578352180937,0.8945880452342488,0.5009746637183847
0.02550804615020752,0.9022617124394184,0.8945880452342488,0.5009746637183847
0.025389105081558228,0.9022617124394184,0.8957996768982229,0.5009746637183847
0.025388896465301514,0.9024636510500808,0.8957996768982229,0.5009746637183847
0.025368303060531616,0.9024636510500808,0.8960016155088854,0.5009746637183847
0.02536827325820923,0.9026655896607432,0.8960016155088854,0.5009746637183847
0.025364279747009277,0.9026655896607432,0.8962035541195477,0.5009746637183847
0.02534496784210205,0.9034733441033925,0.8962035541195477,0.5009746637183847
0.02528175711631775,0.9034733441033925,0.8966074313408724,0.5009746637183847
0.025280267000198364,0.903675282714055,0.8966074313408724,0.5009746637183847
0.02525070309638977,0.903675282714055,0.8968093699515347,0.5009746637183847
0.02511158585548401,0.9038772213247173,0.8968093699515347,0.5009746637183847
0.025110691785812378,0.9038772213247173,0.8970113085621971,0.5009746637183847
0.024982184171676636,0.9046849757673667,0.8970113085621971,0.5009746637183847
0.024925708770751953,0.9046849757673667,0.8974151857835219,0.5009746637183847
0.024911850690841675,0.9050888529886915,0.8974151857835219,0.5009746637183847
0.024842441082000732,0.9050888529886915,0.8978190630048465,0.5009746637183847
0.02482086420059204,0.9052907915993538,0.8978190630048465,0.5009746637183847
0.0246962308883667,0.9052907915993538,0.8990306946688207,0.5009746637183847
0.02455642819404602,0.9058966074313409,0.8990306946688207,0.5009746637183847
0.024552643299102783,0.9058966074313409,0.899232633279483,0.5009746637183847
0.024499177932739258,0.9067043618739903,0.899232633279483,0.5009746637183847
0.024471253156661987,0.9067043618739903,0.8996365105008077,0.5009746637183847
0.02441495656967163,0.9069063004846527,0.8996365105008077,0.5009746637183847
0.024378806352615356,0.9069063004846527,0.9004442649434572,0.5009746637183847
0.0243532657623291,0.9073101777059773,0.9004442649434572,0.5009746637183847
0.024301379919052124,0.9073101777059773,0.9006462035541195,0.5009746637183847
0.024301111698150635,0.9075121163166397,0.9006462035541195,0.5009746637183847
0.024291276931762695,0.9075121163166397,0.9008481421647819,0.5009746637183847
0.024287700653076172,0.9079159935379645,0.9008481421647819,0.5009746637183847
0.02422049641609192,0.9079159935379645,0.9012520193861067,0.5009746637183847
0.024186789989471436,0.9081179321486268,0.9012520193861067,0.5009746637183847
0.0241471529006958,0.9081179321486268,0.901453957996769,0.5009746637183847
0.02402520179748535,0.9087237479806138,0.901453957996769,0.5009746637183847
0.024024158716201782,0.9087237479806138,0.9016558966074314,0.5009746637183847
0.024005770683288574,0.9089256865912763,0.9016558966074314,0.5009746637183847
0.02387717366218567,0.9089256865912763,0.9022617124394184,0.5009746637183847
0.0237482488155365,0.9097334410339257,0.9022617124394184,0.5009746637183847
0.023662537336349487,0.9097334410339257,0.9028675282714055,0.5009746637183847
0.023652315139770508,0.909935379644588,0.9028675282714055,0.5009746637183847
0.023586302995681763,0.909935379644588,0.903675282714055,0.5009746637183847
0.02350795269012451,0.9105411954765751,0.903675282714055,0.5009746637183847
0.023417234420776367,0.9105411954765751,0.9040791599353797,0.5009746637183847
0.023355633020401,0.9109450726978998,0.9040791599353797,0.5009746637183847
0.023315250873565674,0.9109450726978998,0.9044830371567044,0.5009746637183847
0.02329733967781067,0.9111470113085622,0.9044830371567044,0.5009746637183847
0.02327275276184082,0.9111470113085622,0.9046849757673667,0.5009746637183847
0.02326411008834839,0.9115508885298869,0.9046849757673667,0.5009746637183847
0.02323436737060547,0.9115508885298869,0.9050888529886915,0.5009746637183847
0.023129671812057495,0.912156704361874,0.9050888529886915,0.5009746637183847
0.02312380075454712,0.912156704361874,0.9052907915993538,0.5009746637183847
0.023090362548828125,0.9123586429725363,0.9052907915993538,0.5009746637183847
0.02288070321083069,0.9123586429725363,0.9069063004846527,0.5009746637183847
0.022699624300003052,0.9131663974151858,0.9069063004846527,0.5009746637183847
0.022663533687591553,0.9131663974151858,0.9073101777059773,0.5009746637183847
0.02248328924179077,0.9137722132471728,0.9073101777059773,0.5009746637183847
0.022455304861068726,0.9137722132471728,0.9079159935379645,0.5009746637183847
0.022366881370544434,0.9141760904684976,0.9079159935379645,0.5009746637183847
0.022284001111984253,0.9141760904684976,0.9085218093699515,0.5009746637183847
0.022249728441238403,0.9143780290791599,0.9085218093699515,0.5009746637183847
0.02223736047744751,0.9143780290791599,0.9087237479806138,0.5009746637183847
0.022023826837539673,0.9155896607431341,0.9087237479806138,0.5009746637183847
0.021956413984298706,0.9155896607431341,0.909329563812601,0.5009746637183847
0.021955221891403198,0.9157915993537964,0.909329563812601,0.5009746637183847
0.021927982568740845,0.9157915993537964,0.9095315024232633,0.5009746637183847
0.02192780375480652,0.9159935379644588,0.9095315024232633,0.5009746637183847
0.021854519844055176,0.9159935379644588,0.9109450726978998,0.5009746637183847
0.021822214126586914,0.9165993537964459,0.9109450726978998,0.5009746637183847
0.021633952856063843,0.9165993537964459,0.912156704361874,0.5009746637183847
0.02161937952041626,0.9170032310177706,0.912156704361874,0.5009746637183847
0.021572589874267578,0.9170032310177706,0.9123586429725363,0.5009746637183847
0.021569758653640747,0.9172051696284329,0.9123586429725363,0.5009746637183847
0.021526992321014404,0.9172051696284329,0.9129644588045234,0.5009746637183847
0.021491050720214844,0.9176090468497576,0.9129644588045234,0.5009746637183847
0.02124333381652832,0.9176090468497576,0.9143780290791599,0.5009746637183847
0.021229207515716553,0.9178109854604201,0.9143780290791599,0.5009746637183847
0.021165817975997925,0.9178109854604201,0.9151857835218093,0.5009746637183847
0.02113988995552063,0.9180129240710824,0.9151857835218093,0.5009746637183847
0.02113473415374756,0.9180129240710824,0.9153877221324718,0.5009746637183847
0.02112036943435669,0.9182148626817448,0.9153877221324718,0.5009746637183847
0.021098673343658447,0.9182148626817448,0.9155896607431341,0.5009746637183847
0.02101355791091919,0.9188206785137318,0.9155896607431341,0.5009746637183847
0.020940452814102173,0.9188206785137318,0.9161954765751211,0.5009746637183847
0.020899534225463867,0.9190226171243941,0.9161954765751211,0.5009746637183847
0.020885050296783447,0.9190226171243941,0.9163974151857835,0.5009746637183847
0.020840167999267578,0.9194264943457189,0.9163974151857835,0.5009746637183847
0.020770877599716187,0.9194264943457189,0.9165993537964459,0.5009746637183847
0.020716816186904907,0.9196284329563813,0.9165993537964459,0.5009746637183847
0.02069389820098877,0.9196284329563813,0.9168012924071083,0.5009746637183847
0.020581871271133423,0.9200323101777059,0.9168012924071083,0.5009746637183847
0.020568937063217163,0.9200323101777059,0.9172051696284329,0.5009746637183847
0.020560622215270996,0.9202342487883683,0.9172051696284329,0.5009746637183847
0.02052319049835205,0.9202342487883683,0.9174071082390953,0.5009746637183847
0.02045208215713501,0.9212439418416801,0.9174071082390953,0.5009746637183847
0.020378291606903076,0.9212439418416801,0.9180129240710824,0.5009746637183847
0.020358890295028687,0.9214458804523424,0.9180129240710824,0.5009746637183847
0.020347297191619873,0.9214458804523424,0.9182148626817448,0.5009746637183847
0.0203227698802948,0.9218497576736672,0.9182148626817448,0.5009746637183847
0.02027839422225952,0.9218497576736672,0.9186187399030694,0.5009746637183847
0.02022579312324524,0.9224555735056543,0.9186187399030694,0.5009746637183847
0.020201683044433594,0.9224555735056543,0.9190226171243941,0.5009746637183847
0.020168155431747437,0.9226575121163166,0.9190226171243941,0.5009746637183847
0.020134657621383667,0.9226575121163166,0.9192245557350566,0.5009746637183847
0.020005136728286743,0.9230613893376414,0.9192245557350566,0.5009746637183847
0.01997441053390503,0.9230613893376414,0.9196284329563813,0.5009746637183847
0.019972413778305054,0.9232633279483037,0.9196284329563813,0.5009746637183847
0.019969284534454346,0.9232633279483037,0.9198303715670436,0.5009746637183847
0.0199110209941864,0.9236672051696284,0.9198303715670436,0.5009746637183847
0.01983848214149475,0.9236672051696284,0.9202342487883683,0.5009746637183847
0.01977980136871338,0.9240710823909531,0.9202342487883683,0.5009746637183847
0.019771844148635864,0.9240710823909531,0.9206381260096931,0.5009746637183847
0.019768178462982178,0.9242730210016155,0.9206381260096931,0.5009746637183847
0.019765794277191162,0.9242730210016155,0.9208400646203554,0.5009746637183847
0.01975148916244507,0.9244749596122779,0.9208400646203554,0.5009746637183847
0.019642174243927002,0.9244749596122779,0.9218497576736672,0.5009746637183847
0.019615650177001953,0.9246768982229402,0.9218497576736672,0.5009746637183847
0.01939484477043152,0.9246768982229402,0.922859450726979,0.5009746637183847
0.019341856241226196,0.9248788368336026,0.922859450726979,0.5009746637183847
0.01933792233467102,0.9248788368336026,0.9232633279483037,0.5009746637183847
0.01930922269821167,0.9252827140549273,0.9232633279483037,0.5009746637183847
0.01926746964454651,0.9252827140549273,0.9234652665589661,0.5009746637183847
0.019218891859054565,0.925686591276252,0.9234652665589661,0.5009746637183847
0.019203603267669678,0.925686591276252,0.9236672051696284,0.5009746637183847
0.01916065812110901,0.9258885298869144,0.9236672051696284,0.5009746637183847
0.019092261791229248,0.9258885298869144,0.9242730210016155,0.5009746637183847
0.01895788311958313,0.9266962843295639,0.9242730210016155,0.5009746637183847
0.01884552836418152,0.9266962843295639,0.9250807754442649,0.5009746637183847
0.018840879201889038,0.9268982229402262,0.9250807754442649,0.5009746637183847
0.018765509128570557,0.9268982229402262,0.9254846526655897,0.5009746637183847
0.018752962350845337,0.9271001615508885,0.9254846526655897,0.5009746637183847
0.018750399351119995,0.9271001615508885,0.925686591276252,0.5009746637183847
0.018733084201812744,0.9273021001615509,0.925686591276252,0.5009746637183847
0.018688052892684937,0.9273021001615509,0.9258885298869144,0.5009746637183847
0.01863318681716919,0.9275040387722132,0.9258885298869144,0.5009746637183847
0.01844152808189392,0.9275040387722132,0.9268982229402262,0.5009746637183847
0.01841709017753601,0.9277059773828756,0.9268982229402262,0.5009746637183847
0.018378496170043945,0.9277059773828756,0.9271001615508885,0.5009746637183847
0.018356770277023315,0.927907915993538,0.9271001615508885,0.5009746637183847
0.0183107852935791,0.927907915993538,0.9273021001615509,0.5009746637183847
0.018305152654647827,0.9281098546042004,0.9273021001615509,0.5009746637183847
0.018219351768493652,0.9281098546042004,0.9281098546042004,0.5009746637183847
0.018201977014541626,0.9283117932148627,0.9281098546042004,0.5009746637183847
0.01809057593345642,0.9283117932148627,0.928513731825525,0.5009746637183847
0.01802295446395874,0.9287156704361874,0.928513731825525,0.5009746637183847
0.01788783073425293,0.9287156704361874,0.9297253634894992,0.5009746637183847
0.017883211374282837,0.9291195476575121,0.9297253634894992,0.5009746637183847
0.017867237329483032,0.9291195476575121,0.9299273021001615,0.5009746637183847
0.017786860466003418,0.9301292407108239,0.9299273021001615,0.5009746637183847
0.017749011516571045,0.9301292407108239,0.9301292407108239,0.5009746637183847
0.01773098111152649,0.9303311793214862,0.9301292407108239,0.5009746637183847
0.017730504274368286,0.9303311793214862,0.9303311793214862,0.5009746637183847
0.017577826976776123,0.931340872374798,0.9303311793214862,0.5009746637183847
0.01726284623146057,0.931340872374798,0.9325525040387722,0.5009746637183847
0.01725563406944275,0.9315428109854604,0.9325525040387722,0.5009746637183847
0.017095059156417847,0.9315428109854604,0.9333602584814217,0.5009746637183847
0.017036259174346924,0.9321486268174475,0.9333602584814217,0.5009746637183847
0.01690414547920227,0.9321486268174475,0.9337641357027464,0.5009746637183847
0.0167369544506073,0.932956381260097,0.9337641357027464,0.5009746637183847
0.016713082790374756,0.932956381260097,0.9339660743134087,0.5009746637183847
0.016686707735061646,0.933562197092084,0.9339660743134087,0.5009746637183847
0.01661825180053711,0.933562197092084,0.9349757673667205,0.5009746637183847
0.016601234674453735,0.9337641357027464,0.9349757673667205,0.5009746637183847
0.016524970531463623,0.9337641357027464,0.9355815831987075,0.5009746637183847
0.016452819108963013,0.9339660743134087,0.9355815831987075,0.5009746637183847
0.016408920288085938,0.9339660743134087,0.9361873990306947,0.5009746637183847
0.016378700733184814,0.934168012924071,0.9361873990306947,0.5009746637183847
0.01633206009864807,0.934168012924071,0.9365912762520194,0.5009746637183847
0.01632082462310791,0.9343699515347335,0.9365912762520194,0.5009746637183847
0.016290366649627686,0.9343699515347335,0.9367932148626817,0.5009746637183847
0.016227126121520996,0.9345718901453958,0.9367932148626817,0.5009746637183847
0.016204237937927246,0.9345718901453958,0.9371970920840065,0.5009746637183847
0.01618283987045288,0.9347738287560582,0.9371970920840065,0.5009746637183847
0.01608690619468689,0.9347738287560582,0.9376009693053312,0.5009746637183847
0.016076713800430298,0.9349757673667205,0.9376009693053312,0.5009746637183847
0.016071856021881104,0.9351777059773829,0.9378029079159935,0.5009746637183847
0.01604864001274109,0.9353796445880452,0.9378029079159935,0.5009746637183847
0.01602858304977417,0.9353796445880452,0.9380048465266559,0.5009746637183847
0.016021549701690674,0.9355815831987075,0.9380048465266559,0.5009746637183847
0.0159304141998291,0.9355815831987075,0.9388126009693053,0.5009746637183847
0.01584792137145996,0.9361873990306947,0.9388126009693053,0.5009746637183847
0.015838652849197388,0.9361873990306947,0.93921647819063,0.5009746637183847
0.01581406593322754,0.936389337641357,0.93921647819063,0.5009746637183847
0.01580873131752014,0.936389337641357,0.9394184168012925,0.5009746637183847
0.0157698392868042,0.9367932148626817,0.9394184168012925,0.5009746637183847
0.015768080949783325,0.9367932148626817,0.9396203554119548,0.5009746637183847
0.015758633613586426,0.9369951534733441,0.9396203554119548,0.5009746637183847
0.015732675790786743,0.9369951534733441,0.9402261712439418,0.5009746637183847
0.015665173530578613,0.9373990306946688,0.9402261712439418,0.5009746637183847
0.015651404857635498,0.9373990306946688,0.9404281098546042,0.5009746637183847
0.015614509582519531,0.9376009693053312,0.9404281098546042,0.5009746637183847
0.015581727027893066,0.9376009693053312,0.9406300484652665,0.5009746637183847
0.01551663875579834,0.9380048465266559,0.9406300484652665,0.5009746637183847
0.015484273433685303,0.9380048465266559,0.940831987075929,0.5009746637183847
0.015436351299285889,0.9384087237479806,0.940831987075929,0.5009746637183847
0.015429586172103882,0.9384087237479806,0.9410339256865913,0.5009746637183847
0.015343844890594482,0.9388126009693053,0.9410339256865913,0.5009746637183847
0.01528593897819519,0.9388126009693053,0.9416397415185783,0.5009746637183847
0.015258073806762695,0.93921647819063,0.9416397415185783,0.5009746637183847
0.015177547931671143,0.93921647819063,0.942043618739903,0.5009746637183847
0.014914751052856445,0.9398222940226171,0.942043618739903,0.5009746637183847
0.014838933944702148,0.9398222940226171,0.9426494345718901,0.5009746637183847
0.014743030071258545,0.9412358642972536,0.9426494345718901,0.5009746637183847
0.014714360237121582,0.9412358642972536,0.9428513731825525,0.5009746637183847
0.014590144157409668,0.942043618739903,0.9428513731825525,0.5009746637183847
0.014562934637069702,0.942043618739903,0.9434571890145396,0.5009746637183847
0.014544069766998291,0.9422455573505655,0.9434571890145396,0.5009746637183847
0.014537423849105835,0.9422455573505655,0.943659127625202,0.5009746637183847
0.014531135559082031,0.9424474959612278,0.943659127625202,0.5009746637183847
0.014500558376312256,0.9424474959612278,0.9438610662358643,0.5009746637183847
0.014493018388748169,0.9426494345718901,0.9438610662358643,0.5009746637183847
0.014438450336456299,0.9426494345718901,0.944264943457189,0.5009746637183847
0.01439562439918518,0.9428513731825525,0.944264943457189,0.5009746637183847
0.014276385307312012,0.9428513731825525,0.9444668820678513,0.5009746637183847
0.014254361391067505,0.9430533117932148,0.9444668820678513,0.5009746637183847
0.014209091663360596,0.9430533117932148,0.9448707592891761,0.5009746637183847
0.014174073934555054,0.9434571890145396,0.9448707592891761,0.5009746637183847
0.014163166284561157,0.9434571890145396,0.9450726978998385,0.5009746637183847
0.014146924018859863,0.943659127625202,0.9450726978998385,0.5009746637183847
0.01406201720237732,0.943659127625202,0.9456785137318255,0.5009746637183847
0.013963550329208374,0.9444668820678513,0.9456785137318255,0.5009746637183847
0.013856381177902222,0.9444668820678513,0.946486268174475,0.5009746637183847
0.01381075382232666,0.9446688206785138,0.946486268174475,0.5009746637183847
0.013797342777252197,0.9446688206785138,0.9466882067851373,0.5009746637183847
0.013760238885879517,0.9450726978998385,0.9466882067851373,0.5009746637183847
0.013749480247497559,0.9450726978998385,0.947092084006462,0.5009746637183847
0.01373705267906189,0.9452746365105008,0.947092084006462,0.5009746637183847
0.013669341802597046,0.9452746365105008,0.9474959612277868,0.5009746637183847
0.013610631227493286,0.9460823909531503,0.9474959612277868,0.5009746637183847
0.013606935739517212,0.9460823909531503,0.9476978998384491,0.5009746637183847
0.013602733612060547,0.9462843295638126,0.9476978998384491,0.5009746637183847
0.013577580451965332,0.9462843295638126,0.9481017770597738,0.5009746637183847
0.01354101300239563,0.946486268174475,0.9481017770597738,0.5009746637183847
0.013436496257781982,0.946486268174475,0.9489095315024233,0.5009746637183847
0.013424277305603027,0.9466882067851373,0.9489095315024233,0.5009746637183847
0.01336929202079773,0.9466882067851373,0.949313408723748,0.5009746637183847
0.01328510046005249,0.947092084006462,0.949313408723748,0.5009746637183847
0.013250976800918579,0.947092084006462,0.9495153473344103,0.5009746637183847
0.013233572244644165,0.9472940226171244,0.9495153473344103,0.5009746637183847
0.01318514347076416,0.9472940226171244,0.9501211631663974,0.5009746637183847
0.013164728879928589,0.9474959612277868,0.9501211631663974,0.5009746637183847
0.013064861297607422,0.9474959612277868,0.9511308562197092,0.5009746637183847
0.0130501389503479,0.9476978998384491,0.9511308562197092,0.5009746637183847
0.013035446405410767,0.9476978998384491,0.9513327948303716,0.5009746637183847
0.01303514838218689,0.9478998384491115,0.9513327948303716,0.5009746637183847
0.01301988959312439,0.9478998384491115,0.9515347334410339,0.5009746637183847
0.012931138277053833,0.9487075928917609,0.9515347334410339,0.5009746637183847
0.012917876243591309,0.9487075928917609,0.9519386106623586,0.5009746637183847
0.012566477060317993,0.9505250403877221,0.9519386106623586,0.5009746637183847
0.012476563453674316,0.9505250403877221,0.9523424878836834,0.5009746637183847
0.012391507625579834,0.9511308562197092,0.9523424878836834,0.5009746637183847
0.012288480997085571,0.9511308562197092,0.9531502423263328,0.5009746637183847
0.012126147747039795,0.9519386106623586,0.9531502423263328,0.5009746637183847
0.012098997831344604,0.9519386106623586,0.9533521809369951,0.5009746637183847
0.012021541595458984,0.9527463651050081,0.9533521809369951,0.5009746637183847
0.011995315551757812,0.9527463651050081,0.9535541195476576,0.5009746637183847
0.01197996735572815,0.9529483037156704,0.9535541195476576,0.5009746637183847
0.011925935745239258,0.9529483037156704,0.9537560581583199,0.5009746637183847
0.011877596378326416,0.9531502423263328,0.9537560581583199,0.5009746637183847
0.011875718832015991,0.9531502423263328,0.9539579967689822,0.5009746637183847
0.01179400086402893,0.9535541195476576,0.9539579967689822,0.5009746637183847
0.011791467666625977,0.9535541195476576,0.9541599353796446,0.5009746637183847
0.011775761842727661,0.9541599353796446,0.9541599353796446,0.5009746637183847
0.011598825454711914,0.9541599353796446,0.9555735056542811,0.5009746637183847
0.01147112250328064,0.9543618739903069,0.9555735056542811,0.5009746637183847
0.011465996503829956,0.9543618739903069,0.9557754442649434,0.5009746637183847
0.011461049318313599,0.9545638126009693,0.9557754442649434,0.5009746637183847
0.011422932147979736,0.9545638126009693,0.9565831987075929,0.5009746637183847
0.011410057544708252,0.9549676898222941,0.9565831987075929,0.5009746637183847
0.011318802833557129,0.9549676898222941,0.9567851373182552,0.5009746637183847
0.01124224066734314,0.9551696284329564,0.9567851373182552,0.5009746637183847
0.011163860559463501,0.9551696284329564,0.9571890145395799,0.5009746637183847
0.011115223169326782,0.9555735056542811,0.9571890145395799,0.5009746637183847
0.01097521185874939,0.9555735056542811,0.9575928917609047,0.5009746637183847
0.010827571153640747,0.9563812600969306,0.9575928917609047,0.5009746637183847
0.010608196258544922,0.9563812600969306,0.9584006462035541,0.5009746637183847
0.010579407215118408,0.9567851373182552,0.9584006462035541,0.5009746637183847
0.010527938604354858,0.9567851373182552,0.9588045234248789,0.5009746637183847
0.01047605276107788,0.9569870759289176,0.9588045234248789,0.5009746637183847
0.010455578565597534,0.9569870759289176,0.9590064620355412,0.5009746637183847
0.010362446308135986,0.9575928917609047,0.9590064620355412,0.5009746637183847
0.010350316762924194,0.9575928917609047,0.9592084006462036,0.5009746637183847
0.010347545146942139,0.9577948303715671,0.9592084006462036,0.5009746637183847
0.01031196117401123,0.9577948303715671,0.9594103392568659,0.5009746637183847
0.010286837816238403,0.9581987075928917,0.9594103392568659,0.5009746637183847
0.010177314281463623,0.9581987075928917,0.960016155088853,0.5009746637183847
0.010133147239685059,0.9586025848142165,0.960016155088853,0.5009746637183847
0.00996631383895874,0.9586025848142165,0.9610258481421647,0.5009746637183847
0.009866058826446533,0.9588045234248789,0.9610258481421647,0.5009746637183847
0.009833961725234985,0.9588045234248789,0.9612277867528272,0.5009746637183847
0.009718716144561768,0.9596122778675282,0.9612277867528272,0.5009746637183847
0.00965338945388794,0.9596122778675282,0.9616316639741519,0.5009746637183847
0.009609520435333252,0.960016155088853,0.9616316639741519,0.5009746637183847
0.009593367576599121,0.960016155088853,0.9618336025848142,0.5009746637183847
0.009579718112945557,0.9602180936995154,0.9618336025848142,0.5009746637183847
0.009485512971878052,0.9602180936995154,0.9626413570274637,0.5009746637183847
0.009402871131896973,0.9606219709208401,0.9626413570274637,0.5009746637183847
0.009399354457855225,0.9606219709208401,0.962843295638126,0.5009746637183847
0.009244084358215332,0.9616316639741519,0.962843295638126,0.5009746637183847
0.009236365556716919,0.9616316639741519,0.9632471728594507,0.5009746637183847
0.009055018424987793,0.9622374798061389,0.9632471728594507,0.5009746637183847
0.009040772914886475,0.9622374798061389,0.9638529886914378,0.5009746637183847
0.009040147066116333,0.9624394184168013,0.9638529886914378,0.5009746637183847
0.00900772213935852,0.9624394184168013,0.9642568659127625,0.5009746637183847
0.008903324604034424,0.9632471728594507,0.9642568659127625,0.5009746637183847
0.008785605430603027,0.9632471728594507,0.9646607431340872,0.5009746637183847
0.008659332990646362,0.9646607431340872,0.9646607431340872,0.5009746637183847
0.008578091859817505,0.9646607431340872,0.9658723747980614,0.5009746637183847
0.00853458046913147,0.965064620355412,0.9658723747980614,0.5009746637183847
0.008519977331161499,0.965064620355412,0.9662762520193862,0.5009746637183847
0.008496314287185669,0.9654684975767367,0.9662762520193862,0.5009746637183847
0.008488386869430542,0.9654684975767367,0.9664781906300485,0.5009746637183847
0.008474409580230713,0.965670436187399,0.9664781906300485,0.5009746637183847
0.008455008268356323,0.965670436187399,0.9666801292407108,0.5009746637183847
0.00845026969909668,0.9658723747980614,0.9666801292407108,0.5009746637183847
0.008448570966720581,0.9658723747980614,0.9668820678513732,0.5009746637183847
0.008341103792190552,0.9660743134087237,0.9668820678513732,0.5009746637183847
0.008317261934280396,0.9660743134087237,0.9672859450726979,0.5009746637183847
0.008312433958053589,0.9662762520193862,0.9672859450726979,0.5009746637183847
0.008260220289230347,0.9662762520193862,0.9676898222940227,0.5009746637183847
0.008164554834365845,0.9664781906300485,0.9676898222940227,0.5009746637183847
0.008055001497268677,0.9664781906300485,0.9680936995153473,0.5009746637183847
0.008039504289627075,0.9666801292407108,0.9680936995153473,0.5009746637183847
0.008005201816558838,0.9666801292407108,0.9686995153473344,0.5009746637183847
0.007829546928405762,0.9682956381260097,0.9686995153473344,0.5009746637183847
0.007798314094543457,0.9682956381260097,0.9689014539579968,0.5009746637183847
0.0077481865882873535,0.9686995153473344,0.9689014539579968,0.5009746637183847
0.007736682891845703,0.9686995153473344,0.9691033925686591,0.5009746637183847
0.007729291915893555,0.9691033925686591,0.9691033925686591,0.5009746637183847
0.007671236991882324,0.9691033925686591,0.9693053311793215,0.5009746637183847
0.00765421986579895,0.9693053311793215,0.9693053311793215,0.5009746637183847
0.007646083831787109,0.9693053311793215,0.9695072697899838,0.5009746637183847
0.007614225149154663,0.970113085621971,0.9695072697899838,0.5009746637183847
0.007574021816253662,0.970113085621971,0.970113085621971,0.5009746637183847
0.007447630167007446,0.970718901453958,0.970113085621971,0.5009746637183847
0.0074177086353302,0.970718901453958,0.9705169628432956,0.5009746637183847
0.007298797369003296,0.9719305331179321,0.9705169628432956,0.5009746637183847
0.007281869649887085,0.9719305331179321,0.970718901453958,0.5009746637183847
0.007191985845565796,0.9723344103392568,0.970718901453958,0.5009746637183847
0.007123589515686035,0.9723344103392568,0.9715266558966075,0.5009746637183847
0.007110863924026489,0.9725363489499192,0.9715266558966075,0.5009746637183847
0.007106095552444458,0.9725363489499192,0.9717285945072698,0.5009746637183847
0.007067173719406128,0.9727382875605816,0.9717285945072698,0.5009746637183847
0.007058322429656982,0.9727382875605816,0.9721324717285945,0.5009746637183847
0.0069550275802612305,0.9737479806138933,0.9721324717285945,0.5009746637183847
0.006911098957061768,0.9737479806138933,0.9723344103392568,0.5009746637183847
0.006860077381134033,0.9739499192245558,0.9723344103392568,0.5009746637183847
0.006817132234573364,0.9739499192245558,0.9725363489499192,0.5009746637183847
0.006712079048156738,0.9743537964458805,0.9725363489499192,0.5009746637183847
0.006675392389297485,0.9743537964458805,0.972940226171244,0.5009746637183847
0.006652206182479858,0.9745557350565428,0.972940226171244,0.5009746637183847
0.006560236215591431,0.9745557350565428,0.9739499192245558,0.5009746637183847
0.006559520959854126,0.9747576736672051,0.9739499192245558,0.5009746637183847
0.006551802158355713,0.9747576736672051,0.9741518578352181,0.5009746637183847
0.006547093391418457,0.9749596122778675,0.9741518578352181,0.5009746637183847
0.006540030241012573,0.9749596122778675,0.9743537964458805,0.5009746637183847
0.006527215242385864,0.9751615508885298,0.9743537964458805,0.5009746637183847
0.006487101316452026,0.9751615508885298,0.9747576736672051,0.5009746637183847
0.006467908620834351,0.9755654281098546,0.9747576736672051,0.5009746637183847
0.006363332271575928,0.9755654281098546,0.9753634894991923,0.5009746637183847
0.006336629390716553,0.975767366720517,0.9753634894991923,0.5009746637183847
0.006303012371063232,0.975767366720517,0.975767366720517,0.5009746637183847
0.0062844157218933105,0.9759693053311793,0.975767366720517,0.5009746637183847
0.006170123815536499,0.9759693053311793,0.9765751211631664,0.5009746637183847
0.006166815757751465,0.9761712439418416,0.9765751211631664,0.5009746637183847
0.0061546266078948975,0.9761712439418416,0.9767770597738288,0.5009746637183847
0.006082206964492798,0.9767770597738288,0.9767770597738288,0.5009746637183847
0.005987286567687988,0.9767770597738288,0.9771809369951535,0.5009746637183847
0.005925089120864868,0.9773828756058158,0.9771809369951535,0.5009746637183847
0.0057222843170166016,0.9773828756058158,0.9775848142164781,0.5009746637183847
0.005715012550354004,0.9775848142164781,0.9775848142164781,0.5009746637183847
0.00569462776184082,0.9775848142164781,0.9777867528271406,0.5009746637183847
0.005606353282928467,0.9781906300484653,0.9777867528271406,0.5009746637183847
0.005565613508224487,0.9781906300484653,0.9781906300484653,0.5009746637183847
0.005434185266494751,0.9789983844911146,0.9781906300484653,0.5009746637183847
0.005428671836853027,0.9789983844911146,0.9783925686591276,0.5009746637183847
0.0054031312465667725,0.9794022617124394,0.9783925686591276,0.5009746637183847
0.005365610122680664,0.9794022617124394,0.9792003231017771,0.5009746637183847
0.005234479904174805,0.9798061389337641,0.9792003231017771,0.5009746637183847
0.0051195621490478516,0.9798061389337641,0.9796042003231018,0.5009746637183847
0.005058765411376953,0.9800080775444265,0.9796042003231018,0.5009746637183847
0.005044996738433838,0.9800080775444265,0.9800080775444265,0.5009746637183847
0.005028247833251953,0.9806138933764136,0.9800080775444265,0.5009746637183847
0.004969596862792969,0.9806138933764136,0.9804119547657512,0.5009746637183847
0.004964560270309448,0.9810177705977383,0.9804119547657512,0.5009746637183847
0.004959225654602051,0.9810177705977383,0.9806138933764136,0.5009746637183847
0.004943430423736572,0.9812197092084006,0.9806138933764136,0.5009746637183847
0.004939258098602295,0.9812197092084006,0.9808158319870759,0.5009746637183847
0.004808932542800903,0.9828352180936996,0.9808158319870759,0.5009746637183847
0.004796087741851807,0.9828352180936996,0.9810177705977383,0.5009746637183847
0.004789948463439941,0.9830371567043619,0.9810177705977383,0.5009746637183847
0.004653811454772949,0.9830371567043619,0.9818255250403877,0.5009746637183847
0.004577338695526123,0.9836429725363489,0.9818255250403877,0.5009746637183847
0.004552066326141357,0.9836429725363489,0.9822294022617124,0.5009746637183847
0.004511386156082153,0.9838449111470113,0.9822294022617124,0.5009746637183847
0.004486799240112305,0.9838449111470113,0.9826332794830371,0.5009746637183847
0.004469096660614014,0.9842487883683361,0.9826332794830371,0.5009746637183847
0.0044404566287994385,0.9842487883683361,0.9828352180936996,0.5009746637183847
0.004418045282363892,0.9844507269789984,0.9828352180936996,0.5009746637183847
0.00434073805809021,0.9844507269789984,0.9834410339256866,0.5009746637183847
0.004283547401428223,0.9856623586429726,0.9834410339256866,0.5009746637183847
0.004272580146789551,0.9856623586429726,0.9836429725363489,0.5009746637183847
0.0042435526847839355,0.9862681744749596,0.9836429725363489,0.5009746637183847
0.004152923822402954,0.9862681744749596,0.9844507269789984,0.5009746637183847
0.004147350788116455,0.9864701130856219,0.9844507269789984,0.5009746637183847
0.004136830568313599,0.9864701130856219,0.9848546042003231,0.5009746637183847
0.0041037797927856445,0.9866720516962844,0.9848546042003231,0.5009746637183847
0.003932446241378784,0.9866720516962844,0.9854604200323102,0.5009746637183847
0.0039279162883758545,0.9868739903069467,0.9854604200323102,0.5009746637183847
0.0037856101989746094,0.9868739903069467,0.9858642972536349,0.5009746637183847
0.0037648379802703857,0.9870759289176091,0.9858642972536349,0.5009746637183847
0.0037517547607421875,0.9870759289176091,0.9860662358642972,0.5009746637183847
0.0037204623222351074,0.9872778675282714,0.9860662358642972,0.5009746637183847
0.003709167242050171,0.9872778675282714,0.9862681744749596,0.5009746637183847
0.003703206777572632,0.9874798061389337,0.9862681744749596,0.5009746637183847
0.0036974847316741943,0.9874798061389337,0.9864701130856219,0.5009746637183847
0.003695368766784668,0.9876817447495961,0.9864701130856219,0.5009746637183847
0.003653287887573242,0.9876817447495961,0.9868739903069467,0.5009746637183847
0.003638237714767456,0.9880856219709209,0.9868739903069467,0.5009746637183847
0.003616422414779663,0.9880856219709209,0.9872778675282714,0.5009746637183847
0.003614097833633423,0.9882875605815832,0.9872778675282714,0.5009746637183847
0.0035856664180755615,0.9882875605815832,0.9874798061389337,0.5009746637183847
0.0035371482372283936,0.9886914378029079,0.9874798061389337,0.5009746637183847
0.003535330295562744,0.9886914378029079,0.9876817447495961,0.5009746637183847
0.003453075885772705,0.9888933764135702,0.9876817447495961,0.5009746637183847
0.0034054815769195557,0.9888933764135702,0.9882875605815832,0.5009746637183847
0.0033867955207824707,0.9890953150242326,0.9882875605815832,0.5009746637183847
0.003363370895385742,0.9890953150242326,0.9884894991922456,0.5009746637183847
0.0032671988010406494,0.9894991922455574,0.9884894991922456,0.5009746637183847
0.003246396780014038,0.9894991922455574,0.9886914378029079,0.5009746637183847
0.003223925828933716,0.9897011308562197,0.9886914378029079,0.5009746637183847
0.0032191872596740723,0.9897011308562197,0.9888933764135702,0.5009746637183847
0.003204256296157837,0.9899030694668821,0.9888933764135702,0.5009746637183847
0.0031309127807617188,0.9899030694668821,0.9890953150242326,0.5009746637183847
0.0030945241451263428,0.9901050080775444,0.9890953150242326,0.5009746637183847
0.0030874013900756836,0.9901050080775444,0.989297253634895,0.5009746637183847
0.003077954053878784,0.9903069466882067,0.989297253634895,0.5009746637183847
0.0029744505882263184,0.9903069466882067,0.9901050080775444,0.5009746637183847
0.0029664039611816406,0.9905088852988692,0.9901050080775444,0.5009746637183847
0.002908676862716675,0.9905088852988692,0.9907108239095315,0.5009746637183847
0.0027019083499908447,0.9913166397415186,0.9907108239095315,0.5009746637183847
0.002662479877471924,0.9913166397415186,0.9911147011308562,0.5009746637183847
0.002655595541000366,0.9915185783521809,0.9911147011308562,0.5009746637183847
0.0026338398456573486,0.9915185783521809,0.9915185783521809,0.5009746637183847
0.0025986135005950928,0.9919224555735057,0.9915185783521809,0.5009746637183847
0.002412736415863037,0.9919224555735057,0.992124394184168,0.5009746637183847
0.0024054348468780518,0.992124394184168,0.992124394184168,0.5009746637183847
0.0022939741611480713,0.992124394184168,0.9925282714054927,0.5009746637183847
0.00222855806350708,0.9925282714054927,0.9925282714054927,0.5009746637183847
0.0022031962871551514,0.9925282714054927,0.9931340872374798,0.5009746637183847
0.002100914716720581,0.9929321486268174,0.9931340872374798,0.5009746637183847
0.002084016799926758,0.9929321486268174,0.9935379644588045,0.5009746637183847
0.002038419246673584,0.9931340872374798,0.9935379644588045,0.5009746637183847
0.0020354092121124268,0.9931340872374798,0.9937399030694669,0.5009746637183847
0.001998424530029297,0.9935379644588045,0.9937399030694669,0.5009746637183847
0.0019554197788238525,0.9935379644588045,0.9939418416801292,0.5009746637183847
0.001818925142288208,0.9937399030694669,0.9939418416801292,0.5009746637183847
0.0016876757144927979,0.9937399030694669,0.9945476575121163,0.5009746637183847
0.0015073716640472412,0.9945476575121163,0.9945476575121163,0.5009746637183847
0.001505523920059204,0.9945476575121163,0.9947495961227787,0.5009746637183847
0.0013228058815002441,0.9961631663974152,0.9947495961227787,0.5009746637183847
0.0013003647327423096,0.9961631663974152,0.994951534733441,0.5009746637183847
0.0012759268283843994,0.9963651050080775,0.994951534733441,0.5009746637183847
0.0012555420398712158,0.9963651050080775,0.9951534733441034,0.5009746637183847
0.0012206733226776123,0.9967689822294022,0.9951534733441034,0.5009746637183847
0.001219332218170166,0.9967689822294022,0.9953554119547657,0.5009746637183847
0.0011792182922363281,0.9969709208400647,0.9953554119547657,0.5009746637183847
0.0011099576950073242,0.9969709208400647,0.9963651050080775,0.5009746637183847
0.0010867714881896973,0.9973747980613893,0.9963651050080775,0.5009746637183847
0.0010468661785125732,0.9973747980613893,0.9965670436187399,0.5009746637183847
0.001038581132888794,0.9975767366720517,0.9965670436187399,0.5009746637183847
0.0008725523948669434,0.9975767366720517,0.9967689822294022,0.5009746637183847
0.0007859766483306885,0.997778675282714,0.9967689822294022,0.5009746637183847
0.0007207691669464111,0.997778675282714,0.9973747980613893,0.5009746637183847
0.0005685985088348389,0.9983844911147012,0.9973747980613893,0.5009746637183847
0.0004982352256774902,0.9983844911147012,0.9985864297253635,0.5009746637183847
0.000449448823928833,0.9987883683360258,0.9985864297253635,0.5009746637183847
0.0003745555877685547,0.9987883683360258,0.9991922455573505,0.5009746637183847
0.00016427040100097656,0.9995961227786753,0.9991922455573505,0.5009746637183847
0.00010517239570617676,0.9995961227786753,0.9995961227786753,0.5009746637183847
9.527802467346191e-05,0.9997980613893377,0.9995961227786753,0.5009746637183847
4.807114601135254e-05,0.9997980613893377,0.9997980613893377,0.5009746637183847
4.503130912780762e-05,1.0,0.9997980613893377,0.5009746637183847
2.0712614059448242e-05,1.0,1.0,0.5009746637183847


==> figures/data/gaussian/nonlinear_eps4_roc_data.csv <==
threshold,TPR,FPR,AUROC
inf,0.0,0.0,0.500981453455597
3.035532236099243,0.00020193861066235866,0.0,0.500981453455597
1.9388371706008911,0.00020193861066235866,0.0008077544426494346,0.500981453455597
1.5425336360931396,0.0012116316639741518,0.0008077544426494346,0.500981453455597
1.5419976711273193,0.0012116316639741518,0.0010096930533117932,0.500981453455597
1.3837820291519165,0.0020193861066235864,0.0010096930533117932,0.500981453455597
1.303513765335083,0.0020193861066235864,0.0020193861066235864,0.500981453455597
1.265156865119934,0.0022213247172859453,0.0020193861066235864,0.500981453455597
1.2578409910202026,0.0022213247172859453,0.0022213247172859453,0.500981453455597
1.245212197303772,0.0026252019386106625,0.0022213247172859453,0.500981453455597
1.19389808177948,0.0026252019386106625,0.003432956381260097,0.500981453455597
1.185758113861084,0.002827140549273021,0.003432956381260097,0.500981453455597
1.1727077960968018,0.002827140549273021,0.003836833602584814,0.500981453455597
1.1259154081344604,0.004240710823909532,0.003836833602584814,0.500981453455597
1.1243665218353271,0.004240710823909532,0.004038772213247173,0.500981453455597
1.1082195043563843,0.0044426494345718905,0.004038772213247173,0.500981453455597
1.1042931079864502,0.0044426494345718905,0.004240710823909532,0.500981453455597
1.0906200408935547,0.0046445880452342485,0.004240710823909532,0.500981453455597
1.0847750902175903,0.0046445880452342485,0.004846526655896607,0.500981453455597
1.0840647220611572,0.005048465266558966,0.004846526655896607,0.500981453455597
1.0808056592941284,0.005048465266558966,0.005048465266558966,0.500981453455597
1.0567495822906494,0.005250403877221325,0.005048465266558966,0.500981453455597
1.0296118259429932,0.005250403877221325,0.005452342487883684,0.500981453455597
1.0295724868774414,0.005452342487883684,0.005452342487883684,0.500981453455597
0.9962278604507446,0.005452342487883684,0.006865912762520194,0.500981453455597
0.9889007806777954,0.0058562197092084005,0.006865912762520194,0.500981453455597
0.9841631650924683,0.0058562197092084005,0.0070678513731825526,0.500981453455597
0.9807331562042236,0.006462035541195477,0.0070678513731825526,0.500981453455597
0.9789565801620483,0.006462035541195477,0.007269789983844911,0.500981453455597
0.9715017080307007,0.0070678513731825526,0.007269789983844911,0.500981453455597
0.970435380935669,0.0070678513731825526,0.00747172859450727,0.500981453455597
0.9661754369735718,0.007269789983844911,0.00747172859450727,0.500981453455597
0.95894455909729,0.007269789983844911,0.007673667205169628,0.500981453455597
0.952923059463501,0.00747172859450727,0.007673667205169628,0.500981453455597
0.9462677240371704,0.00747172859450727,0.008077544426494346,0.500981453455597
0.9336327314376831,0.008077544426494346,0.008077544426494346,0.500981453455597
0.9248404502868652,0.008077544426494346,0.008683360258481421,0.500981453455597
0.9228847026824951,0.008279483037156704,0.008683360258481421,0.500981453455597
0.9197771549224854,0.008279483037156704,0.008885298869143781,0.500981453455597
0.9157081842422485,0.008683360258481421,0.008885298869143781,0.500981453455597
0.9065207242965698,0.008683360258481421,0.009087237479806139,0.500981453455597
0.9065040349960327,0.008885298869143781,0.009087237479806139,0.500981453455597
0.8967890739440918,0.008885298869143781,0.009491114701130857,0.500981453455597
0.8961480855941772,0.009087237479806139,0.009491114701130857,0.500981453455597
0.8909173011779785,0.009087237479806139,0.009894991922455574,0.500981453455597
0.8880561590194702,0.009693053311793215,0.009894991922455574,0.500981453455597
0.8873538970947266,0.009693053311793215,0.010096930533117932,0.500981453455597
0.8854074478149414,0.009894991922455574,0.010096930533117932,0.500981453455597
0.8850277662277222,0.009894991922455574,0.01029886914378029,0.500981453455597
0.8754979372024536,0.01050080775444265,0.01029886914378029,0.500981453455597
0.8751051425933838,0.01050080775444265,0.01050080775444265,0.500981453455597
0.8749309778213501,0.010702746365105008,0.01050080775444265,0.500981453455597
0.8728107213973999,0.010702746365105008,0.010702746365105008,0.500981453455597
0.872733473777771,0.010904684975767368,0.010702746365105008,0.500981453455597
0.8684706687927246,0.010904684975767368,0.011510500807754443,0.500981453455597
0.8632899522781372,0.011308562197092083,0.011510500807754443,0.500981453455597
0.8527801036834717,0.011308562197092083,0.012116316639741519,0.500981453455597
0.8489934206008911,0.011510500807754443,0.012116316639741519,0.500981453455597
0.8483389616012573,0.011510500807754443,0.012318255250403877,0.500981453455597
0.843478798866272,0.011712439418416801,0.012318255250403877,0.500981453455597
0.8415367603302002,0.011712439418416801,0.012520193861066236,0.500981453455597
0.8397331237792969,0.01191437802907916,0.012520193861066236,0.500981453455597
0.837472677230835,0.01191437802907916,0.012722132471728594,0.500981453455597
0.8321524858474731,0.012318255250403877,0.012722132471728594,0.500981453455597
0.8283475637435913,0.012318255250403877,0.012924071082390954,0.500981453455597
0.8223127126693726,0.012722132471728594,0.012924071082390954,0.500981453455597
0.818537712097168,0.012722132471728594,0.013126009693053312,0.500981453455597
0.8098288774490356,0.01352988691437803,0.013126009693053312,0.500981453455597
0.805728554725647,0.01352988691437803,0.01332794830371567,0.500981453455597
0.8051587343215942,0.013731825525040387,0.01332794830371567,0.500981453455597
0.8009593486785889,0.013731825525040387,0.013731825525040387,0.500981453455597
0.7971389293670654,0.014337641357027463,0.013731825525040387,0.500981453455597
0.7914197444915771,0.014337641357027463,0.013933764135702747,0.500981453455597
0.788367509841919,0.01474151857835218,0.013933764135702747,0.500981453455597
0.78682541847229,0.01474151857835218,0.014135702746365105,0.500981453455597
0.7825852632522583,0.015347334410339256,0.014135702746365105,0.500981453455597
0.7813756465911865,0.015347334410339256,0.014337641357027463,0.500981453455597
0.7800278663635254,0.015953150242326332,0.014337641357027463,0.500981453455597
0.7784377336502075,0.015953150242326332,0.014539579967689823,0.500981453455597
0.774971604347229,0.01615508885298869,0.014539579967689823,0.500981453455597
0.7733325958251953,0.01615508885298869,0.01474151857835218,0.500981453455597
0.7732717990875244,0.01635702746365105,0.01474151857835218,0.500981453455597
0.7724206447601318,0.01635702746365105,0.01494345718901454,0.500981453455597
0.7715951204299927,0.016558966074313407,0.01494345718901454,0.500981453455597
0.7697219848632812,0.016558966074313407,0.015145395799676898,0.500981453455597
0.7633938789367676,0.016962843295638127,0.015145395799676898,0.500981453455597
0.7625800371170044,0.016962843295638127,0.015347334410339256,0.500981453455597
0.761975884437561,0.017164781906300483,0.015347334410339256,0.500981453455597
0.7591938972473145,0.017164781906300483,0.015751211631663976,0.500981453455597
0.7585543394088745,0.017366720516962843,0.015751211631663976,0.500981453455597
0.7529735565185547,0.017366720516962843,0.017164781906300483,0.500981453455597
0.7528122663497925,0.017568659127625202,0.017164781906300483,0.500981453455597
0.7489683628082275,0.017568659127625202,0.017366720516962843,0.500981453455597
0.7486444711685181,0.017770597738287562,0.017366720516962843,0.500981453455597
0.7484709024429321,0.017770597738287562,0.017568659127625202,0.500981453455597
0.7479115724563599,0.01797253634894992,0.017568659127625202,0.500981453455597
0.7463313341140747,0.01797253634894992,0.01797253634894992,0.500981453455597
0.7377800941467285,0.018982229402261713,0.01797253634894992,0.500981453455597
0.7353156805038452,0.018982229402261713,0.018578352180936994,0.500981453455597
0.7343521118164062,0.01918416801292407,0.018578352180936994,0.500981453455597
0.7309406995773315,0.01918416801292407,0.018982229402261713,0.500981453455597
0.7206850051879883,0.02079967689822294,0.018982229402261713,0.500981453455597
0.7201347351074219,0.02079967689822294,0.01918416801292407,0.500981453455597
0.7175726890563965,0.021405492730210016,0.01918416801292407,0.500981453455597
0.7167288064956665,0.021405492730210016,0.01938610662358643,0.500981453455597
0.7140092849731445,0.021809369951534735,0.01938610662358643,0.500981453455597
0.7134757041931152,0.021809369951534735,0.01958804523424879,0.500981453455597
0.7116842269897461,0.02221324717285945,0.01958804523424879,0.500981453455597
0.705717921257019,0.02221324717285945,0.019991922455573505,0.500981453455597
0.704904317855835,0.02241518578352181,0.019991922455573505,0.500981453455597
0.7031944990158081,0.02241518578352181,0.020193861066235864,0.500981453455597
0.7025721073150635,0.022819063004846526,0.020193861066235864,0.500981453455597
0.7009412050247192,0.022819063004846526,0.02079967689822294,0.500981453455597
0.6996350288391113,0.023021001615508886,0.02079967689822294,0.500981453455597
0.6990410089492798,0.023021001615508886,0.0210016155088853,0.500981453455597
0.6965067386627197,0.02382875605815832,0.0210016155088853,0.500981453455597
0.6952469348907471,0.02382875605815832,0.021405492730210016,0.500981453455597
0.6931277513504028,0.024434571890145397,0.021405492730210016,0.500981453455597
0.6926231384277344,0.024434571890145397,0.021607431340872375,0.500981453455597
0.6917191743850708,0.024636510500807753,0.021607431340872375,0.500981453455597
0.6914443969726562,0.024636510500807753,0.021809369951534735,0.500981453455597
0.6893545389175415,0.025040387722132473,0.021809369951534735,0.500981453455597
0.6888648271560669,0.025040387722132473,0.02201130856219709,0.500981453455597
0.6875506639480591,0.025646203554119548,0.02201130856219709,0.500981453455597
0.6874567270278931,0.025646203554119548,0.02221324717285945,0.500981453455597
0.6820228099822998,0.026453957996768983,0.02221324717285945,0.500981453455597
0.6784487962722778,0.026453957996768983,0.022819063004846526,0.500981453455597
0.6781904697418213,0.02665589660743134,0.022819063004846526,0.500981453455597
0.6770374774932861,0.02665589660743134,0.023222940226171242,0.500981453455597
0.6746294498443604,0.02705977382875606,0.023222940226171242,0.500981453455597
0.6722085475921631,0.02705977382875606,0.02382875605815832,0.500981453455597
0.6688941717147827,0.027665589660743135,0.02382875605815832,0.500981453455597
0.6682862043380737,0.027665589660743135,0.024030694668820678,0.500981453455597
0.666441798210144,0.02806946688206785,0.024030694668820678,0.500981453455597
0.6602191925048828,0.02806946688206785,0.02544426494345719,0.500981453455597
0.659176230430603,0.02827140549273021,0.02544426494345719,0.500981453455597
0.657891035079956,0.02827140549273021,0.025848142164781908,0.500981453455597
0.6555788516998291,0.028675282714054926,0.025848142164781908,0.500981453455597
0.6528812646865845,0.028675282714054926,0.0268578352180937,0.500981453455597
0.6514855623245239,0.028877221324717286,0.0268578352180937,0.500981453455597
0.650810718536377,0.028877221324717286,0.02705977382875606,0.500981453455597
0.6505844593048096,0.029079159935379646,0.02705977382875606,0.500981453455597
0.647476077079773,0.029079159935379646,0.027867528271405494,0.500981453455597
0.6454628705978394,0.02968497576736672,0.027867528271405494,0.500981453455597
0.6448978185653687,0.02968497576736672,0.02806946688206785,0.500981453455597
0.6446875333786011,0.02988691437802908,0.02806946688206785,0.500981453455597
0.6439682245254517,0.02988691437802908,0.02847334410339257,0.500981453455597
0.6432861089706421,0.030088852988691437,0.02847334410339257,0.500981453455597
0.6409202814102173,0.030088852988691437,0.028675282714054926,0.500981453455597
0.6386408805847168,0.030492730210016156,0.028675282714054926,0.500981453455597
0.6378382444381714,0.030492730210016156,0.029079159935379646,0.500981453455597
0.6360148191452026,0.030896607431340872,0.029079159935379646,0.500981453455597
0.6328285932540894,0.030896607431340872,0.02968497576736672,0.500981453455597
0.6308752298355103,0.031098546042003232,0.02968497576736672,0.500981453455597
0.6289070844650269,0.031098546042003232,0.02988691437802908,0.500981453455597
0.6272362470626831,0.031704361873990304,0.02988691437802908,0.500981453455597
0.626548171043396,0.031704361873990304,0.030088852988691437,0.500981453455597
0.6174029111862183,0.034329563812600966,0.030088852988691437,0.500981453455597
0.6141681671142578,0.034329563812600966,0.030896607431340872,0.500981453455597
0.6138033866882324,0.034733441033925685,0.030896607431340872,0.500981453455597
0.6125938892364502,0.034733441033925685,0.03130048465266559,0.500981453455597
0.6122592687606812,0.035137318255250405,0.03130048465266559,0.500981453455597
0.6087172031402588,0.035137318255250405,0.03251211631663974,0.500981453455597
0.6082115173339844,0.035339256865912765,0.03251211631663974,0.500981453455597
0.6063311100006104,0.035339256865912765,0.033521809369951534,0.500981453455597
0.6060777902603149,0.035541195476575124,0.033521809369951534,0.500981453455597
0.6057462692260742,0.035541195476575124,0.033723747980613894,0.500981453455597
0.6048898696899414,0.03574313408723748,0.033723747980613894,0.500981453455597
0.6046499013900757,0.03574313408723748,0.03412762520193861,0.500981453455597
0.6021909713745117,0.036348949919224556,0.03412762520193861,0.500981453455597
0.6006789207458496,0.036348949919224556,0.034329563812600966,0.500981453455597
0.6004770994186401,0.036550888529886916,0.034329563812600966,0.500981453455597
0.5996900796890259,0.036550888529886916,0.034935379644588045,0.500981453455597
0.5985367298126221,0.036954765751211635,0.034935379644588045,0.500981453455597
0.5974555015563965,0.036954765751211635,0.035339256865912765,0.500981453455597
0.5971201658248901,0.03735864297253635,0.035339256865912765,0.500981453455597
0.5962828397750854,0.03735864297253635,0.03574313408723748,0.500981453455597
0.5952702760696411,0.03756058158319871,0.03574313408723748,0.500981453455597
0.5942906141281128,0.03756058158319871,0.036147011308562196,0.500981453455597
0.593834638595581,0.03776252019386107,0.036147011308562196,0.500981453455597
0.5938141345977783,0.03776252019386107,0.036348949919224556,0.500981453455597
0.5934687852859497,0.03796445880452343,0.036348949919224556,0.500981453455597
0.5918418169021606,0.03796445880452343,0.036550888529886916,0.500981453455597
0.5907731056213379,0.03836833602584814,0.036550888529886916,0.500981453455597
0.5901761054992676,0.03836833602584814,0.03735864297253635,0.500981453455597
0.5876387357711792,0.03897415185783522,0.03735864297253635,0.500981453455597
0.5865708589553833,0.03897415185783522,0.03776252019386107,0.500981453455597
0.5845654010772705,0.03978190630048465,0.03776252019386107,0.500981453455597
0.5838650465011597,0.03978190630048465,0.038166397415185786,0.500981453455597
0.583643913269043,0.04018578352180937,0.038166397415185786,0.500981453455597
0.581727147102356,0.04018578352180937,0.03877221324717286,0.500981453455597
0.5795875787734985,0.04099353796445881,0.03877221324717286,0.500981453455597
0.5786633491516113,0.04099353796445881,0.03917609046849758,0.500981453455597
0.5777521133422852,0.04119547657512116,0.03917609046849758,0.500981453455597
0.5765740871429443,0.04119547657512116,0.03937802907915994,0.500981453455597
0.5756598711013794,0.04159935379644588,0.03937802907915994,0.500981453455597
0.5737994909286499,0.04159935379644588,0.04038772213247173,0.500981453455597
0.5737133026123047,0.04180129240710824,0.04038772213247173,0.500981453455597
0.5702648162841797,0.04180129240710824,0.04220516962843296,0.500981453455597
0.5696948766708374,0.0420032310177706,0.04220516962843296,0.500981453455597
0.5692652463912964,0.0420032310177706,0.04240710823909531,0.500981453455597
0.5663195848464966,0.04281098546042003,0.04240710823909531,0.500981453455597
0.5637619495391846,0.04281098546042003,0.04382067851373182,0.500981453455597
0.5635592937469482,0.04301292407108239,0.04382067851373182,0.500981453455597
0.5620884895324707,0.04301292407108239,0.04402261712439418,0.500981453455597
0.5619298219680786,0.04321486268174475,0.04402261712439418,0.500981453455597
0.5598046779632568,0.04321486268174475,0.04462843295638126,0.500981453455597
0.5595805644989014,0.04341680129240711,0.04462843295638126,0.500981453455597
0.5591456890106201,0.04341680129240711,0.04483037156704362,0.500981453455597
0.5589910745620728,0.04361873990306947,0.04483037156704362,0.500981453455597
0.5584417581558228,0.04361873990306947,0.045032310177705974,0.500981453455597
0.557437539100647,0.04382067851373182,0.045032310177705974,0.500981453455597
0.5573643445968628,0.04382067851373182,0.045234248788368334,0.500981453455597
0.5564690828323364,0.04422455573505654,0.045234248788368334,0.500981453455597
0.5541844367980957,0.04422455573505654,0.04543618739903069,0.500981453455597
0.5536187887191772,0.0444264943457189,0.04543618739903069,0.500981453455597
0.5523068904876709,0.0444264943457189,0.04604200323101777,0.500981453455597
0.5516172647476196,0.04462843295638126,0.04604200323101777,0.500981453455597
0.5475101470947266,0.04462843295638126,0.04765751211631664,0.500981453455597
0.5473126173019409,0.04483037156704362,0.04765751211631664,0.500981453455597
0.5471079349517822,0.045234248788368334,0.04765751211631664,0.500981453455597
0.5442103147506714,0.04584006462035541,0.04765751211631664,0.500981453455597
0.5417568683624268,0.04584006462035541,0.04907108239095315,0.500981453455597
0.5401511192321777,0.046849757673667204,0.04907108239095315,0.500981453455597
0.5389193296432495,0.046849757673667204,0.049474959612277866,0.500981453455597
0.5379698276519775,0.047051696284329564,0.049474959612277866,0.500981453455597
0.5376086235046387,0.047051696284329564,0.049676898222940226,0.500981453455597
0.5361920595169067,0.047253634894991924,0.049676898222940226,0.500981453455597
0.5344046354293823,0.047253634894991924,0.050282714054927305,0.500981453455597
0.5330820083618164,0.048061389337641355,0.050282714054927305,0.500981453455597
0.5325123071670532,0.048061389337641355,0.05048465266558966,0.500981453455597
0.5316778421401978,0.048465266558966075,0.05048465266558966,0.500981453455597
0.5308742523193359,0.048465266558966075,0.05068659127625202,0.500981453455597
0.530840277671814,0.048667205169628434,0.05068659127625202,0.500981453455597
0.5306884050369263,0.048667205169628434,0.05088852988691438,0.500981453455597
0.530237078666687,0.04907108239095315,0.05088852988691438,0.500981453455597
0.5299472808837891,0.04907108239095315,0.05109046849757674,0.500981453455597
0.52983558177948,0.049273021001615507,0.05109046849757674,0.500981453455597
0.5292088985443115,0.049273021001615507,0.051292407108239096,0.500981453455597
0.5284744501113892,0.049474959612277866,0.051292407108239096,0.500981453455597
0.52698814868927,0.049474959612277866,0.051696284329563816,0.500981453455597
0.5255210399627686,0.050080775444264945,0.051696284329563816,0.500981453455597
0.524800181388855,0.050080775444264945,0.05210016155088853,0.500981453455597
0.5246498584747314,0.050282714054927305,0.05210016155088853,0.500981453455597
0.5231688022613525,0.050282714054927305,0.05270597738287561,0.500981453455597
0.5227025747299194,0.05048465266558966,0.05270597738287561,0.500981453455597
0.52082359790802,0.05048465266558966,0.05331179321486268,0.500981453455597
0.5205713510513306,0.05068659127625202,0.05331179321486268,0.500981453455597
0.5202617645263672,0.05068659127625202,0.05351373182552504,0.500981453455597
0.5188710689544678,0.051494345718901456,0.05351373182552504,0.500981453455597
0.5183463096618652,0.051494345718901456,0.0537156704361874,0.500981453455597
0.5183254480361938,0.051696284329563816,0.0537156704361874,0.500981453455597
0.5176597833633423,0.051696284329563816,0.05411954765751212,0.500981453455597
0.5173568725585938,0.05210016155088853,0.05411954765751212,0.500981453455597
0.5172145366668701,0.05210016155088853,0.05432148626817448,0.500981453455597
0.5162581205368042,0.05250403877221325,0.05432148626817448,0.500981453455597
0.5150824785232544,0.05250403877221325,0.05452342487883683,0.500981453455597
0.5149228572845459,0.05290791599353797,0.05452342487883683,0.500981453455597
0.5148088932037354,0.05290791599353797,0.05472536348949919,0.500981453455597
0.5136233568191528,0.05331179321486268,0.05472536348949919,0.500981453455597
0.5134611129760742,0.05331179321486268,0.05492730210016155,0.500981453455597
0.5133601427078247,0.05351373182552504,0.05492730210016155,0.500981453455597
0.5132831335067749,0.05351373182552504,0.05512924071082391,0.500981453455597
0.512969970703125,0.0537156704361874,0.05512924071082391,0.500981453455597
0.5111157894134521,0.0537156704361874,0.05573505654281099,0.500981453455597
0.5110111236572266,0.05391760904684976,0.05573505654281099,0.500981453455597
0.5106688737869263,0.05391760904684976,0.05593699515347334,0.500981453455597
0.5102607011795044,0.05432148626817448,0.05593699515347334,0.500981453455597
0.5096651315689087,0.05432148626817448,0.0561389337641357,0.500981453455597
0.5090205669403076,0.05492730210016155,0.0561389337641357,0.500981453455597
0.5089374780654907,0.05492730210016155,0.05634087237479806,0.500981453455597
0.5086681842803955,0.05553311793214863,0.05634087237479806,0.500981453455597
0.5082614421844482,0.05553311793214863,0.05694668820678514,0.500981453455597
0.5065491199493408,0.05634087237479806,0.05694668820678514,0.500981453455597
0.5058282613754272,0.05634087237479806,0.05755250403877221,0.500981453455597
0.5053378343582153,0.05714862681744749,0.05755250403877221,0.500981453455597
0.5052840709686279,0.05714862681744749,0.05775444264943457,0.500981453455597
0.5046515464782715,0.05755250403877221,0.05775444264943457,0.500981453455597
0.5046268701553345,0.05755250403877221,0.05795638126009693,0.500981453455597
0.504555344581604,0.05775444264943457,0.05795638126009693,0.500981453455597
0.5042299032211304,0.05775444264943457,0.05836025848142165,0.500981453455597
0.5030339956283569,0.05815831987075929,0.05836025848142165,0.500981453455597
0.5006425380706787,0.05815831987075929,0.05936995153473344,0.500981453455597
0.500085711479187,0.05836025848142165,0.05936995153473344,0.500981453455597
0.49895986914634705,0.05836025848142165,0.05977382875605816,0.500981453455597
0.498453289270401,0.058562197092084003,0.05977382875605816,0.500981453455597
0.49744096398353577,0.058562197092084003,0.060177705977382874,0.500981453455597
0.49669232964515686,0.05916801292407108,0.060177705977382874,0.500981453455597
0.49655452370643616,0.05916801292407108,0.060379644588045234,0.500981453455597
0.49644067883491516,0.05936995153473344,0.060379644588045234,0.500981453455597
0.496250182390213,0.05936995153473344,0.06058158319870759,0.500981453455597
0.4959612786769867,0.05977382875605816,0.06058158319870759,0.500981453455597
0.49548545479774475,0.05977382875605816,0.06078352180936995,0.500981453455597
0.4940502345561981,0.060177705977382874,0.06078352180936995,0.500981453455597
0.4936058819293976,0.060177705977382874,0.06098546042003231,0.500981453455597
0.49336495995521545,0.060379644588045234,0.06098546042003231,0.500981453455597
0.4929729402065277,0.060379644588045234,0.061187399030694666,0.500981453455597
0.49295738339424133,0.06058158319870759,0.061187399030694666,0.500981453455597
0.4928319752216339,0.06058158319870759,0.061389337641357025,0.500981453455597
0.4924508035182953,0.06078352180936995,0.061389337641357025,0.500981453455597
0.492326945066452,0.06078352180936995,0.061591276252019385,0.500981453455597
0.4917333424091339,0.06098546042003231,0.061591276252019385,0.500981453455597
0.4907505214214325,0.06098546042003231,0.061995153473344104,0.500981453455597
0.48961636424064636,0.061591276252019385,0.061995153473344104,0.500981453455597
0.4887252151966095,0.061591276252019385,0.06260096930533118,0.500981453455597
0.4877209961414337,0.061793214862681745,0.06260096930533118,0.500981453455597
0.486687570810318,0.061793214862681745,0.0630048465266559,0.500981453455597
0.48644140362739563,0.061995153473344104,0.0630048465266559,0.500981453455597
0.4863823354244232,0.061995153473344104,0.06320678513731826,0.500981453455597
0.48592063784599304,0.062399030694668824,0.06320678513731826,0.500981453455597
0.48552390933036804,0.062399030694668824,0.06340872374798061,0.500981453455597
0.485241562128067,0.06260096930533118,0.06340872374798061,0.500981453455597
0.48464235663414,0.06260096930533118,0.0640145395799677,0.500981453455597
0.48444339632987976,0.06280290791599354,0.0640145395799677,0.500981453455597
0.48375406861305237,0.06280290791599354,0.06421647819063005,0.500981453455597
0.48348256945610046,0.06320678513731826,0.06421647819063005,0.500981453455597
0.4829910099506378,0.06320678513731826,0.06462035541195477,0.500981453455597
0.48110148310661316,0.0640145395799677,0.06462035541195477,0.500981453455597
0.4809201657772064,0.0640145395799677,0.06482229402261712,0.500981453455597
0.4808681309223175,0.06421647819063005,0.06482229402261712,0.500981453455597
0.48007169365882874,0.06421647819063005,0.06563004846526656,0.500981453455597
0.4795168936252594,0.06462035541195477,0.06563004846526656,0.500981453455597
0.47899577021598816,0.06462035541195477,0.06583198707592892,0.500981453455597
0.4789782464504242,0.06482229402261712,0.06583198707592892,0.500981453455597
0.47895708680152893,0.06482229402261712,0.06603392568659128,0.500981453455597
0.4788462817668915,0.06502423263327949,0.06603392568659128,0.500981453455597
0.47836264967918396,0.06502423263327949,0.06623586429725363,0.500981453455597
0.4781297743320465,0.06563004846526656,0.06623586429725363,0.500981453455597
0.4773307144641876,0.06563004846526656,0.066437802907916,0.500981453455597
0.47715213894844055,0.06583198707592892,0.066437802907916,0.500981453455597
0.47659870982170105,0.06583198707592892,0.06684168012924072,0.500981453455597
0.4755285680294037,0.06623586429725363,0.06684168012924072,0.500981453455597
0.47503766417503357,0.06623586429725363,0.06724555735056542,0.500981453455597
0.4743972718715668,0.06684168012924072,0.06724555735056542,0.500981453455597
0.4737490117549896,0.06684168012924072,0.06785137318255251,0.500981453455597
0.47287997603416443,0.06724555735056542,0.06785137318255251,0.500981453455597
0.4726199209690094,0.06724555735056542,0.06825525040387723,0.500981453455597
0.47145989537239075,0.06825525040387723,0.06825525040387723,0.500981453455597
0.470737487077713,0.06825525040387723,0.06865912762520193,0.500981453455597
0.4707077443599701,0.06845718901453958,0.06865912762520193,0.500981453455597
0.46976467967033386,0.06845718901453958,0.07007269789983844,0.500981453455597
0.4697083532810211,0.06865912762520193,0.07007269789983844,0.500981453455597
0.4694499671459198,0.06865912762520193,0.07047657512116316,0.500981453455597
0.4688864052295685,0.06906300484652665,0.07047657512116316,0.500981453455597
0.46582475304603577,0.06906300484652665,0.07108239095315025,0.500981453455597
0.4641501009464264,0.07047657512116316,0.07108239095315025,0.500981453455597
0.46393123269081116,0.07047657512116316,0.07148626817447495,0.500981453455597
0.46363022923469543,0.07067851373182553,0.07148626817447495,0.500981453455597
0.4635249078273773,0.07067851373182553,0.07168820678513732,0.500981453455597
0.4630623161792755,0.07108239095315025,0.07168820678513732,0.500981453455597
0.46275219321250916,0.07108239095315025,0.07209208400646204,0.500981453455597
0.46223923563957214,0.07168820678513732,0.07209208400646204,0.500981453455597
0.4622385799884796,0.07168820678513732,0.07229402261712439,0.500981453455597
0.4622332751750946,0.07189014539579967,0.07229402261712439,0.500981453455597
0.46208980679512024,0.07189014539579967,0.07249596122778676,0.500981453455597
0.46206745505332947,0.07209208400646204,0.07249596122778676,0.500981453455597
0.4619778096675873,0.07209208400646204,0.07289983844911146,0.500981453455597
0.45882609486579895,0.07310177705977383,0.07289983844911146,0.500981453455597
0.45870158076286316,0.07310177705977383,0.07310177705977383,0.500981453455597
0.45865127444267273,0.07330371567043618,0.07310177705977383,0.500981453455597
0.4579686224460602,0.07330371567043618,0.07330371567043618,0.500981453455597
0.4579611122608185,0.07350565428109855,0.07330371567043618,0.500981453455597
0.45790961384773254,0.07350565428109855,0.07350565428109855,0.500981453455597
0.45625320076942444,0.07431340872374798,0.07350565428109855,0.500981453455597
0.45571020245552063,0.07431340872374798,0.0737075928917609,0.500981453455597
0.45455923676490784,0.07491922455573506,0.0737075928917609,0.500981453455597
0.454016774892807,0.07491922455573506,0.07411147011308562,0.500981453455597
0.4538874328136444,0.07572697899838449,0.07411147011308562,0.500981453455597
0.45331236720085144,0.07572697899838449,0.07431340872374798,0.500981453455597
0.452582448720932,0.0761308562197092,0.07431340872374798,0.500981453455597
0.45242980122566223,0.0761308562197092,0.07451534733441034,0.500981453455597
0.45029690861701965,0.07653473344103393,0.07451534733441034,0.500981453455597
0.45022693276405334,0.07653473344103393,0.0747172859450727,0.500981453455597
0.44944116473197937,0.07734248788368336,0.0747172859450727,0.500981453455597
0.4491983950138092,0.07734248788368336,0.07491922455573506,0.500981453455597
0.4488614499568939,0.07774636510500808,0.07491922455573506,0.500981453455597
0.44871774315834045,0.07774636510500808,0.07532310177705977,0.500981453455597
0.44870081543922424,0.07794830371567044,0.07532310177705977,0.500981453455597
0.44753631949424744,0.07794830371567044,0.07572697899838449,0.500981453455597
0.4469929039478302,0.07815024232633279,0.07572697899838449,0.500981453455597
0.4469616711139679,0.07815024232633279,0.07592891760904685,0.500981453455597
0.445932000875473,0.07895799676898223,0.07592891760904685,0.500981453455597
0.44583860039711,0.07895799676898223,0.0761308562197092,0.500981453455597
0.44443008303642273,0.07936187399030695,0.0761308562197092,0.500981453455597
0.44406893849372864,0.07936187399030695,0.07653473344103393,0.500981453455597
0.4427354633808136,0.0795638126009693,0.07653473344103393,0.500981453455597
0.4424079358577728,0.0795638126009693,0.07673667205169628,0.500981453455597
0.44230619072914124,0.07976575121163167,0.07673667205169628,0.500981453455597
0.44188210368156433,0.07976575121163167,0.07693861066235864,0.500981453455597
0.44151571393013,0.07996768982229402,0.07693861066235864,0.500981453455597
0.44142332673072815,0.07996768982229402,0.077140549273021,0.500981453455597
0.44075140357017517,0.08016962843295639,0.077140549273021,0.500981453455597
0.4405215084552765,0.08016962843295639,0.07734248788368336,0.500981453455597
0.44032910466194153,0.08037156704361874,0.07734248788368336,0.500981453455597
0.4398493468761444,0.08037156704361874,0.07794830371567044,0.500981453455597
0.43970534205436707,0.0805735056542811,0.07794830371567044,0.500981453455597
0.43856528401374817,0.0805735056542811,0.07855411954765751,0.500981453455597
0.43781909346580505,0.08097738287560581,0.07855411954765751,0.500981453455597
0.4374646842479706,0.08097738287560581,0.07895799676898223,0.500981453455597
0.43707820773124695,0.0815831987075929,0.07895799676898223,0.500981453455597
0.43679848313331604,0.0815831987075929,0.0791599353796446,0.500981453455597
0.43594828248023987,0.08178513731825525,0.0791599353796446,0.500981453455597
0.43520674109458923,0.08178513731825525,0.0795638126009693,0.500981453455597
0.43511685729026794,0.08198707592891762,0.0795638126009693,0.500981453455597
0.4346183240413666,0.08198707592891762,0.07976575121163167,0.500981453455597
0.43391916155815125,0.08218901453957997,0.07976575121163167,0.500981453455597
0.4326624572277069,0.08218901453957997,0.08077544426494346,0.500981453455597
0.4309433400630951,0.08279483037156704,0.08077544426494346,0.500981453455597
0.43038663268089294,0.08279483037156704,0.08117932148626818,0.500981453455597
0.4292953312397003,0.08299676898222941,0.08117932148626818,0.500981453455597
0.42887911200523376,0.08299676898222941,0.08138126009693053,0.500981453455597
0.4287090003490448,0.08319870759289176,0.08138126009693053,0.500981453455597
0.4286799728870392,0.08319870759289176,0.0815831987075929,0.500981453455597
0.42834600806236267,0.08340064620355411,0.0815831987075929,0.500981453455597
0.42833152413368225,0.08340064620355411,0.08178513731825525,0.500981453455597
0.42734089493751526,0.08360258481421648,0.08178513731825525,0.500981453455597
0.42726197838783264,0.08360258481421648,0.08198707592891762,0.500981453455597
0.42634692788124084,0.08420840064620355,0.08198707592891762,0.500981453455597
0.42593857645988464,0.08420840064620355,0.08218901453957997,0.500981453455597
0.425713449716568,0.08461227786752827,0.08218901453957997,0.500981453455597
0.42432448267936707,0.08461227786752827,0.08279483037156704,0.500981453455597
0.423784464597702,0.08481421647819062,0.08279483037156704,0.500981453455597
0.4236421287059784,0.08481421647819062,0.08299676898222941,0.500981453455597
0.4235326945781708,0.08501615508885299,0.08299676898222941,0.500981453455597
0.4228294789791107,0.08501615508885299,0.08319870759289176,0.500981453455597
0.42277178168296814,0.08521809369951534,0.08319870759289176,0.500981453455597
0.42274972796440125,0.08521809369951534,0.08340064620355411,0.500981453455597
0.4222125709056854,0.08582390953150243,0.08340064620355411,0.500981453455597
0.4216940701007843,0.08582390953150243,0.08380452342487883,0.500981453455597
0.42161133885383606,0.08602584814216478,0.08380452342487883,0.500981453455597
0.42116525769233704,0.08602584814216478,0.08461227786752827,0.500981453455597
0.42037448287010193,0.0864297253634895,0.08461227786752827,0.500981453455597
0.41942742466926575,0.0864297253634895,0.08521809369951534,0.500981453455597
0.4191655218601227,0.08683360258481422,0.08521809369951534,0.500981453455597
0.41897502541542053,0.08683360258481422,0.08542003231017771,0.500981453455597
0.4189011752605438,0.08703554119547657,0.08542003231017771,0.500981453455597
0.41889896988868713,0.08703554119547657,0.08562197092084006,0.500981453455597
0.4177439510822296,0.08743941841680129,0.08562197092084006,0.500981453455597
0.41646304726600647,0.08743941841680129,0.08602584814216478,0.500981453455597
0.4161485731601715,0.08764135702746365,0.08602584814216478,0.500981453455597
0.4148366153240204,0.08764135702746365,0.08683360258481422,0.500981453455597
0.41480132937431335,0.08784329563812601,0.08683360258481422,0.500981453455597
0.4139121472835541,0.08784329563812601,0.08703554119547657,0.500981453455597
0.41384074091911316,0.08804523424878836,0.08703554119547657,0.500981453455597
0.4135762155056,0.08804523424878836,0.08723747980613894,0.500981453455597
0.4133399426937103,0.08824717285945073,0.08723747980613894,0.500981453455597
0.41307416558265686,0.08824717285945073,0.08743941841680129,0.500981453455597
0.41264012455940247,0.0888529886914378,0.08743941841680129,0.500981453455597
0.41209354996681213,0.0888529886914378,0.08784329563812601,0.500981453455597
0.40987518429756165,0.08966074313408724,0.08784329563812601,0.500981453455597
0.40986940264701843,0.08966074313408724,0.08804523424878836,0.500981453455597
0.40923091769218445,0.09006462035541195,0.08804523424878836,0.500981453455597
0.4080202877521515,0.09006462035541195,0.08865105008077545,0.500981453455597
0.40757420659065247,0.09067043618739903,0.08865105008077545,0.500981453455597
0.40513917803764343,0.09067043618739903,0.09006462035541195,0.500981453455597
0.40497615933418274,0.09107431340872375,0.09006462035541195,0.500981453455597
0.40394309163093567,0.09107431340872375,0.09107431340872375,0.500981453455597
0.40315231680870056,0.09147819063004846,0.09107431340872375,0.500981453455597
0.40224096179008484,0.09147819063004846,0.09147819063004846,0.500981453455597
0.40173617005348206,0.09168012924071083,0.09147819063004846,0.500981453455597
0.4006480872631073,0.09168012924071083,0.09248788368336026,0.500981453455597
0.4006354510784149,0.09188206785137318,0.09248788368336026,0.500981453455597
0.4004417359828949,0.09188206785137318,0.09289176090468497,0.500981453455597
0.4003807604312897,0.09208400646203554,0.09289176090468497,0.500981453455597
0.39978745579719543,0.09208400646203554,0.09329563812600969,0.500981453455597
0.39935484528541565,0.0922859450726979,0.09329563812600969,0.500981453455597
0.39803144335746765,0.0922859450726979,0.09430533117932148,0.500981453455597
0.397664874792099,0.09309369951534734,0.09430533117932148,0.500981453455597
0.39741018414497375,0.09309369951534734,0.09450726978998385,0.500981453455597
0.3971799314022064,0.09369951534733441,0.09450726978998385,0.500981453455597
0.3970727026462555,0.09369951534733441,0.0947092084006462,0.500981453455597
0.3967256247997284,0.09390145395799677,0.0947092084006462,0.500981453455597
0.3966066539287567,0.09390145395799677,0.09491114701130857,0.500981453455597
0.3965296447277069,0.09410339256865913,0.09491114701130857,0.500981453455597
0.3947737514972687,0.09410339256865913,0.09592084006462036,0.500981453455597
0.39472028613090515,0.09430533117932148,0.09592084006462036,0.500981453455597
0.39458778500556946,0.09430533117932148,0.09612277867528271,0.500981453455597
0.3931399881839752,0.09531502423263329,0.09612277867528271,0.500981453455597
0.39313098788261414,0.09531502423263329,0.09632471728594508,0.500981453455597
0.392723947763443,0.09551696284329564,0.09632471728594508,0.500981453455597
0.392269104719162,0.09551696284329564,0.09693053311793215,0.500981453455597
0.3921125829219818,0.09571890145395799,0.09693053311793215,0.500981453455597
0.39172717928886414,0.09571890145395799,0.0971324717285945,0.500981453455597
0.3915420472621918,0.09612277867528271,0.0971324717285945,0.500981453455597
0.39141640067100525,0.09612277867528271,0.09733441033925687,0.500981453455597
0.391120582818985,0.09632471728594508,0.09733441033925687,0.500981453455597
0.39097318053245544,0.09632471728594508,0.09773828756058159,0.500981453455597
0.3904094994068146,0.0967285945072698,0.09773828756058159,0.500981453455597
0.3896653354167938,0.0967285945072698,0.09874798061389338,0.500981453455597
0.3892749845981598,0.09693053311793215,0.09874798061389338,0.500981453455597
0.3887081444263458,0.09693053311793215,0.09935379644588045,0.500981453455597
0.3885338008403778,0.0971324717285945,0.09935379644588045,0.500981453455597
0.3884834945201874,0.0971324717285945,0.0995557350565428,0.500981453455597
0.3880039155483246,0.09733441033925687,0.0995557350565428,0.500981453455597
0.3871423900127411,0.09733441033925687,0.10016155088852989,0.500981453455597
0.3865269720554352,0.0981421647819063,0.10016155088852989,0.500981453455597
0.38597115874290466,0.0981421647819063,0.10036348949919224,0.500981453455597
0.38570043444633484,0.09834410339256866,0.10036348949919224,0.500981453455597
0.38567283749580383,0.09834410339256866,0.10056542810985461,0.500981453455597
0.3849106729030609,0.0991518578352181,0.10056542810985461,0.500981453455597
0.3842146098613739,0.0991518578352181,0.1015751211631664,0.500981453455597
0.3841993510723114,0.09935379644588045,0.1015751211631664,0.500981453455597
0.38403502106666565,0.09935379644588045,0.10177705977382875,0.500981453455597
0.3838435113430023,0.0995557350565428,0.10177705977382875,0.500981453455597
0.38361820578575134,0.0995557350565428,0.10218093699515347,0.500981453455597
0.38291165232658386,0.09995961227786752,0.10218093699515347,0.500981453455597
0.38279035687446594,0.09995961227786752,0.10238287560581583,0.500981453455597
0.38241079449653625,0.10036348949919224,0.10238287560581583,0.500981453455597
0.38219985365867615,0.10036348949919224,0.10258481421647819,0.500981453455597
0.3811611831188202,0.10056542810985461,0.10258481421647819,0.500981453455597
0.3806494176387787,0.10056542810985461,0.10298869143780291,0.500981453455597
0.3806212246417999,0.10076736672051696,0.10298869143780291,0.500981453455597
0.38051262497901917,0.10076736672051696,0.10319063004846526,0.500981453455597
0.38034293055534363,0.10137318255250403,0.10319063004846526,0.500981453455597
0.37980130314826965,0.10137318255250403,0.10379644588045234,0.500981453455597
0.37960222363471985,0.1015751211631664,0.10379644588045234,0.500981453455597
0.37785711884498596,0.1015751211631664,0.10561389337641357,0.500981453455597
0.3777511417865753,0.10197899838449112,0.10561389337641357,0.500981453455597
0.37723150849342346,0.10197899838449112,0.10601777059773829,0.500981453455597
0.3771394193172455,0.10218093699515347,0.10601777059773829,0.500981453455597
0.3759850561618805,0.10218093699515347,0.10702746365105008,0.500981453455597
0.3754919469356537,0.10258481421647819,0.10702746365105008,0.500981453455597
0.3752395212650299,0.10258481421647819,0.10722940226171244,0.500981453455597
0.3750852644443512,0.10278675282714055,0.10722940226171244,0.500981453455597
0.3749254047870636,0.10278675282714055,0.1074313408723748,0.500981453455597
0.3745783269405365,0.10298869143780291,0.1074313408723748,0.500981453455597
0.37454953789711,0.10298869143780291,0.10763327948303715,0.500981453455597
0.37403038144111633,0.10379644588045234,0.10763327948303715,0.500981453455597
0.3737143576145172,0.10379644588045234,0.10803715670436187,0.500981453455597
0.3731522262096405,0.10440226171243942,0.10803715670436187,0.500981453455597
0.37251219153404236,0.10440226171243942,0.10864297253634896,0.500981453455597
0.37167611718177795,0.10521001615508885,0.10864297253634896,0.500981453455597
0.3716069161891937,0.10521001615508885,0.10884491114701131,0.500981453455597
0.37152138352394104,0.10541195476575121,0.10884491114701131,0.500981453455597
0.37134167551994324,0.10541195476575121,0.10945072697899838,0.500981453455597
0.3707680404186249,0.10581583198707593,0.10945072697899838,0.500981453455597
0.3707457482814789,0.10581583198707593,0.10965266558966075,0.500981453455597
0.37065795063972473,0.10601777059773829,0.10965266558966075,0.500981453455597
0.37039151787757874,0.10601777059773829,0.11005654281098547,0.500981453455597
0.3701910078525543,0.10621970920840064,0.11005654281098547,0.500981453455597
0.3693666160106659,0.10621970920840064,0.11066235864297254,0.500981453455597
0.3693665564060211,0.106421647819063,0.11066235864297254,0.500981453455597
0.3690999448299408,0.106421647819063,0.11126817447495961,0.500981453455597
0.36846140027046204,0.10722940226171244,0.11126817447495961,0.500981453455597
0.36767348647117615,0.10722940226171244,0.11147011308562198,0.500981453455597
0.366712361574173,0.10763327948303715,0.11147011308562198,0.500981453455597
0.3664039075374603,0.10763327948303715,0.11167205169628433,0.500981453455597
0.3659950792789459,0.10803715670436187,0.11167205169628433,0.500981453455597
0.36576035618782043,0.10803715670436187,0.11187399030694668,0.500981453455597
0.36553046107292175,0.10864297253634896,0.11187399030694668,0.500981453455597
0.3655258119106293,0.10864297253634896,0.11207592891760905,0.500981453455597
0.3650578558444977,0.10904684975767366,0.11207592891760905,0.500981453455597
0.36461469531059265,0.10904684975767366,0.11247980613893377,0.500981453455597
0.3644956648349762,0.10924878836833603,0.11247980613893377,0.500981453455597
0.3643766939640045,0.10924878836833603,0.11268174474959612,0.500981453455597
0.3629761040210724,0.11066235864297254,0.11268174474959612,0.500981453455597
0.36274513602256775,0.11066235864297254,0.11308562197092084,0.500981453455597
0.3620791733264923,0.11086429725363489,0.11308562197092084,0.500981453455597
0.36151644587516785,0.11086429725363489,0.11348949919224556,0.500981453455597
0.3614894449710846,0.11106623586429726,0.11348949919224556,0.500981453455597
0.36131784319877625,0.11106623586429726,0.11369143780290791,0.500981453455597
0.361127644777298,0.11187399030694668,0.11369143780290791,0.500981453455597
0.3605848252773285,0.11187399030694668,0.1147011308562197,0.500981453455597
0.36057254672050476,0.11207592891760905,0.1147011308562197,0.500981453455597
0.3605440557003021,0.11207592891760905,0.11490306946688207,0.500981453455597
0.3603743612766266,0.1122778675282714,0.11490306946688207,0.500981453455597
0.3602280914783478,0.1122778675282714,0.11510500807754442,0.500981453455597
0.360059529542923,0.11268174474959612,0.11510500807754442,0.500981453455597
0.36003103852272034,0.11268174474959612,0.11550888529886914,0.500981453455597
0.3597078025341034,0.11369143780290791,0.11550888529886914,0.500981453455597
0.3595300018787384,0.11369143780290791,0.1157108239095315,0.500981453455597
0.35869190096855164,0.11429725363489499,0.1157108239095315,0.500981453455597
0.3585624396800995,0.11429725363489499,0.11591276252019386,0.500981453455597
0.35811200737953186,0.11449919224555735,0.11591276252019386,0.500981453455597
0.3580789864063263,0.11449919224555735,0.11611470113085622,0.500981453455597
0.35786011815071106,0.1147011308562197,0.11611470113085622,0.500981453455597
0.35775336623191833,0.1147011308562197,0.11631663974151858,0.500981453455597
0.35764583945274353,0.11510500807754442,0.11631663974151858,0.500981453455597
0.35727760195732117,0.11510500807754442,0.1167205169628433,0.500981453455597
0.35711434483528137,0.11530694668820679,0.1167205169628433,0.500981453455597
0.35629597306251526,0.11530694668820679,0.11752827140549273,0.500981453455597
0.3561529815196991,0.11591276252019386,0.11752827140549273,0.500981453455597
0.35552719235420227,0.11591276252019386,0.11793214862681745,0.500981453455597
0.3554328382015228,0.11631663974151858,0.11793214862681745,0.500981453455597
0.35520556569099426,0.11631663974151858,0.11813408723747981,0.500981453455597
0.3546898663043976,0.1167205169628433,0.11813408723747981,0.500981453455597
0.354485422372818,0.1167205169628433,0.11833602584814217,0.500981453455597
0.35445138812065125,0.11692245557350565,0.11833602584814217,0.500981453455597
0.35423991084098816,0.11692245557350565,0.11873990306946688,0.500981453455597
0.3539639413356781,0.11732633279483037,0.11873990306946688,0.500981453455597
0.3538559377193451,0.11732633279483037,0.11894184168012924,0.500981453455597
0.35372254252433777,0.11752827140549273,0.11894184168012924,0.500981453455597
0.35340234637260437,0.11752827140549273,0.11934571890145396,0.500981453455597
0.35336121916770935,0.11773021001615509,0.11934571890145396,0.500981453455597
0.35316750407218933,0.11773021001615509,0.11954765751211632,0.500981453455597
0.3524682819843292,0.11853796445880452,0.11954765751211632,0.500981453455597
0.35125812888145447,0.11853796445880452,0.12035541195476575,0.500981453455597
0.3509468138217926,0.11873990306946688,0.12035541195476575,0.500981453455597
0.35082414746284485,0.11873990306946688,0.12055735056542811,0.500981453455597
0.3502142131328583,0.11934571890145396,0.12055735056542811,0.500981453455597
0.3499198853969574,0.11934571890145396,0.12096122778675283,0.500981453455597
0.3496262729167938,0.11974959612277868,0.12096122778675283,0.500981453455597
0.34945687651634216,0.11974959612277868,0.12116316639741519,0.500981453455597
0.3489837348461151,0.11995153473344103,0.12116316639741519,0.500981453455597
0.34828731417655945,0.11995153473344103,0.12217285945072698,0.500981453455597
0.3480115830898285,0.1201534733441034,0.12217285945072698,0.500981453455597
0.34787705540657043,0.1201534733441034,0.12237479806138933,0.500981453455597
0.34770187735557556,0.12055735056542811,0.12237479806138933,0.500981453455597
0.3473707139492035,0.12055735056542811,0.12277867528271405,0.500981453455597
0.34691980481147766,0.12116316639741519,0.12277867528271405,0.500981453455597
0.34677383303642273,0.12116316639741519,0.12318255250403877,0.500981453455597
0.3466922342777252,0.1215670436187399,0.12318255250403877,0.500981453455597
0.34652069211006165,0.1215670436187399,0.12358642972536349,0.500981453455597
0.3463731110095978,0.12176898222940226,0.12358642972536349,0.500981453455597
0.3459824025630951,0.12176898222940226,0.12399030694668821,0.500981453455597
0.3459440767765045,0.12197092084006463,0.12419224555735056,0.500981453455597
0.34578797221183777,0.12197092084006463,0.12439418416801293,0.500981453455597
0.3454630672931671,0.12237479806138933,0.12439418416801293,0.500981453455597
0.34482884407043457,0.12237479806138933,0.12520193861066237,0.500981453455597
0.3446706235408783,0.1225767366720517,0.12520193861066237,0.500981453455597
0.34407415986061096,0.1225767366720517,0.1254038772213247,0.500981453455597
0.3439270555973053,0.12277867528271405,0.1254038772213247,0.500981453455597
0.3435846269130707,0.12277867528271405,0.12560581583198707,0.500981453455597
0.3435037434101105,0.12298061389337642,0.12560581583198707,0.500981453455597
0.3434048593044281,0.12298061389337642,0.12580775444264944,0.500981453455597
0.3431500494480133,0.12358642972536349,0.12580775444264944,0.500981453455597
0.34267762303352356,0.12358642972536349,0.12621163166397414,0.500981453455597
0.34213998913764954,0.12459612277867528,0.12621163166397414,0.500981453455597
0.3421156704425812,0.12459612277867528,0.1264135702746365,0.500981453455597
0.3419834077358246,0.125,0.1264135702746365,0.500981453455597
0.3409387171268463,0.125,0.12661550888529888,0.500981453455597
0.3408118188381195,0.12520193861066237,0.12661550888529888,0.500981453455597
0.3401658833026886,0.12520193861066237,0.12701938610662358,0.500981453455597
0.3397326171398163,0.12560581583198707,0.12701938610662358,0.500981453455597
0.339606910943985,0.12560581583198707,0.12722132471728595,0.500981453455597
0.33870425820350647,0.12621163166397414,0.12722132471728595,0.500981453455597
0.33853569626808167,0.12621163166397414,0.12742326332794832,0.500981453455597
0.3382589519023895,0.12701938610662358,0.12742326332794832,0.500981453455597
0.33814308047294617,0.12701938610662358,0.12762520193861066,0.500981453455597
0.33767685294151306,0.12742326332794832,0.12762520193861066,0.500981453455597
0.3375801742076874,0.12742326332794832,0.12782714054927302,0.500981453455597
0.3374910056591034,0.12782714054927302,0.12782714054927302,0.500981453455597
0.33734700083732605,0.12782714054927302,0.1284329563812601,0.500981453455597
0.33733662962913513,0.1280290791599354,0.1284329563812601,0.500981453455597
0.336934357881546,0.1280290791599354,0.12883683360258483,0.500981453455597
0.3366904556751251,0.1284329563812601,0.12883683360258483,0.500981453455597
0.3365807831287384,0.1284329563812601,0.12903877221324717,0.500981453455597
0.33638796210289,0.12903877221324717,0.12903877221324717,0.500981453455597
0.3362866938114166,0.12903877221324717,0.12924071082390953,0.500981453455597
0.33610138297080994,0.1294426494345719,0.12924071082390953,0.500981453455597
0.33599910140037537,0.1294426494345719,0.1294426494345719,0.500981453455597
0.33585426211357117,0.1298465266558966,0.1294426494345719,0.500981453455597
0.33584126830101013,0.1298465266558966,0.12964458804523424,0.500981453455597
0.33552148938179016,0.13004846526655897,0.12964458804523424,0.500981453455597
0.33511707186698914,0.13004846526655897,0.1298465266558966,0.500981453455597
0.3346768319606781,0.13025040387722134,0.1298465266558966,0.500981453455597
0.3343869745731354,0.13025040387722134,0.13004846526655897,0.500981453455597
0.3343837559223175,0.13045234248788368,0.13004846526655897,0.500981453455597
0.3343370258808136,0.13045234248788368,0.13025040387722134,0.500981453455597
0.33412840962409973,0.13105815831987075,0.13025040387722134,0.500981453455597
0.3336851894855499,0.13105815831987075,0.13045234248788368,0.500981453455597
0.33284005522727966,0.13146203554119548,0.13045234248788368,0.500981453455597
0.33228692412376404,0.13146203554119548,0.1308562197092084,0.500981453455597
0.33182385563850403,0.13206785137318255,0.1308562197092084,0.500981453455597
0.33117732405662537,0.13206785137318255,0.1318659127625202,0.500981453455597
0.3311256468296051,0.13226978998384492,0.1318659127625202,0.500981453455597
0.331097275018692,0.13226978998384492,0.13206785137318255,0.500981453455597
0.33091142773628235,0.13267366720516963,0.13206785137318255,0.500981453455597
0.33084169030189514,0.13267366720516963,0.13226978998384492,0.500981453455597
0.330737441778183,0.132875605815832,0.13226978998384492,0.500981453455597
0.33042511343955994,0.132875605815832,0.13267366720516963,0.500981453455597
0.33029934763908386,0.13307754442649433,0.13267366720516963,0.500981453455597
0.33029720187187195,0.13307754442649433,0.132875605815832,0.500981453455597
0.3300601541996002,0.1332794830371567,0.132875605815832,0.500981453455597
0.3300500810146332,0.1332794830371567,0.13307754442649433,0.500981453455597
0.32991841435432434,0.13348142164781907,0.13307754442649433,0.500981453455597
0.32986053824424744,0.13348142164781907,0.1332794830371567,0.500981453455597
0.32931050658226013,0.13368336025848143,0.1332794830371567,0.500981453455597
0.3292987048625946,0.13368336025848143,0.13348142164781907,0.500981453455597
0.3290558159351349,0.13388529886914377,0.13348142164781907,0.500981453455597
0.3286047875881195,0.13388529886914377,0.13449111470113084,0.500981453455597
0.32825568318367004,0.1342891760904685,0.13449111470113084,0.500981453455597
0.32823076844215393,0.1342891760904685,0.1346930533117932,0.500981453455597
0.32771536707878113,0.1346930533117932,0.1346930533117932,0.500981453455597
0.32695040106773376,0.1346930533117932,0.13529886914378028,0.500981453455597
0.32680705189704895,0.13489499192245558,0.13529886914378028,0.500981453455597
0.32633814215660095,0.13489499192245558,0.13590468497576735,0.500981453455597
0.32597586512565613,0.13509693053311794,0.13590468497576735,0.500981453455597
0.3259355127811432,0.13509693053311794,0.1363085621970921,0.500981453455597
0.32590922713279724,0.13550080775444265,0.1363085621970921,0.500981453455597
0.3257632553577423,0.13550080775444265,0.13651050080775445,0.500981453455597
0.3250117599964142,0.1363085621970921,0.13651050080775445,0.500981453455597
0.32496073842048645,0.1363085621970921,0.13691437802907916,0.500981453455597
0.32454901933670044,0.1367124394184168,0.13691437802907916,0.500981453455597
0.3236866891384125,0.1367124394184168,0.13832794830371567,0.500981453455597
0.32359907031059265,0.13711631663974153,0.13832794830371567,0.500981453455597
0.32358989119529724,0.13711631663974153,0.13852988691437804,0.500981453455597
0.32357147336006165,0.13731825525040386,0.13852988691437804,0.500981453455597
0.3233982026576996,0.13731825525040386,0.13873182552504038,0.500981453455597
0.3233478367328644,0.13752019386106623,0.13873182552504038,0.500981453455597
0.3231765329837799,0.13752019386106623,0.13893376413570274,0.500981453455597
0.3228321969509125,0.1381260096930533,0.13893376413570274,0.500981453455597
0.3227503001689911,0.1381260096930533,0.13933764135702748,0.500981453455597
0.3225708305835724,0.13832794830371567,0.13933764135702748,0.500981453455597
0.32225361466407776,0.13832794830371567,0.13974151857835218,0.500981453455597
0.3221195638179779,0.13852988691437804,0.13974151857835218,0.500981453455597
0.32207944989204407,0.13852988691437804,0.13994345718901455,0.500981453455597
0.321872740983963,0.13893376413570274,0.13994345718901455,0.500981453455597
0.32146158814430237,0.13893376413570274,0.14054927302100162,0.500981453455597
0.32100191712379456,0.13933764135702748,0.14054927302100162,0.500981453455597
0.32086381316185,0.13933764135702748,0.14075121163166399,0.500981453455597
0.32040587067604065,0.13974151857835218,0.14075121163166399,0.500981453455597
0.32030555605888367,0.13974151857835218,0.14095315024232632,0.500981453455597
0.320161908864975,0.13994345718901455,0.14095315024232632,0.500981453455597
0.32001593708992004,0.13994345718901455,0.14135702746365106,0.500981453455597
0.3199045956134796,0.14034733441033925,0.14135702746365106,0.500981453455597
0.3197192847728729,0.14034733441033925,0.1415589660743134,0.500981453455597
0.3195739686489105,0.14054927302100162,0.1415589660743134,0.500981453455597
0.319284588098526,0.14054927302100162,0.14196284329563813,0.500981453455597
0.3192752003669739,0.14075121163166399,0.14196284329563813,0.500981453455597
0.31910815834999084,0.14075121163166399,0.1421647819063005,0.500981453455597
0.3190790116786957,0.14095315024232632,0.1421647819063005,0.500981453455597
0.3190467655658722,0.14095315024232632,0.14236672051696284,0.500981453455597
0.3187762200832367,0.1415589660743134,0.14236672051696284,0.500981453455597
0.31867891550064087,0.1415589660743134,0.14277059773828757,0.500981453455597
0.31825003027915955,0.14196284329563813,0.14277059773828757,0.500981453455597
0.31817010045051575,0.14196284329563813,0.1429725363489499,0.500981453455597
0.31774166226387024,0.1425686591276252,0.1429725363489499,0.500981453455597
0.31709742546081543,0.1425686591276252,0.14378029079159935,0.500981453455597
0.31651392579078674,0.14378029079159935,0.14378029079159935,0.500981453455597
0.3162021338939667,0.14378029079159935,0.14418416801292408,0.500981453455597
0.3159194886684418,0.1439822294022617,0.14418416801292408,0.500981453455597
0.31563690304756165,0.1439822294022617,0.14438610662358642,0.500981453455597
0.315353125333786,0.14458804523424879,0.14438610662358642,0.500981453455597
0.31460967659950256,0.14458804523424879,0.14478998384491115,0.500981453455597
0.3146035969257355,0.14478998384491115,0.14478998384491115,0.500981453455597
0.3139607012271881,0.14478998384491115,0.14579967689822293,0.500981453455597
0.31291648745536804,0.14579967689822293,0.14579967689822293,0.500981453455597
0.31288942694664,0.14579967689822293,0.1460016155088853,0.500981453455597
0.3122558891773224,0.14620355411954766,0.1460016155088853,0.500981453455597
0.3114754855632782,0.14620355411954766,0.1470113085621971,0.500981453455597
0.3109848201274872,0.14680936995153474,0.1470113085621971,0.500981453455597
0.3107162415981293,0.14680936995153474,0.1474151857835218,0.500981453455597
0.31070825457572937,0.1470113085621971,0.1474151857835218,0.500981453455597
0.31069597601890564,0.1470113085621971,0.14761712439418417,0.500981453455597
0.3106086552143097,0.14721324717285944,0.14761712439418417,0.500981453455597
0.3104628622531891,0.14721324717285944,0.14802100161550888,0.500981453455597
0.31032833456993103,0.14781906300484654,0.14802100161550888,0.500981453455597
0.31004026532173157,0.14781906300484654,0.14822294022617125,0.500981453455597
0.30978021025657654,0.14802100161550888,0.14822294022617125,0.500981453455597
0.3095910847187042,0.14802100161550888,0.14862681744749595,0.500981453455597
0.30921366810798645,0.1484248788368336,0.14862681744749595,0.500981453455597
0.30887582898139954,0.1484248788368336,0.14882875605815832,0.500981453455597
0.3087290823459625,0.14882875605815832,0.14882875605815832,0.500981453455597
0.30870696902275085,0.14882875605815832,0.14903069466882068,0.500981453455597
0.30861690640449524,0.14903069466882068,0.14903069466882068,0.500981453455597
0.30810073018074036,0.14903069466882068,0.15004038772213246,0.500981453455597
0.30805715918540955,0.14923263327948302,0.15004038772213246,0.500981453455597
0.30767688155174255,0.14923263327948302,0.15024232633279483,0.500981453455597
0.30748292803764343,0.14983844911147012,0.15024232633279483,0.500981453455597
0.3074176013469696,0.14983844911147012,0.1504442649434572,0.500981453455597
0.3069824278354645,0.1504442649434572,0.1504442649434572,0.500981453455597
0.30673232674598694,0.1504442649434572,0.1508481421647819,0.500981453455597
0.306658536195755,0.15064620355411953,0.1508481421647819,0.500981453455597
0.30644020438194275,0.15064620355411953,0.15105008077544427,0.500981453455597
0.3063259422779083,0.1508481421647819,0.15105008077544427,0.500981453455597
0.3063066303730011,0.1508481421647819,0.15125201938610663,0.500981453455597
0.3061356246471405,0.15145395799676897,0.15125201938610663,0.500981453455597
0.3056993782520294,0.15145395799676897,0.15205977382875605,0.500981453455597
0.30567213892936707,0.1518578352180937,0.15205977382875605,0.500981453455597
0.305113822221756,0.1518578352180937,0.15286752827140548,0.500981453455597
0.3048958480358124,0.1522617124394184,0.15286752827140548,0.500981453455597
0.30483242869377136,0.1522617124394184,0.15306946688206785,0.500981453455597
0.30481353402137756,0.15246365105008078,0.15306946688206785,0.500981453455597
0.3042086660861969,0.15246365105008078,0.1538772213247173,0.500981453455597
0.3041277229785919,0.15266558966074315,0.1538772213247173,0.500981453455597
0.30386319756507874,0.15266558966074315,0.154281098546042,0.500981453455597
0.3037460148334503,0.15306946688206785,0.154281098546042,0.500981453455597
0.3036974370479584,0.15306946688206785,0.15448303715670436,0.500981453455597
0.30328819155693054,0.1538772213247173,0.15448303715670436,0.500981453455597
0.30209556221961975,0.1538772213247173,0.15508885298869143,0.500981453455597
0.3016107976436615,0.15468497576736673,0.15508885298869143,0.500981453455597
0.30085238814353943,0.15468497576736673,0.15609854604200324,0.500981453455597
0.3005046546459198,0.15508885298869143,0.15609854604200324,0.500981453455597
0.2998392879962921,0.15508885298869143,0.15731017770597738,0.500981453455597
0.299418181180954,0.15549273021001617,0.15731017770597738,0.500981453455597
0.29917535185813904,0.15549273021001617,0.15751211631663975,0.500981453455597
0.2990218698978424,0.1556946688206785,0.15751211631663975,0.500981453455597
0.29836395382881165,0.1556946688206785,0.1583198707592892,0.500981453455597
0.2980498969554901,0.15609854604200324,0.1583198707592892,0.500981453455597
0.2976524531841278,0.15609854604200324,0.1597334410339257,0.500981453455597
0.29759207367897034,0.15630048465266558,0.1597334410339257,0.500981453455597
0.29723384976387024,0.15630048465266558,0.15993537964458804,0.500981453455597
0.2969827353954315,0.15650242326332794,0.15993537964458804,0.500981453455597
0.29697373509407043,0.15650242326332794,0.1601373182552504,0.500981453455597
0.296903520822525,0.1567043618739903,0.1601373182552504,0.500981453455597
0.29666128754615784,0.1567043618739903,0.16033925686591277,0.500981453455597
0.29634252190589905,0.15731017770597738,0.16033925686591277,0.500981453455597
0.2963307797908783,0.15731017770597738,0.1605411954765751,0.500981453455597
0.2960319221019745,0.15791599353796446,0.1605411954765751,0.500981453455597
0.29602912068367004,0.15791599353796446,0.16074313408723748,0.500981453455597
0.2960255444049835,0.15811793214862682,0.16074313408723748,0.500981453455597
0.29576632380485535,0.15811793214862682,0.1611470113085622,0.500981453455597
0.2956545650959015,0.1583198707592892,0.1611470113085622,0.500981453455597
0.2954513132572174,0.1583198707592892,0.16155088852988692,0.500981453455597
0.2952224910259247,0.1587237479806139,0.16155088852988692,0.500981453455597
0.2951360046863556,0.1587237479806139,0.16175282714054928,0.500981453455597
0.29499340057373047,0.1591276252019386,0.16175282714054928,0.500981453455597
0.2949093282222748,0.1591276252019386,0.16195476575121162,0.500981453455597
0.29442891478538513,0.15993537964458804,0.16195476575121162,0.500981453455597
0.2941272556781769,0.15993537964458804,0.162156704361874,0.500981453455597
0.29401707649230957,0.1601373182552504,0.162156704361874,0.500981453455597
0.2937789261341095,0.1601373182552504,0.16256058158319872,0.500981453455597
0.2929690182209015,0.16134894991922455,0.16256058158319872,0.500981453455597
0.2926202118396759,0.16134894991922455,0.1631663974151858,0.500981453455597
0.29233869910240173,0.16175282714054928,0.1631663974151858,0.500981453455597
0.2920059561729431,0.16175282714054928,0.1635702746365105,0.500981453455597
0.2919209897518158,0.16195476575121162,0.1635702746365105,0.500981453455597
0.2913576662540436,0.16195476575121162,0.16377221324717287,0.500981453455597
0.2913345992565155,0.162156704361874,0.16377221324717287,0.500981453455597
0.2912425100803375,0.162156704361874,0.16417609046849757,0.500981453455597
0.29075154662132263,0.16296445880452343,0.16417609046849757,0.500981453455597
0.2907465994358063,0.16296445880452343,0.16437802907915994,0.500981453455597
0.2907046377658844,0.1631663974151858,0.16437802907915994,0.500981453455597
0.2906939685344696,0.1631663974151858,0.1645799676898223,0.500981453455597
0.2906734049320221,0.16336833602584813,0.1645799676898223,0.500981453455597
0.2905851900577545,0.16336833602584813,0.16518578352180938,0.500981453455597
0.29019853472709656,0.16397415185783523,0.16518578352180938,0.500981453455597
0.2898842990398407,0.16397415185783523,0.16558966074313408,0.500981453455597
0.28982844948768616,0.16417609046849757,0.16558966074313408,0.500981453455597
0.2895820438861847,0.16417609046849757,0.16599353796445881,0.500981453455597
0.28938451409339905,0.16437802907915994,0.16599353796445881,0.500981453455597
0.28934821486473083,0.16437802907915994,0.16639741518578352,0.500981453455597
0.28845933079719543,0.16558966074313408,0.16639741518578352,0.500981453455597
0.2884322702884674,0.16558966074313408,0.16680129240710823,0.500981453455597
0.2883877456188202,0.16599353796445881,0.16680129240710823,0.500981453455597
0.28835681080818176,0.16599353796445881,0.1670032310177706,0.500981453455597
0.288275808095932,0.16619547657512115,0.1670032310177706,0.500981453455597
0.288248747587204,0.16619547657512115,0.16720516962843296,0.500981453455597
0.28818944096565247,0.16639741518578352,0.16720516962843296,0.500981453455597
0.2881292998790741,0.16639741518578352,0.16740710823909533,0.500981453455597
0.2880905568599701,0.1665993537964459,0.16740710823909533,0.500981453455597
0.2877139151096344,0.1665993537964459,0.16781098546042003,0.500981453455597
0.2877099812030792,0.16680129240710823,0.16781098546042003,0.500981453455597
0.2872637212276459,0.16680129240710823,0.1680129240710824,0.500981453455597
0.2870602309703827,0.1670032310177706,0.1680129240710824,0.500981453455597
0.286695271730423,0.1670032310177706,0.1684168012924071,0.500981453455597
0.2862108051776886,0.16740710823909533,0.1684168012924071,0.500981453455597
0.28602346777915955,0.16740710823909533,0.16861873990306947,0.500981453455597
0.286020427942276,0.16760904684975766,0.16861873990306947,0.500981453455597
0.2857855260372162,0.16760904684975766,0.16882067851373184,0.500981453455597
0.28573134541511536,0.16781098546042003,0.16882067851373184,0.500981453455597
0.28504928946495056,0.16781098546042003,0.1694264943457189,0.500981453455597
0.2847776710987091,0.1680129240710824,0.1694264943457189,0.500981453455597
0.28465965390205383,0.1680129240710824,0.16983037156704361,0.500981453455597
0.2845136821269989,0.16821486268174474,0.16983037156704361,0.500981453455597
0.2840794622898102,0.16821486268174474,0.17023424878836835,0.500981453455597
0.2839202582836151,0.1684168012924071,0.17023424878836835,0.500981453455597
0.2839008867740631,0.1684168012924071,0.1704361873990307,0.500981453455597
0.28376254439353943,0.16861873990306947,0.1704361873990307,0.500981453455597
0.28350135684013367,0.16861873990306947,0.17124394184168013,0.500981453455597
0.2833334505558014,0.16882067851373184,0.17124394184168013,0.500981453455597
0.283318430185318,0.16882067851373184,0.1714458804523425,0.500981453455597
0.2832195460796356,0.16902261712439418,0.1714458804523425,0.500981453455597
0.28279319405555725,0.16902261712439418,0.17205169628432956,0.500981453455597
0.28260448575019836,0.16922455573505654,0.17205169628432956,0.500981453455597
0.2822593152523041,0.16922455573505654,0.17306138933764137,0.500981453455597
0.282208114862442,0.16962843295638125,0.17306138933764137,0.500981453455597
0.2821568548679352,0.16962843295638125,0.1732633279483037,0.500981453455597
0.2821236550807953,0.16983037156704361,0.1732633279483037,0.500981453455597
0.28194743394851685,0.16983037156704361,0.17386914378029078,0.500981453455597
0.2817694842815399,0.17003231017770598,0.17386914378029078,0.500981453455597
0.2817523777484894,0.17003231017770598,0.17407108239095315,0.500981453455597
0.28166869282722473,0.1704361873990307,0.17407108239095315,0.500981453455597
0.28136107325553894,0.1704361873990307,0.1742730210016155,0.500981453455597
0.2811034023761749,0.17104200323101776,0.1742730210016155,0.500981453455597
0.28109416365623474,0.17104200323101776,0.17447495961227788,0.500981453455597
0.28089478611946106,0.1714458804523425,0.17447495961227788,0.500981453455597
0.28058239817619324,0.1714458804523425,0.1752827140549273,0.500981453455597
0.28022369742393494,0.1718497576736672,0.1752827140549273,0.500981453455597
0.28017231822013855,0.1718497576736672,0.17548465266558966,0.500981453455597
0.28010210394859314,0.17205169628432956,0.17548465266558966,0.500981453455597
0.2799564301967621,0.17205169628432956,0.1758885298869144,0.500981453455597
0.2796799838542938,0.17265751211631664,0.1758885298869144,0.500981453455597
0.2795626223087311,0.17265751211631664,0.17649434571890146,0.500981453455597
0.2794750928878784,0.17306138933764137,0.17649434571890146,0.500981453455597
0.27933433651924133,0.17306138933764137,0.1766962843295638,0.500981453455597
0.27927926182746887,0.1732633279483037,0.1766962843295638,0.500981453455597
0.2790640592575073,0.1732633279483037,0.17710016155088854,0.500981453455597
0.2787778079509735,0.17346526655896607,0.17710016155088854,0.500981453455597
0.2787379324436188,0.17346526655896607,0.1773021001615509,0.500981453455597
0.2787155508995056,0.17386914378029078,0.1773021001615509,0.500981453455597
0.278422087430954,0.17386914378029078,0.17750403877221324,0.500981453455597
0.2784212529659271,0.17407108239095315,0.17750403877221324,0.500981453455597
0.27838149666786194,0.17407108239095315,0.1777059773828756,0.500981453455597
0.27834901213645935,0.1742730210016155,0.1777059773828756,0.500981453455597
0.27820417284965515,0.1742730210016155,0.1781098546042003,0.500981453455597
0.27749040722846985,0.1752827140549273,0.1781098546042003,0.500981453455597
0.2772009074687958,0.1752827140549273,0.1787156704361874,0.500981453455597
0.27713629603385925,0.17568659127625202,0.1787156704361874,0.500981453455597
0.2766403257846832,0.17568659127625202,0.17932148626817448,0.500981453455597
0.27650830149650574,0.17609046849757673,0.17932148626817448,0.500981453455597
0.2764330208301544,0.17609046849757673,0.17992730210016156,0.500981453455597
0.2763892710208893,0.17649434571890146,0.17992730210016156,0.500981453455597
0.2758958637714386,0.17649434571890146,0.1801292407108239,0.500981453455597
0.2757294476032257,0.1766962843295638,0.1801292407108239,0.500981453455597
0.27513357996940613,0.1766962843295638,0.18053311793214863,0.500981453455597
0.274650901556015,0.17710016155088854,0.18053311793214863,0.500981453455597
0.2744789123535156,0.17710016155088854,0.18093699515347333,0.500981453455597
0.2743509113788605,0.1781098546042003,0.18093699515347333,0.500981453455597
0.27410832047462463,0.1781098546042003,0.1811389337641357,0.500981453455597
0.2739599943161011,0.17891760904684975,0.1811389337641357,0.500981453455597
0.27377644181251526,0.17891760904684975,0.1815428109854604,0.500981453455597
0.27353182435035706,0.17932148626817448,0.1815428109854604,0.500981453455597
0.2734008729457855,0.17932148626817448,0.18174474959612277,0.500981453455597
0.27321523427963257,0.1797253634894992,0.18174474959612277,0.500981453455597
0.27312251925468445,0.1797253634894992,0.1821486268174475,0.500981453455597
0.27274420857429504,0.180735056542811,0.1821486268174475,0.500981453455597
0.2725121080875397,0.180735056542811,0.18235056542810985,0.500981453455597
0.2721058428287506,0.18134087237479807,0.18235056542810985,0.500981453455597
0.2718709409236908,0.18134087237479807,0.18275444264943458,0.500981453455597
0.271752268075943,0.18174474959612277,0.18275444264943458,0.500981453455597
0.27162763476371765,0.18174474959612277,0.18295638126009692,0.500981453455597
0.27140846848487854,0.1821486268174475,0.18295638126009692,0.500981453455597
0.2712368071079254,0.1821486268174475,0.18315831987075928,0.500981453455597
0.2708381712436676,0.1825525040387722,0.18315831987075928,0.500981453455597
0.27049264311790466,0.1825525040387722,0.18376413570274636,0.500981453455597
0.2703265845775604,0.18295638126009692,0.18376413570274636,0.500981453455597
0.2698075473308563,0.18295638126009692,0.1845718901453958,0.500981453455597
0.2689855396747589,0.18517770597738287,0.1845718901453958,0.500981453455597
0.26893243193626404,0.18517770597738287,0.18477382875605816,0.500981453455597
0.26874014735221863,0.1855815831987076,0.18477382875605816,0.500981453455597
0.2686932682991028,0.1855815831987076,0.18497576736672053,0.500981453455597
0.26811113953590393,0.18679321486268174,0.18497576736672053,0.500981453455597
0.26806995272636414,0.18679321486268174,0.18537964458804523,0.500981453455597
0.26796141266822815,0.1869951534733441,0.18537964458804523,0.500981453455597
0.2679457664489746,0.1869951534733441,0.1855815831987076,0.500981453455597
0.2678864896297455,0.18719709208400645,0.1855815831987076,0.500981453455597
0.2676471173763275,0.18719709208400645,0.18578352180936994,0.500981453455597
0.2672729790210724,0.18780290791599355,0.18578352180936994,0.500981453455597
0.26712456345558167,0.18780290791599355,0.1859854604200323,0.500981453455597
0.26693397760391235,0.1880048465266559,0.1859854604200323,0.500981453455597
0.2666790783405304,0.1880048465266559,0.18638933764135704,0.500981453455597
0.26636531949043274,0.18820678513731826,0.18638933764135704,0.500981453455597
0.2662924528121948,0.18820678513731826,0.1869951534733441,0.500981453455597
0.2659775912761688,0.18921647819063006,0.1869951534733441,0.500981453455597
0.26575106382369995,0.18921647819063006,0.18719709208400645,0.500981453455597
0.2656623423099518,0.1894184168012924,0.18719709208400645,0.500981453455597
0.2655630111694336,0.1894184168012924,0.18739903069466882,0.500981453455597
0.26543930172920227,0.18982229402261713,0.18739903069466882,0.500981453455597
0.2651515305042267,0.18982229402261713,0.18760096930533118,0.500981453455597
0.26512423157691956,0.19002423263327947,0.18760096930533118,0.500981453455597
0.2648642361164093,0.19002423263327947,0.1880048465266559,0.500981453455597
0.26480230689048767,0.19022617124394184,0.1880048465266559,0.500981453455597
0.26457706093788147,0.19022617124394184,0.18861066235864296,0.500981453455597
0.26450371742248535,0.1904281098546042,0.18861066235864296,0.500981453455597
0.26442351937294006,0.1904281098546042,0.1894184168012924,0.500981453455597
0.2643297016620636,0.19063004846526657,0.1894184168012924,0.500981453455597
0.26427939534187317,0.19063004846526657,0.18962035541195477,0.500981453455597
0.2642116844654083,0.1908319870759289,0.18962035541195477,0.500981453455597
0.2641392648220062,0.1908319870759289,0.18982229402261713,0.500981453455597
0.2639705240726471,0.19143780290791598,0.18982229402261713,0.500981453455597
0.2634997069835663,0.19143780290791598,0.19103392568659128,0.500981453455597
0.26324263215065,0.19184168012924072,0.19103392568659128,0.500981453455597
0.26313352584838867,0.19184168012924072,0.19143780290791598,0.500981453455597
0.2630237638950348,0.1924474959612278,0.19143780290791598,0.500981453455597
0.26286599040031433,0.1924474959612278,0.19204361873990308,0.500981453455597
0.2626427710056305,0.1928513731825525,0.19204361873990308,0.500981453455597
0.2625913918018341,0.1928513731825525,0.19224555735056542,0.500981453455597
0.26258447766304016,0.19305331179321486,0.19224555735056542,0.500981453455597
0.26161637902259827,0.19305331179321486,0.19305331179321486,0.500981453455597
0.26161321997642517,0.19325525040387723,0.19305331179321486,0.500981453455597
0.26160839200019836,0.19325525040387723,0.19325525040387723,0.500981453455597
0.26156994700431824,0.1934571890145396,0.19325525040387723,0.500981453455597
0.2614656388759613,0.1934571890145396,0.1934571890145396,0.500981453455597
0.2612225115299225,0.19406300484652667,0.1934571890145396,0.500981453455597
0.26117393374443054,0.19406300484652667,0.19365912762520193,0.500981453455597
0.2610141932964325,0.19507269789983844,0.19365912762520193,0.500981453455597
0.26079031825065613,0.19507269789983844,0.1938610662358643,0.500981453455597
0.2605659067630768,0.19547657512116318,0.1938610662358643,0.500981453455597
0.2602614462375641,0.19547657512116318,0.19446688206785137,0.500981453455597
0.2601502239704132,0.19567851373182552,0.19446688206785137,0.500981453455597
0.26014581322669983,0.19567851373182552,0.19466882067851374,0.500981453455597
0.25998225808143616,0.19588045234248788,0.19466882067851374,0.500981453455597
0.25987479090690613,0.19588045234248788,0.1948707592891761,0.500981453455597
0.2598079741001129,0.1962843295638126,0.1948707592891761,0.500981453455597
0.2598077058792114,0.1962843295638126,0.19507269789983844,0.500981453455597
0.25961679220199585,0.1968901453957997,0.19507269789983844,0.500981453455597
0.2596118152141571,0.1968901453957997,0.1952746365105008,0.500981453455597
0.2594745457172394,0.1972940226171244,0.1952746365105008,0.500981453455597
0.25938358902931213,0.1972940226171244,0.19567851373182552,0.500981453455597
0.25923386216163635,0.19749596122778676,0.19567851373182552,0.500981453455597
0.25893595814704895,0.19749596122778676,0.19608239095315025,0.500981453455597
0.2587645351886749,0.19810177705977383,0.19608239095315025,0.500981453455597
0.25870582461357117,0.19810177705977383,0.19648626817447495,0.500981453455597
0.2585400640964508,0.19850565428109854,0.19648626817447495,0.500981453455597
0.25852474570274353,0.19850565428109854,0.19668820678513732,0.500981453455597
0.25840237736701965,0.1987075928917609,0.19668820678513732,0.500981453455597
0.2581922709941864,0.1987075928917609,0.19749596122778676,0.500981453455597
0.25811609625816345,0.19890953150242327,0.19749596122778676,0.500981453455597
0.25798097252845764,0.19890953150242327,0.19789983844911146,0.500981453455597
0.2578515112400055,0.1991114701130856,0.19789983844911146,0.500981453455597
0.2578367292881012,0.1991114701130856,0.1983037156704362,0.500981453455597
0.25775083899497986,0.19951534733441034,0.1983037156704362,0.500981453455597
0.25755441188812256,0.19951534733441034,0.19850565428109854,0.500981453455597
0.2573353052139282,0.19991922455573505,0.19850565428109854,0.500981453455597
0.25715699791908264,0.19991922455573505,0.19931340872374798,0.500981453455597
0.2566586434841156,0.20092891760904685,0.19931340872374798,0.500981453455597
0.2563646733760834,0.20092891760904685,0.20012116316639741,0.500981453455597
0.256360799074173,0.20113085621970922,0.20012116316639741,0.500981453455597
0.25621598958969116,0.20113085621970922,0.20052504038772212,0.500981453455597
0.2560708820819855,0.20153473344103393,0.20052504038772212,0.500981453455597
0.2560608685016632,0.20153473344103393,0.2007269789983845,0.500981453455597
0.2556363642215729,0.20274636510500807,0.2007269789983845,0.500981453455597
0.2552920877933502,0.20274636510500807,0.20113085621970922,0.500981453455597
0.25508353114128113,0.20375605815831987,0.20113085621970922,0.500981453455597
0.2550745904445648,0.20375605815831987,0.20133279483037156,0.500981453455597
0.2549605071544647,0.20415993537964458,0.20133279483037156,0.500981453455597
0.254812628030777,0.20415993537964458,0.20153473344103393,0.500981453455597
0.2547264099121094,0.2045638126009693,0.20153473344103393,0.500981453455597
0.254587858915329,0.2045638126009693,0.202140549273021,0.500981453455597
0.2544701397418976,0.20476575121163165,0.202140549273021,0.500981453455597
0.25421836972236633,0.20476575121163165,0.20234248788368336,0.500981453455597
0.25387880206108093,0.20516962843295639,0.20234248788368336,0.500981453455597
0.25385281443595886,0.20516962843295639,0.20254442649434573,0.500981453455597
0.25377383828163147,0.20537156704361875,0.20254442649434573,0.500981453455597
0.25368183851242065,0.20537156704361875,0.20294830371567044,0.500981453455597
0.2529635727405548,0.20638126009693053,0.20294830371567044,0.500981453455597
0.25286343693733215,0.20638126009693053,0.20335218093699514,0.500981453455597
0.25277790427207947,0.20678513731825526,0.20335218093699514,0.500981453455597
0.2527332603931427,0.20678513731825526,0.2035541195476575,0.500981453455597
0.2525908946990967,0.2069870759289176,0.2035541195476575,0.500981453455597
0.2524537146091461,0.2069870759289176,0.20395799676898224,0.500981453455597
0.25243857502937317,0.20718901453957997,0.20395799676898224,0.500981453455597
0.25228986144065857,0.20718901453957997,0.2045638126009693,0.500981453455597
0.25226032733917236,0.20739095315024234,0.2045638126009693,0.500981453455597
0.25215235352516174,0.20739095315024234,0.20476575121163165,0.500981453455597
0.25199589133262634,0.20759289176090467,0.20476575121163165,0.500981453455597
0.25174883008003235,0.20759289176090467,0.20516962843295639,0.500981453455597
0.25169089436531067,0.20779483037156704,0.20516962843295639,0.500981453455597
0.2515698969364166,0.20779483037156704,0.2055735056542811,0.500981453455597
0.2515217959880829,0.2079967689822294,0.2055735056542811,0.500981453455597
0.2513989210128784,0.2079967689822294,0.20597738287560582,0.500981453455597
0.25128039717674255,0.20819870759289177,0.20597738287560582,0.500981453455597
0.2511405348777771,0.20819870759289177,0.20638126009693053,0.500981453455597
0.2511329650878906,0.2084006462035541,0.20638126009693053,0.500981453455597
0.2510305941104889,0.2084006462035541,0.2069870759289176,0.500981453455597
0.2510211765766144,0.20860258481421648,0.2069870759289176,0.500981453455597
0.25073477625846863,0.20860258481421648,0.20718901453957997,0.500981453455597
0.25072190165519714,0.20880452342487885,0.20718901453957997,0.500981453455597
0.2506575286388397,0.20880452342487885,0.20739095315024234,0.500981453455597
0.25048312544822693,0.20920840064620355,0.20739095315024234,0.500981453455597
0.25047048926353455,0.20920840064620355,0.20759289176090467,0.500981453455597
0.25020256638526917,0.20961227786752828,0.20759289176090467,0.500981453455597
0.25009939074516296,0.20961227786752828,0.20819870759289177,0.500981453455597
0.2500627338886261,0.20981421647819062,0.20819870759289177,0.500981453455597
0.250059574842453,0.20981421647819062,0.2084006462035541,0.500981453455597
0.24987325072288513,0.210016155088853,0.2084006462035541,0.500981453455597
0.24985715746879578,0.210016155088853,0.20860258481421648,0.500981453455597
0.24980422854423523,0.2104200323101777,0.20860258481421648,0.500981453455597
0.24978891015052795,0.2104200323101777,0.20880452342487885,0.500981453455597
0.24973371624946594,0.21082390953150243,0.20880452342487885,0.500981453455597
0.24972280859947205,0.21082390953150243,0.20900646203554119,0.500981453455597
0.24969351291656494,0.21102584814216477,0.20900646203554119,0.500981453455597
0.2495848834514618,0.21102584814216477,0.20920840064620355,0.500981453455597
0.24951240420341492,0.21122778675282713,0.20920840064620355,0.500981453455597
0.24950578808784485,0.21122778675282713,0.20941033925686592,0.500981453455597
0.24945637583732605,0.2114297253634895,0.20941033925686592,0.500981453455597
0.2492969036102295,0.2114297253634895,0.210016155088853,0.500981453455597
0.24923601746559143,0.21163166397415187,0.210016155088853,0.500981453455597
0.24923571944236755,0.21163166397415187,0.21021809369951536,0.500981453455597
0.24887588620185852,0.21243941841680128,0.21021809369951536,0.500981453455597
0.24886015057563782,0.21243941841680128,0.2104200323101777,0.500981453455597
0.2487507164478302,0.21304523424878838,0.2104200323101777,0.500981453455597
0.24871990084648132,0.21304523424878838,0.21062197092084006,0.500981453455597
0.2486787736415863,0.21365105008077545,0.21062197092084006,0.500981453455597
0.24867162108421326,0.21365105008077545,0.21082390953150243,0.500981453455597
0.2485465109348297,0.2138529886914378,0.21082390953150243,0.500981453455597
0.24846741557121277,0.2138529886914378,0.21122778675282713,0.500981453455597
0.24845370650291443,0.21405492730210016,0.21122778675282713,0.500981453455597
0.24843665957450867,0.21405492730210016,0.2114297253634895,0.500981453455597
0.24829837679862976,0.21466074313408723,0.2114297253634895,0.500981453455597
0.247901052236557,0.21466074313408723,0.21264135702746365,0.500981453455597
0.24785485863685608,0.2148626817447496,0.21264135702746365,0.500981453455597
0.2478490024805069,0.2148626817447496,0.212843295638126,0.500981453455597
0.24758431315422058,0.2152665589660743,0.212843295638126,0.500981453455597
0.24751177430152893,0.2152665589660743,0.21324717285945072,0.500981453455597
0.24735012650489807,0.21567043618739903,0.21324717285945072,0.500981453455597
0.24729809165000916,0.21567043618739903,0.21344911147011308,0.500981453455597
0.2472778856754303,0.21607431340872374,0.21344911147011308,0.500981453455597
0.2470337450504303,0.21607431340872374,0.21365105008077545,0.500981453455597
0.246808260679245,0.21688206785137318,0.21365105008077545,0.500981453455597
0.24671143293380737,0.21688206785137318,0.2138529886914378,0.500981453455597
0.24666827917099,0.21708400646203554,0.2138529886914378,0.500981453455597
0.2466444969177246,0.21708400646203554,0.21405492730210016,0.500981453455597
0.24638304114341736,0.21748788368336025,0.21405492730210016,0.500981453455597
0.24635827541351318,0.21748788368336025,0.21425686591276252,0.500981453455597
0.24633413553237915,0.21768982229402262,0.21425686591276252,0.500981453455597
0.2463093101978302,0.21768982229402262,0.2144588045234249,0.500981453455597
0.24611824750900269,0.21869951534733442,0.2144588045234249,0.500981453455597
0.2459268867969513,0.21869951534733442,0.21506462035541196,0.500981453455597
0.2458769977092743,0.21910339256865913,0.21506462035541196,0.500981453455597
0.24579378962516785,0.21910339256865913,0.2152665589660743,0.500981453455597
0.24574023485183716,0.21950726978998383,0.2152665589660743,0.500981453455597
0.245427668094635,0.21950726978998383,0.21607431340872374,0.500981453455597
0.24529388546943665,0.21991114701130857,0.21607431340872374,0.500981453455597
0.2452617585659027,0.21991114701130857,0.21647819063004847,0.500981453455597
0.2448512613773346,0.220718901453958,0.21647819063004847,0.500981453455597
0.24450179934501648,0.220718901453958,0.2172859450726979,0.500981453455597
0.24430720508098602,0.22152665589660744,0.2172859450726979,0.500981453455597
0.2443058341741562,0.22152665589660744,0.21748788368336025,0.500981453455597
0.24411043524742126,0.22193053311793215,0.21748788368336025,0.500981453455597
0.244065523147583,0.22193053311793215,0.2182956381260097,0.500981453455597
0.24351716041564941,0.2227382875605816,0.2182956381260097,0.500981453455597
0.24346688389778137,0.2227382875605816,0.21849757673667206,0.500981453455597
0.24312767386436462,0.22334410339256866,0.21849757673667206,0.500981453455597
0.24306485056877136,0.22334410339256866,0.21890145395799676,0.500981453455597
0.24293455481529236,0.22394991922455573,0.21890145395799676,0.500981453455597
0.24286887049674988,0.22394991922455573,0.2193053311793215,0.500981453455597
0.24270156025886536,0.22435379644588047,0.2193053311793215,0.500981453455597
0.2426948845386505,0.22435379644588047,0.21950726978998383,0.500981453455597
0.24251475930213928,0.22495961227786754,0.21950726978998383,0.500981453455597
0.24249354004859924,0.22495961227786754,0.2197092084006462,0.500981453455597
0.2424848973751068,0.22536348949919224,0.2197092084006462,0.500981453455597
0.24239489436149597,0.22536348949919224,0.21991114701130857,0.500981453455597
0.24232575297355652,0.22576736672051698,0.21991114701130857,0.500981453455597
0.24205759167671204,0.22576736672051698,0.22011308562197093,0.500981453455597
0.2420423924922943,0.22596930533117932,0.22011308562197093,0.500981453455597
0.24196460843086243,0.22596930533117932,0.22031502423263327,0.500981453455597
0.24189281463623047,0.22617124394184168,0.22031502423263327,0.500981453455597
0.2418801486492157,0.22617124394184168,0.22051696284329564,0.500981453455597
0.2418132871389389,0.2265751211631664,0.22051696284329564,0.500981453455597
0.24178245663642883,0.2265751211631664,0.220718901453958,0.500981453455597
0.24177274107933044,0.22677705977382875,0.220718901453958,0.500981453455597
0.2417481690645218,0.22677705977382875,0.22092084006462034,0.500981453455597
0.24170565605163574,0.22697899838449112,0.22092084006462034,0.500981453455597
0.24159148335456848,0.22697899838449112,0.2211227786752827,0.500981453455597
0.2412784993648529,0.22718093699515346,0.2211227786752827,0.500981453455597
0.24114498496055603,0.22718093699515346,0.22152665589660744,0.500981453455597
0.240962952375412,0.22778675282714056,0.22152665589660744,0.500981453455597
0.24085834622383118,0.22778675282714056,0.22213247172859452,0.500981453455597
0.2404482662677765,0.22859450726978997,0.22213247172859452,0.500981453455597
0.24044141173362732,0.22859450726978997,0.22233441033925685,0.500981453455597
0.2404141128063202,0.22879644588045234,0.22233441033925685,0.500981453455597
0.24035850167274475,0.22879644588045234,0.2227382875605816,0.500981453455597
0.2402736246585846,0.2289983844911147,0.2227382875605816,0.500981453455597
0.24023404717445374,0.2289983844911147,0.22294022617124395,0.500981453455597
0.2401328682899475,0.22920032310177707,0.22294022617124395,0.500981453455597
0.24013075232505798,0.22920032310177707,0.2231421647819063,0.500981453455597
0.24007126688957214,0.23000807754442648,0.2231421647819063,0.500981453455597
0.23980537056922913,0.23000807754442648,0.22354604200323103,0.500981453455597
0.23959679901599884,0.23081583198707592,0.22354604200323103,0.500981453455597
0.23949983716011047,0.23081583198707592,0.22374798061389337,0.500981453455597
0.2393864095211029,0.2310177705977383,0.22374798061389337,0.500981453455597
0.23935654759407043,0.2310177705977383,0.22394991922455573,0.500981453455597
0.2392435371875763,0.23162358642972536,0.22394991922455573,0.500981453455597
0.2391480803489685,0.23162358642972536,0.2245557350565428,0.500981453455597
0.23907306790351868,0.2320274636510501,0.2245557350565428,0.500981453455597
0.23906132578849792,0.2320274636510501,0.22475767366720517,0.500981453455597
0.23887580633163452,0.23222940226171243,0.22475767366720517,0.500981453455597
0.23844292759895325,0.23222940226171243,0.2255654281098546,0.500981453455597
0.2381102740764618,0.2328352180936995,0.2255654281098546,0.500981453455597
0.2381048947572708,0.2328352180936995,0.22576736672051698,0.500981453455597
0.23794451355934143,0.23323909531502424,0.22576736672051698,0.500981453455597
0.2378709614276886,0.23323909531502424,0.22617124394184168,0.500981453455597
0.237857848405838,0.2334410339256866,0.22617124394184168,0.500981453455597
0.23783746361732483,0.2334410339256866,0.22637318255250405,0.500981453455597
0.23775926232337952,0.2338449111470113,0.22637318255250405,0.500981453455597
0.23750808835029602,0.2338449111470113,0.2265751211631664,0.500981453455597
0.23742598295211792,0.23404684975767368,0.2265751211631664,0.500981453455597
0.2373799979686737,0.23404684975767368,0.22677705977382875,0.500981453455597
0.2372131049633026,0.23465266558966075,0.22677705977382875,0.500981453455597
0.23706576228141785,0.23465266558966075,0.22738287560581583,0.500981453455597
0.2370224893093109,0.2348546042003231,0.22738287560581583,0.500981453455597
0.23696443438529968,0.2348546042003231,0.2275848142164782,0.500981453455597
0.23694057762622833,0.23505654281098545,0.2275848142164782,0.500981453455597
0.2366395890712738,0.23505654281098545,0.22819063004846526,0.500981453455597
0.23662522435188293,0.23525848142164782,0.22819063004846526,0.500981453455597
0.23640111088752747,0.23525848142164782,0.22859450726978997,0.500981453455597
0.23628845810890198,0.23546042003231019,0.22859450726978997,0.500981453455597
0.23622778058052063,0.23546042003231019,0.22879644588045234,0.500981453455597
0.23597688972949982,0.23626817447495962,0.22879644588045234,0.500981453455597
0.2359693944454193,0.23626817447495962,0.22920032310177707,0.500981453455597
0.2358817160129547,0.23707592891760904,0.22920032310177707,0.500981453455597
0.23573431372642517,0.23707592891760904,0.22980613893376414,0.500981453455597
0.23572465777397156,0.2372778675282714,0.22980613893376414,0.500981453455597
0.23564258217811584,0.2372778675282714,0.23021001615508885,0.500981453455597
0.23541736602783203,0.23788368336025847,0.23021001615508885,0.500981453455597
0.2354063093662262,0.23788368336025847,0.23041195476575121,0.500981453455597
0.23522332310676575,0.23889337641357028,0.23041195476575121,0.500981453455597
0.23515936732292175,0.23889337641357028,0.23061389337641358,0.500981453455597
0.23504117131233215,0.23949919224555735,0.23061389337641358,0.500981453455597
0.23495088517665863,0.23949919224555735,0.2310177705977383,0.500981453455597
0.23491217195987701,0.23970113085621972,0.2310177705977383,0.500981453455597
0.2348446547985077,0.23970113085621972,0.23121970920840065,0.500981453455597
0.2345973253250122,0.24010500807754442,0.23121970920840065,0.500981453455597
0.2345239818096161,0.24010500807754442,0.23182552504038773,0.500981453455597
0.23437067866325378,0.24050888529886916,0.23182552504038773,0.500981453455597
0.23436152935028076,0.24050888529886916,0.2320274636510501,0.500981453455597
0.23436135053634644,0.2407108239095315,0.2320274636510501,0.500981453455597
0.23419180512428284,0.2407108239095315,0.2328352180936995,0.500981453455597
0.23384124040603638,0.24192245557350567,0.2328352180936995,0.500981453455597
0.23382911086082458,0.24192245557350567,0.23303715670436187,0.500981453455597
0.23354855179786682,0.24232633279483037,0.23303715670436187,0.500981453455597
0.23353713750839233,0.24232633279483037,0.23323909531502424,0.500981453455597
0.23353129625320435,0.24252827140549274,0.23323909531502424,0.500981453455597
0.2335141897201538,0.24252827140549274,0.23364297253634894,0.500981453455597
0.2334858775138855,0.24273021001615508,0.23364297253634894,0.500981453455597
0.23336955904960632,0.24273021001615508,0.2338449111470113,0.500981453455597
0.23307941854000092,0.2431340872374798,0.2338449111470113,0.500981453455597
0.23303928971290588,0.2431340872374798,0.23424878836833601,0.500981453455597
0.2327582985162735,0.24394184168012925,0.23424878836833601,0.500981453455597
0.2327187955379486,0.24394184168012925,0.23445072697899838,0.500981453455597
0.23270884156227112,0.2441437802907916,0.23445072697899838,0.500981453455597
0.2323743999004364,0.2441437802907916,0.2358642972536349,0.500981453455597
0.2319444715976715,0.24474959612277866,0.2358642972536349,0.500981453455597
0.2318808138370514,0.24474959612277866,0.23606623586429726,0.500981453455597
0.23172280192375183,0.24535541195476576,0.23606623586429726,0.500981453455597
0.23163913190364838,0.24535541195476576,0.23647011308562196,0.500981453455597
0.2315332591533661,0.2455573505654281,0.23647011308562196,0.500981453455597
0.23144152760505676,0.2455573505654281,0.2372778675282714,0.500981453455597
0.23137381672859192,0.24575928917609047,0.2372778675282714,0.500981453455597
0.23122510313987732,0.24575928917609047,0.2382875605815832,0.500981453455597
0.2311917245388031,0.24636510500807754,0.2382875605815832,0.500981453455597
0.23113815486431122,0.24636510500807754,0.23848949919224555,0.500981453455597
0.2310541570186615,0.2469709208400646,0.23848949919224555,0.500981453455597
0.23102137446403503,0.2469709208400646,0.2386914378029079,0.500981453455597
0.23085430264472961,0.24737479806138934,0.2386914378029079,0.500981453455597
0.23082199692726135,0.24737479806138934,0.23889337641357028,0.500981453455597
0.23069778084754944,0.24818255250403878,0.23889337641357028,0.500981453455597
0.2304818332195282,0.24818255250403878,0.24010500807754442,0.500981453455597
0.2304779589176178,0.24838449111470112,0.24010500807754442,0.500981453455597
0.23047545552253723,0.24838449111470112,0.2403069466882068,0.500981453455597
0.2303234040737152,0.2485864297253635,0.2403069466882068,0.500981453455597
0.23029842972755432,0.2485864297253635,0.24050888529886916,0.500981453455597
0.23028656840324402,0.24878836833602586,0.24050888529886916,0.500981453455597
0.23021858930587769,0.24878836833602586,0.2407108239095315,0.500981453455597
0.2302059531211853,0.2489903069466882,0.2407108239095315,0.500981453455597
0.23014286160469055,0.2489903069466882,0.24091276252019386,0.500981453455597
0.22980621457099915,0.25040387722132473,0.24091276252019386,0.500981453455597
0.22977030277252197,0.25040387722132473,0.24111470113085623,0.500981453455597
0.2297404706478119,0.2506058158319871,0.24111470113085623,0.500981453455597
0.2296077460050583,0.2506058158319871,0.2417205169628433,0.500981453455597
0.22942939400672913,0.2510096930533118,0.2417205169628433,0.500981453455597
0.22939851880073547,0.2510096930533118,0.24192245557350567,0.500981453455597
0.22915151715278625,0.25181744749596124,0.24192245557350567,0.500981453455597
0.22875919938087463,0.25181744749596124,0.242124394184168,0.500981453455597
0.22870883345603943,0.2520193861066236,0.242124394184168,0.500981453455597
0.22866412997245789,0.2520193861066236,0.24252827140549274,0.500981453455597
0.22851969301700592,0.252827140549273,0.24252827140549274,0.500981453455597
0.22845351696014404,0.252827140549273,0.24273021001615508,0.500981453455597
0.22842201590538025,0.2530290791599354,0.24273021001615508,0.500981453455597
0.22825008630752563,0.2530290791599354,0.24353796445880452,0.500981453455597
0.2282375991344452,0.25323101777059775,0.24353796445880452,0.500981453455597
0.22802668809890747,0.25323101777059775,0.24394184168012925,0.500981453455597
0.22800984978675842,0.25363489499192243,0.24394184168012925,0.500981453455597
0.2279757559299469,0.25363489499192243,0.2441437802907916,0.500981453455597
0.2279479056596756,0.2538368336025848,0.2441437802907916,0.500981453455597
0.2278839647769928,0.2538368336025848,0.24495153473344103,0.500981453455597
0.2278449833393097,0.25424071082390953,0.24495153473344103,0.500981453455597
0.22780436277389526,0.25424071082390953,0.24535541195476576,0.500981453455597
0.2273835837841034,0.2552504038772213,0.24535541195476576,0.500981453455597
0.22738134860992432,0.2552504038772213,0.2455573505654281,0.500981453455597
0.22733935713768005,0.25565428109854604,0.2455573505654281,0.500981453455597
0.2270892709493637,0.25565428109854604,0.24636510500807754,0.500981453455597
0.2270697057247162,0.2558562197092084,0.24636510500807754,0.500981453455597
0.22698679566383362,0.2558562197092084,0.2469709208400646,0.500981453455597
0.22695282101631165,0.2560581583198708,0.2469709208400646,0.500981453455597
0.22690841555595398,0.2560581583198708,0.24717285945072698,0.500981453455597
0.226627379655838,0.2566639741518578,0.24717285945072698,0.500981453455597
0.22661325335502625,0.2566639741518578,0.24737479806138934,0.500981453455597
0.22661280632019043,0.2568659127625202,0.24737479806138934,0.500981453455597
0.22656527161598206,0.2568659127625202,0.24757673667205168,0.500981453455597
0.2263941615819931,0.2572697899838449,0.24757673667205168,0.500981453455597
0.22638246417045593,0.2572697899838449,0.24777867528271405,0.500981453455597
0.22635379433631897,0.25767366720516965,0.24777867528271405,0.500981453455597
0.22628940641880035,0.25767366720516965,0.24818255250403878,0.500981453455597
0.22609356045722961,0.25807754442649433,0.24818255250403878,0.500981453455597
0.22603411972522736,0.25807754442649433,0.24838449111470112,0.500981453455597
0.22581908106803894,0.25868336025848143,0.24838449111470112,0.500981453455597
0.22581782937049866,0.25868336025848143,0.2485864297253635,0.500981453455597
0.2257460206747055,0.25908723747980617,0.2485864297253635,0.500981453455597
0.22574104368686676,0.25908723747980617,0.24878836833602586,0.500981453455597
0.22552421689033508,0.26009693053311794,0.24878836833602586,0.500981453455597
0.22549524903297424,0.26009693053311794,0.24919224555735056,0.500981453455597
0.22540755569934845,0.2605008077544427,0.24919224555735056,0.500981453455597
0.22538673877716064,0.2605008077544427,0.2495961227786753,0.500981453455597
0.2253389060497284,0.260702746365105,0.2495961227786753,0.500981453455597
0.22524377703666687,0.260702746365105,0.25020193861066237,0.500981453455597
0.2251637876033783,0.2613085621970921,0.25020193861066237,0.500981453455597
0.22515471279621124,0.2613085621970921,0.25040387722132473,0.500981453455597
0.22510001063346863,0.26151050080775445,0.25040387722132473,0.500981453455597
0.2250903844833374,0.26151050080775445,0.2506058158319871,0.500981453455597
0.2250823974609375,0.2617124394184168,0.2506058158319871,0.500981453455597
0.2250443398952484,0.2617124394184168,0.2508077544426494,0.500981453455597
0.2250058948993683,0.2619143780290792,0.2508077544426494,0.500981453455597
0.22498707473278046,0.2619143780290792,0.2510096930533118,0.500981453455597
0.22497031092643738,0.2621163166397415,0.2510096930533118,0.500981453455597
0.22496584057807922,0.2621163166397415,0.25121163166397414,0.500981453455597
0.22486576437950134,0.26252019386106623,0.25121163166397414,0.500981453455597
0.2248009592294693,0.26252019386106623,0.2516155088852989,0.500981453455597
0.22478517889976501,0.2627221324717286,0.2516155088852989,0.500981453455597
0.2247023731470108,0.2627221324717286,0.2520193861066236,0.500981453455597
0.22468402981758118,0.26292407108239096,0.2520193861066236,0.500981453455597
0.22461311519145966,0.26292407108239096,0.2522213247172859,0.500981453455597
0.22436407208442688,0.263529886914378,0.2522213247172859,0.500981453455597
0.22435034811496735,0.263529886914378,0.2524232633279483,0.500981453455597
0.22434398531913757,0.2637318255250404,0.2524232633279483,0.500981453455597
0.22414734959602356,0.2637318255250404,0.2530290791599354,0.500981453455597
0.2239210307598114,0.26453957996768984,0.2530290791599354,0.500981453455597
0.22391286492347717,0.26453957996768984,0.25323101777059775,0.500981453455597
0.2238188236951828,0.2649434571890145,0.25323101777059775,0.500981453455597
0.22371014952659607,0.2649434571890145,0.2534329563812601,0.500981453455597
0.22353053092956543,0.2655492730210016,0.2534329563812601,0.500981453455597
0.22338025271892548,0.2655492730210016,0.25363489499192243,0.500981453455597
0.22337576746940613,0.265751211631664,0.25363489499192243,0.500981453455597
0.2231338918209076,0.265751211631664,0.25424071082390953,0.500981453455597
0.22298774123191833,0.26615508885298866,0.25424071082390953,0.500981453455597
0.2228175401687622,0.26615508885298866,0.25504846526655894,0.500981453455597
0.222817525267601,0.26635702746365103,0.25504846526655894,0.500981453455597
0.222776398062706,0.26635702746365103,0.2552504038772213,0.500981453455597
0.22269108891487122,0.26676090468497576,0.2552504038772213,0.500981453455597
0.22259317338466644,0.26676090468497576,0.25565428109854604,0.500981453455597
0.22259202599525452,0.26696284329563813,0.25565428109854604,0.500981453455597
0.22252985835075378,0.26696284329563813,0.25626009693053314,0.500981453455597
0.22252848744392395,0.2671647819063005,0.25626009693053314,0.500981453455597
0.2225191593170166,0.2671647819063005,0.25646203554119545,0.500981453455597
0.2222352921962738,0.26777059773828754,0.25646203554119545,0.500981453455597
0.22221523523330688,0.26777059773828754,0.2566639741518578,0.500981453455597
0.22216740250587463,0.2681744749596123,0.2566639741518578,0.500981453455597
0.2218775600194931,0.2681744749596123,0.2574717285945073,0.500981453455597
0.221744567155838,0.26837641357027464,0.2574717285945073,0.500981453455597
0.22169408202171326,0.26837641357027464,0.25767366720516965,0.500981453455597
0.2216625213623047,0.2687802907915994,0.25767366720516965,0.500981453455597
0.22164592146873474,0.2687802907915994,0.25787560581583197,0.500981453455597
0.22163429856300354,0.2689822294022617,0.25787560581583197,0.500981453455597
0.2215065062046051,0.2689822294022617,0.25868336025848143,0.500981453455597
0.22146575152873993,0.26918416801292405,0.25868336025848143,0.500981453455597
0.22146528959274292,0.26918416801292405,0.2588852988691438,0.500981453455597
0.2214389592409134,0.2693861066235864,0.2588852988691438,0.500981453455597
0.2213500291109085,0.2693861066235864,0.25949111470113084,0.500981453455597
0.22134432196617126,0.2695880452342488,0.25949111470113084,0.500981453455597
0.22134318947792053,0.2695880452342488,0.2596930533117932,0.500981453455597
0.2213069498538971,0.2701938610662359,0.2596930533117932,0.500981453455597
0.2210855782032013,0.2701938610662359,0.260702746365105,0.500981453455597
0.22103700041770935,0.2703957996768982,0.260702746365105,0.500981453455597
0.22098171710968018,0.2703957996768982,0.2613085621970921,0.500981453455597
0.22096551954746246,0.27059773828756056,0.2613085621970921,0.500981453455597
0.22089970111846924,0.27059773828756056,0.2619143780290792,0.500981453455597
0.22086867690086365,0.27079967689822293,0.2619143780290792,0.500981453455597
0.22065827250480652,0.27079967689822293,0.26231825525040386,0.500981453455597
0.22052648663520813,0.27140549273021003,0.26231825525040386,0.500981453455597
0.2205110341310501,0.27140549273021003,0.26252019386106623,0.500981453455597
0.22039219737052917,0.2718093699515347,0.26252019386106623,0.500981453455597
0.22031566500663757,0.2718093699515347,0.2627221324717286,0.500981453455597
0.22026661038398743,0.27221324717285944,0.2627221324717286,0.500981453455597
0.22001472115516663,0.27221324717285944,0.2637318255250404,0.500981453455597
0.2198338806629181,0.2730210016155089,0.2637318255250404,0.500981453455597
0.21968385577201843,0.2730210016155089,0.26453957996768984,0.500981453455597
0.21962755918502808,0.2732229402261712,0.26453957996768984,0.500981453455597
0.2192838490009308,0.2732229402261712,0.2655492730210016,0.500981453455597
0.21923013031482697,0.2734248788368336,0.2655492730210016,0.500981453455597
0.21919234097003937,0.2734248788368336,0.265751211631664,0.500981453455597
0.21912722289562225,0.27362681744749595,0.265751211631664,0.500981453455597
0.21891959011554718,0.27362681744749595,0.26676090468497576,0.500981453455597
0.21882940828800201,0.2740306946688207,0.26676090468497576,0.500981453455597
0.21876578032970428,0.2740306946688207,0.26696284329563813,0.500981453455597
0.21871528029441833,0.27423263327948305,0.26696284329563813,0.500981453455597
0.21862533688545227,0.27423263327948305,0.26777059773828754,0.500981453455597
0.2185908854007721,0.2744345718901454,0.26777059773828754,0.500981453455597
0.21847572922706604,0.2744345718901454,0.2681744749596123,0.500981453455597
0.21846559643745422,0.27463651050080773,0.2681744749596123,0.500981453455597
0.21837002038955688,0.27463651050080773,0.26837641357027464,0.500981453455597
0.21832087635993958,0.27524232633279483,0.26837641357027464,0.500981453455597
0.21805670857429504,0.27524232633279483,0.26918416801292405,0.500981453455597
0.21783289313316345,0.27584814216478193,0.26918416801292405,0.500981453455597
0.21778348088264465,0.27584814216478193,0.2695880452342488,0.500981453455597
0.21776124835014343,0.27605008077544424,0.2695880452342488,0.500981453455597
0.21764039993286133,0.27605008077544424,0.2699919224555735,0.500981453455597
0.21748128533363342,0.27665589660743134,0.2699919224555735,0.500981453455597
0.21741461753845215,0.27665589660743134,0.27059773828756056,0.500981453455597
0.21733491122722626,0.2768578352180937,0.27059773828756056,0.500981453455597
0.21730375289916992,0.2768578352180937,0.27079967689822293,0.500981453455597
0.21720919013023376,0.27726171243941844,0.27079967689822293,0.500981453455597
0.21717464923858643,0.27726171243941844,0.2710016155088853,0.500981453455597
0.21716997027397156,0.27746365105008075,0.2710016155088853,0.500981453455597
0.21705922484397888,0.27746365105008075,0.2716074313408724,0.500981453455597
0.21705415844917297,0.2778675282714055,0.2716074313408724,0.500981453455597
0.21683335304260254,0.2778675282714055,0.2718093699515347,0.500981453455597
0.21665099263191223,0.2784733441033926,0.2718093699515347,0.500981453455597
0.216532364487648,0.2784733441033926,0.2724151857835218,0.500981453455597
0.21649755537509918,0.27867528271405495,0.2724151857835218,0.500981453455597
0.216283917427063,0.27867528271405495,0.2738287560581583,0.500981453455597
0.2161847949028015,0.27887722132471726,0.2738287560581583,0.500981453455597
0.21614107489585876,0.27887722132471726,0.2740306946688207,0.500981453455597
0.21608564257621765,0.27907915993537963,0.2740306946688207,0.500981453455597
0.2160533219575882,0.27907915993537963,0.27423263327948305,0.500981453455597
0.21571877598762512,0.28008885298869146,0.27423263327948305,0.500981453455597
0.21545420587062836,0.28008885298869146,0.27504038772213246,0.500981453455597
0.21541085839271545,0.28049273021001614,0.27504038772213246,0.500981453455597
0.21538272500038147,0.28049273021001614,0.27524232633279483,0.500981453455597
0.21517956256866455,0.28109854604200324,0.27524232633279483,0.500981453455597
0.21516969799995422,0.28109854604200324,0.2754442649434572,0.500981453455597
0.2151271551847458,0.28150242326332797,0.2754442649434572,0.500981453455597
0.2147393524646759,0.28150242326332797,0.27605008077544424,0.500981453455597
0.214717835187912,0.2817043618739903,0.27605008077544424,0.500981453455597
0.21460381150245667,0.2817043618739903,0.2768578352180937,0.500981453455597
0.21457025408744812,0.28190630048465265,0.2768578352180937,0.500981453455597
0.2144477665424347,0.28190630048465265,0.27746365105008075,0.500981453455597
0.2143823206424713,0.282108239095315,0.27746365105008075,0.500981453455597
0.21435287594795227,0.282108239095315,0.2778675282714055,0.500981453455597
0.2142219841480255,0.2827140549273021,0.2778675282714055,0.500981453455597
0.21391399204730988,0.2827140549273021,0.27948303715670436,0.500981453455597
0.21374842524528503,0.2829159935379645,0.27948303715670436,0.500981453455597
0.21358755230903625,0.2829159935379645,0.28008885298869146,0.500981453455597
0.2132965624332428,0.2835218093699515,0.28008885298869146,0.500981453455597
0.21327856183052063,0.2835218093699515,0.2802907915993538,0.500981453455597
0.21312680840492249,0.2837237479806139,0.2802907915993538,0.500981453455597
0.21304616332054138,0.2837237479806139,0.28049273021001614,0.500981453455597
0.21302953362464905,0.28392568659127626,0.28049273021001614,0.500981453455597
0.21296647191047668,0.28392568659127626,0.2806946688206785,0.500981453455597
0.2129504382610321,0.2841276252019386,0.2806946688206785,0.500981453455597
0.2129262387752533,0.2841276252019386,0.2808966074313409,0.500981453455597
0.2128911316394806,0.284329563812601,0.2808966074313409,0.500981453455597
0.21282199025154114,0.284329563812601,0.28109854604200324,0.500981453455597
0.2127993404865265,0.2845315024232633,0.28109854604200324,0.500981453455597
0.21276560425758362,0.2845315024232633,0.2813004846526656,0.500981453455597
0.21271958947181702,0.28473344103392567,0.2813004846526656,0.500981453455597
0.2126757800579071,0.28473344103392567,0.2817043618739903,0.500981453455597
0.21256525814533234,0.2851373182552504,0.2817043618739903,0.500981453455597
0.21249687671661377,0.2851373182552504,0.2823101777059774,0.500981453455597
0.2124856412410736,0.28533925686591277,0.2823101777059774,0.500981453455597
0.2124813348054886,0.28533925686591277,0.28251211631663975,0.500981453455597
0.2124370038509369,0.28554119547657514,0.28251211631663975,0.500981453455597
0.21243616938591003,0.28554119547657514,0.2827140549273021,0.500981453455597
0.21242943406105042,0.2857431340872375,0.2827140549273021,0.500981453455597
0.2123652547597885,0.2857431340872375,0.28331987075928916,0.500981453455597
0.2122322916984558,0.2865508885298869,0.28331987075928916,0.500981453455597
0.2119913399219513,0.2865508885298869,0.284329563812601,0.500981453455597
0.21178589761257172,0.28776252019386106,0.284329563812601,0.500981453455597
0.21162208914756775,0.28776252019386106,0.28493537964458804,0.500981453455597
0.21150334179401398,0.2881663974151858,0.28493537964458804,0.500981453455597
0.21148952841758728,0.2881663974151858,0.2851373182552504,0.500981453455597
0.21143177151679993,0.2885702746365105,0.2851373182552504,0.500981453455597
0.2113516479730606,0.2885702746365105,0.2857431340872375,0.500981453455597
0.2113197147846222,0.2889741518578352,0.2857431340872375,0.500981453455597
0.21129287779331207,0.2889741518578352,0.2861470113085622,0.500981453455597
0.21125033497810364,0.28937802907915994,0.2861470113085622,0.500981453455597
0.21117189526557922,0.28937802907915994,0.28695476575121165,0.500981453455597
0.21116206049919128,0.2895799676898223,0.28695476575121165,0.500981453455597
0.21113428473472595,0.2895799676898223,0.287156704361874,0.500981453455597
0.2109287679195404,0.28998384491114704,0.287156704361874,0.500981453455597
0.2109159529209137,0.28998384491114704,0.2875605815831987,0.500981453455597
0.21083113551139832,0.2905896607431341,0.2875605815831987,0.500981453455597
0.2108287662267685,0.2905896607431341,0.28776252019386106,0.500981453455597
0.21059304475784302,0.2911954765751212,0.28776252019386106,0.500981453455597
0.21049804985523224,0.2911954765751212,0.2879644588045234,0.500981453455597
0.21047857403755188,0.29139741518578355,0.2879644588045234,0.500981453455597
0.210442453622818,0.29139741518578355,0.2881663974151858,0.500981453455597
0.2104075849056244,0.29159935379644586,0.2881663974151858,0.500981453455597
0.2103305160999298,0.29159935379644586,0.28836833602584816,0.500981453455597
0.2101421058177948,0.2920032310177706,0.28836833602584816,0.500981453455597
0.2101137787103653,0.2920032310177706,0.2885702746365105,0.500981453455597
0.21001294255256653,0.2924071082390953,0.2885702746365105,0.500981453455597
0.20982280373573303,0.2924071082390953,0.28978190630048467,0.500981453455597
0.20981284976005554,0.2926090468497577,0.28978190630048467,0.500981453455597
0.20975497364997864,0.2926090468497577,0.28998384491114704,0.500981453455597
0.20963290333747864,0.29321486268174474,0.28998384491114704,0.500981453455597
0.20963183045387268,0.29321486268174474,0.29018578352180935,0.500981453455597
0.20954851806163788,0.2934168012924071,0.29018578352180935,0.500981453455597
0.20954802632331848,0.2934168012924071,0.2903877221324717,0.500981453455597
0.20950540900230408,0.2940226171243942,0.2903877221324717,0.500981453455597
0.20940130949020386,0.2940226171243942,0.2905896607431341,0.500981453455597
0.2093275487422943,0.29422455573505657,0.2905896607431341,0.500981453455597
0.20931383967399597,0.29422455573505657,0.2909935379644588,0.500981453455597
0.20927050709724426,0.29462843295638125,0.2909935379644588,0.500981453455597
0.20920713245868683,0.29462843295638125,0.2911954765751212,0.500981453455597
0.20914103090763092,0.2948303715670436,0.2911954765751212,0.500981453455597
0.20912742614746094,0.2948303715670436,0.29139741518578355,0.500981453455597
0.20902347564697266,0.295032310177706,0.29139741518578355,0.500981453455597
0.2088654339313507,0.295032310177706,0.29220516962843296,0.500981453455597
0.20847192406654358,0.2962439418416801,0.29220516962843296,0.500981453455597
0.20845773816108704,0.2962439418416801,0.2924071082390953,0.500981453455597
0.208450049161911,0.2964458804523425,0.2924071082390953,0.500981453455597
0.20808911323547363,0.2964458804523425,0.29281098546042006,0.500981453455597
0.20806896686553955,0.29664781906300486,0.29281098546042006,0.500981453455597
0.20805910229682922,0.29664781906300486,0.29301292407108237,0.500981453455597
0.20793463289737701,0.29705169628432954,0.29301292407108237,0.500981453455597
0.20788344740867615,0.29705169628432954,0.2934168012924071,0.500981453455597
0.20778700709342957,0.29745557350565427,0.2934168012924071,0.500981453455597
0.20774933695793152,0.29745557350565427,0.29361873990306947,0.500981453455597
0.20739400386810303,0.29826332794830374,0.29361873990306947,0.500981453455597
0.20733103156089783,0.29826332794830374,0.2940226171243942,0.500981453455597
0.2072935402393341,0.29846526655896605,0.2940226171243942,0.500981453455597
0.20728448033332825,0.29846526655896605,0.29422455573505657,0.500981453455597
0.2072656750679016,0.2986672051696284,0.29422455573505657,0.500981453455597
0.2071598470211029,0.2986672051696284,0.2948303715670436,0.500981453455597
0.20705783367156982,0.29907108239095315,0.2948303715670436,0.500981453455597
0.20699240267276764,0.29907108239095315,0.295032310177706,0.500981453455597
0.20691779255867004,0.2992730210016155,0.295032310177706,0.500981453455597
0.20691117644309998,0.2992730210016155,0.29523424878836835,0.500981453455597
0.20677432417869568,0.29987883683360256,0.29523424878836835,0.500981453455597
0.2067723572254181,0.29987883683360256,0.2954361873990307,0.500981453455597
0.20673558115959167,0.3002827140549273,0.2954361873990307,0.500981453455597
0.2066260576248169,0.3002827140549273,0.2956381260096931,0.500981453455597
0.20660018920898438,0.30048465266558966,0.2956381260096931,0.500981453455597
0.20654599368572235,0.30048465266558966,0.2958400646203554,0.500981453455597
0.2064772993326187,0.3008885298869144,0.2958400646203554,0.500981453455597
0.20622625946998596,0.3008885298869144,0.29604200323101776,0.500981453455597
0.20616915822029114,0.30109046849757676,0.29604200323101776,0.500981453455597
0.20607003569602966,0.30109046849757676,0.2964458804523425,0.500981453455597
0.20606425404548645,0.30129240710823907,0.2964458804523425,0.500981453455597
0.2060571014881134,0.30129240710823907,0.29664781906300486,0.500981453455597
0.20597848296165466,0.30149434571890144,0.29664781906300486,0.500981453455597
0.20574679970741272,0.30149434571890144,0.29705169628432954,0.500981453455597
0.2057029902935028,0.3016962843295638,0.29705169628432954,0.500981453455597
0.20566099882125854,0.3016962843295638,0.29745557350565427,0.500981453455597
0.20559826493263245,0.30189822294022617,0.29745557350565427,0.500981453455597
0.20559588074684143,0.30189822294022617,0.29765751211631664,0.500981453455597
0.20533975958824158,0.3033117932148627,0.29765751211631664,0.500981453455597
0.2052522748708725,0.3033117932148627,0.29846526655896605,0.500981453455597
0.20512470602989197,0.3039176090468498,0.29846526655896605,0.500981453455597
0.2050149142742157,0.3039176090468498,0.2988691437802908,0.500981453455597
0.20501235127449036,0.3041195476575121,0.2988691437802908,0.500981453455597
0.2049594223499298,0.3041195476575121,0.29907108239095315,0.500981453455597
0.20484496653079987,0.30432148626817446,0.29907108239095315,0.500981453455597
0.20480027794837952,0.30432148626817446,0.2992730210016155,0.500981453455597
0.20471614599227905,0.3045234248788368,0.2992730210016155,0.500981453455597
0.2044198215007782,0.3045234248788368,0.30048465266558966,0.500981453455597
0.20439299941062927,0.30492730210016156,0.30048465266558966,0.500981453455597
0.20428843796253204,0.30492730210016156,0.3008885298869144,0.500981453455597
0.20398493111133575,0.3061389337641357,0.3008885298869144,0.500981453455597
0.20381419360637665,0.3061389337641357,0.30149434571890144,0.500981453455597
0.20365622639656067,0.30654281098546043,0.30149434571890144,0.500981453455597
0.20364788174629211,0.30654281098546043,0.3016962843295638,0.500981453455597
0.2035979926586151,0.3067447495961228,0.3016962843295638,0.500981453455597
0.2034866362810135,0.3067447495961228,0.30210016155088854,0.500981453455597
0.2034410834312439,0.3069466882067851,0.30210016155088854,0.500981453455597
0.2034091204404831,0.3069466882067851,0.3023021001615509,0.500981453455597
0.20338156819343567,0.3071486268174475,0.3023021001615509,0.500981453455597
0.2033599317073822,0.3071486268174475,0.30250403877221327,0.500981453455597
0.2033161222934723,0.3075525040387722,0.30250403877221327,0.500981453455597
0.20328709483146667,0.3075525040387722,0.3027059773828756,0.500981453455597
0.2032586634159088,0.3077544426494346,0.3027059773828756,0.500981453455597
0.20309177041053772,0.3077544426494346,0.30290791599353795,0.500981453455597
0.20307019352912903,0.30795638126009695,0.30290791599353795,0.500981453455597
0.20301242172718048,0.30795638126009695,0.3037156704361874,0.500981453455597
0.20288293063640594,0.3083602584814216,0.3037156704361874,0.500981453455597
0.202826589345932,0.3083602584814216,0.3045234248788368,0.500981453455597
0.20280131697654724,0.30876413570274636,0.3045234248788368,0.500981453455597
0.20266029238700867,0.30876413570274636,0.3047253634894992,0.500981453455597
0.2025604397058487,0.3089660743134087,0.3047253634894992,0.500981453455597
0.2025289237499237,0.3089660743134087,0.3051292407108239,0.500981453455597
0.2025221884250641,0.3091680129240711,0.3051292407108239,0.500981453455597
0.20249149203300476,0.3091680129240711,0.3055331179321486,0.500981453455597
0.2024063766002655,0.3095718901453958,0.3055331179321486,0.500981453455597
0.20235557854175568,0.3095718901453958,0.30573505654281097,0.500981453455597
0.2022906243801117,0.30977382875605813,0.30573505654281097,0.500981453455597
0.20222148299217224,0.30977382875605813,0.3061389337641357,0.500981453455597
0.20220211148262024,0.31017770597738287,0.3061389337641357,0.500981453455597
0.20212948322296143,0.31017770597738287,0.30634087237479807,0.500981453455597
0.2021038830280304,0.31037964458804523,0.30634087237479807,0.500981453455597
0.2020677924156189,0.31037964458804523,0.30654281098546043,0.500981453455597
0.20205464959144592,0.3105815831987076,0.30654281098546043,0.500981453455597
0.20197656750679016,0.3105815831987076,0.3069466882067851,0.500981453455597
0.2019292414188385,0.31078352180936997,0.3069466882067851,0.500981453455597
0.20179054141044617,0.31078352180936997,0.30735056542810985,0.500981453455597
0.2017509937286377,0.31098546042003233,0.30735056542810985,0.500981453455597
0.2017180174589157,0.31098546042003233,0.3075525040387722,0.500981453455597
0.2016926109790802,0.31118739903069464,0.3075525040387722,0.500981453455597
0.20162877440452576,0.31118739903069464,0.3081583198707593,0.500981453455597
0.20155052840709686,0.311389337641357,0.3081583198707593,0.500981453455597
0.2015450894832611,0.311389337641357,0.3083602584814216,0.500981453455597
0.20150819420814514,0.31179321486268174,0.3083602584814216,0.500981453455597
0.20146891474723816,0.31179321486268174,0.30876413570274636,0.500981453455597
0.20141825079917908,0.3119951534733441,0.30876413570274636,0.500981453455597
0.20118378102779388,0.3119951534733441,0.30977382875605813,0.500981453455597
0.2011823207139969,0.3121970920840065,0.30977382875605813,0.500981453455597
0.2009977400302887,0.3121970920840065,0.31017770597738287,0.500981453455597
0.20090538263320923,0.31239903069466884,0.31017770597738287,0.500981453455597
0.20088085532188416,0.31239903069466884,0.31037964458804523,0.500981453455597
0.20085403323173523,0.3128029079159935,0.31037964458804523,0.500981453455597
0.20083090662956238,0.3128029079159935,0.3105815831987076,0.500981453455597
0.20080265402793884,0.3130048465266559,0.3105815831987076,0.500981453455597
0.20063313841819763,0.3130048465266559,0.311389337641357,0.500981453455597
0.20053762197494507,0.3134087237479806,0.311389337641357,0.500981453455597
0.20052310824394226,0.3134087237479806,0.3115912762520194,0.500981453455597
0.2004777491092682,0.313610662358643,0.3115912762520194,0.500981453455597
0.2002832591533661,0.313610662358643,0.31260096930533116,0.500981453455597
0.20011386275291443,0.31401453957996767,0.31260096930533116,0.500981453455597
0.20006325840950012,0.31401453957996767,0.3128029079159935,0.500981453455597
0.19984810054302216,0.31482229402261713,0.3128029079159935,0.500981453455597
0.19977489113807678,0.31482229402261713,0.31320678513731826,0.500981453455597
0.19964562356472015,0.31522617124394187,0.31320678513731826,0.500981453455597
0.1996295154094696,0.31522617124394187,0.3134087237479806,0.500981453455597
0.1996128261089325,0.3154281098546042,0.3134087237479806,0.500981453455597
0.19957157969474792,0.3154281098546042,0.313610662358643,0.500981453455597
0.19953934848308563,0.3160339256865913,0.313610662358643,0.500981453455597
0.19941546022891998,0.3160339256865913,0.31401453957996767,0.500981453455597
0.19938376545906067,0.31623586429725364,0.31401453957996767,0.500981453455597
0.19938310980796814,0.31623586429725364,0.31421647819063003,0.500981453455597
0.19938093423843384,0.316437802907916,0.31421647819063003,0.500981453455597
0.19937410950660706,0.316437802907916,0.3144184168012924,0.500981453455597
0.1991737186908722,0.3168416801292407,0.3144184168012924,0.500981453455597
0.19916090369224548,0.3168416801292407,0.31462035541195477,0.500981453455597
0.1991453617811203,0.31704361873990305,0.31462035541195477,0.500981453455597
0.19913551211357117,0.31704361873990305,0.31482229402261713,0.500981453455597
0.1988523304462433,0.31764943457189015,0.31482229402261713,0.500981453455597
0.19884048402309418,0.31764943457189015,0.3150242326332795,0.500981453455597
0.19879582524299622,0.3178513731825525,0.3150242326332795,0.500981453455597
0.1987617313861847,0.3178513731825525,0.31522617124394187,0.500981453455597
0.19854477047920227,0.31845718901453957,0.31522617124394187,0.500981453455597
0.19850456714630127,0.31845718901453957,0.3154281098546042,0.500981453455597
0.1984458714723587,0.31865912762520193,0.3154281098546042,0.500981453455597
0.19843056797981262,0.31865912762520193,0.31563004846526654,0.500981453455597
0.19836470484733582,0.31906300484652667,0.31563004846526654,0.500981453455597
0.1983642280101776,0.31906300484652667,0.3158319870759289,0.500981453455597
0.19831711053848267,0.3194668820678514,0.3158319870759289,0.500981453455597
0.198088139295578,0.3194668820678514,0.3166397415185784,0.500981453455597
0.1980363428592682,0.3196688206785137,0.3166397415185784,0.500981453455597
0.1979440152645111,0.3196688206785137,0.3168416801292407,0.500981453455597
0.19793663918972015,0.3198707592891761,0.3168416801292407,0.500981453455597
0.1979304850101471,0.3198707592891761,0.31704361873990305,0.500981453455597
0.1978590488433838,0.3204765751211632,0.31704361873990305,0.500981453455597
0.1978076994419098,0.3204765751211632,0.3174474959612278,0.500981453455597
0.1977916657924652,0.32067851373182554,0.3174474959612278,0.500981453455597
0.19778397679328918,0.32067851373182554,0.31764943457189015,0.500981453455597
0.19741639494895935,0.3218901453957997,0.31764943457189015,0.500981453455597
0.19741472601890564,0.3218901453957997,0.3178513731825525,0.500981453455597
0.1973574459552765,0.32209208400646205,0.3178513731825525,0.500981453455597
0.19733412563800812,0.32209208400646205,0.3180533117932149,0.500981453455597
0.1972489058971405,0.32289983844911146,0.3180533117932149,0.500981453455597
0.1972392499446869,0.32289983844911146,0.3182552504038772,0.500981453455597
0.19719167053699493,0.32310177705977383,0.3182552504038772,0.500981453455597
0.19717292487621307,0.32310177705977383,0.31865912762520193,0.500981453455597
0.19701233506202698,0.32350565428109856,0.31865912762520193,0.500981453455597
0.19691398739814758,0.32350565428109856,0.31906300484652667,0.500981453455597
0.19687709212303162,0.32370759289176093,0.31906300484652667,0.500981453455597
0.19657903909683228,0.32370759289176093,0.3196688206785137,0.500981453455597
0.19638916850090027,0.3241114701130856,0.3196688206785137,0.500981453455597
0.19630196690559387,0.3241114701130856,0.3204765751211632,0.500981453455597
0.196290984749794,0.324313408723748,0.3204765751211632,0.500981453455597
0.19623371958732605,0.324313408723748,0.3208804523424879,0.500981453455597
0.19623078405857086,0.32451534733441034,0.3208804523424879,0.500981453455597
0.19614644348621368,0.32451534733441034,0.32148626817447495,0.500981453455597
0.19606748223304749,0.32512116316639744,0.32148626817447495,0.500981453455597
0.19602790474891663,0.32512116316639744,0.3216882067851373,0.500981453455597
0.1959904134273529,0.32532310177705975,0.3216882067851373,0.500981453455597
0.19598157703876495,0.32532310177705975,0.3218901453957997,0.500981453455597
0.19588413834571838,0.3255250403877221,0.3218901453957997,0.500981453455597
0.1958438754081726,0.3255250403877221,0.32209208400646205,0.500981453455597
0.19576090574264526,0.3261308562197092,0.32209208400646205,0.500981453455597
0.19566848874092102,0.3261308562197092,0.3222940226171244,0.500981453455597
0.19558081030845642,0.32693861066235863,0.3222940226171244,0.500981453455597
0.19550159573554993,0.32693861066235863,0.32249596122778673,0.500981453455597
0.19549235701560974,0.327140549273021,0.32249596122778673,0.500981453455597
0.19548027217388153,0.327140549273021,0.3226978998384491,0.500981453455597
0.19539310038089752,0.32734248788368336,0.3226978998384491,0.500981453455597
0.19537559151649475,0.32734248788368336,0.32289983844911146,0.500981453455597
0.1953279823064804,0.32754442649434573,0.32289983844911146,0.500981453455597
0.1952645480632782,0.32754442649434573,0.3233037156704362,0.500981453455597
0.1952333003282547,0.32794830371567046,0.3233037156704362,0.500981453455597
0.19520197808742523,0.32794830371567046,0.32350565428109856,0.500981453455597
0.19519010186195374,0.3281502423263328,0.32350565428109856,0.500981453455597
0.19516122341156006,0.3281502423263328,0.32370759289176093,0.500981453455597
0.19496969878673553,0.32895799676898224,0.32370759289176093,0.500981453455597
0.19490250945091248,0.32895799676898224,0.32390953150242324,0.500981453455597
0.19475014507770538,0.3293618739903069,0.32390953150242324,0.500981453455597
0.19474610686302185,0.3293618739903069,0.3241114701130856,0.500981453455597
0.1946191042661667,0.329967689822294,0.3241114701130856,0.500981453455597
0.19461020827293396,0.329967689822294,0.324313408723748,0.500981453455597
0.19456185400485992,0.3301696284329564,0.324313408723748,0.500981453455597
0.1942344605922699,0.3301696284329564,0.32532310177705975,0.500981453455597
0.19422897696495056,0.33037156704361875,0.32532310177705975,0.500981453455597
0.19414988160133362,0.33037156704361875,0.32592891760904685,0.500981453455597
0.19412186741828918,0.33077544426494343,0.32592891760904685,0.500981453455597
0.1940803825855255,0.33077544426494343,0.3261308562197092,0.500981453455597
0.19393739104270935,0.33138126009693053,0.3261308562197092,0.500981453455597
0.19391955435276031,0.33138126009693053,0.3263327948303716,0.500981453455597
0.1938599795103073,0.3315831987075929,0.3263327948303716,0.500981453455597
0.19385352730751038,0.3315831987075929,0.32653473344103395,0.500981453455597
0.1937013566493988,0.33218901453957994,0.32653473344103395,0.500981453455597
0.19363541901111603,0.33218901453957994,0.32693861066235863,0.500981453455597
0.19351589679718018,0.3329967689822294,0.32693861066235863,0.500981453455597
0.19348159432411194,0.3329967689822294,0.32734248788368336,0.500981453455597
0.193388432264328,0.3331987075928918,0.32734248788368336,0.500981453455597
0.19337762892246246,0.3331987075928918,0.32754442649434573,0.500981453455597
0.19319936633110046,0.33360258481421645,0.32754442649434573,0.500981453455597
0.19317197799682617,0.33360258481421645,0.32794830371567046,0.500981453455597
0.19316522777080536,0.3338045234248788,0.32794830371567046,0.500981453455597
0.19311217963695526,0.3338045234248788,0.32835218093699514,0.500981453455597
0.1929154247045517,0.33420840064620355,0.32835218093699514,0.500981453455597
0.19287584722042084,0.33420840064620355,0.3285541195476575,0.500981453455597
0.1926826387643814,0.3354200323101777,0.3285541195476575,0.500981453455597
0.1926209032535553,0.3354200323101777,0.32895799676898224,0.500981453455597
0.19257274270057678,0.33582390953150243,0.32895799676898224,0.500981453455597
0.1925254762172699,0.33582390953150243,0.3291599353796446,0.500981453455597
0.19238558411598206,0.3368336025848142,0.3291599353796446,0.500981453455597
0.19237521290779114,0.3368336025848142,0.3293618739903069,0.500981453455597
0.1922401487827301,0.3370355411954766,0.3293618739903069,0.500981453455597
0.19218352437019348,0.3370355411954766,0.3301696284329564,0.500981453455597
0.19203785061836243,0.3374394184168013,0.3301696284329564,0.500981453455597
0.19193419814109802,0.3374394184168013,0.33037156704361875,0.500981453455597
0.1919322907924652,0.3376413570274637,0.33037156704361875,0.500981453455597
0.19192233681678772,0.3376413570274637,0.3305735056542811,0.500981453455597
0.19183100759983063,0.33804523424878835,0.3305735056542811,0.500981453455597
0.19164887070655823,0.33804523424878835,0.33117932148626816,0.500981453455597
0.19162900745868683,0.3382471728594507,0.33117932148626816,0.500981453455597
0.1915397346019745,0.3382471728594507,0.3315831987075929,0.500981453455597
0.1914232075214386,0.3390549273021002,0.3315831987075929,0.500981453455597
0.1913565844297409,0.3390549273021002,0.33218901453957994,0.500981453455597
0.19129875302314758,0.3392568659127625,0.33218901453957994,0.500981453455597
0.19100114703178406,0.3392568659127625,0.33279483037156704,0.500981453455597
0.19093522429466248,0.3398626817447496,0.33279483037156704,0.500981453455597
0.19083574414253235,0.3398626817447496,0.3331987075928918,0.500981453455597
0.1907656490802765,0.34026655896607433,0.3331987075928918,0.500981453455597
0.19075258076190948,0.34026655896607433,0.3338045234248788,0.500981453455597
0.19072338938713074,0.3404684975767367,0.3338045234248788,0.500981453455597
0.1905844509601593,0.3404684975767367,0.3344103392568659,0.500981453455597
0.19050513207912445,0.3408723747980614,0.3344103392568659,0.500981453455597
0.19032272696495056,0.3408723747980614,0.3354200323101777,0.500981453455597
0.19019165635108948,0.3414781906300485,0.3354200323101777,0.500981453455597
0.19018682837486267,0.3414781906300485,0.33562197092084006,0.500981453455597
0.19013819098472595,0.34168012924071084,0.33562197092084006,0.500981453455597
0.1899947226047516,0.34168012924071084,0.33663166397415184,0.500981453455597
0.1897987425327301,0.34248788368336025,0.33663166397415184,0.500981453455597
0.1897142231464386,0.34248788368336025,0.3368336025848142,0.500981453455597
0.18971243500709534,0.3426898222940226,0.3368336025848142,0.500981453455597
0.18969576060771942,0.3426898222940226,0.3370355411954766,0.500981453455597
0.1896614283323288,0.342891760904685,0.3370355411954766,0.500981453455597
0.18965411186218262,0.342891760904685,0.33723747980613894,0.500981453455597
0.18956011533737183,0.34309369951534735,0.33723747980613894,0.500981453455597
0.1895371824502945,0.34309369951534735,0.3376413570274637,0.500981453455597
0.18951037526130676,0.3432956381260097,0.3376413570274637,0.500981453455597
0.18947719037532806,0.3432956381260097,0.337843295638126,0.500981453455597
0.189157173037529,0.34390145395799676,0.337843295638126,0.500981453455597
0.18912890553474426,0.34390145395799676,0.3382471728594507,0.500981453455597
0.18910272419452667,0.3443053311793215,0.3382471728594507,0.500981453455597
0.18907949328422546,0.3443053311793215,0.3384491114701131,0.500981453455597
0.18894687294960022,0.3447092084006462,0.3384491114701131,0.500981453455597
0.18888309597969055,0.3447092084006462,0.33865105008077545,0.500981453455597
0.1888255476951599,0.3451130856219709,0.33865105008077545,0.500981453455597
0.18879345059394836,0.3451130856219709,0.3388529886914378,0.500981453455597
0.1887865513563156,0.34531502423263327,0.3388529886914378,0.500981453455597
0.18876968324184418,0.34531502423263327,0.3390549273021002,0.500981453455597
0.18858641386032104,0.34592084006462037,0.3390549273021002,0.500981453455597
0.18857213854789734,0.34592084006462037,0.3392568659127625,0.500981453455597
0.18856754899024963,0.34612277867528274,0.3392568659127625,0.500981453455597
0.18855324387550354,0.34612277867528274,0.33945880452342486,0.500981453455597
0.1883605420589447,0.3465266558966074,0.33945880452342486,0.500981453455597
0.18830439448356628,0.3465266558966074,0.3398626817447496,0.500981453455597
0.18823324143886566,0.34693053311793215,0.3398626817447496,0.500981453455597
0.18817947804927826,0.34693053311793215,0.34026655896607433,0.500981453455597
0.1881330907344818,0.3471324717285945,0.34026655896607433,0.500981453455597
0.18806669116020203,0.3471324717285945,0.3404684975767367,0.500981453455597
0.18802061676979065,0.34753634894991925,0.3404684975767367,0.500981453455597
0.18797986209392548,0.34753634894991925,0.3412762520193861,0.500981453455597
0.187921941280365,0.34773828756058156,0.3412762520193861,0.500981453455597
0.1878879964351654,0.34773828756058156,0.34168012924071084,0.500981453455597
0.18764543533325195,0.348546042003231,0.34168012924071084,0.500981453455597
0.18764017522335052,0.348546042003231,0.3418820678513732,0.500981453455597
0.18753094971179962,0.34935379644588044,0.3418820678513732,0.500981453455597
0.18752524256706238,0.34935379644588044,0.3420840064620355,0.500981453455597
0.18739661574363708,0.34975767366720517,0.3420840064620355,0.500981453455597
0.1873053014278412,0.34975767366720517,0.3426898222940226,0.500981453455597
0.1872672140598297,0.34995961227786754,0.3426898222940226,0.500981453455597
0.18724484741687775,0.34995961227786754,0.342891760904685,0.500981453455597
0.18723073601722717,0.3501615508885299,0.342891760904685,0.500981453455597
0.18713542819023132,0.3501615508885299,0.3432956381260097,0.500981453455597
0.18710634112358093,0.35036348949919227,0.3432956381260097,0.500981453455597
0.18707695603370667,0.35036348949919227,0.34390145395799676,0.500981453455597
0.1869065910577774,0.3511712439418417,0.34390145395799676,0.500981453455597
0.18688789010047913,0.3511712439418417,0.3441033925686591,0.500981453455597
0.18670502305030823,0.3519789983844911,0.3441033925686591,0.500981453455597
0.18666855990886688,0.3519789983844911,0.34450726978998386,0.500981453455597
0.18660733103752136,0.35218093699515346,0.34450726978998386,0.500981453455597
0.18659010529518127,0.35218093699515346,0.3447092084006462,0.500981453455597
0.18657048046588898,0.3523828756058158,0.3447092084006462,0.500981453455597
0.18653787672519684,0.3523828756058158,0.3451130856219709,0.500981453455597
0.18641923367977142,0.35359450726978997,0.3451130856219709,0.500981453455597
0.18641456961631775,0.35359450726978997,0.34531502423263327,0.500981453455597
0.1863526999950409,0.3539983844911147,0.34531502423263327,0.500981453455597
0.18634192645549774,0.3539983844911147,0.34551696284329564,0.500981453455597
0.1861841380596161,0.3556138933764136,0.34551696284329564,0.500981453455597
0.18616965413093567,0.3556138933764136,0.345718901453958,0.500981453455597
0.18605594336986542,0.3562197092084006,0.345718901453958,0.500981453455597
0.18599644303321838,0.3562197092084006,0.34592084006462037,0.500981453455597
0.18597838282585144,0.356421647819063,0.34592084006462037,0.500981453455597
0.18593940138816833,0.356421647819063,0.34612277867528274,0.500981453455597
0.18593746423721313,0.35662358642972536,0.34612277867528274,0.500981453455597
0.1856902539730072,0.35662358642972536,0.3465266558966074,0.500981453455597
0.18567991256713867,0.3568255250403877,0.3465266558966074,0.500981453455597
0.18557032942771912,0.3568255250403877,0.3471324717285945,0.500981453455597
0.18544325232505798,0.3574313408723748,0.3471324717285945,0.500981453455597
0.18538668751716614,0.3574313408723748,0.3473344103392569,0.500981453455597
0.18536537885665894,0.3578352180936995,0.3473344103392569,0.500981453455597
0.1852932870388031,0.3578352180936995,0.34773828756058156,0.500981453455597
0.18519780039787292,0.35823909531502424,0.34773828756058156,0.500981453455597
0.1851736605167389,0.35823909531502424,0.3479402261712439,0.500981453455597
0.18489667773246765,0.35904684975767365,0.3479402261712439,0.500981453455597
0.18486571311950684,0.35904684975767365,0.3481421647819063,0.500981453455597
0.18478764593601227,0.3594507269789984,0.3481421647819063,0.500981453455597
0.18472620844841003,0.3594507269789984,0.348546042003231,0.500981453455597
0.1845761239528656,0.3602584814216478,0.348546042003231,0.500981453455597
0.18455854058265686,0.3602584814216478,0.3487479806138934,0.500981453455597
0.1845225840806961,0.3606623586429725,0.3487479806138934,0.500981453455597
0.18434497714042664,0.3606623586429725,0.3495557350565428,0.500981453455597
0.18429306149482727,0.36106623586429726,0.3495557350565428,0.500981453455597
0.18416042625904083,0.36106623586429726,0.3501615508885299,0.500981453455597
0.18415531516075134,0.3612681744749596,0.3501615508885299,0.500981453455597
0.18396154046058655,0.3612681744749596,0.35076736672051695,0.500981453455597
0.18386921286582947,0.3616720516962843,0.35076736672051695,0.500981453455597
0.18377219140529633,0.3616720516962843,0.3511712439418417,0.500981453455597
0.18371239304542542,0.36187399030694667,0.3511712439418417,0.500981453455597
0.18360361456871033,0.36187399030694667,0.35137318255250405,0.500981453455597
0.1835770308971405,0.36207592891760904,0.35137318255250405,0.500981453455597
0.18332163989543915,0.36207592891760904,0.3517770597738288,0.500981453455597
0.18331095576286316,0.3622778675282714,0.3517770597738288,0.500981453455597
0.18324753642082214,0.3622778675282714,0.3519789983844911,0.500981453455597
0.18316210806369781,0.3628836833602585,0.3519789983844911,0.500981453455597
0.18315836787223816,0.3628836833602585,0.35218093699515346,0.500981453455597
0.1831188052892685,0.3630856219709208,0.35218093699515346,0.500981453455597
0.18310591578483582,0.3630856219709208,0.3523828756058158,0.500981453455597
0.18298259377479553,0.3632875605815832,0.3523828756058158,0.500981453455597
0.18297746777534485,0.3632875605815832,0.3525848142164782,0.500981453455597
0.18296794593334198,0.36348949919224555,0.3525848142164782,0.500981453455597
0.18294891715049744,0.36348949919224555,0.35278675282714056,0.500981453455597
0.18289098143577576,0.3636914378029079,0.35278675282714056,0.500981453455597
0.18287566304206848,0.3636914378029079,0.3529886914378029,0.500981453455597
0.18287327885627747,0.3638933764135703,0.3529886914378029,0.500981453455597
0.18286612629890442,0.3638933764135703,0.3531906300484653,0.500981453455597
0.18286338448524475,0.36409531502423265,0.3531906300484653,0.500981453455597
0.18277040123939514,0.36409531502423265,0.35359450726978997,0.500981453455597
0.18267670273780823,0.3644991922455573,0.35359450726978997,0.500981453455597
0.18256889283657074,0.3644991922455573,0.3539983844911147,0.500981453455597
0.1825161874294281,0.3651050080775444,0.3539983844911147,0.500981453455597
0.1824839860200882,0.3651050080775444,0.35420032310177707,0.500981453455597
0.1822970062494278,0.3657108239095315,0.35420032310177707,0.500981453455597
0.1822887659072876,0.3657108239095315,0.35440226171243944,0.500981453455597
0.18225809931755066,0.36591276252019383,0.35440226171243944,0.500981453455597
0.1822374016046524,0.36591276252019383,0.3546042003231018,0.500981453455597
0.18216320872306824,0.3661147011308562,0.3546042003231018,0.500981453455597
0.18215727806091309,0.3661147011308562,0.3548061389337641,0.500981453455597
0.18214914202690125,0.36631663974151857,0.3548061389337641,0.500981453455597
0.18213830888271332,0.36631663974151857,0.3550080775444265,0.500981453455597
0.18212038278579712,0.3667205169628433,0.3550080775444265,0.500981453455597
0.18203048408031464,0.3667205169628433,0.3554119547657512,0.500981453455597
0.18199852108955383,0.36692245557350567,0.3554119547657512,0.500981453455597
0.18198294937610626,0.36692245557350567,0.3556138933764136,0.500981453455597
0.18181964755058289,0.36732633279483035,0.3556138933764136,0.500981453455597
0.18174946308135986,0.36732633279483035,0.35581583198707595,0.500981453455597
0.18169407546520233,0.36793214862681745,0.35581583198707595,0.500981453455597
0.18158778548240662,0.36793214862681745,0.3568255250403877,0.500981453455597
0.18139232695102692,0.3683360258481422,0.3568255250403877,0.500981453455597
0.18135762214660645,0.3683360258481422,0.3574313408723748,0.500981453455597
0.18135103583335876,0.36853796445880455,0.3574313408723748,0.500981453455597
0.1811523139476776,0.36853796445880455,0.35864297253634897,0.500981453455597
0.18104961514472961,0.3695476575121163,0.35864297253634897,0.500981453455597
0.1808643788099289,0.3695476575121163,0.359248788368336,0.500981453455597
0.18075647950172424,0.3697495961227787,0.359248788368336,0.500981453455597
0.18051940202713013,0.3697495961227787,0.3600565428109855,0.500981453455597
0.18044795095920563,0.37035541195476573,0.3600565428109855,0.500981453455597
0.18037524819374084,0.37035541195476573,0.36046042003231016,0.500981453455597
0.18029698729515076,0.37096122778675283,0.36046042003231016,0.500981453455597
0.18009844422340393,0.37096122778675283,0.3608642972536349,0.500981453455597
0.18001753091812134,0.37136510500807757,0.3608642972536349,0.500981453455597
0.17998871207237244,0.37136510500807757,0.36106623586429726,0.500981453455597
0.1799086034297943,0.37176898222940225,0.36106623586429726,0.500981453455597
0.17988631129264832,0.37176898222940225,0.3612681744749596,0.500981453455597
0.17975196242332458,0.372172859450727,0.3612681744749596,0.500981453455597
0.17957746982574463,0.372172859450727,0.3616720516962843,0.500981453455597
0.1793854683637619,0.37378836833602586,0.3616720516962843,0.500981453455597
0.17935648560523987,0.37378836833602586,0.36187399030694667,0.500981453455597
0.17929598689079285,0.3743941841680129,0.36187399030694667,0.500981453455597
0.17928241193294525,0.3743941841680129,0.36207592891760904,0.500981453455597
0.1792723834514618,0.37459612277867527,0.36207592891760904,0.500981453455597
0.17923149466514587,0.37459612277867527,0.36247980613893377,0.500981453455597
0.1790192425251007,0.375,0.36247980613893377,0.500981453455597
0.17888957262039185,0.375,0.3630856219709208,0.500981453455597
0.17882511019706726,0.37520193861066237,0.3630856219709208,0.500981453455597
0.1786523163318634,0.37520193861066237,0.36348949919224555,0.500981453455597
0.17864474654197693,0.37540387722132473,0.36348949919224555,0.500981453455597
0.1785195767879486,0.37540387722132473,0.36409531502423265,0.500981453455597
0.17830060422420502,0.3766155088852989,0.36409531502423265,0.500981453455597
0.1782311499118805,0.3766155088852989,0.36490306946688206,0.500981453455597
0.17822828888893127,0.37681744749596124,0.36490306946688206,0.500981453455597
0.17822030186653137,0.37681744749596124,0.3651050080775444,0.500981453455597
0.17820021510124207,0.3772213247172859,0.3651050080775444,0.500981453455597
0.17815425992012024,0.3772213247172859,0.36550888529886916,0.500981453455597
0.17813000082969666,0.3774232633279483,0.36550888529886916,0.500981453455597
0.17810407280921936,0.3774232633279483,0.36591276252019383,0.500981453455597
0.17804722487926483,0.377827140549273,0.36591276252019383,0.500981453455597
0.1780240684747696,0.377827140549273,0.36631663974151857,0.500981453455597
0.17790725827217102,0.37863489499192243,0.36631663974151857,0.500981453455597
0.17779101431369781,0.37863489499192243,0.36712439418416803,0.500981453455597
0.1777903139591217,0.3788368336025848,0.36712439418416803,0.500981453455597
0.17764516174793243,0.3788368336025848,0.36853796445880455,0.500981453455597
0.17759153246879578,0.37903877221324717,0.36853796445880455,0.500981453455597
0.17758265137672424,0.37903877221324717,0.36873990306946686,0.500981453455597
0.1775645911693573,0.37924071082390953,0.36873990306946686,0.500981453455597
0.17751792073249817,0.37924071082390953,0.3689418416801292,0.500981453455597
0.1775057017803192,0.3794426494345719,0.3689418416801292,0.500981453455597
0.17736642062664032,0.3794426494345719,0.3697495961227787,0.500981453455597
0.17732448875904083,0.37984652665589663,0.3697495961227787,0.500981453455597
0.177127867937088,0.37984652665589663,0.3705573505654281,0.500981453455597
0.17706453800201416,0.38004846526655894,0.3705573505654281,0.500981453455597
0.17705467343330383,0.38004846526655894,0.37075928917609047,0.500981453455597
0.1770416498184204,0.3802504038772213,0.37075928917609047,0.500981453455597
0.1770114153623581,0.3802504038772213,0.37096122778675283,0.500981453455597
0.17697982490062714,0.38065428109854604,0.37096122778675283,0.500981453455597
0.17697438597679138,0.38065428109854604,0.3711631663974152,0.500981453455597
0.17688940465450287,0.3810581583198708,0.3711631663974152,0.500981453455597
0.17679347097873688,0.3810581583198708,0.3719709208400646,0.500981453455597
0.17669567465782166,0.38126009693053314,0.3719709208400646,0.500981453455597
0.17664405703544617,0.38126009693053314,0.372172859450727,0.500981453455597
0.17662212252616882,0.38146203554119545,0.372172859450727,0.500981453455597
0.17657485604286194,0.38146203554119545,0.3725767366720517,0.500981453455597
0.17654839158058167,0.3818659127625202,0.3725767366720517,0.500981453455597
0.17629864811897278,0.3818659127625202,0.3733844911147011,0.500981453455597
0.1762668788433075,0.3824717285945073,0.3733844911147011,0.500981453455597
0.17626655101776123,0.3824717285945073,0.3735864297253635,0.500981453455597
0.17620611190795898,0.38287560581583197,0.3735864297253635,0.500981453455597
0.17608723044395447,0.38287560581583197,0.37378836833602586,0.500981453455597
0.1760432869195938,0.3832794830371567,0.37378836833602586,0.500981453455597
0.1760367751121521,0.3832794830371567,0.3739903069466882,0.500981453455597
0.17593637108802795,0.38408723747980617,0.3739903069466882,0.500981453455597
0.17588752508163452,0.38408723747980617,0.37459612277867527,0.500981453455597
0.17584410309791565,0.3846930533117932,0.37459612277867527,0.500981453455597
0.1758401095867157,0.3846930533117932,0.37479806138933763,0.500981453455597
0.1755456030368805,0.3855008077544427,0.37479806138933763,0.500981453455597
0.17553618550300598,0.3855008077544427,0.375,0.500981453455597
0.1754787415266037,0.385702746365105,0.375,0.500981453455597
0.17515118420124054,0.385702746365105,0.3756058158319871,0.500981453455597
0.1751144826412201,0.3861066235864297,0.3756058158319871,0.500981453455597
0.1751059889793396,0.3861066235864297,0.3758077544426494,0.500981453455597
0.17501255869865417,0.3863085621970921,0.3758077544426494,0.500981453455597
0.17487791180610657,0.3863085621970921,0.37621163166397414,0.500981453455597
0.1748318374156952,0.38651050080775445,0.37621163166397414,0.500981453455597
0.17476853728294373,0.38651050080775445,0.3766155088852989,0.500981453455597
0.1747664213180542,0.3867124394184168,0.3766155088852989,0.500981453455597
0.17454779148101807,0.3867124394184168,0.37762520193861066,0.500981453455597
0.17452815175056458,0.3871163166397415,0.37762520193861066,0.500981453455597
0.1745113730430603,0.3871163166397415,0.377827140549273,0.500981453455597
0.17445692420005798,0.38792407108239096,0.377827140549273,0.500981453455597
0.1744118332862854,0.38792407108239096,0.37823101777059775,0.500981453455597
0.1743936836719513,0.38812600969305333,0.37823101777059775,0.500981453455597
0.17426225543022156,0.38812600969305333,0.37903877221324717,0.500981453455597
0.17418678104877472,0.388529886914378,0.37903877221324717,0.500981453455597
0.17410263419151306,0.388529886914378,0.37924071082390953,0.500981453455597
0.17409667372703552,0.3887318255250404,0.37924071082390953,0.500981453455597
0.17408308386802673,0.3887318255250404,0.3794426494345719,0.500981453455597
0.17399916052818298,0.3891357027463651,0.3794426494345719,0.500981453455597
0.17398753762245178,0.3891357027463651,0.37964458804523427,0.500981453455597
0.1739470660686493,0.3893376413570275,0.37964458804523427,0.500981453455597
0.17390629649162292,0.3893376413570275,0.38004846526655894,0.500981453455597
0.1737821400165558,0.38953957996768984,0.38004846526655894,0.500981453455597
0.17371121048927307,0.38953957996768984,0.3808562197092084,0.500981453455597
0.17361673712730408,0.3901453957996769,0.3808562197092084,0.500981453455597
0.17355594038963318,0.3901453957996769,0.3810581583198708,0.500981453455597
0.1735408753156662,0.3905492730210016,0.3810581583198708,0.500981453455597
0.17341390252113342,0.3905492730210016,0.38146203554119545,0.500981453455597
0.17340271174907684,0.390751211631664,0.38146203554119545,0.500981453455597
0.17321787774562836,0.390751211631664,0.38206785137318255,0.500981453455597
0.17314699292182922,0.39115508885298866,0.38206785137318255,0.500981453455597
0.17273691296577454,0.39115508885298866,0.3832794830371567,0.500981453455597
0.1726805865764618,0.39135702746365103,0.3832794830371567,0.500981453455597
0.17266437411308289,0.39135702746365103,0.38348142164781907,0.500981453455597
0.17264795303344727,0.3915589660743134,0.38348142164781907,0.500981453455597
0.17259322106838226,0.3915589660743134,0.38408723747980617,0.500981453455597
0.17257991433143616,0.39176090468497576,0.38408723747980617,0.500981453455597
0.17251965403556824,0.39176090468497576,0.3846930533117932,0.500981453455597
0.172422856092453,0.3921647819063005,0.3846930533117932,0.500981453455597
0.17234906554222107,0.3921647819063005,0.3855008077544427,0.500981453455597
0.17234298586845398,0.39236672051696286,0.3855008077544427,0.500981453455597
0.1722370833158493,0.39236672051696286,0.38590468497576735,0.500981453455597
0.1722109615802765,0.3925686591276252,0.38590468497576735,0.500981453455597
0.17201925814151764,0.3925686591276252,0.38651050080775445,0.500981453455597
0.17199958860874176,0.39277059773828754,0.38651050080775445,0.500981453455597
0.17193150520324707,0.39277059773828754,0.3867124394184168,0.500981453455597
0.1718927025794983,0.3931744749596123,0.3867124394184168,0.500981453455597
0.17187362909317017,0.3931744749596123,0.3871163166397415,0.500981453455597
0.17180991172790527,0.3937802907915994,0.3871163166397415,0.500981453455597
0.17180660367012024,0.3937802907915994,0.38731825525040386,0.500981453455597
0.17171959578990936,0.39478998384491115,0.38731825525040386,0.500981453455597
0.17164024710655212,0.39478998384491115,0.3877221324717286,0.500981453455597
0.17148573696613312,0.3953957996768982,0.3877221324717286,0.500981453455597
0.17128561437129974,0.3953957996768982,0.3887318255250404,0.500981453455597
0.1712198555469513,0.39579967689822293,0.3887318255250404,0.500981453455597
0.1712038218975067,0.39579967689822293,0.3891357027463651,0.500981453455597
0.17117132246494293,0.39620355411954766,0.3891357027463651,0.500981453455597
0.17103400826454163,0.39620355411954766,0.3901453957996769,0.500981453455597
0.17093417048454285,0.39640549273021003,0.3901453957996769,0.500981453455597
0.17078834772109985,0.39640549273021003,0.3905492730210016,0.500981453455597
0.17071713507175446,0.3968093699515347,0.3905492730210016,0.500981453455597
0.17058083415031433,0.3968093699515347,0.39095315024232635,0.500981453455597
0.170558363199234,0.3970113085621971,0.39095315024232635,0.500981453455597
0.17055436968803406,0.3970113085621971,0.39115508885298866,0.500981453455597
0.17054644227027893,0.39721324717285944,0.39115508885298866,0.500981453455597
0.17049548029899597,0.39721324717285944,0.39135702746365103,0.500981453455597
0.1704387366771698,0.3974151857835218,0.39135702746365103,0.500981453455597
0.17029449343681335,0.3974151857835218,0.3921647819063005,0.500981453455597
0.1702098548412323,0.3980210016155089,0.3921647819063005,0.500981453455597
0.1701749861240387,0.3980210016155089,0.3925686591276252,0.500981453455597
0.17016401886940002,0.3982229402261712,0.3925686591276252,0.500981453455597
0.170159250497818,0.3982229402261712,0.39277059773828754,0.500981453455597
0.17009180784225464,0.3988287560581583,0.39277059773828754,0.500981453455597
0.17007799446582794,0.3988287560581583,0.3929725363489499,0.500981453455597
0.17005231976509094,0.39923263327948305,0.3929725363489499,0.500981453455597
0.17004087567329407,0.39923263327948305,0.3931744749596123,0.500981453455597
0.16996654868125916,0.3994345718901454,0.3931744749596123,0.500981453455597
0.16992561519145966,0.3994345718901454,0.3939822294022617,0.500981453455597
0.16982504725456238,0.3998384491114701,0.3939822294022617,0.500981453455597
0.169740229845047,0.3998384491114701,0.39418416801292405,0.500981453455597
0.16966506838798523,0.4004442649434572,0.39418416801292405,0.500981453455597
0.16946040093898773,0.4004442649434572,0.3953957996768982,0.500981453455597
0.16939248144626617,0.40084814216478193,0.3953957996768982,0.500981453455597
0.1693744957447052,0.40084814216478193,0.39559773828756056,0.500981453455597
0.16929744184017181,0.4012520193861066,0.39559773828756056,0.500981453455597
0.16926859319210052,0.4012520193861066,0.39579967689822293,0.500981453455597
0.16926635801792145,0.401453957996769,0.39579967689822293,0.500981453455597
0.1692209541797638,0.401453957996769,0.3960016155088853,0.500981453455597
0.16919460892677307,0.40165589660743134,0.3960016155088853,0.500981453455597
0.16919100284576416,0.40165589660743134,0.39620355411954766,0.500981453455597
0.1690983772277832,0.4020597738287561,0.39620355411954766,0.500981453455597
0.16902515292167664,0.4020597738287561,0.3966074313408724,0.500981453455597
0.1688896119594574,0.40246365105008075,0.3966074313408724,0.500981453455597
0.16878542304039001,0.40246365105008075,0.3968093699515347,0.500981453455597
0.1685459315776825,0.4032714054927302,0.3968093699515347,0.500981453455597
0.1684396117925644,0.4032714054927302,0.3970113085621971,0.500981453455597
0.16830962896347046,0.4034733441033926,0.3970113085621971,0.500981453455597
0.1682824194431305,0.4034733441033926,0.39721324717285944,0.500981453455597
0.16820216178894043,0.40407915993537963,0.39721324717285944,0.500981453455597
0.1681520938873291,0.40407915993537963,0.3976171243941842,0.500981453455597
0.1681041419506073,0.40448303715670436,0.3976171243941842,0.500981453455597
0.168047696352005,0.40448303715670436,0.39781906300484654,0.500981453455597
0.16792228817939758,0.40468497576736673,0.39781906300484654,0.500981453455597
0.16786623001098633,0.40468497576736673,0.3980210016155089,0.500981453455597
0.167861670255661,0.4048869143780291,0.3980210016155089,0.500981453455597
0.16779011487960815,0.4048869143780291,0.3984248788368336,0.500981453455597
0.16774842143058777,0.4052907915993538,0.3984248788368336,0.500981453455597
0.16751083731651306,0.4052907915993538,0.3994345718901454,0.500981453455597
0.16740809381008148,0.4056946688206785,0.3994345718901454,0.500981453455597
0.16724058985710144,0.4056946688206785,0.3998384491114701,0.500981453455597
0.1672368198633194,0.4058966074313409,0.3998384491114701,0.500981453455597
0.16722622513771057,0.4058966074313409,0.40004038772213246,0.500981453455597
0.16709640622138977,0.407108239095315,0.40004038772213246,0.500981453455597
0.16703906655311584,0.407108239095315,0.40024232633279483,0.500981453455597
0.16693362593650818,0.4079159935379645,0.40024232633279483,0.500981453455597
0.16690859198570251,0.4079159935379645,0.40064620355411956,0.500981453455597
0.16654232144355774,0.40831987075928916,0.40064620355411956,0.500981453455597
0.1665267050266266,0.40831987075928916,0.40084814216478193,0.500981453455597
0.16652078926563263,0.4085218093699515,0.40084814216478193,0.500981453455597
0.16626396775245667,0.4085218093699515,0.401453957996769,0.500981453455597
0.1662175953388214,0.40892568659127626,0.401453957996769,0.500981453455597
0.16614894568920135,0.40892568659127626,0.4018578352180937,0.500981453455597
0.16607901453971863,0.409329563812601,0.4018578352180937,0.500981453455597
0.16603519022464752,0.409329563812601,0.4020597738287561,0.500981453455597
0.1660172939300537,0.4095315024232633,0.4020597738287561,0.500981453455597
0.16597114503383636,0.4095315024232633,0.40226171243941844,0.500981453455597
0.1659643054008484,0.40993537964458804,0.40226171243941844,0.500981453455597
0.16586318612098694,0.40993537964458804,0.40306946688206785,0.500981453455597
0.16578856110572815,0.41033925686591277,0.40306946688206785,0.500981453455597
0.16571825742721558,0.41033925686591277,0.40367528271405495,0.500981453455597
0.1655946671962738,0.4107431340872375,0.40367528271405495,0.500981453455597
0.16553369164466858,0.4107431340872375,0.40387722132471726,0.500981453455597
0.16539767384529114,0.4111470113085622,0.40387722132471726,0.500981453455597
0.1653015911579132,0.4111470113085622,0.40468497576736673,0.500981453455597
0.16530054807662964,0.41134894991922455,0.40468497576736673,0.500981453455597
0.16523215174674988,0.41134894991922455,0.40508885298869146,0.500981453455597
0.1652291715145111,0.4115508885298869,0.40508885298869146,0.500981453455597
0.16518619656562805,0.4115508885298869,0.4056946688206785,0.500981453455597
0.16516271233558655,0.4117528271405493,0.4056946688206785,0.500981453455597
0.1650925576686859,0.4117528271405493,0.4063004846526656,0.500981453455597
0.16505561769008636,0.412156704361874,0.4063004846526656,0.500981453455597
0.1650257408618927,0.412156704361874,0.4067043618739903,0.500981453455597
0.16500243544578552,0.4123586429725363,0.4067043618739903,0.500981453455597
0.1649872064590454,0.4123586429725363,0.40690630048465265,0.500981453455597
0.16496118903160095,0.4125605815831987,0.40690630048465265,0.500981453455597
0.1647884100675583,0.4125605815831987,0.4077140549273021,0.500981453455597
0.1647879183292389,0.41276252019386106,0.4077140549273021,0.500981453455597
0.16465029120445251,0.41276252019386106,0.4079159935379645,0.500981453455597
0.16462093591690063,0.4129644588045234,0.4079159935379645,0.500981453455597
0.16445523500442505,0.4129644588045234,0.4087237479806139,0.500981453455597
0.16441413760185242,0.41336833602584816,0.4087237479806139,0.500981453455597
0.1642451137304306,0.41336833602584816,0.4091276252019386,0.500981453455597
0.16418495774269104,0.41377221324717284,0.4091276252019386,0.500981453455597
0.1641165316104889,0.41377221324717284,0.40973344103392567,0.500981453455597
0.16410335898399353,0.4139741518578352,0.40973344103392567,0.500981453455597
0.16398289799690247,0.4139741518578352,0.4101373182552504,0.500981453455597
0.1637144386768341,0.41498384491114704,0.4101373182552504,0.500981453455597
0.1637137234210968,0.41498384491114704,0.41033925686591277,0.500981453455597
0.16368468105793,0.41518578352180935,0.41033925686591277,0.500981453455597
0.16351154446601868,0.41518578352180935,0.4115508885298869,0.500981453455597
0.16332820057868958,0.41639741518578355,0.4115508885298869,0.500981453455597
0.16320374608039856,0.41639741518578355,0.41195476575121165,0.500981453455597
0.16315361857414246,0.4168012924071082,0.41195476575121165,0.500981453455597
0.1628943383693695,0.4168012924071082,0.4129644588045234,0.500981453455597
0.1628076732158661,0.4174071082390953,0.4129644588045234,0.500981453455597
0.16271111369132996,0.4174071082390953,0.41336833602584816,0.500981453455597
0.16268327832221985,0.41781098546042006,0.41336833602584816,0.500981453455597
0.16260460019111633,0.41781098546042006,0.41377221324717284,0.500981453455597
0.1622062623500824,0.42023424878836835,0.41377221324717284,0.500981453455597
0.16214802861213684,0.42023424878836835,0.4139741518578352,0.500981453455597
0.16211459040641785,0.42104200323101776,0.4139741518578352,0.500981453455597
0.1619144231081009,0.42104200323101776,0.4145799676898223,0.500981453455597
0.1618897020816803,0.4212439418416801,0.4145799676898223,0.500981453455597
0.1616894155740738,0.4212439418416801,0.4153877221324717,0.500981453455597
0.16158625483512878,0.4218497576736672,0.4153877221324717,0.500981453455597
0.16157183051109314,0.4218497576736672,0.4159935379644588,0.500981453455597
0.16134026646614075,0.42265751211631664,0.4159935379644588,0.500981453455597
0.16130319237709045,0.42265751211631664,0.41639741518578355,0.500981453455597
0.16123339533805847,0.42326332794830374,0.41639741518578355,0.500981453455597
0.16119147837162018,0.42326332794830374,0.41659935379644586,0.500981453455597
0.16117241978645325,0.42346526655896605,0.41659935379644586,0.500981453455597
0.16111639142036438,0.42346526655896605,0.41720516962843296,0.500981453455597
0.16110214591026306,0.4236672051696284,0.41720516962843296,0.500981453455597
0.16109827160835266,0.4236672051696284,0.4174071082390953,0.500981453455597
0.1610686480998993,0.4238691437802908,0.4174071082390953,0.500981453455597
0.16099026799201965,0.4238691437802908,0.4176090468497577,0.500981453455597
0.16097392141819,0.42407108239095315,0.4176090468497577,0.500981453455597
0.1609601527452469,0.42407108239095315,0.41781098546042006,0.500981453455597
0.16091802716255188,0.4242730210016155,0.41781098546042006,0.500981453455597
0.1608981192111969,0.4242730210016155,0.41821486268174474,0.500981453455597
0.1608801782131195,0.42467689822294025,0.41821486268174474,0.500981453455597
0.16071775555610657,0.42467689822294025,0.41962843295638125,0.500981453455597
0.16071560978889465,0.42487883683360256,0.41962843295638125,0.500981453455597
0.16064366698265076,0.42487883683360256,0.420032310177706,0.500981453455597
0.1605868637561798,0.42548465266558966,0.420032310177706,0.500981453455597
0.1604609191417694,0.42548465266558966,0.4204361873990307,0.500981453455597
0.16044220328330994,0.425686591276252,0.4204361873990307,0.500981453455597
0.16027012467384338,0.425686591276252,0.4212439418416801,0.500981453455597
0.16011324524879456,0.4266962843295638,0.4212439418416801,0.500981453455597
0.16002294421195984,0.4266962843295638,0.4214458804523425,0.500981453455597
0.15987834334373474,0.4273021001615509,0.4214458804523425,0.500981453455597
0.15973390638828278,0.4273021001615509,0.4218497576736672,0.500981453455597
0.15969808399677277,0.4277059773828756,0.4218497576736672,0.500981453455597
0.1596411168575287,0.4277059773828756,0.42205169628432954,0.500981453455597
0.15953929722309113,0.4281098546042003,0.42205169628432954,0.500981453455597
0.15943001210689545,0.4281098546042003,0.42245557350565427,0.500981453455597
0.15936490893363953,0.42851373182552505,0.42245557350565427,0.500981453455597
0.1593322455883026,0.42851373182552505,0.42265751211631664,0.500981453455597
0.1592351496219635,0.4287156704361874,0.42265751211631664,0.500981453455597
0.1592094600200653,0.4287156704361874,0.422859450726979,0.500981453455597
0.15902680158615112,0.4295234248788368,0.422859450726979,0.500981453455597
0.1589982658624649,0.4295234248788368,0.42306138933764137,0.500981453455597
0.1589355766773224,0.42992730210016156,0.42306138933764137,0.500981453455597
0.15888334810733795,0.42992730210016156,0.4236672051696284,0.500981453455597
0.15873262286186218,0.4305331179321486,0.4236672051696284,0.500981453455597
0.15865933895111084,0.4305331179321486,0.4238691437802908,0.500981453455597
0.15858709812164307,0.43073505654281097,0.4238691437802908,0.500981453455597
0.15853604674339294,0.43073505654281097,0.4242730210016155,0.500981453455597
0.1585056483745575,0.43093699515347333,0.4242730210016155,0.500981453455597
0.15831688046455383,0.43093699515347333,0.42467689822294025,0.500981453455597
0.15816372632980347,0.43134087237479807,0.42467689822294025,0.500981453455597
0.15811404585838318,0.43134087237479807,0.4250807754442649,0.500981453455597
0.15782353281974792,0.4325525040387722,0.4250807754442649,0.500981453455597
0.15762172639369965,0.4325525040387722,0.42629240710823907,0.500981453455597
0.1575264036655426,0.43295638126009695,0.42629240710823907,0.500981453455597
0.1574409157037735,0.43295638126009695,0.42689822294022617,0.500981453455597
0.15740413963794708,0.4333602584814216,0.42689822294022617,0.500981453455597
0.15735545754432678,0.4333602584814216,0.42710016155088854,0.500981453455597
0.15731462836265564,0.43376413570274636,0.42710016155088854,0.500981453455597
0.15701018273830414,0.43376413570274636,0.42851373182552505,0.500981453455597
0.15698149800300598,0.4341680129240711,0.42851373182552505,0.500981453455597
0.15665748715400696,0.4341680129240711,0.4301292407108239,0.500981453455597
0.1565377414226532,0.43477382875605813,0.4301292407108239,0.500981453455597
0.15650776028633118,0.43477382875605813,0.4303311793214863,0.500981453455597
0.15624527633190155,0.43618739903069464,0.4303311793214863,0.500981453455597
0.15613961219787598,0.43618739903069464,0.43093699515347333,0.500981453455597
0.156043142080307,0.43679321486268174,0.43093699515347333,0.500981453455597
0.15603670477867126,0.43679321486268174,0.4311389337641357,0.500981453455597
0.1559750735759735,0.4371970920840065,0.4311389337641357,0.500981453455597
0.15597115457057953,0.4371970920840065,0.43134087237479807,0.500981453455597
0.1559542417526245,0.43739903069466884,0.43134087237479807,0.500981453455597
0.15594354271888733,0.43739903069466884,0.43154281098546043,0.500981453455597
0.15592677891254425,0.43760096930533116,0.43154281098546043,0.500981453455597
0.15588106215000153,0.43760096930533116,0.4317447495961228,0.500981453455597
0.15586109459400177,0.4378029079159935,0.4317447495961228,0.500981453455597
0.15585103631019592,0.4378029079159935,0.4319466882067851,0.500981453455597
0.15566836297512054,0.43820678513731826,0.4319466882067851,0.500981453455597
0.15559162199497223,0.43820678513731826,0.43235056542810985,0.500981453455597
0.15541207790374756,0.43881260096930536,0.43235056542810985,0.500981453455597
0.15521153807640076,0.43881260096930536,0.433562197092084,0.500981453455597
0.15521028637886047,0.43901453957996767,0.433562197092084,0.500981453455597
0.15513770282268524,0.43901453957996767,0.43376413570274636,0.500981453455597
0.15507283806800842,0.4394184168012924,0.43376413570274636,0.500981453455597
0.1548311859369278,0.4394184168012924,0.4345718901453958,0.500981453455597
0.1548299342393875,0.43962035541195477,0.4345718901453958,0.500981453455597
0.15482589602470398,0.43962035541195477,0.43477382875605813,0.500981453455597
0.15474380552768707,0.4400242326332795,0.43477382875605813,0.500981453455597
0.1546545922756195,0.4400242326332795,0.43537964458804523,0.500981453455597
0.15456748008728027,0.44063004846526654,0.43537964458804523,0.500981453455597
0.15437307953834534,0.44063004846526654,0.43618739903069464,0.500981453455597
0.1543046534061432,0.4408319870759289,0.43618739903069464,0.500981453455597
0.1539144665002823,0.4408319870759289,0.43739903069466884,0.500981453455597
0.1539073884487152,0.4410339256865913,0.43739903069466884,0.500981453455597
0.15386375784873962,0.4410339256865913,0.43760096930533116,0.500981453455597
0.15367674827575684,0.4418416801292407,0.43760096930533116,0.500981453455597
0.15360990166664124,0.4418416801292407,0.4384087237479806,0.500981453455597
0.15357373654842377,0.4422455573505654,0.4384087237479806,0.500981453455597
0.15347012877464294,0.4422455573505654,0.43921647819063003,0.500981453455597
0.15345004200935364,0.4424474959612278,0.43921647819063003,0.500981453455597
0.15344423055648804,0.4424474959612278,0.4394184168012924,0.500981453455597
0.1533791422843933,0.44264943457189015,0.4394184168012924,0.500981453455597
0.1533689796924591,0.44264943457189015,0.43962035541195477,0.500981453455597
0.153346449136734,0.4430533117932149,0.43962035541195477,0.500981453455597
0.15332528948783875,0.4430533117932149,0.43982229402261713,0.500981453455597
0.15325221419334412,0.4432552504038772,0.43982229402261713,0.500981453455597
0.15309277176856995,0.4432552504038772,0.4410339256865913,0.500981453455597
0.15289843082427979,0.4446688206785137,0.4410339256865913,0.500981453455597
0.15289708971977234,0.4446688206785137,0.44123586429725364,0.500981453455597
0.1528846174478531,0.4448707592891761,0.44123586429725364,0.500981453455597
0.15284530818462372,0.4448707592891761,0.441437802907916,0.500981453455597
0.15278252959251404,0.4454765751211632,0.441437802907916,0.500981453455597
0.15276148915290833,0.4454765751211632,0.4416397415185784,0.500981453455597
0.15270273387432098,0.4458804523424879,0.4416397415185784,0.500981453455597
0.15260669589042664,0.4458804523424879,0.4422455573505654,0.500981453455597
0.15257468819618225,0.4462843295638126,0.4422455573505654,0.500981453455597
0.15256783366203308,0.4462843295638126,0.4424474959612278,0.500981453455597
0.15250594913959503,0.4468901453957997,0.4424474959612278,0.500981453455597
0.15248838067054749,0.4468901453957997,0.44264943457189015,0.500981453455597
0.15243086218833923,0.4472940226171244,0.44264943457189015,0.500981453455597
0.1523512750864029,0.4472940226171244,0.4430533117932149,0.500981453455597
0.15234602987766266,0.44749596122778673,0.4430533117932149,0.500981453455597
0.1523066610097885,0.44749596122778673,0.4432552504038772,0.500981453455597
0.15229567885398865,0.44789983844911146,0.4432552504038772,0.500981453455597
0.15214361250400543,0.44789983844911146,0.44345718901453957,0.500981453455597
0.15214088559150696,0.44810177705977383,0.44345718901453957,0.500981453455597
0.15209682285785675,0.44810177705977383,0.4438610662358643,0.500981453455597
0.15191391110420227,0.44890953150242324,0.4438610662358643,0.500981453455597
0.15191194415092468,0.44890953150242324,0.44406300484652667,0.500981453455597
0.1519053876399994,0.4491114701130856,0.44406300484652667,0.500981453455597
0.15186798572540283,0.4491114701130856,0.44426494345718903,0.500981453455597
0.15175816416740417,0.449313408723748,0.44426494345718903,0.500981453455597
0.15173736214637756,0.449313408723748,0.4446688206785137,0.500981453455597
0.1516549289226532,0.4497172859450727,0.4446688206785137,0.500981453455597
0.1514713019132614,0.4497172859450727,0.4452746365105008,0.500981453455597
0.15143659710884094,0.45012116316639744,0.4452746365105008,0.500981453455597
0.15140333771705627,0.45012116316639744,0.4454765751211632,0.500981453455597
0.15139003098011017,0.45032310177705975,0.4454765751211632,0.500981453455597
0.15131482481956482,0.45032310177705975,0.4458804523424879,0.500981453455597
0.15129932761192322,0.45092891760904685,0.4458804523424879,0.500981453455597
0.1512458622455597,0.45092891760904685,0.4460823909531502,0.500981453455597
0.15123392641544342,0.4511308562197092,0.4460823909531502,0.500981453455597
0.15121477842330933,0.4511308562197092,0.4462843295638126,0.500981453455597
0.1511872559785843,0.4513327948303716,0.4462843295638126,0.500981453455597
0.1510794460773468,0.4513327948303716,0.44709208400646205,0.500981453455597
0.15106835961341858,0.45153473344103395,0.44709208400646205,0.500981453455597
0.15086036920547485,0.45153473344103395,0.44850565428109856,0.500981453455597
0.15083341300487518,0.45173667205169626,0.44850565428109856,0.500981453455597
0.15077383816242218,0.45173667205169626,0.44890953150242324,0.500981453455597
0.1507609784603119,0.45193861066235863,0.44890953150242324,0.500981453455597
0.15062758326530457,0.45193861066235863,0.4491114701130856,0.500981453455597
0.15053048729896545,0.45254442649434573,0.4491114701130856,0.500981453455597
0.15052679181098938,0.45254442649434573,0.449313408723748,0.500981453455597
0.15046434104442596,0.4527463651050081,0.449313408723748,0.500981453455597
0.1504463255405426,0.4527463651050081,0.44951534733441034,0.500981453455597
0.1503829061985016,0.45294830371567046,0.44951534733441034,0.500981453455597
0.15035349130630493,0.45294830371567046,0.4497172859450727,0.500981453455597
0.15029974281787872,0.4531502423263328,0.4497172859450727,0.500981453455597
0.1500980705022812,0.4531502423263328,0.4507269789983845,0.500981453455597
0.15005066990852356,0.4535541195476575,0.4507269789983845,0.500981453455597
0.14997145533561707,0.4535541195476575,0.45092891760904685,0.500981453455597
0.1498948037624359,0.4541599353796446,0.45092891760904685,0.500981453455597
0.14988794922828674,0.4541599353796446,0.4511308562197092,0.500981453455597
0.1498115509748459,0.45476575121163165,0.4511308562197092,0.500981453455597
0.14964066445827484,0.45476575121163165,0.45153473344103395,0.500981453455597
0.14959612488746643,0.4551696284329564,0.45153473344103395,0.500981453455597
0.14950765669345856,0.4551696284329564,0.45173667205169626,0.500981453455597
0.14948293566703796,0.45537156704361875,0.45173667205169626,0.500981453455597
0.1494731605052948,0.45537156704361875,0.45193861066235863,0.500981453455597
0.14938858151435852,0.45577544426494343,0.45193861066235863,0.500981453455597
0.1489931046962738,0.45577544426494343,0.4541599353796446,0.500981453455597
0.14894220232963562,0.45617932148626816,0.4541599353796446,0.500981453455597
0.14889582991600037,0.45617932148626816,0.4543618739903069,0.500981453455597
0.14889559149742126,0.45638126009693053,0.4543618739903069,0.500981453455597
0.14886514842510223,0.45638126009693053,0.4545638126009693,0.500981453455597
0.1488523781299591,0.4565831987075929,0.4545638126009693,0.500981453455597
0.14881548285484314,0.4565831987075929,0.45476575121163165,0.500981453455597
0.14862105250358582,0.4575928917609047,0.45476575121163165,0.500981453455597
0.14860554039478302,0.4575928917609047,0.454967689822294,0.500981453455597
0.14852413535118103,0.4581987075928918,0.454967689822294,0.500981453455597
0.14844238758087158,0.4581987075928918,0.4551696284329564,0.500981453455597
0.14840683341026306,0.45840064620355414,0.4551696284329564,0.500981453455597
0.14823147654533386,0.45840064620355414,0.45577544426494343,0.500981453455597
0.148197203874588,0.45860258481421645,0.45577544426494343,0.500981453455597
0.1481945812702179,0.45860258481421645,0.4559773828756058,0.500981453455597
0.14819112420082092,0.4588045234248788,0.4559773828756058,0.500981453455597
0.1480911374092102,0.4588045234248788,0.4565831987075929,0.500981453455597
0.1480562686920166,0.4590064620355412,0.4565831987075929,0.500981453455597
0.14790663123130798,0.4590064620355412,0.45718901453957994,0.500981453455597
0.14778019487857819,0.4594103392568659,0.45718901453957994,0.500981453455597
0.14767922461032867,0.4594103392568659,0.45779483037156704,0.500981453455597
0.14762547612190247,0.45981421647819065,0.45779483037156704,0.500981453455597
0.1475794017314911,0.45981421647819065,0.4581987075928918,0.500981453455597
0.14749601483345032,0.4604200323101777,0.4581987075928918,0.500981453455597
0.14747445285320282,0.4604200323101777,0.45840064620355414,0.500981453455597
0.14740508794784546,0.46082390953150243,0.45840064620355414,0.500981453455597
0.14738184213638306,0.46082390953150243,0.45860258481421645,0.500981453455597
0.14727133512496948,0.46122778675282716,0.45860258481421645,0.500981453455597
0.14724354445934296,0.46122778675282716,0.4590064620355412,0.500981453455597
0.14715264737606049,0.46163166397415184,0.4590064620355412,0.500981453455597
0.14705581963062286,0.46163166397415184,0.45981421647819065,0.500981453455597
0.1470378041267395,0.4618336025848142,0.45981421647819065,0.500981453455597
0.14697903394699097,0.4618336025848142,0.46001615508885296,0.500981453455597
0.14691832661628723,0.4620355411954766,0.46001615508885296,0.500981453455597
0.14685118198394775,0.4620355411954766,0.4604200323101777,0.500981453455597
0.14683911204338074,0.46223747980613894,0.4604200323101777,0.500981453455597
0.14663290977478027,0.46223747980613894,0.46122778675282716,0.500981453455597
0.1464477777481079,0.462843295638126,0.46122778675282716,0.500981453455597
0.1464187502861023,0.462843295638126,0.4614297253634895,0.500981453455597
0.14641760289669037,0.46304523424878835,0.4614297253634895,0.500981453455597
0.14640873670578003,0.46304523424878835,0.46163166397415184,0.500981453455597
0.1463289111852646,0.4632471728594507,0.46163166397415184,0.500981453455597
0.14619165658950806,0.4632471728594507,0.46223747980613894,0.500981453455597
0.14618447422981262,0.4634491114701131,0.46223747980613894,0.500981453455597
0.14614254236221313,0.4634491114701131,0.4626413570274637,0.500981453455597
0.1460861712694168,0.4640549273021002,0.4626413570274637,0.500981453455597
0.14607879519462585,0.4640549273021002,0.462843295638126,0.500981453455597
0.1460460126399994,0.46445880452342486,0.462843295638126,0.500981453455597
0.14595195651054382,0.46445880452342486,0.4632471728594507,0.500981453455597
0.14591287076473236,0.4648626817447496,0.4632471728594507,0.500981453455597
0.1458940953016281,0.4648626817447496,0.4634491114701131,0.500981453455597
0.14588993787765503,0.46506462035541196,0.4634491114701131,0.500981453455597
0.14570699632167816,0.46506462035541196,0.4640549273021002,0.500981453455597
0.14569491147994995,0.4654684975767367,0.4640549273021002,0.500981453455597
0.1456877589225769,0.4654684975767367,0.4642568659127625,0.500981453455597
0.145656019449234,0.4658723747980614,0.4642568659127625,0.500981453455597
0.14564353227615356,0.4658723747980614,0.46445880452342486,0.500981453455597
0.14559198915958405,0.4664781906300485,0.46445880452342486,0.500981453455597
0.1455594003200531,0.4664781906300485,0.46466074313408723,0.500981453455597
0.14551810920238495,0.46668012924071084,0.46466074313408723,0.500981453455597
0.1454322338104248,0.46668012924071084,0.4648626817447496,0.500981453455597
0.14537252485752106,0.4670840064620355,0.4648626817447496,0.500981453455597
0.14498737454414368,0.4670840064620355,0.46607431340872374,0.500981453455597
0.14498046040534973,0.4672859450726979,0.46607431340872374,0.500981453455597
0.1448003500699997,0.4672859450726979,0.4670840064620355,0.500981453455597
0.14475952088832855,0.46748788368336025,0.4670840064620355,0.500981453455597
0.14470762014389038,0.46748788368336025,0.4672859450726979,0.500981453455597
0.14460618793964386,0.467891760904685,0.4672859450726979,0.500981453455597
0.1445949673652649,0.467891760904685,0.46748788368336025,0.500981453455597
0.14456921815872192,0.46849757673667203,0.46748788368336025,0.500981453455597
0.14451098442077637,0.46849757673667203,0.467891760904685,0.500981453455597
0.1443624496459961,0.46890145395799676,0.467891760904685,0.500981453455597
0.1443522870540619,0.46890145395799676,0.46809369951534735,0.500981453455597
0.14434345066547394,0.4691033925686591,0.46809369951534735,0.500981453455597
0.1443425565958023,0.4691033925686591,0.4682956381260097,0.500981453455597
0.14428898692131042,0.4693053311793215,0.4682956381260097,0.500981453455597
0.14417585730552673,0.4693053311793215,0.4691033925686591,0.500981453455597
0.14415225386619568,0.4697092084006462,0.4691033925686591,0.500981453455597
0.14405745267868042,0.4697092084006462,0.4697092084006462,0.500981453455597
0.14404745399951935,0.46991114701130854,0.4697092084006462,0.500981453455597
0.14394941926002502,0.46991114701130854,0.47031502423263327,0.500981453455597
0.1439027190208435,0.4701130856219709,0.47031502423263327,0.500981453455597
0.14362943172454834,0.4701130856219709,0.4717285945072698,0.500981453455597
0.14357531070709229,0.47031502423263327,0.4717285945072698,0.500981453455597
0.14344942569732666,0.47031502423263327,0.4723344103392569,0.500981453455597
0.1433933526277542,0.47051696284329564,0.4723344103392569,0.500981453455597
0.14337953925132751,0.47051696284329564,0.47253634894991925,0.500981453455597
0.14337071776390076,0.470718901453958,0.47253634894991925,0.500981453455597
0.1433427780866623,0.470718901453958,0.47273828756058156,0.500981453455597
0.14332598447799683,0.47092084006462037,0.47273828756058156,0.500981453455597
0.14319825172424316,0.47092084006462037,0.4731421647819063,0.500981453455597
0.1431926190853119,0.47112277867528274,0.4731421647819063,0.500981453455597
0.14304257929325104,0.47112277867528274,0.4737479806138934,0.500981453455597
0.1429576873779297,0.4715266558966074,0.4737479806138934,0.500981453455597
0.1429569125175476,0.4715266558966074,0.47394991922455576,0.500981453455597
0.14287225902080536,0.47193053311793215,0.47394991922455576,0.500981453455597
0.14281132817268372,0.47193053311793215,0.47435379644588044,0.500981453455597
0.14272132515907288,0.4721324717285945,0.47435379644588044,0.500981453455597
0.1426764726638794,0.4721324717285945,0.47495961227786754,0.500981453455597
0.1424972414970398,0.4731421647819063,0.47495961227786754,0.500981453455597
0.142432302236557,0.4731421647819063,0.4755654281098546,0.500981453455597
0.14235372841358185,0.47334410339256866,0.4755654281098546,0.500981453455597
0.14234445989131927,0.47334410339256866,0.47576736672051695,0.500981453455597
0.1422734409570694,0.4737479806138934,0.47576736672051695,0.500981453455597
0.14218474924564362,0.4737479806138934,0.4765751211631664,0.500981453455597
0.14216673374176025,0.47394991922455576,0.4765751211631664,0.500981453455597
0.14214426279067993,0.47394991922455576,0.4769789983844911,0.500981453455597
0.14198553562164307,0.47495961227786754,0.4769789983844911,0.500981453455597
0.1419769525527954,0.47495961227786754,0.47718093699515346,0.500981453455597
0.14188453555107117,0.4755654281098546,0.47718093699515346,0.500981453455597
0.14186042547225952,0.4755654281098546,0.4773828756058158,0.500981453455597
0.14179912209510803,0.4761712439418417,0.4773828756058158,0.500981453455597
0.1417829990386963,0.4761712439418417,0.4779886914378029,0.500981453455597
0.1417292058467865,0.4767770597738288,0.4779886914378029,0.500981453455597
0.1416185200214386,0.4767770597738288,0.4781906300484653,0.500981453455597
0.14155998826026917,0.4773828756058158,0.4781906300484653,0.500981453455597
0.14155597984790802,0.4773828756058158,0.4783925686591276,0.500981453455597
0.14152783155441284,0.47778675282714056,0.4783925686591276,0.500981453455597
0.14146241545677185,0.47778675282714056,0.4789983844911147,0.500981453455597
0.14131826162338257,0.4781906300484653,0.4789983844911147,0.500981453455597
0.14131595194339752,0.4781906300484653,0.47920032310177707,0.500981453455597
0.14128459990024567,0.4783925686591276,0.47920032310177707,0.500981453455597
0.14126180112361908,0.4783925686591276,0.4798061389337641,0.500981453455597
0.1412406861782074,0.47859450726978997,0.4798061389337641,0.500981453455597
0.14121384918689728,0.47859450726978997,0.4800080775444265,0.500981453455597
0.14113447070121765,0.47920032310177707,0.4800080775444265,0.500981453455597
0.14110714197158813,0.47920032310177707,0.4804119547657512,0.500981453455597
0.14105680584907532,0.47940226171243944,0.4804119547657512,0.500981453455597
0.14091990888118744,0.47940226171243944,0.4806138933764136,0.500981453455597
0.1407151222229004,0.4798061389337641,0.4806138933764136,0.500981453455597
0.14068469405174255,0.4798061389337641,0.4810177705977383,0.500981453455597
0.14065533876419067,0.4800080775444265,0.4810177705977383,0.500981453455597
0.14058032631874084,0.4800080775444265,0.4812197092084006,0.500981453455597
0.1405474692583084,0.48021001615508885,0.4812197092084006,0.500981453455597
0.14038506150245667,0.48021001615508885,0.4824313408723748,0.500981453455597
0.1403622031211853,0.4804119547657512,0.4824313408723748,0.500981453455597
0.1403358429670334,0.4804119547657512,0.48263327948303714,0.500981453455597
0.14031971991062164,0.48081583198707595,0.48263327948303714,0.500981453455597
0.14026033878326416,0.48081583198707595,0.4828352180936995,0.500981453455597
0.14024457335472107,0.4810177705977383,0.4828352180936995,0.500981453455597
0.14023524522781372,0.4810177705977383,0.48303715670436187,0.500981453455597
0.14022353291511536,0.4812197092084006,0.48303715670436187,0.500981453455597
0.140162855386734,0.4812197092084006,0.48323909531502424,0.500981453455597
0.14008589088916779,0.481421647819063,0.48323909531502424,0.500981453455597
0.1400763988494873,0.481421647819063,0.4834410339256866,0.500981453455597
0.14002814888954163,0.48162358642972536,0.4834410339256866,0.500981453455597
0.13994452357292175,0.48162358642972536,0.48364297253634897,0.500981453455597
0.13993152976036072,0.4818255250403877,0.48364297253634897,0.500981453455597
0.13985848426818848,0.4818255250403877,0.48404684975767365,0.500981453455597
0.13981662690639496,0.48222940226171246,0.48404684975767365,0.500981453455597
0.13952188193798065,0.48222940226171246,0.4848546042003231,0.500981453455597
0.13943418860435486,0.4824313408723748,0.4848546042003231,0.500981453455597
0.13934758305549622,0.4824313408723748,0.48546042003231016,0.500981453455597
0.13927249610424042,0.48263327948303714,0.48546042003231016,0.500981453455597
0.13919414579868317,0.48263327948303714,0.4858642972536349,0.500981453455597
0.13919146358966827,0.4828352180936995,0.4858642972536349,0.500981453455597
0.13917101919651031,0.4828352180936995,0.48606623586429726,0.500981453455597
0.13911834359169006,0.48323909531502424,0.48606623586429726,0.500981453455597
0.13907091319561005,0.48323909531502424,0.486470113085622,0.500981453455597
0.13906125724315643,0.4834410339256866,0.486470113085622,0.500981453455597
0.13904571533203125,0.4834410339256866,0.48687399030694667,0.500981453455597
0.1390310674905777,0.48384491114701134,0.48687399030694667,0.500981453455597
0.13896140456199646,0.48384491114701134,0.4872778675282714,0.500981453455597
0.13893598318099976,0.48404684975767365,0.4872778675282714,0.500981453455597
0.13892635703086853,0.48404684975767365,0.48747980613893377,0.500981453455597
0.1387946903705597,0.48465266558966075,0.48747980613893377,0.500981453455597
0.13874214887619019,0.48465266558966075,0.4878836833602585,0.500981453455597
0.13864567875862122,0.4852584814216478,0.4878836833602585,0.500981453455597
0.13861781358718872,0.4852584814216478,0.4882875605815832,0.500981453455597
0.138595849275589,0.48546042003231016,0.4882875605815832,0.500981453455597
0.13855227828025818,0.48546042003231016,0.4886914378029079,0.500981453455597
0.13854585587978363,0.4856623586429725,0.4886914378029079,0.500981453455597
0.13851068913936615,0.4856623586429725,0.48909531502423265,0.500981453455597
0.13847367465496063,0.4862681744749596,0.48909531502423265,0.500981453455597
0.13841520249843597,0.4862681744749596,0.4897011308562197,0.500981453455597
0.1383105218410492,0.4866720516962843,0.4897011308562197,0.500981453455597
0.13827882707118988,0.4866720516962843,0.4901050080775444,0.500981453455597
0.13823258876800537,0.4872778675282714,0.4901050080775444,0.500981453455597
0.13809362053871155,0.4872778675282714,0.49050888529886916,0.500981453455597
0.1378679722547531,0.48768174474959614,0.49050888529886916,0.500981453455597
0.13782668113708496,0.48768174474959614,0.49091276252019383,0.500981453455597
0.1377120316028595,0.4878836833602585,0.49091276252019383,0.500981453455597
0.1376185417175293,0.4878836833602585,0.4911147011308562,0.500981453455597
0.13748948276042938,0.4880856219709208,0.4911147011308562,0.500981453455597
0.13741761445999146,0.4880856219709208,0.49151857835218093,0.500981453455597
0.13726729154586792,0.48909531502423265,0.49151857835218093,0.500981453455597
0.1372448354959488,0.48909531502423265,0.4917205169628433,0.500981453455597
0.137204110622406,0.489297253634895,0.4917205169628433,0.500981453455597
0.1371428519487381,0.489297253634895,0.49212439418416803,0.500981453455597
0.13708990812301636,0.4897011308562197,0.49212439418416803,0.500981453455597
0.13689814507961273,0.4897011308562197,0.49293214862681745,0.500981453455597
0.1367652416229248,0.49050888529886916,0.49293214862681745,0.500981453455597
0.1367514729499817,0.49050888529886916,0.4933360258481422,0.500981453455597
0.13673079013824463,0.4907108239095315,0.4933360258481422,0.500981453455597
0.13670101761817932,0.4907108239095315,0.49353796445880455,0.500981453455597
0.1365760713815689,0.49151857835218093,0.49353796445880455,0.500981453455597
0.13648472726345062,0.49151857835218093,0.4939418416801292,0.500981453455597
0.13647446036338806,0.4917205169628433,0.4939418416801292,0.500981453455597
0.13640563189983368,0.4917205169628433,0.4947495961227787,0.500981453455597
0.13631859421730042,0.4925282714054927,0.4947495961227787,0.500981453455597
0.13626420497894287,0.4925282714054927,0.4955573505654281,0.500981453455597
0.13625389337539673,0.4927302100161551,0.4955573505654281,0.500981453455597
0.13624301552772522,0.4927302100161551,0.49575928917609047,0.500981453455597
0.13624167442321777,0.49293214862681745,0.49575928917609047,0.500981453455597
0.13619911670684814,0.49293214862681745,0.49636510500807757,0.500981453455597
0.13615326583385468,0.4933360258481422,0.49636510500807757,0.500981453455597
0.1360853612422943,0.4933360258481422,0.4969709208400646,0.500981453455597
0.13602887094020844,0.4939418416801292,0.4969709208400646,0.500981453455597
0.13598276674747467,0.4939418416801292,0.497172859450727,0.500981453455597
0.13593749701976776,0.4941437802907916,0.497172859450727,0.500981453455597
0.1358673870563507,0.4941437802907916,0.49737479806138934,0.500981453455597
0.13586625456809998,0.49434571890145396,0.49737479806138934,0.500981453455597
0.1358533352613449,0.49434571890145396,0.4975767366720517,0.500981453455597
0.1357620805501938,0.49515347334410337,0.4975767366720517,0.500981453455597
0.13560006022453308,0.49515347334410337,0.4985864297253635,0.500981453455597
0.13553953170776367,0.49575928917609047,0.4985864297253635,0.500981453455597
0.1354987621307373,0.49575928917609047,0.49878836833602586,0.500981453455597
0.13546407222747803,0.49636510500807757,0.49878836833602586,0.500981453455597
0.13545361161231995,0.49636510500807757,0.4989903069466882,0.500981453455597
0.1354263573884964,0.49676898222940225,0.4989903069466882,0.500981453455597
0.13538450002670288,0.49676898222940225,0.4991922455573506,0.500981453455597
0.13523419201374054,0.4977786752827141,0.4991922455573506,0.500981453455597
0.13510650396347046,0.4977786752827141,0.4993941841680129,0.500981453455597
0.13509127497673035,0.4979806138933764,0.4993941841680129,0.500981453455597
0.1348925679922104,0.4979806138933764,0.500605815831987,0.500981453455597
0.13484635949134827,0.4983844911147011,0.500605815831987,0.500981453455597
0.13483774662017822,0.4983844911147011,0.5008077544426495,0.500981453455597
0.13479597866535187,0.4985864297253635,0.5008077544426495,0.500981453455597
0.13478785753250122,0.4985864297253635,0.5010096930533118,0.500981453455597
0.13474628329277039,0.49878836833602586,0.5010096930533118,0.500981453455597
0.13449831306934357,0.49878836833602586,0.5016155088852988,0.500981453455597
0.13441693782806396,0.4991922455573506,0.5016155088852988,0.500981453455597
0.13435736298561096,0.4991922455573506,0.5020193861066236,0.500981453455597
0.13431788980960846,0.4993941841680129,0.5020193861066236,0.500981453455597
0.13420557975769043,0.4993941841680129,0.5024232633279483,0.500981453455597
0.13419461250305176,0.49959612277867527,0.5024232633279483,0.500981453455597
0.13415691256523132,0.49959612277867527,0.5026252019386107,0.500981453455597
0.13415640592575073,0.49979806138933763,0.5026252019386107,0.500981453455597
0.13415135443210602,0.49979806138933763,0.502827140549273,0.500981453455597
0.13413137197494507,0.5,0.502827140549273,0.500981453455597
0.1340516209602356,0.5,0.5030290791599353,0.500981453455597
0.1340254545211792,0.5002019386106623,0.5030290791599353,0.500981453455597
0.1339426338672638,0.5002019386106623,0.5034329563812601,0.500981453455597
0.13390818238258362,0.5004038772213247,0.5034329563812601,0.500981453455597
0.13377007842063904,0.5004038772213247,0.5042407108239095,0.500981453455597
0.13366597890853882,0.5008077544426495,0.5042407108239095,0.500981453455597
0.13363078236579895,0.5008077544426495,0.5046445880452343,0.500981453455597
0.13356512784957886,0.5012116316639742,0.5046445880452343,0.500981453455597
0.13351497054100037,0.5012116316639742,0.505048465266559,0.500981453455597
0.13350290060043335,0.5014135702746365,0.505048465266559,0.500981453455597
0.1334781050682068,0.5014135702746365,0.5052504038772213,0.500981453455597
0.13337638974189758,0.5020193861066236,0.5052504038772213,0.500981453455597
0.13331729173660278,0.5020193861066236,0.5054523424878837,0.500981453455597
0.13328155875205994,0.502221324717286,0.5054523424878837,0.500981453455597
0.13322585821151733,0.502221324717286,0.5058562197092084,0.500981453455597
0.1330549418926239,0.502827140549273,0.5058562197092084,0.500981453455597
0.133011594414711,0.502827140549273,0.5062600969305331,0.500981453455597
0.1327463984489441,0.5040387722132472,0.5062600969305331,0.500981453455597
0.13241685926914215,0.5040387722132472,0.5076736672051696,0.500981453455597
0.13236305117607117,0.5042407108239095,0.5076736672051696,0.500981453455597
0.13209277391433716,0.5042407108239095,0.5084814216478191,0.500981453455597
0.13206085562705994,0.5044426494345718,0.5084814216478191,0.500981453455597
0.1319175362586975,0.5044426494345718,0.5090872374798061,0.500981453455597
0.13179326057434082,0.5048465266558966,0.5090872374798061,0.500981453455597
0.13170576095581055,0.5048465266558966,0.5092891760904685,0.500981453455597
0.13166828453540802,0.5052504038772213,0.5092891760904685,0.500981453455597
0.13152441382408142,0.5052504038772213,0.5096930533117933,0.500981453455597
0.13151925802230835,0.5054523424878837,0.5096930533117933,0.500981453455597
0.13150976598262787,0.5054523424878837,0.5098949919224556,0.500981453455597
0.13147099316120148,0.5066639741518578,0.5098949919224556,0.500981453455597
0.13135629892349243,0.5066639741518578,0.5102988691437803,0.500981453455597
0.13119322061538696,0.5074717285945073,0.5102988691437803,0.500981453455597
0.13112008571624756,0.5074717285945073,0.510702746365105,0.500981453455597
0.13103169202804565,0.507875605815832,0.510702746365105,0.500981453455597
0.1309611201286316,0.507875605815832,0.5111066235864298,0.500981453455597
0.13082006573677063,0.5084814216478191,0.5111066235864298,0.500981453455597
0.13081255555152893,0.5084814216478191,0.5113085621970921,0.500981453455597
0.13074666261672974,0.5086833602584814,0.5113085621970921,0.500981453455597
0.1307448297739029,0.5086833602584814,0.5115105008077544,0.500981453455597
0.13072773814201355,0.5088852988691438,0.5115105008077544,0.500981453455597
0.13070255517959595,0.5088852988691438,0.5117124394184168,0.500981453455597
0.130677729845047,0.5090872374798061,0.5117124394184168,0.500981453455597
0.1305100917816162,0.5090872374798061,0.5127221324717286,0.500981453455597
0.13042894005775452,0.5094911147011308,0.5127221324717286,0.500981453455597
0.13029155135154724,0.5094911147011308,0.5133279483037156,0.500981453455597
0.13028399646282196,0.5096930533117933,0.5133279483037156,0.500981453455597
0.130186527967453,0.5096930533117933,0.5135298869143781,0.500981453455597
0.1301516592502594,0.5100969305331179,0.5135298869143781,0.500981453455597
0.13013014197349548,0.5100969305331179,0.5137318255250404,0.500981453455597
0.13011755049228668,0.5102988691437803,0.5137318255250404,0.500981453455597
0.13001969456672668,0.5102988691437803,0.5145395799676898,0.500981453455597
0.13000881671905518,0.5105008077544426,0.5145395799676898,0.500981453455597
0.12994322180747986,0.5105008077544426,0.5149434571890146,0.500981453455597
0.12993843853473663,0.510702746365105,0.5149434571890146,0.500981453455597
0.1298917829990387,0.510702746365105,0.5151453957996769,0.500981453455597
0.1298443078994751,0.5109046849757674,0.5151453957996769,0.500981453455597
0.12979985773563385,0.5109046849757674,0.5155492730210016,0.500981453455597
0.12979812920093536,0.5111066235864298,0.5155492730210016,0.500981453455597
0.1297256499528885,0.5111066235864298,0.5161550888529887,0.500981453455597
0.12968027591705322,0.5115105008077544,0.5161550888529887,0.500981453455597
0.12967893481254578,0.5115105008077544,0.5165589660743134,0.500981453455597
0.12961861491203308,0.5117124394184168,0.5165589660743134,0.500981453455597
0.12958413362503052,0.5117124394184168,0.5167609046849758,0.500981453455597
0.12958019971847534,0.5119143780290791,0.5167609046849758,0.500981453455597
0.1294710338115692,0.5119143780290791,0.5173667205169629,0.500981453455597
0.12946277856826782,0.5121163166397416,0.5173667205169629,0.500981453455597
0.1294092983007431,0.5121163166397416,0.5181744749596123,0.500981453455597
0.1293962299823761,0.5123182552504039,0.5181744749596123,0.500981453455597
0.12932851910591125,0.5123182552504039,0.518578352180937,0.500981453455597
0.12930113077163696,0.5125201938610663,0.518578352180937,0.500981453455597
0.12929368019104004,0.5125201938610663,0.5189822294022617,0.500981453455597
0.1292705535888672,0.5129240710823909,0.5189822294022617,0.500981453455597
0.12925255298614502,0.5129240710823909,0.5191841680129241,0.500981453455597
0.12918947637081146,0.5133279483037156,0.5191841680129241,0.500981453455597
0.12918567657470703,0.5133279483037156,0.5195880452342488,0.500981453455597
0.12912406027317047,0.5139337641357028,0.5195880452342488,0.500981453455597
0.12903448939323425,0.5139337641357028,0.5199919224555735,0.500981453455597
0.12888158857822418,0.5149434571890146,0.5199919224555735,0.500981453455597
0.1287810504436493,0.5149434571890146,0.5207996768982229,0.500981453455597
0.12870927155017853,0.5151453957996769,0.5207996768982229,0.500981453455597
0.12849587202072144,0.5151453957996769,0.5220113085621971,0.500981453455597
0.1284220665693283,0.5153473344103393,0.5220113085621971,0.500981453455597
0.12839260697364807,0.5153473344103393,0.5222132471728594,0.500981453455597
0.12837675213813782,0.5155492730210016,0.5222132471728594,0.500981453455597
0.12835699319839478,0.5155492730210016,0.5224151857835219,0.500981453455597
0.1283518373966217,0.5157512116316639,0.5224151857835219,0.500981453455597
0.12828180193901062,0.5157512116316639,0.5226171243941842,0.500981453455597
0.1282108724117279,0.5161550888529887,0.5226171243941842,0.500981453455597
0.12818685173988342,0.5161550888529887,0.5230210016155089,0.500981453455597
0.12817718088626862,0.5163570274636511,0.5230210016155089,0.500981453455597
0.1281665861606598,0.5163570274636511,0.5232229402261712,0.500981453455597
0.12816378474235535,0.5165589660743134,0.5232229402261712,0.500981453455597
0.1281319260597229,0.5165589660743134,0.5234248788368336,0.500981453455597
0.12812238931655884,0.5167609046849758,0.5234248788368336,0.500981453455597
0.12799671292304993,0.5167609046849758,0.5240306946688207,0.500981453455597
0.1279485821723938,0.5169628432956381,0.5240306946688207,0.500981453455597
0.1278167963027954,0.5169628432956381,0.5246365105008077,0.500981453455597
0.12772133946418762,0.5171647819063004,0.5246365105008077,0.500981453455597
0.1276073157787323,0.5171647819063004,0.5256462035541195,0.500981453455597
0.12751145660877228,0.5177705977382876,0.5256462035541195,0.500981453455597
0.12748539447784424,0.5177705977382876,0.5260500807754442,0.500981453455597
0.1274787038564682,0.5179725363489499,0.5260500807754442,0.500981453455597
0.12745606899261475,0.5179725363489499,0.5262520193861067,0.500981453455597
0.12741166353225708,0.5181744749596123,0.5262520193861067,0.500981453455597
0.12731701135635376,0.5181744749596123,0.5266558966074314,0.500981453455597
0.12726882100105286,0.5187802907915994,0.5266558966074314,0.500981453455597
0.1272464543581009,0.5187802907915994,0.5268578352180937,0.500981453455597
0.12722334265708923,0.5191841680129241,0.5268578352180937,0.500981453455597
0.1271398961544037,0.5191841680129241,0.527059773828756,0.500981453455597
0.12707272171974182,0.5199919224555735,0.527059773828756,0.500981453455597
0.12697796523571014,0.5199919224555735,0.5278675282714055,0.500981453455597
0.12696343660354614,0.5201938610662359,0.5278675282714055,0.500981453455597
0.126886248588562,0.5201938610662359,0.528675282714055,0.500981453455597
0.12688231468200684,0.5203957996768982,0.528675282714055,0.500981453455597
0.12685051560401917,0.5203957996768982,0.5290791599353797,0.500981453455597
0.1268225908279419,0.5205977382875606,0.5290791599353797,0.500981453455597
0.12676659226417542,0.5205977382875606,0.529281098546042,0.500981453455597
0.126691073179245,0.52140549273021,0.529281098546042,0.500981453455597
0.12662877142429352,0.52140549273021,0.529886914378029,0.500981453455597
0.1265711784362793,0.5216074313408724,0.529886914378029,0.500981453455597
0.12651462852954865,0.5216074313408724,0.5302907915993538,0.500981453455597
0.12640295922756195,0.5222132471728594,0.5302907915993538,0.500981453455597
0.1263163983821869,0.5222132471728594,0.5304927302100162,0.500981453455597
0.12631547451019287,0.5224151857835219,0.5304927302100162,0.500981453455597
0.1263098567724228,0.5224151857835219,0.5306946688206785,0.500981453455597
0.126202791929245,0.5228190630048465,0.5306946688206785,0.500981453455597
0.12616130709648132,0.5228190630048465,0.5308966074313409,0.500981453455597
0.1261603832244873,0.5230210016155089,0.5308966074313409,0.500981453455597
0.12614358961582184,0.5230210016155089,0.5310985460420032,0.500981453455597
0.1257908046245575,0.5244345718901454,0.5310985460420032,0.500981453455597
0.12573541700839996,0.5244345718901454,0.531502423263328,0.500981453455597
0.12560805678367615,0.5254442649434572,0.531502423263328,0.500981453455597
0.12557382881641388,0.5254442649434572,0.5317043618739903,0.500981453455597
0.12551048398017883,0.5258481421647819,0.5317043618739903,0.500981453455597
0.12544399499893188,0.5258481421647819,0.532108239095315,0.500981453455597
0.1253511905670166,0.5268578352180937,0.532108239095315,0.500981453455597
0.12524500489234924,0.5268578352180937,0.5327140549273021,0.500981453455597
0.12523430585861206,0.527059773828756,0.5327140549273021,0.500981453455597
0.1252197027206421,0.527059773828756,0.5329159935379645,0.500981453455597
0.12521708011627197,0.5272617124394184,0.5329159935379645,0.500981453455597
0.1252112090587616,0.5272617124394184,0.5331179321486268,0.500981453455597
0.12506023049354553,0.5276655896607432,0.5331179321486268,0.500981453455597
0.12499690055847168,0.5276655896607432,0.5337237479806138,0.500981453455597
0.12496644258499146,0.5278675282714055,0.5337237479806138,0.500981453455597
0.12486551702022552,0.5278675282714055,0.534329563812601,0.500981453455597
0.12485042214393616,0.5280694668820679,0.534329563812601,0.500981453455597
0.12466150522232056,0.5280694668820679,0.5353392568659128,0.500981453455597
0.12464845180511475,0.5282714054927302,0.5353392568659128,0.500981453455597
0.12460032105445862,0.5282714054927302,0.5357431340872375,0.500981453455597
0.12446294724941254,0.5296849757673667,0.5357431340872375,0.500981453455597
0.12437263131141663,0.5296849757673667,0.5361470113085622,0.500981453455597
0.12436676025390625,0.529886914378029,0.5361470113085622,0.500981453455597
0.12425197660923004,0.529886914378029,0.5369547657512116,0.500981453455597
0.12424474954605103,0.5300888529886915,0.5369547657512116,0.500981453455597
0.12420138716697693,0.5300888529886915,0.537156704361874,0.500981453455597
0.12409958243370056,0.5306946688206785,0.537156704361874,0.500981453455597
0.12397083640098572,0.5306946688206785,0.5381663974151858,0.500981453455597
0.12381008267402649,0.531502423263328,0.5381663974151858,0.500981453455597
0.12379448115825653,0.531502423263328,0.5383683360258481,0.500981453455597
0.123752161860466,0.5317043618739903,0.5383683360258481,0.500981453455597
0.12372714281082153,0.5317043618739903,0.5385702746365105,0.500981453455597
0.12370491027832031,0.5323101777059773,0.5385702746365105,0.500981453455597
0.12362673878669739,0.5323101777059773,0.5389741518578353,0.500981453455597
0.12349048256874084,0.5335218093699515,0.5389741518578353,0.500981453455597
0.12342706322669983,0.5335218093699515,0.5391760904684976,0.500981453455597
0.12341228127479553,0.5337237479806138,0.5391760904684976,0.500981453455597
0.12336890399456024,0.5337237479806138,0.5397819063004846,0.500981453455597
0.1233416497707367,0.5339256865912763,0.5397819063004846,0.500981453455597
0.12326376140117645,0.5339256865912763,0.5403877221324718,0.500981453455597
0.1232566386461258,0.5341276252019386,0.5403877221324718,0.500981453455597
0.12320613861083984,0.5341276252019386,0.5407915993537964,0.500981453455597
0.12312312424182892,0.5345315024232633,0.5407915993537964,0.500981453455597
0.123104989528656,0.5345315024232633,0.5411954765751211,0.500981453455597
0.12303861975669861,0.5347334410339257,0.5411954765751211,0.500981453455597
0.12272807955741882,0.5347334410339257,0.5420032310177706,0.500981453455597
0.12266279757022858,0.5357431340872375,0.5420032310177706,0.500981453455597
0.1226489245891571,0.5357431340872375,0.5422051696284329,0.500981453455597
0.12254813313484192,0.5363489499192245,0.5422051696284329,0.500981453455597
0.12252788245677948,0.5363489499192245,0.5424071082390953,0.500981453455597
0.12250228226184845,0.5365508885298869,0.5424071082390953,0.500981453455597
0.122471883893013,0.5365508885298869,0.5428109854604201,0.500981453455597
0.1224549263715744,0.5367528271405493,0.5428109854604201,0.500981453455597
0.1224011778831482,0.5367528271405493,0.5432148626817448,0.500981453455597
0.122385174036026,0.5369547657512116,0.5432148626817448,0.500981453455597
0.12236851453781128,0.5369547657512116,0.5434168012924071,0.500981453455597
0.12225484848022461,0.5375605815831987,0.5434168012924071,0.500981453455597
0.12224124372005463,0.5375605815831987,0.5436187399030694,0.500981453455597
0.12220722436904907,0.5379644588045234,0.5436187399030694,0.500981453455597
0.12204065918922424,0.5379644588045234,0.5450323101777059,0.500981453455597
0.12190273404121399,0.5391760904684976,0.5450323101777059,0.500981453455597
0.12182210385799408,0.5391760904684976,0.5456381260096931,0.500981453455597
0.12177383899688721,0.5395799676898223,0.5456381260096931,0.500981453455597
0.12173055112361908,0.5395799676898223,0.5458400646203554,0.500981453455597
0.12165999412536621,0.5397819063004846,0.5458400646203554,0.500981453455597
0.12165763974189758,0.5397819063004846,0.5460420032310178,0.500981453455597
0.12159910798072815,0.5401857835218093,0.5460420032310178,0.500981453455597
0.12150867283344269,0.5401857835218093,0.5464458804523424,0.500981453455597
0.12143585085868835,0.5403877221324718,0.5464458804523424,0.500981453455597
0.12140962481498718,0.5403877221324718,0.5466478190630049,0.500981453455597
0.1214057207107544,0.5405896607431341,0.5466478190630049,0.500981453455597
0.12118840217590332,0.5405896607431341,0.5482633279483037,0.500981453455597
0.12108072638511658,0.5409935379644588,0.5482633279483037,0.500981453455597
0.12107303738594055,0.5409935379644588,0.5484652665589661,0.500981453455597
0.12093634903430939,0.5415993537964459,0.5484652665589661,0.500981453455597
0.12091901898384094,0.5415993537964459,0.5486672051696284,0.500981453455597
0.12079930305480957,0.5426090468497576,0.5486672051696284,0.500981453455597
0.12079337239265442,0.5426090468497576,0.5488691437802908,0.500981453455597
0.1207435131072998,0.5428109854604201,0.5488691437802908,0.500981453455597
0.12068068981170654,0.5428109854604201,0.5490710823909531,0.500981453455597
0.12049415707588196,0.5444264943457189,0.5490710823909531,0.500981453455597
0.1204846054315567,0.5444264943457189,0.5492730210016155,0.500981453455597
0.12036818265914917,0.5450323101777059,0.5492730210016155,0.500981453455597
0.1202259212732315,0.5450323101777059,0.5496768982229402,0.500981453455597
0.12020914256572723,0.5452342487883683,0.5496768982229402,0.500981453455597
0.11998410522937775,0.5452342487883683,0.5516962843295639,0.500981453455597
0.11993178725242615,0.5456381260096931,0.5516962843295639,0.500981453455597
0.11989003419876099,0.5456381260096931,0.5518982229402262,0.500981453455597
0.11986730992794037,0.5458400646203554,0.5518982229402262,0.500981453455597
0.11977836489677429,0.5458400646203554,0.5525040387722132,0.500981453455597
0.11972492933273315,0.5460420032310178,0.5525040387722132,0.500981453455597
0.11968709528446198,0.5460420032310178,0.553513731825525,0.500981453455597
0.11962893605232239,0.5464458804523424,0.553513731825525,0.500981453455597
0.11933736503124237,0.5464458804523424,0.5543214862681745,0.500981453455597
0.11919833719730377,0.5468497576736672,0.5543214862681745,0.500981453455597
0.11919468641281128,0.5468497576736672,0.5545234248788369,0.500981453455597
0.11914172768592834,0.5470516962843296,0.5545234248788369,0.500981453455597
0.11914089322090149,0.5470516962843296,0.5547253634894992,0.500981453455597
0.1191343367099762,0.5472536348949919,0.5547253634894992,0.500981453455597
0.11912116408348083,0.5472536348949919,0.5549273021001615,0.500981453455597
0.11894911527633667,0.5480613893376414,0.5549273021001615,0.500981453455597
0.11892202496528625,0.5480613893376414,0.5551292407108239,0.500981453455597
0.11889725923538208,0.5482633279483037,0.5551292407108239,0.500981453455597
0.11880031228065491,0.5482633279483037,0.5555331179321487,0.500981453455597
0.118761345744133,0.5486672051696284,0.5555331179321487,0.500981453455597
0.11867643892765045,0.5486672051696284,0.5561389337641357,0.500981453455597
0.11863783001899719,0.5490710823909531,0.5561389337641357,0.500981453455597
0.11861312389373779,0.5490710823909531,0.556340872374798,0.500981453455597
0.11860102415084839,0.5492730210016155,0.556340872374798,0.500981453455597
0.11857295036315918,0.5492730210016155,0.5567447495961227,0.500981453455597
0.11851905286312103,0.5494749596122779,0.5567447495961227,0.500981453455597
0.11850288510322571,0.5494749596122779,0.5569466882067852,0.500981453455597
0.11839421093463898,0.5498788368336026,0.5569466882067852,0.500981453455597
0.11839036643505096,0.5498788368336026,0.5571486268174475,0.500981453455597
0.11831875145435333,0.5508885298869144,0.5571486268174475,0.500981453455597
0.1183089166879654,0.5508885298869144,0.5573505654281099,0.500981453455597
0.11829456686973572,0.5510904684975767,0.5573505654281099,0.500981453455597
0.11829312145709991,0.5510904684975767,0.5575525040387722,0.500981453455597
0.11817498505115509,0.5514943457189014,0.5575525040387722,0.500981453455597
0.11816716194152832,0.5514943457189014,0.557956381260097,0.500981453455597
0.11813245713710785,0.5518982229402262,0.557956381260097,0.500981453455597
0.11804831027984619,0.5518982229402262,0.5581583198707593,0.500981453455597
0.11793334782123566,0.5525040387722132,0.5581583198707593,0.500981453455597
0.11791665852069855,0.5525040387722132,0.5583602584814217,0.500981453455597
0.11790360510349274,0.5527059773828756,0.5583602584814217,0.500981453455597
0.1178680956363678,0.5527059773828756,0.558562197092084,0.500981453455597
0.1178545355796814,0.552907915993538,0.558562197092084,0.500981453455597
0.1177988350391388,0.552907915993538,0.5589660743134087,0.500981453455597
0.11761751770973206,0.5533117932148627,0.5589660743134087,0.500981453455597
0.11752192676067352,0.5533117932148627,0.5595718901453958,0.500981453455597
0.11744967103004456,0.553513731825525,0.5595718901453958,0.500981453455597
0.11740633845329285,0.553513731825525,0.5599757673667205,0.500981453455597
0.11728709936141968,0.5539176090468497,0.5599757673667205,0.500981453455597
0.11717604100704193,0.5539176090468497,0.56078352180937,0.500981453455597
0.11712482571601868,0.5543214862681745,0.56078352180937,0.500981453455597
0.11706686019897461,0.5543214862681745,0.561389337641357,0.500981453455597
0.1170433759689331,0.5545234248788369,0.561389337641357,0.500981453455597
0.11699679493904114,0.5545234248788369,0.5615912762520194,0.500981453455597
0.11683373153209686,0.5553311793214862,0.5615912762520194,0.500981453455597
0.11674350500106812,0.5553311793214862,0.5628029079159935,0.500981453455597
0.11658629775047302,0.555735056542811,0.5628029079159935,0.500981453455597
0.11657071113586426,0.555735056542811,0.5630048465266559,0.500981453455597
0.11656326055526733,0.5559369951534734,0.5630048465266559,0.500981453455597
0.11651495099067688,0.5559369951534734,0.5632067851373183,0.500981453455597
0.11645281314849854,0.5561389337641357,0.5632067851373183,0.500981453455597
0.11642464995384216,0.5561389337641357,0.5634087237479806,0.500981453455597
0.11639931797981262,0.556340872374798,0.5634087237479806,0.500981453455597
0.11632096767425537,0.556340872374798,0.5640145395799677,0.500981453455597
0.11628752946853638,0.5565428109854604,0.5640145395799677,0.500981453455597
0.11626005172729492,0.5565428109854604,0.5644184168012925,0.500981453455597
0.11613062024116516,0.5575525040387722,0.5644184168012925,0.500981453455597
0.11611945927143097,0.5575525040387722,0.5646203554119548,0.500981453455597
0.11611782014369965,0.5577544426494345,0.5646203554119548,0.500981453455597
0.11607515811920166,0.5577544426494345,0.5654281098546042,0.500981453455597
0.11602857708930969,0.5587641357027464,0.5654281098546042,0.500981453455597
0.11595809459686279,0.5587641357027464,0.5666397415185783,0.500981453455597
0.11594521999359131,0.5589660743134087,0.5666397415185783,0.500981453455597
0.11588412523269653,0.5589660743134087,0.5668416801292407,0.500981453455597
0.11588096618652344,0.559168012924071,0.5668416801292407,0.500981453455597
0.115796759724617,0.559168012924071,0.5676494345718901,0.500981453455597
0.11565381288528442,0.5597738287560582,0.5676494345718901,0.500981453455597
0.11561919748783112,0.5597738287560582,0.5678513731825525,0.500981453455597
0.11554497480392456,0.5601777059773829,0.5678513731825525,0.500981453455597
0.11550256609916687,0.5601777059773829,0.5684571890145396,0.500981453455597
0.11541587114334106,0.5605815831987075,0.5684571890145396,0.500981453455597
0.1153840720653534,0.5605815831987075,0.5688610662358643,0.500981453455597
0.11536717414855957,0.5609854604200323,0.5688610662358643,0.500981453455597
0.11532160639762878,0.5609854604200323,0.5690630048465266,0.500981453455597
0.1152411699295044,0.5615912762520194,0.5690630048465266,0.500981453455597
0.11517259478569031,0.5615912762520194,0.5696688206785138,0.500981453455597
0.11514563858509064,0.5619951534733441,0.5696688206785138,0.500981453455597
0.11512872576713562,0.5619951534733441,0.5704765751211631,0.500981453455597
0.11488859355449677,0.5630048465266559,0.5704765751211631,0.500981453455597
0.11471536755561829,0.5630048465266559,0.5716882067851373,0.500981453455597
0.11466407775878906,0.5632067851373183,0.5716882067851373,0.500981453455597
0.11461147665977478,0.5632067851373183,0.5724959612277868,0.500981453455597
0.11459246277809143,0.5634087237479806,0.5724959612277868,0.500981453455597
0.114471435546875,0.5634087237479806,0.5737075928917609,0.500981453455597
0.11443042755126953,0.563610662358643,0.5737075928917609,0.500981453455597
0.11438782513141632,0.563610662358643,0.574313408723748,0.500981453455597
0.11433562636375427,0.5640145395799677,0.574313408723748,0.500981453455597
0.11427858471870422,0.5640145395799677,0.5747172859450727,0.500981453455597
0.11422835290431976,0.5650242326332795,0.5747172859450727,0.500981453455597
0.11416105926036835,0.5650242326332795,0.5753231017770598,0.500981453455597
0.11414340138435364,0.5652261712439418,0.5753231017770598,0.500981453455597
0.11398369073867798,0.5652261712439418,0.5757269789983845,0.500981453455597
0.11367258429527283,0.567043618739903,0.5757269789983845,0.500981453455597
0.11365385353565216,0.567043618739903,0.5759289176090469,0.500981453455597
0.11365252733230591,0.5672455573505655,0.5759289176090469,0.500981453455597
0.11364749073982239,0.5672455573505655,0.5761308562197092,0.500981453455597
0.11362087726593018,0.5674474959612278,0.5761308562197092,0.500981453455597
0.11362016201019287,0.5674474959612278,0.5763327948303716,0.500981453455597
0.1136108785867691,0.5676494345718901,0.5763327948303716,0.500981453455597
0.11360432207584381,0.5676494345718901,0.5765347334410339,0.500981453455597
0.11350378394126892,0.5678513731825525,0.5765347334410339,0.500981453455597
0.11345888674259186,0.5678513731825525,0.5767366720516963,0.500981453455597
0.11345866322517395,0.5680533117932148,0.5767366720516963,0.500981453455597
0.11344531178474426,0.5684571890145396,0.5767366720516963,0.500981453455597
0.11342397332191467,0.5684571890145396,0.5769386106623586,0.500981453455597
0.11341853439807892,0.568659127625202,0.5769386106623586,0.500981453455597
0.11340707540512085,0.568659127625202,0.577140549273021,0.500981453455597
0.11330391466617584,0.5698707592891761,0.577140549273021,0.500981453455597
0.11330169439315796,0.5698707592891761,0.5773424878836834,0.500981453455597
0.11325395107269287,0.5700726978998385,0.5773424878836834,0.500981453455597
0.11313337087631226,0.5700726978998385,0.5779483037156704,0.500981453455597
0.11309847235679626,0.5702746365105008,0.5779483037156704,0.500981453455597
0.11309200525283813,0.5702746365105008,0.5781502423263328,0.500981453455597
0.11303430795669556,0.5706785137318255,0.5781502423263328,0.500981453455597
0.11299663782119751,0.5706785137318255,0.5785541195476576,0.500981453455597
0.11298486590385437,0.5710823909531503,0.5785541195476576,0.500981453455597
0.1129554808139801,0.5710823909531503,0.5787560581583199,0.500981453455597
0.11295148730278015,0.5712843295638126,0.5787560581583199,0.500981453455597
0.11293068528175354,0.5712843295638126,0.5789579967689822,0.500981453455597
0.11289836466312408,0.571486268174475,0.5789579967689822,0.500981453455597
0.11280064284801483,0.571486268174475,0.5793618739903069,0.500981453455597
0.11278000473976135,0.5716882067851373,0.5793618739903069,0.500981453455597
0.1127716600894928,0.5716882067851373,0.5795638126009693,0.500981453455597
0.11270144581794739,0.572092084006462,0.5795638126009693,0.500981453455597
0.1126994639635086,0.572092084006462,0.5797657512116317,0.500981453455597
0.1126871407032013,0.5722940226171244,0.5797657512116317,0.500981453455597
0.11268138885498047,0.5722940226171244,0.5799676898222941,0.500981453455597
0.11257006227970123,0.5728998384491115,0.5799676898222941,0.500981453455597
0.11244988441467285,0.5728998384491115,0.5801696284329564,0.500981453455597
0.1124039888381958,0.5733037156704361,0.5801696284329564,0.500981453455597
0.11237210035324097,0.5733037156704361,0.5803715670436187,0.500981453455597
0.1123269647359848,0.5735056542810986,0.5803715670436187,0.500981453455597
0.11232386529445648,0.5735056542810986,0.5805735056542811,0.500981453455597
0.1122174859046936,0.574313408723748,0.5805735056542811,0.500981453455597
0.11219444870948792,0.574313408723748,0.5807754442649434,0.500981453455597
0.11212673783302307,0.5747172859450727,0.5807754442649434,0.500981453455597
0.11211748421192169,0.5747172859450727,0.5809773828756059,0.500981453455597
0.11207932233810425,0.5753231017770598,0.5809773828756059,0.500981453455597
0.11206865310668945,0.5753231017770598,0.5811793214862682,0.500981453455597
0.11203914880752563,0.5755250403877221,0.5811793214862682,0.500981453455597
0.11196435987949371,0.5755250403877221,0.5817851373182552,0.500981453455597
0.11187037825584412,0.5757269789983845,0.5817851373182552,0.500981453455597
0.11176800727844238,0.5757269789983845,0.5821890145395799,0.500981453455597
0.11173836886882782,0.5759289176090469,0.5821890145395799,0.500981453455597
0.11164656281471252,0.5759289176090469,0.5829967689822294,0.500981453455597
0.11147499084472656,0.5773424878836834,0.5829967689822294,0.500981453455597
0.11142328381538391,0.5773424878836834,0.5836025848142165,0.500981453455597
0.11122146248817444,0.5779483037156704,0.5836025848142165,0.500981453455597
0.11118598282337189,0.5779483037156704,0.5842084006462036,0.500981453455597
0.1111786812543869,0.5781502423263328,0.5842084006462036,0.500981453455597
0.11102840304374695,0.5781502423263328,0.5848142164781907,0.500981453455597
0.11101162433624268,0.5785541195476576,0.5848142164781907,0.500981453455597
0.11099287867546082,0.5785541195476576,0.5852180936995154,0.500981453455597
0.11096459627151489,0.5787560581583199,0.5852180936995154,0.500981453455597
0.11085715889930725,0.5787560581583199,0.5856219709208401,0.500981453455597
0.11083835363388062,0.5789579967689822,0.5856219709208401,0.500981453455597
0.11080363392829895,0.5789579967689822,0.5862277867528272,0.500981453455597
0.11080232262611389,0.5791599353796446,0.5862277867528272,0.500981453455597
0.11078611016273499,0.5791599353796446,0.5864297253634895,0.500981453455597
0.11063481867313385,0.5803715670436187,0.5864297253634895,0.500981453455597
0.11062601208686829,0.5803715670436187,0.5866316639741519,0.500981453455597
0.11060446500778198,0.5805735056542811,0.5866316639741519,0.500981453455597
0.11054646968841553,0.5805735056542811,0.5870355411954766,0.500981453455597
0.11051657795906067,0.5809773828756059,0.5870355411954766,0.500981453455597
0.11048723757266998,0.5809773828756059,0.5872374798061389,0.500981453455597
0.11034733057022095,0.5819870759289176,0.5872374798061389,0.500981453455597
0.11034074425697327,0.5819870759289176,0.5876413570274637,0.500981453455597
0.11032718420028687,0.5821890145395799,0.5876413570274637,0.500981453455597
0.11023695766925812,0.5821890145395799,0.587843295638126,0.500981453455597
0.11021439731121063,0.5823909531502424,0.587843295638126,0.500981453455597
0.11020192503929138,0.5823909531502424,0.5880452342487884,0.500981453455597
0.1102006584405899,0.5825928917609047,0.5880452342487884,0.500981453455597
0.11013513803482056,0.5825928917609047,0.5886510500807755,0.500981453455597
0.11007793247699738,0.5829967689822294,0.5886510500807755,0.500981453455597
0.10998940467834473,0.5829967689822294,0.5888529886914378,0.500981453455597
0.10983967781066895,0.5831987075928917,0.5888529886914378,0.500981453455597
0.10973986983299255,0.5831987075928917,0.5894588045234249,0.500981453455597
0.1097002923488617,0.5834006462035541,0.5894588045234249,0.500981453455597
0.10967198014259338,0.5834006462035541,0.5898626817447497,0.500981453455597
0.10960462689399719,0.5836025848142165,0.5898626817447497,0.500981453455597
0.10957160592079163,0.5836025848142165,0.590064620355412,0.500981453455597
0.10946935415267944,0.5846122778675282,0.590064620355412,0.500981453455597
0.10924282670021057,0.5846122778675282,0.5910743134087237,0.500981453455597
0.10918557643890381,0.5854200323101777,0.5910743134087237,0.500981453455597
0.10912540555000305,0.5854200323101777,0.5912762520193862,0.500981453455597
0.10904034972190857,0.5858239095315024,0.5912762520193862,0.500981453455597
0.10903000831604004,0.5858239095315024,0.5914781906300485,0.500981453455597
0.10899418592453003,0.5860258481421647,0.5914781906300485,0.500981453455597
0.10891570150852203,0.5860258481421647,0.5916801292407108,0.500981453455597
0.10875436663627625,0.5864297253634895,0.5916801292407108,0.500981453455597
0.10863551497459412,0.5864297253634895,0.5920840064620355,0.500981453455597
0.10856728255748749,0.5866316639741519,0.5920840064620355,0.500981453455597
0.10847209393978119,0.5866316639741519,0.5924878836833603,0.500981453455597
0.10844337940216064,0.5868336025848142,0.5924878836833603,0.500981453455597
0.10835656523704529,0.5868336025848142,0.592891760904685,0.500981453455597
0.10821732878684998,0.5872374798061389,0.592891760904685,0.500981453455597
0.10820949077606201,0.5872374798061389,0.5930936995153473,0.500981453455597
0.1081995964050293,0.5876413570274637,0.5930936995153473,0.500981453455597
0.10815846920013428,0.5876413570274637,0.5932956381260097,0.500981453455597
0.10811299085617065,0.5880452342487884,0.5932956381260097,0.500981453455597
0.1080985814332962,0.5880452342487884,0.593497576736672,0.500981453455597
0.10801056027412415,0.5884491114701131,0.593497576736672,0.500981453455597
0.10794949531555176,0.5884491114701131,0.5936995153473344,0.500981453455597
0.10788105428218842,0.5886510500807755,0.5936995153473344,0.500981453455597
0.10785724222660065,0.5886510500807755,0.5943053311793215,0.500981453455597
0.10785415768623352,0.5888529886914378,0.5943053311793215,0.500981453455597
0.10779035091400146,0.5888529886914378,0.595113085621971,0.500981453455597
0.10777691006660461,0.5890549273021002,0.595113085621971,0.500981453455597
0.10766518115997314,0.5890549273021002,0.595718901453958,0.500981453455597
0.1076178252696991,0.5896607431340872,0.595718901453958,0.500981453455597
0.10760185122489929,0.5896607431340872,0.5959208400646203,0.500981453455597
0.1075834333896637,0.590064620355412,0.5959208400646203,0.500981453455597
0.10746419429779053,0.590064620355412,0.596324717285945,0.500981453455597
0.10745866596698761,0.5904684975767367,0.596324717285945,0.500981453455597
0.10742267966270447,0.5904684975767367,0.5965266558966075,0.500981453455597
0.10730156302452087,0.590670436187399,0.5965266558966075,0.500981453455597
0.10729961097240448,0.590670436187399,0.5967285945072698,0.500981453455597
0.1072341799736023,0.5916801292407108,0.5967285945072698,0.500981453455597
0.10720886290073395,0.5916801292407108,0.5971324717285945,0.500981453455597
0.10715574026107788,0.5920840064620355,0.5971324717285945,0.500981453455597
0.10715481638908386,0.5920840064620355,0.5973344103392568,0.500981453455597
0.10713884234428406,0.5926898222940227,0.5973344103392568,0.500981453455597
0.10708653926849365,0.5926898222940227,0.5975363489499192,0.500981453455597
0.10707823932170868,0.592891760904685,0.5975363489499192,0.500981453455597
0.10707232356071472,0.592891760904685,0.5977382875605816,0.500981453455597
0.10704237222671509,0.593497576736672,0.5977382875605816,0.500981453455597
0.10704079270362854,0.593497576736672,0.597940226171244,0.500981453455597
0.10703840851783752,0.5936995153473344,0.597940226171244,0.500981453455597
0.10677441954612732,0.5936995153473344,0.5991518578352181,0.500981453455597
0.10675758123397827,0.5939014539579968,0.5991518578352181,0.500981453455597
0.10667771100997925,0.5939014539579968,0.5993537964458805,0.500981453455597
0.10660453140735626,0.5945072697899838,0.5993537964458805,0.500981453455597
0.10643810033798218,0.5945072697899838,0.5995557350565428,0.500981453455597
0.10616493225097656,0.5959208400646203,0.5995557350565428,0.500981453455597
0.1060943603515625,0.5959208400646203,0.6005654281098546,0.500981453455597
0.10598531365394592,0.596324717285945,0.6005654281098546,0.500981453455597
0.10591229796409607,0.596324717285945,0.600767366720517,0.500981453455597
0.10563129186630249,0.5981421647819063,0.600767366720517,0.500981453455597
0.10539218783378601,0.5981421647819063,0.6015751211631664,0.500981453455597
0.10532538592815399,0.598546042003231,0.6015751211631664,0.500981453455597
0.10515908896923065,0.598546042003231,0.6027867528271406,0.500981453455597
0.10501635074615479,0.5993537964458805,0.6027867528271406,0.500981453455597
0.10495325922966003,0.5993537964458805,0.6031906300484653,0.500981453455597
0.10490910708904266,0.5995557350565428,0.6031906300484653,0.500981453455597
0.10489015281200409,0.5995557350565428,0.6033925686591276,0.500981453455597
0.10485535860061646,0.5997576736672051,0.6033925686591276,0.500981453455597
0.10485401749610901,0.5997576736672051,0.60359450726979,0.500981453455597
0.10471636056900024,0.6001615508885298,0.60359450726979,0.500981453455597
0.10460805892944336,0.6001615508885298,0.6048061389337641,0.500981453455597
0.1045379638671875,0.6005654281098546,0.6048061389337641,0.500981453455597
0.10426631569862366,0.6005654281098546,0.6058158319870759,0.500981453455597
0.10425382852554321,0.600767366720517,0.6058158319870759,0.500981453455597
0.10424578189849854,0.600767366720517,0.6062197092084006,0.500981453455597
0.10424147546291351,0.6009693053311793,0.6062197092084006,0.500981453455597
0.10415375232696533,0.6009693053311793,0.6066235864297254,0.500981453455597
0.10414206981658936,0.6011712439418416,0.6066235864297254,0.500981453455597
0.10401645302772522,0.6011712439418416,0.6070274636510501,0.500981453455597
0.10401147603988647,0.601373182552504,0.6070274636510501,0.500981453455597
0.10381171107292175,0.601373182552504,0.6074313408723748,0.500981453455597
0.10378289222717285,0.6015751211631664,0.6074313408723748,0.500981453455597
0.1037350594997406,0.6015751211631664,0.6078352180936996,0.500981453455597
0.10370801389217377,0.6017770597738288,0.6078352180936996,0.500981453455597
0.10369269549846649,0.6017770597738288,0.6080371567043619,0.500981453455597
0.1036691665649414,0.6021809369951535,0.6080371567043619,0.500981453455597
0.10364149510860443,0.6021809369951535,0.6084410339256866,0.500981453455597
0.10362887382507324,0.6023828756058158,0.6084410339256866,0.500981453455597
0.10362303256988525,0.6023828756058158,0.6086429725363489,0.500981453455597
0.10356798768043518,0.6027867528271406,0.6086429725363489,0.500981453455597
0.1034904271364212,0.6027867528271406,0.6092487883683361,0.500981453455597
0.10342226922512054,0.6029886914378029,0.6092487883683361,0.500981453455597
0.1033623069524765,0.6029886914378029,0.6096526655896607,0.500981453455597
0.10328060388565063,0.6033925686591276,0.6096526655896607,0.500981453455597
0.1032574325799942,0.6033925686591276,0.6098546042003231,0.500981453455597
0.10325247049331665,0.60359450726979,0.6098546042003231,0.500981453455597
0.10315507650375366,0.60359450726979,0.6102584814216478,0.500981453455597
0.10302579402923584,0.6042003231017771,0.6102584814216478,0.500981453455597
0.10300587117671967,0.6042003231017771,0.6108642972536349,0.500981453455597
0.10299791395664215,0.6044022617124394,0.6108642972536349,0.500981453455597
0.10281065106391907,0.6044022617124394,0.6114701130856219,0.500981453455597
0.1027994155883789,0.6046042003231018,0.6114701130856219,0.500981453455597
0.10279333591461182,0.6046042003231018,0.6118739903069467,0.500981453455597
0.10272431373596191,0.6048061389337641,0.6118739903069467,0.500981453455597
0.10271470248699188,0.6048061389337641,0.6120759289176091,0.500981453455597
0.10266964137554169,0.6050080775444265,0.6120759289176091,0.500981453455597
0.10266903042793274,0.6050080775444265,0.6122778675282714,0.500981453455597
0.1026037335395813,0.6054119547657512,0.6122778675282714,0.500981453455597
0.10260213911533356,0.6054119547657512,0.6124798061389337,0.500981453455597
0.10248106718063354,0.606421647819063,0.6124798061389337,0.500981453455597
0.1022714376449585,0.606421647819063,0.6140953150242326,0.500981453455597
0.10226038098335266,0.6066235864297254,0.6140953150242326,0.500981453455597
0.10214896500110626,0.6066235864297254,0.6149030694668821,0.500981453455597
0.10201482474803925,0.6072294022617124,0.6149030694668821,0.500981453455597
0.101982980966568,0.6072294022617124,0.6151050080775444,0.500981453455597
0.10192868113517761,0.6074313408723748,0.6151050080775444,0.500981453455597
0.10175269842147827,0.6074313408723748,0.6155088852988692,0.500981453455597
0.10173928737640381,0.6076332794830371,0.6155088852988692,0.500981453455597
0.10172459483146667,0.6076332794830371,0.6157108239095315,0.500981453455597
0.10164660215377808,0.6086429725363489,0.6157108239095315,0.500981453455597
0.10162395238876343,0.6086429725363489,0.6161147011308562,0.500981453455597
0.10154283046722412,0.6092487883683361,0.6161147011308562,0.500981453455597
0.10149240493774414,0.6092487883683361,0.6163166397415186,0.500981453455597
0.10146459937095642,0.6094507269789984,0.6163166397415186,0.500981453455597
0.10144913196563721,0.6094507269789984,0.6165185783521809,0.500981453455597
0.10142660140991211,0.6096526655896607,0.6165185783521809,0.500981453455597
0.10136595368385315,0.6096526655896607,0.6167205169628432,0.500981453455597
0.10133376717567444,0.6098546042003231,0.6167205169628432,0.500981453455597
0.10126310586929321,0.6098546042003231,0.6173263327948304,0.500981453455597
0.10119318962097168,0.6102584814216478,0.6173263327948304,0.500981453455597
0.10118883848190308,0.6102584814216478,0.6175282714054927,0.500981453455597
0.10112544894218445,0.6110662358642972,0.6175282714054927,0.500981453455597
0.10103499889373779,0.6110662358642972,0.6177302100161551,0.500981453455597
0.10102692246437073,0.6112681744749596,0.6177302100161551,0.500981453455597
0.10093915462493896,0.6112681744749596,0.6181340872374798,0.500981453455597
0.10091966390609741,0.6114701130856219,0.6181340872374798,0.500981453455597
0.10091239213943481,0.6114701130856219,0.6183360258481422,0.500981453455597
0.10089382529258728,0.6118739903069467,0.6183360258481422,0.500981453455597
0.10088002681732178,0.6118739903069467,0.6185379644588045,0.500981453455597
0.10084724426269531,0.6120759289176091,0.6185379644588045,0.500981453455597
0.10080456733703613,0.6120759289176091,0.6187399030694669,0.500981453455597
0.10068023204803467,0.6122778675282714,0.6187399030694669,0.500981453455597
0.10067510604858398,0.6122778675282714,0.6189418416801292,0.500981453455597
0.10065579414367676,0.6126817447495961,0.6189418416801292,0.500981453455597
0.10062682628631592,0.6126817447495961,0.6191437802907916,0.500981453455597
0.10042798519134521,0.6134894991922456,0.6191437802907916,0.500981453455597
0.10039961338043213,0.6134894991922456,0.6197495961227787,0.500981453455597
0.1002260148525238,0.6144991922455574,0.6197495961227787,0.500981453455597
0.10017749667167664,0.6144991922455574,0.6201534733441034,0.500981453455597
0.10013115406036377,0.6151050080775444,0.6201534733441034,0.500981453455597
0.10008859634399414,0.6151050080775444,0.6205573505654282,0.500981453455597
0.10000941157341003,0.6157108239095315,0.6205573505654282,0.500981453455597
0.09999367594718933,0.6157108239095315,0.6209612277867528,0.500981453455597
0.09993863105773926,0.6163166397415186,0.6209612277867528,0.500981453455597
0.09991753101348877,0.6163166397415186,0.6211631663974152,0.500981453455597
0.09989070892333984,0.6165185783521809,0.6211631663974152,0.500981453455597
0.09984403848648071,0.6165185783521809,0.6215670436187399,0.500981453455597
0.09983932971954346,0.6167205169628432,0.6215670436187399,0.500981453455597
0.09983783960342407,0.6167205169628432,0.6217689822294022,0.500981453455597
0.0998174250125885,0.6169224555735057,0.6217689822294022,0.500981453455597
0.09976723790168762,0.6169224555735057,0.6219709208400647,0.500981453455597
0.09973135590553284,0.6175282714054927,0.6219709208400647,0.500981453455597
0.0997108519077301,0.6175282714054927,0.6223747980613893,0.500981453455597
0.09967246651649475,0.6179321486268174,0.6223747980613893,0.500981453455597
0.09964734315872192,0.6179321486268174,0.6225767366720517,0.500981453455597
0.0995887815952301,0.6181340872374798,0.6225767366720517,0.500981453455597
0.09947773814201355,0.6181340872374798,0.6231825525040388,0.500981453455597
0.09938818216323853,0.6189418416801292,0.6231825525040388,0.500981453455597
0.09937706589698792,0.6189418416801292,0.6235864297253635,0.500981453455597
0.09927016496658325,0.6191437802907916,0.6235864297253635,0.500981453455597
0.09917622804641724,0.6191437802907916,0.6239903069466882,0.500981453455597
0.09901180863380432,0.6197495961227787,0.6239903069466882,0.500981453455597
0.09897363185882568,0.6197495961227787,0.6241922455573505,0.500981453455597
0.09883874654769897,0.6201534733441034,0.6241922455573505,0.500981453455597
0.09883162379264832,0.6201534733441034,0.624394184168013,0.500981453455597
0.09879094362258911,0.6209612277867528,0.624394184168013,0.500981453455597
0.09867721796035767,0.6209612277867528,0.625,0.500981453455597
0.09862664341926575,0.6213651050080775,0.625,0.500981453455597
0.09851604700088501,0.6213651050080775,0.625605815831987,0.500981453455597
0.0984879732131958,0.6217689822294022,0.625605815831987,0.500981453455597
0.09847509860992432,0.6217689822294022,0.6258077544426495,0.500981453455597
0.09842300415039062,0.6219709208400647,0.6258077544426495,0.500981453455597
0.09836220741271973,0.6219709208400647,0.6264135702746365,0.500981453455597
0.098265141248703,0.6223747980613893,0.6264135702746365,0.500981453455597
0.0982130765914917,0.6223747980613893,0.6270193861066236,0.500981453455597
0.09820035099983215,0.6225767366720517,0.6270193861066236,0.500981453455597
0.09807947278022766,0.6225767366720517,0.6274232633279483,0.500981453455597
0.09806859493255615,0.622778675282714,0.6274232633279483,0.500981453455597
0.09796354174613953,0.622778675282714,0.6282310177705978,0.500981453455597
0.09788066148757935,0.6233844911147012,0.6282310177705978,0.500981453455597
0.0978013277053833,0.6233844911147012,0.6290387722132472,0.500981453455597
0.09776803851127625,0.6235864297253635,0.6290387722132472,0.500981453455597
0.09775844216346741,0.6235864297253635,0.6292407108239095,0.500981453455597
0.09772813320159912,0.6241922455573505,0.6292407108239095,0.500981453455597
0.09769490361213684,0.6241922455573505,0.6294426494345718,0.500981453455597
0.09763917326927185,0.6247980613893377,0.6294426494345718,0.500981453455597
0.0975801944732666,0.6247980613893377,0.6298465266558966,0.500981453455597
0.09754064679145813,0.6252019386106623,0.6298465266558966,0.500981453455597
0.09749576449394226,0.6252019386106623,0.6304523424878837,0.500981453455597
0.09728625416755676,0.6268174474959612,0.6304523424878837,0.500981453455597
0.0971701443195343,0.6268174474959612,0.6308562197092084,0.500981453455597
0.09716996550559998,0.6270193861066236,0.6308562197092084,0.500981453455597
0.09713327884674072,0.6270193861066236,0.6314620355411955,0.500981453455597
0.0970856249332428,0.6276252019386107,0.6314620355411955,0.500981453455597
0.09704634547233582,0.6276252019386107,0.6318659127625202,0.500981453455597
0.09701722860336304,0.6280290791599353,0.6318659127625202,0.500981453455597
0.09700143337249756,0.6280290791599353,0.6320678513731826,0.500981453455597
0.09694179892539978,0.6284329563812601,0.6320678513731826,0.500981453455597
0.09677332639694214,0.6284329563812601,0.6332794830371568,0.500981453455597
0.0965772271156311,0.6296445880452343,0.6332794830371568,0.500981453455597
0.09654504060745239,0.6296445880452343,0.6334814216478191,0.500981453455597
0.09651800990104675,0.630048465266559,0.6334814216478191,0.500981453455597
0.0964270532131195,0.630048465266559,0.6336833602584814,0.500981453455597
0.09634265303611755,0.6302504038772213,0.6336833602584814,0.500981453455597
0.0961732268333435,0.6302504038772213,0.6344911147011308,0.500981453455597
0.09607326984405518,0.6308562197092084,0.6344911147011308,0.500981453455597
0.09603920578956604,0.6308562197092084,0.6348949919224556,0.500981453455597
0.09603145718574524,0.6310581583198708,0.6348949919224556,0.500981453455597
0.09594321250915527,0.6310581583198708,0.6355008077544426,0.500981453455597
0.09592846035957336,0.6312600969305331,0.6355008077544426,0.500981453455597
0.09588280320167542,0.6312600969305331,0.635702746365105,0.500981453455597
0.09584960341453552,0.6314620355411955,0.635702746365105,0.500981453455597
0.09582269191741943,0.6314620355411955,0.6359046849757674,0.500981453455597
0.09581518173217773,0.6316639741518578,0.6359046849757674,0.500981453455597
0.0958116352558136,0.6316639741518578,0.6361066235864298,0.500981453455597
0.09576144814491272,0.6318659127625202,0.6361066235864298,0.500981453455597
0.09567543864250183,0.6318659127625202,0.6367124394184168,0.500981453455597
0.0956207811832428,0.6320678513731826,0.6367124394184168,0.500981453455597
0.09557467699050903,0.6320678513731826,0.6375201938610663,0.500981453455597
0.09549018740653992,0.6324717285945073,0.6375201938610663,0.500981453455597
0.09543868899345398,0.6324717285945073,0.6379240710823909,0.500981453455597
0.09543141722679138,0.632875605815832,0.6379240710823909,0.500981453455597
0.09536862373352051,0.632875605815832,0.6387318255250404,0.500981453455597
0.09533360600471497,0.6332794830371568,0.6387318255250404,0.500981453455597
0.09529882669448853,0.6332794830371568,0.6389337641357028,0.500981453455597
0.09528672695159912,0.6334814216478191,0.6389337641357028,0.500981453455597
0.09525120258331299,0.6334814216478191,0.6391357027463651,0.500981453455597
0.09523028135299683,0.6336833602584814,0.6391357027463651,0.500981453455597
0.09507414698600769,0.6336833602584814,0.6399434571890146,0.500981453455597
0.09495687484741211,0.6344911147011308,0.6399434571890146,0.500981453455597
0.094946950674057,0.6344911147011308,0.6401453957996769,0.500981453455597
0.09486767649650574,0.6348949919224556,0.6401453957996769,0.500981453455597
0.09479555487632751,0.6348949919224556,0.6405492730210016,0.500981453455597
0.09475401043891907,0.6350969305331179,0.6405492730210016,0.500981453455597
0.09458732604980469,0.6350969305331179,0.6419628432956381,0.500981453455597
0.09456577897071838,0.6352988691437803,0.6419628432956381,0.500981453455597
0.0945374071598053,0.6352988691437803,0.6421647819063004,0.500981453455597
0.09450212121009827,0.6355008077544426,0.6421647819063004,0.500981453455597
0.09441313147544861,0.6355008077544426,0.6429725363489499,0.500981453455597
0.09430080652236938,0.635702746365105,0.6429725363489499,0.500981453455597
0.09420624375343323,0.635702746365105,0.6437802907915994,0.500981453455597
0.09408393502235413,0.6369143780290791,0.6437802907915994,0.500981453455597
0.09406965970993042,0.6369143780290791,0.6439822294022617,0.500981453455597
0.09386980533599854,0.6375201938610663,0.6439822294022617,0.500981453455597
0.0937909185886383,0.6375201938610663,0.6445880452342488,0.500981453455597
0.0937671959400177,0.6377221324717286,0.6445880452342488,0.500981453455597
0.09373244643211365,0.6377221324717286,0.6451938610662359,0.500981453455597
0.09367519617080688,0.6379240710823909,0.6451938610662359,0.500981453455597
0.09361857175827026,0.6379240710823909,0.6455977382875606,0.500981453455597
0.09356358647346497,0.6383279483037156,0.6455977382875606,0.500981453455597
0.09355655312538147,0.6383279483037156,0.6457996768982229,0.500981453455597
0.09348827600479126,0.6389337641357028,0.6457996768982229,0.500981453455597
0.0933678150177002,0.6389337641357028,0.6462035541195477,0.500981453455597
0.09327375888824463,0.6391357027463651,0.6462035541195477,0.500981453455597
0.09326592087745667,0.6391357027463651,0.64640549273021,0.500981453455597
0.09313234686851501,0.6401453957996769,0.64640549273021,0.500981453455597
0.09311380982398987,0.6401453957996769,0.6470113085621971,0.500981453455597
0.09307834506034851,0.6405492730210016,0.6470113085621971,0.500981453455597
0.09302535653114319,0.6405492730210016,0.6472132471728594,0.500981453455597
0.0930013358592987,0.6407512116316639,0.6472132471728594,0.500981453455597
0.09290483593940735,0.6407512116316639,0.6474151857835219,0.500981453455597
0.09287658333778381,0.6409531502423264,0.6474151857835219,0.500981453455597
0.09283646941184998,0.6409531502423264,0.6476171243941842,0.500981453455597
0.09277614951133728,0.6411550888529887,0.6476171243941842,0.500981453455597
0.0927579402923584,0.6411550888529887,0.6478190630048465,0.500981453455597
0.09260091185569763,0.6415589660743134,0.6478190630048465,0.500981453455597
0.09242254495620728,0.6415589660743134,0.6500403877221325,0.500981453455597
0.09238606691360474,0.6417609046849758,0.6500403877221325,0.500981453455597
0.09228506684303284,0.6417609046849758,0.6502423263327949,0.500981453455597
0.09226047992706299,0.6419628432956381,0.6502423263327949,0.500981453455597
0.09190598130226135,0.6419628432956381,0.652059773828756,0.500981453455597
0.09187066555023193,0.6421647819063004,0.652059773828756,0.500981453455597
0.09185144305229187,0.6421647819063004,0.6524636510500808,0.500981453455597
0.09184405207633972,0.6425686591276252,0.6524636510500808,0.500981453455597
0.09165051579475403,0.6425686591276252,0.6532714054927302,0.500981453455597
0.0915064811706543,0.6431744749596123,0.6532714054927302,0.500981453455597
0.0914781391620636,0.6431744749596123,0.6534733441033925,0.500981453455597
0.09143373370170593,0.6433764135702746,0.6534733441033925,0.500981453455597
0.09130394458770752,0.6433764135702746,0.6540791599353797,0.500981453455597
0.09129086136817932,0.6437802907915994,0.6540791599353797,0.500981453455597
0.09126639366149902,0.6437802907915994,0.654281098546042,0.500981453455597
0.09126314520835876,0.6439822294022617,0.654281098546042,0.500981453455597
0.09115594625473022,0.6439822294022617,0.654886914378029,0.500981453455597
0.09112140536308289,0.6443861066235864,0.654886914378029,0.500981453455597
0.09109446406364441,0.6443861066235864,0.6550888529886915,0.500981453455597
0.0910094678401947,0.6447899838449112,0.6550888529886915,0.500981453455597
0.09099656343460083,0.6447899838449112,0.6552907915993538,0.500981453455597
0.09097358584403992,0.6449919224555735,0.6552907915993538,0.500981453455597
0.09089338779449463,0.6449919224555735,0.6556946688206785,0.500981453455597
0.09080201387405396,0.6455977382875606,0.6556946688206785,0.500981453455597
0.09073078632354736,0.6455977382875606,0.6560985460420032,0.500981453455597
0.09071028232574463,0.6457996768982229,0.6560985460420032,0.500981453455597
0.09070619940757751,0.6457996768982229,0.6563004846526656,0.500981453455597
0.09052860736846924,0.6474151857835219,0.6563004846526656,0.500981453455597
0.09044420719146729,0.6474151857835219,0.656502423263328,0.500981453455597
0.09016838669776917,0.6484248788368336,0.656502423263328,0.500981453455597
0.0900799036026001,0.6484248788368336,0.6567043618739903,0.500981453455597
0.09002578258514404,0.6490306946688207,0.6567043618739903,0.500981453455597
0.0899563729763031,0.6490306946688207,0.657108239095315,0.500981453455597
0.08976274728775024,0.6496365105008077,0.657108239095315,0.500981453455597
0.08971455693244934,0.6496365105008077,0.6575121163166397,0.500981453455597
0.08967980742454529,0.6500403877221325,0.6575121163166397,0.500981453455597
0.08965682983398438,0.6500403877221325,0.6577140549273021,0.500981453455597
0.08964204788208008,0.6502423263327949,0.6577140549273021,0.500981453455597
0.08958938717842102,0.6502423263327949,0.6579159935379645,0.500981453455597
0.08958554267883301,0.6504442649434572,0.6579159935379645,0.500981453455597
0.08954375982284546,0.6504442649434572,0.6581179321486268,0.500981453455597
0.08946678042411804,0.6508481421647819,0.6581179321486268,0.500981453455597
0.0894218385219574,0.6508481421647819,0.6585218093699515,0.500981453455597
0.0893363356590271,0.651453957996769,0.6585218093699515,0.500981453455597
0.0892002284526825,0.651453957996769,0.6591276252019386,0.500981453455597
0.08916682004928589,0.6518578352180937,0.6591276252019386,0.500981453455597
0.08915230631828308,0.6518578352180937,0.659329563812601,0.500981453455597
0.08909550309181213,0.6522617124394184,0.659329563812601,0.500981453455597
0.08904951810836792,0.6522617124394184,0.659935379644588,0.500981453455597
0.08893951773643494,0.6524636510500808,0.659935379644588,0.500981453455597
0.08884835243225098,0.6524636510500808,0.6601373182552503,0.500981453455597
0.08882886171340942,0.6526655896607432,0.6601373182552503,0.500981453455597
0.08880919218063354,0.6526655896607432,0.6603392568659128,0.500981453455597
0.0887826681137085,0.6528675282714055,0.6603392568659128,0.500981453455597
0.08862891793251038,0.6528675282714055,0.6613489499192245,0.500981453455597
0.0885871946811676,0.6530694668820679,0.6613489499192245,0.500981453455597
0.0885469913482666,0.6530694668820679,0.6617528271405493,0.500981453455597
0.0885324478149414,0.6532714054927302,0.6617528271405493,0.500981453455597
0.08848211169242859,0.6532714054927302,0.662156704361874,0.500981453455597
0.08845308423042297,0.6538772213247173,0.662156704361874,0.500981453455597
0.08843529224395752,0.6538772213247173,0.6623586429725363,0.500981453455597
0.08843466639518738,0.6540791599353797,0.6623586429725363,0.500981453455597
0.0883985161781311,0.6540791599353797,0.6627625201938611,0.500981453455597
0.08830201625823975,0.6544830371567044,0.6627625201938611,0.500981453455597
0.08826074004173279,0.6544830371567044,0.6629644588045234,0.500981453455597
0.08818772435188293,0.654886914378029,0.6629644588045234,0.500981453455597
0.08811908960342407,0.654886914378029,0.6631663974151858,0.500981453455597
0.08805632591247559,0.6552907915993538,0.6631663974151858,0.500981453455597
0.08796468377113342,0.6552907915993538,0.6639741518578353,0.500981453455597
0.08796244859695435,0.6554927302100162,0.6639741518578353,0.500981453455597
0.08794105052947998,0.6554927302100162,0.6643780290791599,0.500981453455597
0.08785703778266907,0.6558966074313409,0.6643780290791599,0.500981453455597
0.08771562576293945,0.6558966074313409,0.664983844911147,0.500981453455597
0.08768165111541748,0.6563004846526656,0.664983844911147,0.500981453455597
0.08753100037574768,0.6563004846526656,0.6657915993537964,0.500981453455597
0.08747518062591553,0.656502423263328,0.6657915993537964,0.500981453455597
0.0874130129814148,0.656502423263328,0.6663974151857835,0.500981453455597
0.08737942576408386,0.6569063004846527,0.6663974151857835,0.500981453455597
0.08725979924201965,0.6569063004846527,0.6672051696284329,0.500981453455597
0.08724048733711243,0.657108239095315,0.6672051696284329,0.500981453455597
0.08714330196380615,0.657108239095315,0.6674071082390953,0.500981453455597
0.0871240496635437,0.6573101777059773,0.6674071082390953,0.500981453455597
0.087088942527771,0.6573101777059773,0.6676090468497576,0.500981453455597
0.08689606189727783,0.6581179321486268,0.6676090468497576,0.500981453455597
0.08689352869987488,0.6581179321486268,0.6680129240710824,0.500981453455597
0.0868728756904602,0.6585218093699515,0.6680129240710824,0.500981453455597
0.08682313561439514,0.6585218093699515,0.6684168012924071,0.500981453455597
0.08681696653366089,0.6587237479806138,0.6684168012924071,0.500981453455597
0.08671090006828308,0.6587237479806138,0.6688206785137318,0.500981453455597
0.0866856575012207,0.6589256865912763,0.6688206785137318,0.500981453455597
0.086629718542099,0.6589256865912763,0.6696284329563813,0.500981453455597
0.08659273386001587,0.6591276252019386,0.6696284329563813,0.500981453455597
0.08657717704772949,0.6591276252019386,0.6698303715670436,0.500981453455597
0.0865502655506134,0.659329563812601,0.6698303715670436,0.500981453455597
0.08645561337471008,0.659329563812601,0.6704361873990307,0.500981453455597
0.08640590310096741,0.6597334410339257,0.6704361873990307,0.500981453455597
0.08633288741111755,0.6597334410339257,0.6708400646203554,0.500981453455597
0.08632034063339233,0.659935379644588,0.6708400646203554,0.500981453455597
0.08628588914871216,0.659935379644588,0.6710420032310178,0.500981453455597
0.08621767163276672,0.6607431340872375,0.6710420032310178,0.500981453455597
0.08621242642402649,0.6607431340872375,0.6712439418416801,0.500981453455597
0.0860719084739685,0.6613489499192245,0.6712439418416801,0.500981453455597
0.0860438346862793,0.6613489499192245,0.6714458804523424,0.500981453455597
0.08597472310066223,0.6619547657512116,0.6714458804523424,0.500981453455597
0.08582490682601929,0.6619547657512116,0.6722536348949919,0.500981453455597
0.085765540599823,0.6623586429725363,0.6722536348949919,0.500981453455597
0.0856526792049408,0.6623586429725363,0.6726575121163166,0.500981453455597
0.0855758786201477,0.6627625201938611,0.6726575121163166,0.500981453455597
0.08553168177604675,0.6627625201938611,0.672859450726979,0.500981453455597
0.08550634980201721,0.6629644588045234,0.672859450726979,0.500981453455597
0.08544912934303284,0.6629644588045234,0.6732633279483037,0.500981453455597
0.0853855311870575,0.6635702746365105,0.6732633279483037,0.500981453455597
0.08535033464431763,0.6635702746365105,0.6736672051696284,0.500981453455597
0.08519160747528076,0.664983844911147,0.6736672051696284,0.500981453455597
0.0851752758026123,0.664983844911147,0.6738691437802908,0.500981453455597
0.08513671159744263,0.6651857835218093,0.6738691437802908,0.500981453455597
0.08506941795349121,0.6651857835218093,0.6740710823909531,0.500981453455597
0.08501052856445312,0.6653877221324718,0.6740710823909531,0.500981453455597
0.08498421311378479,0.6653877221324718,0.6746768982229402,0.500981453455597
0.08497822284698486,0.6655896607431341,0.6746768982229402,0.500981453455597
0.0849771797657013,0.6655896607431341,0.6748788368336026,0.500981453455597
0.08477455377578735,0.6665993537964459,0.6748788368336026,0.500981453455597
0.08467555046081543,0.6665993537964459,0.6750807754442649,0.500981453455597
0.08460325002670288,0.6672051696284329,0.6750807754442649,0.500981453455597
0.084540456533432,0.6672051696284329,0.675686591276252,0.500981453455597
0.08447661995887756,0.6676090468497576,0.675686591276252,0.500981453455597
0.08444470167160034,0.6676090468497576,0.6760904684975767,0.500981453455597
0.0842883288860321,0.6688206785137318,0.6760904684975767,0.500981453455597
0.0842711329460144,0.6688206785137318,0.6762924071082391,0.500981453455597
0.08423057198524475,0.6696284329563813,0.6762924071082391,0.500981453455597
0.08416920900344849,0.6696284329563813,0.6764943457189014,0.500981453455597
0.08410796523094177,0.6702342487883683,0.6764943457189014,0.500981453455597
0.08409050107002258,0.6702342487883683,0.6766962843295639,0.500981453455597
0.08406123518943787,0.6706381260096931,0.6766962843295639,0.500981453455597
0.08405250310897827,0.6706381260096931,0.6768982229402262,0.500981453455597
0.08392345905303955,0.6710420032310178,0.6768982229402262,0.500981453455597
0.08391162753105164,0.6710420032310178,0.6773021001615509,0.500981453455597
0.08382174372673035,0.6714458804523424,0.6773021001615509,0.500981453455597
0.08379730582237244,0.6714458804523424,0.6775040387722132,0.500981453455597
0.08370426297187805,0.6718497576736672,0.6775040387722132,0.500981453455597
0.08344906568527222,0.6718497576736672,0.678513731825525,0.500981453455597
0.08343979716300964,0.6722536348949919,0.678513731825525,0.500981453455597
0.08340725302696228,0.6722536348949919,0.6789176090468497,0.500981453455597
0.08331504464149475,0.6726575121163166,0.6789176090468497,0.500981453455597
0.08328902721405029,0.6726575121163166,0.6791195476575121,0.500981453455597
0.0832715630531311,0.672859450726979,0.6791195476575121,0.500981453455597
0.08325561881065369,0.672859450726979,0.6793214862681745,0.500981453455597
0.08324477076530457,0.6730613893376414,0.6793214862681745,0.500981453455597
0.08321055769920349,0.6730613893376414,0.6795234248788369,0.500981453455597
0.08309432864189148,0.6738691437802908,0.6795234248788369,0.500981453455597
0.08305728435516357,0.6738691437802908,0.6803311793214862,0.500981453455597
0.08302187919616699,0.6740710823909531,0.6803311793214862,0.500981453455597
0.08296164870262146,0.6740710823909531,0.680735056542811,0.500981453455597
0.08294135332107544,0.6744749596122779,0.680735056542811,0.500981453455597
0.08293229341506958,0.6744749596122779,0.6809369951534734,0.500981453455597
0.0829191505908966,0.6746768982229402,0.6809369951534734,0.500981453455597
0.08288812637329102,0.6746768982229402,0.6811389337641357,0.500981453455597
0.08288484811782837,0.6748788368336026,0.6811389337641357,0.500981453455597
0.08285626769065857,0.6748788368336026,0.681340872374798,0.500981453455597
0.08284395933151245,0.6754846526655897,0.681340872374798,0.500981453455597
0.08278751373291016,0.6754846526655897,0.6815428109854604,0.500981453455597
0.08277192711830139,0.675686591276252,0.6815428109854604,0.500981453455597
0.08276259899139404,0.675686591276252,0.6817447495961227,0.500981453455597
0.08272826671600342,0.6758885298869144,0.6817447495961227,0.500981453455597
0.0826888382434845,0.6758885298869144,0.6819466882067852,0.500981453455597
0.08251902461051941,0.6773021001615509,0.6819466882067852,0.500981453455597
0.0825052261352539,0.6773021001615509,0.6821486268174475,0.500981453455597
0.08244788646697998,0.6783117932148627,0.6821486268174475,0.500981453455597
0.08243721723556519,0.6783117932148627,0.6825525040387722,0.500981453455597
0.08242899179458618,0.678513731825525,0.6825525040387722,0.500981453455597
0.08240529894828796,0.678513731825525,0.6827544426494345,0.500981453455597
0.08235540986061096,0.6795234248788369,0.6827544426494345,0.500981453455597
0.0822996199131012,0.6795234248788369,0.6831583198707593,0.500981453455597
0.0822441577911377,0.6799273021001615,0.6831583198707593,0.500981453455597
0.08211922645568848,0.6799273021001615,0.6833602584814217,0.500981453455597
0.08200722932815552,0.6803311793214862,0.6833602584814217,0.500981453455597
0.08197620511054993,0.6803311793214862,0.683562197092084,0.500981453455597
0.081870436668396,0.6805331179321487,0.683562197092084,0.500981453455597
0.08179092407226562,0.6805331179321487,0.6839660743134087,0.500981453455597
0.0817282497882843,0.6811389337641357,0.6839660743134087,0.500981453455597
0.0816994309425354,0.6811389337641357,0.684168012924071,0.500981453455597
0.08163696527481079,0.6815428109854604,0.684168012924071,0.500981453455597
0.0815504789352417,0.6815428109854604,0.6845718901453958,0.500981453455597
0.08152413368225098,0.6817447495961227,0.6845718901453958,0.500981453455597
0.08149924874305725,0.6817447495961227,0.6847738287560582,0.500981453455597
0.08142521977424622,0.6823505654281099,0.6847738287560582,0.500981453455597
0.08138713240623474,0.6823505654281099,0.6851777059773829,0.500981453455597
0.08133360743522644,0.6825525040387722,0.6851777059773829,0.500981453455597
0.08131861686706543,0.6825525040387722,0.6853796445880452,0.500981453455597
0.08117565512657166,0.682956381260097,0.6853796445880452,0.500981453455597
0.08116075396537781,0.682956381260097,0.68578352180937,0.500981453455597
0.08112907409667969,0.6833602584814217,0.68578352180937,0.500981453455597
0.08099070191383362,0.6833602584814217,0.686389337641357,0.500981453455597
0.08098801970481873,0.683562197092084,0.686389337641357,0.500981453455597
0.08087235689163208,0.683562197092084,0.6867932148626817,0.500981453455597
0.08077973127365112,0.684168012924071,0.6867932148626817,0.500981453455597
0.08057606220245361,0.684168012924071,0.6884087237479806,0.500981453455597
0.08035939931869507,0.68578352180937,0.6884087237479806,0.500981453455597
0.0803423523902893,0.68578352180937,0.688610662358643,0.500981453455597
0.08030208945274353,0.686389337641357,0.688610662358643,0.500981453455597
0.08011472225189209,0.686389337641357,0.68921647819063,0.500981453455597
0.08010432124137878,0.6865912762520194,0.68921647819063,0.500981453455597
0.08009582757949829,0.6865912762520194,0.6894184168012925,0.500981453455597
0.08006581664085388,0.6869951534733441,0.6894184168012925,0.500981453455597
0.07996994256973267,0.6869951534733441,0.6898222940226171,0.500981453455597
0.07991912961006165,0.6873990306946688,0.6898222940226171,0.500981453455597
0.0799136757850647,0.6873990306946688,0.6900242326332795,0.500981453455597
0.0799001157283783,0.6876009693053312,0.6900242326332795,0.500981453455597
0.07972452044487,0.6876009693053312,0.6910339256865913,0.500981453455597
0.07965078949928284,0.688610662358643,0.6910339256865913,0.500981453455597
0.07959499955177307,0.688610662358643,0.6918416801292407,0.500981453455597
0.07942968606948853,0.68921647819063,0.6918416801292407,0.500981453455597
0.07941913604736328,0.68921647819063,0.692043618739903,0.500981453455597
0.0794185996055603,0.6894184168012925,0.692043618739903,0.500981453455597
0.07939055562019348,0.6894184168012925,0.6922455573505655,0.500981453455597
0.07937955856323242,0.6898222940226171,0.6922455573505655,0.500981453455597
0.07936736941337585,0.6898222940226171,0.6924474959612278,0.500981453455597
0.0793115496635437,0.6902261712439418,0.6924474959612278,0.500981453455597
0.07930698990821838,0.6902261712439418,0.6926494345718901,0.500981453455597
0.07928282022476196,0.6904281098546042,0.6926494345718901,0.500981453455597
0.07919162511825562,0.6904281098546042,0.6940630048465266,0.500981453455597
0.07912230491638184,0.6906300484652665,0.6940630048465266,0.500981453455597
0.07909804582595825,0.6906300484652665,0.6944668820678513,0.500981453455597
0.07903468608856201,0.6918416801292407,0.6944668820678513,0.500981453455597
0.07898813486099243,0.6918416801292407,0.6948707592891761,0.500981453455597
0.07894900441169739,0.6922455573505655,0.6948707592891761,0.500981453455597
0.07893428206443787,0.6922455573505655,0.6950726978998385,0.500981453455597
0.07889938354492188,0.6924474959612278,0.6950726978998385,0.500981453455597
0.07874736189842224,0.6924474959612278,0.6954765751211631,0.500981453455597
0.0787266194820404,0.6926494345718901,0.6954765751211631,0.500981453455597
0.07866188883781433,0.6926494345718901,0.6958804523424879,0.500981453455597
0.07865971326828003,0.6928513731825525,0.6958804523424879,0.500981453455597
0.07865417003631592,0.6928513731825525,0.6960823909531503,0.500981453455597
0.07858538627624512,0.6930533117932148,0.6960823909531503,0.500981453455597
0.07852420210838318,0.6930533117932148,0.6966882067851373,0.500981453455597
0.07851508259773254,0.6932552504038773,0.6966882067851373,0.500981453455597
0.07849857211112976,0.6932552504038773,0.697092084006462,0.500981453455597
0.07847249507904053,0.6934571890145396,0.697092084006462,0.500981453455597
0.07844328880310059,0.6934571890145396,0.6974959612277868,0.500981453455597
0.07842522859573364,0.6938610662358643,0.6974959612277868,0.500981453455597
0.07840663194656372,0.6938610662358643,0.6976978998384491,0.500981453455597
0.07840204238891602,0.6940630048465266,0.6976978998384491,0.500981453455597
0.07830303907394409,0.6940630048465266,0.6983037156704361,0.500981453455597
0.07825294137001038,0.6946688206785138,0.6983037156704361,0.500981453455597
0.07806718349456787,0.6946688206785138,0.6989095315024233,0.500981453455597
0.07806670665740967,0.6948707592891761,0.6989095315024233,0.500981453455597
0.07806345820426941,0.6948707592891761,0.6991114701130856,0.500981453455597
0.07805979251861572,0.6950726978998385,0.6991114701130856,0.500981453455597
0.07802316546440125,0.6950726978998385,0.6995153473344103,0.500981453455597
0.07801640033721924,0.6954765751211631,0.6995153473344103,0.500981453455597
0.07799842953681946,0.6954765751211631,0.6997172859450727,0.500981453455597
0.07795333862304688,0.6958804523424879,0.6997172859450727,0.500981453455597
0.07786610722541809,0.6958804523424879,0.7005250403877221,0.500981453455597
0.07784223556518555,0.6962843295638126,0.7005250403877221,0.500981453455597
0.07783356308937073,0.6962843295638126,0.7007269789983845,0.500981453455597
0.07775473594665527,0.6968901453957996,0.7007269789983845,0.500981453455597
0.07763263583183289,0.6968901453957996,0.7009289176090469,0.500981453455597
0.07761821150779724,0.6972940226171244,0.7009289176090469,0.500981453455597
0.07754954695701599,0.6972940226171244,0.7015347334410339,0.500981453455597
0.07748141884803772,0.6978998384491115,0.7015347334410339,0.500981453455597
0.0774557888507843,0.6978998384491115,0.7017366720516963,0.500981453455597
0.0774320662021637,0.6981017770597738,0.7017366720516963,0.500981453455597
0.07739919424057007,0.6981017770597738,0.702140549273021,0.500981453455597
0.07736954092979431,0.6983037156704361,0.702140549273021,0.500981453455597
0.07734179496765137,0.6983037156704361,0.7023424878836834,0.500981453455597
0.07733970880508423,0.6985056542810986,0.7023424878836834,0.500981453455597
0.0773327648639679,0.6985056542810986,0.7025444264943457,0.500981453455597
0.07724383473396301,0.6987075928917609,0.7025444264943457,0.500981453455597
0.07712531089782715,0.6987075928917609,0.7033521809369951,0.500981453455597
0.07705283164978027,0.699313408723748,0.7033521809369951,0.500981453455597
0.07704433798789978,0.699313408723748,0.7035541195476576,0.500981453455597
0.07698839902877808,0.6995153473344103,0.7035541195476576,0.500981453455597
0.0769621729850769,0.6995153473344103,0.7037560581583199,0.500981453455597
0.07695859670639038,0.6999192245557351,0.7037560581583199,0.500981453455597
0.07692316174507141,0.6999192245557351,0.7039579967689822,0.500981453455597
0.07666963338851929,0.7007269789983845,0.7039579967689822,0.500981453455597
0.07655751705169678,0.7007269789983845,0.7043618739903069,0.500981453455597
0.07638096809387207,0.7009289176090469,0.7043618739903069,0.500981453455597
0.07630747556686401,0.7009289176090469,0.7045638126009693,0.500981453455597
0.07626762986183167,0.7011308562197092,0.7045638126009693,0.500981453455597
0.07624366879463196,0.7011308562197092,0.7049676898222941,0.500981453455597
0.07608506083488464,0.7019386106623586,0.7049676898222941,0.500981453455597
0.0757497251033783,0.7019386106623586,0.7067851373182552,0.500981453455597
0.07559129595756531,0.7033521809369951,0.7067851373182552,0.500981453455597
0.07555821537971497,0.7033521809369951,0.7071890145395799,0.500981453455597
0.07530078291893005,0.7039579967689822,0.7071890145395799,0.500981453455597
0.0752631425857544,0.7039579967689822,0.7075928917609047,0.500981453455597
0.07521247863769531,0.7041599353796446,0.7075928917609047,0.500981453455597
0.07517629861831665,0.7041599353796446,0.7079967689822294,0.500981453455597
0.07511016726493835,0.7043618739903069,0.7079967689822294,0.500981453455597
0.07505017518997192,0.7043618739903069,0.7081987075928917,0.500981453455597
0.07499945163726807,0.7047657512116317,0.7081987075928917,0.500981453455597
0.0749901831150055,0.7047657512116317,0.7084006462035541,0.500981453455597
0.07497808337211609,0.7049676898222941,0.7084006462035541,0.500981453455597
0.07495772838592529,0.7049676898222941,0.7088045234248789,0.500981453455597
0.07483440637588501,0.7055735056542811,0.7088045234248789,0.500981453455597
0.07477283477783203,0.7055735056542811,0.7094103392568659,0.500981453455597
0.0747571587562561,0.7057754442649434,0.7094103392568659,0.500981453455597
0.07469552755355835,0.7057754442649434,0.710016155088853,0.500981453455597
0.07464060187339783,0.7059773828756059,0.710016155088853,0.500981453455597
0.07460537552833557,0.7059773828756059,0.7102180936995154,0.500981453455597
0.07457011938095093,0.7063812600969306,0.7102180936995154,0.500981453455597
0.07452645897865295,0.7063812600969306,0.7104200323101777,0.500981453455597
0.07452213764190674,0.7065831987075929,0.7104200323101777,0.500981453455597
0.07450351119041443,0.7065831987075929,0.7106219709208401,0.500981453455597
0.07442054152488708,0.7071890145395799,0.7106219709208401,0.500981453455597
0.07438960671424866,0.7071890145395799,0.7108239095315024,0.500981453455597
0.07427284121513367,0.7077948303715671,0.7108239095315024,0.500981453455597
0.0742681622505188,0.7077948303715671,0.7112277867528272,0.500981453455597
0.07426762580871582,0.7079967689822294,0.7112277867528272,0.500981453455597
0.07420733571052551,0.7079967689822294,0.7116316639741519,0.500981453455597
0.0742059051990509,0.7081987075928917,0.7116316639741519,0.500981453455597
0.07415130734443665,0.7081987075928917,0.7120355411954766,0.500981453455597
0.07413986325263977,0.7084006462035541,0.7120355411954766,0.500981453455597
0.07403191924095154,0.7084006462035541,0.7124394184168013,0.500981453455597
0.07401692867279053,0.7086025848142165,0.7124394184168013,0.500981453455597
0.0739486813545227,0.7086025848142165,0.7126413570274637,0.500981453455597
0.07389563322067261,0.7090064620355412,0.7126413570274637,0.500981453455597
0.07375940680503845,0.7090064620355412,0.7134491114701131,0.500981453455597
0.07373476028442383,0.7094103392568659,0.7134491114701131,0.500981453455597
0.0737307071685791,0.7094103392568659,0.7136510500807755,0.500981453455597
0.07372397184371948,0.7098142164781907,0.7136510500807755,0.500981453455597
0.07369348406791687,0.7098142164781907,0.7138529886914378,0.500981453455597
0.07368555665016174,0.7102180936995154,0.7138529886914378,0.500981453455597
0.07366040349006653,0.7102180936995154,0.7142568659127625,0.500981453455597
0.07364842295646667,0.7104200323101777,0.7142568659127625,0.500981453455597
0.07353377342224121,0.7104200323101777,0.7152665589660743,0.500981453455597
0.07351329922676086,0.7108239095315024,0.7152665589660743,0.500981453455597
0.07349735498428345,0.7108239095315024,0.7154684975767367,0.500981453455597
0.073432058095932,0.7112277867528272,0.7154684975767367,0.500981453455597
0.07335570454597473,0.7112277867528272,0.715670436187399,0.500981453455597
0.07335051894187927,0.7114297253634895,0.715670436187399,0.500981453455597
0.0733492374420166,0.7114297253634895,0.7158723747980614,0.500981453455597
0.0732816755771637,0.7126413570274637,0.7158723747980614,0.500981453455597
0.0732201635837555,0.7126413570274637,0.7160743134087237,0.500981453455597
0.07321026921272278,0.712843295638126,0.7160743134087237,0.500981453455597
0.07298633456230164,0.712843295638126,0.7172859450726979,0.500981453455597
0.07294702529907227,0.7130452342487884,0.7172859450726979,0.500981453455597
0.07292082905769348,0.7130452342487884,0.7174878836833603,0.500981453455597
0.07292056083679199,0.7132471728594507,0.7174878836833603,0.500981453455597
0.0728963315486908,0.7132471728594507,0.7176898222940227,0.500981453455597
0.07287976145744324,0.7136510500807755,0.7176898222940227,0.500981453455597
0.0728360116481781,0.7136510500807755,0.718497576736672,0.500981453455597
0.0728340744972229,0.7138529886914378,0.718497576736672,0.500981453455597
0.07277005910873413,0.7138529886914378,0.7186995153473344,0.500981453455597
0.07262367010116577,0.7144588045234249,0.7186995153473344,0.500981453455597
0.07261312007904053,0.7144588045234249,0.7189014539579968,0.500981453455597
0.07257524132728577,0.7146607431340872,0.7189014539579968,0.500981453455597
0.07257342338562012,0.7146607431340872,0.7191033925686591,0.500981453455597
0.07256078720092773,0.7148626817447497,0.7191033925686591,0.500981453455597
0.07252630591392517,0.7148626817447497,0.7193053311793215,0.500981453455597
0.07252344489097595,0.715064620355412,0.7193053311793215,0.500981453455597
0.07249504327774048,0.715064620355412,0.7195072697899838,0.500981453455597
0.07248768210411072,0.7154684975767367,0.7195072697899838,0.500981453455597
0.07247096300125122,0.7154684975767367,0.7197092084006462,0.500981453455597
0.07234784960746765,0.7158723747980614,0.7197092084006462,0.500981453455597
0.072294682264328,0.7158723747980614,0.7199111470113085,0.500981453455597
0.07221263647079468,0.7164781906300485,0.7199111470113085,0.500981453455597
0.07215309143066406,0.7164781906300485,0.7205169628432956,0.500981453455597
0.0719664990901947,0.717891760904685,0.7205169628432956,0.500981453455597
0.07196524739265442,0.717891760904685,0.720718901453958,0.500981453455597
0.07194346189498901,0.7180936995153473,0.720718901453958,0.500981453455597
0.0719306468963623,0.7180936995153473,0.7209208400646203,0.500981453455597
0.07183772325515747,0.7191033925686591,0.7209208400646203,0.500981453455597
0.07176458835601807,0.7191033925686591,0.7217285945072698,0.500981453455597
0.0717458724975586,0.7193053311793215,0.7217285945072698,0.500981453455597
0.07169356942176819,0.7193053311793215,0.7219305331179321,0.500981453455597
0.0716877281665802,0.7195072697899838,0.7219305331179321,0.500981453455597
0.07158806920051575,0.7195072697899838,0.7221324717285945,0.500981453455597
0.07154792547225952,0.7199111470113085,0.7221324717285945,0.500981453455597
0.07150936126708984,0.7199111470113085,0.7225363489499192,0.500981453455597
0.07133477926254272,0.7205169628432956,0.7225363489499192,0.500981453455597
0.07130458950996399,0.7205169628432956,0.7227382875605816,0.500981453455597
0.07126760482788086,0.720718901453958,0.7227382875605816,0.500981453455597
0.07126611471176147,0.720718901453958,0.722940226171244,0.500981453455597
0.07119709253311157,0.721324717285945,0.722940226171244,0.500981453455597
0.07116910815238953,0.721324717285945,0.7231421647819063,0.500981453455597
0.07112148404121399,0.7215266558966075,0.7231421647819063,0.500981453455597
0.07102042436599731,0.7215266558966075,0.7233441033925686,0.500981453455597
0.07092243432998657,0.7221324717285945,0.7233441033925686,0.500981453455597
0.07091796398162842,0.7221324717285945,0.723546042003231,0.500981453455597
0.07087114453315735,0.7225363489499192,0.723546042003231,0.500981453455597
0.07085773348808289,0.7225363489499192,0.7237479806138933,0.500981453455597
0.0708446204662323,0.7227382875605816,0.7237479806138933,0.500981453455597
0.07082429528236389,0.7227382875605816,0.7241518578352181,0.500981453455597
0.07082077860832214,0.722940226171244,0.7241518578352181,0.500981453455597
0.07078996300697327,0.722940226171244,0.7247576736672051,0.500981453455597
0.07077136635780334,0.7233441033925686,0.7247576736672051,0.500981453455597
0.07070297002792358,0.7233441033925686,0.7249596122778675,0.500981453455597
0.07063296437263489,0.7239499192245558,0.7249596122778675,0.500981453455597
0.07059979438781738,0.7239499192245558,0.7253634894991923,0.500981453455597
0.07050091028213501,0.7241518578352181,0.7253634894991923,0.500981453455597
0.07030835747718811,0.7241518578352181,0.7267770597738288,0.500981453455597
0.07025006413459778,0.7247576736672051,0.7267770597738288,0.500981453455597
0.07023969292640686,0.7247576736672051,0.7269789983844911,0.500981453455597
0.07022440433502197,0.7249596122778675,0.7269789983844911,0.500981453455597
0.07005035877227783,0.7249596122778675,0.7279886914378029,0.500981453455597
0.07003319263458252,0.7253634894991923,0.7279886914378029,0.500981453455597
0.07003015279769897,0.7253634894991923,0.7281906300484653,0.500981453455597
0.07000362873077393,0.725767366720517,0.7281906300484653,0.500981453455597
0.07000353932380676,0.725767366720517,0.7283925686591276,0.500981453455597
0.06997895240783691,0.7259693053311793,0.7283925686591276,0.500981453455597
0.06996628642082214,0.7259693053311793,0.72859450726979,0.500981453455597
0.06994709372520447,0.7261712439418416,0.72859450726979,0.500981453455597
0.06993144750595093,0.7261712439418416,0.7287964458804523,0.500981453455597
0.06980359554290771,0.7267770597738288,0.7287964458804523,0.500981453455597
0.06965252757072449,0.7267770597738288,0.7296042003231018,0.500981453455597
0.06962621212005615,0.7269789983844911,0.7296042003231018,0.500981453455597
0.06950643658638,0.7269789983844911,0.7306138933764136,0.500981453455597
0.0694764256477356,0.7273828756058158,0.7306138933764136,0.500981453455597
0.06946957111358643,0.7273828756058158,0.7308158319870759,0.500981453455597
0.06941619515419006,0.7275848142164781,0.7308158319870759,0.500981453455597
0.06937748193740845,0.7275848142164781,0.7310177705977383,0.500981453455597
0.0693475604057312,0.7279886914378029,0.7310177705977383,0.500981453455597
0.06934279203414917,0.7279886914378029,0.7312197092084006,0.500981453455597
0.06920942664146423,0.72859450726979,0.7312197092084006,0.500981453455597
0.06916573643684387,0.72859450726979,0.7318255250403877,0.500981453455597
0.06892478466033936,0.7310177705977383,0.7318255250403877,0.500981453455597
0.0688549280166626,0.7310177705977383,0.7322294022617124,0.500981453455597
0.06882047653198242,0.7312197092084006,0.7322294022617124,0.500981453455597
0.06877771019935608,0.7312197092084006,0.7324313408723748,0.500981453455597
0.06876823306083679,0.7316235864297254,0.7324313408723748,0.500981453455597
0.06874758005142212,0.7316235864297254,0.7328352180936996,0.500981453455597
0.06873810291290283,0.7318255250403877,0.7328352180936996,0.500981453455597
0.06870731711387634,0.7318255250403877,0.7330371567043619,0.500981453455597
0.06868994235992432,0.7320274636510501,0.7330371567043619,0.500981453455597
0.06865009665489197,0.7320274636510501,0.7332390953150242,0.500981453455597
0.06853702664375305,0.7326332794830371,0.7332390953150242,0.500981453455597
0.0684785544872284,0.7326332794830371,0.7334410339256866,0.500981453455597
0.06845375895500183,0.7330371567043619,0.7334410339256866,0.500981453455597
0.06844902038574219,0.7330371567043619,0.7336429725363489,0.500981453455597
0.06841474771499634,0.7336429725363489,0.7336429725363489,0.500981453455597
0.06821498274803162,0.7336429725363489,0.7342487883683361,0.500981453455597
0.0681973397731781,0.7338449111470113,0.7342487883683361,0.500981453455597
0.06815719604492188,0.7338449111470113,0.7344507269789984,0.500981453455597
0.06811368465423584,0.7340468497576736,0.7344507269789984,0.500981453455597
0.06807413697242737,0.7340468497576736,0.7346526655896607,0.500981453455597
0.06791794300079346,0.7352584814216478,0.7346526655896607,0.500981453455597
0.06783929467201233,0.7352584814216478,0.7352584814216478,0.500981453455597
0.06781032681465149,0.7354604200323102,0.7352584814216478,0.500981453455597
0.06775978207588196,0.7354604200323102,0.7356623586429726,0.500981453455597
0.06763681769371033,0.7362681744749596,0.7356623586429726,0.500981453455597
0.06751513481140137,0.7362681744749596,0.7364701130856219,0.500981453455597
0.06749531626701355,0.7366720516962844,0.7364701130856219,0.500981453455597
0.06746223568916321,0.7366720516962844,0.7366720516962844,0.500981453455597
0.06738483905792236,0.7372778675282714,0.7366720516962844,0.500981453455597
0.06731307506561279,0.7372778675282714,0.7370759289176091,0.500981453455597
0.06730759143829346,0.7374798061389337,0.7370759289176091,0.500981453455597
0.06725126504898071,0.7374798061389337,0.7372778675282714,0.500981453455597
0.06713870167732239,0.7390953150242326,0.7372778675282714,0.500981453455597
0.06705570220947266,0.7390953150242326,0.7378836833602584,0.500981453455597
0.06705203652381897,0.739297253634895,0.7378836833602584,0.500981453455597
0.06704500317573547,0.739297253634895,0.7380856219709209,0.500981453455597
0.06702935695648193,0.7394991922455574,0.7380856219709209,0.500981453455597
0.06702646613121033,0.7394991922455574,0.7382875605815832,0.500981453455597
0.06697297096252441,0.7397011308562197,0.7382875605815832,0.500981453455597
0.066852867603302,0.7397011308562197,0.7384894991922456,0.500981453455597
0.06680303812026978,0.7401050080775444,0.7384894991922456,0.500981453455597
0.06678321957588196,0.7401050080775444,0.7386914378029079,0.500981453455597
0.0667753517627716,0.7403069466882067,0.7386914378029079,0.500981453455597
0.06677016615867615,0.7403069466882067,0.7388933764135702,0.500981453455597
0.06675928831100464,0.7405088852988692,0.7388933764135702,0.500981453455597
0.06673139333724976,0.7405088852988692,0.7390953150242326,0.500981453455597
0.066693514585495,0.7407108239095315,0.7390953150242326,0.500981453455597
0.06662392616271973,0.7407108239095315,0.739297253634895,0.500981453455597
0.06657108664512634,0.7411147011308562,0.739297253634895,0.500981453455597
0.06648576259613037,0.7411147011308562,0.7397011308562197,0.500981453455597
0.0664682686328888,0.7413166397415186,0.7397011308562197,0.500981453455597
0.06635251641273499,0.7413166397415186,0.7403069466882067,0.500981453455597
0.06635144352912903,0.7415185783521809,0.7403069466882067,0.500981453455597
0.06633773446083069,0.7415185783521809,0.7407108239095315,0.500981453455597
0.06632310152053833,0.7417205169628432,0.7407108239095315,0.500981453455597
0.06631243228912354,0.7417205169628432,0.7409127625201939,0.500981453455597
0.06630292534828186,0.7419224555735057,0.7409127625201939,0.500981453455597
0.0663025975227356,0.7419224555735057,0.7411147011308562,0.500981453455597
0.06627792119979858,0.742124394184168,0.7411147011308562,0.500981453455597
0.06624257564544678,0.742124394184168,0.7413166397415186,0.500981453455597
0.06609830260276794,0.7429321486268174,0.7413166397415186,0.500981453455597
0.06606069207191467,0.7429321486268174,0.7415185783521809,0.500981453455597
0.06600412726402283,0.7431340872374798,0.7415185783521809,0.500981453455597
0.06588298082351685,0.7431340872374798,0.7423263327948304,0.500981453455597
0.06576746702194214,0.7437399030694669,0.7423263327948304,0.500981453455597
0.06569674611091614,0.7437399030694669,0.7429321486268174,0.500981453455597
0.06569144129753113,0.7439418416801292,0.7429321486268174,0.500981453455597
0.06565061211585999,0.7439418416801292,0.7431340872374798,0.500981453455597
0.06553041934967041,0.744951534733441,0.7431340872374798,0.500981453455597
0.06552278995513916,0.744951534733441,0.7433360258481422,0.500981453455597
0.06552055478096008,0.7451534733441034,0.7433360258481422,0.500981453455597
0.06549498438835144,0.7451534733441034,0.7437399030694669,0.500981453455597
0.06543725728988647,0.7455573505654282,0.7437399030694669,0.500981453455597
0.06543055176734924,0.7455573505654282,0.7439418416801292,0.500981453455597
0.06528022885322571,0.7467689822294022,0.7439418416801292,0.500981453455597
0.06524917483329773,0.7467689822294022,0.744345718901454,0.500981453455597
0.06524741649627686,0.7469709208400647,0.744345718901454,0.500981453455597
0.06518200039863586,0.7469709208400647,0.7447495961227787,0.500981453455597
0.06514567136764526,0.7473747980613893,0.7447495961227787,0.500981453455597
0.06511688232421875,0.7473747980613893,0.744951534733441,0.500981453455597
0.06506788730621338,0.747778675282714,0.744951534733441,0.500981453455597
0.06502693891525269,0.747778675282714,0.7451534733441034,0.500981453455597
0.06499078869819641,0.7483844911147012,0.7451534733441034,0.500981453455597
0.06482592225074768,0.7483844911147012,0.7455573505654282,0.500981453455597
0.06478503346443176,0.7489903069466882,0.7455573505654282,0.500981453455597
0.06475207209587097,0.7489903069466882,0.7459612277867528,0.500981453455597
0.06470286846160889,0.7491922455573505,0.7459612277867528,0.500981453455597
0.06466841697692871,0.7491922455573505,0.7463651050080775,0.500981453455597
0.06462153792381287,0.7495961227786753,0.7463651050080775,0.500981453455597
0.06451404094696045,0.7495961227786753,0.7469709208400647,0.500981453455597
0.06450998783111572,0.75,0.7469709208400647,0.500981453455597
0.0644148588180542,0.75,0.7475767366720517,0.500981453455597
0.06441128253936768,0.7502019386106623,0.7475767366720517,0.500981453455597
0.0644039511680603,0.7502019386106623,0.7479806138933764,0.500981453455597
0.06439369916915894,0.7504038772213247,0.7479806138933764,0.500981453455597
0.06425034999847412,0.7504038772213247,0.7487883683360258,0.500981453455597
0.06422460079193115,0.750605815831987,0.7487883683360258,0.500981453455597
0.06416752934455872,0.750605815831987,0.7491922455573505,0.500981453455597
0.0641281008720398,0.7508077544426495,0.7491922455573505,0.500981453455597
0.06411844491958618,0.7508077544426495,0.749394184168013,0.500981453455597
0.06409302353858948,0.7510096930533118,0.749394184168013,0.500981453455597
0.06403693556785583,0.7510096930533118,0.7495961227786753,0.500981453455597
0.06402727961540222,0.7512116316639742,0.7495961227786753,0.500981453455597
0.06401950120925903,0.7512116316639742,0.7497980613893377,0.500981453455597
0.06398522853851318,0.7516155088852988,0.7497980613893377,0.500981453455597
0.0639066994190216,0.7516155088852988,0.7502019386106623,0.500981453455597
0.06386193633079529,0.752221324717286,0.7502019386106623,0.500981453455597
0.06380471587181091,0.752221324717286,0.750605815831987,0.500981453455597
0.06376200914382935,0.752827140549273,0.750605815831987,0.500981453455597
0.06376060843467712,0.752827140549273,0.7508077544426495,0.500981453455597
0.06368830800056458,0.7530290791599353,0.7508077544426495,0.500981453455597
0.06355816125869751,0.7530290791599353,0.7512116316639742,0.500981453455597
0.06349754333496094,0.7532310177705978,0.7512116316639742,0.500981453455597
0.06345045566558838,0.7532310177705978,0.7516155088852988,0.500981453455597
0.06336334347724915,0.7540387722132472,0.7516155088852988,0.500981453455597
0.06327357888221741,0.7540387722132472,0.752221324717286,0.500981453455597
0.06299161911010742,0.7552504038772213,0.752221324717286,0.500981453455597
0.06292814016342163,0.7552504038772213,0.7530290791599353,0.500981453455597
0.06291979551315308,0.7554523424878837,0.7530290791599353,0.500981453455597
0.06290057301521301,0.7554523424878837,0.7532310177705978,0.500981453455597
0.06289726495742798,0.755654281098546,0.7532310177705978,0.500981453455597
0.06286627054214478,0.755654281098546,0.7536348949919225,0.500981453455597
0.0628141462802887,0.7560581583198708,0.7536348949919225,0.500981453455597
0.06278720498085022,0.7560581583198708,0.7538368336025848,0.500981453455597
0.06272932887077332,0.7564620355411955,0.7538368336025848,0.500981453455597
0.06272366642951965,0.7564620355411955,0.7540387722132472,0.500981453455597
0.06271052360534668,0.7566639741518578,0.7540387722132472,0.500981453455597
0.06269082427024841,0.7566639741518578,0.7544426494345718,0.500981453455597
0.06260308623313904,0.7568659127625202,0.7544426494345718,0.500981453455597
0.06256717443466187,0.7568659127625202,0.7548465266558966,0.500981453455597
0.06250432133674622,0.7572697899838449,0.7548465266558966,0.500981453455597
0.06240275502204895,0.7572697899838449,0.755654281098546,0.500981453455597
0.06239420175552368,0.7574717285945073,0.755654281098546,0.500981453455597
0.062374651432037354,0.7574717285945073,0.7560581583198708,0.500981453455597
0.06226494908332825,0.7582794830371568,0.7560581583198708,0.500981453455597
0.06225097179412842,0.7582794830371568,0.7562600969305331,0.500981453455597
0.06223917007446289,0.7584814216478191,0.7562600969305331,0.500981453455597
0.06210532784461975,0.7584814216478191,0.7576736672051696,0.500981453455597
0.06207144260406494,0.7588852988691438,0.7576736672051696,0.500981453455597
0.06193748116493225,0.7588852988691438,0.7584814216478191,0.500981453455597
0.061933308839797974,0.7590872374798061,0.7584814216478191,0.500981453455597
0.061893850564956665,0.7590872374798061,0.7586833602584814,0.500981453455597
0.061863839626312256,0.7594911147011308,0.7586833602584814,0.500981453455597
0.061850130558013916,0.7594911147011308,0.7588852988691438,0.500981453455597
0.0617118775844574,0.7602988691437803,0.7588852988691438,0.500981453455597
0.06150335073471069,0.7602988691437803,0.7600969305331179,0.500981453455597
0.061370790004730225,0.7611066235864298,0.7600969305331179,0.500981453455597
0.061259448528289795,0.7611066235864298,0.7609046849757674,0.500981453455597
0.06125727295875549,0.7613085621970921,0.7609046849757674,0.500981453455597
0.06125539541244507,0.7613085621970921,0.7611066235864298,0.500981453455597
0.06113153696060181,0.7625201938610663,0.7611066235864298,0.500981453455597
0.06098848581314087,0.7625201938610663,0.7615105008077544,0.500981453455597
0.060977160930633545,0.7627221324717286,0.7615105008077544,0.500981453455597
0.060943275690078735,0.7627221324717286,0.7621163166397416,0.500981453455597
0.06092888116836548,0.7629240710823909,0.7621163166397416,0.500981453455597
0.06091776490211487,0.7629240710823909,0.7623182552504039,0.500981453455597
0.06089487671852112,0.7631260096930533,0.7623182552504039,0.500981453455597
0.06083792448043823,0.7631260096930533,0.7627221324717286,0.500981453455597
0.06063929200172424,0.7645395799676898,0.7627221324717286,0.500981453455597
0.060606420040130615,0.7645395799676898,0.7629240710823909,0.500981453455597
0.06060251593589783,0.7647415185783522,0.7629240710823909,0.500981453455597
0.0605129599571228,0.7647415185783522,0.7637318255250404,0.500981453455597
0.06045106053352356,0.7655492730210016,0.7637318255250404,0.500981453455597
0.06039723753929138,0.7655492730210016,0.7641357027463651,0.500981453455597
0.06036290526390076,0.7657512116316639,0.7641357027463651,0.500981453455597
0.06029459834098816,0.7657512116316639,0.7647415185783522,0.500981453455597
0.06028950214385986,0.7659531502423264,0.7647415185783522,0.500981453455597
0.06015366315841675,0.7659531502423264,0.7653473344103393,0.500981453455597
0.060102105140686035,0.7661550888529887,0.7653473344103393,0.500981453455597
0.06006935238838196,0.7661550888529887,0.7657512116316639,0.500981453455597
0.06004643440246582,0.7663570274636511,0.7657512116316639,0.500981453455597
0.06003689765930176,0.7663570274636511,0.7659531502423264,0.500981453455597
0.059972912073135376,0.7667609046849758,0.7659531502423264,0.500981453455597
0.05990663170814514,0.7667609046849758,0.7661550888529887,0.500981453455597
0.059887319803237915,0.7669628432956381,0.7661550888529887,0.500981453455597
0.05985313653945923,0.7669628432956381,0.7663570274636511,0.500981453455597
0.05982908606529236,0.7673667205169629,0.7663570274636511,0.500981453455597
0.05975896120071411,0.7673667205169629,0.7665589660743134,0.500981453455597
0.05974215269088745,0.7675686591276252,0.7665589660743134,0.500981453455597
0.05969741940498352,0.7675686591276252,0.7669628432956381,0.500981453455597
0.05968049168586731,0.7677705977382876,0.7669628432956381,0.500981453455597
0.05965813994407654,0.7677705977382876,0.7671647819063004,0.500981453455597
0.059572428464889526,0.7683764135702746,0.7671647819063004,0.500981453455597
0.059555768966674805,0.7683764135702746,0.7673667205169629,0.500981453455597
0.05932387709617615,0.7691841680129241,0.7673667205169629,0.500981453455597
0.05930700898170471,0.7691841680129241,0.7675686591276252,0.500981453455597
0.059228986501693726,0.7695880452342488,0.7675686591276252,0.500981453455597
0.05922010540962219,0.7695880452342488,0.7677705977382876,0.500981453455597
0.05921727418899536,0.7697899838449112,0.7677705977382876,0.500981453455597
0.05907237529754639,0.7697899838449112,0.7683764135702746,0.500981453455597
0.05898979306221008,0.7701938610662359,0.7683764135702746,0.500981453455597
0.05898094177246094,0.7701938610662359,0.7687802907915994,0.500981453455597
0.058892011642456055,0.7705977382875606,0.7687802907915994,0.500981453455597
0.05887863039970398,0.7705977382875606,0.7689822294022617,0.500981453455597
0.05887708067893982,0.7707996768982229,0.7689822294022617,0.500981453455597
0.05881780385971069,0.7707996768982229,0.7693861066235864,0.500981453455597
0.05881386995315552,0.7710016155088854,0.7693861066235864,0.500981453455597
0.05880880355834961,0.7710016155088854,0.7695880452342488,0.500981453455597
0.058807432651519775,0.7712035541195477,0.7695880452342488,0.500981453455597
0.05880099534988403,0.7712035541195477,0.7697899838449112,0.500981453455597
0.058799564838409424,0.77140549273021,0.7697899838449112,0.500981453455597
0.05872178077697754,0.77140549273021,0.7699919224555735,0.500981453455597
0.05863487720489502,0.7722132471728594,0.7699919224555735,0.500981453455597
0.058590978384017944,0.7722132471728594,0.7701938610662359,0.500981453455597
0.05855706334114075,0.7724151857835219,0.7701938610662359,0.500981453455597
0.05848795175552368,0.7724151857835219,0.7705977382875606,0.500981453455597
0.0584639310836792,0.7726171243941842,0.7705977382875606,0.500981453455597
0.0584624707698822,0.7726171243941842,0.7707996768982229,0.500981453455597
0.05845925211906433,0.7728190630048465,0.7707996768982229,0.500981453455597
0.058430492877960205,0.7728190630048465,0.7712035541195477,0.500981453455597
0.058358222246170044,0.7730210016155089,0.7712035541195477,0.500981453455597
0.058330029249191284,0.7730210016155089,0.7716074313408724,0.500981453455597
0.05831944942474365,0.7732229402261712,0.7716074313408724,0.500981453455597
0.058297961950302124,0.7732229402261712,0.7720113085621971,0.500981453455597
0.05823022127151489,0.7738287560581584,0.7720113085621971,0.500981453455597
0.05820208787918091,0.7738287560581584,0.7724151857835219,0.500981453455597
0.058166563510894775,0.7740306946688207,0.7724151857835219,0.500981453455597
0.05814331769943237,0.7740306946688207,0.7726171243941842,0.500981453455597
0.05812552571296692,0.7744345718901454,0.7726171243941842,0.500981453455597
0.058081865310668945,0.7744345718901454,0.7730210016155089,0.500981453455597
0.05801388621330261,0.7748384491114702,0.7730210016155089,0.500981453455597
0.05799788236618042,0.7748384491114702,0.7732229402261712,0.500981453455597
0.057943373918533325,0.7754442649434572,0.7732229402261712,0.500981453455597
0.057884812355041504,0.7754442649434572,0.773626817447496,0.500981453455597
0.057826340198516846,0.7756462035541195,0.773626817447496,0.500981453455597
0.05771192908287048,0.7756462035541195,0.7746365105008077,0.500981453455597
0.057675451040267944,0.7760500807754442,0.7746365105008077,0.500981453455597
0.05760875344276428,0.7760500807754442,0.7752423263327949,0.500981453455597
0.057603150606155396,0.7762520193861067,0.7752423263327949,0.500981453455597
0.05757564306259155,0.7762520193861067,0.7758481421647819,0.500981453455597
0.05750831961631775,0.7766558966074314,0.7758481421647819,0.500981453455597
0.05745920538902283,0.7766558966074314,0.7760500807754442,0.500981453455597
0.05743268132209778,0.7772617124394184,0.7760500807754442,0.500981453455597
0.057341158390045166,0.7772617124394184,0.776453957996769,0.500981453455597
0.057310521602630615,0.7776655896607432,0.776453957996769,0.500981453455597
0.057257652282714844,0.7776655896607432,0.7766558966074314,0.500981453455597
0.05705955624580383,0.7782714054927302,0.7766558966074314,0.500981453455597
0.05690854787826538,0.7782714054927302,0.7776655896607432,0.500981453455597
0.056898653507232666,0.778675282714055,0.7776655896607432,0.500981453455597
0.05679851770401001,0.778675282714055,0.7780694668820679,0.500981453455597
0.05673065781593323,0.779281098546042,0.7780694668820679,0.500981453455597
0.05666553974151611,0.779281098546042,0.778675282714055,0.500981453455597
0.05665948987007141,0.7794830371567044,0.778675282714055,0.500981453455597
0.05656307935714722,0.7794830371567044,0.7794830371567044,0.500981453455597
0.05655956268310547,0.7796849757673667,0.7794830371567044,0.500981453455597
0.05649900436401367,0.7796849757673667,0.779886914378029,0.500981453455597
0.056451618671417236,0.7800888529886915,0.779886914378029,0.500981453455597
0.05643874406814575,0.7800888529886915,0.7800888529886915,0.500981453455597
0.05639880895614624,0.7802907915993538,0.7800888529886915,0.500981453455597
0.05638831853866577,0.7802907915993538,0.7802907915993538,0.500981453455597
0.05629327893257141,0.7806946688206785,0.7802907915993538,0.500981453455597
0.0562785267829895,0.7806946688206785,0.7804927302100162,0.500981453455597
0.056044042110443115,0.781502423263328,0.7804927302100162,0.500981453455597
0.05602985620498657,0.781502423263328,0.7808966074313409,0.500981453455597
0.05598717927932739,0.782108239095315,0.7808966074313409,0.500981453455597
0.05594944953918457,0.782108239095315,0.7813004846526656,0.500981453455597
0.05592536926269531,0.7823101777059773,0.7813004846526656,0.500981453455597
0.055881351232528687,0.7823101777059773,0.7817043618739903,0.500981453455597
0.055778563022613525,0.7829159935379645,0.7817043618739903,0.500981453455597
0.05568140745162964,0.7829159935379645,0.7823101777059773,0.500981453455597
0.05566638708114624,0.7831179321486268,0.7823101777059773,0.500981453455597
0.055663734674453735,0.7831179321486268,0.7825121163166397,0.500981453455597
0.055640220642089844,0.7833198707592892,0.7825121163166397,0.500981453455597
0.055544495582580566,0.7833198707592892,0.7831179321486268,0.500981453455597
0.05548343062400818,0.7839256865912763,0.7831179321486268,0.500981453455597
0.05543753504753113,0.7839256865912763,0.7835218093699515,0.500981453455597
0.05531683564186096,0.784935379644588,0.7835218093699515,0.500981453455597
0.05524817109107971,0.784935379644588,0.7837237479806138,0.500981453455597
0.05521976947784424,0.7851373182552503,0.7837237479806138,0.500981453455597
0.05513352155685425,0.7851373182552503,0.7841276252019386,0.500981453455597
0.055114299058914185,0.7857431340872375,0.7841276252019386,0.500981453455597
0.055055975914001465,0.7857431340872375,0.7845315024232633,0.500981453455597
0.05500718951225281,0.7861470113085622,0.7845315024232633,0.500981453455597
0.054991722106933594,0.7861470113085622,0.7847334410339257,0.500981453455597
0.05490294098854065,0.7865508885298869,0.7847334410339257,0.500981453455597
0.05485263466835022,0.7865508885298869,0.784935379644588,0.500981453455597
0.054817646741867065,0.7867528271405493,0.784935379644588,0.500981453455597
0.05474531650543213,0.7867528271405493,0.7855411954765751,0.500981453455597
0.054688096046447754,0.7869547657512116,0.7855411954765751,0.500981453455597
0.054673969745635986,0.7869547657512116,0.7857431340872375,0.500981453455597
0.054629236459732056,0.7873586429725363,0.7857431340872375,0.500981453455597
0.054580360651016235,0.7873586429725363,0.7859450726978998,0.500981453455597
0.054560840129852295,0.7877625201938611,0.7859450726978998,0.500981453455597
0.05453115701675415,0.7877625201938611,0.7863489499192245,0.500981453455597
0.05447232723236084,0.7879644588045234,0.7863489499192245,0.500981453455597
0.0544319748878479,0.7879644588045234,0.7867528271405493,0.500981453455597
0.054356276988983154,0.7881663974151858,0.7867528271405493,0.500981453455597
0.05431026220321655,0.7881663974151858,0.7869547657512116,0.500981453455597
0.05430188775062561,0.7883683360258481,0.7869547657512116,0.500981453455597
0.054222285747528076,0.7883683360258481,0.7875605815831987,0.500981453455597
0.05415591597557068,0.7887722132471728,0.7875605815831987,0.500981453455597
0.05415225028991699,0.7887722132471728,0.7877625201938611,0.500981453455597
0.05414128303527832,0.7891760904684976,0.7877625201938611,0.500981453455597
0.05402219295501709,0.7891760904684976,0.7883683360258481,0.500981453455597
0.0540178120136261,0.7895799676898223,0.7883683360258481,0.500981453455597
0.053990334272384644,0.7895799676898223,0.7887722132471728,0.500981453455597
0.05398470163345337,0.7897819063004846,0.7887722132471728,0.500981453455597
0.05394056439399719,0.7897819063004846,0.7891760904684976,0.500981453455597
0.053934693336486816,0.789983844911147,0.7891760904684976,0.500981453455597
0.05393204092979431,0.789983844911147,0.7893780290791599,0.500981453455597
0.05355960130691528,0.7915993537964459,0.7893780290791599,0.500981453455597
0.0535578727722168,0.7915993537964459,0.7897819063004846,0.500981453455597
0.05352786183357239,0.7918012924071083,0.7897819063004846,0.500981453455597
0.05346563458442688,0.7918012924071083,0.7903877221324718,0.500981453455597
0.05345150828361511,0.7920032310177706,0.7903877221324718,0.500981453455597
0.05344671010971069,0.7920032310177706,0.7905896607431341,0.500981453455597
0.053383976221084595,0.7926090468497576,0.7905896607431341,0.500981453455597
0.05331391096115112,0.7926090468497576,0.7911954765751211,0.500981453455597
0.05327028036117554,0.7930129240710824,0.7911954765751211,0.500981453455597
0.05322429537773132,0.7930129240710824,0.7913974151857835,0.500981453455597
0.05316844582557678,0.7934168012924071,0.7913974151857835,0.500981453455597
0.05310940742492676,0.7934168012924071,0.7918012924071083,0.500981453455597
0.05308946967124939,0.7940226171243941,0.7918012924071083,0.500981453455597
0.053085923194885254,0.7940226171243941,0.7920032310177706,0.500981453455597
0.05303725600242615,0.7942245557350566,0.7920032310177706,0.500981453455597
0.05299147963523865,0.7942245557350566,0.7922051696284329,0.500981453455597
0.05296561121940613,0.7944264943457189,0.7922051696284329,0.500981453455597
0.05291503667831421,0.7944264943457189,0.7926090468497576,0.500981453455597
0.05291387438774109,0.7946284329563813,0.7926090468497576,0.500981453455597
0.052847206592559814,0.7946284329563813,0.7934168012924071,0.500981453455597
0.0527859628200531,0.7948303715670436,0.7934168012924071,0.500981453455597
0.05270901322364807,0.7948303715670436,0.7942245557350566,0.500981453455597
0.05266287922859192,0.7952342487883683,0.7942245557350566,0.500981453455597
0.052636414766311646,0.7952342487883683,0.7946284329563813,0.500981453455597
0.052582740783691406,0.7954361873990307,0.7946284329563813,0.500981453455597
0.05252358317375183,0.7954361873990307,0.7952342487883683,0.500981453455597
0.0524878203868866,0.7958400646203554,0.7952342487883683,0.500981453455597
0.05244803428649902,0.7958400646203554,0.7954361873990307,0.500981453455597
0.05239987373352051,0.7960420032310178,0.7954361873990307,0.500981453455597
0.05239903926849365,0.7960420032310178,0.7956381260096931,0.500981453455597
0.05239689350128174,0.7962439418416801,0.7956381260096931,0.500981453455597
0.052296340465545654,0.7962439418416801,0.7960420032310178,0.500981453455597
0.05226615071296692,0.7966478190630049,0.7960420032310178,0.500981453455597
0.0522305965423584,0.7966478190630049,0.7964458804523424,0.500981453455597
0.05220907926559448,0.7968497576736672,0.7964458804523424,0.500981453455597
0.05212154984474182,0.7968497576736672,0.7968497576736672,0.500981453455597
0.052117109298706055,0.7970516962843296,0.7968497576736672,0.500981453455597
0.05208924412727356,0.7970516962843296,0.7972536348949919,0.500981453455597
0.052040427923202515,0.7974555735056543,0.7972536348949919,0.500981453455597
0.05197522044181824,0.7974555735056543,0.7974555735056543,0.500981453455597
0.051969975233078,0.7976575121163166,0.7974555735056543,0.500981453455597
0.051844239234924316,0.7976575121163166,0.7982633279483037,0.500981453455597
0.051660895347595215,0.7980613893376414,0.7982633279483037,0.500981453455597
0.05162173509597778,0.7980613893376414,0.7986672051696284,0.500981453455597
0.05160000920295715,0.7982633279483037,0.7986672051696284,0.500981453455597
0.05158275365829468,0.7982633279483037,0.7988691437802908,0.500981453455597
0.05155867338180542,0.7984652665589661,0.7988691437802908,0.500981453455597
0.05151829123497009,0.7984652665589661,0.7990710823909531,0.500981453455597
0.051474422216415405,0.7990710823909531,0.7990710823909531,0.500981453455597
0.05144861340522766,0.7990710823909531,0.7992730210016155,0.500981453455597
0.05140125751495361,0.7992730210016155,0.7992730210016155,0.500981453455597
0.05133485794067383,0.7992730210016155,0.7998788368336026,0.500981453455597
0.05111566185951233,0.7996768982229402,0.7998788368336026,0.500981453455597
0.05110862851142883,0.7996768982229402,0.8000807754442649,0.500981453455597
0.05110415816307068,0.7998788368336026,0.8000807754442649,0.500981453455597
0.05107837915420532,0.7998788368336026,0.8002827140549273,0.500981453455597
0.05104696750640869,0.8002827140549273,0.8002827140549273,0.500981453455597
0.05090966820716858,0.8002827140549273,0.800686591276252,0.500981453455597
0.050879448652267456,0.8010904684975767,0.800686591276252,0.500981453455597
0.050721436738967896,0.8010904684975767,0.8012924071082391,0.500981453455597
0.05067145824432373,0.8014943457189014,0.8012924071082391,0.500981453455597
0.05066639184951782,0.8014943457189014,0.8014943457189014,0.500981453455597
0.050643324851989746,0.8018982229402262,0.8014943457189014,0.500981453455597
0.05058819055557251,0.8018982229402262,0.8023021001615509,0.500981453455597
0.05056685209274292,0.8021001615508885,0.8023021001615509,0.500981453455597
0.05048874020576477,0.8021001615508885,0.8027059773828756,0.500981453455597
0.05048361420631409,0.8023021001615509,0.8027059773828756,0.500981453455597
0.05046400427818298,0.8023021001615509,0.8031098546042004,0.500981453455597
0.050399571657180786,0.8027059773828756,0.8031098546042004,0.500981453455597
0.05036821961402893,0.8027059773828756,0.8033117932148627,0.500981453455597
0.05028259754180908,0.8031098546042004,0.8033117932148627,0.500981453455597
0.050267308950424194,0.8031098546042004,0.803513731825525,0.500981453455597
0.05020153522491455,0.8033117932148627,0.803513731825525,0.500981453455597
0.05009186267852783,0.8033117932148627,0.8043214862681745,0.500981453455597
0.050016582012176514,0.8039176090468497,0.8043214862681745,0.500981453455597
0.04991850256919861,0.8039176090468497,0.8047253634894992,0.500981453455597
0.049901336431503296,0.8043214862681745,0.8047253634894992,0.500981453455597
0.04990038275718689,0.8043214862681745,0.8049273021001615,0.500981453455597
0.04983997344970703,0.8047253634894992,0.8049273021001615,0.500981453455597
0.04981565475463867,0.8047253634894992,0.8051292407108239,0.500981453455597
0.049796730279922485,0.8049273021001615,0.8051292407108239,0.500981453455597
0.049787312746047974,0.8049273021001615,0.8053311793214862,0.500981453455597
0.04975336790084839,0.8051292407108239,0.8053311793214862,0.500981453455597
0.04973706603050232,0.8051292407108239,0.8059369951534734,0.500981453455597
0.04962995648384094,0.8059369951534734,0.8059369951534734,0.500981453455597
0.04962697625160217,0.8059369951534734,0.8061389337641357,0.500981453455597
0.04960992932319641,0.8061389337641357,0.8061389337641357,0.500981453455597
0.04955035448074341,0.8061389337641357,0.8065428109854604,0.500981453455597
0.04954978823661804,0.806340872374798,0.8065428109854604,0.500981453455597
0.04954653978347778,0.806340872374798,0.8067447495961227,0.500981453455597
0.04948687553405762,0.8069466882067852,0.8067447495961227,0.500981453455597
0.049481093883514404,0.8073505654281099,0.8067447495961227,0.500981453455597
0.049458086490631104,0.8075525040387722,0.8067447495961227,0.500981453455597
0.04938587546348572,0.8075525040387722,0.8073505654281099,0.500981453455597
0.04927396774291992,0.8077544426494345,0.8073505654281099,0.500981453455597
0.04915925860404968,0.8077544426494345,0.8075525040387722,0.500981453455597
0.049145132303237915,0.8081583198707593,0.8075525040387722,0.500981453455597
0.049137651920318604,0.8081583198707593,0.8077544426494345,0.500981453455597
0.049093544483184814,0.8089660743134087,0.8077544426494345,0.500981453455597
0.0490247905254364,0.8089660743134087,0.807956381260097,0.500981453455597
0.04899019002914429,0.8095718901453958,0.807956381260097,0.500981453455597
0.048978328704833984,0.8095718901453958,0.8081583198707593,0.500981453455597
0.048971027135849,0.8097738287560582,0.8081583198707593,0.500981453455597
0.04893985390663147,0.8097738287560582,0.808562197092084,0.500981453455597
0.048931121826171875,0.8099757673667205,0.808562197092084,0.500981453455597
0.048909902572631836,0.8099757673667205,0.8087641357027464,0.500981453455597
0.04888084530830383,0.8101777059773829,0.8087641357027464,0.500981453455597
0.048873335123062134,0.8101777059773829,0.8089660743134087,0.500981453455597
0.04876893758773804,0.8105815831987075,0.8089660743134087,0.500981453455597
0.04871872067451477,0.8105815831987075,0.8093699515347335,0.500981453455597
0.04870098829269409,0.81078352180937,0.8093699515347335,0.500981453455597
0.0486910343170166,0.81078352180937,0.8097738287560582,0.500981453455597
0.048651307821273804,0.8111873990306947,0.8097738287560582,0.500981453455597
0.048632532358169556,0.8111873990306947,0.8099757673667205,0.500981453455597
0.048585325479507446,0.811389337641357,0.8099757673667205,0.500981453455597
0.04856947064399719,0.811389337641357,0.8101777059773829,0.500981453455597
0.04847100377082825,0.8130048465266559,0.8101777059773829,0.500981453455597
0.04845884442329407,0.8130048465266559,0.8105815831987075,0.500981453455597
0.048146843910217285,0.81421647819063,0.8105815831987075,0.500981453455597
0.048074156045913696,0.81421647819063,0.81078352180937,0.500981453455597
0.04802712798118591,0.8148222940226171,0.81078352180937,0.500981453455597
0.04798394441604614,0.8148222940226171,0.8109854604200323,0.500981453455597
0.047938257455825806,0.8154281098546042,0.8109854604200323,0.500981453455597
0.047929078340530396,0.8154281098546042,0.8111873990306947,0.500981453455597
0.04774332046508789,0.815831987075929,0.8111873990306947,0.500981453455597
0.04767876863479614,0.815831987075929,0.8117932148626817,0.500981453455597
0.047625839710235596,0.8166397415185783,0.8117932148626817,0.500981453455597
0.04758256673812866,0.8166397415185783,0.8121970920840065,0.500981453455597
0.047569066286087036,0.8168416801292407,0.8121970920840065,0.500981453455597
0.047549933195114136,0.8168416801292407,0.8123990306946688,0.500981453455597
0.047482848167419434,0.817043618739903,0.8123990306946688,0.500981453455597
0.04745161533355713,0.817043618739903,0.8126009693053312,0.500981453455597
0.04743736982345581,0.8172455573505655,0.8126009693053312,0.500981453455597
0.04740789532661438,0.8172455573505655,0.8130048465266559,0.500981453455597
0.04734721779823303,0.8176494345718901,0.8130048465266559,0.500981453455597
0.04731681942939758,0.8176494345718901,0.813610662358643,0.500981453455597
0.047306716442108154,0.8178513731825525,0.813610662358643,0.500981453455597
0.04721486568450928,0.8178513731825525,0.81421647819063,0.500981453455597
0.04720845818519592,0.8180533117932148,0.81421647819063,0.500981453455597
0.047199904918670654,0.8180533117932148,0.8144184168012925,0.500981453455597
0.04718661308288574,0.8182552504038773,0.8144184168012925,0.500981453455597
0.04718324542045593,0.8182552504038773,0.8146203554119548,0.500981453455597
0.047179609537124634,0.8184571890145396,0.8146203554119548,0.500981453455597
0.047052472829818726,0.8184571890145396,0.8154281098546042,0.500981453455597
0.04697480797767639,0.8190630048465266,0.8154281098546042,0.500981453455597
0.04697301983833313,0.8190630048465266,0.8156300484652665,0.500981453455597
0.04695308208465576,0.819264943457189,0.8156300484652665,0.500981453455597
0.04687878489494324,0.819264943457189,0.815831987075929,0.500981453455597
0.046611130237579346,0.8204765751211631,0.815831987075929,0.500981453455597
0.04658466577529907,0.8204765751211631,0.8160339256865913,0.500981453455597
0.04645061492919922,0.8208804523424879,0.8160339256865913,0.500981453455597
0.04638516902923584,0.8208804523424879,0.8166397415185783,0.500981453455597
0.046368300914764404,0.8212843295638126,0.8166397415185783,0.500981453455597
0.046342313289642334,0.8212843295638126,0.817043618739903,0.500981453455597
0.04633021354675293,0.821486268174475,0.817043618739903,0.500981453455597
0.0462973415851593,0.821486268174475,0.8172455573505655,0.500981453455597
0.04628431797027588,0.8216882067851373,0.8172455573505655,0.500981453455597
0.04627883434295654,0.8216882067851373,0.8174474959612278,0.500981453455597
0.046234190464019775,0.822092084006462,0.8174474959612278,0.500981453455597
0.04621580243110657,0.822092084006462,0.8176494345718901,0.500981453455597
0.046187013387680054,0.8222940226171244,0.8176494345718901,0.500981453455597
0.04598808288574219,0.8222940226171244,0.8198707592891761,0.500981453455597
0.04598510265350342,0.8224959612277868,0.8198707592891761,0.500981453455597
0.04598352313041687,0.8224959612277868,0.8200726978998385,0.500981453455597
0.04595723748207092,0.8226978998384491,0.8200726978998385,0.500981453455597
0.04588097333908081,0.8226978998384491,0.8204765751211631,0.500981453455597
0.04579198360443115,0.8231017770597738,0.8204765751211631,0.500981453455597
0.04575255513191223,0.8231017770597738,0.8206785137318255,0.500981453455597
0.045705318450927734,0.8235056542810986,0.8206785137318255,0.500981453455597
0.045659929513931274,0.8235056542810986,0.8208804523424879,0.500981453455597
0.045653462409973145,0.8237075928917609,0.8208804523424879,0.500981453455597
0.0456109344959259,0.8237075928917609,0.821486268174475,0.500981453455597
0.04558703303337097,0.8239095315024233,0.821486268174475,0.500981453455597
0.04558327794075012,0.8239095315024233,0.8216882067851373,0.500981453455597
0.04552412033081055,0.8245153473344103,0.8216882067851373,0.500981453455597
0.04551967978477478,0.8245153473344103,0.8218901453957996,0.500981453455597
0.045504212379455566,0.8247172859450727,0.8218901453957996,0.500981453455597
0.04541689157485962,0.8247172859450727,0.8222940226171244,0.500981453455597
0.04528850317001343,0.8253231017770598,0.8222940226171244,0.500981453455597
0.04523944854736328,0.8253231017770598,0.8224959612277868,0.500981453455597
0.045230984687805176,0.8255250403877221,0.8224959612277868,0.500981453455597
0.045199066400527954,0.8255250403877221,0.8228998384491115,0.500981453455597
0.04519149661064148,0.8257269789983845,0.8228998384491115,0.500981453455597
0.04488423466682434,0.8257269789983845,0.8245153473344103,0.500981453455597
0.04485306143760681,0.8259289176090469,0.8245153473344103,0.500981453455597
0.044813960790634155,0.8259289176090469,0.8247172859450727,0.500981453455597
0.04478764533996582,0.8261308562197092,0.8247172859450727,0.500981453455597
0.04476103186607361,0.8261308562197092,0.8249192245557351,0.500981453455597
0.04474359750747681,0.8263327948303716,0.8249192245557351,0.500981453455597
0.044735342264175415,0.8263327948303716,0.8251211631663974,0.500981453455597
0.04469269514083862,0.8265347334410339,0.8251211631663974,0.500981453455597
0.04463908076286316,0.8265347334410339,0.8259289176090469,0.500981453455597
0.0446164608001709,0.8267366720516963,0.8259289176090469,0.500981453455597
0.044576436281204224,0.8267366720516963,0.8261308562197092,0.500981453455597
0.04451960325241089,0.8279483037156704,0.8261308562197092,0.500981453455597
0.04446658492088318,0.8279483037156704,0.8263327948303716,0.500981453455597
0.044281333684921265,0.8289579967689822,0.8263327948303716,0.500981453455597
0.04427656531333923,0.8289579967689822,0.8265347334410339,0.500981453455597
0.044217318296432495,0.8295638126009693,0.8265347334410339,0.500981453455597
0.04420506954193115,0.8295638126009693,0.8269386106623586,0.500981453455597
0.04416719079017639,0.8299676898222941,0.8269386106623586,0.500981453455597
0.04414519667625427,0.8299676898222941,0.827140549273021,0.500981453455597
0.044107645750045776,0.8303715670436187,0.827140549273021,0.500981453455597
0.04407903552055359,0.8303715670436187,0.8273424878836834,0.500981453455597
0.04404020309448242,0.8309773828756059,0.8273424878836834,0.500981453455597
0.04398801922798157,0.8309773828756059,0.8275444264943457,0.500981453455597
0.043960362672805786,0.8311793214862682,0.8275444264943457,0.500981453455597
0.043867260217666626,0.8311793214862682,0.8281502423263328,0.500981453455597
0.043819278478622437,0.8313812600969306,0.8281502423263328,0.500981453455597
0.043785691261291504,0.8313812600969306,0.8283521809369951,0.500981453455597
0.043781399726867676,0.8315831987075929,0.8283521809369951,0.500981453455597
0.04374551773071289,0.8315831987075929,0.8287560581583199,0.500981453455597
0.04373544454574585,0.8317851373182552,0.8287560581583199,0.500981453455597
0.04355037212371826,0.8317851373182552,0.8299676898222941,0.500981453455597
0.04354768991470337,0.8319870759289176,0.8299676898222941,0.500981453455597
0.04350605607032776,0.8319870759289176,0.8301696284329564,0.500981453455597
0.04345455765724182,0.8327948303715671,0.8301696284329564,0.500981453455597
0.04339945316314697,0.8327948303715671,0.8305735056542811,0.500981453455597
0.04332801699638367,0.8331987075928917,0.8305735056542811,0.500981453455597
0.04329988360404968,0.8331987075928917,0.8307754442649434,0.500981453455597
0.04328933358192444,0.8334006462035541,0.8307754442649434,0.500981453455597
0.04326224327087402,0.8334006462035541,0.8311793214862682,0.500981453455597
0.0431598424911499,0.8336025848142165,0.8311793214862682,0.500981453455597
0.04310327768325806,0.8336025848142165,0.8315831987075929,0.500981453455597
0.043097078800201416,0.8338045234248789,0.8315831987075929,0.500981453455597
0.043000251054763794,0.8338045234248789,0.8319870759289176,0.500981453455597
0.0429815948009491,0.8340064620355412,0.8319870759289176,0.500981453455597
0.04296866059303284,0.8340064620355412,0.8321890145395799,0.500981453455597
0.042860567569732666,0.8342084006462036,0.8321890145395799,0.500981453455597
0.04284554719924927,0.8342084006462036,0.8323909531502424,0.500981453455597
0.04282376170158386,0.8346122778675282,0.8323909531502424,0.500981453455597
0.04275304079055786,0.8346122778675282,0.8327948303715671,0.500981453455597
0.04274114966392517,0.8348142164781907,0.8327948303715671,0.500981453455597
0.04264599084854126,0.8348142164781907,0.8336025848142165,0.500981453455597
0.042616456747055054,0.8352180936995154,0.8336025848142165,0.500981453455597
0.0426124632358551,0.8352180936995154,0.8338045234248789,0.500981453455597
0.04254075884819031,0.8358239095315024,0.8338045234248789,0.500981453455597
0.042424291372299194,0.8358239095315024,0.8342084006462036,0.500981453455597
0.04242345690727234,0.8360258481421647,0.8342084006462036,0.500981453455597
0.042229264974594116,0.8360258481421647,0.8348142164781907,0.500981453455597
0.042153507471084595,0.8366316639741519,0.8348142164781907,0.500981453455597
0.0420854389667511,0.8366316639741519,0.8352180936995154,0.500981453455597
0.04207468032836914,0.8368336025848142,0.8352180936995154,0.500981453455597
0.042008548974990845,0.8368336025848142,0.8354200323101777,0.500981453455597
0.04193887114524841,0.8372374798061389,0.8354200323101777,0.500981453455597
0.04191768169403076,0.8372374798061389,0.8358239095315024,0.500981453455597
0.04189944267272949,0.8374394184168013,0.8358239095315024,0.500981453455597
0.04185846447944641,0.8374394184168013,0.8362277867528272,0.500981453455597
0.04183584451675415,0.837843295638126,0.8362277867528272,0.500981453455597
0.04181787371635437,0.837843295638126,0.8364297253634895,0.500981453455597
0.04175913333892822,0.8380452342487884,0.8364297253634895,0.500981453455597
0.04174959659576416,0.8380452342487884,0.8366316639741519,0.500981453455597
0.0415763258934021,0.8390549273021002,0.8366316639741519,0.500981453455597
0.041541874408721924,0.8390549273021002,0.8368336025848142,0.500981453455597
0.041517674922943115,0.8392568659127625,0.8368336025848142,0.500981453455597
0.041504234075546265,0.8392568659127625,0.8370355411954766,0.500981453455597
0.041500747203826904,0.8394588045234249,0.8370355411954766,0.500981453455597
0.04147160053253174,0.8394588045234249,0.8372374798061389,0.500981453455597
0.04144769906997681,0.8396607431340872,0.8372374798061389,0.500981453455597
0.04143613576889038,0.8396607431340872,0.8374394184168013,0.500981453455597
0.04141753911972046,0.840064620355412,0.8374394184168013,0.500981453455597
0.04140067100524902,0.840064620355412,0.8376413570274637,0.500981453455597
0.04131844639778137,0.8404684975767367,0.8376413570274637,0.500981453455597
0.041282325983047485,0.8404684975767367,0.8382471728594507,0.500981453455597
0.041242241859436035,0.840670436187399,0.8382471728594507,0.500981453455597
0.041225969791412354,0.840670436187399,0.8384491114701131,0.500981453455597
0.041182518005371094,0.8408723747980614,0.8384491114701131,0.500981453455597
0.04116857051849365,0.8408723747980614,0.8386510500807755,0.500981453455597
0.04112401604652405,0.8410743134087237,0.8386510500807755,0.500981453455597
0.04103317856788635,0.8410743134087237,0.8394588045234249,0.500981453455597
0.0410248339176178,0.8412762520193862,0.8394588045234249,0.500981453455597
0.040937840938568115,0.8412762520193862,0.8402665589660743,0.500981453455597
0.040937602519989014,0.8414781906300485,0.8402665589660743,0.500981453455597
0.04086431860923767,0.8414781906300485,0.840670436187399,0.500981453455597
0.04084867238998413,0.8416801292407108,0.840670436187399,0.500981453455597
0.04083549976348877,0.8416801292407108,0.8408723747980614,0.500981453455597
0.04080769419670105,0.8424878836833603,0.8408723747980614,0.500981453455597
0.04079052805900574,0.8424878836833603,0.8412762520193862,0.500981453455597
0.04072064161300659,0.8430936995153473,0.8412762520193862,0.500981453455597
0.040613651275634766,0.8430936995153473,0.8416801292407108,0.500981453455597
0.040517449378967285,0.8436995153473344,0.8416801292407108,0.500981453455597
0.040464818477630615,0.8436995153473344,0.8422859450726979,0.500981453455597
0.04044020175933838,0.8439014539579968,0.8422859450726979,0.500981453455597
0.04042088985443115,0.8439014539579968,0.8426898222940227,0.500981453455597
0.04039713740348816,0.8441033925686591,0.8426898222940227,0.500981453455597
0.040339261293411255,0.8441033925686591,0.842891760904685,0.500981453455597
0.04032054543495178,0.8445072697899838,0.842891760904685,0.500981453455597
0.04030811786651611,0.8445072697899838,0.8430936995153473,0.500981453455597
0.0402369499206543,0.8449111470113085,0.8430936995153473,0.500981453455597
0.04021158814430237,0.8449111470113085,0.8432956381260097,0.500981453455597
0.040191054344177246,0.845113085621971,0.8432956381260097,0.500981453455597
0.040185362100601196,0.845113085621971,0.843497576736672,0.500981453455597
0.04015907645225525,0.8455169628432956,0.843497576736672,0.500981453455597
0.040126413106918335,0.8455169628432956,0.8439014539579968,0.500981453455597
0.040088504552841187,0.845718901453958,0.8439014539579968,0.500981453455597
0.040087997913360596,0.845718901453958,0.8441033925686591,0.500981453455597
0.040010809898376465,0.846324717285945,0.8441033925686591,0.500981453455597
0.03990784287452698,0.846324717285945,0.8449111470113085,0.500981453455597
0.03978925943374634,0.8469305331179321,0.8449111470113085,0.500981453455597
0.03977292776107788,0.8469305331179321,0.845113085621971,0.500981453455597
0.039730459451675415,0.8473344103392568,0.845113085621971,0.500981453455597
0.039703577756881714,0.8473344103392568,0.845718901453958,0.500981453455597
0.039659589529037476,0.8477382875605816,0.845718901453958,0.500981453455597
0.03959116339683533,0.8477382875605816,0.8461227786752827,0.500981453455597
0.03951925039291382,0.8487479806138933,0.8461227786752827,0.500981453455597
0.039510130882263184,0.8487479806138933,0.846324717285945,0.500981453455597
0.039507508277893066,0.8489499192245558,0.846324717285945,0.500981453455597
0.03950682282447815,0.8489499192245558,0.8465266558966075,0.500981453455597
0.03943464159965515,0.8493537964458805,0.8465266558966075,0.500981453455597
0.039380282163619995,0.8493537964458805,0.8471324717285945,0.500981453455597
0.03925943374633789,0.8497576736672051,0.8471324717285945,0.500981453455597
0.03924292325973511,0.8497576736672051,0.8473344103392568,0.500981453455597
0.039241403341293335,0.8499596122778675,0.8473344103392568,0.500981453455597
0.03921961784362793,0.8499596122778675,0.8475363489499192,0.500981453455597
0.03910025954246521,0.8503634894991923,0.8475363489499192,0.500981453455597
0.03907784819602966,0.8503634894991923,0.8477382875605816,0.500981453455597
0.03907749056816101,0.8505654281098546,0.8477382875605816,0.500981453455597
0.03896045684814453,0.8505654281098546,0.8481421647819063,0.500981453455597
0.03894913196563721,0.850767366720517,0.8481421647819063,0.500981453455597
0.038859426975250244,0.850767366720517,0.8487479806138933,0.500981453455597
0.03877207636833191,0.8511712439418416,0.8487479806138933,0.500981453455597
0.03870856761932373,0.8511712439418416,0.8491518578352181,0.500981453455597
0.03868383169174194,0.8515751211631664,0.8491518578352181,0.500981453455597
0.0385795533657074,0.8515751211631664,0.8495557350565428,0.500981453455597
0.03853672742843628,0.8521809369951535,0.8495557350565428,0.500981453455597
0.0384979248046875,0.8521809369951535,0.8497576736672051,0.500981453455597
0.03844490647315979,0.8523828756058158,0.8497576736672051,0.500981453455597
0.03842562437057495,0.8523828756058158,0.8499596122778675,0.500981453455597
0.03821626305580139,0.8529886914378029,0.8499596122778675,0.500981453455597
0.03821370005607605,0.8529886914378029,0.8501615508885298,0.500981453455597
0.038109928369522095,0.8539983844911146,0.8501615508885298,0.500981453455597
0.03801065683364868,0.8539983844911146,0.8509693053311793,0.500981453455597
0.03786304593086243,0.8554119547657512,0.8509693053311793,0.500981453455597
0.037861168384552,0.8554119547657512,0.8511712439418416,0.500981453455597
0.03772607445716858,0.8558158319870759,0.8511712439418416,0.500981453455597
0.03768673539161682,0.8558158319870759,0.8517770597738288,0.500981453455597
0.0376114547252655,0.8560177705977383,0.8517770597738288,0.500981453455597
0.037577152252197266,0.8560177705977383,0.8523828756058158,0.500981453455597
0.03731408715248108,0.8576332794830371,0.8523828756058158,0.500981453455597
0.03727605938911438,0.8576332794830371,0.8525848142164781,0.500981453455597
0.03723335266113281,0.8578352180936996,0.8525848142164781,0.500981453455597
0.037221163511276245,0.8578352180936996,0.8527867528271406,0.500981453455597
0.037206441164016724,0.8580371567043619,0.8527867528271406,0.500981453455597
0.03711932897567749,0.8580371567043619,0.8529886914378029,0.500981453455597
0.03709360957145691,0.8582390953150242,0.8529886914378029,0.500981453455597
0.03702804446220398,0.8582390953150242,0.8531906300484653,0.500981453455597
0.03701743483543396,0.8584410339256866,0.8531906300484653,0.500981453455597
0.03694295883178711,0.8584410339256866,0.8533925686591276,0.500981453455597
0.03687646985054016,0.8586429725363489,0.8533925686591276,0.500981453455597
0.03665637969970703,0.8586429725363489,0.85359450726979,0.500981453455597
0.036630481481552124,0.8592487883683361,0.85359450726979,0.500981453455597
0.036576807498931885,0.8592487883683361,0.8546042003231018,0.500981453455597
0.03656885027885437,0.8594507269789984,0.8546042003231018,0.500981453455597
0.03654688596725464,0.8594507269789984,0.8548061389337641,0.500981453455597
0.03650367259979248,0.8596526655896607,0.8548061389337641,0.500981453455597
0.03641626238822937,0.8596526655896607,0.8550080775444265,0.500981453455597
0.036360740661621094,0.8598546042003231,0.8550080775444265,0.500981453455597
0.036333948373794556,0.8598546042003231,0.8554119547657512,0.500981453455597
0.03613448143005371,0.8606623586429726,0.8554119547657512,0.500981453455597
0.03600633144378662,0.8606623586429726,0.8570274636510501,0.500981453455597
0.035926878452301025,0.8608642972536349,0.8570274636510501,0.500981453455597
0.035916030406951904,0.8608642972536349,0.8572294022617124,0.500981453455597
0.03590407967567444,0.8610662358642972,0.8572294022617124,0.500981453455597
0.035840004682540894,0.8610662358642972,0.8576332794830371,0.500981453455597
0.035826146602630615,0.8614701130856219,0.8576332794830371,0.500981453455597
0.035812824964523315,0.8614701130856219,0.8578352180936996,0.500981453455597
0.0358029305934906,0.8618739903069467,0.8578352180936996,0.500981453455597
0.03565323352813721,0.8618739903069467,0.8584410339256866,0.500981453455597
0.03565245866775513,0.8620759289176091,0.8584410339256866,0.500981453455597
0.03561156988143921,0.8620759289176091,0.8588449111470113,0.500981453455597
0.03557714819908142,0.8624798061389337,0.8588449111470113,0.500981453455597
0.035496652126312256,0.8624798061389337,0.8592487883683361,0.500981453455597
0.03538677096366882,0.8634894991922456,0.8592487883683361,0.500981453455597
0.03532487154006958,0.8634894991922456,0.8600565428109854,0.500981453455597
0.03530701994895935,0.8638933764135702,0.8600565428109854,0.500981453455597
0.035289496183395386,0.8638933764135702,0.8602584814216478,0.500981453455597
0.035086244344711304,0.8647011308562197,0.8602584814216478,0.500981453455597
0.035045504570007324,0.8647011308562197,0.8606623586429726,0.500981453455597
0.03494739532470703,0.8655088852988692,0.8606623586429726,0.500981453455597
0.034902334213256836,0.8655088852988692,0.8608642972536349,0.500981453455597
0.034891217947006226,0.8657108239095315,0.8608642972536349,0.500981453455597
0.03483864665031433,0.8657108239095315,0.8612681744749596,0.500981453455597
0.034819722175598145,0.8661147011308562,0.8612681744749596,0.500981453455597
0.034762829542160034,0.8661147011308562,0.8616720516962844,0.500981453455597
0.03471997380256653,0.8665185783521809,0.8616720516962844,0.500981453455597
0.03469190001487732,0.8665185783521809,0.8618739903069467,0.500981453455597
0.034553349018096924,0.867124394184168,0.8618739903069467,0.500981453455597
0.03449240326881409,0.867124394184168,0.8626817447495961,0.500981453455597
0.0342676043510437,0.8687399030694669,0.8626817447495961,0.500981453455597
0.034194767475128174,0.8687399030694669,0.8640953150242326,0.500981453455597
0.0341227650642395,0.869345718901454,0.8640953150242326,0.500981453455597
0.0340915322303772,0.869345718901454,0.8644991922455574,0.500981453455597
0.03405162692070007,0.869951534733441,0.8644991922455574,0.500981453455597
0.03397846221923828,0.869951534733441,0.8651050080775444,0.500981453455597
0.03397420048713684,0.8701534733441034,0.8651050080775444,0.500981453455597
0.03392094373703003,0.8701534733441034,0.8657108239095315,0.500981453455597
0.03389471769332886,0.8707592891760905,0.8657108239095315,0.500981453455597
0.03384977579116821,0.8707592891760905,0.8659127625201939,0.500981453455597
0.03381040692329407,0.8709612277867528,0.8659127625201939,0.500981453455597
0.03371283411979675,0.8709612277867528,0.8665185783521809,0.500981453455597
0.03368845582008362,0.8711631663974152,0.8665185783521809,0.500981453455597
0.0334165096282959,0.8711631663974152,0.8677302100161551,0.500981453455597
0.03304895758628845,0.8723747980613893,0.8677302100161551,0.500981453455597
0.03301501274108887,0.8723747980613893,0.8681340872374798,0.500981453455597
0.032967954874038696,0.8731825525040388,0.8681340872374798,0.500981453455597
0.032778143882751465,0.8731825525040388,0.8687399030694669,0.500981453455597
0.032776445150375366,0.8733844911147012,0.8687399030694669,0.500981453455597
0.03273189067840576,0.8733844911147012,0.869345718901454,0.500981453455597
0.03269612789154053,0.8737883683360258,0.869345718901454,0.500981453455597
0.03257766366004944,0.8737883683360258,0.8695476575121163,0.500981453455597
0.03253459930419922,0.8739903069466882,0.8695476575121163,0.500981453455597
0.03243938088417053,0.8739903069466882,0.8701534733441034,0.500981453455597
0.0324348509311676,0.8741922455573505,0.8701534733441034,0.500981453455597
0.03241324424743652,0.8741922455573505,0.8703554119547657,0.500981453455597
0.03238293528556824,0.874394184168013,0.8703554119547657,0.500981453455597
0.03237554430961609,0.874394184168013,0.8705573505654282,0.500981453455597
0.032168418169021606,0.875605815831987,0.8705573505654282,0.500981453455597
0.0321386456489563,0.875605815831987,0.8707592891760905,0.500981453455597
0.032127708196640015,0.8758077544426495,0.8707592891760905,0.500981453455597
0.03207460045814514,0.8758077544426495,0.8709612277867528,0.500981453455597
0.032027751207351685,0.8760096930533118,0.8709612277867528,0.500981453455597
0.0319080650806427,0.8760096930533118,0.8717689822294022,0.500981453455597
0.031632572412490845,0.8770193861066236,0.8717689822294022,0.500981453455597
0.03157207369804382,0.8770193861066236,0.8719709208400647,0.500981453455597
0.03152596950531006,0.877221324717286,0.8719709208400647,0.500981453455597
0.031525641679763794,0.877221324717286,0.872172859450727,0.500981453455597
0.03150048851966858,0.8776252019386107,0.872172859450727,0.500981453455597
0.0314943790435791,0.8776252019386107,0.8725767366720517,0.500981453455597
0.031473010778427124,0.877827140549273,0.8725767366720517,0.500981453455597
0.03139802813529968,0.877827140549273,0.8731825525040388,0.500981453455597
0.03133454918861389,0.8790387722132472,0.8731825525040388,0.500981453455597
0.03130897879600525,0.8790387722132472,0.8733844911147012,0.500981453455597
0.031260550022125244,0.8794426494345718,0.8733844911147012,0.500981453455597
0.03124377131462097,0.8794426494345718,0.8735864297253635,0.500981453455597
0.0312214195728302,0.8798465266558966,0.8735864297253635,0.500981453455597
0.031196653842926025,0.8798465266558966,0.8737883683360258,0.500981453455597
0.03111875057220459,0.8802504038772213,0.8737883683360258,0.500981453455597
0.031099915504455566,0.8802504038772213,0.8739903069466882,0.500981453455597
0.03101867437362671,0.8816639741518578,0.8739903069466882,0.500981453455597
0.030903220176696777,0.8816639741518578,0.8747980613893377,0.500981453455597
0.030831247568130493,0.8824717285945073,0.8747980613893377,0.500981453455597
0.030829519033432007,0.8824717285945073,0.875,0.500981453455597
0.030825316905975342,0.8826736672051696,0.875,0.500981453455597
0.030819952487945557,0.8826736672051696,0.8752019386106623,0.500981453455597
0.030805081129074097,0.882875605815832,0.8752019386106623,0.500981453455597
0.030768990516662598,0.882875605815832,0.8754038772213247,0.500981453455597
0.030754029750823975,0.8830775444264943,0.8754038772213247,0.500981453455597
0.030718117952346802,0.8830775444264943,0.8758077544426495,0.500981453455597
0.030710309743881226,0.8832794830371568,0.8758077544426495,0.500981453455597
0.030684739351272583,0.8832794830371568,0.8762116316639742,0.500981453455597
0.030485183000564575,0.8846930533117933,0.8762116316639742,0.500981453455597
0.030412405729293823,0.8846930533117933,0.8768174474959612,0.500981453455597
0.030371040105819702,0.8848949919224556,0.8768174474959612,0.500981453455597
0.030281633138656616,0.8848949919224556,0.8770193861066236,0.500981453455597
0.03026518225669861,0.8850969305331179,0.8770193861066236,0.500981453455597
0.030125856399536133,0.8850969305331179,0.877827140549273,0.500981453455597
0.02991679310798645,0.8855008077544426,0.877827140549273,0.500981453455597
0.02989751100540161,0.8855008077544426,0.8780290791599353,0.500981453455597
0.029893547296524048,0.885702746365105,0.8780290791599353,0.500981453455597
0.029888540506362915,0.885702746365105,0.8782310177705978,0.500981453455597
0.029808342456817627,0.8863085621970921,0.8782310177705978,0.500981453455597
0.029787659645080566,0.8863085621970921,0.8786348949919225,0.500981453455597
0.02972528338432312,0.8867124394184168,0.8786348949919225,0.500981453455597
0.02960789203643799,0.8867124394184168,0.8792407108239095,0.500981453455597
0.02956157922744751,0.8869143780290791,0.8792407108239095,0.500981453455597
0.02947095036506653,0.8869143780290791,0.880048465266559,0.500981453455597
0.029421180486679077,0.8871163166397416,0.880048465266559,0.500981453455597
0.029371798038482666,0.8871163166397416,0.8804523424878837,0.500981453455597
0.029234737157821655,0.8875201938610663,0.8804523424878837,0.500981453455597
0.029233604669570923,0.8875201938610663,0.880654281098546,0.500981453455597
0.029230475425720215,0.8877221324717286,0.880654281098546,0.500981453455597
0.02921733260154724,0.8877221324717286,0.8808562197092084,0.500981453455597
0.029145121574401855,0.8881260096930533,0.8808562197092084,0.500981453455597
0.029130995273590088,0.8881260096930533,0.8810581583198708,0.500981453455597
0.029099732637405396,0.8887318255250404,0.8810581583198708,0.500981453455597
0.029074430465698242,0.8887318255250404,0.8812600969305331,0.500981453455597
0.02907329797744751,0.8889337641357028,0.8812600969305331,0.500981453455597
0.02904263138771057,0.8889337641357028,0.8816639741518578,0.500981453455597
0.02893972396850586,0.8893376413570274,0.8816639741518578,0.500981453455597
0.028937339782714844,0.8893376413570274,0.8818659127625202,0.500981453455597
0.028867661952972412,0.8903473344103393,0.8818659127625202,0.500981453455597
0.02884352207183838,0.8903473344103393,0.8820678513731826,0.500981453455597
0.02883407473564148,0.8907512116316639,0.8820678513731826,0.500981453455597
0.028709322214126587,0.8907512116316639,0.8826736672051696,0.500981453455597
0.028637200593948364,0.8911550888529887,0.8826736672051696,0.500981453455597
0.02844974398612976,0.8911550888529887,0.8832794830371568,0.500981453455597
0.028442323207855225,0.8913570274636511,0.8832794830371568,0.500981453455597
0.028328269720077515,0.8913570274636511,0.8842891760904685,0.500981453455597
0.028215080499649048,0.8919628432956381,0.8842891760904685,0.500981453455597
0.028110772371292114,0.8919628432956381,0.8846930533117933,0.500981453455597
0.028091341257095337,0.8921647819063004,0.8846930533117933,0.500981453455597
0.028091013431549072,0.8921647819063004,0.8848949919224556,0.500981453455597
0.028058290481567383,0.8927705977382876,0.8848949919224556,0.500981453455597
0.028021901845932007,0.8927705977382876,0.8850969305331179,0.500981453455597
0.0279695987701416,0.8929725363489499,0.8850969305331179,0.500981453455597
0.02795112133026123,0.8929725363489499,0.8852988691437803,0.500981453455597
0.027871131896972656,0.893578352180937,0.8852988691437803,0.500981453455597
0.02782374620437622,0.893578352180937,0.8855008077544426,0.500981453455597
0.027795851230621338,0.8937802907915994,0.8855008077544426,0.500981453455597
0.027794361114501953,0.8937802907915994,0.885702746365105,0.500981453455597
0.027767837047576904,0.8941841680129241,0.885702746365105,0.500981453455597
0.027688413858413696,0.8941841680129241,0.8861066235864298,0.500981453455597
0.027632683515548706,0.8949919224555735,0.8861066235864298,0.500981453455597
0.02760136127471924,0.8949919224555735,0.8863085621970921,0.500981453455597
0.02751597762107849,0.8951938610662359,0.8863085621970921,0.500981453455597
0.027505189180374146,0.8951938610662359,0.8865105008077544,0.500981453455597
0.02749761939048767,0.8953957996768982,0.8865105008077544,0.500981453455597
0.027485698461532593,0.8953957996768982,0.8867124394184168,0.500981453455597
0.027485311031341553,0.8955977382875606,0.8867124394184168,0.500981453455597
0.027455389499664307,0.8955977382875606,0.8869143780290791,0.500981453455597
0.027443766593933105,0.8957996768982229,0.8869143780290791,0.500981453455597
0.02741938829421997,0.8957996768982229,0.8877221324717286,0.500981453455597
0.027375221252441406,0.8960016155088854,0.8877221324717286,0.500981453455597
0.02729681134223938,0.8960016155088854,0.8879240710823909,0.500981453455597
0.027262210845947266,0.8962035541195477,0.8879240710823909,0.500981453455597
0.027198225259780884,0.8962035541195477,0.8883279483037156,0.500981453455597
0.027197808027267456,0.89640549273021,0.8883279483037156,0.500981453455597
0.027177423238754272,0.89640549273021,0.8885298869143781,0.500981453455597
0.0271129310131073,0.8968093699515347,0.8885298869143781,0.500981453455597
0.02711126208305359,0.8968093699515347,0.8887318255250404,0.500981453455597
0.027089327573776245,0.8970113085621971,0.8887318255250404,0.500981453455597
0.027031123638153076,0.8970113085621971,0.8891357027463651,0.500981453455597
0.02700573205947876,0.8972132471728594,0.8891357027463651,0.500981453455597
0.026942938566207886,0.8972132471728594,0.8893376413570274,0.500981453455597
0.026889562606811523,0.8974151857835219,0.8893376413570274,0.500981453455597
0.026770323514938354,0.8974151857835219,0.8899434571890146,0.500981453455597
0.02659618854522705,0.898626817447496,0.8899434571890146,0.500981453455597
0.026436209678649902,0.898626817447496,0.8909531502423264,0.500981453455597
0.026407092809677124,0.8994345718901454,0.8909531502423264,0.500981453455597
0.026386409997940063,0.8994345718901454,0.8911550888529887,0.500981453455597
0.02626669406890869,0.8998384491114702,0.8911550888529887,0.500981453455597
0.026220232248306274,0.8998384491114702,0.8915589660743134,0.500981453455597
0.026209473609924316,0.9000403877221325,0.8915589660743134,0.500981453455597
0.026114970445632935,0.9000403877221325,0.8921647819063004,0.500981453455597
0.026108860969543457,0.9002423263327949,0.8921647819063004,0.500981453455597
0.02610364556312561,0.9002423263327949,0.8923667205169629,0.500981453455597
0.02582085132598877,0.902059773828756,0.8923667205169629,0.500981453455597
0.025687456130981445,0.902059773828756,0.8937802907915994,0.500981453455597
0.02567237615585327,0.9022617124394184,0.8937802907915994,0.500981453455597
0.025600790977478027,0.9022617124394184,0.8945880452342488,0.500981453455597
0.025564730167388916,0.9024636510500808,0.8945880452342488,0.500981453455597
0.025504708290100098,0.9024636510500808,0.8947899838449112,0.500981453455597
0.025479495525360107,0.9030694668820679,0.8947899838449112,0.500981453455597
0.02543807029724121,0.9030694668820679,0.8955977382875606,0.500981453455597
0.025396406650543213,0.9034733441033925,0.8955977382875606,0.500981453455597
0.025364279747009277,0.9034733441033925,0.8962035541195477,0.500981453455597
0.025356650352478027,0.903675282714055,0.8962035541195477,0.500981453455597
0.02528175711631775,0.903675282714055,0.8966074313408724,0.500981453455597
0.025261998176574707,0.9038772213247173,0.8966074313408724,0.500981453455597
0.02525070309638977,0.9038772213247173,0.8968093699515347,0.500981453455597
0.025131583213806152,0.9044830371567044,0.8968093699515347,0.500981453455597
0.025110691785812378,0.9044830371567044,0.8970113085621971,0.500981453455597
0.025012314319610596,0.9050888529886915,0.8970113085621971,0.500981453455597
0.024866431951522827,0.9050888529886915,0.8976171243941842,0.500981453455597
0.0248565673828125,0.9052907915993538,0.8976171243941842,0.500981453455597
0.024842441082000732,0.9052907915993538,0.8978190630048465,0.500981453455597
0.024800121784210205,0.9056946688206785,0.8978190630048465,0.500981453455597
0.024765729904174805,0.9056946688206785,0.8980210016155089,0.500981453455597
0.024765610694885254,0.9058966074313409,0.8980210016155089,0.500981453455597
0.024471253156661987,0.9058966074313409,0.8996365105008077,0.500981453455597
0.024464517831802368,0.9060985460420032,0.8996365105008077,0.500981453455597
0.024378806352615356,0.9060985460420032,0.9004442649434572,0.500981453455597
0.024318844079971313,0.9067043618739903,0.9004442649434572,0.500981453455597
0.024291276931762695,0.9067043618739903,0.9008481421647819,0.500981453455597
0.02428257465362549,0.9069063004846527,0.9008481421647819,0.500981453455597
0.02422049641609192,0.9069063004846527,0.9012520193861067,0.500981453455597
0.024163007736206055,0.9073101777059773,0.9012520193861067,0.500981453455597
0.024024158716201782,0.9073101777059773,0.9016558966074314,0.500981453455597
0.023989886045455933,0.9075121163166397,0.9016558966074314,0.500981453455597
0.023971647024154663,0.9075121163166397,0.902059773828756,0.500981453455597
0.023901939392089844,0.9083198707592892,0.902059773828756,0.500981453455597
0.02387717366218567,0.9083198707592892,0.9022617124394184,0.500981453455597
0.023737609386444092,0.9087237479806138,0.9022617124394184,0.500981453455597
0.0236225426197052,0.9087237479806138,0.9034733441033925,0.500981453455597
0.023608654737472534,0.9089256865912763,0.9034733441033925,0.500981453455597
0.023586302995681763,0.9089256865912763,0.903675282714055,0.500981453455597
0.023453474044799805,0.9097334410339257,0.903675282714055,0.500981453455597
0.02335524559020996,0.9097334410339257,0.904281098546042,0.500981453455597
0.023331552743911743,0.9101373182552503,0.904281098546042,0.500981453455597
0.023315250873565674,0.9101373182552503,0.9044830371567044,0.500981453455597
0.023284554481506348,0.9107431340872375,0.9044830371567044,0.500981453455597
0.02327275276184082,0.9107431340872375,0.9046849757673667,0.500981453455597
0.023245662450790405,0.9109450726978998,0.9046849757673667,0.500981453455597
0.02323436737060547,0.9109450726978998,0.9050888529886915,0.500981453455597
0.02313941717147827,0.9111470113085622,0.9050888529886915,0.500981453455597
0.02312380075454712,0.9111470113085622,0.9052907915993538,0.500981453455597
0.02307230234146118,0.9113489499192245,0.9052907915993538,0.500981453455597
0.022977471351623535,0.9113489499192245,0.9063004846526656,0.500981453455597
0.022973299026489258,0.9115508885298869,0.9063004846526656,0.500981453455597
0.022965818643569946,0.9115508885298869,0.906502423263328,0.500981453455597
0.022917479276657104,0.912156704361874,0.906502423263328,0.500981453455597
0.022896140813827515,0.912156704361874,0.9067043618739903,0.500981453455597
0.022895723581314087,0.9123586429725363,0.9067043618739903,0.500981453455597
0.02288070321083069,0.9123586429725363,0.9069063004846527,0.500981453455597
0.02272823452949524,0.9137722132471728,0.9069063004846527,0.500981453455597
0.022663533687591553,0.9137722132471728,0.9073101777059773,0.500981453455597
0.022610008716583252,0.9147819063004846,0.9073101777059773,0.500981453455597
0.022455304861068726,0.9147819063004846,0.9079159935379645,0.500981453455597
0.022326678037643433,0.9155896607431341,0.9079159935379645,0.500981453455597
0.02232089638710022,0.9155896607431341,0.9081179321486268,0.500981453455597
0.022313565015792847,0.9157915993537964,0.9081179321486268,0.500981453455597
0.02223736047744751,0.9157915993537964,0.9087237479806138,0.500981453455597
0.022026151418685913,0.9163974151857835,0.9087237479806138,0.500981453455597
0.022023499011993408,0.9163974151857835,0.9089256865912763,0.500981453455597
0.022013962268829346,0.9165993537964459,0.9089256865912763,0.500981453455597
0.021914392709732056,0.9165993537964459,0.9097334410339257,0.500981453455597
0.02191147208213806,0.9168012924071083,0.9097334410339257,0.500981453455597
0.021794497966766357,0.9168012924071083,0.9113489499192245,0.500981453455597
0.02178955078125,0.9170032310177706,0.9113489499192245,0.500981453455597
0.021768927574157715,0.9170032310177706,0.9115508885298869,0.500981453455597
0.02172824740409851,0.9174071082390953,0.9115508885298869,0.500981453455597
0.02169695496559143,0.9174071082390953,0.9117528271405493,0.500981453455597
0.021666139364242554,0.9176090468497576,0.9117528271405493,0.500981453455597
0.021658718585968018,0.9176090468497576,0.9119547657512116,0.500981453455597
0.021651655435562134,0.9178109854604201,0.9119547657512116,0.500981453455597
0.021633952856063843,0.9178109854604201,0.912156704361874,0.500981453455597
0.02160179615020752,0.9180129240710824,0.912156704361874,0.500981453455597
0.021572589874267578,0.9180129240710824,0.9123586429725363,0.500981453455597
0.021567076444625854,0.9182148626817448,0.9123586429725363,0.500981453455597
0.021563738584518433,0.9182148626817448,0.9125605815831987,0.500981453455597
0.021562635898590088,0.9184168012924071,0.9125605815831987,0.500981453455597
0.021526992321014404,0.9184168012924071,0.9129644588045234,0.500981453455597
0.021504640579223633,0.9186187399030694,0.9129644588045234,0.500981453455597
0.021419286727905273,0.9186187399030694,0.9137722132471728,0.500981453455597
0.02138921618461609,0.9190226171243941,0.9137722132471728,0.500981453455597
0.021380722522735596,0.9190226171243941,0.9139741518578353,0.500981453455597
0.021328985691070557,0.9192245557350566,0.9139741518578353,0.500981453455597
0.021313846111297607,0.9192245557350566,0.9141760904684976,0.500981453455597
0.021293967962265015,0.9194264943457189,0.9141760904684976,0.500981453455597
0.02124333381652832,0.9194264943457189,0.9143780290791599,0.500981453455597
0.021213680505752563,0.9196284329563813,0.9143780290791599,0.500981453455597
0.021165817975997925,0.9196284329563813,0.9151857835218093,0.500981453455597
0.021134793758392334,0.9198303715670436,0.9151857835218093,0.500981453455597
0.02113473415374756,0.9198303715670436,0.9153877221324718,0.500981453455597
0.021107017993927002,0.9200323101777059,0.9153877221324718,0.500981453455597
0.021098673343658447,0.9200323101777059,0.9155896607431341,0.500981453455597
0.02102389931678772,0.9208400646203554,0.9155896607431341,0.500981453455597
0.020989954471588135,0.9208400646203554,0.9157915993537964,0.500981453455597
0.020966410636901855,0.9210420032310178,0.9157915993537964,0.500981453455597
0.020958691835403442,0.9210420032310178,0.9159935379644588,0.500981453455597
0.020957201719284058,0.9212439418416801,0.9159935379644588,0.500981453455597
0.020885050296783447,0.9212439418416801,0.9163974151857835,0.500981453455597
0.020776480436325073,0.9214458804523424,0.9163974151857835,0.500981453455597
0.020770877599716187,0.9214458804523424,0.9165993537964459,0.500981453455597
0.020726323127746582,0.9218497576736672,0.9165993537964459,0.500981453455597
0.02069389820098877,0.9218497576736672,0.9168012924071083,0.500981453455597
0.020582348108291626,0.9226575121163166,0.9168012924071083,0.500981453455597
0.020568937063217163,0.9226575121163166,0.9172051696284329,0.500981453455597
0.02055180072784424,0.9230613893376414,0.9172051696284329,0.500981453455597
0.02052319049835205,0.9230613893376414,0.9174071082390953,0.500981453455597
0.020502716302871704,0.9232633279483037,0.9174071082390953,0.500981453455597
0.020443499088287354,0.9232633279483037,0.9176090468497576,0.500981453455597
0.02042311429977417,0.9236672051696284,0.9176090468497576,0.500981453455597
0.02040603756904602,0.9236672051696284,0.9178109854604201,0.500981453455597
0.02038845419883728,0.9238691437802908,0.9178109854604201,0.500981453455597
0.020378291606903076,0.9238691437802908,0.9180129240710824,0.500981453455597
0.020351052284240723,0.9240710823909531,0.9180129240710824,0.500981453455597
0.020347297191619873,0.9240710823909531,0.9182148626817448,0.500981453455597
0.02033093571662903,0.9242730210016155,0.9182148626817448,0.500981453455597
0.02027839422225952,0.9242730210016155,0.9186187399030694,0.500981453455597
0.020263373851776123,0.9244749596122779,0.9186187399030694,0.500981453455597
0.02022320032119751,0.9244749596122779,0.9188206785137318,0.500981453455597
0.02021881937980652,0.9246768982229402,0.9188206785137318,0.500981453455597
0.020201683044433594,0.9246768982229402,0.9190226171243941,0.500981453455597
0.020162463188171387,0.9250807754442649,0.9190226171243941,0.500981453455597
0.020134657621383667,0.9250807754442649,0.9192245557350566,0.500981453455597
0.020043939352035522,0.925686591276252,0.9192245557350566,0.500981453455597
0.019969284534454346,0.925686591276252,0.9198303715670436,0.500981453455597
0.01990121603012085,0.9258885298869144,0.9198303715670436,0.500981453455597
0.01983848214149475,0.9258885298869144,0.9202342487883683,0.500981453455597
0.019776523113250732,0.9260904684975767,0.9202342487883683,0.500981453455597
0.01977485418319702,0.9260904684975767,0.9204361873990307,0.500981453455597
0.01977437734603882,0.9262924071082391,0.9204361873990307,0.500981453455597
0.019765794277191162,0.9262924071082391,0.9208400646203554,0.500981453455597
0.01974666118621826,0.9266962843295639,0.9208400646203554,0.500981453455597
0.019728899002075195,0.9266962843295639,0.9210420032310178,0.500981453455597
0.019697099924087524,0.9268982229402262,0.9210420032310178,0.500981453455597
0.019657522439956665,0.9268982229402262,0.9216478190630049,0.500981453455597
0.019654840230941772,0.9271001615508885,0.9216478190630049,0.500981453455597
0.019642174243927002,0.9271001615508885,0.9218497576736672,0.500981453455597
0.01960662007331848,0.9277059773828756,0.9218497576736672,0.500981453455597
0.0195043683052063,0.9277059773828756,0.9226575121163166,0.500981453455597
0.019416093826293945,0.9281098546042004,0.9226575121163166,0.500981453455597
0.01933792233467102,0.9281098546042004,0.9232633279483037,0.500981453455597
0.01928722858428955,0.928513731825525,0.9232633279483037,0.500981453455597
0.01926746964454651,0.928513731825525,0.9234652665589661,0.500981453455597
0.0192263126373291,0.9289176090468497,0.9234652665589661,0.500981453455597
0.019158363342285156,0.9289176090468497,0.9238691437802908,0.500981453455597
0.01913478970527649,0.9291195476575121,0.9238691437802908,0.500981453455597
0.019127249717712402,0.9291195476575121,0.9240710823909531,0.500981453455597
0.01909315586090088,0.9293214862681745,0.9240710823909531,0.500981453455597
0.019092261791229248,0.9293214862681745,0.9242730210016155,0.500981453455597
0.018940657377243042,0.9297253634894992,0.9242730210016155,0.500981453455597
0.01886773109436035,0.9297253634894992,0.9248788368336026,0.500981453455597
0.018846452236175537,0.9299273021001615,0.9248788368336026,0.500981453455597
0.01884552836418152,0.9299273021001615,0.9250807754442649,0.500981453455597
0.01880931854248047,0.9303311793214862,0.9250807754442649,0.500981453455597
0.01879945397377014,0.9303311793214862,0.9252827140549273,0.500981453455597
0.018795788288116455,0.9305331179321487,0.9252827140549273,0.500981453455597
0.018688052892684937,0.9305331179321487,0.9258885298869144,0.500981453455597
0.01857435703277588,0.930735056542811,0.9258885298869144,0.500981453455597
0.01855829358100891,0.930735056542811,0.9262924071082391,0.500981453455597
0.018547415733337402,0.9309369951534734,0.9262924071082391,0.500981453455597
0.01844152808189392,0.9309369951534734,0.9268982229402262,0.500981453455597
0.018429219722747803,0.9311389337641357,0.9268982229402262,0.500981453455597
0.018378496170043945,0.9311389337641357,0.9271001615508885,0.500981453455597
0.01836872100830078,0.931340872374798,0.9271001615508885,0.500981453455597
0.0183107852935791,0.931340872374798,0.9273021001615509,0.500981453455597
0.018297851085662842,0.9315428109854604,0.9273021001615509,0.500981453455597
0.018287718296051025,0.9315428109854604,0.9275040387722132,0.500981453455597
0.018261820077896118,0.9317447495961227,0.9275040387722132,0.500981453455597
0.018260985612869263,0.9317447495961227,0.9277059773828756,0.500981453455597
0.018257349729537964,0.9319466882067852,0.9277059773828756,0.500981453455597
0.01816922426223755,0.9319466882067852,0.9283117932148627,0.500981453455597
0.01810440421104431,0.9327544426494345,0.9283117932148627,0.500981453455597
0.01809057593345642,0.9327544426494345,0.928513731825525,0.500981453455597
0.018038690090179443,0.932956381260097,0.928513731825525,0.500981453455597
0.017980337142944336,0.932956381260097,0.9287156704361874,0.500981453455597
0.017980307340621948,0.9331583198707593,0.9287156704361874,0.500981453455597
0.017867237329483032,0.9331583198707593,0.9299273021001615,0.500981453455597
0.017779558897018433,0.9337641357027464,0.9299273021001615,0.500981453455597
0.017749011516571045,0.9337641357027464,0.9301292407108239,0.500981453455597
0.017736732959747314,0.9339660743134087,0.9301292407108239,0.500981453455597
0.017730504274368286,0.9339660743134087,0.9303311793214862,0.500981453455597
0.017577916383743286,0.9347738287560582,0.9303311793214862,0.500981453455597
0.017546921968460083,0.9347738287560582,0.930735056542811,0.500981453455597
0.01749110221862793,0.9351777059773829,0.930735056542811,0.500981453455597
0.017448633909225464,0.9351777059773829,0.9315428109854604,0.500981453455597
0.017396628856658936,0.9355815831987075,0.9315428109854604,0.500981453455597
0.01739630103111267,0.9355815831987075,0.9317447495961227,0.500981453455597
0.017360210418701172,0.93578352180937,0.9317447495961227,0.500981453455597
0.017340928316116333,0.93578352180937,0.9321486268174475,0.500981453455597
0.017301887273788452,0.9361873990306947,0.9321486268174475,0.500981453455597
0.01726284623146057,0.9361873990306947,0.9325525040387722,0.500981453455597
0.017254382371902466,0.936389337641357,0.9325525040387722,0.500981453455597
0.01720479130744934,0.936389337641357,0.932956381260097,0.500981453455597
0.017192870378494263,0.9365912762520194,0.932956381260097,0.500981453455597
0.017180413007736206,0.9365912762520194,0.9331583198707593,0.500981453455597
0.017166554927825928,0.9369951534733441,0.9331583198707593,0.500981453455597
0.017095059156417847,0.9369951534733441,0.9333602584814217,0.500981453455597
0.016991615295410156,0.9373990306946688,0.9333602584814217,0.500981453455597
0.01694023609161377,0.9373990306946688,0.933562197092084,0.500981453455597
0.016914337873458862,0.9376009693053312,0.933562197092084,0.500981453455597
0.01690414547920227,0.9376009693053312,0.9337641357027464,0.500981453455597
0.01680561900138855,0.9380048465266559,0.9337641357027464,0.500981453455597
0.01661825180053711,0.9380048465266559,0.9349757673667205,0.500981453455597
0.016595393419265747,0.9382067851373183,0.9349757673667205,0.500981453455597
0.016559094190597534,0.9382067851373183,0.9353796445880452,0.500981453455597
0.016557514667510986,0.938610662358643,0.9353796445880452,0.500981453455597
0.016524970531463623,0.938610662358643,0.9355815831987075,0.500981453455597
0.016519278287887573,0.9388126009693053,0.9355815831987075,0.500981453455597
0.01644265651702881,0.9388126009693053,0.93578352180937,0.500981453455597
0.016426891088485718,0.9394184168012925,0.93578352180937,0.500981453455597
0.016408920288085938,0.9394184168012925,0.9361873990306947,0.500981453455597
0.01639041304588318,0.9398222940226171,0.9361873990306947,0.500981453455597
0.016357898712158203,0.9398222940226171,0.936389337641357,0.500981453455597
0.016343265771865845,0.9402261712439418,0.936389337641357,0.500981453455597
0.01633206009864807,0.9402261712439418,0.9365912762520194,0.500981453455597
0.016299456357955933,0.9404281098546042,0.9365912762520194,0.500981453455597
0.016290366649627686,0.9404281098546042,0.9367932148626817,0.500981453455597
0.0162600576877594,0.940831987075929,0.9367932148626817,0.500981453455597
0.01608690619468689,0.940831987075929,0.9376009693053312,0.500981453455597
0.01607280969619751,0.9410339256865913,0.9376009693053312,0.500981453455597
0.016071856021881104,0.9410339256865913,0.9378029079159935,0.500981453455597
0.016071736812591553,0.9412358642972536,0.9378029079159935,0.500981453455597
0.016000330448150635,0.9412358642972536,0.9384087237479806,0.500981453455597
0.01597478985786438,0.9418416801292407,0.9384087237479806,0.500981453455597
0.0159304141998291,0.9418416801292407,0.9388126009693053,0.500981453455597
0.01584044098854065,0.9422455573505655,0.9388126009693053,0.500981453455597
0.01580873131752014,0.9422455573505655,0.9394184168012925,0.500981453455597
0.015777498483657837,0.9424474959612278,0.9394184168012925,0.500981453455597
0.015651404857635498,0.9424474959612278,0.9404281098546042,0.500981453455597
0.01564726233482361,0.9426494345718901,0.9404281098546042,0.500981453455597
0.015581727027893066,0.9426494345718901,0.9406300484652665,0.500981453455597
0.015527456998825073,0.943659127625202,0.9406300484652665,0.500981453455597
0.015484273433685303,0.943659127625202,0.940831987075929,0.500981453455597
0.01545986533164978,0.9440630048465266,0.940831987075929,0.500981453455597
0.015429586172103882,0.9440630048465266,0.9410339256865913,0.500981453455597
0.015352487564086914,0.9446688206785138,0.9410339256865913,0.500981453455597
0.015213429927825928,0.9446688206785138,0.9418416801292407,0.500981453455597
0.015203118324279785,0.9450726978998385,0.9418416801292407,0.500981453455597
0.015177547931671143,0.9450726978998385,0.942043618739903,0.500981453455597
0.014916419982910156,0.9462843295638126,0.942043618739903,0.500981453455597
0.014882653951644897,0.9462843295638126,0.9422455573505655,0.500981453455597
0.014881610870361328,0.946486268174475,0.9422455573505655,0.500981453455597
0.014838933944702148,0.946486268174475,0.9426494345718901,0.500981453455597
0.014753401279449463,0.9474959612277868,0.9426494345718901,0.500981453455597
0.014714360237121582,0.9474959612277868,0.9428513731825525,0.500981453455597
0.014617830514907837,0.9483037156704361,0.9428513731825525,0.500981453455597
0.014582604169845581,0.9483037156704361,0.9430533117932148,0.500981453455597
0.0145740807056427,0.9485056542810986,0.9430533117932148,0.500981453455597
0.014570653438568115,0.9485056542810986,0.9432552504038773,0.500981453455597
0.014566391706466675,0.9487075928917609,0.9432552504038773,0.500981453455597
0.014537423849105835,0.9487075928917609,0.943659127625202,0.500981453455597
0.014507800340652466,0.9489095315024233,0.943659127625202,0.500981453455597
0.014276385307312012,0.9489095315024233,0.9444668820678513,0.500981453455597
0.014257282018661499,0.9491114701130856,0.9444668820678513,0.500981453455597
0.014163166284561157,0.9491114701130856,0.9450726978998385,0.500981453455597
0.014108002185821533,0.949313408723748,0.9450726978998385,0.500981453455597
0.01410183310508728,0.949313408723748,0.9452746365105008,0.500981453455597
0.014088869094848633,0.9495153473344103,0.9452746365105008,0.500981453455597
0.014088094234466553,0.9495153473344103,0.9454765751211631,0.500981453455597
0.014063030481338501,0.9499192245557351,0.9454765751211631,0.500981453455597
0.01406201720237732,0.9499192245557351,0.9456785137318255,0.500981453455597
0.013919681310653687,0.9501211631663974,0.9456785137318255,0.500981453455597
0.013797342777252197,0.9501211631663974,0.9466882067851373,0.500981453455597
0.013777196407318115,0.9503231017770598,0.9466882067851373,0.500981453455597
0.013749480247497559,0.9503231017770598,0.947092084006462,0.500981453455597
0.013680815696716309,0.9509289176090469,0.947092084006462,0.500981453455597
0.013606935739517212,0.9509289176090469,0.9476978998384491,0.500981453455597
0.013595163822174072,0.9511308562197092,0.9476978998384491,0.500981453455597
0.013592153787612915,0.9511308562197092,0.9478998384491115,0.500981453455597
0.013580292463302612,0.9513327948303716,0.9478998384491115,0.500981453455597
0.013524740934371948,0.9513327948303716,0.9483037156704361,0.500981453455597
0.013505339622497559,0.9517366720516963,0.9483037156704361,0.500981453455597
0.013436496257781982,0.9517366720516963,0.9489095315024233,0.500981453455597
0.013390958309173584,0.952140549273021,0.9489095315024233,0.500981453455597
0.01336929202079773,0.952140549273021,0.949313408723748,0.500981453455597
0.013262659311294556,0.9527463651050081,0.949313408723748,0.500981453455597
0.013250976800918579,0.9527463651050081,0.9495153473344103,0.500981453455597
0.013225406408309937,0.9531502423263328,0.9495153473344103,0.500981453455597
0.013224899768829346,0.9531502423263328,0.9497172859450727,0.500981453455597
0.013217329978942871,0.9533521809369951,0.9497172859450727,0.500981453455597
0.01321437954902649,0.9533521809369951,0.9499192245557351,0.500981453455597
0.013199478387832642,0.9537560581583199,0.9499192245557351,0.500981453455597
0.013161391019821167,0.9537560581583199,0.9503231017770598,0.500981453455597
0.013155192136764526,0.9539579967689822,0.9503231017770598,0.500981453455597
0.012917876243591309,0.9539579967689822,0.9519386106623586,0.500981453455597
0.01253896951675415,0.9557754442649434,0.9519386106623586,0.500981453455597
0.012499719858169556,0.9557754442649434,0.952140549273021,0.500981453455597
0.01249048113822937,0.9561793214862682,0.952140549273021,0.500981453455597
0.012476563453674316,0.9561793214862682,0.9523424878836834,0.500981453455597
0.0123213529586792,0.9565831987075929,0.9523424878836834,0.500981453455597
0.012288480997085571,0.9565831987075929,0.9531502423263328,0.500981453455597
0.012171506881713867,0.9569870759289176,0.9531502423263328,0.500981453455597
0.012098997831344604,0.9569870759289176,0.9533521809369951,0.500981453455597
0.012018024921417236,0.9575928917609047,0.9533521809369951,0.500981453455597
0.011995315551757812,0.9575928917609047,0.9535541195476576,0.500981453455597
0.011961221694946289,0.9577948303715671,0.9535541195476576,0.500981453455597
0.011875718832015991,0.9577948303715671,0.9539579967689822,0.500981453455597
0.011859148740768433,0.9579967689822294,0.9539579967689822,0.500981453455597
0.011768609285354614,0.9579967689822294,0.9543618739903069,0.500981453455597
0.011751383543014526,0.9581987075928917,0.9543618739903069,0.500981453455597
0.011691570281982422,0.9581987075928917,0.9549676898222941,0.500981453455597
0.011667698621749878,0.9584006462035541,0.9549676898222941,0.500981453455597
0.011639803647994995,0.9584006462035541,0.9553715670436187,0.500981453455597
0.01160404086112976,0.9586025848142165,0.9553715670436187,0.500981453455597
0.011598825454711914,0.9586025848142165,0.9555735056542811,0.500981453455597
0.011493384838104248,0.9590064620355412,0.9555735056542811,0.500981453455597
0.011422932147979736,0.9590064620355412,0.9565831987075929,0.500981453455597
0.01133263111114502,0.9594103392568659,0.9565831987075929,0.500981453455597
0.011318802833557129,0.9594103392568659,0.9567851373182552,0.500981453455597
0.011263459920883179,0.9598142164781907,0.9567851373182552,0.500981453455597
0.011233866214752197,0.9598142164781907,0.9569870759289176,0.500981453455597
0.011170655488967896,0.9606219709208401,0.9569870759289176,0.500981453455597
0.011163860559463501,0.9606219709208401,0.9571890145395799,0.500981453455597
0.01108008623123169,0.9610258481421647,0.9571890145395799,0.500981453455597
0.011057168245315552,0.9610258481421647,0.9573909531502424,0.500981453455597
0.011020362377166748,0.9614297253634895,0.9573909531502424,0.500981453455597
0.01073366403579712,0.9614297253634895,0.9579967689822294,0.500981453455597
0.010662257671356201,0.9616316639741519,0.9579967689822294,0.500981453455597
0.010639935731887817,0.9616316639741519,0.9581987075928917,0.500981453455597
0.01062917709350586,0.9618336025848142,0.9581987075928917,0.500981453455597
0.010608196258544922,0.9618336025848142,0.9584006462035541,0.500981453455597
0.010605275630950928,0.9620355411954766,0.9584006462035541,0.500981453455597
0.010527938604354858,0.9620355411954766,0.9588045234248789,0.500981453455597
0.010521650314331055,0.9622374798061389,0.9588045234248789,0.500981453455597
0.010455578565597534,0.9622374798061389,0.9590064620355412,0.500981453455597
0.010363668203353882,0.9624394184168013,0.9590064620355412,0.500981453455597
0.010350316762924194,0.9624394184168013,0.9592084006462036,0.500981453455597
0.010312020778656006,0.9626413570274637,0.9592084006462036,0.500981453455597
0.010207146406173706,0.9626413570274637,0.9598142164781907,0.500981453455597
0.010180562734603882,0.962843295638126,0.9598142164781907,0.500981453455597
0.010177314281463623,0.962843295638126,0.960016155088853,0.500981453455597
0.010078370571136475,0.9632471728594507,0.960016155088853,0.500981453455597
0.010051757097244263,0.9632471728594507,0.9608239095315024,0.500981453455597
0.009974509477615356,0.9634491114701131,0.9608239095315024,0.500981453455597
0.00996631383895874,0.9634491114701131,0.9610258481421647,0.500981453455597
0.009946852922439575,0.9636510500807755,0.9610258481421647,0.500981453455597
0.009833961725234985,0.9636510500807755,0.9612277867528272,0.500981453455597
0.009668678045272827,0.9648626817447497,0.9612277867528272,0.500981453455597
0.00965338945388794,0.9648626817447497,0.9616316639741519,0.500981453455597
0.00963488221168518,0.965064620355412,0.9616316639741519,0.500981453455597
0.009593367576599121,0.965064620355412,0.9618336025848142,0.500981453455597
0.009562492370605469,0.9652665589660743,0.9618336025848142,0.500981453455597
0.009485512971878052,0.9652665589660743,0.9626413570274637,0.500981453455597
0.009434878826141357,0.965670436187399,0.9626413570274637,0.500981453455597
0.009399354457855225,0.965670436187399,0.962843295638126,0.500981453455597
0.009258151054382324,0.9668820678513732,0.962843295638126,0.500981453455597
0.009236365556716919,0.9668820678513732,0.9632471728594507,0.500981453455597
0.009060472249984741,0.967891760904685,0.9632471728594507,0.500981453455597
0.009042859077453613,0.967891760904685,0.9636510500807755,0.500981453455597
0.009042799472808838,0.9680936995153473,0.9636510500807755,0.500981453455597
0.00900772213935852,0.9680936995153473,0.9642568659127625,0.500981453455597
0.008875250816345215,0.9686995153473344,0.9642568659127625,0.500981453455597
0.008874058723449707,0.9686995153473344,0.9644588045234249,0.500981453455597
0.008866101503372192,0.9689014539579968,0.9644588045234249,0.500981453455597
0.008785605430603027,0.9689014539579968,0.9646607431340872,0.500981453455597
0.008760720491409302,0.9691033925686591,0.9646607431340872,0.500981453455597
0.00865599513053894,0.9691033925686591,0.965064620355412,0.500981453455597
0.00862923264503479,0.9693053311793215,0.965064620355412,0.500981453455597
0.008588135242462158,0.9693053311793215,0.965670436187399,0.500981453455597
0.008579611778259277,0.9695072697899838,0.965670436187399,0.500981453455597
0.008578091859817505,0.9695072697899838,0.9658723747980614,0.500981453455597
0.008571535348892212,0.9697092084006462,0.9658723747980614,0.500981453455597
0.008519977331161499,0.9697092084006462,0.9662762520193862,0.500981453455597
0.008517026901245117,0.9699111470113085,0.9662762520193862,0.500981453455597
0.008488386869430542,0.9699111470113085,0.9664781906300485,0.500981453455597
0.008478403091430664,0.970113085621971,0.9664781906300485,0.500981453455597
0.008448570966720581,0.970113085621971,0.9668820678513732,0.500981453455597
0.008350074291229248,0.970718901453958,0.9668820678513732,0.500981453455597
0.008317261934280396,0.970718901453958,0.9672859450726979,0.500981453455597
0.008266210556030273,0.9709208400646203,0.9672859450726979,0.500981453455597
0.008260220289230347,0.9709208400646203,0.9676898222940227,0.500981453455597
0.008120208978652954,0.9721324717285945,0.9676898222940227,0.500981453455597
0.008055001497268677,0.9721324717285945,0.9680936995153473,0.500981453455597
0.008042484521865845,0.9723344103392568,0.9680936995153473,0.500981453455597
0.008005201816558838,0.9723344103392568,0.9686995153473344,0.500981453455597
0.00788387656211853,0.9727382875605816,0.9686995153473344,0.500981453455597
0.007736682891845703,0.9727382875605816,0.9691033925686591,0.500981453455597
0.007680028676986694,0.972940226171244,0.9691033925686591,0.500981453455597
0.007646083831787109,0.972940226171244,0.9695072697899838,0.500981453455597
0.007614046335220337,0.9731421647819063,0.9695072697899838,0.500981453455597
0.007574021816253662,0.9731421647819063,0.970113085621971,0.500981453455597
0.007489800453186035,0.9741518578352181,0.970113085621971,0.500981453455597
0.0074177086353302,0.9741518578352181,0.9705169628432956,0.500981453455597
0.007344275712966919,0.9743537964458805,0.9705169628432956,0.500981453455597
0.007281869649887085,0.9743537964458805,0.970718901453958,0.500981453455597
0.007213115692138672,0.9749596122778675,0.970718901453958,0.500981453455597
0.00715261697769165,0.9749596122778675,0.9709208400646203,0.500981453455597
0.007149428129196167,0.9751615508885298,0.9709208400646203,0.500981453455597
0.007106095552444458,0.9751615508885298,0.9717285945072698,0.500981453455597
0.007072269916534424,0.9753634894991923,0.9717285945072698,0.500981453455597
0.007062286138534546,0.9753634894991923,0.9719305331179321,0.500981453455597
0.00705835223197937,0.9755654281098546,0.9719305331179321,0.500981453455597
0.007058322429656982,0.9755654281098546,0.9721324717285945,0.500981453455597
0.006915003061294556,0.976373182552504,0.9721324717285945,0.500981453455597
0.006911098957061768,0.976373182552504,0.9723344103392568,0.500981453455597
0.006824702024459839,0.9769789983844911,0.9723344103392568,0.500981453455597
0.006611049175262451,0.9769789983844911,0.9737479806138933,0.500981453455597
0.006603807210922241,0.9773828756058158,0.9737479806138933,0.500981453455597
0.006523191928863525,0.9773828756058158,0.9745557350565428,0.500981453455597
0.006488889455795288,0.9775848142164781,0.9745557350565428,0.500981453455597
0.0064664483070373535,0.9775848142164781,0.9749596122778675,0.500981453455597
0.006387531757354736,0.9781906300484653,0.9749596122778675,0.500981453455597
0.006385236978530884,0.9781906300484653,0.9751615508885298,0.500981453455597
0.0063676536083221436,0.9783925686591276,0.9751615508885298,0.500981453455597
0.0063245296478271484,0.9783925686591276,0.9755654281098546,0.500981453455597
0.00630602240562439,0.9787964458804523,0.9755654281098546,0.500981453455597
0.006303012371063232,0.9787964458804523,0.975767366720517,0.500981453455597
0.006270647048950195,0.9789983844911146,0.975767366720517,0.500981453455597
0.0061546266078948975,0.9789983844911146,0.9767770597738288,0.500981453455597
0.006073057651519775,0.9794022617124394,0.9767770597738288,0.500981453455597
0.005987286567687988,0.9794022617124394,0.9771809369951535,0.500981453455597
0.005964875221252441,0.9800080775444265,0.9771809369951535,0.500981453455597
0.005875080823898315,0.9800080775444265,0.9773828756058158,0.500981453455597
0.005744636058807373,0.9802100161550888,0.9773828756058158,0.500981453455597
0.0057222843170166016,0.9802100161550888,0.9775848142164781,0.500981453455597
0.005700528621673584,0.9804119547657512,0.9775848142164781,0.500981453455597
0.00569462776184082,0.9804119547657512,0.9777867528271406,0.500981453455597
0.005638599395751953,0.9806138933764136,0.9777867528271406,0.500981453455597
0.0056050121784210205,0.9806138933764136,0.9779886914378029,0.500981453455597
0.005587279796600342,0.9810177705977383,0.9779886914378029,0.500981453455597
0.005565613508224487,0.9810177705977383,0.9781906300484653,0.500981453455597
0.005436331033706665,0.9816235864297254,0.9781906300484653,0.500981453455597
0.005365610122680664,0.9816235864297254,0.9792003231017771,0.500981453455597
0.005163758993148804,0.9824313408723748,0.9792003231017771,0.500981453455597
0.0051611363887786865,0.9824313408723748,0.9794022617124394,0.500981453455597
0.005132704973220825,0.9828352180936996,0.9794022617124394,0.500981453455597
0.0051195621490478516,0.9828352180936996,0.9796042003231018,0.500981453455597
0.005075126886367798,0.9830371567043619,0.9796042003231018,0.500981453455597
0.004959225654602051,0.9830371567043619,0.9806138933764136,0.500981453455597
0.0049526989459991455,0.9834410339256866,0.9806138933764136,0.500981453455597
0.004939258098602295,0.9834410339256866,0.9808158319870759,0.500981453455597
0.004861623048782349,0.9836429725363489,0.9808158319870759,0.500981453455597
0.004796087741851807,0.9836429725363489,0.9810177705977383,0.500981453455597
0.004768937826156616,0.9840468497576736,0.9810177705977383,0.500981453455597
0.004700899124145508,0.9840468497576736,0.9816235864297254,0.500981453455597
0.004691511392593384,0.9844507269789984,0.9816235864297254,0.500981453455597
0.004653811454772949,0.9844507269789984,0.9818255250403877,0.500981453455597
0.004623085260391235,0.9848546042003231,0.9818255250403877,0.500981453455597
0.004552066326141357,0.9848546042003231,0.9822294022617124,0.500981453455597
0.004534661769866943,0.9850565428109854,0.9822294022617124,0.500981453455597
0.0044404566287994385,0.9850565428109854,0.9828352180936996,0.500981453455597
0.00440061092376709,0.9852584814216478,0.9828352180936996,0.500981453455597
0.0042192041873931885,0.9852584814216478,0.9838449111470113,0.500981453455597
0.004189103841781616,0.9854604200323102,0.9838449111470113,0.500981453455597
0.004026174545288086,0.9854604200323102,0.9852584814216478,0.500981453455597
0.0039632320404052734,0.9858642972536349,0.9852584814216478,0.500981453455597
0.003932446241378784,0.9858642972536349,0.9854604200323102,0.500981453455597
0.0038246512413024902,0.9864701130856219,0.9854604200323102,0.500981453455597
0.0037517547607421875,0.9864701130856219,0.9860662358642972,0.500981453455597
0.003710627555847168,0.9866720516962844,0.9860662358642972,0.500981453455597
0.0036810338497161865,0.9866720516962844,0.9866720516962844,0.500981453455597
0.0036535561084747314,0.9868739903069467,0.9866720516962844,0.500981453455597
0.003616422414779663,0.9868739903069467,0.9872778675282714,0.500981453455597
0.0035935640335083008,0.9870759289176091,0.9872778675282714,0.500981453455597
0.0035856664180755615,0.9870759289176091,0.9874798061389337,0.500981453455597
0.0035393238067626953,0.9872778675282714,0.9874798061389337,0.500981453455597
0.003535330295562744,0.9872778675282714,0.9876817447495961,0.500981453455597
0.00347059965133667,0.9876817447495961,0.9876817447495961,0.500981453455597
0.0034054815769195557,0.9876817447495961,0.9882875605815832,0.500981453455597
0.003366529941558838,0.9884894991922456,0.9882875605815832,0.500981453455597
0.003363370895385742,0.9884894991922456,0.9884894991922456,0.500981453455597
0.003250986337661743,0.989297253634895,0.9884894991922456,0.500981453455597
0.0032191872596740723,0.989297253634895,0.9888933764135702,0.500981453455597
0.003218233585357666,0.9894991922455574,0.9888933764135702,0.500981453455597
0.0031309127807617188,0.9894991922455574,0.9890953150242326,0.500981453455597
0.003096163272857666,0.9897011308562197,0.9890953150242326,0.500981453455597
0.0030874013900756836,0.9897011308562197,0.989297253634895,0.500981453455597
0.003017812967300415,0.9899030694668821,0.989297253634895,0.500981453455597
0.003008604049682617,0.9899030694668821,0.9894991922455574,0.500981453455597
0.003003835678100586,0.9901050080775444,0.9894991922455574,0.500981453455597
0.002908676862716675,0.9901050080775444,0.9907108239095315,0.500981453455597
0.0027021467685699463,0.9907108239095315,0.9907108239095315,0.500981453455597
0.0026338398456573486,0.9907108239095315,0.9915185783521809,0.500981453455597
0.002528935670852661,0.9911147011308562,0.9915185783521809,0.500981453455597
0.0025263726711273193,0.9911147011308562,0.9917205169628432,0.500981453455597
0.002445220947265625,0.9915185783521809,0.9917205169628432,0.500981453455597
0.0022939741611480713,0.9915185783521809,0.9925282714054927,0.500981453455597
0.00226747989654541,0.9919224555735057,0.9925282714054927,0.500981453455597
0.0022031962871551514,0.9919224555735057,0.9931340872374798,0.500981453455597
0.00213661789894104,0.9925282714054927,0.9931340872374798,0.500981453455597
0.002084016799926758,0.9925282714054927,0.9935379644588045,0.500981453455597
0.002044111490249634,0.9927302100161551,0.9935379644588045,0.500981453455597
0.0020354092121124268,0.9927302100161551,0.9937399030694669,0.500981453455597
0.0020082592964172363,0.9929321486268174,0.9937399030694669,0.500981453455597
0.0019554197788238525,0.9929321486268174,0.9939418416801292,0.500981453455597
0.0018344223499298096,0.9935379644588045,0.9939418416801292,0.500981453455597
0.0016876757144927979,0.9935379644588045,0.9945476575121163,0.500981453455597
0.0015445053577423096,0.9939418416801292,0.9945476575121163,0.500981453455597
0.001505523920059204,0.9939418416801292,0.9947495961227787,0.500981453455597
0.0013240575790405273,0.9947495961227787,0.9947495961227787,0.500981453455597
0.001219332218170166,0.9947495961227787,0.9953554119547657,0.500981453455597
0.0012000501155853271,0.994951534733441,0.9953554119547657,0.500981453455597
0.0011628568172454834,0.994951534733441,0.9959612277867528,0.500981453455597
0.0011507272720336914,0.9951534733441034,0.9959612277867528,0.500981453455597
0.0010468661785125732,0.9951534733441034,0.9965670436187399,0.500981453455597
0.0009017884731292725,0.9957592891760905,0.9965670436187399,0.500981453455597
0.0008725523948669434,0.9957592891760905,0.9967689822294022,0.500981453455597
0.0007400214672088623,0.9963651050080775,0.9967689822294022,0.500981453455597
0.0007207691669464111,0.9963651050080775,0.9973747980613893,0.500981453455597
0.0005783438682556152,0.9975767366720517,0.9973747980613893,0.500981453455597
0.0005368888378143311,0.9975767366720517,0.9983844911147012,0.500981453455597
0.0005101561546325684,0.997778675282714,0.9983844911147012,0.500981453455597
0.0004982352256774902,0.997778675282714,0.9985864297253635,0.500981453455597
0.0004146695137023926,0.9983844911147012,0.9985864297253635,0.500981453455597
0.0003745555877685547,0.9983844911147012,0.9991922455573505,0.500981453455597
0.0001589059829711914,0.999394184168013,0.9991922455573505,0.500981453455597
0.00010517239570617676,0.999394184168013,0.9995961227786753,0.500981453455597
8.612871170043945e-05,0.9997980613893377,0.9995961227786753,0.500981453455597
2.0712614059448242e-05,0.9997980613893377,1.0,0.500981453455597
1.4424324035644531e-05,1.0,1.0,0.500981453455597


==> figures/data/gaussian/nonlinear_eps8_roc_data.csv <==
threshold,TPR,FPR,AUROC
inf,0.0,0.0,0.5002491609271299
3.109153985977173,0.00020193861066235866,0.0,0.5002491609271299
1.9388371706008911,0.00020193861066235866,0.0008077544426494346,0.5002491609271299
1.5881730318069458,0.0008077544426494346,0.0008077544426494346,0.5002491609271299
1.5419976711273193,0.0008077544426494346,0.0010096930533117932,0.5002491609271299
1.3960634469985962,0.0012116316639741518,0.0010096930533117932,0.5002491609271299
1.3797411918640137,0.0012116316639741518,0.0012116316639741518,0.5002491609271299
1.368399977684021,0.0014135702746365104,0.0012116316639741518,0.5002491609271299
1.357125997543335,0.0014135702746365104,0.0014135702746365104,0.5002491609271299
1.3498470783233643,0.0016155088852988692,0.0014135702746365104,0.5002491609271299
1.3447641134262085,0.0016155088852988692,0.0018174474959612278,0.5002491609271299
1.306414008140564,0.0018174474959612278,0.0018174474959612278,0.5002491609271299
1.303513765335083,0.0018174474959612278,0.0020193861066235864,0.5002491609271299
1.2750107049942017,0.0024232633279483036,0.0020193861066235864,0.5002491609271299
1.2578409910202026,0.0024232633279483036,0.0022213247172859453,0.5002491609271299
1.2570202350616455,0.0026252019386106625,0.0022213247172859453,0.5002491609271299
1.2442322969436646,0.0026252019386106625,0.0024232633279483036,0.5002491609271299
1.241689682006836,0.002827140549273021,0.0024232633279483036,0.5002491609271299
1.2242511510849,0.002827140549273021,0.0030290791599353797,0.5002491609271299
1.2071648836135864,0.0032310177705977385,0.0030290791599353797,0.5002491609271299
1.2051223516464233,0.0032310177705977385,0.0032310177705977385,0.5002491609271299
1.1996320486068726,0.003432956381260097,0.0032310177705977385,0.5002491609271299
1.19389808177948,0.003432956381260097,0.003432956381260097,0.5002491609271299
1.1896635293960571,0.0036348949919224557,0.003432956381260097,0.5002491609271299
1.1829471588134766,0.0036348949919224557,0.0036348949919224557,0.5002491609271299
1.1742196083068848,0.004240710823909532,0.0036348949919224557,0.5002491609271299
1.1727077960968018,0.004240710823909532,0.003836833602584814,0.5002491609271299
1.1505159139633179,0.0046445880452342485,0.003836833602584814,0.5002491609271299
1.1243665218353271,0.0046445880452342485,0.004038772213247173,0.5002491609271299
1.116086483001709,0.005048465266558966,0.004038772213247173,0.5002491609271299
1.1042931079864502,0.005048465266558966,0.004240710823909532,0.5002491609271299
1.090286374092102,0.005250403877221325,0.004240710823909532,0.5002491609271299
1.0893497467041016,0.005250403877221325,0.0044426494345718905,0.5002491609271299
1.0890618562698364,0.005452342487883684,0.0044426494345718905,0.5002491609271299
1.0808056592941284,0.005452342487883684,0.005048465266558966,0.5002491609271299
1.0535359382629395,0.006260096930533118,0.005048465266558966,0.5002491609271299
1.0426418781280518,0.006260096930533118,0.005250403877221325,0.5002491609271299
1.0301705598831177,0.006663974151857835,0.005250403877221325,0.5002491609271299
1.0296118259429932,0.006663974151857835,0.005452342487883684,0.5002491609271299
1.0285534858703613,0.006865912762520194,0.005452342487883684,0.5002491609271299
1.0174341201782227,0.006865912762520194,0.0058562197092084005,0.5002491609271299
1.0129026174545288,0.0070678513731825526,0.0058562197092084005,0.5002491609271299
0.9999786615371704,0.0070678513731825526,0.006663974151857835,0.5002491609271299
0.9973151683807373,0.007269789983844911,0.006663974151857835,0.5002491609271299
0.9962278604507446,0.007269789983844911,0.006865912762520194,0.5002491609271299
0.9935953617095947,0.00747172859450727,0.006865912762520194,0.5002491609271299
0.9841631650924683,0.00747172859450727,0.0070678513731825526,0.5002491609271299
0.9824801683425903,0.007673667205169628,0.0070678513731825526,0.5002491609271299
0.970435380935669,0.007673667205169628,0.00747172859450727,0.5002491609271299
0.9650206565856934,0.008077544426494346,0.00747172859450727,0.5002491609271299
0.95894455909729,0.008077544426494346,0.007673667205169628,0.5002491609271299
0.9521987438201904,0.008481421647819063,0.007673667205169628,0.5002491609271299
0.9478670358657837,0.008481421647819063,0.007875605815831988,0.5002491609271299
0.9473224878311157,0.008683360258481421,0.007875605815831988,0.5002491609271299
0.9462677240371704,0.008683360258481421,0.008077544426494346,0.5002491609271299
0.9332495927810669,0.009087237479806139,0.008077544426494346,0.5002491609271299
0.930076003074646,0.009087237479806139,0.008481421647819063,0.5002491609271299
0.9251128435134888,0.009491114701130857,0.008481421647819063,0.5002491609271299
0.9197771549224854,0.009491114701130857,0.008885298869143781,0.5002491609271299
0.912693977355957,0.009693053311793215,0.008885298869143781,0.5002491609271299
0.9065207242965698,0.009693053311793215,0.009087237479806139,0.5002491609271299
0.9056106805801392,0.009894991922455574,0.009087237479806139,0.5002491609271299
0.8967890739440918,0.009894991922455574,0.009491114701130857,0.5002491609271299
0.8939940929412842,0.010096930533117932,0.009491114701130857,0.5002491609271299
0.892728328704834,0.010096930533117932,0.009693053311793215,0.5002491609271299
0.8915749788284302,0.01029886914378029,0.009693053311793215,0.5002491609271299
0.8873538970947266,0.01029886914378029,0.010096930533117932,0.5002491609271299
0.8867146968841553,0.01050080775444265,0.010096930533117932,0.5002491609271299
0.8850277662277222,0.01050080775444265,0.01029886914378029,0.5002491609271299
0.8756222724914551,0.010904684975767368,0.01029886914378029,0.5002491609271299
0.8751051425933838,0.010904684975767368,0.01050080775444265,0.5002491609271299
0.8733112812042236,0.011308562197092083,0.01050080775444265,0.5002491609271299
0.8728107213973999,0.011308562197092083,0.010702746365105008,0.5002491609271299
0.8714743852615356,0.011510500807754443,0.010702746365105008,0.5002491609271299
0.8684706687927246,0.011510500807754443,0.011510500807754443,0.5002491609271299
0.8577157258987427,0.012520193861066236,0.011510500807754443,0.5002491609271299
0.8527801036834717,0.012520193861066236,0.012116316639741519,0.5002491609271299
0.8492146730422974,0.012924071082390954,0.012116316639741519,0.5002491609271299
0.8483389616012573,0.012924071082390954,0.012318255250403877,0.5002491609271299
0.8422859907150269,0.013126009693053312,0.012318255250403877,0.5002491609271299
0.8415367603302002,0.013126009693053312,0.012520193861066236,0.5002491609271299
0.8392904996871948,0.01332794830371567,0.012520193861066236,0.5002491609271299
0.837472677230835,0.01332794830371567,0.012722132471728594,0.5002491609271299
0.8288516998291016,0.013731825525040387,0.012722132471728594,0.5002491609271299
0.8283475637435913,0.013731825525040387,0.012924071082390954,0.5002491609271299
0.828249454498291,0.013933764135702747,0.012924071082390954,0.5002491609271299
0.818537712097168,0.013933764135702747,0.013126009693053312,0.5002491609271299
0.8072047233581543,0.014337641357027463,0.013126009693053312,0.5002491609271299
0.8009593486785889,0.014337641357027463,0.013731825525040387,0.5002491609271299
0.795160174369812,0.01474151857835218,0.013731825525040387,0.5002491609271299
0.7914197444915771,0.01474151857835218,0.013933764135702747,0.5002491609271299
0.7881730794906616,0.015347334410339256,0.013933764135702747,0.5002491609271299
0.78682541847229,0.015347334410339256,0.014135702746365105,0.5002491609271299
0.7842613458633423,0.015953150242326332,0.014135702746365105,0.5002491609271299
0.7813756465911865,0.015953150242326332,0.014337641357027463,0.5002491609271299
0.7796052694320679,0.01615508885298869,0.014337641357027463,0.5002491609271299
0.7784377336502075,0.01615508885298869,0.014539579967689823,0.5002491609271299
0.773483395576477,0.016558966074313407,0.014539579967689823,0.5002491609271299
0.7733325958251953,0.016558966074313407,0.01474151857835218,0.5002491609271299
0.7725017070770264,0.016760904684975767,0.01474151857835218,0.5002491609271299
0.7724206447601318,0.016760904684975767,0.01494345718901454,0.5002491609271299
0.7710064649581909,0.016962843295638127,0.01494345718901454,0.5002491609271299
0.7697219848632812,0.016962843295638127,0.015145395799676898,0.5002491609271299
0.7628520727157593,0.018780290791599354,0.015145395799676898,0.5002491609271299
0.7616949081420898,0.018780290791599354,0.015549273021001616,0.5002491609271299
0.7601592540740967,0.01918416801292407,0.015549273021001616,0.5002491609271299
0.7560567855834961,0.01918416801292407,0.016558966074313407,0.5002491609271299
0.7555859088897705,0.01938610662358643,0.016558966074313407,0.5002491609271299
0.7529735565185547,0.01938610662358643,0.017164781906300483,0.5002491609271299
0.7521529197692871,0.01958804523424879,0.017164781906300483,0.5002491609271299
0.7489683628082275,0.01958804523424879,0.017366720516962843,0.5002491609271299
0.748954176902771,0.01978998384491115,0.017366720516962843,0.5002491609271299
0.7463313341140747,0.01978998384491115,0.01797253634894992,0.5002491609271299
0.7389789819717407,0.020193861066235864,0.01797253634894992,0.5002491609271299
0.7309406995773315,0.020193861066235864,0.018982229402261713,0.5002491609271299
0.7204149961471558,0.021809369951534735,0.018982229402261713,0.5002491609271299
0.7201347351074219,0.021809369951534735,0.01918416801292407,0.5002491609271299
0.7169796228408813,0.02221324717285945,0.01918416801292407,0.5002491609271299
0.7167288064956665,0.02221324717285945,0.01938610662358643,0.5002491609271299
0.715805172920227,0.02241518578352181,0.01938610662358643,0.5002491609271299
0.7116413116455078,0.02241518578352181,0.01978998384491115,0.5002491609271299
0.7063347101211548,0.023222940226171242,0.01978998384491115,0.5002491609271299
0.705717921257019,0.023222940226171242,0.019991922455573505,0.5002491609271299
0.7032585144042969,0.023626817447495962,0.019991922455573505,0.5002491609271299
0.6888648271560669,0.023626817447495962,0.02201130856219709,0.5002491609271299
0.6875041723251343,0.02382875605815832,0.02201130856219709,0.5002491609271299
0.6874567270278931,0.02382875605815832,0.02221324717285945,0.5002491609271299
0.6809793710708618,0.024838449111470113,0.02221324717285945,0.5002491609271299
0.679801344871521,0.024838449111470113,0.022617124394184167,0.5002491609271299
0.6787230968475342,0.025040387722132473,0.022617124394184167,0.5002491609271299
0.6770374774932861,0.025040387722132473,0.023222940226171242,0.5002491609271299
0.6752485036849976,0.02524232633279483,0.023222940226171242,0.5002491609271299
0.6722085475921631,0.02524232633279483,0.02382875605815832,0.5002491609271299
0.6684396266937256,0.025848142164781908,0.02382875605815832,0.5002491609271299
0.6682862043380737,0.025848142164781908,0.024030694668820678,0.5002491609271299
0.6680676937103271,0.026050080775444264,0.024030694668820678,0.5002491609271299
0.6661951541900635,0.026050080775444264,0.024232633279483037,0.5002491609271299
0.6657288074493408,0.026252019386106624,0.024232633279483037,0.5002491609271299
0.6632535457611084,0.026252019386106624,0.024838449111470113,0.5002491609271299
0.6627662181854248,0.026453957996768983,0.024838449111470113,0.5002491609271299
0.6602191925048828,0.026453957996768983,0.02544426494345719,0.5002491609271299
0.6599985361099243,0.02665589660743134,0.02544426494345719,0.5002491609271299
0.6591655015945435,0.02665589660743134,0.025646203554119548,0.5002491609271299
0.6587022542953491,0.0268578352180937,0.025646203554119548,0.5002491609271299
0.657891035079956,0.0268578352180937,0.025848142164781908,0.5002491609271299
0.6562145948410034,0.027261712439418415,0.025848142164781908,0.5002491609271299
0.6528812646865845,0.027261712439418415,0.0268578352180937,0.5002491609271299
0.6511270999908447,0.027463651050080775,0.0268578352180937,0.5002491609271299
0.6477698087692261,0.027463651050080775,0.027463651050080775,0.5002491609271299
0.6477123498916626,0.027665589660743135,0.027463651050080775,0.5002491609271299
0.647476077079773,0.027665589660743135,0.027867528271405494,0.5002491609271299
0.6450260877609253,0.02827140549273021,0.027867528271405494,0.5002491609271299
0.6448978185653687,0.02827140549273021,0.02806946688206785,0.5002491609271299
0.6448787450790405,0.02847334410339257,0.02806946688206785,0.5002491609271299
0.6439682245254517,0.02847334410339257,0.02847334410339257,0.5002491609271299
0.6420959234237671,0.028877221324717286,0.02847334410339257,0.5002491609271299
0.6378382444381714,0.028877221324717286,0.029079159935379646,0.5002491609271299
0.6359916925430298,0.029281098546042002,0.029079159935379646,0.5002491609271299
0.6349284648895264,0.029281098546042002,0.02948303715670436,0.5002491609271299
0.6342198848724365,0.02948303715670436,0.02948303715670436,0.5002491609271299
0.6328285932540894,0.02948303715670436,0.02968497576736672,0.5002491609271299
0.6305960416793823,0.030088852988691437,0.02968497576736672,0.5002491609271299
0.6289070844650269,0.030088852988691437,0.02988691437802908,0.5002491609271299
0.6271374225616455,0.030694668820678513,0.02988691437802908,0.5002491609271299
0.626548171043396,0.030694668820678513,0.030088852988691437,0.5002491609271299
0.6178261041641235,0.03291599353796446,0.030088852988691437,0.5002491609271299
0.6173402070999146,0.03291599353796446,0.030290791599353797,0.5002491609271299
0.6166554689407349,0.033117932148626815,0.030290791599353797,0.5002491609271299
0.6166106462478638,0.033117932148626815,0.030492730210016156,0.5002491609271299
0.6157729625701904,0.033521809369951534,0.030492730210016156,0.5002491609271299
0.6156442165374756,0.033521809369951534,0.030694668820678513,0.5002491609271299
0.61454176902771,0.033723747980613894,0.030694668820678513,0.5002491609271299
0.6141681671142578,0.033723747980613894,0.030896607431340872,0.5002491609271299
0.6136637926101685,0.034329563812600966,0.030896607431340872,0.5002491609271299
0.6125938892364502,0.034329563812600966,0.03130048465266559,0.5002491609271299
0.6123731136322021,0.034531502423263326,0.03130048465266559,0.5002491609271299
0.61006760597229,0.034531502423263326,0.031906300484652664,0.5002491609271299
0.6092880964279175,0.034935379644588045,0.031906300484652664,0.5002491609271299
0.6087172031402588,0.034935379644588045,0.03251211631663974,0.5002491609271299
0.6074271202087402,0.035137318255250405,0.03251211631663974,0.5002491609271299
0.6046499013900757,0.035137318255250405,0.03412762520193861,0.5002491609271299
0.6045233011245728,0.035339256865912765,0.03412762520193861,0.5002491609271299
0.6006789207458496,0.035339256865912765,0.034329563812600966,0.5002491609271299
0.6002260446548462,0.03574313408723748,0.034329563812600966,0.5002491609271299
0.5974555015563965,0.03574313408723748,0.035339256865912765,0.5002491609271299
0.5971939563751221,0.03594507269789984,0.035339256865912765,0.5002491609271299
0.5962828397750854,0.03594507269789984,0.03574313408723748,0.5002491609271299
0.5961030721664429,0.036147011308562196,0.03574313408723748,0.5002491609271299
0.5918418169021606,0.036147011308562196,0.036550888529886916,0.5002491609271299
0.5916422605514526,0.036348949919224556,0.036550888529886916,0.5002491609271299
0.5901761054992676,0.036348949919224556,0.03735864297253635,0.5002491609271299
0.5870897769927979,0.036954765751211635,0.03735864297253635,0.5002491609271299
0.5865708589553833,0.036954765751211635,0.03776252019386107,0.5002491609271299
0.5857422351837158,0.03715670436187399,0.03776252019386107,0.5002491609271299
0.579540491104126,0.03715670436187399,0.03897415185783522,0.5002491609271299
0.5789089202880859,0.03756058158319871,0.03897415185783522,0.5002491609271299
0.5765740871429443,0.03756058158319871,0.03937802907915994,0.5002491609271299
0.5758801698684692,0.03776252019386107,0.03937802907915994,0.5002491609271299
0.5755358934402466,0.03776252019386107,0.03978190630048465,0.5002491609271299
0.5754021406173706,0.03796445880452343,0.03978190630048465,0.5002491609271299
0.5748288631439209,0.03796445880452343,0.04018578352180937,0.5002491609271299
0.5741039514541626,0.0385702746365105,0.04018578352180937,0.5002491609271299
0.5735592842102051,0.0385702746365105,0.04079159935379645,0.5002491609271299
0.5727710723876953,0.03917609046849758,0.04079159935379645,0.5002491609271299
0.5722284317016602,0.03917609046849758,0.04139741518578352,0.5002491609271299
0.5721215009689331,0.03937802907915994,0.04139741518578352,0.5002491609271299
0.5713568925857544,0.03937802907915994,0.04180129240710824,0.5002491609271299
0.5706923007965088,0.03978190630048465,0.04180129240710824,0.5002491609271299
0.5702648162841797,0.03978190630048465,0.04220516962843296,0.5002491609271299
0.5700587034225464,0.03998384491114701,0.04220516962843296,0.5002491609271299
0.5692652463912964,0.03998384491114701,0.04240710823909531,0.5002491609271299
0.5671743154525757,0.04058966074313409,0.04240710823909531,0.5002491609271299
0.5657573938369751,0.04058966074313409,0.04281098546042003,0.5002491609271299
0.5651004314422607,0.04079159935379645,0.04281098546042003,0.5002491609271299
0.5642331838607788,0.04079159935379645,0.04361873990306947,0.5002491609271299
0.5639044046401978,0.04099353796445881,0.04361873990306947,0.5002491609271299
0.5637619495391846,0.04099353796445881,0.04382067851373182,0.5002491609271299
0.5631022453308105,0.04139741518578352,0.04382067851373182,0.5002491609271299
0.5620884895324707,0.04139741518578352,0.04402261712439418,0.5002491609271299
0.5614496469497681,0.04180129240710824,0.04402261712439418,0.5002491609271299
0.5584417581558228,0.04180129240710824,0.045032310177705974,0.5002491609271299
0.5578663349151611,0.04220516962843296,0.045032310177705974,0.5002491609271299
0.5573643445968628,0.04220516962843296,0.045234248788368334,0.5002491609271299
0.5549721717834473,0.04321486268174475,0.045234248788368334,0.5002491609271299
0.5541844367980957,0.04321486268174475,0.04543618739903069,0.5002491609271299
0.5527995824813843,0.04361873990306947,0.04543618739903069,0.5002491609271299
0.5525963306427002,0.04361873990306947,0.04584006462035541,0.5002491609271299
0.55245041847229,0.04382067851373182,0.04584006462035541,0.5002491609271299
0.5523068904876709,0.04382067851373182,0.04604200323101777,0.5002491609271299
0.5514647960662842,0.04422455573505654,0.04604200323101777,0.5002491609271299
0.551205039024353,0.04422455573505654,0.04624394184168013,0.5002491609271299
0.550033688545227,0.045032310177705974,0.04624394184168013,0.5002491609271299
0.5475101470947266,0.045032310177705974,0.04765751211631664,0.5002491609271299
0.5443950891494751,0.04563812600969305,0.04765751211631664,0.5002491609271299
0.5433235168457031,0.04563812600969305,0.048465266558966075,0.5002491609271299
0.5427548885345459,0.04584006462035541,0.048465266558966075,0.5002491609271299
0.5424343347549438,0.04584006462035541,0.048667205169628434,0.5002491609271299
0.5423761606216431,0.04604200323101777,0.048667205169628434,0.5002491609271299
0.5423165559768677,0.04604200323101777,0.048869143780290794,0.5002491609271299
0.5419131517410278,0.04624394184168013,0.048869143780290794,0.5002491609271299
0.5417568683624268,0.04624394184168013,0.04907108239095315,0.5002491609271299
0.539669394493103,0.046647819063004844,0.04907108239095315,0.5002491609271299
0.5392906665802002,0.046647819063004844,0.049273021001615507,0.5002491609271299
0.5391585826873779,0.046849757673667204,0.049273021001615507,0.5002491609271299
0.5389193296432495,0.046849757673667204,0.049474959612277866,0.5002491609271299
0.5378435850143433,0.04745557350565428,0.049474959612277866,0.5002491609271299
0.5376086235046387,0.04745557350565428,0.049676898222940226,0.5002491609271299
0.5364617109298706,0.048061389337641355,0.049676898222940226,0.5002491609271299
0.5344046354293823,0.048061389337641355,0.050282714054927305,0.5002491609271299
0.533361554145813,0.048667205169628434,0.050282714054927305,0.5002491609271299
0.5325123071670532,0.048667205169628434,0.05048465266558966,0.5002491609271299
0.5318095684051514,0.04907108239095315,0.05048465266558966,0.5002491609271299
0.5299472808837891,0.04907108239095315,0.05109046849757674,0.5002491609271299
0.529667854309082,0.049474959612277866,0.05109046849757674,0.5002491609271299
0.5292088985443115,0.049474959612277866,0.051292407108239096,0.5002491609271299
0.5273181200027466,0.050080775444264945,0.051292407108239096,0.5002491609271299
0.5272829532623291,0.050080775444264945,0.051494345718901456,0.5002491609271299
0.527073860168457,0.05048465266558966,0.051494345718901456,0.5002491609271299
0.52698814868927,0.05048465266558966,0.051696284329563816,0.5002491609271299
0.5251678228378296,0.051292407108239096,0.051696284329563816,0.5002491609271299
0.524800181388855,0.051292407108239096,0.05210016155088853,0.5002491609271299
0.5244495868682861,0.051696284329563816,0.05210016155088853,0.5002491609271299
0.5237963199615479,0.051696284329563816,0.05250403877221325,0.5002491609271299
0.523361086845398,0.05210016155088853,0.05250403877221325,0.5002491609271299
0.5224120616912842,0.05210016155088853,0.05290791599353797,0.5002491609271299
0.5214102268218994,0.05230210016155089,0.05290791599353797,0.5002491609271299
0.52082359790802,0.05230210016155089,0.05331179321486268,0.5002491609271299
0.5205085277557373,0.05250403877221325,0.05331179321486268,0.5002491609271299
0.5202617645263672,0.05250403877221325,0.05351373182552504,0.5002491609271299
0.5187300443649292,0.05351373182552504,0.05351373182552504,0.5002491609271299
0.5183463096618652,0.05351373182552504,0.0537156704361874,0.5002491609271299
0.5179219245910645,0.0537156704361874,0.0537156704361874,0.5002491609271299
0.5176597833633423,0.0537156704361874,0.05411954765751212,0.5002491609271299
0.5173139572143555,0.05432148626817448,0.05411954765751212,0.5002491609271299
0.5148088932037354,0.05432148626817448,0.05472536348949919,0.5002491609271299
0.5138438940048218,0.05492730210016155,0.05472536348949919,0.5002491609271299
0.5132831335067749,0.05492730210016155,0.05512924071082391,0.5002491609271299
0.5127685070037842,0.05533117932148627,0.05512924071082391,0.5002491609271299
0.5116523504257202,0.05533117932148627,0.05553311793214863,0.5002491609271299
0.5111559629440308,0.05573505654281099,0.05553311793214863,0.5002491609271299
0.5106688737869263,0.05573505654281099,0.05593699515347334,0.5002491609271299
0.5097839832305908,0.05593699515347334,0.05593699515347334,0.5002491609271299
0.5082614421844482,0.05593699515347334,0.05694668820678514,0.5002491609271299
0.5078213214874268,0.0561389337641357,0.05694668820678514,0.5002491609271299
0.5058282613754272,0.0561389337641357,0.05755250403877221,0.5002491609271299
0.5058056116104126,0.05634087237479806,0.05755250403877221,0.5002491609271299
0.5052840709686279,0.05634087237479806,0.05775444264943457,0.5002491609271299
0.504875659942627,0.05694668820678514,0.05775444264943457,0.5002491609271299
0.5042299032211304,0.05694668820678514,0.05836025848142165,0.5002491609271299
0.5026764869689941,0.05714862681744749,0.05836025848142165,0.5002491609271299
0.5025331974029541,0.05714862681744749,0.058562197092084003,0.5002491609271299
0.5023765563964844,0.05735056542810985,0.058562197092084003,0.5002491609271299
0.5015765428543091,0.05735056542810985,0.05896607431340872,0.5002491609271299
0.5013480186462402,0.05755250403877221,0.05896607431340872,0.5002491609271299
0.5006425380706787,0.05755250403877221,0.05936995153473344,0.5002491609271299
0.49958768486976624,0.05795638126009693,0.05936995153473344,0.5002491609271299
0.49895986914634705,0.05795638126009693,0.05977382875605816,0.5002491609271299
0.4982052743434906,0.05815831987075929,0.05977382875605816,0.5002491609271299
0.49548545479774475,0.05815831987075929,0.06078352180936995,0.5002491609271299
0.4941481649875641,0.05876413570274636,0.06078352180936995,0.5002491609271299
0.4907505214214325,0.05876413570274636,0.061995153473344104,0.5002491609271299
0.4897550642490387,0.05916801292407108,0.061995153473344104,0.5002491609271299
0.4887252151966095,0.05916801292407108,0.06260096930533118,0.5002491609271299
0.48696425557136536,0.05977382875605816,0.06260096930533118,0.5002491609271299
0.48690518736839294,0.05977382875605816,0.06280290791599354,0.5002491609271299
0.4869029223918915,0.059975767366720514,0.06280290791599354,0.5002491609271299
0.486687570810318,0.059975767366720514,0.0630048465266559,0.5002491609271299
0.48654618859291077,0.060177705977382874,0.0630048465266559,0.5002491609271299
0.48552390933036804,0.060177705977382874,0.06340872374798061,0.5002491609271299
0.4853370487689972,0.06058158319870759,0.06340872374798061,0.5002491609271299
0.4851226508617401,0.06058158319870759,0.06361066235864297,0.5002491609271299
0.48483869433403015,0.061187399030694666,0.06361066235864297,0.5002491609271299
0.48464235663414,0.061187399030694666,0.0640145395799677,0.5002491609271299
0.48399773240089417,0.061389337641357025,0.0640145395799677,0.5002491609271299
0.4829910099506378,0.061389337641357025,0.06462035541195477,0.5002491609271299
0.4817213714122772,0.062197092084006464,0.06462035541195477,0.5002491609271299
0.4809201657772064,0.062197092084006464,0.06482229402261712,0.5002491609271299
0.4807056486606598,0.062399030694668824,0.06482229402261712,0.5002491609271299
0.48007169365882874,0.062399030694668824,0.06563004846526656,0.5002491609271299
0.47988250851631165,0.0630048465266559,0.06563004846526656,0.5002491609271299
0.47895708680152893,0.0630048465266559,0.06603392568659128,0.5002491609271299
0.47860386967658997,0.06340872374798061,0.06603392568659128,0.5002491609271299
0.4773307144641876,0.06340872374798061,0.066437802907916,0.5002491609271299
0.47704634070396423,0.06361066235864297,0.066437802907916,0.5002491609271299
0.47659870982170105,0.06361066235864297,0.06684168012924072,0.5002491609271299
0.47533807158470154,0.06421647819063005,0.06684168012924072,0.5002491609271299
0.4737490117549896,0.06421647819063005,0.06785137318255251,0.5002491609271299
0.4733460247516632,0.06482229402261712,0.06785137318255251,0.5002491609271299
0.4726199209690094,0.06482229402261712,0.06825525040387723,0.5002491609271299
0.471273809671402,0.06563004846526656,0.06825525040387723,0.5002491609271299
0.47110363841056824,0.06563004846526656,0.06845718901453958,0.5002491609271299
0.4708825647830963,0.06583198707592892,0.06845718901453958,0.5002491609271299
0.4706079065799713,0.06583198707592892,0.0688610662358643,0.5002491609271299
0.470474511384964,0.06603392568659128,0.0688610662358643,0.5002491609271299
0.47040626406669617,0.06603392568659128,0.06906300484652665,0.5002491609271299
0.47029098868370056,0.066437802907916,0.06906300484652665,0.5002491609271299
0.47025200724601746,0.066437802907916,0.06926494345718902,0.5002491609271299
0.4700709283351898,0.06663974151857835,0.06926494345718902,0.5002491609271299
0.4694499671459198,0.06663974151857835,0.07047657512116316,0.5002491609271299
0.4687134921550751,0.06704361873990307,0.07047657512116316,0.5002491609271299
0.4683031141757965,0.06704361873990307,0.07067851373182553,0.5002491609271299
0.4665404260158539,0.06825525040387723,0.07067851373182553,0.5002491609271299
0.46611395478248596,0.06825525040387723,0.07088045234248788,0.5002491609271299
0.46610817313194275,0.06845718901453958,0.07088045234248788,0.5002491609271299
0.46582475304603577,0.06845718901453958,0.07108239095315025,0.5002491609271299
0.4646945297718048,0.06906300484652665,0.07108239095315025,0.5002491609271299
0.4635249078273773,0.06906300484652665,0.07168820678513732,0.5002491609271299
0.46320781111717224,0.06926494345718902,0.07168820678513732,0.5002491609271299
0.46275219321250916,0.06926494345718902,0.07209208400646204,0.5002491609271299
0.46235767006874084,0.06966882067851374,0.07209208400646204,0.5002491609271299
0.4619778096675873,0.06966882067851374,0.07289983844911146,0.5002491609271299
0.4592985212802887,0.07067851373182553,0.07289983844911146,0.5002491609271299
0.45870158076286316,0.07067851373182553,0.07310177705977383,0.5002491609271299
0.4582560360431671,0.07088045234248788,0.07310177705977383,0.5002491609271299
0.45790961384773254,0.07088045234248788,0.07350565428109855,0.5002491609271299
0.4557859003543854,0.07249596122778676,0.07350565428109855,0.5002491609271299
0.45571020245552063,0.07249596122778676,0.0737075928917609,0.5002491609271299
0.4550059735774994,0.07310177705977383,0.0737075928917609,0.5002491609271299
0.4542963206768036,0.07310177705977383,0.07390953150242327,0.5002491609271299
0.454250305891037,0.07330371567043618,0.07390953150242327,0.5002491609271299
0.454016774892807,0.07330371567043618,0.07411147011308562,0.5002491609271299
0.45340457558631897,0.0737075928917609,0.07411147011308562,0.5002491609271299
0.45331236720085144,0.0737075928917609,0.07431340872374798,0.5002491609271299
0.4525110423564911,0.07390953150242327,0.07431340872374798,0.5002491609271299
0.45242980122566223,0.07390953150242327,0.07451534733441034,0.5002491609271299
0.4502354562282562,0.0747172859450727,0.07451534733441034,0.5002491609271299
0.45022693276405334,0.0747172859450727,0.0747172859450727,0.5002491609271299
0.4492466151714325,0.07491922455573506,0.0747172859450727,0.5002491609271299
0.4491983950138092,0.07491922455573506,0.07491922455573506,0.5002491609271299
0.4489564001560211,0.07552504038772213,0.07491922455573506,0.5002491609271299
0.44871774315834045,0.07552504038772213,0.07532310177705977,0.5002491609271299
0.448301762342453,0.07592891760904685,0.07532310177705977,0.5002491609271299
0.4469616711139679,0.07592891760904685,0.07592891760904685,0.5002491609271299
0.4459798038005829,0.07653473344103393,0.07592891760904685,0.5002491609271299
0.44583860039711,0.07653473344103393,0.0761308562197092,0.5002491609271299
0.4450893700122833,0.077140549273021,0.0761308562197092,0.5002491609271299
0.44406893849372864,0.077140549273021,0.07653473344103393,0.5002491609271299
0.44325825572013855,0.07774636510500808,0.07653473344103393,0.5002491609271299
0.44188210368156433,0.07774636510500808,0.07693861066235864,0.5002491609271299
0.44166019558906555,0.07815024232633279,0.07693861066235864,0.5002491609271299
0.44142332673072815,0.07815024232633279,0.077140549273021,0.5002491609271299
0.44106563925743103,0.07835218093699516,0.077140549273021,0.5002491609271299
0.4398493468761444,0.07835218093699516,0.07794830371567044,0.5002491609271299
0.4396589696407318,0.07855411954765751,0.07794830371567044,0.5002491609271299
0.43965253233909607,0.07855411954765751,0.07815024232633279,0.5002491609271299
0.4387671649456024,0.0791599353796446,0.07815024232633279,0.5002491609271299
0.43856528401374817,0.0791599353796446,0.07855411954765751,0.5002491609271299
0.43795791268348694,0.0795638126009693,0.07855411954765751,0.5002491609271299
0.43774381279945374,0.0795638126009693,0.07875605815831987,0.5002491609271299
0.43753257393836975,0.07996768982229402,0.07875605815831987,0.5002491609271299
0.43679848313331604,0.07996768982229402,0.0791599353796446,0.5002491609271299
0.43564215302467346,0.0805735056542811,0.0791599353796446,0.5002491609271299
0.43520674109458923,0.0805735056542811,0.0795638126009693,0.5002491609271299
0.43502816557884216,0.08077544426494346,0.0795638126009693,0.5002491609271299
0.4346183240413666,0.08077544426494346,0.07976575121163167,0.5002491609271299
0.43365082144737244,0.08117932148626818,0.07976575121163167,0.5002491609271299
0.43294957280158997,0.08117932148626818,0.08016962843295639,0.5002491609271299
0.43292519450187683,0.08138126009693053,0.08016962843295639,0.5002491609271299
0.4326624572277069,0.08138126009693053,0.08077544426494346,0.5002491609271299
0.43093857169151306,0.08198707592891762,0.08077544426494346,0.5002491609271299
0.43038663268089294,0.08198707592891762,0.08117932148626818,0.5002491609271299
0.4289397895336151,0.08259289176090469,0.08117932148626818,0.5002491609271299
0.42887911200523376,0.08259289176090469,0.08138126009693053,0.5002491609271299
0.42882034182548523,0.08279483037156704,0.08138126009693053,0.5002491609271299
0.4286799728870392,0.08279483037156704,0.0815831987075929,0.5002491609271299
0.42867645621299744,0.08299676898222941,0.0815831987075929,0.5002491609271299
0.42833152413368225,0.08299676898222941,0.08178513731825525,0.5002491609271299
0.4275195896625519,0.08380452342487883,0.08178513731825525,0.5002491609271299
0.42726197838783264,0.08380452342487883,0.08198707592891762,0.5002491609271299
0.42651447653770447,0.0840064620355412,0.08198707592891762,0.5002491609271299
0.42530664801597595,0.0840064620355412,0.08259289176090469,0.5002491609271299
0.42521658539772034,0.08420840064620355,0.08259289176090469,0.5002491609271299
0.42432448267936707,0.08420840064620355,0.08279483037156704,0.5002491609271299
0.42413094639778137,0.08441033925686592,0.08279483037156704,0.5002491609271299
0.4236421287059784,0.08441033925686592,0.08299676898222941,0.5002491609271299
0.4229266345500946,0.08481421647819062,0.08299676898222941,0.5002491609271299
0.42274972796440125,0.08481421647819062,0.08340064620355411,0.5002491609271299
0.422193318605423,0.08542003231017771,0.08340064620355411,0.5002491609271299
0.4221349060535431,0.08542003231017771,0.08360258481421648,0.5002491609271299
0.42209431529045105,0.08562197092084006,0.08360258481421648,0.5002491609271299
0.4216940701007843,0.08562197092084006,0.08380452342487883,0.5002491609271299
0.4216098487377167,0.08582390953150243,0.08380452342487883,0.5002491609271299
0.42116525769233704,0.08582390953150243,0.08461227786752827,0.5002491609271299
0.4201963245868683,0.0864297253634895,0.08461227786752827,0.5002491609271299
0.420195072889328,0.0864297253634895,0.08481421647819062,0.5002491609271299
0.41996464133262634,0.08663166397415185,0.08481421647819062,0.5002491609271299
0.41942742466926575,0.08663166397415185,0.08521809369951534,0.5002491609271299
0.41899213194847107,0.08683360258481422,0.08521809369951534,0.5002491609271299
0.41889896988868713,0.08683360258481422,0.08562197092084006,0.5002491609271299
0.41741278767585754,0.08784329563812601,0.08562197092084006,0.5002491609271299
0.41665253043174744,0.08784329563812601,0.08582390953150243,0.5002491609271299
0.4166071116924286,0.08804523424878836,0.08582390953150243,0.5002491609271299
0.41646304726600647,0.08804523424878836,0.08602584814216478,0.5002491609271299
0.41580161452293396,0.08844911147011308,0.08602584814216478,0.5002491609271299
0.41533276438713074,0.08844911147011308,0.0864297253634895,0.5002491609271299
0.41531696915626526,0.08865105008077545,0.0864297253634895,0.5002491609271299
0.4148366153240204,0.08865105008077545,0.08683360258481422,0.5002491609271299
0.41403356194496155,0.08945880452342488,0.08683360258481422,0.5002491609271299
0.4135762155056,0.08945880452342488,0.08723747980613894,0.5002491609271299
0.41312143206596375,0.08966074313408724,0.08723747980613894,0.5002491609271299
0.41307416558265686,0.08966074313408724,0.08743941841680129,0.5002491609271299
0.4125303328037262,0.09006462035541195,0.08743941841680129,0.5002491609271299
0.4124964773654938,0.09006462035541195,0.08764135702746365,0.5002491609271299
0.41213592886924744,0.09046849757673667,0.08764135702746365,0.5002491609271299
0.41209354996681213,0.09046849757673667,0.08784329563812601,0.5002491609271299
0.41125449538230896,0.09067043618739903,0.08784329563812601,0.5002491609271299
0.40986940264701843,0.09067043618739903,0.08804523424878836,0.5002491609271299
0.40879109501838684,0.0912762520193861,0.08804523424878836,0.5002491609271299
0.40727195143699646,0.0912762520193861,0.08905492730210016,0.5002491609271299
0.4069717228412628,0.09188206785137318,0.08905492730210016,0.5002491609271299
0.4069129526615143,0.09188206785137318,0.08925686591276252,0.5002491609271299
0.40603533387184143,0.09208400646203554,0.08925686591276252,0.5002491609271299
0.4058965742588043,0.09208400646203554,0.08945880452342488,0.5002491609271299
0.4053797423839569,0.09268982229402262,0.08945880452342488,0.5002491609271299
0.40513917803764343,0.09268982229402262,0.09006462035541195,0.5002491609271299
0.40449991822242737,0.09289176090468497,0.09006462035541195,0.5002491609271299
0.40449199080467224,0.09289176090468497,0.09026655896607431,0.5002491609271299
0.4044106900691986,0.09309369951534734,0.09026655896607431,0.5002491609271299
0.4041040241718292,0.09309369951534734,0.09087237479806139,0.5002491609271299
0.4039824903011322,0.09329563812600969,0.09087237479806139,0.5002491609271299
0.40394309163093567,0.09329563812600969,0.09107431340872375,0.5002491609271299
0.40336790680885315,0.09369951534733441,0.09107431340872375,0.5002491609271299
0.4016164243221283,0.09369951534733441,0.09168012924071083,0.5002491609271299
0.4015480577945709,0.09390145395799677,0.09168012924071083,0.5002491609271299
0.4014644920825958,0.09390145395799677,0.09188206785137318,0.5002491609271299
0.4012772738933563,0.09410339256865913,0.09188206785137318,0.5002491609271299
0.4004417359828949,0.09410339256865913,0.09289176090468497,0.5002491609271299
0.4001976549625397,0.09430533117932148,0.09289176090468497,0.5002491609271299
0.4001857340335846,0.09430533117932148,0.09309369951534734,0.5002491609271299
0.3997877538204193,0.09450726978998385,0.09309369951534734,0.5002491609271299
0.39978745579719543,0.09450726978998385,0.09329563812600969,0.5002491609271299
0.3996058404445648,0.0947092084006462,0.09329563812600969,0.5002491609271299
0.3992210328578949,0.0947092084006462,0.09349757673667206,0.5002491609271299
0.39907553791999817,0.09491114701130857,0.09349757673667206,0.5002491609271299
0.39831021428108215,0.09491114701130857,0.09390145395799677,0.5002491609271299
0.39818957448005676,0.09511308562197092,0.09390145395799677,0.5002491609271299
0.3981876075267792,0.09511308562197092,0.09410339256865913,0.5002491609271299
0.3980361521244049,0.09531502423263329,0.09410339256865913,0.5002491609271299
0.39803144335746765,0.09531502423263329,0.09430533117932148,0.5002491609271299
0.3979088366031647,0.09551696284329564,0.09430533117932148,0.5002491609271299
0.39741018414497375,0.09551696284329564,0.09450726978998385,0.5002491609271299
0.3971671760082245,0.09571890145395799,0.09450726978998385,0.5002491609271299
0.3970727026462555,0.09571890145395799,0.0947092084006462,0.5002491609271299
0.3970370590686798,0.09592084006462036,0.0947092084006462,0.5002491609271299
0.3953860104084015,0.09592084006462036,0.09551696284329564,0.5002491609271299
0.39493528008461,0.09612277867528271,0.09551696284329564,0.5002491609271299
0.39458778500556946,0.09612277867528271,0.09612277867528271,0.5002491609271299
0.39388546347618103,0.09693053311793215,0.09612277867528271,0.5002491609271299
0.39313098788261414,0.09693053311793215,0.09632471728594508,0.5002491609271299
0.3929652273654938,0.0971324717285945,0.09632471728594508,0.5002491609271299
0.3925376832485199,0.0971324717285945,0.09652665589660743,0.5002491609271299
0.3924191892147064,0.09733441033925687,0.09652665589660743,0.5002491609271299
0.392269104719162,0.09733441033925687,0.09693053311793215,0.5002491609271299
0.39197900891304016,0.0981421647819063,0.09693053311793215,0.5002491609271299
0.39141640067100525,0.0981421647819063,0.09733441033925687,0.5002491609271299
0.3913640081882477,0.09834410339256866,0.09733441033925687,0.5002491609271299
0.39097318053245544,0.09834410339256866,0.09773828756058159,0.5002491609271299
0.39048388600349426,0.09854604200323101,0.09773828756058159,0.5002491609271299
0.3900408446788788,0.09854604200323101,0.09794022617124394,0.5002491609271299
0.3900071680545807,0.09894991922455573,0.09794022617124394,0.5002491609271299
0.3897891342639923,0.09894991922455573,0.09834410339256866,0.5002491609271299
0.3897887170314789,0.0991518578352181,0.09834410339256866,0.5002491609271299
0.3892154395580292,0.0991518578352181,0.09894991922455573,0.5002491609271299
0.3889884650707245,0.09935379644588045,0.09894991922455573,0.5002491609271299
0.38898399472236633,0.09935379644588045,0.0991518578352181,0.5002491609271299
0.3889387547969818,0.0995557350565428,0.0991518578352181,0.5002491609271299
0.3877563178539276,0.0995557350565428,0.09995961227786752,0.5002491609271299
0.38754311203956604,0.09995961227786752,0.09995961227786752,0.5002491609271299
0.3871423900127411,0.09995961227786752,0.10016155088852989,0.5002491609271299
0.386040598154068,0.10096930533117932,0.10016155088852989,0.5002491609271299
0.38597115874290466,0.10096930533117932,0.10036348949919224,0.5002491609271299
0.38577839732170105,0.10117124394184168,0.10036348949919224,0.5002491609271299
0.38567283749580383,0.10117124394184168,0.10056542810985461,0.5002491609271299
0.3850201666355133,0.1015751211631664,0.10056542810985461,0.5002491609271299
0.38361820578575134,0.1015751211631664,0.10218093699515347,0.5002491609271299
0.3832606375217438,0.10177705977382875,0.10218093699515347,0.5002491609271299
0.38279035687446594,0.10177705977382875,0.10238287560581583,0.5002491609271299
0.3823970854282379,0.10197899838449112,0.10238287560581583,0.5002491609271299
0.38219985365867615,0.10197899838449112,0.10258481421647819,0.5002491609271299
0.3809719383716583,0.10298869143780291,0.10258481421647819,0.5002491609271299
0.3809652030467987,0.10298869143780291,0.10278675282714055,0.5002491609271299
0.3807261288166046,0.10339256865912763,0.10278675282714055,0.5002491609271299
0.38051262497901917,0.10339256865912763,0.10319063004846526,0.5002491609271299
0.3800702393054962,0.10359450726978998,0.10319063004846526,0.5002491609271299
0.37980130314826965,0.10359450726978998,0.10379644588045234,0.5002491609271299
0.37972405552864075,0.10420032310177706,0.10379644588045234,0.5002491609271299
0.3792961537837982,0.10420032310177706,0.10440226171243942,0.5002491609271299
0.37906786799430847,0.10440226171243942,0.10440226171243942,0.5002491609271299
0.3790622651576996,0.10440226171243942,0.10460420032310178,0.5002491609271299
0.3790613114833832,0.10460420032310178,0.10460420032310178,0.5002491609271299
0.3790316879749298,0.10460420032310178,0.10480613893376414,0.5002491609271299
0.3788575232028961,0.10480613893376414,0.10480613893376414,0.5002491609271299
0.37859275937080383,0.10480613893376414,0.1050080775444265,0.5002491609271299
0.3785049021244049,0.10521001615508885,0.1050080775444265,0.5002491609271299
0.37785711884498596,0.10521001615508885,0.10561389337641357,0.5002491609271299
0.37736281752586365,0.10561389337641357,0.10561389337641357,0.5002491609271299
0.3772624433040619,0.10561389337641357,0.10581583198707593,0.5002491609271299
0.3772476017475128,0.10581583198707593,0.10581583198707593,0.5002491609271299
0.37612369656562805,0.10581583198707593,0.10682552504038773,0.5002491609271299
0.3761027753353119,0.10601777059773829,0.10682552504038773,0.5002491609271299
0.3759850561618805,0.10601777059773829,0.10702746365105008,0.5002491609271299
0.3753570020198822,0.10621970920840064,0.10702746365105008,0.5002491609271299
0.3752395212650299,0.10621970920840064,0.10722940226171244,0.5002491609271299
0.3751496970653534,0.106421647819063,0.10722940226171244,0.5002491609271299
0.37454953789711,0.106421647819063,0.10763327948303715,0.5002491609271299
0.37431600689888,0.10682552504038773,0.10763327948303715,0.5002491609271299
0.3737143576145172,0.10682552504038773,0.10803715670436187,0.5002491609271299
0.37281396985054016,0.10722940226171244,0.10803715670436187,0.5002491609271299
0.37272754311561584,0.10722940226171244,0.10844103392568659,0.5002491609271299
0.37259337306022644,0.10763327948303715,0.10844103392568659,0.5002491609271299
0.37251219153404236,0.10763327948303715,0.10864297253634896,0.5002491609271299
0.37170490622520447,0.10844103392568659,0.10864297253634896,0.5002491609271299
0.37134167551994324,0.10844103392568659,0.10945072697899838,0.5002491609271299
0.370836466550827,0.10884491114701131,0.10945072697899838,0.5002491609271299
0.3705531060695648,0.10884491114701131,0.1098546042003231,0.5002491609271299
0.3703981935977936,0.10904684975767366,0.1098546042003231,0.5002491609271299
0.37039151787757874,0.10904684975767366,0.11005654281098547,0.5002491609271299
0.37022003531455994,0.10924878836833603,0.11005654281098547,0.5002491609271299
0.37007936835289,0.10924878836833603,0.11046042003231017,0.5002491609271299
0.36975911259651184,0.10945072697899838,0.11046042003231017,0.5002491609271299
0.3690999448299408,0.10945072697899838,0.11126817447495961,0.5002491609271299
0.3682346045970917,0.11005654281098547,0.11126817447495961,0.5002491609271299
0.36767348647117615,0.11005654281098547,0.11147011308562198,0.5002491609271299
0.366853266954422,0.11066235864297254,0.11147011308562198,0.5002491609271299
0.3664039075374603,0.11066235864297254,0.11167205169628433,0.5002491609271299
0.3658277094364166,0.11147011308562198,0.11167205169628433,0.5002491609271299
0.3655258119106293,0.11147011308562198,0.11207592891760905,0.5002491609271299
0.3650311529636383,0.1122778675282714,0.11207592891760905,0.5002491609271299
0.3649565875530243,0.1122778675282714,0.1122778675282714,0.5002491609271299
0.3648572862148285,0.11247980613893377,0.1122778675282714,0.5002491609271299
0.3643766939640045,0.11247980613893377,0.11268174474959612,0.5002491609271299
0.36287644505500793,0.11389337641357028,0.11268174474959612,0.5002491609271299
0.36274513602256775,0.11389337641357028,0.11308562197092084,0.5002491609271299
0.3621860444545746,0.11449919224555735,0.11308562197092084,0.5002491609271299
0.3619697391986847,0.11449919224555735,0.1132875605815832,0.5002491609271299
0.36174276471138,0.11510500807754442,0.1132875605815832,0.5002491609271299
0.36074164509773254,0.11510500807754442,0.11449919224555735,0.5002491609271299
0.3605973422527313,0.11530694668820679,0.11449919224555735,0.5002491609271299
0.3605440557003021,0.11530694668820679,0.11490306946688207,0.5002491609271299
0.3602922856807709,0.11550888529886914,0.11490306946688207,0.5002491609271299
0.3595300018787384,0.11550888529886914,0.1157108239095315,0.5002491609271299
0.35864678025245667,0.11611470113085622,0.1157108239095315,0.5002491609271299
0.3585624396800995,0.11611470113085622,0.11591276252019386,0.5002491609271299
0.3583410084247589,0.11631663974151858,0.11591276252019386,0.5002491609271299
0.35775336623191833,0.11631663974151858,0.11631663974151858,0.5002491609271299
0.35758885741233826,0.1167205169628433,0.11631663974151858,0.5002491609271299
0.3570731580257416,0.1167205169628433,0.11692245557350565,0.5002491609271299
0.3567383587360382,0.11712439418416801,0.11692245557350565,0.5002491609271299
0.356462687253952,0.11712439418416801,0.11732633279483037,0.5002491609271299
0.3563142716884613,0.11752827140549273,0.11732633279483037,0.5002491609271299
0.35629597306251526,0.11752827140549273,0.11752827140549273,0.5002491609271299
0.3561412990093231,0.11773021001615509,0.11752827140549273,0.5002491609271299
0.3559354841709137,0.11773021001615509,0.11773021001615509,0.5002491609271299
0.355758935213089,0.11813408723747981,0.11773021001615509,0.5002491609271299
0.35552719235420227,0.11813408723747981,0.11793214862681745,0.5002491609271299
0.355257123708725,0.11853796445880452,0.11793214862681745,0.5002491609271299
0.35520556569099426,0.11853796445880452,0.11813408723747981,0.5002491609271299
0.3547017276287079,0.11934571890145396,0.11813408723747981,0.5002491609271299
0.3544257581233978,0.11934571890145396,0.11853796445880452,0.5002491609271299
0.3543282449245453,0.11974959612277868,0.11853796445880452,0.5002491609271299
0.35423991084098816,0.11974959612277868,0.11873990306946688,0.5002491609271299
0.3541220724582672,0.1201534733441034,0.11873990306946688,0.5002491609271299
0.35316750407218933,0.1201534733441034,0.11954765751211632,0.5002491609271299
0.35199281573295593,0.12197092084006463,0.11954765751211632,0.5002491609271299
0.35153594613075256,0.12197092084006463,0.11995153473344103,0.5002491609271299
0.3514793813228607,0.12217285945072698,0.11995153473344103,0.5002491609271299
0.35125812888145447,0.12217285945072698,0.12035541195476575,0.5002491609271299
0.3509325683116913,0.1225767366720517,0.12035541195476575,0.5002491609271299
0.35082414746284485,0.1225767366720517,0.12055735056542811,0.5002491609271299
0.3503056466579437,0.12298061389337642,0.12055735056542811,0.5002491609271299
0.3499198853969574,0.12298061389337642,0.12096122778675283,0.5002491609271299
0.3494725227355957,0.12318255250403877,0.12096122778675283,0.5002491609271299
0.34945687651634216,0.12318255250403877,0.12116316639741519,0.5002491609271299
0.34905192255973816,0.12358642972536349,0.12116316639741519,0.5002491609271299
0.34787705540657043,0.12358642972536349,0.12237479806138933,0.5002491609271299
0.34742191433906555,0.12419224555735056,0.12237479806138933,0.5002491609271299
0.3473707139492035,0.12419224555735056,0.12277867528271405,0.5002491609271299
0.3470451533794403,0.12439418416801293,0.12277867528271405,0.5002491609271299
0.34652069211006165,0.12439418416801293,0.12358642972536349,0.5002491609271299
0.3463052809238434,0.12459612277867528,0.12358642972536349,0.5002491609271299
0.34578797221183777,0.12459612277867528,0.12439418416801293,0.5002491609271299
0.3454063832759857,0.1254038772213247,0.12439418416801293,0.5002491609271299
0.3452090322971344,0.1254038772213247,0.12479806138933765,0.5002491609271299
0.3451060354709625,0.12560581583198707,0.12479806138933765,0.5002491609271299
0.3448929190635681,0.12560581583198707,0.125,0.5002491609271299
0.3448381721973419,0.1260096930533118,0.125,0.5002491609271299
0.34482884407043457,0.1260096930533118,0.12520193861066237,0.5002491609271299
0.3443823754787445,0.12661550888529888,0.12520193861066237,0.5002491609271299
0.34407415986061096,0.12661550888529888,0.1254038772213247,0.5002491609271299
0.3436714708805084,0.12701938610662358,0.1254038772213247,0.5002491609271299
0.3434048593044281,0.12701938610662358,0.12580775444264944,0.5002491609271299
0.3431788980960846,0.12742326332794832,0.12580775444264944,0.5002491609271299
0.3431098163127899,0.12742326332794832,0.1260096930533118,0.5002491609271299
0.3428176939487457,0.12782714054927302,0.1260096930533118,0.5002491609271299
0.34267762303352356,0.12782714054927302,0.12621163166397414,0.5002491609271299
0.3421556055545807,0.12823101777059773,0.12621163166397414,0.5002491609271299
0.3421156704425812,0.12823101777059773,0.1264135702746365,0.5002491609271299
0.3411429226398468,0.12903877221324717,0.1264135702746365,0.5002491609271299
0.3409387171268463,0.12903877221324717,0.12661550888529888,0.5002491609271299
0.340369313955307,0.12924071082390953,0.12661550888529888,0.5002491609271299
0.3403450548648834,0.12924071082390953,0.12681744749596122,0.5002491609271299
0.34017887711524963,0.1294426494345719,0.12681744749596122,0.5002491609271299
0.3401658833026886,0.1294426494345719,0.12701938610662358,0.5002491609271299
0.33972564339637756,0.12964458804523424,0.12701938610662358,0.5002491609271299
0.339606910943985,0.12964458804523424,0.12722132471728595,0.5002491609271299
0.33912578225135803,0.13065428109854604,0.12722132471728595,0.5002491609271299
0.33734700083732605,0.13065428109854604,0.1284329563812601,0.5002491609271299
0.3371221721172333,0.13105815831987075,0.1284329563812601,0.5002491609271299
0.336934357881546,0.13105815831987075,0.12883683360258483,0.5002491609271299
0.33658280968666077,0.13146203554119548,0.12883683360258483,0.5002491609271299
0.3365807831287384,0.13146203554119548,0.12903877221324717,0.5002491609271299
0.336515337228775,0.13166397415185785,0.12903877221324717,0.5002491609271299
0.3362866938114166,0.13166397415185785,0.12924071082390953,0.5002491609271299
0.3362044394016266,0.1318659127625202,0.12924071082390953,0.5002491609271299
0.33599910140037537,0.1318659127625202,0.1294426494345719,0.5002491609271299
0.3358800709247589,0.13206785137318255,0.1294426494345719,0.5002491609271299
0.33584126830101013,0.13206785137318255,0.12964458804523424,0.5002491609271299
0.3351278007030487,0.13267366720516963,0.12964458804523424,0.5002491609271299
0.33511707186698914,0.13267366720516963,0.1298465266558966,0.5002491609271299
0.33452335000038147,0.13368336025848143,0.1298465266558966,0.5002491609271299
0.3343370258808136,0.13368336025848143,0.13025040387722134,0.5002491609271299
0.3339446485042572,0.13388529886914377,0.13025040387722134,0.5002491609271299
0.3336851894855499,0.13388529886914377,0.13045234248788368,0.5002491609271299
0.33262935280799866,0.1346930533117932,0.13045234248788368,0.5002491609271299
0.3325512111186981,0.1346930533117932,0.13065428109854604,0.5002491609271299
0.3324260413646698,0.13489499192245558,0.13065428109854604,0.5002491609271299
0.33228692412376404,0.13489499192245558,0.1308562197092084,0.5002491609271299
0.3320781886577606,0.13509693053311794,0.1308562197092084,0.5002491609271299
0.33157750964164734,0.13509693053311794,0.13126009693053312,0.5002491609271299
0.3314776122570038,0.13529886914378028,0.13126009693053312,0.5002491609271299
0.331097275018692,0.13529886914378028,0.13206785137318255,0.5002491609271299
0.33103033900260925,0.13550080775444265,0.13206785137318255,0.5002491609271299
0.33029720187187195,0.13550080775444265,0.132875605815832,0.5002491609271299
0.3300613462924957,0.13590468497576735,0.132875605815832,0.5002491609271299
0.32986053824424744,0.13590468497576735,0.1332794830371567,0.5002491609271299
0.3293689489364624,0.13651050080775445,0.1332794830371567,0.5002491609271299
0.3292987048625946,0.13651050080775445,0.13348142164781907,0.5002491609271299
0.32907792925834656,0.13691437802907916,0.13348142164781907,0.5002491609271299
0.3287414610385895,0.13691437802907916,0.13408723747980614,0.5002491609271299
0.3287132680416107,0.13711631663974153,0.13408723747980614,0.5002491609271299
0.3286047875881195,0.13711631663974153,0.13449111470113084,0.5002491609271299
0.3282407224178314,0.1377221324717286,0.13449111470113084,0.5002491609271299
0.32823076844215393,0.1377221324717286,0.1346930533117932,0.5002491609271299
0.3277042806148529,0.13852988691437804,0.1346930533117932,0.5002491609271299
0.32695040106773376,0.13852988691437804,0.13529886914378028,0.5002491609271299
0.32693782448768616,0.13873182552504038,0.13529886914378028,0.5002491609271299
0.32633814215660095,0.13873182552504038,0.13590468497576735,0.5002491609271299
0.32613274455070496,0.13893376413570274,0.13590468497576735,0.5002491609271299
0.3257632553577423,0.13893376413570274,0.13651050080775445,0.5002491609271299
0.32532861828804016,0.1391357027463651,0.13651050080775445,0.5002491609271299
0.32496073842048645,0.1391357027463651,0.13691437802907916,0.5002491609271299
0.32445457577705383,0.13933764135702748,0.13691437802907916,0.5002491609271299
0.3243217170238495,0.13933764135702748,0.13731825525040386,0.5002491609271299
0.32429417967796326,0.13953957996768981,0.13731825525040386,0.5002491609271299
0.3242168128490448,0.13953957996768981,0.13752019386106623,0.5002491609271299
0.32414570450782776,0.13974151857835218,0.13752019386106623,0.5002491609271299
0.32405754923820496,0.13974151857835218,0.1377221324717286,0.5002491609271299
0.32403698563575745,0.13994345718901455,0.1377221324717286,0.5002491609271299
0.3233982026576996,0.13994345718901455,0.13873182552504038,0.5002491609271299
0.3233805000782013,0.1401453957996769,0.13873182552504038,0.5002491609271299
0.3231765329837799,0.1401453957996769,0.13893376413570274,0.5002491609271299
0.3229101598262787,0.14075121163166399,0.13893376413570274,0.5002491609271299
0.3227503001689911,0.14075121163166399,0.13933764135702748,0.5002491609271299
0.3224601745605469,0.1411550888529887,0.13933764135702748,0.5002491609271299
0.3224305212497711,0.1411550888529887,0.13953957996768981,0.5002491609271299
0.32226499915122986,0.14176090468497576,0.13953957996768981,0.5002491609271299
0.32225361466407776,0.14176090468497576,0.13974151857835218,0.5002491609271299
0.32220086455345154,0.14196284329563813,0.13974151857835218,0.5002491609271299
0.32207944989204407,0.14196284329563813,0.13994345718901455,0.5002491609271299
0.3217589557170868,0.1421647819063005,0.13994345718901455,0.5002491609271299
0.32146158814430237,0.1421647819063005,0.14054927302100162,0.5002491609271299
0.32091662287712097,0.14277059773828757,0.14054927302100162,0.5002491609271299
0.32086381316185,0.14277059773828757,0.14075121163166399,0.5002491609271299
0.3203243315219879,0.14317447495961227,0.14075121163166399,0.5002491609271299
0.32030555605888367,0.14317447495961227,0.14095315024232632,0.5002491609271299
0.3202645480632782,0.143578352180937,0.14095315024232632,0.5002491609271299
0.32001593708992004,0.143578352180937,0.14135702746365106,0.5002491609271299
0.31978848576545715,0.1439822294022617,0.14135702746365106,0.5002491609271299
0.3197192847728729,0.1439822294022617,0.1415589660743134,0.5002491609271299
0.31949034333229065,0.14438610662358642,0.1415589660743134,0.5002491609271299
0.31867891550064087,0.14438610662358642,0.14277059773828757,0.5002491609271299
0.31841233372688293,0.14458804523424879,0.14277059773828757,0.5002491609271299
0.31817010045051575,0.14458804523424879,0.1429725363489499,0.5002491609271299
0.31764039397239685,0.14478998384491115,0.1429725363489499,0.5002491609271299
0.31744828820228577,0.14478998384491115,0.14317447495961227,0.5002491609271299
0.31742605566978455,0.14499192245557352,0.14317447495961227,0.5002491609271299
0.31729432940483093,0.14499192245557352,0.143578352180937,0.5002491609271299
0.31724974513053894,0.14539579967689822,0.143578352180937,0.5002491609271299
0.31709742546081543,0.14539579967689822,0.14378029079159935,0.5002491609271299
0.3164568245410919,0.14660743134087237,0.14378029079159935,0.5002491609271299
0.3164105713367462,0.14660743134087237,0.1439822294022617,0.5002491609271299
0.3162587583065033,0.14721324717285944,0.1439822294022617,0.5002491609271299
0.3162021338939667,0.14721324717285944,0.14418416801292408,0.5002491609271299
0.31611141562461853,0.1474151857835218,0.14418416801292408,0.5002491609271299
0.3153051435947418,0.1474151857835218,0.14458804523424879,0.5002491609271299
0.3146624267101288,0.14802100161550888,0.14458804523424879,0.5002491609271299
0.3139607012271881,0.14802100161550888,0.14579967689822293,0.5002491609271299
0.31293556094169617,0.14862681744749595,0.14579967689822293,0.5002491609271299
0.31288942694664,0.14862681744749595,0.1460016155088853,0.5002491609271299
0.3122502267360687,0.14923263327948302,0.1460016155088853,0.5002491609271299
0.312165230512619,0.14923263327948302,0.14620355411954766,0.5002491609271299
0.31179025769233704,0.14983844911147012,0.14620355411954766,0.5002491609271299
0.3114754855632782,0.14983844911147012,0.1470113085621971,0.5002491609271299
0.3107796013355255,0.15024232633279483,0.1470113085621971,0.5002491609271299
0.3104628622531891,0.15024232633279483,0.14802100161550888,0.5002491609271299
0.3103262484073639,0.15064620355411953,0.14802100161550888,0.5002491609271299
0.31004026532173157,0.15064620355411953,0.14822294022617125,0.5002491609271299
0.3097197711467743,0.15165589660743134,0.14822294022617125,0.5002491609271299
0.309712678194046,0.15165589660743134,0.1484248788368336,0.5002491609271299
0.30967387557029724,0.1518578352180937,0.1484248788368336,0.5002491609271299
0.3095910847187042,0.1518578352180937,0.14862681744749595,0.5002491609271299
0.308914452791214,0.15266558966074315,0.14862681744749595,0.5002491609271299
0.30870696902275085,0.15266558966074315,0.14903069466882068,0.5002491609271299
0.3085152804851532,0.15306946688206785,0.14903069466882068,0.5002491609271299
0.30848410725593567,0.15306946688206785,0.14923263327948302,0.5002491609271299
0.30844059586524963,0.15327140549273022,0.14923263327948302,0.5002491609271299
0.3082614839076996,0.15327140549273022,0.1494345718901454,0.5002491609271299
0.3082368075847626,0.15347334410339256,0.1494345718901454,0.5002491609271299
0.3081800043582916,0.15347334410339256,0.14983844911147012,0.5002491609271299
0.3081083595752716,0.15367528271405492,0.14983844911147012,0.5002491609271299
0.30810073018074036,0.15367528271405492,0.15004038772213246,0.5002491609271299
0.30802568793296814,0.15407915993537966,0.15004038772213246,0.5002491609271299
0.30767688155174255,0.15407915993537966,0.15024232633279483,0.5002491609271299
0.30757513642311096,0.154281098546042,0.15024232633279483,0.5002491609271299
0.3074176013469696,0.154281098546042,0.1504442649434572,0.5002491609271299
0.30691614747047424,0.15549273021001617,0.1504442649434572,0.5002491609271299
0.30673232674598694,0.15549273021001617,0.1508481421647819,0.5002491609271299
0.3066180646419525,0.1556946688206785,0.1508481421647819,0.5002491609271299
0.30644020438194275,0.1556946688206785,0.15105008077544427,0.5002491609271299
0.30641046166419983,0.15589660743134087,0.15105008077544427,0.5002491609271299
0.3063066303730011,0.15589660743134087,0.15125201938610663,0.5002491609271299
0.3062233328819275,0.15650242326332794,0.15125201938610663,0.5002491609271299
0.3060055077075958,0.15650242326332794,0.15165589660743134,0.5002491609271299
0.30595436692237854,0.1567043618739903,0.15165589660743134,0.5002491609271299
0.3056993782520294,0.1567043618739903,0.15205977382875605,0.5002491609271299
0.3056395947933197,0.15690630048465268,0.15205977382875605,0.5002491609271299
0.3056332767009735,0.15690630048465268,0.1522617124394184,0.5002491609271299
0.3055872619152069,0.15710823909531502,0.1522617124394184,0.5002491609271299
0.3047979176044464,0.15710823909531502,0.15327140549273022,0.5002491609271299
0.30453386902809143,0.15751211631663975,0.15327140549273022,0.5002491609271299
0.3042086660861969,0.15751211631663975,0.1538772213247173,0.5002491609271299
0.30412736535072327,0.1577140549273021,0.1538772213247173,0.5002491609271299
0.30409589409828186,0.1577140549273021,0.15407915993537966,0.5002491609271299
0.30401381850242615,0.15791599353796446,0.15407915993537966,0.5002491609271299
0.3036974370479584,0.15791599353796446,0.15448303715670436,0.5002491609271299
0.303382009267807,0.15852180936995153,0.15448303715670436,0.5002491609271299
0.3030520975589752,0.15852180936995153,0.15488691437802907,0.5002491609271299
0.30232617259025574,0.15993537964458804,0.15488691437802907,0.5002491609271299
0.30209556221961975,0.15993537964458804,0.15508885298869143,0.5002491609271299
0.30193641781806946,0.1601373182552504,0.15508885298869143,0.5002491609271299
0.30146104097366333,0.1601373182552504,0.15549273021001617,0.5002491609271299
0.3013974130153656,0.1605411954765751,0.15549273021001617,0.5002491609271299
0.30085238814353943,0.1605411954765751,0.15609854604200324,0.5002491609271299
0.30059877038002014,0.16094507269789984,0.15609854604200324,0.5002491609271299
0.30049607157707214,0.16094507269789984,0.15630048465266558,0.5002491609271299
0.30048689246177673,0.1611470113085622,0.15630048465266558,0.5002491609271299
0.3001568019390106,0.1611470113085622,0.15690630048465268,0.5002491609271299
0.30012741684913635,0.16134894991922455,0.15690630048465268,0.5002491609271299
0.2999173104763031,0.16134894991922455,0.15710823909531502,0.5002491609271299
0.2998453676700592,0.16175282714054928,0.15710823909531502,0.5002491609271299
0.2998392879962921,0.16175282714054928,0.15731017770597738,0.5002491609271299
0.29941096901893616,0.162156704361874,0.15731017770597738,0.5002491609271299
0.29917535185813904,0.162156704361874,0.15751211631663975,0.5002491609271299
0.2990358769893646,0.16256058158319872,0.15751211631663975,0.5002491609271299
0.29854893684387207,0.16256058158319872,0.15811793214862682,0.5002491609271299
0.29847070574760437,0.16276252019386106,0.15811793214862682,0.5002491609271299
0.2976524531841278,0.16276252019386106,0.1597334410339257,0.5002491609271299
0.2973521053791046,0.1635702746365105,0.1597334410339257,0.5002491609271299
0.29723384976387024,0.1635702746365105,0.15993537964458804,0.5002491609271299
0.2971058189868927,0.16397415185783523,0.15993537964458804,0.5002491609271299
0.29697373509407043,0.16397415185783523,0.1601373182552504,0.5002491609271299
0.2967788875102997,0.16437802907915994,0.1601373182552504,0.5002491609271299
0.29666128754615784,0.16437802907915994,0.16033925686591277,0.5002491609271299
0.296554833650589,0.1645799676898223,0.16033925686591277,0.5002491609271299
0.29602912068367004,0.1645799676898223,0.16074313408723748,0.5002491609271299
0.2958642542362213,0.164983844911147,0.16074313408723748,0.5002491609271299
0.2955533564090729,0.164983844911147,0.16134894991922455,0.5002491609271299
0.2954515516757965,0.16518578352180938,0.16134894991922455,0.5002491609271299
0.2954513132572174,0.16518578352180938,0.16155088852988692,0.5002491609271299
0.29522523283958435,0.16558966074313408,0.16155088852988692,0.5002491609271299
0.2951360046863556,0.16558966074313408,0.16175282714054928,0.5002491609271299
0.2950938940048218,0.16579159935379645,0.16175282714054928,0.5002491609271299
0.2949093282222748,0.16579159935379645,0.16195476575121162,0.5002491609271299
0.2943694293498993,0.16680129240710823,0.16195476575121162,0.5002491609271299
0.2941272556781769,0.16680129240710823,0.162156704361874,0.5002491609271299
0.29403868317604065,0.1670032310177706,0.162156704361874,0.5002491609271299
0.2937789261341095,0.1670032310177706,0.16256058158319872,0.5002491609271299
0.29323574900627136,0.1680129240710824,0.16256058158319872,0.5002491609271299
0.2929593622684479,0.1680129240710824,0.16276252019386106,0.5002491609271299
0.29295817017555237,0.16821486268174474,0.16276252019386106,0.5002491609271299
0.2926202118396759,0.16821486268174474,0.1631663974151858,0.5002491609271299
0.29243308305740356,0.16902261712439418,0.1631663974151858,0.5002491609271299
0.2920059561729431,0.16902261712439418,0.1635702746365105,0.5002491609271299
0.2913719713687897,0.16983037156704361,0.1635702746365105,0.5002491609271299
0.2912425100803375,0.16983037156704361,0.16417609046849757,0.5002491609271299
0.2907654345035553,0.17084006462035542,0.16417609046849757,0.5002491609271299
0.2906939685344696,0.17084006462035542,0.1645799676898223,0.5002491609271299
0.2906295955181122,0.1714458804523425,0.1645799676898223,0.5002491609271299
0.2905851900577545,0.1714458804523425,0.16518578352180938,0.5002491609271299
0.29028674960136414,0.17205169628432956,0.16518578352180938,0.5002491609271299
0.2900783121585846,0.17205169628432956,0.16538772213247172,0.5002491609271299
0.2899177372455597,0.17245557350565427,0.16538772213247172,0.5002491609271299
0.28934821486473083,0.17245557350565427,0.16639741518578352,0.5002491609271299
0.28871670365333557,0.172859450726979,0.16639741518578352,0.5002491609271299
0.288248747587204,0.172859450726979,0.16720516962843296,0.5002491609271299
0.2881850302219391,0.17306138933764137,0.16720516962843296,0.5002491609271299
0.2877139151096344,0.17306138933764137,0.16781098546042003,0.5002491609271299
0.2876037657260895,0.17346526655896607,0.16781098546042003,0.5002491609271299
0.2872637212276459,0.17346526655896607,0.1680129240710824,0.5002491609271299
0.2872285544872284,0.17366720516962844,0.1680129240710824,0.5002491609271299
0.2868882119655609,0.17366720516962844,0.16821486268174474,0.5002491609271299
0.2868328392505646,0.17386914378029078,0.16821486268174474,0.5002491609271299
0.286695271730423,0.17386914378029078,0.1684168012924071,0.5002491609271299
0.28604498505592346,0.17447495961227788,0.1684168012924071,0.5002491609271299
0.2856750786304474,0.17447495961227788,0.16902261712439418,0.5002491609271299
0.285485178232193,0.17487883683360259,0.16902261712439418,0.5002491609271299
0.28517118096351624,0.17487883683360259,0.16922455573505654,0.5002491609271299
0.2850581705570221,0.17548465266558966,0.16922455573505654,0.5002491609271299
0.28504928946495056,0.17548465266558966,0.1694264943457189,0.5002491609271299
0.28495529294013977,0.17649434571890146,0.1694264943457189,0.5002491609271299
0.28465965390205383,0.17649434571890146,0.16983037156704361,0.5002491609271299
0.2843899428844452,0.17710016155088854,0.16983037156704361,0.5002491609271299
0.2842741012573242,0.17710016155088854,0.17003231017770598,0.5002491609271299
0.2841029465198517,0.17750403877221324,0.17003231017770598,0.5002491609271299
0.2839008867740631,0.17750403877221324,0.1704361873990307,0.5002491609271299
0.2836950719356537,0.17831179321486268,0.1704361873990307,0.5002491609271299
0.283318430185318,0.17831179321486268,0.1714458804523425,0.5002491609271299
0.2830756604671478,0.1787156704361874,0.1714458804523425,0.5002491609271299
0.28279319405555725,0.1787156704361874,0.17205169628432956,0.5002491609271299
0.28269752860069275,0.17911954765751212,0.17205169628432956,0.5002491609271299
0.2824312746524811,0.17911954765751212,0.172859450726979,0.5002491609271299
0.28227999806404114,0.17952342487883682,0.172859450726979,0.5002491609271299
0.2822593152523041,0.17952342487883682,0.17306138933764137,0.5002491609271299
0.2821846902370453,0.1797253634894992,0.17306138933764137,0.5002491609271299
0.2821131646633148,0.1797253634894992,0.17346526655896607,0.5002491609271299
0.28196340799331665,0.17992730210016156,0.17346526655896607,0.5002491609271299
0.2817523777484894,0.17992730210016156,0.17407108239095315,0.5002491609271299
0.2816685140132904,0.1801292407108239,0.17407108239095315,0.5002491609271299
0.28136107325553894,0.1801292407108239,0.1742730210016155,0.5002491609271299
0.28123965859413147,0.18033117932148626,0.1742730210016155,0.5002491609271299
0.28109416365623474,0.18033117932148626,0.17447495961227788,0.5002491609271299
0.28108397126197815,0.18053311793214863,0.17447495961227788,0.5002491609271299
0.2807919979095459,0.18053311793214863,0.17487883683360259,0.5002491609271299
0.2806546986103058,0.180735056542811,0.17487883683360259,0.5002491609271299
0.28058239817619324,0.180735056542811,0.1752827140549273,0.5002491609271299
0.2803064286708832,0.18093699515347333,0.1752827140549273,0.5002491609271299
0.28017231822013855,0.18093699515347333,0.17548465266558966,0.5002491609271299
0.2801343500614166,0.1811389337641357,0.17548465266558966,0.5002491609271299
0.28008219599723816,0.1811389337641357,0.17568659127625202,0.5002491609271299
0.2800041139125824,0.18134087237479807,0.17568659127625202,0.5002491609271299
0.2799564301967621,0.18134087237479807,0.1758885298869144,0.5002491609271299
0.2798325717449188,0.18174474959612277,0.1758885298869144,0.5002491609271299
0.2795626223087311,0.18174474959612277,0.17649434571890146,0.5002491609271299
0.2794093191623688,0.18235056542810985,0.17649434571890146,0.5002491609271299
0.27933433651924133,0.18235056542810985,0.1766962843295638,0.5002491609271299
0.2793218791484833,0.1825525040387722,0.1766962843295638,0.5002491609271299
0.2790640592575073,0.1825525040387722,0.17710016155088854,0.5002491609271299
0.2787777781486511,0.18275444264943458,0.17710016155088854,0.5002491609271299
0.2787379324436188,0.18275444264943458,0.1773021001615509,0.5002491609271299
0.278590589761734,0.18295638126009692,0.1773021001615509,0.5002491609271299
0.27820417284965515,0.18295638126009692,0.1781098546042003,0.5002491609271299
0.2780475318431854,0.18315831987075928,0.1781098546042003,0.5002491609271299
0.27745988965034485,0.18315831987075928,0.17831179321486268,0.5002491609271299
0.2772715389728546,0.18336025848142165,0.17831179321486268,0.5002491609271299
0.2772009074687958,0.18336025848142165,0.1787156704361874,0.5002491609271299
0.2771032154560089,0.18356219709208402,0.1787156704361874,0.5002491609271299
0.2769441306591034,0.18356219709208402,0.17891760904684975,0.5002491609271299
0.27694323658943176,0.18376413570274636,0.17891760904684975,0.5002491609271299
0.2764330208301544,0.18376413570274636,0.17992730210016156,0.5002491609271299
0.27602311968803406,0.1845718901453958,0.17992730210016156,0.5002491609271299
0.2758958637714386,0.1845718901453958,0.1801292407108239,0.5002491609271299
0.2755794823169708,0.18497576736672053,0.1801292407108239,0.5002491609271299
0.27543213963508606,0.18497576736672053,0.18033117932148626,0.5002491609271299
0.2752090394496918,0.18517770597738287,0.18033117932148626,0.5002491609271299
0.27513357996940613,0.18517770597738287,0.18053311793214863,0.5002491609271299
0.2745717465877533,0.18618739903069467,0.18053311793214863,0.5002491609271299
0.2745378017425537,0.18618739903069467,0.180735056542811,0.5002491609271299
0.27451154589653015,0.18638933764135704,0.180735056542811,0.5002491609271299
0.2744789123535156,0.18638933764135704,0.18093699515347333,0.5002491609271299
0.2741911709308624,0.18719709208400645,0.18093699515347333,0.5002491609271299
0.27410832047462463,0.18719709208400645,0.1811389337641357,0.5002491609271299
0.27397796511650085,0.18760096930533118,0.1811389337641357,0.5002491609271299
0.27377644181251526,0.18760096930533118,0.1815428109854604,0.5002491609271299
0.2735700309276581,0.18820678513731826,0.1815428109854604,0.5002491609271299
0.27312251925468445,0.18820678513731826,0.1821486268174475,0.5002491609271299
0.27251479029655457,0.18921647819063006,0.1821486268174475,0.5002491609271299
0.2725121080875397,0.18921647819063006,0.18235056542810985,0.5002491609271299
0.27207306027412415,0.18982229402261713,0.18235056542810985,0.5002491609271299
0.2718709409236908,0.18982229402261713,0.18275444264943458,0.5002491609271299
0.2716420590877533,0.19022617124394184,0.18275444264943458,0.5002491609271299
0.27162763476371765,0.19022617124394184,0.18295638126009692,0.5002491609271299
0.2715283930301666,0.1904281098546042,0.18295638126009692,0.5002491609271299
0.2712368071079254,0.1904281098546042,0.18315831987075928,0.5002491609271299
0.2708565294742584,0.19103392568659128,0.18315831987075928,0.5002491609271299
0.2707226276397705,0.19103392568659128,0.18336025848142165,0.5002491609271299
0.2705821692943573,0.19163974151857835,0.18336025848142165,0.5002491609271299
0.2702178657054901,0.19163974151857835,0.18396607431340872,0.5002491609271299
0.2701232135295868,0.19204361873990308,0.18396607431340872,0.5002491609271299
0.2698075473308563,0.19204361873990308,0.1845718901453958,0.5002491609271299
0.2690500319004059,0.19365912762520193,0.1845718901453958,0.5002491609271299
0.26893243193626404,0.19365912762520193,0.18477382875605816,0.5002491609271299
0.2687690556049347,0.19406300484652667,0.18477382875605816,0.5002491609271299
0.2686932682991028,0.19406300484652667,0.18497576736672053,0.5002491609271299
0.2681284248828888,0.19466882067851374,0.18497576736672053,0.5002491609271299
0.26806995272636414,0.19466882067851374,0.18537964458804523,0.5002491609271299
0.26799389719963074,0.1952746365105008,0.18537964458804523,0.5002491609271299
0.2679457664489746,0.1952746365105008,0.1855815831987076,0.5002491609271299
0.26772794127464294,0.19547657512116318,0.1855815831987076,0.5002491609271299
0.2676471173763275,0.19547657512116318,0.18578352180936994,0.5002491609271299
0.2675248086452484,0.19588045234248788,0.18578352180936994,0.5002491609271299
0.26712456345558167,0.19588045234248788,0.1859854604200323,0.5002491609271299
0.2669178247451782,0.19648626817447495,0.1859854604200323,0.5002491609271299
0.2668757736682892,0.19648626817447495,0.18618739903069467,0.5002491609271299
0.26676157116889954,0.19668820678513732,0.18618739903069467,0.5002491609271299
0.2666790783405304,0.19668820678513732,0.18638933764135704,0.5002491609271299
0.2663750946521759,0.1972940226171244,0.18638933764135704,0.5002491609271299
0.26575106382369995,0.1972940226171244,0.18719709208400645,0.5002491609271299
0.2656821310520172,0.19749596122778676,0.18719709208400645,0.5002491609271299
0.2655630111694336,0.19749596122778676,0.18739903069466882,0.5002491609271299
0.2652353346347809,0.19789983844911146,0.18739903069466882,0.5002491609271299
0.2651515305042267,0.19789983844911146,0.18760096930533118,0.5002491609271299
0.26493433117866516,0.1983037156704362,0.18760096930533118,0.5002491609271299
0.26442351937294006,0.1983037156704362,0.1894184168012924,0.5002491609271299
0.26434579491615295,0.1987075928917609,0.1894184168012924,0.5002491609271299
0.26427939534187317,0.1987075928917609,0.18962035541195477,0.5002491609271299
0.264219731092453,0.1991114701130856,0.18962035541195477,0.5002491609271299
0.2639683187007904,0.1991114701130856,0.19002423263327947,0.5002491609271299
0.26393091678619385,0.19931340872374798,0.19002423263327947,0.5002491609271299
0.26371243596076965,0.19931340872374798,0.1908319870759289,0.5002491609271299
0.26358553767204285,0.1997172859450727,0.1908319870759289,0.5002491609271299
0.2634997069835663,0.1997172859450727,0.19103392568659128,0.5002491609271299
0.2632843554019928,0.20012116316639741,0.19103392568659128,0.5002491609271299
0.26319313049316406,0.20012116316639741,0.19123586429725364,0.5002491609271299
0.2631882131099701,0.20032310177705978,0.19123586429725364,0.5002491609271299
0.26313352584838867,0.20032310177705978,0.19143780290791598,0.5002491609271299
0.26298877596855164,0.2007269789983845,0.19143780290791598,0.5002491609271299
0.2629700005054474,0.2007269789983845,0.19163974151857835,0.5002491609271299
0.26295337080955505,0.20092891760904685,0.19163974151857835,0.5002491609271299
0.26286599040031433,0.20092891760904685,0.19204361873990308,0.5002491609271299
0.26269009709358215,0.2017366720516963,0.19204361873990308,0.5002491609271299
0.26257896423339844,0.2017366720516963,0.1924474959612278,0.5002491609271299
0.26245519518852234,0.20234248788368336,0.1924474959612278,0.5002491609271299
0.261791855096817,0.20234248788368336,0.1928513731825525,0.5002491609271299
0.26178398728370667,0.20254442649434573,0.1928513731825525,0.5002491609271299
0.26160839200019836,0.20254442649434573,0.19325525040387723,0.5002491609271299
0.26152536273002625,0.20274636510500807,0.19325525040387723,0.5002491609271299
0.26117393374443054,0.20274636510500807,0.19365912762520193,0.5002491609271299
0.2608279883861542,0.2035541195476575,0.19365912762520193,0.5002491609271299
0.26079031825065613,0.2035541195476575,0.1938610662358643,0.5002491609271299
0.2604619562625885,0.2045638126009693,0.1938610662358643,0.5002491609271299
0.26014581322669983,0.2045638126009693,0.19466882067851374,0.5002491609271299
0.25992152094841003,0.20476575121163165,0.19466882067851374,0.5002491609271299
0.2596118152141571,0.20476575121163165,0.1952746365105008,0.5002491609271299
0.25955042243003845,0.20496768982229402,0.1952746365105008,0.5002491609271299
0.25938358902931213,0.20496768982229402,0.19567851373182552,0.5002491609271299
0.2591213285923004,0.2055735056542811,0.19567851373182552,0.5002491609271299
0.2590333819389343,0.2055735056542811,0.19588045234248788,0.5002491609271299
0.25899216532707214,0.20577544426494346,0.19588045234248788,0.5002491609271299
0.25893595814704895,0.20577544426494346,0.19608239095315025,0.5002491609271299
0.25875207781791687,0.20597738287560582,0.19608239095315025,0.5002491609271299
0.25870582461357117,0.20597738287560582,0.19648626817447495,0.5002491609271299
0.25866350531578064,0.20678513731825526,0.19648626817447495,0.5002491609271299
0.25852474570274353,0.20678513731825526,0.19668820678513732,0.5002491609271299
0.2585187256336212,0.2069870759289176,0.19668820678513732,0.5002491609271299
0.25798097252845764,0.2069870759289176,0.19789983844911146,0.5002491609271299
0.25790902972221375,0.20718901453957997,0.19789983844911146,0.5002491609271299
0.2578367292881012,0.20718901453957997,0.1983037156704362,0.5002491609271299
0.2577357590198517,0.20759289176090467,0.1983037156704362,0.5002491609271299
0.25755441188812256,0.20759289176090467,0.19850565428109854,0.5002491609271299
0.2575279176235199,0.20779483037156704,0.19850565428109854,0.5002491609271299
0.2573085129261017,0.20779483037156704,0.19890953150242327,0.5002491609271299
0.25726398825645447,0.20819870759289177,0.19890953150242327,0.5002491609271299
0.25718948245048523,0.20819870759289177,0.1991114701130856,0.5002491609271299
0.2571766674518585,0.2084006462035541,0.1991114701130856,0.5002491609271299
0.25715699791908264,0.2084006462035541,0.19931340872374798,0.5002491609271299
0.25671038031578064,0.20961227786752828,0.19931340872374798,0.5002491609271299
0.256655216217041,0.20961227786752828,0.19951534733441034,0.5002491609271299
0.256517618894577,0.210016155088853,0.19951534733441034,0.5002491609271299
0.25621598958969116,0.210016155088853,0.20052504038772212,0.5002491609271299
0.25613319873809814,0.21021809369951536,0.20052504038772212,0.5002491609271299
0.2560608685016632,0.21021809369951536,0.2007269789983845,0.5002491609271299
0.2556329667568207,0.21163166397415187,0.2007269789983845,0.5002491609271299
0.2556007206439972,0.21163166397415187,0.20092891760904685,0.5002491609271299
0.2553141415119171,0.21203554119547657,0.20092891760904685,0.5002491609271299
0.2552920877933502,0.21203554119547657,0.20113085621970922,0.5002491609271299
0.2551579177379608,0.21223747980613894,0.20113085621970922,0.5002491609271299
0.25472161173820496,0.21223747980613894,0.2017366720516963,0.5002491609271299
0.2546178102493286,0.21243941841680128,0.2017366720516963,0.5002491609271299
0.254587858915329,0.21243941841680128,0.202140549273021,0.5002491609271299
0.25430765748023987,0.21264135702746365,0.202140549273021,0.5002491609271299
0.25421836972236633,0.21264135702746365,0.20234248788368336,0.5002491609271299
0.2538839280605316,0.21324717285945072,0.20234248788368336,0.5002491609271299
0.25385281443595886,0.21324717285945072,0.20254442649434573,0.5002491609271299
0.25374114513397217,0.21365105008077545,0.20254442649434573,0.5002491609271299
0.25368183851242065,0.21365105008077545,0.20294830371567044,0.5002491609271299
0.25294408202171326,0.21506462035541196,0.20294830371567044,0.5002491609271299
0.2529089152812958,0.21506462035541196,0.2031502423263328,0.5002491609271299
0.2528752386569977,0.2152665589660743,0.2031502423263328,0.5002491609271299
0.2527332603931427,0.2152665589660743,0.2035541195476575,0.5002491609271299
0.252611368894577,0.21567043618739903,0.2035541195476575,0.5002491609271299
0.2525801360607147,0.21567043618739903,0.20375605815831987,0.5002491609271299
0.25247955322265625,0.2158723747980614,0.20375605815831987,0.5002491609271299
0.25228986144065857,0.2158723747980614,0.2045638126009693,0.5002491609271299
0.2522604167461395,0.21607431340872374,0.2045638126009693,0.5002491609271299
0.25215235352516174,0.21607431340872374,0.20476575121163165,0.5002491609271299
0.25207480788230896,0.2162762520193861,0.20476575121163165,0.5002491609271299
0.2513989210128784,0.2162762520193861,0.20597738287560582,0.5002491609271299
0.2512911856174469,0.21647819063004847,0.20597738287560582,0.5002491609271299
0.2506575286388397,0.21647819063004847,0.20739095315024234,0.5002491609271299
0.2505478858947754,0.21688206785137318,0.20739095315024234,0.5002491609271299
0.25047048926353455,0.21688206785137318,0.20759289176090467,0.5002491609271299
0.2502190172672272,0.21748788368336025,0.20759289176090467,0.5002491609271299
0.2501409947872162,0.21748788368336025,0.2079967689822294,0.5002491609271299
0.2501358687877655,0.21768982229402262,0.2079967689822294,0.5002491609271299
0.250059574842453,0.21768982229402262,0.2084006462035541,0.5002491609271299
0.2500503361225128,0.21789176090468498,0.2084006462035541,0.5002491609271299
0.24985715746879578,0.21789176090468498,0.20860258481421648,0.5002491609271299
0.24985548853874207,0.21809369951534732,0.20860258481421648,0.5002491609271299
0.24978891015052795,0.21809369951534732,0.20880452342487885,0.5002491609271299
0.24975258111953735,0.2182956381260097,0.20880452342487885,0.5002491609271299
0.24972280859947205,0.2182956381260097,0.20900646203554119,0.5002491609271299
0.2497163712978363,0.21849757673667206,0.20900646203554119,0.5002491609271299
0.2495848834514618,0.21849757673667206,0.20920840064620355,0.5002491609271299
0.249532550573349,0.21890145395799676,0.20920840064620355,0.5002491609271299
0.24950578808784485,0.21890145395799676,0.20941033925686592,0.5002491609271299
0.24948415160179138,0.21910339256865913,0.20941033925686592,0.5002491609271299
0.24943622946739197,0.21910339256865913,0.20961227786752828,0.5002491609271299
0.2493462860584259,0.2197092084006462,0.20961227786752828,0.5002491609271299
0.2492969036102295,0.2197092084006462,0.210016155088853,0.5002491609271299
0.24923625588417053,0.21991114701130857,0.210016155088853,0.5002491609271299
0.24923571944236755,0.21991114701130857,0.21021809369951536,0.5002491609271299
0.2488671839237213,0.22031502423263327,0.21021809369951536,0.5002491609271299
0.24886015057563782,0.22031502423263327,0.2104200323101777,0.5002491609271299
0.24874666333198547,0.2211227786752827,0.2104200323101777,0.5002491609271299
0.24867162108421326,0.2211227786752827,0.21082390953150243,0.5002491609271299
0.24863460659980774,0.22152665589660744,0.21082390953150243,0.5002491609271299
0.24843665957450867,0.22152665589660744,0.2114297253634895,0.5002491609271299
0.24820616841316223,0.22193053311793215,0.2114297253634895,0.5002491609271299
0.24808700382709503,0.22193053311793215,0.21203554119547657,0.5002491609271299
0.24793574213981628,0.22213247172859452,0.21203554119547657,0.5002491609271299
0.247901052236557,0.22213247172859452,0.21264135702746365,0.5002491609271299
0.24786832928657532,0.22233441033925685,0.21264135702746365,0.5002491609271299
0.2478490024805069,0.22233441033925685,0.212843295638126,0.5002491609271299
0.24756768345832825,0.22253634894991922,0.212843295638126,0.5002491609271299
0.24755677580833435,0.22253634894991922,0.21304523424878838,0.5002491609271299
0.24751988053321838,0.2227382875605816,0.21304523424878838,0.5002491609271299
0.24751177430152893,0.2227382875605816,0.21324717285945072,0.5002491609271299
0.24744126200675964,0.22294022617124395,0.21324717285945072,0.5002491609271299
0.24729809165000916,0.22294022617124395,0.21344911147011308,0.5002491609271299
0.24703560769557953,0.2231421647819063,0.21344911147011308,0.5002491609271299
0.2470337450504303,0.2231421647819063,0.21365105008077545,0.5002491609271299
0.24678871035575867,0.22374798061389337,0.21365105008077545,0.5002491609271299
0.24671143293380737,0.22374798061389337,0.2138529886914378,0.5002491609271299
0.24664899706840515,0.22394991922455573,0.2138529886914378,0.5002491609271299
0.2466444969177246,0.22394991922455573,0.21405492730210016,0.5002491609271299
0.24650445580482483,0.2245557350565428,0.21405492730210016,0.5002491609271299
0.24635827541351318,0.2245557350565428,0.21425686591276252,0.5002491609271299
0.2463562786579132,0.22475767366720517,0.21425686591276252,0.5002491609271299
0.2463093101978302,0.22475767366720517,0.2144588045234249,0.5002491609271299
0.2462598979473114,0.22516155088852988,0.2144588045234249,0.5002491609271299
0.2459268867969513,0.22516155088852988,0.21506462035541196,0.5002491609271299
0.24588599801063538,0.22536348949919224,0.21506462035541196,0.5002491609271299
0.24568796157836914,0.22536348949919224,0.21546849757673667,0.5002491609271299
0.24550983309745789,0.2255654281098546,0.21546849757673667,0.5002491609271299
0.24547848105430603,0.2255654281098546,0.2158723747980614,0.5002491609271299
0.24547544121742249,0.22576736672051698,0.2158723747980614,0.5002491609271299
0.245427668094635,0.22576736672051698,0.21607431340872374,0.5002491609271299
0.24532006680965424,0.22596930533117932,0.21607431340872374,0.5002491609271299
0.2452617585659027,0.22596930533117932,0.21647819063004847,0.5002491609271299
0.24478933215141296,0.2265751211631664,0.21647819063004847,0.5002491609271299
0.24476608633995056,0.2265751211631664,0.2166801292407108,0.5002491609271299
0.24471226334571838,0.22677705977382875,0.2166801292407108,0.5002491609271299
0.2446766197681427,0.22677705977382875,0.21688206785137318,0.5002491609271299
0.24467352032661438,0.22697899838449112,0.21688206785137318,0.5002491609271299
0.24450179934501648,0.22697899838449112,0.2172859450726979,0.5002491609271299
0.2443142980337143,0.2275848142164782,0.2172859450726979,0.5002491609271299
0.2443058341741562,0.2275848142164782,0.21748788368336025,0.5002491609271299
0.24425360560417175,0.22778675282714056,0.21748788368336025,0.5002491609271299
0.244065523147583,0.22778675282714056,0.2182956381260097,0.5002491609271299
0.2435162365436554,0.22879644588045234,0.2182956381260097,0.5002491609271299
0.24346688389778137,0.22879644588045234,0.21849757673667206,0.5002491609271299
0.24319002032279968,0.22960420032310178,0.21849757673667206,0.5002491609271299
0.24306485056877136,0.22960420032310178,0.21890145395799676,0.5002491609271299
0.2430550754070282,0.23000807754442648,0.21890145395799676,0.5002491609271299
0.24286887049674988,0.23000807754442648,0.2193053311793215,0.5002491609271299
0.24271544814109802,0.23021001615508885,0.2193053311793215,0.5002491609271299
0.24249354004859924,0.23021001615508885,0.2197092084006462,0.5002491609271299
0.24248656630516052,0.23061389337641358,0.2197092084006462,0.5002491609271299
0.24239489436149597,0.23061389337641358,0.21991114701130857,0.5002491609271299
0.24206462502479553,0.23162358642972536,0.21991114701130857,0.5002491609271299
0.24196460843086243,0.23162358642972536,0.22031502423263327,0.5002491609271299
0.24195453524589539,0.23182552504038773,0.22031502423263327,0.5002491609271299
0.2418801486492157,0.23182552504038773,0.22051696284329564,0.5002491609271299
0.24187955260276794,0.2320274636510501,0.22051696284329564,0.5002491609271299
0.2417481690645218,0.2320274636510501,0.22092084006462034,0.5002491609271299
0.24174460768699646,0.23222940226171243,0.22092084006462034,0.5002491609271299
0.2411874234676361,0.23222940226171243,0.22132471728594508,0.5002491609271299
0.24117955565452576,0.2324313408723748,0.22132471728594508,0.5002491609271299
0.24114498496055603,0.2324313408723748,0.22152665589660744,0.5002491609271299
0.24099251627922058,0.23303715670436187,0.22152665589660744,0.5002491609271299
0.2408982217311859,0.23303715670436187,0.22193053311793215,0.5002491609271299
0.24089226126670837,0.2334410339256866,0.22193053311793215,0.5002491609271299
0.24085834622383118,0.2334410339256866,0.22213247172859452,0.5002491609271299
0.24047055840492249,0.2348546042003231,0.22213247172859452,0.5002491609271299
0.24035850167274475,0.2348546042003231,0.2227382875605816,0.5002491609271299
0.24035391211509705,0.23525848142164782,0.2227382875605816,0.5002491609271299
0.24023404717445374,0.23525848142164782,0.22294022617124395,0.5002491609271299
0.24015767872333527,0.2358642972536349,0.22294022617124395,0.5002491609271299
0.24013075232505798,0.2358642972536349,0.2231421647819063,0.5002491609271299
0.24012821912765503,0.23606623586429726,0.2231421647819063,0.5002491609271299
0.23995700478553772,0.23606623586429726,0.22334410339256866,0.5002491609271299
0.2398548126220703,0.23647011308562196,0.22334410339256866,0.5002491609271299
0.23980537056922913,0.23647011308562196,0.22354604200323103,0.5002491609271299
0.2395138442516327,0.2372778675282714,0.22354604200323103,0.5002491609271299
0.23949983716011047,0.2372778675282714,0.22374798061389337,0.5002491609271299
0.23945672810077667,0.23747980613893377,0.22374798061389337,0.5002491609271299
0.2391480803489685,0.23747980613893377,0.2245557350565428,0.5002491609271299
0.23910704255104065,0.23768174474959614,0.2245557350565428,0.5002491609271299
0.23906132578849792,0.23768174474959614,0.22475767366720517,0.5002491609271299
0.23871278762817383,0.2382875605815832,0.22475767366720517,0.5002491609271299
0.2381048947572708,0.2382875605815832,0.22576736672051698,0.5002491609271299
0.23805533349514008,0.23848949919224555,0.22576736672051698,0.5002491609271299
0.2378709614276886,0.23848949919224555,0.22617124394184168,0.5002491609271299
0.23783890902996063,0.2386914378029079,0.22617124394184168,0.5002491609271299
0.23783746361732483,0.2386914378029079,0.22637318255250405,0.5002491609271299
0.23770290613174438,0.23909531502423265,0.22637318255250405,0.5002491609271299
0.23750808835029602,0.23909531502423265,0.2265751211631664,0.5002491609271299
0.23747435212135315,0.23929725363489499,0.2265751211631664,0.5002491609271299
0.2373799979686737,0.23929725363489499,0.22677705977382875,0.5002491609271299
0.23718136548995972,0.23990306946688206,0.22677705977382875,0.5002491609271299
0.23717564344406128,0.23990306946688206,0.22697899838449112,0.5002491609271299
0.23714354634284973,0.24010500807754442,0.22697899838449112,0.5002491609271299
0.23706576228141785,0.24010500807754442,0.22738287560581583,0.5002491609271299
0.2370074987411499,0.2403069466882068,0.22738287560581583,0.5002491609271299
0.23686468601226807,0.2403069466882068,0.2279886914378029,0.5002491609271299
0.2366965115070343,0.2407108239095315,0.2279886914378029,0.5002491609271299
0.2366395890712738,0.2407108239095315,0.22819063004846526,0.5002491609271299
0.2365032136440277,0.24091276252019386,0.22819063004846526,0.5002491609271299
0.2364857792854309,0.24091276252019386,0.22839256865912763,0.5002491609271299
0.23644283413887024,0.24111470113085623,0.22839256865912763,0.5002491609271299
0.23640111088752747,0.24111470113085623,0.22859450726978997,0.5002491609271299
0.2363586723804474,0.2417205169628433,0.22859450726978997,0.5002491609271299
0.23622778058052063,0.2417205169628433,0.22879644588045234,0.5002491609271299
0.2360764443874359,0.24192245557350567,0.22879644588045234,0.5002491609271299
0.2359693944454193,0.24192245557350567,0.22920032310177707,0.5002491609271299
0.23590336740016937,0.24252827140549274,0.22920032310177707,0.5002491609271299
0.23573431372642517,0.24252827140549274,0.22980613893376414,0.5002491609271299
0.23571649193763733,0.24273021001615508,0.22980613893376414,0.5002491609271299
0.23564258217811584,0.24273021001615508,0.23021001615508885,0.5002491609271299
0.23544248938560486,0.24333602584814215,0.23021001615508885,0.5002491609271299
0.2354063093662262,0.24333602584814215,0.23041195476575121,0.5002491609271299
0.23530879616737366,0.24373990306946688,0.23041195476575121,0.5002491609271299
0.23515936732292175,0.24373990306946688,0.23061389337641358,0.5002491609271299
0.23503318428993225,0.24454765751211632,0.23061389337641358,0.5002491609271299
0.2348446547985077,0.24454765751211632,0.23121970920840065,0.5002491609271299
0.23467552661895752,0.2451534733441034,0.23121970920840065,0.5002491609271299
0.2345239818096161,0.2451534733441034,0.23182552504038773,0.5002491609271299
0.2344113439321518,0.24535541195476576,0.23182552504038773,0.5002491609271299
0.2342163622379303,0.24535541195476576,0.2324313408723748,0.5002491609271299
0.23420652747154236,0.2455573505654281,0.2324313408723748,0.5002491609271299
0.23419180512428284,0.2455573505654281,0.2328352180936995,0.5002491609271299
0.23388686776161194,0.24616316639741517,0.2328352180936995,0.5002491609271299
0.23382911086082458,0.24616316639741517,0.23303715670436187,0.5002491609271299
0.23356962203979492,0.2465670436187399,0.23303715670436187,0.5002491609271299
0.23336955904960632,0.2465670436187399,0.2338449111470113,0.5002491609271299
0.23307731747627258,0.24717285945072698,0.2338449111470113,0.5002491609271299
0.23306766152381897,0.24717285945072698,0.23404684975767368,0.5002491609271299
0.23305490612983704,0.24737479806138934,0.23404684975767368,0.5002491609271299
0.23303928971290588,0.24737479806138934,0.23424878836833601,0.5002491609271299
0.23280498385429382,0.24777867528271405,0.23424878836833601,0.5002491609271299
0.23255744576454163,0.24777867528271405,0.23505654281098545,0.5002491609271299
0.23254762589931488,0.24798061389337642,0.23505654281098545,0.5002491609271299
0.23253381252288818,0.24798061389337642,0.23525848142164782,0.5002491609271299
0.23249131441116333,0.24818255250403878,0.23525848142164782,0.5002491609271299
0.23244205117225647,0.24818255250403878,0.23546042003231019,0.5002491609271299
0.2324032187461853,0.24838449111470112,0.23546042003231019,0.5002491609271299
0.2323743999004364,0.24838449111470112,0.2358642972536349,0.5002491609271299
0.23204433917999268,0.2495961227786753,0.2358642972536349,0.5002491609271299
0.2318808138370514,0.2495961227786753,0.23606623586429726,0.5002491609271299
0.23172923922538757,0.25,0.23606623586429726,0.5002491609271299
0.23163913190364838,0.25,0.23647011308562196,0.5002491609271299
0.23155894875526428,0.25020193861066237,0.23647011308562196,0.5002491609271299
0.2314714938402176,0.25020193861066237,0.23707592891760904,0.5002491609271299
0.23145511746406555,0.2506058158319871,0.23707592891760904,0.5002491609271299
0.23122510313987732,0.2506058158319871,0.2382875605815832,0.5002491609271299
0.23117221891880035,0.2508077544426494,0.2382875605815832,0.5002491609271299
0.23113815486431122,0.2508077544426494,0.23848949919224555,0.5002491609271299
0.23102635145187378,0.2510096930533118,0.23848949919224555,0.5002491609271299
0.23102137446403503,0.2510096930533118,0.2386914378029079,0.5002491609271299
0.23085299134254456,0.25121163166397414,0.2386914378029079,0.5002491609271299
0.23082199692726135,0.25121163166397414,0.23889337641357028,0.5002491609271299
0.23081788420677185,0.2514135702746365,0.23889337641357028,0.5002491609271299
0.2305777370929718,0.2514135702746365,0.23949919224555735,0.5002491609271299
0.230545312166214,0.2516155088852989,0.23949919224555735,0.5002491609271299
0.23052319884300232,0.2516155088852989,0.23970113085621972,0.5002491609271299
0.23051384091377258,0.25181744749596124,0.23970113085621972,0.5002491609271299
0.23047545552253723,0.25181744749596124,0.2403069466882068,0.5002491609271299
0.23033884167671204,0.252827140549273,0.2403069466882068,0.5002491609271299
0.23021858930587769,0.252827140549273,0.2407108239095315,0.5002491609271299
0.23016229271888733,0.2530290791599354,0.2407108239095315,0.5002491609271299
0.23014286160469055,0.2530290791599354,0.24091276252019386,0.5002491609271299
0.2297966182231903,0.2538368336025848,0.24091276252019386,0.5002491609271299
0.22977030277252197,0.2538368336025848,0.24111470113085623,0.5002491609271299
0.22975125908851624,0.25424071082390953,0.24111470113085623,0.5002491609271299
0.2296077460050583,0.25424071082390953,0.2417205169628433,0.5002491609271299
0.2295438051223755,0.25484652665589663,0.2417205169628433,0.5002491609271299
0.22939851880073547,0.25484652665589663,0.24192245557350567,0.5002491609271299
0.2288648784160614,0.2566639741518578,0.24192245557350567,0.5002491609271299
0.22875919938087463,0.2566639741518578,0.242124394184168,0.5002491609271299
0.2287156879901886,0.2568659127625202,0.242124394184168,0.5002491609271299
0.22866412997245789,0.2568659127625202,0.24252827140549274,0.5002491609271299
0.22845855355262756,0.25706785137318255,0.24252827140549274,0.5002491609271299
0.22845351696014404,0.25706785137318255,0.24273021001615508,0.5002491609271299
0.22840061783790588,0.2572697899838449,0.24273021001615508,0.5002491609271299
0.22827109694480896,0.2572697899838449,0.24333602584814215,0.5002491609271299
0.2282537817955017,0.2574717285945073,0.24333602584814215,0.5002491609271299
0.22825008630752563,0.2574717285945073,0.24353796445880452,0.5002491609271299
0.22816839814186096,0.25787560581583197,0.24353796445880452,0.5002491609271299
0.22802668809890747,0.25787560581583197,0.24394184168012925,0.5002491609271299
0.22800880670547485,0.25807754442649433,0.24394184168012925,0.5002491609271299
0.22790220379829407,0.25807754442649433,0.24474959612277866,0.5002491609271299
0.22789902985095978,0.2582794830371567,0.24474959612277866,0.5002491609271299
0.22780436277389526,0.2582794830371567,0.24535541195476576,0.5002491609271299
0.22739140689373016,0.25949111470113084,0.24535541195476576,0.5002491609271299
0.22738134860992432,0.25949111470113084,0.2455573505654281,0.5002491609271299
0.22717991471290588,0.2598949919224556,0.2455573505654281,0.5002491609271299
0.22698679566383362,0.2598949919224556,0.2469709208400646,0.5002491609271299
0.22691033780574799,0.260702746365105,0.2469709208400646,0.5002491609271299
0.22690841555595398,0.260702746365105,0.24717285945072698,0.5002491609271299
0.22663679718971252,0.2613085621970921,0.24717285945072698,0.5002491609271299
0.22661325335502625,0.2613085621970921,0.24737479806138934,0.5002491609271299
0.2265791893005371,0.26151050080775445,0.24737479806138934,0.5002491609271299
0.22656527161598206,0.26151050080775445,0.24757673667205168,0.5002491609271299
0.2265188992023468,0.2619143780290792,0.24757673667205168,0.5002491609271299
0.22628940641880035,0.2619143780290792,0.24818255250403878,0.5002491609271299
0.2262878119945526,0.2621163166397415,0.24818255250403878,0.5002491609271299
0.22603411972522736,0.2621163166397415,0.24838449111470112,0.5002491609271299
0.22582605481147766,0.26292407108239096,0.24838449111470112,0.5002491609271299
0.22574104368686676,0.26292407108239096,0.24878836833602586,0.5002491609271299
0.22551685571670532,0.2637318255250404,0.24878836833602586,0.5002491609271299
0.22549524903297424,0.2637318255250404,0.24919224555735056,0.5002491609271299
0.2254684865474701,0.26393376413570274,0.24919224555735056,0.5002491609271299
0.22538673877716064,0.26393376413570274,0.2495961227786753,0.5002491609271299
0.22531095147132874,0.2641357027463651,0.2495961227786753,0.5002491609271299
0.22530773282051086,0.2641357027463651,0.24979806138933763,0.5002491609271299
0.22529318928718567,0.2643376413570275,0.24979806138933763,0.5002491609271299
0.22527137398719788,0.2643376413570275,0.25,0.5002491609271299
0.22526349127292633,0.26453957996768984,0.25,0.5002491609271299
0.22515471279621124,0.26453957996768984,0.25040387722132473,0.5002491609271299
0.22511127591133118,0.2649434571890145,0.25040387722132473,0.5002491609271299
0.2250903844833374,0.2649434571890145,0.2506058158319871,0.5002491609271299
0.22506514191627502,0.2651453957996769,0.2506058158319871,0.5002491609271299
0.2250443398952484,0.2651453957996769,0.2508077544426494,0.5002491609271299
0.22498735785484314,0.26534733441033925,0.2508077544426494,0.5002491609271299
0.2248009592294693,0.26534733441033925,0.2516155088852989,0.5002491609271299
0.22475478053092957,0.2655492730210016,0.2516155088852989,0.5002491609271299
0.2247023731470108,0.2655492730210016,0.2520193861066236,0.5002491609271299
0.22466684877872467,0.265751211631664,0.2520193861066236,0.5002491609271299
0.22461311519145966,0.265751211631664,0.2522213247172859,0.5002491609271299
0.22435107827186584,0.26696284329563813,0.2522213247172859,0.5002491609271299
0.22427549958229065,0.26696284329563813,0.25262520193861066,0.5002491609271299
0.22424770891666412,0.2671647819063005,0.25262520193861066,0.5002491609271299
0.22414734959602356,0.2671647819063005,0.2530290791599354,0.5002491609271299
0.22396139800548553,0.26777059773828754,0.2530290791599354,0.5002491609271299
0.22391286492347717,0.26777059773828754,0.25323101777059775,0.5002491609271299
0.22373679280281067,0.2681744749596123,0.25323101777059775,0.5002491609271299
0.22371014952659607,0.2681744749596123,0.2534329563812601,0.5002491609271299
0.223471537232399,0.26918416801292405,0.2534329563812601,0.5002491609271299
0.22338025271892548,0.26918416801292405,0.25363489499192243,0.5002491609271299
0.22337663173675537,0.2693861066235864,0.25363489499192243,0.5002491609271299
0.22336480021476746,0.2693861066235864,0.2538368336025848,0.5002491609271299
0.2232382595539093,0.26978998384491115,0.2538368336025848,0.5002491609271299
0.2229563295841217,0.26978998384491115,0.2544426494345719,0.5002491609271299
0.22287783026695251,0.2701938610662359,0.2544426494345719,0.5002491609271299
0.222776398062706,0.2701938610662359,0.2552504038772213,0.5002491609271299
0.22274383902549744,0.27059773828756056,0.2552504038772213,0.5002491609271299
0.22263649106025696,0.27059773828756056,0.2554523424878837,0.5002491609271299
0.22260144352912903,0.27079967689822293,0.2554523424878837,0.5002491609271299
0.22259317338466644,0.27079967689822293,0.25565428109854604,0.5002491609271299
0.22255465388298035,0.2710016155088853,0.25565428109854604,0.5002491609271299
0.2225191593170166,0.2710016155088853,0.25646203554119545,0.5002491609271299
0.22231434285640717,0.27140549273021003,0.25646203554119545,0.5002491609271299
0.22221523523330688,0.27140549273021003,0.2566639741518578,0.5002491609271299
0.22220394015312195,0.2716074313408724,0.2566639741518578,0.5002491609271299
0.22204437851905823,0.2716074313408724,0.25706785137318255,0.5002491609271299
0.2219245731830597,0.2724151857835218,0.25706785137318255,0.5002491609271299
0.2218775600194931,0.2724151857835218,0.2574717285945073,0.5002491609271299
0.22178050875663757,0.2726171243941842,0.2574717285945073,0.5002491609271299
0.22169408202171326,0.2726171243941842,0.25767366720516965,0.5002491609271299
0.2216722071170807,0.2730210016155089,0.25767366720516965,0.5002491609271299
0.221561998128891,0.2730210016155089,0.25848142164781907,0.5002491609271299
0.2215574085712433,0.2732229402261712,0.25848142164781907,0.5002491609271299
0.22146528959274292,0.2732229402261712,0.2588852988691438,0.5002491609271299
0.2214416116476059,0.2734248788368336,0.2588852988691438,0.5002491609271299
0.2213830053806305,0.2734248788368336,0.2592891760904685,0.5002491609271299
0.22135421633720398,0.27362681744749595,0.2592891760904685,0.5002491609271299
0.22134318947792053,0.27362681744749595,0.2596930533117932,0.5002491609271299
0.2213403433561325,0.2738287560581583,0.2596930533117932,0.5002491609271299
0.22124283015727997,0.2738287560581583,0.2605008077544427,0.5002491609271299
0.22112128138542175,0.2748384491114701,0.2605008077544427,0.5002491609271299
0.2210855782032013,0.2748384491114701,0.260702746365105,0.5002491609271299
0.22103199362754822,0.27504038772213246,0.260702746365105,0.5002491609271299
0.22077646851539612,0.27504038772213246,0.2621163166397415,0.5002491609271299
0.22068485617637634,0.27524232633279483,0.2621163166397415,0.5002491609271299
0.22065827250480652,0.27524232633279483,0.26231825525040386,0.5002491609271299
0.22055485844612122,0.2754442649434572,0.26231825525040386,0.5002491609271299
0.2205110341310501,0.2754442649434572,0.26252019386106623,0.5002491609271299
0.2203252613544464,0.27605008077544424,0.26252019386106623,0.5002491609271299
0.22031566500663757,0.27605008077544424,0.2627221324717286,0.5002491609271299
0.22021588683128357,0.2762520193861066,0.2627221324717286,0.5002491609271299
0.22001472115516663,0.2762520193861066,0.2637318255250404,0.5002491609271299
0.21988001465797424,0.2768578352180937,0.2637318255250404,0.5002491609271299
0.21968385577201843,0.2768578352180937,0.26453957996768984,0.5002491609271299
0.21963080763816833,0.2770597738287561,0.26453957996768984,0.5002491609271299
0.21960076689720154,0.2770597738287561,0.2647415185783522,0.5002491609271299
0.2195424884557724,0.27726171243941844,0.2647415185783522,0.5002491609271299
0.2193705141544342,0.27726171243941844,0.2651453957996769,0.5002491609271299
0.2193647176027298,0.27746365105008075,0.2651453957996769,0.5002491609271299
0.21919234097003937,0.27746365105008075,0.265751211631664,0.5002491609271299
0.21918611228466034,0.2776655896607431,0.265751211631664,0.5002491609271299
0.21891959011554718,0.2776655896607431,0.26676090468497576,0.5002491609271299
0.21891182661056519,0.2778675282714055,0.26676090468497576,0.5002491609271299
0.21866977214813232,0.2778675282714055,0.2675686591276252,0.5002491609271299
0.21862594783306122,0.27806946688206785,0.2675686591276252,0.5002491609271299
0.2184964120388031,0.27806946688206785,0.2679725363489499,0.5002491609271299
0.21849605441093445,0.2782714054927302,0.2679725363489499,0.5002491609271299
0.21847572922706604,0.2782714054927302,0.2681744749596123,0.5002491609271299
0.21838870644569397,0.27887722132471726,0.2681744749596123,0.5002491609271299
0.21831730008125305,0.27887722132471726,0.268578352180937,0.5002491609271299
0.2182948887348175,0.27907915993537963,0.268578352180937,0.5002491609271299
0.2182193100452423,0.27907915993537963,0.2687802907915994,0.5002491609271299
0.21811747550964355,0.2798869143780291,0.2687802907915994,0.5002491609271299
0.21811117231845856,0.2798869143780291,0.2689822294022617,0.5002491609271299
0.21808305382728577,0.28008885298869146,0.2689822294022617,0.5002491609271299
0.21805670857429504,0.28008885298869146,0.26918416801292405,0.5002491609271299
0.21778802573680878,0.2813004846526656,0.26918416801292405,0.5002491609271299
0.21764039993286133,0.2813004846526656,0.2699919224555735,0.5002491609271299
0.21748949587345123,0.2827140549273021,0.2699919224555735,0.5002491609271299
0.21730375289916992,0.2827140549273021,0.27079967689822293,0.5002491609271299
0.21717528998851776,0.2829159935379645,0.27079967689822293,0.5002491609271299
0.2171044796705246,0.2829159935379645,0.27140549273021003,0.5002491609271299
0.2170720100402832,0.2831179321486268,0.27140549273021003,0.5002491609271299
0.21705922484397888,0.2831179321486268,0.2716074313408724,0.5002491609271299
0.21691152453422546,0.28331987075928916,0.2716074313408724,0.5002491609271299
0.21683335304260254,0.28331987075928916,0.2718093699515347,0.5002491609271299
0.21679067611694336,0.2835218093699515,0.2718093699515347,0.5002491609271299
0.21664607524871826,0.2835218093699515,0.27221324717285944,0.5002491609271299
0.21655157208442688,0.2837237479806139,0.27221324717285944,0.5002491609271299
0.216532364487648,0.2837237479806139,0.2724151857835218,0.5002491609271299
0.2165188491344452,0.28392568659127626,0.2724151857835218,0.5002491609271299
0.21644243597984314,0.28392568659127626,0.27281906300484654,0.5002491609271299
0.21642465889453888,0.2841276252019386,0.27281906300484654,0.5002491609271299
0.216413676738739,0.2841276252019386,0.2730210016155089,0.5002491609271299
0.21639129519462585,0.284329563812601,0.2730210016155089,0.5002491609271299
0.21637333929538727,0.284329563812601,0.2732229402261712,0.5002491609271299
0.2163621485233307,0.2845315024232633,0.2732229402261712,0.5002491609271299
0.21632733941078186,0.2845315024232633,0.27362681744749595,0.5002491609271299
0.21629156172275543,0.28473344103392567,0.27362681744749595,0.5002491609271299
0.216283917427063,0.28473344103392567,0.2738287560581583,0.5002491609271299
0.21617300808429718,0.2851373182552504,0.2738287560581583,0.5002491609271299
0.21614107489585876,0.2851373182552504,0.2740306946688207,0.5002491609271299
0.21609041094779968,0.28533925686591277,0.2740306946688207,0.5002491609271299
0.21548990905284882,0.28533925686591277,0.2748384491114701,0.5002491609271299
0.21546456217765808,0.28554119547657514,0.2748384491114701,0.5002491609271299
0.21545420587062836,0.28554119547657514,0.27504038772213246,0.5002491609271299
0.21542981266975403,0.2859450726978998,0.27504038772213246,0.5002491609271299
0.21538272500038147,0.2859450726978998,0.27524232633279483,0.5002491609271299
0.21526575088500977,0.2865508885298869,0.27524232633279483,0.5002491609271299
0.21516969799995422,0.2865508885298869,0.2754442649434572,0.5002491609271299
0.21501033008098602,0.28695476575121165,0.2754442649434572,0.5002491609271299
0.21499252319335938,0.28695476575121165,0.27584814216478193,0.5002491609271299
0.21485814452171326,0.2875605815831987,0.27584814216478193,0.5002491609271299
0.21460381150245667,0.2875605815831987,0.2768578352180937,0.5002491609271299
0.21459291875362396,0.28776252019386106,0.2768578352180937,0.5002491609271299
0.21456816792488098,0.28776252019386106,0.2770597738287561,0.5002491609271299
0.2144717425107956,0.2881663974151858,0.2770597738287561,0.5002491609271299
0.2144477665424347,0.2881663974151858,0.27746365105008075,0.5002491609271299
0.2144230306148529,0.2885702746365105,0.27746365105008075,0.5002491609271299
0.21435287594795227,0.2885702746365105,0.2778675282714055,0.5002491609271299
0.2142268717288971,0.28917609046849757,0.2778675282714055,0.5002491609271299
0.21414640545845032,0.28917609046849757,0.2784733441033926,0.5002491609271299
0.2140933871269226,0.28937802907915994,0.2784733441033926,0.5002491609271299
0.21407775580883026,0.28937802907915994,0.27867528271405495,0.5002491609271299
0.2139941155910492,0.2895799676898223,0.27867528271405495,0.5002491609271299
0.21395942568778992,0.2895799676898223,0.27907915993537963,0.5002491609271299
0.2139512002468109,0.28978190630048467,0.27907915993537963,0.5002491609271299
0.21391399204730988,0.28978190630048467,0.27948303715670436,0.5002491609271299
0.21374711394309998,0.2905896607431341,0.27948303715670436,0.5002491609271299
0.21358755230903625,0.2905896607431341,0.28008885298869146,0.5002491609271299
0.21343699097633362,0.29079159935379645,0.28008885298869146,0.5002491609271299
0.21327856183052063,0.29079159935379645,0.2802907915993538,0.5002491609271299
0.21312323212623596,0.2909935379644588,0.2802907915993538,0.5002491609271299
0.21304616332054138,0.2909935379644588,0.28049273021001614,0.5002491609271299
0.21300265192985535,0.2911954765751212,0.28049273021001614,0.5002491609271299
0.21296647191047668,0.2911954765751212,0.2806946688206785,0.5002491609271299
0.2129267156124115,0.29159935379644586,0.2806946688206785,0.5002491609271299
0.2129262387752533,0.29159935379644586,0.2808966074313409,0.5002491609271299
0.21289131045341492,0.2920032310177706,0.2808966074313409,0.5002491609271299
0.21276560425758362,0.2920032310177706,0.2813004846526656,0.5002491609271299
0.21271321177482605,0.29220516962843296,0.2813004846526656,0.5002491609271299
0.21270127594470978,0.29220516962843296,0.28150242326332797,0.5002491609271299
0.2126954346895218,0.2924071082390953,0.28150242326332797,0.5002491609271299
0.2126757800579071,0.2924071082390953,0.2817043618739903,0.5002491609271299
0.2125479280948639,0.29281098546042006,0.2817043618739903,0.5002491609271299
0.2119913399219513,0.29281098546042006,0.284329563812601,0.5002491609271299
0.21185198426246643,0.29361873990306947,0.284329563812601,0.5002491609271299
0.21148952841758728,0.29361873990306947,0.2851373182552504,0.5002491609271299
0.21144774556159973,0.29382067851373184,0.2851373182552504,0.5002491609271299
0.21129287779331207,0.29382067851373184,0.2861470113085622,0.5002491609271299
0.21127226948738098,0.2940226171243942,0.2861470113085622,0.5002491609271299
0.21120977401733398,0.2940226171243942,0.2867528271405493,0.5002491609271299
0.2111763060092926,0.29422455573505657,0.2867528271405493,0.5002491609271299
0.21113428473472595,0.29422455573505657,0.287156704361874,0.5002491609271299
0.21098151803016663,0.2944264943457189,0.287156704361874,0.5002491609271299
0.2108287662267685,0.2944264943457189,0.28776252019386106,0.5002491609271299
0.21052533388137817,0.29523424878836835,0.28776252019386106,0.5002491609271299
0.210442453622818,0.29523424878836835,0.2881663974151858,0.5002491609271299
0.21038952469825745,0.2954361873990307,0.2881663974151858,0.5002491609271299
0.2103305160999298,0.2954361873990307,0.28836833602584816,0.5002491609271299
0.2101767361164093,0.2962439418416801,0.28836833602584816,0.5002491609271299
0.2101137787103653,0.2962439418416801,0.2885702746365105,0.5002491609271299
0.2099887877702713,0.29664781906300486,0.2885702746365105,0.5002491609271299
0.20989522337913513,0.29664781906300486,0.28937802907915994,0.5002491609271299
0.20988014340400696,0.29705169628432954,0.28937802907915994,0.5002491609271299
0.2098732739686966,0.29705169628432954,0.2895799676898223,0.5002491609271299
0.20985355973243713,0.2972536348949919,0.2895799676898223,0.5002491609271299
0.20982280373573303,0.2972536348949919,0.28978190630048467,0.5002491609271299
0.20978328585624695,0.29765751211631664,0.28978190630048467,0.5002491609271299
0.20954802632331848,0.29765751211631664,0.2903877221324717,0.5002491609271299
0.20944049954414368,0.29826332794830374,0.2903877221324717,0.5002491609271299
0.20931383967399597,0.29826332794830374,0.2909935379644588,0.5002491609271299
0.2092781364917755,0.2986672051696284,0.2909935379644588,0.5002491609271299
0.20920713245868683,0.2986672051696284,0.2911954765751212,0.5002491609271299
0.2091328203678131,0.2988691437802908,0.2911954765751212,0.5002491609271299
0.20892295241355896,0.2988691437802908,0.2920032310177706,0.5002491609271299
0.2088785171508789,0.29907108239095315,0.2920032310177706,0.5002491609271299
0.2088654339313507,0.29907108239095315,0.29220516962843296,0.5002491609271299
0.20852352678775787,0.30048465266558966,0.29220516962843296,0.5002491609271299
0.20845773816108704,0.30048465266558966,0.2924071082390953,0.5002491609271299
0.20815584063529968,0.30149434571890144,0.2924071082390953,0.5002491609271299
0.20814397931098938,0.30149434571890144,0.2926090468497577,0.5002491609271299
0.20809371769428253,0.3016962843295638,0.2926090468497577,0.5002491609271299
0.20805910229682922,0.3016962843295638,0.29301292407108237,0.5002491609271299
0.20803353190422058,0.30210016155088854,0.29301292407108237,0.5002491609271299
0.20788344740867615,0.30210016155088854,0.2934168012924071,0.5002491609271299
0.20782563090324402,0.3023021001615509,0.2934168012924071,0.5002491609271299
0.20774933695793152,0.3023021001615509,0.29361873990306947,0.5002491609271299
0.20734219253063202,0.3039176090468498,0.29361873990306947,0.5002491609271299
0.2071598470211029,0.3039176090468498,0.2948303715670436,0.5002491609271299
0.20705774426460266,0.3045234248788368,0.2948303715670436,0.5002491609271299
0.20699240267276764,0.3045234248788368,0.295032310177706,0.5002491609271299
0.20695045590400696,0.30492730210016156,0.295032310177706,0.5002491609271299
0.20691117644309998,0.30492730210016156,0.29523424878836835,0.5002491609271299
0.20679697394371033,0.3051292407108239,0.29523424878836835,0.5002491609271299
0.2066260576248169,0.3051292407108239,0.2956381260096931,0.5002491609271299
0.2065800577402115,0.3055331179321486,0.2956381260096931,0.5002491609271299
0.20654599368572235,0.3055331179321486,0.2958400646203554,0.5002491609271299
0.206336110830307,0.3061389337641357,0.2958400646203554,0.5002491609271299
0.20622625946998596,0.3061389337641357,0.29604200323101776,0.5002491609271299
0.20616072416305542,0.30634087237479807,0.29604200323101776,0.5002491609271299
0.2061181515455246,0.30634087237479807,0.2962439418416801,0.5002491609271299
0.20607097446918488,0.30654281098546043,0.2962439418416801,0.5002491609271299
0.2060571014881134,0.30654281098546043,0.29664781906300486,0.5002491609271299
0.20591536164283752,0.3071486268174475,0.29664781906300486,0.5002491609271299
0.2058599889278412,0.3071486268174475,0.2968497576736672,0.5002491609271299
0.2057725489139557,0.3075525040387722,0.2968497576736672,0.5002491609271299
0.20559588074684143,0.3075525040387722,0.29765751211631664,0.5002491609271299
0.20556989312171936,0.3077544426494346,0.29765751211631664,0.5002491609271299
0.2052522748708725,0.3077544426494346,0.29846526655896605,0.5002491609271299
0.2051158845424652,0.30795638126009695,0.29846526655896605,0.5002491609271299
0.2049594223499298,0.30795638126009695,0.29907108239095315,0.5002491609271299
0.20489384233951569,0.3081583198707593,0.29907108239095315,0.5002491609271299
0.20480027794837952,0.3081583198707593,0.2992730210016155,0.5002491609271299
0.2046670913696289,0.308562197092084,0.2992730210016155,0.5002491609271299
0.2045060694217682,0.308562197092084,0.3000807754442649,0.5002491609271299
0.20443400740623474,0.3091680129240711,0.3000807754442649,0.5002491609271299
0.2044198215007782,0.3091680129240711,0.30048465266558966,0.5002491609271299
0.2044091522693634,0.30936995153473346,0.30048465266558966,0.5002491609271299
0.2043701708316803,0.30936995153473346,0.300686591276252,0.5002491609271299
0.20429447293281555,0.3095718901453958,0.300686591276252,0.5002491609271299
0.20428843796253204,0.3095718901453958,0.3008885298869144,0.5002491609271299
0.20411339402198792,0.31078352180936997,0.3008885298869144,0.5002491609271299
0.20394298434257507,0.31078352180936997,0.30109046849757676,0.5002491609271299
0.2038927972316742,0.31098546042003233,0.30109046849757676,0.5002491609271299
0.20381419360637665,0.31098546042003233,0.30149434571890144,0.5002491609271299
0.20366093516349792,0.3115912762520194,0.30149434571890144,0.5002491609271299
0.20364788174629211,0.3115912762520194,0.3016962843295638,0.5002491609271299
0.20351825654506683,0.31260096930533116,0.3016962843295638,0.5002491609271299
0.2034866362810135,0.31260096930533116,0.30210016155088854,0.5002491609271299
0.2034147083759308,0.3128029079159935,0.30210016155088854,0.5002491609271299
0.2033599317073822,0.3128029079159935,0.30250403877221327,0.5002491609271299
0.203317791223526,0.31320678513731826,0.30250403877221327,0.5002491609271299
0.20328709483146667,0.31320678513731826,0.3027059773828756,0.5002491609271299
0.20316821336746216,0.313610662358643,0.3027059773828756,0.5002491609271299
0.20309177041053772,0.313610662358643,0.30290791599353795,0.5002491609271299
0.20306740701198578,0.31381260096930536,0.30290791599353795,0.5002491609271299
0.20306311547756195,0.31381260096930536,0.3031098546042003,0.5002491609271299
0.20304974913597107,0.31401453957996767,0.3031098546042003,0.5002491609271299
0.20303800702095032,0.31401453957996767,0.30351373182552505,0.5002491609271299
0.2030247151851654,0.3144184168012924,0.30351373182552505,0.5002491609271299
0.20301242172718048,0.3144184168012924,0.3037156704361874,0.5002491609271299
0.20291408896446228,0.31482229402261713,0.3037156704361874,0.5002491609271299
0.202826589345932,0.31482229402261713,0.3045234248788368,0.5002491609271299
0.2027129977941513,0.3154281098546042,0.3045234248788368,0.5002491609271299
0.20266029238700867,0.3154281098546042,0.3047253634894992,0.5002491609271299
0.20253553986549377,0.31563004846526654,0.3047253634894992,0.5002491609271299
0.20235557854175568,0.31563004846526654,0.30573505654281097,0.5002491609271299
0.20225703716278076,0.3160339256865913,0.30573505654281097,0.5002491609271299
0.20222148299217224,0.3160339256865913,0.3061389337641357,0.5002491609271299
0.20213380455970764,0.31623586429725364,0.3061389337641357,0.5002491609271299
0.20212948322296143,0.31623586429725364,0.30634087237479807,0.5002491609271299
0.20210233330726624,0.316437802907916,0.30634087237479807,0.5002491609271299
0.2020677924156189,0.316437802907916,0.30654281098546043,0.5002491609271299
0.20206335186958313,0.3166397415185784,0.30654281098546043,0.5002491609271299
0.20199906826019287,0.3166397415185784,0.3067447495961228,0.5002491609271299
0.201997309923172,0.3168416801292407,0.3067447495961228,0.5002491609271299
0.20197656750679016,0.3168416801292407,0.3069466882067851,0.5002491609271299
0.20180487632751465,0.3174474959612278,0.3069466882067851,0.5002491609271299
0.2017180174589157,0.3174474959612278,0.3075525040387722,0.5002491609271299
0.20168063044548035,0.31764943457189015,0.3075525040387722,0.5002491609271299
0.20162877440452576,0.31764943457189015,0.3081583198707593,0.5002491609271299
0.20157036185264587,0.3178513731825525,0.3081583198707593,0.5002491609271299
0.20146891474723816,0.3178513731825525,0.30876413570274636,0.5002491609271299
0.20133112370967865,0.3188610662358643,0.30876413570274636,0.5002491609271299
0.20131069421768188,0.3188610662358643,0.30936995153473346,0.5002491609271299
0.20120461285114288,0.31906300484652667,0.30936995153473346,0.5002491609271299
0.20118378102779388,0.31906300484652667,0.30977382875605813,0.5002491609271299
0.20117077231407166,0.31926494345718903,0.30977382875605813,0.5002491609271299
0.20115908980369568,0.31926494345718903,0.3099757673667205,0.5002491609271299
0.20105192065238953,0.3194668820678514,0.3099757673667205,0.5002491609271299
0.2009977400302887,0.3194668820678514,0.31017770597738287,0.5002491609271299
0.20096495747566223,0.3196688206785137,0.31017770597738287,0.5002491609271299
0.20077623426914215,0.3196688206785137,0.31098546042003233,0.5002491609271299
0.20067569613456726,0.3202746365105008,0.31098546042003233,0.5002491609271299
0.20063313841819763,0.3202746365105008,0.311389337641357,0.5002491609271299
0.20053021609783173,0.32067851373182554,0.311389337641357,0.5002491609271299
0.20044371485710144,0.32067851373182554,0.3119951534733441,0.5002491609271299
0.20032718777656555,0.3212843295638126,0.3119951534733441,0.5002491609271299
0.2003200352191925,0.3212843295638126,0.3121970920840065,0.5002491609271299
0.20031282305717468,0.32148626817447495,0.3121970920840065,0.5002491609271299
0.2002832591533661,0.32148626817447495,0.31260096930533116,0.5002491609271299
0.2000715434551239,0.32249596122778673,0.31260096930533116,0.5002491609271299
0.20006325840950012,0.32249596122778673,0.3128029079159935,0.5002491609271299
0.1998661458492279,0.32350565428109856,0.3128029079159935,0.5002491609271299
0.19983962178230286,0.32350565428109856,0.3130048465266559,0.5002491609271299
0.19979652762413025,0.32390953150242324,0.3130048465266559,0.5002491609271299
0.19977489113807678,0.32390953150242324,0.31320678513731826,0.5002491609271299
0.19975565373897552,0.32451534733441034,0.31320678513731826,0.5002491609271299
0.1996295154094696,0.32451534733441034,0.3134087237479806,0.5002491609271299
0.19957317411899567,0.3247172859450727,0.3134087237479806,0.5002491609271299
0.19957157969474792,0.3247172859450727,0.313610662358643,0.5002491609271299
0.19948914647102356,0.3249192245557351,0.313610662358643,0.5002491609271299
0.19937410950660706,0.3249192245557351,0.3144184168012924,0.5002491609271299
0.19919992983341217,0.32532310177705975,0.3144184168012924,0.5002491609271299
0.19916090369224548,0.32532310177705975,0.31462035541195477,0.5002491609271299
0.19913843274116516,0.3255250403877221,0.31462035541195477,0.5002491609271299
0.19913551211357117,0.3255250403877221,0.31482229402261713,0.5002491609271299
0.19889099895954132,0.32592891760904685,0.31482229402261713,0.5002491609271299
0.19884048402309418,0.32592891760904685,0.3150242326332795,0.5002491609271299
0.19879108667373657,0.3261308562197092,0.3150242326332795,0.5002491609271299
0.1987617313861847,0.3261308562197092,0.31522617124394187,0.5002491609271299
0.19855672121047974,0.32693861066235863,0.31522617124394187,0.5002491609271299
0.1983642280101776,0.32693861066235863,0.3158319870759289,0.5002491609271299
0.19826748967170715,0.32754442649434573,0.3158319870759289,0.5002491609271299
0.1982148289680481,0.32754442649434573,0.31623586429725364,0.5002491609271299
0.19814065098762512,0.3281502423263328,0.31623586429725364,0.5002491609271299
0.198088139295578,0.3281502423263328,0.3166397415185784,0.5002491609271299
0.19795164465904236,0.3287560581583199,0.3166397415185784,0.5002491609271299
0.19778397679328918,0.3287560581583199,0.31764943457189015,0.5002491609271299
0.19744834303855896,0.32976575121163165,0.31764943457189015,0.5002491609271299
0.19741472601890564,0.32976575121163165,0.3178513731825525,0.5002491609271299
0.1973622739315033,0.329967689822294,0.3178513731825525,0.5002491609271299
0.1972392499446869,0.329967689822294,0.3182552504038772,0.5002491609271299
0.19722957909107208,0.3301696284329564,0.3182552504038772,0.5002491609271299
0.19717292487621307,0.3301696284329564,0.31865912762520193,0.5002491609271299
0.19703587889671326,0.33077544426494343,0.31865912762520193,0.5002491609271299
0.19691398739814758,0.33077544426494343,0.31906300484652667,0.5002491609271299
0.19688013195991516,0.3309773828756058,0.31906300484652667,0.5002491609271299
0.19684001803398132,0.3309773828756058,0.31926494345718903,0.5002491609271299
0.19665253162384033,0.33117932148626816,0.31926494345718903,0.5002491609271299
0.19657903909683228,0.33117932148626816,0.3196688206785137,0.5002491609271299
0.19633203744888306,0.33198707592891763,0.3196688206785137,0.5002491609271299
0.19630196690559387,0.33198707592891763,0.3204765751211632,0.5002491609271299
0.19629894196987152,0.33218901453957994,0.3204765751211632,0.5002491609271299
0.19614644348621368,0.33218901453957994,0.32148626817447495,0.5002491609271299
0.19606353342533112,0.33279483037156704,0.32148626817447495,0.5002491609271299
0.19602790474891663,0.33279483037156704,0.3216882067851373,0.5002491609271299
0.1960003823041916,0.3329967689822294,0.3216882067851373,0.5002491609271299
0.19598157703876495,0.3329967689822294,0.3218901453957997,0.5002491609271299
0.1958737075328827,0.3331987075928918,0.3218901453957997,0.5002491609271299
0.1958438754081726,0.3331987075928918,0.32209208400646205,0.5002491609271299
0.19574995338916779,0.3338045234248788,0.32209208400646205,0.5002491609271299
0.19566848874092102,0.3338045234248788,0.3222940226171244,0.5002491609271299
0.19551020860671997,0.33420840064620355,0.3222940226171244,0.5002491609271299
0.19548027217388153,0.33420840064620355,0.3226978998384491,0.5002491609271299
0.19541628658771515,0.3344103392568659,0.3226978998384491,0.5002491609271299
0.19516122341156006,0.3344103392568659,0.32370759289176093,0.5002491609271299
0.1949043571949005,0.3354200323101777,0.32370759289176093,0.5002491609271299
0.19490250945091248,0.3354200323101777,0.32390953150242324,0.5002491609271299
0.19486017525196075,0.3360258481421648,0.32390953150242324,0.5002491609271299
0.19474610686302185,0.3360258481421648,0.3241114701130856,0.5002491609271299
0.194667786359787,0.33622778675282716,0.3241114701130856,0.5002491609271299
0.19461020827293396,0.33622778675282716,0.324313408723748,0.5002491609271299
0.194514662027359,0.33663166397415184,0.324313408723748,0.5002491609271299
0.19448451697826385,0.33663166397415184,0.32451534733441034,0.5002491609271299
0.19447478652000427,0.3368336025848142,0.32451534733441034,0.5002491609271299
0.1944429576396942,0.3368336025848142,0.3247172859450727,0.5002491609271299
0.1944027692079544,0.33723747980613894,0.3247172859450727,0.5002491609271299
0.1943509429693222,0.33723747980613894,0.32512116316639744,0.5002491609271299
0.19424700736999512,0.3376413570274637,0.32512116316639744,0.5002491609271299
0.1942221224308014,0.3376413570274637,0.3255250403877221,0.5002491609271299
0.19418630003929138,0.33804523424878835,0.3255250403877221,0.5002491609271299
0.1940803825855255,0.33804523424878835,0.3261308562197092,0.5002491609271299
0.19392016530036926,0.3390549273021002,0.3261308562197092,0.5002491609271299
0.19385352730751038,0.3390549273021002,0.32653473344103395,0.5002491609271299
0.1937776505947113,0.3392568659127625,0.32653473344103395,0.5002491609271299
0.19363541901111603,0.3392568659127625,0.32693861066235863,0.5002491609271299
0.19354113936424255,0.33966074313408723,0.32693861066235863,0.5002491609271299
0.19348159432411194,0.33966074313408723,0.32734248788368336,0.5002491609271299
0.1934211701154709,0.34006462035541196,0.32734248788368336,0.5002491609271299
0.19337762892246246,0.34006462035541196,0.32754442649434573,0.5002491609271299
0.19332757592201233,0.34026655896607433,0.32754442649434573,0.5002491609271299
0.19316211342811584,0.34026655896607433,0.3281502423263328,0.5002491609271299
0.19314894080162048,0.3404684975767367,0.3281502423263328,0.5002491609271299
0.19311217963695526,0.3404684975767367,0.32835218093699514,0.5002491609271299
0.19303080439567566,0.3408723747980614,0.32835218093699514,0.5002491609271299
0.19287584722042084,0.3408723747980614,0.3285541195476575,0.5002491609271299
0.1927134096622467,0.3418820678513732,0.3285541195476575,0.5002491609271299
0.1925254762172699,0.3418820678513732,0.3291599353796446,0.5002491609271299
0.1924094259738922,0.34248788368336025,0.3291599353796446,0.5002491609271299
0.19237521290779114,0.34248788368336025,0.3293618739903069,0.5002491609271299
0.19223608076572418,0.3432956381260097,0.3293618739903069,0.5002491609271299
0.19192233681678772,0.3432956381260097,0.3305735056542811,0.5002491609271299
0.1918439120054245,0.3436995153473344,0.3305735056542811,0.5002491609271299
0.19182047247886658,0.3436995153473344,0.33077544426494343,0.5002491609271299
0.1917724907398224,0.3447092084006462,0.33077544426494343,0.5002491609271299
0.19164887070655823,0.3447092084006462,0.33117932148626816,0.5002491609271299
0.1915818750858307,0.34531502423263327,0.33117932148626816,0.5002491609271299
0.1915397346019745,0.34531502423263327,0.3315831987075929,0.5002491609271299
0.19142493605613708,0.345718901453958,0.3315831987075929,0.5002491609271299
0.1913565844297409,0.345718901453958,0.33218901453957994,0.5002491609271299
0.1912897527217865,0.34592084006462037,0.33218901453957994,0.5002491609271299
0.19107064604759216,0.34592084006462037,0.3325928917609047,0.5002491609271299
0.19100651144981384,0.34612277867528274,0.3325928917609047,0.5002491609271299
0.19100114703178406,0.34612277867528274,0.33279483037156704,0.5002491609271299
0.19087699055671692,0.34632471728594505,0.33279483037156704,0.5002491609271299
0.19083574414253235,0.34632471728594505,0.3331987075928918,0.5002491609271299
0.19076326489448547,0.3467285945072698,0.3331987075928918,0.5002491609271299
0.1906624138355255,0.3467285945072698,0.3340064620355412,0.5002491609271299
0.19061361253261566,0.34693053311793215,0.3340064620355412,0.5002491609271299
0.19049488008022308,0.34693053311793215,0.3346122778675283,0.5002491609271299
0.19046905636787415,0.3473344103392569,0.3346122778675283,0.5002491609271299
0.19042155146598816,0.3473344103392569,0.33521809369951533,0.5002491609271299
0.19033004343509674,0.34753634894991925,0.33521809369951533,0.5002491609271299
0.19018682837486267,0.34753634894991925,0.33562197092084006,0.5002491609271299
0.19017022848129272,0.3479402261712439,0.33562197092084006,0.5002491609271299
0.19010159373283386,0.3479402261712439,0.33622778675282716,0.5002491609271299
0.19008013606071472,0.3481421647819063,0.33622778675282716,0.5002491609271299
0.1899947226047516,0.3481421647819063,0.33663166397415184,0.5002491609271299
0.18975527584552765,0.34915185783521807,0.33663166397415184,0.5002491609271299
0.18969576060771942,0.34915185783521807,0.3370355411954766,0.5002491609271299
0.18968340754508972,0.3495557350565428,0.3370355411954766,0.5002491609271299
0.18965411186218262,0.3495557350565428,0.33723747980613894,0.5002491609271299
0.189590185880661,0.34975767366720517,0.33723747980613894,0.5002491609271299
0.18947719037532806,0.34975767366720517,0.337843295638126,0.5002491609271299
0.18928417563438416,0.34995961227786754,0.337843295638126,0.5002491609271299
0.18912890553474426,0.34995961227786754,0.3382471728594507,0.5002491609271299
0.18911057710647583,0.3501615508885299,0.3382471728594507,0.5002491609271299
0.18907949328422546,0.3501615508885299,0.3384491114701131,0.5002491609271299
0.18891611695289612,0.35076736672051695,0.3384491114701131,0.5002491609271299
0.18888309597969055,0.35076736672051695,0.33865105008077545,0.5002491609271299
0.1888478845357895,0.3509693053311793,0.33865105008077545,0.5002491609271299
0.18876968324184418,0.3509693053311793,0.3390549273021002,0.5002491609271299
0.18863847851753235,0.35137318255250405,0.3390549273021002,0.5002491609271299
0.18857213854789734,0.35137318255250405,0.3392568659127625,0.5002491609271299
0.18855860829353333,0.3515751211631664,0.3392568659127625,0.5002491609271299
0.18855324387550354,0.3515751211631664,0.33945880452342486,0.5002491609271299
0.18838419020175934,0.3519789983844911,0.33945880452342486,0.5002491609271299
0.18834826350212097,0.3519789983844911,0.33966074313408723,0.5002491609271299
0.18834102153778076,0.35218093699515346,0.33966074313408723,0.5002491609271299
0.18830439448356628,0.35218093699515346,0.3398626817447496,0.5002491609271299
0.18821516633033752,0.3523828756058158,0.3398626817447496,0.5002491609271299
0.18817947804927826,0.3523828756058158,0.34026655896607433,0.5002491609271299
0.188089519739151,0.3525848142164782,0.34026655896607433,0.5002491609271299
0.18806669116020203,0.3525848142164782,0.3404684975767367,0.5002491609271299
0.18806222081184387,0.35278675282714056,0.3404684975767367,0.5002491609271299
0.18801423907279968,0.35278675282714056,0.340670436187399,0.5002491609271299
0.18800857663154602,0.3529886914378029,0.340670436187399,0.5002491609271299
0.1878879964351654,0.3529886914378029,0.34168012924071084,0.5002491609271299
0.18778644502162933,0.35359450726978997,0.34168012924071084,0.5002491609271299
0.18764017522335052,0.35359450726978997,0.3418820678513732,0.5002491609271299
0.18752947449684143,0.35420032310177707,0.3418820678513732,0.5002491609271299
0.18752524256706238,0.35420032310177707,0.3420840064620355,0.5002491609271299
0.18742111325263977,0.3546042003231018,0.3420840064620355,0.5002491609271299
0.18734750151634216,0.3546042003231018,0.34248788368336025,0.5002491609271299
0.18731537461280823,0.3548061389337641,0.34248788368336025,0.5002491609271299
0.18723006546497345,0.3548061389337641,0.34309369951534735,0.5002491609271299
0.1871413290500641,0.35521001615508885,0.34309369951534735,0.5002491609271299
0.18707695603370667,0.35521001615508885,0.34390145395799676,0.5002491609271299
0.18692278861999512,0.3554119547657512,0.34390145395799676,0.5002491609271299
0.18688789010047913,0.3554119547657512,0.3441033925686591,0.5002491609271299
0.18669041991233826,0.3560177705977383,0.3441033925686591,0.5002491609271299
0.18666855990886688,0.3560177705977383,0.34450726978998386,0.5002491609271299
0.18665796518325806,0.3562197092084006,0.34450726978998386,0.5002491609271299
0.18659010529518127,0.3562197092084006,0.3447092084006462,0.5002491609271299
0.18657001852989197,0.356421647819063,0.3447092084006462,0.5002491609271299
0.18653787672519684,0.356421647819063,0.3451130856219709,0.5002491609271299
0.18642008304595947,0.3568255250403877,0.3451130856219709,0.5002491609271299
0.18641456961631775,0.3568255250403877,0.34531502423263327,0.5002491609271299
0.1863771677017212,0.3570274636510501,0.34531502423263327,0.5002491609271299
0.18634192645549774,0.3570274636510501,0.34551696284329564,0.5002491609271299
0.18623560667037964,0.35803715670436187,0.34551696284329564,0.5002491609271299
0.18616965413093567,0.35803715670436187,0.345718901453958,0.5002491609271299
0.1859988272190094,0.35823909531502424,0.345718901453958,0.5002491609271299
0.18599644303321838,0.35823909531502424,0.34592084006462037,0.5002491609271299
0.18599478900432587,0.3584410339256866,0.34592084006462037,0.5002491609271299
0.18593940138816833,0.3584410339256866,0.34612277867528274,0.5002491609271299
0.1858464777469635,0.35904684975767365,0.34612277867528274,0.5002491609271299
0.18582820892333984,0.35904684975767365,0.34632471728594505,0.5002491609271299
0.1857416331768036,0.359248788368336,0.34632471728594505,0.5002491609271299
0.1856902539730072,0.359248788368336,0.3465266558966074,0.5002491609271299
0.1856881082057953,0.3594507269789984,0.3465266558966074,0.5002491609271299
0.1856193095445633,0.3594507269789984,0.3467285945072698,0.5002491609271299
0.18558594584465027,0.35965266558966075,0.3467285945072698,0.5002491609271299
0.18557032942771912,0.35965266558966075,0.3471324717285945,0.5002491609271299
0.18539521098136902,0.3600565428109855,0.3471324717285945,0.5002491609271299
0.1852932870388031,0.3600565428109855,0.34773828756058156,0.5002491609271299
0.18520614504814148,0.36046042003231016,0.34773828756058156,0.5002491609271299
0.1851736605167389,0.36046042003231016,0.3479402261712439,0.5002491609271299
0.184891015291214,0.3612681744749596,0.3479402261712439,0.5002491609271299
0.18486571311950684,0.3612681744749596,0.3481421647819063,0.5002491609271299
0.1847955286502838,0.3616720516962843,0.3481421647819063,0.5002491609271299
0.18472620844841003,0.3616720516962843,0.348546042003231,0.5002491609271299
0.18460491299629211,0.36207592891760904,0.348546042003231,0.5002491609271299
0.18455854058265686,0.36207592891760904,0.3487479806138934,0.5002491609271299
0.1845228374004364,0.3622778675282714,0.3487479806138934,0.5002491609271299
0.18451879918575287,0.3622778675282714,0.34894991922455576,0.5002491609271299
0.18450435996055603,0.36247980613893377,0.34894991922455576,0.5002491609271299
0.18449299037456512,0.36247980613893377,0.34915185783521807,0.5002491609271299
0.18437162041664124,0.36268174474959614,0.34915185783521807,0.5002491609271299
0.18416042625904083,0.36268174474959614,0.3501615508885299,0.5002491609271299
0.18415209650993347,0.3628836833602585,0.3501615508885299,0.5002491609271299
0.18401864171028137,0.3628836833602585,0.3505654281098546,0.5002491609271299
0.18400146067142487,0.3630856219709208,0.3505654281098546,0.5002491609271299
0.18396154046058655,0.3630856219709208,0.35076736672051695,0.5002491609271299
0.18390098214149475,0.3632875605815832,0.35076736672051695,0.5002491609271299
0.18385282158851624,0.3632875605815832,0.3509693053311793,0.5002491609271299
0.183811217546463,0.36348949919224555,0.3509693053311793,0.5002491609271299
0.18349257111549377,0.36348949919224555,0.3515751211631664,0.5002491609271299
0.1833537518978119,0.36409531502423265,0.3515751211631664,0.5002491609271299
0.18324753642082214,0.36409531502423265,0.3519789983844911,0.5002491609271299
0.18316420912742615,0.364297253634895,0.3519789983844911,0.5002491609271299
0.18315836787223816,0.364297253634895,0.35218093699515346,0.5002491609271299
0.18311496078968048,0.3644991922455573,0.35218093699515346,0.5002491609271299
0.18310591578483582,0.3644991922455573,0.3523828756058158,0.5002491609271299
0.18299439549446106,0.3647011308562197,0.3523828756058158,0.5002491609271299
0.18294891715049744,0.3647011308562197,0.35278675282714056,0.5002491609271299
0.18294808268547058,0.36490306946688206,0.35278675282714056,0.5002491609271299
0.18287566304206848,0.36490306946688206,0.3529886914378029,0.5002491609271299
0.18287047743797302,0.3651050080775444,0.3529886914378029,0.5002491609271299
0.18286612629890442,0.3651050080775444,0.3531906300484653,0.5002491609271299
0.18282589316368103,0.3653069466882068,0.3531906300484653,0.5002491609271299
0.18277040123939514,0.3653069466882068,0.35359450726978997,0.5002491609271299
0.1826036125421524,0.36550888529886916,0.35359450726978997,0.5002491609271299
0.18260154128074646,0.36550888529886916,0.35379644588045234,0.5002491609271299
0.1825721561908722,0.36591276252019383,0.35379644588045234,0.5002491609271299
0.18256889283657074,0.36591276252019383,0.3539983844911147,0.5002491609271299
0.18256595730781555,0.36631663974151857,0.3539983844911147,0.5002491609271299
0.1824839860200882,0.36631663974151857,0.35420032310177707,0.5002491609271299
0.18235436081886292,0.3667205169628433,0.35420032310177707,0.5002491609271299
0.1822374016046524,0.3667205169628433,0.3546042003231018,0.5002491609271299
0.18216806650161743,0.36692245557350567,0.3546042003231018,0.5002491609271299
0.18213830888271332,0.36692245557350567,0.3550080775444265,0.5002491609271299
0.18210682272911072,0.36712439418416803,0.3550080775444265,0.5002491609271299
0.18203048408031464,0.36712439418416803,0.3554119547657512,0.5002491609271299
0.18198361992835999,0.36732633279483035,0.3554119547657512,0.5002491609271299
0.18198294937610626,0.36732633279483035,0.3556138933764136,0.5002491609271299
0.18179012835025787,0.3677302100161551,0.3556138933764136,0.5002491609271299
0.18164795637130737,0.3677302100161551,0.356421647819063,0.5002491609271299
0.1816265881061554,0.36793214862681745,0.356421647819063,0.5002491609271299
0.18158778548240662,0.36793214862681745,0.3568255250403877,0.5002491609271299
0.18143999576568604,0.3683360258481422,0.3568255250403877,0.5002491609271299
0.18131670355796814,0.3683360258481422,0.35763327948303714,0.5002491609271299
0.18129685521125793,0.36853796445880455,0.35763327948303714,0.5002491609271299
0.18125119805335999,0.36853796445880455,0.35803715670436187,0.5002491609271299
0.18122807145118713,0.36873990306946686,0.35803715670436187,0.5002491609271299
0.18121378123760223,0.36873990306946686,0.35823909531502424,0.5002491609271299
0.18120452761650085,0.3689418416801292,0.35823909531502424,0.5002491609271299
0.1811523139476776,0.3689418416801292,0.35864297253634897,0.5002491609271299
0.18113437294960022,0.3691437802907916,0.35864297253634897,0.5002491609271299
0.180943101644516,0.3691437802907916,0.35884491114701134,0.5002491609271299
0.18091990053653717,0.36934571890145396,0.35884491114701134,0.5002491609271299
0.1808643788099289,0.36934571890145396,0.359248788368336,0.5002491609271299
0.18063175678253174,0.37015347334410337,0.359248788368336,0.5002491609271299
0.1806303709745407,0.37015347334410337,0.35965266558966075,0.5002491609271299
0.18060244619846344,0.3705573505654281,0.35965266558966075,0.5002491609271299
0.18051940202713013,0.3705573505654281,0.3600565428109855,0.5002491609271299
0.18041947484016418,0.3715670436187399,0.3600565428109855,0.5002491609271299
0.18019653856754303,0.3715670436187399,0.3606623586429725,0.5002491609271299
0.1801351010799408,0.3719709208400646,0.3606623586429725,0.5002491609271299
0.18009844422340393,0.3719709208400646,0.3608642972536349,0.5002491609271299
0.1799921691417694,0.372172859450727,0.3608642972536349,0.5002491609271299
0.17988631129264832,0.372172859450727,0.3612681744749596,0.5002491609271299
0.17971141636371613,0.37318255250403876,0.3612681744749596,0.5002491609271299
0.17957746982574463,0.37318255250403876,0.3616720516962843,0.5002491609271299
0.179550439119339,0.3733844911147011,0.3616720516962843,0.5002491609271299
0.17923149466514587,0.3733844911147011,0.36247980613893377,0.5002491609271299
0.17899367213249207,0.3739903069466882,0.36247980613893377,0.5002491609271299
0.17888957262039185,0.3739903069466882,0.3630856219709208,0.5002491609271299
0.17877072095870972,0.37459612277867527,0.3630856219709208,0.5002491609271299
0.17863115668296814,0.37459612277867527,0.3638933764135703,0.5002491609271299
0.17856469750404358,0.375,0.3638933764135703,0.5002491609271299
0.1785195767879486,0.375,0.36409531502423265,0.5002491609271299
0.1784924566745758,0.37520193861066237,0.36409531502423265,0.5002491609271299
0.17828121781349182,0.37520193861066237,0.3644991922455573,0.5002491609271299
0.17824754118919373,0.3756058158319871,0.3644991922455573,0.5002491609271299
0.17815425992012024,0.3756058158319871,0.36550888529886916,0.5002491609271299
0.17812196910381317,0.3758077544426494,0.36550888529886916,0.5002491609271299
0.1780240684747696,0.3758077544426494,0.36631663974151857,0.5002491609271299
0.17796751856803894,0.37621163166397414,0.36631663974151857,0.5002491609271299
0.17789903283119202,0.37621163166397414,0.36651857835218093,0.5002491609271299
0.17784832417964935,0.3770193861066236,0.36651857835218093,0.5002491609271299
0.17778071761131287,0.3770193861066236,0.36732633279483035,0.5002491609271299
0.17777025699615479,0.3772213247172859,0.36732633279483035,0.5002491609271299
0.17775222659111023,0.3772213247172859,0.3677302100161551,0.5002491609271299
0.17773015797138214,0.3774232633279483,0.3677302100161551,0.5002491609271299
0.17772045731544495,0.3774232633279483,0.3681340872374798,0.5002491609271299
0.17770257592201233,0.37762520193861066,0.3681340872374798,0.5002491609271299
0.17769408226013184,0.37762520193861066,0.3683360258481422,0.5002491609271299
0.177646666765213,0.377827140549273,0.3683360258481422,0.5002491609271299
0.17764516174793243,0.377827140549273,0.36853796445880455,0.5002491609271299
0.17759355902671814,0.3780290791599354,0.36853796445880455,0.5002491609271299
0.17758265137672424,0.3780290791599354,0.36873990306946686,0.5002491609271299
0.1775384545326233,0.37823101777059775,0.36873990306946686,0.5002491609271299
0.17741450667381287,0.37823101777059775,0.3695476575121163,0.5002491609271299
0.17738601565361023,0.37863489499192243,0.3695476575121163,0.5002491609271299
0.17736642062664032,0.37863489499192243,0.3697495961227787,0.5002491609271299
0.17728057503700256,0.3788368336025848,0.3697495961227787,0.5002491609271299
0.17721819877624512,0.3788368336025848,0.37015347334410337,0.5002491609271299
0.1771484911441803,0.37924071082390953,0.37015347334410337,0.5002491609271299
0.17714591324329376,0.37924071082390953,0.37035541195476573,0.5002491609271299
0.17712929844856262,0.37964458804523427,0.37035541195476573,0.5002491609271299
0.177127867937088,0.37964458804523427,0.3705573505654281,0.5002491609271299
0.17708352208137512,0.37984652665589663,0.3705573505654281,0.5002491609271299
0.17705467343330383,0.37984652665589663,0.37075928917609047,0.5002491609271299
0.17702235281467438,0.3802504038772213,0.37075928917609047,0.5002491609271299
0.17697438597679138,0.3802504038772213,0.3711631663974152,0.5002491609271299
0.17688187956809998,0.3804523424878837,0.3711631663974152,0.5002491609271299
0.17679347097873688,0.3804523424878837,0.3719709208400646,0.5002491609271299
0.1767747849225998,0.38065428109854604,0.3719709208400646,0.5002491609271299
0.17664405703544617,0.38065428109854604,0.372172859450727,0.5002491609271299
0.17663225531578064,0.3808562197092084,0.372172859450727,0.5002491609271299
0.17657485604286194,0.3808562197092084,0.3725767366720517,0.5002491609271299
0.1764812171459198,0.38126009693053314,0.3725767366720517,0.5002491609271299
0.1763865053653717,0.38126009693053314,0.3729806138933764,0.5002491609271299
0.1763657033443451,0.38146203554119545,0.3729806138933764,0.5002491609271299
0.1763225942850113,0.38146203554119545,0.37318255250403876,0.5002491609271299
0.1763213574886322,0.3816639741518578,0.37318255250403876,0.5002491609271299
0.17629864811897278,0.3816639741518578,0.3733844911147011,0.5002491609271299
0.17627041041851044,0.38206785137318255,0.3733844911147011,0.5002491609271299
0.17626655101776123,0.38206785137318255,0.3735864297253635,0.5002491609271299
0.17609092593193054,0.38287560581583197,0.3735864297253635,0.5002491609271299
0.17608723044395447,0.38287560581583197,0.37378836833602586,0.5002491609271299
0.1760660707950592,0.3832794830371567,0.37378836833602586,0.5002491609271299
0.1760367751121521,0.3832794830371567,0.3739903069466882,0.5002491609271299
0.17595693469047546,0.3838852988691438,0.3739903069466882,0.5002491609271299
0.175924152135849,0.3838852988691438,0.3741922455573506,0.5002491609271299
0.1759185940027237,0.38408723747980617,0.3741922455573506,0.5002491609271299
0.1758401095867157,0.38408723747980617,0.37479806138933763,0.5002491609271299
0.17554104328155518,0.3852988691437803,0.37479806138933763,0.5002491609271299
0.17553618550300598,0.3852988691437803,0.375,0.5002491609271299
0.17547741532325745,0.38590468497576735,0.375,0.5002491609271299
0.175439715385437,0.38590468497576735,0.37520193861066237,0.5002491609271299
0.1752740442752838,0.3863085621970921,0.37520193861066237,0.5002491609271299
0.1751059889793396,0.3863085621970921,0.3758077544426494,0.5002491609271299
0.1750393807888031,0.38651050080775445,0.3758077544426494,0.5002491609271299
0.17490608990192413,0.38651050080775445,0.3760096930533118,0.5002491609271299
0.17490336298942566,0.3867124394184168,0.3760096930533118,0.5002491609271299
0.17487791180610657,0.3867124394184168,0.37621163166397414,0.5002491609271299
0.17483311891555786,0.3869143780290792,0.37621163166397414,0.5002491609271299
0.17481866478919983,0.3869143780290792,0.3764135702746365,0.5002491609271299
0.17478564381599426,0.3871163166397415,0.3764135702746365,0.5002491609271299
0.17473769187927246,0.3871163166397415,0.3770193861066236,0.5002491609271299
0.17466101050376892,0.38731825525040386,0.3770193861066236,0.5002491609271299
0.1745113730430603,0.38731825525040386,0.377827140549273,0.5002491609271299
0.1744585931301117,0.38752019386106623,0.377827140549273,0.5002491609271299
0.1744118332862854,0.38752019386106623,0.37823101777059775,0.5002491609271299
0.17439398169517517,0.3877221324717286,0.37823101777059775,0.5002491609271299
0.17435362935066223,0.3877221324717286,0.37863489499192243,0.5002491609271299
0.1743508279323578,0.38792407108239096,0.37863489499192243,0.5002491609271299
0.17434005439281464,0.38792407108239096,0.3788368336025848,0.5002491609271299
0.17427989840507507,0.38812600969305333,0.3788368336025848,0.5002491609271299
0.17426225543022156,0.38812600969305333,0.37903877221324717,0.5002491609271299
0.17413023114204407,0.3887318255250404,0.37903877221324717,0.5002491609271299
0.17408308386802673,0.3887318255250404,0.3794426494345719,0.5002491609271299
0.1740056574344635,0.38893376413570274,0.3794426494345719,0.5002491609271299
0.17398753762245178,0.38893376413570274,0.37964458804523427,0.5002491609271299
0.17398187518119812,0.3891357027463651,0.37964458804523427,0.5002491609271299
0.17390629649162292,0.3891357027463651,0.38004846526655894,0.5002491609271299
0.1737784445285797,0.3905492730210016,0.38004846526655894,0.5002491609271299
0.17371121048927307,0.3905492730210016,0.3808562197092084,0.5002491609271299
0.173646479845047,0.39095315024232635,0.3808562197092084,0.5002491609271299
0.17355594038963318,0.39095315024232635,0.3810581583198708,0.5002491609271299
0.173543781042099,0.39115508885298866,0.3810581583198708,0.5002491609271299
0.17338310182094574,0.39115508885298866,0.3818659127625202,0.5002491609271299
0.1732461154460907,0.39196284329563813,0.3818659127625202,0.5002491609271299
0.17321787774562836,0.39196284329563813,0.38206785137318255,0.5002491609271299
0.1730690896511078,0.3929725363489499,0.38206785137318255,0.5002491609271299
0.17273691296577454,0.3929725363489499,0.3832794830371567,0.5002491609271299
0.1726798266172409,0.3931744749596123,0.3832794830371567,0.5002491609271299
0.17262935638427734,0.3931744749596123,0.38368336025848143,0.5002491609271299
0.17262229323387146,0.39337641357027464,0.38368336025848143,0.5002491609271299
0.17251965403556824,0.39337641357027464,0.3846930533117932,0.5002491609271299
0.17246772348880768,0.3937802907915994,0.3846930533117932,0.5002491609271299
0.1724095344543457,0.3937802907915994,0.38509693053311794,0.5002491609271299
0.17239847779273987,0.3939822294022617,0.38509693053311794,0.5002491609271299
0.17234906554222107,0.3939822294022617,0.3855008077544427,0.5002491609271299
0.1722945123910904,0.39418416801292405,0.3855008077544427,0.5002491609271299
0.1722370833158493,0.39418416801292405,0.38590468497576735,0.5002491609271299
0.17214545607566833,0.3943861066235864,0.38590468497576735,0.5002491609271299
0.17208822071552277,0.3943861066235864,0.3863085621970921,0.5002491609271299
0.17202721536159515,0.39478998384491115,0.3863085621970921,0.5002491609271299
0.17187362909317017,0.39478998384491115,0.3871163166397415,0.5002491609271299
0.17182466387748718,0.3949919224555735,0.3871163166397415,0.5002491609271299
0.17180660367012024,0.3949919224555735,0.38731825525040386,0.5002491609271299
0.17173126339912415,0.3953957996768982,0.38731825525040386,0.5002491609271299
0.17164024710655212,0.3953957996768982,0.3877221324717286,0.5002491609271299
0.17157450318336487,0.39579967689822293,0.3877221324717286,0.5002491609271299
0.17141667008399963,0.39579967689822293,0.38812600969305333,0.5002491609271299
0.17140749096870422,0.39620355411954766,0.38812600969305333,0.5002491609271299
0.1714061200618744,0.39620355411954766,0.3883279483037157,0.5002491609271299
0.1713525354862213,0.39640549273021003,0.3883279483037157,0.5002491609271299
0.17116186022758484,0.39640549273021003,0.3893376413570275,0.5002491609271299
0.1711556613445282,0.3966074313408724,0.3893376413570275,0.5002491609271299
0.17103400826454163,0.3966074313408724,0.3901453957996769,0.5002491609271299
0.17083433270454407,0.3974151857835218,0.3901453957996769,0.5002491609271299
0.17078834772109985,0.3974151857835218,0.3905492730210016,0.5002491609271299
0.17068299651145935,0.39781906300484654,0.3905492730210016,0.5002491609271299
0.17067262530326843,0.39781906300484654,0.390751211631664,0.5002491609271299
0.1706129014492035,0.3988287560581583,0.390751211631664,0.5002491609271299
0.17055436968803406,0.3988287560581583,0.39115508885298866,0.5002491609271299
0.1705469936132431,0.3990306946688207,0.39115508885298866,0.5002491609271299
0.17049548029899597,0.3990306946688207,0.39135702746365103,0.5002491609271299
0.17040283977985382,0.39923263327948305,0.39135702746365103,0.5002491609271299
0.17036886513233185,0.39923263327948305,0.39176090468497576,0.5002491609271299
0.17034241557121277,0.39963651050080773,0.39176090468497576,0.5002491609271299
0.1703353226184845,0.39963651050080773,0.39196284329563813,0.5002491609271299
0.1702975332736969,0.3998384491114701,0.39196284329563813,0.5002491609271299
0.17029449343681335,0.3998384491114701,0.3921647819063005,0.5002491609271299
0.17026637494564056,0.40004038772213246,0.3921647819063005,0.5002491609271299
0.1701749861240387,0.40004038772213246,0.3925686591276252,0.5002491609271299
0.17017382383346558,0.40024232633279483,0.3925686591276252,0.5002491609271299
0.170159250497818,0.40024232633279483,0.39277059773828754,0.5002491609271299
0.17008812725543976,0.40084814216478193,0.39277059773828754,0.5002491609271299
0.17007799446582794,0.40084814216478193,0.3929725363489499,0.5002491609271299
0.17006368935108185,0.40105008077544424,0.3929725363489499,0.5002491609271299
0.16992561519145966,0.40105008077544424,0.3939822294022617,0.5002491609271299
0.16985076665878296,0.401453957996769,0.3939822294022617,0.5002491609271299
0.169740229845047,0.401453957996769,0.39418416801292405,0.5002491609271299
0.1697184145450592,0.40165589660743134,0.39418416801292405,0.5002491609271299
0.16961106657981873,0.40165589660743134,0.3945880452342488,0.5002491609271299
0.16959932446479797,0.4018578352180937,0.3945880452342488,0.5002491609271299
0.16958491504192352,0.4018578352180937,0.3949919224555735,0.5002491609271299
0.16956616938114166,0.40226171243941844,0.3949919224555735,0.5002491609271299
0.1695626676082611,0.40226171243941844,0.3951938610662359,0.5002491609271299
0.16946439445018768,0.40246365105008075,0.3951938610662359,0.5002491609271299
0.16946040093898773,0.40246365105008075,0.3953957996768982,0.5002491609271299
0.16945770382881165,0.4026655896607431,0.3953957996768982,0.5002491609271299
0.16926859319210052,0.4026655896607431,0.39579967689822293,0.5002491609271299
0.16924235224723816,0.40306946688206785,0.39579967689822293,0.5002491609271299
0.1692209541797638,0.40306946688206785,0.3960016155088853,0.5002491609271299
0.169193834066391,0.4032714054927302,0.3960016155088853,0.5002491609271299
0.16902515292167664,0.4032714054927302,0.3966074313408724,0.5002491609271299
0.16883262991905212,0.40407915993537963,0.3966074313408724,0.5002491609271299
0.16878542304039001,0.40407915993537963,0.3968093699515347,0.5002491609271299
0.16847094893455505,0.4056946688206785,0.3968093699515347,0.5002491609271299
0.1684396117925644,0.4056946688206785,0.3970113085621971,0.5002491609271299
0.16832000017166138,0.4058966074313409,0.3970113085621971,0.5002491609271299
0.1681520938873291,0.4058966074313409,0.3976171243941842,0.5002491609271299
0.16810473799705505,0.40609854604200324,0.3976171243941842,0.5002491609271299
0.168047696352005,0.40609854604200324,0.39781906300484654,0.5002491609271299
0.16790339350700378,0.40650242326332797,0.39781906300484654,0.5002491609271299
0.1676558554172516,0.40650242326332797,0.39862681744749595,0.5002491609271299
0.16759228706359863,0.4067043618739903,0.39862681744749595,0.5002491609271299
0.1675390899181366,0.4067043618739903,0.3990306946688207,0.5002491609271299
0.1675366461277008,0.40690630048465265,0.3990306946688207,0.5002491609271299
0.16751083731651306,0.40690630048465265,0.3994345718901454,0.5002491609271299
0.16730257868766785,0.40751211631663975,0.3994345718901454,0.5002491609271299
0.16726312041282654,0.40751211631663975,0.39963651050080773,0.5002491609271299
0.16726168990135193,0.4077140549273021,0.39963651050080773,0.5002491609271299
0.16722622513771057,0.4077140549273021,0.40004038772213246,0.5002491609271299
0.1670481264591217,0.4085218093699515,0.40004038772213246,0.5002491609271299
0.16703906655311584,0.4085218093699515,0.40024232633279483,0.5002491609271299
0.16694411635398865,0.409329563812601,0.40024232633279483,0.5002491609271299
0.16690859198570251,0.409329563812601,0.40064620355411956,0.5002491609271299
0.16653886437416077,0.41033925686591277,0.40064620355411956,0.5002491609271299
0.16646485030651093,0.41033925686591277,0.40105008077544424,0.5002491609271299
0.1663162112236023,0.41134894991922455,0.40105008077544424,0.5002491609271299
0.16631586849689484,0.41134894991922455,0.4012520193861066,0.5002491609271299
0.16630074381828308,0.4115508885298869,0.4012520193861066,0.5002491609271299
0.16626396775245667,0.4115508885298869,0.401453957996769,0.5002491609271299
0.16622892022132874,0.4117528271405493,0.401453957996769,0.5002491609271299
0.16617439687252045,0.4117528271405493,0.40165589660743134,0.5002491609271299
0.16615325212478638,0.41195476575121165,0.40165589660743134,0.5002491609271299
0.16614894568920135,0.41195476575121165,0.4018578352180937,0.5002491609271299
0.1660885512828827,0.412156704361874,0.4018578352180937,0.5002491609271299
0.16586318612098694,0.412156704361874,0.40306946688206785,0.5002491609271299
0.16579577326774597,0.4123586429725363,0.40306946688206785,0.5002491609271299
0.16571825742721558,0.4123586429725363,0.40367528271405495,0.5002491609271299
0.16563516855239868,0.4129644588045234,0.40367528271405495,0.5002491609271299
0.16553369164466858,0.4129644588045234,0.40387722132471726,0.5002491609271299
0.1654054820537567,0.4131663974151858,0.40387722132471726,0.5002491609271299
0.16524913907051086,0.4131663974151858,0.4048869143780291,0.5002491609271299
0.16524441540241241,0.41336833602584816,0.4048869143780291,0.5002491609271299
0.1649872064590454,0.41336833602584816,0.40690630048465265,0.5002491609271299
0.16494120657444,0.41377221324717284,0.40690630048465265,0.5002491609271299
0.16484692692756653,0.41377221324717284,0.40751211631663975,0.5002491609271299
0.16480526328086853,0.4139741518578352,0.40751211631663975,0.5002491609271299
0.1647884100675583,0.4139741518578352,0.4077140549273021,0.5002491609271299
0.16471366584300995,0.41478190630048467,0.4077140549273021,0.5002491609271299
0.16465029120445251,0.41478190630048467,0.4079159935379645,0.5002491609271299
0.16464385390281677,0.41518578352180935,0.4079159935379645,0.5002491609271299
0.16460779309272766,0.41518578352180935,0.4081179321486268,0.5002491609271299
0.16457143425941467,0.4153877221324717,0.4081179321486268,0.5002491609271299
0.16451629996299744,0.4153877221324717,0.40831987075928916,0.5002491609271299
0.16446688771247864,0.41579159935379645,0.40831987075928916,0.5002491609271299
0.1644599288702011,0.41579159935379645,0.4085218093699515,0.5002491609271299
0.1644584834575653,0.4159935379644588,0.4085218093699515,0.5002491609271299
0.16445523500442505,0.4159935379644588,0.4087237479806139,0.5002491609271299
0.16440925002098083,0.4161954765751212,0.4087237479806139,0.5002491609271299
0.16439521312713623,0.4161954765751212,0.40892568659127626,0.5002491609271299
0.16427382826805115,0.41659935379644586,0.40892568659127626,0.5002491609271299
0.1642451137304306,0.41659935379644586,0.4091276252019386,0.5002491609271299
0.164209246635437,0.4168012924071082,0.4091276252019386,0.5002491609271299
0.1641165316104889,0.4168012924071082,0.40973344103392567,0.5002491609271299
0.16401158273220062,0.4170032310177706,0.40973344103392567,0.5002491609271299
0.16398289799690247,0.4170032310177706,0.4101373182552504,0.5002491609271299
0.16381478309631348,0.41781098546042006,0.4101373182552504,0.5002491609271299
0.16367536783218384,0.41781098546042006,0.41054119547657514,0.5002491609271299
0.16366413235664368,0.41801292407108237,0.41054119547657514,0.5002491609271299
0.16362851858139038,0.41801292407108237,0.4109450726978998,0.5002491609271299
0.16357621550559998,0.41821486268174474,0.4109450726978998,0.5002491609271299
0.16356636583805084,0.41821486268174474,0.41134894991922455,0.5002491609271299
0.1635173261165619,0.4184168012924071,0.41134894991922455,0.5002491609271299
0.16351154446601868,0.4184168012924071,0.4115508885298869,0.5002491609271299
0.16349461674690247,0.41861873990306947,0.4115508885298869,0.5002491609271299
0.16320374608039856,0.41861873990306947,0.41195476575121165,0.5002491609271299
0.16319265961647034,0.41882067851373184,0.41195476575121165,0.5002491609271299
0.16313497722148895,0.41882067851373184,0.4123586429725363,0.5002491609271299
0.16308864951133728,0.41922455573505657,0.4123586429725363,0.5002491609271299
0.1630668342113495,0.41922455573505657,0.4125605815831987,0.5002491609271299
0.16298797726631165,0.41962843295638125,0.4125605815831987,0.5002491609271299
0.1628943383693695,0.41962843295638125,0.4129644588045234,0.5002491609271299
0.1627618968486786,0.42023424878836835,0.4129644588045234,0.5002491609271299
0.16260460019111633,0.42023424878836835,0.41377221324717284,0.5002491609271299
0.16221657395362854,0.42306138933764137,0.41377221324717284,0.5002491609271299
0.1620526909828186,0.42306138933764137,0.41437802907915994,0.5002491609271299
0.1619272083044052,0.4236672051696284,0.41437802907915994,0.5002491609271299
0.16157183051109314,0.4236672051696284,0.4159935379644588,0.5002491609271299
0.1613413393497467,0.4242730210016155,0.4159935379644588,0.5002491609271299
0.16130319237709045,0.4242730210016155,0.41639741518578355,0.5002491609271299
0.1612435281276703,0.4244749596122779,0.41639741518578355,0.5002491609271299
0.16113963723182678,0.4244749596122779,0.4170032310177706,0.5002491609271299
0.16113397479057312,0.42487883683360256,0.4170032310177706,0.5002491609271299
0.16111639142036438,0.42487883683360256,0.41720516962843296,0.5002491609271299
0.16111132502555847,0.4250807754442649,0.41720516962843296,0.5002491609271299
0.16109827160835266,0.4250807754442649,0.4174071082390953,0.5002491609271299
0.1610850989818573,0.42548465266558966,0.4174071082390953,0.5002491609271299
0.16099026799201965,0.42548465266558966,0.4176090468497577,0.5002491609271299
0.16097256541252136,0.425686591276252,0.4176090468497577,0.5002491609271299
0.1608981192111969,0.425686591276252,0.41821486268174474,0.5002491609271299
0.16088354587554932,0.4258885298869144,0.41821486268174474,0.5002491609271299
0.160864919424057,0.4258885298869144,0.41861873990306947,0.5002491609271299
0.1607968509197235,0.42609046849757676,0.41861873990306947,0.5002491609271299
0.16072407364845276,0.42609046849757676,0.4194264943457189,0.5002491609271299
0.16071906685829163,0.42629240710823907,0.4194264943457189,0.5002491609271299
0.16067734360694885,0.42629240710823907,0.4198303715670436,0.5002491609271299
0.1606520712375641,0.42649434571890144,0.4198303715670436,0.5002491609271299
0.16064366698265076,0.42649434571890144,0.420032310177706,0.5002491609271299
0.16056415438652039,0.42689822294022617,0.420032310177706,0.5002491609271299
0.16036435961723328,0.42689822294022617,0.4206381260096931,0.5002491609271299
0.16033662855625153,0.42710016155088854,0.4206381260096931,0.5002491609271299
0.16002294421195984,0.42710016155088854,0.4214458804523425,0.5002491609271299
0.1598726212978363,0.42790791599353795,0.4214458804523425,0.5002491609271299
0.1598309576511383,0.42790791599353795,0.42164781906300486,0.5002491609271299
0.15975509583950043,0.42851373182552505,0.42164781906300486,0.5002491609271299
0.1596411168575287,0.42851373182552505,0.42205169628432954,0.5002491609271299
0.15960294008255005,0.4289176090468498,0.42205169628432954,0.5002491609271299
0.15943001210689545,0.4289176090468498,0.42245557350565427,0.5002491609271299
0.15938720107078552,0.42992730210016156,0.42245557350565427,0.5002491609271299
0.1593322455883026,0.42992730210016156,0.42265751211631664,0.5002491609271299
0.15928003191947937,0.4303311793214863,0.42265751211631664,0.5002491609271299
0.1592094600200653,0.4303311793214863,0.422859450726979,0.5002491609271299
0.15902498364448547,0.4311389337641357,0.422859450726979,0.5002491609271299
0.1589982658624649,0.4311389337641357,0.42306138933764137,0.5002491609271299
0.1589580476284027,0.43134087237479807,0.42306138933764137,0.5002491609271299
0.15888334810733795,0.43134087237479807,0.4236672051696284,0.5002491609271299
0.158720463514328,0.4319466882067851,0.4236672051696284,0.5002491609271299
0.15865933895111084,0.4319466882067851,0.4238691437802908,0.5002491609271299
0.158590167760849,0.4321486268174475,0.4238691437802908,0.5002491609271299
0.15831688046455383,0.4321486268174475,0.42467689822294025,0.5002491609271299
0.15819022059440613,0.4327544426494346,0.42467689822294025,0.5002491609271299
0.15811404585838318,0.4327544426494346,0.4250807754442649,0.5002491609271299
0.15783753991127014,0.43376413570274636,0.4250807754442649,0.5002491609271299
0.15778107941150665,0.43376413570274636,0.425686591276252,0.5002491609271299
0.15774552524089813,0.4341680129240711,0.425686591276252,0.5002491609271299
0.15750230848789215,0.4341680129240711,0.42649434571890144,0.5002491609271299
0.1574990451335907,0.43436995153473346,0.42649434571890144,0.5002491609271299
0.1574409157037735,0.43436995153473346,0.42689822294022617,0.5002491609271299
0.15738844871520996,0.4345718901453958,0.42689822294022617,0.5002491609271299
0.15729831159114838,0.4345718901453958,0.4273021001615509,0.5002491609271299
0.1572684347629547,0.4349757673667205,0.4273021001615509,0.5002491609271299
0.15722358226776123,0.4349757673667205,0.42750403877221327,0.5002491609271299
0.15718123316764832,0.43517770597738287,0.42750403877221327,0.5002491609271299
0.15701018273830414,0.43517770597738287,0.42851373182552505,0.5002491609271299
0.15696099400520325,0.43537964458804523,0.42851373182552505,0.5002491609271299
0.1569480001926422,0.43537964458804523,0.4287156704361874,0.5002491609271299
0.15690889954566956,0.43578352180936997,0.4287156704361874,0.5002491609271299
0.15685570240020752,0.43578352180936997,0.4291195476575121,0.5002491609271299
0.15681026875972748,0.43618739903069464,0.4291195476575121,0.5002491609271299
0.1567763388156891,0.43618739903069464,0.4295234248788368,0.5002491609271299
0.156742125749588,0.436389337641357,0.4295234248788368,0.5002491609271299
0.15665748715400696,0.436389337641357,0.4301292407108239,0.5002491609271299
0.15659619867801666,0.43679321486268174,0.4301292407108239,0.5002491609271299
0.15650776028633118,0.43679321486268174,0.4303311793214863,0.5002491609271299
0.15626147389411926,0.4378029079159935,0.4303311793214863,0.5002491609271299
0.1562185287475586,0.4378029079159935,0.4305331179321486,0.5002491609271299
0.1562003791332245,0.4380048465266559,0.4305331179321486,0.5002491609271299
0.15588106215000153,0.4380048465266559,0.4317447495961228,0.5002491609271299
0.15585508942604065,0.43820678513731826,0.4317447495961228,0.5002491609271299
0.15585103631019592,0.43820678513731826,0.4319466882067851,0.5002491609271299
0.15577442944049835,0.438610662358643,0.4319466882067851,0.5002491609271299
0.1556674838066101,0.438610662358643,0.4321486268174475,0.5002491609271299
0.15562012791633606,0.43901453957996767,0.4321486268174475,0.5002491609271299
0.15559162199497223,0.43901453957996767,0.43235056542810985,0.5002491609271299
0.15555205941200256,0.43921647819063003,0.43235056542810985,0.5002491609271299
0.15525606274604797,0.43921647819063003,0.4331583198707593,0.5002491609271299
0.15524306893348694,0.43962035541195477,0.4331583198707593,0.5002491609271299
0.15523859858512878,0.43962035541195477,0.4333602584814216,0.5002491609271299
0.15523205697536469,0.43982229402261713,0.4333602584814216,0.5002491609271299
0.15521153807640076,0.43982229402261713,0.433562197092084,0.5002491609271299
0.15515300631523132,0.4400242326332795,0.433562197092084,0.5002491609271299
0.15513770282268524,0.4400242326332795,0.43376413570274636,0.5002491609271299
0.15513429045677185,0.44022617124394187,0.43376413570274636,0.5002491609271299
0.15501633286476135,0.44022617124394187,0.43436995153473346,0.5002491609271299
0.1549493372440338,0.44063004846526654,0.43436995153473346,0.5002491609271299
0.1546545922756195,0.44063004846526654,0.43537964458804523,0.5002491609271299
0.15452483296394348,0.4410339256865913,0.43537964458804523,0.5002491609271299
0.1544998735189438,0.4410339256865913,0.43578352180936997,0.5002491609271299
0.15445326268672943,0.44123586429725364,0.43578352180936997,0.5002491609271299
0.15442362427711487,0.44123586429725364,0.43598546042003233,0.5002491609271299
0.1543959677219391,0.441437802907916,0.43598546042003233,0.5002491609271299
0.15429982542991638,0.441437802907916,0.436389337641357,0.5002491609271299
0.1541730910539627,0.4422455573505654,0.436389337641357,0.5002491609271299
0.15416046977043152,0.4422455573505654,0.43679321486268174,0.5002491609271299
0.15412726998329163,0.4430533117932149,0.43679321486268174,0.5002491609271299
0.15408667922019958,0.4430533117932149,0.4369951534733441,0.5002491609271299
0.15406766533851624,0.4432552504038772,0.4369951534733441,0.5002491609271299
0.15386375784873962,0.4432552504038772,0.43760096930533116,0.5002491609271299
0.15379342436790466,0.44406300484652667,0.43760096930533116,0.5002491609271299
0.153650164604187,0.44406300484652667,0.43820678513731826,0.5002491609271299
0.15361864864826202,0.44426494345718903,0.43820678513731826,0.5002491609271299
0.15360990166664124,0.44426494345718903,0.4384087237479806,0.5002491609271299
0.1535644829273224,0.4444668820678514,0.4384087237479806,0.5002491609271299
0.15352681279182434,0.4444668820678514,0.43901453957996767,0.5002491609271299
0.1535123884677887,0.4446688206785137,0.43901453957996767,0.5002491609271299
0.15347012877464294,0.4446688206785137,0.43921647819063003,0.5002491609271299
0.15345492959022522,0.4448707592891761,0.43921647819063003,0.5002491609271299
0.15344423055648804,0.4448707592891761,0.4394184168012924,0.5002491609271299
0.15338975191116333,0.4454765751211632,0.4394184168012924,0.5002491609271299
0.15332528948783875,0.4454765751211632,0.43982229402261713,0.5002491609271299
0.153324156999588,0.44567851373182554,0.43982229402261713,0.5002491609271299
0.153141587972641,0.44567851373182554,0.44063004846526654,0.5002491609271299
0.15313632786273956,0.4458804523424879,0.44063004846526654,0.5002491609271299
0.15309277176856995,0.4458804523424879,0.4410339256865913,0.5002491609271299
0.15299072861671448,0.4462843295638126,0.4410339256865913,0.5002491609271299
0.15289708971977234,0.4462843295638126,0.44123586429725364,0.5002491609271299
0.1528697907924652,0.4466882067851373,0.44123586429725364,0.5002491609271299
0.15284530818462372,0.4466882067851373,0.441437802907916,0.5002491609271299
0.15279629826545715,0.4468901453957997,0.441437802907916,0.5002491609271299
0.15276148915290833,0.4468901453957997,0.4416397415185784,0.5002491609271299
0.15272606909275055,0.4472940226171244,0.4416397415185784,0.5002491609271299
0.15268415212631226,0.4472940226171244,0.44204361873990305,0.5002491609271299
0.15264301002025604,0.44749596122778673,0.44204361873990305,0.5002491609271299
0.15248838067054749,0.44749596122778673,0.44264943457189015,0.5002491609271299
0.15244950354099274,0.4476978998384491,0.44264943457189015,0.5002491609271299
0.15210887789726257,0.4476978998384491,0.44365912762520193,0.5002491609271299
0.15210208296775818,0.44789983844911146,0.44365912762520193,0.5002491609271299
0.15209682285785675,0.44789983844911146,0.4438610662358643,0.5002491609271299
0.15200427174568176,0.44850565428109856,0.4438610662358643,0.5002491609271299
0.15191194415092468,0.44850565428109856,0.44406300484652667,0.5002491609271299
0.15189644694328308,0.44870759289176093,0.44406300484652667,0.5002491609271299
0.15186798572540283,0.44870759289176093,0.44426494345718903,0.5002491609271299
0.15179994702339172,0.4491114701130856,0.44426494345718903,0.5002491609271299
0.15173736214637756,0.4491114701130856,0.4446688206785137,0.5002491609271299
0.1515803039073944,0.44951534733441034,0.4446688206785137,0.5002491609271299
0.1514713019132614,0.44951534733441034,0.4452746365105008,0.5002491609271299
0.15142139792442322,0.4497172859450727,0.4452746365105008,0.5002491609271299
0.15138982236385345,0.4497172859450727,0.44567851373182554,0.5002491609271299
0.1513279378414154,0.45012116316639744,0.44567851373182554,0.5002491609271299
0.15131482481956482,0.45012116316639744,0.4458804523424879,0.5002491609271299
0.15127518773078918,0.4505250403877221,0.4458804523424879,0.5002491609271299
0.1512458622455597,0.4505250403877221,0.4460823909531502,0.5002491609271299
0.15123671293258667,0.4507269789983845,0.4460823909531502,0.5002491609271299
0.15121477842330933,0.4507269789983845,0.4462843295638126,0.5002491609271299
0.1512129008769989,0.45092891760904685,0.4462843295638126,0.5002491609271299
0.1510794460773468,0.45092891760904685,0.44709208400646205,0.5002491609271299
0.15107372403144836,0.4511308562197092,0.44709208400646205,0.5002491609271299
0.15102098882198334,0.4511308562197092,0.44749596122778673,0.5002491609271299
0.15101751685142517,0.45153473344103395,0.44749596122778673,0.5002491609271299
0.15094169974327087,0.45153473344103395,0.4483037156704362,0.5002491609271299
0.1509217917919159,0.45173667205169626,0.4483037156704362,0.5002491609271299
0.15077383816242218,0.45173667205169626,0.44890953150242324,0.5002491609271299
0.15063512325286865,0.45234248788368336,0.44890953150242324,0.5002491609271299
0.15062758326530457,0.45234248788368336,0.4491114701130856,0.5002491609271299
0.150532528758049,0.4527463651050081,0.4491114701130856,0.5002491609271299
0.15052679181098938,0.4527463651050081,0.449313408723748,0.5002491609271299
0.150503009557724,0.45294830371567046,0.449313408723748,0.5002491609271299
0.1504463255405426,0.45294830371567046,0.44951534733441034,0.5002491609271299
0.15042975544929504,0.45335218093699514,0.44951534733441034,0.5002491609271299
0.15035349130630493,0.45335218093699514,0.4497172859450727,0.5002491609271299
0.15025833249092102,0.4541599353796446,0.4497172859450727,0.5002491609271299
0.15018285810947418,0.4541599353796446,0.4505250403877221,0.5002491609271299
0.15014049410820007,0.4543618739903069,0.4505250403877221,0.5002491609271299
0.1500980705022812,0.4543618739903069,0.4507269789983845,0.5002491609271299
0.1500024050474167,0.45476575121163165,0.4507269789983845,0.5002491609271299
0.14997145533561707,0.45476575121163165,0.45092891760904685,0.5002491609271299
0.14994022250175476,0.4551696284329564,0.45092891760904685,0.5002491609271299
0.14964066445827484,0.4551696284329564,0.45153473344103395,0.5002491609271299
0.1495325267314911,0.4555735056542811,0.45153473344103395,0.5002491609271299
0.14950765669345856,0.4555735056542811,0.45173667205169626,0.5002491609271299
0.14950239658355713,0.45577544426494343,0.45173667205169626,0.5002491609271299
0.1494731605052948,0.45577544426494343,0.45193861066235863,0.5002491609271299
0.14943619072437286,0.4559773828756058,0.45193861066235863,0.5002491609271299
0.14938731491565704,0.4559773828756058,0.452140549273021,0.5002491609271299
0.14933732151985168,0.45638126009693053,0.452140549273021,0.5002491609271299
0.14922702312469482,0.45638126009693053,0.45294830371567046,0.5002491609271299
0.14918473362922668,0.45678513731825526,0.45294830371567046,0.5002491609271299
0.14918038249015808,0.45678513731825526,0.4531502423263328,0.5002491609271299
0.14912381768226624,0.45698707592891763,0.4531502423263328,0.5002491609271299
0.14912262558937073,0.45698707592891763,0.45335218093699514,0.5002491609271299
0.14911268651485443,0.45718901453957994,0.45335218093699514,0.5002491609271299
0.1489931046962738,0.45718901453957994,0.4541599353796446,0.5002491609271299
0.1489039957523346,0.4575928917609047,0.4541599353796446,0.5002491609271299
0.14881548285484314,0.4575928917609047,0.45476575121163165,0.5002491609271299
0.14865007996559143,0.4579967689822294,0.45476575121163165,0.5002491609271299
0.14860554039478302,0.4579967689822294,0.454967689822294,0.5002491609271299
0.14845900237560272,0.45840064620355414,0.454967689822294,0.5002491609271299
0.14834074676036835,0.45840064620355414,0.4555735056542811,0.5002491609271299
0.14826014637947083,0.45920840064620355,0.4555735056542811,0.5002491609271299
0.14815719425678253,0.45920840064620355,0.45617932148626816,0.5002491609271299
0.1481359899044037,0.4594103392568659,0.45617932148626816,0.5002491609271299
0.1481023132801056,0.4594103392568659,0.45638126009693053,0.5002491609271299
0.14810208976268768,0.4596122778675283,0.45638126009693053,0.5002491609271299
0.1480911374092102,0.4596122778675283,0.4565831987075929,0.5002491609271299
0.1480523943901062,0.46001615508885296,0.4565831987075929,0.5002491609271299
0.14803317189216614,0.46001615508885296,0.45678513731825526,0.5002491609271299
0.1479487121105194,0.46021809369951533,0.45678513731825526,0.5002491609271299
0.14793837070465088,0.46021809369951533,0.45698707592891763,0.5002491609271299
0.1479274034500122,0.4604200323101777,0.45698707592891763,0.5002491609271299
0.14790663123130798,0.4604200323101777,0.45718901453957994,0.5002491609271299
0.1478576958179474,0.4610258481421648,0.45718901453957994,0.5002491609271299
0.14767922461032867,0.4610258481421648,0.45779483037156704,0.5002491609271299
0.14763060212135315,0.46122778675282716,0.45779483037156704,0.5002491609271299
0.1475794017314911,0.46122778675282716,0.4581987075928918,0.5002491609271299
0.14749160408973694,0.4618336025848142,0.4581987075928918,0.5002491609271299
0.14747445285320282,0.4618336025848142,0.45840064620355414,0.5002491609271299
0.14743870496749878,0.46223747980613894,0.45840064620355414,0.5002491609271299
0.14738184213638306,0.46223747980613894,0.45860258481421645,0.5002491609271299
0.14725103974342346,0.462843295638126,0.45860258481421645,0.5002491609271299
0.14724354445934296,0.462843295638126,0.4590064620355412,0.5002491609271299
0.1472143828868866,0.4632471728594507,0.4590064620355412,0.5002491609271299
0.14711865782737732,0.4632471728594507,0.45920840064620355,0.5002491609271299
0.14706939458847046,0.4634491114701131,0.45920840064620355,0.5002491609271299
0.14705581963062286,0.4634491114701131,0.45981421647819065,0.5002491609271299
0.14704589545726776,0.4638529886914378,0.45981421647819065,0.5002491609271299
0.14697903394699097,0.4638529886914378,0.46001615508885296,0.5002491609271299
0.14692747592926025,0.4640549273021002,0.46001615508885296,0.5002491609271299
0.14685118198394775,0.4640549273021002,0.4604200323101777,0.5002491609271299
0.14684636890888214,0.4642568659127625,0.4604200323101777,0.5002491609271299
0.14669054746627808,0.4642568659127625,0.46082390953150243,0.5002491609271299
0.14665266871452332,0.4648626817447496,0.46082390953150243,0.5002491609271299
0.14663290977478027,0.4648626817447496,0.46122778675282716,0.5002491609271299
0.1464221030473709,0.46506462035541196,0.46122778675282716,0.5002491609271299
0.1462670862674713,0.46506462035541196,0.4618336025848142,0.5002491609271299
0.14623184502124786,0.4654684975767367,0.4618336025848142,0.5002491609271299
0.14614254236221313,0.4654684975767367,0.4626413570274637,0.5002491609271299
0.14614197611808777,0.465670436187399,0.4626413570274637,0.5002491609271299
0.14602291584014893,0.465670436187399,0.46304523424878835,0.5002491609271299
0.14597347378730774,0.4658723747980614,0.46304523424878835,0.5002491609271299
0.14595195651054382,0.4658723747980614,0.4632471728594507,0.5002491609271299
0.14590336382389069,0.46607431340872374,0.4632471728594507,0.5002491609271299
0.1458940953016281,0.46607431340872374,0.4634491114701131,0.5002491609271299
0.14583981037139893,0.4662762520193861,0.4634491114701131,0.5002491609271299
0.14580845832824707,0.4662762520193861,0.4638529886914378,0.5002491609271299
0.14573624730110168,0.4668820678513732,0.4638529886914378,0.5002491609271299
0.1455594003200531,0.4668820678513732,0.46466074313408723,0.5002491609271299
0.14545026421546936,0.46748788368336025,0.46466074313408723,0.5002491609271299
0.1454322338104248,0.46748788368336025,0.4648626817447496,0.5002491609271299
0.14539672434329987,0.4676898222940226,0.4648626817447496,0.5002491609271299
0.14534877240657806,0.4676898222940226,0.46506462035541196,0.5002491609271299
0.14519214630126953,0.46890145395799676,0.46506462035541196,0.5002491609271299
0.14514273405075073,0.46890145395799676,0.46526655896607433,0.5002491609271299
0.14513680338859558,0.4691033925686591,0.46526655896607433,0.5002491609271299
0.14513027667999268,0.4691033925686591,0.4654684975767367,0.5002491609271299
0.14509442448616028,0.46950726978998386,0.4654684975767367,0.5002491609271299
0.14507648348808289,0.46950726978998386,0.465670436187399,0.5002491609271299
0.1450386345386505,0.4697092084006462,0.465670436187399,0.5002491609271299
0.1450338065624237,0.4697092084006462,0.4658723747980614,0.5002491609271299
0.14500214159488678,0.4701130856219709,0.4658723747980614,0.5002491609271299
0.14496734738349915,0.4701130856219709,0.4664781906300485,0.5002491609271299
0.14496511220932007,0.47031502423263327,0.4664781906300485,0.5002491609271299
0.144929438829422,0.47031502423263327,0.46668012924071084,0.5002491609271299
0.144825741648674,0.47051696284329564,0.46668012924071084,0.5002491609271299
0.14451098442077637,0.47051696284329564,0.467891760904685,0.5002491609271299
0.14436490833759308,0.47092084006462037,0.467891760904685,0.5002491609271299
0.1443425565958023,0.47092084006462037,0.4682956381260097,0.5002491609271299
0.1442914754152298,0.4715266558966074,0.4682956381260097,0.5002491609271299
0.14428862929344177,0.4715266558966074,0.46849757673667203,0.5002491609271299
0.14425966143608093,0.4723344103392569,0.46849757673667203,0.5002491609271299
0.14421288669109344,0.4723344103392569,0.46890145395799676,0.5002491609271299
0.14417937397956848,0.47253634894991925,0.46890145395799676,0.5002491609271299
0.14417585730552673,0.47253634894991925,0.4691033925686591,0.5002491609271299
0.1441405713558197,0.47273828756058156,0.4691033925686591,0.5002491609271299
0.14405745267868042,0.47273828756058156,0.4697092084006462,0.5002491609271299
0.14399278163909912,0.4729402261712439,0.4697092084006462,0.5002491609271299
0.14398512244224548,0.4729402261712439,0.46991114701130854,0.5002491609271299
0.14397430419921875,0.4731421647819063,0.46991114701130854,0.5002491609271299
0.14394941926002502,0.4731421647819063,0.47031502423263327,0.5002491609271299
0.14391937851905823,0.473546042003231,0.47031502423263327,0.5002491609271299
0.14375938475131989,0.473546042003231,0.47112277867528274,0.5002491609271299
0.1436634659767151,0.47415185783521807,0.47112277867528274,0.5002491609271299
0.14362943172454834,0.47415185783521807,0.4717285945072698,0.5002491609271299
0.14358685910701752,0.4745557350565428,0.4717285945072698,0.5002491609271299
0.1435304433107376,0.4745557350565428,0.4721324717285945,0.5002491609271299
0.14346666634082794,0.47495961227786754,0.4721324717285945,0.5002491609271299
0.14344942569732666,0.47495961227786754,0.4723344103392569,0.5002491609271299
0.1434202343225479,0.4751615508885299,0.4723344103392569,0.5002491609271299
0.1433427780866623,0.4751615508885299,0.47273828756058156,0.5002491609271299
0.14323806762695312,0.47536348949919227,0.47273828756058156,0.5002491609271299
0.14318157732486725,0.47536348949919227,0.47334410339256866,0.5002491609271299
0.1430930495262146,0.4755654281098546,0.47334410339256866,0.5002491609271299
0.1429569125175476,0.4755654281098546,0.47394991922455576,0.5002491609271299
0.14290955662727356,0.47576736672051695,0.47394991922455576,0.5002491609271299
0.1426764726638794,0.47576736672051695,0.47495961227786754,0.5002491609271299
0.142604798078537,0.4765751211631664,0.47495961227786754,0.5002491609271299
0.14248737692832947,0.4765751211631664,0.4751615508885299,0.5002491609271299
0.14247244596481323,0.4769789983844911,0.4751615508885299,0.5002491609271299
0.14234445989131927,0.4769789983844911,0.47576736672051695,0.5002491609271299
0.14231941103935242,0.47718093699515346,0.47576736672051695,0.5002491609271299
0.1422233283519745,0.47718093699515346,0.47637318255250405,0.5002491609271299
0.14220744371414185,0.4773828756058158,0.47637318255250405,0.5002491609271299
0.14218474924564362,0.4773828756058158,0.4765751211631664,0.5002491609271299
0.14215905964374542,0.47778675282714056,0.4765751211631664,0.5002491609271299
0.14214426279067993,0.47778675282714056,0.4769789983844911,0.5002491609271299
0.14197896420955658,0.47859450726978997,0.4769789983844911,0.5002491609271299
0.1419769525527954,0.47859450726978997,0.47718093699515346,0.5002491609271299
0.14191105961799622,0.47920032310177707,0.47718093699515346,0.5002491609271299
0.1417829990386963,0.47920032310177707,0.4779886914378029,0.5002491609271299
0.14164267480373383,0.4798061389337641,0.4779886914378029,0.5002491609271299
0.14146241545677185,0.4798061389337641,0.4789983844911147,0.5002491609271299
0.14139901101589203,0.48021001615508885,0.4789983844911147,0.5002491609271299
0.14126180112361908,0.48021001615508885,0.4798061389337641,0.5002491609271299
0.14122441411018372,0.4806138933764136,0.4798061389337641,0.5002491609271299
0.14121384918689728,0.4806138933764136,0.4800080775444265,0.5002491609271299
0.14114081859588623,0.4812197092084006,0.4800080775444265,0.5002491609271299
0.14110714197158813,0.4812197092084006,0.4804119547657512,0.5002491609271299
0.14102910459041595,0.4818255250403877,0.4804119547657512,0.5002491609271299
0.14091990888118744,0.4818255250403877,0.4806138933764136,0.5002491609271299
0.14075379073619843,0.48263327948303714,0.4806138933764136,0.5002491609271299
0.14068469405174255,0.48263327948303714,0.4810177705977383,0.5002491609271299
0.14067161083221436,0.48303715670436187,0.4810177705977383,0.5002491609271299
0.1404937207698822,0.48303715670436187,0.4818255250403877,0.5002491609271299
0.14047950506210327,0.48323909531502424,0.4818255250403877,0.5002491609271299
0.14045189321041107,0.48323909531502424,0.4820274636510501,0.5002491609271299
0.14043495059013367,0.48364297253634897,0.4820274636510501,0.5002491609271299
0.1403358429670334,0.48364297253634897,0.48263327948303714,0.5002491609271299
0.14027521014213562,0.48384491114701134,0.48263327948303714,0.5002491609271299
0.14023524522781372,0.48384491114701134,0.48303715670436187,0.5002491609271299
0.14021161198616028,0.4844507269789984,0.48303715670436187,0.5002491609271299
0.140162855386734,0.4844507269789984,0.48323909531502424,0.5002491609271299
0.14009231328964233,0.48465266558966075,0.48323909531502424,0.5002491609271299
0.1400763988494873,0.48465266558966075,0.4834410339256866,0.5002491609271299
0.13994663953781128,0.4848546042003231,0.4834410339256866,0.5002491609271299
0.13994452357292175,0.4848546042003231,0.48364297253634897,0.5002491609271299
0.13987207412719727,0.48546042003231016,0.48364297253634897,0.5002491609271299
0.13985848426818848,0.48546042003231016,0.48404684975767365,0.5002491609271299
0.13964810967445374,0.4862681744749596,0.48404684975767365,0.5002491609271299
0.13957184553146362,0.4862681744749596,0.4844507269789984,0.5002491609271299
0.13954344391822815,0.4866720516962843,0.4844507269789984,0.5002491609271299
0.13952188193798065,0.4866720516962843,0.4848546042003231,0.5002491609271299
0.13942570984363556,0.48747980613893377,0.4848546042003231,0.5002491609271299
0.13935300707817078,0.48747980613893377,0.4852584814216478,0.5002491609271299
0.13935214281082153,0.48768174474959614,0.4852584814216478,0.5002491609271299
0.13934758305549622,0.48768174474959614,0.48546042003231016,0.5002491609271299
0.13926562666893005,0.4882875605815832,0.48546042003231016,0.5002491609271299
0.13925278186798096,0.4882875605815832,0.4856623586429725,0.5002491609271299
0.13920098543167114,0.48848949919224555,0.4856623586429725,0.5002491609271299
0.13917101919651031,0.48848949919224555,0.48606623586429726,0.5002491609271299
0.13912031054496765,0.4886914378029079,0.48606623586429726,0.5002491609271299
0.13907091319561005,0.4886914378029079,0.486470113085622,0.5002491609271299
0.13906051218509674,0.4888933764135703,0.486470113085622,0.5002491609271299
0.13892635703086853,0.4888933764135703,0.48747980613893377,0.5002491609271299
0.1387537270784378,0.4894991922455573,0.48747980613893377,0.5002491609271299
0.13874214887619019,0.4894991922455573,0.4878836833602585,0.5002491609271299
0.13867491483688354,0.48990306946688206,0.4878836833602585,0.5002491609271299
0.13861781358718872,0.48990306946688206,0.4882875605815832,0.5002491609271299
0.1386088728904724,0.4901050080775444,0.4882875605815832,0.5002491609271299
0.13855227828025818,0.4901050080775444,0.4886914378029079,0.5002491609271299
0.13854920864105225,0.4903069466882068,0.4886914378029079,0.5002491609271299
0.13847222924232483,0.4903069466882068,0.489297253634895,0.5002491609271299
0.1384713053703308,0.49050888529886916,0.489297253634895,0.5002491609271299
0.13827882707118988,0.49050888529886916,0.4901050080775444,0.5002491609271299
0.13812613487243652,0.49151857835218093,0.4901050080775444,0.5002491609271299
0.13809362053871155,0.49151857835218093,0.49050888529886916,0.5002491609271299
0.13788610696792603,0.4917205169628433,0.49050888529886916,0.5002491609271299
0.13782668113708496,0.4917205169628433,0.49091276252019383,0.5002491609271299
0.1376996636390686,0.49212439418416803,0.49091276252019383,0.5002491609271299
0.1376185417175293,0.49212439418416803,0.4911147011308562,0.5002491609271299
0.13748659193515778,0.4925282714054927,0.4911147011308562,0.5002491609271299
0.13741761445999146,0.4925282714054927,0.49151857835218093,0.5002491609271299
0.13729825615882874,0.4933360258481422,0.49151857835218093,0.5002491609271299
0.1372448354959488,0.4933360258481422,0.4917205169628433,0.5002491609271299
0.1372084617614746,0.49353796445880455,0.4917205169628433,0.5002491609271299
0.1371428519487381,0.49353796445880455,0.49212439418416803,0.5002491609271299
0.13706599175930023,0.4947495961227787,0.49212439418416803,0.5002491609271299
0.13689814507961273,0.4947495961227787,0.49293214862681745,0.5002491609271299
0.13676607608795166,0.49535541195476573,0.49293214862681745,0.5002491609271299
0.1367514729499817,0.49535541195476573,0.4933360258481422,0.5002491609271299
0.13673803210258484,0.49575928917609047,0.4933360258481422,0.5002491609271299
0.13670101761817932,0.49575928917609047,0.49353796445880455,0.5002491609271299
0.136550635099411,0.497172859450727,0.49353796445880455,0.5002491609271299
0.13626420497894287,0.497172859450727,0.4955573505654281,0.5002491609271299
0.13625973463058472,0.49737479806138934,0.4955573505654281,0.5002491609271299
0.13624301552772522,0.49737479806138934,0.49575928917609047,0.5002491609271299
0.13624244928359985,0.4975767366720517,0.49575928917609047,0.5002491609271299
0.13623374700546265,0.4975767366720517,0.4961631663974152,0.5002491609271299
0.13620463013648987,0.4977786752827141,0.4961631663974152,0.5002491609271299
0.13619911670684814,0.4977786752827141,0.49636510500807757,0.5002491609271299
0.13616666197776794,0.4979806138933764,0.49636510500807757,0.5002491609271299
0.1360853612422943,0.4979806138933764,0.4969709208400646,0.5002491609271299
0.1359885036945343,0.49878836833602586,0.4969709208400646,0.5002491609271299
0.13598276674747467,0.49878836833602586,0.497172859450727,0.5002491609271299
0.1358695924282074,0.49959612277867527,0.497172859450727,0.5002491609271299
0.1358533352613449,0.49959612277867527,0.4975767366720517,0.5002491609271299
0.1357429325580597,0.5,0.4975767366720517,0.5002491609271299
0.13567790389060974,0.5,0.4977786752827141,0.5002491609271299
0.13567572832107544,0.5002019386106623,0.4977786752827141,0.5002491609271299
0.1356489360332489,0.5002019386106623,0.49818255250403876,0.5002491609271299
0.1356276273727417,0.500605815831987,0.49818255250403876,0.5002491609271299
0.13561826944351196,0.500605815831987,0.4983844911147011,0.5002491609271299
0.13560634851455688,0.5010096930533118,0.4983844911147011,0.5002491609271299
0.13538450002670288,0.5010096930533118,0.4991922455573506,0.5002491609271299
0.13518570363521576,0.5016155088852988,0.4991922455573506,0.5002491609271299
0.13508272171020508,0.5016155088852988,0.49959612277867527,0.5002491609271299
0.135072261095047,0.5018174474959612,0.49959612277867527,0.5002491609271299
0.13506990671157837,0.5018174474959612,0.49979806138933763,0.5002491609271299
0.13505414128303528,0.5020193861066236,0.49979806138933763,0.5002491609271299
0.13505029678344727,0.5020193861066236,0.5002019386106623,0.5002491609271299
0.13493666052818298,0.502221324717286,0.5002019386106623,0.5002491609271299
0.13492879271507263,0.502221324717286,0.5004038772213247,0.5002491609271299
0.13491496443748474,0.5024232633279483,0.5004038772213247,0.5002491609271299
0.1348925679922104,0.5024232633279483,0.500605815831987,0.5002491609271299
0.1348380148410797,0.502827140549273,0.500605815831987,0.5002491609271299
0.13466882705688477,0.502827140549273,0.5012116316639742,0.5002491609271299
0.13465365767478943,0.5032310177705978,0.5012116316639742,0.5002491609271299
0.1346457153558731,0.5032310177705978,0.5014135702746365,0.5002491609271299
0.13453608751296997,0.5040387722132472,0.5014135702746365,0.5002491609271299
0.13449831306934357,0.5040387722132472,0.5016155088852988,0.5002491609271299
0.13448099792003632,0.5046445880452343,0.5016155088852988,0.5002491609271299
0.13440468907356262,0.5046445880452343,0.5018174474959612,0.5002491609271299
0.1343786120414734,0.5048465266558966,0.5018174474959612,0.5002491609271299
0.13431048393249512,0.5048465266558966,0.502221324717286,0.5002491609271299
0.1342729926109314,0.505654281098546,0.502221324717286,0.5002491609271299
0.13420557975769043,0.505654281098546,0.5024232633279483,0.5002491609271299
0.13420310616493225,0.5058562197092084,0.5024232633279483,0.5002491609271299
0.1339426338672638,0.5058562197092084,0.5034329563812601,0.5002491609271299
0.1339026242494583,0.5064620355411955,0.5034329563812601,0.5002491609271299
0.13377007842063904,0.5064620355411955,0.5042407108239095,0.5002491609271299
0.1336902379989624,0.5066639741518578,0.5042407108239095,0.5002491609271299
0.13365796208381653,0.5066639741518578,0.5044426494345718,0.5002491609271299
0.13364291191101074,0.5068659127625202,0.5044426494345718,0.5002491609271299
0.13355182111263275,0.5068659127625202,0.5048465266558966,0.5002491609271299
0.13352391123771667,0.5070678513731826,0.5048465266558966,0.5002491609271299
0.1334781050682068,0.5070678513731826,0.5052504038772213,0.5002491609271299
0.13341164588928223,0.5074717285945073,0.5052504038772213,0.5002491609271299
0.13322585821151733,0.5074717285945073,0.5058562197092084,0.5002491609271299
0.13305361568927765,0.5080775444264943,0.5058562197092084,0.5002491609271299
0.133011594414711,0.5080775444264943,0.5062600969305331,0.5002491609271299
0.1327652633190155,0.5086833602584814,0.5062600969305331,0.5002491609271299
0.1326320320367813,0.5086833602584814,0.5068659127625202,0.5002491609271299
0.13263025879859924,0.5088852988691438,0.5068659127625202,0.5002491609271299
0.13258139789104462,0.5088852988691438,0.5070678513731826,0.5002491609271299
0.13254237174987793,0.5094911147011308,0.5070678513731826,0.5002491609271299
0.13251663744449615,0.5094911147011308,0.5072697899838449,0.5002491609271299
0.13251471519470215,0.5096930533117933,0.5072697899838449,0.5002491609271299
0.13241685926914215,0.5096930533117933,0.5076736672051696,0.5002491609271299
0.1322893649339676,0.5105008077544426,0.5076736672051696,0.5002491609271299
0.13227982819080353,0.5105008077544426,0.507875605815832,0.5002491609271299
0.13225971162319183,0.510702746365105,0.507875605815832,0.5002491609271299
0.13225680589675903,0.510702746365105,0.5080775444264943,0.5002491609271299
0.13215523958206177,0.5109046849757674,0.5080775444264943,0.5002491609271299
0.13205456733703613,0.5109046849757674,0.5086833602584814,0.5002491609271299
0.13201932609081268,0.5113085621970921,0.5086833602584814,0.5002491609271299
0.13201388716697693,0.5113085621970921,0.5088852988691438,0.5002491609271299
0.1319276988506317,0.5115105008077544,0.5088852988691438,0.5002491609271299
0.1319175362586975,0.5115105008077544,0.5090872374798061,0.5002491609271299
0.13182738423347473,0.5121163166397416,0.5090872374798061,0.5002491609271299
0.13146081566810608,0.5121163166397416,0.5100969305331179,0.5002491609271299
0.1313970983028412,0.5123182552504039,0.5100969305331179,0.5002491609271299
0.13135629892349243,0.5123182552504039,0.5102988691437803,0.5002491609271299
0.13121002912521362,0.5125201938610663,0.5102988691437803,0.5002491609271299
0.13099944591522217,0.5125201938610663,0.5109046849757674,0.5002491609271299
0.13096675276756287,0.5133279483037156,0.5109046849757674,0.5002491609271299
0.1309611201286316,0.5133279483037156,0.5111066235864298,0.5002491609271299
0.13087281584739685,0.5139337641357028,0.5111066235864298,0.5002491609271299
0.13081255555152893,0.5139337641357028,0.5113085621970921,0.5002491609271299
0.13075736165046692,0.5141357027463651,0.5113085621970921,0.5002491609271299
0.1307448297739029,0.5141357027463651,0.5115105008077544,0.5002491609271299
0.13071829080581665,0.5143376413570274,0.5115105008077544,0.5002491609271299
0.13070255517959595,0.5143376413570274,0.5117124394184168,0.5002491609271299
0.13068783283233643,0.5145395799676898,0.5117124394184168,0.5002491609271299
0.1305100917816162,0.5145395799676898,0.5127221324717286,0.5002491609271299
0.1304590404033661,0.5149434571890146,0.5127221324717286,0.5002491609271299
0.13042542338371277,0.5149434571890146,0.5129240710823909,0.5002491609271299
0.13042107224464417,0.5151453957996769,0.5129240710823909,0.5002491609271299
0.1304042786359787,0.5151453957996769,0.5131260096930533,0.5002491609271299
0.1303630918264389,0.5153473344103393,0.5131260096930533,0.5002491609271299
0.13029155135154724,0.5153473344103393,0.5133279483037156,0.5002491609271299
0.130252867937088,0.5159531502423264,0.5133279483037156,0.5002491609271299
0.1300986409187317,0.5159531502423264,0.5139337641357028,0.5002491609271299
0.13009488582611084,0.5161550888529887,0.5139337641357028,0.5002491609271299
0.13009434938430786,0.5161550888529887,0.5141357027463651,0.5002491609271299
0.13004344701766968,0.5163570274636511,0.5141357027463651,0.5002491609271299
0.1300407350063324,0.5163570274636511,0.5143376413570274,0.5002491609271299
0.1300288736820221,0.5165589660743134,0.5143376413570274,0.5002491609271299
0.13001969456672668,0.5165589660743134,0.5145395799676898,0.5002491609271299
0.13001887500286102,0.5167609046849758,0.5145395799676898,0.5002491609271299
0.12999874353408813,0.5167609046849758,0.5147415185783522,0.5002491609271299
0.12997636198997498,0.5169628432956381,0.5147415185783522,0.5002491609271299
0.1298917829990387,0.5169628432956381,0.5151453957996769,0.5002491609271299
0.12983354926109314,0.5175686591276252,0.5151453957996769,0.5002491609271299
0.12979644536972046,0.5175686591276252,0.5157512116316639,0.5002491609271299
0.12975384294986725,0.5177705977382876,0.5157512116316639,0.5002491609271299
0.1297256499528885,0.5177705977382876,0.5161550888529887,0.5002491609271299
0.12971629202365875,0.5179725363489499,0.5161550888529887,0.5002491609271299
0.12967893481254578,0.5179725363489499,0.5165589660743134,0.5002491609271299
0.1296076774597168,0.5181744749596123,0.5165589660743134,0.5002491609271299
0.1295764446258545,0.5181744749596123,0.5169628432956381,0.5002491609271299
0.12951594591140747,0.518578352180937,0.5169628432956381,0.5002491609271299
0.12944461405277252,0.518578352180937,0.5175686591276252,0.5002491609271299
0.12943005561828613,0.5187802907915994,0.5175686591276252,0.5002491609271299
0.1292971968650818,0.5187802907915994,0.5187802907915994,0.5002491609271299
0.12929487228393555,0.5189822294022617,0.5187802907915994,0.5002491609271299
0.12925255298614502,0.5189822294022617,0.5191841680129241,0.5002491609271299
0.129221111536026,0.5191841680129241,0.5191841680129241,0.5002491609271299
0.12918567657470703,0.5191841680129241,0.5195880452342488,0.5002491609271299
0.12908101081848145,0.5195880452342488,0.5195880452342488,0.5002491609271299
0.12903448939323425,0.5195880452342488,0.5199919224555735,0.5002491609271299
0.12895455956459045,0.5199919224555735,0.5199919224555735,0.5002491609271299
0.1287810504436493,0.5199919224555735,0.5207996768982229,0.5002491609271299
0.12871575355529785,0.5203957996768982,0.5207996768982229,0.5002491609271299
0.12863078713417053,0.5203957996768982,0.5212035541195477,0.5002491609271299
0.12860587239265442,0.5205977382875606,0.5212035541195477,0.5002491609271299
0.12849587202072144,0.5205977382875606,0.5220113085621971,0.5002491609271299
0.1284480094909668,0.5207996768982229,0.5220113085621971,0.5002491609271299
0.12835699319839478,0.5207996768982229,0.5224151857835219,0.5002491609271299
0.128318190574646,0.5210016155088854,0.5224151857835219,0.5002491609271299
0.1281665861606598,0.5210016155088854,0.5232229402261712,0.5002491609271299
0.12814505398273468,0.5212035541195477,0.5232229402261712,0.5002491609271299
0.1280653476715088,0.5212035541195477,0.5238287560581584,0.5002491609271299
0.12802067399024963,0.5216074313408724,0.5238287560581584,0.5002491609271299
0.12799671292304993,0.5216074313408724,0.5240306946688207,0.5002491609271299
0.12792372703552246,0.5218093699515347,0.5240306946688207,0.5002491609271299
0.1278931051492691,0.5218093699515347,0.524232633279483,0.5002491609271299
0.12782326340675354,0.5222132471728594,0.524232633279483,0.5002491609271299
0.1278167963027954,0.5222132471728594,0.5246365105008077,0.5002491609271299
0.12778279185295105,0.5226171243941842,0.5246365105008077,0.5002491609271299
0.12749743461608887,0.5226171243941842,0.5258481421647819,0.5002491609271299
0.1274959146976471,0.5228190630048465,0.5258481421647819,0.5002491609271299
0.12748539447784424,0.5228190630048465,0.5260500807754442,0.5002491609271299
0.12746810913085938,0.5230210016155089,0.5260500807754442,0.5002491609271299
0.12745606899261475,0.5230210016155089,0.5262520193861067,0.5002491609271299
0.1273912489414215,0.5232229402261712,0.5262520193861067,0.5002491609271299
0.1272464543581009,0.5232229402261712,0.5268578352180937,0.5002491609271299
0.1271572709083557,0.523626817447496,0.5268578352180937,0.5002491609271299
0.1271398961544037,0.523626817447496,0.527059773828756,0.5002491609271299
0.12707000970840454,0.5240306946688207,0.527059773828756,0.5002491609271299
0.12702472507953644,0.5240306946688207,0.5272617124394184,0.5002491609271299
0.1270061731338501,0.524232633279483,0.5272617124394184,0.5002491609271299
0.12697796523571014,0.524232633279483,0.5278675282714055,0.5002491609271299
0.12693028151988983,0.5244345718901454,0.5278675282714055,0.5002491609271299
0.12685051560401917,0.5244345718901454,0.5290791599353797,0.5002491609271299
0.1267751157283783,0.5246365105008077,0.5290791599353797,0.5002491609271299
0.12676659226417542,0.5246365105008077,0.529281098546042,0.5002491609271299
0.12669703364372253,0.5250403877221325,0.529281098546042,0.5002491609271299
0.12662877142429352,0.5250403877221325,0.529886914378029,0.5002491609271299
0.12657411396503448,0.5252423263327949,0.529886914378029,0.5002491609271299
0.1265696883201599,0.5252423263327949,0.5300888529886915,0.5002491609271299
0.12651801109313965,0.5254442649434572,0.5300888529886915,0.5002491609271299
0.12651462852954865,0.5254442649434572,0.5302907915993538,0.5002491609271299
0.12638339400291443,0.5258481421647819,0.5302907915993538,0.5002491609271299
0.1263098567724228,0.5258481421647819,0.5306946688206785,0.5002491609271299
0.12618377804756165,0.526453957996769,0.5306946688206785,0.5002491609271299
0.12614358961582184,0.526453957996769,0.5310985460420032,0.5002491609271299
0.12587444484233856,0.5272617124394184,0.5310985460420032,0.5002491609271299
0.12576952576637268,0.5272617124394184,0.5313004846526656,0.5002491609271299
0.1257379651069641,0.5276655896607432,0.5313004846526656,0.5002491609271299
0.12573541700839996,0.5276655896607432,0.531502423263328,0.5002491609271299
0.12559789419174194,0.5288772213247173,0.531502423263328,0.5002491609271299
0.12557382881641388,0.5288772213247173,0.5317043618739903,0.5002491609271299
0.12550517916679382,0.5294830371567044,0.5317043618739903,0.5002491609271299
0.12544399499893188,0.5294830371567044,0.532108239095315,0.5002491609271299
0.12542679905891418,0.5296849757673667,0.532108239095315,0.5002491609271299
0.1253281533718109,0.5296849757673667,0.5323101777059773,0.5002491609271299
0.12529084086418152,0.529886914378029,0.5323101777059773,0.5002491609271299
0.1252112090587616,0.529886914378029,0.5331179321486268,0.5002491609271299
0.1250227987766266,0.5306946688206785,0.5331179321486268,0.5002491609271299
0.12499690055847168,0.5306946688206785,0.5337237479806138,0.5002491609271299
0.124977707862854,0.5308966074313409,0.5337237479806138,0.5002491609271299
0.12492503225803375,0.5308966074313409,0.5339256865912763,0.5002491609271299
0.124918133020401,0.5310985460420032,0.5339256865912763,0.5002491609271299
0.12486551702022552,0.5310985460420032,0.534329563812601,0.5002491609271299
0.12483765184879303,0.5313004846526656,0.534329563812601,0.5002491609271299
0.12473499774932861,0.5313004846526656,0.5351373182552503,0.5002491609271299
0.12466488778591156,0.531502423263328,0.5351373182552503,0.5002491609271299
0.12466150522232056,0.531502423263328,0.5353392568659128,0.5002491609271299
0.12463617324829102,0.5319063004846527,0.5353392568659128,0.5002491609271299
0.12460032105445862,0.5319063004846527,0.5357431340872375,0.5002491609271299
0.12451343238353729,0.5325121163166397,0.5357431340872375,0.5002491609271299
0.12437263131141663,0.5325121163166397,0.5361470113085622,0.5002491609271299
0.12431764602661133,0.5333198707592892,0.5361470113085622,0.5002491609271299
0.12426993250846863,0.5333198707592892,0.5367528271405493,0.5002491609271299
0.12426047027111053,0.5335218093699515,0.5367528271405493,0.5002491609271299
0.12425197660923004,0.5335218093699515,0.5369547657512116,0.5002491609271299
0.12421649694442749,0.5337237479806138,0.5369547657512116,0.5002491609271299
0.12420138716697693,0.5337237479806138,0.537156704361874,0.5002491609271299
0.12409552931785583,0.5341276252019386,0.537156704361874,0.5002491609271299
0.12397083640098572,0.5341276252019386,0.5381663974151858,0.5002491609271299
0.1238030195236206,0.5347334410339257,0.5381663974151858,0.5002491609271299
0.12379448115825653,0.5347334410339257,0.5383683360258481,0.5002491609271299
0.12375195324420929,0.534935379644588,0.5383683360258481,0.5002491609271299
0.12372714281082153,0.534935379644588,0.5385702746365105,0.5002491609271299
0.12370571494102478,0.5353392568659128,0.5385702746365105,0.5002491609271299
0.12362673878669739,0.5353392568659128,0.5389741518578353,0.5002491609271299
0.12344434857368469,0.5361470113085622,0.5389741518578353,0.5002491609271299
0.12341004610061646,0.5361470113085622,0.5393780290791599,0.5002491609271299
0.12337461113929749,0.5365508885298869,0.5393780290791599,0.5002491609271299
0.12332244217395782,0.5365508885298869,0.539983844911147,0.5002491609271299
0.12331286072731018,0.5369547657512116,0.539983844911147,0.5002491609271299
0.12329508364200592,0.5369547657512116,0.5401857835218093,0.5002491609271299
0.12327554821968079,0.537156704361874,0.5401857835218093,0.5002491609271299
0.12326376140117645,0.537156704361874,0.5403877221324718,0.5002491609271299
0.12325909733772278,0.5373586429725363,0.5403877221324718,0.5002491609271299
0.12320613861083984,0.5373586429725363,0.5407915993537964,0.5002491609271299
0.12313584983348846,0.5377625201938611,0.5407915993537964,0.5002491609271299
0.123104989528656,0.5377625201938611,0.5411954765751211,0.5002491609271299
0.12303660809993744,0.5381663974151858,0.5411954765751211,0.5002491609271299
0.12303401529788971,0.5381663974151858,0.5413974151857835,0.5002491609271299
0.12288863956928253,0.5389741518578353,0.5413974151857835,0.5002491609271299
0.12280797958374023,0.5389741518578353,0.5418012924071083,0.5002491609271299
0.1227806806564331,0.5393780290791599,0.5418012924071083,0.5002491609271299
0.12272807955741882,0.5393780290791599,0.5420032310177706,0.5002491609271299
0.12269565463066101,0.5397819063004846,0.5420032310177706,0.5002491609271299
0.1226489245891571,0.5397819063004846,0.5422051696284329,0.5002491609271299
0.122598797082901,0.5401857835218093,0.5422051696284329,0.5002491609271299
0.1224011778831482,0.5401857835218093,0.5432148626817448,0.5002491609271299
0.12239834666252136,0.5405896607431341,0.5432148626817448,0.5002491609271299
0.12236851453781128,0.5405896607431341,0.5434168012924071,0.5002491609271299
0.12230956554412842,0.5407915993537964,0.5434168012924071,0.5002491609271299
0.12224124372005463,0.5407915993537964,0.5436187399030694,0.5002491609271299
0.12220749258995056,0.5409935379644588,0.5436187399030694,0.5002491609271299
0.12210054695606232,0.5409935379644588,0.5448303715670436,0.5002491609271299
0.12205526232719421,0.5411954765751211,0.5448303715670436,0.5002491609271299
0.12204065918922424,0.5411954765751211,0.5450323101777059,0.5002491609271299
0.12192961573600769,0.5418012924071083,0.5450323101777059,0.5002491609271299
0.12173055112361908,0.5418012924071083,0.5458400646203554,0.5002491609271299
0.12168250977993011,0.5420032310177706,0.5458400646203554,0.5002491609271299
0.12165763974189758,0.5420032310177706,0.5460420032310178,0.5002491609271299
0.12159952521324158,0.5422051696284329,0.5460420032310178,0.5002491609271299
0.12150867283344269,0.5422051696284329,0.5464458804523424,0.5002491609271299
0.12146995961666107,0.5426090468497576,0.5464458804523424,0.5002491609271299
0.12140962481498718,0.5426090468497576,0.5466478190630049,0.5002491609271299
0.1213911771774292,0.5430129240710824,0.5466478190630049,0.5002491609271299
0.12124398350715637,0.5430129240710824,0.5474555735056543,0.5002491609271299
0.12123146653175354,0.5432148626817448,0.5474555735056543,0.5002491609271299
0.12118840217590332,0.5432148626817448,0.5482633279483037,0.5002491609271299
0.12112881243228912,0.5438206785137318,0.5482633279483037,0.5002491609271299
0.12107303738594055,0.5438206785137318,0.5484652665589661,0.5002491609271299
0.12092545628547668,0.5446284329563813,0.5484652665589661,0.5002491609271299
0.12091901898384094,0.5446284329563813,0.5486672051696284,0.5002491609271299
0.12081199884414673,0.5454361873990307,0.5486672051696284,0.5002491609271299
0.1204846054315567,0.5454361873990307,0.5492730210016155,0.5002491609271299
0.12040409445762634,0.5456381260096931,0.5492730210016155,0.5002491609271299
0.12034720182418823,0.5456381260096931,0.5494749596122779,0.5002491609271299
0.12030480802059174,0.5458400646203554,0.5494749596122779,0.5002491609271299
0.1202259212732315,0.5458400646203554,0.5496768982229402,0.5002491609271299
0.12020173668861389,0.5460420032310178,0.5496768982229402,0.5002491609271299
0.12010470032691956,0.5460420032310178,0.5504846526655897,0.5002491609271299
0.12010246515274048,0.5462439418416801,0.5504846526655897,0.5002491609271299
0.11998410522937775,0.5462439418416801,0.5516962843295639,0.5002491609271299
0.11989915370941162,0.5464458804523424,0.5516962843295639,0.5002491609271299
0.11989003419876099,0.5464458804523424,0.5518982229402262,0.5002491609271299
0.1197882741689682,0.5468497576736672,0.5518982229402262,0.5002491609271299
0.11968709528446198,0.5468497576736672,0.553513731825525,0.5002491609271299
0.11962378025054932,0.5476575121163166,0.553513731825525,0.5002491609271299
0.11962023377418518,0.5476575121163166,0.5537156704361874,0.5002491609271299
0.119610995054245,0.5480613893376414,0.5537156704361874,0.5002491609271299
0.11960384249687195,0.5480613893376414,0.5539176090468497,0.5002491609271299
0.11947852373123169,0.5482633279483037,0.5539176090468497,0.5002491609271299
0.11933736503124237,0.5482633279483037,0.5543214862681745,0.5002491609271299
0.11920866370201111,0.5492730210016155,0.5543214862681745,0.5002491609271299
0.11919468641281128,0.5492730210016155,0.5545234248788369,0.5002491609271299
0.11919164657592773,0.5494749596122779,0.5545234248788369,0.5002491609271299
0.11912116408348083,0.5494749596122779,0.5549273021001615,0.5002491609271299
0.11893028020858765,0.5496768982229402,0.5549273021001615,0.5002491609271299
0.11887583136558533,0.5496768982229402,0.5553311793214862,0.5002491609271299
0.11880627274513245,0.5498788368336026,0.5553311793214862,0.5002491609271299
0.11880031228065491,0.5498788368336026,0.5555331179321487,0.5002491609271299
0.11870761215686798,0.5502827140549273,0.5555331179321487,0.5002491609271299
0.11867643892765045,0.5502827140549273,0.5561389337641357,0.5002491609271299
0.1186211109161377,0.550686591276252,0.5561389337641357,0.5002491609271299
0.11861312389373779,0.550686591276252,0.556340872374798,0.5002491609271299
0.11860935389995575,0.5512924071082391,0.556340872374798,0.5002491609271299
0.11857295036315918,0.5512924071082391,0.5567447495961227,0.5002491609271299
0.118536576628685,0.5514943457189014,0.5567447495961227,0.5002491609271299
0.11850288510322571,0.5514943457189014,0.5569466882067852,0.5002491609271299
0.11844627559185028,0.5521001615508885,0.5569466882067852,0.5002491609271299
0.11839036643505096,0.5521001615508885,0.5571486268174475,0.5002491609271299
0.11835044622421265,0.5523021001615509,0.5571486268174475,0.5002491609271299
0.11816716194152832,0.5523021001615509,0.557956381260097,0.5002491609271299
0.11811557412147522,0.552907915993538,0.557956381260097,0.5002491609271299
0.11804831027984619,0.552907915993538,0.5581583198707593,0.5002491609271299
0.11798626184463501,0.5533117932148627,0.5581583198707593,0.5002491609271299
0.1177988350391388,0.5533117932148627,0.5589660743134087,0.5002491609271299
0.11774429678916931,0.5539176090468497,0.5589660743134087,0.5002491609271299
0.11752192676067352,0.5539176090468497,0.5595718901453958,0.5002491609271299
0.11751319468021393,0.5541195476575121,0.5595718901453958,0.5002491609271299
0.11740633845329285,0.5541195476575121,0.5599757673667205,0.5002491609271299
0.11726018786430359,0.5551292407108239,0.5599757673667205,0.5002491609271299
0.11725170910358429,0.5551292407108239,0.5601777059773829,0.5002491609271299
0.11725154519081116,0.5553311793214862,0.5601777059773829,0.5002491609271299
0.11719703674316406,0.5553311793214862,0.5605815831987075,0.5002491609271299
0.11717811226844788,0.5555331179321487,0.5605815831987075,0.5002491609271299
0.11717604100704193,0.5555331179321487,0.56078352180937,0.5002491609271299
0.11714735627174377,0.555735056542811,0.56078352180937,0.5002491609271299
0.11706686019897461,0.555735056542811,0.561389337641357,0.5002491609271299
0.11706078052520752,0.5559369951534734,0.561389337641357,0.5002491609271299
0.11699679493904114,0.5559369951534734,0.5615912762520194,0.5002491609271299
0.11687004566192627,0.5567447495961227,0.5615912762520194,0.5002491609271299
0.11681303381919861,0.5567447495961227,0.5619951534733441,0.5002491609271299
0.11681190133094788,0.5569466882067852,0.5619951534733441,0.5002491609271299
0.11674350500106812,0.5569466882067852,0.5628029079159935,0.5002491609271299
0.11658713221549988,0.5577544426494345,0.5628029079159935,0.5002491609271299
0.11657071113586426,0.5577544426494345,0.5630048465266559,0.5002491609271299
0.11654092371463776,0.5581583198707593,0.5630048465266559,0.5002491609271299
0.11651495099067688,0.5581583198707593,0.5632067851373183,0.5002491609271299
0.1164412796497345,0.5583602584814217,0.5632067851373183,0.5002491609271299
0.11642464995384216,0.5583602584814217,0.5634087237479806,0.5002491609271299
0.11641794443130493,0.558562197092084,0.5634087237479806,0.5002491609271299
0.11632096767425537,0.558562197092084,0.5640145395799677,0.5002491609271299
0.11628296971321106,0.5587641357027464,0.5640145395799677,0.5002491609271299
0.11607515811920166,0.5587641357027464,0.5654281098546042,0.5002491609271299
0.11603838205337524,0.559168012924071,0.5654281098546042,0.5002491609271299
0.11601930856704712,0.559168012924071,0.5660339256865913,0.5002491609271299
0.11600379645824432,0.5593699515347335,0.5660339256865913,0.5002491609271299
0.11588412523269653,0.5593699515347335,0.5668416801292407,0.5002491609271299
0.11585158109664917,0.5595718901453958,0.5668416801292407,0.5002491609271299
0.11583665013313293,0.5595718901453958,0.567043618739903,0.5002491609271299
0.11582833528518677,0.5597738287560582,0.567043618739903,0.5002491609271299
0.115796759724617,0.5597738287560582,0.5676494345718901,0.5002491609271299
0.115663081407547,0.5601777059773829,0.5676494345718901,0.5002491609271299
0.11561919748783112,0.5601777059773829,0.5678513731825525,0.5002491609271299
0.1156100332736969,0.5603796445880452,0.5678513731825525,0.5002491609271299
0.11550256609916687,0.5603796445880452,0.5684571890145396,0.5002491609271299
0.11542212963104248,0.5609854604200323,0.5684571890145396,0.5002491609271299
0.1153840720653534,0.5609854604200323,0.5688610662358643,0.5002491609271299
0.11532467603683472,0.561389337641357,0.5688610662358643,0.5002491609271299
0.11532160639762878,0.561389337641357,0.5690630048465266,0.5002491609271299
0.11521358788013458,0.5619951534733441,0.5690630048465266,0.5002491609271299
0.11520944535732269,0.5619951534733441,0.5694668820678513,0.5002491609271299
0.11517414450645447,0.5623990306946688,0.5694668820678513,0.5002491609271299
0.11512872576713562,0.5623990306946688,0.5704765751211631,0.5002491609271299
0.1150183379650116,0.5628029079159935,0.5704765751211631,0.5002491609271299
0.11482700705528259,0.5628029079159935,0.5710823909531503,0.5002491609271299
0.11482313275337219,0.5630048465266559,0.5710823909531503,0.5002491609271299
0.11477416753768921,0.5630048465266559,0.5712843295638126,0.5002491609271299
0.11477354168891907,0.5632067851373183,0.5712843295638126,0.5002491609271299
0.11476173996925354,0.5632067851373183,0.571486268174475,0.5002491609271299
0.11474987864494324,0.5634087237479806,0.571486268174475,0.5002491609271299
0.11471536755561829,0.5634087237479806,0.5716882067851373,0.5002491609271299
0.1146497130393982,0.5640145395799677,0.5716882067851373,0.5002491609271299
0.11461147665977478,0.5640145395799677,0.5724959612277868,0.5002491609271299
0.11460340023040771,0.56421647819063,0.5724959612277868,0.5002491609271299
0.11457294225692749,0.56421647819063,0.5728998384491115,0.5002491609271299
0.11452901363372803,0.5644184168012925,0.5728998384491115,0.5002491609271299
0.114471435546875,0.5644184168012925,0.5737075928917609,0.5002491609271299
0.11442101001739502,0.5648222940226171,0.5737075928917609,0.5002491609271299
0.11438782513141632,0.5648222940226171,0.574313408723748,0.5002491609271299
0.11436864733695984,0.5650242326332795,0.574313408723748,0.5002491609271299
0.11433427035808563,0.5650242326332795,0.5745153473344103,0.5002491609271299
0.11429046094417572,0.5654281098546042,0.5745153473344103,0.5002491609271299
0.11427858471870422,0.5654281098546042,0.5747172859450727,0.5002491609271299
0.11419811844825745,0.565831987075929,0.5747172859450727,0.5002491609271299
0.11416105926036835,0.565831987075929,0.5753231017770598,0.5002491609271299
0.11405666172504425,0.5662358642972536,0.5753231017770598,0.5002491609271299
0.11405077576637268,0.5662358642972536,0.5755250403877221,0.5002491609271299
0.11400488018989563,0.566437802907916,0.5755250403877221,0.5002491609271299
0.11398369073867798,0.566437802907916,0.5757269789983845,0.5002491609271299
0.113705575466156,0.5678513731825525,0.5757269789983845,0.5002491609271299
0.11360432207584381,0.5678513731825525,0.5765347334410339,0.5002491609271299
0.11355890333652496,0.5682552504038773,0.5765347334410339,0.5002491609271299
0.11340707540512085,0.5682552504038773,0.577140549273021,0.5002491609271299
0.113334059715271,0.568659127625202,0.577140549273021,0.5002491609271299
0.11330169439315796,0.568659127625202,0.5773424878836834,0.5002491609271299
0.11322928965091705,0.5688610662358643,0.5773424878836834,0.5002491609271299
0.11320871114730835,0.5688610662358643,0.5775444264943457,0.5002491609271299
0.11318555474281311,0.5690630048465266,0.5775444264943457,0.5002491609271299
0.11318416893482208,0.5690630048465266,0.5777463651050081,0.5002491609271299
0.11314517259597778,0.569264943457189,0.5777463651050081,0.5002491609271299
0.11309200525283813,0.569264943457189,0.5781502423263328,0.5002491609271299
0.11302733421325684,0.5694668820678513,0.5781502423263328,0.5002491609271299
0.11299663782119751,0.5694668820678513,0.5785541195476576,0.5002491609271299
0.11298024654388428,0.5696688206785138,0.5785541195476576,0.5002491609271299
0.11293068528175354,0.5696688206785138,0.5789579967689822,0.5002491609271299
0.11286905407905579,0.5700726978998385,0.5789579967689822,0.5002491609271299
0.1126994639635086,0.5700726978998385,0.5797657512116317,0.5002491609271299
0.11268636584281921,0.5702746365105008,0.5797657512116317,0.5002491609271299
0.11268138885498047,0.5702746365105008,0.5799676898222941,0.5002491609271299
0.11248037219047546,0.5710823909531503,0.5799676898222941,0.5002491609271299
0.11244988441467285,0.5710823909531503,0.5801696284329564,0.5002491609271299
0.11243791878223419,0.5712843295638126,0.5801696284329564,0.5002491609271299
0.11237210035324097,0.5712843295638126,0.5803715670436187,0.5002491609271299
0.1123720109462738,0.571486268174475,0.5803715670436187,0.5002491609271299
0.11219444870948792,0.571486268174475,0.5807754442649434,0.5002491609271299
0.11215189099311829,0.572092084006462,0.5807754442649434,0.5002491609271299
0.11211748421192169,0.572092084006462,0.5809773828756059,0.5002491609271299
0.11209258437156677,0.5722940226171244,0.5809773828756059,0.5002491609271299
0.11206865310668945,0.5722940226171244,0.5811793214862682,0.5002491609271299
0.1120404601097107,0.5724959612277868,0.5811793214862682,0.5002491609271299
0.11201056838035583,0.5724959612277868,0.5813812600969306,0.5002491609271299
0.1120060384273529,0.5726978998384491,0.5813812600969306,0.5002491609271299
0.11196435987949371,0.5726978998384491,0.5817851373182552,0.5002491609271299
0.11192834377288818,0.5728998384491115,0.5817851373182552,0.5002491609271299
0.11176800727844238,0.5728998384491115,0.5821890145395799,0.5002491609271299
0.11175358295440674,0.5731017770597738,0.5821890145395799,0.5002491609271299
0.11173346638679504,0.5731017770597738,0.5825928917609047,0.5002491609271299
0.11172786355018616,0.5735056542810986,0.5825928917609047,0.5002491609271299
0.11164656281471252,0.5735056542810986,0.5829967689822294,0.5002491609271299
0.1115119606256485,0.5739095315024233,0.5829967689822294,0.5002491609271299
0.11142328381538391,0.5739095315024233,0.5836025848142165,0.5002491609271299
0.11126157641410828,0.5747172859450727,0.5836025848142165,0.5002491609271299
0.11116595566272736,0.5747172859450727,0.5844103392568659,0.5002491609271299
0.11115169525146484,0.5749192245557351,0.5844103392568659,0.5002491609271299
0.11099287867546082,0.5749192245557351,0.5852180936995154,0.5002491609271299
0.11086329817771912,0.5755250403877221,0.5852180936995154,0.5002491609271299
0.11085715889930725,0.5755250403877221,0.5856219709208401,0.5002491609271299
0.11084479093551636,0.5757269789983845,0.5856219709208401,0.5002491609271299
0.11078611016273499,0.5757269789983845,0.5864297253634895,0.5002491609271299
0.11069121956825256,0.5759289176090469,0.5864297253634895,0.5002491609271299
0.11059018969535828,0.5759289176090469,0.5868336025848142,0.5002491609271299
0.11057689785957336,0.5761308562197092,0.5868336025848142,0.5002491609271299
0.11054646968841553,0.5761308562197092,0.5870355411954766,0.5002491609271299
0.11053028702735901,0.5765347334410339,0.5870355411954766,0.5002491609271299
0.11048723757266998,0.5765347334410339,0.5872374798061389,0.5002491609271299
0.11042073369026184,0.5767366720516963,0.5872374798061389,0.5002491609271299
0.11034074425697327,0.5767366720516963,0.5876413570274637,0.5002491609271299
0.11024349927902222,0.577140549273021,0.5876413570274637,0.5002491609271299
0.11020192503929138,0.577140549273021,0.5880452342487884,0.5002491609271299
0.11018404364585876,0.5773424878836834,0.5880452342487884,0.5002491609271299
0.11013513803482056,0.5773424878836834,0.5886510500807755,0.5002491609271299
0.11012983322143555,0.5775444264943457,0.5886510500807755,0.5002491609271299
0.10998940467834473,0.5775444264943457,0.5888529886914378,0.5002491609271299
0.10990756750106812,0.5779483037156704,0.5888529886914378,0.5002491609271299
0.10981181263923645,0.5779483037156704,0.5892568659127625,0.5002491609271299
0.10975122451782227,0.5781502423263328,0.5892568659127625,0.5002491609271299
0.10973986983299255,0.5781502423263328,0.5894588045234249,0.5002491609271299
0.10970693826675415,0.5787560581583199,0.5894588045234249,0.5002491609271299
0.10968995094299316,0.5787560581583199,0.5896607431340872,0.5002491609271299
0.10968174040317535,0.5789579967689822,0.5896607431340872,0.5002491609271299
0.10957160592079163,0.5789579967689822,0.590064620355412,0.5002491609271299
0.10942623019218445,0.5797657512116317,0.590064620355412,0.5002491609271299
0.10937038064002991,0.5797657512116317,0.5904684975767367,0.5002491609271299
0.1093493402004242,0.5799676898222941,0.5904684975767367,0.5002491609271299
0.10933342576026917,0.5799676898222941,0.590670436187399,0.5002491609271299
0.10930852591991425,0.5801696284329564,0.590670436187399,0.5002491609271299
0.10924282670021057,0.5801696284329564,0.5910743134087237,0.5002491609271299
0.10918660461902618,0.5805735056542811,0.5910743134087237,0.5002491609271299
0.10903000831604004,0.5805735056542811,0.5914781906300485,0.5002491609271299
0.10895693302154541,0.5807754442649434,0.5914781906300485,0.5002491609271299
0.10891570150852203,0.5807754442649434,0.5916801292407108,0.5002491609271299
0.1087820827960968,0.5813812600969306,0.5916801292407108,0.5002491609271299
0.10872864723205566,0.5813812600969306,0.5918820678513732,0.5002491609271299
0.10866706073284149,0.5817851373182552,0.5918820678513732,0.5002491609271299
0.10847209393978119,0.5817851373182552,0.5924878836833603,0.5002491609271299
0.10844495892524719,0.5819870759289176,0.5924878836833603,0.5002491609271299
0.10835656523704529,0.5819870759289176,0.592891760904685,0.5002491609271299
0.1082744300365448,0.5823909531502424,0.592891760904685,0.5002491609271299
0.10820949077606201,0.5823909531502424,0.5930936995153473,0.5002491609271299
0.10815930366516113,0.5825928917609047,0.5930936995153473,0.5002491609271299
0.10815846920013428,0.5825928917609047,0.5932956381260097,0.5002491609271299
0.10813935101032257,0.5827948303715671,0.5932956381260097,0.5002491609271299
0.1080985814332962,0.5827948303715671,0.593497576736672,0.5002491609271299
0.10799169540405273,0.5836025848142165,0.593497576736672,0.5002491609271299
0.10787308216094971,0.5836025848142165,0.5941033925686591,0.5002491609271299
0.10786977410316467,0.5838045234248789,0.5941033925686591,0.5002491609271299
0.10779738426208496,0.5838045234248789,0.5949111470113085,0.5002491609271299
0.10779684782028198,0.5840064620355412,0.5949111470113085,0.5002491609271299
0.10779035091400146,0.5840064620355412,0.595113085621971,0.5002491609271299
0.10772377252578735,0.5848142164781907,0.595113085621971,0.5002491609271299
0.10766518115997314,0.5848142164781907,0.595718901453958,0.5002491609271299
0.10761106014251709,0.585016155088853,0.595718901453958,0.5002491609271299
0.10760185122489929,0.585016155088853,0.5959208400646203,0.5002491609271299
0.1075754165649414,0.5852180936995154,0.5959208400646203,0.5002491609271299
0.10746419429779053,0.5852180936995154,0.596324717285945,0.5002491609271299
0.1074349582195282,0.5854200323101777,0.596324717285945,0.5002491609271299
0.10742267966270447,0.5854200323101777,0.5965266558966075,0.5002491609271299
0.10733908414840698,0.5860258481421647,0.5965266558966075,0.5002491609271299
0.10723307728767395,0.5860258481421647,0.5969305331179321,0.5002491609271299
0.1072232723236084,0.5862277867528272,0.5969305331179321,0.5002491609271299
0.10720886290073395,0.5862277867528272,0.5971324717285945,0.5002491609271299
0.10720175504684448,0.5864297253634895,0.5971324717285945,0.5002491609271299
0.10708653926849365,0.5864297253634895,0.5975363489499192,0.5002491609271299
0.1070740818977356,0.5866316639741519,0.5975363489499192,0.5002491609271299
0.10707232356071472,0.5866316639741519,0.5977382875605816,0.5002491609271299
0.10706628859043121,0.5868336025848142,0.5977382875605816,0.5002491609271299
0.10704079270362854,0.5868336025848142,0.597940226171244,0.5002491609271299
0.10703295469284058,0.5870355411954766,0.597940226171244,0.5002491609271299
0.10691344738006592,0.5870355411954766,0.598546042003231,0.5002491609271299
0.10684697329998016,0.5872374798061389,0.598546042003231,0.5002491609271299
0.10677441954612732,0.5872374798061389,0.5991518578352181,0.5002491609271299
0.10667815804481506,0.5880452342487884,0.5991518578352181,0.5002491609271299
0.10667771100997925,0.5880452342487884,0.5993537964458805,0.5002491609271299
0.1065043956041336,0.5886510500807755,0.5993537964458805,0.5002491609271299
0.10643810033798218,0.5886510500807755,0.5995557350565428,0.5002491609271299
0.10618206858634949,0.5896607431340872,0.5995557350565428,0.5002491609271299
0.1060943603515625,0.5896607431340872,0.6005654281098546,0.5002491609271299
0.10593035817146301,0.5898626817447497,0.6005654281098546,0.5002491609271299
0.10591229796409607,0.5898626817447497,0.600767366720517,0.5002491609271299
0.10565227270126343,0.5912762520193862,0.600767366720517,0.5002491609271299
0.10562404990196228,0.5912762520193862,0.6009693053311793,0.5002491609271299
0.1055397093296051,0.5918820678513732,0.6009693053311793,0.5002491609271299
0.10543346405029297,0.5918820678513732,0.6011712439418416,0.5002491609271299
0.10543021559715271,0.5922859450726979,0.6011712439418416,0.5002491609271299
0.10539218783378601,0.5922859450726979,0.6015751211631664,0.5002491609271299
0.1053149402141571,0.5926898222940227,0.6015751211631664,0.5002491609271299
0.10530982911586761,0.5926898222940227,0.6017770597738288,0.5002491609271299
0.10529506206512451,0.592891760904685,0.6017770597738288,0.5002491609271299
0.1052684485912323,0.592891760904685,0.6021809369951535,0.5002491609271299
0.10526794195175171,0.5930936995153473,0.6021809369951535,0.5002491609271299
0.10525158047676086,0.5930936995153473,0.6023828756058158,0.5002491609271299
0.10522535443305969,0.5932956381260097,0.6023828756058158,0.5002491609271299
0.10520407557487488,0.5932956381260097,0.6025848142164781,0.5002491609271299
0.1051887571811676,0.593497576736672,0.6025848142164781,0.5002491609271299
0.10515908896923065,0.593497576736672,0.6027867528271406,0.5002491609271299
0.10502703487873077,0.5945072697899838,0.6027867528271406,0.5002491609271299
0.10497204959392548,0.5945072697899838,0.6029886914378029,0.5002491609271299
0.10497024655342102,0.5947092084006462,0.6029886914378029,0.5002491609271299
0.10489015281200409,0.5947092084006462,0.6033925686591276,0.5002491609271299
0.10485868155956268,0.595113085621971,0.6033925686591276,0.5002491609271299
0.10470017790794373,0.595113085621971,0.6037964458804523,0.5002491609271299
0.10469655692577362,0.5953150242326333,0.6037964458804523,0.5002491609271299
0.10460805892944336,0.5953150242326333,0.6048061389337641,0.5002491609271299
0.10449002683162689,0.596324717285945,0.6048061389337641,0.5002491609271299
0.10445311665534973,0.596324717285945,0.6050080775444265,0.5002491609271299
0.10442809760570526,0.5965266558966075,0.6050080775444265,0.5002491609271299
0.10441598296165466,0.5965266558966075,0.6052100161550888,0.5002491609271299
0.1043056845664978,0.5971324717285945,0.6052100161550888,0.5002491609271299
0.10429735481739044,0.5971324717285945,0.6056138933764136,0.5002491609271299
0.10426783561706543,0.5973344103392568,0.6056138933764136,0.5002491609271299
0.10426631569862366,0.5973344103392568,0.6058158319870759,0.5002491609271299
0.10425542294979095,0.5977382875605816,0.6058158319870759,0.5002491609271299
0.10424578189849854,0.5977382875605816,0.6062197092084006,0.5002491609271299
0.10423699021339417,0.597940226171244,0.6062197092084006,0.5002491609271299
0.10409252345561981,0.597940226171244,0.6068255250403877,0.5002491609271299
0.10407823324203491,0.5981421647819063,0.6068255250403877,0.5002491609271299
0.10401645302772522,0.5981421647819063,0.6070274636510501,0.5002491609271299
0.1040118932723999,0.5983441033925686,0.6070274636510501,0.5002491609271299
0.1038779616355896,0.5983441033925686,0.6072294022617124,0.5002491609271299
0.10383948683738708,0.5987479806138933,0.6072294022617124,0.5002491609271299
0.10364149510860443,0.5987479806138933,0.6084410339256866,0.5002491609271299
0.1036309003829956,0.5989499192245558,0.6084410339256866,0.5002491609271299
0.10362303256988525,0.5989499192245558,0.6086429725363489,0.5002491609271299
0.10355840623378754,0.5995557350565428,0.6086429725363489,0.5002491609271299
0.1034904271364212,0.5995557350565428,0.6092487883683361,0.5002491609271299
0.10339725017547607,0.6001615508885298,0.6092487883683361,0.5002491609271299
0.1032574325799942,0.6001615508885298,0.6098546042003231,0.5002491609271299
0.10323172807693481,0.6005654281098546,0.6098546042003231,0.5002491609271299
0.10315507650375366,0.6005654281098546,0.6102584814216478,0.5002491609271299
0.10302165150642395,0.6011712439418416,0.6102584814216478,0.5002491609271299
0.10300587117671967,0.6011712439418416,0.6108642972536349,0.5002491609271299
0.10296906530857086,0.6015751211631664,0.6108642972536349,0.5002491609271299
0.10293841361999512,0.6015751211631664,0.6110662358642972,0.5002491609271299
0.10290184617042542,0.6023828756058158,0.6110662358642972,0.5002491609271299
0.1029016375541687,0.6023828756058158,0.6112681744749596,0.5002491609271299
0.10283616185188293,0.6027867528271406,0.6112681744749596,0.5002491609271299
0.10271470248699188,0.6027867528271406,0.6120759289176091,0.5002491609271299
0.10267676413059235,0.6031906300484653,0.6120759289176091,0.5002491609271299
0.10260213911533356,0.6031906300484653,0.6124798061389337,0.5002491609271299
0.10246789455413818,0.6037964458804523,0.6124798061389337,0.5002491609271299
0.10243487358093262,0.6037964458804523,0.6126817447495961,0.5002491609271299
0.10243216156959534,0.6039983844911146,0.6126817447495961,0.5002491609271299
0.10241915285587311,0.6039983844911146,0.6130856219709209,0.5002491609271299
0.10239444673061371,0.6044022617124394,0.6130856219709209,0.5002491609271299
0.1022714376449585,0.6044022617124394,0.6140953150242326,0.5002491609271299
0.10226216912269592,0.6046042003231018,0.6140953150242326,0.5002491609271299
0.10220476984977722,0.6046042003231018,0.6144991922455574,0.5002491609271299
0.10220350325107574,0.6048061389337641,0.6144991922455574,0.5002491609271299
0.10214896500110626,0.6048061389337641,0.6149030694668821,0.5002491609271299
0.10202649235725403,0.6056138933764136,0.6149030694668821,0.5002491609271299
0.101982980966568,0.6056138933764136,0.6151050080775444,0.5002491609271299
0.10190755128860474,0.6062197092084006,0.6151050080775444,0.5002491609271299
0.10172459483146667,0.6062197092084006,0.6157108239095315,0.5002491609271299
0.1016286313533783,0.6068255250403877,0.6157108239095315,0.5002491609271299
0.10162395238876343,0.6068255250403877,0.6161147011308562,0.5002491609271299
0.10155341029167175,0.6072294022617124,0.6161147011308562,0.5002491609271299
0.10149240493774414,0.6072294022617124,0.6163166397415186,0.5002491609271299
0.1014503538608551,0.6074313408723748,0.6163166397415186,0.5002491609271299
0.10144913196563721,0.6074313408723748,0.6165185783521809,0.5002491609271299
0.10137081146240234,0.6078352180936996,0.6165185783521809,0.5002491609271299
0.10136595368385315,0.6078352180936996,0.6167205169628432,0.5002491609271299
0.10131475329399109,0.6080371567043619,0.6167205169628432,0.5002491609271299
0.10118883848190308,0.6080371567043619,0.6175282714054927,0.5002491609271299
0.10114064812660217,0.6082390953150242,0.6175282714054927,0.5002491609271299
0.10093915462493896,0.6082390953150242,0.6181340872374798,0.5002491609271299
0.10092034935951233,0.6084410339256866,0.6181340872374798,0.5002491609271299
0.10091239213943481,0.6084410339256866,0.6183360258481422,0.5002491609271299
0.1008981466293335,0.6088449111470113,0.6183360258481422,0.5002491609271299
0.10088002681732178,0.6088449111470113,0.6185379644588045,0.5002491609271299
0.10084372758865356,0.6092487883683361,0.6185379644588045,0.5002491609271299
0.10080456733703613,0.6092487883683361,0.6187399030694669,0.5002491609271299
0.10069066286087036,0.6098546042003231,0.6187399030694669,0.5002491609271299
0.10062682628631592,0.6098546042003231,0.6191437802907916,0.5002491609271299
0.10042423009872437,0.6112681744749596,0.6191437802907916,0.5002491609271299
0.10039961338043213,0.6112681744749596,0.6197495961227787,0.5002491609271299
0.10024046897888184,0.6120759289176091,0.6197495961227787,0.5002491609271299
0.10008859634399414,0.6120759289176091,0.6205573505654282,0.5002491609271299
0.10005742311477661,0.6122778675282714,0.6205573505654282,0.5002491609271299
0.09999367594718933,0.6122778675282714,0.6209612277867528,0.5002491609271299
0.09997251629829407,0.6126817447495961,0.6209612277867528,0.5002491609271299
0.09991753101348877,0.6126817447495961,0.6211631663974152,0.5002491609271299
0.09988933801651001,0.6128836833602584,0.6211631663974152,0.5002491609271299
0.09987753629684448,0.6128836833602584,0.6213651050080775,0.5002491609271299
0.09984767436981201,0.6130856219709209,0.6213651050080775,0.5002491609271299
0.09983783960342407,0.6130856219709209,0.6217689822294022,0.5002491609271299
0.09977906942367554,0.6134894991922456,0.6217689822294022,0.5002491609271299
0.09964734315872192,0.6134894991922456,0.6225767366720517,0.5002491609271299
0.09956914186477661,0.6136914378029079,0.6225767366720517,0.5002491609271299
0.0995090901851654,0.6136914378029079,0.6229806138933764,0.5002491609271299
0.09950020909309387,0.6138933764135702,0.6229806138933764,0.5002491609271299
0.09947773814201355,0.6138933764135702,0.6231825525040388,0.5002491609271299
0.09939169883728027,0.6144991922455574,0.6231825525040388,0.5002491609271299
0.09917622804641724,0.6144991922455574,0.6239903069466882,0.5002491609271299
0.09900662302970886,0.6149030694668821,0.6239903069466882,0.5002491609271299
0.09897363185882568,0.6149030694668821,0.6241922455573505,0.5002491609271299
0.09885334968566895,0.6155088852988692,0.6241922455573505,0.5002491609271299
0.09878659248352051,0.6155088852988692,0.6245961227786753,0.5002491609271299
0.0987851619720459,0.6157108239095315,0.6245961227786753,0.5002491609271299
0.09877422451972961,0.6157108239095315,0.6247980613893377,0.5002491609271299
0.09871619939804077,0.6161147011308562,0.6247980613893377,0.5002491609271299
0.09851604700088501,0.6161147011308562,0.625605815831987,0.5002491609271299
0.09851446747779846,0.6163166397415186,0.625605815831987,0.5002491609271299
0.09847509860992432,0.6163166397415186,0.6258077544426495,0.5002491609271299
0.0984160304069519,0.6167205169628432,0.6258077544426495,0.5002491609271299
0.098396897315979,0.6167205169628432,0.6262116316639742,0.5002491609271299
0.09836804866790771,0.6169224555735057,0.6262116316639742,0.5002491609271299
0.09823960065841675,0.6169224555735057,0.6268174474959612,0.5002491609271299
0.09823831915855408,0.617124394184168,0.6268174474959612,0.5002491609271299
0.0982130765914917,0.617124394184168,0.6270193861066236,0.5002491609271299
0.09808951616287231,0.6185379644588045,0.6270193861066236,0.5002491609271299
0.0980328619480133,0.6185379644588045,0.6280290791599353,0.5002491609271299
0.09796911478042603,0.6189418416801292,0.6280290791599353,0.5002491609271299
0.09796354174613953,0.6189418416801292,0.6282310177705978,0.5002491609271299
0.09788146615028381,0.619345718901454,0.6282310177705978,0.5002491609271299
0.09787318110466003,0.619345718901454,0.6284329563812601,0.5002491609271299
0.09786996245384216,0.6195476575121163,0.6284329563812601,0.5002491609271299
0.09769490361213684,0.6195476575121163,0.6294426494345718,0.5002491609271299
0.09763193130493164,0.6203554119547657,0.6294426494345718,0.5002491609271299
0.09749576449394226,0.6203554119547657,0.6304523424878837,0.5002491609271299
0.0973196029663086,0.6209612277867528,0.6304523424878837,0.5002491609271299
0.09704634547233582,0.6209612277867528,0.6318659127625202,0.5002491609271299
0.09704005718231201,0.6211631663974152,0.6318659127625202,0.5002491609271299
0.09700143337249756,0.6211631663974152,0.6320678513731826,0.5002491609271299
0.09689006209373474,0.6219709208400647,0.6320678513731826,0.5002491609271299
0.09679117798805237,0.6219709208400647,0.632875605815832,0.5002491609271299
0.09677904844284058,0.622172859450727,0.632875605815832,0.5002491609271299
0.09677332639694214,0.622172859450727,0.6332794830371568,0.5002491609271299
0.09654870629310608,0.6233844911147012,0.6332794830371568,0.5002491609271299
0.0964270532131195,0.6233844911147012,0.6336833602584814,0.5002491609271299
0.09635469317436218,0.6239903069466882,0.6336833602584814,0.5002491609271299
0.0961732268333435,0.6239903069466882,0.6344911147011308,0.5002491609271299
0.09605926275253296,0.624394184168013,0.6344911147011308,0.5002491609271299
0.09603920578956604,0.624394184168013,0.6348949919224556,0.5002491609271299
0.09601649641990662,0.6245961227786753,0.6348949919224556,0.5002491609271299
0.0959717333316803,0.6245961227786753,0.6350969305331179,0.5002491609271299
0.09595447778701782,0.6247980613893377,0.6350969305331179,0.5002491609271299
0.09594833850860596,0.6247980613893377,0.6352988691437803,0.5002491609271299
0.09594771265983582,0.625,0.6352988691437803,0.5002491609271299
0.09588280320167542,0.625,0.635702746365105,0.5002491609271299
0.09585049748420715,0.625605815831987,0.635702746365105,0.5002491609271299
0.09567543864250183,0.625605815831987,0.6367124394184168,0.5002491609271299
0.09565424919128418,0.6258077544426495,0.6367124394184168,0.5002491609271299
0.09557467699050903,0.6258077544426495,0.6375201938610663,0.5002491609271299
0.09546133875846863,0.6264135702746365,0.6375201938610663,0.5002491609271299
0.09543868899345398,0.6264135702746365,0.6379240710823909,0.5002491609271299
0.09542250633239746,0.6266155088852988,0.6379240710823909,0.5002491609271299
0.09529882669448853,0.6266155088852988,0.6389337641357028,0.5002491609271299
0.09527108073234558,0.6268174474959612,0.6389337641357028,0.5002491609271299
0.0951685905456543,0.6268174474959612,0.6393376413570274,0.5002491609271299
0.09513124823570251,0.6274232633279483,0.6393376413570274,0.5002491609271299
0.09507414698600769,0.6274232633279483,0.6399434571890146,0.5002491609271299
0.09503030776977539,0.6276252019386107,0.6399434571890146,0.5002491609271299
0.09479555487632751,0.6276252019386107,0.6405492730210016,0.5002491609271299
0.09472993016242981,0.6280290791599353,0.6405492730210016,0.5002491609271299
0.09470725059509277,0.6280290791599353,0.6407512116316639,0.5002491609271299
0.09468185901641846,0.6284329563812601,0.6407512116316639,0.5002491609271299
0.09465530514717102,0.6284329563812601,0.6413570274636511,0.5002491609271299
0.09462276101112366,0.6286348949919225,0.6413570274636511,0.5002491609271299
0.0946129858493805,0.6286348949919225,0.6415589660743134,0.5002491609271299
0.09460756182670593,0.6288368336025848,0.6415589660743134,0.5002491609271299
0.0945374071598053,0.6288368336025848,0.6421647819063004,0.5002491609271299
0.09448936581611633,0.6290387722132472,0.6421647819063004,0.5002491609271299
0.09441313147544861,0.6290387722132472,0.6429725363489499,0.5002491609271299
0.09434357285499573,0.6294426494345718,0.6429725363489499,0.5002491609271299
0.0942612886428833,0.6294426494345718,0.6433764135702746,0.5002491609271299
0.09422966837882996,0.6296445880452343,0.6433764135702746,0.5002491609271299
0.09420624375343323,0.6296445880452343,0.6437802907915994,0.5002491609271299
0.09413817524909973,0.6298465266558966,0.6437802907915994,0.5002491609271299
0.09406965970993042,0.6298465266558966,0.6439822294022617,0.5002491609271299
0.0938597023487091,0.6308562197092084,0.6439822294022617,0.5002491609271299
0.09373244643211365,0.6308562197092084,0.6451938610662359,0.5002491609271299
0.09368845820426941,0.6314620355411955,0.6451938610662359,0.5002491609271299
0.09367388486862183,0.6314620355411955,0.6453957996768982,0.5002491609271299
0.09367126226425171,0.6316639741518578,0.6453957996768982,0.5002491609271299
0.09355655312538147,0.6316639741518578,0.6457996768982229,0.5002491609271299
0.09345445036888123,0.6324717285945073,0.6457996768982229,0.5002491609271299
0.09312966465950012,0.6324717285945073,0.6466074313408724,0.5002491609271299
0.09312501549720764,0.6326736672051696,0.6466074313408724,0.5002491609271299
0.09311380982398987,0.6326736672051696,0.6470113085621971,0.5002491609271299
0.09308257699012756,0.632875605815832,0.6470113085621971,0.5002491609271299
0.09302535653114319,0.632875605815832,0.6472132471728594,0.5002491609271299
0.09294566512107849,0.6334814216478191,0.6472132471728594,0.5002491609271299
0.09290483593940735,0.6334814216478191,0.6474151857835219,0.5002491609271299
0.09283927083015442,0.6336833602584814,0.6474151857835219,0.5002491609271299
0.09283646941184998,0.6336833602584814,0.6476171243941842,0.5002491609271299
0.09278228878974915,0.6338852988691438,0.6476171243941842,0.5002491609271299
0.0927579402923584,0.6338852988691438,0.6478190630048465,0.5002491609271299
0.09262707829475403,0.6346930533117933,0.6478190630048465,0.5002491609271299
0.09258615970611572,0.6346930533117933,0.6482229402261712,0.5002491609271299
0.0925215482711792,0.6350969305331179,0.6482229402261712,0.5002491609271299
0.09248736500740051,0.6350969305331179,0.6488287560581584,0.5002491609271299
0.09248176217079163,0.6355008077544426,0.6488287560581584,0.5002491609271299
0.09247985482215881,0.6355008077544426,0.6490306946688207,0.5002491609271299
0.09246170520782471,0.6359046849757674,0.6490306946688207,0.5002491609271299
0.09242254495620728,0.6359046849757674,0.6500403877221325,0.5002491609271299
0.09228676557540894,0.6369143780290791,0.6500403877221325,0.5002491609271299
0.09228506684303284,0.6369143780290791,0.6502423263327949,0.5002491609271299
0.09224212169647217,0.6371163166397416,0.6502423263327949,0.5002491609271299
0.0922362208366394,0.6371163166397416,0.6504442649434572,0.5002491609271299
0.09216684103012085,0.6373182552504039,0.6504442649434572,0.5002491609271299
0.0921635627746582,0.6373182552504039,0.6506462035541195,0.5002491609271299
0.09212502837181091,0.6377221324717286,0.6506462035541195,0.5002491609271299
0.09201517701148987,0.6377221324717286,0.6512520193861067,0.5002491609271299
0.0919971764087677,0.6379240710823909,0.6512520193861067,0.5002491609271299
0.09190598130226135,0.6379240710823909,0.652059773828756,0.5002491609271299
0.09186753630638123,0.6381260096930533,0.652059773828756,0.5002491609271299
0.0918230414390564,0.6381260096930533,0.6526655896607432,0.5002491609271299
0.09168693423271179,0.6389337641357028,0.6526655896607432,0.5002491609271299
0.09167402982711792,0.6389337641357028,0.6530694668820679,0.5002491609271299
0.09166637063026428,0.6391357027463651,0.6530694668820679,0.5002491609271299
0.09165051579475403,0.6391357027463651,0.6532714054927302,0.5002491609271299
0.09148392081260681,0.6403473344103393,0.6532714054927302,0.5002491609271299
0.0914781391620636,0.6403473344103393,0.6534733441033925,0.5002491609271299
0.09147509932518005,0.6405492730210016,0.6534733441033925,0.5002491609271299
0.09140193462371826,0.6405492730210016,0.653675282714055,0.5002491609271299
0.0913378894329071,0.6407512116316639,0.653675282714055,0.5002491609271299
0.09130394458770752,0.6407512116316639,0.6540791599353797,0.5002491609271299
0.09128308296203613,0.6409531502423264,0.6540791599353797,0.5002491609271299
0.09125280380249023,0.6409531502423264,0.6544830371567044,0.5002491609271299
0.0912255346775055,0.6411550888529887,0.6544830371567044,0.5002491609271299
0.09115970134735107,0.6411550888529887,0.6546849757673667,0.5002491609271299
0.09115731716156006,0.6413570274636511,0.6546849757673667,0.5002491609271299
0.09115594625473022,0.6413570274636511,0.654886914378029,0.5002491609271299
0.09110847115516663,0.6419628432956381,0.654886914378029,0.5002491609271299
0.09109446406364441,0.6419628432956381,0.6550888529886915,0.5002491609271299
0.09102067351341248,0.6421647819063004,0.6550888529886915,0.5002491609271299
0.09097188711166382,0.6421647819063004,0.6554927302100162,0.5002491609271299
0.09091529250144958,0.6423667205169629,0.6554927302100162,0.5002491609271299
0.09089338779449463,0.6423667205169629,0.6556946688206785,0.5002491609271299
0.09079784154891968,0.6427705977382876,0.6556946688206785,0.5002491609271299
0.09070619940757751,0.6427705977382876,0.6563004846526656,0.5002491609271299
0.09045571088790894,0.643578352180937,0.6563004846526656,0.5002491609271299
0.09044420719146729,0.643578352180937,0.656502423263328,0.5002491609271299
0.09015384316444397,0.6447899838449112,0.656502423263328,0.5002491609271299
0.0900799036026001,0.6447899838449112,0.6567043618739903,0.5002491609271299
0.09000274538993835,0.6449919224555735,0.6567043618739903,0.5002491609271299
0.0899563729763031,0.6449919224555735,0.657108239095315,0.5002491609271299
0.08972114324569702,0.6460016155088854,0.657108239095315,0.5002491609271299
0.08971455693244934,0.6460016155088854,0.6575121163166397,0.5002491609271299
0.08967432379722595,0.6462035541195477,0.6575121163166397,0.5002491609271299
0.08965682983398438,0.6462035541195477,0.6577140549273021,0.5002491609271299
0.08959358930587769,0.6468093699515347,0.6577140549273021,0.5002491609271299
0.08958938717842102,0.6468093699515347,0.6579159935379645,0.5002491609271299
0.08956646919250488,0.6476171243941842,0.6579159935379645,0.5002491609271299
0.08944886922836304,0.6476171243941842,0.6583198707592892,0.5002491609271299
0.08943751454353333,0.6478190630048465,0.6583198707592892,0.5002491609271299
0.0894218385219574,0.6478190630048465,0.6585218093699515,0.5002491609271299
0.0893544852733612,0.6480210016155089,0.6585218093699515,0.5002491609271299
0.0892915427684784,0.6480210016155089,0.6589256865912763,0.5002491609271299
0.08922445774078369,0.6490306946688207,0.6589256865912763,0.5002491609271299
0.0892002284526825,0.6490306946688207,0.6591276252019386,0.5002491609271299
0.08918529748916626,0.649232633279483,0.6591276252019386,0.5002491609271299
0.08915230631828308,0.649232633279483,0.659329563812601,0.5002491609271299
0.08912640810012817,0.6496365105008077,0.659329563812601,0.5002491609271299
0.08904951810836792,0.6496365105008077,0.659935379644588,0.5002491609271299
0.08893537521362305,0.6500403877221325,0.659935379644588,0.5002491609271299
0.08884835243225098,0.6500403877221325,0.6601373182552503,0.5002491609271299
0.08883151412010193,0.6502423263327949,0.6601373182552503,0.5002491609271299
0.08872687816619873,0.6502423263327949,0.6607431340872375,0.5002491609271299
0.08871352672576904,0.6506462035541195,0.6607431340872375,0.5002491609271299
0.08862891793251038,0.6506462035541195,0.6613489499192245,0.5002491609271299
0.08856725692749023,0.6508481421647819,0.6613489499192245,0.5002491609271299
0.0885469913482666,0.6508481421647819,0.6617528271405493,0.5002491609271299
0.0885155200958252,0.6510500807754442,0.6617528271405493,0.5002491609271299
0.0883985161781311,0.6510500807754442,0.6627625201938611,0.5002491609271299
0.08833512663841248,0.6512520193861067,0.6627625201938611,0.5002491609271299
0.08826074004173279,0.6512520193861067,0.6629644588045234,0.5002491609271299
0.08821311593055725,0.6516558966074314,0.6629644588045234,0.5002491609271299
0.08805599808692932,0.6516558966074314,0.6633683360258481,0.5002491609271299
0.08803293108940125,0.6518578352180937,0.6633683360258481,0.5002491609271299
0.08801054954528809,0.6518578352180937,0.6637722132471728,0.5002491609271299
0.08797311782836914,0.6522617124394184,0.6637722132471728,0.5002491609271299
0.08794105052947998,0.6522617124394184,0.6643780290791599,0.5002491609271299
0.0878223180770874,0.6526655896607432,0.6643780290791599,0.5002491609271299
0.08764734864234924,0.6526655896607432,0.6655896607431341,0.5002491609271299
0.08754509687423706,0.6532714054927302,0.6655896607431341,0.5002491609271299
0.08753100037574768,0.6532714054927302,0.6657915993537964,0.5002491609271299
0.08748161792755127,0.6534733441033925,0.6657915993537964,0.5002491609271299
0.0874130129814148,0.6534733441033925,0.6663974151857835,0.5002491609271299
0.08740344643592834,0.653675282714055,0.6663974151857835,0.5002491609271299
0.08725979924201965,0.653675282714055,0.6672051696284329,0.5002491609271299
0.0871860682964325,0.6546849757673667,0.6672051696284329,0.5002491609271299
0.08714330196380615,0.6546849757673667,0.6674071082390953,0.5002491609271299
0.08712947368621826,0.654886914378029,0.6674071082390953,0.5002491609271299
0.087088942527771,0.654886914378029,0.6676090468497576,0.5002491609271299
0.08702155947685242,0.6550888529886915,0.6676090468497576,0.5002491609271299
0.08682313561439514,0.6550888529886915,0.6684168012924071,0.5002491609271299
0.08681243658065796,0.6554927302100162,0.6684168012924071,0.5002491609271299
0.08671090006828308,0.6554927302100162,0.6688206785137318,0.5002491609271299
0.08667901158332825,0.6556946688206785,0.6688206785137318,0.5002491609271299
0.08657717704772949,0.6556946688206785,0.6698303715670436,0.5002491609271299
0.08655127882957458,0.6558966074313409,0.6698303715670436,0.5002491609271299
0.08653604984283447,0.6558966074313409,0.6702342487883683,0.5002491609271299
0.08647584915161133,0.6560985460420032,0.6702342487883683,0.5002491609271299
0.08645561337471008,0.6560985460420032,0.6704361873990307,0.5002491609271299
0.08636793494224548,0.656502423263328,0.6704361873990307,0.5002491609271299
0.08633288741111755,0.656502423263328,0.6708400646203554,0.5002491609271299
0.08630207180976868,0.6569063004846527,0.6708400646203554,0.5002491609271299
0.08621242642402649,0.6569063004846527,0.6712439418416801,0.5002491609271299
0.086109459400177,0.6575121163166397,0.6712439418416801,0.5002491609271299
0.0860438346862793,0.6575121163166397,0.6714458804523424,0.5002491609271299
0.08600211143493652,0.6577140549273021,0.6714458804523424,0.5002491609271299
0.08586877584457397,0.6577140549273021,0.6718497576736672,0.5002491609271299
0.08586615324020386,0.6579159935379645,0.6718497576736672,0.5002491609271299
0.08582490682601929,0.6579159935379645,0.6722536348949919,0.5002491609271299
0.08581215143203735,0.6581179321486268,0.6722536348949919,0.5002491609271299
0.0856526792049408,0.6581179321486268,0.6726575121163166,0.5002491609271299
0.08553197979927063,0.6589256865912763,0.6726575121163166,0.5002491609271299
0.08535033464431763,0.6589256865912763,0.6736672051696284,0.5002491609271299
0.08522126078605652,0.659935379644588,0.6736672051696284,0.5002491609271299
0.0851752758026123,0.659935379644588,0.6738691437802908,0.5002491609271299
0.08509057760238647,0.6605411954765751,0.6738691437802908,0.5002491609271299
0.0849771797657013,0.6605411954765751,0.6748788368336026,0.5002491609271299
0.08469456434249878,0.662156704361874,0.6748788368336026,0.5002491609271299
0.08467555046081543,0.662156704361874,0.6750807754442649,0.5002491609271299
0.08459454774856567,0.6629644588045234,0.6750807754442649,0.5002491609271299
0.084540456533432,0.6629644588045234,0.675686591276252,0.5002491609271299
0.08450546860694885,0.6637722132471728,0.675686591276252,0.5002491609271299
0.08444470167160034,0.6637722132471728,0.6760904684975767,0.5002491609271299
0.08428245782852173,0.6653877221324718,0.6760904684975767,0.5002491609271299
0.0842711329460144,0.6653877221324718,0.6762924071082391,0.5002491609271299
0.08418545126914978,0.6659935379644588,0.6762924071082391,0.5002491609271299
0.08416920900344849,0.6659935379644588,0.6764943457189014,0.5002491609271299
0.08412164449691772,0.6661954765751211,0.6764943457189014,0.5002491609271299
0.08409050107002258,0.6661954765751211,0.6766962843295639,0.5002491609271299
0.08405613899230957,0.6668012924071083,0.6766962843295639,0.5002491609271299
0.08405250310897827,0.6668012924071083,0.6768982229402262,0.5002491609271299
0.0839402973651886,0.6676090468497576,0.6768982229402262,0.5002491609271299
0.08391690254211426,0.6676090468497576,0.6771001615508885,0.5002491609271299
0.08391648530960083,0.6678109854604201,0.6771001615508885,0.5002491609271299
0.08391162753105164,0.6678109854604201,0.6773021001615509,0.5002491609271299
0.08381873369216919,0.6684168012924071,0.6773021001615509,0.5002491609271299
0.08379730582237244,0.6684168012924071,0.6775040387722132,0.5002491609271299
0.08367544412612915,0.6686187399030694,0.6775040387722132,0.5002491609271299
0.08366543054580688,0.6686187399030694,0.6777059773828756,0.5002491609271299
0.08359897136688232,0.6694264943457189,0.6777059773828756,0.5002491609271299
0.08357924222946167,0.6694264943457189,0.677907915993538,0.5002491609271299
0.08355951309204102,0.6696284329563813,0.677907915993538,0.5002491609271299
0.08349409699440002,0.6696284329563813,0.6783117932148627,0.5002491609271299
0.08346334099769592,0.6698303715670436,0.6783117932148627,0.5002491609271299
0.08340725302696228,0.6698303715670436,0.6789176090468497,0.5002491609271299
0.08331447839736938,0.6700323101777059,0.6789176090468497,0.5002491609271299
0.08328902721405029,0.6700323101777059,0.6791195476575121,0.5002491609271299
0.08327299356460571,0.6702342487883683,0.6791195476575121,0.5002491609271299
0.08321055769920349,0.6702342487883683,0.6795234248788369,0.5002491609271299
0.0831279456615448,0.6706381260096931,0.6795234248788369,0.5002491609271299
0.08305728435516357,0.6706381260096931,0.6803311793214862,0.5002491609271299
0.08298355340957642,0.6710420032310178,0.6803311793214862,0.5002491609271299
0.08298274874687195,0.6710420032310178,0.6805331179321487,0.5002491609271299
0.08297544717788696,0.6712439418416801,0.6805331179321487,0.5002491609271299
0.08288812637329102,0.6712439418416801,0.6811389337641357,0.5002491609271299
0.08286407589912415,0.6714458804523424,0.6811389337641357,0.5002491609271299
0.08278751373291016,0.6714458804523424,0.6815428109854604,0.5002491609271299
0.08277365565299988,0.6716478190630049,0.6815428109854604,0.5002491609271299
0.08276259899139404,0.6716478190630049,0.6817447495961227,0.5002491609271299
0.08271697163581848,0.6726575121163166,0.6817447495961227,0.5002491609271299
0.08243721723556519,0.6726575121163166,0.6825525040387722,0.5002491609271299
0.08242064714431763,0.672859450726979,0.6825525040387722,0.5002491609271299
0.08240529894828796,0.672859450726979,0.6827544426494345,0.5002491609271299
0.08230996131896973,0.6730613893376414,0.6827544426494345,0.5002491609271299
0.08230715990066528,0.6730613893376414,0.682956381260097,0.5002491609271299
0.0823020339012146,0.6732633279483037,0.682956381260097,0.5002491609271299
0.0822996199131012,0.6732633279483037,0.6831583198707593,0.5002491609271299
0.0821509063243866,0.6742730210016155,0.6831583198707593,0.5002491609271299
0.08211922645568848,0.6742730210016155,0.6833602584814217,0.5002491609271299
0.08203208446502686,0.6752827140549273,0.6833602584814217,0.5002491609271299
0.08197620511054993,0.6752827140549273,0.683562197092084,0.5002491609271299
0.0819537341594696,0.6754846526655897,0.683562197092084,0.5002491609271299
0.08186602592468262,0.6754846526655897,0.6837641357027464,0.5002491609271299
0.0818265974521637,0.6760904684975767,0.6837641357027464,0.5002491609271299
0.08179092407226562,0.6760904684975767,0.6839660743134087,0.5002491609271299
0.08172339200973511,0.6775040387722132,0.6839660743134087,0.5002491609271299
0.0816994309425354,0.6775040387722132,0.684168012924071,0.5002491609271299
0.081674724817276,0.6777059773828756,0.684168012924071,0.5002491609271299
0.0816316306591034,0.6777059773828756,0.6843699515347335,0.5002491609271299
0.0815521776676178,0.677907915993538,0.6843699515347335,0.5002491609271299
0.08138713240623474,0.677907915993538,0.6851777059773829,0.5002491609271299
0.08133921027183533,0.6787156704361874,0.6851777059773829,0.5002491609271299
0.08131861686706543,0.6787156704361874,0.6853796445880452,0.5002491609271299
0.08122524619102478,0.6791195476575121,0.6853796445880452,0.5002491609271299
0.08116075396537781,0.6791195476575121,0.68578352180937,0.5002491609271299
0.0810920000076294,0.6793214862681745,0.68578352180937,0.5002491609271299
0.08105215430259705,0.6793214862681745,0.6859854604200323,0.5002491609271299
0.0810345709323883,0.6797253634894992,0.6859854604200323,0.5002491609271299
0.08099070191383362,0.6797253634894992,0.686389337641357,0.5002491609271299
0.08096957206726074,0.6799273021001615,0.686389337641357,0.5002491609271299
0.08093222975730896,0.6799273021001615,0.6865912762520194,0.5002491609271299
0.08088955283164978,0.6801292407108239,0.6865912762520194,0.5002491609271299
0.08087235689163208,0.6801292407108239,0.6867932148626817,0.5002491609271299
0.0807637870311737,0.6805331179321487,0.6867932148626817,0.5002491609271299
0.08057606220245361,0.6805331179321487,0.6884087237479806,0.5002491609271299
0.08036699891090393,0.6815428109854604,0.6884087237479806,0.5002491609271299
0.0803423523902893,0.6815428109854604,0.688610662358643,0.5002491609271299
0.08028215169906616,0.6821486268174475,0.688610662358643,0.5002491609271299
0.08018580079078674,0.6821486268174475,0.6890145395799677,0.5002491609271299
0.08015817403793335,0.6823505654281099,0.6890145395799677,0.5002491609271299
0.08009582757949829,0.6823505654281099,0.6894184168012925,0.5002491609271299
0.08005663752555847,0.6825525040387722,0.6894184168012925,0.5002491609271299
0.08004817366600037,0.6825525040387722,0.6896203554119548,0.5002491609271299
0.08000016212463379,0.682956381260097,0.6896203554119548,0.5002491609271299
0.07996994256973267,0.682956381260097,0.6898222940226171,0.5002491609271299
0.07992967963218689,0.683562197092084,0.6898222940226171,0.5002491609271299
0.07988864183425903,0.683562197092084,0.6904281098546042,0.5002491609271299
0.07988548278808594,0.6837641357027464,0.6904281098546042,0.5002491609271299
0.07985088229179382,0.6837641357027464,0.6906300484652665,0.5002491609271299
0.07978320121765137,0.6845718901453958,0.6906300484652665,0.5002491609271299
0.07972452044487,0.6845718901453958,0.6910339256865913,0.5002491609271299
0.07967561483383179,0.6849757673667205,0.6910339256865913,0.5002491609271299
0.07964938879013062,0.6849757673667205,0.6912358642972536,0.5002491609271299
0.07963204383850098,0.6851777059773829,0.6912358642972536,0.5002491609271299
0.07959499955177307,0.6851777059773829,0.6918416801292407,0.5002491609271299
0.07943129539489746,0.686389337641357,0.6918416801292407,0.5002491609271299
0.07936736941337585,0.686389337641357,0.6924474959612278,0.5002491609271299
0.07932159304618835,0.6865912762520194,0.6924474959612278,0.5002491609271299
0.07923218607902527,0.6865912762520194,0.6934571890145396,0.5002491609271299
0.07921245694160461,0.6867932148626817,0.6934571890145396,0.5002491609271299
0.07920145988464355,0.6867932148626817,0.693659127625202,0.5002491609271299
0.07919618487358093,0.6869951534733441,0.693659127625202,0.5002491609271299
0.07919162511825562,0.6869951534733441,0.6940630048465266,0.5002491609271299
0.07914319634437561,0.6876009693053312,0.6940630048465266,0.5002491609271299
0.07911470532417297,0.6876009693053312,0.694264943457189,0.5002491609271299
0.07911399006843567,0.6878029079159935,0.694264943457189,0.5002491609271299
0.07909804582595825,0.6878029079159935,0.6944668820678513,0.5002491609271299
0.07903769612312317,0.6880048465266559,0.6944668820678513,0.5002491609271299
0.07893428206443787,0.6880048465266559,0.6950726978998385,0.5002491609271299
0.07880622148513794,0.688610662358643,0.6950726978998385,0.5002491609271299
0.07877632975578308,0.688610662358643,0.6952746365105008,0.5002491609271299
0.07877561450004578,0.6888126009693053,0.6952746365105008,0.5002491609271299
0.07868272066116333,0.6888126009693053,0.6956785137318255,0.5002491609271299
0.07868248224258423,0.6890145395799677,0.6956785137318255,0.5002491609271299
0.07865417003631592,0.6890145395799677,0.6960823909531503,0.5002491609271299
0.07864806056022644,0.68921647819063,0.6960823909531503,0.5002491609271299
0.07854565978050232,0.68921647819063,0.6962843295638126,0.5002491609271299
0.07854440808296204,0.6894184168012925,0.6962843295638126,0.5002491609271299
0.07840663194656372,0.6894184168012925,0.6976978998384491,0.5002491609271299
0.07838058471679688,0.6896203554119548,0.6976978998384491,0.5002491609271299
0.07830303907394409,0.6896203554119548,0.6983037156704361,0.5002491609271299
0.07816949486732483,0.690831987075929,0.6983037156704361,0.5002491609271299
0.07815539836883545,0.690831987075929,0.6985056542810986,0.5002491609271299
0.07809087634086609,0.6916397415185783,0.6985056542810986,0.5002491609271299
0.07802316546440125,0.6916397415185783,0.6995153473344103,0.5002491609271299
0.07802265882492065,0.6918416801292407,0.6995153473344103,0.5002491609271299
0.07799842953681946,0.6918416801292407,0.6997172859450727,0.5002491609271299
0.0779191255569458,0.6922455573505655,0.6997172859450727,0.5002491609271299
0.07790625095367432,0.6922455573505655,0.7001211631663974,0.5002491609271299
0.07790428400039673,0.6924474959612278,0.7001211631663974,0.5002491609271299
0.07783356308937073,0.6924474959612278,0.7007269789983845,0.5002491609271299
0.07772508263587952,0.6932552504038773,0.7007269789983845,0.5002491609271299
0.07763263583183289,0.6932552504038773,0.7009289176090469,0.5002491609271299
0.0776171088218689,0.6934571890145396,0.7009289176090469,0.5002491609271299
0.07760614156723022,0.6934571890145396,0.7011308562197092,0.5002491609271299
0.07757481932640076,0.693659127625202,0.7011308562197092,0.5002491609271299
0.07754954695701599,0.693659127625202,0.7015347334410339,0.5002491609271299
0.07754519581794739,0.6938610662358643,0.7015347334410339,0.5002491609271299
0.0774557888507843,0.6938610662358643,0.7017366720516963,0.5002491609271299
0.07743757963180542,0.6940630048465266,0.7017366720516963,0.5002491609271299
0.07742014527320862,0.6940630048465266,0.7019386106623586,0.5002491609271299
0.07741254568099976,0.694264943457189,0.7019386106623586,0.5002491609271299
0.0773327648639679,0.694264943457189,0.7025444264943457,0.5002491609271299
0.07726588845252991,0.6950726978998385,0.7025444264943457,0.5002491609271299
0.07721340656280518,0.6950726978998385,0.7029483037156704,0.5002491609271299
0.0772002637386322,0.6954765751211631,0.7029483037156704,0.5002491609271299
0.07704433798789978,0.6954765751211631,0.7035541195476576,0.5002491609271299
0.07700276374816895,0.6956785137318255,0.7035541195476576,0.5002491609271299
0.0769621729850769,0.6956785137318255,0.7037560581583199,0.5002491609271299
0.07695922255516052,0.6958804523424879,0.7037560581583199,0.5002491609271299
0.07692316174507141,0.6958804523424879,0.7039579967689822,0.5002491609271299
0.0767039954662323,0.697092084006462,0.7039579967689822,0.5002491609271299
0.07655751705169678,0.697092084006462,0.7043618739903069,0.5002491609271299
0.07631376385688782,0.6983037156704361,0.7043618739903069,0.5002491609271299
0.07624366879463196,0.6983037156704361,0.7049676898222941,0.5002491609271299
0.07607868313789368,0.6985056542810986,0.7049676898222941,0.5002491609271299
0.07595169544219971,0.6985056542810986,0.7061793214862682,0.5002491609271299
0.07593980431556702,0.6989095315024233,0.7061793214862682,0.5002491609271299
0.07583215832710266,0.6989095315024233,0.7065831987075929,0.5002491609271299
0.07575753331184387,0.6991114701130856,0.7065831987075929,0.5002491609271299
0.0757497251033783,0.6991114701130856,0.7067851373182552,0.5002491609271299
0.07563000917434692,0.699313408723748,0.7067851373182552,0.5002491609271299
0.07555821537971497,0.699313408723748,0.7071890145395799,0.5002491609271299
0.0753307044506073,0.6999192245557351,0.7071890145395799,0.5002491609271299
0.0752631425857544,0.6999192245557351,0.7075928917609047,0.5002491609271299
0.07526147365570068,0.7001211631663974,0.7075928917609047,0.5002491609271299
0.07517629861831665,0.7001211631663974,0.7079967689822294,0.5002491609271299
0.07509985566139221,0.7007269789983845,0.7079967689822294,0.5002491609271299
0.07505017518997192,0.7007269789983845,0.7081987075928917,0.5002491609271299
0.07500919699668884,0.7009289176090469,0.7081987075928917,0.5002491609271299
0.07497665286064148,0.7009289176090469,0.7086025848142165,0.5002491609271299
0.07496169209480286,0.7011308562197092,0.7086025848142165,0.5002491609271299
0.07495772838592529,0.7011308562197092,0.7088045234248789,0.5002491609271299
0.07482090592384338,0.7015347334410339,0.7088045234248789,0.5002491609271299
0.07480889558792114,0.7015347334410339,0.7090064620355412,0.5002491609271299
0.0748085081577301,0.7017366720516963,0.7090064620355412,0.5002491609271299
0.07473507523536682,0.7017366720516963,0.7098142164781907,0.5002491609271299
0.07470351457595825,0.7023424878836834,0.7098142164781907,0.5002491609271299
0.07469552755355835,0.7023424878836834,0.710016155088853,0.5002491609271299
0.07463958859443665,0.7025444264943457,0.710016155088853,0.5002491609271299
0.07460537552833557,0.7025444264943457,0.7102180936995154,0.5002491609271299
0.07453575730323792,0.7031502423263328,0.7102180936995154,0.5002491609271299
0.07452645897865295,0.7031502423263328,0.7104200323101777,0.5002491609271299
0.07452359795570374,0.7033521809369951,0.7104200323101777,0.5002491609271299
0.07450351119041443,0.7033521809369951,0.7106219709208401,0.5002491609271299
0.0744161605834961,0.7035541195476576,0.7106219709208401,0.5002491609271299
0.07438960671424866,0.7035541195476576,0.7108239095315024,0.5002491609271299
0.07429954409599304,0.7037560581583199,0.7108239095315024,0.5002491609271299
0.0742364227771759,0.7037560581583199,0.7114297253634895,0.5002491609271299
0.07421126961708069,0.7039579967689822,0.7114297253634895,0.5002491609271299
0.07409682869911194,0.7039579967689822,0.7122374798061389,0.5002491609271299
0.07405507564544678,0.7041599353796446,0.7122374798061389,0.5002491609271299
0.07403191924095154,0.7041599353796446,0.7124394184168013,0.5002491609271299
0.0739937424659729,0.7047657512116317,0.7124394184168013,0.5002491609271299
0.07388576865196228,0.7047657512116317,0.712843295638126,0.5002491609271299
0.07386919856071472,0.7049676898222941,0.712843295638126,0.5002491609271299
0.07386359572410583,0.7049676898222941,0.7130452342487884,0.5002491609271299
0.07381510734558105,0.7053715670436187,0.7130452342487884,0.5002491609271299
0.07380369305610657,0.7053715670436187,0.7132471728594507,0.5002491609271299
0.07379955053329468,0.7055735056542811,0.7132471728594507,0.5002491609271299
0.07366040349006653,0.7055735056542811,0.7142568659127625,0.5002491609271299
0.07364210486412048,0.7057754442649434,0.7142568659127625,0.5002491609271299
0.07357269525527954,0.7057754442649434,0.715064620355412,0.5002491609271299
0.07355821132659912,0.7059773828756059,0.715064620355412,0.5002491609271299
0.07349735498428345,0.7059773828756059,0.7154684975767367,0.5002491609271299
0.07336252927780151,0.7061793214862682,0.7154684975767367,0.5002491609271299
0.0733492374420166,0.7061793214862682,0.7158723747980614,0.5002491609271299
0.07332837581634521,0.7063812600969306,0.7158723747980614,0.5002491609271299
0.0732201635837555,0.7063812600969306,0.7160743134087237,0.5002491609271299
0.07320970296859741,0.7065831987075929,0.7160743134087237,0.5002491609271299
0.0731591284275055,0.7065831987075929,0.7164781906300485,0.5002491609271299
0.07308223843574524,0.7069870759289176,0.7164781906300485,0.5002491609271299
0.07298633456230164,0.7069870759289176,0.7172859450726979,0.5002491609271299
0.07296645641326904,0.7071890145395799,0.7172859450726979,0.5002491609271299
0.07285794615745544,0.7071890145395799,0.7182956381260097,0.5002491609271299
0.07285788655281067,0.7073909531502424,0.7182956381260097,0.5002491609271299
0.0728360116481781,0.7073909531502424,0.718497576736672,0.5002491609271299
0.07282587885856628,0.7077948303715671,0.718497576736672,0.5002491609271299
0.07277005910873413,0.7077948303715671,0.7186995153473344,0.5002491609271299
0.07261896133422852,0.7090064620355412,0.7186995153473344,0.5002491609271299
0.07252630591392517,0.7090064620355412,0.7193053311793215,0.5002491609271299
0.07251796126365662,0.7092084006462036,0.7193053311793215,0.5002491609271299
0.07249504327774048,0.7092084006462036,0.7195072697899838,0.5002491609271299
0.07247260212898254,0.7094103392568659,0.7195072697899838,0.5002491609271299
0.07247096300125122,0.7094103392568659,0.7197092084006462,0.5002491609271299
0.07234194874763489,0.7106219709208401,0.7197092084006462,0.5002491609271299
0.072294682264328,0.7106219709208401,0.7199111470113085,0.5002491609271299
0.07218226790428162,0.7112277867528272,0.7199111470113085,0.5002491609271299
0.07217833399772644,0.7112277867528272,0.720113085621971,0.5002491609271299
0.07217612862586975,0.7114297253634895,0.720113085621971,0.5002491609271299
0.07215309143066406,0.7114297253634895,0.7205169628432956,0.5002491609271299
0.07206737995147705,0.7120355411954766,0.7205169628432956,0.5002491609271299
0.07180291414260864,0.7120355411954766,0.721324717285945,0.5002491609271299
0.07179847359657288,0.7122374798061389,0.721324717285945,0.5002491609271299
0.07176458835601807,0.7122374798061389,0.7217285945072698,0.5002491609271299
0.0717492401599884,0.7124394184168013,0.7217285945072698,0.5002491609271299
0.07169356942176819,0.7124394184168013,0.7219305331179321,0.5002491609271299
0.07159692049026489,0.712843295638126,0.7219305331179321,0.5002491609271299
0.07158806920051575,0.712843295638126,0.7221324717285945,0.5002491609271299
0.07156980037689209,0.7130452342487884,0.7221324717285945,0.5002491609271299
0.07150936126708984,0.7130452342487884,0.7225363489499192,0.5002491609271299
0.07134509086608887,0.7140549273021002,0.7225363489499192,0.5002491609271299
0.07116910815238953,0.7140549273021002,0.7231421647819063,0.5002491609271299
0.07109934091567993,0.7142568659127625,0.7231421647819063,0.5002491609271299
0.07102042436599731,0.7142568659127625,0.7233441033925686,0.5002491609271299
0.0709715485572815,0.7148626817447497,0.7233441033925686,0.5002491609271299
0.07085773348808289,0.7148626817447497,0.7237479806138933,0.5002491609271299
0.0708509087562561,0.715064620355412,0.7237479806138933,0.5002491609271299
0.07079535722732544,0.715064620355412,0.7245557350565428,0.5002491609271299
0.07079306244850159,0.7152665589660743,0.7245557350565428,0.5002491609271299
0.07078996300697327,0.7152665589660743,0.7247576736672051,0.5002491609271299
0.07073336839675903,0.715670436187399,0.7247576736672051,0.5002491609271299
0.07059979438781738,0.715670436187399,0.7253634894991923,0.5002491609271299
0.07059946656227112,0.7158723747980614,0.7253634894991923,0.5002491609271299
0.07049739360809326,0.7158723747980614,0.7255654281098546,0.5002491609271299
0.07044583559036255,0.7162762520193862,0.7255654281098546,0.5002491609271299
0.07041993737220764,0.7162762520193862,0.7259693053311793,0.5002491609271299
0.07041755318641663,0.7164781906300485,0.7259693053311793,0.5002491609271299
0.07041415572166443,0.7164781906300485,0.7261712439418416,0.5002491609271299
0.07037046551704407,0.7166801292407108,0.7261712439418416,0.5002491609271299
0.07037034630775452,0.7166801292407108,0.726373182552504,0.5002491609271299
0.0703471302986145,0.7170840064620355,0.726373182552504,0.5002491609271299
0.07030835747718811,0.7170840064620355,0.7267770597738288,0.5002491609271299
0.07024303078651428,0.7180936995153473,0.7267770597738288,0.5002491609271299
0.07023969292640686,0.7180936995153473,0.7269789983844911,0.5002491609271299
0.07018792629241943,0.7186995153473344,0.7269789983844911,0.5002491609271299
0.07018420100212097,0.7186995153473344,0.7271809369951535,0.5002491609271299
0.07016327977180481,0.7191033925686591,0.7271809369951535,0.5002491609271299
0.07009556889533997,0.7191033925686591,0.7273828756058158,0.5002491609271299
0.07006469368934631,0.7193053311793215,0.7273828756058158,0.5002491609271299
0.07005035877227783,0.7193053311793215,0.7279886914378029,0.5002491609271299
0.0700346827507019,0.7195072697899838,0.7279886914378029,0.5002491609271299
0.06996628642082214,0.7195072697899838,0.72859450726979,0.5002491609271299
0.0699586272239685,0.7197092084006462,0.72859450726979,0.5002491609271299
0.06993144750595093,0.7197092084006462,0.7287964458804523,0.5002491609271299
0.06983497738838196,0.7203150242326333,0.7287964458804523,0.5002491609271299
0.06974229216575623,0.7203150242326333,0.7294022617124394,0.5002491609271299
0.06968170404434204,0.7205169628432956,0.7294022617124394,0.5002491609271299
0.06965252757072449,0.7205169628432956,0.7296042003231018,0.5002491609271299
0.06961008906364441,0.7209208400646203,0.7296042003231018,0.5002491609271299
0.06960561871528625,0.7209208400646203,0.7298061389337641,0.5002491609271299
0.06958535313606262,0.7211227786752827,0.7298061389337641,0.5002491609271299
0.06957551836967468,0.7211227786752827,0.7300080775444265,0.5002491609271299
0.06957247853279114,0.721324717285945,0.7300080775444265,0.5002491609271299
0.06956550478935242,0.721324717285945,0.7302100161550888,0.5002491609271299
0.06952470541000366,0.7215266558966075,0.7302100161550888,0.5002491609271299
0.06950643658638,0.7215266558966075,0.7306138933764136,0.5002491609271299
0.06947940587997437,0.7217285945072698,0.7306138933764136,0.5002491609271299
0.06946957111358643,0.7217285945072698,0.7308158319870759,0.5002491609271299
0.06941807270050049,0.722940226171244,0.7308158319870759,0.5002491609271299
0.06937748193740845,0.722940226171244,0.7310177705977383,0.5002491609271299
0.06934806704521179,0.7231421647819063,0.7310177705977383,0.5002491609271299
0.06934279203414917,0.7231421647819063,0.7312197092084006,0.5002491609271299
0.06927865743637085,0.7237479806138933,0.7312197092084006,0.5002491609271299
0.06919053196907043,0.7237479806138933,0.7316235864297254,0.5002491609271299
0.06918075680732727,0.7239499192245558,0.7316235864297254,0.5002491609271299
0.06916573643684387,0.7239499192245558,0.7318255250403877,0.5002491609271299
0.0691225528717041,0.7243537964458805,0.7318255250403877,0.5002491609271299
0.06887632608413696,0.7243537964458805,0.7320274636510501,0.5002491609271299
0.06886744499206543,0.7245557350565428,0.7320274636510501,0.5002491609271299
0.0688549280166626,0.7245557350565428,0.7322294022617124,0.5002491609271299
0.06878018379211426,0.7249596122778675,0.7322294022617124,0.5002491609271299
0.06870731711387634,0.7249596122778675,0.7330371567043619,0.5002491609271299
0.068693608045578,0.7253634894991923,0.7330371567043619,0.5002491609271299
0.06865009665489197,0.7253634894991923,0.7332390953150242,0.5002491609271299
0.06849008798599243,0.726373182552504,0.7332390953150242,0.5002491609271299
0.06844902038574219,0.726373182552504,0.7336429725363489,0.5002491609271299
0.06834220886230469,0.7269789983844911,0.7336429725363489,0.5002491609271299
0.06832212209701538,0.7269789983844911,0.7338449111470113,0.5002491609271299
0.06830975413322449,0.7271809369951535,0.7338449111470113,0.5002491609271299
0.06829586625099182,0.7271809369951535,0.7340468497576736,0.5002491609271299
0.06826531887054443,0.7277867528271406,0.7340468497576736,0.5002491609271299
0.06807413697242737,0.7277867528271406,0.7346526655896607,0.5002491609271299
0.06793150305747986,0.7283925686591276,0.7346526655896607,0.5002491609271299
0.06783929467201233,0.7283925686591276,0.7352584814216478,0.5002491609271299
0.06780681014060974,0.72859450726979,0.7352584814216478,0.5002491609271299
0.06775978207588196,0.72859450726979,0.7356623586429726,0.5002491609271299
0.0675947368144989,0.7298061389337641,0.7356623586429726,0.5002491609271299
0.06751513481140137,0.7298061389337641,0.7364701130856219,0.5002491609271299
0.06750816106796265,0.7300080775444265,0.7364701130856219,0.5002491609271299
0.06731307506561279,0.7300080775444265,0.7370759289176091,0.5002491609271299
0.0672633945941925,0.7304119547657512,0.7370759289176091,0.5002491609271299
0.06725126504898071,0.7304119547657512,0.7372778675282714,0.5002491609271299
0.06712609529495239,0.7310177705977383,0.7372778675282714,0.5002491609271299
0.06709137558937073,0.7310177705977383,0.7376817447495961,0.5002491609271299
0.06706118583679199,0.731421647819063,0.7376817447495961,0.5002491609271299
0.06704500317573547,0.731421647819063,0.7380856219709209,0.5002491609271299
0.0670408308506012,0.7316235864297254,0.7380856219709209,0.5002491609271299
0.06702646613121033,0.7316235864297254,0.7382875605815832,0.5002491609271299
0.06688305735588074,0.7324313408723748,0.7382875605815832,0.5002491609271299
0.066852867603302,0.7324313408723748,0.7384894991922456,0.5002491609271299
0.06684499979019165,0.7326332794830371,0.7384894991922456,0.5002491609271299
0.06673139333724976,0.7326332794830371,0.7390953150242326,0.5002491609271299
0.06663185358047485,0.7332390953150242,0.7390953150242326,0.5002491609271299
0.06662392616271973,0.7332390953150242,0.739297253634895,0.5002491609271299
0.06660923361778259,0.7334410339256866,0.739297253634895,0.5002491609271299
0.06648576259613037,0.7334410339256866,0.7397011308562197,0.5002491609271299
0.06644919514656067,0.7336429725363489,0.7397011308562197,0.5002491609271299
0.066438227891922,0.7336429725363489,0.7399030694668821,0.5002491609271299
0.06638136506080627,0.7342487883683361,0.7399030694668821,0.5002491609271299
0.06633773446083069,0.7342487883683361,0.7407108239095315,0.5002491609271299
0.06631386280059814,0.7344507269789984,0.7407108239095315,0.5002491609271299
0.06631243228912354,0.7344507269789984,0.7409127625201939,0.5002491609271299
0.06630799174308777,0.7346526655896607,0.7409127625201939,0.5002491609271299
0.0663025975227356,0.7346526655896607,0.7411147011308562,0.5002491609271299
0.06627458333969116,0.7348546042003231,0.7411147011308562,0.5002491609271299
0.06624257564544678,0.7348546042003231,0.7413166397415186,0.5002491609271299
0.06608068943023682,0.7352584814216478,0.7413166397415186,0.5002491609271299
0.06606069207191467,0.7352584814216478,0.7415185783521809,0.5002491609271299
0.06602883338928223,0.7354604200323102,0.7415185783521809,0.5002491609271299
0.06593018770217896,0.7354604200323102,0.7417205169628432,0.5002491609271299
0.06592503190040588,0.7356623586429726,0.7417205169628432,0.5002491609271299
0.06588298082351685,0.7356623586429726,0.7423263327948304,0.5002491609271299
0.06575322151184082,0.7362681744749596,0.7423263327948304,0.5002491609271299
0.06574276089668274,0.7362681744749596,0.7427302100161551,0.5002491609271299
0.06573230028152466,0.7364701130856219,0.7427302100161551,0.5002491609271299
0.06565061211585999,0.7364701130856219,0.7431340872374798,0.5002491609271299
0.06556767225265503,0.7370759289176091,0.7431340872374798,0.5002491609271299
0.06549498438835144,0.7370759289176091,0.7437399030694669,0.5002491609271299
0.06548348069190979,0.7372778675282714,0.7437399030694669,0.5002491609271299
0.06543055176734924,0.7372778675282714,0.7439418416801292,0.5002491609271299
0.0652712881565094,0.7374798061389337,0.7439418416801292,0.5002491609271299
0.06524726748466492,0.7374798061389337,0.7445476575121163,0.5002491609271299
0.0651945173740387,0.7376817447495961,0.7445476575121163,0.5002491609271299
0.06518200039863586,0.7376817447495961,0.7447495961227787,0.5002491609271299
0.06517860293388367,0.7378836833602584,0.7447495961227787,0.5002491609271299
0.06502693891525269,0.7378836833602584,0.7451534733441034,0.5002491609271299
0.06490272283554077,0.7388933764135702,0.7451534733441034,0.5002491609271299
0.0647830069065094,0.7388933764135702,0.7457592891760905,0.5002491609271299
0.06476762890815735,0.7390953150242326,0.7457592891760905,0.5002491609271299
0.06475207209587097,0.7390953150242326,0.7459612277867528,0.5002491609271299
0.06469082832336426,0.739297253634895,0.7459612277867528,0.5002491609271299
0.06466841697692871,0.739297253634895,0.7463651050080775,0.5002491609271299
0.06460556387901306,0.7397011308562197,0.7463651050080775,0.5002491609271299
0.0645359456539154,0.7397011308562197,0.7467689822294022,0.5002491609271299
0.06452268362045288,0.7399030694668821,0.7467689822294022,0.5002491609271299
0.0644039511680603,0.7399030694668821,0.7479806138933764,0.5002491609271299
0.06438496708869934,0.7401050080775444,0.7479806138933764,0.5002491609271299
0.06436562538146973,0.7401050080775444,0.7483844911147012,0.5002491609271299
0.06428351998329163,0.7405088852988692,0.7483844911147012,0.5002491609271299
0.06425034999847412,0.7405088852988692,0.7487883683360258,0.5002491609271299
0.06419360637664795,0.7411147011308562,0.7487883683360258,0.5002491609271299
0.06416752934455872,0.7411147011308562,0.7491922455573505,0.5002491609271299
0.06412139534950256,0.7413166397415186,0.7491922455573505,0.5002491609271299
0.06411844491958618,0.7413166397415186,0.749394184168013,0.5002491609271299
0.06407302618026733,0.7419224555735057,0.749394184168013,0.5002491609271299
0.06401950120925903,0.7419224555735057,0.7497980613893377,0.5002491609271299
0.06393077969551086,0.7423263327948304,0.7497980613893377,0.5002491609271299
0.0639066994190216,0.7423263327948304,0.7502019386106623,0.5002491609271299
0.06386265158653259,0.7425282714054927,0.7502019386106623,0.5002491609271299
0.06376060843467712,0.7425282714054927,0.7508077544426495,0.5002491609271299
0.06364810466766357,0.7433360258481422,0.7508077544426495,0.5002491609271299
0.06358334422111511,0.7433360258481422,0.7510096930533118,0.5002491609271299
0.06357637047767639,0.7435379644588045,0.7510096930533118,0.5002491609271299
0.06355816125869751,0.7435379644588045,0.7512116316639742,0.5002491609271299
0.06347483396530151,0.7439418416801292,0.7512116316639742,0.5002491609271299
0.06345948576927185,0.7439418416801292,0.7514135702746365,0.5002491609271299
0.06345176696777344,0.7441437802907916,0.7514135702746365,0.5002491609271299
0.06345045566558838,0.7441437802907916,0.7516155088852988,0.5002491609271299
0.0633557140827179,0.7447495961227787,0.7516155088852988,0.5002491609271299
0.06327357888221741,0.7447495961227787,0.752221324717286,0.5002491609271299
0.06303539872169495,0.7459612277867528,0.752221324717286,0.5002491609271299
0.06298613548278809,0.7459612277867528,0.7524232633279483,0.5002491609271299
0.06295400857925415,0.7461631663974152,0.7524232633279483,0.5002491609271299
0.06290057301521301,0.7461631663974152,0.7532310177705978,0.5002491609271299
0.06288158893585205,0.7463651050080775,0.7532310177705978,0.5002491609271299
0.06287404894828796,0.7463651050080775,0.7534329563812601,0.5002491609271299
0.06286641955375671,0.7465670436187399,0.7534329563812601,0.5002491609271299
0.06286627054214478,0.7465670436187399,0.7536348949919225,0.5002491609271299
0.0628294050693512,0.747172859450727,0.7536348949919225,0.5002491609271299
0.06278720498085022,0.747172859450727,0.7538368336025848,0.5002491609271299
0.06275549530982971,0.7473747980613893,0.7538368336025848,0.5002491609271299
0.06272366642951965,0.7473747980613893,0.7540387722132472,0.5002491609271299
0.06270813941955566,0.747778675282714,0.7540387722132472,0.5002491609271299
0.06270653009414673,0.747778675282714,0.7542407108239095,0.5002491609271299
0.06270387768745422,0.7479806138933764,0.7542407108239095,0.5002491609271299
0.06269082427024841,0.7479806138933764,0.7544426494345718,0.5002491609271299
0.06260266900062561,0.7483844911147012,0.7544426494345718,0.5002491609271299
0.06245070695877075,0.7483844911147012,0.7554523424878837,0.5002491609271299
0.062417417764663696,0.7485864297253635,0.7554523424878837,0.5002491609271299
0.06239244341850281,0.7485864297253635,0.7558562197092084,0.5002491609271299
0.062390655279159546,0.7487883683360258,0.7558562197092084,0.5002491609271299
0.062374651432037354,0.7487883683360258,0.7560581583198708,0.5002491609271299
0.06233656406402588,0.7491922455573505,0.7560581583198708,0.5002491609271299
0.06216001510620117,0.7491922455573505,0.7570678513731826,0.5002491609271299
0.06215617060661316,0.749394184168013,0.7570678513731826,0.5002491609271299
0.06211307644844055,0.749394184168013,0.7574717285945073,0.5002491609271299
0.06211060285568237,0.7495961227786753,0.7574717285945073,0.5002491609271299
0.0620250403881073,0.7495961227786753,0.7580775444264943,0.5002491609271299
0.06199982762336731,0.7497980613893377,0.7580775444264943,0.5002491609271299
0.061850130558013916,0.7497980613893377,0.7588852988691438,0.5002491609271299
0.06170254945755005,0.7508077544426495,0.7588852988691438,0.5002491609271299
0.06150335073471069,0.7508077544426495,0.7600969305331179,0.5002491609271299
0.06136956810951233,0.7512116316639742,0.7600969305331179,0.5002491609271299
0.061350733041763306,0.7512116316639742,0.7602988691437803,0.5002491609271299
0.0613233745098114,0.7514135702746365,0.7602988691437803,0.5002491609271299
0.06125539541244507,0.7514135702746365,0.7611066235864298,0.5002491609271299
0.061019688844680786,0.7524232633279483,0.7611066235864298,0.5002491609271299
0.060943275690078735,0.7524232633279483,0.7621163166397416,0.5002491609271299
0.06092455983161926,0.7526252019386107,0.7621163166397416,0.5002491609271299
0.06091776490211487,0.7526252019386107,0.7623182552504039,0.5002491609271299
0.060884952545166016,0.7530290791599353,0.7623182552504039,0.5002491609271299
0.06083792448043823,0.7530290791599353,0.7627221324717286,0.5002491609271299
0.06068328022956848,0.7538368336025848,0.7627221324717286,0.5002491609271299
0.0605129599571228,0.7538368336025848,0.7637318255250404,0.5002491609271299
0.060492366552352905,0.7540387722132472,0.7637318255250404,0.5002491609271299
0.06039723753929138,0.7540387722132472,0.7641357027463651,0.5002491609271299
0.06036543846130371,0.7542407108239095,0.7641357027463651,0.5002491609271299
0.060322195291519165,0.7542407108239095,0.7645395799676898,0.5002491609271299
0.06029754877090454,0.7546445880452343,0.7645395799676898,0.5002491609271299
0.06029459834098816,0.7546445880452343,0.7647415185783522,0.5002491609271299
0.06022271513938904,0.7554523424878837,0.7647415185783522,0.5002491609271299
0.06020519137382507,0.7554523424878837,0.7651453957996769,0.5002491609271299
0.060198038816452026,0.755654281098546,0.7651453957996769,0.5002491609271299
0.06003689765930176,0.755654281098546,0.7659531502423264,0.5002491609271299
0.05994430184364319,0.7558562197092084,0.7659531502423264,0.5002491609271299
0.05990663170814514,0.7558562197092084,0.7661550888529887,0.5002491609271299
0.05985483527183533,0.7560581583198708,0.7661550888529887,0.5002491609271299
0.05975896120071411,0.7560581583198708,0.7665589660743134,0.5002491609271299
0.05972713232040405,0.7564620355411955,0.7665589660743134,0.5002491609271299
0.05969741940498352,0.7564620355411955,0.7669628432956381,0.5002491609271299
0.05966466665267944,0.7566639741518578,0.7669628432956381,0.5002491609271299
0.05965813994407654,0.7566639741518578,0.7671647819063004,0.5002491609271299
0.05960485339164734,0.7570678513731826,0.7671647819063004,0.5002491609271299
0.059555768966674805,0.7570678513731826,0.7673667205169629,0.5002491609271299
0.05937144160270691,0.7580775444264943,0.7673667205169629,0.5002491609271299
0.05930700898170471,0.7580775444264943,0.7675686591276252,0.5002491609271299
0.05922999978065491,0.7582794830371568,0.7675686591276252,0.5002491609271299
0.05922010540962219,0.7582794830371568,0.7677705977382876,0.5002491609271299
0.05920708179473877,0.7584814216478191,0.7677705977382876,0.5002491609271299
0.05919945240020752,0.7584814216478191,0.7679725363489499,0.5002491609271299
0.05908942222595215,0.7590872374798061,0.7679725363489499,0.5002491609271299
0.05907237529754639,0.7590872374798061,0.7683764135702746,0.5002491609271299
0.05899873375892639,0.7594911147011308,0.7683764135702746,0.5002491609271299
0.05898094177246094,0.7594911147011308,0.7687802907915994,0.5002491609271299
0.05889585614204407,0.7596930533117933,0.7687802907915994,0.5002491609271299
0.058843791484832764,0.7596930533117933,0.7691841680129241,0.5002491609271299
0.058826297521591187,0.7598949919224556,0.7691841680129241,0.5002491609271299
0.05880099534988403,0.7598949919224556,0.7697899838449112,0.5002491609271299
0.05876404047012329,0.7605008077544426,0.7697899838449112,0.5002491609271299
0.05872178077697754,0.7605008077544426,0.7699919224555735,0.5002491609271299
0.058596283197402954,0.7615105008077544,0.7699919224555735,0.5002491609271299
0.058590978384017944,0.7615105008077544,0.7701938610662359,0.5002491609271299
0.05853736400604248,0.7619143780290791,0.7701938610662359,0.5002491609271299
0.0584624707698822,0.7619143780290791,0.7707996768982229,0.5002491609271299
0.05845978856086731,0.7621163166397416,0.7707996768982229,0.5002491609271299
0.058430492877960205,0.7621163166397416,0.7712035541195477,0.5002491609271299
0.05836811661720276,0.7627221324717286,0.7712035541195477,0.5002491609271299
0.05834263563156128,0.7627221324717286,0.77140549273021,0.5002491609271299
0.05833187699317932,0.7629240710823909,0.77140549273021,0.5002491609271299
0.058330029249191284,0.7629240710823909,0.7716074313408724,0.5002491609271299
0.05832940340042114,0.7631260096930533,0.7716074313408724,0.5002491609271299
0.058297961950302124,0.7631260096930533,0.7720113085621971,0.5002491609271299
0.058245331048965454,0.7633279483037156,0.7720113085621971,0.5002491609271299
0.05814331769943237,0.7633279483037156,0.7726171243941842,0.5002491609271299
0.05814024806022644,0.7635298869143781,0.7726171243941842,0.5002491609271299
0.05812448263168335,0.7635298869143781,0.7728190630048465,0.5002491609271299
0.05810636281967163,0.7637318255250404,0.7728190630048465,0.5002491609271299
0.058081865310668945,0.7637318255250404,0.7730210016155089,0.5002491609271299
0.05801713466644287,0.7641357027463651,0.7730210016155089,0.5002491609271299
0.05799788236618042,0.7641357027463651,0.7732229402261712,0.5002491609271299
0.05791398882865906,0.7645395799676898,0.7732229402261712,0.5002491609271299
0.057884812355041504,0.7645395799676898,0.773626817447496,0.5002491609271299
0.05784699320793152,0.7647415185783522,0.773626817447496,0.5002491609271299
0.05781307816505432,0.7647415185783522,0.7738287560581584,0.5002491609271299
0.05781060457229614,0.7649434571890146,0.7738287560581584,0.5002491609271299
0.057771146297454834,0.7649434571890146,0.774232633279483,0.5002491609271299
0.05774867534637451,0.7657512116316639,0.774232633279483,0.5002491609271299
0.05771192908287048,0.7657512116316639,0.7746365105008077,0.5002491609271299
0.05768886208534241,0.7659531502423264,0.7746365105008077,0.5002491609271299
0.05762740969657898,0.7659531502423264,0.7750403877221325,0.5002491609271299
0.05762025713920593,0.7661550888529887,0.7750403877221325,0.5002491609271299
0.05760875344276428,0.7661550888529887,0.7752423263327949,0.5002491609271299
0.057607442140579224,0.7663570274636511,0.7752423263327949,0.5002491609271299
0.05759894847869873,0.7663570274636511,0.7754442649434572,0.5002491609271299
0.05757817625999451,0.7665589660743134,0.7754442649434572,0.5002491609271299
0.05757564306259155,0.7665589660743134,0.7758481421647819,0.5002491609271299
0.057485103607177734,0.7671647819063004,0.7758481421647819,0.5002491609271299
0.05745920538902283,0.7671647819063004,0.7760500807754442,0.5002491609271299
0.05738750100135803,0.7675686591276252,0.7760500807754442,0.5002491609271299
0.057257652282714844,0.7675686591276252,0.7766558966074314,0.5002491609271299
0.057135701179504395,0.7679725363489499,0.7766558966074314,0.5002491609271299
0.057028740644454956,0.7679725363489499,0.7768578352180937,0.5002491609271299
0.05701524019241333,0.7683764135702746,0.7768578352180937,0.5002491609271299
0.0570090115070343,0.7683764135702746,0.777059773828756,0.5002491609271299
0.05696114897727966,0.768578352180937,0.777059773828756,0.5002491609271299
0.05679851770401001,0.768578352180937,0.7780694668820679,0.5002491609271299
0.056696146726608276,0.7697899838449112,0.7780694668820679,0.5002491609271299
0.05666553974151611,0.7697899838449112,0.778675282714055,0.5002491609271299
0.056634217500686646,0.7701938610662359,0.778675282714055,0.5002491609271299
0.05656307935714722,0.7701938610662359,0.7794830371567044,0.5002491609271299
0.05652815103530884,0.7703957996768982,0.7794830371567044,0.5002491609271299
0.05643874406814575,0.7703957996768982,0.7800888529886915,0.5002491609271299
0.056390196084976196,0.7707996768982229,0.7800888529886915,0.5002491609271299
0.05638831853866577,0.7707996768982229,0.7802907915993538,0.5002491609271299
0.056303560733795166,0.77140549273021,0.7802907915993538,0.5002491609271299
0.0562785267829895,0.77140549273021,0.7804927302100162,0.5002491609271299
0.05606243014335632,0.7724151857835219,0.7804927302100162,0.5002491609271299
0.05604374408721924,0.7724151857835219,0.7806946688206785,0.5002491609271299
0.056033819913864136,0.7728190630048465,0.7806946688206785,0.5002491609271299
0.05602985620498657,0.7728190630048465,0.7808966074313409,0.5002491609271299
0.05599433183670044,0.7730210016155089,0.7808966074313409,0.5002491609271299
0.05594944953918457,0.7730210016155089,0.7813004846526656,0.5002491609271299
0.05590572953224182,0.7732229402261712,0.7813004846526656,0.5002491609271299
0.055881351232528687,0.7732229402261712,0.7817043618739903,0.5002491609271299
0.05582165718078613,0.773626817447496,0.7817043618739903,0.5002491609271299
0.055759161710739136,0.773626817447496,0.7819063004846527,0.5002491609271299
0.0557275116443634,0.7740306946688207,0.7819063004846527,0.5002491609271299
0.05568140745162964,0.7740306946688207,0.7823101777059773,0.5002491609271299
0.05567362904548645,0.774232633279483,0.7823101777059773,0.5002491609271299
0.05560371279716492,0.774232633279483,0.7827140549273021,0.5002491609271299
0.05558961629867554,0.7744345718901454,0.7827140549273021,0.5002491609271299
0.055544495582580566,0.7744345718901454,0.7831179321486268,0.5002491609271299
0.05551382899284363,0.7748384491114702,0.7831179321486268,0.5002491609271299
0.05524817109107971,0.7748384491114702,0.7837237479806138,0.5002491609271299
0.05524441599845886,0.7750403877221325,0.7837237479806138,0.5002491609271299
0.055207788944244385,0.7750403877221325,0.7839256865912763,0.5002491609271299
0.05516231060028076,0.7752423263327949,0.7839256865912763,0.5002491609271299
0.05513352155685425,0.7752423263327949,0.7841276252019386,0.5002491609271299
0.05509570240974426,0.7754442649434572,0.7841276252019386,0.5002491609271299
0.055055975914001465,0.7754442649434572,0.7845315024232633,0.5002491609271299
0.05501630902290344,0.7760500807754442,0.7845315024232633,0.5002491609271299
0.054991722106933594,0.7760500807754442,0.7847334410339257,0.5002491609271299
0.05490103363990784,0.7766558966074314,0.7847334410339257,0.5002491609271299
0.05478203296661377,0.7766558966074314,0.7851373182552503,0.5002491609271299
0.05476260185241699,0.777059773828756,0.7851373182552503,0.5002491609271299
0.05453115701675415,0.777059773828756,0.7863489499192245,0.5002491609271299
0.05451542139053345,0.7772617124394184,0.7863489499192245,0.5002491609271299
0.0544319748878479,0.7772617124394184,0.7867528271405493,0.5002491609271299
0.054322391748428345,0.7776655896607432,0.7867528271405493,0.5002491609271299
0.05413934588432312,0.7776655896607432,0.7879644588045234,0.5002491609271299
0.054050564765930176,0.7782714054927302,0.7879644588045234,0.5002491609271299
0.054046690464019775,0.7782714054927302,0.7881663974151858,0.5002491609271299
0.05404582619667053,0.7784733441033925,0.7881663974151858,0.5002491609271299
0.05401042103767395,0.7784733441033925,0.7885702746365105,0.5002491609271299
0.05400484800338745,0.7788772213247173,0.7885702746365105,0.5002491609271299
0.053990334272384644,0.7788772213247173,0.7887722132471728,0.5002491609271299
0.053986936807632446,0.7790791599353797,0.7887722132471728,0.5002491609271299
0.05393204092979431,0.7790791599353797,0.7893780290791599,0.5002491609271299
0.053567349910736084,0.7804927302100162,0.7893780290791599,0.5002491609271299
0.053524166345596313,0.7804927302100162,0.789983844911147,0.5002491609271299
0.05348595976829529,0.7806946688206785,0.789983844911147,0.5002491609271299
0.05344671010971069,0.7806946688206785,0.7905896607431341,0.5002491609271299
0.05341717600822449,0.7808966074313409,0.7905896607431341,0.5002491609271299
0.053374797105789185,0.7808966074313409,0.7907915993537964,0.5002491609271299
0.05332067608833313,0.7817043618739903,0.7907915993537964,0.5002491609271299
0.05331391096115112,0.7817043618739903,0.7911954765751211,0.5002491609271299
0.05323180556297302,0.7825121163166397,0.7911954765751211,0.5002491609271299
0.05322429537773132,0.7825121163166397,0.7913974151857835,0.5002491609271299
0.05318808555603027,0.7827140549273021,0.7913974151857835,0.5002491609271299
0.05310940742492676,0.7827140549273021,0.7918012924071083,0.5002491609271299
0.053107768297195435,0.7829159935379645,0.7918012924071083,0.5002491609271299
0.053085923194885254,0.7829159935379645,0.7920032310177706,0.5002491609271299
0.053024500608444214,0.7831179321486268,0.7920032310177706,0.5002491609271299
0.05299147963523865,0.7831179321486268,0.7922051696284329,0.5002491609271299
0.05298924446105957,0.7833198707592892,0.7922051696284329,0.5002491609271299
0.052901625633239746,0.7833198707592892,0.7930129240710824,0.5002491609271299
0.052863895893096924,0.7835218093699515,0.7930129240710824,0.5002491609271299
0.052847206592559814,0.7835218093699515,0.7934168012924071,0.5002491609271299
0.05283352732658386,0.7839256865912763,0.7934168012924071,0.5002491609271299
0.05270901322364807,0.7839256865912763,0.7942245557350566,0.5002491609271299
0.05269557237625122,0.7841276252019386,0.7942245557350566,0.5002491609271299
0.05253952741622925,0.7841276252019386,0.7950323101777059,0.5002491609271299
0.052529752254486084,0.784329563812601,0.7950323101777059,0.5002491609271299
0.05252358317375183,0.784329563812601,0.7952342487883683,0.5002491609271299
0.05247759819030762,0.7845315024232633,0.7952342487883683,0.5002491609271299
0.052369624376297,0.7845315024232633,0.7958400646203554,0.5002491609271299
0.05235713720321655,0.7847334410339257,0.7958400646203554,0.5002491609271299
0.0522305965423584,0.7847334410339257,0.7964458804523424,0.5002491609271299
0.05220448970794678,0.7853392568659128,0.7964458804523424,0.5002491609271299
0.0521828830242157,0.7853392568659128,0.7966478190630049,0.5002491609271299
0.05216574668884277,0.7857431340872375,0.7966478190630049,0.5002491609271299
0.05212154984474182,0.7857431340872375,0.7968497576736672,0.5002491609271299
0.0520973801612854,0.7859450726978998,0.7968497576736672,0.5002491609271299
0.05208924412727356,0.7859450726978998,0.7972536348949919,0.5002491609271299
0.05197671055793762,0.7865508885298869,0.7972536348949919,0.5002491609271299
0.05196160078048706,0.7865508885298869,0.7976575121163166,0.5002491609271299
0.05196061730384827,0.7867528271405493,0.7976575121163166,0.5002491609271299
0.051914751529693604,0.7867528271405493,0.797859450726979,0.5002491609271299
0.051898807287216187,0.7869547657512116,0.797859450726979,0.5002491609271299
0.05188968777656555,0.7869547657512116,0.7980613893376414,0.5002491609271299
0.05185481905937195,0.7873586429725363,0.7980613893376414,0.5002491609271299
0.051844239234924316,0.7873586429725363,0.7982633279483037,0.5002491609271299
0.05165091156959534,0.7881663974151858,0.7982633279483037,0.5002491609271299
0.05163133144378662,0.7881663974151858,0.7984652665589661,0.5002491609271299
0.05163094401359558,0.7883683360258481,0.7984652665589661,0.5002491609271299
0.05162173509597778,0.7883683360258481,0.7986672051696284,0.5002491609271299
0.051613181829452515,0.7885702746365105,0.7986672051696284,0.5002491609271299
0.05158275365829468,0.7885702746365105,0.7988691437802908,0.5002491609271299
0.05153137445449829,0.7887722132471728,0.7988691437802908,0.5002491609271299
0.05151829123497009,0.7887722132471728,0.7990710823909531,0.5002491609271299
0.051449596881866455,0.7889741518578353,0.7990710823909531,0.5002491609271299
0.05144861340522766,0.7889741518578353,0.7992730210016155,0.5002491609271299
0.05139601230621338,0.789983844911147,0.7992730210016155,0.5002491609271299
0.05135244131088257,0.789983844911147,0.7996768982229402,0.5002491609271299
0.0513397753238678,0.7905896607431341,0.7996768982229402,0.5002491609271299
0.05133485794067383,0.7905896607431341,0.7998788368336026,0.5002491609271299
0.051127731800079346,0.7924071082390953,0.7998788368336026,0.5002491609271299
0.05107837915420532,0.7924071082390953,0.8002827140549273,0.5002491609271299
0.051032453775405884,0.7926090468497576,0.8002827140549273,0.5002491609271299
0.0509817898273468,0.7926090468497576,0.8004846526655897,0.5002491609271299
0.05093845725059509,0.7928109854604201,0.8004846526655897,0.5002491609271299
0.05090966820716858,0.7928109854604201,0.800686591276252,0.5002491609271299
0.05086880922317505,0.7930129240710824,0.800686591276252,0.5002491609271299
0.050827234983444214,0.7930129240710824,0.8008885298869144,0.5002491609271299
0.050797998905181885,0.7932148626817448,0.8008885298869144,0.5002491609271299
0.050743818283081055,0.7932148626817448,0.8010904684975767,0.5002491609271299
0.05073043704032898,0.7934168012924071,0.8010904684975767,0.5002491609271299
0.050721436738967896,0.7934168012924071,0.8012924071082391,0.5002491609271299
0.05071836709976196,0.7936187399030694,0.8012924071082391,0.5002491609271299
0.05066639184951782,0.7936187399030694,0.8014943457189014,0.5002491609271299
0.05064868927001953,0.7938206785137318,0.8014943457189014,0.5002491609271299
0.0506400465965271,0.7938206785137318,0.8016962843295639,0.5002491609271299
0.05062487721443176,0.7940226171243941,0.8016962843295639,0.5002491609271299
0.05059310793876648,0.7940226171243941,0.8021001615508885,0.5002491609271299
0.050588399171829224,0.7944264943457189,0.8021001615508885,0.5002491609271299
0.05053555965423584,0.7944264943457189,0.8025040387722132,0.5002491609271299
0.05049183964729309,0.7950323101777059,0.8025040387722132,0.5002491609271299
0.05046400427818298,0.7950323101777059,0.8031098546042004,0.5002491609271299
0.05040445923805237,0.7956381260096931,0.8031098546042004,0.5002491609271299
0.05009186267852783,0.7956381260096931,0.8043214862681745,0.5002491609271299
0.05005839467048645,0.7958400646203554,0.8043214862681745,0.5002491609271299
0.04998543858528137,0.7958400646203554,0.8045234248788369,0.5002491609271299
0.049956828355789185,0.7962439418416801,0.8045234248788369,0.5002491609271299
0.04990038275718689,0.7962439418416801,0.8049273021001615,0.5002491609271299
0.04985460638999939,0.7968497576736672,0.8049273021001615,0.5002491609271299
0.04973706603050232,0.7968497576736672,0.8059369951534734,0.5002491609271299
0.04967251420021057,0.7972536348949919,0.8059369951534734,0.5002491609271299
0.04962697625160217,0.7972536348949919,0.8061389337641357,0.5002491609271299
0.049563437700271606,0.7976575121163166,0.8061389337641357,0.5002491609271299
0.04954653978347778,0.7976575121163166,0.8067447495961227,0.5002491609271299
0.04946741461753845,0.7982633279483037,0.8067447495961227,0.5002491609271299
0.04941713809967041,0.7982633279483037,0.8071486268174475,0.5002491609271299
0.04939627647399902,0.7986672051696284,0.8071486268174475,0.5002491609271299
0.04938587546348572,0.7986672051696284,0.8073505654281099,0.5002491609271299
0.049160122871398926,0.7998788368336026,0.8073505654281099,0.5002491609271299
0.049137651920318604,0.7998788368336026,0.8077544426494345,0.5002491609271299
0.049062490463256836,0.8002827140549273,0.8077544426494345,0.5002491609271299
0.04893985390663147,0.8002827140549273,0.808562197092084,0.5002491609271299
0.048927128314971924,0.8004846526655897,0.808562197092084,0.5002491609271299
0.048873335123062134,0.8004846526655897,0.8089660743134087,0.5002491609271299
0.04878360033035278,0.800686591276252,0.8089660743134087,0.5002491609271299
0.0486910343170166,0.800686591276252,0.8097738287560582,0.5002491609271299
0.048669278621673584,0.8008885298869144,0.8097738287560582,0.5002491609271299
0.048632532358169556,0.8008885298869144,0.8099757673667205,0.5002491609271299
0.048582881689071655,0.8012924071082391,0.8099757673667205,0.5002491609271299
0.04856947064399719,0.8012924071082391,0.8101777059773829,0.5002491609271299
0.04851579666137695,0.8014943457189014,0.8101777059773829,0.5002491609271299
0.04845884442329407,0.8014943457189014,0.8105815831987075,0.5002491609271299
0.04828265309333801,0.8021001615508885,0.8105815831987075,0.5002491609271299
0.04827880859375,0.8025040387722132,0.8105815831987075,0.5002491609271299
0.048074156045913696,0.8025040387722132,0.81078352180937,0.5002491609271299
0.04807311296463013,0.8027059773828756,0.81078352180937,0.5002491609271299
0.04798394441604614,0.8027059773828756,0.8109854604200323,0.5002491609271299
0.04794016480445862,0.802907915993538,0.8109854604200323,0.5002491609271299
0.047929078340530396,0.802907915993538,0.8111873990306947,0.5002491609271299
0.047797322273254395,0.803513731825525,0.8111873990306947,0.5002491609271299
0.04772612452507019,0.803513731825525,0.811389337641357,0.5002491609271299
0.04770156741142273,0.8037156704361874,0.811389337641357,0.5002491609271299
0.04767876863479614,0.8037156704361874,0.8117932148626817,0.5002491609271299
0.047664493322372437,0.8039176090468497,0.8117932148626817,0.5002491609271299
0.04760432243347168,0.8039176090468497,0.8119951534733441,0.5002491609271299
0.04758405685424805,0.8043214862681745,0.8119951534733441,0.5002491609271299
0.04742732644081116,0.8043214862681745,0.8128029079159935,0.5002491609271299
0.047420620918273926,0.8045234248788369,0.8128029079159935,0.5002491609271299
0.04740789532661438,0.8045234248788369,0.8130048465266559,0.5002491609271299
0.0473332405090332,0.8051292407108239,0.8130048465266559,0.5002491609271299
0.04724729061126709,0.8051292407108239,0.8140145395799677,0.5002491609271299
0.047246336936950684,0.8053311793214862,0.8140145395799677,0.5002491609271299
0.04717457294464111,0.8053311793214862,0.8148222940226171,0.5002491609271299
0.04713958501815796,0.8059369951534734,0.8148222940226171,0.5002491609271299
0.047052472829818726,0.8059369951534734,0.8154281098546042,0.5002491609271299
0.04703459143638611,0.8061389337641357,0.8154281098546042,0.5002491609271299
0.04687878489494324,0.8061389337641357,0.815831987075929,0.5002491609271299
0.04664728045463562,0.8075525040387722,0.815831987075929,0.5002491609271299
0.04658466577529907,0.8075525040387722,0.8160339256865913,0.5002491609271299
0.046446293592453,0.8081583198707593,0.8160339256865913,0.5002491609271299
0.04621580243110657,0.8081583198707593,0.8176494345718901,0.5002491609271299
0.04618382453918457,0.808562197092084,0.8176494345718901,0.5002491609271299
0.046162962913513184,0.808562197092084,0.8180533117932148,0.5002491609271299
0.04615175724029541,0.8087641357027464,0.8180533117932148,0.5002491609271299
0.04615166783332825,0.8087641357027464,0.8182552504038773,0.5002491609271299
0.04614308476448059,0.8089660743134087,0.8182552504038773,0.5002491609271299
0.046137869358062744,0.8089660743134087,0.8184571890145396,0.5002491609271299
0.04610025882720947,0.809168012924071,0.8184571890145396,0.5002491609271299
0.046079814434051514,0.809168012924071,0.8190630048465266,0.5002491609271299
0.04605722427368164,0.8093699515347335,0.8190630048465266,0.5002491609271299
0.04604083299636841,0.8093699515347335,0.8194668820678513,0.5002491609271299
0.04601573944091797,0.8099757673667205,0.8194668820678513,0.5002491609271299
0.04598808288574219,0.8099757673667205,0.8198707592891761,0.5002491609271299
0.04598638415336609,0.8101777059773829,0.8198707592891761,0.5002491609271299
0.04598352313041687,0.8101777059773829,0.8200726978998385,0.5002491609271299
0.045960307121276855,0.8103796445880452,0.8200726978998385,0.5002491609271299
0.04591509699821472,0.8103796445880452,0.8202746365105008,0.5002491609271299
0.04589089751243591,0.81078352180937,0.8202746365105008,0.5002491609271299
0.04588097333908081,0.81078352180937,0.8204765751211631,0.5002491609271299
0.045825302600860596,0.8111873990306947,0.8204765751211631,0.5002491609271299
0.04575255513191223,0.8111873990306947,0.8206785137318255,0.5002491609271299
0.04571610689163208,0.811389337641357,0.8206785137318255,0.5002491609271299
0.0456109344959259,0.811389337641357,0.821486268174475,0.5002491609271299
0.04560735821723938,0.8115912762520194,0.821486268174475,0.5002491609271299
0.04558327794075012,0.8115912762520194,0.8216882067851373,0.5002491609271299
0.045566052198410034,0.8117932148626817,0.8216882067851373,0.5002491609271299
0.04551967978477478,0.8117932148626817,0.8218901453957996,0.5002491609271299
0.045483916997909546,0.8128029079159935,0.8218901453957996,0.5002491609271299
0.04541689157485962,0.8128029079159935,0.8222940226171244,0.5002491609271299
0.04530215263366699,0.8140145395799677,0.8222940226171244,0.5002491609271299
0.045199066400527954,0.8140145395799677,0.8228998384491115,0.5002491609271299
0.045184582471847534,0.8144184168012925,0.8228998384491115,0.5002491609271299
0.04513499140739441,0.8144184168012925,0.8233037156704361,0.5002491609271299
0.045102715492248535,0.8146203554119548,0.8233037156704361,0.5002491609271299
0.0450974702835083,0.8146203554119548,0.8235056542810986,0.5002491609271299
0.04504522681236267,0.8148222940226171,0.8235056542810986,0.5002491609271299
0.044990330934524536,0.8148222940226171,0.8239095315024233,0.5002491609271299
0.04495769739151001,0.8150242326332795,0.8239095315024233,0.5002491609271299
0.0449373722076416,0.8150242326332795,0.824313408723748,0.5002491609271299
0.04490932822227478,0.8152261712439418,0.824313408723748,0.5002491609271299
0.04488423466682434,0.8152261712439418,0.8245153473344103,0.5002491609271299
0.04482901096343994,0.815831987075929,0.8245153473344103,0.5002491609271299
0.044576436281204224,0.815831987075929,0.8261308562197092,0.5002491609271299
0.044467806816101074,0.8162358642972536,0.8261308562197092,0.5002491609271299
0.04446658492088318,0.8162358642972536,0.8263327948303716,0.5002491609271299
0.044336795806884766,0.8166397415185783,0.8263327948303716,0.5002491609271299
0.04427656531333923,0.8166397415185783,0.8265347334410339,0.5002491609271299
0.04425889253616333,0.817043618739903,0.8265347334410339,0.5002491609271299
0.04414519667625427,0.817043618739903,0.827140549273021,0.5002491609271299
0.0441015362739563,0.8172455573505655,0.827140549273021,0.5002491609271299
0.04407903552055359,0.8172455573505655,0.8273424878836834,0.5002491609271299
0.04400527477264404,0.8176494345718901,0.8273424878836834,0.5002491609271299
0.04398801922798157,0.8176494345718901,0.8275444264943457,0.5002491609271299
0.043986499309539795,0.8178513731825525,0.8275444264943457,0.5002491609271299
0.04392862319946289,0.8178513731825525,0.8279483037156704,0.5002491609271299
0.043916285037994385,0.8180533117932148,0.8279483037156704,0.5002491609271299
0.043867260217666626,0.8180533117932148,0.8281502423263328,0.5002491609271299
0.04383397102355957,0.8182552504038773,0.8281502423263328,0.5002491609271299
0.04377761483192444,0.8182552504038773,0.8285541195476576,0.5002491609271299
0.043755143880844116,0.818659127625202,0.8285541195476576,0.5002491609271299
0.04374551773071289,0.818659127625202,0.8287560581583199,0.5002491609271299
0.04371568560600281,0.8188610662358643,0.8287560581583199,0.5002491609271299
0.043679118156433105,0.8188610662358643,0.8289579967689822,0.5002491609271299
0.04364624619483948,0.819264943457189,0.8289579967689822,0.5002491609271299
0.04360625147819519,0.819264943457189,0.8295638126009693,0.5002491609271299
0.04356938600540161,0.8196688206785138,0.8295638126009693,0.5002491609271299
0.04350605607032776,0.8196688206785138,0.8301696284329564,0.5002491609271299
0.043470948934555054,0.8202746365105008,0.8301696284329564,0.5002491609271299
0.04345065355300903,0.8202746365105008,0.8303715670436187,0.5002491609271299
0.04340764880180359,0.8206785137318255,0.8303715670436187,0.5002491609271299
0.04339945316314697,0.8206785137318255,0.8305735056542811,0.5002491609271299
0.04330486059188843,0.8210823909531503,0.8305735056542811,0.5002491609271299
0.04329988360404968,0.8210823909531503,0.8307754442649434,0.5002491609271299
0.043279439210891724,0.821486268174475,0.8307754442649434,0.5002491609271299
0.04326578974723816,0.821486268174475,0.8309773828756059,0.5002491609271299
0.04326564073562622,0.8216882067851373,0.8309773828756059,0.5002491609271299
0.04326224327087402,0.8216882067851373,0.8311793214862682,0.5002491609271299
0.04321920871734619,0.8222940226171244,0.8311793214862682,0.5002491609271299
0.043052852153778076,0.8222940226171244,0.8317851373182552,0.5002491609271299
0.04300081729888916,0.8224959612277868,0.8317851373182552,0.5002491609271299
0.043000251054763794,0.8224959612277868,0.8319870759289176,0.5002491609271299
0.042993128299713135,0.8226978998384491,0.8319870759289176,0.5002491609271299
0.04296866059303284,0.8226978998384491,0.8321890145395799,0.5002491609271299
0.042953431606292725,0.8228998384491115,0.8321890145395799,0.5002491609271299
0.04276233911514282,0.8228998384491115,0.8325928917609047,0.5002491609271299
0.042753756046295166,0.8233037156704361,0.8325928917609047,0.5002491609271299
0.04267972707748413,0.8233037156704361,0.8331987075928917,0.5002491609271299
0.042677849531173706,0.8235056542810986,0.8331987075928917,0.5002491609271299
0.0426124632358551,0.8235056542810986,0.8338045234248789,0.5002491609271299
0.042462170124053955,0.824313408723748,0.8338045234248789,0.5002491609271299
0.04241713881492615,0.824313408723748,0.8344103392568659,0.5002491609271299
0.042327553033828735,0.8247172859450727,0.8344103392568659,0.5002491609271299
0.042280346155166626,0.8247172859450727,0.8346122778675282,0.5002491609271299
0.04225045442581177,0.8249192245557351,0.8346122778675282,0.5002491609271299
0.04214274883270264,0.8249192245557351,0.835016155088853,0.5002491609271299
0.04212948679924011,0.8251211631663974,0.835016155088853,0.5002491609271299
0.0420854389667511,0.8251211631663974,0.8352180936995154,0.5002491609271299
0.0420168936252594,0.8253231017770598,0.8352180936995154,0.5002491609271299
0.042008548974990845,0.8253231017770598,0.8354200323101777,0.5002491609271299
0.04198160767555237,0.8257269789983845,0.8354200323101777,0.5002491609271299
0.04192158579826355,0.8257269789983845,0.8356219709208401,0.5002491609271299
0.04192093014717102,0.8259289176090469,0.8356219709208401,0.5002491609271299
0.04181787371635437,0.8259289176090469,0.8364297253634895,0.5002491609271299
0.04179373383522034,0.8263327948303716,0.8364297253634895,0.5002491609271299
0.04174959659576416,0.8263327948303716,0.8366316639741519,0.5002491609271299
0.04160615801811218,0.8285541195476576,0.8366316639741519,0.5002491609271299
0.041541874408721924,0.8285541195476576,0.8368336025848142,0.5002491609271299
0.041507333517074585,0.8287560581583199,0.8368336025848142,0.5002491609271299
0.041504234075546265,0.8287560581583199,0.8370355411954766,0.5002491609271299
0.04148131608963013,0.8289579967689822,0.8370355411954766,0.5002491609271299
0.04143613576889038,0.8289579967689822,0.8374394184168013,0.5002491609271299
0.04140326380729675,0.8293618739903069,0.8374394184168013,0.5002491609271299
0.04140067100524902,0.8293618739903069,0.8376413570274637,0.5002491609271299
0.04131799936294556,0.8299676898222941,0.8376413570274637,0.5002491609271299
0.041225969791412354,0.8299676898222941,0.8384491114701131,0.5002491609271299
0.041204601526260376,0.8301696284329564,0.8384491114701131,0.5002491609271299
0.04116857051849365,0.8301696284329564,0.8386510500807755,0.5002491609271299
0.04115256667137146,0.8303715670436187,0.8386510500807755,0.5002491609271299
0.041121095418930054,0.8303715670436187,0.8388529886914378,0.5002491609271299
0.04109141230583191,0.8305735056542811,0.8388529886914378,0.5002491609271299
0.04107561707496643,0.8305735056542811,0.8392568659127625,0.5002491609271299
0.04103955626487732,0.8307754442649434,0.8392568659127625,0.5002491609271299
0.04103317856788635,0.8307754442649434,0.8394588045234249,0.5002491609271299
0.04099154472351074,0.8311793214862682,0.8394588045234249,0.5002491609271299
0.040975868701934814,0.8311793214862682,0.8396607431340872,0.5002491609271299
0.04096299409866333,0.8313812600969306,0.8396607431340872,0.5002491609271299
0.040937840938568115,0.8313812600969306,0.8402665589660743,0.5002491609271299
0.040904849767684937,0.8315831987075929,0.8402665589660743,0.5002491609271299
0.04083549976348877,0.8315831987075929,0.8408723747980614,0.5002491609271299
0.04080766439437866,0.8317851373182552,0.8408723747980614,0.5002491609271299
0.04079052805900574,0.8317851373182552,0.8412762520193862,0.5002491609271299
0.04069963097572327,0.8321890145395799,0.8412762520193862,0.5002491609271299
0.040686577558517456,0.8321890145395799,0.8414781906300485,0.5002491609271299
0.04062208533287048,0.8323909531502424,0.8414781906300485,0.5002491609271299
0.040613651275634766,0.8323909531502424,0.8416801292407108,0.5002491609271299
0.04054024815559387,0.8325928917609047,0.8416801292407108,0.5002491609271299
0.040493905544281006,0.8325928917609047,0.8420840064620355,0.5002491609271299
0.04046913981437683,0.8329967689822294,0.8420840064620355,0.5002491609271299
0.0404316782951355,0.8329967689822294,0.8424878836833603,0.5002491609271299
0.04042699933052063,0.8334006462035541,0.8424878836833603,0.5002491609271299
0.04042088985443115,0.8334006462035541,0.8426898222940227,0.5002491609271299
0.040342777967453,0.8340064620355412,0.8426898222940227,0.5002491609271299
0.040339261293411255,0.8340064620355412,0.842891760904685,0.5002491609271299
0.040337979793548584,0.8342084006462036,0.842891760904685,0.5002491609271299
0.04030811786651611,0.8342084006462036,0.8430936995153473,0.5002491609271299
0.04021257162094116,0.8346122778675282,0.8430936995153473,0.5002491609271299
0.040185362100601196,0.8346122778675282,0.843497576736672,0.5002491609271299
0.040148407220840454,0.8348142164781907,0.843497576736672,0.5002491609271299
0.040126413106918335,0.8348142164781907,0.8439014539579968,0.5002491609271299
0.04011663794517517,0.835016155088853,0.8439014539579968,0.5002491609271299
0.040087997913360596,0.835016155088853,0.8441033925686591,0.5002491609271299
0.040006548166275024,0.8354200323101777,0.8441033925686591,0.5002491609271299
0.03990784287452698,0.8354200323101777,0.8449111470113085,0.5002491609271299
0.03985452651977539,0.8356219709208401,0.8449111470113085,0.5002491609271299
0.03977292776107788,0.8356219709208401,0.845113085621971,0.5002491609271299
0.03974264860153198,0.8360258481421647,0.845113085621971,0.5002491609271299
0.039703577756881714,0.8360258481421647,0.845718901453958,0.5002491609271299
0.039667755365371704,0.8368336025848142,0.845718901453958,0.5002491609271299
0.03964334726333618,0.8368336025848142,0.8459208400646203,0.5002491609271299
0.03959968686103821,0.8372374798061389,0.8459208400646203,0.5002491609271299
0.03959116339683533,0.8372374798061389,0.8461227786752827,0.5002491609271299
0.03953498601913452,0.837843295638126,0.8461227786752827,0.5002491609271299
0.03950682282447815,0.837843295638126,0.8465266558966075,0.5002491609271299
0.039483994245529175,0.8380452342487884,0.8465266558966075,0.5002491609271299
0.03940391540527344,0.8380452342487884,0.8469305331179321,0.5002491609271299
0.039383530616760254,0.8382471728594507,0.8469305331179321,0.5002491609271299
0.039380282163619995,0.8382471728594507,0.8471324717285945,0.5002491609271299
0.039251118898391724,0.8388529886914378,0.8471324717285945,0.5002491609271299
0.03924292325973511,0.8388529886914378,0.8473344103392568,0.5002491609271299
0.03922009468078613,0.8392568659127625,0.8473344103392568,0.5002491609271299
0.038981229066848755,0.8392568659127625,0.847940226171244,0.5002491609271299
0.038965821266174316,0.8394588045234249,0.847940226171244,0.5002491609271299
0.038859426975250244,0.8394588045234249,0.8487479806138933,0.5002491609271299
0.038766711950302124,0.8398626817447497,0.8487479806138933,0.5002491609271299
0.03875374794006348,0.8398626817447497,0.8489499192245558,0.5002491609271299
0.03870871663093567,0.840064620355412,0.8489499192245558,0.5002491609271299
0.03870856761932373,0.840064620355412,0.8491518578352181,0.5002491609271299
0.03861895203590393,0.840670436187399,0.8491518578352181,0.5002491609271299
0.0385795533657074,0.840670436187399,0.8495557350565428,0.5002491609271299
0.03856512904167175,0.8408723747980614,0.8495557350565428,0.5002491609271299
0.0384979248046875,0.8408723747980614,0.8497576736672051,0.5002491609271299
0.038429975509643555,0.8412762520193862,0.8497576736672051,0.5002491609271299
0.03842562437057495,0.8412762520193862,0.8499596122778675,0.5002491609271299
0.038243621587753296,0.8430936995153473,0.8499596122778675,0.5002491609271299
0.03821370005607605,0.8430936995153473,0.8501615508885298,0.5002491609271299
0.03812485933303833,0.843497576736672,0.8501615508885298,0.5002491609271299
0.03805965185165405,0.843497576736672,0.8505654281098546,0.5002491609271299
0.03804972767829895,0.8436995153473344,0.8505654281098546,0.5002491609271299
0.038044631481170654,0.8436995153473344,0.850767366720517,0.5002491609271299
0.038041263818740845,0.8439014539579968,0.850767366720517,0.5002491609271299
0.03801065683364868,0.8439014539579968,0.8509693053311793,0.5002491609271299
0.03787001967430115,0.8453150242326333,0.8509693053311793,0.5002491609271299
0.037861168384552,0.8453150242326333,0.8511712439418416,0.5002491609271299
0.037726134061813354,0.8461227786752827,0.8511712439418416,0.5002491609271299
0.03772538900375366,0.8461227786752827,0.851373182552504,0.5002491609271299
0.037722647190093994,0.846324717285945,0.851373182552504,0.5002491609271299
0.03771582245826721,0.846324717285945,0.8515751211631664,0.5002491609271299
0.03770560026168823,0.8467285945072698,0.8515751211631664,0.5002491609271299
0.03768673539161682,0.8467285945072698,0.8517770597738288,0.5002491609271299
0.037622421979904175,0.8471324717285945,0.8517770597738288,0.5002491609271299
0.037577152252197266,0.8471324717285945,0.8523828756058158,0.5002491609271299
0.03736382722854614,0.8481421647819063,0.8523828756058158,0.5002491609271299
0.03727605938911438,0.8481421647819063,0.8525848142164781,0.5002491609271299
0.03725197911262512,0.848546042003231,0.8525848142164781,0.5002491609271299
0.037221163511276245,0.848546042003231,0.8527867528271406,0.5002491609271299
0.03716003894805908,0.8493537964458805,0.8527867528271406,0.5002491609271299
0.03711932897567749,0.8493537964458805,0.8529886914378029,0.5002491609271299
0.03703829646110535,0.8501615508885298,0.8529886914378029,0.5002491609271299
0.03694295883178711,0.8501615508885298,0.8533925686591276,0.5002491609271299
0.036723315715789795,0.8515751211631664,0.8533925686591276,0.5002491609271299
0.03654688596725464,0.8515751211631664,0.8548061389337641,0.5002491609271299
0.03641700744628906,0.8519789983844911,0.8548061389337641,0.5002491609271299
0.03641626238822937,0.8519789983844911,0.8550080775444265,0.5002491609271299
0.03635886311531067,0.8525848142164781,0.8550080775444265,0.5002491609271299
0.036333948373794556,0.8525848142164781,0.8554119547657512,0.5002491609271299
0.03618443012237549,0.8531906300484653,0.8554119547657512,0.5002491609271299
0.036097824573516846,0.8531906300484653,0.856421647819063,0.5002491609271299
0.03609403967857361,0.8533925686591276,0.856421647819063,0.5002491609271299
0.036080241203308105,0.8533925686591276,0.8566235864297254,0.5002491609271299
0.036034345626831055,0.8539983844911146,0.8566235864297254,0.5002491609271299
0.03600633144378662,0.8539983844911146,0.8570274636510501,0.5002491609271299
0.03593835234642029,0.8542003231017771,0.8570274636510501,0.5002491609271299
0.035878658294677734,0.8542003231017771,0.8574313408723748,0.5002491609271299
0.035843104124069214,0.8546042003231018,0.8574313408723748,0.5002491609271299
0.035797566175460815,0.8546042003231018,0.8580371567043619,0.5002491609271299
0.03577420115470886,0.8548061389337641,0.8580371567043619,0.5002491609271299
0.03572511672973633,0.8548061389337641,0.8582390953150242,0.5002491609271299
0.035653382539749146,0.8552100161550888,0.8582390953150242,0.5002491609271299
0.03564983606338501,0.8552100161550888,0.8586429725363489,0.5002491609271299
0.03563034534454346,0.8554119547657512,0.8586429725363489,0.5002491609271299
0.035496652126312256,0.8554119547657512,0.8592487883683361,0.5002491609271299
0.035451799631118774,0.8560177705977383,0.8592487883683361,0.5002491609271299
0.035289496183395386,0.8560177705977383,0.8602584814216478,0.5002491609271299
0.03509637713432312,0.8574313408723748,0.8602584814216478,0.5002491609271299
0.03504857420921326,0.8574313408723748,0.8604604200323102,0.5002491609271299
0.035047173500061035,0.8576332794830371,0.8604604200323102,0.5002491609271299
0.035045504570007324,0.8576332794830371,0.8606623586429726,0.5002491609271299
0.03491252660751343,0.8586429725363489,0.8606623586429726,0.5002491609271299
0.034902334213256836,0.8586429725363489,0.8608642972536349,0.5002491609271299
0.03489813208580017,0.8588449111470113,0.8608642972536349,0.5002491609271299
0.03488960862159729,0.8588449111470113,0.8610662358642972,0.5002491609271299
0.0348777174949646,0.8590468497576736,0.8610662358642972,0.5002491609271299
0.034762829542160034,0.8590468497576736,0.8616720516962844,0.5002491609271299
0.03470119833946228,0.8594507269789984,0.8616720516962844,0.5002491609271299
0.03469190001487732,0.8594507269789984,0.8618739903069467,0.5002491609271299
0.034538209438323975,0.8598546042003231,0.8618739903069467,0.5002491609271299
0.034502238035202026,0.8598546042003231,0.8624798061389337,0.5002491609271299
0.03449687361717224,0.8600565428109854,0.8624798061389337,0.5002491609271299
0.03449240326881409,0.8600565428109854,0.8626817447495961,0.5002491609271299
0.03424939513206482,0.8614701130856219,0.8626817447495961,0.5002491609271299
0.034231215715408325,0.8614701130856219,0.8630856219709209,0.5002491609271299
0.03422483801841736,0.8616720516962844,0.8630856219709209,0.5002491609271299
0.03405049443244934,0.8616720516962844,0.8647011308562197,0.5002491609271299
0.03400948643684387,0.8620759289176091,0.8647011308562197,0.5002491609271299
0.03397846221923828,0.8620759289176091,0.8651050080775444,0.5002491609271299
0.03396669030189514,0.8622778675282714,0.8651050080775444,0.5002491609271299
0.03384977579116821,0.8622778675282714,0.8659127625201939,0.5002491609271299
0.03376683592796326,0.8628836833602584,0.8659127625201939,0.5002491609271299
0.03375270962715149,0.8628836833602584,0.8661147011308562,0.5002491609271299
0.03372904658317566,0.8630856219709209,0.8661147011308562,0.5002491609271299
0.03371283411979675,0.8630856219709209,0.8665185783521809,0.5002491609271299
0.03369569778442383,0.8632875605815832,0.8665185783521809,0.5002491609271299
0.03363853693008423,0.8632875605815832,0.8669224555735057,0.5002491609271299
0.03353056311607361,0.8647011308562197,0.8669224555735057,0.5002491609271299
0.03352740406990051,0.8647011308562197,0.867124394184168,0.5002491609271299
0.03351324796676636,0.8653069466882067,0.867124394184168,0.5002491609271299
0.03345730900764465,0.8653069466882067,0.8675282714054927,0.5002491609271299
0.033433616161346436,0.8655088852988692,0.8675282714054927,0.5002491609271299
0.0334165096282959,0.8655088852988692,0.8677302100161551,0.5002491609271299
0.03307473659515381,0.8677302100161551,0.8677302100161551,0.5002491609271299
0.03301501274108887,0.8677302100161551,0.8681340872374798,0.5002491609271299
0.03293651342391968,0.8683360258481422,0.8681340872374798,0.5002491609271299
0.032880038022994995,0.8683360258481422,0.8683360258481422,0.5002491609271299
0.032803475856781006,0.8687399030694669,0.8683360258481422,0.5002491609271299
0.03273189067840576,0.8687399030694669,0.869345718901454,0.5002491609271299
0.03257828950881958,0.869345718901454,0.869345718901454,0.5002491609271299
0.03248259425163269,0.869345718901454,0.869951534733441,0.5002491609271299
0.032472848892211914,0.8695476575121163,0.869951534733441,0.5002491609271299
0.03243938088417053,0.8695476575121163,0.8701534733441034,0.5002491609271299
0.03241372108459473,0.8697495961227787,0.8701534733441034,0.5002491609271299
0.03237554430961609,0.8697495961227787,0.8705573505654282,0.5002491609271299
0.032227903604507446,0.8707592891760905,0.8705573505654282,0.5002491609271299
0.0321386456489563,0.8707592891760905,0.8707592891760905,0.5002491609271299
0.03208467364311218,0.8713651050080775,0.8707592891760905,0.5002491609271299
0.031998246908187866,0.8713651050080775,0.8713651050080775,0.5002491609271299
0.03191030025482178,0.8717689822294022,0.8713651050080775,0.5002491609271299
0.0319080650806427,0.8717689822294022,0.8717689822294022,0.5002491609271299
0.03164553642272949,0.8735864297253635,0.8717689822294022,0.5002491609271299
0.03157207369804382,0.8735864297253635,0.8719709208400647,0.5002491609271299
0.03153005242347717,0.8737883683360258,0.8719709208400647,0.5002491609271299
0.031525641679763794,0.8737883683360258,0.872172859450727,0.5002491609271299
0.03151366114616394,0.8739903069466882,0.872172859450727,0.5002491609271299
0.0314943790435791,0.8739903069466882,0.8725767366720517,0.5002491609271299
0.031466931104660034,0.8745961227786753,0.8725767366720517,0.5002491609271299
0.03143933415412903,0.8745961227786753,0.872778675282714,0.5002491609271299
0.0314355194568634,0.8747980613893377,0.872778675282714,0.5002491609271299
0.03139802813529968,0.8747980613893377,0.8731825525040388,0.5002491609271299
0.03132146596908569,0.8754038772213247,0.8731825525040388,0.5002491609271299
0.031196653842926025,0.8754038772213247,0.8737883683360258,0.5002491609271299
0.031158089637756348,0.8758077544426495,0.8737883683360258,0.5002491609271299
0.031099915504455566,0.8758077544426495,0.8739903069466882,0.5002491609271299
0.031003862619400024,0.8760096930533118,0.8739903069466882,0.5002491609271299
0.03098607063293457,0.8760096930533118,0.8741922455573505,0.5002491609271299
0.030932217836380005,0.8764135702746365,0.8741922455573505,0.5002491609271299
0.03091678023338318,0.8764135702746365,0.874394184168013,0.5002491609271299
0.03091302514076233,0.8766155088852988,0.874394184168013,0.5002491609271299
0.030903220176696777,0.8766155088852988,0.8747980613893377,0.5002491609271299
0.030834108591079712,0.8768174474959612,0.8747980613893377,0.5002491609271299
0.030684739351272583,0.8768174474959612,0.8762116316639742,0.5002491609271299
0.030495017766952515,0.877827140549273,0.8762116316639742,0.5002491609271299
0.030412405729293823,0.877827140549273,0.8768174474959612,0.5002491609271299
0.03035104274749756,0.8782310177705978,0.8768174474959612,0.5002491609271299
0.03017929196357727,0.8782310177705978,0.8776252019386107,0.5002491609271299
0.03013014793395996,0.8784329563812601,0.8776252019386107,0.5002491609271299
0.030125856399536133,0.8784329563812601,0.877827140549273,0.5002491609271299
0.02991485595703125,0.8796445880452343,0.877827140549273,0.5002491609271299
0.029888540506362915,0.8796445880452343,0.8782310177705978,0.5002491609271299
0.02981424331665039,0.8802504038772213,0.8782310177705978,0.5002491609271299
0.029801160097122192,0.8802504038772213,0.8784329563812601,0.5002491609271299
0.029792577028274536,0.880654281098546,0.8784329563812601,0.5002491609271299
0.029787659645080566,0.880654281098546,0.8786348949919225,0.5002491609271299
0.029762238264083862,0.8808562197092084,0.8786348949919225,0.5002491609271299
0.029709726572036743,0.8808562197092084,0.8788368336025848,0.5002491609271299
0.0296420156955719,0.8812600969305331,0.8788368336025848,0.5002491609271299
0.02960789203643799,0.8812600969305331,0.8792407108239095,0.5002491609271299
0.029561847448349,0.8818659127625202,0.8792407108239095,0.5002491609271299
0.029527664184570312,0.8818659127625202,0.8796445880452343,0.5002491609271299
0.029486924409866333,0.8820678513731826,0.8796445880452343,0.5002491609271299
0.02947095036506653,0.8820678513731826,0.880048465266559,0.5002491609271299
0.029463380575180054,0.8822697899838449,0.880048465266559,0.5002491609271299
0.029371798038482666,0.8822697899838449,0.8804523424878837,0.5002491609271299
0.029292255640029907,0.882875605815832,0.8804523424878837,0.5002491609271299
0.02921733260154724,0.882875605815832,0.8808562197092084,0.5002491609271299
0.029201507568359375,0.8830775444264943,0.8808562197092084,0.5002491609271299
0.029130995273590088,0.8830775444264943,0.8810581583198708,0.5002491609271299
0.029077857732772827,0.8834814216478191,0.8810581583198708,0.5002491609271299
0.02904263138771057,0.8834814216478191,0.8816639741518578,0.5002491609271299
0.028996676206588745,0.8838852988691438,0.8816639741518578,0.5002491609271299
0.028826266527175903,0.8838852988691438,0.8822697899838449,0.5002491609271299
0.028756707906723022,0.8842891760904685,0.8822697899838449,0.5002491609271299
0.028732627630233765,0.8842891760904685,0.8824717285945073,0.5002491609271299
0.028710216283798218,0.8844911147011308,0.8824717285945073,0.5002491609271299
0.028709322214126587,0.8844911147011308,0.8826736672051696,0.5002491609271299
0.028685271739959717,0.8848949919224556,0.8826736672051696,0.5002491609271299
0.028627723455429077,0.8848949919224556,0.882875605815832,0.5002491609271299
0.02860105037689209,0.8852988691437803,0.882875605815832,0.5002491609271299
0.028328269720077515,0.8852988691437803,0.8842891760904685,0.5002491609271299
0.028180807828903198,0.885702746365105,0.8842891760904685,0.5002491609271299
0.028180599212646484,0.885702746365105,0.8844911147011308,0.5002491609271299
0.028111517429351807,0.8863085621970921,0.8844911147011308,0.5002491609271299
0.028021901845932007,0.8863085621970921,0.8850969305331179,0.5002491609271299
0.02800196409225464,0.8865105008077544,0.8850969305331179,0.5002491609271299
0.02795112133026123,0.8865105008077544,0.8852988691437803,0.5002491609271299
0.027842044830322266,0.8869143780290791,0.8852988691437803,0.5002491609271299
0.027757704257965088,0.8869143780290791,0.8859046849757674,0.5002491609271299
0.02773064374923706,0.8875201938610663,0.8859046849757674,0.5002491609271299
0.02760136127471924,0.8875201938610663,0.8863085621970921,0.5002491609271299
0.02751561999320984,0.8879240710823909,0.8863085621970921,0.5002491609271299
0.027505189180374146,0.8879240710823909,0.8865105008077544,0.5002491609271299
0.027500778436660767,0.8883279483037156,0.8865105008077544,0.5002491609271299
0.02741938829421997,0.8883279483037156,0.8877221324717286,0.5002491609271299
0.02734890580177307,0.8885298869143781,0.8877221324717286,0.5002491609271299
0.02729681134223938,0.8885298869143781,0.8879240710823909,0.5002491609271299
0.027212589979171753,0.8889337641357028,0.8879240710823909,0.5002491609271299
0.027210712432861328,0.8889337641357028,0.8881260096930533,0.5002491609271299
0.027202457189559937,0.8891357027463651,0.8881260096930533,0.5002491609271299
0.026942938566207886,0.8891357027463651,0.8893376413570274,0.5002491609271299
0.02692916989326477,0.8893376413570274,0.8893376413570274,0.5002491609271299
0.026872217655181885,0.8893376413570274,0.8897415185783522,0.5002491609271299
0.026782870292663574,0.8895395799676898,0.8897415185783522,0.5002491609271299
0.026770323514938354,0.8895395799676898,0.8899434571890146,0.5002491609271299
0.0265921950340271,0.8907512116316639,0.8899434571890146,0.5002491609271299
0.026569455862045288,0.8907512116316639,0.8903473344103393,0.5002491609271299
0.026532083749771118,0.8911550888529887,0.8903473344103393,0.5002491609271299
0.026458323001861572,0.8911550888529887,0.8905492730210016,0.5002491609271299
0.0264454185962677,0.8913570274636511,0.8905492730210016,0.5002491609271299
0.026386409997940063,0.8913570274636511,0.8911550888529887,0.5002491609271299
0.026293188333511353,0.8917609046849758,0.8911550888529887,0.5002491609271299
0.02610364556312561,0.8917609046849758,0.8923667205169629,0.5002491609271299
0.025860875844955444,0.8929725363489499,0.8923667205169629,0.5002491609271299
0.02579668164253235,0.8929725363489499,0.8925686591276252,0.5002491609271299
0.025780558586120605,0.8933764135702746,0.8925686591276252,0.5002491609271299
0.025710731744766235,0.8933764135702746,0.893578352180937,0.5002491609271299
0.02570110559463501,0.893578352180937,0.893578352180937,0.5002491609271299
0.025600790977478027,0.893578352180937,0.8945880452342488,0.5002491609271299
0.025531530380249023,0.8941841680129241,0.8945880452342488,0.5002491609271299
0.025504708290100098,0.8941841680129241,0.8947899838449112,0.5002491609271299
0.02546405792236328,0.8947899838449112,0.8947899838449112,0.5002491609271299
0.02543807029724121,0.8947899838449112,0.8955977382875606,0.5002491609271299
0.025401294231414795,0.8953957996768982,0.8955977382875606,0.5002491609271299
0.025364279747009277,0.8953957996768982,0.8962035541195477,0.5002491609271299
0.025299161672592163,0.8957996768982229,0.8962035541195477,0.5002491609271299
0.02525070309638977,0.8957996768982229,0.8968093699515347,0.5002491609271299
0.025138497352600098,0.8962035541195477,0.8968093699515347,0.5002491609271299
0.025110691785812378,0.8962035541195477,0.8970113085621971,0.5002491609271299
0.02501779794692993,0.8966074313408724,0.8970113085621971,0.5002491609271299
0.024977028369903564,0.8966074313408724,0.8972132471728594,0.5002491609271299
0.02496984601020813,0.8968093699515347,0.8972132471728594,0.5002491609271299
0.024866431951522827,0.8968093699515347,0.8976171243941842,0.5002491609271299
0.024861276149749756,0.8972132471728594,0.8976171243941842,0.5002491609271299
0.02474161982536316,0.8972132471728594,0.8984248788368336,0.5002491609271299
0.02473008632659912,0.8974151857835219,0.8984248788368336,0.5002491609271299
0.024722546339035034,0.8974151857835219,0.8988287560581584,0.5002491609271299
0.024699389934539795,0.8978190630048465,0.8988287560581584,0.5002491609271299
0.0246962308883667,0.8978190630048465,0.8990306946688207,0.5002491609271299
0.024650603532791138,0.8980210016155089,0.8990306946688207,0.5002491609271299
0.024552643299102783,0.8980210016155089,0.899232633279483,0.5002491609271299
0.024493128061294556,0.8984248788368336,0.899232633279483,0.5002491609271299
0.02422049641609192,0.8984248788368336,0.9012520193861067,0.5002491609271299
0.024201244115829468,0.898626817447496,0.9012520193861067,0.5002491609271299
0.0241471529006958,0.898626817447496,0.901453957996769,0.5002491609271299
0.02403363585472107,0.8996365105008077,0.901453957996769,0.5002491609271299
0.024024158716201782,0.8996365105008077,0.9016558966074314,0.5002491609271299
0.024003833532333374,0.9000403877221325,0.9016558966074314,0.5002491609271299
0.023971647024154663,0.9000403877221325,0.902059773828756,0.5002491609271299
0.023888826370239258,0.9010500807754442,0.902059773828756,0.5002491609271299
0.02387717366218567,0.9010500807754442,0.9022617124394184,0.5002491609271299
0.023763179779052734,0.9022617124394184,0.9022617124394184,0.5002491609271299
0.0236835777759552,0.9022617124394184,0.9026655896607432,0.5002491609271299
0.023664504289627075,0.9024636510500808,0.9026655896607432,0.5002491609271299
0.0236416757106781,0.9024636510500808,0.9032714054927302,0.5002491609271299
0.023640751838684082,0.9026655896607432,0.9032714054927302,0.5002491609271299
0.0236225426197052,0.9026655896607432,0.9034733441033925,0.5002491609271299
0.0236034095287323,0.9028675282714055,0.9034733441033925,0.5002491609271299
0.023586302995681763,0.9028675282714055,0.903675282714055,0.5002491609271299
0.023430556058883667,0.9034733441033925,0.903675282714055,0.5002491609271299
0.023417234420776367,0.9034733441033925,0.9040791599353797,0.5002491609271299
0.023369431495666504,0.9038772213247173,0.9040791599353797,0.5002491609271299
0.02335524559020996,0.9038772213247173,0.904281098546042,0.5002491609271299
0.023346930742263794,0.904281098546042,0.904281098546042,0.5002491609271299
0.023315250873565674,0.904281098546042,0.9044830371567044,0.5002491609271299
0.023289382457733154,0.9046849757673667,0.9044830371567044,0.5002491609271299
0.02327275276184082,0.9046849757673667,0.9046849757673667,0.5002491609271299
0.023252815008163452,0.904886914378029,0.9046849757673667,0.5002491609271299
0.02323436737060547,0.904886914378029,0.9050888529886915,0.5002491609271299
0.02321001887321472,0.9050888529886915,0.9050888529886915,0.5002491609271299
0.02312380075454712,0.9050888529886915,0.9052907915993538,0.5002491609271299
0.023097634315490723,0.9052907915993538,0.9052907915993538,0.5002491609271299
0.023066729307174683,0.9052907915993538,0.9054927302100162,0.5002491609271299
0.02306237816810608,0.9054927302100162,0.9054927302100162,0.5002491609271299
0.02306094765663147,0.9054927302100162,0.9056946688206785,0.5002491609271299
0.02303329110145569,0.9056946688206785,0.9056946688206785,0.5002491609271299
0.023017048835754395,0.9056946688206785,0.9058966074313409,0.5002491609271299
0.023008108139038086,0.9058966074313409,0.9058966074313409,0.5002491609271299
0.02288070321083069,0.9058966074313409,0.9069063004846527,0.5002491609271299
0.022708743810653687,0.906502423263328,0.9069063004846527,0.5002491609271299
0.022663533687591553,0.906502423263328,0.9073101777059773,0.5002491609271299
0.0226496160030365,0.9067043618739903,0.9073101777059773,0.5002491609271299
0.02246418595314026,0.9067043618739903,0.9077140549273021,0.5002491609271299
0.022458970546722412,0.9069063004846527,0.9077140549273021,0.5002491609271299
0.022455304861068726,0.9069063004846527,0.9079159935379645,0.5002491609271299
0.022348523139953613,0.9073101777059773,0.9079159935379645,0.5002491609271299
0.022284001111984253,0.9073101777059773,0.9085218093699515,0.5002491609271299
0.022237449884414673,0.9077140549273021,0.9085218093699515,0.5002491609271299
0.02223736047744751,0.9077140549273021,0.9087237479806138,0.5002491609271299
0.02204570174217224,0.9087237479806138,0.9087237479806138,0.5002491609271299
0.02197885513305664,0.9087237479806138,0.9091276252019386,0.5002491609271299
0.021973222494125366,0.9089256865912763,0.9091276252019386,0.5002491609271299
0.021956413984298706,0.9089256865912763,0.909329563812601,0.5002491609271299
0.021938204765319824,0.909329563812601,0.909329563812601,0.5002491609271299
0.021927982568740845,0.909329563812601,0.9095315024232633,0.5002491609271299
0.0219232439994812,0.9097334410339257,0.9095315024232633,0.5002491609271299
0.021901041269302368,0.9097334410339257,0.9101373182552503,0.5002491609271299
0.02189043164253235,0.909935379644588,0.9101373182552503,0.5002491609271299
0.021880924701690674,0.909935379644588,0.9103392568659128,0.5002491609271299
0.02187749743461609,0.9101373182552503,0.9103392568659128,0.5002491609271299
0.021768927574157715,0.9101373182552503,0.9115508885298869,0.5002491609271299
0.021700739860534668,0.9107431340872375,0.9115508885298869,0.5002491609271299
0.021658718585968018,0.9107431340872375,0.9119547657512116,0.5002491609271299
0.02163711190223694,0.9111470113085622,0.9119547657512116,0.5002491609271299
0.021572589874267578,0.9111470113085622,0.9123586429725363,0.5002491609271299
0.02156701683998108,0.9113489499192245,0.9123586429725363,0.5002491609271299
0.021432936191558838,0.9113489499192245,0.9133683360258481,0.5002491609271299
0.021432191133499146,0.9115508885298869,0.9133683360258481,0.5002491609271299
0.021419286727905273,0.9115508885298869,0.9137722132471728,0.5002491609271299
0.021417945623397827,0.9117528271405493,0.9137722132471728,0.5002491609271299
0.021380722522735596,0.9117528271405493,0.9139741518578353,0.5002491609271299
0.021314561367034912,0.9119547657512116,0.9139741518578353,0.5002491609271299
0.021313846111297607,0.9119547657512116,0.9141760904684976,0.5002491609271299
0.021271228790283203,0.9125605815831987,0.9141760904684976,0.5002491609271299
0.02124333381652832,0.9125605815831987,0.9143780290791599,0.5002491609271299
0.021211355924606323,0.9127625201938611,0.9143780290791599,0.5002491609271299
0.021165817975997925,0.9127625201938611,0.9151857835218093,0.5002491609271299
0.021143019199371338,0.9133683360258481,0.9151857835218093,0.5002491609271299
0.021098673343658447,0.9133683360258481,0.9155896607431341,0.5002491609271299
0.021019458770751953,0.9135702746365105,0.9155896607431341,0.5002491609271299
0.020989954471588135,0.9135702746365105,0.9157915993537964,0.5002491609271299
0.02097305655479431,0.9137722132471728,0.9157915993537964,0.5002491609271299
0.020958691835403442,0.9137722132471728,0.9159935379644588,0.5002491609271299
0.0209580659866333,0.9139741518578353,0.9159935379644588,0.5002491609271299
0.020940452814102173,0.9139741518578353,0.9161954765751211,0.5002491609271299
0.02092498540878296,0.9141760904684976,0.9161954765751211,0.5002491609271299
0.020885050296783447,0.9141760904684976,0.9163974151857835,0.5002491609271299
0.020806193351745605,0.9147819063004846,0.9163974151857835,0.5002491609271299
0.020770877599716187,0.9147819063004846,0.9165993537964459,0.5002491609271299
0.020698755979537964,0.9151857835218093,0.9165993537964459,0.5002491609271299
0.02069389820098877,0.9151857835218093,0.9168012924071083,0.5002491609271299
0.020636528730392456,0.9155896607431341,0.9168012924071083,0.5002491609271299
0.02057802677154541,0.9155896607431341,0.9170032310177706,0.5002491609271299
0.02057778835296631,0.9157915993537964,0.9170032310177706,0.5002491609271299
0.020568937063217163,0.9157915993537964,0.9172051696284329,0.5002491609271299
0.020531296730041504,0.9161954765751211,0.9172051696284329,0.5002491609271299
0.02052319049835205,0.9161954765751211,0.9174071082390953,0.5002491609271299
0.020473778247833252,0.9163974151857835,0.9174071082390953,0.5002491609271299
0.020443499088287354,0.9163974151857835,0.9176090468497576,0.5002491609271299
0.02040940523147583,0.9168012924071083,0.9176090468497576,0.5002491609271299
0.020378291606903076,0.9168012924071083,0.9180129240710824,0.5002491609271299
0.020368993282318115,0.9170032310177706,0.9180129240710824,0.5002491609271299
0.020347297191619873,0.9170032310177706,0.9182148626817448,0.5002491609271299
0.02031657099723816,0.9172051696284329,0.9182148626817448,0.5002491609271299
0.02027839422225952,0.9172051696284329,0.9186187399030694,0.5002491609271299
0.020231187343597412,0.9174071082390953,0.9186187399030694,0.5002491609271299
0.02022320032119751,0.9174071082390953,0.9188206785137318,0.5002491609271299
0.020209431648254395,0.9176090468497576,0.9188206785137318,0.5002491609271299
0.020201683044433594,0.9176090468497576,0.9190226171243941,0.5002491609271299
0.02014756202697754,0.9180129240710824,0.9190226171243941,0.5002491609271299
0.020134657621383667,0.9180129240710824,0.9192245557350566,0.5002491609271299
0.01998370885848999,0.9190226171243941,0.9192245557350566,0.5002491609271299
0.019969284534454346,0.9190226171243941,0.9198303715670436,0.5002491609271299
0.019885659217834473,0.9192245557350566,0.9198303715670436,0.5002491609271299
0.01983848214149475,0.9192245557350566,0.9202342487883683,0.5002491609271299
0.01978471875190735,0.9200323101777059,0.9202342487883683,0.5002491609271299
0.019765794277191162,0.9200323101777059,0.9208400646203554,0.5002491609271299
0.01975882053375244,0.9202342487883683,0.9208400646203554,0.5002491609271299
0.019642174243927002,0.9202342487883683,0.9218497576736672,0.5002491609271299
0.01959708333015442,0.9206381260096931,0.9218497576736672,0.5002491609271299
0.019596517086029053,0.9206381260096931,0.9220516962843296,0.5002491609271299
0.019572675228118896,0.9210420032310178,0.9220516962843296,0.5002491609271299
0.019556879997253418,0.9210420032310178,0.9222536348949919,0.5002491609271299
0.019542157649993896,0.9218497576736672,0.9222536348949919,0.5002491609271299
0.01951223611831665,0.9218497576736672,0.9224555735056543,0.5002491609271299
0.01950538158416748,0.9220516962843296,0.9224555735056543,0.5002491609271299
0.0195043683052063,0.9220516962843296,0.9226575121163166,0.5002491609271299
0.019427120685577393,0.9226575121163166,0.9226575121163166,0.5002491609271299
0.01939484477043152,0.9226575121163166,0.922859450726979,0.5002491609271299
0.01937851309776306,0.9232633279483037,0.922859450726979,0.5002491609271299
0.01933792233467102,0.9232633279483037,0.9232633279483037,0.5002491609271299
0.019295156002044678,0.9234652665589661,0.9232633279483037,0.5002491609271299
0.01926746964454651,0.9234652665589661,0.9234652665589661,0.5002491609271299
0.01922142505645752,0.9236672051696284,0.9234652665589661,0.5002491609271299
0.019203603267669678,0.9236672051696284,0.9236672051696284,0.5002491609271299
0.019160062074661255,0.9240710823909531,0.9236672051696284,0.5002491609271299
0.019092261791229248,0.9240710823909531,0.9242730210016155,0.5002491609271299
0.018895655870437622,0.9258885298869144,0.9242730210016155,0.5002491609271299
0.01886773109436035,0.9258885298869144,0.9248788368336026,0.5002491609271299
0.01886698603630066,0.9260904684975767,0.9248788368336026,0.5002491609271299
0.018750399351119995,0.9260904684975767,0.925686591276252,0.5002491609271299
0.018718242645263672,0.9266962843295639,0.925686591276252,0.5002491609271299
0.018688052892684937,0.9266962843295639,0.9258885298869144,0.5002491609271299
0.018586337566375732,0.9273021001615509,0.9258885298869144,0.5002491609271299
0.01855829358100891,0.9273021001615509,0.9262924071082391,0.5002491609271299
0.01852208375930786,0.9275040387722132,0.9262924071082391,0.5002491609271299
0.018499165773391724,0.9275040387722132,0.9264943457189014,0.5002491609271299
0.018485993146896362,0.9277059773828756,0.9264943457189014,0.5002491609271299
0.01844152808189392,0.9277059773828756,0.9268982229402262,0.5002491609271299
0.018435359001159668,0.927907915993538,0.9268982229402262,0.5002491609271299
0.01824095845222473,0.927907915993538,0.927907915993538,0.5002491609271299
0.018232077360153198,0.9281098546042004,0.927907915993538,0.5002491609271299
0.018219351768493652,0.9281098546042004,0.9281098546042004,0.5002491609271299
0.01818239688873291,0.9283117932148627,0.9281098546042004,0.5002491609271299
0.01816922426223755,0.9283117932148627,0.9283117932148627,0.5002491609271299
0.0180986225605011,0.9287156704361874,0.9283117932148627,0.5002491609271299
0.01792287826538086,0.9287156704361874,0.9293214862681745,0.5002491609271299
0.017902135848999023,0.9289176090468497,0.9293214862681745,0.5002491609271299
0.017867237329483032,0.9289176090468497,0.9299273021001615,0.5002491609271299
0.017796963453292847,0.9291195476575121,0.9299273021001615,0.5002491609271299
0.017730504274368286,0.9291195476575121,0.9303311793214862,0.5002491609271299
0.01762288808822632,0.9293214862681745,0.9303311793214862,0.5002491609271299
0.017490476369857788,0.9293214862681745,0.9309369951534734,0.5002491609271299
0.017482250928878784,0.9297253634894992,0.9309369951534734,0.5002491609271299
0.017448633909225464,0.9297253634894992,0.9315428109854604,0.5002491609271299
0.01740780472755432,0.9299273021001615,0.9315428109854604,0.5002491609271299
0.01735621690750122,0.9299273021001615,0.9319466882067852,0.5002491609271299
0.017348378896713257,0.9301292407108239,0.9319466882067852,0.5002491609271299
0.017297804355621338,0.9301292407108239,0.9323505654281099,0.5002491609271299
0.01727995276451111,0.9305331179321487,0.9323505654281099,0.5002491609271299
0.017180413007736206,0.9305331179321487,0.9331583198707593,0.5002491609271299
0.017132610082626343,0.9309369951534734,0.9331583198707593,0.5002491609271299
0.017095059156417847,0.9309369951534734,0.9333602584814217,0.5002491609271299
0.017004698514938354,0.9319466882067852,0.9333602584814217,0.5002491609271299
0.01694023609161377,0.9319466882067852,0.933562197092084,0.5002491609271299
0.016923248767852783,0.9321486268174475,0.933562197092084,0.5002491609271299
0.01690414547920227,0.9321486268174475,0.9337641357027464,0.5002491609271299
0.0167197585105896,0.932956381260097,0.9337641357027464,0.5002491609271299
0.016713082790374756,0.932956381260097,0.9339660743134087,0.5002491609271299
0.016710489988327026,0.9331583198707593,0.9339660743134087,0.5002491609271299
0.016683071851730347,0.9331583198707593,0.934168012924071,0.5002491609271299
0.0166780948638916,0.9333602584814217,0.934168012924071,0.5002491609271299
0.016524970531463623,0.9333602584814217,0.9355815831987075,0.5002491609271299
0.01649683713912964,0.933562197092084,0.9355815831987075,0.5002491609271299
0.01644265651702881,0.933562197092084,0.93578352180937,0.5002491609271299
0.016425758600234985,0.9337641357027464,0.93578352180937,0.5002491609271299
0.016408920288085938,0.9337641357027464,0.9361873990306947,0.5002491609271299
0.01637747883796692,0.9339660743134087,0.9361873990306947,0.5002491609271299
0.016357898712158203,0.9339660743134087,0.936389337641357,0.5002491609271299
0.016348928213119507,0.9343699515347335,0.936389337641357,0.5002491609271299
0.01633206009864807,0.9343699515347335,0.9365912762520194,0.5002491609271299
0.016317397356033325,0.9345718901453958,0.9365912762520194,0.5002491609271299
0.016290366649627686,0.9345718901453958,0.9367932148626817,0.5002491609271299
0.01624208688735962,0.9349757673667205,0.9367932148626817,0.5002491609271299
0.016204237937927246,0.9349757673667205,0.9371970920840065,0.5002491609271299
0.016111284494400024,0.9355815831987075,0.9371970920840065,0.5002491609271299
0.01609751582145691,0.9355815831987075,0.9373990306946688,0.5002491609271299
0.01609674096107483,0.93578352180937,0.9373990306946688,0.5002491609271299
0.01608690619468689,0.93578352180937,0.9376009693053312,0.5002491609271299
0.01607382297515869,0.9359854604200323,0.9376009693053312,0.5002491609271299
0.016071856021881104,0.9359854604200323,0.9378029079159935,0.5002491609271299
0.016035258769989014,0.9361873990306947,0.9378029079159935,0.5002491609271299
0.0159304141998291,0.9361873990306947,0.9388126009693053,0.5002491609271299
0.01585632562637329,0.9367932148626817,0.9388126009693053,0.5002491609271299
0.015838652849197388,0.9367932148626817,0.93921647819063,0.5002491609271299
0.01583021879196167,0.9369951534733441,0.93921647819063,0.5002491609271299
0.01580873131752014,0.9369951534733441,0.9394184168012925,0.5002491609271299
0.015790671110153198,0.9373990306946688,0.9394184168012925,0.5002491609271299
0.015732675790786743,0.9373990306946688,0.9402261712439418,0.5002491609271299
0.01572933793067932,0.9376009693053312,0.9402261712439418,0.5002491609271299
0.015581727027893066,0.9376009693053312,0.9406300484652665,0.5002491609271299
0.01552647352218628,0.9384087237479806,0.9406300484652665,0.5002491609271299
0.015484273433685303,0.9384087237479806,0.940831987075929,0.5002491609271299
0.015481233596801758,0.938610662358643,0.940831987075929,0.5002491609271299
0.015429586172103882,0.938610662358643,0.9410339256865913,0.5002491609271299
0.015345901250839233,0.9400242326332795,0.9410339256865913,0.5002491609271299
0.015325218439102173,0.9400242326332795,0.9412358642972536,0.5002491609271299
0.015324324369430542,0.9402261712439418,0.9412358642972536,0.5002491609271299
0.015312016010284424,0.9402261712439418,0.941437802907916,0.5002491609271299
0.015307128429412842,0.9404281098546042,0.941437802907916,0.5002491609271299
0.015213429927825928,0.9404281098546042,0.9418416801292407,0.5002491609271299
0.015193134546279907,0.9406300484652665,0.9418416801292407,0.5002491609271299
0.015177547931671143,0.9406300484652665,0.942043618739903,0.5002491609271299
0.01494985818862915,0.9418416801292407,0.942043618739903,0.5002491609271299
0.014882653951644897,0.9418416801292407,0.9422455573505655,0.5002491609271299
0.014844387769699097,0.9424474959612278,0.9422455573505655,0.5002491609271299
0.014838933944702148,0.9424474959612278,0.9426494345718901,0.5002491609271299
0.014764070510864258,0.9428513731825525,0.9426494345718901,0.5002491609271299
0.014714360237121582,0.9428513731825525,0.9428513731825525,0.5002491609271299
0.01465800404548645,0.9430533117932148,0.9428513731825525,0.5002491609271299
0.014582604169845581,0.9430533117932148,0.9430533117932148,0.5002491609271299
0.01457977294921875,0.9432552504038773,0.9430533117932148,0.5002491609271299
0.014570653438568115,0.9432552504038773,0.9432552504038773,0.5002491609271299
0.014565765857696533,0.9434571890145396,0.9432552504038773,0.5002491609271299
0.014562934637069702,0.9434571890145396,0.9434571890145396,0.5002491609271299
0.01454472541809082,0.943659127625202,0.9434571890145396,0.5002491609271299
0.014537423849105835,0.943659127625202,0.943659127625202,0.5002491609271299
0.014537006616592407,0.9438610662358643,0.943659127625202,0.5002491609271299
0.014500558376312256,0.9438610662358643,0.9438610662358643,0.5002491609271299
0.014476805925369263,0.9440630048465266,0.9438610662358643,0.5002491609271299
0.014438450336456299,0.9440630048465266,0.944264943457189,0.5002491609271299
0.014409273862838745,0.9444668820678513,0.944264943457189,0.5002491609271299
0.014209091663360596,0.9444668820678513,0.9448707592891761,0.5002491609271299
0.01417994499206543,0.9446688206785138,0.9448707592891761,0.5002491609271299
0.01406201720237732,0.9446688206785138,0.9456785137318255,0.5002491609271299
0.01395326852798462,0.9450726978998385,0.9456785137318255,0.5002491609271299
0.013899475336074829,0.9450726978998385,0.9460823909531503,0.5002491609271299
0.013867020606994629,0.9452746365105008,0.9460823909531503,0.5002491609271299
0.013856381177902222,0.9452746365105008,0.946486268174475,0.5002491609271299
0.013825565576553345,0.9456785137318255,0.946486268174475,0.5002491609271299
0.013749480247497559,0.9456785137318255,0.947092084006462,0.5002491609271299
0.013689041137695312,0.9460823909531503,0.947092084006462,0.5002491609271299
0.013577580451965332,0.9460823909531503,0.9481017770597738,0.5002491609271299
0.01353144645690918,0.946486268174475,0.9481017770597738,0.5002491609271299
0.01349329948425293,0.946486268174475,0.9487075928917609,0.5002491609271299
0.01345786452293396,0.9468901453957996,0.9487075928917609,0.5002491609271299
0.013436496257781982,0.9468901453957996,0.9489095315024233,0.5002491609271299
0.013395547866821289,0.9474959612277868,0.9489095315024233,0.5002491609271299
0.01336929202079773,0.9474959612277868,0.949313408723748,0.5002491609271299
0.013272613286972046,0.9478998384491115,0.949313408723748,0.5002491609271299
0.013250976800918579,0.9478998384491115,0.9495153473344103,0.5002491609271299
0.013243556022644043,0.9481017770597738,0.9495153473344103,0.5002491609271299
0.01318514347076416,0.9481017770597738,0.9501211631663974,0.5002491609271299
0.013180017471313477,0.9483037156704361,0.9501211631663974,0.5002491609271299
0.013161391019821167,0.9483037156704361,0.9503231017770598,0.5002491609271299
0.01314505934715271,0.9485056542810986,0.9503231017770598,0.5002491609271299
0.013137370347976685,0.9485056542810986,0.9505250403877221,0.5002491609271299
0.013129234313964844,0.9487075928917609,0.9505250403877221,0.5002491609271299
0.01301988959312439,0.9487075928917609,0.9515347334410339,0.5002491609271299
0.012932926416397095,0.9495153473344103,0.9515347334410339,0.5002491609271299
0.012917876243591309,0.9495153473344103,0.9519386106623586,0.5002491609271299
0.012518912553787231,0.9523424878836834,0.9519386106623586,0.5002491609271299
0.012476563453674316,0.9523424878836834,0.9523424878836834,0.5002491609271299
0.012364685535430908,0.9533521809369951,0.9523424878836834,0.5002491609271299
0.012317121028900146,0.9533521809369951,0.9525444264943457,0.5002491609271299
0.012307703495025635,0.9535541195476576,0.9525444264943457,0.5002491609271299
0.012288480997085571,0.9535541195476576,0.9531502423263328,0.5002491609271299
0.012111455202102661,0.9545638126009693,0.9531502423263328,0.5002491609271299
0.012098997831344604,0.9545638126009693,0.9533521809369951,0.5002491609271299
0.012073278427124023,0.9549676898222941,0.9533521809369951,0.5002491609271299
0.011995315551757812,0.9549676898222941,0.9535541195476576,0.5002491609271299
0.011949241161346436,0.9555735056542811,0.9535541195476576,0.5002491609271299
0.011875718832015991,0.9555735056542811,0.9539579967689822,0.5002491609271299
0.011837482452392578,0.9557754442649434,0.9539579967689822,0.5002491609271299
0.011768609285354614,0.9557754442649434,0.9543618739903069,0.5002491609271299
0.011755973100662231,0.9559773828756059,0.9543618739903069,0.5002491609271299
0.011691570281982422,0.9559773828756059,0.9549676898222941,0.5002491609271299
0.011678248643875122,0.9561793214862682,0.9549676898222941,0.5002491609271299
0.011639803647994995,0.9561793214862682,0.9553715670436187,0.5002491609271299
0.011637955904006958,0.9563812600969306,0.9553715670436187,0.5002491609271299
0.011598825454711914,0.9563812600969306,0.9555735056542811,0.5002491609271299
0.011476188898086548,0.9573909531502424,0.9555735056542811,0.5002491609271299
0.011318802833557129,0.9573909531502424,0.9567851373182552,0.5002491609271299
0.011279195547103882,0.9577948303715671,0.9567851373182552,0.5002491609271299
0.011163860559463501,0.9577948303715671,0.9571890145395799,0.5002491609271299
0.011083781719207764,0.9581987075928917,0.9571890145395799,0.5002491609271299
0.011057168245315552,0.9581987075928917,0.9573909531502424,0.5002491609271299
0.010986089706420898,0.9586025848142165,0.9573909531502424,0.5002491609271299
0.01097521185874939,0.9586025848142165,0.9575928917609047,0.5002491609271299
0.010859578847885132,0.960016155088853,0.9575928917609047,0.5002491609271299
0.010744452476501465,0.960016155088853,0.9577948303715671,0.5002491609271299
0.010739564895629883,0.9602180936995154,0.9577948303715671,0.5002491609271299
0.01073366403579712,0.9602180936995154,0.9579967689822294,0.5002491609271299
0.010704666376113892,0.9608239095315024,0.9579967689822294,0.5002491609271299
0.010639935731887817,0.9608239095315024,0.9581987075928917,0.5002491609271299
0.010631829500198364,0.9610258481421647,0.9581987075928917,0.5002491609271299
0.010608196258544922,0.9610258481421647,0.9584006462035541,0.5002491609271299
0.01055195927619934,0.9616316639741519,0.9584006462035541,0.5002491609271299
0.010527938604354858,0.9616316639741519,0.9588045234248789,0.5002491609271299
0.010467886924743652,0.9622374798061389,0.9588045234248789,0.5002491609271299
0.010455578565597534,0.9622374798061389,0.9590064620355412,0.5002491609271299
0.010388970375061035,0.9626413570274637,0.9590064620355412,0.5002491609271299
0.010350316762924194,0.9626413570274637,0.9592084006462036,0.5002491609271299
0.010317504405975342,0.962843295638126,0.9592084006462036,0.5002491609271299
0.010207146406173706,0.962843295638126,0.9598142164781907,0.5002491609271299
0.010187536478042603,0.9630452342487884,0.9598142164781907,0.5002491609271299
0.010177314281463623,0.9630452342487884,0.960016155088853,0.5002491609271299
0.010087579488754272,0.9634491114701131,0.960016155088853,0.5002491609271299
0.00996631383895874,0.9634491114701131,0.9610258481421647,0.5002491609271299
0.009877532720565796,0.9638529886914378,0.9610258481421647,0.5002491609271299
0.009833961725234985,0.9638529886914378,0.9612277867528272,0.5002491609271299
0.009683340787887573,0.9642568659127625,0.9612277867528272,0.5002491609271299
0.00965338945388794,0.9642568659127625,0.9616316639741519,0.5002491609271299
0.009602397680282593,0.9644588045234249,0.9616316639741519,0.5002491609271299
0.009593367576599121,0.9644588045234249,0.9618336025848142,0.5002491609271299
0.0095633864402771,0.9646607431340872,0.9618336025848142,0.5002491609271299
0.009485512971878052,0.9646607431340872,0.9626413570274637,0.5002491609271299
0.009402602910995483,0.9648626817447497,0.9626413570274637,0.5002491609271299
0.009399354457855225,0.9648626817447497,0.962843295638126,0.5002491609271299
0.00932931900024414,0.9652665589660743,0.962843295638126,0.5002491609271299
0.009236365556716919,0.9652665589660743,0.9632471728594507,0.5002491609271299
0.009122401475906372,0.9660743134087237,0.9632471728594507,0.5002491609271299
0.009034007787704468,0.9660743134087237,0.9640549273021002,0.5002491609271299
0.009029686450958252,0.9662762520193862,0.9640549273021002,0.5002491609271299
0.008785605430603027,0.9662762520193862,0.9646607431340872,0.5002491609271299
0.00865885615348816,0.9668820678513732,0.9646607431340872,0.5002491609271299
0.00865599513053894,0.9668820678513732,0.965064620355412,0.5002491609271299
0.008611828088760376,0.9672859450726979,0.965064620355412,0.5002491609271299
0.008578091859817505,0.9672859450726979,0.9658723747980614,0.5002491609271299
0.00853392481803894,0.9674878836833603,0.9658723747980614,0.5002491609271299
0.008533895015716553,0.9674878836833603,0.9660743134087237,0.5002491609271299
0.008525818586349487,0.9676898222940227,0.9660743134087237,0.5002491609271299
0.008519977331161499,0.9676898222940227,0.9662762520193862,0.5002491609271299
0.008494764566421509,0.9680936995153473,0.9662762520193862,0.5002491609271299
0.008488386869430542,0.9680936995153473,0.9664781906300485,0.5002491609271299
0.00846719741821289,0.9682956381260097,0.9664781906300485,0.5002491609271299
0.008448570966720581,0.9682956381260097,0.9668820678513732,0.5002491609271299
0.008381843566894531,0.9686995153473344,0.9668820678513732,0.5002491609271299
0.008260220289230347,0.9686995153473344,0.9676898222940227,0.5002491609271299
0.008074849843978882,0.9695072697899838,0.9676898222940227,0.5002491609271299
0.008055001497268677,0.9695072697899838,0.9680936995153473,0.5002491609271299
0.008033215999603271,0.9697092084006462,0.9680936995153473,0.5002491609271299
0.008005201816558838,0.9697092084006462,0.9686995153473344,0.5002491609271299
0.007837504148483276,0.970113085621971,0.9686995153473344,0.5002491609271299
0.007798314094543457,0.970113085621971,0.9689014539579968,0.5002491609271299
0.007740199565887451,0.970718901453958,0.9689014539579968,0.5002491609271299
0.007736682891845703,0.970718901453958,0.9691033925686591,0.5002491609271299
0.007734328508377075,0.9711227786752827,0.9691033925686591,0.5002491609271299
0.007574021816253662,0.9711227786752827,0.970113085621971,0.5002491609271299
0.007452875375747681,0.9715266558966075,0.970113085621971,0.5002491609271299
0.007443666458129883,0.9715266558966075,0.9703150242326333,0.5002491609271299
0.007437556982040405,0.9717285945072698,0.9703150242326333,0.5002491609271299
0.0074177086353302,0.9717285945072698,0.9705169628432956,0.5002491609271299
0.007367312908172607,0.9723344103392568,0.9705169628432956,0.5002491609271299
0.007281869649887085,0.9723344103392568,0.970718901453958,0.5002491609271299
0.007162213325500488,0.9727382875605816,0.970718901453958,0.5002491609271299
0.00715261697769165,0.9727382875605816,0.9709208400646203,0.5002491609271299
0.0071482062339782715,0.972940226171244,0.9709208400646203,0.5002491609271299
0.007123589515686035,0.972940226171244,0.9715266558966075,0.5002491609271299
0.00711628794670105,0.9733441033925686,0.9715266558966075,0.5002491609271299
0.007058322429656982,0.9733441033925686,0.9721324717285945,0.5002491609271299
0.006936907768249512,0.9741518578352181,0.9721324717285945,0.5002491609271299
0.006911098957061768,0.9741518578352181,0.9723344103392568,0.5002491609271299
0.006821483373641968,0.9743537964458805,0.9723344103392568,0.5002491609271299
0.006817132234573364,0.9743537964458805,0.9725363489499192,0.5002491609271299
0.006690710783004761,0.9751615508885298,0.9725363489499192,0.5002491609271299
0.006678491830825806,0.9751615508885298,0.9727382875605816,0.5002491609271299
0.006675839424133301,0.9753634894991923,0.9727382875605816,0.5002491609271299
0.006647825241088867,0.9753634894991923,0.9731421647819063,0.5002491609271299
0.006637096405029297,0.9755654281098546,0.9731421647819063,0.5002491609271299
0.006625264883041382,0.9755654281098546,0.973546042003231,0.5002491609271299
0.006614714860916138,0.975767366720517,0.973546042003231,0.5002491609271299
0.006551802158355713,0.975767366720517,0.9741518578352181,0.5002491609271299
0.006549417972564697,0.9759693053311793,0.9741518578352181,0.5002491609271299
0.006523191928863525,0.9759693053311793,0.9745557350565428,0.5002491609271299
0.0064994096755981445,0.9761712439418416,0.9745557350565428,0.5002491609271299
0.006363332271575928,0.9761712439418416,0.9753634894991923,0.5002491609271299
0.006330668926239014,0.9765751211631664,0.9753634894991923,0.5002491609271299
0.006303012371063232,0.9765751211631664,0.975767366720517,0.5002491609271299
0.006277799606323242,0.9769789983844911,0.975767366720517,0.5002491609271299
0.0062438249588012695,0.9769789983844911,0.9759693053311793,0.5002491609271299
0.006239801645278931,0.9771809369951535,0.9759693053311793,0.5002491609271299
0.006226480007171631,0.9771809369951535,0.9761712439418416,0.5002491609271299
0.006213158369064331,0.9773828756058158,0.9761712439418416,0.5002491609271299
0.006053298711776733,0.9773828756058158,0.9769789983844911,0.5002491609271299
0.006018906831741333,0.9775848142164781,0.9769789983844911,0.5002491609271299
0.005987286567687988,0.9775848142164781,0.9771809369951535,0.5002491609271299
0.005962878465652466,0.9777867528271406,0.9771809369951535,0.5002491609271299
0.005875080823898315,0.9777867528271406,0.9773828756058158,0.5002491609271299
0.0057373046875,0.9787964458804523,0.9773828756058158,0.5002491609271299
0.00569462776184082,0.9787964458804523,0.9777867528271406,0.5002491609271299
0.005672812461853027,0.9789983844911146,0.9777867528271406,0.5002491609271299
0.005565613508224487,0.9789983844911146,0.9781906300484653,0.5002491609271299
0.005496472120285034,0.9792003231017771,0.9781906300484653,0.5002491609271299
0.005387425422668457,0.9792003231017771,0.9787964458804523,0.5002491609271299
0.005383223295211792,0.9794022617124394,0.9787964458804523,0.5002491609271299
0.005365610122680664,0.9794022617124394,0.9792003231017771,0.5002491609271299
0.005169928073883057,0.9800080775444265,0.9792003231017771,0.5002491609271299
0.005044996738433838,0.9800080775444265,0.9800080775444265,0.5002491609271299
0.0050341784954071045,0.9802100161550888,0.9800080775444265,0.5002491609271299
0.004959225654602051,0.9802100161550888,0.9806138933764136,0.5002491609271299
0.0049502551555633545,0.9806138933764136,0.9806138933764136,0.5002491609271299
0.004939258098602295,0.9806138933764136,0.9808158319870759,0.5002491609271299
0.004803091287612915,0.981421647819063,0.9808158319870759,0.5002491609271299
0.004796087741851807,0.981421647819063,0.9810177705977383,0.5002491609271299
0.004738181829452515,0.9818255250403877,0.9810177705977383,0.5002491609271299
0.004700899124145508,0.9818255250403877,0.9816235864297254,0.5002491609271299
0.004658520221710205,0.9822294022617124,0.9816235864297254,0.5002491609271299
0.004552066326141357,0.9822294022617124,0.9822294022617124,0.5002491609271299
0.0045264363288879395,0.9824313408723748,0.9822294022617124,0.5002491609271299
0.004486799240112305,0.9824313408723748,0.9826332794830371,0.5002491609271299
0.004458427429199219,0.9826332794830371,0.9826332794830371,0.5002491609271299
0.0044404566287994385,0.9826332794830371,0.9828352180936996,0.5002491609271299
0.004414767026901245,0.9828352180936996,0.9828352180936996,0.5002491609271299
0.00434073805809021,0.9828352180936996,0.9834410339256866,0.5002491609271299
0.0042840540409088135,0.9830371567043619,0.9834410339256866,0.5002491609271299
0.004182487726211548,0.9830371567043619,0.9840468497576736,0.5002491609271299
0.00416293740272522,0.9832390953150242,0.9840468497576736,0.5002491609271299
0.004136830568313599,0.9832390953150242,0.9848546042003231,0.5002491609271299
0.00408133864402771,0.9834410339256866,0.9848546042003231,0.5002491609271299
0.004026174545288086,0.9834410339256866,0.9852584814216478,0.5002491609271299
0.00396198034286499,0.9838449111470113,0.9852584814216478,0.5002491609271299
0.003932446241378784,0.9838449111470113,0.9854604200323102,0.5002491609271299
0.0038360953330993652,0.9844507269789984,0.9854604200323102,0.5002491609271299
0.003616422414779663,0.9844507269789984,0.9872778675282714,0.5002491609271299
0.0035885274410247803,0.9850565428109854,0.9872778675282714,0.5002491609271299
0.003535330295562744,0.9850565428109854,0.9876817447495961,0.5002491609271299
0.003449350595474243,0.9858642972536349,0.9876817447495961,0.5002491609271299
0.0034437477588653564,0.9858642972536349,0.9880856219709209,0.5002491609271299
0.0034076571464538574,0.9860662358642972,0.9880856219709209,0.5002491609271299
0.0034054815769195557,0.9860662358642972,0.9882875605815832,0.5002491609271299
0.003370910882949829,0.9862681744749596,0.9882875605815832,0.5002491609271299
0.003363370895385742,0.9862681744749596,0.9884894991922456,0.5002491609271299
0.0032660067081451416,0.9866720516962844,0.9884894991922456,0.5002491609271299
0.0032191872596740723,0.9866720516962844,0.9888933764135702,0.5002491609271299
0.003149867057800293,0.9870759289176091,0.9888933764135702,0.5002491609271299
0.0031309127807617188,0.9870759289176091,0.9890953150242326,0.5002491609271299
0.00311318039894104,0.9872778675282714,0.9890953150242326,0.5002491609271299
0.0030874013900756836,0.9872778675282714,0.989297253634895,0.5002491609271299
0.0030339062213897705,0.9876817447495961,0.989297253634895,0.5002491609271299
0.003008604049682617,0.9876817447495961,0.9894991922455574,0.5002491609271299
0.0030004382133483887,0.9878836833602584,0.9894991922455574,0.5002491609271299
0.0029744505882263184,0.9878836833602584,0.9901050080775444,0.5002491609271299
0.0029364824295043945,0.9880856219709209,0.9901050080775444,0.5002491609271299
0.002908676862716675,0.9880856219709209,0.9907108239095315,0.5002491609271299
0.0028199851512908936,0.9884894991922456,0.9907108239095315,0.5002491609271299
0.0026813149452209473,0.9884894991922456,0.9909127625201939,0.5002491609271299
0.002677828073501587,0.9886914378029079,0.9909127625201939,0.5002491609271299
0.0026338398456573486,0.9886914378029079,0.9915185783521809,0.5002491609271299
0.0025427043437957764,0.9890953150242326,0.9915185783521809,0.5002491609271299
0.0025263726711273193,0.9890953150242326,0.9917205169628432,0.5002491609271299
0.0024586915969848633,0.9894991922455574,0.9917205169628432,0.5002491609271299
0.002412736415863037,0.9894991922455574,0.992124394184168,0.5002491609271299
0.0023756027221679688,0.9897011308562197,0.992124394184168,0.5002491609271299
0.0023752450942993164,0.9897011308562197,0.9923263327948304,0.5002491609271299
0.002359926700592041,0.9899030694668821,0.9923263327948304,0.5002491609271299
0.0022160708904266357,0.9899030694668821,0.9927302100161551,0.5002491609271299
0.0022097527980804443,0.9901050080775444,0.9927302100161551,0.5002491609271299
0.0022031962871551514,0.9901050080775444,0.9931340872374798,0.5002491609271299
0.002112746238708496,0.9909127625201939,0.9931340872374798,0.5002491609271299
0.002084016799926758,0.9909127625201939,0.9935379644588045,0.5002491609271299
0.0020551085472106934,0.9911147011308562,0.9935379644588045,0.5002491609271299
0.0020354092121124268,0.9911147011308562,0.9937399030694669,0.5002491609271299
0.0019617676734924316,0.9913166397415186,0.9937399030694669,0.5002491609271299
0.0019554197788238525,0.9913166397415186,0.9939418416801292,0.5002491609271299
0.0018021762371063232,0.9919224555735057,0.9939418416801292,0.5002491609271299
0.0016997754573822021,0.9919224555735057,0.9941437802907916,0.5002491609271299
0.0016981959342956543,0.992124394184168,0.9941437802907916,0.5002491609271299
0.0016876757144927979,0.992124394184168,0.9945476575121163,0.5002491609271299
0.001532137393951416,0.9933360258481422,0.9945476575121163,0.5002491609271299
0.001505523920059204,0.9933360258481422,0.9947495961227787,0.5002491609271299
0.001392364501953125,0.9939418416801292,0.9947495961227787,0.5002491609271299
0.0013003647327423096,0.9939418416801292,0.994951534733441,0.5002491609271299
0.0012752115726470947,0.9941437802907916,0.994951534733441,0.5002491609271299
0.0012555420398712158,0.9941437802907916,0.9951534733441034,0.5002491609271299
0.001223146915435791,0.994345718901454,0.9951534733441034,0.5002491609271299
0.001219332218170166,0.994345718901454,0.9953554119547657,0.5002491609271299
0.0012004375457763672,0.9947495961227787,0.9953554119547657,0.5002491609271299
0.001145869493484497,0.9947495961227787,0.9961631663974152,0.5002491609271299
0.001122981309890747,0.9951534733441034,0.9961631663974152,0.5002491609271299
0.0011099576950073242,0.9951534733441034,0.9963651050080775,0.5002491609271299
0.0010946393013000488,0.9953554119547657,0.9963651050080775,0.5002491609271299
0.0010468661785125732,0.9953554119547657,0.9965670436187399,0.5002491609271299
0.0009765923023223877,0.9959612277867528,0.9965670436187399,0.5002491609271299
0.0008725523948669434,0.9959612277867528,0.9967689822294022,0.5002491609271299
0.000754624605178833,0.997172859450727,0.9967689822294022,0.5002491609271299
0.0007317066192626953,0.997172859450727,0.997172859450727,0.5002491609271299
0.0007237792015075684,0.9973747980613893,0.997172859450727,0.5002491609271299
0.0007207691669464111,0.9973747980613893,0.9973747980613893,0.5002491609271299
0.0006693899631500244,0.9975767366720517,0.9973747980613893,0.5002491609271299
0.0005571842193603516,0.9975767366720517,0.997778675282714,0.5002491609271299
0.0005554556846618652,0.997778675282714,0.997778675282714,0.5002491609271299
0.0004982352256774902,0.997778675282714,0.9985864297253635,0.5002491609271299
0.00044804811477661133,0.9983844911147012,0.9985864297253635,0.5002491609271299
0.00039646029472351074,0.9983844911147012,0.9987883683360258,0.5002491609271299
0.00039461255073547363,0.9985864297253635,0.9987883683360258,0.5002491609271299
0.0003745555877685547,0.9985864297253635,0.9991922455573505,0.5002491609271299
0.00017684698104858398,0.9991922455573505,0.9991922455573505,0.5002491609271299
0.00010517239570617676,0.9991922455573505,0.9995961227786753,0.5002491609271299
9.939074516296387e-05,0.999394184168013,0.9995961227786753,0.5002491609271299
4.807114601135254e-05,0.999394184168013,0.9997980613893377,0.5002491609271299
2.613663673400879e-05,0.9997980613893377,0.9997980613893377,0.5002491609271299
2.0712614059448242e-05,0.9997980613893377,1.0,0.5002491609271299
1.2665987014770508e-05,1.0,1.0,0.5002491609271299


==> figures/data/mislabeling/maxposterior_eps0_25_roc_data.csv <==
threshold,TPR,FPR,AUROC
inf,0.0,0.0,0.7534286133961964
0.3650415241718292,0.00020193861066235866,0.0,0.7534286133961964
0.30934545397758484,0.0008077544426494346,0.0,0.7534286133961964
0.3073784410953522,0.0008077544426494346,0.00020193861066235866,0.7534286133961964
0.2595585882663727,0.006462035541195477,0.00020193861066235866,0.7534286133961964
0.25772637128829956,0.006462035541195477,0.0004038772213247173,0.7534286133961964
0.2488803118467331,0.008481421647819063,0.0004038772213247173,0.7534286133961964
0.2476729154586792,0.008481421647819063,0.0006058158319870759,0.7534286133961964
0.2405477911233902,0.011510500807754443,0.0006058158319870759,0.7534286133961964
0.24036835134029388,0.011510500807754443,0.0008077544426494346,0.7534286133961964
0.23531539738178253,0.01332794830371567,0.0008077544426494346,0.7534286133961964
0.23488739132881165,0.01332794830371567,0.0010096930533117932,0.7534286133961964
0.2285696268081665,0.01635702746365105,0.0010096930533117932,0.7534286133961964
0.22837235033512115,0.01635702746365105,0.0012116316639741518,0.7534286133961964
0.22824957966804504,0.016558966074313407,0.0012116316639741518,0.7534286133961964
0.2277994602918625,0.016558966074313407,0.0014135702746365104,0.7534286133961964
0.22698074579238892,0.017366720516962843,0.0014135702746365104,0.7534286133961964
0.22689354419708252,0.017366720516962843,0.0016155088852988692,0.7534286133961964
0.22610479593276978,0.018578352180936994,0.0016155088852988692,0.7534286133961964
0.22541509568691254,0.018578352180936994,0.0018174474959612278,0.7534286133961964
0.22399410605430603,0.01938610662358643,0.0018174474959612278,0.7534286133961964
0.2238529771566391,0.01938610662358643,0.0020193861066235864,0.7534286133961964
0.22153961658477783,0.019991922455573505,0.0020193861066235864,0.7534286133961964
0.22151124477386475,0.019991922455573505,0.0022213247172859453,0.7534286133961964
0.22129611670970917,0.020395799676898224,0.0022213247172859453,0.7534286133961964
0.22093777358531952,0.020395799676898224,0.0024232633279483036,0.7534286133961964
0.2204107642173767,0.02079967689822294,0.0024232633279483036,0.7534286133961964
0.22024771571159363,0.02079967689822294,0.0026252019386106625,0.7534286133961964
0.21459588408470154,0.023626817447495962,0.0026252019386106625,0.7534286133961964
0.2144690901041031,0.023626817447495962,0.002827140549273021,0.7534286133961964
0.21233534812927246,0.024434571890145397,0.002827140549273021,0.7534286133961964
0.21220046281814575,0.024434571890145397,0.0030290791599353797,0.7534286133961964
0.2119116485118866,0.024636510500807753,0.0030290791599353797,0.7534286133961964
0.21149487793445587,0.024636510500807753,0.0032310177705977385,0.7534286133961964
0.21025796234607697,0.02524232633279483,0.0032310177705977385,0.7534286133961964
0.21000021696090698,0.02524232633279483,0.0036348949919224557,0.7534286133961964
0.20965738594532013,0.02544426494345719,0.0036348949919224557,0.7534286133961964
0.20961754024028778,0.02544426494345719,0.003836833602584814,0.7534286133961964
0.20906797051429749,0.026453957996768983,0.003836833602584814,0.7534286133961964
0.20900875329971313,0.026453957996768983,0.004038772213247173,0.7534286133961964
0.20713669061660767,0.027867528271405494,0.004038772213247173,0.7534286133961964
0.20698562264442444,0.027867528271405494,0.004240710823909532,0.7534286133961964
0.2065274864435196,0.02827140549273021,0.004240710823909532,0.7534286133961964
0.20644588768482208,0.02827140549273021,0.0046445880452342485,0.7534286133961964
0.2062568962574005,0.02847334410339257,0.0046445880452342485,0.7534286133961964
0.20611457526683807,0.02847334410339257,0.004846526655896607,0.7534286133961964
0.20607362687587738,0.028675282714054926,0.004846526655896607,0.7534286133961964
0.20602267980575562,0.028675282714054926,0.005048465266558966,0.7534286133961964
0.2058134227991104,0.029079159935379646,0.005048465266558966,0.7534286133961964
0.2057081013917923,0.029079159935379646,0.005250403877221325,0.7534286133961964
0.20232172310352325,0.03231017770597738,0.005250403877221325,0.7534286133961964
0.2022007405757904,0.03231017770597738,0.005452342487883684,0.7534286133961964
0.20089547336101532,0.033925686591276254,0.005452342487883684,0.7534286133961964
0.20053298771381378,0.033925686591276254,0.0058562197092084005,0.7534286133961964
0.19982706010341644,0.034329563812600966,0.0058562197092084005,0.7534286133961964
0.19974404573440552,0.034329563812600966,0.006058158319870759,0.7534286133961964
0.19961363077163696,0.034531502423263326,0.006058158319870759,0.7534286133961964
0.19956552982330322,0.034531502423263326,0.006260096930533118,0.7534286133961964
0.19934435188770294,0.034935379644588045,0.006260096930533118,0.7534286133961964
0.19919832050800323,0.034935379644588045,0.006462035541195477,0.7534286133961964
0.19883112609386444,0.035137318255250405,0.006462035541195477,0.7534286133961964
0.19863830506801605,0.035137318255250405,0.006663974151857835,0.7534286133961964
0.19850297272205353,0.035339256865912765,0.006663974151857835,0.7534286133961964
0.19777368009090424,0.035339256865912765,0.006865912762520194,0.7534286133961964
0.19765859842300415,0.03594507269789984,0.006865912762520194,0.7534286133961964
0.19714564085006714,0.03594507269789984,0.00747172859450727,0.7534286133961964
0.19490085542201996,0.03715670436187399,0.00747172859450727,0.7534286133961964
0.1946367770433426,0.03715670436187399,0.007673667205169628,0.7534286133961964
0.19435752928256989,0.03756058158319871,0.007673667205169628,0.7534286133961964
0.19419939815998077,0.03756058158319871,0.007875605815831988,0.7534286133961964
0.19391511380672455,0.03796445880452343,0.007875605815831988,0.7534286133961964
0.19349779188632965,0.03796445880452343,0.008077544426494346,0.7534286133961964
0.19336514174938202,0.038166397415185786,0.008077544426494346,0.7534286133961964
0.19299447536468506,0.038166397415185786,0.008279483037156704,0.7534286133961964
0.19248917698860168,0.03877221324717286,0.008279483037156704,0.7534286133961964
0.19244009256362915,0.03877221324717286,0.008481421647819063,0.7534286133961964
0.19108523428440094,0.04159935379644588,0.008481421647819063,0.7534286133961964
0.1909828931093216,0.04159935379644588,0.008683360258481421,0.7534286133961964
0.19094182550907135,0.04180129240710824,0.008683360258481421,0.7534286133961964
0.190688356757164,0.04180129240710824,0.008885298869143781,0.7534286133961964
0.1896977573633194,0.04321486268174475,0.008885298869143781,0.7534286133961964
0.18909691274166107,0.04321486268174475,0.009491114701130857,0.7534286133961964
0.18867139518260956,0.04341680129240711,0.009491114701130857,0.7534286133961964
0.18850424885749817,0.04341680129240711,0.009693053311793215,0.7534286133961964
0.18815168738365173,0.04382067851373182,0.009693053311793215,0.7534286133961964
0.18773934245109558,0.04382067851373182,0.009894991922455574,0.7534286133961964
0.18754978477954865,0.04402261712439418,0.009894991922455574,0.7534286133961964
0.18746863305568695,0.04402261712439418,0.010096930533117932,0.7534286133961964
0.18606369197368622,0.045234248788368334,0.010096930533117932,0.7534286133961964
0.1859705001115799,0.045234248788368334,0.01029886914378029,0.7534286133961964
0.1858118176460266,0.04543618739903069,0.01029886914378029,0.7534286133961964
0.18575797975063324,0.04543618739903069,0.01050080775444265,0.7534286133961964
0.18555665016174316,0.04563812600969305,0.01050080775444265,0.7534286133961964
0.18513065576553345,0.04563812600969305,0.010702746365105008,0.7534286133961964
0.18463315069675446,0.046445880452342485,0.010702746365105008,0.7534286133961964
0.1845511943101883,0.046445880452342485,0.010904684975767368,0.7534286133961964
0.18414266407489777,0.046849757673667204,0.010904684975767368,0.7534286133961964
0.18408337235450745,0.046849757673667204,0.011106623586429725,0.7534286133961964
0.18329937756061554,0.048061389337641355,0.011106623586429725,0.7534286133961964
0.18313288688659668,0.048061389337641355,0.011308562197092083,0.7534286133961964
0.18310576677322388,0.048263327948303715,0.011308562197092083,0.7534286133961964
0.18294477462768555,0.048263327948303715,0.011712439418416801,0.7534286133961964
0.18241716921329498,0.048465266558966075,0.011712439418416801,0.7534286133961964
0.1823403388261795,0.048465266558966075,0.01191437802907916,0.7534286133961964
0.18116025626659393,0.049474959612277866,0.01191437802907916,0.7534286133961964
0.18079885840415955,0.049474959612277866,0.012318255250403877,0.7534286133961964
0.1783045083284378,0.05351373182552504,0.012318255250403877,0.7534286133961964
0.1780204474925995,0.05351373182552504,0.012722132471728594,0.7534286133961964
0.17784647643566132,0.05411954765751212,0.012722132471728594,0.7534286133961964
0.1775921732187271,0.05411954765751212,0.012924071082390954,0.7534286133961964
0.17727147042751312,0.05492730210016155,0.012924071082390954,0.7534286133961964
0.17726987600326538,0.05492730210016155,0.013126009693053312,0.7534286133961964
0.17718875408172607,0.05512924071082391,0.013126009693053312,0.7534286133961964
0.17707543075084686,0.05512924071082391,0.01332794830371567,0.7534286133961964
0.1764156073331833,0.0561389337641357,0.01332794830371567,0.7534286133961964
0.17580372095108032,0.0561389337641357,0.013731825525040387,0.7534286133961964
0.17390334606170654,0.05896607431340872,0.013731825525040387,0.7534286133961964
0.1738809496164322,0.05896607431340872,0.013933764135702747,0.7534286133961964
0.17384015023708344,0.05936995153473344,0.013933764135702747,0.7534286133961964
0.1737523227930069,0.05936995153473344,0.014135702746365105,0.7534286133961964
0.17330126464366913,0.060379644588045234,0.014135702746365105,0.7534286133961964
0.17296619713306427,0.060379644588045234,0.014539579967689823,0.7534286133961964
0.17263124883174896,0.06098546042003231,0.014539579967689823,0.7534286133961964
0.17235110700130463,0.06098546042003231,0.01474151857835218,0.7534286133961964
0.17158998548984528,0.062197092084006464,0.01474151857835218,0.7534286133961964
0.17153097689151764,0.062197092084006464,0.01494345718901454,0.7534286133961964
0.17141921818256378,0.06260096930533118,0.01494345718901454,0.7534286133961964
0.17135486006736755,0.06260096930533118,0.015145395799676898,0.7534286133961964
0.17104162275791168,0.06340872374798061,0.015145395799676898,0.7534286133961964
0.17089779675006866,0.06340872374798061,0.015347334410339256,0.7534286133961964
0.1705845296382904,0.06361066235864297,0.015347334410339256,0.7534286133961964
0.17055299878120422,0.06361066235864297,0.015549273021001616,0.7534286133961964
0.17041835188865662,0.0640145395799677,0.015549273021001616,0.7534286133961964
0.1701454222202301,0.0640145395799677,0.015751211631663976,0.7534286133961964
0.16920426487922668,0.06502423263327949,0.015751211631663976,0.7534286133961964
0.16920360922813416,0.06502423263327949,0.015953150242326332,0.7534286133961964
0.16848096251487732,0.06583198707592892,0.015953150242326332,0.7534286133961964
0.1684771478176117,0.06583198707592892,0.01615508885298869,0.7534286133961964
0.16802597045898438,0.066437802907916,0.01615508885298869,0.7534286133961964
0.1675972044467926,0.066437802907916,0.016760904684975767,0.7534286133961964
0.1650971919298172,0.07007269789983844,0.016760904684975767,0.7534286133961964
0.1648513376712799,0.07007269789983844,0.016962843295638127,0.7534286133961964
0.16432099044322968,0.07067851373182553,0.016962843295638127,0.7534286133961964
0.1642255038022995,0.07067851373182553,0.017366720516962843,0.7534286133961964
0.1634850651025772,0.07189014539579967,0.017366720516962843,0.7534286133961964
0.16341274976730347,0.07189014539579967,0.017568659127625202,0.7534286133961964
0.1633540689945221,0.07209208400646204,0.017568659127625202,0.7534286133961964
0.1631840169429779,0.07209208400646204,0.01797253634894992,0.7534286133961964
0.1627936214208603,0.07289983844911146,0.01797253634894992,0.7534286133961964
0.1626443713903427,0.07289983844911146,0.018174474959612278,0.7534286133961964
0.16263508796691895,0.07310177705977383,0.018174474959612278,0.7534286133961964
0.16262225806713104,0.07310177705977383,0.018376413570274638,0.7534286133961964
0.16242919862270355,0.07390953150242327,0.018376413570274638,0.7534286133961964
0.16242623329162598,0.07390953150242327,0.018578352180936994,0.7534286133961964
0.16203710436820984,0.07491922455573506,0.018578352180936994,0.7534286133961964
0.16203318536281586,0.07491922455573506,0.018780290791599354,0.7534286133961964
0.16191817820072174,0.07552504038772213,0.018780290791599354,0.7534286133961964
0.16173326969146729,0.07552504038772213,0.018982229402261713,0.7534286133961964
0.16132347285747528,0.07653473344103393,0.018982229402261713,0.7534286133961964
0.16122426092624664,0.07653473344103393,0.01918416801292407,0.7534286133961964
0.16089297831058502,0.07673667205169628,0.01918416801292407,0.7534286133961964
0.16087405383586884,0.07673667205169628,0.01938610662358643,0.7534286133961964
0.16053029894828796,0.07774636510500808,0.01938610662358643,0.7534286133961964
0.16045773029327393,0.07774636510500808,0.01958804523424879,0.7534286133961964
0.16033807396888733,0.07794830371567044,0.01958804523424879,0.7534286133961964
0.16029717028141022,0.07794830371567044,0.01978998384491115,0.7534286133961964
0.15946385264396667,0.08016962843295639,0.01978998384491115,0.7534286133961964
0.15945233404636383,0.08016962843295639,0.019991922455573505,0.7534286133961964
0.15873339772224426,0.08077544426494346,0.019991922455573505,0.7534286133961964
0.15851430594921112,0.08077544426494346,0.020193861066235864,0.7534286133961964
0.15844209492206573,0.08097738287560581,0.020193861066235864,0.7534286133961964
0.1583951860666275,0.08097738287560581,0.020395799676898224,0.7534286133961964
0.1582096964120865,0.08117932148626818,0.020395799676898224,0.7534286133961964
0.1581880748271942,0.08117932148626818,0.02059773828756058,0.7534286133961964
0.15813536942005157,0.08138126009693053,0.02059773828756058,0.7534286133961964
0.1578599065542221,0.08138126009693053,0.0210016155088853,0.7534286133961964
0.15731866657733917,0.08178513731825525,0.0210016155088853,0.7534286133961964
0.15730874240398407,0.08178513731825525,0.021203554119547656,0.7534286133961964
0.15685440599918365,0.08299676898222941,0.021203554119547656,0.7534286133961964
0.15664365887641907,0.08299676898222941,0.021405492730210016,0.7534286133961964
0.15592890977859497,0.08441033925686592,0.021405492730210016,0.7534286133961964
0.15588703751564026,0.08441033925686592,0.021607431340872375,0.7534286133961964
0.155699223279953,0.08501615508885299,0.021607431340872375,0.7534286133961964
0.15549421310424805,0.08501615508885299,0.021809369951534735,0.7534286133961964
0.15541896224021912,0.08521809369951534,0.021809369951534735,0.7534286133961964
0.1554134488105774,0.08521809369951534,0.02201130856219709,0.7534286133961964
0.15537339448928833,0.08542003231017771,0.02201130856219709,0.7534286133961964
0.1552482545375824,0.08542003231017771,0.02241518578352181,0.7534286133961964
0.1540304720401764,0.08784329563812601,0.02241518578352181,0.7534286133961964
0.15397986769676208,0.08784329563812601,0.022617124394184167,0.7534286133961964
0.15294358134269714,0.09087237479806139,0.022617124394184167,0.7534286133961964
0.15289781987667084,0.09087237479806139,0.022819063004846526,0.7534286133961964
0.1521177440881729,0.0922859450726979,0.022819063004846526,0.7534286133961964
0.15194536745548248,0.0922859450726979,0.023222940226171242,0.7534286133961964
0.1517426073551178,0.09289176090468497,0.023222940226171242,0.7534286133961964
0.151704341173172,0.09289176090468497,0.023626817447495962,0.7534286133961964
0.1505381464958191,0.09531502423263329,0.023626817447495962,0.7534286133961964
0.15052741765975952,0.09531502423263329,0.02382875605815832,0.7534286133961964
0.1500767320394516,0.09652665589660743,0.02382875605815832,0.7534286133961964
0.15004459023475647,0.09652665589660743,0.024232633279483037,0.7534286133961964
0.14946188032627106,0.09773828756058159,0.024232633279483037,0.7534286133961964
0.14939762651920319,0.09773828756058159,0.024434571890145397,0.7534286133961964
0.1492614597082138,0.09834410339256866,0.024434571890145397,0.7534286133961964
0.14920437335968018,0.09834410339256866,0.024636510500807753,0.7534286133961964
0.14854247868061066,0.09975767366720517,0.024636510500807753,0.7534286133961964
0.14853958785533905,0.09975767366720517,0.024838449111470113,0.7534286133961964
0.1484449952840805,0.10016155088852989,0.024838449111470113,0.7534286133961964
0.1484098881483078,0.10016155088852989,0.025040387722132473,0.7534286133961964
0.14789080619812012,0.10117124394184168,0.025040387722132473,0.7534286133961964
0.14780212938785553,0.10117124394184168,0.02524232633279483,0.7534286133961964
0.14766040444374084,0.10137318255250403,0.02524232633279483,0.7534286133961964
0.14758633077144623,0.10137318255250403,0.025646203554119548,0.7534286133961964
0.14758408069610596,0.1015751211631664,0.025646203554119548,0.7534286133961964
0.14757955074310303,0.1015751211631664,0.025848142164781908,0.7534286133961964
0.14743490517139435,0.10218093699515347,0.025848142164781908,0.7534286133961964
0.14734478294849396,0.10218093699515347,0.026252019386106624,0.7534286133961964
0.1473415642976761,0.10238287560581583,0.026252019386106624,0.7534286133961964
0.14732369780540466,0.10238287560581583,0.026453957996768983,0.7534286133961964
0.1469404250383377,0.10379644588045234,0.026453957996768983,0.7534286133961964
0.14682979881763458,0.10379644588045234,0.0268578352180937,0.7534286133961964
0.14660464227199554,0.10480613893376414,0.0268578352180937,0.7534286133961964
0.14651834964752197,0.10480613893376414,0.027261712439418415,0.7534286133961964
0.146333247423172,0.10521001615508885,0.027261712439418415,0.7534286133961964
0.14618425071239471,0.10521001615508885,0.027463651050080775,0.7534286133961964
0.1456306278705597,0.10601777059773829,0.027463651050080775,0.7534286133961964
0.14541684091091156,0.10601777059773829,0.027665589660743135,0.7534286133961964
0.14393849670886993,0.10924878836833603,0.027665589660743135,0.7534286133961964
0.14383187890052795,0.10924878836833603,0.027867528271405494,0.7534286133961964
0.14344704151153564,0.11025848142164782,0.027867528271405494,0.7534286133961964
0.14341281354427338,0.11025848142164782,0.02806946688206785,0.7534286133961964
0.14266744256019592,0.11207592891760905,0.02806946688206785,0.7534286133961964
0.14259926974773407,0.11207592891760905,0.02827140549273021,0.7534286133961964
0.1425173133611679,0.11247980613893377,0.02827140549273021,0.7534286133961964
0.14224667847156525,0.11247980613893377,0.028675282714054926,0.7534286133961964
0.14218474924564362,0.11268174474959612,0.028675282714054926,0.7534286133961964
0.14218193292617798,0.11268174474959612,0.028877221324717286,0.7534286133961964
0.14182624220848083,0.11369143780290791,0.028877221324717286,0.7534286133961964
0.14182355999946594,0.11369143780290791,0.029079159935379646,0.7534286133961964
0.14171041548252106,0.11409531502423263,0.029079159935379646,0.7534286133961964
0.14166490733623505,0.11409531502423263,0.029281098546042002,0.7534286133961964
0.14149843156337738,0.11490306946688207,0.029281098546042002,0.7534286133961964
0.14139431715011597,0.11490306946688207,0.02968497576736672,0.7534286133961964
0.14118008315563202,0.11550888529886914,0.02968497576736672,0.7534286133961964
0.14113380014896393,0.11550888529886914,0.02988691437802908,0.7534286133961964
0.1406135857105255,0.11651857835218093,0.02988691437802908,0.7534286133961964
0.14044363796710968,0.11651857835218093,0.030290791599353797,0.7534286133961964
0.1402144730091095,0.11712439418416801,0.030290791599353797,0.7534286133961964
0.14007161557674408,0.11712439418416801,0.030492730210016156,0.7534286133961964
0.13979068398475647,0.11813408723747981,0.030492730210016156,0.7534286133961964
0.13972777128219604,0.11813408723747981,0.030694668820678513,0.7534286133961964
0.1393066793680191,0.11894184168012924,0.030694668820678513,0.7534286133961964
0.13921688497066498,0.11894184168012924,0.030896607431340872,0.7534286133961964
0.13894523680210114,0.11995153473344103,0.030896607431340872,0.7534286133961964
0.13878977298736572,0.11995153473344103,0.031098546042003232,0.7534286133961964
0.13831813633441925,0.12096122778675283,0.031098546042003232,0.7534286133961964
0.1383104771375656,0.12096122778675283,0.03130048465266559,0.7534286133961964
0.13799341022968292,0.12176898222940226,0.03130048465266559,0.7534286133961964
0.13798250257968903,0.12176898222940226,0.03150242326332795,0.7534286133961964
0.13782468438148499,0.12237479806138933,0.03150242326332795,0.7534286133961964
0.1377895623445511,0.12237479806138933,0.03210823909531502,0.7534286133961964
0.13760077953338623,0.12318255250403877,0.03210823909531502,0.7534286133961964
0.13758809864521027,0.12318255250403877,0.03231017770597738,0.7534286133961964
0.1369459629058838,0.12520193861066237,0.03231017770597738,0.7534286133961964
0.13692526519298553,0.12520193861066237,0.03251211631663974,0.7534286133961964
0.13590820133686066,0.12742326332794832,0.03251211631663974,0.7534286133961964
0.13588981330394745,0.12742326332794832,0.0327140549273021,0.7534286133961964
0.13572145998477936,0.12823101777059773,0.0327140549273021,0.7534286133961964
0.13565582036972046,0.12823101777059773,0.033117932148626815,0.7534286133961964
0.13542672991752625,0.12863489499192246,0.033117932148626815,0.7534286133961964
0.13521799445152283,0.12863489499192246,0.033319870759289175,0.7534286133961964
0.13513070344924927,0.12883683360258483,0.033319870759289175,0.7534286133961964
0.13497532904148102,0.12883683360258483,0.033723747980613894,0.7534286133961964
0.13474063575267792,0.13004846526655897,0.033723747980613894,0.7534286133961964
0.13471797108650208,0.13004846526655897,0.033925686591276254,0.7534286133961964
0.13436287641525269,0.13126009693053312,0.033925686591276254,0.7534286133961964
0.13435201346874237,0.13126009693053312,0.03412762520193861,0.7534286133961964
0.13367022573947906,0.13247172859450726,0.03412762520193861,0.7534286133961964
0.13365162909030914,0.13247172859450726,0.034329563812600966,0.7534286133961964
0.1335873305797577,0.132875605815832,0.034329563812600966,0.7534286133961964
0.13348394632339478,0.132875605815832,0.034531502423263326,0.7534286133961964
0.13245266675949097,0.13610662358642972,0.034531502423263326,0.7534286133961964
0.13228264451026917,0.13610662358642972,0.034935379644588045,0.7534286133961964
0.1322689801454544,0.13651050080775445,0.034935379644588045,0.7534286133961964
0.13218487799167633,0.13651050080775445,0.035339256865912765,0.7534286133961964
0.13189896941184998,0.13752019386106623,0.035339256865912765,0.7534286133961964
0.13183733820915222,0.13752019386106623,0.035541195476575124,0.7534286133961964
0.13183680176734924,0.1377221324717286,0.035541195476575124,0.7534286133961964
0.13182701170444489,0.1377221324717286,0.03574313408723748,0.7534286133961964
0.1317703276872635,0.13792407108239096,0.03574313408723748,0.7534286133961964
0.13171082735061646,0.13792407108239096,0.03594507269789984,0.7534286133961964
0.13126295804977417,0.13933764135702748,0.03594507269789984,0.7534286133961964
0.13125377893447876,0.13933764135702748,0.036147011308562196,0.7534286133961964
0.13091355562210083,0.14034733441033925,0.036147011308562196,0.7534286133961964
0.13087964057922363,0.14034733441033925,0.036348949919224556,0.7534286133961964
0.13057877123355865,0.1411550888529887,0.036348949919224556,0.7534286133961964
0.13056181371212006,0.1411550888529887,0.036550888529886916,0.7534286133961964
0.13050112128257751,0.14135702746365106,0.036550888529886916,0.7534286133961964
0.13048873841762543,0.14135702746365106,0.036752827140549275,0.7534286133961964
0.13038311898708344,0.14196284329563813,0.036752827140549275,0.7534286133961964
0.130247563123703,0.14196284329563813,0.036954765751211635,0.7534286133961964
0.1300731897354126,0.1425686591276252,0.036954765751211635,0.7534286133961964
0.12972775101661682,0.1425686591276252,0.03735864297253635,0.7534286133961964
0.12962555885314941,0.14337641357027464,0.03735864297253635,0.7534286133961964
0.1295931190252304,0.14337641357027464,0.03756058158319871,0.7534286133961964
0.12918373942375183,0.14519386106623586,0.03756058158319871,0.7534286133961964
0.12911394238471985,0.14519386106623586,0.03776252019386107,0.7534286133961964
0.12907452881336212,0.14539579967689822,0.03776252019386107,0.7534286133961964
0.12906527519226074,0.14539579967689822,0.03796445880452343,0.7534286133961964
0.12854021787643433,0.14761712439418417,0.03796445880452343,0.7534286133961964
0.12851235270500183,0.14761712439418417,0.038166397415185786,0.7534286133961964
0.1282339245080948,0.14862681744749595,0.038166397415185786,0.7534286133961964
0.12816187739372253,0.14862681744749595,0.03836833602584814,0.7534286133961964
0.12816140055656433,0.14882875605815832,0.03836833602584814,0.7534286133961964
0.1281360536813736,0.14882875605815832,0.0385702746365105,0.7534286133961964
0.1279733031988144,0.14963651050080776,0.0385702746365105,0.7534286133961964
0.12793071568012238,0.14963651050080776,0.03877221324717286,0.7534286133961964
0.12769661843776703,0.15024232633279483,0.03877221324717286,0.7534286133961964
0.12768609821796417,0.15024232633279483,0.03897415185783522,0.7534286133961964
0.12703929841518402,0.1518578352180937,0.03897415185783522,0.7534286133961964
0.1268751472234726,0.1518578352180937,0.03937802907915994,0.7534286133961964
0.12683628499507904,0.1522617124394184,0.03937802907915994,0.7534286133961964
0.1267927587032318,0.1522617124394184,0.0395799676898223,0.7534286133961964
0.1263965666294098,0.15327140549273022,0.0395799676898223,0.7534286133961964
0.12625205516815186,0.15327140549273022,0.04018578352180937,0.7534286133961964
0.12605509161949158,0.154281098546042,0.04018578352180937,0.7534286133961964
0.12602423131465912,0.154281098546042,0.04038772213247173,0.7534286133961964
0.12569227814674377,0.15549273021001617,0.04038772213247173,0.7534286133961964
0.12564045190811157,0.15549273021001617,0.04058966074313409,0.7534286133961964
0.12527689337730408,0.15690630048465268,0.04058966074313409,0.7534286133961964
0.1252131313085556,0.15690630048465268,0.04099353796445881,0.7534286133961964
0.1250321865081787,0.1577140549273021,0.04099353796445881,0.7534286133961964
0.12502843141555786,0.1577140549273021,0.04119547657512116,0.7534286133961964
0.12497970461845398,0.15791599353796446,0.04119547657512116,0.7534286133961964
0.12492977827787399,0.15791599353796446,0.04180129240710824,0.7534286133961964
0.12489782273769379,0.15811793214862682,0.04180129240710824,0.7534286133961964
0.12489448487758636,0.15811793214862682,0.0420032310177706,0.7534286133961964
0.1247883066534996,0.1583198707592892,0.0420032310177706,0.7534286133961964
0.12473990768194199,0.1583198707592892,0.04240710823909531,0.7534286133961964
0.12466692179441452,0.15852180936995153,0.04240710823909531,0.7534286133961964
0.12465350329875946,0.15852180936995153,0.04260904684975767,0.7534286133961964
0.12445078045129776,0.15892568659127626,0.04260904684975767,0.7534286133961964
0.12434610724449158,0.15892568659127626,0.04301292407108239,0.7534286133961964
0.12432141602039337,0.1591276252019386,0.04301292407108239,0.7534286133961964
0.12423515319824219,0.1591276252019386,0.04321486268174475,0.7534286133961964
0.12407346069812775,0.15953150242326333,0.04321486268174475,0.7534286133961964
0.12400737404823303,0.15953150242326333,0.04341680129240711,0.7534286133961964
0.12359245121479034,0.1611470113085622,0.04341680129240711,0.7534286133961964
0.12349896878004074,0.1611470113085622,0.04382067851373182,0.7534286133961964
0.12343082576990128,0.16134894991922455,0.04382067851373182,0.7534286133961964
0.12329812347888947,0.16134894991922455,0.04402261712439418,0.7534286133961964
0.12317471951246262,0.162156704361874,0.04402261712439418,0.7534286133961964
0.12315801531076431,0.162156704361874,0.04422455573505654,0.7534286133961964
0.12307342886924744,0.16256058158319872,0.04422455573505654,0.7534286133961964
0.1229187473654747,0.16256058158319872,0.0444264943457189,0.7534286133961964
0.12267116457223892,0.16336833602584813,0.0444264943457189,0.7534286133961964
0.12264905124902725,0.16336833602584813,0.04462843295638126,0.7534286133961964
0.12253786623477936,0.16377221324717287,0.04462843295638126,0.7534286133961964
0.12249920517206192,0.16377221324717287,0.04483037156704362,0.7534286133961964
0.12212934345006943,0.16599353796445881,0.04483037156704362,0.7534286133961964
0.12212344259023666,0.16599353796445881,0.045032310177705974,0.7534286133961964
0.12176086008548737,0.16821486268174474,0.045032310177705974,0.7534286133961964
0.12169982492923737,0.16821486268174474,0.045234248788368334,0.7534286133961964
0.12164092063903809,0.16861873990306947,0.045234248788368334,0.7534286133961964
0.12162749469280243,0.16861873990306947,0.04543618739903069,0.7534286133961964
0.12132447957992554,0.16983037156704361,0.04543618739903069,0.7534286133961964
0.1212746649980545,0.16983037156704361,0.04563812600969305,0.7534286133961964
0.12116291373968124,0.1704361873990307,0.04563812600969305,0.7534286133961964
0.12110315263271332,0.1704361873990307,0.04604200323101777,0.7534286133961964
0.12098238617181778,0.17104200323101776,0.04604200323101777,0.7534286133961964
0.12096463888883591,0.17104200323101776,0.04624394184168013,0.7534286133961964
0.12057925760746002,0.17366720516962844,0.04624394184168013,0.7534286133961964
0.12056363373994827,0.17366720516962844,0.046445880452342485,0.7534286133961964
0.12047863006591797,0.1742730210016155,0.046445880452342485,0.7534286133961964
0.12023058533668518,0.1742730210016155,0.047051696284329564,0.7534286133961964
0.12021240592002869,0.17447495961227788,0.047051696284329564,0.7534286133961964
0.1201266497373581,0.17447495961227788,0.047859450726978996,0.7534286133961964
0.12001115083694458,0.17487883683360259,0.047859450726978996,0.7534286133961964
0.11997900903224945,0.17487883683360259,0.048061389337641355,0.7534286133961964
0.11931946128606796,0.17831179321486268,0.048061389337641355,0.7534286133961964
0.11920862644910812,0.17831179321486268,0.048465266558966075,0.7534286133961964
0.11861928552389145,0.18033117932148626,0.048465266558966075,0.7534286133961964
0.11856327950954437,0.18033117932148626,0.048667205169628434,0.7534286133961964
0.11831478774547577,0.1815428109854604,0.048667205169628434,0.7534286133961964
0.11820337176322937,0.1815428109854604,0.04907108239095315,0.7534286133961964
0.11791941523551941,0.18275444264943458,0.04907108239095315,0.7534286133961964
0.11781420558691025,0.18275444264943458,0.049273021001615507,0.7534286133961964
0.1176842749118805,0.18315831987075928,0.049273021001615507,0.7534286133961964
0.11764463782310486,0.18315831987075928,0.049474959612277866,0.7534286133961964
0.11759363114833832,0.18336025848142165,0.049474959612277866,0.7534286133961964
0.11756933480501175,0.18336025848142165,0.049676898222940226,0.7534286133961964
0.11756356060504913,0.18356219709208402,0.049676898222940226,0.7534286133961964
0.1174490749835968,0.18356219709208402,0.049878836833602586,0.7534286133961964
0.11733152717351913,0.1841680129240711,0.049878836833602586,0.7534286133961964
0.11729742586612701,0.1841680129240711,0.050080775444264945,0.7534286133961964
0.11724651604890823,0.18477382875605816,0.050080775444264945,0.7534286133961964
0.11720919609069824,0.18477382875605816,0.05048465266558966,0.7534286133961964
0.11705785989761353,0.1855815831987076,0.05048465266558966,0.7534286133961964
0.11705236881971359,0.1855815831987076,0.05068659127625202,0.7534286133961964
0.11696242541074753,0.1859854604200323,0.05068659127625202,0.7534286133961964
0.11694049090147018,0.1859854604200323,0.05088852988691438,0.7534286133961964
0.11655405908823013,0.1869951534733441,0.05088852988691438,0.7534286133961964
0.11653075367212296,0.1869951534733441,0.05109046849757674,0.7534286133961964
0.1164805144071579,0.18739903069466882,0.05109046849757674,0.7534286133961964
0.11647337675094604,0.18739903069466882,0.051292407108239096,0.7534286133961964
0.11642356961965561,0.18760096930533118,0.051292407108239096,0.7534286133961964
0.11639294028282166,0.18760096930533118,0.051494345718901456,0.7534286133961964
0.11626828461885452,0.1890145395799677,0.051494345718901456,0.7534286133961964
0.11623945832252502,0.1890145395799677,0.051696284329563816,0.7534286133961964
0.11617829650640488,0.18962035541195477,0.051696284329563816,0.7534286133961964
0.11616683751344681,0.18962035541195477,0.05189822294022617,0.7534286133961964
0.11603231728076935,0.19022617124394184,0.05189822294022617,0.7534286133961964
0.11595682799816132,0.19022617124394184,0.05210016155088853,0.7534286133961964
0.11582469195127487,0.19103392568659128,0.05210016155088853,0.7534286133961964
0.11564633995294571,0.19103392568659128,0.05230210016155089,0.7534286133961964
0.11559119820594788,0.19143780290791598,0.05230210016155089,0.7534286133961964
0.11557076126337051,0.19143780290791598,0.05250403877221325,0.7534286133961964
0.11543796211481094,0.19224555735056542,0.05250403877221325,0.7534286133961964
0.11538568884134293,0.19224555735056542,0.05290791599353797,0.7534286133961964
0.11524717509746552,0.1928513731825525,0.05290791599353797,0.7534286133961964
0.11513577401638031,0.1928513731825525,0.05331179321486268,0.7534286133961964
0.11497423052787781,0.19325525040387723,0.05331179321486268,0.7534286133961964
0.11494453996419907,0.19325525040387723,0.05351373182552504,0.7534286133961964
0.11457623541355133,0.19466882067851374,0.05351373182552504,0.7534286133961964
0.1145486831665039,0.19466882067851374,0.0537156704361874,0.7534286133961964
0.1144627034664154,0.19567851373182552,0.0537156704361874,0.7534286133961964
0.11445629596710205,0.19567851373182552,0.05391760904684976,0.7534286133961964
0.11439640820026398,0.19588045234248788,0.05391760904684976,0.7534286133961964
0.11439336091279984,0.19588045234248788,0.05411954765751212,0.7534286133961964
0.11419151723384857,0.1968901453957997,0.05411954765751212,0.7534286133961964
0.11416567862033844,0.1968901453957997,0.05432148626817448,0.7534286133961964
0.1141604483127594,0.19709208400646203,0.05432148626817448,0.7534286133961964
0.11414632201194763,0.19709208400646203,0.05452342487883683,0.7534286133961964
0.11412341147661209,0.19749596122778676,0.05452342487883683,0.7534286133961964
0.11411717534065247,0.19749596122778676,0.05472536348949919,0.7534286133961964
0.11388861387968063,0.19850565428109854,0.05472536348949919,0.7534286133961964
0.11386070400476456,0.19850565428109854,0.05492730210016155,0.7534286133961964
0.11385104805231094,0.1987075928917609,0.05492730210016155,0.7534286133961964
0.1138441190123558,0.1987075928917609,0.05512924071082391,0.7534286133961964
0.11378518491983414,0.19931340872374798,0.05512924071082391,0.7534286133961964
0.11372220516204834,0.19931340872374798,0.05533117932148627,0.7534286133961964
0.11363325268030167,0.20012116316639741,0.05533117932148627,0.7534286133961964
0.11360331624746323,0.20012116316639741,0.05553311793214863,0.7534286133961964
0.11329174041748047,0.20092891760904685,0.05553311793214863,0.7534286133961964
0.11327077448368073,0.20092891760904685,0.05593699515347334,0.7534286133961964
0.11316240578889847,0.20193861066235863,0.05593699515347334,0.7534286133961964
0.11314471065998077,0.20193861066235863,0.0561389337641357,0.7534286133961964
0.11312788724899292,0.202140549273021,0.0561389337641357,0.7534286133961964
0.11311616003513336,0.202140549273021,0.05634087237479806,0.7534286133961964
0.11307795345783234,0.20254442649434573,0.05634087237479806,0.7534286133961964
0.11305546015501022,0.20254442649434573,0.05654281098546042,0.7534286133961964
0.11286034435033798,0.2035541195476575,0.05654281098546042,0.7534286133961964
0.1128535196185112,0.2035541195476575,0.05674474959612278,0.7534286133961964
0.11274920403957367,0.2045638126009693,0.05674474959612278,0.7534286133961964
0.11271476000547409,0.2045638126009693,0.05694668820678514,0.7534286133961964
0.11236850172281265,0.20638126009693053,0.05694668820678514,0.7534286133961964
0.11233580112457275,0.20638126009693053,0.05714862681744749,0.7534286133961964
0.11228517442941666,0.20678513731825526,0.05714862681744749,0.7534286133961964
0.11228027194738388,0.20678513731825526,0.05735056542810985,0.7534286133961964
0.1117190569639206,0.20941033925686592,0.05735056542810985,0.7534286133961964
0.11171609163284302,0.20941033925686592,0.05755250403877221,0.7534286133961964
0.11146827787160873,0.2114297253634895,0.05755250403877221,0.7534286133961964
0.11131399869918823,0.2114297253634895,0.05795638126009693,0.7534286133961964
0.11126101762056351,0.21163166397415187,0.05795638126009693,0.7534286133961964
0.1112317144870758,0.21163166397415187,0.05815831987075929,0.7534286133961964
0.11123048514127731,0.2118336025848142,0.05815831987075929,0.7534286133961964
0.11120102554559708,0.2118336025848142,0.05836025848142165,0.7534286133961964
0.11093352735042572,0.21324717285945072,0.05836025848142165,0.7534286133961964
0.1109110489487648,0.21324717285945072,0.058562197092084003,0.7534286133961964
0.11089229583740234,0.21344911147011308,0.058562197092084003,0.7534286133961964
0.1108366996049881,0.21344911147011308,0.05916801292407108,0.7534286133961964
0.1107824519276619,0.21365105008077545,0.05916801292407108,0.7534286133961964
0.1107693538069725,0.21365105008077545,0.05936995153473344,0.7534286133961964
0.11047250032424927,0.2152665589660743,0.05936995153473344,0.7534286133961964
0.11045418679714203,0.2152665589660743,0.0595718901453958,0.7534286133961964
0.11032956838607788,0.2158723747980614,0.0595718901453958,0.7534286133961964
0.11029908806085587,0.2158723747980614,0.05977382875605816,0.7534286133961964
0.11011640727519989,0.21688206785137318,0.05977382875605816,0.7534286133961964
0.11010195314884186,0.21688206785137318,0.059975767366720514,0.7534286133961964
0.10986693203449249,0.21869951534733442,0.059975767366720514,0.7534286133961964
0.10985763370990753,0.21869951534733442,0.060177705977382874,0.7534286133961964
0.10973843187093735,0.21910339256865913,0.060177705977382874,0.7534286133961964
0.10969420522451401,0.21910339256865913,0.06058158319870759,0.7534286133961964
0.10948217660188675,0.2197092084006462,0.06058158319870759,0.7534286133961964
0.10933008790016174,0.2197092084006462,0.06078352180936995,0.7534286133961964
0.10893118381500244,0.22132471728594508,0.06078352180936995,0.7534286133961964
0.10888777673244476,0.22132471728594508,0.06098546042003231,0.7534286133961964
0.1087801530957222,0.22213247172859452,0.06098546042003231,0.7534286133961964
0.1087435856461525,0.22213247172859452,0.061187399030694666,0.7534286133961964
0.10867905616760254,0.22294022617124395,0.061187399030694666,0.7534286133961964
0.10863664001226425,0.22294022617124395,0.061389337641357025,0.7534286133961964
0.10843917727470398,0.22516155088852988,0.061389337641357025,0.7534286133961964
0.10842399299144745,0.22516155088852988,0.061591276252019385,0.7534286133961964
0.10836653411388397,0.22536348949919224,0.061591276252019385,0.7534286133961964
0.10836068540811539,0.22536348949919224,0.061793214862681745,0.7534286133961964
0.10823505371809006,0.22576736672051698,0.061793214862681745,0.7534286133961964
0.10808870941400528,0.22576736672051698,0.061995153473344104,0.7534286133961964
0.10802308470010757,0.22596930533117932,0.061995153473344104,0.7534286133961964
0.10801982879638672,0.22596930533117932,0.062197092084006464,0.7534286133961964
0.10791489481925964,0.22637318255250405,0.062197092084006464,0.7534286133961964
0.10790110379457474,0.22637318255250405,0.062399030694668824,0.7534286133961964
0.10765498876571655,0.22738287560581583,0.062399030694668824,0.7534286133961964
0.10762381553649902,0.22738287560581583,0.06260096930533118,0.7534286133961964
0.1074228510260582,0.22839256865912763,0.06260096930533118,0.7534286133961964
0.10736386477947235,0.22839256865912763,0.06280290791599354,0.7534286133961964
0.10734295845031738,0.22859450726978997,0.06280290791599354,0.7534286133961964
0.10730156302452087,0.22859450726978997,0.0630048465266559,0.7534286133961964
0.10715201497077942,0.2294022617124394,0.0630048465266559,0.7534286133961964
0.10714198648929596,0.2294022617124394,0.06320678513731826,0.7534286133961964
0.10693768411874771,0.23061389337641358,0.06320678513731826,0.7534286133961964
0.1068970263004303,0.23061389337641358,0.06340872374798061,0.7534286133961964
0.1068132072687149,0.23121970920840065,0.06340872374798061,0.7534286133961964
0.10672518610954285,0.23121970920840065,0.06361066235864297,0.7534286133961964
0.10667801648378372,0.23162358642972536,0.06361066235864297,0.7534286133961964
0.10663087666034698,0.23162358642972536,0.06381260096930533,0.7534286133961964
0.10661084949970245,0.23182552504038773,0.06381260096930533,0.7534286133961964
0.10653042048215866,0.23182552504038773,0.0640145395799677,0.7534286133961964
0.10622972995042801,0.2328352180936995,0.0640145395799677,0.7534286133961964
0.1062086895108223,0.2328352180936995,0.06421647819063005,0.7534286133961964
0.10605726391077042,0.23424878836833601,0.06421647819063005,0.7534286133961964
0.10594899207353592,0.23424878836833601,0.06502423263327949,0.7534286133961964
0.10581156611442566,0.23546042003231019,0.06502423263327949,0.7534286133961964
0.10578644275665283,0.23546042003231019,0.06522617124394184,0.7534286133961964
0.10567210614681244,0.2358642972536349,0.06522617124394184,0.7534286133961964
0.10553222894668579,0.2358642972536349,0.06563004846526656,0.7534286133961964
0.10531191527843475,0.23747980613893377,0.06563004846526656,0.7534286133961964
0.10529536008834839,0.23747980613893377,0.06583198707592892,0.7534286133961964
0.10529276728630066,0.23768174474959614,0.06583198707592892,0.7534286133961964
0.10525715351104736,0.23768174474959614,0.06603392568659128,0.7534286133961964
0.10523032397031784,0.23788368336025847,0.06603392568659128,0.7534286133961964
0.10513214021921158,0.23788368336025847,0.06663974151857835,0.7534286133961964
0.10505784302949905,0.2382875605815832,0.06663974151857835,0.7534286133961964
0.10503627359867096,0.2382875605815832,0.06704361873990307,0.7534286133961964
0.1048162505030632,0.23949919224555735,0.06704361873990307,0.7534286133961964
0.10481417924165726,0.23949919224555735,0.06724555735056542,0.7534286133961964
0.10464436560869217,0.2403069466882068,0.06724555735056542,0.7534286133961964
0.10444717109203339,0.2403069466882068,0.06805331179321486,0.7534286133961964
0.10415083169937134,0.242124394184168,0.06805331179321486,0.7534286133961964
0.10396480560302734,0.242124394184168,0.06865912762520193,0.7534286133961964
0.10388961434364319,0.24232633279483037,0.06865912762520193,0.7534286133961964
0.10385528206825256,0.24232633279483037,0.0688610662358643,0.7534286133961964
0.10354643315076828,0.2441437802907916,0.0688610662358643,0.7534286133961964
0.1035277470946312,0.2441437802907916,0.06926494345718902,0.7534286133961964
0.1034458577632904,0.24454765751211632,0.06926494345718902,0.7534286133961964
0.10342949628829956,0.24454765751211632,0.06946688206785137,0.7534286133961964
0.10340011119842529,0.24474959612277866,0.06946688206785137,0.7534286133961964
0.10338491946458817,0.24474959612277866,0.06966882067851374,0.7534286133961964
0.10331568866968155,0.24495153473344103,0.06966882067851374,0.7534286133961964
0.10330738872289658,0.24495153473344103,0.06987075928917609,0.7534286133961964
0.10325907915830612,0.24535541195476576,0.06987075928917609,0.7534286133961964
0.10314583778381348,0.24535541195476576,0.07027463651050081,0.7534286133961964
0.10307015478610992,0.24596122778675283,0.07027463651050081,0.7534286133961964
0.1029791533946991,0.24596122778675283,0.07067851373182553,0.7534286133961964
0.10297657549381256,0.24616316639741517,0.07067851373182553,0.7534286133961964
0.10293302685022354,0.24616316639741517,0.07088045234248788,0.7534286133961964
0.10292502492666245,0.24636510500807754,0.07088045234248788,0.7534286133961964
0.10287658870220184,0.24636510500807754,0.0712843295638126,0.7534286133961964
0.10283828526735306,0.2469709208400646,0.0712843295638126,0.7534286133961964
0.10272938013076782,0.2469709208400646,0.07148626817447495,0.7534286133961964
0.10272514075040817,0.24717285945072698,0.07148626817447495,0.7534286133961964
0.10269865393638611,0.24717285945072698,0.07189014539579967,0.7534286133961964
0.10268277674913406,0.24737479806138934,0.07189014539579967,0.7534286133961964
0.10267022997140884,0.24737479806138934,0.07209208400646204,0.7534286133961964
0.10256253182888031,0.24838449111470112,0.07209208400646204,0.7534286133961964
0.10253653675317764,0.24838449111470112,0.07229402261712439,0.7534286133961964
0.10227324813604355,0.25020193861066237,0.07229402261712439,0.7534286133961964
0.10225239396095276,0.25020193861066237,0.07269789983844911,0.7534286133961964
0.10220113396644592,0.25040387722132473,0.07269789983844911,0.7534286133961964
0.1021445170044899,0.25040387722132473,0.07310177705977383,0.7534286133961964
0.10198157280683517,0.2510096930533118,0.07310177705977383,0.7534286133961964
0.10195790231227875,0.2510096930533118,0.07330371567043618,0.7534286133961964
0.1018085777759552,0.2522213247172859,0.07330371567043618,0.7534286133961964
0.10175915062427521,0.2522213247172859,0.07350565428109855,0.7534286133961964
0.10145395249128342,0.2538368336025848,0.07350565428109855,0.7534286133961964
0.10140913724899292,0.2538368336025848,0.07390953150242327,0.7534286133961964
0.10139696300029755,0.25424071082390953,0.07390953150242327,0.7534286133961964
0.1013629138469696,0.25424071082390953,0.07411147011308562,0.7534286133961964
0.10127223283052444,0.2544426494345719,0.07411147011308562,0.7534286133961964
0.10125929862260818,0.2544426494345719,0.0747172859450727,0.7534286133961964
0.1011292040348053,0.25504846526655894,0.0747172859450727,0.7534286133961964
0.10111884772777557,0.25504846526655894,0.07491922455573506,0.7534286133961964
0.10103969275951385,0.2554523424878837,0.07491922455573506,0.7534286133961964
0.10103735327720642,0.2554523424878837,0.07512116316639741,0.7534286133961964
0.10078521817922592,0.2568659127625202,0.07512116316639741,0.7534286133961964
0.10071726888418198,0.2568659127625202,0.07572697899838449,0.7534286133961964
0.10024724155664444,0.25848142164781907,0.07572697899838449,0.7534286133961964
0.1002269759774208,0.25848142164781907,0.07592891760904685,0.7534286133961964
0.10007230192422867,0.25908723747980617,0.07592891760904685,0.7534286133961964
0.10005611181259155,0.25908723747980617,0.0761308562197092,0.7534286133961964
0.09971440583467484,0.2619143780290792,0.0761308562197092,0.7534286133961964
0.09967246651649475,0.2619143780290792,0.07633279483037157,0.7534286133961964
0.09949430823326111,0.26292407108239096,0.07633279483037157,0.7534286133961964
0.09948092699050903,0.26292407108239096,0.07653473344103393,0.7534286133961964
0.09943655878305435,0.26312600969305333,0.07653473344103393,0.7534286133961964
0.09943000972270966,0.26312600969305333,0.07673667205169628,0.7534286133961964
0.09934654831886292,0.263529886914378,0.07673667205169628,0.7534286133961964
0.09933704137802124,0.263529886914378,0.07693861066235864,0.7534286133961964
0.09921855479478836,0.2641357027463651,0.07693861066235864,0.7534286133961964
0.09909413009881973,0.2641357027463651,0.077140549273021,0.7534286133961964
0.09909234941005707,0.2643376413570275,0.077140549273021,0.7534286133961964
0.09903895854949951,0.2643376413570275,0.07754442649434572,0.7534286133961964
0.09885244816541672,0.2655492730210016,0.07754442649434572,0.7534286133961964
0.09879851341247559,0.2655492730210016,0.07794830371567044,0.7534286133961964
0.09865748882293701,0.26595315024232635,0.07794830371567044,0.7534286133961964
0.09861849248409271,0.26595315024232635,0.07855411954765751,0.7534286133961964
0.09844107180833817,0.26676090468497576,0.07855411954765751,0.7534286133961964
0.09841417521238327,0.26676090468497576,0.07875605815831987,0.7534286133961964
0.09822554886341095,0.2675686591276252,0.07875605815831987,0.7534286133961964
0.09817071259021759,0.2675686591276252,0.0791599353796446,0.7534286133961964
0.0981520488858223,0.26777059773828754,0.0791599353796446,0.7534286133961964
0.0980815663933754,0.26777059773828754,0.07936187399030695,0.7534286133961964
0.09808142483234406,0.2679725363489499,0.07936187399030695,0.7534286133961964
0.09804701805114746,0.2679725363489499,0.07976575121163167,0.7534286133961964
0.09801659733057022,0.2687802907915994,0.07976575121163167,0.7534286133961964
0.09786560386419296,0.2687802907915994,0.07996768982229402,0.7534286133961964
0.09769589453935623,0.2710016155088853,0.07996768982229402,0.7534286133961964
0.09759876132011414,0.2710016155088853,0.08016962843295639,0.7534286133961964
0.09759785234928131,0.27120355411954766,0.08016962843295639,0.7534286133961964
0.09758315235376358,0.27120355411954766,0.08037156704361874,0.7534286133961964
0.09733473509550095,0.27463651050080773,0.08037156704361874,0.7534286133961964
0.09730490297079086,0.27463651050080773,0.0805735056542811,0.7534286133961964
0.09719391912221909,0.27524232633279483,0.0805735056542811,0.7534286133961964
0.0971580296754837,0.27524232633279483,0.08097738287560581,0.7534286133961964
0.09693502634763718,0.276453957996769,0.08097738287560581,0.7534286133961964
0.0968703031539917,0.276453957996769,0.08117932148626818,0.7534286133961964
0.09677088260650635,0.27726171243941844,0.08117932148626818,0.7534286133961964
0.09672440588474274,0.27726171243941844,0.08138126009693053,0.7534286133961964
0.09671925008296967,0.27746365105008075,0.08138126009693053,0.7534286133961964
0.09666144102811813,0.27746365105008075,0.0815831987075929,0.7534286133961964
0.09661635011434555,0.2778675282714055,0.0815831987075929,0.7534286133961964
0.09658004343509674,0.2778675282714055,0.08178513731825525,0.7534286133961964
0.0965581014752388,0.2784733441033926,0.08178513731825525,0.7534286133961964
0.09654895961284637,0.2784733441033926,0.08198707592891762,0.7534286133961964
0.09639207273721695,0.27887722132471726,0.08198707592891762,0.7534286133961964
0.09637728333473206,0.27887722132471726,0.08218901453957997,0.7534286133961964
0.09632930159568787,0.279281098546042,0.08218901453957997,0.7534286133961964
0.09632212668657303,0.279281098546042,0.08239095315024232,0.7534286133961964
0.09623382240533829,0.28049273021001614,0.08239095315024232,0.7534286133961964
0.09618769586086273,0.28049273021001614,0.08259289176090469,0.7534286133961964
0.09585153311491013,0.2823101777059774,0.08259289176090469,0.7534286133961964
0.09573893249034882,0.2823101777059774,0.08279483037156704,0.7534286133961964
0.09568001329898834,0.2827140549273021,0.08279483037156704,0.7534286133961964
0.09564857184886932,0.2827140549273021,0.08319870759289176,0.7534286133961964
0.09558553993701935,0.2829159935379645,0.08319870759289176,0.7534286133961964
0.09556249529123306,0.2829159935379645,0.08340064620355411,0.7534286133961964
0.09549136459827423,0.2831179321486268,0.08340064620355411,0.7534286133961964
0.0954417958855629,0.2831179321486268,0.08360258481421648,0.7534286133961964
0.0954112783074379,0.2835218093699515,0.08360258481421648,0.7534286133961964
0.09532023966312408,0.2835218093699515,0.08441033925686592,0.7534286133961964
0.09523022174835205,0.284329563812601,0.08441033925686592,0.7534286133961964
0.09522880613803864,0.284329563812601,0.08461227786752827,0.7534286133961964
0.09515774995088577,0.28473344103392567,0.08461227786752827,0.7534286133961964
0.0951554924249649,0.28473344103392567,0.08501615508885299,0.7534286133961964
0.09508108347654343,0.28493537964458804,0.08501615508885299,0.7534286133961964
0.09507450461387634,0.28493537964458804,0.08521809369951534,0.7534286133961964
0.0947500467300415,0.287156704361874,0.08521809369951534,0.7534286133961964
0.09474364668130875,0.287156704361874,0.08542003231017771,0.7534286133961964
0.09473452717065811,0.2873586429725363,0.08542003231017771,0.7534286133961964
0.09469453990459442,0.2873586429725363,0.08562197092084006,0.7534286133961964
0.09449468553066254,0.2885702746365105,0.08562197092084006,0.7534286133961964
0.09446665644645691,0.2885702746365105,0.08582390953150243,0.7534286133961964
0.09446386992931366,0.28877221324717284,0.08582390953150243,0.7534286133961964
0.09444928169250488,0.28877221324717284,0.08602584814216478,0.7534286133961964
0.09440382570028305,0.28917609046849757,0.08602584814216478,0.7534286133961964
0.09432682394981384,0.28917609046849757,0.08622778675282713,0.7534286133961964
0.09432391822338104,0.28937802907915994,0.08622778675282713,0.7534286133961964
0.09424234181642532,0.28937802907915994,0.08663166397415185,0.7534286133961964
0.0942198783159256,0.2895799676898223,0.08663166397415185,0.7534286133961964
0.0941048189997673,0.2895799676898223,0.08703554119547657,0.7534286133961964
0.09408877789974213,0.28998384491114704,0.08703554119547657,0.7534286133961964
0.09405907988548279,0.28998384491114704,0.08723747980613894,0.7534286133961964
0.0939873605966568,0.2903877221324717,0.08723747980613894,0.7534286133961964
0.09398013353347778,0.2903877221324717,0.08743941841680129,0.7534286133961964
0.09387558698654175,0.2909935379644588,0.08743941841680129,0.7534286133961964
0.09384313970804214,0.2909935379644588,0.08764135702746365,0.7534286133961964
0.09374623745679855,0.29159935379644586,0.08764135702746365,0.7534286133961964
0.09369710087776184,0.29159935379644586,0.08784329563812601,0.7534286133961964
0.09355928003787994,0.2920032310177706,0.08784329563812601,0.7534286133961964
0.09352815896272659,0.2920032310177706,0.08804523424878836,0.7534286133961964
0.09348252415657043,0.2924071082390953,0.08804523424878836,0.7534286133961964
0.09344221651554108,0.2924071082390953,0.08824717285945073,0.7534286133961964
0.09327036887407303,0.29281098546042006,0.08824717285945073,0.7534286133961964
0.09326077252626419,0.29281098546042006,0.08844911147011308,0.7534286133961964
0.0928337350487709,0.2948303715670436,0.08844911147011308,0.7534286133961964
0.092744380235672,0.2948303715670436,0.08925686591276252,0.7534286133961964
0.09265930950641632,0.2954361873990307,0.08925686591276252,0.7534286133961964
0.09259220957756042,0.2954361873990307,0.08945880452342488,0.7534286133961964
0.0925259217619896,0.2958400646203554,0.08945880452342488,0.7534286133961964
0.092524453997612,0.2958400646203554,0.08966074313408724,0.7534286133961964
0.09232857078313828,0.29705169628432954,0.08966074313408724,0.7534286133961964
0.09232816100120544,0.29705169628432954,0.09006462035541195,0.7534286133961964
0.09222542494535446,0.29745557350565427,0.09006462035541195,0.7534286133961964
0.09220237284898758,0.29745557350565427,0.09026655896607431,0.7534286133961964
0.09205860644578934,0.29826332794830374,0.09026655896607431,0.7534286133961964
0.09201540797948837,0.29826332794830374,0.09067043618739903,0.7534286133961964
0.0919027253985405,0.2988691437802908,0.09067043618739903,0.7534286133961964
0.0917854830622673,0.2988691437802908,0.0912762520193861,0.7534286133961964
0.09177857637405396,0.29907108239095315,0.0912762520193861,0.7534286133961964
0.09177558869123459,0.29907108239095315,0.09147819063004846,0.7534286133961964
0.09172048419713974,0.29987883683360256,0.09147819063004846,0.7534286133961964
0.09159822016954422,0.29987883683360256,0.09208400646203554,0.7534286133961964
0.09154179692268372,0.300686591276252,0.09208400646203554,0.7534286133961964
0.09151867777109146,0.300686591276252,0.0922859450726979,0.7534286133961964
0.09115535020828247,0.30290791599353795,0.0922859450726979,0.7534286133961964
0.0911012589931488,0.30290791599353795,0.09248788368336026,0.7534286133961964
0.09067699313163757,0.3051292407108239,0.09248788368336026,0.7534286133961964
0.09066067636013031,0.3051292407108239,0.09268982229402262,0.7534286133961964
0.09056402742862701,0.3061389337641357,0.09268982229402262,0.7534286133961964
0.09053898602724075,0.3061389337641357,0.09289176090468497,0.7534286133961964
0.09036710858345032,0.3071486268174475,0.09289176090468497,0.7534286133961964
0.09032919257879257,0.3071486268174475,0.09309369951534734,0.7534286133961964
0.09023008495569229,0.3077544426494346,0.09309369951534734,0.7534286133961964
0.09020621329545975,0.3077544426494346,0.09329563812600969,0.7534286133961964
0.09017200022935867,0.30795638126009695,0.09329563812600969,0.7534286133961964
0.0901692658662796,0.30795638126009695,0.09349757673667206,0.7534286133961964
0.09016114473342896,0.3081583198707593,0.09349757673667206,0.7534286133961964
0.09015627950429916,0.3081583198707593,0.09369951534733441,0.7534286133961964
0.09010055661201477,0.308562197092084,0.09369951534733441,0.7534286133961964
0.09006496518850327,0.308562197092084,0.09390145395799677,0.7534286133961964
0.08998662978410721,0.30876413570274636,0.09390145395799677,0.7534286133961964
0.08996705710887909,0.30876413570274636,0.09410339256865913,0.7534286133961964
0.08984848111867905,0.3095718901453958,0.09410339256865913,0.7534286133961964
0.0898289605975151,0.3095718901453958,0.09430533117932148,0.7534286133961964
0.08967151492834091,0.3105815831987076,0.09430533117932148,0.7534286133961964
0.08965206146240234,0.3105815831987076,0.09450726978998385,0.7534286133961964
0.08954688906669617,0.31098546042003233,0.09450726978998385,0.7534286133961964
0.08951529860496521,0.31098546042003233,0.09491114701130857,0.7534286133961964
0.08949258178472519,0.31118739903069464,0.09491114701130857,0.7534286133961964
0.08947990089654922,0.31118739903069464,0.09511308562197092,0.7534286133961964
0.08938019722700119,0.31179321486268174,0.09511308562197092,0.7534286133961964
0.08933912962675095,0.31179321486268174,0.09531502423263329,0.7534286133961964
0.08928786218166351,0.3121970920840065,0.09531502423263329,0.7534286133961964
0.08923842012882233,0.3121970920840065,0.09551696284329564,0.7534286133961964
0.08921847492456436,0.3128029079159935,0.09551696284329564,0.7534286133961964
0.08917930722236633,0.3128029079159935,0.09592084006462036,0.7534286133961964
0.0887688621878624,0.3144184168012924,0.09592084006462036,0.7534286133961964
0.0886395201086998,0.3144184168012924,0.09612277867528271,0.7534286133961964
0.08862855285406113,0.31462035541195477,0.09612277867528271,0.7534286133961964
0.08850062638521194,0.31462035541195477,0.09652665589660743,0.7534286133961964
0.08847930282354355,0.31482229402261713,0.09652665589660743,0.7534286133961964
0.08841396123170853,0.31482229402261713,0.09693053311793215,0.7534286133961964
0.08838386088609695,0.31522617124394187,0.09693053311793215,0.7534286133961964
0.08838362991809845,0.31522617124394187,0.0971324717285945,0.7534286133961964
0.08822483569383621,0.3166397415185784,0.0971324717285945,0.7534286133961964
0.08820998668670654,0.3166397415185784,0.09753634894991922,0.7534286133961964
0.08811365813016891,0.3172455573505654,0.09753634894991922,0.7534286133961964
0.08809248358011246,0.3172455573505654,0.09794022617124394,0.7534286133961964
0.08799541741609573,0.3178513731825525,0.09794022617124394,0.7534286133961964
0.08787216991186142,0.3178513731825525,0.09834410339256866,0.7534286133961964
0.08778205513954163,0.3194668820678514,0.09834410339256866,0.7534286133961964
0.08778084069490433,0.3194668820678514,0.09854604200323101,0.7534286133961964
0.08770857751369476,0.3202746365105008,0.09854604200323101,0.7534286133961964
0.08770119398832321,0.3202746365105008,0.09874798061389338,0.7534286133961964
0.08753650635480881,0.3210823909531502,0.09874798061389338,0.7534286133961964
0.08752696961164474,0.3210823909531502,0.09894991922455573,0.7534286133961964
0.08752110600471497,0.3212843295638126,0.09894991922455573,0.7534286133961964
0.08749520033597946,0.3212843295638126,0.0991518578352181,0.7534286133961964
0.08740873634815216,0.3218901453957997,0.0991518578352181,0.7534286133961964
0.0874030739068985,0.3218901453957997,0.09935379644588045,0.7534286133961964
0.08687657117843628,0.3249192245557351,0.09935379644588045,0.7534286133961964
0.08684289455413818,0.3249192245557351,0.09975767366720517,0.7534286133961964
0.08678106963634491,0.3261308562197092,0.09975767366720517,0.7534286133961964
0.08670976758003235,0.3261308562197092,0.10036348949919224,0.7534286133961964
0.0866772010922432,0.32653473344103395,0.10036348949919224,0.7534286133961964
0.08663861453533173,0.32653473344103395,0.10056542810985461,0.7534286133961964
0.0860385149717331,0.3315831987075929,0.10056542810985461,0.7534286133961964
0.08597622811794281,0.3315831987075929,0.10096930533117932,0.7534286133961964
0.08558215945959091,0.33360258481421645,0.10096930533117932,0.7534286133961964
0.08557470142841339,0.33360258481421645,0.10117124394184168,0.7534286133961964
0.0854874849319458,0.33420840064620355,0.10117124394184168,0.7534286133961964
0.0854586809873581,0.33420840064620355,0.10137318255250403,0.7534286133961964
0.08534625172615051,0.33481421647819065,0.10137318255250403,0.7534286133961964
0.08532018959522247,0.33481421647819065,0.10177705977382875,0.7534286133961964
0.08521169424057007,0.33622778675282716,0.10177705977382875,0.7534286133961964
0.08515551686286926,0.33622778675282716,0.10218093699515347,0.7534286133961964
0.08506466448307037,0.3374394184168013,0.10218093699515347,0.7534286133961964
0.08505380898714066,0.3374394184168013,0.10238287560581583,0.7534286133961964
0.0848633199930191,0.3384491114701131,0.10238287560581583,0.7534286133961964
0.08485811948776245,0.3384491114701131,0.10258481421647819,0.7534286133961964
0.08476144075393677,0.33945880452342486,0.10258481421647819,0.7534286133961964
0.08474119752645493,0.33945880452342486,0.10278675282714055,0.7534286133961964
0.084690622985363,0.33966074313408723,0.10278675282714055,0.7534286133961964
0.08468323200941086,0.33966074313408723,0.10298869143780291,0.7534286133961964
0.08448027074337006,0.3404684975767367,0.10298869143780291,0.7534286133961964
0.08446227014064789,0.3404684975767367,0.10319063004846526,0.7534286133961964
0.08420366793870926,0.34168012924071084,0.10319063004846526,0.7534286133961964
0.08417603373527527,0.34168012924071084,0.10359450726978998,0.7534286133961964
0.08407146483659744,0.3426898222940226,0.10359450726978998,0.7534286133961964
0.08400614559650421,0.3426898222940226,0.1039983844911147,0.7534286133961964
0.08381421864032745,0.34349757673667203,0.1039983844911147,0.7534286133961964
0.08380642533302307,0.34349757673667203,0.10420032310177706,0.7534286133961964
0.08375844359397888,0.3436995153473344,0.10420032310177706,0.7534286133961964
0.08374156802892685,0.3436995153473344,0.10480613893376414,0.7534286133961964
0.08370532840490341,0.34390145395799676,0.10480613893376414,0.7534286133961964
0.08368263393640518,0.34390145395799676,0.1050080775444265,0.7534286133961964
0.08349573612213135,0.34531502423263327,0.1050080775444265,0.7534286133961964
0.08348146826028824,0.34531502423263327,0.10521001615508885,0.7534286133961964
0.08347522467374802,0.345718901453958,0.10521001615508885,0.7534286133961964
0.08346577733755112,0.345718901453958,0.10541195476575121,0.7534286133961964
0.08342785388231277,0.34612277867528274,0.10541195476575121,0.7534286133961964
0.08342205733060837,0.34612277867528274,0.10581583198707593,0.7534286133961964
0.08340982347726822,0.34632471728594505,0.10581583198707593,0.7534286133961964
0.08335113525390625,0.34632471728594505,0.106421647819063,0.7534286133961964
0.08325093239545822,0.34693053311793215,0.106421647819063,0.7534286133961964
0.08324733376502991,0.34693053311793215,0.10662358642972536,0.7534286133961964
0.08315954357385635,0.34753634894991925,0.10662358642972536,0.7534286133961964
0.08315333724021912,0.34753634894991925,0.10682552504038773,0.7534286133961964
0.08297107368707657,0.34834410339256866,0.10682552504038773,0.7534286133961964
0.0829605907201767,0.34834410339256866,0.10702746365105008,0.7534286133961964
0.08284471184015274,0.34915185783521807,0.10702746365105008,0.7534286133961964
0.08283364772796631,0.34915185783521807,0.1074313408723748,0.7534286133961964
0.0828298032283783,0.34935379644588044,0.1074313408723748,0.7534286133961964
0.08277593553066254,0.34935379644588044,0.10763327948303715,0.7534286133961964
0.0827634260058403,0.3495557350565428,0.10763327948303715,0.7534286133961964
0.08268260210752487,0.3495557350565428,0.10844103392568659,0.7534286133961964
0.08255911618471146,0.35076736672051695,0.10844103392568659,0.7534286133961964
0.08255531638860703,0.35076736672051695,0.10864297253634896,0.7534286133961964
0.08221931010484695,0.35218093699515346,0.10864297253634896,0.7534286133961964
0.0822058692574501,0.35218093699515346,0.10884491114701131,0.7534286133961964
0.08215406537055969,0.3533925686591276,0.10884491114701131,0.7534286133961964
0.08214989304542542,0.3533925686591276,0.10904684975767366,0.7534286133961964
0.08208701759576797,0.35359450726978997,0.10904684975767366,0.7534286133961964
0.082073874771595,0.35359450726978997,0.10924878836833603,0.7534286133961964
0.08206068724393845,0.3539983844911147,0.10924878836833603,0.7534286133961964
0.08201257884502411,0.3539983844911147,0.10965266558966075,0.7534286133961964
0.08195222914218903,0.3548061389337641,0.10965266558966075,0.7534286133961964
0.0818939357995987,0.3548061389337641,0.11005654281098547,0.7534286133961964
0.08178380876779556,0.3562197092084006,0.11005654281098547,0.7534286133961964
0.08166660368442535,0.3562197092084006,0.11086429725363489,0.7534286133961964
0.08155136555433273,0.3570274636510501,0.11086429725363489,0.7534286133961964
0.0815279558300972,0.3570274636510501,0.11106623586429726,0.7534286133961964
0.0815097764134407,0.3574313408723748,0.11106623586429726,0.7534286133961964
0.08149462193250656,0.3574313408723748,0.11147011308562198,0.7534286133961964
0.08141312003135681,0.35823909531502424,0.11147011308562198,0.7534286133961964
0.08140702545642853,0.35823909531502424,0.11167205169628433,0.7534286133961964
0.08138930052518845,0.35864297253634897,0.11167205169628433,0.7534286133961964
0.08136911690235138,0.35864297253634897,0.11187399030694668,0.7534286133961964
0.08125573396682739,0.3598546042003231,0.11187399030694668,0.7534286133961964
0.08124325424432755,0.3598546042003231,0.1122778675282714,0.7534286133961964
0.0810922235250473,0.36106623586429726,0.1122778675282714,0.7534286133961964
0.0810789167881012,0.36106623586429726,0.11247980613893377,0.7534286133961964
0.08106361329555511,0.3612681744749596,0.11247980613893377,0.7534286133961964
0.08103200048208237,0.3612681744749596,0.11268174474959612,0.7534286133961964
0.0809633731842041,0.36207592891760904,0.11268174474959612,0.7534286133961964
0.08095292001962662,0.36207592891760904,0.11308562197092084,0.7534286133961964
0.0808187797665596,0.36268174474959614,0.11308562197092084,0.7534286133961964
0.08077147603034973,0.36268174474959614,0.1132875605815832,0.7534286133961964
0.08045482635498047,0.3638933764135703,0.1132875605815832,0.7534286133961964
0.08043093979358673,0.3638933764135703,0.11348949919224556,0.7534286133961964
0.08027196675539017,0.3647011308562197,0.11348949919224556,0.7534286133961964
0.0802670568227768,0.3647011308562197,0.11369143780290791,0.7534286133961964
0.08022116869688034,0.36490306946688206,0.11369143780290791,0.7534286133961964
0.08021391928195953,0.36490306946688206,0.11389337641357028,0.7534286133961964
0.08014151453971863,0.36591276252019383,0.11389337641357028,0.7534286133961964
0.08013011515140533,0.36591276252019383,0.11409531502423263,0.7534286133961964
0.08011922240257263,0.3661147011308562,0.11409531502423263,0.7534286133961964
0.08010174334049225,0.3661147011308562,0.11429725363489499,0.7534286133961964
0.08007824420928955,0.36631663974151857,0.11429725363489499,0.7534286133961964
0.08006007969379425,0.36631663974151857,0.11449919224555735,0.7534286133961964
0.07992640882730484,0.3675282714054927,0.11449919224555735,0.7534286133961964
0.07992450892925262,0.3675282714054927,0.1147011308562197,0.7534286133961964
0.07990671694278717,0.3677302100161551,0.1147011308562197,0.7534286133961964
0.07985207438468933,0.3677302100161551,0.11490306946688207,0.7534286133961964
0.0797862708568573,0.36853796445880455,0.11490306946688207,0.7534286133961964
0.07977484166622162,0.36853796445880455,0.11510500807754442,0.7534286133961964
0.07957885414361954,0.3697495961227787,0.11510500807754442,0.7534286133961964
0.07957170158624649,0.3697495961227787,0.11530694668820679,0.7534286133961964
0.07947804778814316,0.36995153473344106,0.11530694668820679,0.7534286133961964
0.0794764831662178,0.36995153473344106,0.11550888529886914,0.7534286133961964
0.07946738600730896,0.37015347334410337,0.11550888529886914,0.7534286133961964
0.07945705950260162,0.37015347334410337,0.1157108239095315,0.7534286133961964
0.07941043376922607,0.37035541195476573,0.1157108239095315,0.7534286133961964
0.0793764591217041,0.37035541195476573,0.11591276252019386,0.7534286133961964
0.07935274392366409,0.37075928917609047,0.11591276252019386,0.7534286133961964
0.07935132831335068,0.37075928917609047,0.11611470113085622,0.7534286133961964
0.07906308770179749,0.3725767366720517,0.11611470113085622,0.7534286133961964
0.07903023809194565,0.3725767366720517,0.11651857835218093,0.7534286133961964
0.07900260388851166,0.37318255250403876,0.11651857835218093,0.7534286133961964
0.07894641906023026,0.37318255250403876,0.11712439418416801,0.7534286133961964
0.07892394065856934,0.37378836833602586,0.11712439418416801,0.7534286133961964
0.0789085403084755,0.37378836833602586,0.11732633279483037,0.7534286133961964
0.07878869771957397,0.37520193861066237,0.11732633279483037,0.7534286133961964
0.07877897471189499,0.37520193861066237,0.11752827140549273,0.7534286133961964
0.0786994993686676,0.3756058158319871,0.11752827140549273,0.7534286133961964
0.07866022735834122,0.3756058158319871,0.11773021001615509,0.7534286133961964
0.07864628732204437,0.3760096930533118,0.11773021001615509,0.7534286133961964
0.07860951870679855,0.3760096930533118,0.11793214862681745,0.7534286133961964
0.07858621329069138,0.3766155088852989,0.11793214862681745,0.7534286133961964
0.07855589687824249,0.3766155088852989,0.11813408723747981,0.7534286133961964
0.07851620763540268,0.37681744749596124,0.11813408723747981,0.7534286133961964
0.07849771529436111,0.37681744749596124,0.11833602584814217,0.7534286133961964
0.07846532762050629,0.37762520193861066,0.11833602584814217,0.7534286133961964
0.07845688611268997,0.37762520193861066,0.11853796445880452,0.7534286133961964
0.07837294787168503,0.3780290791599354,0.11853796445880452,0.7534286133961964
0.07835430651903152,0.3780290791599354,0.11873990306946688,0.7534286133961964
0.07828725874423981,0.3788368336025848,0.11873990306946688,0.7534286133961964
0.0782661885023117,0.3788368336025848,0.11894184168012924,0.7534286133961964
0.07820817083120346,0.37924071082390953,0.11894184168012924,0.7534286133961964
0.07817721366882324,0.37924071082390953,0.11934571890145396,0.7534286133961964
0.07811287045478821,0.37964458804523427,0.11934571890145396,0.7534286133961964
0.07809970527887344,0.37964458804523427,0.11954765751211632,0.7534286133961964
0.07807490229606628,0.3802504038772213,0.11954765751211632,0.7534286133961964
0.07802076637744904,0.3802504038772213,0.11974959612277868,0.7534286133961964
0.07801583409309387,0.3804523424878837,0.11974959612277868,0.7534286133961964
0.07798956334590912,0.3804523424878837,0.11995153473344103,0.7534286133961964
0.07784760743379593,0.3808562197092084,0.11995153473344103,0.7534286133961964
0.07783644646406174,0.3808562197092084,0.1201534733441034,0.7534286133961964
0.07778332382440567,0.38146203554119545,0.1201534733441034,0.7534286133961964
0.07766316086053848,0.38146203554119545,0.12116316639741519,0.7534286133961964
0.07760854065418243,0.38206785137318255,0.12116316639741519,0.7534286133961964
0.07759052515029907,0.38206785137318255,0.12136510500807754,0.7534286133961964
0.07746046781539917,0.38307754442649433,0.12136510500807754,0.7534286133961964
0.07739578187465668,0.38307754442649433,0.1215670436187399,0.7534286133961964
0.07730668783187866,0.38368336025848143,0.1215670436187399,0.7534286133961964
0.07722996175289154,0.38368336025848143,0.12217285945072698,0.7534286133961964
0.07720835506916046,0.3838852988691438,0.12217285945072698,0.7534286133961964
0.07711663842201233,0.3838852988691438,0.12277867528271405,0.7534286133961964
0.07709584385156631,0.38408723747980617,0.12277867528271405,0.7534286133961964
0.0770915299654007,0.38408723747980617,0.12298061389337642,0.7534286133961964
0.07708024233579636,0.38449111470113084,0.12298061389337642,0.7534286133961964
0.07705173641443253,0.38449111470113084,0.12318255250403877,0.7534286133961964
0.07700156420469284,0.3852988691437803,0.12318255250403877,0.7534286133961964
0.07691315561532974,0.3852988691437803,0.12378836833602584,0.7534286133961964
0.07680448144674301,0.38590468497576735,0.12378836833602584,0.7534286133961964
0.07679978758096695,0.38590468497576735,0.12399030694668821,0.7534286133961964
0.07676739245653152,0.3863085621970921,0.12399030694668821,0.7534286133961964
0.07672908902168274,0.3863085621970921,0.12419224555735056,0.7534286133961964
0.07656171917915344,0.3891357027463651,0.12419224555735056,0.7534286133961964
0.07649055123329163,0.3891357027463651,0.12479806138933765,0.7534286133961964
0.07646774500608444,0.3893376413570275,0.12479806138933765,0.7534286133961964
0.07646136730909348,0.3893376413570275,0.125,0.7534286133961964
0.07630962133407593,0.3901453957996769,0.125,0.7534286133961964
0.07630302757024765,0.3901453957996769,0.12520193861066237,0.7534286133961964
0.07616400718688965,0.39176090468497576,0.12520193861066237,0.7534286133961964
0.07613969594240189,0.39176090468497576,0.1254038772213247,0.7534286133961964
0.07612404227256775,0.3921647819063005,0.1254038772213247,0.7534286133961964
0.07608449459075928,0.3921647819063005,0.12580775444264944,0.7534286133961964
0.07606741786003113,0.39236672051696286,0.12580775444264944,0.7534286133961964
0.076041579246521,0.39236672051696286,0.12621163166397414,0.7534286133961964
0.07598389685153961,0.3931744749596123,0.12621163166397414,0.7534286133961964
0.07587022334337234,0.3931744749596123,0.12701938610662358,0.7534286133961964
0.07562921196222305,0.3943861066235864,0.12701938610662358,0.7534286133961964
0.07557076960802078,0.3943861066235864,0.12762520193861066,0.7534286133961964
0.0755005031824112,0.39478998384491115,0.12762520193861066,0.7534286133961964
0.07544507086277008,0.39478998384491115,0.12823101777059773,0.7534286133961964
0.07543446868658066,0.3949919224555735,0.12823101777059773,0.7534286133961964
0.07542930543422699,0.3949919224555735,0.1284329563812601,0.7534286133961964
0.07540719211101532,0.39559773828756056,0.1284329563812601,0.7534286133961964
0.07537035644054413,0.39559773828756056,0.12863489499192246,0.7534286133961964
0.0752568393945694,0.39620355411954766,0.12863489499192246,0.7534286133961964
0.07525397837162018,0.39620355411954766,0.12883683360258483,0.7534286133961964
0.07518807798624039,0.3974151857835218,0.12883683360258483,0.7534286133961964
0.07515087723731995,0.3974151857835218,0.1294426494345719,0.7534286133961964
0.0750865787267685,0.3984248788368336,0.1294426494345719,0.7534286133961964
0.07504963129758835,0.3984248788368336,0.12964458804523424,0.7534286133961964
0.07501913607120514,0.3988287560581583,0.12964458804523424,0.7534286133961964
0.07496603578329086,0.3988287560581583,0.1298465266558966,0.7534286133961964
0.07489975541830063,0.39923263327948305,0.1298465266558966,0.7534286133961964
0.07487984001636505,0.39923263327948305,0.13004846526655897,0.7534286133961964
0.07483574748039246,0.40024232633279483,0.13004846526655897,0.7534286133961964
0.07480965554714203,0.40024232633279483,0.13025040387722134,0.7534286133961964
0.07479328662157059,0.4004442649434572,0.13025040387722134,0.7534286133961964
0.07471263408660889,0.4004442649434572,0.1308562197092084,0.7534286133961964
0.07459321618080139,0.4012520193861066,0.1308562197092084,0.7534286133961964
0.07458813488483429,0.4012520193861066,0.13105815831987075,0.7534286133961964
0.07457400858402252,0.401453957996769,0.13105815831987075,0.7534286133961964
0.07456576079130173,0.401453957996769,0.13146203554119548,0.7534286133961964
0.07454609125852585,0.40165589660743134,0.13146203554119548,0.7534286133961964
0.07453863322734833,0.40165589660743134,0.13166397415185785,0.7534286133961964
0.07447336614131927,0.40226171243941844,0.13166397415185785,0.7534286133961964
0.07440166920423508,0.40226171243941844,0.13206785137318255,0.7534286133961964
0.0742492750287056,0.4028675282714055,0.13206785137318255,0.7534286133961964
0.07423000782728195,0.4028675282714055,0.13226978998384492,0.7534286133961964
0.07420077174901962,0.4032714054927302,0.13226978998384492,0.7534286133961964
0.07413872331380844,0.4032714054927302,0.13267366720516963,0.7534286133961964
0.07411429286003113,0.40367528271405495,0.13267366720516963,0.7534286133961964
0.07409138232469559,0.40367528271405495,0.132875605815832,0.7534286133961964
0.07400497794151306,0.40448303715670436,0.132875605815832,0.7534286133961964
0.07400019466876984,0.40448303715670436,0.13307754442649433,0.7534286133961964
0.07395295798778534,0.40508885298869146,0.13307754442649433,0.7534286133961964
0.07393623888492584,0.40508885298869146,0.1332794830371567,0.7534286133961964
0.07391951978206635,0.40549273021001614,0.1332794830371567,0.7534286133961964
0.07385373115539551,0.40549273021001614,0.13368336025848143,0.7534286133961964
0.07377282530069351,0.4063004846526656,0.13368336025848143,0.7534286133961964
0.07376719266176224,0.4063004846526656,0.13388529886914377,0.7534286133961964
0.0736602321267128,0.4073101777059774,0.13388529886914377,0.7534286133961964
0.07365606725215912,0.4073101777059774,0.13408723747980614,0.7534286133961964
0.07364412397146225,0.4079159935379645,0.13408723747980614,0.7534286133961964
0.07349079847335815,0.4079159935379645,0.13529886914378028,0.7534286133961964
0.07342194020748138,0.4085218093699515,0.13529886914378028,0.7534286133961964
0.07337744534015656,0.4085218093699515,0.13550080775444265,0.7534286133961964
0.07337479293346405,0.4087237479806139,0.13550080775444265,0.7534286133961964
0.07336615025997162,0.4087237479806139,0.13570274636510501,0.7534286133961964
0.07321427017450333,0.4101373182552504,0.13570274636510501,0.7534286133961964
0.07319536805152893,0.4101373182552504,0.13590468497576735,0.7534286133961964
0.07317693531513214,0.41033925686591277,0.13590468497576735,0.7534286133961964
0.07317189127206802,0.41033925686591277,0.13610662358642972,0.7534286133961964
0.07315687090158463,0.4109450726978998,0.13610662358642972,0.7534286133961964
0.07315679639577866,0.4109450726978998,0.1363085621970921,0.7534286133961964
0.07314282655715942,0.4111470113085622,0.1363085621970921,0.7534286133961964
0.07313531637191772,0.4111470113085622,0.13651050080775445,0.7534286133961964
0.07292569428682327,0.4139741518578352,0.13651050080775445,0.7534286133961964
0.0728878304362297,0.4139741518578352,0.13691437802907916,0.7534286133961964
0.07282334566116333,0.41437802907915994,0.13691437802907916,0.7534286133961964
0.07274920493364334,0.41437802907915994,0.13752019386106623,0.7534286133961964
0.07272045314311981,0.4145799676898223,0.13752019386106623,0.7534286133961964
0.07263980060815811,0.4145799676898223,0.1377221324717286,0.7534286133961964
0.07259535789489746,0.41478190630048467,0.1377221324717286,0.7534286133961964
0.07259111106395721,0.41478190630048467,0.13792407108239096,0.7534286133961964
0.07245103269815445,0.4159935379644588,0.13792407108239096,0.7534286133961964
0.07244313508272171,0.4159935379644588,0.1381260096930533,0.7534286133961964
0.07243136316537857,0.4161954765751212,0.1381260096930533,0.7534286133961964
0.07240572571754456,0.4161954765751212,0.13852988691437804,0.7534286133961964
0.07235735654830933,0.41639741518578355,0.13852988691437804,0.7534286133961964
0.07234895974397659,0.41639741518578355,0.13893376413570274,0.7534286133961964
0.07225629687309265,0.4170032310177706,0.13893376413570274,0.7534286133961964
0.07224493473768234,0.4170032310177706,0.1391357027463651,0.7534286133961964
0.07224439829587936,0.41720516962843296,0.1391357027463651,0.7534286133961964
0.07223255932331085,0.41720516962843296,0.13933764135702748,0.7534286133961964
0.07200044393539429,0.42023424878836835,0.13933764135702748,0.7534286133961964
0.07196836918592453,0.42023424878836835,0.13994345718901455,0.7534286133961964
0.07194676995277405,0.4206381260096931,0.13994345718901455,0.7534286133961964
0.07193665951490402,0.4206381260096931,0.14034733441033925,0.7534286133961964
0.07182866334915161,0.42104200323101776,0.14034733441033925,0.7534286133961964
0.07181307673454285,0.42104200323101776,0.14054927302100162,0.7534286133961964
0.0718112364411354,0.4212439418416801,0.14054927302100162,0.7534286133961964
0.07178997993469238,0.4212439418416801,0.14075121163166399,0.7534286133961964
0.07175623625516891,0.42164781906300486,0.14075121163166399,0.7534286133961964
0.07175061106681824,0.42164781906300486,0.14095315024232632,0.7534286133961964
0.07173129171133041,0.4218497576736672,0.14095315024232632,0.7534286133961964
0.07171303033828735,0.4218497576736672,0.1411550888529887,0.7534286133961964
0.07170137763023376,0.42245557350565427,0.1411550888529887,0.7534286133961964
0.07164774090051651,0.42245557350565427,0.14135702746365106,0.7534286133961964
0.0716143473982811,0.422859450726979,0.14135702746365106,0.7534286133961964
0.07154026627540588,0.422859450726979,0.14176090468497576,0.7534286133961964
0.0715278908610344,0.42326332794830374,0.14176090468497576,0.7534286133961964
0.0715247318148613,0.42326332794830374,0.14196284329563813,0.7534286133961964
0.07151956111192703,0.42346526655896605,0.14196284329563813,0.7534286133961964
0.07149141281843185,0.42346526655896605,0.1421647819063005,0.7534286133961964
0.07131516933441162,0.4250807754442649,0.1421647819063005,0.7534286133961964
0.07130178809165955,0.4250807754442649,0.14236672051696284,0.7534286133961964
0.07109493017196655,0.42629240710823907,0.14236672051696284,0.7534286133961964
0.07103047519922256,0.42629240710823907,0.143578352180937,0.7534286133961964
0.07100018113851547,0.42649434571890144,0.143578352180937,0.7534286133961964
0.07098256796598434,0.42649434571890144,0.14378029079159935,0.7534286133961964
0.07093720138072968,0.42710016155088854,0.14378029079159935,0.7534286133961964
0.07090439647436142,0.42710016155088854,0.14418416801292408,0.7534286133961964
0.07081733644008636,0.42790791599353795,0.14418416801292408,0.7534286133961964
0.07078398764133453,0.42790791599353795,0.14438610662358642,0.7534286133961964
0.070773184299469,0.4281098546042003,0.14438610662358642,0.7534286133961964
0.0707511305809021,0.4281098546042003,0.14478998384491115,0.7534286133961964
0.07075007259845734,0.4283117932148627,0.14478998384491115,0.7534286133961964
0.07074800133705139,0.4283117932148627,0.14499192245557352,0.7534286133961964
0.07054514437913895,0.42932148626817446,0.14499192245557352,0.7534286133961964
0.07054390758275986,0.42932148626817446,0.14519386106623586,0.7534286133961964
0.07051198184490204,0.4295234248788368,0.14519386106623586,0.7534286133961964
0.07050343602895737,0.4295234248788368,0.14539579967689822,0.7534286133961964
0.07048159837722778,0.42992730210016156,0.14539579967689822,0.7534286133961964
0.07045861333608627,0.42992730210016156,0.1455977382875606,0.7534286133961964
0.07042507082223892,0.4301292407108239,0.1455977382875606,0.7534286133961964
0.07042385637760162,0.4301292407108239,0.14579967689822293,0.7534286133961964
0.07036969065666199,0.4305331179321486,0.14579967689822293,0.7534286133961964
0.07035812735557556,0.4305331179321486,0.1460016155088853,0.7534286133961964
0.07029318809509277,0.43093699515347333,0.1460016155088853,0.7534286133961964
0.07026960700750351,0.43093699515347333,0.14620355411954766,0.7534286133961964
0.07026185840368271,0.4311389337641357,0.14620355411954766,0.7534286133961964
0.07024350017309189,0.4311389337641357,0.14640549273021003,0.7534286133961964
0.07018347829580307,0.4319466882067851,0.14640549273021003,0.7534286133961964
0.07012218981981277,0.4319466882067851,0.14680936995153474,0.7534286133961964
0.07009072601795197,0.43235056542810985,0.14680936995153474,0.7534286133961964
0.0700841099023819,0.43235056542810985,0.1470113085621971,0.7534286133961964
0.07006677240133286,0.43295638126009695,0.1470113085621971,0.7534286133961964
0.07006354629993439,0.43295638126009695,0.14721324717285944,0.7534286133961964
0.07003147155046463,0.4333602584814216,0.14721324717285944,0.7534286133961964
0.07003072649240494,0.4333602584814216,0.1474151857835218,0.7534286133961964
0.06998665630817413,0.43376413570274636,0.1474151857835218,0.7534286133961964
0.0699823796749115,0.43376413570274636,0.14761712439418417,0.7534286133961964
0.06985924392938614,0.43517770597738287,0.14761712439418417,0.7534286133961964
0.06980092078447342,0.43517770597738287,0.14802100161550888,0.7534286133961964
0.06977441161870956,0.43598546042003233,0.14802100161550888,0.7534286133961964
0.06974957138299942,0.43598546042003233,0.1484248788368336,0.7534286133961964
0.06971633434295654,0.436389337641357,0.1484248788368336,0.7534286133961964
0.06967700272798538,0.436389337641357,0.14882875605815832,0.7534286133961964
0.06960231810808182,0.43679321486268174,0.14882875605815832,0.7534286133961964
0.06956861168146133,0.43679321486268174,0.14903069466882068,0.7534286133961964
0.06956417113542557,0.4371970920840065,0.14903069466882068,0.7534286133961964
0.069550521671772,0.4371970920840065,0.1494345718901454,0.7534286133961964
0.06933557242155075,0.43921647819063003,0.1494345718901454,0.7534286133961964
0.06929431110620499,0.43921647819063003,0.15004038772213246,0.7534286133961964
0.06912704557180405,0.4404281098546042,0.15004038772213246,0.7534286133961964
0.06910181790590286,0.4404281098546042,0.1504442649434572,0.7534286133961964
0.06901673227548599,0.4410339256865913,0.1504442649434572,0.7534286133961964
0.06891485303640366,0.4410339256865913,0.15145395799676897,0.7534286133961964
0.06891241669654846,0.44123586429725364,0.15145395799676897,0.7534286133961964
0.06886608153581619,0.44123586429725364,0.1518578352180937,0.7534286133961964
0.06864432990550995,0.4430533117932149,0.1518578352180937,0.7534286133961964
0.06858837604522705,0.4430533117932149,0.1522617124394184,0.7534286133961964
0.06855844706296921,0.44345718901453957,0.1522617124394184,0.7534286133961964
0.06853567063808441,0.44345718901453957,0.15246365105008078,0.7534286133961964
0.06849201768636703,0.4438610662358643,0.15246365105008078,0.7534286133961964
0.06846833229064941,0.4438610662358643,0.15286752827140548,0.7534286133961964
0.06833289563655853,0.4454765751211632,0.15286752827140548,0.7534286133961964
0.06832332164049149,0.4454765751211632,0.15306946688206785,0.7534286133961964
0.06827378273010254,0.44648626817447495,0.15306946688206785,0.7534286133961964
0.06827136129140854,0.44648626817447495,0.15347334410339256,0.7534286133961964
0.06806068867444992,0.4476978998384491,0.15347334410339256,0.7534286133961964
0.06806065887212753,0.4476978998384491,0.15367528271405492,0.7534286133961964
0.0680447667837143,0.44810177705977383,0.15367528271405492,0.7534286133961964
0.06801921874284744,0.44810177705977383,0.1538772213247173,0.7534286133961964
0.06789571791887283,0.449313408723748,0.1538772213247173,0.7534286133961964
0.06787960976362228,0.449313408723748,0.154281098546042,0.7534286133961964
0.06783358007669449,0.4497172859450727,0.154281098546042,0.7534286133961964
0.06778375804424286,0.4497172859450727,0.15468497576736673,0.7534286133961964
0.06775690615177155,0.4499192245557351,0.15468497576736673,0.7534286133961964
0.06775180995464325,0.4499192245557351,0.15488691437802907,0.7534286133961964
0.06769450008869171,0.4505250403877221,0.15488691437802907,0.7534286133961964
0.06769193708896637,0.4505250403877221,0.15508885298869143,0.7534286133961964
0.06749676167964935,0.45193861066235863,0.15508885298869143,0.7534286133961964
0.06748712062835693,0.45193861066235863,0.1552907915993538,0.7534286133961964
0.06732913106679916,0.4531502423263328,0.1552907915993538,0.7534286133961964
0.06730559468269348,0.4531502423263328,0.1556946688206785,0.7534286133961964
0.06728491932153702,0.45335218093699514,0.1556946688206785,0.7534286133961964
0.0672757476568222,0.45335218093699514,0.15589660743134087,0.7534286133961964
0.06723379343748093,0.4535541195476575,0.15589660743134087,0.7534286133961964
0.0672324076294899,0.4535541195476575,0.15609854604200324,0.7534286133961964
0.06722243130207062,0.45395799676898224,0.15609854604200324,0.7534286133961964
0.06720802187919617,0.45395799676898224,0.15630048465266558,0.7534286133961964
0.06717739254236221,0.4541599353796446,0.15630048465266558,0.7534286133961964
0.0671004131436348,0.4541599353796446,0.1567043618739903,0.7534286133961964
0.06706786155700684,0.45476575121163165,0.1567043618739903,0.7534286133961964
0.06705601513385773,0.45476575121163165,0.15710823909531502,0.7534286133961964
0.06705580651760101,0.454967689822294,0.15710823909531502,0.7534286133961964
0.06704966723918915,0.454967689822294,0.15751211631663975,0.7534286133961964
0.06702421605587006,0.4551696284329564,0.15751211631663975,0.7534286133961964
0.06702198833227158,0.4551696284329564,0.1577140549273021,0.7534286133961964
0.06691502034664154,0.4565831987075929,0.1577140549273021,0.7534286133961964
0.06688942015171051,0.4565831987075929,0.15811793214862682,0.7534286133961964
0.06683066487312317,0.4575928917609047,0.15811793214862682,0.7534286133961964
0.06682968139648438,0.4575928917609047,0.1583198707592892,0.7534286133961964
0.06680690497159958,0.4579967689822294,0.1583198707592892,0.7534286133961964
0.06679968535900116,0.4579967689822294,0.15852180936995153,0.7534286133961964
0.06660371273756027,0.46021809369951533,0.15852180936995153,0.7534286133961964
0.06660319864749908,0.46021809369951533,0.1587237479806139,0.7534286133961964
0.06659313291311264,0.4604200323101777,0.1587237479806139,0.7534286133961964
0.06658562272787094,0.4604200323101777,0.1591276252019386,0.7534286133961964
0.06658113747835159,0.46062197092084006,0.1591276252019386,0.7534286133961964
0.06656591594219208,0.46062197092084006,0.15932956381260097,0.7534286133961964
0.0665464773774147,0.4610258481421648,0.15932956381260097,0.7534286133961964
0.0665430799126625,0.4610258481421648,0.15953150242326333,0.7534286133961964
0.06641638278961182,0.4618336025848142,0.15953150242326333,0.7534286133961964
0.06640567630529404,0.4618336025848142,0.1597334410339257,0.7534286133961964
0.06639240682125092,0.4620355411954766,0.1597334410339257,0.7534286133961964
0.06637247651815414,0.4620355411954766,0.15993537964458804,0.7534286133961964
0.06636310368776321,0.46223747980613894,0.15993537964458804,0.7534286133961964
0.06636269390583038,0.46223747980613894,0.1601373182552504,0.7534286133961964
0.06624405831098557,0.4640549273021002,0.1601373182552504,0.7534286133961964
0.06623180955648422,0.4640549273021002,0.16074313408723748,0.7534286133961964
0.06607269495725632,0.4658723747980614,0.16074313408723748,0.7534286133961964
0.06603703647851944,0.4658723747980614,0.16094507269789984,0.7534286133961964
0.06603541225194931,0.46607431340872374,0.16094507269789984,0.7534286133961964
0.0660000592470169,0.46607431340872374,0.1611470113085622,0.7534286133961964
0.06592825800180435,0.4672859450726979,0.1611470113085622,0.7534286133961964
0.06590262800455093,0.4672859450726979,0.16134894991922455,0.7534286133961964
0.06582172214984894,0.4676898222940226,0.16134894991922455,0.7534286133961964
0.06580571085214615,0.4676898222940226,0.16175282714054928,0.7534286133961964
0.06574530154466629,0.4682956381260097,0.16175282714054928,0.7534286133961964
0.06572462618350983,0.4682956381260097,0.16195476575121162,0.7534286133961964
0.0656624585390091,0.4686995153473344,0.16195476575121162,0.7534286133961964
0.0656139999628067,0.4686995153473344,0.162156704361874,0.7534286133961964
0.06548969447612762,0.4701130856219709,0.162156704361874,0.7534286133961964
0.06548189371824265,0.4701130856219709,0.16235864297253635,0.7534286133961964
0.06539378315210342,0.47092084006462037,0.16235864297253635,0.7534286133961964
0.06538285315036774,0.47092084006462037,0.16256058158319872,0.7534286133961964
0.06537073850631714,0.47112277867528274,0.16256058158319872,0.7534286133961964
0.06535925716161728,0.47112277867528274,0.16276252019386106,0.7534286133961964
0.0652240589261055,0.4721324717285945,0.16276252019386106,0.7534286133961964
0.0652199313044548,0.4721324717285945,0.16296445880452343,0.7534286133961964
0.0652197003364563,0.4723344103392569,0.16296445880452343,0.7534286133961964
0.06519535928964615,0.4723344103392569,0.16336833602584813,0.7534286133961964
0.06516639143228531,0.4729402261712439,0.16336833602584813,0.7534286133961964
0.06515450775623322,0.4729402261712439,0.16377221324717287,0.7534286133961964
0.06514601409435272,0.47334410339256866,0.16377221324717287,0.7534286133961964
0.06512506306171417,0.47334410339256866,0.16397415185783523,0.7534286133961964
0.06510820239782333,0.473546042003231,0.16397415185783523,0.7534286133961964
0.0650801733136177,0.473546042003231,0.16417609046849757,0.7534286133961964
0.06502324342727661,0.47415185783521807,0.16417609046849757,0.7534286133961964
0.06501346081495285,0.47415185783521807,0.16437802907915994,0.7534286133961964
0.06495092064142227,0.4745557350565428,0.16437802907915994,0.7534286133961964
0.06488029658794403,0.4745557350565428,0.164983844911147,0.7534286133961964
0.06484629958868027,0.47475767366720517,0.164983844911147,0.7534286133961964
0.06484613567590714,0.47475767366720517,0.16518578352180938,0.7534286133961964
0.06476268917322159,0.4755654281098546,0.16518578352180938,0.7534286133961964
0.06473672389984131,0.4755654281098546,0.16538772213247172,0.7534286133961964
0.06469320505857468,0.4759693053311793,0.16538772213247172,0.7534286133961964
0.06467361748218536,0.4759693053311793,0.16558966074313408,0.7534286133961964
0.06460069119930267,0.47637318255250405,0.16558966074313408,0.7534286133961964
0.06459543853998184,0.47637318255250405,0.16579159935379645,0.7534286133961964
0.06457609683275223,0.4765751211631664,0.16579159935379645,0.7534286133961964
0.06451378762722015,0.4765751211631664,0.16619547657512115,0.7534286133961964
0.06448977440595627,0.4769789983844911,0.16619547657512115,0.7534286133961964
0.06444411724805832,0.4769789983844911,0.16639741518578352,0.7534286133961964
0.06437777727842331,0.4781906300484653,0.16639741518578352,0.7534286133961964
0.064362071454525,0.4781906300484653,0.16680129240710823,0.7534286133961964
0.06436097621917725,0.4783925686591276,0.16680129240710823,0.7534286133961964
0.064258873462677,0.4783925686591276,0.1670032310177706,0.7534286133961964
0.06424754112958908,0.47879644588045234,0.1670032310177706,0.7534286133961964
0.0641939789056778,0.47879644588045234,0.16720516962843296,0.7534286133961964
0.0641365572810173,0.47940226171243944,0.16720516962843296,0.7534286133961964
0.06413643062114716,0.47940226171243944,0.16740710823909533,0.7534286133961964
0.06412915885448456,0.4796042003231018,0.16740710823909533,0.7534286133961964
0.06410269439220428,0.4796042003231018,0.16760904684975766,0.7534286133961964
0.06409435719251633,0.4798061389337641,0.16760904684975766,0.7534286133961964
0.0640844851732254,0.4798061389337641,0.16781098546042003,0.7534286133961964
0.06406006217002869,0.4804119547657512,0.16781098546042003,0.7534286133961964
0.06404954940080643,0.4804119547657512,0.1680129240710824,0.7534286133961964
0.06401269137859344,0.4812197092084006,0.1680129240710824,0.7534286133961964
0.06399726867675781,0.4812197092084006,0.16821486268174474,0.7534286133961964
0.06397879123687744,0.48162358642972536,0.16821486268174474,0.7534286133961964
0.0639706403017044,0.48162358642972536,0.1684168012924071,0.7534286133961964
0.06395740061998367,0.48222940226171246,0.1684168012924071,0.7534286133961964
0.06391379982233047,0.48222940226171246,0.16861873990306947,0.7534286133961964
0.06386097520589828,0.48263327948303714,0.16861873990306947,0.7534286133961964
0.06385787576436996,0.48263327948303714,0.16882067851373184,0.7534286133961964
0.06381194293498993,0.4828352180936995,0.16882067851373184,0.7534286133961964
0.06373719125986099,0.4828352180936995,0.16922455573505654,0.7534286133961964
0.06372004002332687,0.48303715670436187,0.16922455573505654,0.7534286133961964
0.06370669603347778,0.48303715670436187,0.1694264943457189,0.7534286133961964
0.06368497014045715,0.4834410339256866,0.1694264943457189,0.7534286133961964
0.06366802006959915,0.4834410339256866,0.16962843295638125,0.7534286133961964
0.0636565238237381,0.48364297253634897,0.16962843295638125,0.7534286133961964
0.06364031136035919,0.48364297253634897,0.16983037156704361,0.7534286133961964
0.0635586678981781,0.4848546042003231,0.16983037156704361,0.7534286133961964
0.06347538530826569,0.4848546042003231,0.17023424878836835,0.7534286133961964
0.06347305327653885,0.4850565428109855,0.17023424878836835,0.7534286133961964
0.06344810128211975,0.4850565428109855,0.1704361873990307,0.7534286133961964
0.0634232833981514,0.48546042003231016,0.1704361873990307,0.7534286133961964
0.06340557336807251,0.48546042003231016,0.17063812600969305,0.7534286133961964
0.06340520083904266,0.4856623586429725,0.17063812600969305,0.7534286133961964
0.063404381275177,0.4856623586429725,0.17084006462035542,0.7534286133961964
0.06336884945631027,0.48606623586429726,0.17084006462035542,0.7534286133961964
0.06333581358194351,0.48606623586429726,0.17124394184168013,0.7534286133961964
0.06331473588943481,0.4862681744749596,0.17124394184168013,0.7534286133961964
0.06330946087837219,0.4862681744749596,0.1714458804523425,0.7534286133961964
0.06330671906471252,0.486470113085622,0.1714458804523425,0.7534286133961964
0.06329169124364853,0.486470113085622,0.17164781906300486,0.7534286133961964
0.06327217072248459,0.4866720516962843,0.17164781906300486,0.7534286133961964
0.06325679272413254,0.4866720516962843,0.1718497576736672,0.7534286133961964
0.0631900355219841,0.4878836833602585,0.1718497576736672,0.7534286133961964
0.06316913664340973,0.4878836833602585,0.17205169628432956,0.7534286133961964
0.06311053037643433,0.4882875605815832,0.17205169628432956,0.7534286133961964
0.06306926906108856,0.4882875605815832,0.17245557350565427,0.7534286133961964
0.06303742527961731,0.4888933764135703,0.17245557350565427,0.7534286133961964
0.0630323588848114,0.4888933764135703,0.17265751211631664,0.7534286133961964
0.06299985945224762,0.489297253634895,0.17265751211631664,0.7534286133961964
0.06296314299106598,0.489297253634895,0.172859450726979,0.7534286133961964
0.06295605003833771,0.48990306946688206,0.172859450726979,0.7534286133961964
0.06292247027158737,0.48990306946688206,0.1732633279483037,0.7534286133961964
0.06284957379102707,0.49050888529886916,0.1732633279483037,0.7534286133961964
0.06280859559774399,0.49050888529886916,0.17366720516962844,0.7534286133961964
0.06280698627233505,0.4907108239095315,0.17366720516962844,0.7534286133961964
0.06279225647449493,0.4907108239095315,0.17386914378029078,0.7534286133961964
0.06274872273206711,0.49131663974151857,0.17386914378029078,0.7534286133961964
0.06269291043281555,0.49131663974151857,0.1742730210016155,0.7534286133961964
0.06268270313739777,0.4917205169628433,0.1742730210016155,0.7534286133961964
0.06267867982387543,0.4917205169628433,0.17447495961227788,0.7534286133961964
0.06258352845907211,0.49293214862681745,0.17447495961227788,0.7534286133961964
0.06257418543100357,0.49293214862681745,0.17467689822294022,0.7534286133961964
0.06249252334237099,0.49373990306946686,0.17467689822294022,0.7534286133961964
0.06247389689087868,0.49373990306946686,0.1752827140549273,0.7534286133961964
0.0624566413462162,0.4941437802907916,0.1752827140549273,0.7534286133961964
0.06244350224733353,0.4941437802907916,0.17548465266558966,0.7534286133961964
0.06239887699484825,0.4945476575121163,0.17548465266558966,0.7534286133961964
0.062329716980457306,0.4945476575121163,0.17568659127625202,0.7534286133961964
0.06228204444050789,0.49515347334410337,0.17568659127625202,0.7534286133961964
0.06222018599510193,0.49515347334410337,0.1762924071082391,0.7534286133961964
0.06220855563879013,0.49535541195476573,0.1762924071082391,0.7534286133961964
0.06219586357474327,0.49535541195476573,0.17649434571890146,0.7534286133961964
0.06218649819493294,0.4955573505654281,0.17649434571890146,0.7534286133961964
0.062141790986061096,0.4955573505654281,0.1766962843295638,0.7534286133961964
0.06213710829615593,0.49575928917609047,0.1766962843295638,0.7534286133961964
0.06212661787867546,0.49575928917609047,0.17689822294022617,0.7534286133961964
0.062126610428094864,0.49596122778675283,0.17689822294022617,0.7534286133961964
0.06210314482450485,0.49596122778675283,0.1773021001615509,0.7534286133961964
0.062101542949676514,0.4961631663974152,0.1773021001615509,0.7534286133961964
0.062064338475465775,0.4961631663974152,0.17750403877221324,0.7534286133961964
0.06205239146947861,0.49636510500807757,0.17750403877221324,0.7534286133961964
0.0620415173470974,0.49636510500807757,0.1777059773828756,0.7534286133961964
0.06202688813209534,0.4965670436187399,0.1777059773828756,0.7534286133961964
0.06200229749083519,0.4965670436187399,0.17790791599353797,0.7534286133961964
0.06191384792327881,0.497172859450727,0.17790791599353797,0.7534286133961964
0.061905235052108765,0.497172859450727,0.1781098546042003,0.7534286133961964
0.06181187927722931,0.4985864297253635,0.1781098546042003,0.7534286133961964
0.061805400997400284,0.4985864297253635,0.17851373182552505,0.7534286133961964
0.06179026886820793,0.4989903069466882,0.17851373182552505,0.7534286133961964
0.06177490949630737,0.4989903069466882,0.17891760904684975,0.7534286133961964
0.061751168221235275,0.49959612277867527,0.17891760904684975,0.7534286133961964
0.061745308339595795,0.49959612277867527,0.17911954765751212,0.7534286133961964
0.06173964962363243,0.49979806138933763,0.17911954765751212,0.7534286133961964
0.06171669811010361,0.49979806138933763,0.17932148626817448,0.7534286133961964
0.06160222366452217,0.5020193861066236,0.17932148626817448,0.7534286133961964
0.06159110367298126,0.5020193861066236,0.17952342487883682,0.7534286133961964
0.06150118634104729,0.5026252019386107,0.17952342487883682,0.7534286133961964
0.061494432389736176,0.5026252019386107,0.1797253634894992,0.7534286133961964
0.06148494780063629,0.5030290791599353,0.1797253634894992,0.7534286133961964
0.06146300584077835,0.5030290791599353,0.18033117932148626,0.7534286133961964
0.06141159310936928,0.5036348949919225,0.18033117932148626,0.7534286133961964
0.061382222920656204,0.5036348949919225,0.18093699515347333,0.7534286133961964
0.06133611127734184,0.505048465266559,0.18093699515347333,0.7534286133961964
0.061330314725637436,0.505048465266559,0.1811389337641357,0.7534286133961964
0.061273351311683655,0.505654281098546,0.1811389337641357,0.7534286133961964
0.061209533363580704,0.505654281098546,0.18174474959612277,0.7534286133961964
0.061172354966402054,0.5062600969305331,0.18174474959612277,0.7534286133961964
0.06117099151015282,0.5062600969305331,0.18194668820678514,0.7534286133961964
0.06113846227526665,0.5064620355411955,0.18194668820678514,0.7534286133961964
0.061111003160476685,0.5064620355411955,0.18235056542810985,0.7534286133961964
0.061094146221876144,0.5066639741518578,0.18235056542810985,0.7534286133961964
0.06106884777545929,0.5066639741518578,0.1825525040387722,0.7534286133961964
0.060994721949100494,0.5074717285945073,0.1825525040387722,0.7534286133961964
0.060930367559194565,0.5074717285945073,0.18275444264943458,0.7534286133961964
0.060924749821424484,0.5076736672051696,0.18275444264943458,0.7534286133961964
0.06080867350101471,0.5076736672051696,0.18336025848142165,0.7534286133961964
0.06071145460009575,0.5084814216478191,0.18336025848142165,0.7534286133961964
0.060711268335580826,0.5084814216478191,0.18356219709208402,0.7534286133961964
0.0607026107609272,0.5086833602584814,0.18356219709208402,0.7534286133961964
0.06067841500043869,0.5086833602584814,0.18396607431340872,0.7534286133961964
0.060676757246255875,0.5088852988691438,0.18396607431340872,0.7534286133961964
0.0606638602912426,0.5088852988691438,0.1841680129240711,0.7534286133961964
0.0606590136885643,0.5090872374798061,0.1841680129240711,0.7534286133961964
0.06064625456929207,0.5090872374798061,0.18436995153473343,0.7534286133961964
0.060597486793994904,0.5098949919224556,0.18436995153473343,0.7534286133961964
0.060565441846847534,0.5098949919224556,0.1845718901453958,0.7534286133961964
0.060563839972019196,0.5100969305331179,0.1845718901453958,0.7534286133961964
0.06053931266069412,0.5100969305331179,0.18517770597738287,0.7534286133961964
0.06041078269481659,0.5111066235864298,0.18517770597738287,0.7534286133961964
0.060383573174476624,0.5111066235864298,0.1855815831987076,0.7534286133961964
0.06033458188176155,0.5117124394184168,0.1855815831987076,0.7534286133961964
0.06033322960138321,0.5117124394184168,0.18578352180936994,0.7534286133961964
0.06030882149934769,0.5121163166397416,0.18578352180936994,0.7534286133961964
0.06026929244399071,0.5121163166397416,0.18618739903069467,0.7534286133961964
0.06024948135018349,0.5127221324717286,0.18618739903069467,0.7534286133961964
0.06024293974041939,0.5127221324717286,0.18638933764135704,0.7534286133961964
0.06012441962957382,0.5131260096930533,0.18638933764135704,0.7534286133961964
0.06006472185254097,0.5131260096930533,0.18679321486268174,0.7534286133961964
0.060064468532800674,0.5133279483037156,0.18679321486268174,0.7534286133961964
0.06005717068910599,0.5133279483037156,0.1869951534733441,0.7534286133961964
0.06005537882447243,0.5135298869143781,0.1869951534733441,0.7534286133961964
0.06004123017191887,0.5135298869143781,0.18719709208400645,0.7534286133961964
0.06003382429480553,0.5137318255250404,0.18719709208400645,0.7534286133961964
0.06002972275018692,0.5137318255250404,0.18739903069466882,0.7534286133961964
0.06000228598713875,0.5139337641357028,0.18739903069466882,0.7534286133961964
0.05997448414564133,0.5139337641357028,0.18780290791599355,0.7534286133961964
0.059934597462415695,0.5143376413570274,0.18780290791599355,0.7534286133961964
0.059926193207502365,0.5143376413570274,0.1880048465266559,0.7534286133961964
0.05990223214030266,0.5145395799676898,0.1880048465266559,0.7534286133961964
0.059879474341869354,0.5145395799676898,0.18840872374798062,0.7534286133961964
0.059816956520080566,0.5155492730210016,0.18840872374798062,0.7534286133961964
0.05980129539966583,0.5155492730210016,0.18861066235864296,0.7534286133961964
0.059783242642879486,0.5161550888529887,0.18861066235864296,0.7534286133961964
0.05977434664964676,0.5161550888529887,0.18881260096930533,0.7534286133961964
0.05974185839295387,0.5165589660743134,0.18881260096930533,0.7534286133961964
0.05974060669541359,0.5165589660743134,0.1890145395799677,0.7534286133961964
0.05972207337617874,0.5167609046849758,0.1890145395799677,0.7534286133961964
0.0597086101770401,0.5167609046849758,0.18921647819063006,0.7534286133961964
0.059687647968530655,0.5173667205169629,0.18921647819063006,0.7534286133961964
0.059668540954589844,0.5173667205169629,0.18962035541195477,0.7534286133961964
0.059662170708179474,0.5175686591276252,0.18962035541195477,0.7534286133961964
0.05966070294380188,0.5175686591276252,0.18982229402261713,0.7534286133961964
0.059619128704071045,0.5181744749596123,0.18982229402261713,0.7534286133961964
0.05953716114163399,0.5181744749596123,0.1904281098546042,0.7534286133961964
0.05948715656995773,0.5183764135702746,0.1904281098546042,0.7534286133961964
0.05942874029278755,0.5183764135702746,0.1908319870759289,0.7534286133961964
0.059390854090452194,0.5189822294022617,0.1908319870759289,0.7534286133961964
0.05937971919775009,0.5189822294022617,0.19103392568659128,0.7534286133961964
0.059348054230213165,0.5191841680129241,0.19103392568659128,0.7534286133961964
0.05932188406586647,0.5191841680129241,0.19143780290791598,0.7534286133961964
0.05931241437792778,0.5195880452342488,0.19143780290791598,0.7534286133961964
0.05930129066109657,0.5195880452342488,0.19163974151857835,0.7534286133961964
0.05929828807711601,0.5199919224555735,0.19163974151857835,0.7534286133961964
0.059274692088365555,0.5199919224555735,0.19184168012924072,0.7534286133961964
0.05923684313893318,0.5207996768982229,0.19184168012924072,0.7534286133961964
0.05921890586614609,0.5207996768982229,0.19204361873990308,0.7534286133961964
0.0591849721968174,0.5216074313408724,0.19204361873990308,0.7534286133961964
0.05909379944205284,0.5216074313408724,0.19325525040387723,0.7534286133961964
0.05895261466503143,0.5230210016155089,0.19325525040387723,0.7534286133961964
0.05894041433930397,0.5230210016155089,0.19365912762520193,0.7534286133961964
0.058889251202344894,0.5232229402261712,0.19365912762520193,0.7534286133961964
0.05887232720851898,0.5232229402261712,0.19406300484652667,0.7534286133961964
0.05885905399918556,0.5234248788368336,0.19406300484652667,0.7534286133961964
0.05882854014635086,0.5234248788368336,0.19507269789983844,0.7534286133961964
0.058799728751182556,0.523626817447496,0.19507269789983844,0.7534286133961964
0.0587923601269722,0.523626817447496,0.1952746365105008,0.7534286133961964
0.058770906180143356,0.5240306946688207,0.1952746365105008,0.7534286133961964
0.05876201018691063,0.5240306946688207,0.19567851373182552,0.7534286133961964
0.05870289355516434,0.5246365105008077,0.19567851373182552,0.7534286133961964
0.05869189649820328,0.5246365105008077,0.19608239095315025,0.7534286133961964
0.058661606162786484,0.5256462035541195,0.19608239095315025,0.7534286133961964
0.05865053832530975,0.5256462035541195,0.1962843295638126,0.7534286133961964
0.058620207011699677,0.5258481421647819,0.1962843295638126,0.7534286133961964
0.058579906821250916,0.5258481421647819,0.19668820678513732,0.7534286133961964
0.05852184072136879,0.526453957996769,0.19668820678513732,0.7534286133961964
0.058459244668483734,0.526453957996769,0.19709208400646203,0.7534286133961964
0.05845480412244797,0.5266558966074314,0.19709208400646203,0.7534286133961964
0.05845438316464424,0.5266558966074314,0.1972940226171244,0.7534286133961964
0.05841518193483353,0.5272617124394184,0.1972940226171244,0.7534286133961964
0.058410655707120895,0.5272617124394184,0.19749596122778676,0.7534286133961964
0.05840673670172691,0.5274636510500808,0.19749596122778676,0.7534286133961964
0.058341190218925476,0.5274636510500808,0.19810177705977383,0.7534286133961964
0.05829572305083275,0.5280694668820679,0.19810177705977383,0.7534286133961964
0.058282915502786636,0.5280694668820679,0.1983037156704362,0.7534286133961964
0.058251287788152695,0.5284733441033925,0.1983037156704362,0.7534286133961964
0.058235183358192444,0.5284733441033925,0.19850565428109854,0.7534286133961964
0.05822782590985298,0.528675282714055,0.19850565428109854,0.7534286133961964
0.05822448804974556,0.528675282714055,0.1987075928917609,0.7534286133961964
0.05810428410768509,0.5302907915993538,0.1987075928917609,0.7534286133961964
0.058080729097127914,0.5302907915993538,0.19890953150242327,0.7534286133961964
0.058054178953170776,0.5310985460420032,0.19890953150242327,0.7534286133961964
0.0580449216067791,0.5310985460420032,0.1991114701130856,0.7534286133961964
0.05797002837061882,0.5323101777059773,0.1991114701130856,0.7534286133961964
0.057951420545578,0.5323101777059773,0.19991922455573505,0.7534286133961964
0.05793757736682892,0.5331179321486268,0.19991922455573505,0.7534286133961964
0.057917915284633636,0.5331179321486268,0.20012116316639741,0.7534286133961964
0.05783277377486229,0.5341276252019386,0.20012116316639741,0.7534286133961964
0.05782744288444519,0.5341276252019386,0.20032310177705978,0.7534286133961964
0.05779851973056793,0.5347334410339257,0.20032310177705978,0.7534286133961964
0.057753998786211014,0.5347334410339257,0.2007269789983845,0.7534286133961964
0.05770453065633774,0.5363489499192245,0.2007269789983845,0.7534286133961964
0.057639673352241516,0.5363489499192245,0.20133279483037156,0.7534286133961964
0.057605888694524765,0.5367528271405493,0.20133279483037156,0.7534286133961964
0.05756226181983948,0.5367528271405493,0.2017366720516963,0.7534286133961964
0.05752982199192047,0.5375605815831987,0.2017366720516963,0.7534286133961964
0.05745087191462517,0.5375605815831987,0.20234248788368336,0.7534286133961964
0.05742627754807472,0.5379644588045234,0.20234248788368336,0.7534286133961964
0.05741972476243973,0.5379644588045234,0.20254442649434573,0.7534286133961964
0.057413406670093536,0.5381663974151858,0.20254442649434573,0.7534286133961964
0.057370562106370926,0.5381663974151858,0.20294830371567044,0.7534286133961964
0.05732434242963791,0.5387722132471728,0.20294830371567044,0.7534286133961964
0.057297904044389725,0.5387722132471728,0.2035541195476575,0.7534286133961964
0.0570264495909214,0.5430129240710824,0.2035541195476575,0.7534286133961964
0.0569877028465271,0.5430129240710824,0.20395799676898224,0.7534286133961964
0.056977786123752594,0.5432148626817448,0.20395799676898224,0.7534286133961964
0.056976646184921265,0.5432148626817448,0.20415993537964458,0.7534286133961964
0.05693254992365837,0.5436187399030694,0.20415993537964458,0.7534286133961964
0.056922346353530884,0.5436187399030694,0.20436187399030695,0.7534286133961964
0.05690969154238701,0.5438206785137318,0.20436187399030695,0.7534286133961964
0.05688058212399483,0.5438206785137318,0.2045638126009693,0.7534286133961964
0.05674665793776512,0.5444264943457189,0.2045638126009693,0.7534286133961964
0.05674375966191292,0.5444264943457189,0.20476575121163165,0.7534286133961964
0.05673810839653015,0.5446284329563813,0.20476575121163165,0.7534286133961964
0.056717369705438614,0.5446284329563813,0.2055735056542811,0.7534286133961964
0.056674495339393616,0.5454361873990307,0.2055735056542811,0.7534286133961964
0.056668613106012344,0.5454361873990307,0.20577544426494346,0.7534286133961964
0.05665937811136246,0.5458400646203554,0.20577544426494346,0.7534286133961964
0.05665779858827591,0.5458400646203554,0.20597738287560582,0.7534286133961964
0.05662691965699196,0.5462439418416801,0.20597738287560582,0.7534286133961964
0.05660261958837509,0.5462439418416801,0.20617932148626816,0.7534286133961964
0.056424934417009354,0.5480613893376414,0.20617932148626816,0.7534286133961964
0.05640947073698044,0.5480613893376414,0.20638126009693053,0.7534286133961964
0.056357093155384064,0.5486672051696284,0.20638126009693053,0.7534286133961964
0.05632547661662102,0.5486672051696284,0.2065831987075929,0.7534286133961964
0.05627124756574631,0.5488691437802908,0.2065831987075929,0.7534286133961964
0.056260354816913605,0.5488691437802908,0.20678513731825526,0.7534286133961964
0.05620134249329567,0.5498788368336026,0.20678513731825526,0.7534286133961964
0.056190330535173416,0.5498788368336026,0.20718901453957997,0.7534286133961964
0.0561237707734108,0.550686591276252,0.20718901453957997,0.7534286133961964
0.056099627166986465,0.550686591276252,0.20759289176090467,0.7534286133961964
0.05607634782791138,0.5512924071082391,0.20759289176090467,0.7534286133961964
0.05607523024082184,0.5512924071082391,0.2079967689822294,0.7534286133961964
0.05606712028384209,0.5514943457189014,0.2079967689822294,0.7534286133961964
0.05604607239365578,0.5514943457189014,0.20819870759289177,0.7534286133961964
0.056013669818639755,0.5516962843295639,0.20819870759289177,0.7534286133961964
0.05599195882678032,0.5516962843295639,0.20860258481421648,0.7534286133961964
0.055927276611328125,0.552907915993538,0.20860258481421648,0.7534286133961964
0.05592305585741997,0.552907915993538,0.20880452342487885,0.7534286133961964
0.05592276528477669,0.5531098546042004,0.20880452342487885,0.7534286133961964
0.05587558448314667,0.5531098546042004,0.20920840064620355,0.7534286133961964
0.05585334822535515,0.553513731825525,0.20920840064620355,0.7534286133961964
0.055851005017757416,0.553513731825525,0.20941033925686592,0.7534286133961964
0.05583823099732399,0.5541195476575121,0.20941033925686592,0.7534286133961964
0.0558292530477047,0.5541195476575121,0.20961227786752828,0.7534286133961964
0.05576317757368088,0.5547253634894992,0.20961227786752828,0.7534286133961964
0.05573206767439842,0.5547253634894992,0.20981421647819062,0.7534286133961964
0.055721256881952286,0.5549273021001615,0.20981421647819062,0.7534286133961964
0.05568579211831093,0.5549273021001615,0.210016155088853,0.7534286133961964
0.05561581254005432,0.555735056542811,0.210016155088853,0.7534286133961964
0.05560648441314697,0.555735056542811,0.2104200323101777,0.7534286133961964
0.055594123899936676,0.5559369951534734,0.2104200323101777,0.7534286133961964
0.055586326867341995,0.5559369951534734,0.21062197092084006,0.7534286133961964
0.05557098239660263,0.556340872374798,0.21062197092084006,0.7534286133961964
0.05554672330617905,0.556340872374798,0.21163166397415187,0.7534286133961964
0.05548907071352005,0.5573505654281099,0.21163166397415187,0.7534286133961964
0.05542227625846863,0.5573505654281099,0.21223747980613894,0.7534286133961964
0.055402498692274094,0.5575525040387722,0.21223747980613894,0.7534286133961964
0.05537099391222,0.5575525040387722,0.212843295638126,0.7534286133961964
0.05534107983112335,0.5577544426494345,0.212843295638126,0.7534286133961964
0.05533235892653465,0.5577544426494345,0.21304523424878838,0.7534286133961964
0.05529152974486351,0.5583602584814217,0.21304523424878838,0.7534286133961964
0.055278364568948746,0.5583602584814217,0.21324717285945072,0.7534286133961964
0.05525723472237587,0.558562197092084,0.21324717285945072,0.7534286133961964
0.055249836295843124,0.558562197092084,0.21344911147011308,0.7534286133961964
0.05523211508989334,0.5589660743134087,0.21344911147011308,0.7534286133961964
0.05519111081957817,0.5589660743134087,0.21365105008077545,0.7534286133961964
0.05519036576151848,0.559168012924071,0.21365105008077545,0.7534286133961964
0.05518464744091034,0.559168012924071,0.2138529886914378,0.7534286133961964
0.05512383207678795,0.5595718901453958,0.2138529886914378,0.7534286133961964
0.055114634335041046,0.5595718901453958,0.21405492730210016,0.7534286133961964
0.055099472403526306,0.5597738287560582,0.21405492730210016,0.7534286133961964
0.05502128601074219,0.5597738287560582,0.21466074313408723,0.7534286133961964
0.054969701915979385,0.5603796445880452,0.21466074313408723,0.7534286133961964
0.054846253246068954,0.5603796445880452,0.21567043618739903,0.7534286133961964
0.0547923743724823,0.56078352180937,0.21567043618739903,0.7534286133961964
0.05478505790233612,0.56078352180937,0.2158723747980614,0.7534286133961964
0.05477859824895859,0.5609854604200323,0.2158723747980614,0.7534286133961964
0.05469387769699097,0.5609854604200323,0.21647819063004847,0.7534286133961964
0.054682448506355286,0.5611873990306947,0.21647819063004847,0.7534286133961964
0.054681792855262756,0.5611873990306947,0.2166801292407108,0.7534286133961964
0.054659925401210785,0.5615912762520194,0.2166801292407108,0.7534286133961964
0.05456554517149925,0.5615912762520194,0.21768982229402262,0.7534286133961964
0.05451863631606102,0.5621970920840065,0.21768982229402262,0.7534286133961964
0.05450139194726944,0.5621970920840065,0.21789176090468498,0.7534286133961964
0.05449724942445755,0.5623990306946688,0.21789176090468498,0.7534286133961964
0.054463814944028854,0.5623990306946688,0.21809369951534732,0.7534286133961964
0.05444527417421341,0.5630048465266559,0.21809369951534732,0.7534286133961964
0.054445259273052216,0.5630048465266559,0.2182956381260097,0.7534286133961964
0.05444292351603508,0.5634087237479806,0.2182956381260097,0.7534286133961964
0.05439478158950806,0.5634087237479806,0.21869951534733442,0.7534286133961964
0.054341159760951996,0.563610662358643,0.21869951534733442,0.7534286133961964
0.05431907996535301,0.563610662358643,0.2193053311793215,0.7534286133961964
0.05429095774888992,0.5640145395799677,0.2193053311793215,0.7534286133961964
0.05428139865398407,0.5640145395799677,0.21950726978998383,0.7534286133961964
0.054220445454120636,0.5648222940226171,0.21950726978998383,0.7534286133961964
0.054205521941185,0.5648222940226171,0.22011308562197093,0.7534286133961964
0.05418602004647255,0.5652261712439418,0.22011308562197093,0.7534286133961964
0.054139506071805954,0.5652261712439418,0.220718901453958,0.7534286133961964
0.054079316556453705,0.5662358642972536,0.220718901453958,0.7534286133961964
0.05403231829404831,0.5662358642972536,0.22152665589660744,0.7534286133961964
0.05400025472044945,0.5668416801292407,0.22152665589660744,0.7534286133961964
0.05397644266486168,0.5668416801292407,0.22193053311793215,0.7534286133961964
0.05389568954706192,0.568659127625202,0.22193053311793215,0.7534286133961964
0.053894899785518646,0.568659127625202,0.22213247172859452,0.7534286133961964
0.0538497120141983,0.5702746365105008,0.22213247172859452,0.7534286133961964
0.05384448915719986,0.5702746365105008,0.22233441033925685,0.7534286133961964
0.053833574056625366,0.5706785137318255,0.22233441033925685,0.7534286133961964
0.053822752088308334,0.5706785137318255,0.2227382875605816,0.7534286133961964
0.053808946162462234,0.5712843295638126,0.2227382875605816,0.7534286133961964
0.053807582706213,0.5712843295638126,0.22294022617124395,0.7534286133961964
0.05379018560051918,0.5718901453957996,0.22294022617124395,0.7534286133961964
0.05378527566790581,0.5718901453957996,0.2231421647819063,0.7534286133961964
0.053755223751068115,0.5724959612277868,0.2231421647819063,0.7534286133961964
0.053709398955106735,0.5724959612277868,0.22334410339256866,0.7534286133961964
0.05367397889494896,0.5731017770597738,0.22334410339256866,0.7534286133961964
0.05366728827357292,0.5731017770597738,0.22354604200323103,0.7534286133961964
0.053626835346221924,0.5739095315024233,0.22354604200323103,0.7534286133961964
0.05362031236290932,0.5739095315024233,0.22374798061389337,0.7534286133961964
0.053612783551216125,0.574313408723748,0.22374798061389337,0.7534286133961964
0.05358276143670082,0.574313408723748,0.2241518578352181,0.7534286133961964
0.053579799830913544,0.5745153473344103,0.2241518578352181,0.7534286133961964
0.05352478846907616,0.5745153473344103,0.22435379644588047,0.7534286133961964
0.05350213125348091,0.5747172859450727,0.22435379644588047,0.7534286133961964
0.05349023640155792,0.5747172859450727,0.22475767366720517,0.7534286133961964
0.05345682427287102,0.5749192245557351,0.22475767366720517,0.7534286133961964
0.053451597690582275,0.5749192245557351,0.22495961227786754,0.7534286133961964
0.05344143882393837,0.5755250403877221,0.22495961227786754,0.7534286133961964
0.05343463271856308,0.5755250403877221,0.22516155088852988,0.7534286133961964
0.053405504673719406,0.5761308562197092,0.22516155088852988,0.7534286133961964
0.053397390991449356,0.5761308562197092,0.22536348949919224,0.7534286133961964
0.0533616878092289,0.5763327948303716,0.22536348949919224,0.7534286133961964
0.05334775522351265,0.5763327948303716,0.22576736672051698,0.7534286133961964
0.05330156534910202,0.5769386106623586,0.22576736672051698,0.7534286133961964
0.05330139026045799,0.5769386106623586,0.22596930533117932,0.7534286133961964
0.05329859256744385,0.577140549273021,0.22596930533117932,0.7534286133961964
0.053291983902454376,0.577140549273021,0.22617124394184168,0.7534286133961964
0.053270477801561356,0.5773424878836834,0.22617124394184168,0.7534286133961964
0.05325919762253761,0.5773424878836834,0.22637318255250405,0.7534286133961964
0.053235020488500595,0.5779483037156704,0.22637318255250405,0.7534286133961964
0.05322401970624924,0.5779483037156704,0.2265751211631664,0.7534286133961964
0.05321992561221123,0.5783521809369951,0.2265751211631664,0.7534286133961964
0.05320687219500542,0.5783521809369951,0.22677705977382875,0.7534286133961964
0.05319615826010704,0.5785541195476576,0.22677705977382875,0.7534286133961964
0.053182296454906464,0.5785541195476576,0.22697899838449112,0.7534286133961964
0.05305348336696625,0.5795638126009693,0.22697899838449112,0.7534286133961964
0.05303162336349487,0.5795638126009693,0.22718093699515346,0.7534286133961964
0.05302507057785988,0.5797657512116317,0.22718093699515346,0.7534286133961964
0.05298423767089844,0.5797657512116317,0.22778675282714056,0.7534286133961964
0.05295534431934357,0.5799676898222941,0.22778675282714056,0.7534286133961964
0.052912309765815735,0.5799676898222941,0.22819063004846526,0.7534286133961964
0.052890896797180176,0.5801696284329564,0.22819063004846526,0.7534286133961964
0.052872173488140106,0.5801696284329564,0.22879644588045234,0.7534286133961964
0.052860379219055176,0.5807754442649434,0.22879644588045234,0.7534286133961964
0.05282295495271683,0.5807754442649434,0.2289983844911147,0.7534286133961964
0.05281798169016838,0.5809773828756059,0.2289983844911147,0.7534286133961964
0.05281265079975128,0.5809773828756059,0.22920032310177707,0.7534286133961964
0.05272714048624039,0.5823909531502424,0.22920032310177707,0.7534286133961964
0.052702948451042175,0.5823909531502424,0.22980613893376414,0.7534286133961964
0.05268409848213196,0.5827948303715671,0.22980613893376414,0.7534286133961964
0.05266514793038368,0.5827948303715671,0.23000807754442648,0.7534286133961964
0.05263786390423775,0.5829967689822294,0.23000807754442648,0.7534286133961964
0.05260242521762848,0.5829967689822294,0.23021001615508885,0.7534286133961964
0.052595045417547226,0.5831987075928917,0.23021001615508885,0.7534286133961964
0.05256574973464012,0.5831987075928917,0.23041195476575121,0.7534286133961964
0.05249008536338806,0.5836025848142165,0.23041195476575121,0.7534286133961964
0.052443161606788635,0.5836025848142165,0.2310177705977383,0.7534286133961964
0.05243440717458725,0.5840064620355412,0.2310177705977383,0.7534286133961964
0.05241549387574196,0.5840064620355412,0.23182552504038773,0.7534286133961964
0.05234219506382942,0.585016155088853,0.23182552504038773,0.7534286133961964
0.05231613293290138,0.585016155088853,0.2324313408723748,0.7534286133961964
0.05230780690908432,0.5852180936995154,0.2324313408723748,0.7534286133961964
0.05223742499947548,0.5852180936995154,0.23303715670436187,0.7534286133961964
0.052227407693862915,0.5856219709208401,0.23303715670436187,0.7534286133961964
0.05219525843858719,0.5856219709208401,0.23323909531502424,0.7534286133961964
0.052138157188892365,0.5864297253634895,0.23323909531502424,0.7534286133961964
0.05211828276515007,0.5864297253634895,0.2334410339256866,0.7534286133961964
0.052107080817222595,0.5866316639741519,0.2334410339256866,0.7534286133961964
0.05210680887103081,0.5866316639741519,0.23364297253634894,0.7534286133961964
0.0521065853536129,0.5868336025848142,0.23364297253634894,0.7534286133961964
0.05209849029779434,0.5868336025848142,0.2338449111470113,0.7534286133961964
0.05209551006555557,0.5870355411954766,0.2338449111470113,0.7534286133961964
0.05207005515694618,0.5870355411954766,0.23404684975767368,0.7534286133961964
0.05203789472579956,0.587843295638126,0.23404684975767368,0.7534286133961964
0.05202430859208107,0.587843295638126,0.23424878836833601,0.7534286133961964
0.052011724561452866,0.5882471728594507,0.23424878836833601,0.7534286133961964
0.05199349299073219,0.5882471728594507,0.23465266558966075,0.7534286133961964
0.05198349803686142,0.5888529886914378,0.23465266558966075,0.7534286133961964
0.05197049677371979,0.5888529886914378,0.2348546042003231,0.7534286133961964
0.05193929374217987,0.5898626817447497,0.2348546042003231,0.7534286133961964
0.05191008001565933,0.5898626817447497,0.23525848142164782,0.7534286133961964
0.051908206194639206,0.590064620355412,0.23525848142164782,0.7534286133961964
0.051840607076883316,0.590064620355412,0.23566235864297252,0.7534286133961964
0.0517876036465168,0.5912762520193862,0.23566235864297252,0.7534286133961964
0.05176132917404175,0.5912762520193862,0.23606623586429726,0.7534286133961964
0.051716431975364685,0.5914781906300485,0.23606623586429726,0.7534286133961964
0.05171436443924904,0.5914781906300485,0.23626817447495962,0.7534286133961964
0.05169525742530823,0.5918820678513732,0.23626817447495962,0.7534286133961964
0.05167248472571373,0.5918820678513732,0.23647011308562196,0.7534286133961964
0.05166948586702347,0.5920840064620355,0.23647011308562196,0.7534286133961964
0.051558442413806915,0.5920840064620355,0.23747980613893377,0.7534286133961964
0.05154842883348465,0.5924878836833603,0.23747980613893377,0.7534286133961964
0.051480550318956375,0.5924878836833603,0.23808562197092084,0.7534286133961964
0.051478952169418335,0.5926898222940227,0.23808562197092084,0.7534286133961964
0.051456887274980545,0.5926898222940227,0.2382875605815832,0.7534286133961964
0.05144645273685455,0.5930936995153473,0.2382875605815832,0.7534286133961964
0.05143081024289131,0.5930936995153473,0.2386914378029079,0.7534286133961964
0.05142134055495262,0.5932956381260097,0.2386914378029079,0.7534286133961964
0.0514155812561512,0.5932956381260097,0.23889337641357028,0.7534286133961964
0.05141030624508858,0.5936995153473344,0.23889337641357028,0.7534286133961964
0.051343727856874466,0.5936995153473344,0.23970113085621972,0.7534286133961964
0.051314327865839005,0.5943053311793215,0.23970113085621972,0.7534286133961964
0.05128295719623566,0.5943053311793215,0.24010500807754442,0.7534286133961964
0.051250673830509186,0.595113085621971,0.24010500807754442,0.7534286133961964
0.05123812332749367,0.595113085621971,0.2403069466882068,0.7534286133961964
0.051224566996097565,0.5953150242326333,0.2403069466882068,0.7534286133961964
0.051219500601291656,0.5953150242326333,0.24050888529886916,0.7534286133961964
0.05121256411075592,0.595718901453958,0.24050888529886916,0.7534286133961964
0.051212411373853683,0.595718901453958,0.2407108239095315,0.7534286133961964
0.05121157318353653,0.5959208400646203,0.2407108239095315,0.7534286133961964
0.05116986110806465,0.5959208400646203,0.24111470113085623,0.7534286133961964
0.05114460736513138,0.596324717285945,0.24111470113085623,0.7534286133961964
0.051142990589141846,0.596324717285945,0.24131663974151857,0.7534286133961964
0.051138985902071,0.5965266558966075,0.24131663974151857,0.7534286133961964
0.051102809607982635,0.5965266558966075,0.24192245557350567,0.7534286133961964
0.05108153074979782,0.5969305331179321,0.24192245557350567,0.7534286133961964
0.05104788765311241,0.5969305331179321,0.24232633279483037,0.7534286133961964
0.05099795386195183,0.5973344103392568,0.24232633279483037,0.7534286133961964
0.050997231155633926,0.5973344103392568,0.24252827140549274,0.7534286133961964
0.050926826894283295,0.5983441033925686,0.24252827140549274,0.7534286133961964
0.050898656249046326,0.5983441033925686,0.24293214862681745,0.7534286133961964
0.05089251324534416,0.598546042003231,0.24293214862681745,0.7534286133961964
0.05087645351886749,0.598546042003231,0.2431340872374798,0.7534286133961964
0.05087178573012352,0.5987479806138933,0.2431340872374798,0.7534286133961964
0.050862353295087814,0.5987479806138933,0.24353796445880452,0.7534286133961964
0.05078140273690224,0.5999596122778675,0.24353796445880452,0.7534286133961964
0.05075572803616524,0.5999596122778675,0.24394184168012925,0.7534286133961964
0.05075041949748993,0.6001615508885298,0.24394184168012925,0.7534286133961964
0.050742439925670624,0.6001615508885298,0.24434571890145396,0.7534286133961964
0.05073781684041023,0.6005654281098546,0.24434571890145396,0.7534286133961964
0.05068911239504814,0.6005654281098546,0.2451534733441034,0.7534286133961964
0.0506606251001358,0.600767366720517,0.2451534733441034,0.7534286133961964
0.05065469071269035,0.600767366720517,0.24535541195476576,0.7534286133961964
0.05065138638019562,0.6009693053311793,0.24535541195476576,0.7534286133961964
0.05063900724053383,0.6009693053311793,0.2455573505654281,0.7534286133961964
0.05063777044415474,0.601373182552504,0.2455573505654281,0.7534286133961964
0.05060386285185814,0.601373182552504,0.24616316639741517,0.7534286133961964
0.05056295916438103,0.6017770597738288,0.24616316639741517,0.7534286133961964
0.05054976046085358,0.6017770597738288,0.24636510500807754,0.7534286133961964
0.050498150289058685,0.6021809369951535,0.24636510500807754,0.7534286133961964
0.050484608858823776,0.6021809369951535,0.24676898222940227,0.7534286133961964
0.05048429220914841,0.6023828756058158,0.24676898222940227,0.7534286133961964
0.05047595873475075,0.6023828756058158,0.2469709208400646,0.7534286133961964
0.05046740546822548,0.6025848142164781,0.2469709208400646,0.7534286133961964
0.05043386295437813,0.6025848142164781,0.24777867528271405,0.7534286133961964
0.050370872020721436,0.6033925686591276,0.24777867528271405,0.7534286133961964
0.05035708099603653,0.6033925686591276,0.24798061389337642,0.7534286133961964
0.050348322838544846,0.60359450726979,0.24798061389337642,0.7534286133961964
0.05028025060892105,0.60359450726979,0.2489903069466882,0.7534286133961964
0.05027981847524643,0.6037964458804523,0.2489903069466882,0.7534286133961964
0.05023493617773056,0.6037964458804523,0.2495961227786753,0.7534286133961964
0.05019065737724304,0.6042003231017771,0.2495961227786753,0.7534286133961964
0.050142884254455566,0.6042003231017771,0.25040387722132473,0.7534286133961964
0.05005500465631485,0.6054119547657512,0.25040387722132473,0.7534286133961964
0.05003906786441803,0.6054119547657512,0.2508077544426494,0.7534286133961964
0.04997115954756737,0.6060177705977383,0.2508077544426494,0.7534286133961964
0.04996095970273018,0.6060177705977383,0.25121163166397414,0.7534286133961964
0.049954213201999664,0.6062197092084006,0.25121163166397414,0.7534286133961964
0.049911417067050934,0.6062197092084006,0.25181744749596124,0.7534286133961964
0.04989095404744148,0.6066235864297254,0.25181744749596124,0.7534286133961964
0.04985874891281128,0.6066235864297254,0.2522213247172859,0.7534286133961964
0.049822524189949036,0.6074313408723748,0.2522213247172859,0.7534286133961964
0.04978243634104729,0.6074313408723748,0.25262520193861066,0.7534286133961964
0.049759067595005035,0.6076332794830371,0.25262520193861066,0.7534286133961964
0.049756430089473724,0.6076332794830371,0.252827140549273,0.7534286133961964
0.04972204193472862,0.6080371567043619,0.252827140549273,0.7534286133961964
0.049702614545822144,0.6080371567043619,0.2530290791599354,0.7534286133961964
0.04968664050102234,0.6082390953150242,0.2530290791599354,0.7534286133961964
0.04961354285478592,0.6082390953150242,0.2534329563812601,0.7534286133961964
0.04961289465427399,0.6084410339256866,0.2534329563812601,0.7534286133961964
0.049611274152994156,0.6084410339256866,0.25363489499192243,0.7534286133961964
0.04960260167717934,0.6088449111470113,0.25363489499192243,0.7534286133961964
0.049566108733415604,0.6088449111470113,0.25403877221324717,0.7534286133961964
0.04955018311738968,0.6092487883683361,0.25403877221324717,0.7534286133961964
0.049550097435712814,0.6092487883683361,0.25424071082390953,0.7534286133961964
0.04950280487537384,0.6102584814216478,0.25424071082390953,0.7534286133961964
0.04950074851512909,0.6102584814216478,0.2544426494345719,0.7534286133961964
0.049487534910440445,0.6104604200323102,0.2544426494345719,0.7534286133961964
0.04948694258928299,0.6104604200323102,0.25464458804523427,0.7534286133961964
0.049379944801330566,0.6116720516962844,0.25464458804523427,0.7534286133961964
0.0493173711001873,0.6116720516962844,0.2554523424878837,0.7534286133961964
0.04931637644767761,0.6118739903069467,0.2554523424878837,0.7534286133961964
0.04930303618311882,0.6118739903069467,0.25565428109854604,0.7534286133961964
0.04929696395993233,0.6120759289176091,0.25565428109854604,0.7534286133961964
0.04924772307276726,0.6120759289176091,0.2560581583198708,0.7534286133961964
0.049060553312301636,0.6140953150242326,0.2560581583198708,0.7534286133961964
0.04906001687049866,0.6140953150242326,0.25626009693053314,0.7534286133961964
0.049056701362133026,0.614297253634895,0.25626009693053314,0.7534286133961964
0.049036525189876556,0.614297253634895,0.25646203554119545,0.7534286133961964
0.04902307689189911,0.6147011308562197,0.25646203554119545,0.7534286133961964
0.04898000508546829,0.6147011308562197,0.25706785137318255,0.7534286133961964
0.048962175846099854,0.6151050080775444,0.25706785137318255,0.7534286133961964
0.04893817380070686,0.6151050080775444,0.2572697899838449,0.7534286133961964
0.04892110452055931,0.6153069466882067,0.2572697899838449,0.7534286133961964
0.04888392612338066,0.6153069466882067,0.25767366720516965,0.7534286133961964
0.0488319993019104,0.6157108239095315,0.25767366720516965,0.7534286133961964
0.04878074303269386,0.6157108239095315,0.25807754442649433,0.7534286133961964
0.048778507858514786,0.6159127625201939,0.25807754442649433,0.7534286133961964
0.04877372086048126,0.6159127625201939,0.2582794830371567,0.7534286133961964
0.048769399523735046,0.6161147011308562,0.2582794830371567,0.7534286133961964
0.04871203005313873,0.6161147011308562,0.2588852988691438,0.7534286133961964
0.04868388548493385,0.617124394184168,0.2588852988691438,0.7534286133961964
0.0486510768532753,0.617124394184168,0.25908723747980617,0.7534286133961964
0.04861636459827423,0.6179321486268174,0.25908723747980617,0.7534286133961964
0.04860144853591919,0.6179321486268174,0.2592891760904685,0.7534286133961964
0.04853163659572601,0.6189418416801292,0.2592891760904685,0.7534286133961964
0.04852104187011719,0.6189418416801292,0.2596930533117932,0.7534286133961964
0.04847746714949608,0.619951534733441,0.2596930533117932,0.7534286133961964
0.04846210777759552,0.619951534733441,0.2602988691437803,0.7534286133961964
0.04843975231051445,0.6201534733441034,0.2602988691437803,0.7534286133961964
0.048411138355731964,0.6201534733441034,0.26090468497576735,0.7534286133961964
0.04840372875332832,0.6203554119547657,0.26090468497576735,0.7534286133961964
0.04836926981806755,0.6203554119547657,0.2613085621970921,0.7534286133961964
0.04834466800093651,0.6205573505654282,0.2613085621970921,0.7534286133961964
0.04834027588367462,0.6205573505654282,0.26151050080775445,0.7534286133961964
0.048336684703826904,0.6209612277867528,0.26151050080775445,0.7534286133961964
0.04832495003938675,0.6209612277867528,0.2617124394184168,0.7534286133961964
0.04830425977706909,0.6211631663974152,0.2617124394184168,0.7534286133961964
0.04828524962067604,0.6211631663974152,0.2621163166397415,0.7534286133961964
0.04826916754245758,0.6213651050080775,0.2621163166397415,0.7534286133961964
0.048262905329465866,0.6213651050080775,0.26231825525040386,0.7534286133961964
0.04826073348522186,0.6215670436187399,0.26231825525040386,0.7534286133961964
0.048260368406772614,0.6215670436187399,0.26252019386106623,0.7534286133961964
0.048226919025182724,0.6229806138933764,0.26252019386106623,0.7534286133961964
0.04818759858608246,0.6229806138933764,0.2633279483037157,0.7534286133961964
0.04814421758055687,0.6233844911147012,0.2633279483037157,0.7534286133961964
0.04812750220298767,0.6233844911147012,0.2637318255250404,0.7534286133961964
0.048054181039333344,0.624394184168013,0.2637318255250404,0.7534286133961964
0.048047829419374466,0.624394184168013,0.26393376413570274,0.7534286133961964
0.04803222417831421,0.6252019386106623,0.26393376413570274,0.7534286133961964
0.048011139035224915,0.6252019386106623,0.2651453957996769,0.7534286133961964
0.04797247052192688,0.625605815831987,0.2651453957996769,0.7534286133961964
0.04795870557427406,0.625605815831987,0.2655492730210016,0.7534286133961964
0.04793962463736534,0.6258077544426495,0.2655492730210016,0.7534286133961964
0.0478709377348423,0.6258077544426495,0.26635702746365103,0.7534286133961964
0.04784815385937691,0.6262116316639742,0.26635702746365103,0.7534286133961964
0.047843847423791885,0.6262116316639742,0.2665589660743134,0.7534286133961964
0.04781961813569069,0.6268174474959612,0.2665589660743134,0.7534286133961964
0.04779590666294098,0.6268174474959612,0.2671647819063005,0.7534286133961964
0.04777049273252487,0.6276252019386107,0.2671647819063005,0.7534286133961964
0.04774933308362961,0.6276252019386107,0.2675686591276252,0.7534286133961964
0.04773195832967758,0.627827140549273,0.2675686591276252,0.7534286133961964
0.047715503722429276,0.627827140549273,0.2679725363489499,0.7534286133961964
0.04771094024181366,0.6280290791599353,0.2679725363489499,0.7534286133961964
0.047710251063108444,0.6280290791599353,0.2681744749596123,0.7534286133961964
0.04768308997154236,0.6282310177705978,0.2681744749596123,0.7534286133961964
0.04767831787467003,0.6282310177705978,0.26837641357027464,0.7534286133961964
0.04766896739602089,0.6284329563812601,0.26837641357027464,0.7534286133961964
0.0476195327937603,0.6284329563812601,0.2687802907915994,0.7534286133961964
0.047613475471735,0.6286348949919225,0.2687802907915994,0.7534286133961964
0.047602858394384384,0.6286348949919225,0.2689822294022617,0.7534286133961964
0.04759423807263374,0.6288368336025848,0.2689822294022617,0.7534286133961964
0.04757280275225639,0.6288368336025848,0.2693861066235864,0.7534286133961964
0.04755138233304024,0.6292407108239095,0.2693861066235864,0.7534286133961964
0.04754425585269928,0.6292407108239095,0.2695880452342488,0.7534286133961964
0.047518715262413025,0.6294426494345718,0.2695880452342488,0.7534286133961964
0.04749702289700508,0.6294426494345718,0.26978998384491115,0.7534286133961964
0.04749567061662674,0.6296445880452343,0.26978998384491115,0.7534286133961964
0.04747184365987778,0.6296445880452343,0.2699919224555735,0.7534286133961964
0.04746687039732933,0.6298465266558966,0.2699919224555735,0.7534286133961964
0.047447025775909424,0.6298465266558966,0.2703957996768982,0.7534286133961964
0.04744287207722664,0.630048465266559,0.2703957996768982,0.7534286133961964
0.047435302287340164,0.630048465266559,0.27059773828756056,0.7534286133961964
0.04742682725191116,0.6304523424878837,0.27059773828756056,0.7534286133961964
0.04741714149713516,0.6304523424878837,0.27079967689822293,0.7534286133961964
0.047399941831827164,0.6308562197092084,0.27079967689822293,0.7534286133961964
0.04739648476243019,0.6308562197092084,0.2710016155088853,0.7534286133961964
0.04736378416419029,0.6314620355411955,0.2710016155088853,0.7534286133961964
0.047335680574178696,0.6314620355411955,0.27140549273021003,0.7534286133961964
0.04724254086613655,0.6326736672051696,0.27140549273021003,0.7534286133961964
0.04719969257712364,0.6326736672051696,0.27221324717285944,0.7534286133961964
0.04717755690217018,0.632875605815832,0.27221324717285944,0.7534286133961964
0.04717516154050827,0.632875605815832,0.2726171243941842,0.7534286133961964
0.04717182368040085,0.6330775444264943,0.2726171243941842,0.7534286133961964
0.047164902091026306,0.6330775444264943,0.27281906300484654,0.7534286133961964
0.04714921489357948,0.6334814216478191,0.27281906300484654,0.7534286133961964
0.047065217047929764,0.6334814216478191,0.2732229402261712,0.7534286133961964
0.047049153596162796,0.6336833602584814,0.2732229402261712,0.7534286133961964
0.04702330008149147,0.6336833602584814,0.2734248788368336,0.7534286133961964
0.04698607698082924,0.6340872374798061,0.2734248788368336,0.7534286133961964
0.046959038823843,0.6340872374798061,0.27362681744749595,0.7534286133961964
0.04695085063576698,0.6342891760904685,0.27362681744749595,0.7534286133961964
0.046922072768211365,0.6342891760904685,0.2738287560581583,0.7534286133961964
0.04692099243402481,0.6344911147011308,0.2738287560581583,0.7534286133961964
0.04692067578434944,0.6344911147011308,0.2740306946688207,0.7534286133961964
0.04691491276025772,0.6348949919224556,0.2740306946688207,0.7534286133961964
0.046902675181627274,0.6348949919224556,0.2744345718901454,0.7534286133961964
0.046901360154151917,0.6350969305331179,0.2744345718901454,0.7534286133961964
0.04690058156847954,0.6350969305331179,0.27463651050080773,0.7534286133961964
0.046844176948070526,0.635702746365105,0.27463651050080773,0.7534286133961964
0.046838223934173584,0.635702746365105,0.2748384491114701,0.7534286133961964
0.04680110514163971,0.6361066235864298,0.2748384491114701,0.7534286133961964
0.04679885134100914,0.6361066235864298,0.27504038772213246,0.7534286133961964
0.046759288758039474,0.6367124394184168,0.27504038772213246,0.7534286133961964
0.04675291106104851,0.6367124394184168,0.27524232633279483,0.7534286133961964
0.046738967299461365,0.6377221324717286,0.27524232633279483,0.7534286133961964
0.04670899733901024,0.6377221324717286,0.2754442649434572,0.7534286133961964
0.046699728816747665,0.6381260096930533,0.2754442649434572,0.7534286133961964
0.0466996394097805,0.6381260096930533,0.27564620355411956,0.7534286133961964
0.046659644693136215,0.6389337641357028,0.27564620355411956,0.7534286133961964
0.0466349720954895,0.6389337641357028,0.27584814216478193,0.7534286133961964
0.04658588767051697,0.6393376413570274,0.27584814216478193,0.7534286133961964
0.0465552844107151,0.6393376413570274,0.27605008077544424,0.7534286133961964
0.04654369875788689,0.6395395799676898,0.27605008077544424,0.7534286133961964
0.046536631882190704,0.6395395799676898,0.2762520193861066,0.7534286133961964
0.04652390256524086,0.6401453957996769,0.2762520193861066,0.7534286133961964
0.046521976590156555,0.6401453957996769,0.276453957996769,0.7534286133961964
0.0465102419257164,0.6405492730210016,0.276453957996769,0.7534286133961964
0.04650987312197685,0.6405492730210016,0.27665589660743134,0.7534286133961964
0.046505436301231384,0.6407512116316639,0.27665589660743134,0.7534286133961964
0.04649436101317406,0.6407512116316639,0.2768578352180937,0.7534286133961964
0.04649262875318527,0.6409531502423264,0.2768578352180937,0.7534286133961964
0.04648376256227493,0.6409531502423264,0.27726171243941844,0.7534286133961964
0.046459708362817764,0.6413570274636511,0.27726171243941844,0.7534286133961964
0.04645790904760361,0.6413570274636511,0.27746365105008075,0.7534286133961964
0.04644521325826645,0.6415589660743134,0.27746365105008075,0.7534286133961964
0.0464298352599144,0.6415589660743134,0.2776655896607431,0.7534286133961964
0.046412210911512375,0.6423667205169629,0.2776655896607431,0.7534286133961964
0.046375125646591187,0.6423667205169629,0.27806946688206785,0.7534286133961964
0.04633515328168869,0.6427705977382876,0.27806946688206785,0.7534286133961964
0.04632643982768059,0.6427705977382876,0.2782714054927302,0.7534286133961964
0.04632379487156868,0.6429725363489499,0.2782714054927302,0.7534286133961964
0.04631486162543297,0.6429725363489499,0.2784733441033926,0.7534286133961964
0.046267759054899216,0.643578352180937,0.2784733441033926,0.7534286133961964
0.046251893043518066,0.643578352180937,0.27887722132471726,0.7534286133961964
0.04617787152528763,0.6441841680129241,0.27887722132471726,0.7534286133961964
0.04616985842585564,0.6441841680129241,0.27907915993537963,0.7534286133961964
0.046166159212589264,0.6443861066235864,0.27907915993537963,0.7534286133961964
0.046114273369312286,0.6443861066235864,0.27948303715670436,0.7534286133961964
0.046113159507513046,0.6445880452342488,0.27948303715670436,0.7534286133961964
0.04610004648566246,0.6445880452342488,0.2798869143780291,0.7534286133961964
0.046048011630773544,0.6453957996768982,0.2798869143780291,0.7534286133961964
0.046035557985305786,0.6453957996768982,0.28008885298869146,0.7534286133961964
0.04601963609457016,0.6455977382875606,0.28008885298869146,0.7534286133961964
0.04600962996482849,0.6455977382875606,0.28049273021001614,0.7534286133961964
0.045987676829099655,0.6460016155088854,0.28049273021001614,0.7534286133961964
0.04598386213183403,0.6460016155088854,0.2806946688206785,0.7534286133961964
0.04594321921467781,0.6466074313408724,0.2806946688206785,0.7534286133961964
0.045917022973299026,0.6466074313408724,0.2808966074313409,0.7534286133961964
0.04588255286216736,0.6470113085621971,0.2808966074313409,0.7534286133961964
0.045854680240154266,0.6470113085621971,0.2813004846526656,0.7534286133961964
0.04583631828427315,0.6472132471728594,0.2813004846526656,0.7534286133961964
0.04580911248922348,0.6472132471728594,0.28150242326332797,0.7534286133961964
0.04578351229429245,0.6478190630048465,0.28150242326332797,0.7534286133961964
0.045760754495859146,0.6478190630048465,0.282108239095315,0.7534286133961964
0.04575779289007187,0.6480210016155089,0.282108239095315,0.7534286133961964
0.04574168473482132,0.6480210016155089,0.2823101777059774,0.7534286133961964
0.04567874222993851,0.6494345718901454,0.2823101777059774,0.7534286133961964
0.045644789934158325,0.6494345718901454,0.28251211631663975,0.7534286133961964
0.04564356058835983,0.6496365105008077,0.28251211631663975,0.7534286133961964
0.04564232751727104,0.6496365105008077,0.2827140549273021,0.7534286133961964
0.04560261219739914,0.6502423263327949,0.2827140549273021,0.7534286133961964
0.04559404030442238,0.6502423263327949,0.2829159935379645,0.7534286133961964
0.04558706656098366,0.6504442649434572,0.2829159935379645,0.7534286133961964
0.04556671530008316,0.6504442649434572,0.28331987075928916,0.7534286133961964
0.045522332191467285,0.6508481421647819,0.28331987075928916,0.7534286133961964
0.045521073043346405,0.6508481421647819,0.2835218093699515,0.7534286133961964
0.045484207570552826,0.6518578352180937,0.2835218093699515,0.7534286133961964
0.0454624779522419,0.6518578352180937,0.2837237479806139,0.7534286133961964
0.04537682607769966,0.6528675282714055,0.2837237479806139,0.7534286133961964
0.04533812031149864,0.6528675282714055,0.28392568659127626,0.7534286133961964
0.045324284583330154,0.6532714054927302,0.28392568659127626,0.7534286133961964
0.045316144824028015,0.6532714054927302,0.2841276252019386,0.7534286133961964
0.04531397297978401,0.6534733441033925,0.2841276252019386,0.7534286133961964
0.045291148126125336,0.6534733441033925,0.2851373182552504,0.7534286133961964
0.04527667537331581,0.653675282714055,0.2851373182552504,0.7534286133961964
0.045191776007413864,0.653675282714055,0.2857431340872375,0.7534286133961964
0.04519125819206238,0.6538772213247173,0.2857431340872375,0.7534286133961964
0.04518261179327965,0.6538772213247173,0.2859450726978998,0.7534286133961964
0.04516439139842987,0.654281098546042,0.2859450726978998,0.7534286133961964
0.04512687772512436,0.654281098546042,0.2861470113085622,0.7534286133961964
0.045081064105033875,0.6544830371567044,0.2861470113085622,0.7534286133961964
0.04507923871278763,0.6544830371567044,0.28634894991922455,0.7534286133961964
0.045043010264635086,0.6552907915993538,0.28634894991922455,0.7534286133961964
0.04503795504570007,0.6552907915993538,0.2865508885298869,0.7534286133961964
0.04502321779727936,0.6554927302100162,0.2865508885298869,0.7534286133961964
0.04500186815857887,0.6554927302100162,0.28695476575121165,0.7534286133961964
0.04498671740293503,0.6563004846526656,0.28695476575121165,0.7534286133961964
0.04497459903359413,0.6563004846526656,0.287156704361874,0.7534286133961964
0.04497211426496506,0.656502423263328,0.287156704361874,0.7534286133961964
0.04496381804347038,0.656502423263328,0.28776252019386106,0.7534286133961964
0.04496362805366516,0.6567043618739903,0.28776252019386106,0.7534286133961964
0.044935442507267,0.6567043618739903,0.2879644588045234,0.7534286133961964
0.044922687113285065,0.6569063004846527,0.2879644588045234,0.7534286133961964
0.0449213944375515,0.6569063004846527,0.2881663974151858,0.7534286133961964
0.04482216387987137,0.6583198707592892,0.2881663974151858,0.7534286133961964
0.04481259733438492,0.6583198707592892,0.28836833602584816,0.7534286133961964
0.04481004923582077,0.6585218093699515,0.28836833602584816,0.7534286133961964
0.04477822780609131,0.6585218093699515,0.28978190630048467,0.7534286133961964
0.04475328326225281,0.6587237479806138,0.28978190630048467,0.7534286133961964
0.044753119349479675,0.6587237479806138,0.28998384491114704,0.7534286133961964
0.044724512845277786,0.659329563812601,0.28998384491114704,0.7534286133961964
0.04471881687641144,0.659329563812601,0.29018578352180935,0.7534286133961964
0.044712141156196594,0.6595315024232633,0.29018578352180935,0.7534286133961964
0.04467204213142395,0.6595315024232633,0.29079159935379645,0.7534286133961964
0.044634442776441574,0.6601373182552503,0.29079159935379645,0.7534286133961964
0.04462273791432381,0.6601373182552503,0.2909935379644588,0.7534286133961964
0.0446077324450016,0.6609450726978998,0.2909935379644588,0.7534286133961964
0.044576145708560944,0.6609450726978998,0.2911954765751212,0.7534286133961964
0.044570740312337875,0.6615508885298869,0.2911954765751212,0.7534286133961964
0.04455175623297691,0.6615508885298869,0.2920032310177706,0.7534286133961964
0.04453770071268082,0.6617528271405493,0.2920032310177706,0.7534286133961964
0.04452148824930191,0.6617528271405493,0.2924071082390953,0.7534286133961964
0.04451766237616539,0.6619547657512116,0.2924071082390953,0.7534286133961964
0.04450712725520134,0.6619547657512116,0.2926090468497577,0.7534286133961964
0.044404760003089905,0.6627625201938611,0.2926090468497577,0.7534286133961964
0.04440126195549965,0.6627625201938611,0.29281098546042006,0.7534286133961964
0.04436059668660164,0.6633683360258481,0.29281098546042006,0.7534286133961964
0.04435182362794876,0.6633683360258481,0.29301292407108237,0.7534286133961964
0.04434914514422417,0.6635702746365105,0.29301292407108237,0.7534286133961964
0.04434452950954437,0.6635702746365105,0.29321486268174474,0.7534286133961964
0.044335391372442245,0.6639741518578353,0.29321486268174474,0.7534286133961964
0.0443105511367321,0.6639741518578353,0.29422455573505657,0.7534286133961964
0.04429008439183235,0.6641760904684976,0.29422455573505657,0.7534286133961964
0.0442228801548481,0.6641760904684976,0.29462843295638125,0.7534286133961964
0.044207047671079636,0.6643780290791599,0.29462843295638125,0.7534286133961964
0.044190216809511185,0.6643780290791599,0.2948303715670436,0.7534286133961964
0.04413792863488197,0.6653877221324718,0.2948303715670436,0.7534286133961964
0.04412674531340599,0.6653877221324718,0.295032310177706,0.7534286133961964
0.0441259928047657,0.6655896607431341,0.295032310177706,0.7534286133961964
0.0441243052482605,0.6655896607431341,0.29523424878836835,0.7534286133961964
0.04412327706813812,0.6657915993537964,0.29523424878836835,0.7534286133961964
0.04411264508962631,0.6657915993537964,0.2954361873990307,0.7534286133961964
0.04411207512021065,0.6659935379644588,0.2954361873990307,0.7534286133961964
0.04408169165253639,0.6659935379644588,0.29604200323101776,0.7534286133961964
0.04398394748568535,0.6670032310177706,0.29604200323101776,0.7534286133961964
0.043974876403808594,0.6670032310177706,0.2964458804523425,0.7534286133961964
0.04396987333893776,0.6672051696284329,0.2964458804523425,0.7534286133961964
0.04394806548953056,0.6672051696284329,0.29664781906300486,0.7534286133961964
0.043929874897003174,0.6676090468497576,0.29664781906300486,0.7534286133961964
0.04392200708389282,0.6676090468497576,0.29705169628432954,0.7534286133961964
0.043838921934366226,0.6680129240710824,0.29705169628432954,0.7534286133961964
0.04382985085248947,0.6680129240710824,0.2972536348949919,0.7534286133961964
0.043747592717409134,0.6688206785137318,0.2972536348949919,0.7534286133961964
0.04374484345316887,0.6688206785137318,0.29745557350565427,0.7534286133961964
0.04371132701635361,0.6690226171243941,0.29745557350565427,0.7534286133961964
0.043708305805921555,0.6690226171243941,0.297859450726979,0.7534286133961964
0.04367697611451149,0.6692245557350566,0.297859450726979,0.7534286133961964
0.043669555336236954,0.6692245557350566,0.29806138933764137,0.7534286133961964
0.04363960400223732,0.6700323101777059,0.29806138933764137,0.7534286133961964
0.04357452318072319,0.6700323101777059,0.2988691437802908,0.7534286133961964
0.043559297919273376,0.6702342487883683,0.2988691437802908,0.7534286133961964
0.043556097894907,0.6702342487883683,0.29907108239095315,0.7534286133961964
0.043545302003622055,0.6706381260096931,0.29907108239095315,0.7534286133961964
0.0435219332575798,0.6706381260096931,0.3000807754442649,0.7534286133961964
0.04349808767437935,0.6708400646203554,0.3000807754442649,0.7534286133961964
0.04348410293459892,0.6708400646203554,0.30048465266558966,0.7534286133961964
0.04342051222920418,0.6712439418416801,0.30048465266558966,0.7534286133961964
0.04337751120328903,0.6712439418416801,0.30109046849757676,0.7534286133961964
0.0433669313788414,0.6714458804523424,0.30109046849757676,0.7534286133961964
0.04336196184158325,0.6714458804523424,0.30129240710823907,0.7534286133961964
0.04334733635187149,0.6720516962843296,0.30129240710823907,0.7534286133961964
0.04328782483935356,0.6720516962843296,0.30210016155088854,0.7534286133961964
0.04328526556491852,0.6722536348949919,0.30210016155088854,0.7534286133961964
0.043204888701438904,0.6722536348949919,0.30250403877221327,0.7534286133961964
0.04319538548588753,0.6724555735056543,0.30250403877221327,0.7534286133961964
0.043185044080019,0.6724555735056543,0.30290791599353795,0.7534286133961964
0.04315505921840668,0.6732633279483037,0.30290791599353795,0.7534286133961964
0.04313824325799942,0.6732633279483037,0.3031098546042003,0.7534286133961964
0.04306839033961296,0.6742730210016155,0.3031098546042003,0.7534286133961964
0.04306701198220253,0.6742730210016155,0.3033117932148627,0.7534286133961964
0.043041110038757324,0.6744749596122779,0.3033117932148627,0.7534286133961964
0.04299021512269974,0.6744749596122779,0.3041195476575121,0.7534286133961964
0.04292941465973854,0.6748788368336026,0.3041195476575121,0.7534286133961964
0.042818550020456314,0.6748788368336026,0.30492730210016156,0.7534286133961964
0.04280836880207062,0.6750807754442649,0.30492730210016156,0.7534286133961964
0.04279612749814987,0.6750807754442649,0.3051292407108239,0.7534286133961964
0.042761944234371185,0.675686591276252,0.3051292407108239,0.7534286133961964
0.04275398701429367,0.675686591276252,0.3053311793214863,0.7534286133961964
0.04273431748151779,0.6764943457189014,0.3053311793214863,0.7534286133961964
0.042714063078165054,0.6764943457189014,0.30593699515347333,0.7534286133961964
0.04268395155668259,0.6768982229402262,0.30593699515347333,0.7534286133961964
0.04265142232179642,0.6768982229402262,0.3067447495961228,0.7534286133961964
0.04259297624230385,0.6775040387722132,0.3067447495961228,0.7534286133961964
0.04254904016852379,0.6775040387722132,0.3075525040387722,0.7534286133961964
0.04252269119024277,0.677907915993538,0.3075525040387722,0.7534286133961964
0.0425112321972847,0.677907915993538,0.3077544426494346,0.7534286133961964
0.04248855635523796,0.6783117932148627,0.3077544426494346,0.7534286133961964
0.04248424991965294,0.6783117932148627,0.30795638126009695,0.7534286133961964
0.04246091842651367,0.6787156704361874,0.30795638126009695,0.7534286133961964
0.04244823008775711,0.6787156704361874,0.3081583198707593,0.7534286133961964
0.04244278743863106,0.6789176090468497,0.3081583198707593,0.7534286133961964
0.04237264022231102,0.6789176090468497,0.3091680129240711,0.7534286133961964
0.042345818132162094,0.6799273021001615,0.3091680129240711,0.7534286133961964
0.042338043451309204,0.6799273021001615,0.30936995153473346,0.7534286133961964
0.042322784662246704,0.6805331179321487,0.30936995153473346,0.7534286133961964
0.04230115935206413,0.6805331179321487,0.3095718901453958,0.7534286133961964
0.04229523614048958,0.6811389337641357,0.3095718901453958,0.7534286133961964
0.04229225590825081,0.6811389337641357,0.30977382875605813,0.7534286133961964
0.042268820106983185,0.6815428109854604,0.30977382875605813,0.7534286133961964
0.04226035624742508,0.6815428109854604,0.3099757673667205,0.7534286133961964
0.04224034771323204,0.6817447495961227,0.3099757673667205,0.7534286133961964
0.04220511019229889,0.6817447495961227,0.31017770597738287,0.7534286133961964
0.04219479858875275,0.6821486268174475,0.31017770597738287,0.7534286133961964
0.04217148572206497,0.6821486268174475,0.3105815831987076,0.7534286133961964
0.042136579751968384,0.682956381260097,0.3105815831987076,0.7534286133961964
0.0421111062169075,0.682956381260097,0.31078352180936997,0.7534286133961964
0.042090125381946564,0.683562197092084,0.31078352180936997,0.7534286133961964
0.04196956753730774,0.683562197092084,0.3130048465266559,0.7534286133961964
0.04189251735806465,0.6843699515347335,0.3130048465266559,0.7534286133961964
0.04187319427728653,0.6843699515347335,0.31320678513731826,0.7534286133961964
0.04185865819454193,0.6845718901453958,0.31320678513731826,0.7534286133961964
0.041856348514556885,0.6845718901453958,0.3134087237479806,0.7534286133961964
0.041854213923215866,0.6847738287560582,0.3134087237479806,0.7534286133961964
0.041849665343761444,0.6847738287560582,0.313610662358643,0.7534286133961964
0.041810642927885056,0.68578352180937,0.313610662358643,0.7534286133961964
0.041788749396800995,0.68578352180937,0.31401453957996767,0.7534286133961964
0.04172860458493233,0.6867932148626817,0.31401453957996767,0.7534286133961964
0.04172402620315552,0.6867932148626817,0.3144184168012924,0.7534286133961964
0.0417061522603035,0.6873990306946688,0.3144184168012924,0.7534286133961964
0.041672106832265854,0.6873990306946688,0.3150242326332795,0.7534286133961964
0.041661400347948074,0.6878029079159935,0.3150242326332795,0.7534286133961964
0.04165435582399368,0.6878029079159935,0.31522617124394187,0.7534286133961964
0.04164324328303337,0.6882067851373183,0.31522617124394187,0.7534286133961964
0.04163680225610733,0.6882067851373183,0.31563004846526654,0.7534286133961964
0.04157193750143051,0.6890145395799677,0.31563004846526654,0.7534286133961964
0.041568443179130554,0.6890145395799677,0.3158319870759289,0.7534286133961964
0.04152027145028114,0.6894184168012925,0.3158319870759289,0.7534286133961964
0.041518595069646835,0.6894184168012925,0.3160339256865913,0.7534286133961964
0.04151046276092529,0.6896203554119548,0.3160339256865913,0.7534286133961964
0.04150925949215889,0.6896203554119548,0.31623586429725364,0.7534286133961964
0.04147405922412872,0.6900242326332795,0.31623586429725364,0.7534286133961964
0.04146304726600647,0.6900242326332795,0.316437802907916,0.7534286133961964
0.04142269492149353,0.6906300484652665,0.316437802907916,0.7534286133961964
0.04138427600264549,0.6906300484652665,0.3172455573505654,0.7534286133961964
0.04137852042913437,0.690831987075929,0.3172455573505654,0.7534286133961964
0.041376493871212006,0.690831987075929,0.3174474959612278,0.7534286133961964
0.04137567803263664,0.6910339256865913,0.3174474959612278,0.7534286133961964
0.041369881480932236,0.6910339256865913,0.31764943457189015,0.7534286133961964
0.04134068638086319,0.6916397415185783,0.31764943457189015,0.7534286133961964
0.04133100435137749,0.6916397415185783,0.3180533117932149,0.7534286133961964
0.04128769785165787,0.692043618739903,0.3180533117932149,0.7534286133961964
0.04128504544496536,0.692043618739903,0.3182552504038772,0.7534286133961964
0.04128057137131691,0.6924474959612278,0.3182552504038772,0.7534286133961964
0.04127569869160652,0.6924474959612278,0.31845718901453957,0.7534286133961964
0.04125650227069855,0.6930533117932148,0.31845718901453957,0.7534286133961964
0.041216786950826645,0.6930533117932148,0.3196688206785137,0.7534286133961964
0.04119349643588066,0.6934571890145396,0.3196688206785137,0.7534286133961964
0.04117767512798309,0.6934571890145396,0.3198707592891761,0.7534286133961964
0.04117749631404877,0.693659127625202,0.3198707592891761,0.7534286133961964
0.04117569699883461,0.693659127625202,0.32007269789983844,0.7534286133961964
0.041166093200445175,0.6938610662358643,0.32007269789983844,0.7534286133961964
0.041163451969623566,0.6938610662358643,0.3202746365105008,0.7534286133961964
0.041137974709272385,0.6944668820678513,0.3202746365105008,0.7534286133961964
0.04109350964426994,0.6944668820678513,0.32067851373182554,0.7534286133961964
0.0410226471722126,0.6950726978998385,0.32067851373182554,0.7534286133961964
0.04099318012595177,0.6950726978998385,0.3210823909531502,0.7534286133961964
0.04097013920545578,0.6952746365105008,0.3210823909531502,0.7534286133961964
0.040969159454107285,0.6952746365105008,0.3212843295638126,0.7534286133961964
0.04096465930342674,0.6954765751211631,0.3212843295638126,0.7534286133961964
0.04095805808901787,0.6954765751211631,0.32148626817447495,0.7534286133961964
0.04093810170888901,0.6958804523424879,0.32148626817447495,0.7534286133961964
0.04089582338929176,0.6958804523424879,0.3218901453957997,0.7534286133961964
0.04089033976197243,0.6960823909531503,0.3218901453957997,0.7534286133961964
0.04087593033909798,0.6960823909531503,0.32209208400646205,0.7534286133961964
0.0408552847802639,0.6962843295638126,0.32209208400646205,0.7534286133961964
0.04083890840411186,0.6962843295638126,0.3222940226171244,0.7534286133961964
0.04082861915230751,0.696486268174475,0.3222940226171244,0.7534286133961964
0.04076763987541199,0.696486268174475,0.32289983844911146,0.7534286133961964
0.040761347860097885,0.6966882067851373,0.32289983844911146,0.7534286133961964
0.040757447481155396,0.6966882067851373,0.32310177705977383,0.7534286133961964
0.04074716195464134,0.6968901453957996,0.32310177705977383,0.7534286133961964
0.04074039310216904,0.6968901453957996,0.3233037156704362,0.7534286133961964
0.04073642939329147,0.697092084006462,0.3233037156704362,0.7534286133961964
0.04072198271751404,0.697092084006462,0.32370759289176093,0.7534286133961964
0.04071596637368202,0.6972940226171244,0.32370759289176093,0.7534286133961964
0.040691524744033813,0.6972940226171244,0.32451534733441034,0.7534286133961964
0.04068966582417488,0.6976978998384491,0.32451534733441034,0.7534286133961964
0.04065486788749695,0.6976978998384491,0.3249192245557351,0.7534286133961964
0.0406377948820591,0.6978998384491115,0.3249192245557351,0.7534286133961964
0.04063013941049576,0.6978998384491115,0.32512116316639744,0.7534286133961964
0.04062832519412041,0.6981017770597738,0.32512116316639744,0.7534286133961964
0.04061667621135712,0.6981017770597738,0.32532310177705975,0.7534286133961964
0.04061029478907585,0.6983037156704361,0.32532310177705975,0.7534286133961964
0.04059932008385658,0.6983037156704361,0.3255250403877221,0.7534286133961964
0.04058744013309479,0.6989095315024233,0.3255250403877221,0.7534286133961964
0.04057975113391876,0.6989095315024233,0.3257269789983845,0.7534286133961964
0.04057794064283371,0.6991114701130856,0.3257269789983845,0.7534286133961964
0.04055751860141754,0.6991114701130856,0.3261308562197092,0.7534286133961964
0.04055401310324669,0.699313408723748,0.3261308562197092,0.7534286133961964
0.040497492998838425,0.699313408723748,0.32673667205169626,0.7534286133961964
0.04048336297273636,0.6997172859450727,0.32673667205169626,0.7534286133961964
0.040433257818222046,0.6997172859450727,0.32734248788368336,0.7534286133961964
0.04042435809969902,0.6999192245557351,0.32734248788368336,0.7534286133961964
0.04041842743754387,0.6999192245557351,0.3277463651050081,0.7534286133961964
0.04041306674480438,0.7003231017770598,0.3277463651050081,0.7534286133961964
0.04034847021102905,0.7003231017770598,0.3287560581583199,0.7534286133961964
0.040270984172821045,0.7015347334410339,0.3287560581583199,0.7534286133961964
0.040260858833789825,0.7015347334410339,0.3293618739903069,0.7534286133961964
0.04025755822658539,0.7019386106623586,0.3293618739903069,0.7534286133961964
0.04023227468132973,0.7019386106623586,0.3301696284329564,0.7534286133961964
0.040230922400951385,0.702140549273021,0.3301696284329564,0.7534286133961964
0.04022766277194023,0.702140549273021,0.3305735056542811,0.7534286133961964
0.04022461175918579,0.7023424878836834,0.3305735056542811,0.7534286133961964
0.04022369906306267,0.7023424878836834,0.33077544426494343,0.7534286133961964
0.04020925238728523,0.7025444264943457,0.33077544426494343,0.7534286133961964
0.04018557816743851,0.7025444264943457,0.3309773828756058,0.7534286133961964
0.04018295183777809,0.7027463651050081,0.3309773828756058,0.7534286133961964
0.040155231952667236,0.7027463651050081,0.33117932148626816,0.7534286133961964
0.04013843834400177,0.7035541195476576,0.33117932148626816,0.7534286133961964
0.040116582065820694,0.7035541195476576,0.33138126009693053,0.7534286133961964
0.040104955434799194,0.7037560581583199,0.33138126009693053,0.7534286133961964
0.04007593169808388,0.7037560581583199,0.33198707592891763,0.7534286133961964
0.040074631571769714,0.7039579967689822,0.33198707592891763,0.7534286133961964
0.04006299749016762,0.7039579967689822,0.33218901453957994,0.7534286133961964
0.0400492399930954,0.7043618739903069,0.33218901453957994,0.7534286133961964
0.040037620812654495,0.7043618739903069,0.3323909531502423,0.7534286133961964
0.0400121808052063,0.7049676898222941,0.3323909531502423,0.7534286133961964
0.03997419774532318,0.7049676898222941,0.33279483037156704,0.7534286133961964
0.039974164217710495,0.7051696284329564,0.33279483037156704,0.7534286133961964
0.03997407108545303,0.7051696284329564,0.3329967689822294,0.7534286133961964
0.03994806855916977,0.7055735056542811,0.3329967689822294,0.7534286133961964
0.03992240130901337,0.7055735056542811,0.33340064620355414,0.7534286133961964
0.03991110995411873,0.7059773828756059,0.33340064620355414,0.7534286133961964
0.039908651262521744,0.7059773828756059,0.3338045234248788,0.7534286133961964
0.039897557348012924,0.7065831987075929,0.3338045234248788,0.7534286133961964
0.039895448833703995,0.7065831987075929,0.33420840064620355,0.7534286133961964
0.03986556828022003,0.7073909531502424,0.33420840064620355,0.7534286133961964
0.03985459357500076,0.7073909531502424,0.3346122778675283,0.7534286133961964
0.03979399800300598,0.7084006462035541,0.3346122778675283,0.7534286133961964
0.03970050439238548,0.7084006462035541,0.33582390953150243,0.7534286133961964
0.03966662660241127,0.7090064620355412,0.33582390953150243,0.7534286133961964
0.039651159197092056,0.7090064620355412,0.3360258481421648,0.7534286133961964
0.039640262722969055,0.7092084006462036,0.3360258481421648,0.7534286133961964
0.03963487222790718,0.7092084006462036,0.33622778675282716,0.7534286133961964
0.03960808366537094,0.7096122778675282,0.33622778675282716,0.7534286133961964
0.03960707038640976,0.7096122778675282,0.3364297253634895,0.7534286133961964
0.03959251940250397,0.7098142164781907,0.3364297253634895,0.7534286133961964
0.03958456590771675,0.7098142164781907,0.33663166397415184,0.7534286133961964
0.03956502303481102,0.710016155088853,0.33663166397415184,0.7534286133961964
0.03951593488454819,0.710016155088853,0.337843295638126,0.7534286133961964
0.03950931504368782,0.7104200323101777,0.337843295638126,0.7534286133961964
0.03948225453495979,0.7104200323101777,0.3382471728594507,0.7534286133961964
0.03947712108492851,0.7106219709208401,0.3382471728594507,0.7534286133961964
0.03947627171874046,0.7106219709208401,0.3384491114701131,0.7534286133961964
0.03946896642446518,0.7108239095315024,0.3384491114701131,0.7534286133961964
0.03944139927625656,0.7108239095315024,0.3390549273021002,0.7534286133961964
0.039412036538124084,0.7110258481421647,0.3390549273021002,0.7534286133961964
0.03937814012169838,0.7110258481421647,0.3398626817447496,0.7534286133961964
0.03937616944313049,0.7112277867528272,0.3398626817447496,0.7534286133961964
0.039328012615442276,0.7112277867528272,0.3408723747980614,0.7534286133961964
0.03927314281463623,0.7116316639741519,0.3408723747980614,0.7534286133961964
0.03924991190433502,0.7116316639741519,0.34107431340872374,0.7534286133961964
0.039239637553691864,0.7120355411954766,0.34107431340872374,0.7534286133961964
0.03908591344952583,0.7120355411954766,0.34309369951534735,0.7534286133961964
0.03906336426734924,0.7124394184168013,0.34309369951534735,0.7534286133961964
0.03903539106249809,0.7124394184168013,0.3436995153473344,0.7534286133961964
0.03900038078427315,0.712843295638126,0.3436995153473344,0.7534286133961964
0.03899981081485748,0.712843295638126,0.34390145395799676,0.7534286133961964
0.038988884538412094,0.7130452342487884,0.34390145395799676,0.7534286133961964
0.038971688598394394,0.7130452342487884,0.3441033925686591,0.7534286133961964
0.03896569088101387,0.7132471728594507,0.3441033925686591,0.7534286133961964
0.03896306827664375,0.7132471728594507,0.3443053311793215,0.7534286133961964
0.038938239216804504,0.7140549273021002,0.3443053311793215,0.7534286133961964
0.038868580013513565,0.7140549273021002,0.34491114701130854,0.7534286133961964
0.038854118436574936,0.7142568659127625,0.34491114701130854,0.7534286133961964
0.03884045407176018,0.7142568659127625,0.3451130856219709,0.7534286133961964
0.03881864249706268,0.715064620355412,0.3451130856219709,0.7534286133961964
0.038790829479694366,0.715064620355412,0.34592084006462037,0.7534286133961964
0.038790423423051834,0.7152665589660743,0.34592084006462037,0.7534286133961964
0.038766708225011826,0.7152665589660743,0.34632471728594505,0.7534286133961964
0.03876228258013725,0.7154684975767367,0.34632471728594505,0.7534286133961964
0.03873906657099724,0.7154684975767367,0.3467285945072698,0.7534286133961964
0.038728613406419754,0.715670436187399,0.3467285945072698,0.7534286133961964
0.0386696383357048,0.715670436187399,0.3473344103392569,0.7534286133961964
0.038663554936647415,0.7162762520193862,0.3473344103392569,0.7534286133961964
0.03864359110593796,0.7162762520193862,0.34753634894991925,0.7534286133961964
0.03857006877660751,0.7174878836833603,0.34753634894991925,0.7534286133961964
0.03856761008501053,0.7174878836833603,0.34773828756058156,0.7534286133961964
0.03855207934975624,0.717891760904685,0.34773828756058156,0.7534286133961964
0.03852503374218941,0.717891760904685,0.3479402261712439,0.7534286133961964
0.03851274028420448,0.718497576736672,0.3479402261712439,0.7534286133961964
0.0385030061006546,0.718497576736672,0.3481421647819063,0.7534286133961964
0.03850235790014267,0.7186995153473344,0.3481421647819063,0.7534286133961964
0.038501303642988205,0.7186995153473344,0.34834410339256866,0.7534286133961964
0.03849051892757416,0.7191033925686591,0.34834410339256866,0.7534286133961964
0.03848406672477722,0.7191033925686591,0.34894991922455576,0.7534286133961964
0.038474369794130325,0.7195072697899838,0.34894991922455576,0.7534286133961964
0.038466714322566986,0.7195072697899838,0.34915185783521807,0.7534286133961964
0.03844700753688812,0.720113085621971,0.34915185783521807,0.7534286133961964
0.03838052973151207,0.720113085621971,0.3501615508885299,0.7534286133961964
0.03837409242987633,0.7203150242326333,0.3501615508885299,0.7534286133961964
0.03836239501833916,0.7203150242326333,0.3505654281098546,0.7534286133961964
0.038358841091394424,0.7205169628432956,0.3505654281098546,0.7534286133961964
0.038350898772478104,0.7205169628432956,0.35076736672051695,0.7534286133961964
0.03832288831472397,0.7209208400646203,0.35076736672051695,0.7534286133961964
0.038291484117507935,0.7209208400646203,0.3517770597738288,0.7534286133961964
0.038279157131910324,0.7211227786752827,0.3517770597738288,0.7534286133961964
0.0382562018930912,0.7211227786752827,0.35218093699515346,0.7534286133961964
0.0382169671356678,0.7219305331179321,0.35218093699515346,0.7534286133961964
0.03821486234664917,0.7219305331179321,0.3525848142164782,0.7534286133961964
0.03818902373313904,0.7221324717285945,0.3525848142164782,0.7534286133961964
0.03815880045294762,0.7221324717285945,0.3531906300484653,0.7534286133961964
0.03815240412950516,0.7223344103392568,0.3531906300484653,0.7534286133961964
0.03814379498362541,0.7223344103392568,0.35359450726978997,0.7534286133961964
0.03810933232307434,0.723546042003231,0.35359450726978997,0.7534286133961964
0.038098450750112534,0.723546042003231,0.3539983844911147,0.7534286133961964
0.03807946294546127,0.7241518578352181,0.3539983844911147,0.7534286133961964
0.03807080537080765,0.7241518578352181,0.35440226171243944,0.7534286133961964
0.03806616738438606,0.7245557350565428,0.35440226171243944,0.7534286133961964
0.038062933832407,0.7245557350565428,0.3546042003231018,0.7534286133961964
0.038056109100580215,0.7247576736672051,0.3546042003231018,0.7534286133961964
0.038027942180633545,0.7247576736672051,0.3554119547657512,0.7534286133961964
0.03799648955464363,0.7251615508885298,0.3554119547657512,0.7534286133961964
0.037981025874614716,0.7251615508885298,0.35581583198707595,0.7534286133961964
0.037957411259412766,0.7255654281098546,0.35581583198707595,0.7534286133961964
0.03794614225625992,0.7255654281098546,0.3560177705977383,0.7534286133961964
0.03793414682149887,0.725767366720517,0.3560177705977383,0.7534286133961964
0.03791651874780655,0.725767366720517,0.356421647819063,0.7534286133961964
0.037892770022153854,0.726373182552504,0.356421647819063,0.7534286133961964
0.03786888346076012,0.726373182552504,0.35722940226171246,0.7534286133961964
0.03785568103194237,0.7269789983844911,0.35722940226171246,0.7534286133961964
0.03785542771220207,0.7269789983844911,0.3574313408723748,0.7534286133961964
0.037849534302949905,0.7271809369951535,0.3574313408723748,0.7534286133961964
0.037848129868507385,0.7271809369951535,0.35763327948303714,0.7534286133961964
0.0378146730363369,0.7277867528271406,0.35763327948303714,0.7534286133961964
0.037792738527059555,0.7277867528271406,0.3578352180936995,0.7534286133961964
0.0377354696393013,0.7287964458804523,0.3578352180936995,0.7534286133961964
0.037729982286691666,0.7287964458804523,0.35803715670436187,0.7534286133961964
0.03772541135549545,0.7289983844911146,0.35803715670436187,0.7534286133961964
0.037725262343883514,0.7289983844911146,0.35823909531502424,0.7534286133961964
0.03771105408668518,0.7296042003231018,0.35823909531502424,0.7534286133961964
0.037704408168792725,0.7296042003231018,0.3584410339256866,0.7534286133961964
0.03766371309757233,0.7298061389337641,0.3584410339256866,0.7534286133961964
0.03766296058893204,0.7298061389337641,0.35864297253634897,0.7534286133961964
0.03760801628232002,0.7300080775444265,0.35864297253634897,0.7534286133961964
0.03759317845106125,0.7300080775444265,0.35884491114701134,0.7534286133961964
0.03756460174918175,0.7304119547657512,0.35884491114701134,0.7534286133961964
0.03754962235689163,0.7304119547657512,0.35904684975767365,0.7534286133961964
0.037545740604400635,0.7306138933764136,0.35904684975767365,0.7534286133961964
0.037508342415094376,0.7306138933764136,0.3598546042003231,0.7534286133961964
0.0375044010579586,0.7310177705977383,0.3598546042003231,0.7534286133961964
0.037503961473703384,0.7310177705977383,0.3600565428109855,0.7534286133961964
0.03749034181237221,0.7312197092084006,0.3600565428109855,0.7534286133961964
0.037469279021024704,0.7312197092084006,0.3606623586429725,0.7534286133961964
0.03746667504310608,0.731421647819063,0.3606623586429725,0.7534286133961964
0.03743704780936241,0.731421647819063,0.361470113085622,0.7534286133961964
0.037420179694890976,0.7316235864297254,0.361470113085622,0.7534286133961964
0.03741614520549774,0.7316235864297254,0.3616720516962843,0.7534286133961964
0.03739011660218239,0.7320274636510501,0.3616720516962843,0.7534286133961964
0.03737855702638626,0.7320274636510501,0.36187399030694667,0.7534286133961964
0.03737783059477806,0.7322294022617124,0.36187399030694667,0.7534286133961964
0.03735973685979843,0.7322294022617124,0.36207592891760904,0.7534286133961964
0.03735968843102455,0.7324313408723748,0.36207592891760904,0.7534286133961964
0.037345994263887405,0.7324313408723748,0.3622778675282714,0.7534286133961964
0.03730662539601326,0.7330371567043619,0.3622778675282714,0.7534286133961964
0.03724686801433563,0.7330371567043619,0.3636914378029079,0.7534286133961964
0.037227194756269455,0.7332390953150242,0.3636914378029079,0.7534286133961964
0.03720688447356224,0.7332390953150242,0.36409531502423265,0.7534286133961964
0.03713361918926239,0.7342487883683361,0.36409531502423265,0.7534286133961964
0.037099990993738174,0.7342487883683361,0.36490306946688206,0.7534286133961964
0.037098709493875504,0.7344507269789984,0.36490306946688206,0.7534286133961964
0.037090882658958435,0.7344507269789984,0.3653069466882068,0.7534286133961964
0.03708329051733017,0.7346526655896607,0.3653069466882068,0.7534286133961964
0.03707126900553703,0.7346526655896607,0.36550888529886916,0.7534286133961964
0.03705902770161629,0.7350565428109854,0.36550888529886916,0.7534286133961964
0.037039417773485184,0.7350565428109854,0.3657108239095315,0.7534286133961964
0.03700842335820198,0.7354604200323102,0.3657108239095315,0.7534286133961964
0.03700058534741402,0.7354604200323102,0.3661147011308562,0.7534286133961964
0.0369548574090004,0.7362681744749596,0.3661147011308562,0.7534286133961964
0.0369449108839035,0.7362681744749596,0.36631663974151857,0.7534286133961964
0.03694126382470131,0.7364701130856219,0.36631663974151857,0.7534286133961964
0.03693971037864685,0.7364701130856219,0.36651857835218093,0.7534286133961964
0.03693816065788269,0.7366720516962844,0.36651857835218093,0.7534286133961964
0.03691057860851288,0.7366720516962844,0.36692245557350567,0.7534286133961964
0.03688585013151169,0.7368739903069467,0.36692245557350567,0.7534286133961964
0.036884889006614685,0.7368739903069467,0.36712439418416803,0.7534286133961964
0.036883216351270676,0.7370759289176091,0.36712439418416803,0.7534286133961964
0.03686852008104324,0.7370759289176091,0.36732633279483035,0.7534286133961964
0.036844875663518906,0.7376817447495961,0.36732633279483035,0.7534286133961964
0.03684266656637192,0.7376817447495961,0.3675282714054927,0.7534286133961964
0.036842551082372665,0.7378836833602584,0.3675282714054927,0.7534286133961964
0.03682003915309906,0.7378836833602584,0.3683360258481422,0.7534286133961964
0.03675253316760063,0.7388933764135702,0.3683360258481422,0.7534286133961964
0.03674069419503212,0.7388933764135702,0.36873990306946686,0.7534286133961964
0.036732081323862076,0.7390953150242326,0.36873990306946686,0.7534286133961964
0.03671654313802719,0.7390953150242326,0.3691437802907916,0.7534286133961964
0.036676786839962006,0.7397011308562197,0.3691437802907916,0.7534286133961964
0.03666771203279495,0.7397011308562197,0.36934571890145396,0.7534286133961964
0.03663730248808861,0.7401050080775444,0.36934571890145396,0.7534286133961964
0.03662671521306038,0.7401050080775444,0.3697495961227787,0.7534286133961964
0.036607012152671814,0.7405088852988692,0.3697495961227787,0.7534286133961964
0.0365758053958416,0.7405088852988692,0.37096122778675283,0.7534286133961964
0.03654928505420685,0.7411147011308562,0.37096122778675283,0.7534286133961964
0.03653838858008385,0.7411147011308562,0.3711631663974152,0.7534286133961964
0.03653707355260849,0.7413166397415186,0.3711631663974152,0.7534286133961964
0.03649977594614029,0.7413166397415186,0.3719709208400646,0.7534286133961964
0.036445941776037216,0.742124394184168,0.3719709208400646,0.7534286133961964
0.036442145705223083,0.742124394184168,0.372172859450727,0.7534286133961964
0.03643971309065819,0.7423263327948304,0.372172859450727,0.7534286133961964
0.03643428161740303,0.7423263327948304,0.3725767366720517,0.7534286133961964
0.03639250993728638,0.7431340872374798,0.3725767366720517,0.7534286133961964
0.036387570202350616,0.7431340872374798,0.3727786752827141,0.7534286133961964
0.03634924814105034,0.7441437802907916,0.3727786752827141,0.7534286133961964
0.03633681312203407,0.7441437802907916,0.3733844911147011,0.7534286133961964
0.03633424639701843,0.744345718901454,0.3733844911147011,0.7534286133961964
0.036315396428108215,0.744345718901454,0.3739903069466882,0.7534286133961964
0.03629870340228081,0.7445476575121163,0.3739903069466882,0.7534286133961964
0.03625675290822983,0.7445476575121163,0.3741922455573506,0.7534286133961964
0.036256566643714905,0.7447495961227787,0.3741922455573506,0.7534286133961964
0.03624090924859047,0.7447495961227787,0.37459612277867527,0.7534286133961964
0.0362156443297863,0.744951534733441,0.37459612277867527,0.7534286133961964
0.03621462360024452,0.744951534733441,0.37479806138933763,0.7534286133961964
0.03620246797800064,0.7453554119547657,0.37479806138933763,0.7534286133961964
0.03619006648659706,0.7453554119547657,0.375,0.7534286133961964
0.03612903505563736,0.7457592891760905,0.375,0.7534286133961964
0.036125779151916504,0.7457592891760905,0.37520193861066237,0.7534286133961964
0.03610355406999588,0.7461631663974152,0.37520193861066237,0.7534286133961964
0.03609459847211838,0.7461631663974152,0.3756058158319871,0.7534286133961964
0.036092065274715424,0.7463651050080775,0.3756058158319871,0.7534286133961964
0.03608955070376396,0.7463651050080775,0.3760096930533118,0.7534286133961964
0.03607701510190964,0.7467689822294022,0.3760096930533118,0.7534286133961964
0.03606609255075455,0.7467689822294022,0.3766155088852989,0.7534286133961964
0.036058589816093445,0.7469709208400647,0.3766155088852989,0.7534286133961964
0.036053288727998734,0.7469709208400647,0.37681744749596124,0.7534286133961964
0.03601604700088501,0.7473747980613893,0.37681744749596124,0.7534286133961964
0.035995002835989,0.7473747980613893,0.3770193861066236,0.7534286133961964
0.0359930582344532,0.7475767366720517,0.3770193861066236,0.7534286133961964
0.03599115088582039,0.7475767366720517,0.3772213247172859,0.7534286133961964
0.03593619540333748,0.7483844911147012,0.3772213247172859,0.7534286133961964
0.03591180592775345,0.7483844911147012,0.37762520193861066,0.7534286133961964
0.03590104356408119,0.7487883683360258,0.37762520193861066,0.7534286133961964
0.03586769849061966,0.7487883683360258,0.37823101777059775,0.7534286133961964
0.03586561605334282,0.7489903069466882,0.37823101777059775,0.7534286133961964
0.03586144372820854,0.7489903069466882,0.37863489499192243,0.7534286133961964
0.03583313897252083,0.7495961227786753,0.37863489499192243,0.7534286133961964
0.03582598268985748,0.7495961227786753,0.3788368336025848,0.7534286133961964
0.03581367805600166,0.75,0.3788368336025848,0.7534286133961964
0.035808928310871124,0.75,0.37924071082390953,0.7534286133961964
0.035807203501462936,0.7502019386106623,0.37924071082390953,0.7534286133961964
0.03579620271921158,0.7502019386106623,0.37964458804523427,0.7534286133961964
0.03579128906130791,0.7504038772213247,0.37964458804523427,0.7534286133961964
0.03578060865402222,0.7504038772213247,0.3802504038772213,0.7534286133961964
0.035779181867837906,0.750605815831987,0.3802504038772213,0.7534286133961964
0.03574874997138977,0.750605815831987,0.38065428109854604,0.7534286133961964
0.03573014214634895,0.7508077544426495,0.38065428109854604,0.7534286133961964
0.03571811690926552,0.7508077544426495,0.3808562197092084,0.7534286133961964
0.03570903465151787,0.7510096930533118,0.3808562197092084,0.7534286133961964
0.035669196397066116,0.7510096930533118,0.38126009693053314,0.7534286133961964
0.03565579652786255,0.7516155088852988,0.38126009693053314,0.7534286133961964
0.03564850240945816,0.7516155088852988,0.38146203554119545,0.7534286133961964
0.035642992705106735,0.752221324717286,0.38146203554119545,0.7534286133961964
0.03563123941421509,0.752221324717286,0.3818659127625202,0.7534286133961964
0.03561527654528618,0.7526252019386107,0.3818659127625202,0.7534286133961964
0.035583969205617905,0.7526252019386107,0.38287560581583197,0.7534286133961964
0.03557118773460388,0.7532310177705978,0.38287560581583197,0.7534286133961964
0.035535622388124466,0.7532310177705978,0.38307754442649433,0.7534286133961964
0.035530779510736465,0.7534329563812601,0.38307754442649433,0.7534286133961964
0.035441286861896515,0.7534329563812601,0.3832794830371567,0.7534286133961964
0.035434745252132416,0.7540387722132472,0.3832794830371567,0.7534286133961964
0.035424958914518356,0.7540387722132472,0.38348142164781907,0.7534286133961964
0.035419538617134094,0.7542407108239095,0.38348142164781907,0.7534286133961964
0.03539690747857094,0.7542407108239095,0.38408723747980617,0.7534286133961964
0.03530784696340561,0.7552504038772213,0.38408723747980617,0.7534286133961964
0.03525726497173309,0.7552504038772213,0.38449111470113084,0.7534286133961964
0.035252753645181656,0.755654281098546,0.38449111470113084,0.7534286133961964
0.03519941866397858,0.755654281098546,0.38590468497576735,0.7534286133961964
0.03519187867641449,0.7558562197092084,0.38590468497576735,0.7534286133961964
0.03517410159111023,0.7558562197092084,0.3863085621970921,0.7534286133961964
0.0351702980697155,0.7562600969305331,0.3863085621970921,0.7534286133961964
0.0351489894092083,0.7562600969305331,0.38651050080775445,0.7534286133961964
0.03512117266654968,0.7568659127625202,0.38651050080775445,0.7534286133961964
0.03511431813240051,0.7568659127625202,0.3867124394184168,0.7534286133961964
0.035086821764707565,0.7574717285945073,0.3867124394184168,0.7534286133961964
0.03508063778281212,0.7574717285945073,0.3869143780290792,0.7534286133961964
0.03507694974541664,0.7576736672051696,0.3869143780290792,0.7534286133961964
0.03504040837287903,0.7576736672051696,0.38752019386106623,0.7534286133961964
0.035027068108320236,0.7580775444264943,0.38752019386106623,0.7534286133961964
0.03500911965966225,0.7580775444264943,0.38792407108239096,0.7534286133961964
0.034979455173015594,0.7586833602584814,0.38792407108239096,0.7534286133961964
0.034973159432411194,0.7586833602584814,0.38812600969305333,0.7534286133961964
0.03496649116277695,0.7588852988691438,0.38812600969305333,0.7534286133961964
0.03492661565542221,0.7588852988691438,0.388529886914378,0.7534286133961964
0.03487357124686241,0.7602988691437803,0.388529886914378,0.7534286133961964
0.03486672043800354,0.7602988691437803,0.3887318255250404,0.7534286133961964
0.034863799810409546,0.7605008077544426,0.3887318255250404,0.7534286133961964
0.03481845557689667,0.7605008077544426,0.3893376413570275,0.7534286133961964
0.034796979278326035,0.7609046849757674,0.3893376413570275,0.7534286133961964
0.03478020429611206,0.7609046849757674,0.38953957996768984,0.7534286133961964
0.034766290336847305,0.7613085621970921,0.38953957996768984,0.7534286133961964
0.03476586565375328,0.7613085621970921,0.3897415185783522,0.7534286133961964
0.03476427122950554,0.7615105008077544,0.3897415185783522,0.7534286133961964
0.03475885093212128,0.7615105008077544,0.3899434571890145,0.7534286133961964
0.03471289202570915,0.7621163166397416,0.3899434571890145,0.7534286133961964
0.03469270467758179,0.7621163166397416,0.3905492730210016,0.7534286133961964
0.034691475331783295,0.7623182552504039,0.3905492730210016,0.7534286133961964
0.034686941653490067,0.7623182552504039,0.390751211631664,0.7534286133961964
0.03466768190264702,0.7627221324717286,0.390751211631664,0.7534286133961964
0.034638796001672745,0.7627221324717286,0.3921647819063005,0.7534286133961964
0.034638334065675735,0.7629240710823909,0.39236672051696286,0.7534286133961964
0.03462645038962364,0.7629240710823909,0.39277059773828754,0.7534286133961964
0.03461195528507233,0.7631260096930533,0.39277059773828754,0.7534286133961964
0.03460805490612984,0.7631260096930533,0.3929725363489499,0.7534286133961964
0.034601494669914246,0.7633279483037156,0.3929725363489499,0.7534286133961964
0.03457991033792496,0.7633279483037156,0.3939822294022617,0.7534286133961964
0.03455626592040062,0.7637318255250404,0.3939822294022617,0.7534286133961964
0.034551315009593964,0.7637318255250404,0.39418416801292405,0.7534286133961964
0.03450940549373627,0.7643376413570274,0.39418416801292405,0.7534286133961964
0.034493859857320786,0.7643376413570274,0.3945880452342488,0.7534286133961964
0.03447113558650017,0.7645395799676898,0.3945880452342488,0.7534286133961964
0.03446778282523155,0.7645395799676898,0.3949919224555735,0.7534286133961964
0.034447360783815384,0.7651453957996769,0.3949919224555735,0.7534286133961964
0.03440810739994049,0.7651453957996769,0.3953957996768982,0.7534286133961964
0.03439271077513695,0.7657512116316639,0.3953957996768982,0.7534286133961964
0.03438999131321907,0.7657512116316639,0.39559773828756056,0.7534286133961964
0.034377340227365494,0.7661550888529887,0.39559773828756056,0.7534286133961964
0.0343611054122448,0.7661550888529887,0.39579967689822293,0.7534286133961964
0.03434298560023308,0.7665589660743134,0.39579967689822293,0.7534286133961964
0.034293849021196365,0.7665589660743134,0.3968093699515347,0.7534286133961964
0.03427934646606445,0.7667609046849758,0.3968093699515347,0.7534286133961964
0.034224264323711395,0.7667609046849758,0.3976171243941842,0.7534286133961964
0.03421434387564659,0.7669628432956381,0.3976171243941842,0.7534286133961964
0.03421277552843094,0.7669628432956381,0.39781906300484654,0.7534286133961964
0.034211814403533936,0.7671647819063004,0.39781906300484654,0.7534286133961964
0.03421046584844589,0.7671647819063004,0.3980210016155089,0.7534286133961964
0.03420727327466011,0.7673667205169629,0.3980210016155089,0.7534286133961964
0.03418496996164322,0.7673667205169629,0.3984248788368336,0.7534286133961964
0.034172285348176956,0.7675686591276252,0.3984248788368336,0.7534286133961964
0.03408414497971535,0.7675686591276252,0.3994345718901454,0.7534286133961964
0.03406168520450592,0.7679725363489499,0.3994345718901454,0.7534286133961964
0.0340539775788784,0.7679725363489499,0.3998384491114701,0.7534286133961964
0.03403700515627861,0.7683764135702746,0.3998384491114701,0.7534286133961964
0.03401537612080574,0.7683764135702746,0.40105008077544424,0.7534286133961964
0.03400173783302307,0.7687802907915994,0.40105008077544424,0.7534286133961964
0.0339851975440979,0.7687802907915994,0.401453957996769,0.7534286133961964
0.0339667908847332,0.7691841680129241,0.401453957996769,0.7534286133961964
0.03395984694361687,0.7691841680129241,0.40165589660743134,0.7534286133961964
0.03395123779773712,0.7693861066235864,0.40165589660743134,0.7534286133961964
0.03395102173089981,0.7693861066235864,0.4018578352180937,0.7534286133961964
0.03394130989909172,0.7695880452342488,0.4018578352180937,0.7534286133961964
0.033939994871616364,0.7695880452342488,0.4020597738287561,0.7534286133961964
0.033933669328689575,0.7697899838449112,0.4020597738287561,0.7534286133961964
0.03391363471746445,0.7697899838449112,0.40246365105008075,0.7534286133961964
0.03391147032380104,0.7701938610662359,0.40246365105008075,0.7534286133961964
0.03390662744641304,0.7701938610662359,0.4026655896607431,0.7534286133961964
0.03386196121573448,0.7703957996768982,0.4026655896607431,0.7534286133961964
0.03384583070874214,0.7703957996768982,0.4032714054927302,0.7534286133961964
0.033838026225566864,0.7705977382875606,0.4032714054927302,0.7534286133961964
0.0338030569255352,0.7705977382875606,0.40448303715670436,0.7534286133961964
0.03377291187644005,0.77140549273021,0.40448303715670436,0.7534286133961964
0.033749766647815704,0.77140549273021,0.40468497576736673,0.7534286133961964
0.03374820947647095,0.7716074313408724,0.40468497576736673,0.7534286133961964
0.033736590296030045,0.7716074313408724,0.40508885298869146,0.7534286133961964
0.03371669724583626,0.7718093699515347,0.40508885298869146,0.7534286133961964
0.033707715570926666,0.7718093699515347,0.4052907915993538,0.7534286133961964
0.03369901329278946,0.7720113085621971,0.4052907915993538,0.7534286133961964
0.033672310411930084,0.7720113085621971,0.40549273021001614,0.7534286133961964
0.03365066647529602,0.7724151857835219,0.40549273021001614,0.7534286133961964
0.03363833576440811,0.7724151857835219,0.4056946688206785,0.7534286133961964
0.03363824635744095,0.7726171243941842,0.4056946688206785,0.7534286133961964
0.03361989185214043,0.7726171243941842,0.40609854604200324,0.7534286133961964
0.033590082079172134,0.7730210016155089,0.40609854604200324,0.7534286133961964
0.03355024382472038,0.7730210016155089,0.4067043618739903,0.7534286133961964
0.03354942426085472,0.7732229402261712,0.4067043618739903,0.7534286133961964
0.03354550525546074,0.7732229402261712,0.40690630048465265,0.7534286133961964
0.03354409337043762,0.7734248788368336,0.40690630048465265,0.7534286133961964
0.03351648896932602,0.7734248788368336,0.40751211631663975,0.7534286133961964
0.033474359661340714,0.773626817447496,0.40751211631663975,0.7534286133961964
0.03343190252780914,0.773626817447496,0.4079159935379645,0.7534286133961964
0.0333692692220211,0.7748384491114702,0.4079159935379645,0.7534286133961964
0.03336445614695549,0.7748384491114702,0.40831987075928916,0.7534286133961964
0.03336415812373161,0.7750403877221325,0.40831987075928916,0.7534286133961964
0.033342815935611725,0.7750403877221325,0.4085218093699515,0.7534286133961964
0.03334040194749832,0.7752423263327949,0.4085218093699515,0.7534286133961964
0.03332624211907387,0.7752423263327949,0.409329563812601,0.7534286133961964
0.03332541882991791,0.7754442649434572,0.409329563812601,0.7534286133961964
0.033294834196567535,0.7754442649434572,0.4101373182552504,0.7534286133961964
0.03328327462077141,0.7756462035541195,0.4101373182552504,0.7534286133961964
0.03327935189008713,0.7756462035541195,0.41033925686591277,0.7534286133961964
0.033254966139793396,0.7762520193861067,0.41033925686591277,0.7534286133961964
0.033249348402023315,0.7762520193861067,0.4107431340872375,0.7534286133961964
0.03324545919895172,0.776453957996769,0.4107431340872375,0.7534286133961964
0.03323555737733841,0.776453957996769,0.4109450726978998,0.7534286133961964
0.03323257341980934,0.7766558966074314,0.4109450726978998,0.7534286133961964
0.03323164954781532,0.7766558966074314,0.4111470113085622,0.7534286133961964
0.03321288526058197,0.7768578352180937,0.4111470113085622,0.7534286133961964
0.03320090100169182,0.7768578352180937,0.4115508885298869,0.7534286133961964
0.033196378499269485,0.777059773828756,0.4115508885298869,0.7534286133961964
0.033144280314445496,0.777059773828756,0.41195476575121165,0.7534286133961964
0.03310936316847801,0.7778675282714055,0.41195476575121165,0.7534286133961964
0.03310653939843178,0.7778675282714055,0.412156704361874,0.7534286133961964
0.033099524676799774,0.7780694668820679,0.412156704361874,0.7534286133961964
0.0330946147441864,0.7780694668820679,0.4123586429725363,0.7534286133961964
0.03306366130709648,0.7788772213247173,0.4123586429725363,0.7534286133961964
0.03305751830339432,0.7788772213247173,0.4125605815831987,0.7534286133961964
0.03304293379187584,0.7790791599353797,0.4125605815831987,0.7534286133961964
0.03303109481930733,0.7790791599353797,0.41276252019386106,0.7534286133961964
0.03302725777029991,0.7794830371567044,0.41276252019386106,0.7534286133961964
0.033025991171598434,0.7794830371567044,0.4129644588045234,0.7534286133961964
0.033006004989147186,0.779886914378029,0.4129644588045234,0.7534286133961964
0.03300441429018974,0.779886914378029,0.4131663974151858,0.7534286133961964
0.033003512769937515,0.7800888529886915,0.4131663974151858,0.7534286133961964
0.03299859166145325,0.7800888529886915,0.41336833602584816,0.7534286133961964
0.03296445310115814,0.781502423263328,0.41336833602584816,0.7534286133961964
0.03295435011386871,0.781502423263328,0.41377221324717284,0.7534286133961964
0.03292849287390709,0.7825121163166397,0.41377221324717284,0.7534286133961964
0.03290692716836929,0.7825121163166397,0.41417609046849757,0.7534286133961964
0.03290155902504921,0.7829159935379645,0.41417609046849757,0.7534286133961964
0.03289029002189636,0.7829159935379645,0.4145799676898223,0.7534286133961964
0.032871898263692856,0.7835218093699515,0.4145799676898223,0.7534286133961964
0.032868023961782455,0.7835218093699515,0.41478190630048467,0.7534286133961964
0.032853905111551285,0.7839256865912763,0.41478190630048467,0.7534286133961964
0.0328492745757103,0.7839256865912763,0.41518578352180935,0.7534286133961964
0.03282387927174568,0.784329563812601,0.41518578352180935,0.7534286133961964
0.032822441309690475,0.784329563812601,0.4153877221324717,0.7534286133961964
0.03280334919691086,0.7847334410339257,0.4153877221324717,0.7534286133961964
0.03278857842087746,0.7847334410339257,0.41579159935379645,0.7534286133961964
0.03276806324720383,0.7851373182552503,0.41579159935379645,0.7534286133961964
0.03275847062468529,0.7851373182552503,0.4161954765751212,0.7534286133961964
0.03274354338645935,0.7853392568659128,0.4161954765751212,0.7534286133961964
0.03273191303014755,0.7853392568659128,0.4170032310177706,0.7534286133961964
0.03272777795791626,0.7857431340872375,0.4170032310177706,0.7534286133961964
0.03271585330367088,0.7857431340872375,0.4174071082390953,0.7534286133961964
0.03271359205245972,0.7859450726978998,0.4174071082390953,0.7534286133961964
0.03271305561065674,0.7859450726978998,0.4176090468497577,0.7534286133961964
0.032692816108465195,0.7863489499192245,0.4176090468497577,0.7534286133961964
0.0326707549393177,0.7863489499192245,0.41781098546042006,0.7534286133961964
0.03264164179563522,0.7867528271405493,0.41781098546042006,0.7534286133961964
0.032635532319545746,0.7867528271405493,0.41801292407108237,0.7534286133961964
0.0326232984662056,0.787156704361874,0.41801292407108237,0.7534286133961964
0.03262186422944069,0.787156704361874,0.41821486268174474,0.7534286133961964
0.03261963278055191,0.7873586429725363,0.41821486268174474,0.7534286133961964
0.032593246549367905,0.7873586429725363,0.4184168012924071,0.7534286133961964
0.03258631005883217,0.7877625201938611,0.4184168012924071,0.7534286133961964
0.03254905343055725,0.7877625201938611,0.41922455573505657,0.7534286133961964
0.03254706785082817,0.7879644588045234,0.41922455573505657,0.7534286133961964
0.03249732404947281,0.7879644588045234,0.41962843295638125,0.7534286133961964
0.032470181584358215,0.7883683360258481,0.41962843295638125,0.7534286133961964
0.03246030956506729,0.7883683360258481,0.420032310177706,0.7534286133961964
0.032438427209854126,0.7887722132471728,0.420032310177706,0.7534286133961964
0.03243723139166832,0.7887722132471728,0.42023424878836835,0.7534286133961964
0.03243083879351616,0.7893780290791599,0.42023424878836835,0.7534286133961964
0.032421063631772995,0.7893780290791599,0.4206381260096931,0.7534286133961964
0.03242068737745285,0.7895799676898223,0.4206381260096931,0.7534286133961964
0.03240737318992615,0.7895799676898223,0.4208400646203554,0.7534286133961964
0.032368771731853485,0.7901857835218093,0.4208400646203554,0.7534286133961964
0.032345663756132126,0.7901857835218093,0.42104200323101776,0.7534286133961964
0.032342396676540375,0.7903877221324718,0.42104200323101776,0.7534286133961964
0.032329875975847244,0.7903877221324718,0.4218497576736672,0.7534286133961964
0.03231559321284294,0.7909935379644588,0.4218497576736672,0.7534286133961964
0.03230733424425125,0.7909935379644588,0.42205169628432954,0.7534286133961964
0.03229802846908569,0.7915993537964459,0.42205169628432954,0.7534286133961964
0.03226152062416077,0.7915993537964459,0.42326332794830374,0.7534286133961964
0.03223951905965805,0.7918012924071083,0.42326332794830374,0.7534286133961964
0.03223531320691109,0.7918012924071083,0.42346526655896605,0.7534286133961964
0.03218895196914673,0.7926090468497576,0.42346526655896605,0.7534286133961964
0.03216877952218056,0.7926090468497576,0.4238691437802908,0.7534286133961964
0.032136037945747375,0.7930129240710824,0.4238691437802908,0.7534286133961964
0.03213231638073921,0.7930129240710824,0.42407108239095315,0.7534286133961964
0.03212589770555496,0.7932148626817448,0.42407108239095315,0.7534286133961964
0.032035328447818756,0.7932148626817448,0.42629240710823907,0.7534286133961964
0.03203235939145088,0.7934168012924071,0.42629240710823907,0.7534286133961964
0.032020606100559235,0.7934168012924071,0.42649434571890144,0.7534286133961964
0.03201056644320488,0.7936187399030694,0.42649434571890144,0.7534286133961964
0.031997259706258774,0.7936187399030694,0.42710016155088854,0.7534286133961964
0.031988728791475296,0.7940226171243941,0.42710016155088854,0.7534286133961964
0.031978789716959,0.7940226171243941,0.42790791599353795,0.7534286133961964
0.03197237849235535,0.7942245557350566,0.42790791599353795,0.7534286133961964
0.03195634484291077,0.7942245557350566,0.4283117932148627,0.7534286133961964
0.03194975107908249,0.7944264943457189,0.4283117932148627,0.7534286133961964
0.031933922320604324,0.7944264943457189,0.4289176090468498,0.7534286133961964
0.03192881494760513,0.7946284329563813,0.4289176090468498,0.7534286133961964
0.03192359581589699,0.7946284329563813,0.42932148626817446,0.7534286133961964
0.03191479295492172,0.7950323101777059,0.42932148626817446,0.7534286133961964
0.03190115839242935,0.7950323101777059,0.4295234248788368,0.7534286133961964
0.03189768269658089,0.7952342487883683,0.4295234248788368,0.7534286133961964
0.03188617527484894,0.7952342487883683,0.4297253634894992,0.7534286133961964
0.031874340027570724,0.7954361873990307,0.4297253634894992,0.7534286133961964
0.031858161091804504,0.7954361873990307,0.4301292407108239,0.7534286133961964
0.03184530511498451,0.7958400646203554,0.4301292407108239,0.7534286133961964
0.03184482827782631,0.7958400646203554,0.4303311793214863,0.7534286133961964
0.03175874799489975,0.7966478190630049,0.4303311793214863,0.7534286133961964
0.031704146414995193,0.7966478190630049,0.43093699515347333,0.7534286133961964
0.03167992830276489,0.7974555735056543,0.43093699515347333,0.7534286133961964
0.0316794216632843,0.7974555735056543,0.4311389337641357,0.7534286133961964
0.03166748210787773,0.797859450726979,0.4311389337641357,0.7534286133961964
0.03164399787783623,0.797859450726979,0.4317447495961228,0.7534286133961964
0.03163241967558861,0.7980613893376414,0.4317447495961228,0.7534286133961964
0.031628046184778214,0.7980613893376414,0.4319466882067851,0.7534286133961964
0.031617842614650726,0.7984652665589661,0.4319466882067851,0.7534286133961964
0.031612664461135864,0.7984652665589661,0.4321486268174475,0.7534286133961964
0.0316038504242897,0.7986672051696284,0.4321486268174475,0.7534286133961964
0.03159504011273384,0.7986672051696284,0.43235056542810985,0.7534286133961964
0.031592290848493576,0.7992730210016155,0.43235056542810985,0.7534286133961964
0.03158465027809143,0.7992730210016155,0.4325525040387722,0.7534286133961964
0.03156572952866554,0.7998788368336026,0.4325525040387722,0.7534286133961964
0.0315190851688385,0.7998788368336026,0.4339660743134087,0.7534286133961964
0.03149120509624481,0.8000807754442649,0.4339660743134087,0.7534286133961964
0.03146424889564514,0.8000807754442649,0.4345718901453958,0.7534286133961964
0.03145291283726692,0.8002827140549273,0.4345718901453958,0.7534286133961964
0.03142644092440605,0.8002827140549273,0.43537964458804523,0.7534286133961964
0.03142549470067024,0.8004846526655897,0.43537964458804523,0.7534286133961964
0.031423237174749374,0.8004846526655897,0.43578352180936997,0.7534286133961964
0.03141685575246811,0.800686591276252,0.43578352180936997,0.7534286133961964
0.03141375631093979,0.800686591276252,0.43598546042003233,0.7534286133961964
0.031375378370285034,0.8010904684975767,0.43598546042003233,0.7534286133961964
0.03136404603719711,0.8010904684975767,0.43618739903069464,0.7534286133961964
0.031321700662374496,0.8014943457189014,0.43618739903069464,0.7534286133961964
0.031320713460445404,0.8014943457189014,0.436389337641357,0.7534286133961964
0.03128356486558914,0.8018982229402262,0.436389337641357,0.7534286133961964
0.031273115426301956,0.8018982229402262,0.4365912762520194,0.7534286133961964
0.031260378658771515,0.8021001615508885,0.4365912762520194,0.7534286133961964
0.03122023306787014,0.8021001615508885,0.4371970920840065,0.7534286133961964
0.031209761276841164,0.8023021001615509,0.4371970920840065,0.7534286133961964
0.031208325177431107,0.8023021001615509,0.43739903069466884,0.7534286133961964
0.03120475821197033,0.8025040387722132,0.43739903069466884,0.7534286133961964
0.031203152611851692,0.8025040387722132,0.43760096930533116,0.7534286133961964
0.031197521835565567,0.8027059773828756,0.43760096930533116,0.7534286133961964
0.0311904214322567,0.8027059773828756,0.4378029079159935,0.7534286133961964
0.03118680603802204,0.8031098546042004,0.4378029079159935,0.7534286133961964
0.031182419508695602,0.8031098546042004,0.4380048465266559,0.7534286133961964
0.031175121665000916,0.803513731825525,0.4380048465266559,0.7534286133961964
0.03111248090863228,0.803513731825525,0.4400242326332795,0.7534286133961964
0.03110862337052822,0.8037156704361874,0.4400242326332795,0.7534286133961964
0.031087694689631462,0.8037156704361874,0.44022617124394187,0.7534286133961964
0.03105783462524414,0.8039176090468497,0.44022617124394187,0.7534286133961964
0.031054196879267693,0.8039176090468497,0.44063004846526654,0.7534286133961964
0.031040551140904427,0.8043214862681745,0.44063004846526654,0.7534286133961964
0.03103162907063961,0.8043214862681745,0.4410339256865913,0.7534286133961964
0.031002013012766838,0.8049273021001615,0.4410339256865913,0.7534286133961964
0.03097909688949585,0.8049273021001615,0.441437802907916,0.7534286133961964
0.03096829354763031,0.8051292407108239,0.441437802907916,0.7534286133961964
0.03096499852836132,0.8051292407108239,0.4416397415185784,0.7534286133961964
0.030956370756030083,0.8055331179321487,0.4416397415185784,0.7534286133961964
0.030944671481847763,0.8055331179321487,0.4418416801292407,0.7534286133961964
0.030936580151319504,0.8059369951534734,0.4418416801292407,0.7534286133961964
0.030934764072299004,0.8059369951534734,0.44204361873990305,0.7534286133961964
0.03092699870467186,0.8061389337641357,0.44204361873990305,0.7534286133961964
0.030925264582037926,0.8061389337641357,0.4422455573505654,0.7534286133961964
0.03091287799179554,0.806340872374798,0.4422455573505654,0.7534286133961964
0.03090217150747776,0.806340872374798,0.44264943457189015,0.7534286133961964
0.030870826914906502,0.8071486268174475,0.44264943457189015,0.7534286133961964
0.030848117545247078,0.8071486268174475,0.44345718901453957,0.7534286133961964
0.03084130398929119,0.8075525040387722,0.44345718901453957,0.7534286133961964
0.03082885406911373,0.8075525040387722,0.4438610662358643,0.7534286133961964
0.03081608936190605,0.8077544426494345,0.4438610662358643,0.7534286133961964
0.03079865127801895,0.8077544426494345,0.44406300484652667,0.7534286133961964
0.03077942319214344,0.8083602584814217,0.44406300484652667,0.7534286133961964
0.030762819573283195,0.8083602584814217,0.4446688206785137,0.7534286133961964
0.030747907236218452,0.8089660743134087,0.4446688206785137,0.7534286133961964
0.030706040561199188,0.8089660743134087,0.4454765751211632,0.7534286133961964
0.03070068545639515,0.809168012924071,0.4454765751211632,0.7534286133961964
0.03068096749484539,0.809168012924071,0.44567851373182554,0.7534286133961964
0.030656402930617332,0.8099757673667205,0.44567851373182554,0.7534286133961964
0.030650459229946136,0.8099757673667205,0.4460823909531502,0.7534286133961964
0.030642768368124962,0.8101777059773829,0.4460823909531502,0.7534286133961964
0.03064260445535183,0.8101777059773829,0.4462843295638126,0.7534286133961964
0.030637595802545547,0.8103796445880452,0.4462843295638126,0.7534286133961964
0.030631573870778084,0.8103796445880452,0.4466882067851373,0.7534286133961964
0.030629273504018784,0.8105815831987075,0.4466882067851373,0.7534286133961964
0.030610771849751472,0.8105815831987075,0.44709208400646205,0.7534286133961964
0.03059973195195198,0.8109854604200323,0.44709208400646205,0.7534286133961964
0.03059103898704052,0.8109854604200323,0.4472940226171244,0.7534286133961964
0.03058743290603161,0.8111873990306947,0.4472940226171244,0.7534286133961964
0.030559955164790154,0.8111873990306947,0.44789983844911146,0.7534286133961964
0.030552124604582787,0.811389337641357,0.44789983844911146,0.7534286133961964
0.030537474900484085,0.811389337641357,0.44810177705977383,0.7534286133961964
0.03052571974694729,0.8115912762520194,0.44810177705977383,0.7534286133961964
0.030509842559695244,0.8115912762520194,0.44850565428109856,0.7534286133961964
0.030501989647746086,0.8117932148626817,0.44850565428109856,0.7534286133961964
0.030499087646603584,0.8117932148626817,0.44870759289176093,0.7534286133961964
0.03046640381217003,0.8123990306946688,0.44870759289176093,0.7534286133961964
0.03044617362320423,0.8123990306946688,0.449313408723748,0.7534286133961964
0.030440013855695724,0.8126009693053312,0.449313408723748,0.7534286133961964
0.03043331205844879,0.8126009693053312,0.4497172859450727,0.7534286133961964
0.030407089740037918,0.813610662358643,0.4497172859450727,0.7534286133961964
0.030394595116376877,0.813610662358643,0.45012116316639744,0.7534286133961964
0.03038998879492283,0.8138126009693053,0.45012116316639744,0.7534286133961964
0.030389731749892235,0.8138126009693053,0.45032310177705975,0.7534286133961964
0.030365455895662308,0.8146203554119548,0.45032310177705975,0.7534286133961964
0.030353393405675888,0.8146203554119548,0.4505250403877221,0.7534286133961964
0.0303429514169693,0.8148222940226171,0.4505250403877221,0.7534286133961964
0.030328527092933655,0.8148222940226171,0.4513327948303716,0.7534286133961964
0.030317680910229683,0.8150242326332795,0.4513327948303716,0.7534286133961964
0.03030918724834919,0.8150242326332795,0.45173667205169626,0.7534286133961964
0.03030736930668354,0.8152261712439418,0.45173667205169626,0.7534286133961964
0.030301114544272423,0.8152261712439418,0.45193861066235863,0.7534286133961964
0.030295994132757187,0.8156300484652665,0.45193861066235863,0.7534286133961964
0.030290178954601288,0.8156300484652665,0.452140549273021,0.7534286133961964
0.030266689136624336,0.8160339256865913,0.452140549273021,0.7534286133961964
0.030265582725405693,0.8160339256865913,0.45234248788368336,0.7534286133961964
0.030248543247580528,0.816437802907916,0.45234248788368336,0.7534286133961964
0.03024829737842083,0.816437802907916,0.45254442649434573,0.7534286133961964
0.03024587221443653,0.8166397415185783,0.45254442649434573,0.7534286133961964
0.030234886333346367,0.8166397415185783,0.4527463651050081,0.7534286133961964
0.030233066529035568,0.8168416801292407,0.4527463651050081,0.7534286133961964
0.030220169574022293,0.8168416801292407,0.4537560581583199,0.7534286133961964
0.030218642204999924,0.817043618739903,0.4537560581583199,0.7534286133961964
0.030214283615350723,0.817043618739903,0.45395799676898224,0.7534286133961964
0.030205417424440384,0.8174474959612278,0.45395799676898224,0.7534286133961964
0.030184132978320122,0.8174474959612278,0.45476575121163165,0.7534286133961964
0.030180491507053375,0.8178513731825525,0.45476575121163165,0.7534286133961964
0.03017747960984707,0.8178513731825525,0.4551696284329564,0.7534286133961964
0.030174316838383675,0.8180533117932148,0.4551696284329564,0.7534286133961964
0.030166136100888252,0.8180533117932148,0.45537156704361875,0.7534286133961964
0.03016188181936741,0.8182552504038773,0.45537156704361875,0.7534286133961964
0.030131183564662933,0.8182552504038773,0.4559773828756058,0.7534286133961964
0.030122185125947,0.818659127625202,0.4559773828756058,0.7534286133961964
0.030116822570562363,0.818659127625202,0.45617932148626816,0.7534286133961964
0.030116163194179535,0.8188610662358643,0.45617932148626816,0.7534286133961964
0.030100321397185326,0.8188610662358643,0.45638126009693053,0.7534286133961964
0.03008751943707466,0.8190630048465266,0.45638126009693053,0.7534286133961964
0.030070967972278595,0.8190630048465266,0.4565831987075929,0.7534286133961964
0.030063170939683914,0.819264943457189,0.4565831987075929,0.7534286133961964
0.03005225583910942,0.819264943457189,0.45678513731825526,0.7534286133961964
0.030047263950109482,0.8194668820678513,0.45678513731825526,0.7534286133961964
0.03002583608031273,0.8194668820678513,0.45779483037156704,0.7534286133961964
0.030014904215931892,0.8196688206785138,0.45779483037156704,0.7534286133961964
0.030013110488653183,0.8196688206785138,0.4579967689822294,0.7534286133961964
0.029999732971191406,0.8200726978998385,0.4579967689822294,0.7534286133961964
0.029986916109919548,0.8200726978998385,0.45840064620355414,0.7534286133961964
0.029982490465044975,0.8202746365105008,0.45840064620355414,0.7534286133961964
0.02992898039519787,0.8202746365105008,0.4590064620355412,0.7534286133961964
0.029926134273409843,0.8204765751211631,0.4590064620355412,0.7534286133961964
0.02992260828614235,0.8204765751211631,0.45920840064620355,0.7534286133961964
0.02990550547838211,0.8206785137318255,0.45920840064620355,0.7534286133961964
0.02983761392533779,0.8206785137318255,0.45981421647819065,0.7534286133961964
0.02983063831925392,0.8208804523424879,0.45981421647819065,0.7534286133961964
0.029803095385432243,0.8208804523424879,0.46021809369951533,0.7534286133961964
0.029798585921525955,0.8210823909531503,0.46021809369951533,0.7534286133961964
0.029786301776766777,0.8210823909531503,0.4604200323101777,0.7534286133961964
0.029781879857182503,0.821486268174475,0.4604200323101777,0.7534286133961964
0.029772605746984482,0.821486268174475,0.46082390953150243,0.7534286133961964
0.029727721586823463,0.8222940226171244,0.46082390953150243,0.7534286133961964
0.02970365807414055,0.8222940226171244,0.46122778675282716,0.7534286133961964
0.029696999117732048,0.8224959612277868,0.46122778675282716,0.7534286133961964
0.02969503588974476,0.8224959612277868,0.4614297253634895,0.7534286133961964
0.02967379055917263,0.8226978998384491,0.4614297253634895,0.7534286133961964
0.02966567873954773,0.8226978998384491,0.4618336025848142,0.7534286133961964
0.0296652652323246,0.8228998384491115,0.4618336025848142,0.7534286133961964
0.029656659811735153,0.8228998384491115,0.46223747980613894,0.7534286133961964
0.029599782079458237,0.8237075928917609,0.46223747980613894,0.7534286133961964
0.029595360159873962,0.8237075928917609,0.4624394184168013,0.7534286133961964
0.029593180865049362,0.8241114701130856,0.4624394184168013,0.7534286133961964
0.029563384130597115,0.8241114701130856,0.46304523424878835,0.7534286133961964
0.029554059728980064,0.8245153473344103,0.46304523424878835,0.7534286133961964
0.02947491593658924,0.8245153473344103,0.46506462035541196,0.7534286133961964
0.029453212395310402,0.8247172859450727,0.46506462035541196,0.7534286133961964
0.029426250606775284,0.8247172859450727,0.4662762520193861,0.7534286133961964
0.029422391206026077,0.8251211631663974,0.4662762520193861,0.7534286133961964
0.029417822137475014,0.8251211631663974,0.46668012924071084,0.7534286133961964
0.02940310165286064,0.8253231017770598,0.46668012924071084,0.7534286133961964
0.029399218037724495,0.8253231017770598,0.4670840064620355,0.7534286133961964
0.029383990913629532,0.8255250403877221,0.4670840064620355,0.7534286133961964
0.029382403939962387,0.8255250403877221,0.46748788368336025,0.7534286133961964
0.02938048355281353,0.8257269789983845,0.46748788368336025,0.7534286133961964
0.02935350127518177,0.8257269789983845,0.4676898222940226,0.7534286133961964
0.02933345176279545,0.8259289176090469,0.4676898222940226,0.7534286133961964
0.02932760678231716,0.8259289176090469,0.467891760904685,0.7534286133961964
0.029327448457479477,0.8261308562197092,0.467891760904685,0.7534286133961964
0.029326632618904114,0.8261308562197092,0.46809369951534735,0.7534286133961964
0.02931271679699421,0.8263327948303716,0.46809369951534735,0.7534286133961964
0.029298076406121254,0.8263327948303716,0.4682956381260097,0.7534286133961964
0.029288124293088913,0.8267366720516963,0.4682956381260097,0.7534286133961964
0.029272686690092087,0.8267366720516963,0.4686995153473344,0.7534286133961964
0.029268430545926094,0.8269386106623586,0.4686995153473344,0.7534286133961964
0.029265062883496284,0.8269386106623586,0.46890145395799676,0.7534286133961964
0.029261110350489616,0.8273424878836834,0.46890145395799676,0.7534286133961964
0.029219383373856544,0.8273424878836834,0.46991114701130854,0.7534286133961964
0.029212407767772675,0.8275444264943457,0.46991114701130854,0.7534286133961964
0.029208268970251083,0.8275444264943457,0.4701130856219709,0.7534286133961964
0.02920457161962986,0.8277463651050081,0.4701130856219709,0.7534286133961964
0.029144836589694023,0.8277463651050081,0.4721324717285945,0.7534286133961964
0.029100928455591202,0.8281502423263328,0.4721324717285945,0.7534286133961964
0.0290779247879982,0.8281502423263328,0.4731421647819063,0.7534286133961964
0.029076386243104935,0.8283521809369951,0.4731421647819063,0.7534286133961964
0.02907586097717285,0.8283521809369951,0.47334410339256866,0.7534286133961964
0.02905312553048134,0.8285541195476576,0.47334410339256866,0.7534286133961964
0.02903340384364128,0.8285541195476576,0.4737479806138934,0.7534286133961964
0.029015714302659035,0.8291599353796446,0.4737479806138934,0.7534286133961964
0.028979113325476646,0.8291599353796446,0.4745557350565428,0.7534286133961964
0.028961874544620514,0.8293618739903069,0.4745557350565428,0.7534286133961964
0.028903566300868988,0.8293618739903069,0.4755654281098546,0.7534286133961964
0.028902016580104828,0.8295638126009693,0.4755654281098546,0.7534286133961964
0.028900863602757454,0.8295638126009693,0.47576736672051695,0.7534286133961964
0.028889115899801254,0.8299676898222941,0.47576736672051695,0.7534286133961964
0.02888660505414009,0.8299676898222941,0.4761712439418417,0.7534286133961964
0.028845107182860374,0.8309773828756059,0.4761712439418417,0.7534286133961964
0.028841203078627586,0.8309773828756059,0.47637318255250405,0.7534286133961964
0.02883242256939411,0.8313812600969306,0.47637318255250405,0.7534286133961964
0.028826605528593063,0.8313812600969306,0.4765751211631664,0.7534286133961964
0.028825979679822922,0.8315831987075929,0.4765751211631664,0.7534286133961964
0.02879319339990616,0.8315831987075929,0.47718093699515346,0.7534286133961964
0.02878635749220848,0.8317851373182552,0.47718093699515346,0.7534286133961964
0.02877141535282135,0.8317851373182552,0.4779886914378029,0.7534286133961964
0.028731130063533783,0.8323909531502424,0.4779886914378029,0.7534286133961964
0.028722168877720833,0.8323909531502424,0.4783925686591276,0.7534286133961964
0.02872214838862419,0.8325928917609047,0.4783925686591276,0.7534286133961964
0.028721099719405174,0.8325928917609047,0.47859450726978997,0.7534286133961964
0.0287148617208004,0.8327948303715671,0.47859450726978997,0.7534286133961964
0.02870112657546997,0.8327948303715671,0.47920032310177707,0.7534286133961964
0.028699152171611786,0.8331987075928917,0.47920032310177707,0.7534286133961964
0.028697673231363297,0.8331987075928917,0.47940226171243944,0.7534286133961964
0.028685295954346657,0.8334006462035541,0.47940226171243944,0.7534286133961964
0.02868056856095791,0.8334006462035541,0.4796042003231018,0.7534286133961964
0.028622891753911972,0.8338045234248789,0.4796042003231018,0.7534286133961964
0.028617477044463158,0.8338045234248789,0.4798061389337641,0.7534286133961964
0.02861238829791546,0.8340064620355412,0.4798061389337641,0.7534286133961964
0.028610941022634506,0.8340064620355412,0.4800080775444265,0.7534286133961964
0.02859313227236271,0.8346122778675282,0.4800080775444265,0.7534286133961964
0.02856498770415783,0.8346122778675282,0.48021001615508885,0.7534286133961964
0.028561493381857872,0.8348142164781907,0.48021001615508885,0.7534286133961964
0.028559578582644463,0.8348142164781907,0.4806138933764136,0.7534286133961964
0.02851192280650139,0.8354200323101777,0.4806138933764136,0.7534286133961964
0.028503915295004845,0.8354200323101777,0.481421647819063,0.7534286133961964
0.028487680479884148,0.8358239095315024,0.481421647819063,0.7534286133961964
0.028468109667301178,0.8358239095315024,0.4820274636510501,0.7534286133961964
0.028456956148147583,0.8360258481421647,0.4820274636510501,0.7534286133961964
0.028451476246118546,0.8360258481421647,0.48222940226171246,0.7534286133961964
0.02845085598528385,0.8362277867528272,0.48222940226171246,0.7534286133961964
0.028431668877601624,0.8362277867528272,0.48263327948303714,0.7534286133961964
0.028417499735951424,0.8364297253634895,0.48263327948303714,0.7534286133961964
0.028395595028996468,0.8364297253634895,0.48303715670436187,0.7534286133961964
0.028389953076839447,0.8368336025848142,0.48303715670436187,0.7534286133961964
0.028382744640111923,0.8368336025848142,0.4834410339256866,0.7534286133961964
0.02838139981031418,0.8370355411954766,0.4834410339256866,0.7534286133961964
0.02837670035660267,0.8370355411954766,0.48364297253634897,0.7534286133961964
0.02833881787955761,0.8374394184168013,0.48364297253634897,0.7534286133961964
0.02831191010773182,0.8374394184168013,0.484248788368336,0.7534286133961964
0.02829516865313053,0.8376413570274637,0.484248788368336,0.7534286133961964
0.02829146757721901,0.8376413570274637,0.4844507269789984,0.7534286133961964
0.02828891947865486,0.837843295638126,0.4844507269789984,0.7534286133961964
0.02828754112124443,0.837843295638126,0.4848546042003231,0.7534286133961964
0.028286412358283997,0.8380452342487884,0.4848546042003231,0.7534286133961964
0.02823631279170513,0.8380452342487884,0.48606623586429726,0.7534286133961964
0.028227627277374268,0.8384491114701131,0.48606623586429726,0.7534286133961964
0.028225718066096306,0.8384491114701131,0.4862681744749596,0.7534286133961964
0.02822449803352356,0.8386510500807755,0.4862681744749596,0.7534286133961964
0.02822243981063366,0.8386510500807755,0.4866720516962843,0.7534286133961964
0.02822192944586277,0.8388529886914378,0.4866720516962843,0.7534286133961964
0.028158344328403473,0.8388529886914378,0.4880856219709208,0.7534286133961964
0.028135959059000015,0.8390549273021002,0.4880856219709208,0.7534286133961964
0.028129257261753082,0.8390549273021002,0.4882875605815832,0.7534286133961964
0.02812688983976841,0.8392568659127625,0.4882875605815832,0.7534286133961964
0.02809343859553337,0.8392568659127625,0.4888933764135703,0.7534286133961964
0.028090201318264008,0.8394588045234249,0.4888933764135703,0.7534286133961964
0.02808559127151966,0.8394588045234249,0.48909531502423265,0.7534286133961964
0.02807578630745411,0.8396607431340872,0.48909531502423265,0.7534286133961964
0.02806728333234787,0.8396607431340872,0.489297253634895,0.7534286133961964
0.028065728023648262,0.8398626817447497,0.489297253634895,0.7534286133961964
0.028056573122739792,0.8398626817447497,0.4894991922455573,0.7534286133961964
0.028055712580680847,0.840064620355412,0.4894991922455573,0.7534286133961964
0.02805427275598049,0.840064620355412,0.4897011308562197,0.7534286133961964
0.028052207082509995,0.8404684975767367,0.4897011308562197,0.7534286133961964
0.02803393080830574,0.8404684975767367,0.4903069466882068,0.7534286133961964
0.028020232915878296,0.840670436187399,0.4903069466882068,0.7534286133961964
0.028006909415125847,0.840670436187399,0.49050888529886916,0.7534286133961964
0.028001971542835236,0.8410743134087237,0.49050888529886916,0.7534286133961964
0.028000975027680397,0.8410743134087237,0.4907108239095315,0.7534286133961964
0.027956990525126457,0.8418820678513732,0.4907108239095315,0.7534286133961964
0.027935905382037163,0.8418820678513732,0.49131663974151857,0.7534286133961964
0.027915863320231438,0.8424878836833603,0.49131663974151857,0.7534286133961964
0.027891788631677628,0.8424878836833603,0.4917205169628433,0.7534286133961964
0.02789018116891384,0.8426898222940227,0.4917205169628433,0.7534286133961964
0.027882710099220276,0.8426898222940227,0.49232633279483035,0.7534286133961964
0.027874309569597244,0.8430936995153473,0.49232633279483035,0.7534286133961964
0.02786153368651867,0.8430936995153473,0.4925282714054927,0.7534286133961964
0.027860652655363083,0.8432956381260097,0.4925282714054927,0.7534286133961964
0.027851849794387817,0.8432956381260097,0.4927302100161551,0.7534286133961964
0.027850797399878502,0.843497576736672,0.4927302100161551,0.7534286133961964
0.027832305058836937,0.843497576736672,0.49373990306946686,0.7534286133961964
0.02783012017607689,0.8436995153473344,0.49373990306946686,0.7534286133961964
0.02781987003982067,0.8436995153473344,0.4939418416801292,0.7534286133961964
0.02780606411397457,0.8439014539579968,0.4939418416801292,0.7534286133961964
0.02780555747449398,0.8439014539579968,0.4941437802907916,0.7534286133961964
0.02780371531844139,0.8441033925686591,0.4941437802907916,0.7534286133961964
0.02778172492980957,0.8441033925686591,0.49495153473344106,0.7534286133961964
0.027777571231126785,0.8443053311793215,0.49495153473344106,0.7534286133961964
0.027770981192588806,0.8443053311793215,0.49515347334410337,0.7534286133961964
0.02773074433207512,0.8447092084006462,0.49515347334410337,0.7534286133961964
0.027728267014026642,0.8447092084006462,0.49535541195476573,0.7534286133961964
0.027726713567972183,0.8449111470113085,0.49535541195476573,0.7534286133961964
0.02771623432636261,0.8449111470113085,0.49575928917609047,0.7534286133961964
0.027706895023584366,0.8455169628432956,0.49575928917609047,0.7534286133961964
0.027694884687662125,0.8455169628432956,0.49596122778675283,0.7534286133961964
0.02766912430524826,0.8465266558966075,0.49596122778675283,0.7534286133961964
0.02762765996158123,0.8465266558966075,0.4975767366720517,0.7534286133961964
0.02762303315103054,0.8467285945072698,0.4975767366720517,0.7534286133961964
0.027593471109867096,0.8467285945072698,0.49818255250403876,0.7534286133961964
0.0275869220495224,0.8471324717285945,0.49818255250403876,0.7534286133961964
0.027550894767045975,0.8471324717285945,0.49878836833602586,0.7534286133961964
0.027529900893568993,0.8475363489499192,0.49878836833602586,0.7534286133961964
0.027522170916199684,0.8475363489499192,0.4991922455573506,0.7534286133961964
0.02751869335770607,0.847940226171244,0.4991922455573506,0.7534286133961964
0.027501605451107025,0.847940226171244,0.49979806138933763,0.7534286133961964
0.0274975523352623,0.8483441033925686,0.49979806138933763,0.7534286133961964
0.027495769783854485,0.8483441033925686,0.5002019386106623,0.7534286133961964
0.027450023218989372,0.8489499192245558,0.5002019386106623,0.7534286133961964
0.02744160406291485,0.8489499192245558,0.5004038772213247,0.7534286133961964
0.027428699657320976,0.8497576736672051,0.5004038772213247,0.7534286133961964
0.027421850711107254,0.8497576736672051,0.5008077544426495,0.7534286133961964
0.027392379939556122,0.8501615508885298,0.5008077544426495,0.7534286133961964
0.027364997193217278,0.8501615508885298,0.5014135702746365,0.7534286133961964
0.027345485985279083,0.8503634894991923,0.5014135702746365,0.7534286133961964
0.027317825704813004,0.8503634894991923,0.5018174474959612,0.7534286133961964
0.02731611207127571,0.8505654281098546,0.5018174474959612,0.7534286133961964
0.027312271296977997,0.8505654281098546,0.5020193861066236,0.7534286133961964
0.02727409452199936,0.8519789983844911,0.5020193861066236,0.7534286133961964
0.027262423187494278,0.8519789983844911,0.5024232633279483,0.7534286133961964
0.02725871279835701,0.8521809369951535,0.5024232633279483,0.7534286133961964
0.02723524533212185,0.8521809369951535,0.5030290791599353,0.7534286133961964
0.027221033349633217,0.8523828756058158,0.5030290791599353,0.7534286133961964
0.027217039838433266,0.8523828756058158,0.5032310177705978,0.7534286133961964
0.027175787836313248,0.8533925686591276,0.5032310177705978,0.7534286133961964
0.027171451598405838,0.8533925686591276,0.5036348949919225,0.7534286133961964
0.027165981009602547,0.85359450726979,0.5036348949919225,0.7534286133961964
0.02715003862977028,0.85359450726979,0.5042407108239095,0.7534286133961964
0.027140574529767036,0.8539983844911146,0.5042407108239095,0.7534286133961964
0.02712252363562584,0.8539983844911146,0.5048465266558966,0.7534286133961964
0.02711445651948452,0.8544022617124394,0.5048465266558966,0.7534286133961964
0.027112537994980812,0.8544022617124394,0.505048465266559,0.7534286133961964
0.027107935398817062,0.8546042003231018,0.505048465266559,0.7534286133961964
0.02708016149699688,0.8546042003231018,0.5052504038772213,0.7534286133961964
0.027070380747318268,0.8548061389337641,0.5052504038772213,0.7534286133961964
0.027066491544246674,0.8548061389337641,0.505654281098546,0.7534286133961964
0.027053378522396088,0.8550080775444265,0.505654281098546,0.7534286133961964
0.02703915908932686,0.8550080775444265,0.5060581583198708,0.7534286133961964
0.027037519961595535,0.8552100161550888,0.5060581583198708,0.7534286133961964
0.026987288147211075,0.8552100161550888,0.5074717285945073,0.7534286133961964
0.026950372382998466,0.8556138933764136,0.5074717285945073,0.7534286133961964
0.02691318839788437,0.8556138933764136,0.5088852988691438,0.7534286133961964
0.026910200715065002,0.8558158319870759,0.5088852988691438,0.7534286133961964
0.026878824457526207,0.8558158319870759,0.5092891760904685,0.7534286133961964
0.026863791048526764,0.8560177705977383,0.5092891760904685,0.7534286133961964
0.026857303455471992,0.8560177705977383,0.5094911147011308,0.7534286133961964
0.02683480642735958,0.8566235864297254,0.5094911147011308,0.7534286133961964
0.026816582307219505,0.8566235864297254,0.5098949919224556,0.7534286133961964
0.026810169219970703,0.8570274636510501,0.5098949919224556,0.7534286133961964
0.026799147948622704,0.8570274636510501,0.5105008077544426,0.7534286133961964
0.026786746457219124,0.8572294022617124,0.5105008077544426,0.7534286133961964
0.026765355840325356,0.8572294022617124,0.510702746365105,0.7534286133961964
0.02676333114504814,0.8574313408723748,0.510702746365105,0.7534286133961964
0.02674347162246704,0.8574313408723748,0.5111066235864298,0.7534286133961964
0.026740936562418938,0.8576332794830371,0.5111066235864298,0.7534286133961964
0.02672426588833332,0.8576332794830371,0.5117124394184168,0.7534286133961964
0.026719726622104645,0.8580371567043619,0.5117124394184168,0.7534286133961964
0.026716355234384537,0.8580371567043619,0.5119143780290791,0.7534286133961964
0.026695316657423973,0.8584410339256866,0.5119143780290791,0.7534286133961964
0.026652904227375984,0.8584410339256866,0.5125201938610663,0.7534286133961964
0.02664858289062977,0.8588449111470113,0.5125201938610663,0.7534286133961964
0.026647349819540977,0.8588449111470113,0.5127221324717286,0.7534286133961964
0.026646343991160393,0.8590468497576736,0.5127221324717286,0.7534286133961964
0.026638327166438103,0.8590468497576736,0.5133279483037156,0.7534286133961964
0.026638321578502655,0.8592487883683361,0.5133279483037156,0.7534286133961964
0.026636114344000816,0.8592487883683361,0.5137318255250404,0.7534286133961964
0.026611778885126114,0.8594507269789984,0.5137318255250404,0.7534286133961964
0.026602497324347496,0.8594507269789984,0.5139337641357028,0.7534286133961964
0.026601487770676613,0.8596526655896607,0.5139337641357028,0.7534286133961964
0.026593074202537537,0.8596526655896607,0.5141357027463651,0.7534286133961964
0.026581116020679474,0.8598546042003231,0.5141357027463651,0.7534286133961964
0.026578370481729507,0.8598546042003231,0.5143376413570274,0.7534286133961964
0.026575488969683647,0.8600565428109854,0.5143376413570274,0.7534286133961964
0.026526615023612976,0.8600565428109854,0.5153473344103393,0.7534286133961964
0.02649821527302265,0.8604604200323102,0.5153473344103393,0.7534286133961964
0.02649534121155739,0.8604604200323102,0.5155492730210016,0.7534286133961964
0.026492934674024582,0.8606623586429726,0.5155492730210016,0.7534286133961964
0.02645883895456791,0.8606623586429726,0.5175686591276252,0.7534286133961964
0.026452578604221344,0.8610662358642972,0.5175686591276252,0.7534286133961964
0.02644144557416439,0.8610662358642972,0.5179725363489499,0.7534286133961964
0.026422010734677315,0.8612681744749596,0.5179725363489499,0.7534286133961964
0.026416689157485962,0.8612681744749596,0.5181744749596123,0.7534286133961964
0.02639710158109665,0.8618739903069467,0.5181744749596123,0.7534286133961964
0.026390258222818375,0.8618739903069467,0.5183764135702746,0.7534286133961964
0.026359332725405693,0.8620759289176091,0.5183764135702746,0.7534286133961964
0.026343317702412605,0.8620759289176091,0.5187802907915994,0.7534286133961964
0.026341618970036507,0.8624798061389337,0.5187802907915994,0.7534286133961964
0.026334011927247047,0.8624798061389337,0.5191841680129241,0.7534286133961964
0.026326291263103485,0.8628836833602584,0.5191841680129241,0.7534286133961964
0.026302020996809006,0.8628836833602584,0.5193861066235864,0.7534286133961964
0.026300203055143356,0.8630856219709209,0.5193861066235864,0.7534286133961964
0.02629496343433857,0.8630856219709209,0.5197899838449112,0.7534286133961964
0.026291191577911377,0.8632875605815832,0.5197899838449112,0.7534286133961964
0.02625926025211811,0.8632875605815832,0.5207996768982229,0.7534286133961964
0.02623233199119568,0.8640953150242326,0.5207996768982229,0.7534286133961964
0.02623196318745613,0.8640953150242326,0.5210016155088854,0.7534286133961964
0.026228435337543488,0.864297253634895,0.5210016155088854,0.7534286133961964
0.026221398264169693,0.864297253634895,0.52140549273021,0.7534286133961964
0.026199106127023697,0.8649030694668821,0.52140549273021,0.7534286133961964
0.026156052947044373,0.8649030694668821,0.5222132471728594,0.7534286133961964
0.02613552287220955,0.8651050080775444,0.5222132471728594,0.7534286133961964
0.02613142319023609,0.8651050080775444,0.5224151857835219,0.7534286133961964
0.026129452511668205,0.8653069466882067,0.5224151857835219,0.7534286133961964
0.026128338649868965,0.8653069466882067,0.5226171243941842,0.7534286133961964
0.02612481452524662,0.8655088852988692,0.5226171243941842,0.7534286133961964
0.02612440288066864,0.8655088852988692,0.5228190630048465,0.7534286133961964
0.02610313706099987,0.8661147011308562,0.5228190630048465,0.7534286133961964
0.026094701141119003,0.8661147011308562,0.5232229402261712,0.7534286133961964
0.02609303593635559,0.8665185783521809,0.5232229402261712,0.7534286133961964
0.026090050116181374,0.8665185783521809,0.523626817447496,0.7534286133961964
0.026078026741743088,0.8669224555735057,0.523626817447496,0.7534286133961964
0.026074238121509552,0.8669224555735057,0.5238287560581584,0.7534286133961964
0.02607395127415657,0.867124394184168,0.5238287560581584,0.7534286133961964
0.026060886681079865,0.867124394184168,0.5240306946688207,0.7534286133961964
0.026015903800725937,0.8679321486268174,0.5240306946688207,0.7534286133961964
0.026004614308476448,0.8679321486268174,0.5244345718901454,0.7534286133961964
0.02600136585533619,0.8685379644588045,0.5244345718901454,0.7534286133961964
0.025985978543758392,0.8685379644588045,0.5246365105008077,0.7534286133961964
0.02598586678504944,0.8687399030694669,0.5246365105008077,0.7534286133961964
0.025983748957514763,0.8687399030694669,0.5248384491114702,0.7534286133961964
0.02598351240158081,0.8689418416801292,0.5248384491114702,0.7534286133961964
0.025968382135033607,0.8689418416801292,0.5254442649434572,0.7534286133961964
0.0259598046541214,0.8691437802907916,0.5254442649434572,0.7534286133961964
0.025958770886063576,0.8691437802907916,0.5256462035541195,0.7534286133961964
0.02595549076795578,0.869345718901454,0.5256462035541195,0.7534286133961964
0.02594507299363613,0.869345718901454,0.526453957996769,0.7534286133961964
0.02591710165143013,0.869951534733441,0.526453957996769,0.7534286133961964
0.025914186611771584,0.869951534733441,0.5266558966074314,0.7534286133961964
0.02590199001133442,0.8701534733441034,0.5266558966074314,0.7534286133961964
0.025898586958646774,0.8701534733441034,0.527059773828756,0.7534286133961964
0.025897251442074776,0.8703554119547657,0.527059773828756,0.7534286133961964
0.025880824774503708,0.8703554119547657,0.5278675282714055,0.7534286133961964
0.02588069625198841,0.8705573505654282,0.5278675282714055,0.7534286133961964
0.025879383087158203,0.8705573505654282,0.5280694668820679,0.7534286133961964
0.025849144905805588,0.8709612277867528,0.5280694668820679,0.7534286133961964
0.025847017765045166,0.8709612277867528,0.5282714054927302,0.7534286133961964
0.025804433971643448,0.8713651050080775,0.5282714054927302,0.7534286133961964
0.025792403146624565,0.8713651050080775,0.528675282714055,0.7534286133961964
0.025776332244277,0.8719709208400647,0.528675282714055,0.7534286133961964
0.025775643065571785,0.8719709208400647,0.5290791599353797,0.7534286133961964
0.025765154510736465,0.8723747980613893,0.5290791599353797,0.7534286133961964
0.02576017566025257,0.8723747980613893,0.529281098546042,0.7534286133961964
0.02575197070837021,0.8729806138933764,0.529281098546042,0.7534286133961964
0.02572658844292164,0.8729806138933764,0.5306946688206785,0.7534286133961964
0.025726448744535446,0.8731825525040388,0.5306946688206785,0.7534286133961964
0.025712603703141212,0.8731825525040388,0.5317043618739903,0.7534286133961964
0.025706296786665916,0.8733844911147012,0.5317043618739903,0.7534286133961964
0.02567373216152191,0.8733844911147012,0.5327140549273021,0.7534286133961964
0.025673648342490196,0.8735864297253635,0.5327140549273021,0.7534286133961964
0.025659656152129173,0.8735864297253635,0.5333198707592892,0.7534286133961964
0.02564791589975357,0.8739903069466882,0.5333198707592892,0.7534286133961964
0.025624508038163185,0.8739903069466882,0.5335218093699515,0.7534286133961964
0.025623105466365814,0.8741922455573505,0.5335218093699515,0.7534286133961964
0.025620516389608383,0.8741922455573505,0.5337237479806138,0.7534286133961964
0.02561560831964016,0.874394184168013,0.5337237479806138,0.7534286133961964
0.02559077925980091,0.874394184168013,0.5347334410339257,0.7534286133961964
0.02558976225554943,0.8745961227786753,0.5347334410339257,0.7534286133961964
0.0255806352943182,0.8745961227786753,0.5351373182552503,0.7534286133961964
0.02555972896516323,0.8754038772213247,0.5351373182552503,0.7534286133961964
0.025512436404824257,0.8754038772213247,0.5357431340872375,0.7534286133961964
0.02550099976360798,0.8758077544426495,0.5357431340872375,0.7534286133961964
0.025470685213804245,0.8758077544426495,0.5361470113085622,0.7534286133961964
0.025466313585639,0.8762116316639742,0.5361470113085622,0.7534286133961964
0.025403348729014397,0.8762116316639742,0.5377625201938611,0.7534286133961964
0.02539733238518238,0.8764135702746365,0.5377625201938611,0.7534286133961964
0.02539254166185856,0.8764135702746365,0.5381663974151858,0.7534286133961964
0.02536718361079693,0.8770193861066236,0.5381663974151858,0.7534286133961964
0.02536442130804062,0.8770193861066236,0.5383683360258481,0.7534286133961964
0.02535676583647728,0.877221324717286,0.5383683360258481,0.7534286133961964
0.025345103815197945,0.877221324717286,0.5395799676898223,0.7534286133961964
0.025344785302877426,0.8774232633279483,0.5395799676898223,0.7534286133961964
0.025316022336483,0.8774232633279483,0.5403877221324718,0.7534286133961964
0.02529732510447502,0.877827140549273,0.5403877221324718,0.7534286133961964
0.02529512345790863,0.877827140549273,0.5405896607431341,0.7534286133961964
0.025273792445659637,0.8782310177705978,0.5405896607431341,0.7534286133961964
0.025272948667407036,0.8782310177705978,0.5407915993537964,0.7534286133961964
0.025252576917409897,0.8786348949919225,0.5407915993537964,0.7534286133961964
0.025251898914575577,0.8786348949919225,0.5409935379644588,0.7534286133961964
0.025249462574720383,0.8788368336025848,0.5409935379644588,0.7534286133961964
0.025246601551771164,0.8788368336025848,0.5411954765751211,0.7534286133961964
0.025234179571270943,0.8790387722132472,0.5411954765751211,0.7534286133961964
0.02523239329457283,0.8790387722132472,0.5413974151857835,0.7534286133961964
0.025174956768751144,0.880654281098546,0.5413974151857835,0.7534286133961964
0.02515983022749424,0.880654281098546,0.5422051696284329,0.7534286133961964
0.025148604065179825,0.8808562197092084,0.5422051696284329,0.7534286133961964
0.025147147476673126,0.8808562197092084,0.5424071082390953,0.7534286133961964
0.0251464881002903,0.8810581583198708,0.5424071082390953,0.7534286133961964
0.025141481310129166,0.8810581583198708,0.5426090468497576,0.7534286133961964
0.02513459324836731,0.8812600969305331,0.5426090468497576,0.7534286133961964
0.025125160813331604,0.8812600969305331,0.5430129240710824,0.7534286133961964
0.025105001404881477,0.8814620355411955,0.5430129240710824,0.7534286133961964
0.025092575699090958,0.8814620355411955,0.5436187399030694,0.7534286133961964
0.02507651038467884,0.8816639741518578,0.5436187399030694,0.7534286133961964
0.025069834664463997,0.8816639741518578,0.5440226171243941,0.7534286133961964
0.025067292153835297,0.8818659127625202,0.5440226171243941,0.7534286133961964
0.025048715993762016,0.8818659127625202,0.5450323101777059,0.7534286133961964
0.025044819340109825,0.8820678513731826,0.5450323101777059,0.7534286133961964
0.02504260465502739,0.8820678513731826,0.5452342487883683,0.7534286133961964
0.02503075823187828,0.8822697899838449,0.5452342487883683,0.7534286133961964
0.025024861097335815,0.8822697899838449,0.5456381260096931,0.7534286133961964
0.025006866082549095,0.8830775444264943,0.5456381260096931,0.7534286133961964
0.024986211210489273,0.8830775444264943,0.5462439418416801,0.7534286133961964
0.024932993575930595,0.8838852988691438,0.5462439418416801,0.7534286133961964
0.024922996759414673,0.8838852988691438,0.5468497576736672,0.7534286133961964
0.024914270266890526,0.8842891760904685,0.5468497576736672,0.7534286133961964
0.024913977831602097,0.8842891760904685,0.5470516962843296,0.7534286133961964
0.024913908913731575,0.8844911147011308,0.5470516962843296,0.7534286133961964
0.024912036955356598,0.8844911147011308,0.5472536348949919,0.7534286133961964
0.024890713393688202,0.8848949919224556,0.5472536348949919,0.7534286133961964
0.024890530854463577,0.8848949919224556,0.5474555735056543,0.7534286133961964
0.02488717995584011,0.8850969305331179,0.5474555735056543,0.7534286133961964
0.024862736463546753,0.8850969305331179,0.5476575121163166,0.7534286133961964
0.024825962260365486,0.8852988691437803,0.5476575121163166,0.7534286133961964
0.024819061160087585,0.8852988691437803,0.547859450726979,0.7534286133961964
0.024812959134578705,0.8855008077544426,0.547859450726979,0.7534286133961964
0.02480955608189106,0.8855008077544426,0.5480613893376414,0.7534286133961964
0.024803653359413147,0.885702746365105,0.5480613893376414,0.7534286133961964
0.024784917011857033,0.885702746365105,0.5482633279483037,0.7534286133961964
0.02473754994571209,0.8871163166397416,0.5482633279483037,0.7534286133961964
0.024729924276471138,0.8871163166397416,0.5484652665589661,0.7534286133961964
0.02472965233027935,0.8873182552504039,0.5484652665589661,0.7534286133961964
0.024685516953468323,0.8873182552504039,0.5492730210016155,0.7534286133961964
0.02468337118625641,0.8875201938610663,0.5492730210016155,0.7534286133961964
0.024679912254214287,0.8875201938610663,0.5494749596122779,0.7534286133961964
0.024661652743816376,0.8885298869143781,0.5494749596122779,0.7534286133961964
0.024649379774928093,0.8885298869143781,0.5502827140549273,0.7534286133961964
0.02464842051267624,0.8887318255250404,0.5502827140549273,0.7534286133961964
0.02462274394929409,0.8887318255250404,0.5510904684975767,0.7534286133961964
0.024622023105621338,0.8889337641357028,0.5510904684975767,0.7534286133961964
0.0246166680008173,0.8889337641357028,0.5514943457189014,0.7534286133961964
0.024611566215753555,0.8891357027463651,0.5514943457189014,0.7534286133961964
0.024581173434853554,0.8891357027463651,0.5516962843295639,0.7534286133961964
0.02457945980131626,0.8893376413570274,0.5516962843295639,0.7534286133961964
0.024571117013692856,0.8893376413570274,0.5521001615508885,0.7534286133961964
0.024539273232221603,0.8897415185783522,0.5521001615508885,0.7534286133961964
0.02451147511601448,0.8897415185783522,0.5531098546042004,0.7534286133961964
0.024510782212018967,0.8899434571890146,0.5531098546042004,0.7534286133961964
0.024480430409312248,0.8899434571890146,0.5537156704361874,0.7534286133961964
0.0244790967553854,0.8901453957996769,0.5537156704361874,0.7534286133961964
0.024451466277241707,0.8901453957996769,0.5547253634894992,0.7534286133961964
0.02444438263773918,0.8905492730210016,0.5547253634894992,0.7534286133961964
0.024402936920523643,0.8905492730210016,0.5559369951534734,0.7534286133961964
0.024393152445554733,0.8911550888529887,0.5559369951534734,0.7534286133961964
0.024360965937376022,0.8911550888529887,0.5565428109854604,0.7534286133961964
0.02435912936925888,0.8915589660743134,0.5565428109854604,0.7534286133961964
0.02434534765779972,0.8915589660743134,0.5567447495961227,0.7534286133961964
0.024340646341443062,0.8917609046849758,0.5567447495961227,0.7534286133961964
0.024330539628863335,0.8917609046849758,0.5569466882067852,0.7534286133961964
0.024320868775248528,0.8919628432956381,0.5569466882067852,0.7534286133961964
0.024312879890203476,0.8919628432956381,0.5575525040387722,0.7534286133961964
0.024290723726153374,0.8921647819063004,0.5575525040387722,0.7534286133961964
0.024288231506943703,0.8921647819063004,0.5577544426494345,0.7534286133961964
0.024280842393636703,0.8925686591276252,0.5577544426494345,0.7534286133961964
0.024264708161354065,0.8925686591276252,0.5583602584814217,0.7534286133961964
0.02425767108798027,0.8927705977382876,0.5583602584814217,0.7534286133961964
0.024251585826277733,0.8927705977382876,0.558562197092084,0.7534286133961964
0.024241069331765175,0.8933764135702746,0.558562197092084,0.7534286133961964
0.02422637864947319,0.8933764135702746,0.5593699515347335,0.7534286133961964
0.024225234985351562,0.8937802907915994,0.5593699515347335,0.7534286133961964
0.024201586842536926,0.8937802907915994,0.5601777059773829,0.7534286133961964
0.0241998303681612,0.8939822294022617,0.5601777059773829,0.7534286133961964
0.024195872247219086,0.8939822294022617,0.5605815831987075,0.7534286133961964
0.02419014275074005,0.8941841680129241,0.5605815831987075,0.7534286133961964
0.024170398712158203,0.8941841680129241,0.5611873990306947,0.7534286133961964
0.02415650524199009,0.8949919224555735,0.5611873990306947,0.7534286133961964
0.0241528507322073,0.8949919224555735,0.5615912762520194,0.7534286133961964
0.024145377799868584,0.8951938610662359,0.5615912762520194,0.7534286133961964
0.024143988266587257,0.8951938610662359,0.5617932148626817,0.7534286133961964
0.024102119728922844,0.8966074313408724,0.5617932148626817,0.7534286133961964
0.02408945932984352,0.8966074313408724,0.5621970920840065,0.7534286133961964
0.02408028580248356,0.8968093699515347,0.5621970920840065,0.7534286133961964
0.023999221622943878,0.8968093699515347,0.5646203554119548,0.7534286133961964
0.023987790569663048,0.8970113085621971,0.5646203554119548,0.7534286133961964
0.02394641377031803,0.8970113085621971,0.5656300484652665,0.7534286133961964
0.023944340646266937,0.8972132471728594,0.5656300484652665,0.7534286133961964
0.023936491459608078,0.8972132471728594,0.5660339256865913,0.7534286133961964
0.023930402472615242,0.8976171243941842,0.5660339256865913,0.7534286133961964
0.02391752041876316,0.8976171243941842,0.5666397415185783,0.7534286133961964
0.02389601059257984,0.8980210016155089,0.5666397415185783,0.7534286133961964
0.023892492055892944,0.8980210016155089,0.5668416801292407,0.7534286133961964
0.023883609101176262,0.8982229402261712,0.5668416801292407,0.7534286133961964
0.023871032521128654,0.8982229402261712,0.567043618739903,0.7534286133961964
0.02386464737355709,0.898626817447496,0.567043618739903,0.7534286133961964
0.02385942079126835,0.898626817447496,0.5672455573505655,0.7534286133961964
0.023852555081248283,0.8988287560581584,0.5672455573505655,0.7534286133961964
0.023812610656023026,0.8988287560581584,0.5676494345718901,0.7534286133961964
0.023810014128684998,0.8990306946688207,0.5676494345718901,0.7534286133961964
0.023805679753422737,0.8990306946688207,0.5678513731825525,0.7534286133961964
0.023791156709194183,0.8998384491114702,0.5678513731825525,0.7534286133961964
0.023783840239048004,0.8998384491114702,0.5682552504038773,0.7534286133961964
0.02377922460436821,0.9000403877221325,0.5682552504038773,0.7534286133961964
0.023738298565149307,0.9000403877221325,0.5696688206785138,0.7534286133961964
0.023732656612992287,0.9002423263327949,0.5696688206785138,0.7534286133961964
0.02373049594461918,0.9002423263327949,0.5698707592891761,0.7534286133961964
0.02372051775455475,0.9008481421647819,0.5698707592891761,0.7534286133961964
0.02371160127222538,0.9008481421647819,0.5700726978998385,0.7534286133961964
0.023698320612311363,0.901453957996769,0.5700726978998385,0.7534286133961964
0.023694681003689766,0.901453957996769,0.5702746365105008,0.7534286133961964
0.02369147352874279,0.9016558966074314,0.5702746365105008,0.7534286133961964
0.023639367893338203,0.9016558966074314,0.571486268174475,0.7534286133961964
0.023637399077415466,0.9018578352180937,0.571486268174475,0.7534286133961964
0.023631131276488304,0.9018578352180937,0.5716882067851373,0.7534286133961964
0.02362200990319252,0.902059773828756,0.5716882067851373,0.7534286133961964
0.02361427992582321,0.902059773828756,0.5722940226171244,0.7534286133961964
0.02360701933503151,0.9022617124394184,0.5722940226171244,0.7534286133961964
0.023596344515681267,0.9022617124394184,0.5731017770597738,0.7534286133961964
0.02359243854880333,0.9024636510500808,0.5731017770597738,0.7534286133961964
0.023570824414491653,0.9024636510500808,0.5737075928917609,0.7534286133961964
0.023564182221889496,0.9026655896607432,0.5737075928917609,0.7534286133961964
0.023562945425510406,0.9026655896607432,0.5739095315024233,0.7534286133961964
0.023555897176265717,0.9028675282714055,0.5739095315024233,0.7534286133961964
0.0235204566270113,0.9028675282714055,0.5753231017770598,0.7534286133961964
0.02350449562072754,0.903675282714055,0.5753231017770598,0.7534286133961964
0.023489313200116158,0.903675282714055,0.5757269789983845,0.7534286133961964
0.02348158322274685,0.9038772213247173,0.5757269789983845,0.7534286133961964
0.02347685396671295,0.9038772213247173,0.5761308562197092,0.7534286133961964
0.02347680926322937,0.9040791599353797,0.5761308562197092,0.7534286133961964
0.023462066426873207,0.9040791599353797,0.5765347334410339,0.7534286133961964
0.023460974916815758,0.904281098546042,0.5765347334410339,0.7534286133961964
0.023459577932953835,0.904281098546042,0.5767366720516963,0.7534286133961964
0.02345626801252365,0.9044830371567044,0.5767366720516963,0.7534286133961964
0.02345121093094349,0.9044830371567044,0.5769386106623586,0.7534286133961964
0.023449230939149857,0.9046849757673667,0.5769386106623586,0.7534286133961964
0.023429786786437035,0.9046849757673667,0.5781502423263328,0.7534286133961964
0.02342546544969082,0.904886914378029,0.5781502423263328,0.7534286133961964
0.023423250764608383,0.904886914378029,0.5783521809369951,0.7534286133961964
0.023412879556417465,0.9052907915993538,0.5783521809369951,0.7534286133961964
0.023394998162984848,0.9052907915993538,0.5787560581583199,0.7534286133961964
0.023388179019093513,0.9054927302100162,0.5787560581583199,0.7534286133961964
0.023384207859635353,0.9054927302100162,0.5791599353796446,0.7534286133961964
0.02336665615439415,0.9056946688206785,0.5791599353796446,0.7534286133961964
0.02330360747873783,0.9056946688206785,0.5811793214862682,0.7534286133961964
0.0233027171343565,0.9058966074313409,0.5811793214862682,0.7534286133961964
0.023295685648918152,0.9058966074313409,0.5813812600969306,0.7534286133961964
0.023286649957299232,0.9063004846526656,0.5813812600969306,0.7534286133961964
0.02325596660375595,0.9063004846526656,0.5817851373182552,0.7534286133961964
0.023227384313941002,0.9067043618739903,0.5817851373182552,0.7534286133961964
0.023202767595648766,0.9067043618739903,0.5823909531502424,0.7534286133961964
0.02320236526429653,0.9069063004846527,0.5823909531502424,0.7534286133961964
0.02319725602865219,0.9069063004846527,0.5827948303715671,0.7534286133961964
0.023191744461655617,0.907108239095315,0.5827948303715671,0.7534286133961964
0.023171378299593925,0.907108239095315,0.5836025848142165,0.7534286133961964
0.023168331012129784,0.9073101777059773,0.5836025848142165,0.7534286133961964
0.023134976625442505,0.9073101777059773,0.5846122778675282,0.7534286133961964
0.023124484345316887,0.9075121163166397,0.5846122778675282,0.7534286133961964
0.02304837852716446,0.9075121163166397,0.5876413570274637,0.7534286133961964
0.023031136021018028,0.9083198707592892,0.5876413570274637,0.7534286133961964
0.02302827499806881,0.9083198707592892,0.587843295638126,0.7534286133961964
0.023014239966869354,0.9087237479806138,0.587843295638126,0.7534286133961964
0.023012494668364525,0.9087237479806138,0.5880452342487884,0.7534286133961964
0.023008234798908234,0.9089256865912763,0.5880452342487884,0.7534286133961964
0.02300795167684555,0.9089256865912763,0.5884491114701131,0.7534286133961964
0.022980019450187683,0.9095315024232633,0.5884491114701131,0.7534286133961964
0.02296963706612587,0.9095315024232633,0.5886510500807755,0.7534286133961964
0.022963862866163254,0.9097334410339257,0.5886510500807755,0.7534286133961964
0.022963326424360275,0.9097334410339257,0.5888529886914378,0.7534286133961964
0.022959625348448753,0.909935379644588,0.5888529886914378,0.7534286133961964
0.022948136553168297,0.909935379644588,0.5892568659127625,0.7534286133961964
0.022944709286093712,0.9101373182552503,0.5892568659127625,0.7534286133961964
0.022941259667277336,0.9101373182552503,0.5894588045234249,0.7534286133961964
0.022934582084417343,0.9105411954765751,0.5894588045234249,0.7534286133961964
0.02291085012257099,0.9105411954765751,0.5902665589660743,0.7534286133961964
0.022906046360731125,0.9109450726978998,0.5902665589660743,0.7534286133961964
0.022877275943756104,0.9109450726978998,0.5904684975767367,0.7534286133961964
0.022869769483804703,0.9111470113085622,0.5904684975767367,0.7534286133961964
0.02286347933113575,0.9111470113085622,0.590670436187399,0.7534286133961964
0.022856848314404488,0.9117528271405493,0.590670436187399,0.7534286133961964
0.02284117043018341,0.9117528271405493,0.5908723747980614,0.7534286133961964
0.022840118035674095,0.9119547657512116,0.5908723747980614,0.7534286133961964
0.022835003212094307,0.9119547657512116,0.5910743134087237,0.7534286133961964
0.022815408185124397,0.9123586429725363,0.5910743134087237,0.7534286133961964
0.022806977853178978,0.9123586429725363,0.5916801292407108,0.7534286133961964
0.02280525676906109,0.9125605815831987,0.5916801292407108,0.7534286133961964
0.02275409735739231,0.9125605815831987,0.5930936995153473,0.7534286133961964
0.022753441706299782,0.9127625201938611,0.5930936995153473,0.7534286133961964
0.022744717076420784,0.9127625201938611,0.5939014539579968,0.7534286133961964
0.02273610606789589,0.9129644588045234,0.5939014539579968,0.7534286133961964
0.022734152153134346,0.9129644588045234,0.5943053311793215,0.7534286133961964
0.02271297760307789,0.9133683360258481,0.5943053311793215,0.7534286133961964
0.022712163627147675,0.9133683360258481,0.5945072697899838,0.7534286133961964
0.022708984091877937,0.9135702746365105,0.5945072697899838,0.7534286133961964
0.022690249606966972,0.9135702746365105,0.5953150242326333,0.7534286133961964
0.022679856047034264,0.9137722132471728,0.5953150242326333,0.7534286133961964
0.022601615637540817,0.9137722132471728,0.5981421647819063,0.7534286133961964
0.0225982703268528,0.9143780290791599,0.5981421647819063,0.7534286133961964
0.02256586030125618,0.9143780290791599,0.5991518578352181,0.7534286133961964
0.02255903370678425,0.9145799676898223,0.5991518578352181,0.7534286133961964
0.022525809705257416,0.9145799676898223,0.5993537964458805,0.7534286133961964
0.022525604814291,0.9147819063004846,0.5993537964458805,0.7534286133961964
0.022491788491606712,0.9147819063004846,0.6005654281098546,0.7534286133961964
0.02247750200331211,0.9151857835218093,0.6005654281098546,0.7534286133961964
0.022464709356427193,0.9151857835218093,0.601373182552504,0.7534286133961964
0.02245590090751648,0.9153877221324718,0.601373182552504,0.7534286133961964
0.022419879212975502,0.9153877221324718,0.6023828756058158,0.7534286133961964
0.022417893633246422,0.9155896607431341,0.6023828756058158,0.7534286133961964
0.02236068807542324,0.9155896607431341,0.6037964458804523,0.7534286133961964
0.0223455261439085,0.9157915993537964,0.6037964458804523,0.7534286133961964
0.022345522418618202,0.9157915993537964,0.6039983844911146,0.7534286133961964
0.022340770810842514,0.9159935379644588,0.6039983844911146,0.7534286133961964
0.022321166470646858,0.9159935379644588,0.6048061389337641,0.7534286133961964
0.022319914773106575,0.9161954765751211,0.6048061389337641,0.7534286133961964
0.022317294031381607,0.9161954765751211,0.6050080775444265,0.7534286133961964
0.022306058555841446,0.9165993537964459,0.6050080775444265,0.7534286133961964
0.02229449525475502,0.9165993537964459,0.6058158319870759,0.7534286133961964
0.022287679836153984,0.9168012924071083,0.6058158319870759,0.7534286133961964
0.022287314757704735,0.9168012924071083,0.6062197092084006,0.7534286133961964
0.022287199273705482,0.9170032310177706,0.6062197092084006,0.7534286133961964
0.02227252535521984,0.9170032310177706,0.6068255250403877,0.7534286133961964
0.02226383611559868,0.9174071082390953,0.6068255250403877,0.7534286133961964
0.022259000688791275,0.9174071082390953,0.6074313408723748,0.7534286133961964
0.022251885384321213,0.9176090468497576,0.6074313408723748,0.7534286133961964
0.022228645160794258,0.9176090468497576,0.6080371567043619,0.7534286133961964
0.022219035774469376,0.9178109854604201,0.6080371567043619,0.7534286133961964
0.022214161232113838,0.9178109854604201,0.6082390953150242,0.7534286133961964
0.022212672978639603,0.9180129240710824,0.6082390953150242,0.7534286133961964
0.022211497649550438,0.9180129240710824,0.6084410339256866,0.7534286133961964
0.022200480103492737,0.9182148626817448,0.6084410339256866,0.7534286133961964
0.02216866984963417,0.9182148626817448,0.6090468497576736,0.7534286133961964
0.022144963964819908,0.9186187399030694,0.6090468497576736,0.7534286133961964
0.022128703072667122,0.9186187399030694,0.6094507269789984,0.7534286133961964
0.022122634574770927,0.9190226171243941,0.6094507269789984,0.7534286133961964
0.02209494076669216,0.9190226171243941,0.6100565428109854,0.7534286133961964
0.022094285115599632,0.9192245557350566,0.6100565428109854,0.7534286133961964
0.022026939317584038,0.9192245557350566,0.6122778675282714,0.7534286133961964
0.022007517516613007,0.9196284329563813,0.6122778675282714,0.7534286133961964
0.021984601393342018,0.9196284329563813,0.6132875605815832,0.7534286133961964
0.02197577804327011,0.9202342487883683,0.6132875605815832,0.7534286133961964
0.021972153335809708,0.9202342487883683,0.6134894991922456,0.7534286133961964
0.021971167996525764,0.9204361873990307,0.6134894991922456,0.7534286133961964
0.021962879225611687,0.9204361873990307,0.6140953150242326,0.7534286133961964
0.021956514567136765,0.9206381260096931,0.6140953150242326,0.7534286133961964
0.021915189921855927,0.9206381260096931,0.6151050080775444,0.7534286133961964
0.02190488949418068,0.9208400646203554,0.6151050080775444,0.7534286133961964
0.021895524114370346,0.9208400646203554,0.6153069466882067,0.7534286133961964
0.021888568997383118,0.9216478190630049,0.6153069466882067,0.7534286133961964
0.021878410130739212,0.9216478190630049,0.6159127625201939,0.7534286133961964
0.021867750212550163,0.9218497576736672,0.6159127625201939,0.7534286133961964
0.021836871281266212,0.9218497576736672,0.6167205169628432,0.7534286133961964
0.021829765290021896,0.9220516962843296,0.6167205169628432,0.7534286133961964
0.021818388253450394,0.9220516962843296,0.617124394184168,0.7534286133961964
0.02181125618517399,0.922859450726979,0.617124394184168,0.7534286133961964
0.021793944761157036,0.922859450726979,0.6179321486268174,0.7534286133961964
0.0217820443212986,0.9230613893376414,0.6179321486268174,0.7534286133961964
0.021781152114272118,0.9230613893376414,0.6181340872374798,0.7534286133961964
0.02176840417087078,0.9234652665589661,0.6181340872374798,0.7534286133961964
0.021727871149778366,0.9234652665589661,0.6191437802907916,0.7534286133961964
0.021712495014071465,0.9236672051696284,0.6191437802907916,0.7534286133961964
0.021707085892558098,0.9236672051696284,0.6195476575121163,0.7534286133961964
0.021703451871871948,0.9238691437802908,0.6195476575121163,0.7534286133961964
0.021699678152799606,0.9238691437802908,0.619951534733441,0.7534286133961964
0.021696697920560837,0.9240710823909531,0.619951534733441,0.7534286133961964
0.02168172039091587,0.9240710823909531,0.6209612277867528,0.7534286133961964
0.02166758105158806,0.9242730210016155,0.6209612277867528,0.7534286133961964
0.021654589101672173,0.9242730210016155,0.6215670436187399,0.7534286133961964
0.021644892171025276,0.9244749596122779,0.6215670436187399,0.7534286133961964
0.02163861319422722,0.9244749596122779,0.6217689822294022,0.7534286133961964
0.021620357409119606,0.9248788368336026,0.6217689822294022,0.7534286133961964
0.021590296179056168,0.9248788368336026,0.6223747980613893,0.7534286133961964
0.021577969193458557,0.9252827140549273,0.6223747980613893,0.7534286133961964
0.02155769243836403,0.9252827140549273,0.6235864297253635,0.7534286133961964
0.0215570330619812,0.9254846526655897,0.6235864297253635,0.7534286133961964
0.021549919620156288,0.9254846526655897,0.6239903069466882,0.7534286133961964
0.021529361605644226,0.9260904684975767,0.6239903069466882,0.7534286133961964
0.021517202258110046,0.9260904684975767,0.6247980613893377,0.7534286133961964
0.021511932834982872,0.9262924071082391,0.6247980613893377,0.7534286133961964
0.021496007218956947,0.9262924071082391,0.625605815831987,0.7534286133961964
0.021491266787052155,0.9264943457189014,0.625605815831987,0.7534286133961964
0.021484162658452988,0.9264943457189014,0.6258077544426495,0.7534286133961964
0.021482696756720543,0.9266962843295639,0.6258077544426495,0.7534286133961964
0.021482650190591812,0.9266962843295639,0.6260096930533118,0.7534286133961964
0.021474577486515045,0.9268982229402262,0.6260096930533118,0.7534286133961964
0.021465079858899117,0.9268982229402262,0.6262116316639742,0.7534286133961964
0.021449705585837364,0.9273021001615509,0.6262116316639742,0.7534286133961964
0.021447323262691498,0.9273021001615509,0.6264135702746365,0.7534286133961964
0.021436547860503197,0.9275040387722132,0.6264135702746365,0.7534286133961964
0.021424682810902596,0.9275040387722132,0.6270193861066236,0.7534286133961964
0.021418774500489235,0.9277059773828756,0.6270193861066236,0.7534286133961964
0.021387621760368347,0.9277059773828756,0.6280290791599353,0.7534286133961964
0.021363291889429092,0.9281098546042004,0.6280290791599353,0.7534286133961964
0.021362097933888435,0.9281098546042004,0.6282310177705978,0.7534286133961964
0.021356379613280296,0.9283117932148627,0.6282310177705978,0.7534286133961964
0.02133292332291603,0.9283117932148627,0.6288368336025848,0.7534286133961964
0.021324390545487404,0.928513731825525,0.6288368336025848,0.7534286133961964
0.02129959501326084,0.928513731825525,0.6292407108239095,0.7534286133961964
0.02128550037741661,0.9289176090468497,0.6292407108239095,0.7534286133961964
0.021276533603668213,0.9289176090468497,0.6298465266558966,0.7534286133961964
0.021264610812067986,0.9293214862681745,0.6298465266558966,0.7534286133961964
0.021215636283159256,0.9293214862681745,0.6318659127625202,0.7534286133961964
0.021211637184023857,0.9297253634894992,0.6318659127625202,0.7534286133961964
0.021210219711065292,0.9297253634894992,0.6320678513731826,0.7534286133961964
0.021192437037825584,0.9299273021001615,0.6320678513731826,0.7534286133961964
0.02118719182908535,0.9299273021001615,0.6322697899838449,0.7534286133961964
0.021180208772420883,0.9301292407108239,0.6322697899838449,0.7534286133961964
0.021168628707528114,0.9301292407108239,0.6326736672051696,0.7534286133961964
0.021164512261748314,0.9303311793214862,0.6326736672051696,0.7534286133961964
0.021153723821043968,0.9303311793214862,0.632875605815832,0.7534286133961964
0.021143706515431404,0.9309369951534734,0.632875605815832,0.7534286133961964
0.02114240825176239,0.9309369951534734,0.6332794830371568,0.7534286133961964
0.021133044734597206,0.9319466882067852,0.6332794830371568,0.7534286133961964
0.021123696118593216,0.9319466882067852,0.6338852988691438,0.7534286133961964
0.021106189116835594,0.9323505654281099,0.6338852988691438,0.7534286133961964
0.02109326794743538,0.9323505654281099,0.6344911147011308,0.7534286133961964
0.021088730543851852,0.9327544426494345,0.6344911147011308,0.7534286133961964
0.02107740379869938,0.9327544426494345,0.6348949919224556,0.7534286133961964
0.021061791107058525,0.9331583198707593,0.6348949919224556,0.7534286133961964
0.021042190492153168,0.9331583198707593,0.6352988691437803,0.7534286133961964
0.02102992869913578,0.933562197092084,0.6352988691437803,0.7534286133961964
0.02102767303586006,0.933562197092084,0.6355008077544426,0.7534286133961964
0.021024063229560852,0.9337641357027464,0.6355008077544426,0.7534286133961964
0.020991984754800797,0.9337641357027464,0.6359046849757674,0.7534286133961964
0.020979847759008408,0.9343699515347335,0.6359046849757674,0.7534286133961964
0.020976675674319267,0.9343699515347335,0.6361066235864298,0.7534286133961964
0.020970793440937996,0.9345718901453958,0.6361066235864298,0.7534286133961964
0.020952412858605385,0.9345718901453958,0.6365105008077544,0.7534286133961964
0.020946867763996124,0.9347738287560582,0.6365105008077544,0.7534286133961964
0.02094263583421707,0.9347738287560582,0.6367124394184168,0.7534286133961964
0.020942209288477898,0.9349757673667205,0.6367124394184168,0.7534286133961964
0.02094174176454544,0.9349757673667205,0.6369143780290791,0.7534286133961964
0.020940398797392845,0.9351777059773829,0.6369143780290791,0.7534286133961964
0.02093959040939808,0.9351777059773829,0.6371163166397416,0.7534286133961964
0.02093779668211937,0.9355815831987075,0.6371163166397416,0.7534286133961964
0.020916348323225975,0.9355815831987075,0.6373182552504039,0.7534286133961964
0.020894471555948257,0.9361873990306947,0.6373182552504039,0.7534286133961964
0.020875263959169388,0.9361873990306947,0.6379240710823909,0.7534286133961964
0.020873064175248146,0.936389337641357,0.6379240710823909,0.7534286133961964
0.020834069699048996,0.936389337641357,0.6389337641357028,0.7534286133961964
0.020832957699894905,0.9365912762520194,0.6389337641357028,0.7534286133961964
0.02083178050816059,0.9365912762520194,0.6391357027463651,0.7534286133961964
0.02082609198987484,0.9367932148626817,0.6391357027463651,0.7534286133961964
0.020791783928871155,0.9367932148626817,0.6401453957996769,0.7534286133961964
0.02078922651708126,0.9369951534733441,0.6401453957996769,0.7534286133961964
0.020788509398698807,0.9369951534733441,0.6403473344103393,0.7534286133961964
0.020778875797986984,0.9371970920840065,0.6403473344103393,0.7534286133961964
0.020766405388712883,0.9371970920840065,0.6409531502423264,0.7534286133961964
0.020748483017086983,0.9376009693053312,0.6409531502423264,0.7534286133961964
0.020725950598716736,0.9376009693053312,0.6419628432956381,0.7534286133961964
0.020722709596157074,0.9378029079159935,0.6419628432956381,0.7534286133961964
0.020682677626609802,0.9378029079159935,0.6429725363489499,0.7534286133961964
0.020681137219071388,0.9380048465266559,0.6429725363489499,0.7534286133961964
0.02063911221921444,0.9380048465266559,0.6451938610662359,0.7534286133961964
0.02063598856329918,0.9382067851373183,0.6451938610662359,0.7534286133961964
0.020607594400644302,0.9382067851373183,0.6462035541195477,0.7534286133961964
0.020602941513061523,0.9384087237479806,0.6462035541195477,0.7534286133961964
0.020598871633410454,0.9384087237479806,0.64640549273021,0.7534286133961964
0.02059043012559414,0.9388126009693053,0.64640549273021,0.7534286133961964
0.020589180290699005,0.9388126009693053,0.6470113085621971,0.7534286133961964
0.020583871752023697,0.9390145395799677,0.6470113085621971,0.7534286133961964
0.020573509857058525,0.9390145395799677,0.6472132471728594,0.7534286133961964
0.020571688190102577,0.93921647819063,0.6472132471728594,0.7534286133961964
0.020566226914525032,0.93921647819063,0.6474151857835219,0.7534286133961964
0.020564232021570206,0.9394184168012925,0.6474151857835219,0.7534286133961964
0.020547451451420784,0.9394184168012925,0.6482229402261712,0.7534286133961964
0.020537706092000008,0.9398222940226171,0.6482229402261712,0.7534286133961964
0.020523106679320335,0.9398222940226171,0.648626817447496,0.7534286133961964
0.020510556176304817,0.9400242326332795,0.648626817447496,0.7534286133961964
0.020484907552599907,0.9400242326332795,0.6490306946688207,0.7534286133961964
0.020481592044234276,0.9402261712439418,0.6490306946688207,0.7534286133961964
0.02046656608581543,0.9402261712439418,0.6494345718901454,0.7534286133961964
0.02046462520956993,0.9404281098546042,0.6494345718901454,0.7534286133961964
0.02045999839901924,0.9404281098546042,0.6496365105008077,0.7534286133961964
0.020446263253688812,0.940831987075929,0.6496365105008077,0.7534286133961964
0.020385639742016792,0.940831987075929,0.652059773828756,0.7534286133961964
0.02036859467625618,0.9412358642972536,0.652059773828756,0.7534286133961964
0.02036110684275627,0.9412358642972536,0.6526655896607432,0.7534286133961964
0.02036045677959919,0.941437802907916,0.6526655896607432,0.7534286133961964
0.020340725779533386,0.941437802907916,0.653675282714055,0.7534286133961964
0.0203406885266304,0.9416397415185783,0.653675282714055,0.7534286133961964
0.02033783122897148,0.9416397415185783,0.6538772213247173,0.7534286133961964
0.020336110144853592,0.9418416801292407,0.6538772213247173,0.7534286133961964
0.02029251493513584,0.9418416801292407,0.6552907915993538,0.7534286133961964
0.02029099129140377,0.942043618739903,0.6552907915993538,0.7534286133961964
0.020289050415158272,0.942043618739903,0.6554927302100162,0.7534286133961964
0.020282715559005737,0.9426494345718901,0.6554927302100162,0.7534286133961964
0.02023322321474552,0.9426494345718901,0.657108239095315,0.7534286133961964
0.02023068256676197,0.9428513731825525,0.657108239095315,0.7534286133961964
0.020229315385222435,0.9428513731825525,0.6573101777059773,0.7534286133961964
0.02022414468228817,0.9430533117932148,0.6573101777059773,0.7534286133961964
0.020223431289196014,0.9430533117932148,0.6575121163166397,0.7534286133961964
0.020217733457684517,0.9432552504038773,0.6575121163166397,0.7534286133961964
0.02017647586762905,0.9432552504038773,0.659329563812601,0.7534286133961964
0.02017444185912609,0.9434571890145396,0.659329563812601,0.7534286133961964
0.020156199112534523,0.9434571890145396,0.659935379644588,0.7534286133961964
0.020153557881712914,0.943659127625202,0.659935379644588,0.7534286133961964
0.020149890333414078,0.943659127625202,0.6603392568659128,0.7534286133961964
0.020141620188951492,0.9440630048465266,0.6603392568659128,0.7534286133961964
0.02013123594224453,0.9440630048465266,0.6607431340872375,0.7534286133961964
0.02012491039931774,0.9444668820678513,0.6607431340872375,0.7534286133961964
0.019986188039183617,0.9444668820678513,0.6651857835218093,0.7534286133961964
0.01996140368282795,0.9446688206785138,0.6651857835218093,0.7534286133961964
0.019959930330514908,0.9446688206785138,0.6653877221324718,0.7534286133961964
0.01995808072388172,0.9448707592891761,0.6653877221324718,0.7534286133961964
0.01988312602043152,0.9448707592891761,0.6674071082390953,0.7534286133961964
0.01988266408443451,0.9450726978998385,0.6674071082390953,0.7534286133961964
0.01985113136470318,0.9450726978998385,0.6678109854604201,0.7534286133961964
0.019843652844429016,0.9454765751211631,0.6678109854604201,0.7534286133961964
0.019822947680950165,0.9454765751211631,0.6690226171243941,0.7534286133961964
0.01982046477496624,0.9456785137318255,0.6690226171243941,0.7534286133961964
0.01979721337556839,0.9456785137318255,0.6700323101777059,0.7534286133961964
0.01979544200003147,0.9458804523424879,0.6700323101777059,0.7534286133961964
0.019771501421928406,0.9458804523424879,0.6706381260096931,0.7534286133961964
0.01977069489657879,0.9460823909531503,0.6706381260096931,0.7534286133961964
0.019761567935347557,0.9460823909531503,0.6712439418416801,0.7534286133961964
0.01976092718541622,0.9462843295638126,0.6712439418416801,0.7534286133961964
0.019728943705558777,0.9462843295638126,0.6720516962843296,0.7534286133961964
0.019714750349521637,0.946486268174475,0.6720516962843296,0.7534286133961964
0.019635140895843506,0.946486268174475,0.6750807754442649,0.7534286133961964
0.019633159041404724,0.9466882067851373,0.6750807754442649,0.7534286133961964
0.01962832733988762,0.9466882067851373,0.6752827140549273,0.7534286133961964
0.019618619233369827,0.9468901453957996,0.6752827140549273,0.7534286133961964
0.01961509697139263,0.9468901453957996,0.675686591276252,0.7534286133961964
0.019603680819272995,0.947092084006462,0.675686591276252,0.7534286133961964
0.019601937383413315,0.947092084006462,0.6758885298869144,0.7534286133961964
0.019593220204114914,0.9472940226171244,0.6758885298869144,0.7534286133961964
0.01959291473031044,0.9472940226171244,0.6760904684975767,0.7534286133961964
0.01958671398460865,0.9476978998384491,0.6760904684975767,0.7534286133961964
0.01956551894545555,0.9476978998384491,0.6768982229402262,0.7534286133961964
0.019562819972634315,0.9478998384491115,0.6768982229402262,0.7534286133961964
0.019558291882276535,0.9478998384491115,0.6771001615508885,0.7534286133961964
0.01955798640847206,0.9481017770597738,0.6771001615508885,0.7534286133961964
0.019554855301976204,0.9481017770597738,0.6777059773828756,0.7534286133961964
0.0195501446723938,0.9483037156704361,0.6777059773828756,0.7534286133961964
0.019547870382666588,0.9483037156704361,0.677907915993538,0.7534286133961964
0.01954721286892891,0.9485056542810986,0.677907915993538,0.7534286133961964
0.019492309540510178,0.9485056542810986,0.6799273021001615,0.7534286133961964
0.019484227523207664,0.9491114701130856,0.6799273021001615,0.7534286133961964
0.019464513286948204,0.9491114701130856,0.6809369951534734,0.7534286133961964
0.01946076937019825,0.9495153473344103,0.6809369951534734,0.7534286133961964
0.019429273903369904,0.9495153473344103,0.6817447495961227,0.7534286133961964
0.019426610320806503,0.9497172859450727,0.6817447495961227,0.7534286133961964
0.019421661272644997,0.9497172859450727,0.6819466882067852,0.7534286133961964
0.01942109316587448,0.9499192245557351,0.6819466882067852,0.7534286133961964
0.01942005194723606,0.9499192245557351,0.6821486268174475,0.7534286133961964
0.01941518858075142,0.9501211631663974,0.6821486268174475,0.7534286133961964
0.01935376413166523,0.9501211631663974,0.6833602584814217,0.7534286133961964
0.019344810396432877,0.9503231017770598,0.6833602584814217,0.7534286133961964
0.019333822652697563,0.9503231017770598,0.683562197092084,0.7534286133961964
0.019327331334352493,0.9507269789983845,0.683562197092084,0.7534286133961964
0.019307704642415047,0.9507269789983845,0.6845718901453958,0.7534286133961964
0.01930287852883339,0.9509289176090469,0.6845718901453958,0.7534286133961964
0.019296981394290924,0.9509289176090469,0.6847738287560582,0.7534286133961964
0.01927824690937996,0.9511308562197092,0.6847738287560582,0.7534286133961964
0.01927671767771244,0.9511308562197092,0.6849757673667205,0.7534286133961964
0.01926170475780964,0.9513327948303716,0.6849757673667205,0.7534286133961964
0.01926088146865368,0.9513327948303716,0.6851777059773829,0.7534286133961964
0.019259028136730194,0.9515347334410339,0.6851777059773829,0.7534286133961964
0.01922835223376751,0.9515347334410339,0.6859854604200323,0.7534286133961964
0.019225379452109337,0.9517366720516963,0.6859854604200323,0.7534286133961964
0.019207729026675224,0.9517366720516963,0.6869951534733441,0.7534286133961964
0.01920621283352375,0.9519386106623586,0.6869951534733441,0.7534286133961964
0.01919335126876831,0.9519386106623586,0.6873990306946688,0.7534286133961964
0.019182641059160233,0.952140549273021,0.6873990306946688,0.7534286133961964
0.019099872559309006,0.952140549273021,0.6900242326332795,0.7534286133961964
0.019097398966550827,0.9523424878836834,0.6900242326332795,0.7534286133961964
0.019068848341703415,0.9523424878836834,0.6912358642972536,0.7534286133961964
0.019062098115682602,0.9525444264943457,0.6912358642972536,0.7534286133961964
0.019035959616303444,0.9525444264943457,0.692043618739903,0.7534286133961964
0.01902822218835354,0.9527463651050081,0.692043618739903,0.7534286133961964
0.019002879038453102,0.9527463651050081,0.6924474959612278,0.7534286133961964
0.01900090090930462,0.9529483037156704,0.6924474959612278,0.7534286133961964
0.019000811502337456,0.9529483037156704,0.6926494345718901,0.7534286133961964
0.018984738737344742,0.9533521809369951,0.6926494345718901,0.7534286133961964
0.018928086385130882,0.9533521809369951,0.6944668820678513,0.7534286133961964
0.01892242021858692,0.9535541195476576,0.6944668820678513,0.7534286133961964
0.01889103464782238,0.9535541195476576,0.696486268174475,0.7534286133961964
0.018887778744101524,0.9537560581583199,0.696486268174475,0.7534286133961964
0.01887471042573452,0.9537560581583199,0.697092084006462,0.7534286133961964
0.018873518332839012,0.9539579967689822,0.697092084006462,0.7534286133961964
0.018856344744563103,0.9539579967689822,0.6974959612277868,0.7534286133961964
0.018852967768907547,0.9541599353796446,0.6974959612277868,0.7534286133961964
0.01884978823363781,0.9541599353796446,0.6981017770597738,0.7534286133961964
0.01883711665868759,0.9543618739903069,0.6981017770597738,0.7534286133961964
0.018830617889761925,0.9543618739903069,0.6987075928917609,0.7534286133961964
0.01881740614771843,0.9545638126009693,0.6987075928917609,0.7534286133961964
0.018815040588378906,0.9545638126009693,0.6989095315024233,0.7534286133961964
0.01881454326212406,0.9547657512116317,0.6989095315024233,0.7534286133961964
0.018778102472424507,0.9547657512116317,0.7009289176090469,0.7534286133961964
0.018775682896375656,0.9549676898222941,0.7009289176090469,0.7534286133961964
0.01876264624297619,0.9549676898222941,0.7015347334410339,0.7534286133961964
0.018761275336146355,0.9551696284329564,0.7015347334410339,0.7534286133961964
0.018740488216280937,0.9551696284329564,0.7027463651050081,0.7534286133961964
0.018735673278570175,0.9553715670436187,0.7027463651050081,0.7534286133961964
0.018701711669564247,0.9553715670436187,0.7033521809369951,0.7534286133961964
0.018697967752814293,0.9555735056542811,0.7033521809369951,0.7534286133961964
0.018668927252292633,0.9555735056542811,0.7043618739903069,0.7534286133961964
0.018663082271814346,0.9557754442649434,0.7043618739903069,0.7534286133961964
0.018655110150575638,0.9557754442649434,0.7045638126009693,0.7534286133961964
0.018637388944625854,0.9561793214862682,0.7045638126009693,0.7534286133961964
0.018569128587841988,0.9561793214862682,0.7065831987075929,0.7534286133961964
0.018567107617855072,0.9563812600969306,0.7065831987075929,0.7534286133961964
0.018566681072115898,0.9563812600969306,0.7067851373182552,0.7534286133961964
0.01856488734483719,0.9565831987075929,0.7067851373182552,0.7534286133961964
0.018500585108995438,0.9565831987075929,0.7084006462035541,0.7534286133961964
0.018497884273529053,0.9567851373182552,0.7084006462035541,0.7534286133961964
0.01848972775042057,0.9567851373182552,0.7090064620355412,0.7534286133961964
0.018485242500901222,0.9569870759289176,0.7090064620355412,0.7534286133961964
0.01838153414428234,0.9569870759289176,0.7122374798061389,0.7534286133961964
0.018361086025834084,0.9573909531502424,0.7122374798061389,0.7534286133961964
0.018293721601366997,0.9573909531502424,0.7148626817447497,0.7534286133961964
0.018292056396603584,0.9575928917609047,0.7148626817447497,0.7534286133961964
0.018285652622580528,0.9575928917609047,0.715064620355412,0.7534286133961964
0.018274929374456406,0.9577948303715671,0.715064620355412,0.7534286133961964
0.0182673130184412,0.9577948303715671,0.715670436187399,0.7534286133961964
0.018264878541231155,0.9579967689822294,0.715670436187399,0.7534286133961964
0.018245242536067963,0.9579967689822294,0.7162762520193862,0.7534286133961964
0.018230129033327103,0.9584006462035541,0.7162762520193862,0.7534286133961964
0.018191039562225342,0.9584006462035541,0.7189014539579968,0.7534286133961964
0.018185565248131752,0.9588045234248789,0.7189014539579968,0.7534286133961964
0.01815793849527836,0.9588045234248789,0.7195072697899838,0.7534286133961964
0.01815756782889366,0.9590064620355412,0.7195072697899838,0.7534286133961964
0.01814056746661663,0.9590064620355412,0.720113085621971,0.7534286133961964
0.01812494732439518,0.9592084006462036,0.720113085621971,0.7534286133961964
0.018094418570399284,0.9592084006462036,0.7211227786752827,0.7534286133961964
0.018085692077875137,0.9594103392568659,0.7211227786752827,0.7534286133961964
0.018064914271235466,0.9594103392568659,0.721324717285945,0.7534286133961964
0.018063394352793694,0.9596122778675282,0.721324717285945,0.7534286133961964
0.018058495596051216,0.9596122778675282,0.7217285945072698,0.7534286133961964
0.018054261803627014,0.9598142164781907,0.7217285945072698,0.7534286133961964
0.018045559525489807,0.9598142164781907,0.7221324717285945,0.7534286133961964
0.018041424453258514,0.9602180936995154,0.7221324717285945,0.7534286133961964
0.018019113689661026,0.9602180936995154,0.7227382875605816,0.7534286133961964
0.01801435835659504,0.9604200323101777,0.7227382875605816,0.7534286133961964
0.018011966720223427,0.9604200323101777,0.722940226171244,0.7534286133961964
0.017994629219174385,0.9606219709208401,0.722940226171244,0.7534286133961964
0.017965666949748993,0.9606219709208401,0.7241518578352181,0.7534286133961964
0.017965279519557953,0.9608239095315024,0.7241518578352181,0.7534286133961964
0.017959391698241234,0.9608239095315024,0.7243537964458805,0.7534286133961964
0.017939692363142967,0.9614297253634895,0.7243537964458805,0.7534286133961964
0.01792794093489647,0.9614297253634895,0.7247576736672051,0.7534286133961964
0.017922237515449524,0.9616316639741519,0.7247576736672051,0.7534286133961964
0.017879150807857513,0.9616316639741519,0.725767366720517,0.7534286133961964
0.017873559147119522,0.9618336025848142,0.725767366720517,0.7534286133961964
0.01785612851381302,0.9618336025848142,0.7259693053311793,0.7534286133961964
0.017842816188931465,0.9624394184168013,0.7259693053311793,0.7534286133961964
0.017818579450249672,0.9624394184168013,0.7277867528271406,0.7534286133961964
0.017813416197896004,0.9626413570274637,0.7277867528271406,0.7534286133961964
0.0178116112947464,0.9626413570274637,0.7279886914378029,0.7534286133961964
0.017792534083127975,0.9632471728594507,0.7279886914378029,0.7534286133961964
0.017766281962394714,0.9632471728594507,0.7292003231017771,0.7534286133961964
0.01773861050605774,0.9636510500807755,0.7292003231017771,0.7534286133961964
0.017728758975863457,0.9636510500807755,0.7298061389337641,0.7534286133961964
0.01772753894329071,0.9638529886914378,0.7298061389337641,0.7534286133961964
0.01768702268600464,0.9638529886914378,0.7306138933764136,0.7534286133961964
0.017677221447229385,0.9640549273021002,0.7306138933764136,0.7534286133961964
0.01767480932176113,0.9640549273021002,0.7308158319870759,0.7534286133961964
0.01766577921807766,0.9642568659127625,0.7308158319870759,0.7534286133961964
0.01765201985836029,0.9642568659127625,0.7312197092084006,0.7534286133961964
0.0176465455442667,0.9644588045234249,0.7312197092084006,0.7534286133961964
0.017645036801695824,0.9644588045234249,0.731421647819063,0.7534286133961964
0.017624961212277412,0.9648626817447497,0.731421647819063,0.7534286133961964
0.01759091578423977,0.9648626817447497,0.7328352180936996,0.7534286133961964
0.01758696883916855,0.965064620355412,0.7328352180936996,0.7534286133961964
0.017580546438694,0.965064620355412,0.7330371567043619,0.7534286133961964
0.01757093146443367,0.9652665589660743,0.7330371567043619,0.7534286133961964
0.01754872314631939,0.9652665589660743,0.7338449111470113,0.7534286133961964
0.017545847222208977,0.9654684975767367,0.7338449111470113,0.7534286133961964
0.01752748154103756,0.9654684975767367,0.7348546042003231,0.7534286133961964
0.017520181834697723,0.965670436187399,0.7348546042003231,0.7534286133961964
0.017495594918727875,0.965670436187399,0.7368739903069467,0.7534286133961964
0.017489518970251083,0.9658723747980614,0.7368739903069467,0.7534286133961964
0.01748204417526722,0.9658723747980614,0.7370759289176091,0.7534286133961964
0.017481697723269463,0.9660743134087237,0.7370759289176091,0.7534286133961964
0.017480453476309776,0.9660743134087237,0.7372778675282714,0.7534286133961964
0.017444191500544548,0.9666801292407108,0.7372778675282714,0.7534286133961964
0.017438124865293503,0.9666801292407108,0.7376817447495961,0.7534286133961964
0.017436984926462173,0.9668820678513732,0.7376817447495961,0.7534286133961964
0.01738537847995758,0.9668820678513732,0.739297253634895,0.7534286133961964
0.017384879291057587,0.9670840064620355,0.739297253634895,0.7534286133961964
0.0173848494887352,0.9670840064620355,0.7394991922455574,0.7534286133961964
0.01738414354622364,0.9672859450726979,0.7394991922455574,0.7534286133961964
0.01736028864979744,0.9672859450726979,0.7407108239095315,0.7534286133961964
0.017348790541291237,0.9674878836833603,0.7407108239095315,0.7534286133961964
0.017333993688225746,0.9674878836833603,0.7413166397415186,0.7534286133961964
0.017333604395389557,0.9676898222940227,0.7413166397415186,0.7534286133961964
0.017307128757238388,0.9676898222940227,0.7419224555735057,0.7534286133961964
0.01730378344655037,0.9680936995153473,0.7419224555735057,0.7534286133961964
0.01726633869111538,0.9680936995153473,0.7447495961227787,0.7534286133961964
0.017264768481254578,0.968497576736672,0.7447495961227787,0.7534286133961964
0.017258847132325172,0.968497576736672,0.7451534733441034,0.7534286133961964
0.017254365608096123,0.9686995153473344,0.7451534733441034,0.7534286133961964
0.01721104048192501,0.9686995153473344,0.7469709208400647,0.7534286133961964
0.0171991977840662,0.9691033925686591,0.7469709208400647,0.7534286133961964
0.01715920679271221,0.9691033925686591,0.7483844911147012,0.7534286133961964
0.017159191891551018,0.9693053311793215,0.7483844911147012,0.7534286133961964
0.01713126339018345,0.9693053311793215,0.7491922455573505,0.7534286133961964
0.01713106594979763,0.9695072697899838,0.7491922455573505,0.7534286133961964
0.01711919903755188,0.9695072697899838,0.7497980613893377,0.7534286133961964
0.017101962119340897,0.9703150242326333,0.7497980613893377,0.7534286133961964
0.01709178276360035,0.9703150242326333,0.7502019386106623,0.7534286133961964
0.017088020220398903,0.9705169628432956,0.7502019386106623,0.7534286133961964
0.017078731209039688,0.9705169628432956,0.750605815831987,0.7534286133961964
0.017076043412089348,0.970718901453958,0.750605815831987,0.7534286133961964
0.01706557720899582,0.970718901453958,0.7508077544426495,0.7534286133961964
0.017062701284885406,0.9709208400646203,0.7508077544426495,0.7534286133961964
0.017043501138687134,0.9709208400646203,0.7514135702746365,0.7534286133961964
0.017040640115737915,0.9711227786752827,0.7514135702746365,0.7534286133961964
0.017039092257618904,0.9711227786752827,0.7516155088852988,0.7534286133961964
0.017018012702465057,0.971324717285945,0.7516155088852988,0.7534286133961964
0.01697389967739582,0.971324717285945,0.752827140549273,0.7534286133961964
0.01696915365755558,0.9715266558966075,0.752827140549273,0.7534286133961964
0.0169205404818058,0.9715266558966075,0.7534329563812601,0.7534286133961964
0.01690848171710968,0.9717285945072698,0.7534329563812601,0.7534286133961964
0.016856038942933083,0.9717285945072698,0.755048465266559,0.7534286133961964
0.01684294454753399,0.9719305331179321,0.755048465266559,0.7534286133961964
0.016792256385087967,0.9719305331179321,0.7562600969305331,0.7534286133961964
0.01677531749010086,0.9721324717285945,0.7562600969305331,0.7534286133961964
0.016773896291851997,0.9721324717285945,0.7566639741518578,0.7534286133961964
0.016760211437940598,0.9725363489499192,0.7566639741518578,0.7534286133961964
0.016742102801799774,0.9725363489499192,0.7570678513731826,0.7534286133961964
0.016741888597607613,0.9727382875605816,0.7570678513731826,0.7534286133961964
0.01673569530248642,0.9727382875605816,0.7572697899838449,0.7534286133961964
0.016728052869439125,0.9731421647819063,0.7572697899838449,0.7534286133961964
0.016575459390878677,0.9731421647819063,0.7625201938610663,0.7534286133961964
0.016561631113290787,0.9733441033925686,0.7625201938610663,0.7534286133961964
0.01655423454940319,0.9733441033925686,0.7629240710823909,0.7534286133961964
0.01654892787337303,0.973546042003231,0.7629240710823909,0.7534286133961964
0.016544083133339882,0.973546042003231,0.7635298869143781,0.7534286133961964
0.016531042754650116,0.9737479806138933,0.7635298869143781,0.7534286133961964
0.01652715727686882,0.9737479806138933,0.7639337641357028,0.7534286133961964
0.016526279971003532,0.9739499192245558,0.7639337641357028,0.7534286133961964
0.016517657786607742,0.9739499192245558,0.7641357027463651,0.7534286133961964
0.016515299677848816,0.9741518578352181,0.7641357027463651,0.7534286133961964
0.016503699123859406,0.9741518578352181,0.7647415185783522,0.7534286133961964
0.016497567296028137,0.9743537964458805,0.7647415185783522,0.7534286133961964
0.016473812982439995,0.9743537964458805,0.7655492730210016,0.7534286133961964
0.016459258273243904,0.9747576736672051,0.7655492730210016,0.7534286133961964
0.0163799449801445,0.9747576736672051,0.7675686591276252,0.7534286133961964
0.016377734020352364,0.9749596122778675,0.7675686591276252,0.7534286133961964
0.016370875760912895,0.9749596122778675,0.7679725363489499,0.7534286133961964
0.01637086272239685,0.9751615508885298,0.7679725363489499,0.7534286133961964
0.016368946060538292,0.9751615508885298,0.7683764135702746,0.7534286133961964
0.016360992565751076,0.9755654281098546,0.7683764135702746,0.7534286133961964
0.01630803570151329,0.9755654281098546,0.7716074313408724,0.7534286133961964
0.01630602590739727,0.975767366720517,0.7716074313408724,0.7534286133961964
0.016277184709906578,0.975767366720517,0.7730210016155089,0.7534286133961964
0.016275865957140923,0.9759693053311793,0.7730210016155089,0.7534286133961964
0.016270337626338005,0.9759693053311793,0.773626817447496,0.7534286133961964
0.01625841110944748,0.976373182552504,0.773626817447496,0.7534286133961964
0.01623721793293953,0.976373182552504,0.7740306946688207,0.7534286133961964
0.016235731542110443,0.9765751211631664,0.7740306946688207,0.7534286133961964
0.016202284023165703,0.9765751211631664,0.7766558966074314,0.7534286133961964
0.01619865372776985,0.9767770597738288,0.7766558966074314,0.7534286133961964
0.016187213361263275,0.9767770597738288,0.777059773828756,0.7534286133961964
0.016181712970137596,0.9769789983844911,0.777059773828756,0.7534286133961964
0.01617310382425785,0.9769789983844911,0.7772617124394184,0.7534286133961964
0.016159754246473312,0.9771809369951535,0.7772617124394184,0.7534286133961964
0.016055891290307045,0.9771809369951535,0.7796849757673667,0.7534286133961964
0.01605142280459404,0.9773828756058158,0.7796849757673667,0.7534286133961964
0.015982598066329956,0.9773828756058158,0.782108239095315,0.7534286133961964
0.015982529148459435,0.9775848142164781,0.782108239095315,0.7534286133961964
0.015970736742019653,0.9775848142164781,0.7825121163166397,0.7534286133961964
0.01596217043697834,0.9777867528271406,0.7825121163166397,0.7534286133961964
0.015945948660373688,0.9777867528271406,0.7829159935379645,0.7534286133961964
0.01594124361872673,0.9781906300484653,0.7829159935379645,0.7534286133961964
0.015921790152788162,0.9781906300484653,0.7833198707592892,0.7534286133961964
0.01592041179537773,0.9783925686591276,0.7833198707592892,0.7534286133961964
0.015858013182878494,0.9783925686591276,0.7855411954765751,0.7534286133961964
0.01583653874695301,0.97859450726979,0.7855411954765751,0.7534286133961964
0.015766849741339684,0.97859450726979,0.7877625201938611,0.7534286133961964
0.015766236931085587,0.9787964458804523,0.7877625201938611,0.7534286133961964
0.015702590346336365,0.9787964458804523,0.789983844911147,0.7534286133961964
0.01570083759725094,0.9789983844911146,0.789983844911147,0.7534286133961964
0.01569501683115959,0.9789983844911146,0.7901857835218093,0.7534286133961964
0.015691766515374184,0.9792003231017771,0.7901857835218093,0.7534286133961964
0.015595506876707077,0.9792003231017771,0.7930129240710824,0.7534286133961964
0.015593668445944786,0.9794022617124394,0.7930129240710824,0.7534286133961964
0.015580719336867332,0.9794022617124394,0.7942245557350566,0.7534286133961964
0.015574369579553604,0.9798061389337641,0.7942245557350566,0.7534286133961964
0.015567519702017307,0.9798061389337641,0.7944264943457189,0.7534286133961964
0.0155667494982481,0.9800080775444265,0.7944264943457189,0.7534286133961964
0.015504187904298306,0.9800080775444265,0.7960420032310178,0.7534286133961964
0.01548811700195074,0.9802100161550888,0.7960420032310178,0.7534286133961964
0.01540732104331255,0.9802100161550888,0.7988691437802908,0.7534286133961964
0.015403973869979382,0.9804119547657512,0.7988691437802908,0.7534286133961964
0.01539413258433342,0.9804119547657512,0.7996768982229402,0.7534286133961964
0.015394005924463272,0.9806138933764136,0.7996768982229402,0.7534286133961964
0.015297780744731426,0.9806138933764136,0.8025040387722132,0.7534286133961964
0.01529476698487997,0.9808158319870759,0.8025040387722132,0.7534286133961964
0.015154332853853703,0.9808158319870759,0.8067447495961227,0.7534286133961964
0.015144937671720982,0.9810177705977383,0.8067447495961227,0.7534286133961964
0.015111015178263187,0.9810177705977383,0.8075525040387722,0.7534286133961964
0.01510152593255043,0.9812197092084006,0.8075525040387722,0.7534286133961964
0.015092018991708755,0.9812197092084006,0.8077544426494345,0.7534286133961964
0.015091588720679283,0.981421647819063,0.8077544426494345,0.7534286133961964
0.015079141594469547,0.981421647819063,0.8089660743134087,0.7534286133961964
0.015064547769725323,0.9816235864297254,0.8089660743134087,0.7534286133961964
0.015060527250170708,0.9816235864297254,0.809168012924071,0.7534286133961964
0.015052219852805138,0.9818255250403877,0.809168012924071,0.7534286133961964
0.01503710262477398,0.9818255250403877,0.8095718901453958,0.7534286133961964
0.015034439042210579,0.9820274636510501,0.8095718901453958,0.7534286133961964
0.015017748810350895,0.9820274636510501,0.8101777059773829,0.7534286133961964
0.015010600909590721,0.9822294022617124,0.8101777059773829,0.7534286133961964
0.014929461292922497,0.9822294022617124,0.8117932148626817,0.7534286133961964
0.014913761056959629,0.9824313408723748,0.8117932148626817,0.7534286133961964
0.014895239844918251,0.9824313408723748,0.8119951534733441,0.7534286133961964
0.014886537566781044,0.9826332794830371,0.8119951534733441,0.7534286133961964
0.01478212047368288,0.9826332794830371,0.8160339256865913,0.7534286133961964
0.01478108111768961,0.9828352180936996,0.8160339256865913,0.7534286133961964
0.01475506741553545,0.9828352180936996,0.8172455573505655,0.7534286133961964
0.014748615212738514,0.9830371567043619,0.8172455573505655,0.7534286133961964
0.014625325798988342,0.9830371567043619,0.8196688206785138,0.7534286133961964
0.014624430797994137,0.9832390953150242,0.8196688206785138,0.7534286133961964
0.014606103301048279,0.9832390953150242,0.8200726978998385,0.7534286133961964
0.014596588909626007,0.9834410339256866,0.8200726978998385,0.7534286133961964
0.014505060389637947,0.9834410339256866,0.8216882067851373,0.7534286133961964
0.014497951604425907,0.9836429725363489,0.8216882067851373,0.7534286133961964
0.014447478577494621,0.9836429725363489,0.8233037156704361,0.7534286133961964
0.01441124640405178,0.9840468497576736,0.8233037156704361,0.7534286133961964
0.014406847767531872,0.9840468497576736,0.8237075928917609,0.7534286133961964
0.014402743428945541,0.9842487883683361,0.8237075928917609,0.7534286133961964
0.01434977725148201,0.9842487883683361,0.8247172859450727,0.7534286133961964
0.014334113337099552,0.9844507269789984,0.8247172859450727,0.7534286133961964
0.014332883059978485,0.9844507269789984,0.8249192245557351,0.7534286133961964
0.014332286082208157,0.9846526655896607,0.8249192245557351,0.7534286133961964
0.014272578060626984,0.9846526655896607,0.8263327948303716,0.7534286133961964
0.014264484867453575,0.9848546042003231,0.8263327948303716,0.7534286133961964
0.014219951815903187,0.9848546042003231,0.8279483037156704,0.7534286133961964
0.014215588569641113,0.9850565428109854,0.8279483037156704,0.7534286133961964
0.014205018058419228,0.9850565428109854,0.8283521809369951,0.7534286133961964
0.014200529083609581,0.9852584814216478,0.8283521809369951,0.7534286133961964
0.014127582311630249,0.9852584814216478,0.8297657512116317,0.7534286133961964
0.014123030938208103,0.9854604200323102,0.8297657512116317,0.7534286133961964
0.014109179377555847,0.9854604200323102,0.8301696284329564,0.7534286133961964
0.01409484539180994,0.9856623586429726,0.8301696284329564,0.7534286133961964
0.0140884630382061,0.9856623586429726,0.8305735056542811,0.7534286133961964
0.014080378226935863,0.9860662358642972,0.8305735056542811,0.7534286133961964
0.013939608819782734,0.9860662358642972,0.8342084006462036,0.7534286133961964
0.013928588479757309,0.9862681744749596,0.8342084006462036,0.7534286133961964
0.013927546329796314,0.9862681744749596,0.8344103392568659,0.7534286133961964
0.013914286158978939,0.9866720516962844,0.8344103392568659,0.7534286133961964
0.013898974284529686,0.9866720516962844,0.835016155088853,0.7534286133961964
0.013892801478505135,0.9868739903069467,0.835016155088853,0.7534286133961964
0.013844073750078678,0.9868739903069467,0.8364297253634895,0.7534286133961964
0.013842577114701271,0.9870759289176091,0.8364297253634895,0.7534286133961964
0.013813707046210766,0.9870759289176091,0.8376413570274637,0.7534286133961964
0.013809934258460999,0.9872778675282714,0.8376413570274637,0.7534286133961964
0.013806210830807686,0.9872778675282714,0.837843295638126,0.7534286133961964
0.013805185444653034,0.9874798061389337,0.837843295638126,0.7534286133961964
0.01379178836941719,0.9874798061389337,0.8380452342487884,0.7534286133961964
0.013775842264294624,0.9878836833602584,0.8380452342487884,0.7534286133961964
0.013706251047551632,0.9878836833602584,0.840064620355412,0.7534286133961964
0.013698764145374298,0.9880856219709209,0.840064620355412,0.7534286133961964
0.013688618317246437,0.9880856219709209,0.840670436187399,0.7534286133961964
0.013672687113285065,0.9882875605815832,0.840670436187399,0.7534286133961964
0.013569124974310398,0.9882875605815832,0.8432956381260097,0.7534286133961964
0.013545050285756588,0.9886914378029079,0.8432956381260097,0.7534286133961964
0.013540876097977161,0.9886914378029079,0.8439014539579968,0.7534286133961964
0.013539290055632591,0.9888933764135702,0.8439014539579968,0.7534286133961964
0.01352731604129076,0.9888933764135702,0.8441033925686591,0.7534286133961964
0.013525767251849174,0.9890953150242326,0.8441033925686591,0.7534286133961964
0.013509172014892101,0.9890953150242326,0.8445072697899838,0.7534286133961964
0.013497037813067436,0.989297253634895,0.8445072697899838,0.7534286133961964
0.013323004357516766,0.989297253634895,0.8491518578352181,0.7534286133961964
0.013319159857928753,0.9894991922455574,0.8491518578352181,0.7534286133961964
0.013318588025867939,0.9894991922455574,0.8493537964458805,0.7534286133961964
0.01331766601651907,0.9897011308562197,0.8493537964458805,0.7534286133961964
0.01329562533646822,0.9897011308562197,0.8501615508885298,0.7534286133961964
0.013273848220705986,0.9901050080775444,0.8501615508885298,0.7534286133961964
0.013174398802220821,0.9901050080775444,0.8531906300484653,0.7534286133961964
0.01317097432911396,0.9903069466882067,0.8531906300484653,0.7534286133961964
0.013163648545742035,0.9903069466882067,0.8533925686591276,0.7534286133961964
0.013161142356693745,0.9905088852988692,0.8533925686591276,0.7534286133961964
0.013052471913397312,0.9905088852988692,0.8566235864297254,0.7534286133961964
0.01305229589343071,0.9907108239095315,0.8566235864297254,0.7534286133961964
0.01289011724293232,0.9907108239095315,0.8622778675282714,0.7534286133961964
0.012877430766820908,0.9909127625201939,0.8622778675282714,0.7534286133961964
0.012871075421571732,0.9909127625201939,0.8624798061389337,0.7534286133961964
0.012860248796641827,0.9911147011308562,0.8624798061389337,0.7534286133961964
0.012772921472787857,0.9911147011308562,0.8632875605815832,0.7534286133961964
0.012768103741109371,0.9913166397415186,0.8632875605815832,0.7534286133961964
0.012593258172273636,0.9913166397415186,0.8669224555735057,0.7534286133961964
0.01258823275566101,0.9915185783521809,0.8669224555735057,0.7534286133961964
0.012542163021862507,0.9915185783521809,0.8687399030694669,0.7534286133961964
0.012537682428956032,0.9917205169628432,0.8687399030694669,0.7534286133961964
0.012441802769899368,0.9917205169628432,0.8711631663974152,0.7534286133961964
0.012437094934284687,0.9919224555735057,0.8711631663974152,0.7534286133961964
0.012436295859515667,0.9919224555735057,0.8713651050080775,0.7534286133961964
0.01241996232420206,0.992124394184168,0.8713651050080775,0.7534286133961964
0.012336318381130695,0.992124394184168,0.8737883683360258,0.7534286133961964
0.012330153957009315,0.9923263327948304,0.8737883683360258,0.7534286133961964
0.012311933562159538,0.9923263327948304,0.874394184168013,0.7534286133961964
0.012309463694691658,0.9925282714054927,0.874394184168013,0.7534286133961964
0.012303786352276802,0.9925282714054927,0.8745961227786753,0.7534286133961964
0.012273336760699749,0.9927302100161551,0.8745961227786753,0.7534286133961964
0.012238351628184319,0.9927302100161551,0.8758077544426495,0.7534286133961964
0.012207255698740482,0.9929321486268174,0.8758077544426495,0.7534286133961964
0.012190639041364193,0.9929321486268174,0.8760096930533118,0.7534286133961964
0.012188144959509373,0.9931340872374798,0.8760096930533118,0.7534286133961964
0.0121877146884799,0.9931340872374798,0.8762116316639742,0.7534286133961964
0.012186428532004356,0.9933360258481422,0.8762116316639742,0.7534286133961964
0.012140297330915928,0.9933360258481422,0.8770193861066236,0.7534286133961964
0.012139097787439823,0.9935379644588045,0.8770193861066236,0.7534286133961964
0.01192057877779007,0.9935379644588045,0.882875605815832,0.7534286133961964
0.01191568374633789,0.9937399030694669,0.882875605815832,0.7534286133961964
0.011880643665790558,0.9937399030694669,0.8840872374798061,0.7534286133961964
0.011856382712721825,0.9939418416801292,0.8840872374798061,0.7534286133961964
0.011805973015725613,0.9939418416801292,0.885702746365105,0.7534286133961964
0.011782916262745857,0.994345718901454,0.885702746365105,0.7534286133961964
0.01171069499105215,0.994345718901454,0.8889337641357028,0.7534286133961964
0.011698877438902855,0.9947495961227787,0.8889337641357028,0.7534286133961964
0.011605414561927319,0.9947495961227787,0.8905492730210016,0.7534286133961964
0.011581839062273502,0.994951534733441,0.8905492730210016,0.7534286133961964
0.011563215404748917,0.994951534733441,0.8913570274636511,0.7534286133961964
0.01155884936451912,0.9951534733441034,0.8913570274636511,0.7534286133961964
0.01151648722589016,0.9951534733441034,0.8933764135702746,0.7534286133961964
0.011514082551002502,0.9953554119547657,0.8933764135702746,0.7534286133961964
0.011503820307552814,0.9953554119547657,0.8937802907915994,0.7534286133961964
0.011486893519759178,0.9955573505654282,0.8937802907915994,0.7534286133961964
0.01140441745519638,0.9955573505654282,0.8953957996768982,0.7534286133961964
0.01139896921813488,0.9957592891760905,0.8953957996768982,0.7534286133961964
0.011222468689084053,0.9957592891760905,0.8994345718901454,0.7534286133961964
0.011211183853447437,0.9959612277867528,0.8994345718901454,0.7534286133961964
0.011072005145251751,0.9959612277867528,0.9026655896607432,0.7534286133961964
0.011063517071306705,0.9961631663974152,0.9026655896607432,0.7534286133961964
0.011033219285309315,0.9961631663974152,0.9034733441033925,0.7534286133961964
0.011023011058568954,0.9963651050080775,0.9034733441033925,0.7534286133961964
0.011019555851817131,0.9963651050080775,0.903675282714055,0.7534286133961964
0.011011169292032719,0.9965670436187399,0.903675282714055,0.7534286133961964
0.010607716627418995,0.9965670436187399,0.909935379644588,0.7534286133961964
0.010597094893455505,0.9967689822294022,0.909935379644588,0.7534286133961964
0.010546437464654446,0.9967689822294022,0.9111470113085622,0.7534286133961964
0.010534015484154224,0.9969709208400647,0.9111470113085622,0.7534286133961964
0.010262065567076206,0.9969709208400647,0.914983844911147,0.7534286133961964
0.010248224250972271,0.997172859450727,0.914983844911147,0.7534286133961964
0.010234549641609192,0.997172859450727,0.9153877221324718,0.7534286133961964
0.010225854814052582,0.9973747980613893,0.9153877221324718,0.7534286133961964
0.01021611038595438,0.9973747980613893,0.9157915993537964,0.7534286133961964
0.010161644779145718,0.9975767366720517,0.9157915993537964,0.7534286133961964
0.009466762654483318,0.9975767366720517,0.927907915993538,0.7534286133961964
0.009461655281484127,0.997778675282714,0.927907915993538,0.7534286133961964
0.009373386390507221,0.997778675282714,0.9293214862681745,0.7534286133961964
0.009373127482831478,0.9979806138933764,0.9293214862681745,0.7534286133961964
0.00904554408043623,0.9979806138933764,0.9355815831987075,0.7534286133961964
0.0090310825034976,0.9981825525040388,0.9355815831987075,0.7534286133961964
0.008556606248021126,0.9981825525040388,0.943659127625202,0.7534286133961964
0.008512009866535664,0.9983844911147012,0.943659127625202,0.7534286133961964
0.008373307064175606,0.9983844911147012,0.9456785137318255,0.7534286133961964
0.008368088863790035,0.9985864297253635,0.9456785137318255,0.7534286133961964
0.008274546824395657,0.9985864297253635,0.9476978998384491,0.7534286133961964
0.008266469463706017,0.9987883683360258,0.9476978998384491,0.7534286133961964
0.0081065958365798,0.9987883683360258,0.9491114701130856,0.7534286133961964
0.008076872676610947,0.9989903069466882,0.9491114701130856,0.7534286133961964
0.0076998574659228325,0.9989903069466882,0.9527463651050081,0.7534286133961964
0.007597992196679115,0.9991922455573505,0.9527463651050081,0.7534286133961964
0.007164078764617443,0.9991922455573505,0.9561793214862682,0.7534286133961964
0.007104759104549885,0.999394184168013,0.9561793214862682,0.7534286133961964
0.006653947290033102,0.999394184168013,0.9620355411954766,0.7534286133961964
0.006641014479100704,0.9995961227786753,0.9620355411954766,0.7534286133961964
0.004181158263236284,0.9995961227786753,0.9832390953150242,0.7534286133961964
0.004164040554314852,0.9997980613893377,0.9832390953150242,0.7534286133961964
0.0029282202012836933,0.9997980613893377,0.9890953150242326,0.7534286133961964
0.0028959207702428102,1.0,0.9890953150242326,0.7534286133961964
2.5458475647610612e-06,1.0,1.0,0.7534286133961964


==> figures/data/mislabeling/maxposterior_eps0_5_roc_data.csv <==
threshold,TPR,FPR,AUROC
inf,0.0,0.0,0.8590495819642396
0.3798430263996124,0.00020193861066235866,0.0,0.8590495819642396
0.30888038873672485,0.005250403877221325,0.0,0.8590495819642396
0.3073784410953522,0.005250403877221325,0.00020193861066235866,0.8590495819642396
0.2581336200237274,0.029079159935379646,0.00020193861066235866,0.8590495819642396
0.25772637128829956,0.029079159935379646,0.0004038772213247173,0.8590495819642396
0.24770775437355042,0.03978190630048465,0.0004038772213247173,0.8590495819642396
0.2476729154586792,0.03978190630048465,0.0006058158319870759,0.8590495819642396
0.24042096734046936,0.04765751211631664,0.0006058158319870759,0.8590495819642396
0.24036835134029388,0.04765751211631664,0.0008077544426494346,0.8590495819642396
0.23504269123077393,0.05250403877221325,0.0008077544426494346,0.8590495819642396
0.23488739132881165,0.05250403877221325,0.0010096930533117932,0.8590495819642396
0.22846144437789917,0.06320678513731826,0.0010096930533117932,0.8590495819642396
0.22837235033512115,0.06320678513731826,0.0012116316639741518,0.8590495819642396
0.22783447802066803,0.06421647819063005,0.0012116316639741518,0.8590495819642396
0.2277994602918625,0.06421647819063005,0.0014135702746365104,0.8590495819642396
0.22689838707447052,0.06563004846526656,0.0014135702746365104,0.8590495819642396
0.22689354419708252,0.06563004846526656,0.0016155088852988692,0.8590495819642396
0.22547481954097748,0.06764943457189014,0.0016155088852988692,0.8590495819642396
0.22541509568691254,0.06764943457189014,0.0018174474959612278,0.8590495819642396
0.22392822802066803,0.07108239095315025,0.0018174474959612278,0.8590495819642396
0.2238529771566391,0.07108239095315025,0.0020193861066235864,0.8590495819642396
0.22151917219161987,0.07411147011308562,0.0020193861066235864,0.8590495819642396
0.22151124477386475,0.07411147011308562,0.0022213247172859453,0.8590495819642396
0.2213495820760727,0.07431340872374798,0.0022213247172859453,0.8590495819642396
0.22093777358531952,0.07431340872374798,0.0024232633279483036,0.8590495819642396
0.22063644230365753,0.0747172859450727,0.0024232633279483036,0.8590495819642396
0.22024771571159363,0.0747172859450727,0.0026252019386106625,0.8590495819642396
0.2146115005016327,0.08602584814216478,0.0026252019386106625,0.8590495819642396
0.2144690901041031,0.08602584814216478,0.002827140549273021,0.8590495819642396
0.2122175246477127,0.08945880452342488,0.002827140549273021,0.8590495819642396
0.21220046281814575,0.08945880452342488,0.0030290791599353797,0.8590495819642396
0.21151745319366455,0.09087237479806139,0.0030290791599353797,0.8590495819642396
0.21149487793445587,0.09087237479806139,0.0032310177705977385,0.8590495819642396
0.2102821171283722,0.09369951534733441,0.0032310177705977385,0.8590495819642396
0.21019092202186584,0.09369951534733441,0.003432956381260097,0.8590495819642396
0.21005572378635406,0.09390145395799677,0.003432956381260097,0.8590495819642396
0.21000021696090698,0.09390145395799677,0.0036348949919224557,0.8590495819642396
0.2096189558506012,0.09491114701130857,0.0036348949919224557,0.8590495819642396
0.20961754024028778,0.09491114701130857,0.003836833602584814,0.8590495819642396
0.20921817421913147,0.09612277867528271,0.003836833602584814,0.8590495819642396
0.20900875329971313,0.09612277867528271,0.004038772213247173,0.8590495819642396
0.2070939540863037,0.09995961227786752,0.004038772213247173,0.8590495819642396
0.20698562264442444,0.09995961227786752,0.004240710823909532,0.8590495819642396
0.20656774938106537,0.10096930533117932,0.004240710823909532,0.8590495819642396
0.20644588768482208,0.10096930533117932,0.0046445880452342485,0.8590495819642396
0.20617249608039856,0.10117124394184168,0.0046445880452342485,0.8590495819642396
0.20611457526683807,0.10117124394184168,0.004846526655896607,0.8590495819642396
0.20609189569950104,0.10137318255250403,0.004846526655896607,0.8590495819642396
0.20602267980575562,0.10137318255250403,0.005048465266558966,0.8590495819642396
0.20595517754554749,0.10177705977382875,0.005048465266558966,0.8590495819642396
0.2057081013917923,0.10177705977382875,0.005250403877221325,0.8590495819642396
0.20224913954734802,0.11126817447495961,0.005250403877221325,0.8590495819642396
0.2022007405757904,0.11126817447495961,0.005452342487883684,0.8590495819642396
0.20091117918491364,0.11409531502423263,0.005452342487883684,0.8590495819642396
0.20086143910884857,0.11409531502423263,0.005654281098546042,0.8590495819642396
0.20054273307323456,0.11510500807754442,0.005654281098546042,0.8590495819642396
0.20053298771381378,0.11510500807754442,0.0058562197092084005,0.8590495819642396
0.19977010786533356,0.11712439418416801,0.0058562197092084005,0.8590495819642396
0.19974404573440552,0.11712439418416801,0.006058158319870759,0.8590495819642396
0.1996380090713501,0.11752827140549273,0.006058158319870759,0.8590495819642396
0.19956552982330322,0.11752827140549273,0.006260096930533118,0.8590495819642396
0.19925270974636078,0.11873990306946688,0.006260096930533118,0.8590495819642396
0.19919832050800323,0.11873990306946688,0.006462035541195477,0.8590495819642396
0.19867944717407227,0.11954765751211632,0.006462035541195477,0.8590495819642396
0.19863830506801605,0.11954765751211632,0.006663974151857835,0.8590495819642396
0.1977747678756714,0.12075928917609047,0.006663974151857835,0.8590495819642396
0.19777368009090424,0.12075928917609047,0.006865912762520194,0.8590495819642396
0.1975606083869934,0.1215670436187399,0.006865912762520194,0.8590495819642396
0.19748856127262115,0.1215670436187399,0.0070678513731825526,0.8590495819642396
0.19743293523788452,0.12176898222940226,0.0070678513731825526,0.8590495819642396
0.19741582870483398,0.12176898222940226,0.007269789983844911,0.8590495819642396
0.19723734259605408,0.12217285945072698,0.007269789983844911,0.8590495819642396
0.19714564085006714,0.12217285945072698,0.00747172859450727,0.8590495819642396
0.19466255605220795,0.12762520193861066,0.00747172859450727,0.8590495819642396
0.1946367770433426,0.12762520193861066,0.007673667205169628,0.8590495819642396
0.19438806176185608,0.12782714054927302,0.007673667205169628,0.8590495819642396
0.19419939815998077,0.12782714054927302,0.007875605815831988,0.8590495819642396
0.19351793825626373,0.12903877221324717,0.007875605815831988,0.8590495819642396
0.19349779188632965,0.12903877221324717,0.008077544426494346,0.8590495819642396
0.19302944839000702,0.13004846526655897,0.008077544426494346,0.8590495819642396
0.19299447536468506,0.13004846526655897,0.008279483037156704,0.8590495819642396
0.1924862116575241,0.1308562197092084,0.008279483037156704,0.8590495819642396
0.19244009256362915,0.1308562197092084,0.008481421647819063,0.8590495819642396
0.19109074771404266,0.1346930533117932,0.008481421647819063,0.8590495819642396
0.1909828931093216,0.1346930533117932,0.008683360258481421,0.8590495819642396
0.1907009482383728,0.13529886914378028,0.008683360258481421,0.8590495819642396
0.190688356757164,0.13529886914378028,0.008885298869143781,0.8590495819642396
0.18973007798194885,0.13691437802907916,0.008885298869143781,0.8590495819642396
0.18964532017707825,0.13691437802907916,0.009087237479806139,0.8590495819642396
0.18952229619026184,0.13731825525040386,0.009087237479806139,0.8590495819642396
0.1894891858100891,0.13731825525040386,0.009289176090468497,0.8590495819642396
0.18910695612430573,0.13873182552504038,0.009289176090468497,0.8590495819642396
0.18909691274166107,0.13873182552504038,0.009491114701130857,0.8590495819642396
0.18868404626846313,0.13974151857835218,0.009491114701130857,0.8590495819642396
0.18850424885749817,0.13974151857835218,0.009693053311793215,0.8590495819642396
0.18774551153182983,0.1411550888529887,0.009693053311793215,0.8590495819642396
0.18773934245109558,0.1411550888529887,0.009894991922455574,0.8590495819642396
0.1875099241733551,0.1421647819063005,0.009894991922455574,0.8590495819642396
0.18746863305568695,0.1421647819063005,0.010096930533117932,0.8590495819642396
0.18601854145526886,0.1470113085621971,0.010096930533117932,0.8590495819642396
0.1859705001115799,0.1470113085621971,0.01029886914378029,0.8590495819642396
0.1858363151550293,0.14781906300484654,0.01029886914378029,0.8590495819642396
0.18575797975063324,0.14781906300484654,0.01050080775444265,0.8590495819642396
0.1851416379213333,0.15004038772213246,0.01050080775444265,0.8590495819642396
0.18513065576553345,0.15004038772213246,0.010702746365105008,0.8590495819642396
0.18483151495456696,0.1508481421647819,0.010702746365105008,0.8590495819642396
0.1845511943101883,0.1508481421647819,0.010904684975767368,0.8590495819642396
0.18409933149814606,0.15205977382875605,0.010904684975767368,0.8590495819642396
0.18408337235450745,0.15205977382875605,0.011106623586429725,0.8590495819642396
0.18321850895881653,0.15468497576736673,0.011106623586429725,0.8590495819642396
0.18310314416885376,0.15468497576736673,0.011510500807754443,0.8590495819642396
0.1829824000597,0.1556946688206785,0.011510500807754443,0.8590495819642396
0.18294477462768555,0.1556946688206785,0.011712439418416801,0.8590495819642396
0.18244415521621704,0.1567043618739903,0.011712439418416801,0.8590495819642396
0.1823403388261795,0.1567043618739903,0.01191437802907916,0.8590495819642396
0.18135371804237366,0.16134894991922455,0.01191437802907916,0.8590495819642396
0.1810970902442932,0.16134894991922455,0.012116316639741519,0.8590495819642396
0.18091954290866852,0.16235864297253635,0.012116316639741519,0.8590495819642396
0.18079885840415955,0.16235864297253635,0.012318255250403877,0.8590495819642396
0.17828665673732758,0.17003231017770598,0.012318255250403877,0.8590495819642396
0.1780204474925995,0.17003231017770598,0.012722132471728594,0.8590495819642396
0.17760135233402252,0.1718497576736672,0.012722132471728594,0.8590495819642396
0.1775921732187271,0.1718497576736672,0.012924071082390954,0.8590495819642396
0.1773867905139923,0.17245557350565427,0.012924071082390954,0.8590495819642396
0.17726987600326538,0.17245557350565427,0.013126009693053312,0.8590495819642396
0.17709383368492126,0.1732633279483037,0.013126009693053312,0.8590495819642396
0.17707543075084686,0.1732633279483037,0.01332794830371567,0.8590495819642396
0.1760515421628952,0.17609046849757673,0.01332794830371567,0.8590495819642396
0.17599470913410187,0.17609046849757673,0.01352988691437803,0.8590495819642396
0.17585478723049164,0.1766962843295638,0.01352988691437803,0.8590495819642396
0.17580372095108032,0.1766962843295638,0.013731825525040387,0.8590495819642396
0.17400091886520386,0.1815428109854604,0.013731825525040387,0.8590495819642396
0.1737523227930069,0.1815428109854604,0.014135702746365105,0.8590495819642396
0.17327764630317688,0.18336025848142165,0.014135702746365105,0.8590495819642396
0.17323686182498932,0.18336025848142165,0.014337641357027463,0.8590495819642396
0.17311562597751617,0.18376413570274636,0.014337641357027463,0.8590495819642396
0.17296619713306427,0.18376413570274636,0.014539579967689823,0.8590495819642396
0.17240320146083832,0.18578352180936994,0.014539579967689823,0.8590495819642396
0.17235110700130463,0.18578352180936994,0.01474151857835218,0.8590495819642396
0.1717611402273178,0.18739903069466882,0.01474151857835218,0.8590495819642396
0.17153097689151764,0.18739903069466882,0.01494345718901454,0.8590495819642396
0.1713891625404358,0.1880048465266559,0.01494345718901454,0.8590495819642396
0.17135486006736755,0.1880048465266559,0.015145395799676898,0.8590495819642396
0.1709338128566742,0.18982229402261713,0.015145395799676898,0.8590495819642396
0.17089779675006866,0.18982229402261713,0.015347334410339256,0.8590495819642396
0.17059780657291412,0.1924474959612278,0.015347334410339256,0.8590495819642396
0.17055299878120422,0.1924474959612278,0.015549273021001616,0.8590495819642396
0.1701553612947464,0.19365912762520193,0.015549273021001616,0.8590495819642396
0.1701454222202301,0.19365912762520193,0.015751211631663976,0.8590495819642396
0.16924485564231873,0.19850565428109854,0.015751211631663976,0.8590495819642396
0.16920360922813416,0.19850565428109854,0.015953150242326332,0.8590495819642396
0.16873560845851898,0.20032310177705978,0.015953150242326332,0.8590495819642396
0.1684771478176117,0.20032310177705978,0.01615508885298869,0.8590495819642396
0.16809837520122528,0.2017366720516963,0.01615508885298869,0.8590495819642396
0.16796419024467468,0.2017366720516963,0.01635702746365105,0.8590495819642396
0.16791051626205444,0.202140549273021,0.01635702746365105,0.8590495819642396
0.1678944230079651,0.202140549273021,0.016558966074313407,0.8590495819642396
0.1676357388496399,0.20294830371567044,0.016558966074313407,0.8590495819642396
0.1675972044467926,0.20294830371567044,0.016760904684975767,0.8590495819642396
0.16489438712596893,0.21102584814216477,0.016760904684975767,0.8590495819642396
0.1648513376712799,0.21102584814216477,0.016962843295638127,0.8590495819642396
0.16436126828193665,0.21304523424878838,0.016962843295638127,0.8590495819642396
0.1642255038022995,0.21304523424878838,0.017366720516962843,0.8590495819642396
0.16343112289905548,0.21506462035541196,0.017366720516962843,0.8590495819642396
0.16341274976730347,0.21506462035541196,0.017568659127625202,0.8590495819642396
0.1633620262145996,0.2152665589660743,0.017568659127625202,0.8590495819642396
0.16328668594360352,0.2152665589660743,0.017770597738287562,0.8590495819642396
0.1632627546787262,0.21567043618739903,0.017770597738287562,0.8590495819642396
0.1631840169429779,0.21567043618739903,0.01797253634894992,0.8590495819642396
0.1626666635274887,0.2182956381260097,0.01797253634894992,0.8590495819642396
0.16262225806713104,0.2182956381260097,0.018376413570274638,0.8590495819642396
0.16245627403259277,0.2193053311793215,0.018376413570274638,0.8590495819642396
0.16242623329162598,0.2193053311793215,0.018578352180936994,0.8590495819642396
0.16204474866390228,0.22092084006462034,0.018578352180936994,0.8590495819642396
0.16203318536281586,0.22092084006462034,0.018780290791599354,0.8590495819642396
0.16177400946617126,0.22152665589660744,0.018780290791599354,0.8590495819642396
0.16173326969146729,0.22152665589660744,0.018982229402261713,0.8590495819642396
0.16128599643707275,0.2231421647819063,0.018982229402261713,0.8590495819642396
0.16122426092624664,0.2231421647819063,0.01918416801292407,0.8590495819642396
0.16088040173053741,0.2241518578352181,0.01918416801292407,0.8590495819642396
0.16087405383586884,0.2241518578352181,0.01938610662358643,0.8590495819642396
0.1605467051267624,0.22576736672051698,0.01938610662358643,0.8590495819642396
0.16045773029327393,0.22576736672051698,0.01958804523424879,0.8590495819642396
0.1603216826915741,0.22617124394184168,0.01958804523424879,0.8590495819642396
0.16029717028141022,0.22617124394184168,0.01978998384491115,0.8590495819642396
0.15960246324539185,0.22980613893376414,0.01978998384491115,0.8590495819642396
0.15945233404636383,0.22980613893376414,0.019991922455573505,0.8590495819642396
0.15852276980876923,0.23263327948303716,0.019991922455573505,0.8590495819642396
0.15851430594921112,0.23263327948303716,0.020193861066235864,0.8590495819642396
0.1584623157978058,0.23303715670436187,0.020193861066235864,0.8590495819642396
0.1583951860666275,0.23303715670436187,0.020395799676898224,0.8590495819642396
0.15831789374351501,0.2334410339256866,0.020395799676898224,0.8590495819642396
0.1581880748271942,0.2334410339256866,0.02059773828756058,0.8590495819642396
0.15794429183006287,0.23404684975767368,0.02059773828756058,0.8590495819642396
0.15788623690605164,0.23404684975767368,0.02079967689822294,0.8590495819642396
0.1578691601753235,0.23424878836833601,0.02079967689822294,0.8590495819642396
0.1578599065542221,0.23424878836833601,0.0210016155088853,0.8590495819642396
0.15730981528759003,0.23667205169628433,0.0210016155088853,0.8590495819642396
0.15730874240398407,0.23667205169628433,0.021203554119547656,0.8590495819642396
0.15671013295650482,0.23889337641357028,0.021203554119547656,0.8590495819642396
0.15664365887641907,0.23889337641357028,0.021405492730210016,0.8590495819642396
0.1559605896472931,0.24192245557350567,0.021405492730210016,0.8590495819642396
0.15588703751564026,0.24192245557350567,0.021607431340872375,0.8590495819642396
0.15551702678203583,0.2431340872374798,0.021607431340872375,0.8590495819642396
0.15549421310424805,0.2431340872374798,0.021809369951534735,0.8590495819642396
0.15544752776622772,0.24353796445880452,0.021809369951534735,0.8590495819642396
0.1554134488105774,0.24353796445880452,0.02201130856219709,0.8590495819642396
0.15540127456188202,0.24373990306946688,0.02201130856219709,0.8590495819642396
0.15536300837993622,0.24373990306946688,0.02221324717285945,0.8590495819642396
0.1552807092666626,0.24474959612277866,0.02221324717285945,0.8590495819642396
0.1552482545375824,0.24474959612277866,0.02241518578352181,0.8590495819642396
0.15402378141880035,0.24818255250403878,0.02241518578352181,0.8590495819642396
0.15397986769676208,0.24818255250403878,0.022617124394184167,0.8590495819642396
0.152901291847229,0.25181744749596124,0.022617124394184167,0.8590495819642396
0.15289781987667084,0.25181744749596124,0.022819063004846526,0.8590495819642396
0.1520637720823288,0.25504846526655894,0.022819063004846526,0.8590495819642396
0.15199561417102814,0.25504846526655894,0.023021001615508886,0.8590495819642396
0.1519606113433838,0.2554523424878837,0.023021001615508886,0.8590495819642396
0.15194536745548248,0.2554523424878837,0.023222940226171242,0.8590495819642396
0.15172219276428223,0.25646203554119545,0.023222940226171242,0.8590495819642396
0.151704341173172,0.25646203554119545,0.023626817447495962,0.8590495819642396
0.1505456566810608,0.2613085621970921,0.023626817447495962,0.8590495819642396
0.15052741765975952,0.2613085621970921,0.02382875605815832,0.8590495819642396
0.15009282529354095,0.2633279483037157,0.02382875605815832,0.8590495819642396
0.15004459023475647,0.2633279483037157,0.024232633279483037,0.8590495819642396
0.14940275251865387,0.2655492730210016,0.024232633279483037,0.8590495819642396
0.14939762651920319,0.2655492730210016,0.024434571890145397,0.8590495819642396
0.1492432802915573,0.2665589660743134,0.024434571890145397,0.8590495819642396
0.14920437335968018,0.2665589660743134,0.024636510500807753,0.8590495819642396
0.14855092763900757,0.268578352180937,0.024636510500807753,0.8590495819642396
0.14853958785533905,0.268578352180937,0.024838449111470113,0.8590495819642396
0.14849908649921417,0.2687802907915994,0.024838449111470113,0.8590495819642396
0.1484098881483078,0.2687802907915994,0.025040387722132473,0.8590495819642396
0.14786845445632935,0.27079967689822293,0.025040387722132473,0.8590495819642396
0.14780212938785553,0.27079967689822293,0.02524232633279483,0.8590495819642396
0.14767956733703613,0.2716074313408724,0.02524232633279483,0.8590495819642396
0.14762665331363678,0.2716074313408724,0.02544426494345719,0.8590495819642396
0.14762556552886963,0.2718093699515347,0.02544426494345719,0.8590495819642396
0.14757955074310303,0.2718093699515347,0.025848142164781908,0.8590495819642396
0.1473621279001236,0.27281906300484654,0.025848142164781908,0.8590495819642396
0.14732369780540466,0.27281906300484654,0.026453957996768983,0.8590495819642396
0.14689931273460388,0.2738287560581583,0.026453957996768983,0.8590495819642396
0.14682979881763458,0.2738287560581583,0.0268578352180937,0.8590495819642396
0.14665734767913818,0.2740306946688207,0.0268578352180937,0.8590495819642396
0.146575465798378,0.2740306946688207,0.02705977382875606,0.8590495819642396
0.1465294063091278,0.2744345718901454,0.02705977382875606,0.8590495819642396
0.14651834964752197,0.2744345718901454,0.027261712439418415,0.8590495819642396
0.1462518274784088,0.27524232633279483,0.027261712439418415,0.8590495819642396
0.14618425071239471,0.27524232633279483,0.027463651050080775,0.8590495819642396
0.14552059769630432,0.2776655896607431,0.027463651050080775,0.8590495819642396
0.14541684091091156,0.2776655896607431,0.027665589660743135,0.8590495819642396
0.1438753604888916,0.2835218093699515,0.027665589660743135,0.8590495819642396
0.14383187890052795,0.2835218093699515,0.027867528271405494,0.8590495819642396
0.14341409504413605,0.2861470113085622,0.027867528271405494,0.8590495819642396
0.14341281354427338,0.2861470113085622,0.02806946688206785,0.8590495819642396
0.14264914393424988,0.2911954765751212,0.02806946688206785,0.8590495819642396
0.14259926974773407,0.2911954765751212,0.02827140549273021,0.8590495819642396
0.14246979355812073,0.2920032310177706,0.02827140549273021,0.8590495819642396
0.14245067536830902,0.2920032310177706,0.02847334410339257,0.8590495819642396
0.14234280586242676,0.2926090468497577,0.02847334410339257,0.8590495819642396
0.14224667847156525,0.2926090468497577,0.028675282714054926,0.8590495819642396
0.14218862354755402,0.29321486268174474,0.028675282714054926,0.8590495819642396
0.14218193292617798,0.29321486268174474,0.028877221324717286,0.8590495819642396
0.14186343550682068,0.2954361873990307,0.028877221324717286,0.8590495819642396
0.14182355999946594,0.2954361873990307,0.029079159935379646,0.8590495819642396
0.14167727530002594,0.2968497576736672,0.029079159935379646,0.8590495819642396
0.14166490733623505,0.2968497576736672,0.029281098546042002,0.8590495819642396
0.14155730605125427,0.297859450726979,0.029281098546042002,0.8590495819642396
0.1414826363325119,0.297859450726979,0.02948303715670436,0.8590495819642396
0.1414564549922943,0.29826332794830374,0.02948303715670436,0.8590495819642396
0.14139431715011597,0.29826332794830374,0.02968497576736672,0.8590495819642396
0.14122045040130615,0.29907108239095315,0.02968497576736672,0.8590495819642396
0.14113380014896393,0.29907108239095315,0.02988691437802908,0.8590495819642396
0.14060935378074646,0.30250403877221327,0.02988691437802908,0.8590495819642396
0.14044363796710968,0.30250403877221327,0.030290791599353797,0.8590495819642396
0.14007796347141266,0.3045234248788368,0.030290791599353797,0.8590495819642396
0.14007161557674408,0.3045234248788368,0.030492730210016156,0.8590495819642396
0.13973382115364075,0.3061389337641357,0.030492730210016156,0.8590495819642396
0.13972777128219604,0.3061389337641357,0.030694668820678513,0.8590495819642396
0.13924461603164673,0.3083602584814216,0.030694668820678513,0.8590495819642396
0.13921688497066498,0.3083602584814216,0.030896607431340872,0.8590495819642396
0.13879050314426422,0.31017770597738287,0.030896607431340872,0.8590495819642396
0.13878977298736572,0.31017770597738287,0.031098546042003232,0.8590495819642396
0.13844378292560577,0.31179321486268174,0.031098546042003232,0.8590495819642396
0.1383104771375656,0.31179321486268174,0.03130048465266559,0.8590495819642396
0.1380208134651184,0.31381260096930536,0.03130048465266559,0.8590495819642396
0.13798250257968903,0.31381260096930536,0.03150242326332795,0.8590495819642396
0.13792568445205688,0.3144184168012924,0.03150242326332795,0.8590495819642396
0.13782429695129395,0.3144184168012924,0.031704361873990304,0.8590495819642396
0.13781222701072693,0.31462035541195477,0.031704361873990304,0.8590495819642396
0.1377895623445511,0.31462035541195477,0.03210823909531502,0.8590495819642396
0.13763613998889923,0.3150242326332795,0.03210823909531502,0.8590495819642396
0.13758809864521027,0.3150242326332795,0.03231017770597738,0.8590495819642396
0.1369532346725464,0.31845718901453957,0.03231017770597738,0.8590495819642396
0.13692526519298553,0.31845718901453957,0.03251211631663974,0.8590495819642396
0.13591931760311127,0.3226978998384491,0.03251211631663974,0.8590495819642396
0.13588981330394745,0.3226978998384491,0.0327140549273021,0.8590495819642396
0.13568559288978577,0.324313408723748,0.0327140549273021,0.8590495819642396
0.13565582036972046,0.324313408723748,0.033117932148626815,0.8590495819642396
0.13528795540332794,0.3263327948303716,0.033117932148626815,0.8590495819642396
0.13521799445152283,0.3263327948303716,0.033319870759289175,0.8590495819642396
0.1350061297416687,0.3277463651050081,0.033319870759289175,0.8590495819642396
0.13497532904148102,0.3277463651050081,0.033723747980613894,0.8590495819642396
0.13472427427768707,0.3281502423263328,0.033723747980613894,0.8590495819642396
0.13471797108650208,0.3281502423263328,0.033925686591276254,0.8590495819642396
0.13441161811351776,0.3293618739903069,0.033925686591276254,0.8590495819642396
0.13435201346874237,0.3293618739903069,0.03412762520193861,0.8590495819642396
0.133742094039917,0.3323909531502423,0.03412762520193861,0.8590495819642396
0.13365162909030914,0.3323909531502423,0.034329563812600966,0.8590495819642396
0.13353171944618225,0.33279483037156704,0.034329563812600966,0.8590495819642396
0.13348394632339478,0.33279483037156704,0.034531502423263326,0.8590495819642396
0.13250309228897095,0.33562197092084006,0.034531502423263326,0.8590495819642396
0.1323595494031906,0.33562197092084006,0.034733441033925685,0.8590495819642396
0.1323273479938507,0.33582390953150243,0.034733441033925685,0.8590495819642396
0.13228264451026917,0.33582390953150243,0.034935379644588045,0.8590495819642396
0.1322563737630844,0.3360258481421648,0.034935379644588045,0.8590495819642396
0.13224171102046967,0.3360258481421648,0.035137318255250405,0.8590495819642396
0.13220258057117462,0.33622778675282716,0.035137318255250405,0.8590495819642396
0.13218487799167633,0.33622778675282716,0.035339256865912765,0.8590495819642396
0.13185498118400574,0.3376413570274637,0.035339256865912765,0.8590495819642396
0.13182701170444489,0.3376413570274637,0.03574313408723748,0.8590495819642396
0.13175824284553528,0.337843295638126,0.03574313408723748,0.8590495819642396
0.13171082735061646,0.337843295638126,0.03594507269789984,0.8590495819642396
0.1312660574913025,0.34006462035541196,0.03594507269789984,0.8590495819642396
0.13125377893447876,0.34006462035541196,0.036147011308562196,0.8590495819642396
0.1309114694595337,0.3414781906300485,0.036147011308562196,0.8590495819642396
0.13087964057922363,0.3414781906300485,0.036348949919224556,0.8590495819642396
0.130570188164711,0.342891760904685,0.036348949919224556,0.8590495819642396
0.13048873841762543,0.342891760904685,0.036752827140549275,0.8590495819642396
0.13025999069213867,0.34349757673667203,0.036752827140549275,0.8590495819642396
0.130247563123703,0.34349757673667203,0.036954765751211635,0.8590495819642396
0.12997908890247345,0.3451130856219709,0.036954765751211635,0.8590495819642396
0.1299358606338501,0.3451130856219709,0.03715670436187399,0.8590495819642396
0.12977921962738037,0.34612277867528274,0.03715670436187399,0.8590495819642396
0.12972775101661682,0.34612277867528274,0.03735864297253635,0.8590495819642396
0.12961669266223907,0.3471324717285945,0.03735864297253635,0.8590495819642396
0.1295931190252304,0.3471324717285945,0.03756058158319871,0.8590495819642396
0.12924136221408844,0.34915185783521807,0.03756058158319871,0.8590495819642396
0.12911394238471985,0.34915185783521807,0.03776252019386107,0.8590495819642396
0.12910498678684235,0.34935379644588044,0.03776252019386107,0.8590495819642396
0.12906527519226074,0.34935379644588044,0.03796445880452343,0.8590495819642396
0.12854830920696259,0.3515751211631664,0.03796445880452343,0.8590495819642396
0.12851235270500183,0.3515751211631664,0.038166397415185786,0.8590495819642396
0.1282445788383484,0.35278675282714056,0.038166397415185786,0.8590495819642396
0.12816187739372253,0.35278675282714056,0.03836833602584814,0.8590495819642396
0.12815023958683014,0.3529886914378029,0.03836833602584814,0.8590495819642396
0.1281360536813736,0.3529886914378029,0.0385702746365105,0.8590495819642396
0.12798021733760834,0.35379644588045234,0.0385702746365105,0.8590495819642396
0.12793071568012238,0.35379644588045234,0.03877221324717286,0.8590495819642396
0.1277073621749878,0.3550080775444265,0.03877221324717286,0.8590495819642396
0.12768609821796417,0.3550080775444265,0.03897415185783522,0.8590495819642396
0.12697666883468628,0.3574313408723748,0.03897415185783522,0.8590495819642396
0.12694811820983887,0.3574313408723748,0.03917609046849758,0.8590495819642396
0.12690353393554688,0.3578352180936995,0.03917609046849758,0.8590495819642396
0.1268751472234726,0.3578352180936995,0.03937802907915994,0.8590495819642396
0.1267978399991989,0.3584410339256866,0.03937802907915994,0.8590495819642396
0.1267927587032318,0.3584410339256866,0.0395799676898223,0.8590495819642396
0.1264166533946991,0.36046042003231016,0.0395799676898223,0.8590495819642396
0.1263175904750824,0.36046042003231016,0.03978190630048465,0.8590495819642396
0.12631376087665558,0.3606623586429725,0.03978190630048465,0.8590495819642396
0.12625205516815186,0.3606623586429725,0.04018578352180937,0.8590495819642396
0.12605074048042297,0.3612681744749596,0.04018578352180937,0.8590495819642396
0.12602423131465912,0.3612681744749596,0.04038772213247173,0.8590495819642396
0.12566259503364563,0.3630856219709208,0.04038772213247173,0.8590495819642396
0.12564045190811157,0.3630856219709208,0.04058966074313409,0.8590495819642396
0.125392347574234,0.3647011308562197,0.04058966074313409,0.8590495819642396
0.12524011731147766,0.3647011308562197,0.04079159935379645,0.8590495819642396
0.12521517276763916,0.36490306946688206,0.04079159935379645,0.8590495819642396
0.1252131313085556,0.36490306946688206,0.04099353796445881,0.8590495819642396
0.12507674098014832,0.3653069466882068,0.04099353796445881,0.8590495819642396
0.12502843141555786,0.3653069466882068,0.04119547657512116,0.8590495819642396
0.12497207522392273,0.36591276252019383,0.04119547657512116,0.8590495819642396
0.1249563917517662,0.36591276252019383,0.04139741518578352,0.8590495819642396
0.12495110183954239,0.3661147011308562,0.04139741518578352,0.8590495819642396
0.12494371831417084,0.3661147011308562,0.04159935379644588,0.8590495819642396
0.12493222951889038,0.36631663974151857,0.04159935379644588,0.8590495819642396
0.12492977827787399,0.36631663974151857,0.04180129240710824,0.8590495819642396
0.12490013241767883,0.36692245557350567,0.04180129240710824,0.8590495819642396
0.12489448487758636,0.36692245557350567,0.0420032310177706,0.8590495819642396
0.12484199553728104,0.3675282714054927,0.0420032310177706,0.8590495819642396
0.12478680163621902,0.3675282714054927,0.04220516962843296,0.8590495819642396
0.1247447058558464,0.3677302100161551,0.04220516962843296,0.8590495819642396
0.12473990768194199,0.3677302100161551,0.04240710823909531,0.8590495819642396
0.12469952553510666,0.36793214862681745,0.04240710823909531,0.8590495819642396
0.12465350329875946,0.36793214862681745,0.04260904684975767,0.8590495819642396
0.12440425902605057,0.3695476575121163,0.04260904684975767,0.8590495819642396
0.12434610724449158,0.3695476575121163,0.04301292407108239,0.8590495819642396
0.12424823641777039,0.3705573505654281,0.04301292407108239,0.8590495819642396
0.12423515319824219,0.3705573505654281,0.04321486268174475,0.8590495819642396
0.12404018640518188,0.37136510500807757,0.04321486268174475,0.8590495819642396
0.12400737404823303,0.37136510500807757,0.04341680129240711,0.8590495819642396
0.12358914315700531,0.3735864297253635,0.04341680129240711,0.8590495819642396
0.12351268529891968,0.3735864297253635,0.04361873990306947,0.8590495819642396
0.12350589036941528,0.37378836833602586,0.04361873990306947,0.8590495819642396
0.12349896878004074,0.37378836833602586,0.04382067851373182,0.8590495819642396
0.1234179437160492,0.3739903069466882,0.04382067851373182,0.8590495819642396
0.12329812347888947,0.3739903069466882,0.04402261712439418,0.8590495819642396
0.12317173182964325,0.37479806138933763,0.04402261712439418,0.8590495819642396
0.12315801531076431,0.37479806138933763,0.04422455573505654,0.8590495819642396
0.12291944772005081,0.3756058158319871,0.04422455573505654,0.8590495819642396
0.1229187473654747,0.3756058158319871,0.0444264943457189,0.8590495819642396
0.12266256660223007,0.3770193861066236,0.0444264943457189,0.8590495819642396
0.12264905124902725,0.3770193861066236,0.04462843295638126,0.8590495819642396
0.12250601500272751,0.3780290791599354,0.04462843295638126,0.8590495819642396
0.12249920517206192,0.3780290791599354,0.04483037156704362,0.8590495819642396
0.12212949991226196,0.3794426494345719,0.04483037156704362,0.8590495819642396
0.12212344259023666,0.3794426494345719,0.045032310177705974,0.8590495819642396
0.12171537429094315,0.38146203554119545,0.045032310177705974,0.8590495819642396
0.12169982492923737,0.38146203554119545,0.045234248788368334,0.8590495819642396
0.12165767699480057,0.3816639741518578,0.045234248788368334,0.8590495819642396
0.12162749469280243,0.3816639741518578,0.04543618739903069,0.8590495819642396
0.12129415571689606,0.38368336025848143,0.04543618739903069,0.8590495819642396
0.1212746649980545,0.38368336025848143,0.04563812600969305,0.8590495819642396
0.12116751074790955,0.3846930533117932,0.04563812600969305,0.8590495819642396
0.1211625337600708,0.3846930533117932,0.04584006462035541,0.8590495819642396
0.12112762033939362,0.3848949919224556,0.04584006462035541,0.8590495819642396
0.12096463888883591,0.3848949919224556,0.04624394184168013,0.8590495819642396
0.1205650120973587,0.3867124394184168,0.04624394184168013,0.8590495819642396
0.12056363373994827,0.3867124394184168,0.046445880452342485,0.8590495819642396
0.120490163564682,0.38731825525040386,0.046445880452342485,0.8590495819642396
0.12047524005174637,0.38731825525040386,0.046647819063004844,0.8590495819642396
0.12029403448104858,0.3877221324717286,0.046647819063004844,0.8590495819642396
0.12023058533668518,0.3877221324717286,0.047051696284329564,0.8590495819642396
0.12021102756261826,0.38792407108239096,0.047051696284329564,0.8590495819642396
0.12019184231758118,0.38792407108239096,0.047253634894991924,0.8590495819642396
0.12018431723117828,0.3883279483037157,0.047253634894991924,0.8590495819642396
0.1201266497373581,0.3883279483037157,0.047859450726978996,0.8590495819642396
0.11998888850212097,0.38893376413570274,0.047859450726978996,0.8590495819642396
0.11997900903224945,0.38893376413570274,0.048061389337641355,0.8590495819642396
0.11929088085889816,0.39236672051696286,0.048061389337641355,0.8590495819642396
0.11923111975193024,0.39236672051696286,0.048263327948303715,0.8590495819642396
0.11922533065080643,0.3925686591276252,0.048263327948303715,0.8590495819642396
0.11920862644910812,0.3925686591276252,0.048465266558966075,0.8590495819642396
0.11856440454721451,0.39620355411954766,0.048465266558966075,0.8590495819642396
0.11856327950954437,0.39620355411954766,0.048667205169628434,0.8590495819642396
0.11830589920282364,0.39781906300484654,0.048667205169628434,0.8590495819642396
0.11820337176322937,0.39781906300484654,0.04907108239095315,0.8590495819642396
0.11782746016979218,0.39923263327948305,0.04907108239095315,0.8590495819642396
0.11781420558691025,0.39923263327948305,0.049273021001615507,0.8590495819642396
0.11766737699508667,0.39963651050080773,0.049273021001615507,0.8590495819642396
0.11764463782310486,0.39963651050080773,0.049474959612277866,0.8590495819642396
0.11762142926454544,0.40004038772213246,0.049474959612277866,0.8590495819642396
0.11756933480501175,0.40004038772213246,0.049676898222940226,0.8590495819642396
0.11747070401906967,0.40024232633279483,0.049676898222940226,0.8590495819642396
0.1174490749835968,0.40024232633279483,0.049878836833602586,0.8590495819642396
0.11730709671974182,0.40165589660743134,0.049878836833602586,0.8590495819642396
0.11729742586612701,0.40165589660743134,0.050080775444264945,0.8590495819642396
0.11723501235246658,0.4020597738287561,0.050080775444264945,0.8590495819642396
0.11720919609069824,0.4020597738287561,0.05048465266558966,0.8590495819642396
0.11707773059606552,0.4028675282714055,0.05048465266558966,0.8590495819642396
0.11705236881971359,0.4028675282714055,0.05068659127625202,0.8590495819642396
0.11694411188364029,0.4034733441033926,0.05068659127625202,0.8590495819642396
0.11694049090147018,0.4034733441033926,0.05088852988691438,0.8590495819642396
0.11657345294952393,0.40468497576736673,0.05088852988691438,0.8590495819642396
0.11653075367212296,0.40468497576736673,0.05109046849757674,0.8590495819642396
0.11647898703813553,0.40508885298869146,0.05109046849757674,0.8590495819642396
0.11647337675094604,0.40508885298869146,0.051292407108239096,0.8590495819642396
0.11639635264873505,0.40549273021001614,0.051292407108239096,0.8590495819642396
0.11639294028282166,0.40549273021001614,0.051494345718901456,0.8590495819642396
0.11628249287605286,0.40650242326332797,0.051494345718901456,0.8590495819642396
0.11623945832252502,0.40650242326332797,0.051696284329563816,0.8590495819642396
0.11623504012823105,0.4067043618739903,0.051696284329563816,0.8590495819642396
0.11616683751344681,0.4067043618739903,0.05189822294022617,0.8590495819642396
0.11596890538930893,0.40690630048465265,0.05189822294022617,0.8590495819642396
0.11595682799816132,0.40690630048465265,0.05210016155088853,0.8590495819642396
0.11573366075754166,0.4081179321486268,0.05210016155088853,0.8590495819642396
0.11564633995294571,0.4081179321486268,0.05230210016155089,0.8590495819642396
0.11562035977840424,0.40831987075928916,0.05230210016155089,0.8590495819642396
0.11557076126337051,0.40831987075928916,0.05250403877221325,0.8590495819642396
0.1154240071773529,0.4091276252019386,0.05250403877221325,0.8590495819642396
0.11541508138179779,0.4091276252019386,0.05270597738287561,0.8590495819642396
0.11539146304130554,0.409329563812601,0.05270597738287561,0.8590495819642396
0.11538568884134293,0.409329563812601,0.05290791599353797,0.8590495819642396
0.11521906405687332,0.4107431340872375,0.05290791599353797,0.8590495819642396
0.11520576477050781,0.4107431340872375,0.05310985460420032,0.8590495819642396
0.1151401624083519,0.4111470113085622,0.05310985460420032,0.8590495819642396
0.11513577401638031,0.4111470113085622,0.05331179321486268,0.8590495819642396
0.11496907472610474,0.412156704361874,0.05331179321486268,0.8590495819642396
0.11494453996419907,0.412156704361874,0.05351373182552504,0.8590495819642396
0.11455468088388443,0.4145799676898223,0.05351373182552504,0.8590495819642396
0.1145486831665039,0.4145799676898223,0.0537156704361874,0.8590495819642396
0.11446814239025116,0.41498384491114704,0.0537156704361874,0.8590495819642396
0.11445629596710205,0.41498384491114704,0.05391760904684976,0.8590495819642396
0.11439558118581772,0.4155896607431341,0.05391760904684976,0.8590495819642396
0.11439336091279984,0.4155896607431341,0.05411954765751212,0.8590495819642396
0.1141773983836174,0.41720516962843296,0.05411954765751212,0.8590495819642396
0.11416567862033844,0.41720516962843296,0.05432148626817448,0.8590495819642396
0.11415162682533264,0.4176090468497577,0.05432148626817448,0.8590495819642396
0.11414632201194763,0.4176090468497577,0.05452342487883683,0.8590495819642396
0.11412547528743744,0.41781098546042006,0.05452342487883683,0.8590495819642396
0.11411717534065247,0.41781098546042006,0.05472536348949919,0.8590495819642396
0.11392617970705032,0.41922455573505657,0.05472536348949919,0.8590495819642396
0.1138441190123558,0.41922455573505657,0.05512924071082391,0.8590495819642396
0.11372973024845123,0.42023424878836835,0.05512924071082391,0.8590495819642396
0.11372220516204834,0.42023424878836835,0.05533117932148627,0.8590495819642396
0.11367376893758774,0.4206381260096931,0.05533117932148627,0.8590495819642396
0.11360331624746323,0.4206381260096931,0.05553311793214863,0.8590495819642396
0.1133008673787117,0.422859450726979,0.05553311793214863,0.8590495819642396
0.11327077448368073,0.422859450726979,0.05593699515347334,0.8590495819642396
0.11317309737205505,0.42326332794830374,0.05593699515347334,0.8590495819642396
0.11314471065998077,0.42326332794830374,0.0561389337641357,0.8590495819642396
0.11312893778085709,0.42346526655896605,0.0561389337641357,0.8590495819642396
0.11311616003513336,0.42346526655896605,0.05634087237479806,0.8590495819642396
0.11306329071521759,0.4238691437802908,0.05634087237479806,0.8590495819642396
0.11305546015501022,0.4238691437802908,0.05654281098546042,0.8590495819642396
0.11301516741514206,0.42407108239095315,0.05654281098546042,0.8590495819642396
0.1128535196185112,0.42407108239095315,0.05674474959612278,0.8590495819642396
0.11271809786558151,0.4250807754442649,0.05674474959612278,0.8590495819642396
0.11271476000547409,0.4250807754442649,0.05694668820678514,0.8590495819642396
0.11234832555055618,0.42689822294022617,0.05694668820678514,0.8590495819642396
0.11228027194738388,0.42689822294022617,0.05735056542810985,0.8590495819642396
0.11173693835735321,0.4291195476575121,0.05735056542810985,0.8590495819642396
0.11171609163284302,0.4291195476575121,0.05755250403877221,0.8590495819642396
0.11146824061870575,0.4311389337641357,0.05755250403877221,0.8590495819642396
0.11141616851091385,0.4311389337641357,0.05775444264943457,0.8590495819642396
0.11139474809169769,0.43134087237479807,0.05775444264943457,0.8590495819642396
0.11131399869918823,0.43134087237479807,0.05795638126009693,0.8590495819642396
0.11124791949987411,0.4317447495961228,0.05795638126009693,0.8590495819642396
0.11120102554559708,0.4317447495961228,0.05836025848142165,0.8590495819642396
0.11108864098787308,0.4325525040387722,0.05836025848142165,0.8590495819642396
0.1109110489487648,0.4325525040387722,0.058562197092084003,0.8590495819642396
0.11090514808893204,0.43295638126009695,0.058562197092084003,0.8590495819642396
0.11087606102228165,0.43295638126009695,0.05876413570274636,0.8590495819642396
0.11085664480924606,0.4331583198707593,0.05876413570274636,0.8590495819642396
0.1108366996049881,0.4331583198707593,0.05916801292407108,0.8590495819642396
0.11080615967512131,0.4333602584814216,0.05916801292407108,0.8590495819642396
0.1107693538069725,0.4333602584814216,0.05936995153473344,0.8590495819642396
0.11045607179403305,0.43537964458804523,0.05936995153473344,0.8590495819642396
0.11045418679714203,0.43537964458804523,0.0595718901453958,0.8590495819642396
0.11034299433231354,0.43578352180936997,0.0595718901453958,0.8590495819642396
0.11029908806085587,0.43578352180936997,0.05977382875605816,0.8590495819642396
0.1101410835981369,0.43679321486268174,0.05977382875605816,0.8590495819642396
0.11010195314884186,0.43679321486268174,0.059975767366720514,0.8590495819642396
0.10987013578414917,0.43739903069466884,0.059975767366720514,0.8590495819642396
0.10985763370990753,0.43739903069466884,0.060177705977382874,0.8590495819642396
0.10978759825229645,0.4378029079159935,0.060177705977382874,0.8590495819642396
0.10969420522451401,0.4378029079159935,0.06058158319870759,0.8590495819642396
0.10937616229057312,0.4404281098546042,0.06058158319870759,0.8590495819642396
0.10933008790016174,0.4404281098546042,0.06078352180936995,0.8590495819642396
0.10890727490186691,0.4424474959612278,0.06078352180936995,0.8590495819642396
0.10888777673244476,0.4424474959612278,0.06098546042003231,0.8590495819642396
0.10879769176244736,0.4428513731825525,0.06098546042003231,0.8590495819642396
0.1087435856461525,0.4428513731825525,0.061187399030694666,0.8590495819642396
0.10865145921707153,0.4430533117932149,0.061187399030694666,0.8590495819642396
0.10863664001226425,0.4430533117932149,0.061389337641357025,0.8590495819642396
0.10843115299940109,0.4446688206785137,0.061389337641357025,0.8590495819642396
0.10842399299144745,0.4446688206785137,0.061591276252019385,0.8590495819642396
0.10836941748857498,0.4448707592891761,0.061591276252019385,0.8590495819642396
0.10836068540811539,0.4448707592891761,0.061793214862681745,0.8590495819642396
0.10810043662786484,0.4472940226171244,0.061793214862681745,0.8590495819642396
0.10808870941400528,0.4472940226171244,0.061995153473344104,0.8590495819642396
0.10803835093975067,0.4476978998384491,0.061995153473344104,0.8590495819642396
0.10790110379457474,0.4476978998384491,0.062399030694668824,0.8590495819642396
0.10764585435390472,0.4491114701130856,0.062399030694668824,0.8590495819642396
0.10762381553649902,0.4491114701130856,0.06260096930533118,0.8590495819642396
0.1074192076921463,0.45173667205169626,0.06260096930533118,0.8590495819642396
0.10730156302452087,0.45173667205169626,0.0630048465266559,0.8590495819642396
0.10717194527387619,0.45254442649434573,0.0630048465266559,0.8590495819642396
0.10714198648929596,0.45254442649434573,0.06320678513731826,0.8590495819642396
0.10698728263378143,0.4543618739903069,0.06320678513731826,0.8590495819642396
0.1068970263004303,0.4543618739903069,0.06340872374798061,0.8590495819642396
0.10672730952501297,0.4565831987075929,0.06340872374798061,0.8590495819642396
0.10672518610954285,0.4565831987075929,0.06361066235864297,0.8590495819642396
0.10669807344675064,0.45698707592891763,0.06361066235864297,0.8590495819642396
0.10653042048215866,0.45698707592891763,0.0640145395799677,0.8590495819642396
0.1062355637550354,0.4590064620355412,0.0640145395799677,0.8590495819642396
0.1062086895108223,0.4590064620355412,0.06421647819063005,0.8590495819642396
0.10620298236608505,0.45920840064620355,0.06421647819063005,0.8590495819642396
0.10605351626873016,0.45920840064620355,0.06441841680129241,0.8590495819642396
0.10603535920381546,0.4596122778675283,0.06441841680129241,0.8590495819642396
0.10594899207353592,0.4596122778675283,0.06502423263327949,0.8590495819642396
0.10579212009906769,0.46082390953150243,0.06502423263327949,0.8590495819642396
0.10578644275665283,0.46082390953150243,0.06522617124394184,0.8590495819642396
0.1056646853685379,0.4618336025848142,0.06522617124394184,0.8590495819642396
0.10553222894668579,0.4618336025848142,0.06563004846526656,0.8590495819642396
0.10530219227075577,0.4634491114701131,0.06563004846526656,0.8590495819642396
0.10529536008834839,0.4634491114701131,0.06583198707592892,0.8590495819642396
0.10526266694068909,0.46365105008077545,0.06583198707592892,0.8590495819642396
0.10525715351104736,0.46365105008077545,0.06603392568659128,0.8590495819642396
0.105190210044384,0.4640549273021002,0.06603392568659128,0.8590495819642396
0.10515374690294266,0.4640549273021002,0.066437802907916,0.8590495819642396
0.1051407977938652,0.4642568659127625,0.066437802907916,0.8590495819642396
0.10513214021921158,0.4642568659127625,0.06663974151857835,0.8590495819642396
0.10505944490432739,0.46506462035541196,0.06663974151857835,0.8590495819642396
0.10503627359867096,0.46506462035541196,0.06704361873990307,0.8590495819642396
0.10483717173337936,0.4668820678513732,0.06704361873990307,0.8590495819642396
0.10481417924165726,0.4668820678513732,0.06724555735056542,0.8590495819642396
0.10461581498384476,0.4686995153473344,0.06724555735056542,0.8590495819642396
0.10460713505744934,0.4686995153473344,0.06744749596122779,0.8590495819642396
0.1045757457613945,0.4693053311793215,0.06744749596122779,0.8590495819642396
0.1044689193367958,0.4693053311793215,0.06785137318255251,0.8590495819642396
0.10445712506771088,0.46950726978998386,0.06785137318255251,0.8590495819642396
0.10444717109203339,0.46950726978998386,0.06805331179321486,0.8590495819642396
0.10410580039024353,0.47253634894991925,0.06805331179321486,0.8590495819642396
0.10409393161535263,0.47253634894991925,0.06825525040387723,0.8590495819642396
0.10406727343797684,0.4729402261712439,0.06825525040387723,0.8590495819642396
0.10405564308166504,0.4729402261712439,0.06845718901453958,0.8590495819642396
0.10397250205278397,0.4737479806138934,0.06845718901453958,0.8590495819642396
0.10396480560302734,0.4737479806138934,0.06865912762520193,0.8590495819642396
0.10394342243671417,0.47415185783521807,0.06865912762520193,0.8590495819642396
0.10385528206825256,0.47415185783521807,0.0688610662358643,0.8590495819642396
0.1035989448428154,0.4761712439418417,0.0688610662358643,0.8590495819642396
0.1035277470946312,0.4761712439418417,0.06926494345718902,0.8590495819642396
0.10345257073640823,0.47637318255250405,0.06926494345718902,0.8590495819642396
0.10342949628829956,0.47637318255250405,0.06946688206785137,0.8590495819642396
0.10338820517063141,0.4765751211631664,0.06946688206785137,0.8590495819642396
0.10338491946458817,0.4765751211631664,0.06966882067851374,0.8590495819642396
0.10337308794260025,0.4769789983844911,0.06966882067851374,0.8590495819642396
0.10330738872289658,0.4769789983844911,0.06987075928917609,0.8590495819642396
0.10330402851104736,0.47718093699515346,0.06987075928917609,0.8590495819642396
0.10320890694856644,0.47718093699515346,0.07007269789983844,0.8590495819642396
0.10317178815603256,0.47778675282714056,0.07007269789983844,0.8590495819642396
0.10314583778381348,0.47778675282714056,0.07027463651050081,0.8590495819642396
0.10301191359758377,0.47859450726978997,0.07027463651050081,0.8590495819642396
0.10301122814416885,0.47859450726978997,0.07047657512116316,0.8590495819642396
0.10300402343273163,0.47879644588045234,0.07047657512116316,0.8590495819642396
0.10293302685022354,0.47879644588045234,0.07088045234248788,0.8590495819642396
0.10292364656925201,0.47920032310177707,0.07088045234248788,0.8590495819642396
0.10287658870220184,0.47920032310177707,0.0712843295638126,0.8590495819642396
0.10277464240789413,0.4806138933764136,0.0712843295638126,0.8590495819642396
0.10267022997140884,0.4806138933764136,0.07209208400646204,0.8590495819642396
0.102572001516819,0.48162358642972536,0.07209208400646204,0.8590495819642396
0.10253653675317764,0.48162358642972536,0.07229402261712439,0.8590495819642396
0.10234241932630539,0.48263327948303714,0.07229402261712439,0.8590495819642396
0.10225239396095276,0.48263327948303714,0.07269789983844911,0.8590495819642396
0.10218748450279236,0.48303715670436187,0.07269789983844911,0.8590495819642396
0.10218425840139389,0.48303715670436187,0.07289983844911146,0.8590495819642396
0.10216408222913742,0.48323909531502424,0.07289983844911146,0.8590495819642396
0.1021445170044899,0.48323909531502424,0.07310177705977383,0.8590495819642396
0.10196403414011002,0.484248788368336,0.07310177705977383,0.8590495819642396
0.10195790231227875,0.484248788368336,0.07330371567043618,0.8590495819642396
0.10178141295909882,0.4866720516962843,0.07330371567043618,0.8590495819642396
0.10175915062427521,0.4866720516962843,0.07350565428109855,0.8590495819642396
0.10145384073257446,0.4888933764135703,0.07350565428109855,0.8590495819642396
0.10144906491041183,0.4888933764135703,0.0737075928917609,0.8590495819642396
0.10141929984092712,0.489297253634895,0.0737075928917609,0.8590495819642396
0.1013629138469696,0.489297253634895,0.07411147011308562,0.8590495819642396
0.10128617286682129,0.48990306946688206,0.07411147011308562,0.8590495819642396
0.10125929862260818,0.48990306946688206,0.0747172859450727,0.8590495819642396
0.10124056786298752,0.4901050080775444,0.0747172859450727,0.8590495819642396
0.10111884772777557,0.4901050080775444,0.07491922455573506,0.8590495819642396
0.10104166716337204,0.4907108239095315,0.07491922455573506,0.8590495819642396
0.10103735327720642,0.4907108239095315,0.07512116316639741,0.8590495819642396
0.10077149420976639,0.4927302100161551,0.07512116316639741,0.8590495819642396
0.10075780749320984,0.4927302100161551,0.07532310177705977,0.8590495819642396
0.10071864724159241,0.4931340872374798,0.07532310177705977,0.8590495819642396
0.10071726888418198,0.4931340872374798,0.07572697899838449,0.8590495819642396
0.10025034844875336,0.49596122778675283,0.07572697899838449,0.8590495819642396
0.1002269759774208,0.49596122778675283,0.07592891760904685,0.8590495819642396
0.10009478032588959,0.49676898222940225,0.07592891760904685,0.8590495819642396
0.10005611181259155,0.49676898222940225,0.0761308562197092,0.8590495819642396
0.09969456493854523,0.49878836833602586,0.0761308562197092,0.8590495819642396
0.09967246651649475,0.49878836833602586,0.07633279483037157,0.8590495819642396
0.09950347989797592,0.4993941841680129,0.07633279483037157,0.8590495819642396
0.09948092699050903,0.4993941841680129,0.07653473344103393,0.8590495819642396
0.0994490385055542,0.49979806138933763,0.07653473344103393,0.8590495819642396
0.09933704137802124,0.49979806138933763,0.07693861066235864,0.8590495819642396
0.09913261979818344,0.5018174474959612,0.07693861066235864,0.8590495819642396
0.09909413009881973,0.5018174474959612,0.077140549273021,0.8590495819642396
0.0990426242351532,0.502221324717286,0.077140549273021,0.8590495819642396
0.09903895854949951,0.502221324717286,0.07754442649434572,0.8590495819642396
0.09886901825666428,0.5036348949919225,0.07754442649434572,0.8590495819642396
0.09883857518434525,0.5036348949919225,0.07774636510500808,0.8590495819642396
0.09880273044109344,0.5038368336025848,0.07774636510500808,0.8590495819642396
0.09879851341247559,0.5038368336025848,0.07794830371567044,0.8590495819642396
0.09865646064281464,0.5042407108239095,0.07794830371567044,0.8590495819642396
0.09861849248409271,0.5042407108239095,0.07855411954765751,0.8590495819642396
0.09842242300510406,0.505048465266559,0.07855411954765751,0.8590495819642396
0.09841417521238327,0.505048465266559,0.07875605815831987,0.8590495819642396
0.09822104871273041,0.5060581583198708,0.07875605815831987,0.8590495819642396
0.09817071259021759,0.5060581583198708,0.0791599353796446,0.8590495819642396
0.09811275452375412,0.5064620355411955,0.0791599353796446,0.8590495819642396
0.09804701805114746,0.5064620355411955,0.07976575121163167,0.8590495819642396
0.09786651283502579,0.5084814216478191,0.07976575121163167,0.8590495819642396
0.09786560386419296,0.5084814216478191,0.07996768982229402,0.8590495819642396
0.09761662781238556,0.5096930533117933,0.07996768982229402,0.8590495819642396
0.09759876132011414,0.5096930533117933,0.08016962843295639,0.8590495819642396
0.09758447855710983,0.5098949919224556,0.08016962843295639,0.8590495819642396
0.09758315235376358,0.5098949919224556,0.08037156704361874,0.8590495819642396
0.09735510498285294,0.5111066235864298,0.08037156704361874,0.8590495819642396
0.09730490297079086,0.5111066235864298,0.0805735056542811,0.8590495819642396
0.09721650928258896,0.5119143780290791,0.0805735056542811,0.8590495819642396
0.0971580296754837,0.5119143780290791,0.08097738287560581,0.8590495819642396
0.09687453508377075,0.5143376413570274,0.08097738287560581,0.8590495819642396
0.0968703031539917,0.5143376413570274,0.08117932148626818,0.8590495819642396
0.09673471003770828,0.5151453957996769,0.08117932148626818,0.8590495819642396
0.09672440588474274,0.5151453957996769,0.08138126009693053,0.8590495819642396
0.09666264802217484,0.5157512116316639,0.08138126009693053,0.8590495819642396
0.09666144102811813,0.5157512116316639,0.0815831987075929,0.8590495819642396
0.09661770612001419,0.5161550888529887,0.0815831987075929,0.8590495819642396
0.09654895961284637,0.5161550888529887,0.08198707592891762,0.8590495819642396
0.09637850522994995,0.5173667205169629,0.08198707592891762,0.8590495819642396
0.09637728333473206,0.5173667205169629,0.08218901453957997,0.8590495819642396
0.09634095430374146,0.5175686591276252,0.08218901453957997,0.8590495819642396
0.09632212668657303,0.5175686591276252,0.08239095315024232,0.8590495819642396
0.0962117537856102,0.5181744749596123,0.08239095315024232,0.8590495819642396
0.09618769586086273,0.5181744749596123,0.08259289176090469,0.8590495819642396
0.09576617926359177,0.5201938610662359,0.08259289176090469,0.8590495819642396
0.09573893249034882,0.5201938610662359,0.08279483037156704,0.8590495819642396
0.09566636383533478,0.5212035541195477,0.08279483037156704,0.8590495819642396
0.09564857184886932,0.5212035541195477,0.08319870759289176,0.8590495819642396
0.09564213454723358,0.52140549273021,0.08319870759289176,0.8590495819642396
0.09556249529123306,0.52140549273021,0.08340064620355411,0.8590495819642396
0.09544894099235535,0.5222132471728594,0.08340064620355411,0.8590495819642396
0.0954417958855629,0.5222132471728594,0.08360258481421648,0.8590495819642396
0.09542297571897507,0.5226171243941842,0.08360258481421648,0.8590495819642396
0.09538339078426361,0.5226171243941842,0.0840064620355412,0.8590495819642396
0.09536650776863098,0.5230210016155089,0.0840064620355412,0.8590495819642396
0.09532023966312408,0.5230210016155089,0.08441033925686592,0.8590495819642396
0.09526094049215317,0.523626817447496,0.08441033925686592,0.8590495819642396
0.09522880613803864,0.523626817447496,0.08461227786752827,0.8590495819642396
0.09516533464193344,0.524232633279483,0.08461227786752827,0.8590495819642396
0.0951554924249649,0.524232633279483,0.08501615508885299,0.8590495819642396
0.09507788717746735,0.5246365105008077,0.08501615508885299,0.8590495819642396
0.09507450461387634,0.5246365105008077,0.08521809369951534,0.8590495819642396
0.09475280344486237,0.5272617124394184,0.08521809369951534,0.8590495819642396
0.09474364668130875,0.5272617124394184,0.08542003231017771,0.8590495819642396
0.0946950763463974,0.5276655896607432,0.08542003231017771,0.8590495819642396
0.09469453990459442,0.5276655896607432,0.08562197092084006,0.8590495819642396
0.09452757239341736,0.528675282714055,0.08562197092084006,0.8590495819642396
0.09444928169250488,0.528675282714055,0.08602584814216478,0.8590495819642396
0.09436602890491486,0.5290791599353797,0.08602584814216478,0.8590495819642396
0.09429991245269775,0.5290791599353797,0.0864297253634895,0.8590495819642396
0.09426850080490112,0.529281098546042,0.0864297253634895,0.8590495819642396
0.09424234181642532,0.529281098546042,0.08663166397415185,0.8590495819642396
0.09418395906686783,0.529886914378029,0.08663166397415185,0.8590495819642396
0.09416206181049347,0.529886914378029,0.08683360258481422,0.8590495819642396
0.09412837028503418,0.5300888529886915,0.08683360258481422,0.8590495819642396
0.09384313970804214,0.5300888529886915,0.08764135702746365,0.8590495819642396
0.0937270000576973,0.5310985460420032,0.08764135702746365,0.8590495819642396
0.09369710087776184,0.5310985460420032,0.08784329563812601,0.8590495819642396
0.09358899295330048,0.5319063004846527,0.08784329563812601,0.8590495819642396
0.09352815896272659,0.5319063004846527,0.08804523424878836,0.8590495819642396
0.09345302730798721,0.5327140549273021,0.08804523424878836,0.8590495819642396
0.09344221651554108,0.5327140549273021,0.08824717285945073,0.8590495819642396
0.09327977150678635,0.5335218093699515,0.08824717285945073,0.8590495819642396
0.09326077252626419,0.5335218093699515,0.08844911147011308,0.8590495819642396
0.09287901222705841,0.5359450726978998,0.08844911147011308,0.8590495819642396
0.092744380235672,0.5359450726978998,0.08925686591276252,0.8590495819642396
0.0926186740398407,0.5367528271405493,0.08925686591276252,0.8590495819642396
0.09259220957756042,0.5367528271405493,0.08945880452342488,0.8590495819642396
0.09253018349409103,0.5373586429725363,0.08945880452342488,0.8590495819642396
0.092524453997612,0.5373586429725363,0.08966074313408724,0.8590495819642396
0.09234709292650223,0.5381663974151858,0.08966074313408724,0.8590495819642396
0.09220237284898758,0.5381663974151858,0.09026655896607431,0.8590495819642396
0.09208116680383682,0.5385702746365105,0.09026655896607431,0.8590495819642396
0.09205123782157898,0.5385702746365105,0.09046849757673667,0.8590495819642396
0.0920395627617836,0.5389741518578353,0.09046849757673667,0.8590495819642396
0.09201540797948837,0.5389741518578353,0.09067043618739903,0.8590495819642396
0.09193387627601624,0.5393780290791599,0.09067043618739903,0.8590495819642396
0.0918911024928093,0.5393780290791599,0.09087237479806139,0.8590495819642396
0.09184279292821884,0.539983844911147,0.09087237479806139,0.8590495819642396
0.0918363556265831,0.539983844911147,0.09107431340872375,0.8590495819642396
0.09181338548660278,0.5401857835218093,0.09107431340872375,0.8590495819642396
0.0917854830622673,0.5401857835218093,0.0912762520193861,0.8590495819642396
0.09177658706903458,0.5403877221324718,0.0912762520193861,0.8590495819642396
0.09177558869123459,0.5403877221324718,0.09147819063004846,0.8590495819642396
0.09168881177902222,0.5415993537964459,0.09147819063004846,0.8590495819642396
0.0916435569524765,0.5415993537964459,0.09188206785137318,0.8590495819642396
0.09160551428794861,0.5418012924071083,0.09188206785137318,0.8590495819642396
0.09159822016954422,0.5418012924071083,0.09208400646203554,0.8590495819642396
0.09151988476514816,0.5422051696284329,0.09208400646203554,0.8590495819642396
0.09151867777109146,0.5422051696284329,0.0922859450726979,0.8590495819642396
0.09111734479665756,0.5454361873990307,0.0922859450726979,0.8590495819642396
0.0911012589931488,0.5454361873990307,0.09248788368336026,0.8590495819642396
0.09068654477596283,0.5470516962843296,0.09248788368336026,0.8590495819642396
0.09066067636013031,0.5470516962843296,0.09268982229402262,0.8590495819642396
0.09056094288825989,0.547859450726979,0.09268982229402262,0.8590495819642396
0.09053898602724075,0.547859450726979,0.09289176090468497,0.8590495819642396
0.09037517756223679,0.5490710823909531,0.09289176090468497,0.8590495819642396
0.09032919257879257,0.5490710823909531,0.09309369951534734,0.8590495819642396
0.0902378261089325,0.5496768982229402,0.09309369951534734,0.8590495819642396
0.09020621329545975,0.5496768982229402,0.09329563812600969,0.8590495819642396
0.09018255025148392,0.5498788368336026,0.09329563812600969,0.8590495819642396
0.09015627950429916,0.5498788368336026,0.09369951534733441,0.8590495819642396
0.0901091918349266,0.5500807754442649,0.09369951534733441,0.8590495819642396
0.09006496518850327,0.5500807754442649,0.09390145395799677,0.8590495819642396
0.0900077223777771,0.5504846526655897,0.09390145395799677,0.8590495819642396
0.08996705710887909,0.5504846526655897,0.09410339256865913,0.8590495819642396
0.08985108137130737,0.5514943457189014,0.09410339256865913,0.8590495819642396
0.0898289605975151,0.5514943457189014,0.09430533117932148,0.8590495819642396
0.0897013247013092,0.5523021001615509,0.09430533117932148,0.8590495819642396
0.08965206146240234,0.5523021001615509,0.09450726978998385,0.8590495819642396
0.08957239240407944,0.552907915993538,0.09450726978998385,0.8590495819642396
0.08951529860496521,0.552907915993538,0.09491114701130857,0.8590495819642396
0.08950460702180862,0.5533117932148627,0.09491114701130857,0.8590495819642396
0.08947990089654922,0.5533117932148627,0.09511308562197092,0.8590495819642396
0.08937497437000275,0.5541195476575121,0.09511308562197092,0.8590495819642396
0.08933912962675095,0.5541195476575121,0.09531502423263329,0.8590495819642396
0.08926524966955185,0.5545234248788369,0.09531502423263329,0.8590495819642396
0.08923842012882233,0.5545234248788369,0.09551696284329564,0.8590495819642396
0.08919838815927505,0.5549273021001615,0.09551696284329564,0.8590495819642396
0.08919402956962585,0.5549273021001615,0.09571890145395799,0.8590495819642396
0.08918844163417816,0.5551292407108239,0.09571890145395799,0.8590495819642396
0.08917930722236633,0.5551292407108239,0.09592084006462036,0.8590495819642396
0.08866841346025467,0.5581583198707593,0.09592084006462036,0.8590495819642396
0.0886395201086998,0.5581583198707593,0.09612277867528271,0.8590495819642396
0.08854138106107712,0.558562197092084,0.09612277867528271,0.8590495819642396
0.08852504193782806,0.558562197092084,0.09632471728594508,0.8590495819642396
0.08851215988397598,0.5587641357027464,0.09632471728594508,0.8590495819642396
0.08850062638521194,0.5587641357027464,0.09652665589660743,0.8590495819642396
0.088475301861763,0.5589660743134087,0.09652665589660743,0.8590495819642396
0.08841396123170853,0.5589660743134087,0.09693053311793215,0.8590495819642396
0.08838954567909241,0.5595718901453958,0.09693053311793215,0.8590495819642396
0.08838362991809845,0.5595718901453958,0.0971324717285945,0.8590495819642396
0.08822118490934372,0.56078352180937,0.0971324717285945,0.8590495819642396
0.08820998668670654,0.56078352180937,0.09753634894991922,0.8590495819642396
0.0881158635020256,0.5621970920840065,0.09753634894991922,0.8590495819642396
0.08809248358011246,0.5621970920840065,0.09794022617124394,0.8590495819642396
0.0879935622215271,0.5632067851373183,0.09794022617124394,0.8590495819642396
0.08797486871480942,0.5632067851373183,0.0981421647819063,0.8590495819642396
0.08788886666297913,0.5646203554119548,0.0981421647819063,0.8590495819642396
0.08787216991186142,0.5646203554119548,0.09834410339256866,0.8590495819642396
0.08781313896179199,0.5652261712439418,0.09834410339256866,0.8590495819642396
0.08778084069490433,0.5652261712439418,0.09854604200323101,0.8590495819642396
0.08770959824323654,0.5662358642972536,0.09854604200323101,0.8590495819642396
0.08770119398832321,0.5662358642972536,0.09874798061389338,0.8590495819642396
0.0875440463423729,0.5676494345718901,0.09874798061389338,0.8590495819642396
0.08752696961164474,0.5676494345718901,0.09894991922455573,0.8590495819642396
0.08750049769878387,0.5680533117932148,0.09894991922455573,0.8590495819642396
0.08749520033597946,0.5680533117932148,0.0991518578352181,0.8590495819642396
0.08740874379873276,0.5688610662358643,0.0991518578352181,0.8590495819642396
0.0874030739068985,0.5688610662358643,0.09935379644588045,0.8590495819642396
0.08686141669750214,0.5702746365105008,0.09935379644588045,0.8590495819642396
0.08684289455413818,0.5702746365105008,0.09975767366720517,0.8590495819642396
0.08680986613035202,0.5708804523424879,0.09975767366720517,0.8590495819642396
0.08672279119491577,0.5708804523424879,0.09995961227786752,0.8590495819642396
0.08671226352453232,0.5710823909531503,0.09995961227786752,0.8590495819642396
0.08670976758003235,0.5710823909531503,0.10036348949919224,0.8590495819642396
0.08665269613265991,0.5712843295638126,0.10036348949919224,0.8590495819642396
0.08663861453533173,0.5712843295638126,0.10056542810985461,0.8590495819642396
0.08600364625453949,0.5759289176090469,0.10056542810985461,0.8590495819642396
0.08598043769598007,0.5759289176090469,0.10076736672051696,0.8590495819642396
0.085979163646698,0.5761308562197092,0.10076736672051696,0.8590495819642396
0.08597622811794281,0.5761308562197092,0.10096930533117932,0.8590495819642396
0.08558529615402222,0.5785541195476576,0.10096930533117932,0.8590495819642396
0.08557470142841339,0.5785541195476576,0.10117124394184168,0.8590495819642396
0.0854727253317833,0.5789579967689822,0.10117124394184168,0.8590495819642396
0.0854586809873581,0.5789579967689822,0.10137318255250403,0.8590495819642396
0.08538945019245148,0.5793618739903069,0.10137318255250403,0.8590495819642396
0.08532018959522247,0.5793618739903069,0.10177705977382875,0.8590495819642396
0.08525244146585464,0.5801696284329564,0.10177705977382875,0.8590495819642396
0.08518163859844208,0.5801696284329564,0.10197899838449112,0.8590495819642396
0.08515923470258713,0.5805735056542811,0.10197899838449112,0.8590495819642396
0.08515551686286926,0.5805735056542811,0.10218093699515347,0.8590495819642396
0.08505716919898987,0.5811793214862682,0.10218093699515347,0.8590495819642396
0.08505380898714066,0.5811793214862682,0.10238287560581583,0.8590495819642396
0.0848894864320755,0.5823909531502424,0.10238287560581583,0.8590495819642396
0.08485811948776245,0.5823909531502424,0.10258481421647819,0.8590495819642396
0.08474539965391159,0.5831987075928917,0.10258481421647819,0.8590495819642396
0.08474119752645493,0.5831987075928917,0.10278675282714055,0.8590495819642396
0.08468717336654663,0.5834006462035541,0.10278675282714055,0.8590495819642396
0.08468323200941086,0.5834006462035541,0.10298869143780291,0.8590495819642396
0.08457860350608826,0.5840064620355412,0.10298869143780291,0.8590495819642396
0.08446227014064789,0.5840064620355412,0.10319063004846526,0.8590495819642396
0.08420410752296448,0.5854200323101777,0.10319063004846526,0.8590495819642396
0.08417603373527527,0.5854200323101777,0.10359450726978998,0.8590495819642396
0.08405346423387527,0.5860258481421647,0.10359450726978998,0.8590495819642396
0.08400614559650421,0.5860258481421647,0.1039983844911147,0.8590495819642396
0.08382340520620346,0.5870355411954766,0.1039983844911147,0.8590495819642396
0.08380642533302307,0.5870355411954766,0.10420032310177706,0.8590495819642396
0.08376225084066391,0.5880452342487884,0.10420032310177706,0.8590495819642396
0.08374156802892685,0.5880452342487884,0.10480613893376414,0.8590495819642396
0.08370641618967056,0.5882471728594507,0.10480613893376414,0.8590495819642396
0.08368263393640518,0.5882471728594507,0.1050080775444265,0.8590495819642396
0.08348985016345978,0.5894588045234249,0.1050080775444265,0.8590495819642396
0.08346577733755112,0.5894588045234249,0.10541195476575121,0.8590495819642396
0.08343811333179474,0.5898626817447497,0.10541195476575121,0.8590495819642396
0.08342205733060837,0.5898626817447497,0.10581583198707593,0.8590495819642396
0.0834210216999054,0.590064620355412,0.10581583198707593,0.8590495819642396
0.08335113525390625,0.590064620355412,0.106421647819063,0.8590495819642396
0.08328647911548615,0.5910743134087237,0.106421647819063,0.8590495819642396
0.08324733376502991,0.5910743134087237,0.10662358642972536,0.8590495819642396
0.0831776112318039,0.5916801292407108,0.10662358642972536,0.8590495819642396
0.08315333724021912,0.5916801292407108,0.10682552504038773,0.8590495819642396
0.08299097418785095,0.5922859450726979,0.10682552504038773,0.8590495819642396
0.0829605907201767,0.5922859450726979,0.10702746365105008,0.8590495819642396
0.08285621553659439,0.593497576736672,0.10702746365105008,0.8590495819642396
0.08277593553066254,0.593497576736672,0.10763327948303715,0.8590495819642396
0.0827556848526001,0.5943053311793215,0.10763327948303715,0.8590495819642396
0.08274660259485245,0.5943053311793215,0.10783521809369952,0.8590495819642396
0.08274377882480621,0.5945072697899838,0.10783521809369952,0.8590495819642396
0.08274207264184952,0.5945072697899838,0.10803715670436187,0.8590495819642396
0.08274027705192566,0.5947092084006462,0.10803715670436187,0.8590495819642396
0.08274004608392715,0.5947092084006462,0.10823909531502424,0.8590495819642396
0.08268791437149048,0.5949111470113085,0.10823909531502424,0.8590495819642396
0.08268260210752487,0.5949111470113085,0.10844103392568659,0.8590495819642396
0.0825626328587532,0.5953150242326333,0.10844103392568659,0.8590495819642396
0.08255531638860703,0.5953150242326333,0.10864297253634896,0.8590495819642396
0.08223747462034225,0.5981421647819063,0.10864297253634896,0.8590495819642396
0.0822058692574501,0.5981421647819063,0.10884491114701131,0.8590495819642396
0.08217121660709381,0.5983441033925686,0.10884491114701131,0.8590495819642396
0.08214989304542542,0.5983441033925686,0.10904684975767366,0.8590495819642396
0.08211149275302887,0.5989499192245558,0.10904684975767366,0.8590495819642396
0.082073874771595,0.5989499192245558,0.10924878836833603,0.8590495819642396
0.08206038177013397,0.5991518578352181,0.10924878836833603,0.8590495819642396
0.08201257884502411,0.5991518578352181,0.10965266558966075,0.8590495819642396
0.08198285102844238,0.5993537964458805,0.10965266558966075,0.8590495819642396
0.0818939357995987,0.5993537964458805,0.11005654281098547,0.8590495819642396
0.08177199214696884,0.6005654281098546,0.11005654281098547,0.8590495819642396
0.08174996078014374,0.6005654281098546,0.11025848142164782,0.8590495819642396
0.08173347264528275,0.6009693053311793,0.11025848142164782,0.8590495819642396
0.08170954883098602,0.6009693053311793,0.11066235864297254,0.8590495819642396
0.08169006556272507,0.6011712439418416,0.11066235864297254,0.8590495819642396
0.08166660368442535,0.6011712439418416,0.11086429725363489,0.8590495819642396
0.08155602216720581,0.6021809369951535,0.11086429725363489,0.8590495819642396
0.0815279558300972,0.6021809369951535,0.11106623586429726,0.8590495819642396
0.08152130246162415,0.6023828756058158,0.11106623586429726,0.8590495819642396
0.08136911690235138,0.6023828756058158,0.11187399030694668,0.8590495819642396
0.08126277476549149,0.6025848142164781,0.11187399030694668,0.8590495819642396
0.08124325424432755,0.6025848142164781,0.1122778675282714,0.8590495819642396
0.08116040378808975,0.6037964458804523,0.1122778675282714,0.8590495819642396
0.08103200048208237,0.6037964458804523,0.11268174474959612,0.8590495819642396
0.08097118139266968,0.6039983844911146,0.11268174474959612,0.8590495819642396
0.08095945417881012,0.6039983844911146,0.11288368336025849,0.8590495819642396
0.08095921576023102,0.6042003231017771,0.11288368336025849,0.8590495819642396
0.08095292001962662,0.6042003231017771,0.11308562197092084,0.8590495819642396
0.08079305291175842,0.6050080775444265,0.11308562197092084,0.8590495819642396
0.08077147603034973,0.6050080775444265,0.1132875605815832,0.8590495819642396
0.08049637824296951,0.6080371567043619,0.1132875605815832,0.8590495819642396
0.08043093979358673,0.6080371567043619,0.11348949919224556,0.8590495819642396
0.08031538128852844,0.6088449111470113,0.11348949919224556,0.8590495819642396
0.08021391928195953,0.6088449111470113,0.11389337641357028,0.8590495819642396
0.08015747368335724,0.6090468497576736,0.11389337641357028,0.8590495819642396
0.08013011515140533,0.6090468497576736,0.11409531502423263,0.8590495819642396
0.08010812848806381,0.6092487883683361,0.11409531502423263,0.8590495819642396
0.08010174334049225,0.6092487883683361,0.11429725363489499,0.8590495819642396
0.08007243275642395,0.6094507269789984,0.11429725363489499,0.8590495819642396
0.08006007969379425,0.6094507269789984,0.11449919224555735,0.8590495819642396
0.07992605119943619,0.6104604200323102,0.11449919224555735,0.8590495819642396
0.07992450892925262,0.6104604200323102,0.1147011308562197,0.8590495819642396
0.07987795770168304,0.6106623586429726,0.1147011308562197,0.8590495819642396
0.07985207438468933,0.6106623586429726,0.11490306946688207,0.8590495819642396
0.07980098575353622,0.6110662358642972,0.11490306946688207,0.8590495819642396
0.07977484166622162,0.6110662358642972,0.11510500807754442,0.8590495819642396
0.0795789510011673,0.6128836833602584,0.11510500807754442,0.8590495819642396
0.07957170158624649,0.6128836833602584,0.11530694668820679,0.8590495819642396
0.07950852066278458,0.6136914378029079,0.11530694668820679,0.8590495819642396
0.0794764831662178,0.6136914378029079,0.11550888529886914,0.8590495819642396
0.07945815473794937,0.6140953150242326,0.11550888529886914,0.8590495819642396
0.07945705950260162,0.6140953150242326,0.1157108239095315,0.8590495819642396
0.07938729226589203,0.6149030694668821,0.1157108239095315,0.8590495819642396
0.07935132831335068,0.6149030694668821,0.11611470113085622,0.8590495819642396
0.07908374071121216,0.6179321486268174,0.11611470113085622,0.8590495819642396
0.07903023809194565,0.6179321486268174,0.11651857835218093,0.8590495819642396
0.07900381833314896,0.6181340872374798,0.11651857835218093,0.8590495819642396
0.07899701595306396,0.6181340872374798,0.1167205169628433,0.8590495819642396
0.07898924499750137,0.6183360258481422,0.1167205169628433,0.8590495819642396
0.07894641906023026,0.6183360258481422,0.11712439418416801,0.8590495819642396
0.07892399281263351,0.6187399030694669,0.11712439418416801,0.8590495819642396
0.0789085403084755,0.6187399030694669,0.11732633279483037,0.8590495819642396
0.07885708659887314,0.619345718901454,0.11732633279483037,0.8590495819642396
0.07877897471189499,0.619345718901454,0.11752827140549273,0.8590495819642396
0.07869567722082138,0.6207592891760905,0.11752827140549273,0.8590495819642396
0.07866022735834122,0.6207592891760905,0.11773021001615509,0.8590495819642396
0.07863439619541168,0.6209612277867528,0.11773021001615509,0.8590495819642396
0.07860951870679855,0.6209612277867528,0.11793214862681745,0.8590495819642396
0.07857028394937515,0.6213651050080775,0.11793214862681745,0.8590495819642396
0.07855589687824249,0.6213651050080775,0.11813408723747981,0.8590495819642396
0.07855445891618729,0.6215670436187399,0.11813408723747981,0.8590495819642396
0.07849771529436111,0.6215670436187399,0.11833602584814217,0.8590495819642396
0.07847260683774948,0.6217689822294022,0.11833602584814217,0.8590495819642396
0.07845688611268997,0.6217689822294022,0.11853796445880452,0.8590495819642396
0.07842753082513809,0.6219709208400647,0.11853796445880452,0.8590495819642396
0.07835430651903152,0.6219709208400647,0.11873990306946688,0.8590495819642396
0.0782761201262474,0.6225767366720517,0.11873990306946688,0.8590495819642396
0.0782661885023117,0.6225767366720517,0.11894184168012924,0.8590495819642396
0.07819632440805435,0.6229806138933764,0.11894184168012924,0.8590495819642396
0.07817721366882324,0.6229806138933764,0.11934571890145396,0.8590495819642396
0.07810060679912567,0.6235864297253635,0.11934571890145396,0.8590495819642396
0.07809970527887344,0.6235864297253635,0.11954765751211632,0.8590495819642396
0.07803099602460861,0.6247980613893377,0.11954765751211632,0.8590495819642396
0.07802076637744904,0.6247980613893377,0.11974959612277868,0.8590495819642396
0.07800289243459702,0.6252019386106623,0.11974959612277868,0.8590495819642396
0.07798956334590912,0.6252019386106623,0.11995153473344103,0.8590495819642396
0.07788853347301483,0.6260096930533118,0.11995153473344103,0.8590495819642396
0.07783644646406174,0.6260096930533118,0.1201534733441034,0.8590495819642396
0.0778101459145546,0.6262116316639742,0.1201534733441034,0.8590495819642396
0.07776496559381485,0.6262116316639742,0.12055735056542811,0.8590495819642396
0.07775630056858063,0.6266155088852988,0.12055735056542811,0.8590495819642396
0.07766316086053848,0.6266155088852988,0.12116316639741519,0.8590495819642396
0.077593594789505,0.6270193861066236,0.12116316639741519,0.8590495819642396
0.07759052515029907,0.6270193861066236,0.12136510500807754,0.8590495819642396
0.07740680128335953,0.6282310177705978,0.12136510500807754,0.8590495819642396
0.07739578187465668,0.6282310177705978,0.1215670436187399,0.8590495819642396
0.07728710025548935,0.6294426494345718,0.1215670436187399,0.8590495819642396
0.07722996175289154,0.6294426494345718,0.12217285945072698,0.8590495819642396
0.0772082507610321,0.6296445880452343,0.12217285945072698,0.8590495819642396
0.07720217853784561,0.6296445880452343,0.12237479806138933,0.8590495819642396
0.07716690748929977,0.6302504038772213,0.12237479806138933,0.8590495819642396
0.07715650647878647,0.6302504038772213,0.1225767366720517,0.8590495819642396
0.07711741328239441,0.6310581583198708,0.1225767366720517,0.8590495819642396
0.07711663842201233,0.6310581583198708,0.12277867528271405,0.8590495819642396
0.07711256295442581,0.6314620355411955,0.12277867528271405,0.8590495819642396
0.0770915299654007,0.6314620355411955,0.12298061389337642,0.8590495819642396
0.07706156373023987,0.6316639741518578,0.12298061389337642,0.8590495819642396
0.07705173641443253,0.6316639741518578,0.12318255250403877,0.8590495819642396
0.0769651010632515,0.6330775444264943,0.12318255250403877,0.8590495819642396
0.07693388313055038,0.6330775444264943,0.12358642972536349,0.8590495819642396
0.07691873610019684,0.6332794830371568,0.12358642972536349,0.8590495819642396
0.07691315561532974,0.6332794830371568,0.12378836833602584,0.8590495819642396
0.07684357464313507,0.6338852988691438,0.12378836833602584,0.8590495819642396
0.07679978758096695,0.6338852988691438,0.12399030694668821,0.8590495819642396
0.0767548531293869,0.6342891760904685,0.12399030694668821,0.8590495819642396
0.07672908902168274,0.6342891760904685,0.12419224555735056,0.8590495819642396
0.0765942707657814,0.6344911147011308,0.12419224555735056,0.8590495819642396
0.07655258476734161,0.6344911147011308,0.12439418416801293,0.8590495819642396
0.07653440535068512,0.6346930533117933,0.12439418416801293,0.8590495819642396
0.07652215659618378,0.6346930533117933,0.12459612277867528,0.8590495819642396
0.07649281620979309,0.6348949919224556,0.12459612277867528,0.8590495819642396
0.07649055123329163,0.6348949919224556,0.12479806138933765,0.8590495819642396
0.07648419588804245,0.6350969305331179,0.12479806138933765,0.8590495819642396
0.07646136730909348,0.6350969305331179,0.125,0.8590495819642396
0.07633700221776962,0.6365105008077544,0.125,0.8590495819642396
0.07630302757024765,0.6365105008077544,0.12520193861066237,0.8590495819642396
0.0761527344584465,0.6377221324717286,0.12520193861066237,0.8590495819642396
0.07613969594240189,0.6377221324717286,0.1254038772213247,0.8590495819642396
0.07610387355089188,0.6383279483037156,0.1254038772213247,0.8590495819642396
0.07608449459075928,0.6383279483037156,0.12580775444264944,0.8590495819642396
0.07607965171337128,0.6385298869143781,0.12580775444264944,0.8590495819642396
0.076041579246521,0.6385298869143781,0.12621163166397414,0.8590495819642396
0.0760054811835289,0.6387318255250404,0.12621163166397414,0.8590495819642396
0.07596748322248459,0.6387318255250404,0.1264135702746365,0.8590495819642396
0.07595782727003098,0.6389337641357028,0.1264135702746365,0.8590495819642396
0.07594411075115204,0.6389337641357028,0.12661550888529888,0.8590495819642396
0.07592173665761948,0.6391357027463651,0.12661550888529888,0.8590495819642396
0.07592135667800903,0.6391357027463651,0.12681744749596122,0.8590495819642396
0.07587841153144836,0.6397415185783522,0.12681744749596122,0.8590495819642396
0.07587022334337234,0.6397415185783522,0.12701938610662358,0.8590495819642396
0.0756659209728241,0.6413570274636511,0.12701938610662358,0.8590495819642396
0.07560618221759796,0.6413570274636511,0.12722132471728595,0.8590495819642396
0.07559409737586975,0.6415589660743134,0.12722132471728595,0.8590495819642396
0.07557076960802078,0.6415589660743134,0.12762520193861066,0.8590495819642396
0.07546693831682205,0.6425686591276252,0.12762520193861066,0.8590495819642396
0.07542930543422699,0.6425686591276252,0.1284329563812601,0.8590495819642396
0.07537999749183655,0.6427705977382876,0.1284329563812601,0.8590495819642396
0.07537035644054413,0.6427705977382876,0.12863489499192246,0.8590495819642396
0.07529988139867783,0.643578352180937,0.12863489499192246,0.8590495819642396
0.07525397837162018,0.643578352180937,0.12883683360258483,0.8590495819642396
0.0751785933971405,0.6447899838449112,0.12883683360258483,0.8590495819642396
0.07515087723731995,0.6447899838449112,0.1294426494345719,0.8590495819642396
0.07505382597446442,0.6453957996768982,0.1294426494345719,0.8590495819642396
0.07504963129758835,0.6453957996768982,0.12964458804523424,0.8590495819642396
0.0749688595533371,0.64640549273021,0.12964458804523424,0.8590495819642396
0.07487984001636505,0.64640549273021,0.13004846526655897,0.8590495819642396
0.07482050359249115,0.6466074313408724,0.13004846526655897,0.8590495819642396
0.07480965554714203,0.6466074313408724,0.13025040387722134,0.8590495819642396
0.07477433979511261,0.6468093699515347,0.13025040387722134,0.8590495819642396
0.07471263408660889,0.6468093699515347,0.1308562197092084,0.8590495819642396
0.07465840131044388,0.6472132471728594,0.1308562197092084,0.8590495819642396
0.07456576079130173,0.6472132471728594,0.13146203554119548,0.8590495819642396
0.07454005628824234,0.6476171243941842,0.13146203554119548,0.8590495819642396
0.07453863322734833,0.6476171243941842,0.13166397415185785,0.8590495819642396
0.07445307075977325,0.6488287560581584,0.13166397415185785,0.8590495819642396
0.07444724440574646,0.6488287560581584,0.1318659127625202,0.8590495819642396
0.07441714406013489,0.649232633279483,0.1318659127625202,0.8590495819642396
0.07440166920423508,0.649232633279483,0.13206785137318255,0.8590495819642396
0.07424485683441162,0.6502423263327949,0.13206785137318255,0.8590495819642396
0.07423000782728195,0.6502423263327949,0.13226978998384492,0.8590495819642396
0.07417398691177368,0.6512520193861067,0.13226978998384492,0.8590495819642396
0.07413872331380844,0.6512520193861067,0.13267366720516963,0.8590495819642396
0.07412431389093399,0.651453957996769,0.13267366720516963,0.8590495819642396
0.07409138232469559,0.651453957996769,0.132875605815832,0.8590495819642396
0.0740044116973877,0.652059773828756,0.132875605815832,0.8590495819642396
0.07400019466876984,0.652059773828756,0.13307754442649433,0.8590495819642396
0.07395582646131516,0.6526655896607432,0.13307754442649433,0.8590495819642396
0.07393623888492584,0.6526655896607432,0.1332794830371567,0.8590495819642396
0.07391296327114105,0.6530694668820679,0.1332794830371567,0.8590495819642396
0.07385373115539551,0.6530694668820679,0.13368336025848143,0.8590495819642396
0.07384028285741806,0.6532714054927302,0.13368336025848143,0.8590495819642396
0.07376719266176224,0.6532714054927302,0.13388529886914377,0.8590495819642396
0.07367177307605743,0.6538772213247173,0.13388529886914377,0.8590495819642396
0.07365606725215912,0.6538772213247173,0.13408723747980614,0.8590495819642396
0.07365567982196808,0.6540791599353797,0.13408723747980614,0.8590495819642396
0.07364027947187424,0.6540791599353797,0.1342891760904685,0.8590495819642396
0.07363979518413544,0.654281098546042,0.1342891760904685,0.8590495819642396
0.07360857725143433,0.654281098546042,0.13449111470113084,0.8590495819642396
0.07359271496534348,0.6544830371567044,0.13449111470113084,0.8590495819642396
0.07355990260839462,0.6544830371567044,0.13489499192245558,0.8590495819642396
0.07354255765676498,0.6546849757673667,0.13489499192245558,0.8590495819642396
0.07352150231599808,0.6546849757673667,0.13509693053311794,0.8590495819642396
0.07349347323179245,0.6550888529886915,0.13509693053311794,0.8590495819642396
0.07349079847335815,0.6550888529886915,0.13529886914378028,0.8590495819642396
0.07338599115610123,0.6556946688206785,0.13529886914378028,0.8590495819642396
0.07337744534015656,0.6556946688206785,0.13550080775444265,0.8590495819642396
0.07337283343076706,0.6558966074313409,0.13550080775444265,0.8590495819642396
0.07336615025997162,0.6558966074313409,0.13570274636510501,0.8590495819642396
0.07321571558713913,0.6573101777059773,0.13570274636510501,0.8590495819642396
0.07319536805152893,0.6573101777059773,0.13590468497576735,0.8590495819642396
0.07318469136953354,0.6575121163166397,0.13590468497576735,0.8590495819642396
0.07315679639577866,0.6575121163166397,0.1363085621970921,0.8590495819642396
0.07313542813062668,0.6579159935379645,0.1363085621970921,0.8590495819642396
0.07313531637191772,0.6579159935379645,0.13651050080775445,0.8590495819642396
0.07291581481695175,0.6591276252019386,0.13651050080775445,0.8590495819642396
0.0728878304362297,0.6591276252019386,0.13691437802907916,0.8590495819642396
0.07283193618059158,0.659329563812601,0.13691437802907916,0.8590495819642396
0.07280923426151276,0.659329563812601,0.13711631663974153,0.8590495819642396
0.07280678302049637,0.6595315024232633,0.13711631663974153,0.8590495819642396
0.07276127487421036,0.6595315024232633,0.13731825525040386,0.8590495819642396
0.0727512538433075,0.6597334410339257,0.13731825525040386,0.8590495819642396
0.07274920493364334,0.6597334410339257,0.13752019386106623,0.8590495819642396
0.07267654687166214,0.6603392568659128,0.13752019386106623,0.8590495819642396
0.07263980060815811,0.6603392568659128,0.1377221324717286,0.8590495819642396
0.07260293513536453,0.6605411954765751,0.1377221324717286,0.8590495819642396
0.07259111106395721,0.6605411954765751,0.13792407108239096,0.8590495819642396
0.07244459539651871,0.6615508885298869,0.13792407108239096,0.8590495819642396
0.0724179744720459,0.6615508885298869,0.13832794830371567,0.8590495819642396
0.0724077895283699,0.6619547657512116,0.13832794830371567,0.8590495819642396
0.07240572571754456,0.6619547657512116,0.13852988691437804,0.8590495819642396
0.07239104807376862,0.662156704361874,0.13852988691437804,0.8590495819642396
0.07234895974397659,0.662156704361874,0.13893376413570274,0.8590495819642396
0.07224688678979874,0.6629644588045234,0.13893376413570274,0.8590495819642396
0.07223255932331085,0.6629644588045234,0.13933764135702748,0.8590495819642396
0.07202532887458801,0.6641760904684976,0.13933764135702748,0.8590495819642396
0.07199899107217789,0.6641760904684976,0.13953957996768981,0.8590495819642396
0.07197733223438263,0.6647819063004846,0.13953957996768981,0.8590495819642396
0.07196836918592453,0.6647819063004846,0.13994345718901455,0.8590495819642396
0.07195661962032318,0.664983844911147,0.13994345718901455,0.8590495819642396
0.07193665951490402,0.664983844911147,0.14034733441033925,0.8590495819642396
0.0718277171254158,0.6657915993537964,0.14034733441033925,0.8590495819642396
0.07178997993469238,0.6657915993537964,0.14075121163166399,0.8590495819642396
0.07176707684993744,0.6661954765751211,0.14075121163166399,0.8590495819642396
0.07175061106681824,0.6661954765751211,0.14095315024232632,0.8590495819642396
0.07173486799001694,0.6665993537964459,0.14095315024232632,0.8590495819642396
0.07164774090051651,0.6665993537964459,0.14135702746365106,0.8590495819642396
0.0716099888086319,0.6672051696284329,0.14135702746365106,0.8590495819642396
0.0715869590640068,0.6672051696284329,0.1415589660743134,0.8590495819642396
0.07156428694725037,0.6678109854604201,0.1415589660743134,0.8590495819642396
0.0715247318148613,0.6678109854604201,0.14196284329563813,0.8590495819642396
0.07150290906429291,0.6682148626817448,0.14196284329563813,0.8590495819642396
0.07149141281843185,0.6682148626817448,0.1421647819063005,0.8590495819642396
0.07130902260541916,0.6694264943457189,0.1421647819063005,0.8590495819642396
0.07130178809165955,0.6694264943457189,0.14236672051696284,0.8590495819642396
0.07111195474863052,0.6704361873990307,0.14236672051696284,0.8590495819642396
0.07107173651456833,0.6704361873990307,0.1429725363489499,0.8590495819642396
0.07106512784957886,0.6706381260096931,0.1429725363489499,0.8590495819642396
0.07104454189538956,0.6706381260096931,0.14317447495961227,0.8590495819642396
0.07104359567165375,0.6710420032310178,0.14317447495961227,0.8590495819642396
0.07103047519922256,0.6710420032310178,0.143578352180937,0.8590495819642396
0.07101685553789139,0.6712439418416801,0.143578352180937,0.8590495819642396
0.07098256796598434,0.6712439418416801,0.14378029079159935,0.8590495819642396
0.07091941684484482,0.6720516962843296,0.14378029079159935,0.8590495819642396
0.07090439647436142,0.6720516962843296,0.14418416801292408,0.8590495819642396
0.07079558074474335,0.6734652665589661,0.14418416801292408,0.8590495819642396
0.07074800133705139,0.6734652665589661,0.14499192245557352,0.8590495819642396
0.07059076428413391,0.6746768982229402,0.14499192245557352,0.8590495819642396
0.07054390758275986,0.6746768982229402,0.14519386106623586,0.8590495819642396
0.0705292597413063,0.6748788368336026,0.14519386106623586,0.8590495819642396
0.07045861333608627,0.6748788368336026,0.1455977382875606,0.8590495819642396
0.07043974846601486,0.6752827140549273,0.1455977382875606,0.8590495819642396
0.07042385637760162,0.6752827140549273,0.14579967689822293,0.8590495819642396
0.07037193328142166,0.6760904684975767,0.14579967689822293,0.8590495819642396
0.07035812735557556,0.6760904684975767,0.1460016155088853,0.8590495819642396
0.07028209418058395,0.6766962843295639,0.1460016155088853,0.8590495819642396
0.07026960700750351,0.6766962843295639,0.14620355411954766,0.8590495819642396
0.07024350762367249,0.6768982229402262,0.14620355411954766,0.8590495819642396
0.07024350017309189,0.6768982229402262,0.14640549273021003,0.8590495819642396
0.07019957154989243,0.6771001615508885,0.14640549273021003,0.8590495819642396
0.07017873227596283,0.6771001615508885,0.14660743134087237,0.8590495819642396
0.07013275474309921,0.6775040387722132,0.14660743134087237,0.8590495819642396
0.07012218981981277,0.6775040387722132,0.14680936995153474,0.8590495819642396
0.07010725885629654,0.677907915993538,0.14680936995153474,0.8590495819642396
0.07006354629993439,0.677907915993538,0.14721324717285944,0.8590495819642396
0.07004725188016891,0.6781098546042004,0.14721324717285944,0.8590495819642396
0.07003072649240494,0.6781098546042004,0.1474151857835218,0.8590495819642396
0.06999605149030685,0.678513731825525,0.1474151857835218,0.8590495819642396
0.0699823796749115,0.678513731825525,0.14761712439418417,0.8590495819642396
0.06985659897327423,0.6793214862681745,0.14761712439418417,0.8590495819642396
0.06984921544790268,0.6793214862681745,0.14781906300484654,0.8590495819642396
0.06982285529375076,0.6797253634894992,0.14781906300484654,0.8590495819642396
0.06980092078447342,0.6797253634894992,0.14802100161550888,0.8590495819642396
0.06976456940174103,0.6799273021001615,0.14802100161550888,0.8590495819642396
0.06976318359375,0.6799273021001615,0.14822294022617125,0.8590495819642396
0.06975846737623215,0.6801292407108239,0.14822294022617125,0.8590495819642396
0.06974957138299942,0.6801292407108239,0.1484248788368336,0.8590495819642396
0.06970081478357315,0.6803311793214862,0.1484248788368336,0.8590495819642396
0.0696970745921135,0.6803311793214862,0.14862681744749595,0.8590495819642396
0.06968588382005692,0.6805331179321487,0.14862681744749595,0.8590495819642396
0.06967700272798538,0.6805331179321487,0.14882875605815832,0.8590495819642396
0.06960190087556839,0.6809369951534734,0.14882875605815832,0.8590495819642396
0.06956861168146133,0.6809369951534734,0.14903069466882068,0.8590495819642396
0.0695614442229271,0.6811389337641357,0.14903069466882068,0.8590495819642396
0.069550521671772,0.6811389337641357,0.1494345718901454,0.8590495819642396
0.06942346692085266,0.6823505654281099,0.1494345718901454,0.8590495819642396
0.06929431110620499,0.6823505654281099,0.15004038772213246,0.8590495819642396
0.06914860755205154,0.6849757673667205,0.15004038772213246,0.8590495819642396
0.06912273913621902,0.6849757673667205,0.15024232633279483,0.8590495819642396
0.06910234689712524,0.6853796445880452,0.15024232633279483,0.8590495819642396
0.06910181790590286,0.6853796445880452,0.1504442649434572,0.8590495819642396
0.06903298199176788,0.6865912762520194,0.1504442649434572,0.8590495819642396
0.06897334009408951,0.6865912762520194,0.15105008077544427,0.8590495819642396
0.06896516680717468,0.6869951534733441,0.15105008077544427,0.8590495819642396
0.06895765662193298,0.6869951534733441,0.15125201938610663,0.8590495819642396
0.06891809403896332,0.6873990306946688,0.15125201938610663,0.8590495819642396
0.06888997554779053,0.6873990306946688,0.15165589660743134,0.8590495819642396
0.06888813525438309,0.6876009693053312,0.15165589660743134,0.8590495819642396
0.06886608153581619,0.6876009693053312,0.1518578352180937,0.8590495819642396
0.06861667335033417,0.6894184168012925,0.1518578352180937,0.8590495819642396
0.06858837604522705,0.6894184168012925,0.1522617124394184,0.8590495819642396
0.06853581219911575,0.6896203554119548,0.1522617124394184,0.8590495819642396
0.06853567063808441,0.6896203554119548,0.15246365105008078,0.8590495819642396
0.06852851063013077,0.6898222940226171,0.15246365105008078,0.8590495819642396
0.06846833229064941,0.6898222940226171,0.15286752827140548,0.8590495819642396
0.06833330541849136,0.6916397415185783,0.15286752827140548,0.8590495819642396
0.06827136129140854,0.6916397415185783,0.15347334410339256,0.8590495819642396
0.06812427192926407,0.6926494345718901,0.15347334410339256,0.8590495819642396
0.06806065887212753,0.6926494345718901,0.15367528271405492,0.8590495819642396
0.06805200129747391,0.6930533117932148,0.15367528271405492,0.8590495819642396
0.06801921874284744,0.6930533117932148,0.1538772213247173,0.8590495819642396
0.0679430291056633,0.6940630048465266,0.1538772213247173,0.8590495819642396
0.06782440841197968,0.6940630048465266,0.15448303715670436,0.8590495819642396
0.0677872970700264,0.694264943457189,0.15448303715670436,0.8590495819642396
0.06775180995464325,0.694264943457189,0.15488691437802907,0.8590495819642396
0.06771170347929001,0.6944668820678513,0.15488691437802907,0.8590495819642396
0.06769193708896637,0.6944668820678513,0.15508885298869143,0.8590495819642396
0.0675327479839325,0.6960823909531503,0.15508885298869143,0.8590495819642396
0.06748712062835693,0.6960823909531503,0.1552907915993538,0.8590495819642396
0.0673360824584961,0.696486268174475,0.1552907915993538,0.8590495819642396
0.06730559468269348,0.696486268174475,0.1556946688206785,0.8590495819642396
0.06729231029748917,0.6966882067851373,0.1556946688206785,0.8590495819642396
0.0672757476568222,0.6966882067851373,0.15589660743134087,0.8590495819642396
0.0672345757484436,0.6968901453957996,0.15589660743134087,0.8590495819642396
0.06720802187919617,0.6968901453957996,0.15630048465266558,0.8590495819642396
0.06718564033508301,0.6972940226171244,0.15630048465266558,0.8590495819642396
0.06706736981868744,0.6972940226171244,0.15690630048465268,0.8590495819642396
0.06705751270055771,0.6976978998384491,0.15690630048465268,0.8590495819642396
0.06705484539270401,0.6976978998384491,0.15731017770597738,0.8590495819642396
0.06705138832330704,0.6978998384491115,0.15731017770597738,0.8590495819642396
0.06704966723918915,0.6978998384491115,0.15751211631663975,0.8590495819642396
0.06702437251806259,0.6981017770597738,0.15751211631663975,0.8590495819642396
0.06702198833227158,0.6981017770597738,0.1577140549273021,0.8590495819642396
0.06691773980855942,0.6987075928917609,0.1577140549273021,0.8590495819642396
0.06688942015171051,0.6987075928917609,0.15811793214862682,0.8590495819642396
0.06686127185821533,0.6991114701130856,0.15811793214862682,0.8590495819642396
0.06679968535900116,0.6991114701130856,0.15852180936995153,0.8590495819642396
0.0666811466217041,0.7005250403877221,0.15852180936995153,0.8590495819642396
0.06659017503261566,0.7005250403877221,0.15892568659127626,0.8590495819642396
0.0665888637304306,0.7007269789983845,0.15892568659127626,0.8590495819642396
0.06658562272787094,0.7007269789983845,0.1591276252019386,0.8590495819642396
0.0665733814239502,0.7009289176090469,0.1591276252019386,0.8590495819642396
0.06656591594219208,0.7009289176090469,0.15932956381260097,0.8590495819642396
0.06654699891805649,0.7013327948303716,0.15932956381260097,0.8590495819642396
0.0665430799126625,0.7013327948303716,0.15953150242326333,0.8590495819642396
0.06648039817810059,0.7015347334410339,0.15953150242326333,0.8590495819642396
0.06640567630529404,0.7015347334410339,0.1597334410339257,0.8590495819642396
0.06639113277196884,0.7017366720516963,0.1597334410339257,0.8590495819642396
0.06636269390583038,0.7017366720516963,0.1601373182552504,0.8590495819642396
0.06624637544155121,0.7025444264943457,0.1601373182552504,0.8590495819642396
0.06623955816030502,0.7025444264943457,0.16033925686591277,0.8590495819642396
0.0662359744310379,0.7029483037156704,0.16033925686591277,0.8590495819642396
0.06623180955648422,0.7029483037156704,0.16074313408723748,0.8590495819642396
0.06606858968734741,0.7045638126009693,0.16074313408723748,0.8590495819642396
0.06603703647851944,0.7045638126009693,0.16094507269789984,0.8590495819642396
0.06603335589170456,0.7047657512116317,0.16094507269789984,0.8590495819642396
0.0660000592470169,0.7047657512116317,0.1611470113085622,0.8590495819642396
0.06590403616428375,0.7055735056542811,0.1611470113085622,0.8590495819642396
0.06590262800455093,0.7055735056542811,0.16134894991922455,0.8590495819642396
0.06582935899496078,0.7059773828756059,0.16134894991922455,0.8590495819642396
0.06581536680459976,0.7059773828756059,0.16155088852988692,0.8590495819642396
0.06580954045057297,0.7061793214862682,0.16155088852988692,0.8590495819642396
0.06580571085214615,0.7061793214862682,0.16175282714054928,0.8590495819642396
0.06574490666389465,0.7069870759289176,0.16175282714054928,0.8590495819642396
0.06572462618350983,0.7069870759289176,0.16195476575121162,0.8590495819642396
0.0656198263168335,0.7075928917609047,0.16195476575121162,0.8590495819642396
0.0656139999628067,0.7075928917609047,0.162156704361874,0.8590495819642396
0.06554299592971802,0.7088045234248789,0.162156704361874,0.8590495819642396
0.06548189371824265,0.7088045234248789,0.16235864297253635,0.8590495819642396
0.06539630144834518,0.7094103392568659,0.16235864297253635,0.8590495819642396
0.06538285315036774,0.7094103392568659,0.16256058158319872,0.8590495819642396
0.06537793576717377,0.7096122778675282,0.16256058158319872,0.8590495819642396
0.06535925716161728,0.7096122778675282,0.16276252019386106,0.8590495819642396
0.06525498628616333,0.7102180936995154,0.16276252019386106,0.8590495819642396
0.0652199313044548,0.7102180936995154,0.16296445880452343,0.8590495819642396
0.06520869582891464,0.7104200323101777,0.16296445880452343,0.8590495819642396
0.06519535928964615,0.7104200323101777,0.16336833602584813,0.8590495819642396
0.06516845524311066,0.7106219709208401,0.16336833602584813,0.8590495819642396
0.06512506306171417,0.7106219709208401,0.16397415185783523,0.8590495819642396
0.06510176509618759,0.7112277867528272,0.16397415185783523,0.8590495819642396
0.0650801733136177,0.7112277867528272,0.16417609046849757,0.8590495819642396
0.065060555934906,0.7116316639741519,0.16417609046849757,0.8590495819642396
0.06501346081495285,0.7116316639741519,0.16437802907915994,0.8590495819642396
0.06500383466482162,0.7118336025848142,0.16437802907915994,0.8590495819642396
0.06493060290813446,0.7118336025848142,0.1645799676898223,0.8590495819642396
0.06490124762058258,0.7120355411954766,0.1645799676898223,0.8590495819642396
0.06488770246505737,0.7120355411954766,0.16478190630048464,0.8590495819642396
0.0648808404803276,0.7122374798061389,0.16478190630048464,0.8590495819642396
0.06488029658794403,0.7122374798061389,0.164983844911147,0.8590495819642396
0.06484971940517426,0.7124394184168013,0.164983844911147,0.8590495819642396
0.06484613567590714,0.7124394184168013,0.16518578352180938,0.8590495819642396
0.06473959982395172,0.7134491114701131,0.16518578352180938,0.8590495819642396
0.06473672389984131,0.7134491114701131,0.16538772213247172,0.8590495819642396
0.06468386948108673,0.7136510500807755,0.16538772213247172,0.8590495819642396
0.06467361748218536,0.7136510500807755,0.16558966074313408,0.8590495819642396
0.06462281197309494,0.7140549273021002,0.16558966074313408,0.8590495819642396
0.06459543853998184,0.7140549273021002,0.16579159935379645,0.8590495819642396
0.06458508223295212,0.7142568659127625,0.16579159935379645,0.8590495819642396
0.06451378762722015,0.7142568659127625,0.16619547657512115,0.8590495819642396
0.06446056813001633,0.7154684975767367,0.16619547657512115,0.8590495819642396
0.06444411724805832,0.7154684975767367,0.16639741518578352,0.8590495819642396
0.06439269334077835,0.7158723747980614,0.16639741518578352,0.8590495819642396
0.06437721103429794,0.7158723747980614,0.1665993537964459,0.8590495819642396
0.06436430662870407,0.7160743134087237,0.1665993537964459,0.8590495819642396
0.064362071454525,0.7160743134087237,0.16680129240710823,0.8590495819642396
0.06427957862615585,0.7172859450726979,0.16680129240710823,0.8590495819642396
0.064258873462677,0.7172859450726979,0.1670032310177706,0.8590495819642396
0.06421671062707901,0.717891760904685,0.1670032310177706,0.8590495819642396
0.0641939789056778,0.717891760904685,0.16720516962843296,0.8590495819642396
0.06415879726409912,0.7182956381260097,0.16720516962843296,0.8590495819642396
0.06413643062114716,0.7182956381260097,0.16740710823909533,0.8590495819642396
0.06412790715694427,0.7186995153473344,0.16740710823909533,0.8590495819642396
0.06404954940080643,0.7186995153473344,0.1680129240710824,0.8590495819642396
0.06400014460086823,0.7189014539579968,0.1680129240710824,0.8590495819642396
0.06399726867675781,0.7189014539579968,0.16821486268174474,0.8590495819642396
0.06399623304605484,0.7191033925686591,0.16821486268174474,0.8590495819642396
0.0639706403017044,0.7191033925686591,0.1684168012924071,0.8590495819642396
0.06391654163599014,0.7195072697899838,0.1684168012924071,0.8590495819642396
0.06391379982233047,0.7195072697899838,0.16861873990306947,0.8590495819642396
0.0638842061161995,0.7199111470113085,0.16861873990306947,0.8590495819642396
0.06385787576436996,0.7199111470113085,0.16882067851373184,0.8590495819642396
0.0637737512588501,0.7203150242326333,0.16882067851373184,0.8590495819642396
0.06376638263463974,0.7203150242326333,0.16902261712439418,0.8590495819642396
0.0637386366724968,0.7211227786752827,0.16902261712439418,0.8590495819642396
0.06364031136035919,0.7211227786752827,0.16983037156704361,0.8590495819642396
0.06358036398887634,0.721324717285945,0.16983037156704361,0.8590495819642396
0.06354119628667831,0.721324717285945,0.17003231017770598,0.8590495819642396
0.06348691880702972,0.7223344103392568,0.17003231017770598,0.8590495819642396
0.06347538530826569,0.7223344103392568,0.17023424878836835,0.8590495819642396
0.063462033867836,0.7225363489499192,0.17023424878836835,0.8590495819642396
0.063404381275177,0.7225363489499192,0.17084006462035542,0.8590495819642396
0.06340274959802628,0.7227382875605816,0.17084006462035542,0.8590495819642396
0.06325679272413254,0.7227382875605816,0.1718497576736672,0.8590495819642396
0.0631919801235199,0.7233441033925686,0.1718497576736672,0.8590495819642396
0.06316913664340973,0.7233441033925686,0.17205169628432956,0.8590495819642396
0.06308574974536896,0.7243537964458805,0.17205169628432956,0.8590495819642396
0.06306926906108856,0.7243537964458805,0.17245557350565427,0.8590495819642396
0.06303783506155014,0.7249596122778675,0.17245557350565427,0.8590495819642396
0.0630323588848114,0.7249596122778675,0.17265751211631664,0.8590495819642396
0.06296844035387039,0.7255654281098546,0.17265751211631664,0.8590495819642396
0.06292247027158737,0.7255654281098546,0.1732633279483037,0.8590495819642396
0.06283377856016159,0.7259693053311793,0.1732633279483037,0.8590495819642396
0.06282717734575272,0.7259693053311793,0.17346526655896607,0.8590495819642396
0.06281983107328415,0.7261712439418416,0.17346526655896607,0.8590495819642396
0.06279225647449493,0.7261712439418416,0.17386914378029078,0.8590495819642396
0.06275075674057007,0.7267770597738288,0.17386914378029078,0.8590495819642396
0.06271287798881531,0.7267770597738288,0.17407108239095315,0.8590495819642396
0.0626956969499588,0.7269789983844911,0.17407108239095315,0.8590495819642396
0.06267867982387543,0.7269789983844911,0.17447495961227788,0.8590495819642396
0.06263308227062225,0.7275848142164781,0.17447495961227788,0.8590495819642396
0.06257418543100357,0.7275848142164781,0.17467689822294022,0.8590495819642396
0.062491368502378464,0.7281906300484653,0.17467689822294022,0.8590495819642396
0.0624811053276062,0.7281906300484653,0.17508077544426495,0.8590495819642396
0.06247696280479431,0.7283925686591276,0.17508077544426495,0.8590495819642396
0.06244350224733353,0.7283925686591276,0.17548465266558966,0.8590495819642396
0.06233346089720726,0.7298061389337641,0.17548465266558966,0.8590495819642396
0.062329716980457306,0.7298061389337641,0.17568659127625202,0.8590495819642396
0.06226132810115814,0.7308158319870759,0.17568659127625202,0.8590495819642396
0.06223433464765549,0.7308158319870759,0.17609046849757673,0.8590495819642396
0.06222894787788391,0.731421647819063,0.17609046849757673,0.8590495819642396
0.06222018599510193,0.731421647819063,0.1762924071082391,0.8590495819642396
0.062201377004384995,0.7318255250403877,0.1762924071082391,0.8590495819642396
0.06219586357474327,0.7318255250403877,0.17649434571890146,0.8590495819642396
0.06214728578925133,0.7324313408723748,0.17649434571890146,0.8590495819642396
0.062141790986061096,0.7324313408723748,0.1766962843295638,0.8590495819642396
0.062137704342603683,0.7326332794830371,0.1766962843295638,0.8590495819642396
0.06210314482450485,0.7326332794830371,0.1773021001615509,0.8590495819642396
0.06207677721977234,0.7332390953150242,0.1773021001615509,0.8590495819642396
0.062064338475465775,0.7332390953150242,0.17750403877221324,0.8590495819642396
0.06206272542476654,0.7334410339256866,0.17750403877221324,0.8590495819642396
0.0620415173470974,0.7334410339256866,0.1777059773828756,0.8590495819642396
0.062010981142520905,0.7338449111470113,0.1777059773828756,0.8590495819642396
0.06200229749083519,0.7338449111470113,0.17790791599353797,0.8590495819642396
0.06192079931497574,0.7348546042003231,0.17790791599353797,0.8590495819642396
0.061905235052108765,0.7348546042003231,0.1781098546042003,0.8590495819642396
0.0618177093565464,0.7354604200323102,0.1781098546042003,0.8590495819642396
0.06177490949630737,0.7354604200323102,0.17891760904684975,0.8590495819642396
0.06175733730196953,0.7356623586429726,0.17891760904684975,0.8590495819642396
0.06171669811010361,0.7356623586429726,0.17932148626817448,0.8590495819642396
0.06159715726971626,0.7360662358642972,0.17932148626817448,0.8590495819642396
0.06159110367298126,0.7360662358642972,0.17952342487883682,0.8590495819642396
0.06151682883501053,0.7368739903069467,0.17952342487883682,0.8590495819642396
0.061494432389736176,0.7368739903069467,0.1797253634894992,0.8590495819642396
0.0614873468875885,0.7372778675282714,0.1797253634894992,0.8590495819642396
0.06146300584077835,0.7372778675282714,0.18033117932148626,0.8590495819642396
0.061417900025844574,0.7376817447495961,0.18033117932148626,0.8590495819642396
0.061406709253787994,0.7376817447495961,0.18053311793214863,0.8590495819642396
0.061398815363645554,0.7378836833602584,0.18053311793214863,0.8590495819642396
0.061382222920656204,0.7378836833602584,0.18093699515347333,0.8590495819642396
0.06133204698562622,0.7384894991922456,0.18093699515347333,0.8590495819642396
0.061330314725637436,0.7384894991922456,0.1811389337641357,0.8590495819642396
0.061290938407182693,0.7390953150242326,0.1811389337641357,0.8590495819642396
0.061236925423145294,0.7390953150242326,0.18134087237479807,0.8590495819642396
0.06122148036956787,0.739297253634895,0.18134087237479807,0.8590495819642396
0.061209533363580704,0.739297253634895,0.18174474959612277,0.8590495819642396
0.06118681654334068,0.7394991922455574,0.18174474959612277,0.8590495819642396
0.06117099151015282,0.7394991922455574,0.18194668820678514,0.8590495819642396
0.06116962805390358,0.7397011308562197,0.18194668820678514,0.8590495819642396
0.06113690882921219,0.7397011308562197,0.1821486268174475,0.8590495819642396
0.06113052740693092,0.7401050080775444,0.1821486268174475,0.8590495819642396
0.061111003160476685,0.7401050080775444,0.18235056542810985,0.8590495819642396
0.06107921153306961,0.7403069466882067,0.18235056542810985,0.8590495819642396
0.06106884777545929,0.7403069466882067,0.1825525040387722,0.8590495819642396
0.06093653663992882,0.7413166397415186,0.1825525040387722,0.8590495819642396
0.060930367559194565,0.7413166397415186,0.18275444264943458,0.8590495819642396
0.06091201677918434,0.7417205169628432,0.18275444264943458,0.8590495819642396
0.06080867350101471,0.7417205169628432,0.18336025848142165,0.8590495819642396
0.0607418492436409,0.7419224555735057,0.18336025848142165,0.8590495819642396
0.06064625456929207,0.7419224555735057,0.18436995153473343,0.8590495819642396
0.06056810915470123,0.7425282714054927,0.18436995153473343,0.8590495819642396
0.0605502687394619,0.7425282714054927,0.18497576736672053,0.8590495819642396
0.06054476276040077,0.7429321486268174,0.18497576736672053,0.8590495819642396
0.06053931266069412,0.7429321486268174,0.18517770597738287,0.8590495819642396
0.06043707951903343,0.7437399030694669,0.18517770597738287,0.8590495819642396
0.060383573174476624,0.7437399030694669,0.1855815831987076,0.8590495819642396
0.06034371256828308,0.7445476575121163,0.1855815831987076,0.8590495819642396
0.06033322960138321,0.7445476575121163,0.18578352180936994,0.8590495819642396
0.06028268486261368,0.7453554119547657,0.18578352180936994,0.8590495819642396
0.06024293974041939,0.7453554119547657,0.18638933764135704,0.8590495819642396
0.060145217925310135,0.7465670436187399,0.18638933764135704,0.8590495819642396
0.06002972275018692,0.7465670436187399,0.18739903069466882,0.8590495819642396
0.06000275909900665,0.7467689822294022,0.18739903069466882,0.8590495819642396
0.05997956171631813,0.7467689822294022,0.18760096930533118,0.8590495819642396
0.05997946858406067,0.7469709208400647,0.18760096930533118,0.8590495819642396
0.05997448414564133,0.7469709208400647,0.18780290791599355,0.8590495819642396
0.05995934456586838,0.747172859450727,0.18780290791599355,0.8590495819642396
0.05989644303917885,0.747172859450727,0.18820678513731826,0.8590495819642396
0.0598834864795208,0.7479806138933764,0.18820678513731826,0.8590495819642396
0.05980129539966583,0.7479806138933764,0.18861066235864296,0.8590495819642396
0.059786606580019,0.7481825525040388,0.18861066235864296,0.8590495819642396
0.05977434664964676,0.7481825525040388,0.18881260096930533,0.8590495819642396
0.05974816158413887,0.7485864297253635,0.18881260096930533,0.8590495819642396
0.05974060669541359,0.7485864297253635,0.1890145395799677,0.8590495819642396
0.059712983667850494,0.7491922455573505,0.1890145395799677,0.8590495819642396
0.0597086101770401,0.7491922455573505,0.18921647819063006,0.8590495819642396
0.05969201773405075,0.7497980613893377,0.18921647819063006,0.8590495819642396
0.05966070294380188,0.7497980613893377,0.18982229402261713,0.8590495819642396
0.05959685519337654,0.75,0.18982229402261713,0.8590495819642396
0.05956176668405533,0.75,0.19002423263327947,0.8590495819642396
0.059541162103414536,0.7502019386106623,0.19002423263327947,0.8590495819642396
0.05954104661941528,0.7502019386106623,0.19022617124394184,0.8590495819642396
0.05953732132911682,0.7504038772213247,0.19022617124394184,0.8590495819642396
0.05953716114163399,0.7504038772213247,0.1904281098546042,0.8590495819642396
0.05946832895278931,0.7510096930533118,0.1904281098546042,0.8590495819642396
0.05942874029278755,0.7510096930533118,0.1908319870759289,0.8590495819642396
0.05941075086593628,0.7514135702746365,0.1908319870759289,0.8590495819642396
0.05934768542647362,0.7514135702746365,0.19123586429725364,0.8590495819642396
0.05932571738958359,0.7518174474959612,0.19123586429725364,0.8590495819642396
0.05932188406586647,0.7518174474959612,0.19143780290791598,0.8590495819642396
0.05931154265999794,0.7520193861066236,0.19143780290791598,0.8590495819642396
0.05930129066109657,0.7520193861066236,0.19163974151857835,0.8590495819642396
0.05927477031946182,0.7524232633279483,0.19163974151857835,0.8590495819642396
0.059274692088365555,0.7524232633279483,0.19184168012924072,0.8590495819642396
0.05922272428870201,0.752827140549273,0.19184168012924072,0.8590495819642396
0.05916589871048927,0.752827140549273,0.19264943457189015,0.8590495819642396
0.05915775150060654,0.7530290791599353,0.19264943457189015,0.8590495819642396
0.05914844945073128,0.7530290791599353,0.19305331179321486,0.8590495819642396
0.05909721553325653,0.7534329563812601,0.19305331179321486,0.8590495819642396
0.05909379944205284,0.7534329563812601,0.19325525040387723,0.8590495819642396
0.0589667372405529,0.7540387722132472,0.19325525040387723,0.8590495819642396
0.05895226448774338,0.7540387722132472,0.1934571890145396,0.8590495819642396
0.05894475430250168,0.7542407108239095,0.1934571890145396,0.8590495819642396
0.05894041433930397,0.7542407108239095,0.19365912762520193,0.8590495819642396
0.05889466404914856,0.755048465266559,0.19365912762520193,0.8590495819642396
0.058839548379182816,0.755048465266559,0.194264943457189,0.8590495819642396
0.05883575603365898,0.7552504038772213,0.194264943457189,0.8590495819642396
0.05882854014635086,0.7552504038772213,0.19507269789983844,0.8590495819642396
0.05882050842046738,0.7554523424878837,0.19507269789983844,0.8590495819642396
0.0587923601269722,0.7554523424878837,0.1952746365105008,0.8590495819642396
0.05878650024533272,0.755654281098546,0.1952746365105008,0.8590495819642396
0.05876452475786209,0.755654281098546,0.19547657512116318,0.8590495819642396
0.05876221880316734,0.7558562197092084,0.19547657512116318,0.8590495819642396
0.05876201018691063,0.7558562197092084,0.19567851373182552,0.8590495819642396
0.05870704725384712,0.7562600969305331,0.19567851373182552,0.8590495819642396
0.05869189649820328,0.7562600969305331,0.19608239095315025,0.8590495819642396
0.05866595357656479,0.7566639741518578,0.19608239095315025,0.8590495819642396
0.058579906821250916,0.7566639741518578,0.19668820678513732,0.8590495819642396
0.058500759303569794,0.757875605815832,0.19668820678513732,0.8590495819642396
0.05849803611636162,0.757875605815832,0.1968901453957997,0.8590495819642396
0.058464597910642624,0.7582794830371568,0.1968901453957997,0.8590495819642396
0.05845438316464424,0.7582794830371568,0.1972940226171244,0.8590495819642396
0.05841590836644173,0.7584814216478191,0.1972940226171244,0.8590495819642396
0.058410655707120895,0.7584814216478191,0.19749596122778676,0.8590495819642396
0.058394838124513626,0.7586833602584814,0.19749596122778676,0.8590495819642396
0.05837719514966011,0.7586833602584814,0.1976978998384491,0.8590495819642396
0.058365777134895325,0.7590872374798061,0.1976978998384491,0.8590495819642396
0.058341190218925476,0.7590872374798061,0.19810177705977383,0.8590495819642396
0.05831925943493843,0.7594911147011308,0.19810177705977383,0.8590495819642396
0.058282915502786636,0.7594911147011308,0.1983037156704362,0.8590495819642396
0.058248236775398254,0.7596930533117933,0.1983037156704362,0.8590495819642396
0.05822448804974556,0.7596930533117933,0.1987075928917609,0.8590495819642396
0.058094482868909836,0.7600969305331179,0.1987075928917609,0.8590495819642396
0.058080729097127914,0.7600969305331179,0.19890953150242327,0.8590495819642396
0.058072321116924286,0.7602988691437803,0.19890953150242327,0.8590495819642396
0.0580449216067791,0.7602988691437803,0.1991114701130856,0.8590495819642396
0.057980772107839584,0.760702746365105,0.1991114701130856,0.8590495819642396
0.057917915284633636,0.760702746365105,0.20012116316639741,0.8590495819642396
0.057894859462976456,0.7613085621970921,0.20012116316639741,0.8590495819642396
0.05782744288444519,0.7613085621970921,0.20032310177705978,0.8590495819642396
0.05778919905424118,0.7619143780290791,0.20032310177705978,0.8590495819642396
0.057753998786211014,0.7619143780290791,0.2007269789983845,0.8590495819642396
0.057676538825035095,0.7623182552504039,0.2007269789983845,0.8590495819642396
0.05756226181983948,0.7623182552504039,0.2017366720516963,0.8590495819642396
0.05751851201057434,0.7631260096930533,0.2017366720516963,0.8590495819642396
0.05745087191462517,0.7631260096930533,0.20234248788368336,0.8590495819642396
0.057447660714387894,0.7633279483037156,0.20234248788368336,0.8590495819642396
0.05741972476243973,0.7633279483037156,0.20254442649434573,0.8590495819642396
0.05741559714078903,0.7635298869143781,0.20254442649434573,0.8590495819642396
0.057370562106370926,0.7635298869143781,0.20294830371567044,0.8590495819642396
0.0573175810277462,0.7639337641357028,0.20294830371567044,0.8590495819642396
0.057297904044389725,0.7639337641357028,0.2035541195476575,0.8590495819642396
0.05706531181931496,0.7651453957996769,0.2035541195476575,0.8590495819642396
0.057013627141714096,0.7651453957996769,0.20375605815831987,0.8590495819642396
0.057000283151865005,0.7655492730210016,0.20375605815831987,0.8590495819642396
0.056976646184921265,0.7655492730210016,0.20415993537964458,0.8590495819642396
0.05694448575377464,0.7661550888529887,0.20415993537964458,0.8590495819642396
0.05688058212399483,0.7661550888529887,0.2045638126009693,0.8590495819642396
0.056750763207674026,0.7669628432956381,0.2045638126009693,0.8590495819642396
0.05665779858827591,0.7669628432956381,0.20597738287560582,0.8590495819642396
0.05660919472575188,0.7671647819063004,0.20597738287560582,0.8590495819642396
0.05660261958837509,0.7671647819063004,0.20617932148626816,0.8590495819642396
0.056412987411022186,0.7683764135702746,0.20617932148626816,0.8590495819642396
0.05640947073698044,0.7683764135702746,0.20638126009693053,0.8590495819642396
0.05634097754955292,0.7687802907915994,0.20638126009693053,0.8590495819642396
0.05632547661662102,0.7687802907915994,0.2065831987075929,0.8590495819642396
0.05627363547682762,0.7689822294022617,0.2065831987075929,0.8590495819642396
0.056190330535173416,0.7689822294022617,0.20718901453957997,0.8590495819642396
0.05611054226756096,0.7699919224555735,0.20718901453957997,0.8590495819642396
0.056099627166986465,0.7699919224555735,0.20759289176090467,0.8590495819642396
0.05608407035470009,0.7701938610662359,0.20759289176090467,0.8590495819642396
0.05607523024082184,0.7701938610662359,0.2079967689822294,0.8590495819642396
0.05606607720255852,0.7703957996768982,0.2079967689822294,0.8590495819642396
0.05601208284497261,0.7703957996768982,0.2084006462035541,0.8590495819642396
0.055996138602495193,0.7707996768982229,0.2084006462035541,0.8590495819642396
0.05599195882678032,0.7707996768982229,0.20860258481421648,0.8590495819642396
0.0559290312230587,0.7718093699515347,0.20860258481421648,0.8590495819642396
0.05587558448314667,0.7718093699515347,0.20920840064620355,0.8590495819642396
0.0558725968003273,0.7720113085621971,0.20920840064620355,0.8590495819642396
0.055851005017757416,0.7720113085621971,0.20941033925686592,0.8590495819642396
0.05583495274186134,0.7724151857835219,0.20941033925686592,0.8590495819642396
0.0558292530477047,0.7724151857835219,0.20961227786752828,0.8590495819642396
0.055775053799152374,0.7732229402261712,0.20961227786752828,0.8590495819642396
0.05560648441314697,0.7732229402261712,0.2104200323101777,0.8590495819642396
0.05559917539358139,0.773626817447496,0.2104200323101777,0.8590495819642396
0.055586326867341995,0.773626817447496,0.21062197092084006,0.8590495819642396
0.05557457357645035,0.7738287560581584,0.21062197092084006,0.8590495819642396
0.05556933954358101,0.7738287560581584,0.21082390953150243,0.8590495819642396
0.055564168840646744,0.7740306946688207,0.21082390953150243,0.8590495819642396
0.05555923283100128,0.7740306946688207,0.21102584814216477,0.8590495819642396
0.05555836111307144,0.774232633279483,0.21102584814216477,0.8590495819642396
0.05554672330617905,0.774232633279483,0.21163166397415187,0.8590495819642396
0.05551649630069733,0.7750403877221325,0.21163166397415187,0.8590495819642396
0.055475492030382156,0.7750403877221325,0.2118336025848142,0.8590495819642396
0.055433183908462524,0.7752423263327949,0.2118336025848142,0.8590495819642396
0.055400919169187546,0.7752423263327949,0.21243941841680128,0.8590495819642396
0.05539097636938095,0.7754442649434572,0.21243941841680128,0.8590495819642396
0.05537099391222,0.7754442649434572,0.212843295638126,0.8590495819642396
0.055363502353429794,0.7756462035541195,0.212843295638126,0.8590495819642396
0.055278364568948746,0.7756462035541195,0.21324717285945072,0.8590495819642396
0.05526004359126091,0.7760500807754442,0.21324717285945072,0.8590495819642396
0.055249836295843124,0.7760500807754442,0.21344911147011308,0.8590495819642396
0.05521884933114052,0.776453957996769,0.21344911147011308,0.8590495819642396
0.05518464744091034,0.776453957996769,0.2138529886914378,0.8590495819642396
0.055134568363428116,0.7768578352180937,0.2138529886914378,0.8590495819642396
0.055041853338479996,0.7768578352180937,0.2144588045234249,0.8590495819642396
0.055026862770318985,0.7772617124394184,0.2144588045234249,0.8590495819642396
0.05502128601074219,0.7772617124394184,0.21466074313408723,0.8590495819642396
0.05496964231133461,0.7776655896607432,0.21466074313408723,0.8590495819642396
0.054846253246068954,0.7776655896607432,0.21567043618739903,0.8590495819642396
0.05483749136328697,0.7778675282714055,0.21567043618739903,0.8590495819642396
0.05474080145359039,0.7778675282714055,0.21607431340872374,0.8590495819642396
0.05472814664244652,0.7782714054927302,0.21607431340872374,0.8590495819642396
0.05471968278288841,0.7782714054927302,0.2162762520193861,0.8590495819642396
0.054704491049051285,0.7784733441033925,0.2162762520193861,0.8590495819642396
0.054681792855262756,0.7784733441033925,0.2166801292407108,0.8590495819642396
0.05465615913271904,0.778675282714055,0.2166801292407108,0.8590495819642396
0.05463395640254021,0.778675282714055,0.21708400646203554,0.8590495819642396
0.05459066852927208,0.7788772213247173,0.21708400646203554,0.8590495819642396
0.054583534598350525,0.7788772213247173,0.2172859450726979,0.8590495819642396
0.05456943437457085,0.7790791599353797,0.2172859450726979,0.8590495819642396
0.05456554517149925,0.7790791599353797,0.21768982229402262,0.8590495819642396
0.05453302338719368,0.7794830371567044,0.21768982229402262,0.8590495819642396
0.054463814944028854,0.7794830371567044,0.21809369951534732,0.8590495819642396
0.05445675924420357,0.779886914378029,0.21809369951534732,0.8590495819642396
0.054411061108112335,0.779886914378029,0.21849757673667206,0.8590495819642396
0.05440960079431534,0.7800888529886915,0.21849757673667206,0.8590495819642396
0.05439478158950806,0.7800888529886915,0.21869951534733442,0.8590495819642396
0.05435655266046524,0.7804927302100162,0.21869951534733442,0.8590495819642396
0.05431907996535301,0.7804927302100162,0.2193053311793215,0.8590495819642396
0.05429092049598694,0.7813004846526656,0.2193053311793215,0.8590495819642396
0.05428139865398407,0.7813004846526656,0.21950726978998383,0.8590495819642396
0.054219383746385574,0.781502423263328,0.21950726978998383,0.8590495819642396
0.054175954312086105,0.781502423263328,0.22031502423263327,0.8590495819642396
0.054157644510269165,0.7817043618739903,0.22031502423263327,0.8590495819642396
0.05415086820721626,0.7817043618739903,0.22051696284329564,0.8590495819642396
0.05413977801799774,0.782108239095315,0.22051696284329564,0.8590495819642396
0.054139506071805954,0.782108239095315,0.220718901453958,0.8590495819642396
0.05409260094165802,0.7825121163166397,0.220718901453958,0.8590495819642396
0.054057568311691284,0.7825121163166397,0.22132471728594508,0.8590495819642396
0.05404702574014664,0.7829159935379645,0.22132471728594508,0.8590495819642396
0.05397644266486168,0.7829159935379645,0.22193053311793215,0.8590495819642396
0.053899962455034256,0.7835218093699515,0.22193053311793215,0.8590495819642396
0.053894899785518646,0.7835218093699515,0.22213247172859452,0.8590495819642396
0.05384885147213936,0.784329563812601,0.22213247172859452,0.8590495819642396
0.05378527566790581,0.784329563812601,0.2231421647819063,0.8590495819642396
0.053722500801086426,0.7853392568659128,0.2231421647819063,0.8590495819642396
0.053709398955106735,0.7853392568659128,0.22334410339256866,0.8590495819642396
0.05368626490235329,0.7855411954765751,0.22334410339256866,0.8590495819642396
0.05366728827357292,0.7855411954765751,0.22354604200323103,0.8590495819642396
0.05362395569682121,0.7857431340872375,0.22354604200323103,0.8590495819642396
0.05358276143670082,0.7857431340872375,0.2241518578352181,0.8590495819642396
0.053526170551776886,0.7863489499192245,0.2241518578352181,0.8590495819642396
0.05349395051598549,0.7863489499192245,0.2245557350565428,0.8590495819642396
0.053493380546569824,0.7865508885298869,0.2245557350565428,0.8590495819642396
0.05349023640155792,0.7865508885298869,0.22475767366720517,0.8590495819642396
0.05345446988940239,0.787156704361874,0.22475767366720517,0.8590495819642396
0.053397390991449356,0.787156704361874,0.22536348949919224,0.8590495819642396
0.05336691811680794,0.7873586429725363,0.22536348949919224,0.8590495819642396
0.05334775522351265,0.7873586429725363,0.22576736672051698,0.8590495819642396
0.05330852046608925,0.7879644588045234,0.22576736672051698,0.8590495819642396
0.053291983902454376,0.7879644588045234,0.22617124394184168,0.8590495819642396
0.05328880995512009,0.7881663974151858,0.22617124394184168,0.8590495819642396
0.05320687219500542,0.7881663974151858,0.22677705977382875,0.8590495819642396
0.053182877600193024,0.7883683360258481,0.22677705977382875,0.8590495819642396
0.053182296454906464,0.7883683360258481,0.22697899838449112,0.8590495819642396
0.05303886532783508,0.7895799676898223,0.22697899838449112,0.8590495819642396
0.05298423767089844,0.7895799676898223,0.22778675282714056,0.8590495819642396
0.05296031013131142,0.7897819063004846,0.22778675282714056,0.8590495819642396
0.052944689989089966,0.7897819063004846,0.2279886914378029,0.8590495819642396
0.05292239040136337,0.789983844911147,0.2279886914378029,0.8590495819642396
0.052912309765815735,0.789983844911147,0.22819063004846526,0.8590495819642396
0.05290689691901207,0.7901857835218093,0.22819063004846526,0.8590495819642396
0.052872173488140106,0.7901857835218093,0.22879644588045234,0.8590495819642396
0.052842337638139725,0.7907915993537964,0.22879644588045234,0.8590495819642396
0.05281265079975128,0.7907915993537964,0.22920032310177707,0.8590495819642396
0.052722759544849396,0.7918012924071083,0.22920032310177707,0.8590495819642396
0.052720025181770325,0.7918012924071083,0.2294022617124394,0.8590495819642396
0.05271725356578827,0.7920032310177706,0.2294022617124394,0.8590495819642396
0.05266514793038368,0.7920032310177706,0.23000807754442648,0.8590495819642396
0.05261338874697685,0.7926090468497576,0.23000807754442648,0.8590495819642396
0.05260242521762848,0.7926090468497576,0.23021001615508885,0.8590495819642396
0.05258994922041893,0.7930129240710824,0.23021001615508885,0.8590495819642396
0.05256574973464012,0.7930129240710824,0.23041195476575121,0.8590495819642396
0.05246124044060707,0.7942245557350566,0.23041195476575121,0.8590495819642396
0.05244865268468857,0.7942245557350566,0.23081583198707592,0.8590495819642396
0.052446283400058746,0.7944264943457189,0.23081583198707592,0.8590495819642396
0.052443161606788635,0.7944264943457189,0.2310177705977383,0.8590495819642396
0.05243470147252083,0.7946284329563813,0.2310177705977383,0.8590495819642396
0.05241549387574196,0.7946284329563813,0.23182552504038773,0.8590495819642396
0.05234066769480705,0.7952342487883683,0.23182552504038773,0.8590495819642396
0.05231613293290138,0.7952342487883683,0.2324313408723748,0.8590495819642396
0.05230632796883583,0.7956381260096931,0.2324313408723748,0.8590495819642396
0.05230558663606644,0.7956381260096931,0.23263327948303716,0.8590495819642396
0.05228481441736221,0.7958400646203554,0.23263327948303716,0.8590495819642396
0.05219525843858719,0.7958400646203554,0.23323909531502424,0.8590495819642396
0.052133314311504364,0.7966478190630049,0.23323909531502424,0.8590495819642396
0.05207005515694618,0.7966478190630049,0.23404684975767368,0.8590495819642396
0.05202655866742134,0.7970516962843296,0.23404684975767368,0.8590495819642396
0.05202430859208107,0.7970516962843296,0.23424878836833601,0.8590495819642396
0.05200573801994324,0.7976575121163166,0.23424878836833601,0.8590495819642396
0.05197049677371979,0.7976575121163166,0.2348546042003231,0.8590495819642396
0.05191770941019058,0.7980613893376414,0.2348546042003231,0.8590495819642396
0.05191008001565933,0.7980613893376414,0.23525848142164782,0.8590495819642396
0.051847297698259354,0.7984652665589661,0.23525848142164782,0.8590495819642396
0.051840607076883316,0.7984652665589661,0.23566235864297252,0.8590495819642396
0.05178984999656677,0.7994749596122779,0.23566235864297252,0.8590495819642396
0.05176132917404175,0.7994749596122779,0.23606623586429726,0.8590495819642396
0.05172144994139671,0.7996768982229402,0.23606623586429726,0.8590495819642396
0.05171436443924904,0.7996768982229402,0.23626817447495962,0.8590495819642396
0.051675405353307724,0.7998788368336026,0.23626817447495962,0.8590495819642396
0.05167248472571373,0.7998788368336026,0.23647011308562196,0.8590495819642396
0.05165044218301773,0.8000807754442649,0.23647011308562196,0.8590495819642396
0.05158602073788643,0.8000807754442649,0.2372778675282714,0.8590495819642396
0.05157763883471489,0.8002827140549273,0.2372778675282714,0.8590495819642396
0.051558442413806915,0.8002827140549273,0.23747980613893377,0.8590495819642396
0.05155332013964653,0.800686591276252,0.23747980613893377,0.8590495819642396
0.05154228210449219,0.800686591276252,0.23768174474959614,0.8590495819642396
0.0514957420527935,0.8008885298869144,0.23768174474959614,0.8590495819642396
0.051480550318956375,0.8008885298869144,0.23808562197092084,0.8590495819642396
0.051459912210702896,0.8010904684975767,0.23808562197092084,0.8590495819642396
0.051405951380729675,0.8010904684975767,0.23909531502423265,0.8590495819642396
0.051375988870859146,0.8014943457189014,0.23909531502423265,0.8590495819642396
0.051343727856874466,0.8014943457189014,0.23970113085621972,0.8590495819642396
0.0513186939060688,0.8016962843295639,0.23970113085621972,0.8590495819642396
0.05130939558148384,0.8016962843295639,0.23990306946688206,0.8590495819642396
0.05130754038691521,0.8018982229402262,0.23990306946688206,0.8590495819642396
0.05128295719623566,0.8018982229402262,0.24010500807754442,0.8590495819642396
0.051274023950099945,0.8021001615508885,0.24010500807754442,0.8590495819642396
0.05123812332749367,0.8021001615508885,0.2403069466882068,0.8590495819642396
0.051220253109931946,0.8025040387722132,0.2403069466882068,0.8590495819642396
0.051212411373853683,0.8025040387722132,0.2407108239095315,0.8590495819642396
0.05120491608977318,0.8027059773828756,0.2407108239095315,0.8590495819642396
0.051203321665525436,0.8027059773828756,0.24091276252019386,0.8590495819642396
0.05118164047598839,0.802907915993538,0.24091276252019386,0.8590495819642396
0.05116986110806465,0.802907915993538,0.24111470113085623,0.8590495819642396
0.051146648824214935,0.8031098546042004,0.24111470113085623,0.8590495819642396
0.051142990589141846,0.8031098546042004,0.24131663974151857,0.8590495819642396
0.05114292725920677,0.8033117932148627,0.24131663974151857,0.8590495819642396
0.05113429203629494,0.8033117932148627,0.24151857835218093,0.8590495819642396
0.05111408233642578,0.803513731825525,0.24151857835218093,0.8590495819642396
0.05107896402478218,0.803513731825525,0.242124394184168,0.8590495819642396
0.05106058344244957,0.8037156704361874,0.242124394184168,0.8590495819642396
0.050997231155633926,0.8037156704361874,0.24252827140549274,0.8590495819642396
0.05092986673116684,0.8043214862681745,0.24252827140549274,0.8590495819642396
0.0509033128619194,0.8043214862681745,0.24273021001615508,0.8590495819642396
0.05089898034930229,0.8045234248788369,0.24273021001615508,0.8590495819642396
0.050898656249046326,0.8045234248788369,0.24293214862681745,0.8590495819642396
0.05089176073670387,0.8047253634894992,0.24293214862681745,0.8590495819642396
0.050870247185230255,0.8047253634894992,0.24333602584814215,0.8590495819642396
0.05086484178900719,0.8049273021001615,0.24333602584814215,0.8590495819642396
0.050862353295087814,0.8049273021001615,0.24353796445880452,0.8590495819642396
0.05083828791975975,0.8055331179321487,0.24353796445880452,0.8590495819642396
0.050773218274116516,0.8055331179321487,0.24373990306946688,0.8590495819642396
0.05076222121715546,0.805735056542811,0.24373990306946688,0.8590495819642396
0.050727296620607376,0.805735056542811,0.24454765751211632,0.8590495819642396
0.050716299563646317,0.8061389337641357,0.24454765751211632,0.8590495819642396
0.050698693841695786,0.8061389337641357,0.24495153473344103,0.8590495819642396
0.05069663003087044,0.8065428109854604,0.24495153473344103,0.8590495819642396
0.05068911239504814,0.8065428109854604,0.2451534733441034,0.8590495819642396
0.050658270716667175,0.8067447495961227,0.2451534733441034,0.8590495819642396
0.05063900724053383,0.8067447495961227,0.2455573505654281,0.8590495819642396
0.050633497536182404,0.8069466882067852,0.2455573505654281,0.8590495819642396
0.05062021687626839,0.8069466882067852,0.24575928917609047,0.8590495819642396
0.05060910806059837,0.8071486268174475,0.24575928917609047,0.8590495819642396
0.05060386285185814,0.8071486268174475,0.24616316639741517,0.8590495819642396
0.0505618117749691,0.8075525040387722,0.24616316639741517,0.8590495819642396
0.05054976046085358,0.8075525040387722,0.24636510500807754,0.8590495819642396
0.050527263432741165,0.8077544426494345,0.24636510500807754,0.8590495819642396
0.050484608858823776,0.8077544426494345,0.24676898222940227,0.8590495819642396
0.05048020929098129,0.807956381260097,0.24676898222940227,0.8590495819642396
0.05043386295437813,0.807956381260097,0.24777867528271405,0.8590495819642396
0.05035950243473053,0.808562197092084,0.24777867528271405,0.8590495819642396
0.05034589022397995,0.808562197092084,0.24818255250403878,0.8590495819642396
0.05032774806022644,0.8089660743134087,0.24818255250403878,0.8590495819642396
0.05018071085214615,0.8089660743134087,0.25,0.8590495819642396
0.05017729476094246,0.8093699515347335,0.25,0.8590495819642396
0.050142884254455566,0.8093699515347335,0.25040387722132473,0.8590495819642396
0.05005884915590286,0.8097738287560582,0.25040387722132473,0.8590495819642396
0.05005320906639099,0.8097738287560582,0.2506058158319871,0.8590495819642396
0.05004047602415085,0.8099757673667205,0.2506058158319871,0.8590495819642396
0.05003906786441803,0.8099757673667205,0.2508077544426494,0.8590495819642396
0.0499819852411747,0.8103796445880452,0.2508077544426494,0.8590495819642396
0.04996095970273018,0.8103796445880452,0.25121163166397414,0.8590495819642396
0.04995086416602135,0.8105815831987075,0.25121163166397414,0.8590495819642396
0.04985874891281128,0.8105815831987075,0.2522213247172859,0.8590495819642396
0.04982437938451767,0.8109854604200323,0.2522213247172859,0.8590495819642396
0.04980852082371712,0.8109854604200323,0.2524232633279483,0.8590495819642396
0.04978366568684578,0.8115912762520194,0.2524232633279483,0.8590495819642396
0.04978243634104729,0.8115912762520194,0.25262520193861066,0.8590495819642396
0.04976176097989082,0.8117932148626817,0.25262520193861066,0.8590495819642396
0.049756430089473724,0.8117932148626817,0.252827140549273,0.8590495819642396
0.049721017479896545,0.8119951534733441,0.252827140549273,0.8590495819642396
0.049702614545822144,0.8119951534733441,0.2530290791599354,0.8590495819642396
0.04965968802571297,0.8121970920840065,0.2530290791599354,0.8590495819642396
0.049611274152994156,0.8121970920840065,0.25363489499192243,0.8590495819642396
0.049579326063394547,0.8123990306946688,0.25363489499192243,0.8590495819642396
0.049550097435712814,0.8123990306946688,0.25424071082390953,0.8590495819642396
0.049517884850502014,0.8126009693053312,0.25424071082390953,0.8590495819642396
0.04948694258928299,0.8126009693053312,0.25464458804523427,0.8590495819642396
0.049369122833013535,0.8138126009693053,0.25464458804523427,0.8590495819642396
0.04924772307276726,0.8138126009693053,0.2560581583198708,0.8590495819642396
0.04908126965165138,0.8146203554119548,0.2560581583198708,0.8590495819642396
0.04906001687049866,0.8146203554119548,0.25626009693053314,0.8590495819642396
0.04904252290725708,0.8150242326332795,0.25626009693053314,0.8590495819642396
0.049036525189876556,0.8150242326332795,0.25646203554119545,0.8590495819642396
0.04902106150984764,0.8152261712439418,0.25646203554119545,0.8590495819642396
0.04898708313703537,0.8152261712439418,0.2568659127625202,0.8590495819642396
0.04898125305771828,0.8154281098546042,0.2568659127625202,0.8590495819642396
0.04898000508546829,0.8154281098546042,0.25706785137318255,0.8590495819642396
0.04895390570163727,0.8156300484652665,0.25706785137318255,0.8590495819642396
0.04888392612338066,0.8156300484652665,0.25767366720516965,0.8590495819642396
0.0488816536962986,0.815831987075929,0.25767366720516965,0.8590495819642396
0.048805080354213715,0.815831987075929,0.25787560581583197,0.8590495819642396
0.048788636922836304,0.8160339256865913,0.25787560581583197,0.8590495819642396
0.04878074303269386,0.8160339256865913,0.25807754442649433,0.8590495819642396
0.04877563938498497,0.8162358642972536,0.25807754442649433,0.8590495819642396
0.04877372086048126,0.8162358642972536,0.2582794830371567,0.8590495819642396
0.04876316711306572,0.816437802907916,0.2582794830371567,0.8590495819642396
0.04872027784585953,0.816437802907916,0.25868336025848143,0.8590495819642396
0.04871409758925438,0.8166397415185783,0.25868336025848143,0.8590495819642396
0.04871203005313873,0.8166397415185783,0.2588852988691438,0.8590495819642396
0.048665449023246765,0.8172455573505655,0.2588852988691438,0.8590495819642396
0.0486510768532753,0.8172455573505655,0.25908723747980617,0.8590495819642396
0.04863773286342621,0.8174474959612278,0.25908723747980617,0.8590495819642396
0.04860144853591919,0.8174474959612278,0.2592891760904685,0.8590495819642396
0.048538900911808014,0.8178513731825525,0.2592891760904685,0.8590495819642396
0.04852104187011719,0.8178513731825525,0.2596930533117932,0.8590495819642396
0.04849531874060631,0.8182552504038773,0.2596930533117932,0.8590495819642396
0.048472583293914795,0.8182552504038773,0.26009693053311794,0.8590495819642396
0.048469170928001404,0.8184571890145396,0.26009693053311794,0.8590495819642396
0.04846210777759552,0.8184571890145396,0.2602988691437803,0.8590495819642396
0.048451993614435196,0.818659127625202,0.2602988691437803,0.8590495819642396
0.048411138355731964,0.818659127625202,0.26090468497576735,0.8590495819642396
0.04839228466153145,0.8196688206785138,0.26090468497576735,0.8590495819642396
0.04836926981806755,0.8196688206785138,0.2613085621970921,0.8590495819642396
0.048358406871557236,0.8200726978998385,0.2613085621970921,0.8590495819642396
0.04834027588367462,0.8200726978998385,0.26151050080775445,0.8590495819642396
0.04833701625466347,0.8202746365105008,0.26151050080775445,0.8590495819642396
0.04832495003938675,0.8202746365105008,0.2617124394184168,0.8590495819642396
0.04829992726445198,0.8204765751211631,0.2617124394184168,0.8590495819642396
0.04828524962067604,0.8204765751211631,0.2621163166397415,0.8590495819642396
0.04827125370502472,0.8208804523424879,0.2621163166397415,0.8590495819642396
0.048260368406772614,0.8208804523424879,0.26252019386106623,0.8590495819642396
0.048254210501909256,0.8212843295638126,0.26252019386106623,0.8590495819642396
0.04821848124265671,0.8212843295638126,0.2627221324717286,0.8590495819642396
0.04820965975522995,0.8216882067851373,0.2627221324717286,0.8590495819642396
0.0482020266354084,0.8216882067851373,0.26292407108239096,0.8590495819642396
0.04819867014884949,0.8218901453957996,0.26292407108239096,0.8590495819642396
0.04818759858608246,0.8218901453957996,0.2633279483037157,0.8590495819642396
0.048187095671892166,0.822092084006462,0.2633279483037157,0.8590495819642396
0.04813613370060921,0.822092084006462,0.263529886914378,0.8590495819642396
0.048135217279195786,0.8222940226171244,0.263529886914378,0.8590495819642396
0.04812750220298767,0.8222940226171244,0.2637318255250404,0.8590495819642396
0.048059795051813126,0.8226978998384491,0.2637318255250404,0.8590495819642396
0.04802524670958519,0.8226978998384491,0.2647415185783522,0.8590495819642396
0.04802241921424866,0.8231017770597738,0.2647415185783522,0.8590495819642396
0.04796573147177696,0.8231017770597738,0.26534733441033925,0.8590495819642396
0.04796488955616951,0.8233037156704361,0.26534733441033925,0.8590495819642396
0.04795870557427406,0.8233037156704361,0.2655492730210016,0.8590495819642396
0.04792982339859009,0.8235056542810986,0.2655492730210016,0.8590495819642396
0.04792364686727524,0.8235056542810986,0.26595315024232635,0.8590495819642396
0.04789402335882187,0.8241114701130856,0.26595315024232635,0.8590495819642396
0.047843847423791885,0.8241114701130856,0.2665589660743134,0.8590495819642396
0.04783446341753006,0.824313408723748,0.2665589660743134,0.8590495819642396
0.04779590666294098,0.824313408723748,0.2671647819063005,0.8590495819642396
0.04776863381266594,0.8245153473344103,0.2671647819063005,0.8590495819642396
0.047751959413290024,0.8245153473344103,0.26736672051696286,0.8590495819642396
0.04774994030594826,0.8247172859450727,0.26736672051696286,0.8590495819642396
0.047710251063108444,0.8247172859450727,0.2681744749596123,0.8590495819642396
0.047704193741083145,0.8249192245557351,0.2681744749596123,0.8590495819642396
0.047667887061834335,0.8249192245557351,0.268578352180937,0.8590495819642396
0.04762248322367668,0.8253231017770598,0.268578352180937,0.8590495819642396
0.0476195327937603,0.8253231017770598,0.2687802907915994,0.8590495819642396
0.04760989174246788,0.8255250403877221,0.2687802907915994,0.8590495819642396
0.04741714149713516,0.8255250403877221,0.27079967689822293,0.8590495819642396
0.04740731790661812,0.8261308562197092,0.27079967689822293,0.8590495819642396
0.04739648476243019,0.8261308562197092,0.2710016155088853,0.8590495819642396
0.04734104126691818,0.8265347334410339,0.2710016155088853,0.8590495819642396
0.047335680574178696,0.8265347334410339,0.27140549273021003,0.8590495819642396
0.04725988954305649,0.8275444264943457,0.27140549273021003,0.8590495819642396
0.047164902091026306,0.8275444264943457,0.27281906300484654,0.8590495819642396
0.04712173715233803,0.8277463651050081,0.27281906300484654,0.8590495819642396
0.04711916297674179,0.8277463651050081,0.2730210016155089,0.8590495819642396
0.047072794288396835,0.8279483037156704,0.2730210016155089,0.8590495819642396
0.047065217047929764,0.8279483037156704,0.2732229402261712,0.8590495819642396
0.04703648015856743,0.8281502423263328,0.2732229402261712,0.8590495819642396
0.046902675181627274,0.8281502423263328,0.2744345718901454,0.8590495819642396
0.046901293098926544,0.8283521809369951,0.2744345718901454,0.8590495819642396
0.04690058156847954,0.8283521809369951,0.27463651050080773,0.8590495819642396
0.04685061797499657,0.8285541195476576,0.27463651050080773,0.8590495819642396
0.046838223934173584,0.8285541195476576,0.2748384491114701,0.8590495819642396
0.04683506116271019,0.8287560581583199,0.2748384491114701,0.8590495819642396
0.04679885134100914,0.8287560581583199,0.27504038772213246,0.8590495819642396
0.04676695168018341,0.8293618739903069,0.27504038772213246,0.8590495819642396
0.04675291106104851,0.8293618739903069,0.27524232633279483,0.8590495819642396
0.046711985021829605,0.8297657512116317,0.27524232633279483,0.8590495819642396
0.0466996394097805,0.8297657512116317,0.27564620355411956,0.8590495819642396
0.04664438217878342,0.8299676898222941,0.27564620355411956,0.8590495819642396
0.0466349720954895,0.8299676898222941,0.27584814216478193,0.8590495819642396
0.046604886651039124,0.8301696284329564,0.27584814216478193,0.8590495819642396
0.0465552844107151,0.8301696284329564,0.27605008077544424,0.8590495819642396
0.046543728560209274,0.8303715670436187,0.27605008077544424,0.8590495819642396
0.046536631882190704,0.8303715670436187,0.2762520193861066,0.8590495819642396
0.04652722552418709,0.8305735056542811,0.2762520193861066,0.8590495819642396
0.046521976590156555,0.8305735056542811,0.276453957996769,0.8590495819642396
0.04651160538196564,0.8307754442649434,0.276453957996769,0.8590495819642396
0.0464298352599144,0.8307754442649434,0.2776655896607431,0.8590495819642396
0.046415671706199646,0.8309773828756059,0.2776655896607431,0.8590495819642396
0.046375125646591187,0.8309773828756059,0.27806946688206785,0.8590495819642396
0.046350568532943726,0.8313812600969306,0.27806946688206785,0.8590495819642396
0.046251893043518066,0.8313812600969306,0.27887722132471726,0.8590495819642396
0.04622217267751694,0.8319870759289176,0.27887722132471726,0.8590495819642396
0.04616985842585564,0.8319870759289176,0.27907915993537963,0.8590495819642396
0.04615878686308861,0.8323909531502424,0.27907915993537963,0.8590495819642396
0.046144112944602966,0.8323909531502424,0.279281098546042,0.8590495819642396
0.04612249135971069,0.8329967689822294,0.279281098546042,0.8590495819642396
0.04610004648566246,0.8329967689822294,0.2798869143780291,0.8590495819642396
0.046052586287260056,0.8336025848142165,0.2798869143780291,0.8590495819642396
0.04600962996482849,0.8336025848142165,0.28049273021001614,0.8590495819642396
0.04599791765213013,0.8340064620355412,0.28049273021001614,0.8590495819642396
0.04598386213183403,0.8340064620355412,0.2806946688206785,0.8590495819642396
0.04596606269478798,0.8342084006462036,0.2806946688206785,0.8590495819642396
0.045917022973299026,0.8342084006462036,0.2808966074313409,0.8590495819642396
0.045878682285547256,0.8348142164781907,0.2808966074313409,0.8590495819642396
0.04587384685873985,0.8348142164781907,0.28109854604200324,0.8590495819642396
0.045856576412916183,0.835016155088853,0.28109854604200324,0.8590495819642396
0.045854680240154266,0.835016155088853,0.2813004846526656,0.8590495819642396
0.04584585502743721,0.8356219709208401,0.2813004846526656,0.8590495819642396
0.045760754495859146,0.8356219709208401,0.282108239095315,0.8590495819642396
0.045745979994535446,0.8358239095315024,0.282108239095315,0.8590495819642396
0.04574168473482132,0.8358239095315024,0.2823101777059774,0.8590495819642396
0.04569177329540253,0.8366316639741519,0.2823101777059774,0.8590495819642396
0.04564232751727104,0.8366316639741519,0.2827140549273021,0.8590495819642396
0.04560539498925209,0.8374394184168013,0.2827140549273021,0.8590495819642396
0.04559404030442238,0.8374394184168013,0.2829159935379645,0.8590495819642396
0.04558439925312996,0.8376413570274637,0.2829159935379645,0.8590495819642396
0.04556671530008316,0.8376413570274637,0.28331987075928916,0.8590495819642396
0.04553074762225151,0.8380452342487884,0.28331987075928916,0.8590495819642396
0.045521073043346405,0.8380452342487884,0.2835218093699515,0.8590495819642396
0.04552104324102402,0.8382471728594507,0.2835218093699515,0.8590495819642396
0.0454624779522419,0.8382471728594507,0.2837237479806139,0.8590495819642396
0.045348964631557465,0.8390549273021002,0.2837237479806139,0.8590495819642396
0.04530804604291916,0.8390549273021002,0.2845315024232633,0.8590495819642396
0.04530518129467964,0.8392568659127625,0.2845315024232633,0.8590495819642396
0.045291148126125336,0.8392568659127625,0.2851373182552504,0.8590495819642396
0.04522054269909859,0.840064620355412,0.2851373182552504,0.8590495819642396
0.04518261179327965,0.840064620355412,0.2859450726978998,0.8590495819642396
0.045177798718214035,0.8402665589660743,0.2859450726978998,0.8590495819642396
0.04512687772512436,0.8402665589660743,0.2861470113085622,0.8590495819642396
0.045120421797037125,0.8404684975767367,0.2861470113085622,0.8590495819642396
0.04507923871278763,0.8404684975767367,0.28634894991922455,0.8590495819642396
0.04504074901342392,0.840670436187399,0.28634894991922455,0.8590495819642396
0.04496900737285614,0.840670436187399,0.2873586429725363,0.8590495819642396
0.04496511071920395,0.8408723747980614,0.2873586429725363,0.8590495819642396
0.0449213944375515,0.8408723747980614,0.2881663974151858,0.8590495819642396
0.044881802052259445,0.8410743134087237,0.2881663974151858,0.8590495819642396
0.04477822780609131,0.8410743134087237,0.28978190630048467,0.8590495819642396
0.04477237910032272,0.8412762520193862,0.28978190630048467,0.8590495819642396
0.044753119349479675,0.8412762520193862,0.28998384491114704,0.8590495819642396
0.044719114899635315,0.8418820678513732,0.28998384491114704,0.8590495819642396
0.04468543082475662,0.8418820678513732,0.2905896607431341,0.8590495819642396
0.04467732086777687,0.8422859450726979,0.2905896607431341,0.8590495819642396
0.04467204213142395,0.8422859450726979,0.29079159935379645,0.8590495819642396
0.044625114649534225,0.8426898222940227,0.29079159935379645,0.8590495819642396
0.04462273791432381,0.8426898222940227,0.2909935379644588,0.8590495819642396
0.04460189864039421,0.8432956381260097,0.2909935379644588,0.8590495819642396
0.04456165432929993,0.8432956381260097,0.29159935379644586,0.8590495819642396
0.04455706849694252,0.8436995153473344,0.29159935379644586,0.8590495819642396
0.04455175623297691,0.8436995153473344,0.2920032310177706,0.8590495819642396
0.044543080031871796,0.8439014539579968,0.2920032310177706,0.8590495819642396
0.04453565925359726,0.8439014539579968,0.29220516962843296,0.8590495819642396
0.044535424560308456,0.8441033925686591,0.29220516962843296,0.8590495819642396
0.04450712725520134,0.8441033925686591,0.2926090468497577,0.8590495819642396
0.04440581798553467,0.8449111470113085,0.2926090468497577,0.8590495819642396
0.04440126195549965,0.8449111470113085,0.29281098546042006,0.8590495819642396
0.044367652386426926,0.845113085621971,0.29281098546042006,0.8590495819642396
0.04432932287454605,0.845113085621971,0.2934168012924071,0.8590495819642396
0.044328026473522186,0.8453150242326333,0.2934168012924071,0.8590495819642396
0.0443105511367321,0.8453150242326333,0.29422455573505657,0.8590495819642396
0.04425768554210663,0.845718901453958,0.29422455573505657,0.8590495819642396
0.0442228801548481,0.845718901453958,0.29462843295638125,0.8590495819642396
0.04419073835015297,0.846324717285945,0.29462843295638125,0.8590495819642396
0.044190216809511185,0.846324717285945,0.2948303715670436,0.8590495819642396
0.0441894568502903,0.8465266558966075,0.2948303715670436,0.8590495819642396
0.04408169165253639,0.8465266558966075,0.29604200323101776,0.8590495819642396
0.04401745647192001,0.8469305331179321,0.29604200323101776,0.8590495819642396
0.043974876403808594,0.8469305331179321,0.2964458804523425,0.8590495819642396
0.043968506157398224,0.8471324717285945,0.2964458804523425,0.8590495819642396
0.04392200708389282,0.8471324717285945,0.29705169628432954,0.8590495819642396
0.04383576288819313,0.8473344103392568,0.29705169628432954,0.8590495819642396
0.04382985085248947,0.8473344103392568,0.2972536348949919,0.8590495819642396
0.04375689849257469,0.8481421647819063,0.2972536348949919,0.8590495819642396
0.04374484345316887,0.8481421647819063,0.29745557350565427,0.8590495819642396
0.04371882602572441,0.8483441033925686,0.29745557350565427,0.8590495819642396
0.043708305805921555,0.8483441033925686,0.297859450726979,0.8590495819642396
0.04369305074214935,0.848546042003231,0.297859450726979,0.8590495819642396
0.04363936558365822,0.848546042003231,0.29826332794830374,0.8590495819642396
0.043621182441711426,0.8487479806138933,0.29826332794830374,0.8590495819642396
0.04359891265630722,0.8487479806138933,0.29846526655896605,0.8590495819642396
0.043580785393714905,0.8491518578352181,0.29846526655896605,0.8590495819642396
0.04357851296663284,0.8491518578352181,0.2986672051696284,0.8590495819642396
0.043575018644332886,0.8493537964458805,0.2986672051696284,0.8590495819642396
0.04357452318072319,0.8493537964458805,0.2988691437802908,0.8590495819642396
0.04356394335627556,0.8499596122778675,0.2988691437802908,0.8590495819642396
0.043556097894907,0.8499596122778675,0.29907108239095315,0.8590495819642396
0.043549925088882446,0.8501615508885298,0.29907108239095315,0.8590495819642396
0.0435219332575798,0.8501615508885298,0.3000807754442649,0.8590495819642396
0.04352061450481415,0.8503634894991923,0.3000807754442649,0.8590495819642396
0.04348410293459892,0.8503634894991923,0.30048465266558966,0.8590495819642396
0.04344205558300018,0.850767366720517,0.30048465266558966,0.8590495819642396
0.04336196184158325,0.850767366720517,0.30129240710823907,0.8590495819642396
0.043333545327186584,0.8509693053311793,0.30129240710823907,0.8590495819642396
0.04331882297992706,0.8509693053311793,0.3016962843295638,0.8590495819642396
0.04330829158425331,0.8511712439418416,0.3016962843295638,0.8590495819642396
0.043280646204948425,0.8511712439418416,0.3023021001615509,0.8590495819642396
0.043213918805122375,0.8519789983844911,0.3023021001615509,0.8590495819642396
0.043185044080019,0.8519789983844911,0.30290791599353795,0.8590495819642396
0.04317566752433777,0.8521809369951535,0.30290791599353795,0.8590495819642396
0.04313824325799942,0.8521809369951535,0.3031098546042003,0.8590495819642396
0.04307251796126366,0.8523828756058158,0.3031098546042003,0.8590495819642396
0.043035563081502914,0.8523828756058158,0.3037156704361874,0.8590495819642396
0.043007850646972656,0.8525848142164781,0.3037156704361874,0.8590495819642396
0.04300108179450035,0.8525848142164781,0.3039176090468498,0.8590495819642396
0.04299156740307808,0.8531906300484653,0.3039176090468498,0.8590495819642396
0.04299021512269974,0.8531906300484653,0.3041195476575121,0.8590495819642396
0.04293830320239067,0.8533925686591276,0.3041195476575121,0.8590495819642396
0.04292534291744232,0.8533925686591276,0.30432148626817446,0.8590495819642396
0.04290799796581268,0.85359450726979,0.30432148626817446,0.8590495819642396
0.04290241375565529,0.85359450726979,0.3045234248788368,0.8590495819642396
0.04286598786711693,0.8542003231017771,0.3045234248788368,0.8590495819642396
0.04284223914146423,0.8542003231017771,0.3047253634894992,0.8590495819642396
0.04282202571630478,0.8544022617124394,0.3047253634894992,0.8590495819642396
0.04279612749814987,0.8544022617124394,0.3051292407108239,0.8590495819642396
0.04276401177048683,0.8548061389337641,0.3051292407108239,0.8590495819642396
0.042673494666814804,0.8548061389337641,0.3061389337641357,0.8590495819642396
0.04265754669904709,0.8550080775444265,0.3061389337641357,0.8590495819642396
0.04265142232179642,0.8550080775444265,0.3067447495961228,0.8590495819642396
0.04261002689599991,0.8554119547657512,0.3067447495961228,0.8590495819642396
0.042589765042066574,0.8554119547657512,0.3069466882067851,0.8590495819642396
0.04256991297006607,0.8556138933764136,0.3069466882067851,0.8590495819642396
0.042569808661937714,0.8556138933764136,0.3071486268174475,0.8590495819642396
0.0425681546330452,0.8558158319870759,0.3071486268174475,0.8590495819642396
0.0424363799393177,0.8558158319870759,0.3083602584814216,0.8590495819642396
0.042427536100149155,0.8562197092084006,0.3083602584814216,0.8590495819642396
0.042426466941833496,0.8562197092084006,0.308562197092084,0.8590495819642396
0.04242047294974327,0.8566235864297254,0.308562197092084,0.8590495819642396
0.0423864908516407,0.8566235864297254,0.3089660743134087,0.8590495819642396
0.0423770472407341,0.8568255250403877,0.3089660743134087,0.8590495819642396
0.04237264022231102,0.8568255250403877,0.3091680129240711,0.8590495819642396
0.04234541580080986,0.8572294022617124,0.3091680129240711,0.8590495819642396
0.042338043451309204,0.8572294022617124,0.30936995153473346,0.8590495819642396
0.04231914505362511,0.8576332794830371,0.30936995153473346,0.8590495819642396
0.04229225590825081,0.8576332794830371,0.30977382875605813,0.8590495819642396
0.04227432236075401,0.8580371567043619,0.30977382875605813,0.8590495819642396
0.04226035624742508,0.8580371567043619,0.3099757673667205,0.8590495819642396
0.0422079935669899,0.8586429725363489,0.3099757673667205,0.8590495819642396
0.04220511019229889,0.8586429725363489,0.31017770597738287,0.8590495819642396
0.04220190271735191,0.8588449111470113,0.31017770597738287,0.8590495819642396
0.0421111062169075,0.8588449111470113,0.31078352180936997,0.8590495819642396
0.04210077226161957,0.8590468497576736,0.31078352180936997,0.8590495819642396
0.04206359013915062,0.8590468497576736,0.311389337641357,0.8590495819642396
0.04204645752906799,0.8592487883683361,0.311389337641357,0.8590495819642396
0.04202713817358017,0.8592487883683361,0.31239903069466884,0.8590495819642396
0.04201815649867058,0.8594507269789984,0.31239903069466884,0.8590495819642396
0.04196956753730774,0.8594507269789984,0.3130048465266559,0.8590495819642396
0.041899483650922775,0.8602584814216478,0.3130048465266559,0.8590495819642396
0.041849665343761444,0.8602584814216478,0.313610662358643,0.8590495819642396
0.04180264100432396,0.8604604200323102,0.313610662358643,0.8590495819642396
0.04179738461971283,0.8604604200323102,0.31381260096930536,0.8590495819642396
0.04178938269615173,0.8606623586429726,0.31381260096930536,0.8590495819642396
0.041788749396800995,0.8606623586429726,0.31401453957996767,0.8590495819642396
0.04174960032105446,0.8612681744749596,0.31401453957996767,0.8590495819642396
0.04146304726600647,0.8612681744749596,0.316437802907916,0.8590495819642396
0.04143672063946724,0.8618739903069467,0.316437802907916,0.8590495819642396
0.041369881480932236,0.8618739903069467,0.31764943457189015,0.8590495819642396
0.041367385536432266,0.8622778675282714,0.31764943457189015,0.8590495819642396
0.04133100435137749,0.8622778675282714,0.3180533117932149,0.8590495819642396
0.04128645360469818,0.8630856219709209,0.3180533117932149,0.8590495819642396
0.04127569869160652,0.8630856219709209,0.31845718901453957,0.8590495819642396
0.04125840589404106,0.8632875605815832,0.31845718901453957,0.8590495819642396
0.04125583544373512,0.8632875605815832,0.31865912762520193,0.8590495819642396
0.041254423558712006,0.8634894991922456,0.31865912762520193,0.8590495819642396
0.041216786950826645,0.8634894991922456,0.3196688206785137,0.8590495819642396
0.04118425399065018,0.8638933764135702,0.3196688206785137,0.8590495819642396
0.04117569699883461,0.8638933764135702,0.32007269789983844,0.8590495819642396
0.04117431119084358,0.8640953150242326,0.32007269789983844,0.8590495819642396
0.041163451969623566,0.8640953150242326,0.3202746365105008,0.8590495819642396
0.04115995392203331,0.864297253634895,0.3202746365105008,0.8590495819642396
0.04109350964426994,0.864297253634895,0.32067851373182554,0.8590495819642396
0.04104333370923996,0.8651050080775444,0.32067851373182554,0.8590495819642396
0.04099318012595177,0.8651050080775444,0.3210823909531502,0.8590495819642396
0.040985412895679474,0.8653069466882067,0.3210823909531502,0.8590495819642396
0.04095805808901787,0.8653069466882067,0.32148626817447495,0.8590495819642396
0.04092976078391075,0.8655088852988692,0.32148626817447495,0.8590495819642396
0.04087593033909798,0.8655088852988692,0.32209208400646205,0.8590495819642396
0.04085962474346161,0.8659127625201939,0.32209208400646205,0.8590495819642396
0.04083890840411186,0.8659127625201939,0.3222940226171244,0.8590495819642396
0.04080594331026077,0.8665185783521809,0.3222940226171244,0.8590495819642396
0.04074039310216904,0.8665185783521809,0.3233037156704362,0.8590495819642396
0.04073845222592354,0.8667205169628432,0.3233037156704362,0.8590495819642396
0.040691524744033813,0.8667205169628432,0.32451534733441034,0.8590495819642396
0.040656812489032745,0.867124394184168,0.32451534733441034,0.8590495819642396
0.04065486788749695,0.867124394184168,0.3249192245557351,0.8590495819642396
0.04064352437853813,0.8673263327948304,0.3249192245557351,0.8590495819642396
0.04053035005927086,0.8673263327948304,0.3263327948303716,0.8590495819642396
0.04052601009607315,0.8675282714054927,0.3263327948303716,0.8590495819642396
0.04040634632110596,0.8675282714054927,0.32794830371567046,0.8590495819642396
0.04040222987532616,0.8677302100161551,0.32794830371567046,0.8590495819642396
0.040397822856903076,0.8677302100161551,0.3281502423263328,0.8590495819642396
0.04039417952299118,0.8679321486268174,0.3281502423263328,0.8590495819642396
0.04034847021102905,0.8679321486268174,0.3287560581583199,0.8590495819642396
0.04028794914484024,0.8683360258481422,0.3287560581583199,0.8590495819642396
0.040260858833789825,0.8683360258481422,0.3293618739903069,0.8590495819642396
0.04025128483772278,0.8685379644588045,0.3293618739903069,0.8590495819642396
0.04018557816743851,0.8685379644588045,0.3309773828756058,0.8590495819642396
0.040170833468437195,0.8689418416801292,0.3309773828756058,0.8590495819642396
0.040116582065820694,0.8689418416801292,0.33138126009693053,0.8590495819642396
0.04009198397397995,0.869345718901454,0.33138126009693053,0.8590495819642396
0.040037620812654495,0.869345718901454,0.3323909531502423,0.8590495819642396
0.040025897324085236,0.8695476575121163,0.3323909531502423,0.8590495819642396
0.040009912103414536,0.8695476575121163,0.3325928917609047,0.8590495819642396
0.03997918963432312,0.869951534733441,0.3325928917609047,0.8590495819642396
0.03994801640510559,0.869951534733441,0.3331987075928918,0.8590495819642396
0.039939094334840775,0.8701534733441034,0.3331987075928918,0.8590495819642396
0.03985459357500076,0.8701534733441034,0.3346122778675283,0.8590495819642396
0.0397828035056591,0.8705573505654282,0.3346122778675283,0.8590495819642396
0.039750322699546814,0.8705573505654282,0.3354200323101777,0.8590495819642396
0.039741650223731995,0.8709612277867528,0.3354200323101777,0.8590495819642396
0.0397244356572628,0.8709612277867528,0.33562197092084006,0.8590495819642396
0.03972110152244568,0.8711631663974152,0.33562197092084006,0.8590495819642396
0.03970050439238548,0.8711631663974152,0.33582390953150243,0.8590495819642396
0.03967020660638809,0.8715670436187399,0.33582390953150243,0.8590495819642396
0.03960707038640976,0.8715670436187399,0.3364297253634895,0.8590495819642396
0.03958572447299957,0.8725767366720517,0.3364297253634895,0.8590495819642396
0.03951593488454819,0.8725767366720517,0.337843295638126,0.8590495819642396
0.03950650617480278,0.8729806138933764,0.337843295638126,0.8590495819642396
0.03944139927625656,0.8729806138933764,0.3390549273021002,0.8590495819642396
0.03939877822995186,0.8735864297253635,0.3390549273021002,0.8590495819642396
0.03937814012169838,0.8735864297253635,0.3398626817447496,0.8590495819642396
0.03936765715479851,0.8737883683360258,0.3398626817447496,0.8590495819642396
0.039193712174892426,0.8737883683360258,0.3414781906300485,0.8590495819642396
0.03918930143117905,0.8739903069466882,0.3414781906300485,0.8590495819642396
0.039171002805233,0.8739903069466882,0.34168012924071084,0.8590495819642396
0.039145395159721375,0.874394184168013,0.34168012924071084,0.8590495819642396
0.039053428918123245,0.874394184168013,0.3432956381260097,0.8590495819642396
0.03904511779546738,0.8745961227786753,0.3432956381260097,0.8590495819642396
0.03903539106249809,0.8745961227786753,0.3436995153473344,0.8590495819642396
0.039001885801553726,0.8747980613893377,0.3436995153473344,0.8590495819642396
0.03896306827664375,0.8747980613893377,0.3443053311793215,0.8590495819642396
0.03893056884407997,0.8752019386106623,0.3443053311793215,0.8590495819642396
0.03892534598708153,0.8752019386106623,0.3447092084006462,0.8590495819642396
0.03890451043844223,0.875605815831987,0.3447092084006462,0.8590495819642396
0.03884045407176018,0.875605815831987,0.3451130856219709,0.8590495819642396
0.03883207216858864,0.8758077544426495,0.3451130856219709,0.8590495819642396
0.03880555182695389,0.8758077544426495,0.34551696284329564,0.8590495819642396
0.03879937157034874,0.8760096930533118,0.34551696284329564,0.8590495819642396
0.03878346458077431,0.8760096930533118,0.34612277867528274,0.8590495819642396
0.0387820340692997,0.8762116316639742,0.34612277867528274,0.8590495819642396
0.038766708225011826,0.8762116316639742,0.34632471728594505,0.8590495819642396
0.03874911740422249,0.8764135702746365,0.34632471728594505,0.8590495819642396
0.03873906657099724,0.8764135702746365,0.3467285945072698,0.8590495819642396
0.03872013837099075,0.8768174474959612,0.3467285945072698,0.8590495819642396
0.0386696383357048,0.8768174474959612,0.3473344103392569,0.8590495819642396
0.03866708651185036,0.8770193861066236,0.3473344103392569,0.8590495819642396
0.03864359110593796,0.8770193861066236,0.34753634894991925,0.8590495819642396
0.03861687332391739,0.877221324717286,0.34753634894991925,0.8590495819642396
0.03848406672477722,0.877221324717286,0.34894991922455576,0.8590495819642396
0.038474150002002716,0.8774232633279483,0.34894991922455576,0.8590495819642396
0.038440439850091934,0.8774232633279483,0.34975767366720517,0.8590495819642396
0.03840309754014015,0.8780290791599353,0.34975767366720517,0.8590495819642396
0.038350898772478104,0.8780290791599353,0.35076736672051695,0.8590495819642396
0.03833251819014549,0.8782310177705978,0.35076736672051695,0.8590495819642396
0.038313157856464386,0.8782310177705978,0.3509693053311793,0.8590495819642396
0.038310542702674866,0.8784329563812601,0.3509693053311793,0.8590495819642396
0.038291484117507935,0.8784329563812601,0.3517770597738288,0.8590495819642396
0.038276128470897675,0.8786348949919225,0.3517770597738288,0.8590495819642396
0.0382562018930912,0.8786348949919225,0.35218093699515346,0.8590495819642396
0.038223329931497574,0.8792407108239095,0.35218093699515346,0.8590495819642396
0.03821486234664917,0.8792407108239095,0.3525848142164782,0.8590495819642396
0.03817800059914589,0.8794426494345718,0.3525848142164782,0.8590495819642396
0.038144469261169434,0.8794426494345718,0.3533925686591276,0.8590495819642396
0.0381443127989769,0.8796445880452343,0.3533925686591276,0.8590495819642396
0.038062933832407,0.8796445880452343,0.3546042003231018,0.8590495819642396
0.038056932389736176,0.8798465266558966,0.3546042003231018,0.8590495819642396
0.03791651874780655,0.8798465266558966,0.356421647819063,0.8590495819642396
0.03789215162396431,0.880048465266559,0.356421647819063,0.8590495819642396
0.03785542771220207,0.880048465266559,0.3574313408723748,0.8590495819642396
0.03785281628370285,0.8802504038772213,0.3574313408723748,0.8590495819642396
0.037848129868507385,0.8802504038772213,0.35763327948303714,0.8590495819642396
0.037808552384376526,0.880654281098546,0.35763327948303714,0.8590495819642396
0.037792738527059555,0.880654281098546,0.3578352180936995,0.8590495819642396
0.037735696882009506,0.8812600969305331,0.3578352180936995,0.8590495819642396
0.037725262343883514,0.8812600969305331,0.35823909531502424,0.8590495819642396
0.03771018609404564,0.8816639741518578,0.35823909531502424,0.8590495819642396
0.037704408168792725,0.8816639741518578,0.3584410339256866,0.8590495819642396
0.03769753500819206,0.8818659127625202,0.3584410339256866,0.8590495819642396
0.03759317845106125,0.8818659127625202,0.35884491114701134,0.8590495819642396
0.03755514323711395,0.8822697899838449,0.35884491114701134,0.8590495819642396
0.03754962235689163,0.8822697899838449,0.35904684975767365,0.8590495819642396
0.03753848373889923,0.8824717285945073,0.35904684975767365,0.8590495819642396
0.037537381052970886,0.8824717285945073,0.3594507269789984,0.8590495819642396
0.037522606551647186,0.8826736672051696,0.3594507269789984,0.8590495819642396
0.03752227872610092,0.8826736672051696,0.35965266558966075,0.8590495819642396
0.03752223402261734,0.882875605815832,0.35965266558966075,0.8590495819642396
0.03746518865227699,0.882875605815832,0.3608642972536349,0.8590495819642396
0.03746289014816284,0.8830775444264943,0.3608642972536349,0.8590495819642396
0.03741614520549774,0.8830775444264943,0.3616720516962843,0.8590495819642396
0.037403739988803864,0.8832794830371568,0.3616720516962843,0.8590495819642396
0.03737855702638626,0.8832794830371568,0.36187399030694667,0.8590495819642396
0.037373580038547516,0.8834814216478191,0.36187399030694667,0.8590495819642396
0.03735973685979843,0.8834814216478191,0.36207592891760904,0.8590495819642396
0.03735918179154396,0.8836833602584814,0.36207592891760904,0.8590495819642396
0.037345994263887405,0.8836833602584814,0.3622778675282714,0.8590495819642396
0.03733391687273979,0.8838852988691438,0.3622778675282714,0.8590495819642396
0.03724686801433563,0.8838852988691438,0.3636914378029079,0.8590495819642396
0.037227001041173935,0.8842891760904685,0.3636914378029079,0.8590495819642396
0.037211112678050995,0.8842891760904685,0.3638933764135703,0.8590495819642396
0.03720972687005997,0.8844911147011308,0.3638933764135703,0.8590495819642396
0.03720688447356224,0.8844911147011308,0.36409531502423265,0.8590495819642396
0.03715408965945244,0.8852988691437803,0.36409531502423265,0.8590495819642396
0.03711510822176933,0.8852988691437803,0.3644991922455573,0.8590495819642396
0.037107136100530624,0.8855008077544426,0.3644991922455573,0.8590495819642396
0.037090882658958435,0.8855008077544426,0.3653069466882068,0.8590495819642396
0.03707738593220711,0.885702746365105,0.3653069466882068,0.8590495819642396
0.037039417773485184,0.885702746365105,0.3657108239095315,0.8590495819642396
0.037007857114076614,0.8861066235864298,0.3657108239095315,0.8590495819642396
0.03700058534741402,0.8861066235864298,0.3661147011308562,0.8590495819642396
0.03694842383265495,0.8865105008077544,0.3661147011308562,0.8590495819642396
0.0369449108839035,0.8865105008077544,0.36631663974151857,0.8590495819642396
0.03694287687540054,0.8867124394184168,0.36631663974151857,0.8590495819642396
0.03693971037864685,0.8867124394184168,0.36651857835218093,0.8590495819642396
0.03692711144685745,0.8869143780290791,0.36651857835218093,0.8590495819642396
0.036884889006614685,0.8869143780290791,0.36712439418416803,0.8590495819642396
0.03687608242034912,0.8873182552504039,0.36712439418416803,0.8590495819642396
0.03682003915309906,0.8873182552504039,0.3683360258481422,0.8590495819642396
0.036771148443222046,0.8875201938610663,0.3683360258481422,0.8590495819642396
0.036745887249708176,0.8875201938610663,0.36853796445880455,0.8590495819642396
0.036740854382514954,0.8877221324717286,0.36853796445880455,0.8590495819642396
0.03671654313802719,0.8877221324717286,0.3691437802907916,0.8590495819642396
0.03671199083328247,0.8879240710823909,0.3691437802907916,0.8590495819642396
0.03666771203279495,0.8879240710823909,0.36934571890145396,0.8590495819642396
0.036657389253377914,0.8881260096930533,0.36934571890145396,0.8590495819642396
0.0365758053958416,0.8881260096930533,0.37096122778675283,0.8590495819642396
0.03654171898961067,0.8883279483037156,0.37096122778675283,0.8590495819642396
0.03649977594614029,0.8883279483037156,0.3719709208400646,0.8590495819642396
0.03645506873726845,0.8887318255250404,0.3719709208400646,0.8590495819642396
0.03643428161740303,0.8887318255250404,0.3725767366720517,0.8590495819642396
0.036411311477422714,0.8889337641357028,0.3725767366720517,0.8590495819642396
0.036387570202350616,0.8889337641357028,0.3727786752827141,0.8590495819642396
0.03638350963592529,0.8893376413570274,0.3727786752827141,0.8590495819642396
0.036347646266222,0.8893376413570274,0.3729806138933764,0.8590495819642396
0.036347534507513046,0.8895395799676898,0.3729806138933764,0.8590495819642396
0.036315396428108215,0.8895395799676898,0.3739903069466882,0.8590495819642396
0.03629195690155029,0.8897415185783522,0.3739903069466882,0.8590495819642396
0.03624090924859047,0.8897415185783522,0.37459612277867527,0.8590495819642396
0.036226168274879456,0.8899434571890146,0.37459612277867527,0.8590495819642396
0.03621462360024452,0.8899434571890146,0.37479806138933763,0.8590495819642396
0.03619565814733505,0.8901453957996769,0.37479806138933763,0.8590495819642396
0.03619006648659706,0.8901453957996769,0.375,0.8590495819642396
0.03613760322332382,0.8905492730210016,0.375,0.8590495819642396
0.036125779151916504,0.8905492730210016,0.37520193861066237,0.8590495819642396
0.036100197583436966,0.8907512116316639,0.37520193861066237,0.8590495819642396
0.03607451170682907,0.8907512116316639,0.37621163166397414,0.8590495819642396
0.036074280738830566,0.8909531502423264,0.37621163166397414,0.8590495819642396
0.03606609255075455,0.8909531502423264,0.3766155088852989,0.8590495819642396
0.03605358675122261,0.8911550888529887,0.3766155088852989,0.8590495819642396
0.036053288727998734,0.8911550888529887,0.37681744749596124,0.8590495819642396
0.03601180389523506,0.8915589660743134,0.37681744749596124,0.8590495819642396
0.03586144372820854,0.8915589660743134,0.37863489499192243,0.8590495819642396
0.03585899993777275,0.8917609046849758,0.37863489499192243,0.8590495819642396
0.03582598268985748,0.8917609046849758,0.3788368336025848,0.8590495819642396
0.035823214799165726,0.8919628432956381,0.3788368336025848,0.8590495819642396
0.035813529044389725,0.8919628432956381,0.37903877221324717,0.8590495819642396
0.03581278398633003,0.8921647819063004,0.37903877221324717,0.8590495819642396
0.035776287317276,0.8921647819063004,0.3804523424878837,0.8590495819642396
0.03575149178504944,0.8927705977382876,0.3804523424878837,0.8590495819642396
0.03571811690926552,0.8927705977382876,0.3808562197092084,0.8590495819642396
0.035704512149095535,0.8929725363489499,0.3808562197092084,0.8590495819642396
0.035697806626558304,0.8929725363489499,0.3810581583198708,0.8590495819642396
0.03567550331354141,0.8931744749596123,0.3810581583198708,0.8590495819642396
0.035669196397066116,0.8931744749596123,0.38126009693053314,0.8590495819642396
0.03566000610589981,0.8933764135702746,0.38126009693053314,0.8590495819642396
0.03564850240945816,0.8933764135702746,0.38146203554119545,0.8590495819642396
0.03564414754509926,0.893578352180937,0.38146203554119545,0.8590495819642396
0.03563123941421509,0.893578352180937,0.3818659127625202,0.8590495819642396
0.03561626747250557,0.8937802907915994,0.3818659127625202,0.8590495819642396
0.03560759872198105,0.8937802907915994,0.38206785137318255,0.8590495819642396
0.035602323710918427,0.8939822294022617,0.38206785137318255,0.8590495819642396
0.03559204563498497,0.8939822294022617,0.38267366720516965,0.8590495819642396
0.03558707609772682,0.8941841680129241,0.38267366720516965,0.8590495819642396
0.035583969205617905,0.8941841680129241,0.38287560581583197,0.8590495819642396
0.03557450324296951,0.8949919224555735,0.38287560581583197,0.8590495819642396
0.035535622388124466,0.8949919224555735,0.38307754442649433,0.8590495819642396
0.03549548611044884,0.8953957996768982,0.38307754442649433,0.8590495819642396
0.035441286861896515,0.8953957996768982,0.3832794830371567,0.8590495819642396
0.03543085604906082,0.8955977382875606,0.3832794830371567,0.8590495819642396
0.035424958914518356,0.8955977382875606,0.38348142164781907,0.8590495819642396
0.03540744259953499,0.8957996768982229,0.38348142164781907,0.8590495819642396
0.03539690747857094,0.8957996768982229,0.38408723747980617,0.8590495819642396
0.03528668358922005,0.8970113085621971,0.38408723747980617,0.8590495819642396
0.03526801988482475,0.8970113085621971,0.3842891760904685,0.8590495819642396
0.03525867313146591,0.8974151857835219,0.3842891760904685,0.8590495819642396
0.03525218367576599,0.8974151857835219,0.3846930533117932,0.8590495819642396
0.035246413201093674,0.8976171243941842,0.3846930533117932,0.8590495819642396
0.03521401807665825,0.8976171243941842,0.3855008077544427,0.8590495819642396
0.03520427271723747,0.8980210016155089,0.3855008077544427,0.8590495819642396
0.03517410159111023,0.8980210016155089,0.3863085621970921,0.8590495819642396
0.035154588520526886,0.8982229402261712,0.3863085621970921,0.8590495819642396
0.0351489894092083,0.8982229402261712,0.38651050080775445,0.8590495819642396
0.03514375910162926,0.8984248788368336,0.38651050080775445,0.8590495819642396
0.03511431813240051,0.8984248788368336,0.3867124394184168,0.8590495819642396
0.035081613808870316,0.898626817447496,0.3867124394184168,0.8590495819642396
0.03508063778281212,0.898626817447496,0.3869143780290792,0.8590495819642396
0.03506869077682495,0.8988287560581584,0.3869143780290792,0.8590495819642396
0.035014498978853226,0.8988287560581584,0.3877221324717286,0.8590495819642396
0.035009413957595825,0.8990306946688207,0.3877221324717286,0.8590495819642396
0.03495749086141586,0.8990306946688207,0.3883279483037157,0.8590495819642396
0.03493784740567207,0.8994345718901454,0.3883279483037157,0.8590495819642396
0.03492661565542221,0.8994345718901454,0.388529886914378,0.8590495819642396
0.034909121692180634,0.8996365105008077,0.388529886914378,0.8590495819642396
0.03486672043800354,0.8996365105008077,0.3887318255250404,0.8590495819642396
0.034854426980018616,0.9000403877221325,0.3887318255250404,0.8590495819642396
0.0348479337990284,0.9000403877221325,0.3891357027463651,0.8590495819642396
0.034821052104234695,0.9004442649434572,0.3891357027463651,0.8590495819642396
0.03469696268439293,0.9004442649434572,0.39034733441033925,0.8590495819642396
0.034696318209171295,0.9006462035541195,0.39034733441033925,0.8590495819642396
0.034686941653490067,0.9006462035541195,0.390751211631664,0.8590495819642396
0.034668486565351486,0.9010500807754442,0.390751211631664,0.8590495819642396
0.03462645038962364,0.9010500807754442,0.39277059773828754,0.8590495819642396
0.0346098355948925,0.9012520193861067,0.39277059773828754,0.8590495819642396
0.03459654003381729,0.9012520193861067,0.393578352180937,0.8590495819642396
0.034590888768434525,0.901453957996769,0.393578352180937,0.8590495819642396
0.03457991033792496,0.901453957996769,0.3939822294022617,0.8590495819642396
0.0345727764070034,0.9016558966074314,0.3939822294022617,0.8590495819642396
0.034493859857320786,0.9016558966074314,0.3945880452342488,0.8590495819642396
0.03447097912430763,0.9018578352180937,0.3945880452342488,0.8590495819642396
0.03446778282523155,0.9018578352180937,0.3949919224555735,0.8590495819642396
0.03442199528217316,0.902059773828756,0.3949919224555735,0.8590495819642396
0.03440810739994049,0.902059773828756,0.3953957996768982,0.8590495819642396
0.034404996782541275,0.9024636510500808,0.3953957996768982,0.8590495819642396
0.03438999131321907,0.9024636510500808,0.39559773828756056,0.8590495819642396
0.03436451777815819,0.9026655896607432,0.39559773828756056,0.8590495819642396
0.0343611054122448,0.9026655896607432,0.39579967689822293,0.8590495819642396
0.034347306936979294,0.9028675282714055,0.39579967689822293,0.8590495819642396
0.03433723375201225,0.9028675282714055,0.3960016155088853,0.8590495819642396
0.03433212637901306,0.9030694668820679,0.3960016155088853,0.8590495819642396
0.03430492430925369,0.9030694668820679,0.3966074313408724,0.8590495819642396
0.03429589793086052,0.9032714054927302,0.3966074313408724,0.8590495819642396
0.034293849021196365,0.9032714054927302,0.3968093699515347,0.8590495819642396
0.034276075661182404,0.9034733441033925,0.3968093699515347,0.8590495819642396
0.03413727506995201,0.9034733441033925,0.3990306946688207,0.8590495819642396
0.03411874175071716,0.903675282714055,0.3990306946688207,0.8590495819642396
0.0340539775788784,0.903675282714055,0.3998384491114701,0.8590495819642396
0.03405351936817169,0.9038772213247173,0.3998384491114701,0.8590495819642396
0.03402310237288475,0.9038772213247173,0.40084814216478193,0.8590495819642396
0.034018248319625854,0.9040791599353797,0.40084814216478193,0.8590495819642396
0.03401537612080574,0.9040791599353797,0.40105008077544424,0.8590495819642396
0.03399486467242241,0.904281098546042,0.40105008077544424,0.8590495819642396
0.0339851975440979,0.904281098546042,0.401453957996769,0.8590495819642396
0.03396252915263176,0.9046849757673667,0.401453957996769,0.8590495819642396
0.033930711448192596,0.9046849757673667,0.40226171243941844,0.8590495819642396
0.03391541168093681,0.9050888529886915,0.40226171243941844,0.8590495819642396
0.033833038061857224,0.9050888529886915,0.4034733441033926,0.8590495819642396
0.0338287316262722,0.9052907915993538,0.4034733441033926,0.8590495819642396
0.0338030569255352,0.9052907915993538,0.40448303715670436,0.8590495819642396
0.033750586211681366,0.9063004846526656,0.40448303715670436,0.8590495819642396
0.033749766647815704,0.9063004846526656,0.40468497576736673,0.8590495819642396
0.03374669700860977,0.906502423263328,0.40468497576736673,0.8590495819642396
0.033736590296030045,0.906502423263328,0.40508885298869146,0.8590495819642396
0.033717602491378784,0.9069063004846527,0.40508885298869146,0.8590495819642396
0.033707715570926666,0.9069063004846527,0.4052907915993538,0.8590495819642396
0.033674854785203934,0.9073101777059773,0.4052907915993538,0.8590495819642396
0.033672310411930084,0.9073101777059773,0.40549273021001614,0.8590495819642396
0.0336538664996624,0.9075121163166397,0.40549273021001614,0.8590495819642396
0.03363833576440811,0.9075121163166397,0.4056946688206785,0.8590495819642396
0.0336340107023716,0.9077140549273021,0.4056946688206785,0.8590495819642396
0.03354550525546074,0.9077140549273021,0.40690630048465265,0.8590495819642396
0.03353750333189964,0.9079159935379645,0.40690630048465265,0.8590495819642396
0.03351648896932602,0.9079159935379645,0.40751211631663975,0.8590495819642396
0.033442020416259766,0.9085218093699515,0.40751211631663975,0.8590495819642396
0.033436719328165054,0.9085218093699515,0.4077140549273021,0.8590495819642396
0.03343372046947479,0.9087237479806138,0.4077140549273021,0.8590495819642396
0.03333774581551552,0.9087237479806138,0.40892568659127626,0.8590495819642396
0.03333497792482376,0.9089256865912763,0.40892568659127626,0.8590495819642396
0.03332992643117905,0.9089256865912763,0.4091276252019386,0.8590495819642396
0.03332730382680893,0.9091276252019386,0.4091276252019386,0.8590495819642396
0.03332624211907387,0.9091276252019386,0.409329563812601,0.8590495819642396
0.03331837058067322,0.9095315024232633,0.409329563812601,0.8590495819642396
0.03331683948636055,0.9095315024232633,0.4095315024232633,0.8590495819642396
0.03331517055630684,0.9097334410339257,0.4095315024232633,0.8590495819642396
0.03327935189008713,0.9097334410339257,0.41033925686591277,0.8590495819642396
0.03327246010303497,0.9101373182552503,0.41033925686591277,0.8590495819642396
0.033249348402023315,0.9101373182552503,0.4107431340872375,0.8590495819642396
0.03324584290385246,0.9103392568659128,0.4107431340872375,0.8590495819642396
0.03323164954781532,0.9103392568659128,0.4111470113085622,0.8590495819642396
0.033211659640073776,0.9105411954765751,0.4111470113085622,0.8590495819642396
0.03319510444998741,0.9105411954765751,0.4117528271405493,0.8590495819642396
0.033178944140672684,0.9107431340872375,0.4117528271405493,0.8590495819642396
0.033144280314445496,0.9107431340872375,0.41195476575121165,0.8590495819642396
0.033131349831819534,0.9109450726978998,0.41195476575121165,0.8590495819642396
0.03310653939843178,0.9109450726978998,0.412156704361874,0.8590495819642396
0.033099401742219925,0.9111470113085622,0.412156704361874,0.8590495819642396
0.0330946147441864,0.9111470113085622,0.4123586429725363,0.8590495819642396
0.0330798514187336,0.9113489499192245,0.4123586429725363,0.8590495819642396
0.03303109481930733,0.9113489499192245,0.41276252019386106,0.8590495819642396
0.03302653506398201,0.9115508885298869,0.41276252019386106,0.8590495819642396
0.033025991171598434,0.9115508885298869,0.4129644588045234,0.8590495819642396
0.03301256150007248,0.9117528271405493,0.4129644588045234,0.8590495819642396
0.03299859166145325,0.9117528271405493,0.41336833602584816,0.8590495819642396
0.03298426792025566,0.9119547657512116,0.41336833602584816,0.8590495819642396
0.03295435011386871,0.9119547657512116,0.41377221324717284,0.8590495819642396
0.032917652279138565,0.9123586429725363,0.41377221324717284,0.8590495819642396
0.03290692716836929,0.9123586429725363,0.41417609046849757,0.8590495819642396
0.03290658816695213,0.9125605815831987,0.41417609046849757,0.8590495819642396
0.03289029002189636,0.9125605815831987,0.4145799676898223,0.8590495819642396
0.03287532925605774,0.9129644588045234,0.4145799676898223,0.8590495819642396
0.0328492745757103,0.9129644588045234,0.41518578352180935,0.8590495819642396
0.03282705694437027,0.9135702746365105,0.41518578352180935,0.8590495819642396
0.03278857842087746,0.9135702746365105,0.41579159935379645,0.8590495819642396
0.0327720120549202,0.9137722132471728,0.41579159935379645,0.8590495819642396
0.03276678919792175,0.9137722132471728,0.4159935379644588,0.8590495819642396
0.03276311233639717,0.9139741518578353,0.4159935379644588,0.8590495819642396
0.03275847062468529,0.9139741518578353,0.4161954765751212,0.8590495819642396
0.03275677189230919,0.9141760904684976,0.4161954765751212,0.8590495819642396
0.03271305561065674,0.9141760904684976,0.4176090468497577,0.8590495819642396
0.032693710178136826,0.9145799676898223,0.4176090468497577,0.8590495819642396
0.0326707549393177,0.9145799676898223,0.41781098546042006,0.8590495819642396
0.03266116604208946,0.914983844911147,0.41781098546042006,0.8590495819642396
0.03262186422944069,0.914983844911147,0.41821486268174474,0.8590495819642396
0.03260182589292526,0.9151857835218093,0.41821486268174474,0.8590495819642396
0.032593246549367905,0.9151857835218093,0.4184168012924071,0.8590495819642396
0.03258727118372917,0.9153877221324718,0.4184168012924071,0.8590495819642396
0.03257594257593155,0.9153877221324718,0.4190226171243942,0.8590495819642396
0.03255705162882805,0.9155896607431341,0.4190226171243942,0.8590495819642396
0.0325448215007782,0.9155896607431341,0.4194264943457189,0.8590495819642396
0.03252406045794487,0.9157915993537964,0.4194264943457189,0.8590495819642396
0.03249732404947281,0.9157915993537964,0.41962843295638125,0.8590495819642396
0.032461754977703094,0.9159935379644588,0.41962843295638125,0.8590495819642396
0.03243723139166832,0.9159935379644588,0.42023424878836835,0.8590495819642396
0.03243430703878403,0.9163974151857835,0.42023424878836835,0.8590495819642396
0.03228732571005821,0.9163974151857835,0.42245557350565427,0.8590495819642396
0.03228692337870598,0.9165993537964459,0.42245557350565427,0.8590495819642396
0.03223531320691109,0.9165993537964459,0.42346526655896605,0.8590495819642396
0.03219778090715408,0.9168012924071083,0.42346526655896605,0.8590495819642396
0.032186735421419144,0.9168012924071083,0.4236672051696284,0.8590495819642396
0.03216904401779175,0.9170032310177706,0.4236672051696284,0.8590495819642396
0.032092805951833725,0.9170032310177706,0.42487883683360256,0.8590495819642396
0.03208603337407112,0.9174071082390953,0.42487883683360256,0.8590495819642396
0.03196822851896286,0.9174071082390953,0.4281098546042003,0.8590495819642396
0.03196532651782036,0.9176090468497576,0.4281098546042003,0.8590495819642396
0.03192359581589699,0.9176090468497576,0.42932148626817446,0.8590495819642396
0.03190908953547478,0.9178109854604201,0.42932148626817446,0.8590495819642396
0.031858161091804504,0.9178109854604201,0.4301292407108239,0.8590495819642396
0.03185470029711723,0.9180129240710824,0.4301292407108239,0.8590495819642396
0.03184482827782631,0.9180129240710824,0.4303311793214863,0.8590495819642396
0.03176207095384598,0.9182148626817448,0.4303311793214863,0.8590495819642396
0.03175121918320656,0.9182148626817448,0.4305331179321486,0.8590495819642396
0.03172304853796959,0.9188206785137318,0.4305331179321486,0.8590495819642396
0.03171243146061897,0.9188206785137318,0.43073505654281097,0.8590495819642396
0.031708911061286926,0.9190226171243941,0.43073505654281097,0.8590495819642396
0.031704146414995193,0.9190226171243941,0.43093699515347333,0.8590495819642396
0.03169260919094086,0.9192245557350566,0.43093699515347333,0.8590495819642396
0.0316794216632843,0.9192245557350566,0.4311389337641357,0.8590495819642396
0.03166702762246132,0.9196284329563813,0.4311389337641357,0.8590495819642396
0.031628046184778214,0.9196284329563813,0.4319466882067851,0.8590495819642396
0.03161986544728279,0.9200323101777059,0.4319466882067851,0.8590495819642396
0.03154168650507927,0.9200323101777059,0.4333602584814216,0.8590495819642396
0.03153463080525398,0.9202342487883683,0.4333602584814216,0.8590495819642396
0.0315190851688385,0.9202342487883683,0.4339660743134087,0.8590495819642396
0.031487468630075455,0.9204361873990307,0.4339660743134087,0.8590495819642396
0.03146424889564514,0.9204361873990307,0.4345718901453958,0.8590495819642396
0.03145851567387581,0.9206381260096931,0.4345718901453958,0.8590495819642396
0.031423237174749374,0.9206381260096931,0.43578352180936997,0.8590495819642396
0.03141527622938156,0.9208400646203554,0.43578352180936997,0.8590495819642396
0.03141375631093979,0.9208400646203554,0.43598546042003233,0.8590495819642396
0.03139843791723251,0.9212439418416801,0.43598546042003233,0.8590495819642396
0.03136404603719711,0.9212439418416801,0.43618739903069464,0.8590495819642396
0.031334709376096725,0.9218497576736672,0.43618739903069464,0.8590495819642396
0.031320713460445404,0.9218497576736672,0.436389337641357,0.8590495819642396
0.031277164816856384,0.9222536348949919,0.436389337641357,0.8590495819642396
0.031273115426301956,0.9222536348949919,0.4365912762520194,0.8590495819642396
0.031271688640117645,0.9224555735056543,0.4365912762520194,0.8590495819642396
0.03122023306787014,0.9224555735056543,0.4371970920840065,0.8590495819642396
0.031208980828523636,0.922859450726979,0.4371970920840065,0.8590495819642396
0.0311904214322567,0.922859450726979,0.4378029079159935,0.8590495819642396
0.031183023005723953,0.9230613893376414,0.4378029079159935,0.8590495819642396
0.031182419508695602,0.9230613893376414,0.4380048465266559,0.8590495819642396
0.03115660324692726,0.9232633279483037,0.4380048465266559,0.8590495819642396
0.031142346560955048,0.9232633279483037,0.43881260096930536,0.8590495819642396
0.031137576326727867,0.9236672051696284,0.43881260096930536,0.8590495819642396
0.03111248090863228,0.9236672051696284,0.4400242326332795,0.8590495819642396
0.03109869174659252,0.9240710823909531,0.4400242326332795,0.8590495819642396
0.031087694689631462,0.9240710823909531,0.44022617124394187,0.8590495819642396
0.031080614775419235,0.9242730210016155,0.44022617124394187,0.8590495819642396
0.03103162907063961,0.9242730210016155,0.4410339256865913,0.8590495819642396
0.03098420612514019,0.9250807754442649,0.4410339256865913,0.8590495819642396
0.03090217150747776,0.9250807754442649,0.44264943457189015,0.8590495819642396
0.030866170302033424,0.9252827140549273,0.44264943457189015,0.8590495819642396
0.03082885406911373,0.9252827140549273,0.4438610662358643,0.8590495819642396
0.030809292569756508,0.925686591276252,0.4438610662358643,0.8590495819642396
0.03079865127801895,0.925686591276252,0.44406300484652667,0.8590495819642396
0.030784381553530693,0.9258885298869144,0.44406300484652667,0.8590495819642396
0.030746152624487877,0.9258885298869144,0.4448707592891761,0.8590495819642396
0.030722249299287796,0.9260904684975767,0.4448707592891761,0.8590495819642396
0.03071081079542637,0.9260904684975767,0.4452746365105008,0.8590495819642396
0.030706655234098434,0.9262924071082391,0.4452746365105008,0.8590495819642396
0.03059103898704052,0.9262924071082391,0.4472940226171244,0.8590495819642396
0.030588867142796516,0.9264943457189014,0.4472940226171244,0.8590495819642396
0.030499087646603584,0.9264943457189014,0.44870759289176093,0.8590495819642396
0.030483661219477654,0.9268982229402262,0.44870759289176093,0.8590495819642396
0.030461622402071953,0.9268982229402262,0.44890953150242324,0.8590495819642396
0.030455581843852997,0.9271001615508885,0.44890953150242324,0.8590495819642396
0.03044617362320423,0.9271001615508885,0.449313408723748,0.8590495819642396
0.030439959838986397,0.9273021001615509,0.449313408723748,0.8590495819642396
0.03043331205844879,0.9273021001615509,0.4497172859450727,0.8590495819642396
0.030413657426834106,0.9277059773828756,0.4497172859450727,0.8590495819642396
0.030389731749892235,0.9277059773828756,0.45032310177705975,0.8590495819642396
0.03037075884640217,0.927907915993538,0.45032310177705975,0.8590495819642396
0.030290178954601288,0.927907915993538,0.452140549273021,0.8590495819642396
0.03027048520743847,0.9281098546042004,0.452140549273021,0.8590495819642396
0.030265582725405693,0.9281098546042004,0.45234248788368336,0.8590495819642396
0.030255503952503204,0.9283117932148627,0.45234248788368336,0.8590495819642396
0.030199849978089333,0.9283117932148627,0.4541599353796446,0.8590495819642396
0.030199406668543816,0.928513731825525,0.4541599353796446,0.8590495819642396
0.03019656613469124,0.928513731825525,0.4543618739903069,0.8590495819642396
0.030187251046299934,0.9287156704361874,0.4543618739903069,0.8590495819642396
0.03017747960984707,0.9287156704361874,0.4551696284329564,0.8590495819642396
0.030166367068886757,0.9289176090468497,0.4551696284329564,0.8590495819642396
0.03015202470123768,0.9289176090468497,0.4555735056542811,0.8590495819642396
0.03014642372727394,0.9291195476575121,0.4555735056542811,0.8590495819642396
0.030145611613988876,0.9291195476575121,0.45577544426494343,0.8590495819642396
0.03014051355421543,0.9293214862681745,0.45577544426494343,0.8590495819642396
0.030070967972278595,0.9293214862681745,0.4565831987075929,0.8590495819642396
0.030066607519984245,0.9297253634894992,0.4565831987075929,0.8590495819642396
0.030013110488653183,0.9297253634894992,0.4579967689822294,0.8590495819642396
0.030000222846865654,0.9299273021001615,0.4579967689822294,0.8590495819642396
0.0299720149487257,0.9299273021001615,0.45860258481421645,0.8590495819642396
0.029963690787553787,0.9301292407108239,0.45860258481421645,0.8590495819642396
0.029932353645563126,0.9301292407108239,0.4588045234248788,0.8590495819642396
0.029931088909506798,0.9303311793214862,0.4588045234248788,0.8590495819642396
0.02992260828614235,0.9303311793214862,0.45920840064620355,0.8590495819642396
0.029893536120653152,0.9305331179321487,0.45920840064620355,0.8590495819642396
0.02983761392533779,0.9305331179321487,0.45981421647819065,0.8590495819642396
0.02980940416455269,0.9309369951534734,0.45981421647819065,0.8590495819642396
0.029803095385432243,0.9309369951534734,0.46021809369951533,0.8590495819642396
0.029793910682201385,0.931340872374798,0.46021809369951533,0.8590495819642396
0.029772605746984482,0.931340872374798,0.46082390953150243,0.8590495819642396
0.029758663848042488,0.9315428109854604,0.46082390953150243,0.8590495819642396
0.02971329540014267,0.9315428109854604,0.4610258481421648,0.8590495819642396
0.029711270704865456,0.9319466882067852,0.4610258481421648,0.8590495819642396
0.029672788456082344,0.9319466882067852,0.46163166397415184,0.8590495819642396
0.029669899493455887,0.9323505654281099,0.46163166397415184,0.8590495819642396
0.029656659811735153,0.9323505654281099,0.46223747980613894,0.8590495819642396
0.029617972671985626,0.932956381260097,0.46223747980613894,0.8590495819642396
0.029426250606775284,0.932956381260097,0.4662762520193861,0.8590495819642396
0.029423672705888748,0.9331583198707593,0.4662762520193861,0.8590495819642396
0.02935350127518177,0.9331583198707593,0.4676898222940226,0.8590495819642396
0.029337020590901375,0.933562197092084,0.4676898222940226,0.8590495819642396
0.029326632618904114,0.933562197092084,0.46809369951534735,0.8590495819642396
0.02930166758596897,0.9337641357027464,0.46809369951534735,0.8590495819642396
0.029298076406121254,0.9337641357027464,0.4682956381260097,0.8590495819642396
0.029282676056027412,0.9339660743134087,0.4682956381260097,0.8590495819642396
0.0292765274643898,0.9339660743134087,0.46849757673667203,0.8590495819642396
0.029273120686411858,0.934168012924071,0.46849757673667203,0.8590495819642396
0.029265062883496284,0.934168012924071,0.46890145395799676,0.8590495819642396
0.02925432100892067,0.9343699515347335,0.46890145395799676,0.8590495819642396
0.029158523306250572,0.9343699515347335,0.4717285945072698,0.8590495819642396
0.029156269505620003,0.9345718901453958,0.4717285945072698,0.8590495819642396
0.029155541211366653,0.9345718901453958,0.47193053311793215,0.8590495819642396
0.029149815440177917,0.9347738287560582,0.47193053311793215,0.8590495819642396
0.029144836589694023,0.9347738287560582,0.4721324717285945,0.8590495819642396
0.02911493182182312,0.9351777059773829,0.4721324717285945,0.8590495819642396
0.028979113325476646,0.9351777059773829,0.4745557350565428,0.8590495819642396
0.028972510248422623,0.9353796445880452,0.4745557350565428,0.8590495819642396
0.028959305956959724,0.9353796445880452,0.47475767366720517,0.8590495819642396
0.02895910106599331,0.9355815831987075,0.47475767366720517,0.8590495819642396
0.028938477858901024,0.9355815831987075,0.47495961227786754,0.8590495819642396
0.028930524364113808,0.93578352180937,0.47495961227786754,0.8590495819642396
0.028919782489538193,0.93578352180937,0.47536348949919227,0.8590495819642396
0.02890436165034771,0.9359854604200323,0.47536348949919227,0.8590495819642396
0.028900863602757454,0.9359854604200323,0.47576736672051695,0.8590495819642396
0.028891069814562798,0.9361873990306947,0.47576736672051695,0.8590495819642396
0.028841203078627586,0.9361873990306947,0.47637318255250405,0.8590495819642396
0.028840718790888786,0.936389337641357,0.47637318255250405,0.8590495819642396
0.02881292812526226,0.936389337641357,0.4769789983844911,0.8590495819642396
0.028803814202547073,0.9365912762520194,0.4769789983844911,0.8590495819642396
0.02879319339990616,0.9365912762520194,0.47718093699515346,0.8590495819642396
0.028784558176994324,0.9369951534733441,0.47718093699515346,0.8590495819642396
0.02877141535282135,0.9369951534733441,0.4779886914378029,0.8590495819642396
0.02874326892197132,0.9373990306946688,0.4779886914378029,0.8590495819642396
0.02868056856095791,0.9373990306946688,0.4796042003231018,0.8590495819642396
0.028622422367334366,0.9376009693053312,0.4796042003231018,0.8590495819642396
0.028559578582644463,0.9376009693053312,0.4806138933764136,0.8590495819642396
0.028528697788715363,0.9378029079159935,0.4806138933764136,0.8590495819642396
0.028503915295004845,0.9378029079159935,0.481421647819063,0.8590495819642396
0.02849741280078888,0.9380048465266559,0.481421647819063,0.8590495819642396
0.028468109667301178,0.9380048465266559,0.4820274636510501,0.8590495819642396
0.028463108465075493,0.9382067851373183,0.4820274636510501,0.8590495819642396
0.02837670035660267,0.9382067851373183,0.48364297253634897,0.8590495819642396
0.0283623319119215,0.9384087237479806,0.48364297253634897,0.8590495819642396
0.02824719250202179,0.9384087237479806,0.4858642972536349,0.8590495819642396
0.028242183849215508,0.938610662358643,0.4858642972536349,0.8590495819642396
0.028209220618009567,0.938610662358643,0.48707592891760904,0.8590495819642396
0.02820439450442791,0.9388126009693053,0.48707592891760904,0.8590495819642396
0.028203541412949562,0.9388126009693053,0.4872778675282714,0.8590495819642396
0.028200993314385414,0.9390145395799677,0.4872778675282714,0.8590495819642396
0.028158344328403473,0.9390145395799677,0.4880856219709208,0.8590495819642396
0.02812984399497509,0.9394184168012925,0.4880856219709208,0.8590495819642396
0.028117777779698372,0.9394184168012925,0.48848949919224555,0.8590495819642396
0.02811550907790661,0.9398222940226171,0.48848949919224555,0.8590495819642396
0.02809343859553337,0.9398222940226171,0.4888933764135703,0.8590495819642396
0.028092633932828903,0.9400242326332795,0.4888933764135703,0.8590495819642396
0.02808559127151966,0.9400242326332795,0.48909531502423265,0.8590495819642396
0.028074366971850395,0.9402261712439418,0.48909531502423265,0.8590495819642396
0.02803393080830574,0.9402261712439418,0.4903069466882068,0.8590495819642396
0.028032608330249786,0.9404281098546042,0.4903069466882068,0.8590495819642396
0.028000975027680397,0.9404281098546042,0.4907108239095315,0.8590495819642396
0.02795838564634323,0.9410339256865913,0.4907108239095315,0.8590495819642396
0.027935905382037163,0.9410339256865913,0.49131663974151857,0.8590495819642396
0.027911106124520302,0.9412358642972536,0.49131663974151857,0.8590495819642396
0.027882710099220276,0.9412358642972536,0.49232633279483035,0.8590495819642396
0.02787979692220688,0.941437802907916,0.49232633279483035,0.8590495819642396
0.027801187708973885,0.941437802907916,0.4947495961227787,0.8590495819642396
0.027791056782007217,0.9416397415185783,0.4947495961227787,0.8590495819642396
0.02778172492980957,0.9416397415185783,0.49495153473344106,0.8590495819642396
0.027777569368481636,0.9418416801292407,0.49495153473344106,0.8590495819642396
0.027770981192588806,0.9418416801292407,0.49515347334410337,0.8590495819642396
0.02773972600698471,0.942043618739903,0.49515347334410337,0.8590495819642396
0.027694884687662125,0.942043618739903,0.49596122778675283,0.8590495819642396
0.02768770419061184,0.9422455573505655,0.49596122778675283,0.8590495819642396
0.02764500305056572,0.9422455573505655,0.4969709208400646,0.8590495819642396
0.02763618901371956,0.9426494345718901,0.4969709208400646,0.8590495819642396
0.027603646740317345,0.9426494345718901,0.4977786752827141,0.8590495819642396
0.027599168941378593,0.9428513731825525,0.4977786752827141,0.8590495819642396
0.027550894767045975,0.9428513731825525,0.49878836833602586,0.8590495819642396
0.027535617351531982,0.9430533117932148,0.49878836833602586,0.8590495819642396
0.027421850711107254,0.9430533117932148,0.5008077544426495,0.8590495819642396
0.027393022552132607,0.943659127625202,0.5008077544426495,0.8590495819642396
0.027364997193217278,0.943659127625202,0.5014135702746365,0.8590495819642396
0.027319733053445816,0.9444668820678513,0.5014135702746365,0.8590495819642396
0.027312271296977997,0.9444668820678513,0.5020193861066236,0.8590495819642396
0.02727915719151497,0.9448707592891761,0.5020193861066236,0.8590495819642396
0.027217039838433266,0.9448707592891761,0.5032310177705978,0.8590495819642396
0.02717275731265545,0.9454765751211631,0.5032310177705978,0.8590495819642396
0.027164053171873093,0.9454765751211631,0.5038368336025848,0.8590495819642396
0.027163846418261528,0.9456785137318255,0.5038368336025848,0.8590495819642396
0.027137096971273422,0.9456785137318255,0.5044426494345718,0.8590495819642396
0.027136990800499916,0.9458804523424879,0.5044426494345718,0.8590495819642396
0.02712252363562584,0.9458804523424879,0.5048465266558966,0.8590495819642396
0.02711508609354496,0.9460823909531503,0.5048465266558966,0.8590495819642396
0.027112537994980812,0.9460823909531503,0.505048465266559,0.8590495819642396
0.02709360606968403,0.9462843295638126,0.505048465266559,0.8590495819642396
0.02708016149699688,0.9462843295638126,0.5052504038772213,0.8590495819642396
0.02707546018064022,0.946486268174475,0.5052504038772213,0.8590495819642396
0.027069857344031334,0.946486268174475,0.5054523424878837,0.8590495819642396
0.02706761099398136,0.9466882067851373,0.5054523424878837,0.8590495819642396
0.026998963207006454,0.9466882067851373,0.5072697899838449,0.8590495819642396
0.026988422498106956,0.9468901453957996,0.5072697899838449,0.8590495819642396
0.026987288147211075,0.9468901453957996,0.5074717285945073,0.8590495819642396
0.026957688853144646,0.947092084006462,0.5074717285945073,0.8590495819642396
0.02694532461464405,0.947092084006462,0.507875605815832,0.8590495819642396
0.026944909244775772,0.9472940226171244,0.507875605815832,0.8590495819642396
0.02694201096892357,0.9472940226171244,0.5080775444264943,0.8590495819642396
0.02693217061460018,0.9474959612277868,0.5080775444264943,0.8590495819642396
0.026930060237646103,0.9474959612277868,0.5084814216478191,0.8590495819642396
0.026927461847662926,0.9476978998384491,0.5084814216478191,0.8590495819642396
0.026909325271844864,0.9476978998384491,0.5090872374798061,0.8590495819642396
0.026895737275481224,0.9478998384491115,0.5090872374798061,0.8590495819642396
0.026857303455471992,0.9478998384491115,0.5094911147011308,0.8590495819642396
0.02682819589972496,0.9481017770597738,0.5094911147011308,0.8590495819642396
0.026799147948622704,0.9481017770597738,0.5105008077544426,0.8590495819642396
0.02679729461669922,0.9485056542810986,0.5105008077544426,0.8590495819642396
0.026765355840325356,0.9485056542810986,0.510702746365105,0.8590495819642396
0.02676110528409481,0.9487075928917609,0.510702746365105,0.8590495819642396
0.02674347162246704,0.9487075928917609,0.5111066235864298,0.8590495819642396
0.026740197092294693,0.9489095315024233,0.5111066235864298,0.8590495819642396
0.026716355234384537,0.9489095315024233,0.5119143780290791,0.8590495819642396
0.02669437788426876,0.9495153473344103,0.5119143780290791,0.8590495819642396
0.02668314054608345,0.9495153473344103,0.5121163166397416,0.8590495819642396
0.02667841874063015,0.9497172859450727,0.5121163166397416,0.8590495819642396
0.026638302952051163,0.9497172859450727,0.5135298869143781,0.8590495819642396
0.026636473834514618,0.9499192245557351,0.5135298869143781,0.8590495819642396
0.026602497324347496,0.9499192245557351,0.5139337641357028,0.8590495819642396
0.026600992307066917,0.9501211631663974,0.5139337641357028,0.8590495819642396
0.0265299454331398,0.9501211631663974,0.5151453957996769,0.8590495819642396
0.026527952402830124,0.9503231017770598,0.5151453957996769,0.8590495819642396
0.026390258222818375,0.9503231017770598,0.5183764135702746,0.8590495819642396
0.026369644328951836,0.9507269789983845,0.5183764135702746,0.8590495819642396
0.026343317702412605,0.9507269789983845,0.5187802907915994,0.8590495819642396
0.026339232921600342,0.9509289176090469,0.5187802907915994,0.8590495819642396
0.026334011927247047,0.9509289176090469,0.5191841680129241,0.8590495819642396
0.026309112086892128,0.9511308562197092,0.5191841680129241,0.8590495819642396
0.026287652552127838,0.9511308562197092,0.5203957996768982,0.8590495819642396
0.026285633444786072,0.9513327948303716,0.5203957996768982,0.8590495819642396
0.02625926025211811,0.9513327948303716,0.5207996768982229,0.8590495819642396
0.026257731020450592,0.9515347334410339,0.5207996768982229,0.8590495819642396
0.026156052947044373,0.9515347334410339,0.5222132471728594,0.8590495819642396
0.026141580194234848,0.9517366720516963,0.5222132471728594,0.8590495819642396
0.02612440288066864,0.9517366720516963,0.5228190630048465,0.8590495819642396
0.026112381368875504,0.9519386106623586,0.5228190630048465,0.8590495819642396
0.026074238121509552,0.9519386106623586,0.5238287560581584,0.8590495819642396
0.02606864646077156,0.952140549273021,0.5238287560581584,0.8590495819642396
0.026060886681079865,0.952140549273021,0.5240306946688207,0.8590495819642396
0.026031360030174255,0.9523424878836834,0.5240306946688207,0.8590495819642396
0.025879383087158203,0.9523424878836834,0.5280694668820679,0.8590495819642396
0.025866298004984856,0.9525444264943457,0.5280694668820679,0.8590495819642396
0.025847017765045166,0.9525444264943457,0.5282714054927302,0.8590495819642396
0.02583184465765953,0.9527463651050081,0.5282714054927302,0.8590495819642396
0.025792403146624565,0.9527463651050081,0.528675282714055,0.8590495819642396
0.02578338235616684,0.9531502423263328,0.528675282714055,0.8590495819642396
0.02571633644402027,0.9531502423263328,0.531502423263328,0.8590495819642396
0.025712616741657257,0.9533521809369951,0.531502423263328,0.8590495819642396
0.025681938976049423,0.9533521809369951,0.5325121163166397,0.8590495819642396
0.025681642815470695,0.9535541195476576,0.5325121163166397,0.8590495819642396
0.025451667606830597,0.9535541195476576,0.5363489499192245,0.8590495819642396
0.025436891242861748,0.9537560581583199,0.5363489499192245,0.8590495819642396
0.02542184852063656,0.9537560581583199,0.5373586429725363,0.8590495819642396
0.025410648435354233,0.9541599353796446,0.5373586429725363,0.8590495819642396
0.02539254166185856,0.9541599353796446,0.5381663974151858,0.8590495819642396
0.02538418024778366,0.9543618739903069,0.5381663974151858,0.8590495819642396
0.02536442130804062,0.9543618739903069,0.5383683360258481,0.8590495819642396
0.025360265746712685,0.9545638126009693,0.5383683360258481,0.8590495819642396
0.02533365786075592,0.9545638126009693,0.539983844911147,0.8590495819642396
0.02532116137444973,0.9547657512116317,0.539983844911147,0.8590495819642396
0.02529512345790863,0.9547657512116317,0.5405896607431341,0.8590495819642396
0.02527443878352642,0.9549676898222941,0.5405896607431341,0.8590495819642396
0.02523239329457283,0.9549676898222941,0.5413974151857835,0.8590495819642396
0.025203648954629898,0.9555735056542811,0.5413974151857835,0.8590495819642396
0.02517404966056347,0.9555735056542811,0.5418012924071083,0.8590495819642396
0.02517121471464634,0.9557754442649434,0.5418012924071083,0.8590495819642396
0.025141481310129166,0.9557754442649434,0.5426090468497576,0.8590495819642396
0.02513083629310131,0.9559773828756059,0.5426090468497576,0.8590495819642396
0.025125160813331604,0.9559773828756059,0.5430129240710824,0.8590495819642396
0.02510768175125122,0.9567851373182552,0.5430129240710824,0.8590495819642396
0.02504260465502739,0.9567851373182552,0.5452342487883683,0.8590495819642396
0.025041745975613594,0.9569870759289176,0.5452342487883683,0.8590495819642396
0.024986211210489273,0.9569870759289176,0.5462439418416801,0.8590495819642396
0.024931276217103004,0.9573909531502424,0.5462439418416801,0.8590495819642396
0.024890530854463577,0.9573909531502424,0.5474555735056543,0.8590495819642396
0.02486841008067131,0.9577948303715671,0.5474555735056543,0.8590495819642396
0.024862736463546753,0.9577948303715671,0.5476575121163166,0.8590495819642396
0.02484888769686222,0.9581987075928917,0.5476575121163166,0.8590495819642396
0.024784917011857033,0.9581987075928917,0.5482633279483037,0.8590495819642396
0.02473049983382225,0.9584006462035541,0.5482633279483037,0.8590495819642396
0.024724971503019333,0.9584006462035541,0.5488691437802908,0.8590495819642396
0.024722836911678314,0.9586025848142165,0.5488691437802908,0.8590495819642396
0.024717936292290688,0.9586025848142165,0.5490710823909531,0.8590495819642396
0.024694466963410378,0.9588045234248789,0.5490710823909531,0.8590495819642396
0.024632247164845467,0.9588045234248789,0.5508885298869144,0.8590495819642396
0.024625660851597786,0.9590064620355412,0.5508885298869144,0.8590495819642396
0.024619167670607567,0.9590064620355412,0.5512924071082391,0.8590495819642396
0.02461709827184677,0.9592084006462036,0.5512924071082391,0.8590495819642396
0.0246166680008173,0.9592084006462036,0.5514943457189014,0.8590495819642396
0.024582650512456894,0.9598142164781907,0.5514943457189014,0.8590495819642396
0.024571117013692856,0.9598142164781907,0.5521001615508885,0.8590495819642396
0.024563277140259743,0.960016155088853,0.5521001615508885,0.8590495819642396
0.024510711431503296,0.960016155088853,0.5533117932148627,0.8590495819642396
0.02450944297015667,0.9602180936995154,0.5533117932148627,0.8590495819642396
0.024480430409312248,0.9602180936995154,0.5537156704361874,0.8590495819642396
0.02445998042821884,0.9604200323101777,0.5537156704361874,0.8590495819642396
0.024451466277241707,0.9604200323101777,0.5547253634894992,0.8590495819642396
0.024449661374092102,0.9606219709208401,0.5547253634894992,0.8590495819642396
0.024402936920523643,0.9606219709208401,0.5559369951534734,0.8590495819642396
0.024397939443588257,0.9608239095315024,0.5559369951534734,0.8590495819642396
0.024251585826277733,0.9608239095315024,0.558562197092084,0.8590495819642396
0.024244319647550583,0.9610258481421647,0.558562197092084,0.8590495819642396
0.024175291880965233,0.9610258481421647,0.5609854604200323,0.8590495819642396
0.024170776829123497,0.9612277867528272,0.5609854604200323,0.8590495819642396
0.024170398712158203,0.9612277867528272,0.5611873990306947,0.8590495819642396
0.024164604023098946,0.9614297253634895,0.5611873990306947,0.8590495819642396
0.0241528507322073,0.9614297253634895,0.5615912762520194,0.8590495819642396
0.02414446696639061,0.9616316639741519,0.5615912762520194,0.8590495819642396
0.024143988266587257,0.9616316639741519,0.5617932148626817,0.8590495819642396
0.02414340153336525,0.9618336025848142,0.5617932148626817,0.8590495819642396
0.02406483329832554,0.9618336025848142,0.5628029079159935,0.8590495819642396
0.024063847959041595,0.9620355411954766,0.5628029079159935,0.8590495819642396
0.024054326117038727,0.9620355411954766,0.5634087237479806,0.8590495819642396
0.024049952626228333,0.9622374798061389,0.5634087237479806,0.8590495819642396
0.02400077134370804,0.9622374798061389,0.5644184168012925,0.8590495819642396
0.023999879136681557,0.9624394184168013,0.5644184168012925,0.8590495819642396
0.02398056909441948,0.9624394184168013,0.5650242326332795,0.8590495819642396
0.02396521158516407,0.9626413570274637,0.5650242326332795,0.8590495819642396
0.02391752041876316,0.9626413570274637,0.5666397415185783,0.8590495819642396
0.023892609402537346,0.962843295638126,0.5666397415185783,0.8590495819642396
0.023892492055892944,0.962843295638126,0.5668416801292407,0.8590495819642396
0.023876624181866646,0.9632471728594507,0.5668416801292407,0.8590495819642396
0.023846469819545746,0.9632471728594507,0.5674474959612278,0.8590495819642396
0.023814579471945763,0.9636510500807755,0.5674474959612278,0.8590495819642396
0.023812610656023026,0.9636510500807755,0.5676494345718901,0.8590495819642396
0.02380630373954773,0.9642568659127625,0.5676494345718901,0.8590495819642396
0.02378806844353676,0.9642568659127625,0.5680533117932148,0.8590495819642396
0.023785477504134178,0.9644588045234249,0.5680533117932148,0.8590495819642396
0.023783840239048004,0.9644588045234249,0.5682552504038773,0.8590495819642396
0.02377668395638466,0.9646607431340872,0.5682552504038773,0.8590495819642396
0.02373049594461918,0.9646607431340872,0.5698707592891761,0.8590495819642396
0.023723624646663666,0.9648626817447497,0.5698707592891761,0.8590495819642396
0.023694681003689766,0.9648626817447497,0.5702746365105008,0.8590495819642396
0.023685475811362267,0.965064620355412,0.5702746365105008,0.8590495819642396
0.023670129477977753,0.965064620355412,0.5710823909531503,0.8590495819642396
0.02366678975522518,0.9652665589660743,0.5710823909531503,0.8590495819642396
0.023639367893338203,0.9652665589660743,0.571486268174475,0.8590495819642396
0.02363741211593151,0.9654684975767367,0.571486268174475,0.8590495819642396
0.02361427992582321,0.9654684975767367,0.5722940226171244,0.8590495819642396
0.02361331135034561,0.965670436187399,0.5722940226171244,0.8590495819642396
0.023562945425510406,0.965670436187399,0.5739095315024233,0.8590495819642396
0.023557176813483238,0.9658723747980614,0.5739095315024233,0.8590495819642396
0.023459577932953835,0.9658723747980614,0.5767366720516963,0.8590495819642396
0.023457424715161324,0.9660743134087237,0.5767366720516963,0.8590495819642396
0.023423250764608383,0.9660743134087237,0.5783521809369951,0.8590495819642396
0.02341618575155735,0.9662762520193862,0.5783521809369951,0.8590495819642396
0.02331288903951645,0.9662762520193862,0.5809773828756059,0.8590495819642396
0.023304572328925133,0.9664781906300485,0.5809773828756059,0.8590495819642396
0.023295685648918152,0.9664781906300485,0.5813812600969306,0.8590495819642396
0.023277470842003822,0.9668820678513732,0.5813812600969306,0.8590495819642396
0.02325829118490219,0.9668820678513732,0.5815831987075929,0.8590495819642396
0.023256048560142517,0.9670840064620355,0.5815831987075929,0.8590495819642396
0.02325596660375595,0.9670840064620355,0.5817851373182552,0.8590495819642396
0.0232353825122118,0.9672859450726979,0.5817851373182552,0.8590495819642396
0.023183731362223625,0.9672859450726979,0.5831987075928917,0.8590495819642396
0.023181486874818802,0.9674878836833603,0.5831987075928917,0.8590495819642396
0.022941259667277336,0.9674878836833603,0.5894588045234249,0.8590495819642396
0.02293473109602928,0.9676898222940227,0.5894588045234249,0.8590495819642396
0.022920485585927963,0.9676898222940227,0.5898626817447497,0.8590495819642396
0.022914040833711624,0.967891760904685,0.5898626817447497,0.8590495819642396
0.02291085012257099,0.967891760904685,0.5902665589660743,0.8590495819642396
0.02287794090807438,0.9680936995153473,0.5902665589660743,0.8590495819642396
0.02286347933113575,0.9680936995153473,0.590670436187399,0.8590495819642396
0.02285185270011425,0.9682956381260097,0.590670436187399,0.8590495819642396
0.022795764729380608,0.9682956381260097,0.5926898222940227,0.8590495819642396
0.022775424644351006,0.9686995153473344,0.5926898222940227,0.8590495819642396
0.022746769711375237,0.9686995153473344,0.5936995153473344,0.8590495819642396
0.02274586819112301,0.9689014539579968,0.5936995153473344,0.8590495819642396
0.022712163627147675,0.9689014539579968,0.5945072697899838,0.8590495819642396
0.02270563878118992,0.9691033925686591,0.5945072697899838,0.8590495819642396
0.022690249606966972,0.9691033925686591,0.5953150242326333,0.8590495819642396
0.022685391828417778,0.9693053311793215,0.5953150242326333,0.8590495819642396
0.022673388943076134,0.9693053311793215,0.595718901453958,0.8590495819642396
0.022664258256554604,0.9695072697899838,0.595718901453958,0.8590495819642396
0.02264200709760189,0.9695072697899838,0.5961227786752827,0.8590495819642396
0.022641632705926895,0.9697092084006462,0.5961227786752827,0.8590495819642396
0.022582676261663437,0.9697092084006462,0.5987479806138933,0.8590495819642396
0.02256738394498825,0.970113085621971,0.5987479806138933,0.8590495819642396
0.022491788491606712,0.970113085621971,0.6005654281098546,0.8590495819642396
0.02248898521065712,0.9705169628432956,0.6005654281098546,0.8590495819642396
0.02243158593773842,0.9705169628432956,0.6019789983844911,0.8590495819642396
0.022427264600992203,0.970718901453958,0.6019789983844911,0.8590495819642396
0.02239309251308441,0.970718901453958,0.6027867528271406,0.8590495819642396
0.022387873381376266,0.9711227786752827,0.6027867528271406,0.8590495819642396
0.02236068807542324,0.9711227786752827,0.6037964458804523,0.8590495819642396
0.022351311519742012,0.971324717285945,0.6037964458804523,0.8590495819642396
0.02229449525475502,0.971324717285945,0.6058158319870759,0.8590495819642396
0.022288234904408455,0.9715266558966075,0.6058158319870759,0.8590495819642396
0.022263728082180023,0.9715266558966075,0.6070274636510501,0.8590495819642396
0.022259706631302834,0.9717285945072698,0.6070274636510501,0.8590495819642396
0.022248920053243637,0.9717285945072698,0.6078352180936996,0.8590495819642396
0.02224251814186573,0.9719305331179321,0.6078352180936996,0.8590495819642396
0.022211497649550438,0.9719305331179321,0.6084410339256866,0.8590495819642396
0.02220429666340351,0.9721324717285945,0.6084410339256866,0.8590495819642396
0.02216866984963417,0.9721324717285945,0.6090468497576736,0.8590495819642396
0.02213444747030735,0.9725363489499192,0.6090468497576736,0.8590495819642396
0.022128703072667122,0.9725363489499192,0.6094507269789984,0.8590495819642396
0.02212468348443508,0.9727382875605816,0.6094507269789984,0.8590495819642396
0.022072285413742065,0.9727382875605816,0.6108642972536349,0.8590495819642396
0.022067315876483917,0.972940226171244,0.6108642972536349,0.8590495819642396
0.022032098844647408,0.972940226171244,0.6118739903069467,0.8590495819642396
0.022030647844076157,0.9731421647819063,0.6118739903069467,0.8590495819642396
0.021984601393342018,0.9731421647819063,0.6132875605815832,0.8590495819642396
0.021981490775942802,0.973546042003231,0.6132875605815832,0.8590495819642396
0.021962879225611687,0.973546042003231,0.6140953150242326,0.8590495819642396
0.021952787414193153,0.9737479806138933,0.6140953150242326,0.8590495819642396
0.021939119324088097,0.9737479806138933,0.6144991922455574,0.8590495819642396
0.021933361887931824,0.9739499192245558,0.6144991922455574,0.8590495819642396
0.021878410130739212,0.9739499192245558,0.6159127625201939,0.8590495819642396
0.02185577154159546,0.9743537964458805,0.6159127625201939,0.8590495819642396
0.02182445116341114,0.9743537964458805,0.6169224555735057,0.8590495819642396
0.02181990072131157,0.9745557350565428,0.6169224555735057,0.8590495819642396
0.021781152114272118,0.9745557350565428,0.6181340872374798,0.8590495819642396
0.021767929196357727,0.9747576736672051,0.6181340872374798,0.8590495819642396
0.02176467515528202,0.9747576736672051,0.6183360258481422,0.8590495819642396
0.021750353276729584,0.9751615508885298,0.6183360258481422,0.8590495819642396
0.021707085892558098,0.9751615508885298,0.6195476575121163,0.8590495819642396
0.02170538902282715,0.9753634894991923,0.6195476575121163,0.8590495819642396
0.021686069667339325,0.9753634894991923,0.6207592891760905,0.8590495819642396
0.021684017032384872,0.9755654281098546,0.6207592891760905,0.8590495819642396
0.021654589101672173,0.9755654281098546,0.6215670436187399,0.8590495819642396
0.021649392321705818,0.9761712439418416,0.6215670436187399,0.8590495819642396
0.02163861319422722,0.9761712439418416,0.6217689822294022,0.8590495819642396
0.021619338542222977,0.9767770597738288,0.6217689822294022,0.8590495819642396
0.021517202258110046,0.9767770597738288,0.6247980613893377,0.8590495819642396
0.02151641622185707,0.9769789983844911,0.6247980613893377,0.8590495819642396
0.021496007218956947,0.9769789983844911,0.625605815831987,0.8590495819642396
0.021487517282366753,0.9771809369951535,0.625605815831987,0.8590495819642396
0.021362097933888435,0.9771809369951535,0.6282310177705978,0.8590495819642396
0.02135581523180008,0.9773828756058158,0.6282310177705978,0.8590495819642396
0.02133292332291603,0.9773828756058158,0.6288368336025848,0.8590495819642396
0.02133229374885559,0.9775848142164781,0.6288368336025848,0.8590495819642396
0.02114240825176239,0.9775848142164781,0.6332794830371568,0.8590495819642396
0.02113526128232479,0.9779886914378029,0.6332794830371568,0.8590495819642396
0.02107740379869938,0.9779886914378029,0.6348949919224556,0.8590495819642396
0.021064184606075287,0.9781906300484653,0.6348949919224556,0.8590495819642396
0.021023426204919815,0.9781906300484653,0.635702746365105,0.8590495819642396
0.02100609429180622,0.9783925686591276,0.635702746365105,0.8590495819642396
0.020976675674319267,0.9783925686591276,0.6361066235864298,0.8590495819642396
0.020975621417164803,0.97859450726979,0.6361066235864298,0.8590495819642396
0.020875263959169388,0.97859450726979,0.6379240710823909,0.8590495819642396
0.020874598994851112,0.9787964458804523,0.6379240710823909,0.8590495819642396
0.02086617238819599,0.9787964458804523,0.6381260096930533,0.8590495819642396
0.020863914862275124,0.9789983844911146,0.6381260096930533,0.8590495819642396
0.020859582349658012,0.9789983844911146,0.6387318255250404,0.8590495819642396
0.02084944024682045,0.9792003231017771,0.6387318255250404,0.8590495819642396
0.020803600549697876,0.9792003231017771,0.6395395799676898,0.8590495819642396
0.02080097235739231,0.9794022617124394,0.6395395799676898,0.8590495819642396
0.020777206867933273,0.9794022617124394,0.6405492730210016,0.8590495819642396
0.020775223150849342,0.9796042003231018,0.6405492730210016,0.8590495819642396
0.020659100264310837,0.9796042003231018,0.6445880452342488,0.8590495819642396
0.020650919526815414,0.9800080775444265,0.6445880452342488,0.8590495819642396
0.02045999839901924,0.9800080775444265,0.6496365105008077,0.8590495819642396
0.02045031264424324,0.9802100161550888,0.6496365105008077,0.8590495819642396
0.02043071575462818,0.9802100161550888,0.6506462035541195,0.8590495819642396
0.020422063767910004,0.9804119547657512,0.6506462035541195,0.8590495819642396
0.020418837666511536,0.9804119547657512,0.6512520193861067,0.8590495819642396
0.02041510120034218,0.9806138933764136,0.6512520193861067,0.8590495819642396
0.020328136160969734,0.9806138933764136,0.654281098546042,0.8590495819642396
0.02031932771205902,0.9808158319870759,0.654281098546042,0.8590495819642396
0.02028081938624382,0.9808158319870759,0.6556946688206785,0.8590495819642396
0.020275728777050972,0.9810177705977383,0.6556946688206785,0.8590495819642396
0.020223431289196014,0.9810177705977383,0.6575121163166397,0.8590495819642396
0.02022092044353485,0.9812197092084006,0.6575121163166397,0.8590495819642396
0.02017647586762905,0.9812197092084006,0.659329563812601,0.8590495819642396
0.020175008103251457,0.981421647819063,0.659329563812601,0.8590495819642396
0.02003384754061699,0.981421647819063,0.6633683360258481,0.8590495819642396
0.02003110572695732,0.9816235864297254,0.6633683360258481,0.8590495819642396
0.020017273724079132,0.9816235864297254,0.6643780290791599,0.8590495819642396
0.020009327679872513,0.9818255250403877,0.6643780290791599,0.8590495819642396
0.01999981328845024,0.9818255250403877,0.664983844911147,0.8590495819642396
0.01999385468661785,0.9820274636510501,0.664983844911147,0.8590495819642396
0.019986188039183617,0.9820274636510501,0.6651857835218093,0.8590495819642396
0.019968312233686447,0.9822294022617124,0.6651857835218093,0.8590495819642396
0.01994340308010578,0.9822294022617124,0.6661954765751211,0.8590495819642396
0.01993427239358425,0.9824313408723748,0.6661954765751211,0.8590495819642396
0.019924789667129517,0.9824313408723748,0.6670032310177706,0.8590495819642396
0.01991199515759945,0.9828352180936996,0.6670032310177706,0.8590495819642396
0.019900865852832794,0.9828352180936996,0.6672051696284329,0.8590495819642396
0.019900809973478317,0.9830371567043619,0.6672051696284329,0.8590495819642396
0.019762231037020683,0.9830371567043619,0.6710420032310178,0.8590495819642396
0.01976161263883114,0.9832390953150242,0.6710420032310178,0.8590495819642396
0.019728943705558777,0.9832390953150242,0.6720516962843296,0.8590495819642396
0.019705669954419136,0.9834410339256866,0.6720516962843296,0.8590495819642396
0.019635140895843506,0.9834410339256866,0.6750807754442649,0.8590495819642396
0.019634488970041275,0.9836429725363489,0.6750807754442649,0.8590495819642396
0.019601937383413315,0.9836429725363489,0.6758885298869144,0.8590495819642396
0.019599836319684982,0.9840468497576736,0.6758885298869144,0.8590495819642396
0.01959291473031044,0.9840468497576736,0.6760904684975767,0.8590495819642396
0.01959104835987091,0.9842487883683361,0.6760904684975767,0.8590495819642396
0.019536461681127548,0.9842487883683361,0.6781098546042004,0.8590495819642396
0.019525375217199326,0.9844507269789984,0.6781098546042004,0.8590495819642396
0.019492309540510178,0.9844507269789984,0.6799273021001615,0.8590495819642396
0.019492242485284805,0.9846526655896607,0.6799273021001615,0.8590495819642396
0.019464513286948204,0.9846526655896607,0.6809369951534734,0.8590495819642396
0.019449852406978607,0.9848546042003231,0.6809369951534734,0.8590495819642396
0.019421661272644997,0.9848546042003231,0.6819466882067852,0.8590495819642396
0.019420532509684563,0.9850565428109854,0.6819466882067852,0.8590495819642396
0.019296981394290924,0.9850565428109854,0.6847738287560582,0.8590495819642396
0.0192860160022974,0.9852584814216478,0.6847738287560582,0.8590495819642396
0.019204651936888695,0.9852584814216478,0.6871970920840065,0.8590495819642396
0.019203586503863335,0.9854604200323102,0.6871970920840065,0.8590495819642396
0.019161805510520935,0.9854604200323102,0.6882067851373183,0.8590495819642396
0.019147083163261414,0.9856623586429726,0.6882067851373183,0.8590495819642396
0.019052773714065552,0.9856623586429726,0.6916397415185783,0.8590495819642396
0.019048893824219704,0.9858642972536349,0.6916397415185783,0.8590495819642396
0.018982283771038055,0.9858642972536349,0.6928513731825525,0.8590495819642396
0.018948867917060852,0.9860662358642972,0.6928513731825525,0.8590495819642396
0.018928086385130882,0.9860662358642972,0.6944668820678513,0.8590495819642396
0.018924521282315254,0.9862681744749596,0.6944668820678513,0.8590495819642396
0.018835632130503654,0.9862681744749596,0.6983037156704361,0.8590495819642396
0.018832633271813393,0.9864701130856219,0.6983037156704361,0.8590495819642396
0.018714604899287224,0.9864701130856219,0.7031502423263328,0.8590495819642396
0.018709905445575714,0.9866720516962844,0.7031502423263328,0.8590495819642396
0.018559863790869713,0.9866720516962844,0.7071890145395799,0.8590495819642396
0.018556565046310425,0.9868739903069467,0.7071890145395799,0.8590495819642396
0.018545784056186676,0.9868739903069467,0.7073909531502424,0.8590495819642396
0.01854533702135086,0.9870759289176091,0.7073909531502424,0.8590495819642396
0.01839701272547245,0.9870759289176091,0.7120355411954766,0.8590495819642396
0.018389077857136726,0.9872778675282714,0.7120355411954766,0.8590495819642396
0.018337568268179893,0.9872778675282714,0.7132471728594507,0.8590495819642396
0.018329400569200516,0.9874798061389337,0.7132471728594507,0.8590495819642396
0.018040044233202934,0.9874798061389337,0.7225363489499192,0.8590495819642396
0.01801934465765953,0.9876817447495961,0.7225363489499192,0.8590495819642396
0.01792794093489647,0.9876817447495961,0.7247576736672051,0.8590495819642396
0.017925718799233437,0.9878836833602584,0.7247576736672051,0.8590495819642396
0.01791096292436123,0.9878836833602584,0.7251615508885298,0.8590495819642396
0.01790715754032135,0.9880856219709209,0.7251615508885298,0.8590495819642396
0.017901267856359482,0.9880856219709209,0.7253634894991923,0.8590495819642396
0.01789172738790512,0.9882875605815832,0.7253634894991923,0.8590495819642396
0.017879150807857513,0.9882875605815832,0.725767366720517,0.8590495819642396
0.01787578873336315,0.9884894991922456,0.725767366720517,0.8590495819642396
0.017766281962394714,0.9884894991922456,0.7292003231017771,0.8590495819642396
0.01773924008011818,0.9886914378029079,0.7292003231017771,0.8590495819642396
0.017703836783766747,0.9886914378029079,0.7302100161550888,0.8590495819642396
0.01769774593412876,0.9888933764135702,0.7302100161550888,0.8590495819642396
0.017480453476309776,0.9888933764135702,0.7372778675282714,0.8590495819642396
0.01746140606701374,0.9890953150242326,0.7372778675282714,0.8590495819642396
0.01737521030008793,0.9890953150242326,0.7403069466882067,0.8590495819642396
0.017368502914905548,0.989297253634895,0.7403069466882067,0.8590495819642396
0.01736028864979744,0.989297253634895,0.7407108239095315,0.8590495819642396
0.01735275238752365,0.9897011308562197,0.7407108239095315,0.8590495819642396
0.017333993688225746,0.9897011308562197,0.7413166397415186,0.8590495819642396
0.017329134047031403,0.9899030694668821,0.7413166397415186,0.8590495819642396
0.017277712002396584,0.9899030694668821,0.7433360258481422,0.8590495819642396
0.017275307327508926,0.9901050080775444,0.7433360258481422,0.8590495819642396
0.017258847132325172,0.9901050080775444,0.7451534733441034,0.8590495819642396
0.017253732308745384,0.9903069466882067,0.7451534733441034,0.8590495819642396
0.01721961237490177,0.9903069466882067,0.7465670436187399,0.8590495819642396
0.017215445637702942,0.9905088852988692,0.7465670436187399,0.8590495819642396
0.017194168642163277,0.9905088852988692,0.7473747980613893,0.8590495819642396
0.017192892730236053,0.9907108239095315,0.7473747980613893,0.8590495819642396
0.017171164974570274,0.9907108239095315,0.7481825525040388,0.8590495819642396
0.01716693304479122,0.9909127625201939,0.7481825525040388,0.8590495819642396
0.01715487241744995,0.9909127625201939,0.7487883683360258,0.8590495819642396
0.01715468242764473,0.9911147011308562,0.7487883683360258,0.8590495819642396
0.01704554818570614,0.9911147011308562,0.7512116316639742,0.8590495819642396
0.017043575644493103,0.9913166397415186,0.7512116316639742,0.8590495819642396
0.01681884005665779,0.9913166397415186,0.755654281098546,0.8590495819642396
0.016812581568956375,0.9915185783521809,0.755654281098546,0.8590495819642396
0.016657888889312744,0.9915185783521809,0.7598949919224556,0.8590495819642396
0.016650263220071793,0.9917205169628432,0.7598949919224556,0.8590495819642396
0.016546983271837234,0.9917205169628432,0.7633279483037156,0.8590495819642396
0.01654675230383873,0.9919224555735057,0.7633279483037156,0.8590495819642396
0.016422269865870476,0.9919224555735057,0.7659531502423264,0.8590495819642396
0.016420911997556686,0.992124394184168,0.7659531502423264,0.8590495819642396
0.016368946060538292,0.992124394184168,0.7683764135702746,0.8590495819642396
0.016360865905880928,0.9923263327948304,0.7683764135702746,0.8590495819642396
0.01634451188147068,0.9923263327948304,0.7691841680129241,0.8590495819642396
0.01634417101740837,0.9925282714054927,0.7691841680129241,0.8590495819642396
0.016119226813316345,0.9925282714054927,0.7782714054927302,0.8590495819642396
0.016098622232675552,0.9929321486268174,0.7782714054927302,0.8590495819642396
0.016075268387794495,0.9929321486268174,0.7794830371567044,0.8590495819642396
0.01605740748345852,0.9931340872374798,0.7794830371567044,0.8590495819642396
0.016037773340940475,0.9931340872374798,0.7802907915993538,0.8590495819642396
0.01603042334318161,0.9933360258481422,0.7802907915993538,0.8590495819642396
0.01602114364504814,0.9933360258481422,0.7808966074313409,0.8590495819642396
0.01601233519613743,0.9935379644588045,0.7808966074313409,0.8590495819642396
0.01572263613343239,0.9935379644588045,0.7889741518578353,0.8590495819642396
0.01571483351290226,0.9937399030694669,0.7889741518578353,0.8590495819642396
0.015702590346336365,0.9937399030694669,0.789983844911147,0.8590495819642396
0.015700455754995346,0.9939418416801292,0.789983844911147,0.8590495819642396
0.015539285726845264,0.9939418416801292,0.7954361873990307,0.8590495819642396
0.015538384206593037,0.9941437802907916,0.7954361873990307,0.8590495819642396
0.015515058301389217,0.9941437802907916,0.7958400646203554,0.8590495819642396
0.015509748831391335,0.9945476575121163,0.7958400646203554,0.8590495819642396
0.015464374795556068,0.9945476575121163,0.7970516962843296,0.8590495819642396
0.0154615743085742,0.9947495961227787,0.7970516962843296,0.8590495819642396
0.01534355990588665,0.9947495961227787,0.8014943457189014,0.8590495819642396
0.0153351416811347,0.994951534733441,0.8014943457189014,0.8590495819642396
0.015297780744731426,0.994951534733441,0.8025040387722132,0.8590495819642396
0.015289532952010632,0.9951534733441034,0.8025040387722132,0.8590495819642396
0.015154332853853703,0.9951534733441034,0.8067447495961227,0.8590495819642396
0.015139826573431492,0.9953554119547657,0.8067447495961227,0.8590495819642396
0.014974474906921387,0.9953554119547657,0.811389337641357,0.8590495819642396
0.014950588345527649,0.9955573505654282,0.811389337641357,0.8590495819642396
0.014850392006337643,0.9955573505654282,0.813610662358643,0.8590495819642396
0.014849640429019928,0.9957592891760905,0.813610662358643,0.8590495819642396
0.014659332111477852,0.9957592891760905,0.819264943457189,0.8590495819642396
0.014655783772468567,0.9959612277867528,0.819264943457189,0.8590495819642396
0.014606103301048279,0.9959612277867528,0.8200726978998385,0.8590495819642396
0.01459711417555809,0.9961631663974152,0.8200726978998385,0.8590495819642396
0.014134576544165611,0.9961631663974152,0.8295638126009693,0.8590495819642396
0.014133773744106293,0.9963651050080775,0.8295638126009693,0.8590495819642396
0.013939608819782734,0.9963651050080775,0.8342084006462036,0.8590495819642396
0.013927964493632317,0.9965670436187399,0.8342084006462036,0.8590495819642396
0.013874633237719536,0.9965670436187399,0.8354200323101777,0.8590495819642396
0.013869310729205608,0.9967689822294022,0.8354200323101777,0.8590495819642396
0.01379178836941719,0.9967689822294022,0.8380452342487884,0.8590495819642396
0.013791680335998535,0.9969709208400647,0.8380452342487884,0.8590495819642396
0.013016353361308575,0.9969709208400647,0.8576332794830371,0.8590495819642396
0.013011150993406773,0.997172859450727,0.8576332794830371,0.8590495819642396
0.01291736401617527,0.997172859450727,0.8608642972536349,0.8590495819642396
0.012917120940983295,0.9973747980613893,0.8608642972536349,0.8590495819642396
0.01273187156766653,0.9973747980613893,0.864297253634895,0.8590495819642396
0.012666569091379642,0.9975767366720517,0.864297253634895,0.8590495819642396
0.012651332654058933,0.9975767366720517,0.8644991922455574,0.8590495819642396
0.012648708187043667,0.997778675282714,0.8644991922455574,0.8590495819642396
0.012542163021862507,0.997778675282714,0.8687399030694669,0.8590495819642396
0.012526804581284523,0.9979806138933764,0.8687399030694669,0.8590495819642396
0.01234766747802496,0.9979806138933764,0.8733844911147012,0.8590495819642396
0.01234664861112833,0.9981825525040388,0.8733844911147012,0.8590495819642396
0.01124086044728756,0.9981825525040388,0.8990306946688207,0.8590495819642396
0.011236914433538914,0.9983844911147012,0.8990306946688207,0.8590495819642396
0.011222468689084053,0.9983844911147012,0.8994345718901454,0.8590495819642396
0.011211279779672623,0.9985864297253635,0.8994345718901454,0.8590495819642396
0.010869797319173813,0.9985864297253635,0.9058966074313409,0.8590495819642396
0.010864573530852795,0.9987883683360258,0.9058966074313409,0.8590495819642396
0.010800168849527836,0.9987883683360258,0.906502423263328,0.8590495819642396
0.01078590378165245,0.9989903069466882,0.906502423263328,0.8590495819642396
0.010352703742682934,0.9989903069466882,0.9133683360258481,0.8590495819642396
0.010347669012844563,0.9991922455573505,0.9133683360258481,0.8590495819642396
0.010288708843290806,0.9991922455573505,0.9143780290791599,0.8590495819642396
0.010276757180690765,0.999394184168013,0.9143780290791599,0.8590495819642396
0.01021611038595438,0.999394184168013,0.9157915993537964,0.8590495819642396
0.010196922346949577,0.9995961227786753,0.9157915993537964,0.8590495819642396
0.009656974114477634,0.9995961227786753,0.9248788368336026,0.8590495819642396
0.009656600654125214,0.9997980613893377,0.9248788368336026,0.8590495819642396
0.0076998574659228325,0.9997980613893377,0.9527463651050081,0.8590495819642396
0.007601696066558361,1.0,0.9527463651050081,0.8590495819642396
2.5458475647610612e-06,1.0,1.0,0.8590495819642396


==> figures/data/mislabeling/maxposterior_eps1_roc_data.csv <==
threshold,TPR,FPR,AUROC
inf,0.0,0.0,0.9383145645694629
0.42053109407424927,0.00020193861066235866,0.0,0.9383145645694629
0.30741941928863525,0.04745557350565428,0.0,0.9383145645694629
0.3073784410953522,0.04745557350565428,0.00020193861066235866,0.9383145645694629
0.2577270269393921,0.15165589660743134,0.00020193861066235866,0.9383145645694629
0.25772637128829956,0.15165589660743134,0.0004038772213247173,0.9383145645694629
0.24780625104904175,0.1777059773828756,0.0004038772213247173,0.9383145645694629
0.2476729154586792,0.1777059773828756,0.0006058158319870759,0.9383145645694629
0.24041354656219482,0.19951534733441034,0.0006058158319870759,0.9383145645694629
0.24036835134029388,0.19951534733441034,0.0008077544426494346,0.9383145645694629
0.23490694165229797,0.21546849757673667,0.0008077544426494346,0.9383145645694629
0.23488739132881165,0.21546849757673667,0.0010096930533117932,0.9383145645694629
0.2283937633037567,0.23768174474959614,0.0010096930533117932,0.9383145645694629
0.22837235033512115,0.23768174474959614,0.0012116316639741518,0.9383145645694629
0.22784309089183807,0.23929725363489499,0.0012116316639741518,0.9383145645694629
0.2277994602918625,0.23929725363489499,0.0014135702746365104,0.9383145645694629
0.22696706652641296,0.24273021001615508,0.0014135702746365104,0.9383145645694629
0.22689354419708252,0.24273021001615508,0.0016155088852988692,0.9383145645694629
0.22557401657104492,0.24878836833602586,0.0016155088852988692,0.9383145645694629
0.22541509568691254,0.24878836833602586,0.0018174474959612278,0.9383145645694629
0.2238747477531433,0.252827140549273,0.0018174474959612278,0.9383145645694629
0.2238529771566391,0.252827140549273,0.0020193861066235864,0.9383145645694629
0.22152483463287354,0.26090468497576735,0.0020193861066235864,0.9383145645694629
0.22151124477386475,0.26090468497576735,0.0022213247172859453,0.9383145645694629
0.22098270058631897,0.2633279483037157,0.0022213247172859453,0.9383145645694629
0.22093777358531952,0.2633279483037157,0.0024232633279483036,0.9383145645694629
0.2203347235918045,0.26615508885298866,0.0024232633279483036,0.9383145645694629
0.22024771571159363,0.26615508885298866,0.0026252019386106625,0.9383145645694629
0.21450145542621613,0.28978190630048467,0.0026252019386106625,0.9383145645694629
0.2144690901041031,0.28978190630048467,0.002827140549273021,0.9383145645694629
0.212222158908844,0.29846526655896605,0.002827140549273021,0.9383145645694629
0.21220046281814575,0.29846526655896605,0.0030290791599353797,0.9383145645694629
0.21154524385929108,0.3008885298869144,0.0030290791599353797,0.9383145645694629
0.21149487793445587,0.3008885298869144,0.0032310177705977385,0.9383145645694629
0.21022766828536987,0.30634087237479807,0.0032310177705977385,0.9383145645694629
0.21019092202186584,0.30634087237479807,0.003432956381260097,0.9383145645694629
0.210036501288414,0.30654281098546043,0.003432956381260097,0.9383145645694629
0.21000021696090698,0.30654281098546043,0.0036348949919224557,0.9383145645694629
0.20963755249977112,0.30795638126009695,0.0036348949919224557,0.9383145645694629
0.20961754024028778,0.30795638126009695,0.003836833602584814,0.9383145645694629
0.20909050107002258,0.3105815831987076,0.003836833602584814,0.9383145645694629
0.20900875329971313,0.3105815831987076,0.004038772213247173,0.9383145645694629
0.2070380598306656,0.3172455573505654,0.004038772213247173,0.9383145645694629
0.20698562264442444,0.3172455573505654,0.004240710823909532,0.9383145645694629
0.20655089616775513,0.31865912762520193,0.004240710823909532,0.9383145645694629
0.20651745796203613,0.31865912762520193,0.0044426494345718905,0.9383145645694629
0.20645426213741302,0.31906300484652667,0.0044426494345718905,0.9383145645694629
0.20644588768482208,0.31906300484652667,0.0046445880452342485,0.9383145645694629
0.20615914463996887,0.3202746365105008,0.0046445880452342485,0.9383145645694629
0.20611457526683807,0.3202746365105008,0.004846526655896607,0.9383145645694629
0.20606520771980286,0.3208804523424879,0.004846526655896607,0.9383145645694629
0.20602267980575562,0.3208804523424879,0.005048465266558966,0.9383145645694629
0.205710768699646,0.32148626817447495,0.005048465266558966,0.9383145645694629
0.2057081013917923,0.32148626817447495,0.005250403877221325,0.9383145645694629
0.20233535766601562,0.33279483037156704,0.005250403877221325,0.9383145645694629
0.2022007405757904,0.33279483037156704,0.005452342487883684,0.9383145645694629
0.200881227850914,0.3370355411954766,0.005452342487883684,0.9383145645694629
0.20086143910884857,0.3370355411954766,0.005654281098546042,0.9383145645694629
0.2005825787782669,0.3382471728594507,0.005654281098546042,0.9383145645694629
0.20053298771381378,0.3382471728594507,0.0058562197092084005,0.9383145645694629
0.19975721836090088,0.34168012924071084,0.0058562197092084005,0.9383145645694629
0.19974404573440552,0.34168012924071084,0.006058158319870759,0.9383145645694629
0.1996355801820755,0.3418820678513732,0.006058158319870759,0.9383145645694629
0.19956552982330322,0.3418820678513732,0.006260096930533118,0.9383145645694629
0.19935199618339539,0.3426898222940226,0.006260096930533118,0.9383145645694629
0.19919832050800323,0.3426898222940226,0.006462035541195477,0.9383145645694629
0.1988893747329712,0.3441033925686591,0.006462035541195477,0.9383145645694629
0.19863830506801605,0.3441033925686591,0.006663974151857835,0.9383145645694629
0.1979745626449585,0.34612277867528274,0.006663974151857835,0.9383145645694629
0.19777368009090424,0.34612277867528274,0.006865912762520194,0.9383145645694629
0.19761469960212708,0.3465266558966074,0.006865912762520194,0.9383145645694629
0.19741582870483398,0.3465266558966074,0.007269789983844911,0.9383145645694629
0.19718822836875916,0.34753634894991925,0.007269789983844911,0.9383145645694629
0.19714564085006714,0.34753634894991925,0.00747172859450727,0.9383145645694629
0.1946525126695633,0.3554119547657512,0.00747172859450727,0.9383145645694629
0.1946367770433426,0.3554119547657512,0.007673667205169628,0.9383145645694629
0.1943034827709198,0.3568255250403877,0.007673667205169628,0.9383145645694629
0.19419939815998077,0.3568255250403877,0.007875605815831988,0.9383145645694629
0.19352580606937408,0.3598546042003231,0.007875605815831988,0.9383145645694629
0.19349779188632965,0.3598546042003231,0.008077544426494346,0.9383145645694629
0.19301970303058624,0.361470113085622,0.008077544426494346,0.9383145645694629
0.19299447536468506,0.361470113085622,0.008279483037156704,0.9383145645694629
0.19253361225128174,0.3632875605815832,0.008279483037156704,0.9383145645694629
0.19244009256362915,0.3632875605815832,0.008481421647819063,0.9383145645694629
0.19103215634822845,0.3675282714054927,0.008481421647819063,0.9383145645694629
0.1909828931093216,0.3675282714054927,0.008683360258481421,0.9383145645694629
0.19070056080818176,0.36853796445880455,0.008683360258481421,0.9383145645694629
0.190688356757164,0.36853796445880455,0.008885298869143781,0.9383145645694629
0.1896476000547409,0.3725767366720517,0.008885298869143781,0.9383145645694629
0.18964532017707825,0.3725767366720517,0.009087237479806139,0.9383145645694629
0.18959082663059235,0.3727786752827141,0.009087237479806139,0.9383145645694629
0.1894891858100891,0.3727786752827141,0.009289176090468497,0.9383145645694629
0.18915529549121857,0.37459612277867527,0.009289176090468497,0.9383145645694629
0.18909691274166107,0.37459612277867527,0.009491114701130857,0.9383145645694629
0.18854987621307373,0.3772213247172859,0.009491114701130857,0.9383145645694629
0.18850424885749817,0.3772213247172859,0.009693053311793215,0.9383145645694629
0.18782997131347656,0.3804523424878837,0.009693053311793215,0.9383145645694629
0.18773934245109558,0.3804523424878837,0.009894991922455574,0.9383145645694629
0.1874912530183792,0.38206785137318255,0.009894991922455574,0.9383145645694629
0.18746863305568695,0.38206785137318255,0.010096930533117932,0.9383145645694629
0.18615354597568512,0.38731825525040386,0.010096930533117932,0.9383145645694629
0.1859705001115799,0.38731825525040386,0.01029886914378029,0.9383145645694629
0.18581514060497284,0.38812600969305333,0.01029886914378029,0.9383145645694629
0.18575797975063324,0.38812600969305333,0.01050080775444265,0.9383145645694629
0.1851613074541092,0.39095315024232635,0.01050080775444265,0.9383145645694629
0.18513065576553345,0.39095315024232635,0.010702746365105008,0.9383145645694629
0.1846342831850052,0.39337641357027464,0.010702746365105008,0.9383145645694629
0.1845511943101883,0.39337641357027464,0.010904684975767368,0.9383145645694629
0.18410049378871918,0.3968093699515347,0.010904684975767368,0.9383145645694629
0.18408337235450745,0.3968093699515347,0.011106623586429725,0.9383145645694629
0.18313470482826233,0.4026655896607431,0.011106623586429725,0.9383145645694629
0.18310314416885376,0.4026655896607431,0.011510500807754443,0.9383145645694629
0.1830546110868454,0.40306946688206785,0.011510500807754443,0.9383145645694629
0.18294477462768555,0.40306946688206785,0.011712439418416801,0.9383145645694629
0.18234308063983917,0.40549273021001614,0.011712439418416801,0.9383145645694629
0.1823403388261795,0.40549273021001614,0.01191437802907916,0.9383145645694629
0.18110913038253784,0.4107431340872375,0.01191437802907916,0.9383145645694629
0.1810970902442932,0.4107431340872375,0.012116316639741519,0.9383145645694629
0.18081219494342804,0.4129644588045234,0.012116316639741519,0.9383145645694629
0.18079885840415955,0.4129644588045234,0.012318255250403877,0.9383145645694629
0.1782534420490265,0.4244749596122779,0.012318255250403877,0.9383145645694629
0.17824500799179077,0.4244749596122779,0.012520193861066236,0.9383145645694629
0.17804397642612457,0.4258885298869144,0.012520193861066236,0.9383145645694629
0.1780204474925995,0.4258885298869144,0.012722132471728594,0.9383145645694629
0.17764082551002502,0.42710016155088854,0.012722132471728594,0.9383145645694629
0.1775921732187271,0.42710016155088854,0.012924071082390954,0.9383145645694629
0.17738081514835358,0.4283117932148627,0.012924071082390954,0.9383145645694629
0.17707543075084686,0.4283117932148627,0.01332794830371567,0.9383145645694629
0.1760273426771164,0.4333602584814216,0.01332794830371567,0.9383145645694629
0.17599470913410187,0.4333602584814216,0.01352988691437803,0.9383145645694629
0.1759244054555893,0.4341680129240711,0.01352988691437803,0.9383145645694629
0.17580372095108032,0.4341680129240711,0.013731825525040387,0.9383145645694629
0.17396964132785797,0.44345718901453957,0.013731825525040387,0.9383145645694629
0.1738809496164322,0.44345718901453957,0.013933764135702747,0.9383145645694629
0.17381897568702698,0.4438610662358643,0.013933764135702747,0.9383145645694629
0.1737523227930069,0.4438610662358643,0.014135702746365105,0.9383145645694629
0.17328353226184845,0.4458804523424879,0.014135702746365105,0.9383145645694629
0.17323686182498932,0.4458804523424879,0.014337641357027463,0.9383145645694629
0.17303535342216492,0.44648626817447495,0.014337641357027463,0.9383145645694629
0.17296619713306427,0.44648626817447495,0.014539579967689823,0.9383145645694629
0.1723741739988327,0.4483037156704362,0.014539579967689823,0.9383145645694629
0.17235110700130463,0.4483037156704362,0.01474151857835218,0.9383145645694629
0.17156262695789337,0.45254442649434573,0.01474151857835218,0.9383145645694629
0.17153097689151764,0.45254442649434573,0.01494345718901454,0.9383145645694629
0.1713562309741974,0.45335218093699514,0.01494345718901454,0.9383145645694629
0.17135486006736755,0.45335218093699514,0.015145395799676898,0.9383145645694629
0.17090144753456116,0.45476575121163165,0.015145395799676898,0.9383145645694629
0.17089779675006866,0.45476575121163165,0.015347334410339256,0.9383145645694629
0.17058232426643372,0.45638126009693053,0.015347334410339256,0.9383145645694629
0.17055299878120422,0.45638126009693053,0.015549273021001616,0.9383145645694629
0.17017287015914917,0.4581987075928918,0.015549273021001616,0.9383145645694629
0.1701454222202301,0.4581987075928918,0.015751211631663976,0.9383145645694629
0.16931365430355072,0.46122778675282716,0.015751211631663976,0.9383145645694629
0.16920360922813416,0.46122778675282716,0.015953150242326332,0.9383145645694629
0.16854344308376312,0.46365105008077545,0.015953150242326332,0.9383145645694629
0.1684771478176117,0.46365105008077545,0.01615508885298869,0.9383145645694629
0.16806147992610931,0.4662762520193861,0.01615508885298869,0.9383145645694629
0.16796419024467468,0.4662762520193861,0.01635702746365105,0.9383145645694629
0.16795624792575836,0.46668012924071084,0.01635702746365105,0.9383145645694629
0.1678944230079651,0.46668012924071084,0.016558966074313407,0.9383145645694629
0.16761477291584015,0.4676898222940226,0.016558966074313407,0.9383145645694629
0.1675972044467926,0.4676898222940226,0.016760904684975767,0.9383145645694629
0.16486530005931854,0.48323909531502424,0.016760904684975767,0.9383145645694629
0.1648513376712799,0.48323909531502424,0.016962843295638127,0.9383145645694629
0.16429844498634338,0.4850565428109855,0.016962843295638127,0.9383145645694629
0.16428861021995544,0.4850565428109855,0.017164781906300483,0.9383145645694629
0.16423779726028442,0.4852584814216478,0.017164781906300483,0.9383145645694629
0.1642255038022995,0.4852584814216478,0.017366720516962843,0.9383145645694629
0.16344386339187622,0.489297253634895,0.017366720516962843,0.9383145645694629
0.16341274976730347,0.489297253634895,0.017568659127625202,0.9383145645694629
0.16330619156360626,0.49050888529886916,0.017568659127625202,0.9383145645694629
0.1631840169429779,0.49050888529886916,0.01797253634894992,0.9383145645694629
0.16265471279621124,0.4931340872374798,0.01797253634894992,0.9383145645694629
0.16262225806713104,0.4931340872374798,0.018376413570274638,0.9383145645694629
0.1624932438135147,0.4939418416801292,0.018376413570274638,0.9383145645694629
0.16242623329162598,0.4939418416801292,0.018578352180936994,0.9383145645694629
0.1620398312807083,0.49575928917609047,0.018578352180936994,0.9383145645694629
0.16203318536281586,0.49575928917609047,0.018780290791599354,0.9383145645694629
0.16175039112567902,0.4975767366720517,0.018780290791599354,0.9383145645694629
0.16173326969146729,0.4975767366720517,0.018982229402261713,0.9383145645694629
0.1613362580537796,0.5002019386106623,0.018982229402261713,0.9383145645694629
0.16122426092624664,0.5002019386106623,0.01918416801292407,0.9383145645694629
0.16089196503162384,0.502827140549273,0.01918416801292407,0.9383145645694629
0.16087405383586884,0.502827140549273,0.01938610662358643,0.9383145645694629
0.16047097742557526,0.5046445880452343,0.01938610662358643,0.9383145645694629
0.16045773029327393,0.5046445880452343,0.01958804523424879,0.9383145645694629
0.16037176549434662,0.5054523424878837,0.01958804523424879,0.9383145645694629
0.16029717028141022,0.5054523424878837,0.01978998384491115,0.9383145645694629
0.15946704149246216,0.5082794830371568,0.01978998384491115,0.9383145645694629
0.15945233404636383,0.5082794830371568,0.019991922455573505,0.9383145645694629
0.15853865444660187,0.5133279483037156,0.019991922455573505,0.9383145645694629
0.15851430594921112,0.5133279483037156,0.020193861066235864,0.9383145645694629
0.15840859711170197,0.5143376413570274,0.020193861066235864,0.9383145645694629
0.1583951860666275,0.5143376413570274,0.020395799676898224,0.9383145645694629
0.1583247035741806,0.5153473344103393,0.020395799676898224,0.9383145645694629
0.1581880748271942,0.5153473344103393,0.02059773828756058,0.9383145645694629
0.15788695216178894,0.5159531502423264,0.02059773828756058,0.9383145645694629
0.15788623690605164,0.5159531502423264,0.02079967689822294,0.9383145645694629
0.15786193311214447,0.5161550888529887,0.02079967689822294,0.9383145645694629
0.1578599065542221,0.5161550888529887,0.0210016155088853,0.9383145645694629
0.15732382237911224,0.5179725363489499,0.0210016155088853,0.9383145645694629
0.15730874240398407,0.5179725363489499,0.021203554119547656,0.9383145645694629
0.1567099541425705,0.5224151857835219,0.021203554119547656,0.9383145645694629
0.15664365887641907,0.5224151857835219,0.021405492730210016,0.9383145645694629
0.15592260658740997,0.5254442649434572,0.021405492730210016,0.9383145645694629
0.15588703751564026,0.5254442649434572,0.021607431340872375,0.9383145645694629
0.15552911162376404,0.526453957996769,0.021607431340872375,0.9383145645694629
0.15549421310424805,0.526453957996769,0.021809369951534735,0.9383145645694629
0.15542873740196228,0.5268578352180937,0.021809369951534735,0.9383145645694629
0.1554134488105774,0.5268578352180937,0.02201130856219709,0.9383145645694629
0.15536944568157196,0.527059773828756,0.02201130856219709,0.9383145645694629
0.15536300837993622,0.527059773828756,0.02221324717285945,0.9383145645694629
0.15529824793338776,0.5272617124394184,0.02221324717285945,0.9383145645694629
0.1552482545375824,0.5272617124394184,0.02241518578352181,0.9383145645694629
0.1540183424949646,0.5333198707592892,0.02241518578352181,0.9383145645694629
0.15397986769676208,0.5333198707592892,0.022617124394184167,0.9383145645694629
0.15290169417858124,0.5387722132471728,0.022617124394184167,0.9383145645694629
0.15289781987667084,0.5387722132471728,0.022819063004846526,0.9383145645694629
0.15202821791172028,0.5432148626817448,0.022819063004846526,0.9383145645694629
0.15194536745548248,0.5432148626817448,0.023222940226171242,0.9383145645694629
0.15176227688789368,0.5440226171243941,0.023222940226171242,0.9383145645694629
0.151704341173172,0.5440226171243941,0.023626817447495962,0.9383145645694629
0.15052953362464905,0.5500807754442649,0.023626817447495962,0.9383145645694629
0.15052741765975952,0.5500807754442649,0.02382875605815832,0.9383145645694629
0.1501079499721527,0.552907915993538,0.02382875605815832,0.9383145645694629
0.15004459023475647,0.552907915993538,0.024232633279483037,0.9383145645694629
0.14940623939037323,0.5547253634894992,0.024232633279483037,0.9383145645694629
0.14939762651920319,0.5547253634894992,0.024434571890145397,0.9383145645694629
0.14931701123714447,0.5553311793214862,0.024434571890145397,0.9383145645694629
0.14920437335968018,0.5553311793214862,0.024636510500807753,0.9383145645694629
0.14860542118549347,0.5575525040387722,0.024636510500807753,0.9383145645694629
0.1484098881483078,0.5575525040387722,0.025040387722132473,0.9383145645694629
0.14787639677524567,0.5593699515347335,0.025040387722132473,0.9383145645694629
0.14780212938785553,0.5593699515347335,0.02524232633279483,0.9383145645694629
0.14765341579914093,0.5599757673667205,0.02524232633279483,0.9383145645694629
0.14762665331363678,0.5599757673667205,0.02544426494345719,0.9383145645694629
0.1476118117570877,0.5601777059773829,0.02544426494345719,0.9383145645694629
0.14757955074310303,0.5601777059773829,0.025848142164781908,0.9383145645694629
0.14751027524471283,0.56078352180937,0.025848142164781908,0.9383145645694629
0.14734478294849396,0.56078352180937,0.026252019386106624,0.9383145645694629
0.14733988046646118,0.5609854604200323,0.026252019386106624,0.9383145645694629
0.14732369780540466,0.5609854604200323,0.026453957996768983,0.9383145645694629
0.14689496159553528,0.5630048465266559,0.026453957996768983,0.9383145645694629
0.14682979881763458,0.5630048465266559,0.0268578352180937,0.9383145645694629
0.14658930897712708,0.56421647819063,0.0268578352180937,0.9383145645694629
0.146575465798378,0.56421647819063,0.02705977382875606,0.9383145645694629
0.1465439349412918,0.5644184168012925,0.02705977382875606,0.9383145645694629
0.14651834964752197,0.5644184168012925,0.027261712439418415,0.9383145645694629
0.14636316895484924,0.5654281098546042,0.027261712439418415,0.9383145645694629
0.14618425071239471,0.5654281098546042,0.027463651050080775,0.9383145645694629
0.14556606113910675,0.5678513731825525,0.027463651050080775,0.9383145645694629
0.14541684091091156,0.5678513731825525,0.027665589660743135,0.9383145645694629
0.14389662444591522,0.5749192245557351,0.027665589660743135,0.9383145645694629
0.14383187890052795,0.5749192245557351,0.027867528271405494,0.9383145645694629
0.14344178140163422,0.5775444264943457,0.027867528271405494,0.9383145645694629
0.14341281354427338,0.5775444264943457,0.02806946688206785,0.9383145645694629
0.1426246464252472,0.5836025848142165,0.02806946688206785,0.9383145645694629
0.14259926974773407,0.5836025848142165,0.02827140549273021,0.9383145645694629
0.14254939556121826,0.5840064620355412,0.02827140549273021,0.9383145645694629
0.14245067536830902,0.5840064620355412,0.02847334410339257,0.9383145645694629
0.14230743050575256,0.5854200323101777,0.02847334410339257,0.9383145645694629
0.14224667847156525,0.5854200323101777,0.028675282714054926,0.9383145645694629
0.14219318330287933,0.5858239095315024,0.028675282714054926,0.9383145645694629
0.14218193292617798,0.5858239095315024,0.028877221324717286,0.9383145645694629
0.14184322953224182,0.5874394184168013,0.028877221324717286,0.9383145645694629
0.14182355999946594,0.5874394184168013,0.029079159935379646,0.9383145645694629
0.14176759123802185,0.587843295638126,0.029079159935379646,0.9383145645694629
0.14166490733623505,0.587843295638126,0.029281098546042002,0.9383145645694629
0.1414940357208252,0.5894588045234249,0.029281098546042002,0.9383145645694629
0.1414826363325119,0.5894588045234249,0.02948303715670436,0.9383145645694629
0.14140331745147705,0.590064620355412,0.02948303715670436,0.9383145645694629
0.14139431715011597,0.590064620355412,0.02968497576736672,0.9383145645694629
0.14113739132881165,0.5914781906300485,0.02968497576736672,0.9383145645694629
0.14113380014896393,0.5914781906300485,0.02988691437802908,0.9383145645694629
0.1405748873949051,0.593497576736672,0.02988691437802908,0.9383145645694629
0.14053873717784882,0.593497576736672,0.030088852988691437,0.9383145645694629
0.14045295119285583,0.5945072697899838,0.030088852988691437,0.9383145645694629
0.14044363796710968,0.5945072697899838,0.030290791599353797,0.9383145645694629
0.14008331298828125,0.5971324717285945,0.030290791599353797,0.9383145645694629
0.14007161557674408,0.5971324717285945,0.030492730210016156,0.9383145645694629
0.13974842429161072,0.5993537964458805,0.030492730210016156,0.9383145645694629
0.13972777128219604,0.5993537964458805,0.030694668820678513,0.9383145645694629
0.13925616443157196,0.600767366720517,0.030694668820678513,0.9383145645694629
0.13921688497066498,0.600767366720517,0.030896607431340872,0.9383145645694629
0.1388796716928482,0.6029886914378029,0.030896607431340872,0.9383145645694629
0.13878977298736572,0.6029886914378029,0.031098546042003232,0.9383145645694629
0.13833388686180115,0.6046042003231018,0.031098546042003232,0.9383145645694629
0.1383104771375656,0.6046042003231018,0.03130048465266559,0.9383145645694629
0.1380467414855957,0.6052100161550888,0.03130048465266559,0.9383145645694629
0.13798250257968903,0.6052100161550888,0.03150242326332795,0.9383145645694629
0.1379041075706482,0.6058158319870759,0.03150242326332795,0.9383145645694629
0.13780882954597473,0.6058158319870759,0.031906300484652664,0.9383145645694629
0.13779892027378082,0.6060177705977383,0.031906300484652664,0.9383145645694629
0.1377895623445511,0.6060177705977383,0.03210823909531502,0.9383145645694629
0.13765139877796173,0.6062197092084006,0.03210823909531502,0.9383145645694629
0.13758809864521027,0.6062197092084006,0.03231017770597738,0.9383145645694629
0.13707125186920166,0.6084410339256866,0.03231017770597738,0.9383145645694629
0.13692526519298553,0.6084410339256866,0.03251211631663974,0.9383145645694629
0.13590161502361298,0.6130856219709209,0.03251211631663974,0.9383145645694629
0.13588981330394745,0.6130856219709209,0.0327140549273021,0.9383145645694629
0.13574975728988647,0.6134894991922456,0.0327140549273021,0.9383145645694629
0.13567908108234406,0.6134894991922456,0.03291599353796446,0.9383145645694629
0.13566642999649048,0.6136914378029079,0.03291599353796446,0.9383145645694629
0.13565582036972046,0.6136914378029079,0.033117932148626815,0.9383145645694629
0.13524238765239716,0.6155088852988692,0.033117932148626815,0.9383145645694629
0.13521799445152283,0.6155088852988692,0.033319870759289175,0.9383145645694629
0.1351722925901413,0.6161147011308562,0.033319870759289175,0.9383145645694629
0.13497984409332275,0.6161147011308562,0.033521809369951534,0.9383145645694629
0.13497620820999146,0.6163166397415186,0.033521809369951534,0.9383145645694629
0.13497532904148102,0.6163166397415186,0.033723747980613894,0.9383145645694629
0.13483257591724396,0.6169224555735057,0.033723747980613894,0.9383145645694629
0.13471797108650208,0.6169224555735057,0.033925686591276254,0.9383145645694629
0.1344500035047531,0.6175282714054927,0.033925686591276254,0.9383145645694629
0.13435201346874237,0.6175282714054927,0.03412762520193861,0.9383145645694629
0.1336718052625656,0.6217689822294022,0.03412762520193861,0.9383145645694629
0.13365162909030914,0.6217689822294022,0.034329563812600966,0.9383145645694629
0.1334950029850006,0.6223747980613893,0.034329563812600966,0.9383145645694629
0.13348394632339478,0.6223747980613893,0.034531502423263326,0.9383145645694629
0.13242574036121368,0.6280290791599353,0.034531502423263326,0.9383145645694629
0.1323595494031906,0.6280290791599353,0.034733441033925685,0.9383145645694629
0.1323036253452301,0.6282310177705978,0.034733441033925685,0.9383145645694629
0.13228264451026917,0.6282310177705978,0.034935379644588045,0.9383145645694629
0.1322721540927887,0.6284329563812601,0.034935379644588045,0.9383145645694629
0.13224171102046967,0.6284329563812601,0.035137318255250405,0.9383145645694629
0.13221251964569092,0.6286348949919225,0.035137318255250405,0.9383145645694629
0.13218487799167633,0.6286348949919225,0.035339256865912765,0.9383145645694629
0.13184143602848053,0.6298465266558966,0.035339256865912765,0.9383145645694629
0.13182701170444489,0.6298465266558966,0.03574313408723748,0.9383145645694629
0.13171811401844025,0.6304523424878837,0.03574313408723748,0.9383145645694629
0.13171082735061646,0.6304523424878837,0.03594507269789984,0.9383145645694629
0.13129106163978577,0.6318659127625202,0.03594507269789984,0.9383145645694629
0.13125377893447876,0.6318659127625202,0.036147011308562196,0.9383145645694629
0.13096942007541656,0.6326736672051696,0.036147011308562196,0.9383145645694629
0.13087964057922363,0.6326736672051696,0.036348949919224556,0.9383145645694629
0.13062848150730133,0.6338852988691438,0.036348949919224556,0.9383145645694629
0.13056181371212006,0.6338852988691438,0.036550888529886916,0.9383145645694629
0.130498006939888,0.6342891760904685,0.036550888529886916,0.9383145645694629
0.13048873841762543,0.6342891760904685,0.036752827140549275,0.9383145645694629
0.13025976717472076,0.6352988691437803,0.036752827140549275,0.9383145645694629
0.130247563123703,0.6352988691437803,0.036954765751211635,0.9383145645694629
0.12993678450584412,0.6371163166397416,0.036954765751211635,0.9383145645694629
0.1299358606338501,0.6371163166397416,0.03715670436187399,0.9383145645694629
0.12973283231258392,0.6381260096930533,0.03715670436187399,0.9383145645694629
0.12972775101661682,0.6381260096930533,0.03735864297253635,0.9383145645694629
0.12965500354766846,0.6383279483037156,0.03735864297253635,0.9383145645694629
0.1295931190252304,0.6383279483037156,0.03756058158319871,0.9383145645694629
0.12917865812778473,0.6403473344103393,0.03756058158319871,0.9383145645694629
0.12911394238471985,0.6403473344103393,0.03776252019386107,0.9383145645694629
0.12907756865024567,0.6405492730210016,0.03776252019386107,0.9383145645694629
0.12906527519226074,0.6405492730210016,0.03796445880452343,0.9383145645694629
0.12851732969284058,0.6425686591276252,0.03796445880452343,0.9383145645694629
0.12851235270500183,0.6425686591276252,0.038166397415185786,0.9383145645694629
0.12816229462623596,0.6441841680129241,0.038166397415185786,0.9383145645694629
0.1281360536813736,0.6441841680129241,0.0385702746365105,0.9383145645694629
0.12793903052806854,0.6453957996768982,0.0385702746365105,0.9383145645694629
0.12793071568012238,0.6453957996768982,0.03877221324717286,0.9383145645694629
0.1276937574148178,0.64640549273021,0.03877221324717286,0.9383145645694629
0.12768609821796417,0.64640549273021,0.03897415185783522,0.9383145645694629
0.1270253211259842,0.6494345718901454,0.03897415185783522,0.9383145645694629
0.12694811820983887,0.6494345718901454,0.03917609046849758,0.9383145645694629
0.1268945187330246,0.6498384491114702,0.03917609046849758,0.9383145645694629
0.1268751472234726,0.6498384491114702,0.03937802907915994,0.9383145645694629
0.12682084739208221,0.6502423263327949,0.03937802907915994,0.9383145645694629
0.1267927587032318,0.6502423263327949,0.0395799676898223,0.9383145645694629
0.1263357549905777,0.6526655896607432,0.0395799676898223,0.9383145645694629
0.12625205516815186,0.6526655896607432,0.04018578352180937,0.9383145645694629
0.12605562806129456,0.6528675282714055,0.04018578352180937,0.9383145645694629
0.12602423131465912,0.6528675282714055,0.04038772213247173,0.9383145645694629
0.1257251799106598,0.653675282714055,0.04038772213247173,0.9383145645694629
0.12564045190811157,0.653675282714055,0.04058966074313409,0.9383145645694629
0.12524418532848358,0.6560985460420032,0.04058966074313409,0.9383145645694629
0.12524011731147766,0.6560985460420032,0.04079159935379645,0.9383145645694629
0.125237837433815,0.6563004846526656,0.04079159935379645,0.9383145645694629
0.1252131313085556,0.6563004846526656,0.04099353796445881,0.9383145645694629
0.12504105269908905,0.6569063004846527,0.04099353796445881,0.9383145645694629
0.12502843141555786,0.6569063004846527,0.04119547657512116,0.9383145645694629
0.12499735504388809,0.657108239095315,0.04119547657512116,0.9383145645694629
0.12494371831417084,0.657108239095315,0.04159935379644588,0.9383145645694629
0.12493719905614853,0.6573101777059773,0.04159935379644588,0.9383145645694629
0.12489448487758636,0.6573101777059773,0.0420032310177706,0.9383145645694629
0.12480413913726807,0.6575121163166397,0.0420032310177706,0.9383145645694629
0.12478680163621902,0.6575121163166397,0.04220516962843296,0.9383145645694629
0.12475352734327316,0.6581179321486268,0.04220516962843296,0.9383145645694629
0.12473990768194199,0.6581179321486268,0.04240710823909531,0.9383145645694629
0.12465427070856094,0.6587237479806138,0.04240710823909531,0.9383145645694629
0.12465350329875946,0.6587237479806138,0.04260904684975767,0.9383145645694629
0.12435059994459152,0.6597334410339257,0.04260904684975767,0.9383145645694629
0.12434610724449158,0.6597334410339257,0.04301292407108239,0.9383145645694629
0.12429282069206238,0.6605411954765751,0.04301292407108239,0.9383145645694629
0.12423515319824219,0.6605411954765751,0.04321486268174475,0.9383145645694629
0.12403520941734314,0.6619547657512116,0.04321486268174475,0.9383145645694629
0.12400737404823303,0.6619547657512116,0.04341680129240711,0.9383145645694629
0.12351673096418381,0.6647819063004846,0.04341680129240711,0.9383145645694629
0.12351268529891968,0.6647819063004846,0.04361873990306947,0.9383145645694629
0.12351205199956894,0.664983844911147,0.04361873990306947,0.9383145645694629
0.12349896878004074,0.664983844911147,0.04382067851373182,0.9383145645694629
0.12332753837108612,0.6655896607431341,0.04382067851373182,0.9383145645694629
0.12329812347888947,0.6655896607431341,0.04402261712439418,0.9383145645694629
0.1232183501124382,0.6663974151857835,0.04402261712439418,0.9383145645694629
0.12315801531076431,0.6663974151857835,0.04422455573505654,0.9383145645694629
0.12299971282482147,0.6668012924071083,0.04422455573505654,0.9383145645694629
0.1229187473654747,0.6668012924071083,0.0444264943457189,0.9383145645694629
0.12273716181516647,0.6684168012924071,0.0444264943457189,0.9383145645694629
0.12264905124902725,0.6684168012924071,0.04462843295638126,0.9383145645694629
0.12262678891420364,0.6686187399030694,0.04462843295638126,0.9383145645694629
0.12249920517206192,0.6686187399030694,0.04483037156704362,0.9383145645694629
0.12213530391454697,0.6706381260096931,0.04483037156704362,0.9383145645694629
0.12212344259023666,0.6706381260096931,0.045032310177705974,0.9383145645694629
0.12170050293207169,0.6722536348949919,0.045032310177705974,0.9383145645694629
0.12169982492923737,0.6722536348949919,0.045234248788368334,0.9383145645694629
0.12164340168237686,0.6724555735056543,0.045234248788368334,0.9383145645694629
0.12162749469280243,0.6724555735056543,0.04543618739903069,0.9383145645694629
0.12142863124608994,0.6730613893376414,0.04543618739903069,0.9383145645694629
0.1212746649980545,0.6730613893376414,0.04563812600969305,0.9383145645694629
0.12125252932310104,0.6732633279483037,0.04563812600969305,0.9383145645694629
0.1211625337600708,0.6732633279483037,0.04584006462035541,0.9383145645694629
0.12111526727676392,0.6734652665589661,0.04584006462035541,0.9383145645694629
0.12110315263271332,0.6734652665589661,0.04604200323101777,0.9383145645694629
0.12100706249475479,0.6740710823909531,0.04604200323101777,0.9383145645694629
0.12096463888883591,0.6740710823909531,0.04624394184168013,0.9383145645694629
0.12069588899612427,0.6754846526655897,0.04624394184168013,0.9383145645694629
0.12056363373994827,0.6754846526655897,0.046445880452342485,0.9383145645694629
0.12050195038318634,0.675686591276252,0.046445880452342485,0.9383145645694629
0.12047524005174637,0.675686591276252,0.046647819063004844,0.9383145645694629
0.12034150213003159,0.6764943457189014,0.046647819063004844,0.9383145645694629
0.12026560306549072,0.6764943457189014,0.046849757673667204,0.9383145645694629
0.120244599878788,0.6766962843295639,0.046849757673667204,0.9383145645694629
0.12014646828174591,0.6766962843295639,0.04765751211631664,0.9383145645694629
0.12012890726327896,0.6775040387722132,0.04765751211631664,0.9383145645694629
0.1201266497373581,0.6775040387722132,0.047859450726978996,0.9383145645694629
0.12005212157964706,0.677907915993538,0.047859450726978996,0.9383145645694629
0.11997900903224945,0.677907915993538,0.048061389337641355,0.9383145645694629
0.1192484125494957,0.6819466882067852,0.048061389337641355,0.9383145645694629
0.11923111975193024,0.6819466882067852,0.048263327948303715,0.9383145645694629
0.11922488361597061,0.6821486268174475,0.048263327948303715,0.9383145645694629
0.11920862644910812,0.6821486268174475,0.048465266558966075,0.9383145645694629
0.11857385188341141,0.68578352180937,0.048465266558966075,0.9383145645694629
0.11856327950954437,0.68578352180937,0.048667205169628434,0.9383145645694629
0.11824711412191391,0.6876009693053312,0.048667205169628434,0.9383145645694629
0.11820337176322937,0.6876009693053312,0.04907108239095315,0.9383145645694629
0.11781570315361023,0.688610662358643,0.04907108239095315,0.9383145645694629
0.11781420558691025,0.688610662358643,0.049273021001615507,0.9383145645694629
0.11765462905168533,0.6894184168012925,0.049273021001615507,0.9383145645694629
0.11756933480501175,0.6894184168012925,0.049676898222940226,0.9383145645694629
0.11746902763843536,0.6900242326332795,0.049676898222940226,0.9383145645694629
0.1174490749835968,0.6900242326332795,0.049878836833602586,0.9383145645694629
0.11734949052333832,0.6902261712439418,0.049878836833602586,0.9383145645694629
0.11729742586612701,0.6902261712439418,0.050080775444264945,0.9383145645694629
0.11722432076931,0.690831987075929,0.050080775444264945,0.9383145645694629
0.11694049090147018,0.690831987075929,0.05088852988691438,0.9383145645694629
0.11656218767166138,0.6924474959612278,0.05088852988691438,0.9383145645694629
0.11653075367212296,0.6924474959612278,0.05109046849757674,0.9383145645694629
0.11649960279464722,0.6926494345718901,0.05109046849757674,0.9383145645694629
0.11639294028282166,0.6926494345718901,0.051494345718901456,0.9383145645694629
0.11632180958986282,0.693659127625202,0.051494345718901456,0.9383145645694629
0.11623945832252502,0.693659127625202,0.051696284329563816,0.9383145645694629
0.11620135605335236,0.6940630048465266,0.051696284329563816,0.9383145645694629
0.11616683751344681,0.6940630048465266,0.05189822294022617,0.9383145645694629
0.1159675270318985,0.6948707592891761,0.05189822294022617,0.9383145645694629
0.11595682799816132,0.6948707592891761,0.05210016155088853,0.9383145645694629
0.11565106362104416,0.696486268174475,0.05210016155088853,0.9383145645694629
0.11564633995294571,0.696486268174475,0.05230210016155089,0.9383145645694629
0.11563941091299057,0.6966882067851373,0.05230210016155089,0.9383145645694629
0.11557076126337051,0.6966882067851373,0.05250403877221325,0.9383145645694629
0.11547486484050751,0.6972940226171244,0.05250403877221325,0.9383145645694629
0.11541508138179779,0.6972940226171244,0.05270597738287561,0.9383145645694629
0.11540993303060532,0.6974959612277868,0.05270597738287561,0.9383145645694629
0.11538568884134293,0.6974959612277868,0.05290791599353797,0.9383145645694629
0.11536118388175964,0.6976978998384491,0.05290791599353797,0.9383145645694629
0.11513577401638031,0.6976978998384491,0.05331179321486268,0.9383145645694629
0.11496949195861816,0.6989095315024233,0.05331179321486268,0.9383145645694629
0.11494453996419907,0.6989095315024233,0.05351373182552504,0.9383145645694629
0.11465979367494583,0.6999192245557351,0.05351373182552504,0.9383145645694629
0.1145486831665039,0.6999192245557351,0.0537156704361874,0.9383145645694629
0.1144653931260109,0.7003231017770598,0.0537156704361874,0.9383145645694629
0.11439336091279984,0.7003231017770598,0.05411954765751212,0.9383145645694629
0.11418303102254868,0.7015347334410339,0.05411954765751212,0.9383145645694629
0.11416567862033844,0.7015347334410339,0.05432148626817448,0.9383145645694629
0.11415257304906845,0.7017366720516963,0.05432148626817448,0.9383145645694629
0.11414632201194763,0.7017366720516963,0.05452342487883683,0.9383145645694629
0.11412981152534485,0.7019386106623586,0.05452342487883683,0.9383145645694629
0.11411717534065247,0.7019386106623586,0.05472536348949919,0.9383145645694629
0.11389635503292084,0.7027463651050081,0.05472536348949919,0.9383145645694629
0.11386070400476456,0.7027463651050081,0.05492730210016155,0.9383145645694629
0.11385887861251831,0.7029483037156704,0.05492730210016155,0.9383145645694629
0.1138441190123558,0.7029483037156704,0.05512924071082391,0.9383145645694629
0.1137235015630722,0.7033521809369951,0.05512924071082391,0.9383145645694629
0.11372220516204834,0.7033521809369951,0.05533117932148627,0.9383145645694629
0.11361449956893921,0.7041599353796446,0.05533117932148627,0.9383145645694629
0.11360331624746323,0.7041599353796446,0.05553311793214863,0.9383145645694629
0.11342521011829376,0.7049676898222941,0.05553311793214863,0.9383145645694629
0.11329137533903122,0.7049676898222941,0.05573505654281099,0.9383145645694629
0.11327597498893738,0.7051696284329564,0.05573505654281099,0.9383145645694629
0.11327077448368073,0.7051696284329564,0.05593699515347334,0.9383145645694629
0.11317302286624908,0.7055735056542811,0.05593699515347334,0.9383145645694629
0.11305546015501022,0.7055735056542811,0.05654281098546042,0.9383145645694629
0.11285638064146042,0.7071890145395799,0.05654281098546042,0.9383145645694629
0.1128535196185112,0.7071890145395799,0.05674474959612278,0.9383145645694629
0.11272356659173965,0.7077948303715671,0.05674474959612278,0.9383145645694629
0.11271476000547409,0.7077948303715671,0.05694668820678514,0.9383145645694629
0.11237761378288269,0.7094103392568659,0.05694668820678514,0.9383145645694629
0.11233580112457275,0.7094103392568659,0.05714862681744749,0.9383145645694629
0.11229265481233597,0.7098142164781907,0.05714862681744749,0.9383145645694629
0.11228027194738388,0.7098142164781907,0.05735056542810985,0.9383145645694629
0.11173197627067566,0.7124394184168013,0.05735056542810985,0.9383145645694629
0.11171609163284302,0.7124394184168013,0.05755250403877221,0.9383145645694629
0.11153257638216019,0.7136510500807755,0.05755250403877221,0.9383145645694629
0.11131399869918823,0.7136510500807755,0.05795638126009693,0.9383145645694629
0.11123332381248474,0.7142568659127625,0.05795638126009693,0.9383145645694629
0.1112317144870758,0.7142568659127625,0.05815831987075929,0.9383145645694629
0.11122112721204758,0.7144588045234249,0.05815831987075929,0.9383145645694629
0.11120102554559708,0.7144588045234249,0.05836025848142165,0.9383145645694629
0.11092491447925568,0.7164781906300485,0.05836025848142165,0.9383145645694629
0.1109110489487648,0.7164781906300485,0.058562197092084003,0.9383145645694629
0.11089358478784561,0.7168820678513732,0.058562197092084003,0.9383145645694629
0.1108366996049881,0.7168820678513732,0.05916801292407108,0.9383145645694629
0.11078205704689026,0.7170840064620355,0.05916801292407108,0.9383145645694629
0.1107693538069725,0.7170840064620355,0.05936995153473344,0.9383145645694629
0.110527902841568,0.7176898222940227,0.05936995153473344,0.9383145645694629
0.11045418679714203,0.7176898222940227,0.0595718901453958,0.9383145645694629
0.11030885577201843,0.7186995153473344,0.0595718901453958,0.9383145645694629
0.11010195314884186,0.7186995153473344,0.059975767366720514,0.9383145645694629
0.10987961292266846,0.7199111470113085,0.059975767366720514,0.9383145645694629
0.10985763370990753,0.7199111470113085,0.060177705977382874,0.9383145645694629
0.10973186045885086,0.720113085621971,0.060177705977382874,0.9383145645694629
0.10971832275390625,0.720113085621971,0.060379644588045234,0.9383145645694629
0.10969477891921997,0.720718901453958,0.060379644588045234,0.9383145645694629
0.10969420522451401,0.720718901453958,0.06058158319870759,0.9383145645694629
0.10933656990528107,0.7221324717285945,0.06058158319870759,0.9383145645694629
0.10933008790016174,0.7221324717285945,0.06078352180936995,0.9383145645694629
0.1089114397764206,0.7247576736672051,0.06078352180936995,0.9383145645694629
0.10888777673244476,0.7247576736672051,0.06098546042003231,0.9383145645694629
0.10875488072633743,0.7259693053311793,0.06098546042003231,0.9383145645694629
0.1087435856461525,0.7259693053311793,0.061187399030694666,0.9383145645694629
0.1086520180106163,0.7265751211631664,0.061187399030694666,0.9383145645694629
0.10863664001226425,0.7265751211631664,0.061389337641357025,0.9383145645694629
0.10844635218381882,0.7279886914378029,0.061389337641357025,0.9383145645694629
0.10842399299144745,0.7279886914378029,0.061591276252019385,0.9383145645694629
0.10836134105920792,0.7283925686591276,0.061591276252019385,0.9383145645694629
0.10836068540811539,0.7283925686591276,0.061793214862681745,0.9383145645694629
0.10809815675020218,0.7306138933764136,0.061793214862681745,0.9383145645694629
0.10808870941400528,0.7306138933764136,0.061995153473344104,0.9383145645694629
0.10803031176328659,0.7310177705977383,0.061995153473344104,0.9383145645694629
0.10790110379457474,0.7310177705977383,0.062399030694668824,0.9383145645694629
0.10764645785093307,0.7320274636510501,0.062399030694668824,0.9383145645694629
0.10762381553649902,0.7320274636510501,0.06260096930533118,0.9383145645694629
0.1073780283331871,0.7330371567043619,0.06260096930533118,0.9383145645694629
0.10736386477947235,0.7330371567043619,0.06280290791599354,0.9383145645694629
0.10730299353599548,0.7332390953150242,0.06280290791599354,0.9383145645694629
0.10730156302452087,0.7332390953150242,0.0630048465266559,0.9383145645694629
0.10720241814851761,0.7338449111470113,0.0630048465266559,0.9383145645694629
0.10714198648929596,0.7338449111470113,0.06320678513731826,0.9383145645694629
0.10689909756183624,0.7356623586429726,0.06320678513731826,0.9383145645694629
0.1068970263004303,0.7356623586429726,0.06340872374798061,0.9383145645694629
0.10676407068967819,0.7360662358642972,0.06340872374798061,0.9383145645694629
0.10672518610954285,0.7360662358642972,0.06361066235864297,0.9383145645694629
0.10669038444757462,0.7362681744749596,0.06361066235864297,0.9383145645694629
0.10663087666034698,0.7362681744749596,0.06381260096930533,0.9383145645694629
0.10658523440361023,0.7364701130856219,0.06381260096930533,0.9383145645694629
0.10653042048215866,0.7364701130856219,0.0640145395799677,0.9383145645694629
0.10621591657400131,0.7384894991922456,0.0640145395799677,0.9383145645694629
0.1062086895108223,0.7384894991922456,0.06421647819063005,0.9383145645694629
0.10607399791479111,0.7388933764135702,0.06421647819063005,0.9383145645694629
0.10594899207353592,0.7388933764135702,0.06502423263327949,0.9383145645694629
0.10580082982778549,0.7397011308562197,0.06502423263327949,0.9383145645694629
0.10578644275665283,0.7397011308562197,0.06522617124394184,0.9383145645694629
0.10562329739332199,0.7405088852988692,0.06522617124394184,0.9383145645694629
0.10560037195682526,0.7405088852988692,0.0654281098546042,0.9383145645694629
0.10553843528032303,0.7409127625201939,0.0654281098546042,0.9383145645694629
0.10553222894668579,0.7409127625201939,0.06563004846526656,0.9383145645694629
0.10530514270067215,0.7413166397415186,0.06563004846526656,0.9383145645694629
0.10529536008834839,0.7413166397415186,0.06583198707592892,0.9383145645694629
0.10525890439748764,0.7419224555735057,0.06583198707592892,0.9383145645694629
0.10525715351104736,0.7419224555735057,0.06603392568659128,0.9383145645694629
0.10515812039375305,0.7425282714054927,0.06603392568659128,0.9383145645694629
0.10513214021921158,0.7425282714054927,0.06663974151857835,0.9383145645694629
0.10505430400371552,0.7429321486268174,0.06663974151857835,0.9383145645694629
0.10503627359867096,0.7429321486268174,0.06704361873990307,0.9383145645694629
0.10482656210660934,0.7441437802907916,0.06704361873990307,0.9383145645694629
0.10481417924165726,0.7441437802907916,0.06724555735056542,0.9383145645694629
0.10461680591106415,0.744951534733441,0.06724555735056542,0.9383145645694629
0.10460713505744934,0.744951534733441,0.06744749596122779,0.9383145645694629
0.10448715090751648,0.7461631663974152,0.06744749596122779,0.9383145645694629
0.10444717109203339,0.7461631663974152,0.06805331179321486,0.9383145645694629
0.10413191467523575,0.7467689822294022,0.06805331179321486,0.9383145645694629
0.10409393161535263,0.7467689822294022,0.06825525040387723,0.9383145645694629
0.10407093912363052,0.7469709208400647,0.06825525040387723,0.9383145645694629
0.10405564308166504,0.7469709208400647,0.06845718901453958,0.9383145645694629
0.1040051281452179,0.747778675282714,0.06845718901453958,0.9383145645694629
0.10385528206825256,0.747778675282714,0.0688610662358643,0.9383145645694629
0.10354942828416824,0.7497980613893377,0.0688610662358643,0.9383145645694629
0.10354156792163849,0.7497980613893377,0.06906300484652665,0.9383145645694629
0.10353295505046844,0.75,0.06906300484652665,0.9383145645694629
0.1035277470946312,0.75,0.06926494345718902,0.9383145645694629
0.10343266278505325,0.7504038772213247,0.06926494345718902,0.9383145645694629
0.10342949628829956,0.7504038772213247,0.06946688206785137,0.9383145645694629
0.1033983826637268,0.7510096930533118,0.06946688206785137,0.9383145645694629
0.10338491946458817,0.7510096930533118,0.06966882067851374,0.9383145645694629
0.10332157462835312,0.7514135702746365,0.06966882067851374,0.9383145645694629
0.10330738872289658,0.7514135702746365,0.06987075928917609,0.9383145645694629
0.10326436907052994,0.7516155088852988,0.06987075928917609,0.9383145645694629
0.10320890694856644,0.7516155088852988,0.07007269789983844,0.9383145645694629
0.10319100320339203,0.7518174474959612,0.07007269789983844,0.9383145645694629
0.10314583778381348,0.7518174474959612,0.07027463651050081,0.9383145645694629
0.10306624323129654,0.7526252019386107,0.07027463651050081,0.9383145645694629
0.1029791533946991,0.7526252019386107,0.07067851373182553,0.9383145645694629
0.10296748578548431,0.7530290791599353,0.07067851373182553,0.9383145645694629
0.10287658870220184,0.7530290791599353,0.0712843295638126,0.9383145645694629
0.1028178334236145,0.7538368336025848,0.0712843295638126,0.9383145645694629
0.10272938013076782,0.7538368336025848,0.07148626817447495,0.9383145645694629
0.10271505266427994,0.7540387722132472,0.07148626817447495,0.9383145645694629
0.10269865393638611,0.7540387722132472,0.07189014539579967,0.9383145645694629
0.10268739610910416,0.7542407108239095,0.07189014539579967,0.9383145645694629
0.10267022997140884,0.7542407108239095,0.07209208400646204,0.9383145645694629
0.1025443896651268,0.7548465266558966,0.07209208400646204,0.9383145645694629
0.10253653675317764,0.7548465266558966,0.07229402261712439,0.9383145645694629
0.10234570503234863,0.7554523424878837,0.07229402261712439,0.9383145645694629
0.10225239396095276,0.7554523424878837,0.07269789983844911,0.9383145645694629
0.10220057517290115,0.7558562197092084,0.07269789983844911,0.9383145645694629
0.10218425840139389,0.7558562197092084,0.07289983844911146,0.9383145645694629
0.10215549170970917,0.7562600969305331,0.07289983844911146,0.9383145645694629
0.1021445170044899,0.7562600969305331,0.07310177705977383,0.9383145645694629
0.10195912420749664,0.7564620355411955,0.07310177705977383,0.9383145645694629
0.10195790231227875,0.7564620355411955,0.07330371567043618,0.9383145645694629
0.10177236050367355,0.7574717285945073,0.07330371567043618,0.9383145645694629
0.10175915062427521,0.7574717285945073,0.07350565428109855,0.9383145645694629
0.10157874971628189,0.7580775444264943,0.07350565428109855,0.9383145645694629
0.10144906491041183,0.7580775444264943,0.0737075928917609,0.9383145645694629
0.10140986740589142,0.7582794830371568,0.0737075928917609,0.9383145645694629
0.10140913724899292,0.7582794830371568,0.07390953150242327,0.9383145645694629
0.10139408707618713,0.7584814216478191,0.07390953150242327,0.9383145645694629
0.10125929862260818,0.7584814216478191,0.0747172859450727,0.9383145645694629
0.10114802420139313,0.7586833602584814,0.0747172859450727,0.9383145645694629
0.10111884772777557,0.7586833602584814,0.07491922455573506,0.9383145645694629
0.10103753954172134,0.7594911147011308,0.07491922455573506,0.9383145645694629
0.10103735327720642,0.7594911147011308,0.07512116316639741,0.9383145645694629
0.10082707554101944,0.7615105008077544,0.07512116316639741,0.9383145645694629
0.10075780749320984,0.7615105008077544,0.07532310177705977,0.9383145645694629
0.10073619335889816,0.7617124394184168,0.07532310177705977,0.9383145645694629
0.10071726888418198,0.7617124394184168,0.07572697899838449,0.9383145645694629
0.10024665296077728,0.7629240710823909,0.07572697899838449,0.9383145645694629
0.1002269759774208,0.7629240710823909,0.07592891760904685,0.9383145645694629
0.10010883212089539,0.7637318255250404,0.07592891760904685,0.9383145645694629
0.10005611181259155,0.7637318255250404,0.0761308562197092,0.9383145645694629
0.09979722648859024,0.7649434571890146,0.0761308562197092,0.9383145645694629
0.09967246651649475,0.7649434571890146,0.07633279483037157,0.9383145645694629
0.09962065517902374,0.7651453957996769,0.07633279483037157,0.9383145645694629
0.09948092699050903,0.7651453957996769,0.07653473344103393,0.9383145645694629
0.09944084286689758,0.7653473344103393,0.07653473344103393,0.9383145645694629
0.09943000972270966,0.7653473344103393,0.07673667205169628,0.9383145645694629
0.09934094548225403,0.7655492730210016,0.07673667205169628,0.9383145645694629
0.09933704137802124,0.7655492730210016,0.07693861066235864,0.9383145645694629
0.0991501659154892,0.7667609046849758,0.07693861066235864,0.9383145645694629
0.09909413009881973,0.7667609046849758,0.077140549273021,0.9383145645694629
0.09906715154647827,0.7671647819063004,0.077140549273021,0.9383145645694629
0.09903895854949951,0.7671647819063004,0.07754442649434572,0.9383145645694629
0.0989166721701622,0.7673667205169629,0.07754442649434572,0.9383145645694629
0.09879851341247559,0.7673667205169629,0.07794830371567044,0.9383145645694629
0.09873627871274948,0.7679725363489499,0.07794830371567044,0.9383145645694629
0.09861849248409271,0.7679725363489499,0.07855411954765751,0.9383145645694629
0.0985107421875,0.768578352180937,0.07855411954765751,0.9383145645694629
0.09841417521238327,0.768578352180937,0.07875605815831987,0.9383145645694629
0.0983021929860115,0.7691841680129241,0.07875605815831987,0.9383145645694629
0.09817071259021759,0.7691841680129241,0.0791599353796446,0.9383145645694629
0.09809920191764832,0.7695880452342488,0.0791599353796446,0.9383145645694629
0.0980815663933754,0.7695880452342488,0.07936187399030695,0.9383145645694629
0.09805712848901749,0.7699919224555735,0.07936187399030695,0.9383145645694629
0.09804701805114746,0.7699919224555735,0.07976575121163167,0.9383145645694629
0.09790076315402985,0.7707996768982229,0.07976575121163167,0.9383145645694629
0.09786560386419296,0.7707996768982229,0.07996768982229402,0.9383145645694629
0.09761188179254532,0.7718093699515347,0.07996768982229402,0.9383145645694629
0.09759876132011414,0.7718093699515347,0.08016962843295639,0.9383145645694629
0.09759843349456787,0.7720113085621971,0.08016962843295639,0.9383145645694629
0.09758315235376358,0.7720113085621971,0.08037156704361874,0.9383145645694629
0.09742753952741623,0.7730210016155089,0.08037156704361874,0.9383145645694629
0.09730490297079086,0.7730210016155089,0.0805735056542811,0.9383145645694629
0.0971798524260521,0.7744345718901454,0.0805735056542811,0.9383145645694629
0.0971580296754837,0.7744345718901454,0.08097738287560581,0.9383145645694629
0.09688929468393326,0.7758481421647819,0.08097738287560581,0.9383145645694629
0.0968703031539917,0.7758481421647819,0.08117932148626818,0.9383145645694629
0.09673896431922913,0.7762520193861067,0.08117932148626818,0.9383145645694629
0.09672440588474274,0.7762520193861067,0.08138126009693053,0.9383145645694629
0.09668799489736557,0.7766558966074314,0.08138126009693053,0.9383145645694629
0.09666144102811813,0.7766558966074314,0.0815831987075929,0.9383145645694629
0.09659799933433533,0.777059773828756,0.0815831987075929,0.9383145645694629
0.09658004343509674,0.777059773828756,0.08178513731825525,0.9383145645694629
0.09657313674688339,0.7772617124394184,0.08178513731825525,0.9383145645694629
0.09654895961284637,0.7772617124394184,0.08198707592891762,0.9383145645694629
0.09638216346502304,0.7782714054927302,0.08198707592891762,0.9383145645694629
0.09637728333473206,0.7782714054927302,0.08218901453957997,0.9383145645694629
0.0963238924741745,0.778675282714055,0.08218901453957997,0.9383145645694629
0.09632212668657303,0.778675282714055,0.08239095315024232,0.9383145645694629
0.09627024084329605,0.7796849757673667,0.08239095315024232,0.9383145645694629
0.09618769586086273,0.7796849757673667,0.08259289176090469,0.9383145645694629
0.09577883780002594,0.7810985460420032,0.08259289176090469,0.9383145645694629
0.09573893249034882,0.7810985460420032,0.08279483037156704,0.9383145645694629
0.09566367417573929,0.7817043618739903,0.08279483037156704,0.9383145645694629
0.09564857184886932,0.7817043618739903,0.08319870759289176,0.9383145645694629
0.09556535631418228,0.782108239095315,0.08319870759289176,0.9383145645694629
0.09556249529123306,0.782108239095315,0.08340064620355411,0.9383145645694629
0.09547439217567444,0.7827140549273021,0.08340064620355411,0.9383145645694629
0.0954417958855629,0.7827140549273021,0.08360258481421648,0.9383145645694629
0.09539903700351715,0.7829159935379645,0.08360258481421648,0.9383145645694629
0.09533107280731201,0.7829159935379645,0.08420840064620355,0.9383145645694629
0.0953206717967987,0.7833198707592892,0.08420840064620355,0.9383145645694629
0.09532023966312408,0.7833198707592892,0.08441033925686592,0.9383145645694629
0.09526171535253525,0.7837237479806138,0.08441033925686592,0.9383145645694629
0.09522880613803864,0.7837237479806138,0.08461227786752827,0.9383145645694629
0.09516745805740356,0.7839256865912763,0.08461227786752827,0.9383145645694629
0.0951554924249649,0.7839256865912763,0.08501615508885299,0.9383145645694629
0.09509638696908951,0.7841276252019386,0.08501615508885299,0.9383145645694629
0.09507450461387634,0.7841276252019386,0.08521809369951534,0.9383145645694629
0.09476843476295471,0.7851373182552503,0.08521809369951534,0.9383145645694629
0.09469453990459442,0.7851373182552503,0.08562197092084006,0.9383145645694629
0.09449026733636856,0.7865508885298869,0.08562197092084006,0.9383145645694629
0.09444928169250488,0.7865508885298869,0.08602584814216478,0.9383145645694629
0.09432870149612427,0.7875605815831987,0.08602584814216478,0.9383145645694629
0.09432682394981384,0.7875605815831987,0.08622778675282713,0.9383145645694629
0.09431639313697815,0.7877625201938611,0.08622778675282713,0.9383145645694629
0.09429991245269775,0.7877625201938611,0.0864297253634895,0.9383145645694629
0.09424752742052078,0.7879644588045234,0.0864297253634895,0.9383145645694629
0.09424234181642532,0.7879644588045234,0.08663166397415185,0.9383145645694629
0.09421997517347336,0.7883683360258481,0.08663166397415185,0.9383145645694629
0.09398013353347778,0.7883683360258481,0.08743941841680129,0.9383145645694629
0.09391244500875473,0.7889741518578353,0.08743941841680129,0.9383145645694629
0.09384313970804214,0.7889741518578353,0.08764135702746365,0.9383145645694629
0.0937509760260582,0.7893780290791599,0.08764135702746365,0.9383145645694629
0.09369710087776184,0.7893780290791599,0.08784329563812601,0.9383145645694629
0.09358873218297958,0.7903877221324718,0.08784329563812601,0.9383145645694629
0.09352815896272659,0.7903877221324718,0.08804523424878836,0.9383145645694629
0.09346206486225128,0.7907915993537964,0.08804523424878836,0.9383145645694629
0.09344221651554108,0.7907915993537964,0.08824717285945073,0.9383145645694629
0.09335450828075409,0.7913974151857835,0.08824717285945073,0.9383145645694629
0.09326077252626419,0.7913974151857835,0.08844911147011308,0.9383145645694629
0.09295880794525146,0.7926090468497576,0.08844911147011308,0.9383145645694629
0.09275151789188385,0.7926090468497576,0.0888529886914378,0.9383145645694629
0.09274791181087494,0.7928109854604201,0.0888529886914378,0.9383145645694629
0.092744380235672,0.7928109854604201,0.08925686591276252,0.9383145645694629
0.0926118791103363,0.7938206785137318,0.08925686591276252,0.9383145645694629
0.09259220957756042,0.7938206785137318,0.08945880452342488,0.9383145645694629
0.09258674085140228,0.7940226171243941,0.08945880452342488,0.9383145645694629
0.092524453997612,0.7940226171243941,0.08966074313408724,0.9383145645694629
0.09234879910945892,0.7948303715670436,0.08966074313408724,0.9383145645694629
0.09232816100120544,0.7948303715670436,0.09006462035541195,0.9383145645694629
0.0922277495265007,0.7954361873990307,0.09006462035541195,0.9383145645694629
0.09220237284898758,0.7954361873990307,0.09026655896607431,0.9383145645694629
0.09206666052341461,0.7958400646203554,0.09026655896607431,0.9383145645694629
0.09201540797948837,0.7958400646203554,0.09067043618739903,0.9383145645694629
0.09196886420249939,0.7964458804523424,0.09067043618739903,0.9383145645694629
0.0918363556265831,0.7964458804523424,0.09107431340872375,0.9383145645694629
0.09179092198610306,0.7966478190630049,0.09107431340872375,0.9383145645694629
0.0917854830622673,0.7966478190630049,0.0912762520193861,0.9383145645694629
0.09178133308887482,0.7968497576736672,0.0912762520193861,0.9383145645694629
0.09177558869123459,0.7968497576736672,0.09147819063004846,0.9383145645694629
0.0917452871799469,0.7972536348949919,0.09147819063004846,0.9383145645694629
0.0916641503572464,0.7972536348949919,0.09168012924071083,0.9383145645694629
0.09164591878652573,0.7974555735056543,0.09168012924071083,0.9383145645694629
0.09151867777109146,0.7974555735056543,0.0922859450726979,0.9383145645694629
0.09116999804973602,0.7998788368336026,0.0922859450726979,0.9383145645694629
0.0911012589931488,0.7998788368336026,0.09248788368336026,0.9383145645694629
0.09067334234714508,0.8016962843295639,0.09248788368336026,0.9383145645694629
0.09066067636013031,0.8016962843295639,0.09268982229402262,0.9383145645694629
0.09059076756238937,0.8025040387722132,0.09268982229402262,0.9383145645694629
0.09053898602724075,0.8025040387722132,0.09289176090468497,0.9383145645694629
0.09033743292093277,0.8041195476575121,0.09289176090468497,0.9383145645694629
0.09032919257879257,0.8041195476575121,0.09309369951534734,0.9383145645694629
0.09021203219890594,0.8049273021001615,0.09309369951534734,0.9383145645694629
0.09020621329545975,0.8049273021001615,0.09329563812600969,0.9383145645694629
0.09019843488931656,0.8051292407108239,0.09329563812600969,0.9383145645694629
0.0901692658662796,0.8051292407108239,0.09349757673667206,0.9383145645694629
0.09015823900699615,0.8053311793214862,0.09349757673667206,0.9383145645694629
0.09015627950429916,0.8053311793214862,0.09369951534733441,0.9383145645694629
0.0901050865650177,0.805735056542811,0.09369951534733441,0.9383145645694629
0.09006496518850327,0.805735056542811,0.09390145395799677,0.9383145645694629
0.08997154980897903,0.806340872374798,0.09390145395799677,0.9383145645694629
0.08996705710887909,0.806340872374798,0.09410339256865913,0.9383145645694629
0.0898560881614685,0.8069466882067852,0.09410339256865913,0.9383145645694629
0.0898289605975151,0.8069466882067852,0.09430533117932148,0.9383145645694629
0.08971881866455078,0.8075525040387722,0.09430533117932148,0.9383145645694629
0.08965206146240234,0.8075525040387722,0.09450726978998385,0.9383145645694629
0.08956603705883026,0.8083602584814217,0.09450726978998385,0.9383145645694629
0.08947990089654922,0.8083602584814217,0.09511308562197092,0.9383145645694629
0.08941508829593658,0.8087641357027464,0.09511308562197092,0.9383145645694629
0.08933912962675095,0.8087641357027464,0.09531502423263329,0.9383145645694629
0.0892651230096817,0.8093699515347335,0.09531502423263329,0.9383145645694629
0.08917930722236633,0.8093699515347335,0.09592084006462036,0.9383145645694629
0.08868230134248734,0.8111873990306947,0.09592084006462036,0.9383145645694629
0.0886395201086998,0.8111873990306947,0.09612277867528271,0.9383145645694629
0.08855799585580826,0.8115912762520194,0.09612277867528271,0.9383145645694629
0.08850062638521194,0.8115912762520194,0.09652665589660743,0.9383145645694629
0.08846129477024078,0.8119951534733441,0.09652665589660743,0.9383145645694629
0.08838362991809845,0.8119951534733441,0.0971324717285945,0.9383145645694629
0.08825264126062393,0.8123990306946688,0.0971324717285945,0.9383145645694629
0.08820998668670654,0.8123990306946688,0.09753634894991922,0.9383145645694629
0.08818943798542023,0.8128029079159935,0.09753634894991922,0.9383145645694629
0.08809248358011246,0.8128029079159935,0.09794022617124394,0.9383145645694629
0.08800651878118515,0.8134087237479806,0.09794022617124394,0.9383145645694629
0.08797486871480942,0.8134087237479806,0.0981421647819063,0.9383145645694629
0.08793264627456665,0.8138126009693053,0.0981421647819063,0.9383145645694629
0.08787216991186142,0.8138126009693053,0.09834410339256866,0.9383145645694629
0.08781920373439789,0.8144184168012925,0.09834410339256866,0.9383145645694629
0.08778084069490433,0.8144184168012925,0.09854604200323101,0.9383145645694629
0.0877036452293396,0.8150242326332795,0.09854604200323101,0.9383145645694629
0.08770119398832321,0.8150242326332795,0.09874798061389338,0.9383145645694629
0.08753357082605362,0.816437802907916,0.09874798061389338,0.9383145645694629
0.08749520033597946,0.816437802907916,0.0991518578352181,0.9383145645694629
0.08740513026714325,0.8172455573505655,0.0991518578352181,0.9383145645694629
0.0874030739068985,0.8172455573505655,0.09935379644588045,0.9383145645694629
0.08705709874629974,0.8194668820678513,0.09935379644588045,0.9383145645694629
0.08684289455413818,0.8194668820678513,0.09975767366720517,0.9383145645694629
0.08677449822425842,0.8198707592891761,0.09975767366720517,0.9383145645694629
0.08663861453533173,0.8198707592891761,0.10056542810985461,0.9383145645694629
0.08611482381820679,0.822092084006462,0.10056542810985461,0.9383145645694629
0.08597622811794281,0.822092084006462,0.10096930533117932,0.9383145645694629
0.0856037586927414,0.8239095315024233,0.10096930533117932,0.9383145645694629
0.08557470142841339,0.8239095315024233,0.10117124394184168,0.9383145645694629
0.0854652002453804,0.8247172859450727,0.10117124394184168,0.9383145645694629
0.0854586809873581,0.8247172859450727,0.10137318255250403,0.9383145645694629
0.08533833175897598,0.8251211631663974,0.10137318255250403,0.9383145645694629
0.08532018959522247,0.8251211631663974,0.10177705977382875,0.9383145645694629
0.08520200103521347,0.8255250403877221,0.10177705977382875,0.9383145645694629
0.08518163859844208,0.8255250403877221,0.10197899838449112,0.9383145645694629
0.08516070991754532,0.8257269789983845,0.10197899838449112,0.9383145645694629
0.08515551686286926,0.8257269789983845,0.10218093699515347,0.9383145645694629
0.08510680496692657,0.8259289176090469,0.10218093699515347,0.9383145645694629
0.08505380898714066,0.8259289176090469,0.10238287560581583,0.9383145645694629
0.08486895263195038,0.8269386106623586,0.10238287560581583,0.9383145645694629
0.08485811948776245,0.8269386106623586,0.10258481421647819,0.9383145645694629
0.08477294445037842,0.8275444264943457,0.10258481421647819,0.9383145645694629
0.08468323200941086,0.8275444264943457,0.10298869143780291,0.9383145645694629
0.08456650376319885,0.8285541195476576,0.10298869143780291,0.9383145645694629
0.08446227014064789,0.8285541195476576,0.10319063004846526,0.9383145645694629
0.08417895436286926,0.8297657512116317,0.10319063004846526,0.9383145645694629
0.08400614559650421,0.8297657512116317,0.1039983844911147,0.9383145645694629
0.08391174674034119,0.8301696284329564,0.1039983844911147,0.9383145645694629
0.08380642533302307,0.8301696284329564,0.10420032310177706,0.9383145645694629
0.08376004546880722,0.8303715670436187,0.10420032310177706,0.9383145645694629
0.08368263393640518,0.8303715670436187,0.1050080775444265,0.9383145645694629
0.08354504406452179,0.8307754442649434,0.1050080775444265,0.9383145645694629
0.08339715749025345,0.8307754442649434,0.10601777059773829,0.9383145645694629
0.08338224142789841,0.8311793214862682,0.10601777059773829,0.9383145645694629
0.08335113525390625,0.8311793214862682,0.106421647819063,0.9383145645694629
0.08325966447591782,0.8315831987075929,0.106421647819063,0.9383145645694629
0.08315333724021912,0.8315831987075929,0.10682552504038773,0.9383145645694629
0.08298041671514511,0.8329967689822294,0.10682552504038773,0.9383145645694629
0.0829605907201767,0.8329967689822294,0.10702746365105008,0.9383145645694629
0.08285445719957352,0.8334006462035541,0.10702746365105008,0.9383145645694629
0.08283364772796631,0.8334006462035541,0.1074313408723748,0.9383145645694629
0.0828026682138443,0.8338045234248789,0.1074313408723748,0.9383145645694629
0.08274004608392715,0.8338045234248789,0.10823909531502424,0.9383145645694629
0.08271127194166183,0.8342084006462036,0.10823909531502424,0.9383145645694629
0.08268260210752487,0.8342084006462036,0.10844103392568659,0.9383145645694629
0.0825585275888443,0.835016155088853,0.10844103392568659,0.9383145645694629
0.08255531638860703,0.835016155088853,0.10864297253634896,0.9383145645694629
0.08236526697874069,0.8360258481421647,0.10864297253634896,0.9383145645694629
0.0822058692574501,0.8360258481421647,0.10884491114701131,0.9383145645694629
0.08219992369413376,0.8362277867528272,0.10884491114701131,0.9383145645694629
0.08214989304542542,0.8362277867528272,0.10904684975767366,0.9383145645694629
0.08208385109901428,0.8366316639741519,0.10904684975767366,0.9383145645694629
0.082073874771595,0.8366316639741519,0.10924878836833603,0.9383145645694629
0.08206185698509216,0.8368336025848142,0.10924878836833603,0.9383145645694629
0.08205902576446533,0.8368336025848142,0.10945072697899838,0.9383145645694629
0.08202461153268814,0.8370355411954766,0.10945072697899838,0.9383145645694629
0.08201257884502411,0.8370355411954766,0.10965266558966075,0.9383145645694629
0.08195464313030243,0.8372374798061389,0.10965266558966075,0.9383145645694629
0.0818939357995987,0.8372374798061389,0.11005654281098547,0.9383145645694629
0.08177078515291214,0.8382471728594507,0.11005654281098547,0.9383145645694629
0.08174996078014374,0.8382471728594507,0.11025848142164782,0.9383145645694629
0.08172071725130081,0.8384491114701131,0.11025848142164782,0.9383145645694629
0.08166660368442535,0.8384491114701131,0.11086429725363489,0.9383145645694629
0.08153282850980759,0.8392568659127625,0.11086429725363489,0.9383145645694629
0.08149462193250656,0.8392568659127625,0.11147011308562198,0.9383145645694629
0.08145857602357864,0.8396607431340872,0.11147011308562198,0.9383145645694629
0.08136911690235138,0.8396607431340872,0.11187399030694668,0.9383145645694629
0.0812733918428421,0.8398626817447497,0.11187399030694668,0.9383145645694629
0.08124325424432755,0.8398626817447497,0.1122778675282714,0.9383145645694629
0.08112724125385284,0.840670436187399,0.1122778675282714,0.9383145645694629
0.08103200048208237,0.840670436187399,0.11268174474959612,0.9383145645694629
0.08097576349973679,0.8412762520193862,0.11268174474959612,0.9383145645694629
0.08095292001962662,0.8412762520193862,0.11308562197092084,0.9383145645694629
0.08077148348093033,0.8420840064620355,0.11308562197092084,0.9383145645694629
0.08077147603034973,0.8420840064620355,0.1132875605815832,0.9383145645694629
0.08045129477977753,0.8436995153473344,0.1132875605815832,0.9383145645694629
0.08043093979358673,0.8436995153473344,0.11348949919224556,0.9383145645694629
0.08030763268470764,0.8445072697899838,0.11348949919224556,0.9383145645694629
0.0802670568227768,0.8445072697899838,0.11369143780290791,0.9383145645694629
0.08022034913301468,0.8447092084006462,0.11369143780290791,0.9383145645694629
0.08021391928195953,0.8447092084006462,0.11389337641357028,0.9383145645694629
0.08015026897192001,0.8449111470113085,0.11389337641357028,0.9383145645694629
0.08013011515140533,0.8449111470113085,0.11409531502423263,0.9383145645694629
0.08012683689594269,0.845113085621971,0.11409531502423263,0.9383145645694629
0.08006007969379425,0.845113085621971,0.11449919224555735,0.9383145645694629
0.07995890080928802,0.845718901453958,0.11449919224555735,0.9383145645694629
0.07985207438468933,0.845718901453958,0.11490306946688207,0.9383145645694629
0.07977667450904846,0.8465266558966075,0.11490306946688207,0.9383145645694629
0.07977484166622162,0.8465266558966075,0.11510500807754442,0.9383145645694629
0.0796084776520729,0.8473344103392568,0.11510500807754442,0.9383145645694629
0.07957170158624649,0.8473344103392568,0.11530694668820679,0.9383145645694629
0.07951071113348007,0.847940226171244,0.11530694668820679,0.9383145645694629
0.0794764831662178,0.847940226171244,0.11550888529886914,0.9383145645694629
0.07946021854877472,0.8481421647819063,0.11550888529886914,0.9383145645694629
0.07945705950260162,0.8481421647819063,0.1157108239095315,0.9383145645694629
0.07938308268785477,0.8489499192245558,0.1157108239095315,0.9383145645694629
0.0793764591217041,0.8489499192245558,0.11591276252019386,0.9383145645694629
0.07935142517089844,0.8495557350565428,0.11591276252019386,0.9383145645694629
0.07935132831335068,0.8495557350565428,0.11611470113085622,0.9383145645694629
0.07919391989707947,0.8503634894991923,0.11611470113085622,0.9383145645694629
0.07906290888786316,0.8503634894991923,0.11631663974151858,0.9383145645694629
0.0790395513176918,0.8505654281098546,0.11631663974151858,0.9383145645694629
0.07897431403398514,0.8505654281098546,0.11692245557350565,0.9383145645694629
0.07895711064338684,0.850767366720517,0.11692245557350565,0.9383145645694629
0.07894641906023026,0.850767366720517,0.11712439418416801,0.9383145645694629
0.0789174810051918,0.8511712439418416,0.11712439418416801,0.9383145645694629
0.0789085403084755,0.8511712439418416,0.11732633279483037,0.9383145645694629
0.07883071899414062,0.8517770597738288,0.11732633279483037,0.9383145645694629
0.07877897471189499,0.8517770597738288,0.11752827140549273,0.9383145645694629
0.07867260277271271,0.8519789983844911,0.11752827140549273,0.9383145645694629
0.07866022735834122,0.8519789983844911,0.11773021001615509,0.9383145645694629
0.0786207988858223,0.8525848142164781,0.11773021001615509,0.9383145645694629
0.07860951870679855,0.8525848142164781,0.11793214862681745,0.9383145645694629
0.07860404253005981,0.8527867528271406,0.11793214862681745,0.9383145645694629
0.07855589687824249,0.8527867528271406,0.11813408723747981,0.9383145645694629
0.07849842309951782,0.85359450726979,0.11813408723747981,0.9383145645694629
0.07849771529436111,0.85359450726979,0.11833602584814217,0.9383145645694629
0.07847284525632858,0.8542003231017771,0.11833602584814217,0.9383145645694629
0.07845688611268997,0.8542003231017771,0.11853796445880452,0.9383145645694629
0.0783945620059967,0.8548061389337641,0.11853796445880452,0.9383145645694629
0.07835430651903152,0.8548061389337641,0.11873990306946688,0.9383145645694629
0.07827116549015045,0.8552100161550888,0.11873990306946688,0.9383145645694629
0.0782661885023117,0.8552100161550888,0.11894184168012924,0.9383145645694629
0.07826431840658188,0.8554119547657512,0.11894184168012924,0.9383145645694629
0.07809970527887344,0.8554119547657512,0.11954765751211632,0.9383145645694629
0.07805752754211426,0.8560177705977383,0.11954765751211632,0.9383145645694629
0.07802076637744904,0.8560177705977383,0.11974959612277868,0.9383145645694629
0.07801660150289536,0.8562197092084006,0.11974959612277868,0.9383145645694629
0.07798956334590912,0.8562197092084006,0.11995153473344103,0.9383145645694629
0.07783880084753036,0.8568255250403877,0.11995153473344103,0.9383145645694629
0.07783644646406174,0.8568255250403877,0.1201534733441034,0.9383145645694629
0.07779382169246674,0.8572294022617124,0.1201534733441034,0.9383145645694629
0.07771869003772736,0.8572294022617124,0.12075928917609047,0.9383145645694629
0.07769941538572311,0.8574313408723748,0.12075928917609047,0.9383145645694629
0.0776979997754097,0.8574313408723748,0.12096122778675283,0.9383145645694629
0.07769637554883957,0.8576332794830371,0.12096122778675283,0.9383145645694629
0.07759052515029907,0.8576332794830371,0.12136510500807754,0.9383145645694629
0.0774025097489357,0.8588449111470113,0.12136510500807754,0.9383145645694629
0.07739578187465668,0.8588449111470113,0.1215670436187399,0.9383145645694629
0.07732627540826797,0.8598546042003231,0.1215670436187399,0.9383145645694629
0.07720217853784561,0.8598546042003231,0.12237479806138933,0.9383145645694629
0.0771673247218132,0.8602584814216478,0.12237479806138933,0.9383145645694629
0.0770915299654007,0.8602584814216478,0.12298061389337642,0.9383145645694629
0.07705684006214142,0.8604604200323102,0.12298061389337642,0.9383145645694629
0.07705173641443253,0.8604604200323102,0.12318255250403877,0.9383145645694629
0.07698097079992294,0.8608642972536349,0.12318255250403877,0.9383145645694629
0.07691315561532974,0.8608642972536349,0.12378836833602584,0.9383145645694629
0.0768033042550087,0.8616720516962844,0.12378836833602584,0.9383145645694629
0.07679978758096695,0.8616720516962844,0.12399030694668821,0.9383145645694629
0.07678240537643433,0.8620759289176091,0.12399030694668821,0.9383145645694629
0.07672908902168274,0.8620759289176091,0.12419224555735056,0.9383145645694629
0.0765962228178978,0.8626817447495961,0.12419224555735056,0.9383145645694629
0.07649055123329163,0.8626817447495961,0.12479806138933765,0.9383145645694629
0.07646795362234116,0.8628836833602584,0.12479806138933765,0.9383145645694629
0.07646136730909348,0.8628836833602584,0.125,0.9383145645694629
0.07638585567474365,0.8632875605815832,0.125,0.9383145645694629
0.07630302757024765,0.8632875605815832,0.12520193861066237,0.9383145645694629
0.0761854276061058,0.8640953150242326,0.12520193861066237,0.9383145645694629
0.07613969594240189,0.8640953150242326,0.1254038772213247,0.9383145645694629
0.07609918713569641,0.8644991922455574,0.1254038772213247,0.9383145645694629
0.076041579246521,0.8644991922455574,0.12621163166397414,0.9383145645694629
0.07601708173751831,0.8649030694668821,0.12621163166397414,0.9383145645694629
0.07596748322248459,0.8649030694668821,0.1264135702746365,0.9383145645694629
0.07595208287239075,0.8651050080775444,0.1264135702746365,0.9383145645694629
0.07587022334337234,0.8651050080775444,0.12701938610662358,0.9383145645694629
0.07580702751874924,0.8653069466882067,0.12701938610662358,0.9383145645694629
0.07559239864349365,0.8653069466882067,0.12742326332794832,0.9383145645694629
0.07558658719062805,0.8655088852988692,0.12742326332794832,0.9383145645694629
0.07557076960802078,0.8655088852988692,0.12762520193861066,0.9383145645694629
0.07546578347682953,0.8661147011308562,0.12762520193861066,0.9383145645694629
0.07525397837162018,0.8661147011308562,0.12883683360258483,0.9383145645694629
0.07520389556884766,0.8663166397415186,0.12883683360258483,0.9383145645694629
0.07504963129758835,0.8663166397415186,0.12964458804523424,0.9383145645694629
0.07501202821731567,0.8665185783521809,0.12964458804523424,0.9383145645694629
0.07487984001636505,0.8665185783521809,0.13004846526655897,0.9383145645694629
0.07482556253671646,0.867124394184168,0.13004846526655897,0.9383145645694629
0.07480965554714203,0.867124394184168,0.13025040387722134,0.9383145645694629
0.07478684931993484,0.8675282714054927,0.13025040387722134,0.9383145645694629
0.07471263408660889,0.8675282714054927,0.1308562197092084,0.9383145645694629
0.07460294663906097,0.8681340872374798,0.1308562197092084,0.9383145645694629
0.07444724440574646,0.8681340872374798,0.1318659127625202,0.9383145645694629
0.0744195505976677,0.8683360258481422,0.1318659127625202,0.9383145645694629
0.07440166920423508,0.8683360258481422,0.13206785137318255,0.9383145645694629
0.07430623471736908,0.8687399030694669,0.13206785137318255,0.9383145645694629
0.07423000782728195,0.8687399030694669,0.13226978998384492,0.9383145645694629
0.07417480647563934,0.8689418416801292,0.13226978998384492,0.9383145645694629
0.07413872331380844,0.8689418416801292,0.13267366720516963,0.9383145645694629
0.07410641759634018,0.8691437802907916,0.13267366720516963,0.9383145645694629
0.07409138232469559,0.8691437802907916,0.132875605815832,0.9383145645694629
0.07401154935359955,0.8695476575121163,0.132875605815832,0.9383145645694629
0.07400019466876984,0.8695476575121163,0.13307754442649433,0.9383145645694629
0.07395588606595993,0.8697495961227787,0.13307754442649433,0.9383145645694629
0.07385373115539551,0.8697495961227787,0.13368336025848143,0.9383145645694629
0.07378789037466049,0.8705573505654282,0.13368336025848143,0.9383145645694629
0.07376719266176224,0.8705573505654282,0.13388529886914377,0.9383145645694629
0.07366214692592621,0.8711631663974152,0.13388529886914377,0.9383145645694629
0.07355990260839462,0.8711631663974152,0.13489499192245558,0.9383145645694629
0.07353406399488449,0.8713651050080775,0.13489499192245558,0.9383145645694629
0.07349079847335815,0.8713651050080775,0.13529886914378028,0.9383145645694629
0.0734013095498085,0.8723747980613893,0.13529886914378028,0.9383145645694629
0.07337744534015656,0.8723747980613893,0.13550080775444265,0.9383145645694629
0.07337157428264618,0.8725767366720517,0.13550080775444265,0.9383145645694629
0.07336615025997162,0.8725767366720517,0.13570274636510501,0.9383145645694629
0.07319547981023788,0.8739903069466882,0.13570274636510501,0.9383145645694629
0.07313531637191772,0.8739903069466882,0.13651050080775445,0.9383145645694629
0.07296194136142731,0.8747980613893377,0.13651050080775445,0.9383145645694629
0.07274920493364334,0.8747980613893377,0.13752019386106623,0.9383145645694629
0.07268500328063965,0.875605815831987,0.13752019386106623,0.9383145645694629
0.07240572571754456,0.875605815831987,0.13852988691437804,0.9383145645694629
0.07239735871553421,0.8758077544426495,0.13852988691437804,0.9383145645694629
0.07223255932331085,0.8758077544426495,0.13933764135702748,0.9383145645694629
0.07202174514532089,0.8764135702746365,0.13933764135702748,0.9383145645694629
0.07199899107217789,0.8764135702746365,0.13953957996768981,0.9383145645694629
0.07199236750602722,0.8766155088852988,0.13953957996768981,0.9383145645694629
0.07196836918592453,0.8766155088852988,0.13994345718901455,0.9383145645694629
0.07195141911506653,0.8768174474959612,0.13994345718901455,0.9383145645694629
0.07193665951490402,0.8768174474959612,0.14034733441033925,0.9383145645694629
0.07187353819608688,0.8770193861066236,0.14034733441033925,0.9383145645694629
0.07164774090051651,0.8770193861066236,0.14135702746365106,0.9383145645694629
0.07158949226140976,0.8774232633279483,0.14135702746365106,0.9383145645694629
0.0715869590640068,0.8774232633279483,0.1415589660743134,0.9383145645694629
0.07154187560081482,0.8776252019386107,0.1415589660743134,0.9383145645694629
0.0715247318148613,0.8776252019386107,0.14196284329563813,0.9383145645694629
0.07150866836309433,0.877827140549273,0.14196284329563813,0.9383145645694629
0.07149141281843185,0.877827140549273,0.1421647819063005,0.9383145645694629
0.07136870175600052,0.8790387722132472,0.1421647819063005,0.9383145645694629
0.07130178809165955,0.8790387722132472,0.14236672051696284,0.9383145645694629
0.07111614942550659,0.8798465266558966,0.14236672051696284,0.9383145645694629
0.07108858227729797,0.8798465266558966,0.1425686591276252,0.9383145645694629
0.07108666002750397,0.880048465266559,0.1425686591276252,0.9383145645694629
0.07098256796598434,0.880048465266559,0.14378029079159935,0.9383145645694629
0.07096648961305618,0.8802504038772213,0.14378029079159935,0.9383145645694629
0.07090439647436142,0.8802504038772213,0.14418416801292408,0.9383145645694629
0.07080397754907608,0.8804523424878837,0.14418416801292408,0.9383145645694629
0.07074800133705139,0.8804523424878837,0.14499192245557352,0.9383145645694629
0.07054924964904785,0.8810581583198708,0.14499192245557352,0.9383145645694629
0.07054390758275986,0.8810581583198708,0.14519386106623586,0.9383145645694629
0.07052666693925858,0.8812600969305331,0.14519386106623586,0.9383145645694629
0.07050343602895737,0.8812600969305331,0.14539579967689822,0.9383145645694629
0.0705002024769783,0.8814620355411955,0.14539579967689822,0.9383145645694629
0.07045861333608627,0.8814620355411955,0.1455977382875606,0.9383145645694629
0.07043540477752686,0.8816639741518578,0.1455977382875606,0.9383145645694629
0.07042385637760162,0.8816639741518578,0.14579967689822293,0.9383145645694629
0.07038329541683197,0.8818659127625202,0.14579967689822293,0.9383145645694629
0.07035812735557556,0.8818659127625202,0.1460016155088853,0.9383145645694629
0.07028564810752869,0.8822697899838449,0.1460016155088853,0.9383145645694629
0.07026960700750351,0.8822697899838449,0.14620355411954766,0.9383145645694629
0.07026848196983337,0.8824717285945073,0.14620355411954766,0.9383145645694629
0.07024350017309189,0.8824717285945073,0.14640549273021003,0.9383145645694629
0.07021107524633408,0.8826736672051696,0.14640549273021003,0.9383145645694629
0.07017873227596283,0.8826736672051696,0.14660743134087237,0.9383145645694629
0.07016731053590775,0.882875605815832,0.14660743134087237,0.9383145645694629
0.07012218981981277,0.882875605815832,0.14680936995153474,0.9383145645694629
0.07008899003267288,0.8830775444264943,0.14680936995153474,0.9383145645694629
0.0700841099023819,0.8830775444264943,0.1470113085621971,0.9383145645694629
0.07007504254579544,0.8832794830371568,0.1470113085621971,0.9383145645694629
0.07003072649240494,0.8832794830371568,0.1474151857835218,0.9383145645694629
0.06999912858009338,0.8834814216478191,0.1474151857835218,0.9383145645694629
0.0699823796749115,0.8834814216478191,0.14761712439418417,0.9383145645694629
0.06992282718420029,0.8838852988691438,0.14761712439418417,0.9383145645694629
0.06984921544790268,0.8838852988691438,0.14781906300484654,0.9383145645694629
0.06984037160873413,0.8840872374798061,0.14781906300484654,0.9383145645694629
0.06974957138299942,0.8840872374798061,0.1484248788368336,0.9383145645694629
0.06969725340604782,0.8842891760904685,0.1484248788368336,0.9383145645694629
0.06967700272798538,0.8842891760904685,0.14882875605815832,0.9383145645694629
0.06964744627475739,0.8844911147011308,0.14882875605815832,0.9383145645694629
0.069550521671772,0.8844911147011308,0.1494345718901454,0.9383145645694629
0.06953807920217514,0.8846930533117933,0.1494345718901454,0.9383145645694629
0.06929431110620499,0.8846930533117933,0.15004038772213246,0.9383145645694629
0.06914668530225754,0.8855008077544426,0.15004038772213246,0.9383145645694629
0.06910181790590286,0.8855008077544426,0.1504442649434572,0.9383145645694629
0.0690583810210228,0.885702746365105,0.1504442649434572,0.9383145645694629
0.06895765662193298,0.885702746365105,0.15125201938610663,0.9383145645694629
0.06893603503704071,0.8859046849757674,0.15125201938610663,0.9383145645694629
0.06888997554779053,0.8859046849757674,0.15165589660743134,0.9383145645694629
0.06887064129114151,0.8861066235864298,0.15165589660743134,0.9383145645694629
0.06886608153581619,0.8861066235864298,0.1518578352180937,0.9383145645694629
0.06860241293907166,0.8867124394184168,0.1518578352180937,0.9383145645694629
0.06859830766916275,0.8867124394184168,0.15205977382875605,0.9383145645694629
0.06859532743692398,0.8869143780290791,0.15205977382875605,0.9383145645694629
0.06858837604522705,0.8869143780290791,0.1522617124394184,0.9383145645694629
0.06858523190021515,0.8871163166397416,0.1522617124394184,0.9383145645694629
0.06846833229064941,0.8871163166397416,0.15286752827140548,0.9383145645694629
0.06833814829587936,0.8875201938610663,0.15286752827140548,0.9383145645694629
0.06832332164049149,0.8875201938610663,0.15306946688206785,0.9383145645694629
0.06829655170440674,0.8877221324717286,0.15306946688206785,0.9383145645694629
0.06827136129140854,0.8877221324717286,0.15347334410339256,0.9383145645694629
0.06807626038789749,0.8891357027463651,0.15347334410339256,0.9383145645694629
0.06801921874284744,0.8891357027463651,0.1538772213247173,0.9383145645694629
0.06797030568122864,0.8893376413570274,0.1538772213247173,0.9383145645694629
0.06787960976362228,0.8893376413570274,0.154281098546042,0.9383145645694629
0.0678553506731987,0.8897415185783522,0.154281098546042,0.9383145645694629
0.06775180995464325,0.8897415185783522,0.15488691437802907,0.9383145645694629
0.06773057579994202,0.8899434571890146,0.15488691437802907,0.9383145645694629
0.06769193708896637,0.8899434571890146,0.15508885298869143,0.9383145645694629
0.0675225481390953,0.8905492730210016,0.15508885298869143,0.9383145645694629
0.06748712062835693,0.8905492730210016,0.1552907915993538,0.9383145645694629
0.0673774778842926,0.8909531502423264,0.1552907915993538,0.9383145645694629
0.06730559468269348,0.8909531502423264,0.1556946688206785,0.9383145645694629
0.0672820508480072,0.8911550888529887,0.1556946688206785,0.9383145645694629
0.0672757476568222,0.8911550888529887,0.15589660743134087,0.9383145645694629
0.06724699586629868,0.8913570274636511,0.15589660743134087,0.9383145645694629
0.06720802187919617,0.8913570274636511,0.15630048465266558,0.9383145645694629
0.06718748807907104,0.8917609046849758,0.15630048465266558,0.9383145645694629
0.06715355068445206,0.8917609046849758,0.15650242326332794,0.9383145645694629
0.0671127438545227,0.8921647819063004,0.15650242326332794,0.9383145645694629
0.06702198833227158,0.8921647819063004,0.1577140549273021,0.9383145645694629
0.06698904186487198,0.8925686591276252,0.1577140549273021,0.9383145645694629
0.06682968139648438,0.8925686591276252,0.1583198707592892,0.9383145645694629
0.06682241708040237,0.8927705977382876,0.1583198707592892,0.9383145645694629
0.06679968535900116,0.8927705977382876,0.15852180936995153,0.9383145645694629
0.06665229797363281,0.893578352180937,0.15852180936995153,0.9383145645694629
0.06658562272787094,0.893578352180937,0.1591276252019386,0.9383145645694629
0.06657261401414871,0.8937802907915994,0.1591276252019386,0.9383145645694629
0.0665430799126625,0.8937802907915994,0.15953150242326333,0.9383145645694629
0.06641612201929092,0.8943861066235864,0.15953150242326333,0.9383145645694629
0.06640567630529404,0.8943861066235864,0.1597334410339257,0.9383145645694629
0.066383957862854,0.8945880452342488,0.1597334410339257,0.9383145645694629
0.06636269390583038,0.8945880452342488,0.1601373182552504,0.9383145645694629
0.06624741852283478,0.8953957996768982,0.1601373182552504,0.9383145645694629
0.06623180955648422,0.8953957996768982,0.16074313408723748,0.9383145645694629
0.06614211201667786,0.8957996768982229,0.16074313408723748,0.9383145645694629
0.06603703647851944,0.8957996768982229,0.16094507269789984,0.9383145645694629
0.06603265553712845,0.8960016155088854,0.16094507269789984,0.9383145645694629
0.0660000592470169,0.8960016155088854,0.1611470113085622,0.9383145645694629
0.06591882556676865,0.8962035541195477,0.1611470113085622,0.9383145645694629
0.06580571085214615,0.8962035541195477,0.16175282714054928,0.9383145645694629
0.06572584062814713,0.8968093699515347,0.16175282714054928,0.9383145645694629
0.06572462618350983,0.8968093699515347,0.16195476575121162,0.9383145645694629
0.06566324084997177,0.8972132471728594,0.16195476575121162,0.9383145645694629
0.0656139999628067,0.8972132471728594,0.162156704361874,0.9383145645694629
0.06554389744997025,0.8980210016155089,0.162156704361874,0.9383145645694629
0.06548189371824265,0.8980210016155089,0.16235864297253635,0.9383145645694629
0.06539219617843628,0.898626817447496,0.16235864297253635,0.9383145645694629
0.06538285315036774,0.898626817447496,0.16256058158319872,0.9383145645694629
0.06537006795406342,0.8988287560581584,0.16256058158319872,0.9383145645694629
0.06535925716161728,0.8988287560581584,0.16276252019386106,0.9383145645694629
0.065255306661129,0.8996365105008077,0.16276252019386106,0.9383145645694629
0.06519535928964615,0.8996365105008077,0.16336833602584813,0.9383145645694629
0.06518783420324326,0.8998384491114702,0.16336833602584813,0.9383145645694629
0.06516621261835098,0.8998384491114702,0.1635702746365105,0.9383145645694629
0.06516067683696747,0.9000403877221325,0.1635702746365105,0.9383145645694629
0.06493060290813446,0.9000403877221325,0.1645799676898223,0.9383145645694629
0.06490090489387512,0.9002423263327949,0.1645799676898223,0.9383145645694629
0.06473672389984131,0.9002423263327949,0.16538772213247172,0.9383145645694629
0.0647071972489357,0.9004442649434572,0.16538772213247172,0.9383145645694629
0.06467361748218536,0.9004442649434572,0.16558966074313408,0.9383145645694629
0.06460650265216827,0.9008481421647819,0.16558966074313408,0.9383145645694629
0.06451378762722015,0.9008481421647819,0.16619547657512115,0.9383145645694629
0.06446803361177444,0.9012520193861067,0.16619547657512115,0.9383145645694629
0.06444411724805832,0.9012520193861067,0.16639741518578352,0.9383145645694629
0.06441448628902435,0.901453957996769,0.16639741518578352,0.9383145645694629
0.064362071454525,0.901453957996769,0.16680129240710823,0.9383145645694629
0.06431331485509872,0.902059773828756,0.16680129240710823,0.9383145645694629
0.064258873462677,0.902059773828756,0.1670032310177706,0.9383145645694629
0.06425528228282928,0.9022617124394184,0.1670032310177706,0.9383145645694629
0.0641939789056778,0.9022617124394184,0.16720516962843296,0.9383145645694629
0.064137764275074,0.9028675282714055,0.16720516962843296,0.9383145645694629
0.06410269439220428,0.9028675282714055,0.16760904684975766,0.9383145645694629
0.06408876180648804,0.9030694668820679,0.16760904684975766,0.9383145645694629
0.06404954940080643,0.9030694668820679,0.1680129240710824,0.9383145645694629
0.06400387734174728,0.9032714054927302,0.1680129240710824,0.9383145645694629
0.0639706403017044,0.9032714054927302,0.1684168012924071,0.9383145645694629
0.06392406672239304,0.903675282714055,0.1684168012924071,0.9383145645694629
0.06391379982233047,0.903675282714055,0.16861873990306947,0.9383145645694629
0.0638975277543068,0.9038772213247173,0.16861873990306947,0.9383145645694629
0.06385787576436996,0.9038772213247173,0.16882067851373184,0.9383145645694629
0.06377959996461868,0.904886914378029,0.16882067851373184,0.9383145645694629
0.06364031136035919,0.904886914378029,0.16983037156704361,0.9383145645694629
0.06354613602161407,0.9052907915993538,0.16983037156704361,0.9383145645694629
0.06347538530826569,0.9052907915993538,0.17023424878836835,0.9383145645694629
0.06345353275537491,0.9054927302100162,0.17023424878836835,0.9383145645694629
0.063404381275177,0.9054927302100162,0.17084006462035542,0.9383145645694629
0.06337396055459976,0.9056946688206785,0.17084006462035542,0.9383145645694629
0.06325679272413254,0.9056946688206785,0.1718497576736672,0.9383145645694629
0.06317179650068283,0.9058966074313409,0.1718497576736672,0.9383145645694629
0.06316913664340973,0.9058966074313409,0.17205169628432956,0.9383145645694629
0.06307244300842285,0.9060985460420032,0.17205169628432956,0.9383145645694629
0.06292247027158737,0.9060985460420032,0.1732633279483037,0.9383145645694629
0.06285139918327332,0.9069063004846527,0.1732633279483037,0.9383145645694629
0.06279225647449493,0.9069063004846527,0.17386914378029078,0.9383145645694629
0.0627262219786644,0.9073101777059773,0.17386914378029078,0.9383145645694629
0.06267867982387543,0.9073101777059773,0.17447495961227788,0.9383145645694629
0.06260322779417038,0.9079159935379645,0.17447495961227788,0.9383145645694629
0.06247389689087868,0.9079159935379645,0.1752827140549273,0.9383145645694629
0.06245674937963486,0.9081179321486268,0.1752827140549273,0.9383145645694629
0.06244350224733353,0.9081179321486268,0.17548465266558966,0.9383145645694629
0.062339898198843,0.9089256865912763,0.17548465266558966,0.9383145645694629
0.06223433464765549,0.9089256865912763,0.17609046849757673,0.9383145645694629
0.06222569942474365,0.9091276252019386,0.17609046849757673,0.9383145645694629
0.06222018599510193,0.9091276252019386,0.1762924071082391,0.9383145645694629
0.06219806522130966,0.909935379644588,0.1762924071082391,0.9383145645694629
0.06219586357474327,0.909935379644588,0.17649434571890146,0.9383145645694629
0.062149982899427414,0.9101373182552503,0.17649434571890146,0.9383145645694629
0.06200229749083519,0.9101373182552503,0.17790791599353797,0.9383145645694629
0.06192152574658394,0.9103392568659128,0.17790791599353797,0.9383145645694629
0.061806365847587585,0.9103392568659128,0.17831179321486268,0.9383145645694629
0.06180575489997864,0.9105411954765751,0.17831179321486268,0.9383145645694629
0.061805400997400284,0.9105411954765751,0.17851373182552505,0.9383145645694629
0.06177742779254913,0.9109450726978998,0.17851373182552505,0.9383145645694629
0.061745308339595795,0.9109450726978998,0.17911954765751212,0.9383145645694629
0.061717402189970016,0.9113489499192245,0.17911954765751212,0.9383145645694629
0.06171669811010361,0.9113489499192245,0.17932148626817448,0.9383145645694629
0.06166490167379379,0.9119547657512116,0.17932148626817448,0.9383145645694629
0.06159110367298126,0.9119547657512116,0.17952342487883682,0.9383145645694629
0.061528101563453674,0.912156704361874,0.17952342487883682,0.9383145645694629
0.061330314725637436,0.912156704361874,0.1811389337641357,0.9383145645694629
0.061253417283296585,0.9123586429725363,0.1811389337641357,0.9383145645694629
0.06117099151015282,0.9123586429725363,0.18194668820678514,0.9383145645694629
0.06114986911416054,0.9125605815831987,0.18194668820678514,0.9383145645694629
0.06106884777545929,0.9125605815831987,0.1825525040387722,0.9383145645694629
0.06094115972518921,0.9129644588045234,0.1825525040387722,0.9383145645694629
0.060930367559194565,0.9129644588045234,0.18275444264943458,0.9383145645694629
0.06087184697389603,0.9133683360258481,0.18275444264943458,0.9383145645694629
0.06080867350101471,0.9133683360258481,0.18336025848142165,0.9383145645694629
0.060749053955078125,0.9135702746365105,0.18336025848142165,0.9383145645694629
0.060711268335580826,0.9135702746365105,0.18356219709208402,0.9383145645694629
0.06069505587220192,0.9137722132471728,0.18356219709208402,0.9383145645694629
0.06053931266069412,0.9137722132471728,0.18517770597738287,0.9383145645694629
0.060409385710954666,0.9147819063004846,0.18517770597738287,0.9383145645694629
0.06033322960138321,0.9147819063004846,0.18578352180936994,0.9383145645694629
0.06027698889374733,0.914983844911147,0.18578352180936994,0.9383145645694629
0.06024293974041939,0.914983844911147,0.18638933764135704,0.9383145645694629
0.060158949345350266,0.9155896607431341,0.18638933764135704,0.9383145645694629
0.06011926010251045,0.9155896607431341,0.18659127625201938,0.9383145645694629
0.06009896844625473,0.9157915993537964,0.18659127625201938,0.9383145645694629
0.06002972275018692,0.9157915993537964,0.18739903069466882,0.9383145645694629
0.060008760541677475,0.9161954765751211,0.18739903069466882,0.9383145645694629
0.05997956171631813,0.9161954765751211,0.18760096930533118,0.9383145645694629
0.059978146106004715,0.9163974151857835,0.18760096930533118,0.9383145645694629
0.05997448414564133,0.9163974151857835,0.18780290791599355,0.9383145645694629
0.059933099895715714,0.9168012924071083,0.18780290791599355,0.9383145645694629
0.05977434664964676,0.9168012924071083,0.18881260096930533,0.9383145645694629
0.059742819517850876,0.9170032310177706,0.18881260096930533,0.9383145645694629
0.05974060669541359,0.9170032310177706,0.1890145395799677,0.9383145645694629
0.05972004309296608,0.9174071082390953,0.1890145395799677,0.9383145645694629
0.05966070294380188,0.9174071082390953,0.18982229402261713,0.9383145645694629
0.05957772582769394,0.9176090468497576,0.18982229402261713,0.9383145645694629
0.05953716114163399,0.9176090468497576,0.1904281098546042,0.9383145645694629
0.059473082423210144,0.9182148626817448,0.1904281098546042,0.9383145645694629
0.05937971919775009,0.9182148626817448,0.19103392568659128,0.9383145645694629
0.05937744677066803,0.9184168012924071,0.19103392568659128,0.9383145645694629
0.05934768542647362,0.9184168012924071,0.19123586429725364,0.9383145645694629
0.05934013053774834,0.9186187399030694,0.19123586429725364,0.9383145645694629
0.05921890586614609,0.9186187399030694,0.19204361873990308,0.9383145645694629
0.05919650197029114,0.9188206785137318,0.19204361873990308,0.9383145645694629
0.05914844945073128,0.9188206785137318,0.19305331179321486,0.9383145645694629
0.05909886211156845,0.9190226171243941,0.19305331179321486,0.9383145645694629
0.05909379944205284,0.9190226171243941,0.19325525040387723,0.9383145645694629
0.059017546474933624,0.9194264943457189,0.19325525040387723,0.9383145645694629
0.05894041433930397,0.9194264943457189,0.19365912762520193,0.9383145645694629
0.058900244534015656,0.9198303715670436,0.19365912762520193,0.9383145645694629
0.05882854014635086,0.9198303715670436,0.19507269789983844,0.9383145645694629
0.05879601836204529,0.9200323101777059,0.19507269789983844,0.9383145645694629
0.05869189649820328,0.9200323101777059,0.19608239095315025,0.9383145645694629
0.05865993723273277,0.9202342487883683,0.19608239095315025,0.9383145645694629
0.058579906821250916,0.9202342487883683,0.19668820678513732,0.9383145645694629
0.058523546904325485,0.9204361873990307,0.19668820678513732,0.9383145645694629
0.05849803611636162,0.9204361873990307,0.1968901453957997,0.9383145645694629
0.05846085771918297,0.9208400646203554,0.1968901453957997,0.9383145645694629
0.058410655707120895,0.9208400646203554,0.19749596122778676,0.9383145645694629
0.05839318037033081,0.9210420032310178,0.19749596122778676,0.9383145645694629
0.058282915502786636,0.9210420032310178,0.1983037156704362,0.9383145645694629
0.05825445428490639,0.9212439418416801,0.1983037156704362,0.9383145645694629
0.057951420545578,0.9212439418416801,0.19991922455573505,0.9383145645694629
0.057947173714637756,0.9214458804523424,0.19991922455573505,0.9383145645694629
0.057917915284633636,0.9214458804523424,0.20012116316639741,0.9383145645694629
0.05784013867378235,0.9220516962843296,0.20012116316639741,0.9383145645694629
0.05782744288444519,0.9220516962843296,0.20032310177705978,0.9383145645694629
0.05776965990662575,0.9224555735056543,0.20032310177705978,0.9383145645694629
0.0576053261756897,0.9224555735056543,0.20153473344103393,0.9383145645694629
0.05759928748011589,0.9226575121163166,0.20153473344103393,0.9383145645694629
0.05756226181983948,0.9226575121163166,0.2017366720516963,0.9383145645694629
0.057524118572473526,0.922859450726979,0.2017366720516963,0.9383145645694629
0.05739579722285271,0.922859450726979,0.20274636510500807,0.9383145645694629
0.05739261955022812,0.9230613893376414,0.20274636510500807,0.9383145645694629
0.057370562106370926,0.9230613893376414,0.20294830371567044,0.9383145645694629
0.05735760182142258,0.9232633279483037,0.20294830371567044,0.9383145645694629
0.057297904044389725,0.9232633279483037,0.2035541195476575,0.9383145645694629
0.05709973722696304,0.9236672051696284,0.2035541195476575,0.9383145645694629
0.056922346353530884,0.9236672051696284,0.20436187399030695,0.9383145645694629
0.05690259113907814,0.9238691437802908,0.20436187399030695,0.9383145645694629
0.05688058212399483,0.9238691437802908,0.2045638126009693,0.9383145645694629
0.05682507902383804,0.9242730210016155,0.2045638126009693,0.9383145645694629
0.05674375966191292,0.9242730210016155,0.20476575121163165,0.9383145645694629
0.056740902364254,0.9244749596122779,0.20476575121163165,0.9383145645694629
0.05665779858827591,0.9244749596122779,0.20597738287560582,0.9383145645694629
0.056603338569402695,0.9248788368336026,0.20597738287560582,0.9383145645694629
0.05660261958837509,0.9248788368336026,0.20617932148626816,0.9383145645694629
0.05646176263689995,0.9254846526655897,0.20617932148626816,0.9383145645694629
0.05640947073698044,0.9254846526655897,0.20638126009693053,0.9383145645694629
0.05636398494243622,0.925686591276252,0.20638126009693053,0.9383145645694629
0.05632547661662102,0.925686591276252,0.2065831987075929,0.9383145645694629
0.05630682781338692,0.9260904684975767,0.2065831987075929,0.9383145645694629
0.056260354816913605,0.9260904684975767,0.20678513731825526,0.9383145645694629
0.05620771273970604,0.9262924071082391,0.20678513731825526,0.9383145645694629
0.056190330535173416,0.9262924071082391,0.20718901453957997,0.9383145645694629
0.056159358471632004,0.9264943457189014,0.20718901453957997,0.9383145645694629
0.05607523024082184,0.9264943457189014,0.2079967689822294,0.9383145645694629
0.0560525506734848,0.9266962843295639,0.2079967689822294,0.9383145645694629
0.05599195882678032,0.9266962843295639,0.20860258481421648,0.9383145645694629
0.055941421538591385,0.9271001615508885,0.20860258481421648,0.9383145645694629
0.0558292530477047,0.9271001615508885,0.20961227786752828,0.9383145645694629
0.05580083280801773,0.9273021001615509,0.20961227786752828,0.9383145645694629
0.05568579211831093,0.9273021001615509,0.210016155088853,0.9383145645694629
0.0556647926568985,0.9275040387722132,0.210016155088853,0.9383145645694629
0.055475492030382156,0.9275040387722132,0.2118336025848142,0.9383145645694629
0.055432919412851334,0.9277059773828756,0.2118336025848142,0.9383145645694629
0.05542227625846863,0.9277059773828756,0.21223747980613894,0.9383145645694629
0.05540349334478378,0.927907915993538,0.21223747980613894,0.9383145645694629
0.05518464744091034,0.927907915993538,0.2138529886914378,0.9383145645694629
0.0551200769841671,0.9283117932148627,0.2138529886914378,0.9383145645694629
0.05502128601074219,0.9283117932148627,0.21466074313408723,0.9383145645694629
0.05492617189884186,0.9287156704361874,0.21466074313408723,0.9383145645694629
0.054846253246068954,0.9287156704361874,0.21567043618739903,0.9383145645694629
0.054786719381809235,0.9293214862681745,0.21567043618739903,0.9383145645694629
0.05463395640254021,0.9293214862681745,0.21708400646203554,0.9383145645694629
0.054627738893032074,0.9295234248788369,0.21708400646203554,0.9383145645694629
0.05456554517149925,0.9295234248788369,0.21768982229402262,0.9383145645694629
0.05451146513223648,0.9299273021001615,0.21768982229402262,0.9383145645694629
0.054445259273052216,0.9299273021001615,0.2182956381260097,0.9383145645694629
0.05444449558854103,0.9301292407108239,0.2182956381260097,0.9383145645694629
0.05428139865398407,0.9301292407108239,0.21950726978998383,0.9383145645694629
0.054236236959695816,0.9303311793214862,0.21950726978998383,0.9383145645694629
0.054205521941185,0.9303311793214862,0.22011308562197093,0.9383145645694629
0.054200202226638794,0.9305331179321487,0.22011308562197093,0.9383145645694629
0.054139506071805954,0.9305331179321487,0.220718901453958,0.9383145645694629
0.05409867316484451,0.930735056542811,0.220718901453958,0.9383145645694629
0.0540655143558979,0.930735056542811,0.2211227786752827,0.9383145645694629
0.05406242609024048,0.9309369951534734,0.2211227786752827,0.9383145645694629
0.05403231829404831,0.9309369951534734,0.22152665589660744,0.9383145645694629
0.05402219295501709,0.9311389337641357,0.22152665589660744,0.9383145645694629
0.05397644266486168,0.9311389337641357,0.22193053311793215,0.9383145645694629
0.05395251139998436,0.931340872374798,0.22193053311793215,0.9383145645694629
0.053894899785518646,0.931340872374798,0.22213247172859452,0.9383145645694629
0.0538504384458065,0.9315428109854604,0.22213247172859452,0.9383145645694629
0.05384448915719986,0.9315428109854604,0.22233441033925685,0.9383145645694629
0.0538291409611702,0.9319466882067852,0.22233441033925685,0.9383145645694629
0.053709398955106735,0.9319466882067852,0.22334410339256866,0.9383145645694629
0.053680215030908585,0.9321486268174475,0.22334410339256866,0.9383145645694629
0.05366728827357292,0.9321486268174475,0.22354604200323103,0.9383145645694629
0.05362846702337265,0.9323505654281099,0.22354604200323103,0.9383145645694629
0.05352478846907616,0.9323505654281099,0.22435379644588047,0.9383145645694629
0.05352151021361351,0.9325525040387722,0.22435379644588047,0.9383145645694629
0.053397390991449356,0.9325525040387722,0.22536348949919224,0.9383145645694629
0.05336945876479149,0.932956381260097,0.22536348949919224,0.9383145645694629
0.05320687219500542,0.932956381260097,0.22677705977382875,0.9383145645694629
0.053199756890535355,0.9331583198707593,0.22677705977382875,0.9383145645694629
0.053182296454906464,0.9331583198707593,0.22697899838449112,0.9383145645694629
0.05305544659495354,0.933562197092084,0.22697899838449112,0.9383145645694629
0.052944689989089966,0.933562197092084,0.2279886914378029,0.9383145645694629
0.05292051285505295,0.9337641357027464,0.2279886914378029,0.9383145645694629
0.052872173488140106,0.9337641357027464,0.22879644588045234,0.9383145645694629
0.052850328385829926,0.9339660743134087,0.22879644588045234,0.9383145645694629
0.05281265079975128,0.9339660743134087,0.22920032310177707,0.9383145645694629
0.05278099328279495,0.934168012924071,0.22920032310177707,0.9383145645694629
0.052702948451042175,0.934168012924071,0.22980613893376414,0.9383145645694629
0.05267143249511719,0.9343699515347335,0.22980613893376414,0.9383145645694629
0.05256574973464012,0.9343699515347335,0.23041195476575121,0.9383145645694629
0.05246668681502342,0.9349757673667205,0.23041195476575121,0.9383145645694629
0.05245720222592354,0.9349757673667205,0.23061389337641358,0.9383145645694629
0.05245615541934967,0.9351777059773829,0.23061389337641358,0.9383145645694629
0.05241549387574196,0.9351777059773829,0.23182552504038773,0.9383145645694629
0.05233839899301529,0.9353796445880452,0.23182552504038773,0.9383145645694629
0.05230558663606644,0.9353796445880452,0.23263327948303716,0.9383145645694629
0.052303675562143326,0.9355815831987075,0.23263327948303716,0.9383145645694629
0.05223742499947548,0.9355815831987075,0.23303715670436187,0.9383145645694629
0.052197352051734924,0.93578352180937,0.23303715670436187,0.9383145645694629
0.05209849029779434,0.93578352180937,0.2338449111470113,0.9383145645694629
0.052090615034103394,0.9359854604200323,0.2338449111470113,0.9383145645694629
0.05207005515694618,0.9359854604200323,0.23404684975767368,0.9383145645694629
0.05205047130584717,0.9361873990306947,0.23404684975767368,0.9383145645694629
0.05191008001565933,0.9361873990306947,0.23525848142164782,0.9383145645694629
0.05188900604844093,0.936389337641357,0.23525848142164782,0.9383145645694629
0.051840607076883316,0.936389337641357,0.23566235864297252,0.9383145645694629
0.05179441720247269,0.9365912762520194,0.23566235864297252,0.9383145645694629
0.05178166180849075,0.9365912762520194,0.2358642972536349,0.9383145645694629
0.05178006365895271,0.9367932148626817,0.2358642972536349,0.9383145645694629
0.05171436443924904,0.9367932148626817,0.23626817447495962,0.9383145645694629
0.051687173545360565,0.9371970920840065,0.23626817447495962,0.9383145645694629
0.05154228210449219,0.9371970920840065,0.23768174474959614,0.9383145645694629
0.051498860120773315,0.9373990306946688,0.23768174474959614,0.9383145645694629
0.051405951380729675,0.9373990306946688,0.23909531502423265,0.9383145645694629
0.051388904452323914,0.9376009693053312,0.23909531502423265,0.9383145645694629
0.05128295719623566,0.9376009693053312,0.24010500807754442,0.9383145645694629
0.05124785006046295,0.9378029079159935,0.24010500807754442,0.9383145645694629
0.051219500601291656,0.9378029079159935,0.24050888529886916,0.9383145645694629
0.05121670290827751,0.9380048465266559,0.24050888529886916,0.9383145645694629
0.05113429203629494,0.9380048465266559,0.24151857835218093,0.9383145645694629
0.05112415924668312,0.9382067851373183,0.24151857835218093,0.9383145645694629
0.0509033128619194,0.9382067851373183,0.24273021001615508,0.9383145645694629
0.05090179666876793,0.9384087237479806,0.24273021001615508,0.9383145645694629
0.050898656249046326,0.9384087237479806,0.24293214862681745,0.9383145645694629
0.05088433623313904,0.938610662358643,0.24293214862681745,0.9383145645694629
0.050862353295087814,0.938610662358643,0.24353796445880452,0.9383145645694629
0.050785087049007416,0.9388126009693053,0.24353796445880452,0.9383145645694629
0.05070831999182701,0.9388126009693053,0.24474959612277866,0.9383145645694629
0.05070101469755173,0.9390145395799677,0.24474959612277866,0.9383145645694629
0.05063900724053383,0.9390145395799677,0.2455573505654281,0.9383145645694629
0.05063791945576668,0.93921647819063,0.2455573505654281,0.9383145645694629
0.05047595873475075,0.93921647819063,0.2469709208400646,0.9383145645694629
0.05047449469566345,0.9394184168012925,0.2469709208400646,0.9383145645694629
0.0504625178873539,0.9394184168012925,0.24737479806138934,0.9383145645694629
0.050456635653972626,0.9396203554119548,0.24737479806138934,0.9383145645694629
0.05043386295437813,0.9396203554119548,0.24777867528271405,0.9383145645694629
0.050380803644657135,0.9402261712439418,0.24777867528271405,0.9383145645694629
0.050142884254455566,0.9402261712439418,0.25040387722132473,0.9383145645694629
0.05013484135270119,0.9404281098546042,0.25040387722132473,0.9383145645694629
0.05003906786441803,0.9404281098546042,0.2508077544426494,0.9383145645694629
0.050034500658512115,0.9406300484652665,0.2508077544426494,0.9383145645694629
0.049886591732501984,0.9406300484652665,0.2520193861066236,0.9383145645694629
0.04987090826034546,0.940831987075929,0.2520193861066236,0.9383145645694629
0.04980852082371712,0.940831987075929,0.2524232633279483,0.9383145645694629
0.049785200506448746,0.9410339256865913,0.2524232633279483,0.9383145645694629
0.04965320602059364,0.9410339256865913,0.25323101777059775,0.9383145645694629
0.04961607605218887,0.9412358642972536,0.25323101777059775,0.9383145645694629
0.04948694258928299,0.9412358642972536,0.25464458804523427,0.9383145645694629
0.04937604442238808,0.942043618739903,0.25464458804523427,0.9383145645694629
0.04927518218755722,0.942043618739903,0.2558562197092084,0.9383145645694629
0.049271777272224426,0.9422455573505655,0.2558562197092084,0.9383145645694629
0.04924772307276726,0.9422455573505655,0.2560581583198708,0.9383145645694629
0.04910897836089134,0.9424474959612278,0.2560581583198708,0.9383145645694629
0.04906001687049866,0.9424474959612278,0.25626009693053314,0.9383145645694629
0.049057476222515106,0.9426494345718901,0.25626009693053314,0.9383145645694629
0.04901967570185661,0.9426494345718901,0.2566639741518578,0.9383145645694629
0.04899289831519127,0.9428513731825525,0.2566639741518578,0.9383145645694629
0.04893817380070686,0.9428513731825525,0.2572697899838449,0.9383145645694629
0.048930078744888306,0.9430533117932148,0.2572697899838449,0.9383145645694629
0.04891597107052803,0.9430533117932148,0.2574717285945073,0.9383145645694629
0.04891320317983627,0.9432552504038773,0.2574717285945073,0.9383145645694629
0.04888392612338066,0.9432552504038773,0.25767366720516965,0.9383145645694629
0.048840638250112534,0.9434571890145396,0.25767366720516965,0.9383145645694629
0.04877372086048126,0.9434571890145396,0.2582794830371567,0.9383145645694629
0.048768941313028336,0.943659127625202,0.2582794830371567,0.9383145645694629
0.04852104187011719,0.943659127625202,0.2596930533117932,0.9383145645694629
0.04850772023200989,0.9440630048465266,0.2596930533117932,0.9383145645694629
0.048411138355731964,0.9440630048465266,0.26090468497576735,0.9383145645694629
0.04840966314077377,0.944264943457189,0.26090468497576735,0.9383145645694629
0.04828524962067604,0.944264943457189,0.2621163166397415,0.9383145645694629
0.048283789306879044,0.9444668820678513,0.2621163166397415,0.9383145645694629
0.048260368406772614,0.9444668820678513,0.26252019386106623,0.9383145645694629
0.0482574999332428,0.9446688206785138,0.26252019386106623,0.9383145645694629
0.04818759858608246,0.9446688206785138,0.2633279483037157,0.9383145645694629
0.0481797456741333,0.9448707592891761,0.2633279483037157,0.9383145645694629
0.04812750220298767,0.9448707592891761,0.2637318255250404,0.9383145645694629
0.04808923602104187,0.9450726978998385,0.2637318255250404,0.9383145645694629
0.04795870557427406,0.9450726978998385,0.2655492730210016,0.9383145645694629
0.04794870316982269,0.9454765751211631,0.2655492730210016,0.9383145645694629
0.04792364686727524,0.9454765751211631,0.26595315024232635,0.9383145645694629
0.047908976674079895,0.9456785137318255,0.26595315024232635,0.9383145645694629
0.047843847423791885,0.9456785137318255,0.2665589660743134,0.9383145645694629
0.04782877862453461,0.9458804523424879,0.2665589660743134,0.9383145645694629
0.047720767557621,0.9458804523424879,0.26777059773828754,0.9383145645694629
0.04771663248538971,0.9460823909531503,0.26777059773828754,0.9383145645694629
0.047602858394384384,0.9460823909531503,0.2689822294022617,0.9383145645694629
0.04758811369538307,0.9462843295638126,0.2689822294022617,0.9383145645694629
0.04754425585269928,0.9462843295638126,0.2695880452342488,0.9383145645694629
0.04751860350370407,0.946486268174475,0.2695880452342488,0.9383145645694629
0.047447025775909424,0.946486268174475,0.2703957996768982,0.9383145645694629
0.04744221270084381,0.9466882067851373,0.2703957996768982,0.9383145645694629
0.04739648476243019,0.9466882067851373,0.2710016155088853,0.9383145645694629
0.04733913019299507,0.9468901453957996,0.2710016155088853,0.9383145645694629
0.04719969257712364,0.9468901453957996,0.27221324717285944,0.9383145645694629
0.0471855029463768,0.947092084006462,0.27221324717285944,0.9383145645694629
0.04711916297674179,0.947092084006462,0.2730210016155089,0.9383145645694629
0.04710613563656807,0.9472940226171244,0.2730210016155089,0.9383145645694629
0.04702330008149147,0.9472940226171244,0.2734248788368336,0.9383145645694629
0.046982165426015854,0.9476978998384491,0.2734248788368336,0.9383145645694629
0.04679885134100914,0.9476978998384491,0.27504038772213246,0.9383145645694629
0.04675519838929176,0.9483037156704361,0.27504038772213246,0.9383145645694629
0.04675291106104851,0.9483037156704361,0.27524232633279483,0.9383145645694629
0.046712152659893036,0.9485056542810986,0.27524232633279483,0.9383145645694629
0.0466349720954895,0.9485056542810986,0.27584814216478193,0.9383145645694629
0.04660414904356003,0.9487075928917609,0.27584814216478193,0.9383145645694629
0.04648376256227493,0.9487075928917609,0.27726171243941844,0.9383145645694629
0.04645933955907822,0.9491114701130856,0.27726171243941844,0.9383145645694629
0.046251893043518066,0.9491114701130856,0.27887722132471726,0.9383145645694629
0.04623586684465408,0.949313408723748,0.27887722132471726,0.9383145645694629
0.04616985842585564,0.949313408723748,0.27907915993537963,0.9383145645694629
0.04616463929414749,0.9495153473344103,0.27907915993537963,0.9383145645694629
0.04600962996482849,0.9495153473344103,0.28049273021001614,0.9383145645694629
0.04598693922162056,0.9497172859450727,0.28049273021001614,0.9383145645694629
0.04598386213183403,0.9497172859450727,0.2806946688206785,0.9383145645694629
0.04594481736421585,0.9501211631663974,0.2806946688206785,0.9383145645694629
0.045917022973299026,0.9501211631663974,0.2808966074313409,0.9383145645694629
0.04588820040225983,0.9503231017770598,0.2808966074313409,0.9383145645694629
0.045854680240154266,0.9503231017770598,0.2813004846526656,0.9383145645694629
0.045809391885995865,0.9505250403877221,0.2813004846526656,0.9383145645694629
0.04564232751727104,0.9505250403877221,0.2827140549273021,0.9383145645694629
0.045607395470142365,0.9507269789983845,0.2827140549273021,0.9383145645694629
0.045521073043346405,0.9507269789983845,0.2835218093699515,0.9383145645694629
0.04548932984471321,0.9509289176090469,0.2835218093699515,0.9383145645694629
0.04518261179327965,0.9509289176090469,0.2859450726978998,0.9383145645694629
0.04514789953827858,0.9511308562197092,0.2859450726978998,0.9383145645694629
0.04512687772512436,0.9511308562197092,0.2861470113085622,0.9383145645694629
0.04508732259273529,0.9515347334410339,0.2861470113085622,0.9383145645694629
0.04507923871278763,0.9515347334410339,0.28634894991922455,0.9383145645694629
0.04504554718732834,0.9523424878836834,0.28634894991922455,0.9383145645694629
0.04497459903359413,0.9523424878836834,0.287156704361874,0.9383145645694629
0.044974036514759064,0.9525444264943457,0.287156704361874,0.9383145645694629
0.0449213944375515,0.9525444264943457,0.2881663974151858,0.9383145645694629
0.04481786489486694,0.9529483037156704,0.2881663974151858,0.9383145645694629
0.04477822780609131,0.9529483037156704,0.28978190630048467,0.9383145645694629
0.0447620190680027,0.9531502423263328,0.28978190630048467,0.9383145645694629
0.044753119349479675,0.9531502423263328,0.28998384491114704,0.9383145645694629
0.04474766552448273,0.9533521809369951,0.28998384491114704,0.9383145645694629
0.04467204213142395,0.9533521809369951,0.29079159935379645,0.9383145645694629
0.044649384915828705,0.9535541195476576,0.29079159935379645,0.9383145645694629
0.044576145708560944,0.9535541195476576,0.2911954765751212,0.9383145645694629
0.04457072913646698,0.9537560581583199,0.2911954765751212,0.9383145645694629
0.04452148824930191,0.9537560581583199,0.2924071082390953,0.9383145645694629
0.04451931640505791,0.9539579967689822,0.2924071082390953,0.9383145645694629
0.0443105511367321,0.9539579967689822,0.29422455573505657,0.9383145645694629
0.04426906630396843,0.9541599353796446,0.29422455573505657,0.9383145645694629
0.044190216809511185,0.9541599353796446,0.2948303715670436,0.9383145645694629
0.044175032526254654,0.9545638126009693,0.2948303715670436,0.9383145645694629
0.04392200708389282,0.9545638126009693,0.29705169628432954,0.9383145645694629
0.043878935277462006,0.9549676898222941,0.29705169628432954,0.9383145645694629
0.04382985085248947,0.9549676898222941,0.2972536348949919,0.9383145645694629
0.04377466067671776,0.9551696284329564,0.2972536348949919,0.9383145645694629
0.04363936558365822,0.9551696284329564,0.29826332794830374,0.9383145645694629
0.04362333193421364,0.9555735056542811,0.29826332794830374,0.9383145645694629
0.04348410293459892,0.9555735056542811,0.30048465266558966,0.9383145645694629
0.04344099387526512,0.9557754442649434,0.30048465266558966,0.9383145645694629
0.043280646204948425,0.9557754442649434,0.3023021001615509,0.9383145645694629
0.04322455823421478,0.9563812600969306,0.3023021001615509,0.9383145645694629
0.04313824325799942,0.9563812600969306,0.3031098546042003,0.9383145645694629
0.04311336204409599,0.9565831987075929,0.3031098546042003,0.9383145645694629
0.043035563081502914,0.9565831987075929,0.3037156704361874,0.9383145645694629
0.043033450841903687,0.9567851373182552,0.3037156704361874,0.9383145645694629
0.04299021512269974,0.9567851373182552,0.3041195476575121,0.9383145645694629
0.042960938066244125,0.9569870759289176,0.3041195476575121,0.9383145645694629
0.04292534291744232,0.9569870759289176,0.30432148626817446,0.9383145645694629
0.04292476177215576,0.9571890145395799,0.30432148626817446,0.9383145645694629
0.04275398701429367,0.9571890145395799,0.3053311793214863,0.9383145645694629
0.04273047298192978,0.9573909531502424,0.3053311793214863,0.9383145645694629
0.04254904016852379,0.9573909531502424,0.3075525040387722,0.9383145645694629
0.04252757877111435,0.9575928917609047,0.3075525040387722,0.9383145645694629
0.042417239397764206,0.9575928917609047,0.30876413570274636,0.9383145645694629
0.04238833114504814,0.9577948303715671,0.30876413570274636,0.9383145645694629
0.04237264022231102,0.9577948303715671,0.3091680129240711,0.9383145645694629
0.042359694838523865,0.9579967689822294,0.3091680129240711,0.9383145645694629
0.04226035624742508,0.9579967689822294,0.3099757673667205,0.9383145645694629
0.042241472750902176,0.9581987075928917,0.3099757673667205,0.9383145645694629
0.041788749396800995,0.9581987075928917,0.31401453957996767,0.9383145645694629
0.041764382272958755,0.9584006462035541,0.31401453957996767,0.9383145645694629
0.04172402620315552,0.9584006462035541,0.3144184168012924,0.9383145645694629
0.04169639199972153,0.9586025848142165,0.3144184168012924,0.9383145645694629
0.04165435582399368,0.9586025848142165,0.31522617124394187,0.9383145645694629
0.041639961302280426,0.9588045234248789,0.31522617124394187,0.9383145645694629
0.04163680225610733,0.9588045234248789,0.31563004846526654,0.9383145645694629
0.04160480201244354,0.9592084006462036,0.31563004846526654,0.9383145645694629
0.041568443179130554,0.9592084006462036,0.3158319870759289,0.9383145645694629
0.04153596609830856,0.9596122778675282,0.3158319870759289,0.9383145645694629
0.04146304726600647,0.9596122778675282,0.316437802907916,0.9383145645694629
0.04144112765789032,0.9598142164781907,0.316437802907916,0.9383145645694629
0.04142202064394951,0.9598142164781907,0.3166397415185784,0.9383145645694629
0.041410766541957855,0.960016155088853,0.3166397415185784,0.9383145645694629
0.04133100435137749,0.960016155088853,0.3180533117932149,0.9383145645694629
0.041325800120830536,0.9602180936995154,0.3180533117932149,0.9383145645694629
0.04125583544373512,0.9602180936995154,0.31865912762520193,0.9383145645694629
0.041254349052906036,0.9604200323101777,0.31865912762520193,0.9383145645694629
0.041216786950826645,0.9604200323101777,0.3196688206785137,0.9383145645694629
0.041191358119249344,0.9608239095315024,0.3196688206785137,0.9383145645694629
0.04109350964426994,0.9608239095315024,0.32067851373182554,0.9383145645694629
0.04107830673456192,0.9610258481421647,0.32067851373182554,0.9383145645694629
0.04099318012595177,0.9610258481421647,0.3210823909531502,0.9383145645694629
0.040978770703077316,0.9612277867528272,0.3210823909531502,0.9383145645694629
0.04061667621135712,0.9612277867528272,0.32532310177705975,0.9383145645694629
0.04060608521103859,0.9614297253634895,0.32532310177705975,0.9383145645694629
0.04034847021102905,0.9614297253634895,0.3287560581583199,0.9383145645694629
0.04030558839440346,0.9616316639741519,0.3287560581583199,0.9383145645694629
0.04022766277194023,0.9616316639741519,0.3305735056542811,0.9383145645694629
0.04022536426782608,0.9618336025848142,0.3305735056542811,0.9383145645694629
0.03985459357500076,0.9618336025848142,0.3346122778675283,0.9383145645694629
0.03979475051164627,0.9620355411954766,0.3346122778675283,0.9383145645694629
0.039750322699546814,0.9620355411954766,0.3354200323101777,0.9383145645694629
0.03974294289946556,0.9622374798061389,0.3354200323101777,0.9383145645694629
0.03954567387700081,0.9622374798061389,0.33723747980613894,0.9383145645694629
0.039545077830553055,0.9624394184168013,0.33723747980613894,0.9383145645694629
0.03948941081762314,0.9624394184168013,0.33804523424878835,0.9383145645694629
0.0394832007586956,0.9626413570274637,0.33804523424878835,0.9383145645694629
0.0394546277821064,0.9626413570274637,0.33865105008077545,0.9383145645694629
0.03945278748869896,0.962843295638126,0.33865105008077545,0.9383145645694629
0.039364561438560486,0.962843295638126,0.34006462035541196,0.9383145645694629
0.039342232048511505,0.9630452342487884,0.34006462035541196,0.9383145645694629
0.039235908538103104,0.9630452342487884,0.3412762520193861,0.9383145645694629
0.03923006355762482,0.9632471728594507,0.3412762520193861,0.9383145645694629
0.039171002805233,0.9632471728594507,0.34168012924071084,0.9383145645694629
0.03916789963841438,0.9634491114701131,0.34168012924071084,0.9383145645694629
0.03908591344952583,0.9634491114701131,0.34309369951534735,0.9383145645694629
0.039055828005075455,0.9636510500807755,0.34309369951534735,0.9383145645694629
0.03903539106249809,0.9636510500807755,0.3436995153473344,0.9383145645694629
0.039002589881420135,0.9638529886914378,0.3436995153473344,0.9383145645694629
0.03899981081485748,0.9638529886914378,0.34390145395799676,0.9383145645694629
0.03898471221327782,0.9640549273021002,0.34390145395799676,0.9383145645694629
0.038790829479694366,0.9640549273021002,0.34592084006462037,0.9383145645694629
0.0387890487909317,0.9642568659127625,0.34592084006462037,0.9383145645694629
0.0386696383357048,0.9642568659127625,0.3473344103392569,0.9383145645694629
0.03864584118127823,0.9644588045234249,0.3473344103392569,0.9383145645694629
0.03864359110593796,0.9644588045234249,0.34753634894991925,0.9383145645694629
0.03860146552324295,0.9646607431340872,0.34753634894991925,0.9383145645694629
0.03852503374218941,0.9646607431340872,0.3479402261712439,0.9383145645694629
0.03850400820374489,0.9648626817447497,0.3479402261712439,0.9383145645694629
0.038440439850091934,0.9648626817447497,0.34975767366720517,0.9383145645694629
0.03842739015817642,0.965064620355412,0.34975767366720517,0.9383145645694629
0.038350898772478104,0.965064620355412,0.35076736672051695,0.9383145645694629
0.038319382816553116,0.9654684975767367,0.35076736672051695,0.9383145645694629
0.03821486234664917,0.9654684975767367,0.3525848142164782,0.9383145645694629
0.03817722201347351,0.965670436187399,0.3525848142164782,0.9383145645694629
0.038098450750112534,0.965670436187399,0.3539983844911147,0.9383145645694629
0.038094449788331985,0.9658723747980614,0.3539983844911147,0.9383145645694629
0.037981025874614716,0.9658723747980614,0.35581583198707595,0.9383145645694629
0.03796408697962761,0.9662762520193862,0.35581583198707595,0.9383145645694629
0.03788662701845169,0.9662762520193862,0.35662358642972536,0.9383145645694629
0.0378815159201622,0.9664781906300485,0.35662358642972536,0.9383145645694629
0.03759317845106125,0.9664781906300485,0.35884491114701134,0.9383145645694629
0.03756168857216835,0.9666801292407108,0.35884491114701134,0.9383145645694629
0.037503961473703384,0.9666801292407108,0.3600565428109855,0.9383145645694629
0.0375024676322937,0.9670840064620355,0.3600565428109855,0.9383145645694629
0.03748022019863129,0.9670840064620355,0.36046042003231016,0.9383145645694629
0.037477895617485046,0.9672859450726979,0.36046042003231016,0.9383145645694629
0.03728504478931427,0.9672859450726979,0.3632875605815832,0.9383145645694629
0.03726496919989586,0.9674878836833603,0.3632875605815832,0.9383145645694629
0.03725392743945122,0.9674878836833603,0.36348949919224555,0.9383145645694629
0.03724726662039757,0.9676898222940227,0.36348949919224555,0.9383145645694629
0.03724686801433563,0.9676898222940227,0.3636914378029079,0.9383145645694629
0.03721199184656143,0.967891760904685,0.3636914378029079,0.9383145645694629
0.03707126900553703,0.967891760904685,0.36550888529886916,0.9383145645694629
0.037048470228910446,0.9680936995153473,0.36550888529886916,0.9383145645694629
0.03693971037864685,0.9680936995153473,0.36651857835218093,0.9383145645694629
0.0369390994310379,0.9682956381260097,0.36651857835218093,0.9383145645694629
0.03691057860851288,0.9682956381260097,0.36692245557350567,0.9383145645694629
0.036904141306877136,0.968497576736672,0.36692245557350567,0.9383145645694629
0.036315396428108215,0.968497576736672,0.3739903069466882,0.9383145645694629
0.03625866770744324,0.9689014539579968,0.3739903069466882,0.9383145645694629
0.03619006648659706,0.9689014539579968,0.375,0.9383145645694629
0.03613274171948433,0.9691033925686591,0.375,0.9383145645694629
0.03599115088582039,0.9691033925686591,0.3772213247172859,0.9383145645694629
0.035935431718826294,0.9693053311793215,0.3772213247172859,0.9383145645694629
0.03563123941421509,0.9693053311793215,0.3818659127625202,0.9383145645694629
0.03561929240822792,0.9695072697899838,0.3818659127625202,0.9383145645694629
0.03539690747857094,0.9695072697899838,0.38408723747980617,0.9383145645694629
0.03531261533498764,0.970113085621971,0.38408723747980617,0.9383145645694629
0.03525218367576599,0.970113085621971,0.3846930533117932,0.9383145645694629
0.035244643688201904,0.9703150242326333,0.3846930533117932,0.9383145645694629
0.03520384803414345,0.9703150242326333,0.385702746365105,0.9383145645694629
0.03519965708255768,0.970718901453958,0.385702746365105,0.9383145645694629
0.03517410159111023,0.970718901453958,0.3863085621970921,0.9383145645694629
0.03517192229628563,0.9709208400646203,0.3863085621970921,0.9383145645694629
0.035062264651060104,0.9709208400646203,0.3871163166397415,0.9383145645694629
0.03505907952785492,0.9711227786752827,0.3871163166397415,0.9383145645694629
0.03504040837287903,0.9711227786752827,0.38752019386106623,0.9383145645694629
0.03501477837562561,0.971324717285945,0.38752019386106623,0.9383145645694629
0.0348479337990284,0.971324717285945,0.3891357027463651,0.9383145645694629
0.03483756631612778,0.9715266558966075,0.3891357027463651,0.9383145645694629
0.03481845557689667,0.9715266558966075,0.3893376413570275,0.9383145645694629
0.03481321409344673,0.9717285945072698,0.3893376413570275,0.9383145645694629
0.034686941653490067,0.9717285945072698,0.390751211631664,0.9383145645694629
0.034663546830415726,0.9719305331179321,0.390751211631664,0.9383145645694629
0.03459654003381729,0.9719305331179321,0.393578352180937,0.9383145645694629
0.03459613770246506,0.9721324717285945,0.393578352180937,0.9383145645694629
0.034493859857320786,0.9721324717285945,0.3945880452342488,0.9383145645694629
0.03448445349931717,0.9723344103392568,0.3945880452342488,0.9383145645694629
0.03418496996164322,0.9723344103392568,0.3984248788368336,0.9383145645694629
0.034182071685791016,0.9725363489499192,0.3984248788368336,0.9383145645694629
0.033436719328165054,0.9725363489499192,0.4077140549273021,0.9383145645694629
0.033433303236961365,0.972940226171244,0.4077140549273021,0.9383145645694629
0.03343190252780914,0.972940226171244,0.4079159935379645,0.9383145645694629
0.033430423587560654,0.9731421647819063,0.4079159935379645,0.9383145645694629
0.03332624211907387,0.9731421647819063,0.409329563812601,0.9383145645694629
0.033320482820272446,0.9733441033925686,0.409329563812601,0.9383145645694629
0.033144280314445496,0.9733441033925686,0.41195476575121165,0.9383145645694629
0.033108506351709366,0.9739499192245558,0.41195476575121165,0.9383145645694629
0.0330946147441864,0.9739499192245558,0.4123586429725363,0.9383145645694629
0.033065930008888245,0.9741518578352181,0.4123586429725363,0.9383145645694629
0.032896414399147034,0.9741518578352181,0.41437802907915994,0.9383145645694629
0.03289264813065529,0.9743537964458805,0.41437802907915994,0.9383145645694629
0.0328492745757103,0.9743537964458805,0.41518578352180935,0.9383145645694629
0.03283780440688133,0.9745557350565428,0.41518578352180935,0.9383145645694629
0.032802727073431015,0.9745557350565428,0.4155896607431341,0.9383145645694629
0.03279444947838783,0.9747576736672051,0.4155896607431341,0.9383145645694629
0.03278857842087746,0.9747576736672051,0.41579159935379645,0.9383145645694629
0.03278379142284393,0.9749596122778675,0.41579159935379645,0.9383145645694629
0.03271305561065674,0.9749596122778675,0.4176090468497577,0.9383145645694629
0.032706812024116516,0.9751615508885298,0.4176090468497577,0.9383145645694629
0.03246030956506729,0.9751615508885298,0.420032310177706,0.9383145645694629
0.03244166076183319,0.9753634894991923,0.420032310177706,0.9383145645694629
0.032421063631772995,0.9753634894991923,0.4206381260096931,0.9383145645694629
0.03241122514009476,0.9755654281098546,0.4206381260096931,0.9383145645694629
0.03240737318992615,0.9755654281098546,0.4208400646203554,0.9383145645694629
0.032371144741773605,0.975767366720517,0.4208400646203554,0.9383145645694629
0.03216877952218056,0.975767366720517,0.4238691437802908,0.9383145645694629
0.032151419669389725,0.9759693053311793,0.4238691437802908,0.9383145645694629
0.03198367357254028,0.9759693053311793,0.4277059773828756,0.9383145645694629
0.031981565058231354,0.9761712439418416,0.4277059773828756,0.9383145645694629
0.03184482827782631,0.9761712439418416,0.4303311793214863,0.9383145645694629
0.031762320548295975,0.9765751211631664,0.4303311793214863,0.9383145645694629
0.031704146414995193,0.9765751211631664,0.43093699515347333,0.9383145645694629
0.031692080199718475,0.9767770597738288,0.43093699515347333,0.9383145645694629
0.03164399787783623,0.9767770597738288,0.4317447495961228,0.9383145645694629
0.03164099156856537,0.9769789983844911,0.4317447495961228,0.9383145645694629
0.03159504011273384,0.9769789983844911,0.43235056542810985,0.9383145645694629
0.03159051761031151,0.9771809369951535,0.43235056542810985,0.9383145645694629
0.03103162907063961,0.9771809369951535,0.4410339256865913,0.9383145645694629
0.031009512022137642,0.9773828756058158,0.4410339256865913,0.9383145645694629
0.03096499852836132,0.9773828756058158,0.4416397415185784,0.9383145645694629
0.030961358919739723,0.9775848142164781,0.4416397415185784,0.9383145645694629
0.03059103898704052,0.9775848142164781,0.4472940226171244,0.9383145645694629
0.030581945553421974,0.9777867528271406,0.4472940226171244,0.9383145645694629
0.030265582725405693,0.9777867528271406,0.45234248788368336,0.9383145645694629
0.030262863263487816,0.9779886914378029,0.45234248788368336,0.9383145645694629
0.029995471239089966,0.9779886914378029,0.4581987075928918,0.9383145645694629
0.029992900788784027,0.9781906300484653,0.4581987075928918,0.9383145645694629
0.02992260828614235,0.9781906300484653,0.45920840064620355,0.9383145645694629
0.029859201982617378,0.97859450726979,0.45920840064620355,0.9383145645694629
0.029806170612573624,0.97859450726979,0.46001615508885296,0.9383145645694629
0.02980421669781208,0.9787964458804523,0.46001615508885296,0.9383145645694629
0.02971329540014267,0.9787964458804523,0.4610258481421648,0.9383145645694629
0.029703959822654724,0.9789983844911146,0.4610258481421648,0.9383145645694629
0.02970365807414055,0.9789983844911146,0.46122778675282716,0.9383145645694629
0.029695192351937294,0.9792003231017771,0.46122778675282716,0.9383145645694629
0.029656659811735153,0.9792003231017771,0.46223747980613894,0.9383145645694629
0.029610782861709595,0.9794022617124394,0.46223747980613894,0.9383145645694629
0.029498577117919922,0.9794022617124394,0.4648626817447496,0.9383145645694629
0.029488857835531235,0.9796042003231018,0.4648626817447496,0.9383145645694629
0.029265062883496284,0.9796042003231018,0.46890145395799676,0.9383145645694629
0.029259752482175827,0.9798061389337641,0.46890145395799676,0.9383145645694629
0.029002422466874123,0.9798061389337641,0.47394991922455576,0.9383145645694629
0.028989024460315704,0.9800080775444265,0.47394991922455576,0.9383145645694629
0.02879319339990616,0.9800080775444265,0.47718093699515346,0.9383145645694629
0.02878771536052227,0.9802100161550888,0.47718093699515346,0.9383145645694629
0.028610941022634506,0.9802100161550888,0.4800080775444265,0.9383145645694629
0.028566423803567886,0.9806138933764136,0.4800080775444265,0.9383145645694629
0.02837670035660267,0.9806138933764136,0.48364297253634897,0.9383145645694629
0.028375370427966118,0.9808158319870759,0.48364297253634897,0.9383145645694629
0.02829146757721901,0.9808158319870759,0.4844507269789984,0.9383145645694629
0.028289610520005226,0.9810177705977383,0.4844507269789984,0.9383145645694629
0.02825949527323246,0.9810177705977383,0.4856623586429725,0.9383145645694629
0.028251565992832184,0.9812197092084006,0.4856623586429725,0.9383145645694629
0.028203541412949562,0.9812197092084006,0.4872778675282714,0.9383145645694629
0.028191329911351204,0.981421647819063,0.4872778675282714,0.9383145645694629
0.028117777779698372,0.981421647819063,0.48848949919224555,0.9383145645694629
0.028117701411247253,0.9816235864297254,0.48848949919224555,0.9383145645694629
0.02808559127151966,0.9816235864297254,0.48909531502423265,0.9383145645694629
0.028077073395252228,0.9818255250403877,0.48909531502423265,0.9383145645694629
0.02803393080830574,0.9818255250403877,0.4903069466882068,0.9383145645694629
0.02800707519054413,0.9820274636510501,0.4903069466882068,0.9383145645694629
0.02784196473658085,0.9820274636510501,0.4933360258481422,0.9383145645694629
0.02784079499542713,0.9822294022617124,0.4933360258481422,0.9383145645694629
0.02771623432636261,0.9822294022617124,0.49575928917609047,0.9383145645694629
0.02770848199725151,0.9824313408723748,0.49575928917609047,0.9383145645694629
0.02764500305056572,0.9824313408723748,0.4969709208400646,0.9383145645694629
0.02763679251074791,0.9826332794830371,0.4969709208400646,0.9383145645694629
0.027495769783854485,0.9826332794830371,0.5002019386106623,0.9383145645694629
0.027463216334581375,0.9830371567043619,0.5002019386106623,0.9383145645694629
0.027364997193217278,0.9830371567043619,0.5014135702746365,0.9383145645694629
0.027324344962835312,0.9838449111470113,0.5014135702746365,0.9383145645694629
0.027243781834840775,0.9838449111470113,0.502827140549273,0.9383145645694629
0.027237288653850555,0.9840468497576736,0.502827140549273,0.9383145645694629
0.02708016149699688,0.9840468497576736,0.5052504038772213,0.9383145645694629
0.027072491124272346,0.9842487883683361,0.5052504038772213,0.9383145645694629
0.026987288147211075,0.9842487883683361,0.5074717285945073,0.9383145645694629
0.026976505294442177,0.9844507269789984,0.5074717285945073,0.9383145645694629
0.026909325271844864,0.9844507269789984,0.5090872374798061,0.9383145645694629
0.026881899684667587,0.9846526655896607,0.5090872374798061,0.9383145645694629
0.02672426588833332,0.9846526655896607,0.5117124394184168,0.9383145645694629
0.02671860158443451,0.9848546042003231,0.5117124394184168,0.9383145645694629
0.02668314054608345,0.9848546042003231,0.5121163166397416,0.9383145645694629
0.02666880562901497,0.9850565428109854,0.5121163166397416,0.9383145645694629
0.026636114344000816,0.9850565428109854,0.5137318255250404,0.9383145645694629
0.026621660217642784,0.9852584814216478,0.5137318255250404,0.9383145645694629
0.026593074202537537,0.9852584814216478,0.5141357027463651,0.9383145645694629
0.026587171480059624,0.9854604200323102,0.5141357027463651,0.9383145645694629
0.0265749953687191,0.9854604200323102,0.5145395799676898,0.9383145645694629
0.026555709540843964,0.9856623586429726,0.5145395799676898,0.9383145645694629
0.0265299454331398,0.9856623586429726,0.5151453957996769,0.9383145645694629
0.02652818337082863,0.9858642972536349,0.5151453957996769,0.9383145645694629
0.026461463421583176,0.9858642972536349,0.5171647819063004,0.9383145645694629
0.026460353285074234,0.9860662358642972,0.5171647819063004,0.9383145645694629
0.026416689157485962,0.9860662358642972,0.5181744749596123,0.9383145645694629
0.026393506675958633,0.9862681744749596,0.5181744749596123,0.9383145645694629
0.026287652552127838,0.9862681744749596,0.5203957996768982,0.9383145645694629
0.02628321573138237,0.9864701130856219,0.5203957996768982,0.9383145645694629
0.025659656152129173,0.9864701130856219,0.5333198707592892,0.9383145645694629
0.025635432451963425,0.9866720516962844,0.5333198707592892,0.9383145645694629
0.025604981929063797,0.9866720516962844,0.534329563812601,0.9383145645694629
0.025604883208870888,0.9868739903069467,0.534329563812601,0.9383145645694629
0.025141481310129166,0.9868739903069467,0.5426090468497576,0.9383145645694629
0.025134846568107605,0.9870759289176091,0.5426090468497576,0.9383145645694629
0.02504260465502739,0.9870759289176091,0.5452342487883683,0.9383145645694629
0.025031547993421555,0.9872778675282714,0.5452342487883683,0.9383145645694629
0.024922996759414673,0.9872778675282714,0.5468497576736672,0.9383145645694629
0.02491607703268528,0.9876817447495961,0.5468497576736672,0.9383145645694629
0.024890530854463577,0.9876817447495961,0.5474555735056543,0.9383145645694629
0.024881282821297646,0.9878836833602584,0.5474555735056543,0.9383145645694629
0.024717936292290688,0.9878836833602584,0.5490710823909531,0.9383145645694629
0.024690184742212296,0.9880856219709209,0.5490710823909531,0.9383145645694629
0.02452039159834385,0.9880856219709209,0.5527059773828756,0.9383145645694629
0.024517256766557693,0.9882875605815832,0.5527059773828756,0.9383145645694629
0.024500500410795212,0.9882875605815832,0.553513731825525,0.9383145645694629
0.024494308978319168,0.9884894991922456,0.553513731825525,0.9383145645694629
0.02445298433303833,0.9884894991922456,0.5545234248788369,0.9383145645694629
0.024452323094010353,0.9886914378029079,0.5545234248788369,0.9383145645694629
0.024439463391900063,0.9886914378029079,0.5549273021001615,0.9383145645694629
0.024436553940176964,0.9888933764135702,0.5549273021001615,0.9383145645694629
0.024201586842536926,0.9888933764135702,0.5601777059773829,0.9383145645694629
0.024200649932026863,0.9890953150242326,0.5601777059773829,0.9383145645694629
0.02385942079126835,0.9890953150242326,0.5672455573505655,0.9383145645694629
0.02385488897562027,0.989297253634895,0.5672455573505655,0.9383145645694629
0.02354198694229126,0.989297253634895,0.5741114701130856,0.9383145645694629
0.023540198802947998,0.9894991922455574,0.5741114701130856,0.9383145645694629
0.02347685396671295,0.9894991922455574,0.5761308562197092,0.9383145645694629
0.02347308024764061,0.9899030694668821,0.5761308562197092,0.9383145645694629
0.023459577932953835,0.9899030694668821,0.5767366720516963,0.9383145645694629
0.0234522745013237,0.9901050080775444,0.5767366720516963,0.9383145645694629
0.023384207859635353,0.9901050080775444,0.5791599353796446,0.9383145645694629
0.023372100666165352,0.9903069466882067,0.5791599353796446,0.9383145645694629
0.02319725602865219,0.9903069466882067,0.5827948303715671,0.9383145645694629
0.023191601037979126,0.9905088852988692,0.5827948303715671,0.9383145645694629
0.02311348170042038,0.9905088852988692,0.5858239095315024,0.9383145645694629
0.023111026734113693,0.9907108239095315,0.5858239095315024,0.9383145645694629
0.023109061643481255,0.9907108239095315,0.5860258481421647,0.9383145645694629
0.02310647815465927,0.9909127625201939,0.5860258481421647,0.9383145645694629
0.022877275943756104,0.9909127625201939,0.5904684975767367,0.9383145645694629
0.022864822298288345,0.9911147011308562,0.5904684975767367,0.9383145645694629
0.02286347933113575,0.9911147011308562,0.590670436187399,0.9383145645694629
0.022848933935165405,0.9913166397415186,0.590670436187399,0.9383145645694629
0.02277509495615959,0.9913166397415186,0.592891760904685,0.9383145645694629
0.022764116525650024,0.9915185783521809,0.592891760904685,0.9383145645694629
0.022491788491606712,0.9915185783521809,0.6005654281098546,0.9383145645694629
0.02248714305460453,0.9917205169628432,0.6005654281098546,0.9383145645694629
0.02243158593773842,0.9917205169628432,0.6019789983844911,0.9383145645694629
0.022423619404435158,0.9919224555735057,0.6019789983844911,0.9383145645694629
0.022328630089759827,0.9919224555735057,0.6046042003231018,0.9383145645694629
0.022325340658426285,0.992124394184168,0.6046042003231018,0.9383145645694629
0.022248920053243637,0.992124394184168,0.6078352180936996,0.9383145645694629
0.022245176136493683,0.9923263327948304,0.6078352180936996,0.9383145645694629
0.022211497649550438,0.9923263327948304,0.6084410339256866,0.9383145645694629
0.02220441773533821,0.9925282714054927,0.6084410339256866,0.9383145645694629
0.02216866984963417,0.9925282714054927,0.6090468497576736,0.9383145645694629
0.022166123613715172,0.9927302100161551,0.6090468497576736,0.9383145645694629
0.021984601393342018,0.9927302100161551,0.6132875605815832,0.9383145645694629
0.0219770148396492,0.9929321486268174,0.6132875605815832,0.9383145645694629
0.02176467515528202,0.9929321486268174,0.6183360258481422,0.9383145645694629
0.02175378054380417,0.9931340872374798,0.6183360258481422,0.9383145645694629
0.021607162430882454,0.9931340872374798,0.622172859450727,0.9383145645694629
0.021594060584902763,0.9933360258481422,0.622172859450727,0.9383145645694629
0.021224340423941612,0.9933360258481422,0.6316639741518578,0.9383145645694629
0.02122190222144127,0.9935379644588045,0.6316639741518578,0.9383145645694629
0.02107740379869938,0.9935379644588045,0.6348949919224556,0.9383145645694629
0.021066656336188316,0.9937399030694669,0.6348949919224556,0.9383145645694629
0.02082051709294319,0.9937399030694669,0.6393376413570274,0.9383145645694629
0.02081163600087166,0.9939418416801292,0.6393376413570274,0.9383145645694629
0.02023322321474552,0.9939418416801292,0.657108239095315,0.9383145645694629
0.020230984315276146,0.9941437802907916,0.657108239095315,0.9383145645694629
0.020216474309563637,0.9941437802907916,0.6581179321486268,0.9383145645694629
0.020208066329360008,0.994345718901454,0.6581179321486268,0.9383145645694629
0.019924789667129517,0.994345718901454,0.6670032310177706,0.9383145645694629
0.019908107817173004,0.9945476575121163,0.6670032310177706,0.9383145645694629
0.019320931285619736,0.9945476575121163,0.6839660743134087,0.9383145645694629
0.01931731030344963,0.9947495961227787,0.6839660743134087,0.9383145645694629
0.01927671767771244,0.9947495961227787,0.6849757673667205,0.9383145645694629
0.019275471568107605,0.994951534733441,0.6849757673667205,0.9383145645694629
0.019238479435443878,0.994951534733441,0.68578352180937,0.9383145645694629
0.019237296655774117,0.9951534733441034,0.68578352180937,0.9383145645694629
0.01880764774978161,0.9951534733441034,0.699313408723748,0.9383145645694629
0.018807288259267807,0.9953554119547657,0.699313408723748,0.9383145645694629
0.018569128587841988,0.9953554119547657,0.7065831987075929,0.9383145645694629
0.018568875268101692,0.9955573505654282,0.7065831987075929,0.9383145645694629
0.01851663552224636,0.9955573505654282,0.7079967689822294,0.9383145645694629
0.018503621220588684,0.9957592891760905,0.7079967689822294,0.9383145645694629
0.018293721601366997,0.9957592891760905,0.7148626817447497,0.9383145645694629
0.01828789710998535,0.9959612277867528,0.7148626817447497,0.9383145645694629
0.01814546436071396,0.9959612277867528,0.7199111470113085,0.9383145645694629
0.01814480870962143,0.9961631663974152,0.7199111470113085,0.9383145645694629
0.017980121076107025,0.9961631663974152,0.723546042003231,0.9383145645694629
0.017973406240344048,0.9963651050080775,0.723546042003231,0.9383145645694629
0.0178116112947464,0.9963651050080775,0.7279886914378029,0.9383145645694629
0.017811313271522522,0.9965670436187399,0.7279886914378029,0.9383145645694629
0.017319535836577415,0.9965670436187399,0.7415185783521809,0.9383145645694629
0.017312508076429367,0.9967689822294022,0.7415185783521809,0.9383145645694629
0.017307128757238388,0.9967689822294022,0.7419224555735057,0.9383145645694629
0.01730641908943653,0.9969709208400647,0.7419224555735057,0.9383145645694629
0.016356436535716057,0.9969709208400647,0.7689822294022617,0.9383145645694629
0.016349559649825096,0.997172859450727,0.7689822294022617,0.9383145645694629
0.01615246757864952,0.997172859450727,0.7776655896607432,0.9383145645694629
0.01613456942141056,0.9973747980613893,0.7776655896607432,0.9383145645694629
0.01597999408841133,0.9973747980613893,0.7823101777059773,0.9383145645694629
0.01597246155142784,0.9975767366720517,0.7823101777059773,0.9383145645694629
0.015781832858920097,0.9975767366720517,0.787156704361874,0.9383145645694629
0.015777403488755226,0.997778675282714,0.787156704361874,0.9383145645694629
0.015600517392158508,0.997778675282714,0.7928109854604201,0.9383145645694629
0.015597068704664707,0.9979806138933764,0.7928109854604201,0.9383145645694629
0.01544238068163395,0.9979806138933764,0.797859450726979,0.9383145645694629
0.015436782501637936,0.9981825525040388,0.797859450726979,0.9383145645694629
0.015154332853853703,0.9981825525040388,0.8067447495961227,0.9383145645694629
0.015145421028137207,0.9983844911147012,0.8067447495961227,0.9383145645694629
0.014625325798988342,0.9983844911147012,0.8196688206785138,0.9383145645694629
0.014617884531617165,0.9985864297253635,0.8196688206785138,0.9383145645694629
0.01448865793645382,0.9985864297253635,0.822092084006462,0.9383145645694629
0.014477149583399296,0.9989903069466882,0.822092084006462,0.9383145645694629
0.012238351628184319,0.9989903069466882,0.8758077544426495,0.9383145645694629
0.01222456805408001,0.9991922455573505,0.8758077544426495,0.9383145645694629
0.010529524646699429,0.9991922455573505,0.9113489499192245,0.9383145645694629
0.010501949116587639,0.9995961227786753,0.9113489499192245,0.9383145645694629
0.010346381925046444,0.9995961227786753,0.9135702746365105,0.9383145645694629
0.010337939485907555,0.9997980613893377,0.9135702746365105,0.9383145645694629
0.008399354293942451,0.9997980613893377,0.9454765751211631,0.9383145645694629
0.008387432433664799,1.0,0.9454765751211631,0.9383145645694629
2.5458475647610612e-06,1.0,1.0,0.9383145645694629


==> figures/data/mislabeling/nonlinear_eps0_25_roc_data.csv <==
threshold,TPR,FPR,AUROC
inf,0.0,0.0,0.762287263056522
2.305861234664917,0.00020193861066235866,0.0,0.762287263056522
1.5441021919250488,0.008885298869143781,0.0,0.762287263056522
1.5439095497131348,0.008885298869143781,0.00020193861066235866,0.762287263056522
1.53641939163208,0.009087237479806139,0.00020193861066235866,0.762287263056522
1.5337672233581543,0.009087237479806139,0.0006058158319870759,0.762287263056522
1.4526185989379883,0.01332794830371567,0.0006058158319870759,0.762287263056522
1.4519720077514648,0.01332794830371567,0.0008077544426494346,0.762287263056522
1.4301118850708008,0.01474151857835218,0.0008077544426494346,0.762287263056522
1.4248442649841309,0.01474151857835218,0.0010096930533117932,0.762287263056522
1.4013566970825195,0.015549273021001616,0.0010096930533117932,0.762287263056522
1.4007031917572021,0.015549273021001616,0.0012116316639741518,0.762287263056522
1.3856680393218994,0.017366720516962843,0.0012116316639741518,0.762287263056522
1.384883165359497,0.017366720516962843,0.0014135702746365104,0.762287263056522
1.3466236591339111,0.02079967689822294,0.0014135702746365104,0.762287263056522
1.3459572792053223,0.02079967689822294,0.0016155088852988692,0.762287263056522
1.3271238803863525,0.022617124394184167,0.0016155088852988692,0.762287263056522
1.3266525268554688,0.022617124394184167,0.0018174474959612278,0.762287263056522
1.3010821342468262,0.024434571890145397,0.0018174474959612278,0.762287263056522
1.297011375427246,0.024434571890145397,0.0020193861066235864,0.762287263056522
1.2902421951293945,0.025040387722132473,0.0020193861066235864,0.762287263056522
1.2896819114685059,0.025040387722132473,0.0022213247172859453,0.762287263056522
1.2595603466033936,0.02827140549273021,0.0022213247172859453,0.762287263056522
1.2587528228759766,0.02827140549273021,0.0024232633279483036,0.762287263056522
1.2318084239959717,0.03150242326332795,0.0024232633279483036,0.762287263056522
1.2298133373260498,0.03150242326332795,0.0026252019386106625,0.762287263056522
1.1900455951690674,0.036348949919224556,0.0026252019386106625,0.762287263056522
1.1892857551574707,0.036348949919224556,0.002827140549273021,0.762287263056522
1.1600587368011475,0.0420032310177706,0.002827140549273021,0.762287263056522
1.153331995010376,0.0420032310177706,0.0030290791599353797,0.762287263056522
1.091961145401001,0.050282714054927305,0.0030290791599353797,0.762287263056522
1.0901174545288086,0.050282714054927305,0.0032310177705977385,0.762287263056522
1.0806922912597656,0.05210016155088853,0.0032310177705977385,0.762287263056522
1.0730094909667969,0.05210016155088853,0.0036348949919224557,0.762287263056522
1.065384864807129,0.05310985460420032,0.0036348949919224557,0.762287263056522
1.0652234554290771,0.05310985460420032,0.003836833602584814,0.762287263056522
1.064387559890747,0.05331179321486268,0.003836833602584814,0.762287263056522
1.0643372535705566,0.05331179321486268,0.004038772213247173,0.762287263056522
1.013002634048462,0.06563004846526656,0.004038772213247173,0.762287263056522
1.0096724033355713,0.06563004846526656,0.004240710823909532,0.762287263056522
0.9936975836753845,0.07027463651050081,0.004240710823909532,0.762287263056522
0.9927975535392761,0.07027463651050081,0.0044426494345718905,0.762287263056522
0.9921057820320129,0.07047657512116316,0.0044426494345718905,0.762287263056522
0.9918834567070007,0.07047657512116316,0.0046445880452342485,0.762287263056522
0.9739974141120911,0.0747172859450727,0.0046445880452342485,0.762287263056522
0.9734790921211243,0.0747172859450727,0.004846526655896607,0.762287263056522
0.9684754014015198,0.07653473344103393,0.004846526655896607,0.762287263056522
0.9683875441551208,0.07653473344103393,0.005048465266558966,0.762287263056522
0.9663273692131042,0.07754442649434572,0.005048465266558966,0.762287263056522
0.9643459916114807,0.07754442649434572,0.005250403877221325,0.762287263056522
0.9591363072395325,0.07875605815831987,0.005250403877221325,0.762287263056522
0.9590604901313782,0.07875605815831987,0.005452342487883684,0.762287263056522
0.9576749205589294,0.0795638126009693,0.005452342487883684,0.762287263056522
0.9572660326957703,0.0795638126009693,0.005654281098546042,0.762287263056522
0.9571000933647156,0.07976575121163167,0.005654281098546042,0.762287263056522
0.9562047123908997,0.07976575121163167,0.0058562197092084005,0.762287263056522
0.9521501660346985,0.08077544426494346,0.0058562197092084005,0.762287263056522
0.9519605040550232,0.08077544426494346,0.006058158319870759,0.762287263056522
0.9356352686882019,0.08764135702746365,0.006058158319870759,0.762287263056522
0.9351878762245178,0.08764135702746365,0.006260096930533118,0.762287263056522
0.9263110756874084,0.0912762520193861,0.006260096930533118,0.762287263056522
0.9246892333030701,0.0912762520193861,0.006462035541195477,0.762287263056522
0.9197619557380676,0.09289176090468497,0.006462035541195477,0.762287263056522
0.9196974635124207,0.09289176090468497,0.006663974151857835,0.762287263056522
0.9149773716926575,0.0947092084006462,0.006663974151857835,0.762287263056522
0.9149159789085388,0.0947092084006462,0.006865912762520194,0.762287263056522
0.904170572757721,0.10016155088852989,0.006865912762520194,0.762287263056522
0.9036048054695129,0.10016155088852989,0.0070678513731825526,0.762287263056522
0.8949996829032898,0.10278675282714055,0.0070678513731825526,0.762287263056522
0.8943118453025818,0.10278675282714055,0.00747172859450727,0.762287263056522
0.8930631279945374,0.10359450726978998,0.00747172859450727,0.762287263056522
0.892210066318512,0.10359450726978998,0.007673667205169628,0.762287263056522
0.8838638663291931,0.10682552504038773,0.007673667205169628,0.762287263056522
0.883053719997406,0.10682552504038773,0.007875605815831988,0.762287263056522
0.8643646836280823,0.11369143780290791,0.007875605815831988,0.762287263056522
0.8643065094947815,0.11369143780290791,0.008077544426494346,0.762287263056522
0.8596574664115906,0.11591276252019386,0.008077544426494346,0.762287263056522
0.8590535521507263,0.11591276252019386,0.008279483037156704,0.762287263056522
0.8517975211143494,0.11873990306946688,0.008279483037156704,0.762287263056522
0.8514755368232727,0.11873990306946688,0.008481421647819063,0.762287263056522
0.8415316939353943,0.1254038772213247,0.008481421647819063,0.762287263056522
0.8405910134315491,0.1254038772213247,0.008683360258481421,0.762287263056522
0.8305607438087463,0.13004846526655897,0.008683360258481421,0.762287263056522
0.8285179734230042,0.13004846526655897,0.008885298869143781,0.762287263056522
0.8142152428627014,0.13489499192245558,0.008885298869143781,0.762287263056522
0.8142004609107971,0.13489499192245558,0.009087237479806139,0.762287263056522
0.800232470035553,0.14176090468497576,0.009087237479806139,0.762287263056522
0.7991785407066345,0.14176090468497576,0.009289176090468497,0.762287263056522
0.7966257929801941,0.14277059773828757,0.009289176090468497,0.762287263056522
0.795741617679596,0.14277059773828757,0.009491114701130857,0.762287263056522
0.7933110594749451,0.14378029079159935,0.009491114701130857,0.762287263056522
0.7909496426582336,0.14378029079159935,0.009894991922455574,0.762287263056522
0.7875973582267761,0.14579967689822293,0.009894991922455574,0.762287263056522
0.786848247051239,0.14579967689822293,0.010096930533117932,0.762287263056522
0.7828229069709778,0.14802100161550888,0.010096930533117932,0.762287263056522
0.782724916934967,0.14802100161550888,0.01029886914378029,0.762287263056522
0.7808101773262024,0.1484248788368336,0.01029886914378029,0.762287263056522
0.7806794047355652,0.1484248788368336,0.01050080775444265,0.762287263056522
0.7805003523826599,0.14862681744749595,0.01050080775444265,0.762287263056522
0.7797284722328186,0.14862681744749595,0.010702746365105008,0.762287263056522
0.7745925784111023,0.15205977382875605,0.010702746365105008,0.762287263056522
0.7742688059806824,0.15205977382875605,0.010904684975767368,0.762287263056522
0.770747721195221,0.15549273021001617,0.010904684975767368,0.762287263056522
0.7706651091575623,0.15549273021001617,0.011106623586429725,0.762287263056522
0.7699341177940369,0.15589660743134087,0.011106623586429725,0.762287263056522
0.7697332501411438,0.15589660743134087,0.011308562197092083,0.762287263056522
0.7634976506233215,0.1611470113085622,0.011308562197092083,0.762287263056522
0.7627328038215637,0.1611470113085622,0.011510500807754443,0.762287263056522
0.7597829699516296,0.1635702746365105,0.011510500807754443,0.762287263056522
0.7597706913948059,0.1635702746365105,0.011712439418416801,0.762287263056522
0.7573177218437195,0.16518578352180938,0.011712439418416801,0.762287263056522
0.7571094632148743,0.16518578352180938,0.01191437802907916,0.762287263056522
0.7538565993309021,0.16680129240710823,0.01191437802907916,0.762287263056522
0.7538518309593201,0.16680129240710823,0.012116316639741519,0.762287263056522
0.7518598437309265,0.1680129240710824,0.012116316639741519,0.762287263056522
0.7516303658485413,0.1680129240710824,0.012318255250403877,0.762287263056522
0.7509899735450745,0.16821486268174474,0.012318255250403877,0.762287263056522
0.7508212924003601,0.16821486268174474,0.012722132471728594,0.762287263056522
0.7477957606315613,0.17003231017770598,0.012722132471728594,0.762287263056522
0.7471006512641907,0.17003231017770598,0.012924071082390954,0.762287263056522
0.7459185719490051,0.17124394184168013,0.012924071082390954,0.762287263056522
0.7458396553993225,0.17124394184168013,0.013126009693053312,0.762287263056522
0.7457520365715027,0.1714458804523425,0.013126009693053312,0.762287263056522
0.7453121542930603,0.1714458804523425,0.01332794830371567,0.762287263056522
0.7450800538063049,0.1718497576736672,0.01332794830371567,0.762287263056522
0.7446481585502625,0.1718497576736672,0.01352988691437803,0.762287263056522
0.7365732789039612,0.17689822294022617,0.01352988691437803,0.762287263056522
0.736433207988739,0.17689822294022617,0.013731825525040387,0.762287263056522
0.7349360585212708,0.1801292407108239,0.013731825525040387,0.762287263056522
0.7348852753639221,0.1801292407108239,0.013933764135702747,0.762287263056522
0.730934202671051,0.18315831987075928,0.013933764135702747,0.762287263056522
0.7308271527290344,0.18315831987075928,0.014135702746365105,0.762287263056522
0.7298484444618225,0.18396607431340872,0.014135702746365105,0.762287263056522
0.729624330997467,0.18396607431340872,0.014337641357027463,0.762287263056522
0.7246829867362976,0.1890145395799677,0.014337641357027463,0.762287263056522
0.7237991690635681,0.1890145395799677,0.014539579967689823,0.762287263056522
0.7199841141700745,0.19103392568659128,0.014539579967689823,0.762287263056522
0.7197906374931335,0.19103392568659128,0.01474151857835218,0.762287263056522
0.7180876135826111,0.1928513731825525,0.01474151857835218,0.762287263056522
0.7175067067146301,0.1928513731825525,0.01494345718901454,0.762287263056522
0.7162685990333557,0.19365912762520193,0.01494345718901454,0.762287263056522
0.7157198786735535,0.19365912762520193,0.015145395799676898,0.762287263056522
0.7129418253898621,0.19547657512116318,0.015145395799676898,0.762287263056522
0.7123138308525085,0.19547657512116318,0.015347334410339256,0.762287263056522
0.7113085389137268,0.19608239095315025,0.015347334410339256,0.762287263056522
0.7110797762870789,0.19608239095315025,0.015549273021001616,0.762287263056522
0.7101386189460754,0.19709208400646203,0.015549273021001616,0.762287263056522
0.7100092768669128,0.19709208400646203,0.015751211631663976,0.762287263056522
0.7096319794654846,0.19749596122778676,0.015751211631663976,0.762287263056522
0.7091533541679382,0.19749596122778676,0.01615508885298869,0.762287263056522
0.7049842476844788,0.20193861066235863,0.01615508885298869,0.762287263056522
0.7049570679664612,0.20193861066235863,0.01635702746365105,0.762287263056522
0.7048647999763489,0.202140549273021,0.01635702746365105,0.762287263056522
0.7047242522239685,0.202140549273021,0.016558966074313407,0.762287263056522
0.7023289799690247,0.20335218093699514,0.016558966074313407,0.762287263056522
0.7018268704414368,0.20335218093699514,0.016760904684975767,0.762287263056522
0.6998289227485657,0.2055735056542811,0.016760904684975767,0.762287263056522
0.6997258067131042,0.2055735056542811,0.016962843295638127,0.762287263056522
0.6918335556983948,0.20880452342487885,0.016962843295638127,0.762287263056522
0.6917540431022644,0.20880452342487885,0.017164781906300483,0.762287263056522
0.691161572933197,0.20941033925686592,0.017164781906300483,0.762287263056522
0.6910967230796814,0.20941033925686592,0.017366720516962843,0.762287263056522
0.6907921433448792,0.20961227786752828,0.017366720516962843,0.762287263056522
0.690697968006134,0.20961227786752828,0.017568659127625202,0.762287263056522
0.6873436570167542,0.21203554119547657,0.017568659127625202,0.762287263056522
0.6871736645698547,0.21203554119547657,0.017770597738287562,0.762287263056522
0.6851385235786438,0.21365105008077545,0.017770597738287562,0.762287263056522
0.6845369935035706,0.21365105008077545,0.01797253634894992,0.762287263056522
0.6839668154716492,0.21466074313408723,0.01797253634894992,0.762287263056522
0.682851254940033,0.21466074313408723,0.018578352180936994,0.762287263056522
0.6808658242225647,0.2158723747980614,0.018578352180936994,0.762287263056522
0.680863082408905,0.2158723747980614,0.018780290791599354,0.762287263056522
0.6794264912605286,0.2172859450726979,0.018780290791599354,0.762287263056522
0.6793567538261414,0.2172859450726979,0.018982229402261713,0.762287263056522
0.6775277256965637,0.21849757673667206,0.018982229402261713,0.762287263056522
0.6774981617927551,0.21849757673667206,0.01918416801292407,0.762287263056522
0.6773831248283386,0.21869951534733442,0.01918416801292407,0.762287263056522
0.6770535111427307,0.21869951534733442,0.01938610662358643,0.762287263056522
0.6739086508750916,0.22132471728594508,0.01938610662358643,0.762287263056522
0.6735568642616272,0.22132471728594508,0.01958804523424879,0.762287263056522
0.6715019345283508,0.22213247172859452,0.01958804523424879,0.762287263056522
0.6714246869087219,0.22213247172859452,0.01978998384491115,0.762287263056522
0.6703894734382629,0.22334410339256866,0.01978998384491115,0.762287263056522
0.6703854203224182,0.22334410339256866,0.019991922455573505,0.762287263056522
0.6697754263877869,0.22394991922455573,0.019991922455573505,0.762287263056522
0.6697728037834167,0.22394991922455573,0.020193861066235864,0.762287263056522
0.6635306477546692,0.22960420032310178,0.020193861066235864,0.762287263056522
0.663341224193573,0.22960420032310178,0.020395799676898224,0.762287263056522
0.6632787585258484,0.23000807754442648,0.020395799676898224,0.762287263056522
0.6631187796592712,0.23000807754442648,0.02059773828756058,0.762287263056522
0.6630082726478577,0.23061389337641358,0.02059773828756058,0.762287263056522
0.6628841757774353,0.23061389337641358,0.02079967689822294,0.762287263056522
0.661875307559967,0.23162358642972536,0.02079967689822294,0.762287263056522
0.6613306403160095,0.23162358642972536,0.0210016155088853,0.762287263056522
0.6597743630409241,0.23263327948303716,0.0210016155088853,0.762287263056522
0.6597301363945007,0.23263327948303716,0.021203554119547656,0.762287263056522
0.6595138907432556,0.2328352180936995,0.021203554119547656,0.762287263056522
0.6590673327445984,0.2328352180936995,0.021405492730210016,0.762287263056522
0.6553191542625427,0.2358642972536349,0.021405492730210016,0.762287263056522
0.6552335619926453,0.2358642972536349,0.021607431340872375,0.762287263056522
0.655147135257721,0.23606623586429726,0.021607431340872375,0.762287263056522
0.6550500988960266,0.23606623586429726,0.021809369951534735,0.762287263056522
0.6499808430671692,0.24131663974151857,0.021809369951534735,0.762287263056522
0.6495549082756042,0.24131663974151857,0.02221324717285945,0.762287263056522
0.64877849817276,0.24192245557350567,0.02221324717285945,0.762287263056522
0.6469636559486389,0.24192245557350567,0.02241518578352181,0.762287263056522
0.6465931534767151,0.24252827140549274,0.02241518578352181,0.762287263056522
0.6464387774467468,0.24252827140549274,0.022819063004846526,0.762287263056522
0.6460704803466797,0.24293214862681745,0.022819063004846526,0.762287263056522
0.6460554003715515,0.24293214862681745,0.023021001615508886,0.762287263056522
0.6446048021316528,0.24434571890145396,0.023021001615508886,0.762287263056522
0.6442176103591919,0.24434571890145396,0.023222940226171242,0.762287263056522
0.6433572173118591,0.24495153473344103,0.023222940226171242,0.762287263056522
0.6431432366371155,0.24495153473344103,0.023424878836833602,0.762287263056522
0.6411460041999817,0.2469709208400646,0.023424878836833602,0.762287263056522
0.6405795216560364,0.2469709208400646,0.023626817447495962,0.762287263056522
0.6401325464248657,0.24777867528271405,0.023626817447495962,0.762287263056522
0.6398927569389343,0.24777867528271405,0.02382875605815832,0.762287263056522
0.6388868093490601,0.2495961227786753,0.02382875605815832,0.762287263056522
0.6386633515357971,0.2495961227786753,0.024030694668820678,0.762287263056522
0.6378950476646423,0.25020193861066237,0.024030694668820678,0.762287263056522
0.6378852725028992,0.25020193861066237,0.024232633279483037,0.762287263056522
0.6369109749794006,0.2510096930533118,0.024232633279483037,0.762287263056522
0.6368235349655151,0.2510096930533118,0.024434571890145397,0.762287263056522
0.6367337107658386,0.25121163166397414,0.024434571890145397,0.762287263056522
0.63665372133255,0.25121163166397414,0.024636510500807753,0.762287263056522
0.6352164149284363,0.252827140549273,0.024636510500807753,0.762287263056522
0.6347659826278687,0.252827140549273,0.024838449111470113,0.762287263056522
0.6343485116958618,0.25323101777059775,0.024838449111470113,0.762287263056522
0.6341527700424194,0.25323101777059775,0.025040387722132473,0.762287263056522
0.633388102054596,0.25464458804523427,0.025040387722132473,0.762287263056522
0.6332998275756836,0.25464458804523427,0.02524232633279483,0.762287263056522
0.6328978538513184,0.25504846526655894,0.02524232633279483,0.762287263056522
0.6324310302734375,0.25504846526655894,0.02544426494345719,0.762287263056522
0.6323566436767578,0.2552504038772213,0.02544426494345719,0.762287263056522
0.6321147084236145,0.2552504038772213,0.025848142164781908,0.762287263056522
0.6302439570426941,0.2566639741518578,0.025848142164781908,0.762287263056522
0.6300337910652161,0.2566639741518578,0.026050080775444264,0.762287263056522
0.6298739314079285,0.2572697899838449,0.026050080775444264,0.762287263056522
0.6297943592071533,0.2572697899838449,0.026252019386106624,0.762287263056522
0.6283608675003052,0.25787560581583197,0.026252019386106624,0.762287263056522
0.6281858682632446,0.25787560581583197,0.026453957996768983,0.762287263056522
0.6280086040496826,0.25807754442649433,0.026453957996768983,0.762287263056522
0.6279469132423401,0.25807754442649433,0.02665589660743134,0.762287263056522
0.6275707483291626,0.25848142164781907,0.02665589660743134,0.762287263056522
0.6272913813591003,0.25848142164781907,0.0268578352180937,0.762287263056522
0.6244921088218689,0.2611066235864297,0.0268578352180937,0.762287263056522
0.6242870688438416,0.2611066235864297,0.02705977382875606,0.762287263056522
0.6240556240081787,0.26151050080775445,0.02705977382875606,0.762287263056522
0.6238212585449219,0.26151050080775445,0.027261712439418415,0.762287263056522
0.621048092842102,0.2643376413570275,0.027261712439418415,0.762287263056522
0.6209919452667236,0.2643376413570275,0.027463651050080775,0.762287263056522
0.6182495355606079,0.26676090468497576,0.027463651050080775,0.762287263056522
0.6182380318641663,0.26676090468497576,0.027665589660743135,0.762287263056522
0.6178638339042664,0.26736672051696286,0.027665589660743135,0.762287263056522
0.616915762424469,0.26736672051696286,0.02806946688206785,0.762287263056522
0.6162334084510803,0.2679725363489499,0.02806946688206785,0.762287263056522
0.6161693334579468,0.2679725363489499,0.02827140549273021,0.762287263056522
0.6134383082389832,0.2720113085621971,0.02827140549273021,0.762287263056522
0.613186776638031,0.2720113085621971,0.02847334410339257,0.762287263056522
0.6101535558700562,0.27463651050080773,0.02847334410339257,0.762287263056522
0.6099504232406616,0.27463651050080773,0.028675282714054926,0.762287263056522
0.6090402007102966,0.27605008077544424,0.028675282714054926,0.762287263056522
0.6081467866897583,0.27605008077544424,0.029079159935379646,0.762287263056522
0.6070740818977356,0.2768578352180937,0.029079159935379646,0.762287263056522
0.6064867973327637,0.2768578352180937,0.02948303715670436,0.762287263056522
0.6064366102218628,0.2770597738287561,0.02948303715670436,0.762287263056522
0.6063304543495178,0.2770597738287561,0.02968497576736672,0.762287263056522
0.6054291129112244,0.2778675282714055,0.02968497576736672,0.762287263056522
0.6053534746170044,0.2778675282714055,0.02988691437802908,0.762287263056522
0.6052700281143188,0.27867528271405495,0.02988691437802908,0.762287263056522
0.6042336821556091,0.27867528271405495,0.030088852988691437,0.762287263056522
0.6034669280052185,0.27907915993537963,0.030088852988691437,0.762287263056522
0.6032266616821289,0.27907915993537963,0.030290791599353797,0.762287263056522
0.6030669808387756,0.27948303715670436,0.030290791599353797,0.762287263056522
0.6029418110847473,0.27948303715670436,0.030492730210016156,0.762287263056522
0.6003121137619019,0.2823101777059774,0.030492730210016156,0.762287263056522
0.6001646518707275,0.2823101777059774,0.030694668820678513,0.762287263056522
0.6000701189041138,0.2829159935379645,0.030694668820678513,0.762287263056522
0.5999157428741455,0.2829159935379645,0.030896607431340872,0.762287263056522
0.5980937480926514,0.28392568659127626,0.030896607431340872,0.762287263056522
0.597983181476593,0.28392568659127626,0.031098546042003232,0.762287263056522
0.5979475378990173,0.2841276252019386,0.031098546042003232,0.762287263056522
0.5974332690238953,0.2841276252019386,0.03130048465266559,0.762287263056522
0.59725421667099,0.284329563812601,0.03130048465266559,0.762287263056522
0.5971211194992065,0.284329563812601,0.03150242326332795,0.762287263056522
0.5968602299690247,0.28493537964458804,0.03150242326332795,0.762287263056522
0.5968172550201416,0.28493537964458804,0.031704361873990304,0.762287263056522
0.5943974256515503,0.28695476575121165,0.031704361873990304,0.762287263056522
0.5943220257759094,0.28695476575121165,0.031906300484652664,0.762287263056522
0.5921652913093567,0.28937802907915994,0.031906300484652664,0.762287263056522
0.5918673872947693,0.28937802907915994,0.03210823909531502,0.762287263056522
0.5918291807174683,0.2895799676898223,0.03210823909531502,0.762287263056522
0.5914539694786072,0.2895799676898223,0.03231017770597738,0.762287263056522
0.5894109606742859,0.29159935379644586,0.03231017770597738,0.762287263056522
0.5890191197395325,0.29159935379644586,0.03251211631663974,0.762287263056522
0.5887638926506042,0.2920032310177706,0.03251211631663974,0.762287263056522
0.5885341763496399,0.2920032310177706,0.0327140549273021,0.762287263056522
0.587973952293396,0.29281098546042006,0.0327140549273021,0.762287263056522
0.5878530144691467,0.29281098546042006,0.03291599353796446,0.762287263056522
0.5865343809127808,0.29422455573505657,0.03291599353796446,0.762287263056522
0.5863074660301208,0.29422455573505657,0.033319870759289175,0.762287263056522
0.5823985934257507,0.2968497576736672,0.033319870759289175,0.762287263056522
0.5818354487419128,0.2968497576736672,0.033521809369951534,0.762287263056522
0.5813169479370117,0.29765751211631664,0.033521809369951534,0.762287263056522
0.5809811949729919,0.29765751211631664,0.033723747980613894,0.762287263056522
0.5808698534965515,0.297859450726979,0.033723747980613894,0.762287263056522
0.5807567238807678,0.297859450726979,0.033925686591276254,0.762287263056522
0.5806430578231812,0.29806138933764137,0.033925686591276254,0.762287263056522
0.5802900195121765,0.29806138933764137,0.03412762520193861,0.762287263056522
0.5800802111625671,0.29826332794830374,0.03412762520193861,0.762287263056522
0.5800091028213501,0.29826332794830374,0.034329563812600966,0.762287263056522
0.5785831212997437,0.29987883683360256,0.034329563812600966,0.762287263056522
0.5783578753471375,0.29987883683360256,0.034531502423263326,0.762287263056522
0.5781673789024353,0.3000807754442649,0.034531502423263326,0.762287263056522
0.5780062079429626,0.3000807754442649,0.034733441033925685,0.762287263056522
0.5776824951171875,0.3002827140549273,0.034733441033925685,0.762287263056522
0.5775851011276245,0.3002827140549273,0.034935379644588045,0.762287263056522
0.5754033327102661,0.30210016155088854,0.034935379644588045,0.762287263056522
0.575065016746521,0.30210016155088854,0.035137318255250405,0.762287263056522
0.5733628869056702,0.3039176090468498,0.035137318255250405,0.762287263056522
0.5733132362365723,0.3039176090468498,0.035339256865912765,0.762287263056522
0.5729796886444092,0.30432148626817446,0.035339256865912765,0.762287263056522
0.5727890729904175,0.30432148626817446,0.035541195476575124,0.762287263056522
0.5722511410713196,0.30492730210016156,0.035541195476575124,0.762287263056522
0.5719956159591675,0.30492730210016156,0.03574313408723748,0.762287263056522
0.5716691017150879,0.3051292407108239,0.03574313408723748,0.762287263056522
0.5713934302330017,0.3051292407108239,0.03594507269789984,0.762287263056522
0.5709368586540222,0.3053311793214863,0.03594507269789984,0.762287263056522
0.5706551671028137,0.3053311793214863,0.036147011308562196,0.762287263056522
0.5704024434089661,0.3055331179321486,0.036147011308562196,0.762287263056522
0.5698705315589905,0.3055331179321486,0.036348949919224556,0.762287263056522
0.5681344270706177,0.30876413570274636,0.036348949919224556,0.762287263056522
0.5678109526634216,0.30876413570274636,0.036550888529886916,0.762287263056522
0.5656605362892151,0.3105815831987076,0.036550888529886916,0.762287263056522
0.5653630495071411,0.3105815831987076,0.036752827140549275,0.762287263056522
0.5648500919342041,0.31118739903069464,0.036752827140549275,0.762287263056522
0.5648393630981445,0.31118739903069464,0.036954765751211635,0.762287263056522
0.5622150897979736,0.31381260096930536,0.036954765751211635,0.762287263056522
0.5621448159217834,0.31381260096930536,0.03715670436187399,0.762287263056522
0.5604674816131592,0.3154281098546042,0.03715670436187399,0.762287263056522
0.5599509477615356,0.3154281098546042,0.03735864297253635,0.762287263056522
0.5572909116744995,0.3180533117932149,0.03735864297253635,0.762287263056522
0.557182252407074,0.3180533117932149,0.03756058158319871,0.762287263056522
0.5571221709251404,0.3182552504038772,0.03756058158319871,0.762287263056522
0.5567822456359863,0.3182552504038772,0.03776252019386107,0.762287263056522
0.5567090511322021,0.31865912762520193,0.03776252019386107,0.762287263056522
0.5566185116767883,0.31865912762520193,0.03796445880452343,0.762287263056522
0.5558769106864929,0.3198707592891761,0.03796445880452343,0.762287263056522
0.5554192662239075,0.3198707592891761,0.038166397415185786,0.762287263056522
0.5549132227897644,0.32007269789983844,0.038166397415185786,0.762287263056522
0.554701566696167,0.32007269789983844,0.0385702746365105,0.762287263056522
0.5525986552238464,0.3216882067851373,0.0385702746365105,0.762287263056522
0.5525941252708435,0.3216882067851373,0.03877221324717286,0.762287263056522
0.551745593547821,0.3222940226171244,0.03877221324717286,0.762287263056522
0.5516598224639893,0.3222940226171244,0.03897415185783522,0.762287263056522
0.5509415864944458,0.32390953150242324,0.03897415185783522,0.762287263056522
0.5507872104644775,0.32390953150242324,0.03917609046849758,0.762287263056522
0.5483896732330322,0.3257269789983845,0.03917609046849758,0.762287263056522
0.5479010343551636,0.3257269789983845,0.03978190630048465,0.762287263056522
0.5459558963775635,0.32693861066235863,0.03978190630048465,0.762287263056522
0.5455361008644104,0.32693861066235863,0.04038772213247173,0.762287263056522
0.5451869964599609,0.3277463651050081,0.04038772213247173,0.762287263056522
0.5451576709747314,0.3277463651050081,0.04058966074313409,0.762287263056522
0.5425904393196106,0.3301696284329564,0.04058966074313409,0.762287263056522
0.5425212979316711,0.3301696284329564,0.04079159935379645,0.762287263056522
0.5420540571212769,0.3309773828756058,0.04079159935379645,0.762287263056522
0.5418472290039062,0.3309773828756058,0.04119547657512116,0.762287263056522
0.5416451692581177,0.33138126009693053,0.04119547657512116,0.762287263056522
0.5416279435157776,0.33138126009693053,0.04139741518578352,0.762287263056522
0.5396259427070618,0.3329967689822294,0.04139741518578352,0.762287263056522
0.5394009947776794,0.3329967689822294,0.04159935379644588,0.762287263056522
0.5382974743843079,0.3338045234248788,0.04159935379644588,0.762287263056522
0.5381836295127869,0.3338045234248788,0.04180129240710824,0.762287263056522
0.5378475785255432,0.33481421647819065,0.04180129240710824,0.762287263056522
0.5376702547073364,0.33481421647819065,0.04220516962843296,0.762287263056522
0.5368921756744385,0.3354200323101777,0.04220516962843296,0.762287263056522
0.5368425846099854,0.3354200323101777,0.04240710823909531,0.762287263056522
0.5364736914634705,0.33562197092084006,0.04240710823909531,0.762287263056522
0.5360038876533508,0.33562197092084006,0.04301292407108239,0.762287263056522
0.5358113050460815,0.33582390953150243,0.04301292407108239,0.762287263056522
0.5357540249824524,0.33582390953150243,0.04321486268174475,0.762287263056522
0.5357443690299988,0.33622778675282716,0.04321486268174475,0.762287263056522
0.5356924533843994,0.33622778675282716,0.04341680129240711,0.762287263056522
0.5344016551971436,0.337843295638126,0.04341680129240711,0.762287263056522
0.5336989164352417,0.337843295638126,0.04422455573505654,0.762287263056522
0.5336803197860718,0.3382471728594507,0.04422455573505654,0.762287263056522
0.533670961856842,0.3382471728594507,0.0444264943457189,0.762287263056522
0.5330467820167542,0.33865105008077545,0.0444264943457189,0.762287263056522
0.5329050421714783,0.33865105008077545,0.04462843295638126,0.762287263056522
0.532772958278656,0.3390549273021002,0.04462843295638126,0.762287263056522
0.5324767231941223,0.3390549273021002,0.04483037156704362,0.762287263056522
0.5314483642578125,0.33966074313408723,0.04483037156704362,0.762287263056522
0.531278133392334,0.33966074313408723,0.045032310177705974,0.762287263056522
0.5309962034225464,0.3398626817447496,0.045032310177705974,0.762287263056522
0.5309468507766724,0.3398626817447496,0.045234248788368334,0.762287263056522
0.5307632684707642,0.34026655896607433,0.045234248788368334,0.762287263056522
0.5306879281997681,0.34026655896607433,0.04563812600969305,0.762287263056522
0.5294958353042603,0.3420840064620355,0.04563812600969305,0.762287263056522
0.5293356776237488,0.3420840064620355,0.04604200323101777,0.762287263056522
0.5283069610595703,0.342891760904685,0.04604200323101777,0.762287263056522
0.5281230211257935,0.342891760904685,0.046647819063004844,0.762287263056522
0.5277714729309082,0.34309369951534735,0.046647819063004844,0.762287263056522
0.5277090072631836,0.34309369951534735,0.046849757673667204,0.762287263056522
0.526664137840271,0.34390145395799676,0.046849757673667204,0.762287263056522
0.5266475677490234,0.34390145395799676,0.047051696284329564,0.762287263056522
0.5256131291389465,0.34531502423263327,0.047051696284329564,0.762287263056522
0.5252155065536499,0.34531502423263327,0.04765751211631664,0.762287263056522
0.5228416323661804,0.3479402261712439,0.04765751211631664,0.762287263056522
0.522469699382782,0.3479402261712439,0.047859450726978996,0.762287263056522
0.5212517976760864,0.34915185783521807,0.047859450726978996,0.762287263056522
0.5211750268936157,0.34915185783521807,0.048061389337641355,0.762287263056522
0.5197223424911499,0.3505654281098546,0.048061389337641355,0.762287263056522
0.5196614861488342,0.3505654281098546,0.048263327948303715,0.762287263056522
0.5188375115394592,0.35278675282714056,0.048263327948303715,0.762287263056522
0.51857990026474,0.35278675282714056,0.048667205169628434,0.762287263056522
0.515492856502533,0.3556138933764136,0.048667205169628434,0.762287263056522
0.5151594281196594,0.3556138933764136,0.048869143780290794,0.762287263056522
0.5145614147186279,0.3568255250403877,0.048869143780290794,0.762287263056522
0.5143775939941406,0.3568255250403877,0.04907108239095315,0.762287263056522
0.5143676996231079,0.3570274636510501,0.04907108239095315,0.762287263056522
0.5138335824012756,0.3570274636510501,0.049474959612277866,0.762287263056522
0.5138179063796997,0.35722940226171246,0.049474959612277866,0.762287263056522
0.5137208104133606,0.35722940226171246,0.049676898222940226,0.762287263056522
0.5135231018066406,0.35763327948303714,0.049676898222940226,0.762287263056522
0.5132789015769958,0.35763327948303714,0.049878836833602586,0.762287263056522
0.5129182934761047,0.35803715670436187,0.049878836833602586,0.762287263056522
0.5129178166389465,0.35803715670436187,0.050080775444264945,0.762287263056522
0.5125246047973633,0.35884491114701134,0.050080775444264945,0.762287263056522
0.5125225186347961,0.35884491114701134,0.050282714054927305,0.762287263056522
0.5123470425605774,0.35904684975767365,0.050282714054927305,0.762287263056522
0.5121053457260132,0.35904684975767365,0.05048465266558966,0.762287263056522
0.5117372274398804,0.35965266558966075,0.05048465266558966,0.762287263056522
0.5113719701766968,0.35965266558966075,0.05068659127625202,0.762287263056522
0.5110626220703125,0.3600565428109855,0.05068659127625202,0.762287263056522
0.5110167860984802,0.3600565428109855,0.05088852988691438,0.762287263056522
0.5106289982795715,0.3612681744749596,0.05088852988691438,0.762287263056522
0.5103329420089722,0.3612681744749596,0.05109046849757674,0.762287263056522
0.5095949769020081,0.3622778675282714,0.05109046849757674,0.762287263056522
0.5095067024230957,0.3622778675282714,0.051292407108239096,0.762287263056522
0.5066997408866882,0.36550888529886916,0.051292407108239096,0.762287263056522
0.5063913464546204,0.36550888529886916,0.051696284329563816,0.762287263056522
0.5056353211402893,0.36631663974151857,0.051696284329563816,0.762287263056522
0.5054451823234558,0.36631663974151857,0.05210016155088853,0.762287263056522
0.5041531324386597,0.36873990306946686,0.05210016155088853,0.762287263056522
0.5041261315345764,0.36873990306946686,0.05230210016155089,0.762287263056522
0.5033342838287354,0.36995153473344106,0.05230210016155089,0.762287263056522
0.5029681324958801,0.36995153473344106,0.05250403877221325,0.762287263056522
0.502951443195343,0.37015347334410337,0.05250403877221325,0.762287263056522
0.5023768544197083,0.37015347334410337,0.05331179321486268,0.762287263056522
0.5017503499984741,0.37096122778675283,0.05331179321486268,0.762287263056522
0.5016242265701294,0.37096122778675283,0.05351373182552504,0.762287263056522
0.4999447464942932,0.3719709208400646,0.05351373182552504,0.762287263056522
0.4977481961250305,0.3719709208400646,0.05512924071082391,0.762287263056522
0.49691343307495117,0.3725767366720517,0.05512924071082391,0.762287263056522
0.4967076778411865,0.3725767366720517,0.05533117932148627,0.762287263056522
0.49652957916259766,0.3727786752827141,0.05533117932148627,0.762287263056522
0.4959561228752136,0.3727786752827141,0.05553311793214863,0.762287263056522
0.4959065318107605,0.3729806138933764,0.05553311793214863,0.762287263056522
0.4958122968673706,0.3729806138933764,0.05573505654281099,0.762287263056522
0.49570804834365845,0.3735864297253635,0.05573505654281099,0.762287263056522
0.4949731230735779,0.3735864297253635,0.0561389337641357,0.762287263056522
0.49344295263290405,0.37459612277867527,0.0561389337641357,0.762287263056522
0.4932405948638916,0.37459612277867527,0.05634087237479806,0.762287263056522
0.49273431301116943,0.3756058158319871,0.05634087237479806,0.762287263056522
0.492581307888031,0.3756058158319871,0.05654281098546042,0.762287263056522
0.4922489523887634,0.3760096930533118,0.05654281098546042,0.762287263056522
0.4921729564666748,0.3760096930533118,0.05674474959612278,0.762287263056522
0.4920642375946045,0.3764135702746365,0.05674474959612278,0.762287263056522
0.492026686668396,0.3764135702746365,0.05694668820678514,0.762287263056522
0.49017709493637085,0.37903877221324717,0.05694668820678514,0.762287263056522
0.4897897243499756,0.37903877221324717,0.05714862681744749,0.762287263056522
0.4890516996383667,0.37984652665589663,0.05714862681744749,0.762287263056522
0.4888291358947754,0.37984652665589663,0.05735056542810985,0.762287263056522
0.48801833391189575,0.38126009693053314,0.05735056542810985,0.762287263056522
0.4877930283546448,0.38126009693053314,0.05755250403877221,0.762287263056522
0.4876558184623718,0.38146203554119545,0.05755250403877221,0.762287263056522
0.4875519871711731,0.38146203554119545,0.05775444264943457,0.762287263056522
0.48696213960647583,0.38206785137318255,0.05775444264943457,0.762287263056522
0.48682528734207153,0.38206785137318255,0.05795638126009693,0.762287263056522
0.4867851734161377,0.3822697899838449,0.05795638126009693,0.762287263056522
0.48547881841659546,0.3822697899838449,0.05836025848142165,0.762287263056522
0.4841991662979126,0.38287560581583197,0.05836025848142165,0.762287263056522
0.4841960668563843,0.38287560581583197,0.058562197092084003,0.762287263056522
0.4834105372428894,0.3838852988691438,0.058562197092084003,0.762287263056522
0.4833680987358093,0.3838852988691438,0.05876413570274636,0.762287263056522
0.4823736548423767,0.3846930533117932,0.05876413570274636,0.762287263056522
0.481895387172699,0.3846930533117932,0.05896607431340872,0.762287263056522
0.48121047019958496,0.385702746365105,0.05896607431340872,0.762287263056522
0.4810505509376526,0.385702746365105,0.05916801292407108,0.762287263056522
0.48088788986206055,0.38590468497576735,0.05916801292407108,0.762287263056522
0.480729341506958,0.38590468497576735,0.05936995153473344,0.762287263056522
0.4806879758834839,0.3861066235864297,0.05936995153473344,0.762287263056522
0.4804614782333374,0.3861066235864297,0.0595718901453958,0.762287263056522
0.48036831617355347,0.3867124394184168,0.0595718901453958,0.762287263056522
0.48012322187423706,0.3867124394184168,0.05977382875605816,0.762287263056522
0.47957026958465576,0.38731825525040386,0.05977382875605816,0.762287263056522
0.4795059561729431,0.38731825525040386,0.059975767366720514,0.762287263056522
0.4792139530181885,0.3877221324717286,0.059975767366720514,0.762287263056522
0.47777259349823,0.3877221324717286,0.060177705977382874,0.762287263056522
0.4777308702468872,0.38792407108239096,0.060177705977382874,0.762287263056522
0.4776729345321655,0.38792407108239096,0.06058158319870759,0.762287263056522
0.4774528741836548,0.38812600969305333,0.06058158319870759,0.762287263056522
0.47732770442962646,0.38812600969305333,0.06078352180936995,0.762287263056522
0.4766278862953186,0.3893376413570275,0.06078352180936995,0.762287263056522
0.476432740688324,0.3893376413570275,0.061187399030694666,0.762287263056522
0.47582584619522095,0.3905492730210016,0.061187399030694666,0.762287263056522
0.4758148193359375,0.3905492730210016,0.061389337641357025,0.762287263056522
0.4748048782348633,0.3921647819063005,0.061389337641357025,0.762287263056522
0.4733494520187378,0.3921647819063005,0.061793214862681745,0.762287263056522
0.47284793853759766,0.393578352180937,0.061793214862681745,0.762287263056522
0.4727928638458252,0.393578352180937,0.061995153473344104,0.762287263056522
0.4712926149368286,0.3945880452342488,0.061995153473344104,0.762287263056522
0.47042763233184814,0.3945880452342488,0.062197092084006464,0.762287263056522
0.46995532512664795,0.3953957996768982,0.062197092084006464,0.762287263056522
0.4696683883666992,0.3953957996768982,0.06260096930533118,0.762287263056522
0.46964383125305176,0.39559773828756056,0.06260096930533118,0.762287263056522
0.46950095891952515,0.39559773828756056,0.06280290791599354,0.762287263056522
0.46874547004699707,0.39620355411954766,0.06280290791599354,0.762287263056522
0.4683340787887573,0.39620355411954766,0.06320678513731826,0.762287263056522
0.4677380919456482,0.3970113085621971,0.06320678513731826,0.762287263056522
0.4676998257637024,0.3970113085621971,0.06340872374798061,0.762287263056522
0.466983437538147,0.3976171243941842,0.06340872374798061,0.762287263056522
0.4667368531227112,0.3976171243941842,0.06361066235864297,0.762287263056522
0.46500539779663086,0.3994345718901454,0.06361066235864297,0.762287263056522
0.46485573053359985,0.3994345718901454,0.0640145395799677,0.762287263056522
0.46391892433166504,0.40024232633279483,0.0640145395799677,0.762287263056522
0.46370387077331543,0.40024232633279483,0.06421647819063005,0.762287263056522
0.46297401189804077,0.40105008077544424,0.06421647819063005,0.762287263056522
0.4628499746322632,0.40105008077544424,0.06441841680129241,0.762287263056522
0.46193259954452515,0.4028675282714055,0.06441841680129241,0.762287263056522
0.4618184566497803,0.4028675282714055,0.06462035541195477,0.762287263056522
0.46107059717178345,0.4032714054927302,0.06462035541195477,0.762287263056522
0.46086472272872925,0.4032714054927302,0.06482229402261712,0.762287263056522
0.4607052206993103,0.40407915993537963,0.06482229402261712,0.762287263056522
0.46056419610977173,0.40407915993537963,0.06502423263327949,0.762287263056522
0.46001285314559937,0.40448303715670436,0.06502423263327949,0.762287263056522
0.4598677158355713,0.40448303715670436,0.06522617124394184,0.762287263056522
0.4580380320549011,0.4085218093699515,0.06522617124394184,0.762287263056522
0.4580133557319641,0.4085218093699515,0.0654281098546042,0.762287263056522
0.457802414894104,0.4091276252019386,0.0654281098546042,0.762287263056522
0.457555890083313,0.4091276252019386,0.06563004846526656,0.762287263056522
0.4571647047996521,0.4095315024232633,0.06563004846526656,0.762287263056522
0.4571117162704468,0.4095315024232633,0.06583198707592892,0.762287263056522
0.4566880464553833,0.41054119547657514,0.06583198707592892,0.762287263056522
0.4564698338508606,0.41054119547657514,0.06603392568659128,0.762287263056522
0.4554135203361511,0.4129644588045234,0.06603392568659128,0.762287263056522
0.4553822875022888,0.4129644588045234,0.06623586429725363,0.762287263056522
0.45522820949554443,0.41336833602584816,0.06623586429725363,0.762287263056522
0.4552069306373596,0.41336833602584816,0.066437802907916,0.762287263056522
0.45490437746047974,0.4135702746365105,0.066437802907916,0.762287263056522
0.4548143744468689,0.4135702746365105,0.06663974151857835,0.762287263056522
0.45333433151245117,0.4161954765751212,0.06663974151857835,0.762287263056522
0.45326417684555054,0.4161954765751212,0.06684168012924072,0.762287263056522
0.45322704315185547,0.41639741518578355,0.06684168012924072,0.762287263056522
0.45322662591934204,0.41639741518578355,0.06704361873990307,0.762287263056522
0.4531126022338867,0.41659935379644586,0.06704361873990307,0.762287263056522
0.4530697464942932,0.41659935379644586,0.06724555735056542,0.762287263056522
0.4530399441719055,0.4168012924071082,0.06724555735056542,0.762287263056522
0.45290040969848633,0.4168012924071082,0.06764943457189014,0.762287263056522
0.4521641731262207,0.4176090468497577,0.06764943457189014,0.762287263056522
0.45192253589630127,0.4176090468497577,0.06785137318255251,0.762287263056522
0.451881468296051,0.41781098546042006,0.06785137318255251,0.762287263056522
0.45157599449157715,0.41781098546042006,0.06825525040387723,0.762287263056522
0.4511030912399292,0.41821486268174474,0.06825525040387723,0.762287263056522
0.4510807991027832,0.41821486268174474,0.06845718901453958,0.762287263056522
0.45061415433883667,0.41861873990306947,0.06845718901453958,0.762287263056522
0.4505065083503723,0.41861873990306947,0.06865912762520193,0.762287263056522
0.4500075578689575,0.420032310177706,0.06865912762520193,0.762287263056522
0.4499332904815674,0.420032310177706,0.06906300484652665,0.762287263056522
0.44886863231658936,0.42164781906300486,0.06906300484652665,0.762287263056522
0.4488251805305481,0.42164781906300486,0.06926494345718902,0.762287263056522
0.4486563801765442,0.4218497576736672,0.06926494345718902,0.762287263056522
0.44845300912857056,0.4218497576736672,0.06946688206785137,0.762287263056522
0.44840502738952637,0.42205169628432954,0.06946688206785137,0.762287263056522
0.4483191967010498,0.42205169628432954,0.06966882067851374,0.762287263056522
0.44774913787841797,0.42265751211631664,0.06966882067851374,0.762287263056522
0.4475278854370117,0.42265751211631664,0.06987075928917609,0.762287263056522
0.44604694843292236,0.4242730210016155,0.06987075928917609,0.762287263056522
0.4455886483192444,0.4242730210016155,0.07047657512116316,0.762287263056522
0.4453057050704956,0.4250807754442649,0.07047657512116316,0.762287263056522
0.44529062509536743,0.4250807754442649,0.07067851373182553,0.762287263056522
0.44430822134017944,0.42548465266558966,0.07067851373182553,0.762287263056522
0.44426071643829346,0.42548465266558966,0.07088045234248788,0.762287263056522
0.4440078139305115,0.425686591276252,0.07088045234248788,0.762287263056522
0.44399040937423706,0.425686591276252,0.07108239095315025,0.762287263056522
0.44381052255630493,0.4258885298869144,0.07108239095315025,0.762287263056522
0.4437938928604126,0.4258885298869144,0.07148626817447495,0.762287263056522
0.443669855594635,0.42629240710823907,0.07148626817447495,0.762287263056522
0.44363856315612793,0.42629240710823907,0.07168820678513732,0.762287263056522
0.4434109926223755,0.42649434571890144,0.07168820678513732,0.762287263056522
0.44333475828170776,0.42649434571890144,0.07189014539579967,0.762287263056522
0.4433138966560364,0.4266962843295638,0.07189014539579967,0.762287263056522
0.4427955746650696,0.4266962843295638,0.07209208400646204,0.762287263056522
0.4425658583641052,0.42710016155088854,0.07209208400646204,0.762287263056522
0.44249439239501953,0.42710016155088854,0.07229402261712439,0.762287263056522
0.4424489736557007,0.4273021001615509,0.07229402261712439,0.762287263056522
0.4424239993095398,0.4273021001615509,0.07249596122778676,0.762287263056522
0.44180208444595337,0.4281098546042003,0.07249596122778676,0.762287263056522
0.44154828786849976,0.4281098546042003,0.07289983844911146,0.762287263056522
0.4402942657470703,0.4303311793214863,0.07289983844911146,0.762287263056522
0.4400445818901062,0.4303311793214863,0.07310177705977383,0.762287263056522
0.4398230314254761,0.43093699515347333,0.07310177705977383,0.762287263056522
0.4396873116493225,0.43093699515347333,0.07330371567043618,0.762287263056522
0.4390084147453308,0.4319466882067851,0.07330371567043618,0.762287263056522
0.43893522024154663,0.4319466882067851,0.07350565428109855,0.762287263056522
0.43884408473968506,0.4325525040387722,0.07350565428109855,0.762287263056522
0.43876856565475464,0.4325525040387722,0.0737075928917609,0.762287263056522
0.4383516311645508,0.433562197092084,0.0737075928917609,0.762287263056522
0.4380679726600647,0.433562197092084,0.07390953150242327,0.762287263056522
0.43772757053375244,0.43436995153473346,0.07390953150242327,0.762287263056522
0.4373381733894348,0.43436995153473346,0.07411147011308562,0.762287263056522
0.4372435212135315,0.4345718901453958,0.07411147011308562,0.762287263056522
0.4369177222251892,0.4345718901453958,0.0747172859450727,0.762287263056522
0.43661707639694214,0.4349757673667205,0.0747172859450727,0.762287263056522
0.43659061193466187,0.4349757673667205,0.07491922455573506,0.762287263056522
0.4365729093551636,0.43517770597738287,0.07491922455573506,0.762287263056522
0.4365149140357971,0.43517770597738287,0.07532310177705977,0.762287263056522
0.43621987104415894,0.43578352180936997,0.07532310177705977,0.762287263056522
0.43573933839797974,0.43578352180936997,0.07572697899838449,0.762287263056522
0.4352211356163025,0.436389337641357,0.07572697899838449,0.762287263056522
0.4348908066749573,0.436389337641357,0.07592891760904685,0.762287263056522
0.4348803758621216,0.4365912762520194,0.07592891760904685,0.762287263056522
0.43465012311935425,0.4365912762520194,0.07633279483037157,0.762287263056522
0.4346296787261963,0.43679321486268174,0.07633279483037157,0.762287263056522
0.4345995783805847,0.43679321486268174,0.07653473344103393,0.762287263056522
0.43378734588623047,0.43739903069466884,0.07653473344103393,0.762287263056522
0.4336163401603699,0.43739903069466884,0.07673667205169628,0.762287263056522
0.43353378772735596,0.43760096930533116,0.07673667205169628,0.762287263056522
0.43347442150115967,0.43760096930533116,0.07693861066235864,0.762287263056522
0.4324933886528015,0.438610662358643,0.07693861066235864,0.762287263056522
0.4322131276130676,0.438610662358643,0.077140549273021,0.762287263056522
0.43168163299560547,0.4394184168012924,0.077140549273021,0.762287263056522
0.43139106035232544,0.4394184168012924,0.07734248788368336,0.762287263056522
0.431308388710022,0.43982229402261713,0.07734248788368336,0.762287263056522
0.4311559200286865,0.43982229402261713,0.07754442649434572,0.762287263056522
0.4307442903518677,0.4404281098546042,0.07754442649434572,0.762287263056522
0.43059980869293213,0.4404281098546042,0.07794830371567044,0.762287263056522
0.43039190769195557,0.4408319870759289,0.07794830371567044,0.762287263056522
0.4302828907966614,0.4408319870759289,0.07815024232633279,0.762287263056522
0.4302058815956116,0.4410339256865913,0.07815024232633279,0.762287263056522
0.4297642111778259,0.4410339256865913,0.07835218093699516,0.762287263056522
0.42937833070755005,0.4416397415185784,0.07835218093699516,0.762287263056522
0.4291597604751587,0.4416397415185784,0.07855411954765751,0.762287263056522
0.4281572103500366,0.44365912762520193,0.07855411954765751,0.762287263056522
0.4272761940956116,0.44365912762520193,0.07936187399030695,0.762287263056522
0.4271858334541321,0.4438610662358643,0.07936187399030695,0.762287263056522
0.4270895719528198,0.4438610662358643,0.0795638126009693,0.762287263056522
0.4267374873161316,0.4444668820678514,0.0795638126009693,0.762287263056522
0.4265630841255188,0.4444668820678514,0.07996768982229402,0.762287263056522
0.42608511447906494,0.44507269789983844,0.07996768982229402,0.762287263056522
0.4259909987449646,0.44507269789983844,0.08016962843295639,0.762287263056522
0.4257476329803467,0.44567851373182554,0.08016962843295639,0.762287263056522
0.4255703091621399,0.44567851373182554,0.08037156704361874,0.762287263056522
0.42456185817718506,0.44709208400646205,0.08037156704361874,0.762287263056522
0.42452794313430786,0.44709208400646205,0.0805735056542811,0.762287263056522
0.42434459924697876,0.4472940226171244,0.0805735056542811,0.762287263056522
0.4240573048591614,0.4472940226171244,0.08077544426494346,0.762287263056522
0.4236370325088501,0.4483037156704362,0.08077544426494346,0.762287263056522
0.4235740900039673,0.4483037156704362,0.08097738287560581,0.762287263056522
0.42291170358657837,0.44890953150242324,0.08097738287560581,0.762287263056522
0.4225385785102844,0.44890953150242324,0.08138126009693053,0.762287263056522
0.4225046634674072,0.4491114701130856,0.08138126009693053,0.762287263056522
0.4222341775894165,0.4491114701130856,0.08178513731825525,0.762287263056522
0.422002911567688,0.44951534733441034,0.08178513731825525,0.762287263056522
0.4218774437904358,0.44951534733441034,0.08198707592891762,0.762287263056522
0.4217038154602051,0.4497172859450727,0.08198707592891762,0.762287263056522
0.4216880202293396,0.4497172859450727,0.08218901453957997,0.762287263056522
0.4204972982406616,0.45153473344103395,0.08218901453957997,0.762287263056522
0.4204237461090088,0.45153473344103395,0.08279483037156704,0.762287263056522
0.4199928045272827,0.452140549273021,0.08279483037156704,0.762287263056522
0.41991519927978516,0.452140549273021,0.08299676898222941,0.762287263056522
0.4186214804649353,0.45335218093699514,0.08299676898222941,0.762287263056522
0.4184798002243042,0.45335218093699514,0.08319870759289176,0.762287263056522
0.41824495792388916,0.4537560581583199,0.08319870759289176,0.762287263056522
0.418085515499115,0.4537560581583199,0.08340064620355411,0.762287263056522
0.4175792336463928,0.45476575121163165,0.08340064620355411,0.762287263056522
0.41755932569503784,0.45476575121163165,0.08380452342487883,0.762287263056522
0.41744548082351685,0.4551696284329564,0.08380452342487883,0.762287263056522
0.4170798063278198,0.4551696284329564,0.08420840064620355,0.762287263056522
0.4168251156806946,0.45577544426494343,0.08420840064620355,0.762287263056522
0.41661328077316284,0.45577544426494343,0.08441033925686592,0.762287263056522
0.4163926839828491,0.45638126009693053,0.08441033925686592,0.762287263056522
0.4153933525085449,0.45638126009693053,0.08461227786752827,0.762287263056522
0.4152536988258362,0.45698707592891763,0.08461227786752827,0.762287263056522
0.41520434617996216,0.45698707592891763,0.08481421647819062,0.762287263056522
0.4147707223892212,0.4573909531502423,0.08481421647819062,0.762287263056522
0.4145885705947876,0.4573909531502423,0.08521809369951534,0.762287263056522
0.4144288897514343,0.4575928917609047,0.08521809369951534,0.762287263056522
0.4143790006637573,0.4575928917609047,0.08542003231017771,0.762287263056522
0.41412609815597534,0.45779483037156704,0.08542003231017771,0.762287263056522
0.41406041383743286,0.45779483037156704,0.08562197092084006,0.762287263056522
0.4134679436683655,0.4594103392568659,0.08562197092084006,0.762287263056522
0.41346192359924316,0.4594103392568659,0.08582390953150243,0.762287263056522
0.41310590505599976,0.46001615508885296,0.08582390953150243,0.762287263056522
0.4130702614784241,0.46001615508885296,0.08602584814216478,0.762287263056522
0.41243451833724976,0.4610258481421648,0.08602584814216478,0.762287263056522
0.41216617822647095,0.4610258481421648,0.08622778675282713,0.762287263056522
0.41197270154953003,0.46163166397415184,0.08622778675282713,0.762287263056522
0.4118894338607788,0.46163166397415184,0.0864297253634895,0.762287263056522
0.41168826818466187,0.4618336025848142,0.0864297253634895,0.762287263056522
0.4112844467163086,0.4618336025848142,0.08683360258481422,0.762287263056522
0.4108653664588928,0.462843295638126,0.08683360258481422,0.762287263056522
0.41076040267944336,0.462843295638126,0.08703554119547657,0.762287263056522
0.4103005528450012,0.4638529886914378,0.08703554119547657,0.762287263056522
0.41015684604644775,0.4638529886914378,0.08723747980613894,0.762287263056522
0.4099898934364319,0.4642568659127625,0.08723747980613894,0.762287263056522
0.40998703241348267,0.4642568659127625,0.08743941841680129,0.762287263056522
0.40994805097579956,0.46466074313408723,0.08743941841680129,0.762287263056522
0.4099222421646118,0.46466074313408723,0.08764135702746365,0.762287263056522
0.40924072265625,0.46668012924071084,0.08764135702746365,0.762287263056522
0.40901798009872437,0.46668012924071084,0.08784329563812601,0.762287263056522
0.4089481234550476,0.4668820678513732,0.08784329563812601,0.762287263056522
0.40887194871902466,0.4668820678513732,0.08824717285945073,0.762287263056522
0.4085043668746948,0.4672859450726979,0.08824717285945073,0.762287263056522
0.408142626285553,0.4672859450726979,0.08844911147011308,0.762287263056522
0.40810537338256836,0.46748788368336025,0.08844911147011308,0.762287263056522
0.40798312425613403,0.46748788368336025,0.08865105008077545,0.762287263056522
0.40786683559417725,0.4676898222940226,0.08865105008077545,0.762287263056522
0.4077795147895813,0.4676898222940226,0.0888529886914378,0.762287263056522
0.40725576877593994,0.46809369951534735,0.0888529886914378,0.762287263056522
0.4072335958480835,0.46809369951534735,0.08905492730210016,0.762287263056522
0.40641963481903076,0.4686995153473344,0.08905492730210016,0.762287263056522
0.40628552436828613,0.4686995153473344,0.08925686591276252,0.762287263056522
0.4060489535331726,0.4693053311793215,0.08925686591276252,0.762287263056522
0.40604597330093384,0.4693053311793215,0.08945880452342488,0.762287263056522
0.40566056966781616,0.4701130856219709,0.08945880452342488,0.762287263056522
0.40527641773223877,0.4701130856219709,0.08966074313408724,0.762287263056522
0.4050663709640503,0.47092084006462037,0.08966074313408724,0.762287263056522
0.40435850620269775,0.47092084006462037,0.09046849757673667,0.762287263056522
0.40398526191711426,0.4717285945072698,0.09046849757673667,0.762287263056522
0.4039230942726135,0.4717285945072698,0.09067043618739903,0.762287263056522
0.4036473035812378,0.47253634894991925,0.09067043618739903,0.762287263056522
0.4034801721572876,0.47253634894991925,0.09107431340872375,0.762287263056522
0.40326988697052,0.4729402261712439,0.09107431340872375,0.762287263056522
0.40300530195236206,0.4729402261712439,0.0912762520193861,0.762287263056522
0.40230119228363037,0.47415185783521807,0.0912762520193861,0.762287263056522
0.40216559171676636,0.47415185783521807,0.09147819063004846,0.762287263056522
0.4019368886947632,0.4745557350565428,0.09147819063004846,0.762287263056522
0.4018811583518982,0.4745557350565428,0.09168012924071083,0.762287263056522
0.40125715732574463,0.4755654281098546,0.09168012924071083,0.762287263056522
0.40111565589904785,0.4755654281098546,0.09188206785137318,0.762287263056522
0.4004358649253845,0.4761712439418417,0.09188206785137318,0.762287263056522
0.4004092812538147,0.4761712439418417,0.09208400646203554,0.762287263056522
0.40039294958114624,0.47637318255250405,0.09208400646203554,0.762287263056522
0.4003216028213501,0.47637318255250405,0.0922859450726979,0.762287263056522
0.4000411629676819,0.4765751211631664,0.0922859450726979,0.762287263056522
0.39991968870162964,0.4765751211631664,0.09248788368336026,0.762287263056522
0.39991748332977295,0.4767770597738288,0.09248788368336026,0.762287263056522
0.39974868297576904,0.4767770597738288,0.09268982229402262,0.762287263056522
0.39945024251937866,0.4769789983844911,0.09268982229402262,0.762287263056522
0.39905786514282227,0.4769789983844911,0.09309369951534734,0.762287263056522
0.39879536628723145,0.4773828756058158,0.09309369951534734,0.762287263056522
0.39876800775527954,0.4773828756058158,0.09329563812600969,0.762287263056522
0.39865297079086304,0.47778675282714056,0.09329563812600969,0.762287263056522
0.3986406922340393,0.47778675282714056,0.09349757673667206,0.762287263056522
0.39809221029281616,0.4781906300484653,0.09349757673667206,0.762287263056522
0.3979710340499878,0.4781906300484653,0.09369951534733441,0.762287263056522
0.3976866602897644,0.4783925686591276,0.09369951534733441,0.762287263056522
0.39767491817474365,0.4783925686591276,0.09410339256865913,0.762287263056522
0.3971521854400635,0.47920032310177707,0.09410339256865913,0.762287263056522
0.396992027759552,0.47920032310177707,0.09450726978998385,0.762287263056522
0.3954780697822571,0.48081583198707595,0.09450726978998385,0.762287263056522
0.3948324918746948,0.48081583198707595,0.09531502423263329,0.762287263056522
0.39468836784362793,0.4810177705977383,0.09531502423263329,0.762287263056522
0.39396053552627563,0.4810177705977383,0.09571890145395799,0.762287263056522
0.3929981589317322,0.48303715670436187,0.09571890145395799,0.762287263056522
0.3929620385169983,0.48303715670436187,0.09592084006462036,0.762287263056522
0.3925062417984009,0.48364297253634897,0.09592084006462036,0.762287263056522
0.39227890968322754,0.48364297253634897,0.09632471728594508,0.762287263056522
0.39203542470932007,0.484248788368336,0.09632471728594508,0.762287263056522
0.3919600248336792,0.484248788368336,0.09652665589660743,0.762287263056522
0.39150935411453247,0.4848546042003231,0.09652665589660743,0.762287263056522
0.3914892077445984,0.4848546042003231,0.0967285945072698,0.762287263056522
0.3912954330444336,0.4852584814216478,0.0967285945072698,0.762287263056522
0.39079785346984863,0.4852584814216478,0.0971324717285945,0.762287263056522
0.39066076278686523,0.4858642972536349,0.0971324717285945,0.762287263056522
0.3903414011001587,0.4858642972536349,0.09733441033925687,0.762287263056522
0.39020323753356934,0.48606623586429726,0.09733441033925687,0.762287263056522
0.39018797874450684,0.48606623586429726,0.09753634894991922,0.762287263056522
0.38988566398620605,0.48707592891760904,0.09753634894991922,0.762287263056522
0.3897770047187805,0.48707592891760904,0.09773828756058159,0.762287263056522
0.38960808515548706,0.4872778675282714,0.09773828756058159,0.762287263056522
0.3895884156227112,0.4872778675282714,0.09794022617124394,0.762287263056522
0.38948333263397217,0.48747980613893377,0.09794022617124394,0.762287263056522
0.3890265226364136,0.48747980613893377,0.0981421647819063,0.762287263056522
0.3889113664627075,0.48768174474959614,0.0981421647819063,0.762287263056522
0.3886856436729431,0.48768174474959614,0.09834410339256866,0.762287263056522
0.3884902000427246,0.4878836833602585,0.09834410339256866,0.762287263056522
0.388469934463501,0.4878836833602585,0.09854604200323101,0.762287263056522
0.3880508542060852,0.4886914378029079,0.09854604200323101,0.762287263056522
0.38801437616348267,0.4886914378029079,0.09874798061389338,0.762287263056522
0.3879285454750061,0.4888933764135703,0.09874798061389338,0.762287263056522
0.3878136873245239,0.4888933764135703,0.09894991922455573,0.762287263056522
0.387071430683136,0.489297253634895,0.09894991922455573,0.762287263056522
0.386946439743042,0.489297253634895,0.0991518578352181,0.762287263056522
0.38688021898269653,0.4894991922455573,0.0991518578352181,0.762287263056522
0.38661831617355347,0.4894991922455573,0.09935379644588045,0.762287263056522
0.3862464427947998,0.4903069466882068,0.09935379644588045,0.762287263056522
0.38605064153671265,0.4903069466882068,0.0995557350565428,0.762287263056522
0.38566702604293823,0.4911147011308562,0.0995557350565428,0.762287263056522
0.3856065273284912,0.4911147011308562,0.09975767366720517,0.762287263056522
0.3855239152908325,0.49131663974151857,0.09975767366720517,0.762287263056522
0.3849809169769287,0.49131663974151857,0.10016155088852989,0.762287263056522
0.38486069440841675,0.4917205169628433,0.10016155088852989,0.762287263056522
0.3848310708999634,0.4917205169628433,0.10036348949919224,0.762287263056522
0.38376694917678833,0.4941437802907916,0.10036348949919224,0.762287263056522
0.3837103843688965,0.4941437802907916,0.10056542810985461,0.762287263056522
0.38319551944732666,0.4945476575121163,0.10056542810985461,0.762287263056522
0.3831292390823364,0.4945476575121163,0.10076736672051696,0.762287263056522
0.382926881313324,0.49495153473344106,0.10076736672051696,0.762287263056522
0.3827568292617798,0.49495153473344106,0.10117124394184168,0.762287263056522
0.3818656802177429,0.49575928917609047,0.10117124394184168,0.762287263056522
0.3806418180465698,0.49575928917609047,0.10177705977382875,0.762287263056522
0.38002270460128784,0.49676898222940225,0.10177705977382875,0.762287263056522
0.3796567916870117,0.49676898222940225,0.10218093699515347,0.762287263056522
0.37961387634277344,0.49737479806138934,0.10218093699515347,0.762287263056522
0.37951231002807617,0.49737479806138934,0.10238287560581583,0.762287263056522
0.37947410345077515,0.4975767366720517,0.10238287560581583,0.762287263056522
0.3792269825935364,0.4975767366720517,0.10258481421647819,0.762287263056522
0.37908440828323364,0.4979806138933764,0.10258481421647819,0.762287263056522
0.3788694143295288,0.4979806138933764,0.10278675282714055,0.762287263056522
0.37878137826919556,0.4983844911147011,0.10278675282714055,0.762287263056522
0.3786030411720276,0.4983844911147011,0.10319063004846526,0.762287263056522
0.37858736515045166,0.49878836833602586,0.10319063004846526,0.762287263056522
0.378342866897583,0.49878836833602586,0.10359450726978998,0.762287263056522
0.3779921531677246,0.4991922455573506,0.10359450726978998,0.762287263056522
0.3777051568031311,0.4991922455573506,0.10379644588045234,0.762287263056522
0.37732988595962524,0.49959612277867527,0.10379644588045234,0.762287263056522
0.37694090604782104,0.49959612277867527,0.1039983844911147,0.762287263056522
0.37680792808532715,0.5,0.1039983844911147,0.762287263056522
0.3766997456550598,0.5,0.10420032310177706,0.762287263056522
0.3766971826553345,0.5002019386106623,0.10420032310177706,0.762287263056522
0.37635624408721924,0.5002019386106623,0.10480613893376414,0.762287263056522
0.37462157011032104,0.502221324717286,0.10480613893376414,0.762287263056522
0.3745826482772827,0.502221324717286,0.1050080775444265,0.762287263056522
0.37456297874450684,0.5024232633279483,0.1050080775444265,0.762287263056522
0.37455517053604126,0.5024232633279483,0.10521001615508885,0.762287263056522
0.3743669390678406,0.502827140549273,0.10521001615508885,0.762287263056522
0.3740463852882385,0.502827140549273,0.10541195476575121,0.762287263056522
0.37398314476013184,0.5030290791599353,0.10541195476575121,0.762287263056522
0.3737684488296509,0.5030290791599353,0.10581583198707593,0.762287263056522
0.3732947111129761,0.5038368336025848,0.10581583198707593,0.762287263056522
0.37274807691574097,0.5038368336025848,0.106421647819063,0.762287263056522
0.37110263109207153,0.5048465266558966,0.106421647819063,0.762287263056522
0.3710634112358093,0.5048465266558966,0.10682552504038773,0.762287263056522
0.3710007071495056,0.5054523424878837,0.10682552504038773,0.762287263056522
0.37095993757247925,0.5054523424878837,0.10702746365105008,0.762287263056522
0.37050479650497437,0.5058562197092084,0.10702746365105008,0.762287263056522
0.3704388737678528,0.5058562197092084,0.10722940226171244,0.762287263056522
0.3704051375389099,0.5060581583198708,0.10722940226171244,0.762287263056522
0.3701757788658142,0.5060581583198708,0.1074313408723748,0.762287263056522
0.3695386052131653,0.507875605815832,0.1074313408723748,0.762287263056522
0.3689458966255188,0.507875605815832,0.10763327948303715,0.762287263056522
0.3689306378364563,0.5080775444264943,0.10763327948303715,0.762287263056522
0.36891645193099976,0.5080775444264943,0.10783521809369952,0.762287263056522
0.36881017684936523,0.5082794830371568,0.10783521809369952,0.762287263056522
0.3684789538383484,0.5082794830371568,0.10823909531502424,0.762287263056522
0.3683474659919739,0.5084814216478191,0.10823909531502424,0.762287263056522
0.3681141138076782,0.5084814216478191,0.10844103392568659,0.762287263056522
0.3677024245262146,0.5086833602584814,0.10844103392568659,0.762287263056522
0.3675687313079834,0.5086833602584814,0.10864297253634896,0.762287263056522
0.3672487139701843,0.5094911147011308,0.10864297253634896,0.762287263056522
0.3672254681587219,0.5094911147011308,0.10884491114701131,0.762287263056522
0.3663707375526428,0.510702746365105,0.10884491114701131,0.762287263056522
0.3662493824958801,0.510702746365105,0.10904684975767366,0.762287263056522
0.36614423990249634,0.5109046849757674,0.10904684975767366,0.762287263056522
0.36604881286621094,0.5109046849757674,0.10924878836833603,0.762287263056522
0.36582130193710327,0.5111066235864298,0.10924878836833603,0.762287263056522
0.36564767360687256,0.5111066235864298,0.10945072697899838,0.762287263056522
0.36548352241516113,0.5113085621970921,0.10945072697899838,0.762287263056522
0.3653631806373596,0.5113085621970921,0.1098546042003231,0.762287263056522
0.3652470111846924,0.5115105008077544,0.1098546042003231,0.762287263056522
0.3649809956550598,0.5115105008077544,0.11005654281098547,0.762287263056522
0.36467641592025757,0.5119143780290791,0.11005654281098547,0.762287263056522
0.3644900321960449,0.5119143780290791,0.11025848142164782,0.762287263056522
0.3641967177391052,0.5121163166397416,0.11025848142164782,0.762287263056522
0.3640516400337219,0.5121163166397416,0.11066235864297254,0.762287263056522
0.3637324571609497,0.5125201938610663,0.11066235864297254,0.762287263056522
0.36371201276779175,0.5125201938610663,0.11086429725363489,0.762287263056522
0.3636707663536072,0.5127221324717286,0.11086429725363489,0.762287263056522
0.36343348026275635,0.5127221324717286,0.11126817447495961,0.762287263056522
0.36334216594696045,0.5129240710823909,0.11126817447495961,0.762287263056522
0.3632403016090393,0.5129240710823909,0.11167205169628433,0.762287263056522
0.3630654215812683,0.5137318255250404,0.11167205169628433,0.762287263056522
0.3630203604698181,0.5137318255250404,0.11187399030694668,0.762287263056522
0.36245208978652954,0.5145395799676898,0.11187399030694668,0.762287263056522
0.36241286993026733,0.5145395799676898,0.11207592891760905,0.762287263056522
0.36229872703552246,0.5149434571890146,0.11207592891760905,0.762287263056522
0.3622617721557617,0.5149434571890146,0.1122778675282714,0.762287263056522
0.3619052767753601,0.5155492730210016,0.1122778675282714,0.762287263056522
0.36187630891799927,0.5155492730210016,0.11247980613893377,0.762287263056522
0.3617456555366516,0.5165589660743134,0.11247980613893377,0.762287263056522
0.36134016513824463,0.5165589660743134,0.11308562197092084,0.762287263056522
0.3608817458152771,0.5169628432956381,0.11308562197092084,0.762287263056522
0.3608643412590027,0.5169628432956381,0.1132875605815832,0.762287263056522
0.3604487180709839,0.5175686591276252,0.1132875605815832,0.762287263056522
0.3601989150047302,0.5175686591276252,0.11348949919224556,0.762287263056522
0.35984259843826294,0.5183764135702746,0.11348949919224556,0.762287263056522
0.3597468137741089,0.5183764135702746,0.11369143780290791,0.762287263056522
0.359369158744812,0.518578352180937,0.11369143780290791,0.762287263056522
0.35924357175827026,0.518578352180937,0.11389337641357028,0.762287263056522
0.3592241406440735,0.5189822294022617,0.11389337641357028,0.762287263056522
0.3591538667678833,0.5189822294022617,0.11409531502423263,0.762287263056522
0.35897618532180786,0.5195880452342488,0.11409531502423263,0.762287263056522
0.3583589792251587,0.5195880452342488,0.11490306946688207,0.762287263056522
0.35830050706863403,0.5197899838449112,0.11490306946688207,0.762287263056522
0.3581181764602661,0.5197899838449112,0.11510500807754442,0.762287263056522
0.35763347148895264,0.5205977382875606,0.11510500807754442,0.762287263056522
0.3574943542480469,0.5205977382875606,0.11530694668820679,0.762287263056522
0.35738176107406616,0.5207996768982229,0.11530694668820679,0.762287263056522
0.3571265935897827,0.5207996768982229,0.11550888529886914,0.762287263056522
0.3570696711540222,0.5210016155088854,0.11550888529886914,0.762287263056522
0.35684865713119507,0.5210016155088854,0.11591276252019386,0.762287263056522
0.3557487726211548,0.5224151857835219,0.11591276252019386,0.762287263056522
0.3556840419769287,0.5224151857835219,0.11611470113085622,0.762287263056522
0.35538458824157715,0.5232229402261712,0.11611470113085622,0.762287263056522
0.35519927740097046,0.5232229402261712,0.11631663974151858,0.762287263056522
0.3544588088989258,0.5240306946688207,0.11631663974151858,0.762287263056522
0.3541523814201355,0.5240306946688207,0.1167205169628433,0.762287263056522
0.3537601828575134,0.5246365105008077,0.1167205169628433,0.762287263056522
0.3536113500595093,0.5246365105008077,0.11692245557350565,0.762287263056522
0.3533608913421631,0.5252423263327949,0.11692245557350565,0.762287263056522
0.3532535433769226,0.5252423263327949,0.11773021001615509,0.762287263056522
0.35322105884552,0.5254442649434572,0.11773021001615509,0.762287263056522
0.35319405794143677,0.5254442649434572,0.11793214862681745,0.762287263056522
0.3530738949775696,0.5258481421647819,0.11793214862681745,0.762287263056522
0.3529818058013916,0.5258481421647819,0.11833602584814217,0.762287263056522
0.3529144525527954,0.5260500807754442,0.11833602584814217,0.762287263056522
0.3525457978248596,0.5260500807754442,0.11873990306946688,0.762287263056522
0.3517996072769165,0.5268578352180937,0.11873990306946688,0.762287263056522
0.3516625761985779,0.5268578352180937,0.11894184168012924,0.762287263056522
0.3512868285179138,0.5272617124394184,0.11894184168012924,0.762287263056522
0.35123151540756226,0.5272617124394184,0.1191437802907916,0.762287263056522
0.3511519432067871,0.5274636510500808,0.1191437802907916,0.762287263056522
0.35095787048339844,0.5274636510500808,0.11934571890145396,0.762287263056522
0.3508527874946594,0.5276655896607432,0.11934571890145396,0.762287263056522
0.3508319854736328,0.5276655896607432,0.11954765751211632,0.762287263056522
0.3507744073867798,0.5278675282714055,0.11954765751211632,0.762287263056522
0.3506343960762024,0.5278675282714055,0.11974959612277868,0.762287263056522
0.3496827483177185,0.5294830371567044,0.11974959612277868,0.762287263056522
0.3494119644165039,0.5294830371567044,0.12035541195476575,0.762287263056522
0.3489806652069092,0.5302907915993538,0.12035541195476575,0.762287263056522
0.34894150495529175,0.5302907915993538,0.12055735056542811,0.762287263056522
0.34874391555786133,0.5306946688206785,0.12055735056542811,0.762287263056522
0.3486762046813965,0.5306946688206785,0.12075928917609047,0.762287263056522
0.3482170104980469,0.5310985460420032,0.12075928917609047,0.762287263056522
0.3478018045425415,0.5310985460420032,0.12096122778675283,0.762287263056522
0.3473149538040161,0.532108239095315,0.12096122778675283,0.762287263056522
0.34718745946884155,0.532108239095315,0.12116316639741519,0.762287263056522
0.3470029830932617,0.5323101777059773,0.12116316639741519,0.762287263056522
0.34683024883270264,0.5323101777059773,0.12176898222940226,0.762287263056522
0.34661686420440674,0.5325121163166397,0.12176898222940226,0.762287263056522
0.34633302688598633,0.5325121163166397,0.12197092084006463,0.762287263056522
0.34621739387512207,0.5329159935379645,0.12197092084006463,0.762287263056522
0.34581875801086426,0.5329159935379645,0.1225767366720517,0.762287263056522
0.3452838659286499,0.5333198707592892,0.1225767366720517,0.762287263056522
0.3449680805206299,0.5333198707592892,0.12338449111470114,0.762287263056522
0.34488916397094727,0.5335218093699515,0.12338449111470114,0.762287263056522
0.3448888659477234,0.5335218093699515,0.12358642972536349,0.762287263056522
0.3445722460746765,0.5339256865912763,0.12358642972536349,0.762287263056522
0.3444414734840393,0.5339256865912763,0.12378836833602584,0.762287263056522
0.3444289565086365,0.5341276252019386,0.12378836833602584,0.762287263056522
0.3441028594970703,0.5341276252019386,0.12439418416801293,0.762287263056522
0.34286385774612427,0.5359450726978998,0.12439418416801293,0.762287263056522
0.3427271842956543,0.5359450726978998,0.12459612277867528,0.762287263056522
0.342724084854126,0.5361470113085622,0.12459612277867528,0.762287263056522
0.34255707263946533,0.5361470113085622,0.12520193861066237,0.762287263056522
0.342343807220459,0.5369547657512116,0.12520193861066237,0.762287263056522
0.3418883681297302,0.5369547657512116,0.12560581583198707,0.762287263056522
0.34059274196624756,0.5379644588045234,0.12560581583198707,0.762287263056522
0.34050166606903076,0.5379644588045234,0.12580775444264944,0.762287263056522
0.3404753804206848,0.5381663974151858,0.12580775444264944,0.762287263056522
0.34047430753707886,0.5381663974151858,0.1260096930533118,0.762287263056522
0.33964991569519043,0.5395799676898223,0.1260096930533118,0.762287263056522
0.33961763978004456,0.5395799676898223,0.1264135702746365,0.762287263056522
0.3394927382469177,0.5397819063004846,0.1264135702746365,0.762287263056522
0.3392980098724365,0.5397819063004846,0.12681744749596122,0.762287263056522
0.33901745080947876,0.5403877221324718,0.12681744749596122,0.762287263056522
0.3388133645057678,0.5403877221324718,0.12701938610662358,0.762287263056522
0.33854103088378906,0.5413974151857835,0.12701938610662358,0.762287263056522
0.33841753005981445,0.5413974151857835,0.12722132471728595,0.762287263056522
0.33830344676971436,0.5415993537964459,0.12722132471728595,0.762287263056522
0.33823156356811523,0.5415993537964459,0.12742326332794832,0.762287263056522
0.3377220034599304,0.5428109854604201,0.12742326332794832,0.762287263056522
0.33771753311157227,0.5428109854604201,0.12762520193861066,0.762287263056522
0.33771538734436035,0.5430129240710824,0.12762520193861066,0.762287263056522
0.33763569593429565,0.5430129240710824,0.12782714054927302,0.762287263056522
0.3370627164840698,0.5444264943457189,0.12782714054927302,0.762287263056522
0.3367167115211487,0.5444264943457189,0.12823101777059773,0.762287263056522
0.3364136815071106,0.5450323101777059,0.12823101777059773,0.762287263056522
0.3364083170890808,0.5450323101777059,0.1284329563812601,0.762287263056522
0.3363755941390991,0.5452342487883683,0.1284329563812601,0.762287263056522
0.33622264862060547,0.5452342487883683,0.12903877221324717,0.762287263056522
0.33601921796798706,0.5456381260096931,0.12903877221324717,0.762287263056522
0.3355978727340698,0.5456381260096931,0.1294426494345719,0.762287263056522
0.3355388045310974,0.5458400646203554,0.1294426494345719,0.762287263056522
0.33526575565338135,0.5458400646203554,0.1298465266558966,0.762287263056522
0.33492422103881836,0.5466478190630049,0.1298465266558966,0.762287263056522
0.33484387397766113,0.5466478190630049,0.13025040387722134,0.762287263056522
0.3348003625869751,0.5470516962843296,0.13025040387722134,0.762287263056522
0.3343695402145386,0.5470516962843296,0.1308562197092084,0.762287263056522
0.3339722752571106,0.5472536348949919,0.1308562197092084,0.762287263056522
0.33303701877593994,0.5472536348949919,0.13146203554119548,0.762287263056522
0.33295994997024536,0.5474555735056543,0.13146203554119548,0.762287263056522
0.3327023386955261,0.5474555735056543,0.13166397415185785,0.762287263056522
0.3325638771057129,0.547859450726979,0.13166397415185785,0.762287263056522
0.332492470741272,0.547859450726979,0.1318659127625202,0.762287263056522
0.33219480514526367,0.5486672051696284,0.1318659127625202,0.762287263056522
0.3320593237876892,0.5486672051696284,0.13206785137318255,0.762287263056522
0.33204197883605957,0.5488691437802908,0.13206785137318255,0.762287263056522
0.3317885398864746,0.5488691437802908,0.13247172859450726,0.762287263056522
0.33155882358551025,0.5498788368336026,0.13247172859450726,0.762287263056522
0.33128678798675537,0.5498788368336026,0.13307754442649433,0.762287263056522
0.3309590220451355,0.5502827140549273,0.13307754442649433,0.762287263056522
0.33095526695251465,0.5502827140549273,0.1332794830371567,0.762287263056522
0.3299628496170044,0.5525040387722132,0.1332794830371567,0.762287263056522
0.32933515310287476,0.5525040387722132,0.1342891760904685,0.762287263056522
0.32919782400131226,0.5527059773828756,0.1342891760904685,0.762287263056522
0.32911425828933716,0.5527059773828756,0.13489499192245558,0.762287263056522
0.32899248600006104,0.552907915993538,0.13489499192245558,0.762287263056522
0.328863263130188,0.552907915993538,0.13509693053311794,0.762287263056522
0.32808130979537964,0.5541195476575121,0.13509693053311794,0.762287263056522
0.3279399871826172,0.5541195476575121,0.13529886914378028,0.762287263056522
0.3273826837539673,0.5547253634894992,0.13529886914378028,0.762287263056522
0.32715868949890137,0.5547253634894992,0.13550080775444265,0.762287263056522
0.32712894678115845,0.5549273021001615,0.13550080775444265,0.762287263056522
0.3270394206047058,0.5549273021001615,0.13570274636510501,0.762287263056522
0.3263188600540161,0.5555331179321487,0.13570274636510501,0.762287263056522
0.326305627822876,0.5555331179321487,0.13590468497576735,0.762287263056522
0.3261811137199402,0.5559369951534734,0.13590468497576735,0.762287263056522
0.3261731266975403,0.5559369951534734,0.13610662358642972,0.762287263056522
0.325844407081604,0.5561389337641357,0.13610662358642972,0.762287263056522
0.3256481885910034,0.5561389337641357,0.13651050080775445,0.762287263056522
0.3255595564842224,0.5565428109854604,0.13651050080775445,0.762287263056522
0.32533860206604004,0.5565428109854604,0.1367124394184168,0.762287263056522
0.32527244091033936,0.5567447495961227,0.1367124394184168,0.762287263056522
0.3251228928565979,0.5567447495961227,0.13711631663974153,0.762287263056522
0.32512253522872925,0.5569466882067852,0.13711631663974153,0.762287263056522
0.3250126242637634,0.5569466882067852,0.13731825525040386,0.762287263056522
0.3247540593147278,0.5571486268174475,0.13731825525040386,0.762287263056522
0.32446372509002686,0.5571486268174475,0.1377221324717286,0.762287263056522
0.32441598176956177,0.5573505654281099,0.1377221324717286,0.762287263056522
0.32427978515625,0.5573505654281099,0.1381260096930533,0.762287263056522
0.32425814867019653,0.5575525040387722,0.1381260096930533,0.762287263056522
0.3241381049156189,0.5575525040387722,0.13832794830371567,0.762287263056522
0.32400399446487427,0.557956381260097,0.13832794830371567,0.762287263056522
0.3240030109882355,0.557956381260097,0.13852988691437804,0.762287263056522
0.3239794969558716,0.5581583198707593,0.13852988691437804,0.762287263056522
0.32392406463623047,0.5581583198707593,0.13873182552504038,0.762287263056522
0.3238985538482666,0.5583602584814217,0.13873182552504038,0.762287263056522
0.32364988327026367,0.5583602584814217,0.13893376413570274,0.762287263056522
0.32361167669296265,0.558562197092084,0.13893376413570274,0.762287263056522
0.32332664728164673,0.558562197092084,0.13953957996768981,0.762287263056522
0.3227803707122803,0.5587641357027464,0.13953957996768981,0.762287263056522
0.3227582573890686,0.5587641357027464,0.13974151857835218,0.762287263056522
0.32272619009017944,0.5589660743134087,0.13974151857835218,0.762287263056522
0.32262301445007324,0.5589660743134087,0.1401453957996769,0.762287263056522
0.32234281301498413,0.5595718901453958,0.1401453957996769,0.762287263056522
0.32233136892318726,0.5595718901453958,0.14034733441033925,0.762287263056522
0.3223077058792114,0.5597738287560582,0.14034733441033925,0.762287263056522
0.32207465171813965,0.5597738287560582,0.14075121163166399,0.762287263056522
0.3220292925834656,0.5599757673667205,0.14075121163166399,0.762287263056522
0.32175129652023315,0.5599757673667205,0.14135702746365106,0.762287263056522
0.32136911153793335,0.5611873990306947,0.14135702746365106,0.762287263056522
0.3211619257926941,0.5611873990306947,0.14176090468497576,0.762287263056522
0.32113319635391235,0.5615912762520194,0.14176090468497576,0.762287263056522
0.32108837366104126,0.5615912762520194,0.14196284329563813,0.762287263056522
0.32057255506515503,0.5621970920840065,0.14196284329563813,0.762287263056522
0.32053226232528687,0.5621970920840065,0.1421647819063005,0.762287263056522
0.3203423023223877,0.5626009693053312,0.1421647819063005,0.762287263056522
0.3199632167816162,0.5626009693053312,0.14236672051696284,0.762287263056522
0.31956326961517334,0.5628029079159935,0.14236672051696284,0.762287263056522
0.31930261850357056,0.5628029079159935,0.1425686591276252,0.762287263056522
0.31890445947647095,0.5630048465266559,0.1425686591276252,0.762287263056522
0.31868976354599,0.5630048465266559,0.14277059773828757,0.762287263056522
0.31772714853286743,0.56421647819063,0.14277059773828757,0.762287263056522
0.3173654079437256,0.56421647819063,0.14317447495961227,0.762287263056522
0.31715714931488037,0.5644184168012925,0.14317447495961227,0.762287263056522
0.3169732093811035,0.5644184168012925,0.143578352180937,0.762287263056522
0.3167390823364258,0.5646203554119548,0.143578352180937,0.762287263056522
0.3166937828063965,0.5646203554119548,0.14378029079159935,0.762287263056522
0.3166370987892151,0.5650242326332795,0.14378029079159935,0.762287263056522
0.3165799379348755,0.5650242326332795,0.14418416801292408,0.762287263056522
0.31644344329833984,0.5652261712439418,0.14418416801292408,0.762287263056522
0.3162273168563843,0.5652261712439418,0.14438610662358642,0.762287263056522
0.3161359429359436,0.5654281098546042,0.14438610662358642,0.762287263056522
0.3159135580062866,0.5654281098546042,0.14458804523424879,0.762287263056522
0.315410852432251,0.566437802907916,0.14458804523424879,0.762287263056522
0.3153528571128845,0.566437802907916,0.14478998384491115,0.762287263056522
0.31509625911712646,0.5668416801292407,0.14478998384491115,0.762287263056522
0.31503307819366455,0.5668416801292407,0.14499192245557352,0.762287263056522
0.3149886727333069,0.567043618739903,0.14499192245557352,0.762287263056522
0.31443697214126587,0.567043618739903,0.14539579967689822,0.762287263056522
0.3137051463127136,0.5676494345718901,0.14539579967689822,0.762287263056522
0.3136923909187317,0.5676494345718901,0.1455977382875606,0.762287263056522
0.3136897683143616,0.5678513731825525,0.1455977382875606,0.762287263056522
0.3136841654777527,0.5678513731825525,0.14579967689822293,0.762287263056522
0.313235342502594,0.5680533117932148,0.14579967689822293,0.762287263056522
0.3131600022315979,0.5680533117932148,0.1460016155088853,0.762287263056522
0.31308555603027344,0.5684571890145396,0.1460016155088853,0.762287263056522
0.3130723834037781,0.5684571890145396,0.14620355411954766,0.762287263056522
0.31280577182769775,0.5690630048465266,0.14620355411954766,0.762287263056522
0.31266987323760986,0.5690630048465266,0.14640549273021003,0.762287263056522
0.3125046491622925,0.5698707592891761,0.14640549273021003,0.762287263056522
0.31250399351119995,0.5698707592891761,0.14660743134087237,0.762287263056522
0.31217193603515625,0.5702746365105008,0.14660743134087237,0.762287263056522
0.31213200092315674,0.5702746365105008,0.14680936995153474,0.762287263056522
0.31205886602401733,0.5704765751211631,0.14680936995153474,0.762287263056522
0.3118426203727722,0.5704765751211631,0.1470113085621971,0.762287263056522
0.31175655126571655,0.5708804523424879,0.1470113085621971,0.762287263056522
0.31128227710723877,0.5708804523424879,0.14802100161550888,0.762287263056522
0.3109789490699768,0.5716882067851373,0.14802100161550888,0.762287263056522
0.31097137928009033,0.5716882067851373,0.14822294022617125,0.762287263056522
0.3105970025062561,0.5726978998384491,0.14822294022617125,0.762287263056522
0.3105470538139343,0.5726978998384491,0.1484248788368336,0.762287263056522
0.3102359175682068,0.5733037156704361,0.1484248788368336,0.762287263056522
0.3102223873138428,0.5733037156704361,0.14862681744749595,0.762287263056522
0.30988526344299316,0.5735056542810986,0.14862681744749595,0.762287263056522
0.30956023931503296,0.5735056542810986,0.14903069466882068,0.762287263056522
0.3091978430747986,0.5745153473344103,0.14903069466882068,0.762287263056522
0.30913740396499634,0.5745153473344103,0.14923263327948302,0.762287263056522
0.30879682302474976,0.5755250403877221,0.14923263327948302,0.762287263056522
0.30832916498184204,0.5755250403877221,0.14963651050080776,0.762287263056522
0.3081507086753845,0.5761308562197092,0.14963651050080776,0.762287263056522
0.30796849727630615,0.5761308562197092,0.14983844911147012,0.762287263056522
0.3075219988822937,0.5763327948303716,0.14983844911147012,0.762287263056522
0.30746763944625854,0.5763327948303716,0.15004038772213246,0.762287263056522
0.30695074796676636,0.577140549273021,0.15004038772213246,0.762287263056522
0.30694007873535156,0.577140549273021,0.15024232633279483,0.762287263056522
0.3069172501564026,0.5773424878836834,0.15024232633279483,0.762287263056522
0.30678385496139526,0.5773424878836834,0.15064620355411953,0.762287263056522
0.3066437840461731,0.5777463651050081,0.15064620355411953,0.762287263056522
0.3065453767776489,0.5777463651050081,0.1508481421647819,0.762287263056522
0.30630987882614136,0.5781502423263328,0.1508481421647819,0.762287263056522
0.306305468082428,0.5781502423263328,0.15105008077544427,0.762287263056522
0.30621761083602905,0.5783521809369951,0.15105008077544427,0.762287263056522
0.30599480867385864,0.5783521809369951,0.15145395799676897,0.762287263056522
0.30573850870132446,0.5791599353796446,0.15145395799676897,0.762287263056522
0.3054896593093872,0.5791599353796446,0.1518578352180937,0.762287263056522
0.3051878809928894,0.5795638126009693,0.1518578352180937,0.762287263056522
0.30515772104263306,0.5795638126009693,0.1522617124394184,0.762287263056522
0.3049035668373108,0.5799676898222941,0.1522617124394184,0.762287263056522
0.30477434396743774,0.5799676898222941,0.15246365105008078,0.762287263056522
0.30432915687561035,0.5807754442649434,0.15246365105008078,0.762287263056522
0.3040146827697754,0.5807754442649434,0.15327140549273022,0.762287263056522
0.3038761615753174,0.5809773828756059,0.15327140549273022,0.762287263056522
0.303855299949646,0.5809773828756059,0.15347334410339256,0.762287263056522
0.302725613117218,0.5834006462035541,0.15347334410339256,0.762287263056522
0.30251002311706543,0.5834006462035541,0.15367528271405492,0.762287263056522
0.3024056553840637,0.5838045234248789,0.15367528271405492,0.762287263056522
0.3017680048942566,0.5838045234248789,0.15407915993537966,0.762287263056522
0.30175119638442993,0.5840064620355412,0.15407915993537966,0.762287263056522
0.3015757203102112,0.5840064620355412,0.154281098546042,0.762287263056522
0.30151742696762085,0.5842084006462036,0.154281098546042,0.762287263056522
0.30144202709198,0.5842084006462036,0.15448303715670436,0.762287263056522
0.30123788118362427,0.5844103392568659,0.15448303715670436,0.762287263056522
0.30113840103149414,0.5844103392568659,0.15488691437802907,0.762287263056522
0.30111783742904663,0.5848142164781907,0.15488691437802907,0.762287263056522
0.30081385374069214,0.5848142164781907,0.15508885298869143,0.762287263056522
0.3005838990211487,0.5852180936995154,0.15508885298869143,0.762287263056522
0.3005828261375427,0.5852180936995154,0.1552907915993538,0.762287263056522
0.3005167245864868,0.5858239095315024,0.1552907915993538,0.762287263056522
0.30049294233322144,0.5858239095315024,0.15549273021001617,0.762287263056522
0.30015212297439575,0.5866316639741519,0.15549273021001617,0.762287263056522
0.2999841868877411,0.5866316639741519,0.15589660743134087,0.762287263056522
0.2995033860206604,0.5874394184168013,0.15589660743134087,0.762287263056522
0.2992427349090576,0.5874394184168013,0.15630048465266558,0.762287263056522
0.2991229295730591,0.5880452342487884,0.15630048465266558,0.762287263056522
0.29882222414016724,0.5880452342487884,0.15650242326332794,0.762287263056522
0.29866844415664673,0.5882471728594507,0.15650242326332794,0.762287263056522
0.2985790967941284,0.5882471728594507,0.1567043618739903,0.762287263056522
0.2984892725944519,0.5884491114701131,0.1567043618739903,0.762287263056522
0.29847681522369385,0.5884491114701131,0.15690630048465268,0.762287263056522
0.29847049713134766,0.5886510500807755,0.15690630048465268,0.762287263056522
0.2976861596107483,0.5886510500807755,0.15751211631663975,0.762287263056522
0.2975313067436218,0.5892568659127625,0.15751211631663975,0.762287263056522
0.29734331369400024,0.5892568659127625,0.1577140549273021,0.762287263056522
0.2970935106277466,0.590064620355412,0.1577140549273021,0.762287263056522
0.2969353497028351,0.590064620355412,0.15791599353796446,0.762287263056522
0.29626893997192383,0.5912762520193862,0.15791599353796446,0.762287263056522
0.2962053418159485,0.5912762520193862,0.15811793214862682,0.762287263056522
0.29619258642196655,0.5914781906300485,0.15811793214862682,0.762287263056522
0.2961362600326538,0.5914781906300485,0.1583198707592892,0.762287263056522
0.29609495401382446,0.5916801292407108,0.1583198707592892,0.762287263056522
0.2956905961036682,0.5916801292407108,0.15892568659127626,0.762287263056522
0.29557639360427856,0.5920840064620355,0.15892568659127626,0.762287263056522
0.2954804301261902,0.5920840064620355,0.1591276252019386,0.762287263056522
0.29527747631073,0.5924878836833603,0.1591276252019386,0.762287263056522
0.29483991861343384,0.5924878836833603,0.16033925686591277,0.762287263056522
0.29466181993484497,0.5926898222940227,0.16033925686591277,0.762287263056522
0.2946218252182007,0.5926898222940227,0.1605411954765751,0.762287263056522
0.29445260763168335,0.592891760904685,0.1605411954765751,0.762287263056522
0.2943701148033142,0.592891760904685,0.16074313408723748,0.762287263056522
0.2941749691963196,0.5930936995153473,0.16074313408723748,0.762287263056522
0.29411351680755615,0.5930936995153473,0.1611470113085622,0.762287263056522
0.29388856887817383,0.593497576736672,0.1611470113085622,0.762287263056522
0.2937571406364441,0.593497576736672,0.16134894991922455,0.762287263056522
0.2937418222427368,0.5936995153473344,0.16134894991922455,0.762287263056522
0.2934664189815521,0.5936995153473344,0.16175282714054928,0.762287263056522
0.2929597496986389,0.5945072697899838,0.16175282714054928,0.762287263056522
0.29276883602142334,0.5945072697899838,0.162156704361874,0.762287263056522
0.29273223876953125,0.5947092084006462,0.162156704361874,0.762287263056522
0.29259127378463745,0.5947092084006462,0.16256058158319872,0.762287263056522
0.29195070266723633,0.5953150242326333,0.16256058158319872,0.762287263056522
0.29175615310668945,0.5953150242326333,0.16276252019386106,0.762287263056522
0.29167234897613525,0.595718901453958,0.16276252019386106,0.762287263056522
0.2914661169052124,0.595718901453958,0.1631663974151858,0.762287263056522
0.29141390323638916,0.5959208400646203,0.1631663974151858,0.762287263056522
0.29114437103271484,0.5959208400646203,0.16336833602584813,0.762287263056522
0.2906137704849243,0.596324717285945,0.16336833602584813,0.762287263056522
0.29055261611938477,0.596324717285945,0.1635702746365105,0.762287263056522
0.28984153270721436,0.5973344103392568,0.1635702746365105,0.762287263056522
0.2897428274154663,0.5973344103392568,0.16377221324717287,0.762287263056522
0.28972893953323364,0.5977382875605816,0.16377221324717287,0.762287263056522
0.2894695997238159,0.5977382875605816,0.16417609046849757,0.762287263056522
0.2893780469894409,0.597940226171244,0.16417609046849757,0.762287263056522
0.28929901123046875,0.597940226171244,0.1645799676898223,0.762287263056522
0.289193332195282,0.5983441033925686,0.1645799676898223,0.762287263056522
0.28915703296661377,0.5983441033925686,0.16478190630048464,0.762287263056522
0.28876209259033203,0.5989499192245558,0.16478190630048464,0.762287263056522
0.28871017694473267,0.5989499192245558,0.164983844911147,0.762287263056522
0.2885269522666931,0.5991518578352181,0.164983844911147,0.762287263056522
0.28849881887435913,0.5991518578352181,0.16518578352180938,0.762287263056522
0.2882687449455261,0.5995557350565428,0.16518578352180938,0.762287263056522
0.2881225347518921,0.5995557350565428,0.16579159935379645,0.762287263056522
0.287634015083313,0.5999596122778675,0.16579159935379645,0.762287263056522
0.2872067093849182,0.5999596122778675,0.16619547657512115,0.762287263056522
0.2871430516242981,0.6001615508885298,0.16619547657512115,0.762287263056522
0.28706425428390503,0.6001615508885298,0.16639741518578352,0.762287263056522
0.28692561388015747,0.6009693053311793,0.16639741518578352,0.762287263056522
0.2869207262992859,0.6009693053311793,0.1665993537964459,0.762287263056522
0.2868918180465698,0.6011712439418416,0.1665993537964459,0.762287263056522
0.28688907623291016,0.6011712439418416,0.16680129240710823,0.762287263056522
0.2868102192878723,0.6017770597738288,0.16680129240710823,0.762287263056522
0.28635209798812866,0.6017770597738288,0.16740710823909533,0.762287263056522
0.2863427996635437,0.6019789983844911,0.16740710823909533,0.762287263056522
0.286088764667511,0.6019789983844911,0.1680129240710824,0.762287263056522
0.2859458327293396,0.6021809369951535,0.1680129240710824,0.762287263056522
0.2858104109764099,0.6021809369951535,0.16821486268174474,0.762287263056522
0.28534984588623047,0.6023828756058158,0.16821486268174474,0.762287263056522
0.2852797508239746,0.6023828756058158,0.1684168012924071,0.762287263056522
0.2852727174758911,0.6025848142164781,0.1684168012924071,0.762287263056522
0.2851235866546631,0.6025848142164781,0.16882067851373184,0.762287263056522
0.28506988286972046,0.6027867528271406,0.16882067851373184,0.762287263056522
0.2846771478652954,0.6027867528271406,0.1694264943457189,0.762287263056522
0.28451913595199585,0.6031906300484653,0.1694264943457189,0.762287263056522
0.28449952602386475,0.6031906300484653,0.16962843295638125,0.762287263056522
0.28438442945480347,0.6037964458804523,0.16962843295638125,0.762287263056522
0.2841132879257202,0.6037964458804523,0.16983037156704361,0.762287263056522
0.28394371271133423,0.6042003231017771,0.16983037156704361,0.762287263056522
0.28393781185150146,0.6042003231017771,0.17003231017770598,0.762287263056522
0.28365200757980347,0.6048061389337641,0.17003231017770598,0.762287263056522
0.28339409828186035,0.6048061389337641,0.17063812600969305,0.762287263056522
0.28290510177612305,0.6054119547657512,0.17063812600969305,0.762287263056522
0.2828484773635864,0.6054119547657512,0.17084006462035542,0.762287263056522
0.28258442878723145,0.6056138933764136,0.17084006462035542,0.762287263056522
0.2824038863182068,0.6056138933764136,0.17124394184168013,0.762287263056522
0.28180915117263794,0.606421647819063,0.17124394184168013,0.762287263056522
0.2817729115486145,0.606421647819063,0.1714458804523425,0.762287263056522
0.28171873092651367,0.6066235864297254,0.1714458804523425,0.762287263056522
0.2815372347831726,0.6066235864297254,0.17205169628432956,0.762287263056522
0.28110331296920776,0.6078352180936996,0.17205169628432956,0.762287263056522
0.2810744643211365,0.6078352180936996,0.17225363489499193,0.762287263056522
0.2810025215148926,0.6080371567043619,0.17225363489499193,0.762287263056522
0.28090131282806396,0.6080371567043619,0.17245557350565427,0.762287263056522
0.28086841106414795,0.6084410339256866,0.17245557350565427,0.762287263056522
0.280573308467865,0.6084410339256866,0.172859450726979,0.762287263056522
0.28017187118530273,0.6092487883683361,0.172859450726979,0.762287263056522
0.28015440702438354,0.6092487883683361,0.17306138933764137,0.762287263056522
0.2799561023712158,0.6096526655896607,0.17306138933764137,0.762287263056522
0.279813289642334,0.6096526655896607,0.17346526655896607,0.762287263056522
0.27973711490631104,0.6098546042003231,0.17346526655896607,0.762287263056522
0.2794492840766907,0.6098546042003231,0.17386914378029078,0.762287263056522
0.2790207266807556,0.6104604200323102,0.17386914378029078,0.762287263056522
0.278972864151001,0.6104604200323102,0.17407108239095315,0.762287263056522
0.27892976999282837,0.6106623586429726,0.17407108239095315,0.762287263056522
0.27890098094940186,0.6106623586429726,0.1742730210016155,0.762287263056522
0.27875447273254395,0.6108642972536349,0.1742730210016155,0.762287263056522
0.27853888273239136,0.6108642972536349,0.17447495961227788,0.762287263056522
0.27847933769226074,0.6110662358642972,0.17447495961227788,0.762287263056522
0.2783072590827942,0.6110662358642972,0.17487883683360259,0.762287263056522
0.2782188653945923,0.6114701130856219,0.17487883683360259,0.762287263056522
0.27809005975723267,0.6114701130856219,0.1752827140549273,0.762287263056522
0.2780493497848511,0.6116720516962844,0.1752827140549273,0.762287263056522
0.2779841423034668,0.6116720516962844,0.17548465266558966,0.762287263056522
0.2778005003929138,0.6118739903069467,0.17548465266558966,0.762287263056522
0.27742093801498413,0.6118739903069467,0.17609046849757673,0.762287263056522
0.2768911123275757,0.6124798061389337,0.17609046849757673,0.762287263056522
0.2768186926841736,0.6124798061389337,0.1762924071082391,0.762287263056522
0.2767601013183594,0.6126817447495961,0.1762924071082391,0.762287263056522
0.2767508029937744,0.6126817447495961,0.17649434571890146,0.762287263056522
0.27670013904571533,0.6128836833602584,0.17649434571890146,0.762287263056522
0.27666062116622925,0.6128836833602584,0.1766962843295638,0.762287263056522
0.2764250636100769,0.6130856219709209,0.1766962843295638,0.762287263056522
0.276117205619812,0.6130856219709209,0.17710016155088854,0.762287263056522
0.2760899066925049,0.6132875605815832,0.17710016155088854,0.762287263056522
0.2755134701728821,0.6132875605815832,0.1777059773828756,0.762287263056522
0.2753898501396179,0.6134894991922456,0.1777059773828756,0.762287263056522
0.27520525455474854,0.6134894991922456,0.17790791599353797,0.762287263056522
0.2750549912452698,0.6138933764135702,0.17790791599353797,0.762287263056522
0.2750548720359802,0.6138933764135702,0.1781098546042003,0.762287263056522
0.2750101685523987,0.6140953150242326,0.1781098546042003,0.762287263056522
0.27474939823150635,0.6140953150242326,0.17831179321486268,0.762287263056522
0.2746744155883789,0.614297253634895,0.17831179321486268,0.762287263056522
0.2745867967605591,0.614297253634895,0.1787156704361874,0.762287263056522
0.27447402477264404,0.6144991922455574,0.1787156704361874,0.762287263056522
0.2741309404373169,0.6144991922455574,0.17891760904684975,0.762287263056522
0.27406859397888184,0.6149030694668821,0.17891760904684975,0.762287263056522
0.27372199296951294,0.6149030694668821,0.17911954765751212,0.762287263056522
0.2736899256706238,0.6151050080775444,0.17911954765751212,0.762287263056522
0.27326077222824097,0.6151050080775444,0.17992730210016156,0.762287263056522
0.2729325294494629,0.6157108239095315,0.17992730210016156,0.762287263056522
0.27270829677581787,0.6157108239095315,0.18053311793214863,0.762287263056522
0.2726520895957947,0.6161147011308562,0.18053311793214863,0.762287263056522
0.2726265788078308,0.6161147011308562,0.180735056542811,0.762287263056522
0.27261537313461304,0.6163166397415186,0.180735056542811,0.762287263056522
0.2724020183086395,0.6163166397415186,0.18093699515347333,0.762287263056522
0.2722175717353821,0.617124394184168,0.18093699515347333,0.762287263056522
0.271860808134079,0.617124394184168,0.18174474959612277,0.762287263056522
0.2715943455696106,0.6177302100161551,0.18174474959612277,0.762287263056522
0.2715911269187927,0.6177302100161551,0.18194668820678514,0.762287263056522
0.27137088775634766,0.6183360258481422,0.18194668820678514,0.762287263056522
0.2712635397911072,0.6183360258481422,0.1821486268174475,0.762287263056522
0.27117234468460083,0.6185379644588045,0.1821486268174475,0.762287263056522
0.27110975980758667,0.6185379644588045,0.18235056542810985,0.762287263056522
0.27099770307540894,0.6187399030694669,0.18235056542810985,0.762287263056522
0.2709169387817383,0.6187399030694669,0.1825525040387722,0.762287263056522
0.2709032893180847,0.6189418416801292,0.1825525040387722,0.762287263056522
0.2708538770675659,0.6189418416801292,0.18275444264943458,0.762287263056522
0.27063965797424316,0.619345718901454,0.18275444264943458,0.762287263056522
0.2706339359283447,0.619345718901454,0.18295638126009692,0.762287263056522
0.27043676376342773,0.6195476575121163,0.18295638126009692,0.762287263056522
0.2703559994697571,0.6195476575121163,0.18336025848142165,0.762287263056522
0.26981258392333984,0.6201534733441034,0.18336025848142165,0.762287263056522
0.26961249113082886,0.6201534733441034,0.18436995153473343,0.762287263056522
0.2691293954849243,0.6213651050080775,0.18436995153473343,0.762287263056522
0.2689800262451172,0.6213651050080775,0.1845718901453958,0.762287263056522
0.268898606300354,0.6219709208400647,0.1845718901453958,0.762287263056522
0.2687411904335022,0.6219709208400647,0.18497576736672053,0.762287263056522
0.2685531973838806,0.622778675282714,0.18497576736672053,0.762287263056522
0.26832324266433716,0.622778675282714,0.18537964458804523,0.762287263056522
0.2681352496147156,0.6233844911147012,0.18537964458804523,0.762287263056522
0.2676701247692108,0.6233844911147012,0.1855815831987076,0.762287263056522
0.26764678955078125,0.6235864297253635,0.1855815831987076,0.762287263056522
0.26762741804122925,0.6235864297253635,0.18578352180936994,0.762287263056522
0.26760411262512207,0.6237883683360258,0.18578352180936994,0.762287263056522
0.26727813482284546,0.6237883683360258,0.1869951534733441,0.762287263056522
0.2672189474105835,0.6239903069466882,0.1869951534733441,0.762287263056522
0.26678013801574707,0.6239903069466882,0.18739903069466882,0.762287263056522
0.2663533091545105,0.6247980613893377,0.18739903069466882,0.762287263056522
0.2662140727043152,0.6247980613893377,0.18760096930533118,0.762287263056522
0.2658635973930359,0.6260096930533118,0.18760096930533118,0.762287263056522
0.26506781578063965,0.6260096930533118,0.1890145395799677,0.762287263056522
0.26486366987228394,0.6262116316639742,0.1890145395799677,0.762287263056522
0.26481544971466064,0.6262116316639742,0.1894184168012924,0.762287263056522
0.26459378004074097,0.6266155088852988,0.1894184168012924,0.762287263056522
0.26453858613967896,0.6266155088852988,0.18962035541195477,0.762287263056522
0.2644284963607788,0.6268174474959612,0.18962035541195477,0.762287263056522
0.2642297148704529,0.6268174474959612,0.19022617124394184,0.762287263056522
0.2640819549560547,0.627221324717286,0.19022617124394184,0.762287263056522
0.2637448310852051,0.627221324717286,0.1908319870759289,0.762287263056522
0.2637174129486084,0.6276252019386107,0.1908319870759289,0.762287263056522
0.2636392116546631,0.6276252019386107,0.19143780290791598,0.762287263056522
0.2636358141899109,0.627827140549273,0.19143780290791598,0.762287263056522
0.26304197311401367,0.627827140549273,0.1924474959612278,0.762287263056522
0.2627878785133362,0.6282310177705978,0.1924474959612278,0.762287263056522
0.2627684473991394,0.6282310177705978,0.19264943457189015,0.762287263056522
0.26243990659713745,0.6284329563812601,0.19264943457189015,0.762287263056522
0.26232925057411194,0.6284329563812601,0.1928513731825525,0.762287263056522
0.26205873489379883,0.6290387722132472,0.1928513731825525,0.762287263056522
0.2619292140007019,0.6290387722132472,0.19305331179321486,0.762287263056522
0.26189523935317993,0.6298465266558966,0.19305331179321486,0.762287263056522
0.2618117034435272,0.6298465266558966,0.1934571890145396,0.762287263056522
0.2615753412246704,0.630048465266559,0.1934571890145396,0.762287263056522
0.26125556230545044,0.630048465266559,0.194264943457189,0.762287263056522
0.2610597610473633,0.6302504038772213,0.194264943457189,0.762287263056522
0.2607656717300415,0.6302504038772213,0.19446688206785137,0.762287263056522
0.26060670614242554,0.6304523424878837,0.19446688206785137,0.762287263056522
0.2605867087841034,0.6304523424878837,0.19466882067851374,0.762287263056522
0.26014208793640137,0.6310581583198708,0.19466882067851374,0.762287263056522
0.2600976526737213,0.6310581583198708,0.1948707592891761,0.762287263056522
0.25993669033050537,0.6312600969305331,0.1948707592891761,0.762287263056522
0.25928741693496704,0.6312600969305331,0.19547657512116318,0.762287263056522
0.2592020630836487,0.6314620355411955,0.19547657512116318,0.762287263056522
0.25904083251953125,0.6314620355411955,0.19648626817447495,0.762287263056522
0.25897014141082764,0.6316639741518578,0.19648626817447495,0.762287263056522
0.25888338685035706,0.6316639741518578,0.1968901453957997,0.762287263056522
0.2584227919578552,0.6322697899838449,0.1968901453957997,0.762287263056522
0.25836724042892456,0.6322697899838449,0.19709208400646203,0.762287263056522
0.258311927318573,0.6324717285945073,0.19709208400646203,0.762287263056522
0.2582925856113434,0.6324717285945073,0.1972940226171244,0.762287263056522
0.2581294775009155,0.6326736672051696,0.1972940226171244,0.762287263056522
0.257986843585968,0.6326736672051696,0.19789983844911146,0.762287263056522
0.2577049136161804,0.6334814216478191,0.19789983844911146,0.762287263056522
0.2576199173927307,0.6334814216478191,0.1983037156704362,0.762287263056522
0.257590115070343,0.6336833602584814,0.1983037156704362,0.762287263056522
0.2574668526649475,0.6336833602584814,0.1987075928917609,0.762287263056522
0.2574217915534973,0.6338852988691438,0.1987075928917609,0.762287263056522
0.257396936416626,0.6338852988691438,0.19890953150242327,0.762287263056522
0.25731033086776733,0.6340872374798061,0.19890953150242327,0.762287263056522
0.25730621814727783,0.6340872374798061,0.1991114701130856,0.762287263056522
0.2571084499359131,0.6342891760904685,0.1991114701130856,0.762287263056522
0.25694897770881653,0.6342891760904685,0.19951534733441034,0.762287263056522
0.2568008303642273,0.6344911147011308,0.19951534733441034,0.762287263056522
0.2566465139389038,0.6344911147011308,0.1997172859450727,0.762287263056522
0.25641870498657227,0.6350969305331179,0.1997172859450727,0.762287263056522
0.2563740611076355,0.6350969305331179,0.20032310177705978,0.762287263056522
0.25628048181533813,0.6355008077544426,0.20032310177705978,0.762287263056522
0.256203293800354,0.6355008077544426,0.20052504038772212,0.762287263056522
0.2557867765426636,0.6369143780290791,0.20052504038772212,0.762287263056522
0.25569772720336914,0.6369143780290791,0.2007269789983845,0.762287263056522
0.25553637742996216,0.6373182552504039,0.2007269789983845,0.762287263056522
0.2552921772003174,0.6373182552504039,0.20113085621970922,0.762287263056522
0.25498902797698975,0.6379240710823909,0.20113085621970922,0.762287263056522
0.2546650767326355,0.6379240710823909,0.20153473344103393,0.762287263056522
0.2546533942222595,0.6381260096930533,0.20153473344103393,0.762287263056522
0.2545850872993469,0.6381260096930533,0.2017366720516963,0.762287263056522
0.25456124544143677,0.6383279483037156,0.2017366720516963,0.762287263056522
0.25420790910720825,0.6383279483037156,0.20274636510500807,0.762287263056522
0.25418931245803833,0.6385298869143781,0.20274636510500807,0.762287263056522
0.2541768550872803,0.6385298869143781,0.20294830371567044,0.762287263056522
0.2540673017501831,0.6387318255250404,0.20294830371567044,0.762287263056522
0.25405704975128174,0.6387318255250404,0.2031502423263328,0.762287263056522
0.2540398836135864,0.6389337641357028,0.2031502423263328,0.762287263056522
0.2539554238319397,0.6389337641357028,0.20375605815831987,0.762287263056522
0.2538301348686218,0.6395395799676898,0.20375605815831987,0.762287263056522
0.2534894347190857,0.6395395799676898,0.20476575121163165,0.762287263056522
0.253481924533844,0.6397415185783522,0.20476575121163165,0.762287263056522
0.25319135189056396,0.6397415185783522,0.2055735056542811,0.762287263056522
0.25318461656570435,0.6399434571890146,0.2055735056542811,0.762287263056522
0.2531440258026123,0.6399434571890146,0.20577544426494346,0.762287263056522
0.2530519962310791,0.6405492730210016,0.20577544426494346,0.762287263056522
0.252755343914032,0.6405492730210016,0.20638126009693053,0.762287263056522
0.2524970769882202,0.6409531502423264,0.20638126009693053,0.762287263056522
0.2522388696670532,0.6409531502423264,0.2069870759289176,0.762287263056522
0.2522180676460266,0.6411550888529887,0.2069870759289176,0.762287263056522
0.2520960569381714,0.6411550888529887,0.20759289176090467,0.762287263056522
0.2516055107116699,0.6417609046849758,0.20759289176090467,0.762287263056522
0.25131940841674805,0.6417609046849758,0.2084006462035541,0.762287263056522
0.25127750635147095,0.6419628432956381,0.2084006462035541,0.762287263056522
0.2511187791824341,0.6419628432956381,0.20860258481421648,0.762287263056522
0.25087398290634155,0.6423667205169629,0.20860258481421648,0.762287263056522
0.2508714497089386,0.6423667205169629,0.20880452342487885,0.762287263056522
0.2505418062210083,0.6431744749596123,0.20880452342487885,0.762287263056522
0.25031664967536926,0.6431744749596123,0.20961227786752828,0.762287263056522
0.25026893615722656,0.6437802907915994,0.20961227786752828,0.762287263056522
0.25024721026420593,0.6437802907915994,0.210016155088853,0.762287263056522
0.250244677066803,0.6439822294022617,0.210016155088853,0.762287263056522
0.2501908242702484,0.6439822294022617,0.21021809369951536,0.762287263056522
0.2501658797264099,0.6441841680129241,0.21021809369951536,0.762287263056522
0.2500721216201782,0.6441841680129241,0.2104200323101777,0.762287263056522
0.2499447464942932,0.6445880452342488,0.2104200323101777,0.762287263056522
0.2499145269393921,0.6445880452342488,0.21062197092084006,0.762287263056522
0.24966377019882202,0.6449919224555735,0.21062197092084006,0.762287263056522
0.24932920932769775,0.6449919224555735,0.2114297253634895,0.762287263056522
0.2492276430130005,0.6453957996768982,0.2114297253634895,0.762287263056522
0.24919193983078003,0.6453957996768982,0.21163166397415187,0.762287263056522
0.24875730276107788,0.6460016155088854,0.21163166397415187,0.762287263056522
0.24870312213897705,0.6460016155088854,0.2118336025848142,0.762287263056522
0.24859046936035156,0.6462035541195477,0.2118336025848142,0.762287263056522
0.24855124950408936,0.6462035541195477,0.21203554119547657,0.762287263056522
0.2483108639717102,0.6470113085621971,0.21203554119547657,0.762287263056522
0.24826836585998535,0.6470113085621971,0.21243941841680128,0.762287263056522
0.248182475566864,0.6472132471728594,0.21243941841680128,0.762287263056522
0.24811530113220215,0.6472132471728594,0.21264135702746365,0.762287263056522
0.24796950817108154,0.6476171243941842,0.21264135702746365,0.762287263056522
0.24777019023895264,0.6476171243941842,0.212843295638126,0.762287263056522
0.24773496389389038,0.6478190630048465,0.212843295638126,0.762287263056522
0.24766987562179565,0.6478190630048465,0.21304523424878838,0.762287263056522
0.2476513385772705,0.6480210016155089,0.21304523424878838,0.762287263056522
0.2474002242088318,0.6480210016155089,0.21344911147011308,0.762287263056522
0.24730968475341797,0.6482229402261712,0.21344911147011308,0.762287263056522
0.24710017442703247,0.6482229402261712,0.21365105008077545,0.762287263056522
0.24706649780273438,0.6484248788368336,0.21365105008077545,0.762287263056522
0.24694032967090607,0.6484248788368336,0.21405492730210016,0.762287263056522
0.24691414833068848,0.648626817447496,0.21405492730210016,0.762287263056522
0.24683016538619995,0.648626817447496,0.2148626817447496,0.762287263056522
0.24657636880874634,0.649232633279483,0.2148626817447496,0.762287263056522
0.2463909387588501,0.649232633279483,0.21546849757673667,0.762287263056522
0.2463057041168213,0.6496365105008077,0.21546849757673667,0.762287263056522
0.2462218850851059,0.6496365105008077,0.21607431340872374,0.762287263056522
0.24609827995300293,0.6500403877221325,0.21607431340872374,0.762287263056522
0.2459656000137329,0.6500403877221325,0.21647819063004847,0.762287263056522
0.2459169626235962,0.6502423263327949,0.21647819063004847,0.762287263056522
0.24574100971221924,0.6502423263327949,0.2172859450726979,0.762287263056522
0.24549293518066406,0.6504442649434572,0.2172859450726979,0.762287263056522
0.24547851085662842,0.6504442649434572,0.21748788368336025,0.762287263056522
0.24518942832946777,0.6512520193861067,0.21748788368336025,0.762287263056522
0.2451629638671875,0.6512520193861067,0.21768982229402262,0.762287263056522
0.24510270357131958,0.651453957996769,0.21768982229402262,0.762287263056522
0.2448320984840393,0.651453957996769,0.2182956381260097,0.762287263056522
0.24419713020324707,0.6526655896607432,0.2182956381260097,0.762287263056522
0.244132399559021,0.6526655896607432,0.21849757673667206,0.762287263056522
0.24410474300384521,0.6528675282714055,0.21849757673667206,0.762287263056522
0.24406957626342773,0.6528675282714055,0.21910339256865913,0.762287263056522
0.24406778812408447,0.6530694668820679,0.21910339256865913,0.762287263056522
0.24372172355651855,0.6530694668820679,0.2197092084006462,0.762287263056522
0.24369239807128906,0.6532714054927302,0.2197092084006462,0.762287263056522
0.243663489818573,0.6532714054927302,0.21991114701130857,0.762287263056522
0.24337130784988403,0.653675282714055,0.21991114701130857,0.762287263056522
0.2431982159614563,0.653675282714055,0.22051696284329564,0.762287263056522
0.2430328130722046,0.6538772213247173,0.22051696284329564,0.762287263056522
0.24296551942825317,0.6538772213247173,0.2211227786752827,0.762287263056522
0.24278169870376587,0.6540791599353797,0.2211227786752827,0.762287263056522
0.24255026876926422,0.6540791599353797,0.22132471728594508,0.762287263056522
0.2423328161239624,0.6546849757673667,0.22132471728594508,0.762287263056522
0.24228808283805847,0.6546849757673667,0.22152665589660744,0.762287263056522
0.24224847555160522,0.654886914378029,0.22152665589660744,0.762287263056522
0.24220240116119385,0.654886914378029,0.22193053311793215,0.762287263056522
0.242051362991333,0.6550888529886915,0.22193053311793215,0.762287263056522
0.24204489588737488,0.6550888529886915,0.22213247172859452,0.762287263056522
0.2418615221977234,0.6552907915993538,0.22213247172859452,0.762287263056522
0.24184578657150269,0.6552907915993538,0.22253634894991922,0.762287263056522
0.24167579412460327,0.6558966074313409,0.22253634894991922,0.762287263056522
0.2416684329509735,0.6558966074313409,0.2227382875605816,0.762287263056522
0.241567000746727,0.6563004846526656,0.2227382875605816,0.762287263056522
0.24150681495666504,0.6563004846526656,0.22294022617124395,0.762287263056522
0.24150490760803223,0.656502423263328,0.22294022617124395,0.762287263056522
0.24122342467308044,0.656502423263328,0.22334410339256866,0.762287263056522
0.24119162559509277,0.6567043618739903,0.22334410339256866,0.762287263056522
0.24091696739196777,0.6567043618739903,0.22475767366720517,0.762287263056522
0.24088457226753235,0.6575121163166397,0.22475767366720517,0.762287263056522
0.24084600806236267,0.6575121163166397,0.22516155088852988,0.762287263056522
0.24071013927459717,0.6577140549273021,0.22516155088852988,0.762287263056522
0.2404988408088684,0.6577140549273021,0.2255654281098546,0.762287263056522
0.24042180180549622,0.6581179321486268,0.2255654281098546,0.762287263056522
0.24023330211639404,0.6581179321486268,0.22596930533117932,0.762287263056522
0.24017030000686646,0.6583198707592892,0.22596930533117932,0.762287263056522
0.23989856243133545,0.6583198707592892,0.22697899838449112,0.762287263056522
0.23985907435417175,0.6585218093699515,0.22697899838449112,0.762287263056522
0.2397524118423462,0.6585218093699515,0.2275848142164782,0.762287263056522
0.2397381067276001,0.6587237479806138,0.2275848142164782,0.762287263056522
0.2396417260169983,0.6587237479806138,0.22778675282714056,0.762287263056522
0.23949390649795532,0.6589256865912763,0.22778675282714056,0.762287263056522
0.23947274684906006,0.6589256865912763,0.2279886914378029,0.762287263056522
0.23924928903579712,0.6591276252019386,0.2279886914378029,0.762287263056522
0.2390836477279663,0.6591276252019386,0.2289983844911147,0.762287263056522
0.2390562891960144,0.659329563812601,0.2289983844911147,0.762287263056522
0.23889100551605225,0.659329563812601,0.22960420032310178,0.762287263056522
0.2388324737548828,0.6597334410339257,0.22960420032310178,0.762287263056522
0.23857982456684113,0.6597334410339257,0.23061389337641358,0.762287263056522
0.23851525783538818,0.659935379644588,0.23061389337641358,0.762287263056522
0.23851275444030762,0.659935379644588,0.23081583198707592,0.762287263056522
0.2385048270225525,0.6601373182552503,0.23081583198707592,0.762287263056522
0.2385038584470749,0.6601373182552503,0.2310177705977383,0.762287263056522
0.2383965253829956,0.6605411954765751,0.2310177705977383,0.762287263056522
0.23814916610717773,0.6605411954765751,0.231421647819063,0.762287263056522
0.23814046382904053,0.6607431340872375,0.231421647819063,0.762287263056522
0.2380715310573578,0.6607431340872375,0.23162358642972536,0.762287263056522
0.23806309700012207,0.6609450726978998,0.23162358642972536,0.762287263056522
0.2379978895187378,0.6609450726978998,0.2320274636510501,0.762287263056522
0.23797118663787842,0.6611470113085622,0.2320274636510501,0.762287263056522
0.23789481818675995,0.6611470113085622,0.23263327948303716,0.762287263056522
0.23787909746170044,0.6613489499192245,0.23263327948303716,0.762287263056522
0.23763036727905273,0.6613489499192245,0.23303715670436187,0.762287263056522
0.23762285709381104,0.6615508885298869,0.23303715670436187,0.762287263056522
0.23710256814956665,0.6615508885298869,0.23364297253634894,0.762287263056522
0.2368261218070984,0.6619547657512116,0.23364297253634894,0.762287263056522
0.2367825210094452,0.6619547657512116,0.2338449111470113,0.762287263056522
0.23671942949295044,0.662156704361874,0.2338449111470113,0.762287263056522
0.23671291768550873,0.662156704361874,0.23404684975767368,0.762287263056522
0.2366759181022644,0.6625605815831987,0.23404684975767368,0.762287263056522
0.236622154712677,0.6625605815831987,0.23445072697899838,0.762287263056522
0.23647594451904297,0.6631663974151858,0.23445072697899838,0.762287263056522
0.2362077832221985,0.6631663974151858,0.23505654281098545,0.762287263056522
0.23619139194488525,0.6633683360258481,0.23505654281098545,0.762287263056522
0.23604053258895874,0.6633683360258481,0.23566235864297252,0.762287263056522
0.2359381914138794,0.6635702746365105,0.23566235864297252,0.762287263056522
0.2358730137348175,0.6635702746365105,0.2358642972536349,0.762287263056522
0.23538434505462646,0.6641760904684976,0.2358642972536349,0.762287263056522
0.23507921397686005,0.6641760904684976,0.23626817447495962,0.762287263056522
0.23505091667175293,0.6643780290791599,0.23626817447495962,0.762287263056522
0.23504269123077393,0.6643780290791599,0.23647011308562196,0.762287263056522
0.23493850231170654,0.6647819063004846,0.23647011308562196,0.762287263056522
0.23484593629837036,0.6647819063004846,0.2372778675282714,0.762287263056522
0.23483705520629883,0.664983844911147,0.2372778675282714,0.762287263056522
0.23480480909347534,0.664983844911147,0.23747980613893377,0.762287263056522
0.2348003387451172,0.6651857835218093,0.23747980613893377,0.762287263056522
0.23427601158618927,0.6651857835218093,0.2382875605815832,0.762287263056522
0.23416602611541748,0.6653877221324718,0.2382875605815832,0.762287263056522
0.23416362702846527,0.6653877221324718,0.23848949919224555,0.762287263056522
0.23408955335617065,0.6655896607431341,0.23848949919224555,0.762287263056522
0.234086811542511,0.6655896607431341,0.2386914378029079,0.762287263056522
0.23400479555130005,0.6659935379644588,0.2386914378029079,0.762287263056522
0.2336226999759674,0.6659935379644588,0.23909531502423265,0.762287263056522
0.23355400562286377,0.6661954765751211,0.23909531502423265,0.762287263056522
0.2334350347518921,0.6661954765751211,0.2403069466882068,0.762287263056522
0.2332702875137329,0.6663974151857835,0.2403069466882068,0.762287263056522
0.23310452699661255,0.6663974151857835,0.24091276252019386,0.762287263056522
0.23308837413787842,0.6668012924071083,0.24091276252019386,0.762287263056522
0.23302650451660156,0.6668012924071083,0.24131663974151857,0.762287263056522
0.2329832911491394,0.6672051696284329,0.24131663974151857,0.762287263056522
0.23253417015075684,0.6672051696284329,0.242124394184168,0.762287263056522
0.2321348786354065,0.6680129240710824,0.242124394184168,0.762287263056522
0.2319525182247162,0.6680129240710824,0.24273021001615508,0.762287263056522
0.23183226585388184,0.6684168012924071,0.24273021001615508,0.762287263056522
0.2317473292350769,0.6684168012924071,0.24293214862681745,0.762287263056522
0.23158901929855347,0.6686187399030694,0.24293214862681745,0.762287263056522
0.23133504390716553,0.6686187399030694,0.24353796445880452,0.762287263056522
0.23095329105854034,0.6694264943457189,0.24353796445880452,0.762287263056522
0.23023465275764465,0.6694264943457189,0.2451534733441034,0.762287263056522
0.23004072904586792,0.6702342487883683,0.2451534733441034,0.762287263056522
0.22995445132255554,0.6702342487883683,0.24535541195476576,0.762287263056522
0.22987890243530273,0.6704361873990307,0.24535541195476576,0.762287263056522
0.2296358346939087,0.6704361873990307,0.24616316639741517,0.762287263056522
0.22954630851745605,0.6706381260096931,0.24616316639741517,0.762287263056522
0.22938930988311768,0.6706381260096931,0.24636510500807754,0.762287263056522
0.2293846607208252,0.6708400646203554,0.24636510500807754,0.762287263056522
0.2292824387550354,0.6708400646203554,0.2465670436187399,0.762287263056522
0.22920101881027222,0.6710420032310178,0.2465670436187399,0.762287263056522
0.22915694117546082,0.6710420032310178,0.2469709208400646,0.762287263056522
0.22908413410186768,0.6714458804523424,0.2469709208400646,0.762287263056522
0.22904790937900543,0.6714458804523424,0.24717285945072698,0.762287263056522
0.22900044918060303,0.6716478190630049,0.24717285945072698,0.762287263056522
0.22888344526290894,0.6716478190630049,0.24798061389337642,0.762287263056522
0.22873374819755554,0.6718497576736672,0.24798061389337642,0.762287263056522
0.22865939140319824,0.6718497576736672,0.24818255250403878,0.762287263056522
0.22824281454086304,0.6724555735056543,0.24818255250403878,0.762287263056522
0.2274608612060547,0.6724555735056543,0.25020193861066237,0.762287263056522
0.22741103172302246,0.6726575121163166,0.25020193861066237,0.762287263056522
0.22729483246803284,0.6726575121163166,0.2508077544426494,0.762287263056522
0.2272857427597046,0.672859450726979,0.2508077544426494,0.762287263056522
0.22711455821990967,0.672859450726979,0.2514135702746365,0.762287263056522
0.22710520029067993,0.6730613893376414,0.2514135702746365,0.762287263056522
0.22695332765579224,0.6730613893376414,0.2520193861066236,0.762287263056522
0.2268161177635193,0.6740710823909531,0.2520193861066236,0.762287263056522
0.226763516664505,0.6740710823909531,0.2524232633279483,0.762287263056522
0.22676324844360352,0.6742730210016155,0.2524232633279483,0.762287263056522
0.22672508656978607,0.6742730210016155,0.252827140549273,0.762287263056522
0.2263532280921936,0.6754846526655897,0.252827140549273,0.762287263056522
0.22621315717697144,0.6754846526655897,0.25363489499192243,0.762287263056522
0.22620481252670288,0.6758885298869144,0.25363489499192243,0.762287263056522
0.2261403203010559,0.6758885298869144,0.25403877221324717,0.762287263056522
0.22613400220870972,0.6760904684975767,0.25403877221324717,0.762287263056522
0.22610688209533691,0.6760904684975767,0.25424071082390953,0.762287263056522
0.22602349519729614,0.6762924071082391,0.25424071082390953,0.762287263056522
0.2254595160484314,0.6762924071082391,0.25504846526655894,0.762287263056522
0.22544172406196594,0.6764943457189014,0.25504846526655894,0.762287263056522
0.22527752816677094,0.6764943457189014,0.25565428109854604,0.762287263056522
0.22519415616989136,0.6766962843295639,0.25565428109854604,0.762287263056522
0.22486186027526855,0.6766962843295639,0.2560581583198708,0.762287263056522
0.2245766520500183,0.6773021001615509,0.2560581583198708,0.762287263056522
0.22449398040771484,0.6773021001615509,0.25626009693053314,0.762287263056522
0.22401314973831177,0.678513731825525,0.25626009693053314,0.762287263056522
0.22389161586761475,0.678513731825525,0.2566639741518578,0.762287263056522
0.22374773025512695,0.6789176090468497,0.2566639741518578,0.762287263056522
0.22362756729125977,0.6789176090468497,0.2568659127625202,0.762287263056522
0.22354108095169067,0.6791195476575121,0.2568659127625202,0.762287263056522
0.22341930866241455,0.6791195476575121,0.25706785137318255,0.762287263056522
0.22339314222335815,0.6793214862681745,0.25706785137318255,0.762287263056522
0.22332161664962769,0.6793214862681745,0.2574717285945073,0.762287263056522
0.22323405742645264,0.6797253634894992,0.2574717285945073,0.762287263056522
0.22313249111175537,0.6797253634894992,0.25767366720516965,0.762287263056522
0.2231256365776062,0.6801292407108239,0.25767366720516965,0.762287263056522
0.22305917739868164,0.6801292407108239,0.25807754442649433,0.762287263056522
0.22304362058639526,0.6803311793214862,0.25807754442649433,0.762287263056522
0.2229960560798645,0.6803311793214862,0.2582794830371567,0.762287263056522
0.22299301624298096,0.6805331179321487,0.2582794830371567,0.762287263056522
0.22298753261566162,0.6805331179321487,0.25848142164781907,0.762287263056522
0.22287528216838837,0.680735056542811,0.25848142164781907,0.762287263056522
0.2228456288576126,0.680735056542811,0.25868336025848143,0.762287263056522
0.2228357195854187,0.6809369951534734,0.25868336025848143,0.762287263056522
0.22279717028141022,0.6809369951534734,0.2588852988691438,0.762287263056522
0.2225690484046936,0.6817447495961227,0.2588852988691438,0.762287263056522
0.22231057286262512,0.6817447495961227,0.25949111470113084,0.762287263056522
0.2222844362258911,0.6819466882067852,0.25949111470113084,0.762287263056522
0.2221478670835495,0.6819466882067852,0.26009693053311794,0.762287263056522
0.22195422649383545,0.6821486268174475,0.26009693053311794,0.762287263056522
0.22191643714904785,0.6821486268174475,0.2605008077544427,0.762287263056522
0.2219063639640808,0.6823505654281099,0.2605008077544427,0.762287263056522
0.22185368835926056,0.6823505654281099,0.26090468497576735,0.762287263056522
0.2217589020729065,0.6825525040387722,0.26090468497576735,0.762287263056522
0.22170311212539673,0.6825525040387722,0.2613085621970921,0.762287263056522
0.22166025638580322,0.682956381260097,0.2613085621970921,0.762287263056522
0.22153937816619873,0.682956381260097,0.26151050080775445,0.762287263056522
0.22140097618103027,0.6831583198707593,0.26151050080775445,0.762287263056522
0.2211279273033142,0.6831583198707593,0.2619143780290792,0.762287263056522
0.22101843357086182,0.6837641357027464,0.2619143780290792,0.762287263056522
0.22098687291145325,0.6837641357027464,0.2621163166397415,0.762287263056522
0.22087299823760986,0.6839660743134087,0.2621163166397415,0.762287263056522
0.22083991765975952,0.6839660743134087,0.26231825525040386,0.762287263056522
0.2207965850830078,0.684168012924071,0.26231825525040386,0.762287263056522
0.22059810161590576,0.684168012924071,0.26312600969305333,0.762287263056522
0.2205256074666977,0.6845718901453958,0.26312600969305333,0.762287263056522
0.2205086350440979,0.6845718901453958,0.263529886914378,0.762287263056522
0.2203887701034546,0.6849757673667205,0.263529886914378,0.762287263056522
0.22035756707191467,0.6849757673667205,0.2637318255250404,0.762287263056522
0.22019177675247192,0.6853796445880452,0.2637318255250404,0.762287263056522
0.22014379501342773,0.6853796445880452,0.26393376413570274,0.762287263056522
0.21995776891708374,0.68578352180937,0.26393376413570274,0.762287263056522
0.21989762783050537,0.68578352180937,0.2641357027463651,0.762287263056522
0.2197788953781128,0.6861873990306947,0.2641357027463651,0.762287263056522
0.21973039209842682,0.6861873990306947,0.2643376413570275,0.762287263056522
0.21968454122543335,0.686389337641357,0.2643376413570275,0.762287263056522
0.21914583444595337,0.686389337641357,0.265751211631664,0.762287263056522
0.21909008920192719,0.6867932148626817,0.265751211631664,0.762287263056522
0.21903449296951294,0.6867932148626817,0.26595315024232635,0.762287263056522
0.21892857551574707,0.6869951534733441,0.26595315024232635,0.762287263056522
0.21878133714199066,0.6869951534733441,0.26635702746365103,0.762287263056522
0.21856099367141724,0.6873990306946688,0.26635702746365103,0.762287263056522
0.218511164188385,0.6873990306946688,0.26676090468497576,0.762287263056522
0.2183316946029663,0.6878029079159935,0.26676090468497576,0.762287263056522
0.21823158860206604,0.6878029079159935,0.26736672051696286,0.762287263056522
0.2180984616279602,0.6882067851373183,0.26736672051696286,0.762287263056522
0.21792906522750854,0.6882067851373183,0.2675686591276252,0.762287263056522
0.2177504301071167,0.6884087237479806,0.2675686591276252,0.762287263056522
0.21770328283309937,0.6884087237479806,0.2679725363489499,0.762287263056522
0.21768039464950562,0.688610662358643,0.2679725363489499,0.762287263056522
0.2176433801651001,0.688610662358643,0.26837641357027464,0.762287263056522
0.21760106086730957,0.6890145395799677,0.26837641357027464,0.762287263056522
0.21727216243743896,0.6890145395799677,0.2689822294022617,0.762287263056522
0.2171236276626587,0.6894184168012925,0.2689822294022617,0.762287263056522
0.2167777121067047,0.6894184168012925,0.27120355411954766,0.762287263056522
0.21677237749099731,0.6896203554119548,0.27120355411954766,0.762287263056522
0.21656151115894318,0.6896203554119548,0.2716074313408724,0.762287263056522
0.21648818254470825,0.6898222940226171,0.2716074313408724,0.762287263056522
0.21636396646499634,0.6898222940226171,0.27221324717285944,0.762287263056522
0.21629777550697327,0.6902261712439418,0.27221324717285944,0.762287263056522
0.21623793244361877,0.6902261712439418,0.2724151857835218,0.762287263056522
0.2161015272140503,0.6904281098546042,0.2724151857835218,0.762287263056522
0.2159779667854309,0.6904281098546042,0.27281906300484654,0.762287263056522
0.21596550941467285,0.690831987075929,0.27281906300484654,0.762287263056522
0.21541714668273926,0.690831987075929,0.2740306946688207,0.762287263056522
0.21537429094314575,0.6912358642972536,0.2740306946688207,0.762287263056522
0.21532303094863892,0.6912358642972536,0.27423263327948305,0.762287263056522
0.21504521369934082,0.6918416801292407,0.27423263327948305,0.762287263056522
0.21500873565673828,0.6918416801292407,0.2744345718901454,0.762287263056522
0.21483176946640015,0.6928513731825525,0.2744345718901454,0.762287263056522
0.21482086181640625,0.6928513731825525,0.27463651050080773,0.762287263056522
0.21476489305496216,0.6930533117932148,0.27463651050080773,0.762287263056522
0.21470065414905548,0.6930533117932148,0.2754442649434572,0.762287263056522
0.21446311473846436,0.693659127625202,0.2754442649434572,0.762287263056522
0.2143566608428955,0.693659127625202,0.27605008077544424,0.762287263056522
0.21433132886886597,0.6938610662358643,0.27605008077544424,0.762287263056522
0.2142418622970581,0.6938610662358643,0.27665589660743134,0.762287263056522
0.21418257057666779,0.694264943457189,0.27665589660743134,0.762287263056522
0.214114248752594,0.694264943457189,0.2770597738287561,0.762287263056522
0.21399348974227905,0.6946688206785138,0.2770597738287561,0.762287263056522
0.21388421952724457,0.6946688206785138,0.2776655896607431,0.762287263056522
0.21379528939723969,0.6950726978998385,0.2776655896607431,0.762287263056522
0.21379441022872925,0.6950726978998385,0.2778675282714055,0.762287263056522
0.21373873949050903,0.6952746365105008,0.2778675282714055,0.762287263056522
0.21366466581821442,0.6952746365105008,0.2784733441033926,0.762287263056522
0.21364104747772217,0.6954765751211631,0.2784733441033926,0.762287263056522
0.21341480314731598,0.6954765751211631,0.27907915993537963,0.762287263056522
0.21313416957855225,0.696486268174475,0.27907915993537963,0.762287263056522
0.2130676507949829,0.696486268174475,0.27968497576736673,0.762287263056522
0.21304982900619507,0.6966882067851373,0.27968497576736673,0.762287263056522
0.21288299560546875,0.6966882067851373,0.28008885298869146,0.762287263056522
0.2127559781074524,0.6972940226171244,0.28008885298869146,0.762287263056522
0.21255798637866974,0.6972940226171244,0.28109854604200324,0.762287263056522
0.21254760026931763,0.6974959612277868,0.28109854604200324,0.762287263056522
0.21223296225070953,0.6974959612277868,0.2817043618739903,0.762287263056522
0.21212708950042725,0.6978998384491115,0.2817043618739903,0.762287263056522
0.2120228409767151,0.6978998384491115,0.28190630048465265,0.762287263056522
0.211938738822937,0.6981017770597738,0.28190630048465265,0.762287263056522
0.21184951066970825,0.6981017770597738,0.282108239095315,0.762287263056522
0.21180063486099243,0.6983037156704361,0.282108239095315,0.762287263056522
0.2117912769317627,0.6983037156704361,0.2823101777059774,0.762287263056522
0.21176333725452423,0.6985056542810986,0.2823101777059774,0.762287263056522
0.21157026290893555,0.6985056542810986,0.2829159935379645,0.762287263056522
0.21147841215133667,0.6987075928917609,0.2829159935379645,0.762287263056522
0.21139581501483917,0.6987075928917609,0.2835218093699515,0.762287263056522
0.21117722988128662,0.6995153473344103,0.2835218093699515,0.762287263056522
0.2110881209373474,0.6995153473344103,0.2837237479806139,0.762287263056522
0.21101631224155426,0.7001211631663974,0.2837237479806139,0.762287263056522
0.21077048778533936,0.7001211631663974,0.2845315024232633,0.762287263056522
0.21076464653015137,0.7003231017770598,0.2845315024232633,0.762287263056522
0.2107585072517395,0.7003231017770598,0.28473344103392567,0.762287263056522
0.21050995588302612,0.7013327948303716,0.28473344103392567,0.762287263056522
0.21027874946594238,0.7013327948303716,0.28554119547657514,0.762287263056522
0.2102144956588745,0.7015347334410339,0.28554119547657514,0.762287263056522
0.21011300384998322,0.7015347334410339,0.2857431340872375,0.762287263056522
0.21002358198165894,0.7017366720516963,0.2857431340872375,0.762287263056522
0.20986157655715942,0.7017366720516963,0.2861470113085622,0.762287263056522
0.2097674012184143,0.7023424878836834,0.2861470113085622,0.762287263056522
0.20962610840797424,0.7023424878836834,0.2865508885298869,0.762287263056522
0.2094438672065735,0.7029483037156704,0.2865508885298869,0.762287263056522
0.20941132307052612,0.7029483037156704,0.28695476575121165,0.762287263056522
0.20924562215805054,0.7031502423263328,0.28695476575121165,0.762287263056522
0.20908892154693604,0.7031502423263328,0.2875605815831987,0.762287263056522
0.208937406539917,0.7033521809369951,0.2875605815831987,0.762287263056522
0.20890948176383972,0.7033521809369951,0.28776252019386106,0.762287263056522
0.20887988805770874,0.7035541195476576,0.28776252019386106,0.762287263056522
0.2087632417678833,0.7035541195476576,0.2881663974151858,0.762287263056522
0.20874500274658203,0.7037560581583199,0.2881663974151858,0.762287263056522
0.20874454081058502,0.7037560581583199,0.28836833602584816,0.762287263056522
0.20874035358428955,0.7039579967689822,0.28836833602584816,0.762287263056522
0.20873606204986572,0.7039579967689822,0.2885702746365105,0.762287263056522
0.20866650342941284,0.7043618739903069,0.2885702746365105,0.762287263056522
0.20866034924983978,0.7043618739903069,0.28877221324717284,0.762287263056522
0.20843982696533203,0.7047657512116317,0.28877221324717284,0.762287263056522
0.20820657908916473,0.7047657512116317,0.28917609046849757,0.762287263056522
0.20820236206054688,0.7049676898222941,0.28917609046849757,0.762287263056522
0.20816464722156525,0.7049676898222941,0.28937802907915994,0.762287263056522
0.20812362432479858,0.7051696284329564,0.28937802907915994,0.762287263056522
0.20755040645599365,0.7051696284329564,0.2903877221324717,0.762287263056522
0.20754766464233398,0.7053715670436187,0.2903877221324717,0.762287263056522
0.20754142105579376,0.7053715670436187,0.2905896607431341,0.762287263056522
0.20751529932022095,0.7055735056542811,0.2905896607431341,0.762287263056522
0.20743127167224884,0.7055735056542811,0.2911954765751212,0.762287263056522
0.20732784271240234,0.7059773828756059,0.2911954765751212,0.762287263056522
0.2072998285293579,0.7059773828756059,0.29139741518578355,0.762287263056522
0.20699548721313477,0.7063812600969306,0.29139741518578355,0.762287263056522
0.20665404200553894,0.7063812600969306,0.29220516962843296,0.762287263056522
0.2066173553466797,0.7065831987075929,0.29220516962843296,0.762287263056522
0.2065770924091339,0.7065831987075929,0.2924071082390953,0.762287263056522
0.20657432079315186,0.7067851373182552,0.2924071082390953,0.762287263056522
0.20644992589950562,0.7067851373182552,0.29281098546042006,0.762287263056522
0.2061927318572998,0.7071890145395799,0.29281098546042006,0.762287263056522
0.20618867874145508,0.7071890145395799,0.29301292407108237,0.762287263056522
0.2061646580696106,0.7073909531502424,0.29301292407108237,0.762287263056522
0.20615154504776,0.7073909531502424,0.29321486268174474,0.762287263056522
0.20608069002628326,0.7075928917609047,0.29321486268174474,0.762287263056522
0.20607227087020874,0.7075928917609047,0.29361873990306947,0.762287263056522
0.20601749420166016,0.7077948303715671,0.29361873990306947,0.762287263056522
0.20586331188678741,0.7077948303715671,0.2940226171243942,0.762287263056522
0.20576518774032593,0.7079967689822294,0.2940226171243942,0.762287263056522
0.20536255836486816,0.7079967689822294,0.2956381260096931,0.762287263056522
0.20528310537338257,0.7081987075928917,0.2956381260096931,0.762287263056522
0.20513224601745605,0.7081987075928917,0.2962439418416801,0.762287263056522
0.20501196384429932,0.7084006462035541,0.2962439418416801,0.762287263056522
0.2048402577638626,0.7084006462035541,0.2968497576736672,0.762287263056522
0.2047863006591797,0.7086025848142165,0.2968497576736672,0.762287263056522
0.20471905171871185,0.7086025848142165,0.29705169628432954,0.762287263056522
0.20460164546966553,0.7090064620355412,0.29705169628432954,0.762287263056522
0.20436275005340576,0.7090064620355412,0.297859450726979,0.762287263056522
0.2043437957763672,0.7094103392568659,0.297859450726979,0.762287263056522
0.2042808085680008,0.7094103392568659,0.29806138933764137,0.762287263056522
0.20417940616607666,0.710016155088853,0.29806138933764137,0.762287263056522
0.20416724681854248,0.710016155088853,0.29826332794830374,0.762287263056522
0.20391809940338135,0.7106219709208401,0.29826332794830374,0.762287263056522
0.20379012823104858,0.7106219709208401,0.29846526655896605,0.762287263056522
0.20330899953842163,0.7110258481421647,0.29846526655896605,0.762287263056522
0.20292629301548004,0.7110258481421647,0.2994749596122779,0.762287263056522
0.20278331637382507,0.7114297253634895,0.2994749596122779,0.762287263056522
0.20257192850112915,0.7114297253634895,0.29967689822294025,0.762287263056522
0.20248502492904663,0.7118336025848142,0.29967689822294025,0.762287263056522
0.20244638621807098,0.7118336025848142,0.30048465266558966,0.762287263056522
0.20244401693344116,0.7120355411954766,0.30048465266558966,0.762287263056522
0.20236258208751678,0.7120355411954766,0.3008885298869144,0.762287263056522
0.20235575735569,0.7122374798061389,0.3008885298869144,0.762287263056522
0.2020670771598816,0.7122374798061389,0.3023021001615509,0.762287263056522
0.20170485973358154,0.712843295638126,0.3023021001615509,0.762287263056522
0.20165574550628662,0.712843295638126,0.3027059773828756,0.762287263056522
0.20155411958694458,0.7132471728594507,0.3027059773828756,0.762287263056522
0.20120948553085327,0.7132471728594507,0.3041195476575121,0.762287263056522
0.2011411190032959,0.7136510500807755,0.3041195476575121,0.762287263056522
0.2009766399860382,0.7136510500807755,0.3045234248788368,0.762287263056522
0.2009410262107849,0.7140549273021002,0.3045234248788368,0.762287263056522
0.20085401833057404,0.7140549273021002,0.30492730210016156,0.762287263056522
0.20074015855789185,0.7144588045234249,0.30492730210016156,0.762287263056522
0.20043085515499115,0.7144588045234249,0.30654281098546043,0.762287263056522
0.20042994618415833,0.7146607431340872,0.30654281098546043,0.762287263056522
0.20030111074447632,0.7146607431340872,0.30735056542810985,0.762287263056522
0.2002832293510437,0.7148626817447497,0.30735056542810985,0.762287263056522
0.2002289891242981,0.7148626817447497,0.3075525040387722,0.762287263056522
0.19993656873703003,0.715064620355412,0.3075525040387722,0.762287263056522
0.19991135597229004,0.715064620355412,0.30795638126009695,0.762287263056522
0.19988667964935303,0.7152665589660743,0.30795638126009695,0.762287263056522
0.1996874064207077,0.7152665589660743,0.3091680129240711,0.762287263056522
0.1996835470199585,0.7154684975767367,0.3091680129240711,0.762287263056522
0.19942760467529297,0.7154684975767367,0.31037964458804523,0.762287263056522
0.1993563175201416,0.7160743134087237,0.31037964458804523,0.762287263056522
0.19932657480239868,0.7160743134087237,0.31078352180936997,0.762287263056522
0.19925767183303833,0.7164781906300485,0.31078352180936997,0.762287263056522
0.19919909536838531,0.7164781906300485,0.31118739903069464,0.762287263056522
0.1987135410308838,0.7172859450726979,0.31118739903069464,0.762287263056522
0.19824327528476715,0.7172859450726979,0.31179321486268174,0.762287263056522
0.1982366442680359,0.7174878836833603,0.31179321486268174,0.762287263056522
0.19814544916152954,0.7174878836833603,0.3119951534733441,0.762287263056522
0.19798392057418823,0.7176898222940227,0.3119951534733441,0.762287263056522
0.19786065816879272,0.7176898222940227,0.3128029079159935,0.762287263056522
0.19772958755493164,0.718497576736672,0.3128029079159935,0.762287263056522
0.19755934178829193,0.718497576736672,0.31401453957996767,0.762287263056522
0.19740164279937744,0.7186995153473344,0.31401453957996767,0.762287263056522
0.19704824686050415,0.7186995153473344,0.3154281098546042,0.762287263056522
0.19694066047668457,0.7191033925686591,0.3154281098546042,0.762287263056522
0.19687031209468842,0.7191033925686591,0.3158319870759289,0.762287263056522
0.19684791564941406,0.7193053311793215,0.3158319870759289,0.762287263056522
0.19681710004806519,0.7193053311793215,0.3160339256865913,0.762287263056522
0.19680607318878174,0.7195072697899838,0.3160339256865913,0.762287263056522
0.19653278589248657,0.7195072697899838,0.3166397415185784,0.762287263056522
0.19647842645645142,0.7197092084006462,0.3166397415185784,0.762287263056522
0.19626998901367188,0.7197092084006462,0.3172455573505654,0.762287263056522
0.19625058770179749,0.7199111470113085,0.3172455573505654,0.762287263056522
0.19603276252746582,0.7199111470113085,0.3178513731825525,0.762287263056522
0.1960153579711914,0.720113085621971,0.3178513731825525,0.762287263056522
0.19582730531692505,0.720113085621971,0.3180533117932149,0.762287263056522
0.19555902481079102,0.720718901453958,0.3180533117932149,0.762287263056522
0.19555793702602386,0.720718901453958,0.3182552504038772,0.762287263056522
0.19554650783538818,0.7209208400646203,0.3182552504038772,0.762287263056522
0.1951732188463211,0.7209208400646203,0.31926494345718903,0.762287263056522
0.19516795873641968,0.7211227786752827,0.31926494345718903,0.762287263056522
0.1950952112674713,0.7211227786752827,0.3198707592891761,0.762287263056522
0.1949595808982849,0.7215266558966075,0.3198707592891761,0.762287263056522
0.19480407238006592,0.7215266558966075,0.3202746365105008,0.762287263056522
0.19476187229156494,0.7217285945072698,0.3202746365105008,0.762287263056522
0.1946445107460022,0.7217285945072698,0.3208804523424879,0.762287263056522
0.19459784030914307,0.7221324717285945,0.3208804523424879,0.762287263056522
0.1945926547050476,0.7221324717285945,0.3210823909531502,0.762287263056522
0.19457459449768066,0.7223344103392568,0.3210823909531502,0.762287263056522
0.19445347785949707,0.7223344103392568,0.3212843295638126,0.762287263056522
0.19443973898887634,0.7225363489499192,0.3212843295638126,0.762287263056522
0.19439838826656342,0.7225363489499192,0.32148626817447495,0.762287263056522
0.19438189268112183,0.7227382875605816,0.32148626817447495,0.762287263056522
0.19435948133468628,0.7227382875605816,0.3216882067851373,0.762287263056522
0.19434231519699097,0.722940226171244,0.3216882067851373,0.762287263056522
0.19395333528518677,0.722940226171244,0.3222940226171244,0.762287263056522
0.19388896226882935,0.7231421647819063,0.3222940226171244,0.762287263056522
0.19355380535125732,0.7231421647819063,0.32370759289176093,0.762287263056522
0.1934228539466858,0.723546042003231,0.32370759289176093,0.762287263056522
0.1933714747428894,0.723546042003231,0.32390953150242324,0.762287263056522
0.19336378574371338,0.7237479806138933,0.32390953150242324,0.762287263056522
0.19332396984100342,0.7237479806138933,0.3241114701130856,0.762287263056522
0.1932384967803955,0.7239499192245558,0.3241114701130856,0.762287263056522
0.19317317008972168,0.7239499192245558,0.3247172859450727,0.762287263056522
0.19313699007034302,0.7241518578352181,0.3247172859450727,0.762287263056522
0.19214224815368652,0.7241518578352181,0.32754442649434573,0.762287263056522
0.19207268953323364,0.7245557350565428,0.32754442649434573,0.762287263056522
0.19206899404525757,0.7245557350565428,0.3277463651050081,0.762287263056522
0.19204522669315338,0.7249596122778675,0.3277463651050081,0.762287263056522
0.19203585386276245,0.7249596122778675,0.32794830371567046,0.762287263056522
0.19199854135513306,0.7255654281098546,0.32794830371567046,0.762287263056522
0.19194918870925903,0.7255654281098546,0.3281502423263328,0.762287263056522
0.1919335126876831,0.725767366720517,0.3281502423263328,0.762287263056522
0.1918618083000183,0.725767366720517,0.3285541195476575,0.762287263056522
0.19185274839401245,0.7259693053311793,0.3285541195476575,0.762287263056522
0.19165372848510742,0.7259693053311793,0.3295638126009693,0.762287263056522
0.19139648973941803,0.7265751211631664,0.3295638126009693,0.762287263056522
0.19134579598903656,0.7265751211631664,0.3301696284329564,0.762287263056522
0.1912384331226349,0.7269789983844911,0.3301696284329564,0.762287263056522
0.19119620323181152,0.7269789983844911,0.33037156704361875,0.762287263056522
0.19115447998046875,0.7271809369951535,0.33037156704361875,0.762287263056522
0.1910269856452942,0.7271809369951535,0.3305735056542811,0.762287263056522
0.19095677137374878,0.7273828756058158,0.3305735056542811,0.762287263056522
0.19092464447021484,0.7273828756058158,0.33077544426494343,0.762287263056522
0.190884530544281,0.7277867528271406,0.33077544426494343,0.762287263056522
0.19083988666534424,0.7277867528271406,0.3309773828756058,0.762287263056522
0.1908145546913147,0.7279886914378029,0.3309773828756058,0.762287263056522
0.19073837995529175,0.7279886914378029,0.33117932148626816,0.762287263056522
0.19066940248012543,0.7281906300484653,0.33117932148626816,0.762287263056522
0.1906384527683258,0.7281906300484653,0.33138126009693053,0.762287263056522
0.19058823585510254,0.7283925686591276,0.33138126009693053,0.762287263056522
0.19056427478790283,0.7283925686591276,0.3315831987075929,0.762287263056522
0.19037285447120667,0.7292003231017771,0.3315831987075929,0.762287263056522
0.19028009474277496,0.7292003231017771,0.3323909531502423,0.762287263056522
0.19024457037448883,0.7294022617124394,0.3323909531502423,0.762287263056522
0.19016624987125397,0.7294022617124394,0.3329967689822294,0.762287263056522
0.19011026620864868,0.7296042003231018,0.3329967689822294,0.762287263056522
0.1897670477628708,0.7296042003231018,0.3338045234248788,0.762287263056522
0.18966519832611084,0.7298061389337641,0.3338045234248788,0.762287263056522
0.1892363429069519,0.7298061389337641,0.33562197092084006,0.762287263056522
0.18914884328842163,0.7300080775444265,0.33562197092084006,0.762287263056522
0.18882708251476288,0.7300080775444265,0.3368336025848142,0.762287263056522
0.18875974416732788,0.7302100161550888,0.3368336025848142,0.762287263056522
0.18860691785812378,0.7302100161550888,0.33723747980613894,0.762287263056522
0.18860232830047607,0.7304119547657512,0.33723747980613894,0.762287263056522
0.1885853409767151,0.7304119547657512,0.3374394184168013,0.762287263056522
0.18855702877044678,0.7306138933764136,0.3374394184168013,0.762287263056522
0.1883968710899353,0.7306138933764136,0.3382471728594507,0.762287263056522
0.18838027119636536,0.7308158319870759,0.3382471728594507,0.762287263056522
0.18832719326019287,0.7308158319870759,0.3384491114701131,0.762287263056522
0.18825560808181763,0.7310177705977383,0.3384491114701131,0.762287263056522
0.18815037608146667,0.7310177705977383,0.3390549273021002,0.762287263056522
0.18808865547180176,0.7312197092084006,0.3390549273021002,0.762287263056522
0.18794995546340942,0.7312197092084006,0.33966074313408723,0.762287263056522
0.187794029712677,0.7316235864297254,0.33966074313408723,0.762287263056522
0.18764975666999817,0.7316235864297254,0.34026655896607433,0.762287263056522
0.18763740360736847,0.7320274636510501,0.34026655896607433,0.762287263056522
0.18721061944961548,0.7320274636510501,0.3422859450726979,0.762287263056522
0.18714940547943115,0.7322294022617124,0.3422859450726979,0.762287263056522
0.18710112571716309,0.7322294022617124,0.342891760904685,0.762287263056522
0.18703091144561768,0.7324313408723748,0.342891760904685,0.762287263056522
0.1866610199213028,0.7324313408723748,0.3447092084006462,0.762287263056522
0.1866331696510315,0.7326332794830371,0.3447092084006462,0.762287263056522
0.18617409467697144,0.7326332794830371,0.34531502423263327,0.762287263056522
0.18610674142837524,0.7328352180936996,0.34531502423263327,0.762287263056522
0.18592321872711182,0.7328352180936996,0.34612277867528274,0.762287263056522
0.18559420108795166,0.7336429725363489,0.34612277867528274,0.762287263056522
0.18548190593719482,0.7336429725363489,0.3465266558966074,0.762287263056522
0.18519234657287598,0.7340468497576736,0.3465266558966074,0.762287263056522
0.18507327139377594,0.7340468497576736,0.3467285945072698,0.762287263056522
0.1850564032793045,0.7342487883683361,0.3467285945072698,0.762287263056522
0.1850312501192093,0.7342487883683361,0.34693053311793215,0.762287263056522
0.184822678565979,0.7346526655896607,0.34693053311793215,0.762287263056522
0.18476751446723938,0.7346526655896607,0.3473344103392569,0.762287263056522
0.1846834421157837,0.7350565428109854,0.3473344103392569,0.762287263056522
0.1846775859594345,0.7350565428109854,0.34753634894991925,0.762287263056522
0.184546560049057,0.7352584814216478,0.34753634894991925,0.762287263056522
0.18417952954769135,0.7352584814216478,0.34894991922455576,0.762287263056522
0.1840389370918274,0.7356623586429726,0.34894991922455576,0.762287263056522
0.18373149633407593,0.7356623586429726,0.34935379644588044,0.762287263056522
0.1836853325366974,0.7358642972536349,0.34935379644588044,0.762287263056522
0.183683842420578,0.7358642972536349,0.34975767366720517,0.762287263056522
0.18355631828308105,0.7364701130856219,0.34975767366720517,0.762287263056522
0.18339577317237854,0.7364701130856219,0.34995961227786754,0.762287263056522
0.18339234590530396,0.7366720516962844,0.34995961227786754,0.762287263056522
0.18338431417942047,0.7366720516962844,0.3501615508885299,0.762287263056522
0.1833236813545227,0.7368739903069467,0.3501615508885299,0.762287263056522
0.18324707448482513,0.7368739903069467,0.35076736672051695,0.762287263056522
0.183214008808136,0.7370759289176091,0.35076736672051695,0.762287263056522
0.18292362987995148,0.7370759289176091,0.3511712439418417,0.762287263056522
0.18271344900131226,0.7374798061389337,0.3511712439418417,0.762287263056522
0.18269896507263184,0.7374798061389337,0.35137318255250405,0.762287263056522
0.18266737461090088,0.7376817447495961,0.35137318255250405,0.762287263056522
0.18261083960533142,0.7376817447495961,0.3515751211631664,0.762287263056522
0.18257245421409607,0.7378836833602584,0.3515751211631664,0.762287263056522
0.1825510859489441,0.7378836833602584,0.3517770597738288,0.762287263056522
0.182445228099823,0.7382875605815832,0.3517770597738288,0.762287263056522
0.18197956681251526,0.7382875605815832,0.3529886914378029,0.762287263056522
0.18182235956192017,0.7386914378029079,0.3529886914378029,0.762287263056522
0.18158769607543945,0.7386914378029079,0.3533925686591276,0.762287263056522
0.18155232071876526,0.7388933764135702,0.3533925686591276,0.762287263056522
0.18122893571853638,0.7388933764135702,0.3539983844911147,0.762287263056522
0.18122446537017822,0.7390953150242326,0.3539983844911147,0.762287263056522
0.181196391582489,0.7390953150242326,0.35420032310177707,0.762287263056522
0.1811220645904541,0.7394991922455574,0.35420032310177707,0.762287263056522
0.1809203028678894,0.7394991922455574,0.35521001615508885,0.762287263056522
0.1809106469154358,0.7397011308562197,0.35521001615508885,0.762287263056522
0.18070608377456665,0.7397011308562197,0.35581583198707595,0.762287263056522
0.18066328763961792,0.7399030694668821,0.35581583198707595,0.762287263056522
0.18060296773910522,0.7399030694668821,0.3562197092084006,0.762287263056522
0.18045192956924438,0.7401050080775444,0.3562197092084006,0.762287263056522
0.1804385781288147,0.7401050080775444,0.35662358642972536,0.762287263056522
0.18035894632339478,0.7405088852988692,0.35662358642972536,0.762287263056522
0.18020415306091309,0.7405088852988692,0.35722940226171246,0.762287263056522
0.1799783706665039,0.7407108239095315,0.35722940226171246,0.762287263056522
0.17985743284225464,0.7407108239095315,0.3578352180936995,0.762287263056522
0.17982810735702515,0.7409127625201939,0.3578352180936995,0.762287263056522
0.1794729381799698,0.7409127625201939,0.35904684975767365,0.762287263056522
0.17921030521392822,0.7415185783521809,0.35904684975767365,0.762287263056522
0.1791900247335434,0.7415185783521809,0.359248788368336,0.762287263056522
0.17913013696670532,0.7417205169628432,0.359248788368336,0.762287263056522
0.17907875776290894,0.7417205169628432,0.3594507269789984,0.762287263056522
0.17902708053588867,0.7419224555735057,0.3594507269789984,0.762287263056522
0.1790122091770172,0.7419224555735057,0.3598546042003231,0.762287263056522
0.1789953112602234,0.742124394184168,0.3598546042003231,0.762287263056522
0.17879436910152435,0.742124394184168,0.3606623586429725,0.762287263056522
0.17875319719314575,0.7423263327948304,0.3606623586429725,0.762287263056522
0.17866480350494385,0.7423263327948304,0.36106623586429726,0.762287263056522
0.1785988211631775,0.7425282714054927,0.36106623586429726,0.762287263056522
0.17841190099716187,0.7425282714054927,0.36187399030694667,0.762287263056522
0.17833971977233887,0.7427302100161551,0.36187399030694667,0.762287263056522
0.17823562026023865,0.7427302100161551,0.36268174474959614,0.762287263056522
0.17815172672271729,0.7429321486268174,0.36268174474959614,0.762287263056522
0.1780596375465393,0.7429321486268174,0.3630856219709208,0.762287263056522
0.17804937064647675,0.7433360258481422,0.3630856219709208,0.762287263056522
0.17797058820724487,0.7433360258481422,0.36348949919224555,0.762287263056522
0.17788952589035034,0.7435379644588045,0.36348949919224555,0.762287263056522
0.1778445988893509,0.7435379644588045,0.3636914378029079,0.762287263056522
0.17774827778339386,0.7439418416801292,0.3636914378029079,0.762287263056522
0.17773447930812836,0.7439418416801292,0.3638933764135703,0.762287263056522
0.17770248651504517,0.7441437802907916,0.3638933764135703,0.762287263056522
0.17765527963638306,0.7441437802907916,0.36409531502423265,0.762287263056522
0.17761363089084625,0.744345718901454,0.36409531502423265,0.762287263056522
0.17759650945663452,0.744345718901454,0.3644991922455573,0.762287263056522
0.17757874727249146,0.7447495961227787,0.3644991922455573,0.762287263056522
0.17705368995666504,0.7447495961227787,0.3675282714054927,0.762287263056522
0.17702460289001465,0.744951534733441,0.3675282714054927,0.762287263056522
0.17645114660263062,0.744951534733441,0.3697495961227787,0.762287263056522
0.17628854513168335,0.7451534733441034,0.3697495961227787,0.762287263056522
0.17628078162670135,0.7451534733441034,0.37015347334410337,0.762287263056522
0.17624759674072266,0.7453554119547657,0.37015347334410337,0.762287263056522
0.17620152235031128,0.7453554119547657,0.37035541195476573,0.762287263056522
0.1761866807937622,0.7455573505654282,0.37035541195476573,0.762287263056522
0.17615735530853271,0.7455573505654282,0.3705573505654281,0.762287263056522
0.17610013484954834,0.7459612277867528,0.3705573505654281,0.762287263056522
0.17603835463523865,0.7459612277867528,0.37096122778675283,0.762287263056522
0.17591696977615356,0.7461631663974152,0.37096122778675283,0.762287263056522
0.17589670419692993,0.7461631663974152,0.3711631663974152,0.762287263056522
0.17581039667129517,0.7465670436187399,0.3711631663974152,0.762287263056522
0.17530524730682373,0.7465670436187399,0.3729806138933764,0.762287263056522
0.17527198791503906,0.7467689822294022,0.3729806138933764,0.762287263056522
0.17520731687545776,0.7467689822294022,0.37318255250403876,0.762287263056522
0.17495542764663696,0.7469709208400647,0.37318255250403876,0.762287263056522
0.17466165125370026,0.7469709208400647,0.3743941841680129,0.762287263056522
0.17457720637321472,0.7475767366720517,0.3743941841680129,0.762287263056522
0.17436182498931885,0.7475767366720517,0.37520193861066237,0.762287263056522
0.1743221879005432,0.747778675282714,0.37520193861066237,0.762287263056522
0.17424362897872925,0.747778675282714,0.3756058158319871,0.762287263056522
0.17422425746917725,0.7479806138933764,0.3756058158319871,0.762287263056522
0.17406095564365387,0.7479806138933764,0.3770193861066236,0.762287263056522
0.17398357391357422,0.7483844911147012,0.3770193861066236,0.762287263056522
0.17388242483139038,0.7483844911147012,0.37762520193861066,0.762287263056522
0.17379659414291382,0.7485864297253635,0.37762520193861066,0.762287263056522
0.17371279001235962,0.7485864297253635,0.377827140549273,0.762287263056522
0.17370593547821045,0.7487883683360258,0.377827140549273,0.762287263056522
0.17350365221500397,0.7487883683360258,0.3788368336025848,0.762287263056522
0.17344866693019867,0.7489903069466882,0.3788368336025848,0.762287263056522
0.1733294129371643,0.7489903069466882,0.37924071082390953,0.762287263056522
0.17332559823989868,0.7491922455573505,0.37924071082390953,0.762287263056522
0.17328497767448425,0.7491922455573505,0.3794426494345719,0.762287263056522
0.17322662472724915,0.7495961227786753,0.3794426494345719,0.762287263056522
0.17300060391426086,0.7495961227786753,0.38004846526655894,0.762287263056522
0.17299073934555054,0.7497980613893377,0.38004846526655894,0.762287263056522
0.17279194295406342,0.7497980613893377,0.38065428109854604,0.762287263056522
0.17275351285934448,0.75,0.38065428109854604,0.762287263056522
0.1727203130722046,0.75,0.3810581583198708,0.762287263056522
0.17269974946975708,0.7502019386106623,0.3810581583198708,0.762287263056522
0.17196282744407654,0.7502019386106623,0.38307754442649433,0.762287263056522
0.1718745231628418,0.7504038772213247,0.38307754442649433,0.762287263056522
0.17184734344482422,0.7504038772213247,0.3832794830371567,0.762287263056522
0.17182767391204834,0.750605815831987,0.3832794830371567,0.762287263056522
0.1716892421245575,0.750605815831987,0.38408723747980617,0.762287263056522
0.17162513732910156,0.7510096930533118,0.38408723747980617,0.762287263056522
0.1714913249015808,0.7510096930533118,0.3846930533117932,0.762287263056522
0.17145997285842896,0.7512116316639742,0.3846930533117932,0.762287263056522
0.17114996910095215,0.7512116316639742,0.385702746365105,0.762287263056522
0.17114758491516113,0.7514135702746365,0.385702746365105,0.762287263056522
0.17111849784851074,0.7514135702746365,0.3861066235864297,0.762287263056522
0.1711161732673645,0.7516155088852988,0.3861066235864297,0.762287263056522
0.1710382103919983,0.7516155088852988,0.38651050080775445,0.762287263056522
0.17098629474639893,0.7518174474959612,0.38651050080775445,0.762287263056522
0.17064805328845978,0.7518174474959612,0.38792407108239096,0.762287263056522
0.1706017255783081,0.7524232633279483,0.38792407108239096,0.762287263056522
0.17002427577972412,0.7524232633279483,0.38953957996768984,0.762287263056522
0.17001789808273315,0.7526252019386107,0.38953957996768984,0.762287263056522
0.1700032651424408,0.7526252019386107,0.3899434571890145,0.762287263056522
0.1696629524230957,0.7532310177705978,0.3899434571890145,0.762287263056522
0.16952748596668243,0.7532310177705978,0.39034733441033925,0.762287263056522
0.1694638580083847,0.7534329563812601,0.39034733441033925,0.762287263056522
0.16938000917434692,0.7534329563812601,0.3905492730210016,0.762287263056522
0.1692718267440796,0.7536348949919225,0.3905492730210016,0.762287263056522
0.16910463571548462,0.7536348949919225,0.39135702746365103,0.762287263056522
0.168992280960083,0.7538368336025848,0.39135702746365103,0.762287263056522
0.16872788965702057,0.7538368336025848,0.3925686591276252,0.762287263056522
0.16864913702011108,0.7542407108239095,0.3925686591276252,0.762287263056522
0.16852647066116333,0.7542407108239095,0.39277059773828754,0.762287263056522
0.16840416193008423,0.7546445880452343,0.39277059773828754,0.762287263056522
0.16809815168380737,0.7546445880452343,0.3937802907915994,0.762287263056522
0.16804462671279907,0.755048465266559,0.3937802907915994,0.762287263056522
0.16803090274333954,0.755048465266559,0.3939822294022617,0.762287263056522
0.16799384355545044,0.7552504038772213,0.3939822294022617,0.762287263056522
0.16751402616500854,0.7552504038772213,0.39559773828756056,0.762287263056522
0.16743069887161255,0.7554523424878837,0.39559773828756056,0.762287263056522
0.16728895902633667,0.7554523424878837,0.39620355411954766,0.762287263056522
0.1671968698501587,0.7558562197092084,0.39620355411954766,0.762287263056522
0.16714586317539215,0.7558562197092084,0.3968093699515347,0.762287263056522
0.1668981909751892,0.7560581583198708,0.3968093699515347,0.762287263056522
0.16678714752197266,0.7560581583198708,0.3970113085621971,0.762287263056522
0.1665632128715515,0.7562600969305331,0.3970113085621971,0.762287263056522
0.16638144850730896,0.7562600969305331,0.3980210016155089,0.762287263056522
0.16614356637001038,0.7566639741518578,0.3980210016155089,0.762287263056522
0.16589263081550598,0.7566639741518578,0.3988287560581583,0.762287263056522
0.16570955514907837,0.7568659127625202,0.3988287560581583,0.762287263056522
0.165593683719635,0.7568659127625202,0.39963651050080773,0.762287263056522
0.16559141874313354,0.7570678513731826,0.39963651050080773,0.762287263056522
0.1655169427394867,0.7570678513731826,0.40004038772213246,0.762287263056522
0.16543883085250854,0.7574717285945073,0.40004038772213246,0.762287263056522
0.16535250842571259,0.7574717285945073,0.4004442649434572,0.762287263056522
0.16533201932907104,0.7576736672051696,0.4004442649434572,0.762287263056522
0.1652601957321167,0.7576736672051696,0.40064620355411956,0.762287263056522
0.1650078296661377,0.7580775444264943,0.40064620355411956,0.762287263056522
0.1650027334690094,0.7580775444264943,0.40084814216478193,0.762287263056522
0.16477032005786896,0.7588852988691438,0.40084814216478193,0.762287263056522
0.16460686922073364,0.7588852988691438,0.40246365105008075,0.762287263056522
0.1644674390554428,0.7590872374798061,0.40246365105008075,0.762287263056522
0.16438576579093933,0.7590872374798061,0.4026655896607431,0.762287263056522
0.16437500715255737,0.7592891760904685,0.4026655896607431,0.762287263056522
0.16401241719722748,0.7592891760904685,0.404281098546042,0.762287263056522
0.16392898559570312,0.7594911147011308,0.404281098546042,0.762287263056522
0.16378022730350494,0.7594911147011308,0.40508885298869146,0.762287263056522
0.16376078128814697,0.7596930533117933,0.40508885298869146,0.762287263056522
0.16373935341835022,0.7596930533117933,0.40549273021001614,0.762287263056522
0.16369491815567017,0.7598949919224556,0.40549273021001614,0.762287263056522
0.16362905502319336,0.7598949919224556,0.4056946688206785,0.762287263056522
0.16338235139846802,0.7605008077544426,0.4056946688206785,0.762287263056522
0.16324065625667572,0.7605008077544426,0.4073101777059774,0.762287263056522
0.16322773694992065,0.760702746365105,0.4073101777059774,0.762287263056522
0.16313321888446808,0.760702746365105,0.4081179321486268,0.762287263056522
0.16311007738113403,0.7609046849757674,0.4081179321486268,0.762287263056522
0.1631087064743042,0.7609046849757674,0.40831987075928916,0.762287263056522
0.16303974390029907,0.7611066235864298,0.40831987075928916,0.762287263056522
0.16301697492599487,0.7611066235864298,0.4085218093699515,0.762287263056522
0.16293549537658691,0.7613085621970921,0.4085218093699515,0.762287263056522
0.16268225014209747,0.7613085621970921,0.4091276252019386,0.762287263056522
0.1626812219619751,0.7615105008077544,0.4091276252019386,0.762287263056522
0.16262155771255493,0.7615105008077544,0.4095315024232633,0.762287263056522
0.1625940203666687,0.7617124394184168,0.4095315024232633,0.762287263056522
0.16250211000442505,0.7617124394184168,0.4101373182552504,0.762287263056522
0.16244083642959595,0.7619143780290791,0.4101373182552504,0.762287263056522
0.16233307123184204,0.7619143780290791,0.4109450726978998,0.762287263056522
0.162228524684906,0.7625201938610663,0.4109450726978998,0.762287263056522
0.16192781925201416,0.7625201938610663,0.4123586429725363,0.762287263056522
0.16192567348480225,0.7627221324717286,0.4123586429725363,0.762287263056522
0.16186147928237915,0.7627221324717286,0.4125605815831987,0.762287263056522
0.16184401512145996,0.7629240710823909,0.4125605815831987,0.762287263056522
0.16169214248657227,0.7629240710823909,0.4131663974151858,0.762287263056522
0.16164636611938477,0.7631260096930533,0.4131663974151858,0.762287263056522
0.1615174114704132,0.7631260096930533,0.4139741518578352,0.762287263056522
0.16145551204681396,0.7637318255250404,0.4139741518578352,0.762287263056522
0.16143377125263214,0.7637318255250404,0.41417609046849757,0.762287263056522
0.16138821840286255,0.7639337641357028,0.41417609046849757,0.762287263056522
0.16108869016170502,0.7639337641357028,0.41518578352180935,0.762287263056522
0.1610802412033081,0.7641357027463651,0.41518578352180935,0.762287263056522
0.16071230173110962,0.7641357027463651,0.4174071082390953,0.762287263056522
0.1607012152671814,0.7643376413570274,0.4174071082390953,0.762287263056522
0.16057699918746948,0.7643376413570274,0.41821486268174474,0.762287263056522
0.16052758693695068,0.7645395799676898,0.41821486268174474,0.762287263056522
0.16019421815872192,0.7645395799676898,0.41861873990306947,0.762287263056522
0.16015493869781494,0.7647415185783522,0.41861873990306947,0.762287263056522
0.16010408103466034,0.7647415185783522,0.4190226171243942,0.762287263056522
0.16009621322155,0.7649434571890146,0.4190226171243942,0.762287263056522
0.15969932079315186,0.7649434571890146,0.4198303715670436,0.762287263056522
0.15969383716583252,0.7651453957996769,0.4198303715670436,0.762287263056522
0.15946683287620544,0.7651453957996769,0.4212439418416801,0.762287263056522
0.1593422293663025,0.7659531502423264,0.4212439418416801,0.762287263056522
0.1592378169298172,0.7659531502423264,0.42164781906300486,0.762287263056522
0.15913045406341553,0.7667609046849758,0.42164781906300486,0.762287263056522
0.158892422914505,0.7667609046849758,0.42245557350565427,0.762287263056522
0.15875475108623505,0.7669628432956381,0.42245557350565427,0.762287263056522
0.15875035524368286,0.7669628432956381,0.42265751211631664,0.762287263056522
0.15868759155273438,0.7673667205169629,0.42265751211631664,0.762287263056522
0.15862208604812622,0.7673667205169629,0.42346526655896605,0.762287263056522
0.1585722118616104,0.7677705977382876,0.42346526655896605,0.762287263056522
0.15833015739917755,0.7677705977382876,0.4244749596122779,0.762287263056522
0.15832175314426422,0.7681744749596123,0.4244749596122779,0.762287263056522
0.15805067121982574,0.7681744749596123,0.425686591276252,0.762287263056522
0.15802472829818726,0.7683764135702746,0.425686591276252,0.762287263056522
0.15797987580299377,0.7683764135702746,0.4258885298869144,0.762287263056522
0.1579485535621643,0.768578352180937,0.4258885298869144,0.762287263056522
0.15793347358703613,0.768578352180937,0.42609046849757676,0.762287263056522
0.15791714191436768,0.7687802907915994,0.42609046849757676,0.762287263056522
0.15786391496658325,0.7687802907915994,0.42649434571890144,0.762287263056522
0.15770596265792847,0.7695880452342488,0.42649434571890144,0.762287263056522
0.15753668546676636,0.7695880452342488,0.42710016155088854,0.762287263056522
0.15748441219329834,0.7697899838449112,0.42710016155088854,0.762287263056522
0.15736865997314453,0.7697899838449112,0.4277059773828756,0.762287263056522
0.15735894441604614,0.7699919224555735,0.4277059773828756,0.762287263056522
0.15723846852779388,0.7699919224555735,0.4283117932148627,0.762287263056522
0.1571853756904602,0.7703957996768982,0.4283117932148627,0.762287263056522
0.15683777630329132,0.7703957996768982,0.4297253634894992,0.762287263056522
0.15683549642562866,0.7705977382875606,0.4297253634894992,0.762287263056522
0.15680687129497528,0.7705977382875606,0.42992730210016156,0.762287263056522
0.15676277875900269,0.7707996768982229,0.42992730210016156,0.762287263056522
0.1567496657371521,0.7707996768982229,0.4301292407108239,0.762287263056522
0.15671223402023315,0.7710016155088854,0.4301292407108239,0.762287263056522
0.15623198449611664,0.7710016155088854,0.43235056542810985,0.762287263056522
0.15617439150810242,0.7712035541195477,0.43235056542810985,0.762287263056522
0.1559596061706543,0.7712035541195477,0.4331583198707593,0.762287263056522
0.1557897925376892,0.7724151857835219,0.4331583198707593,0.762287263056522
0.15574145317077637,0.7724151857835219,0.4333602584814216,0.762287263056522
0.15568190813064575,0.7726171243941842,0.4333602584814216,0.762287263056522
0.15561120212078094,0.7726171243941842,0.4339660743134087,0.762287263056522
0.15541690587997437,0.7738287560581584,0.4339660743134087,0.762287263056522
0.155398428440094,0.7738287560581584,0.43436995153473346,0.762287263056522
0.15533971786499023,0.7740306946688207,0.43436995153473346,0.762287263056522
0.15518635511398315,0.7740306946688207,0.4349757673667205,0.762287263056522
0.15510767698287964,0.7746365105008077,0.4349757673667205,0.762287263056522
0.1547272801399231,0.7746365105008077,0.43618739903069464,0.762287263056522
0.15472592413425446,0.7748384491114702,0.43618739903069464,0.762287263056522
0.15433168411254883,0.7748384491114702,0.4380048465266559,0.762287263056522
0.15431874990463257,0.7750403877221325,0.4380048465266559,0.762287263056522
0.1541896015405655,0.7750403877221325,0.438610662358643,0.762287263056522
0.1541231870651245,0.7752423263327949,0.438610662358643,0.762287263056522
0.15374726057052612,0.7752423263327949,0.43982229402261713,0.762287263056522
0.1537075638771057,0.7754442649434572,0.43982229402261713,0.762287263056522
0.15369105339050293,0.7754442649434572,0.4400242326332795,0.762287263056522
0.15368127822875977,0.7756462035541195,0.4400242326332795,0.762287263056522
0.15355336666107178,0.7756462035541195,0.44123586429725364,0.762287263056522
0.1534566879272461,0.7758481421647819,0.44123586429725364,0.762287263056522
0.15342658758163452,0.7758481421647819,0.4416397415185784,0.762287263056522
0.15329766273498535,0.776453957996769,0.4416397415185784,0.762287263056522
0.15301497280597687,0.776453957996769,0.44264943457189015,0.762287263056522
0.1530112624168396,0.7766558966074314,0.44264943457189015,0.762287263056522
0.1529923677444458,0.7766558966074314,0.4430533117932149,0.762287263056522
0.15289592742919922,0.7772617124394184,0.4430533117932149,0.762287263056522
0.1527690887451172,0.7772617124394184,0.44365912762520193,0.762287263056522
0.15275147557258606,0.7774636510500808,0.44365912762520193,0.762287263056522
0.1527438759803772,0.7774636510500808,0.4438610662358643,0.762287263056522
0.1526331901550293,0.7776655896607432,0.4438610662358643,0.762287263056522
0.1525699496269226,0.7776655896607432,0.4446688206785137,0.762287263056522
0.15248209238052368,0.7778675282714055,0.4446688206785137,0.762287263056522
0.15248145163059235,0.7778675282714055,0.4448707592891761,0.762287263056522
0.15237993001937866,0.7780694668820679,0.4448707592891761,0.762287263056522
0.1522618979215622,0.7780694668820679,0.44567851373182554,0.762287263056522
0.15214109420776367,0.7782714054927302,0.44567851373182554,0.762287263056522
0.151556134223938,0.7782714054927302,0.4483037156704362,0.762287263056522
0.15148121118545532,0.7784733441033925,0.4483037156704362,0.762287263056522
0.15147823095321655,0.7784733441033925,0.44870759289176093,0.762287263056522
0.1514233946800232,0.7788772213247173,0.44870759289176093,0.762287263056522
0.1512632966041565,0.7788772213247173,0.449313408723748,0.762287263056522
0.1512204259634018,0.7790791599353797,0.449313408723748,0.762287263056522
0.15112437307834625,0.7790791599353797,0.4497172859450727,0.762287263056522
0.15109312534332275,0.779281098546042,0.4497172859450727,0.762287263056522
0.1509789675474167,0.779281098546042,0.45012116316639744,0.762287263056522
0.1509752869606018,0.7794830371567044,0.45012116316639744,0.762287263056522
0.1509087085723877,0.7794830371567044,0.45032310177705975,0.762287263056522
0.15087439119815826,0.7796849757673667,0.45032310177705975,0.762287263056522
0.15053705871105194,0.7796849757673667,0.45092891760904685,0.762287263056522
0.15051335096359253,0.779886914378029,0.45092891760904685,0.762287263056522
0.15018540620803833,0.779886914378029,0.45254442649434573,0.762287263056522
0.15017949044704437,0.7800888529886915,0.45254442649434573,0.762287263056522
0.14997261762619019,0.7800888529886915,0.4531502423263328,0.762287263056522
0.14984586834907532,0.7804927302100162,0.4531502423263328,0.762287263056522
0.14979517459869385,0.7804927302100162,0.45335218093699514,0.762287263056522
0.14972442388534546,0.7808966074313409,0.45335218093699514,0.762287263056522
0.14940989017486572,0.7808966074313409,0.45476575121163165,0.762287263056522
0.14940452575683594,0.7810985460420032,0.45476575121163165,0.762287263056522
0.1493808925151825,0.7810985460420032,0.454967689822294,0.762287263056522
0.14936929941177368,0.7813004846526656,0.454967689822294,0.762287263056522
0.1493508666753769,0.7813004846526656,0.4551696284329564,0.762287263056522
0.14934664964675903,0.781502423263328,0.4551696284329564,0.762287263056522
0.14931580424308777,0.781502423263328,0.4555735056542811,0.762287263056522
0.14917753636837006,0.7817043618739903,0.4555735056542811,0.762287263056522
0.14887848496437073,0.7817043618739903,0.4565831987075929,0.762287263056522
0.1488358974456787,0.7819063004846527,0.4565831987075929,0.762287263056522
0.1487973928451538,0.7819063004846527,0.45698707592891763,0.762287263056522
0.14877493679523468,0.7823101777059773,0.45698707592891763,0.762287263056522
0.14871728420257568,0.7823101777059773,0.4573909531502423,0.762287263056522
0.14857448637485504,0.7827140549273021,0.4573909531502423,0.762287263056522
0.14844673871994019,0.7827140549273021,0.4575928917609047,0.762287263056522
0.14841198921203613,0.7829159935379645,0.4575928917609047,0.762287263056522
0.14839208126068115,0.7829159935379645,0.4579967689822294,0.762287263056522
0.14832782745361328,0.7833198707592892,0.4579967689822294,0.762287263056522
0.14828941226005554,0.7833198707592892,0.4581987075928918,0.762287263056522
0.14827768504619598,0.7835218093699515,0.4581987075928918,0.762287263056522
0.14804381132125854,0.7835218093699515,0.4588045234248788,0.762287263056522
0.14795053005218506,0.7837237479806138,0.4588045234248788,0.762287263056522
0.14788389205932617,0.7837237479806138,0.45920840064620355,0.762287263056522
0.14787597954273224,0.7839256865912763,0.45920840064620355,0.762287263056522
0.14785462617874146,0.7839256865912763,0.4594103392568659,0.762287263056522
0.14783692359924316,0.7841276252019386,0.4594103392568659,0.762287263056522
0.14780455827713013,0.7841276252019386,0.45981421647819065,0.762287263056522
0.14765220880508423,0.7847334410339257,0.45981421647819065,0.762287263056522
0.14743705093860626,0.7847334410339257,0.4610258481421648,0.762287263056522
0.14728069305419922,0.7857431340872375,0.4610258481421648,0.762287263056522
0.14687499403953552,0.7857431340872375,0.4626413570274637,0.762287263056522
0.14664137363433838,0.7865508885298869,0.4626413570274637,0.762287263056522
0.14660213887691498,0.7865508885298869,0.46304523424878835,0.762287263056522
0.14659132063388824,0.7867528271405493,0.46304523424878835,0.762287263056522
0.14646433293819427,0.7867528271405493,0.46365105008077545,0.762287263056522
0.14636504650115967,0.787156704361874,0.46365105008077545,0.762287263056522
0.14601051807403564,0.787156704361874,0.46506462035541196,0.762287263056522
0.14595943689346313,0.7875605815831987,0.46506462035541196,0.762287263056522
0.14592625200748444,0.7875605815831987,0.4654684975767367,0.762287263056522
0.1459214985370636,0.7877625201938611,0.4654684975767367,0.762287263056522
0.14585378766059875,0.7877625201938611,0.4662762520193861,0.762287263056522
0.14582616090774536,0.7881663974151858,0.4662762520193861,0.762287263056522
0.1457306444644928,0.7881663974151858,0.46668012924071084,0.762287263056522
0.14571012556552887,0.7883683360258481,0.46668012924071084,0.762287263056522
0.14542876183986664,0.7883683360258481,0.4682956381260097,0.762287263056522
0.14528366923332214,0.7887722132471728,0.4682956381260097,0.762287263056522
0.14503216743469238,0.7887722132471728,0.4697092084006462,0.762287263056522
0.14487037062644958,0.7889741518578353,0.4697092084006462,0.762287263056522
0.14443829655647278,0.7889741518578353,0.47051696284329564,0.762287263056522
0.14426851272583008,0.7893780290791599,0.47051696284329564,0.762287263056522
0.14424094557762146,0.7893780290791599,0.470718901453958,0.762287263056522
0.14419913291931152,0.7895799676898223,0.470718901453958,0.762287263056522
0.14409415423870087,0.7895799676898223,0.4717285945072698,0.762287263056522
0.1440672129392624,0.7897819063004846,0.4717285945072698,0.762287263056522
0.14391285181045532,0.7897819063004846,0.4721324717285945,0.762287263056522
0.14376062154769897,0.789983844911147,0.4721324717285945,0.762287263056522
0.1437237560749054,0.789983844911147,0.4723344103392569,0.762287263056522
0.14371314644813538,0.7901857835218093,0.4723344103392569,0.762287263056522
0.1434125006198883,0.7901857835218093,0.4737479806138934,0.762287263056522
0.14340242743492126,0.7903877221324718,0.4737479806138934,0.762287263056522
0.14299792051315308,0.7903877221324718,0.47536348949919227,0.762287263056522
0.14297404885292053,0.7905896607431341,0.47536348949919227,0.762287263056522
0.14277184009552002,0.7905896607431341,0.4765751211631664,0.762287263056522
0.14276903867721558,0.7907915993537964,0.4765751211631664,0.762287263056522
0.1427496373653412,0.7907915993537964,0.4769789983844911,0.762287263056522
0.142747700214386,0.7909935379644588,0.4769789983844911,0.762287263056522
0.14218264818191528,0.7909935379644588,0.4783925686591276,0.762287263056522
0.14209440350532532,0.7911954765751211,0.4783925686591276,0.762287263056522
0.14206521213054657,0.7911954765751211,0.47859450726978997,0.762287263056522
0.1418808251619339,0.7918012924071083,0.47859450726978997,0.762287263056522
0.14179500937461853,0.7918012924071083,0.4789983844911147,0.762287263056522
0.14177903532981873,0.7920032310177706,0.4789983844911147,0.762287263056522
0.14170312881469727,0.7920032310177706,0.47940226171243944,0.762287263056522
0.1415683627128601,0.7924071082390953,0.47940226171243944,0.762287263056522
0.14156487584114075,0.7924071082390953,0.4796042003231018,0.762287263056522
0.1414058804512024,0.7928109854604201,0.4796042003231018,0.762287263056522
0.14138230681419373,0.7928109854604201,0.4798061389337641,0.762287263056522
0.1411883383989334,0.7934168012924071,0.4798061389337641,0.762287263056522
0.14106202125549316,0.7934168012924071,0.4804119547657512,0.762287263056522
0.1410207450389862,0.7936187399030694,0.4804119547657512,0.762287263056522
0.14050918817520142,0.7936187399030694,0.4818255250403877,0.762287263056522
0.1402876079082489,0.7944264943457189,0.4818255250403877,0.762287263056522
0.1400737762451172,0.7944264943457189,0.48222940226171246,0.762287263056522
0.13985693454742432,0.7950323101777059,0.48222940226171246,0.762287263056522
0.1397082507610321,0.7950323101777059,0.48303715670436187,0.762287263056522
0.13967081904411316,0.7952342487883683,0.48303715670436187,0.762287263056522
0.13960790634155273,0.7952342487883683,0.4834410339256866,0.762287263056522
0.13959553837776184,0.7954361873990307,0.4834410339256866,0.762287263056522
0.1394129991531372,0.7954361873990307,0.48384491114701134,0.762287263056522
0.1393691748380661,0.7956381260096931,0.48384491114701134,0.762287263056522
0.1392822414636612,0.7956381260096931,0.484248788368336,0.762287263056522
0.13926184177398682,0.7958400646203554,0.484248788368336,0.762287263056522
0.13904118537902832,0.7958400646203554,0.4858642972536349,0.762287263056522
0.13901332020759583,0.7960420032310178,0.4858642972536349,0.762287263056522
0.13890652358531952,0.7960420032310178,0.486470113085622,0.762287263056522
0.1388983130455017,0.7962439418416801,0.486470113085622,0.762287263056522
0.13863635063171387,0.7962439418416801,0.48707592891760904,0.762287263056522
0.13860706984996796,0.7964458804523424,0.48707592891760904,0.762287263056522
0.13833317160606384,0.7964458804523424,0.4880856219709208,0.762287263056522
0.13831070065498352,0.7966478190630049,0.4880856219709208,0.762287263056522
0.13806310296058655,0.7966478190630049,0.48909531502423265,0.762287263056522
0.13786113262176514,0.7970516962843296,0.48909531502423265,0.762287263056522
0.13784164190292358,0.7970516962843296,0.489297253634895,0.762287263056522
0.13777804374694824,0.7972536348949919,0.489297253634895,0.762287263056522
0.13767564296722412,0.7972536348949919,0.48990306946688206,0.762287263056522
0.13764536380767822,0.7974555735056543,0.48990306946688206,0.762287263056522
0.13682985305786133,0.7974555735056543,0.49212439418416803,0.762287263056522
0.13681630790233612,0.7976575121163166,0.49212439418416803,0.762287263056522
0.1367989480495453,0.7976575121163166,0.49232633279483035,0.762287263056522
0.13675257563591003,0.7980613893376414,0.49232633279483035,0.762287263056522
0.13630598783493042,0.7980613893376414,0.49353796445880455,0.762287263056522
0.13622760772705078,0.7982633279483037,0.49353796445880455,0.762287263056522
0.13545337319374084,0.7982633279483037,0.49636510500807757,0.762287263056522
0.1353655755519867,0.7986672051696284,0.49636510500807757,0.762287263056522
0.13533684611320496,0.7986672051696284,0.4965670436187399,0.762287263056522
0.13532929122447968,0.7990710823909531,0.4965670436187399,0.762287263056522
0.13519161939620972,0.7990710823909531,0.4969709208400646,0.762287263056522
0.13517946004867554,0.7992730210016155,0.4969709208400646,0.762287263056522
0.13511359691619873,0.7992730210016155,0.4975767366720517,0.762287263056522
0.13509121537208557,0.7996768982229402,0.4975767366720517,0.762287263056522
0.1346507966518402,0.7996768982229402,0.49878836833602586,0.762287263056522
0.13452184200286865,0.7998788368336026,0.49878836833602586,0.762287263056522
0.13432440161705017,0.7998788368336026,0.49959612277867527,0.762287263056522
0.13432282209396362,0.8000807754442649,0.49959612277867527,0.762287263056522
0.1340622752904892,0.8000807754442649,0.500605815831987,0.762287263056522
0.13397347927093506,0.8002827140549273,0.500605815831987,0.762287263056522
0.13352689146995544,0.8002827140549273,0.5026252019386107,0.762287263056522
0.13347364962100983,0.800686591276252,0.5026252019386107,0.762287263056522
0.13327449560165405,0.800686591276252,0.5032310177705978,0.762287263056522
0.1332152783870697,0.8008885298869144,0.5032310177705978,0.762287263056522
0.1331474483013153,0.8008885298869144,0.5034329563812601,0.762287263056522
0.13311684131622314,0.8010904684975767,0.5034329563812601,0.762287263056522
0.1328490972518921,0.8010904684975767,0.5038368336025848,0.762287263056522
0.13281378149986267,0.8012924071082391,0.5038368336025848,0.762287263056522
0.13270580768585205,0.8012924071082391,0.5042407108239095,0.762287263056522
0.1326826810836792,0.8016962843295639,0.5042407108239095,0.762287263056522
0.13264064490795135,0.8016962843295639,0.5048465266558966,0.762287263056522
0.13262072205543518,0.8018982229402262,0.5048465266558966,0.762287263056522
0.13258498907089233,0.8018982229402262,0.505048465266559,0.762287263056522
0.13241150975227356,0.8027059773828756,0.505048465266559,0.762287263056522
0.1323833465576172,0.8027059773828756,0.5052504038772213,0.762287263056522
0.13236218690872192,0.802907915993538,0.5052504038772213,0.762287263056522
0.1322486400604248,0.802907915993538,0.505654281098546,0.762287263056522
0.13221457600593567,0.8031098546042004,0.505654281098546,0.762287263056522
0.13202261924743652,0.8031098546042004,0.5066639741518578,0.762287263056522
0.13198918104171753,0.8033117932148627,0.5066639741518578,0.762287263056522
0.13197162747383118,0.8033117932148627,0.5068659127625202,0.762287263056522
0.1319422721862793,0.803513731825525,0.5068659127625202,0.762287263056522
0.13189703226089478,0.803513731825525,0.5070678513731826,0.762287263056522
0.13189515471458435,0.8037156704361874,0.5070678513731826,0.762287263056522
0.1317061334848404,0.8037156704361874,0.507875605815832,0.762287263056522
0.1316368579864502,0.8039176090468497,0.507875605815832,0.762287263056522
0.1316286325454712,0.8039176090468497,0.5080775444264943,0.762287263056522
0.1315496563911438,0.8041195476575121,0.5080775444264943,0.762287263056522
0.1315401792526245,0.8041195476575121,0.5082794830371568,0.762287263056522
0.1313200443983078,0.8049273021001615,0.5082794830371568,0.762287263056522
0.13118499517440796,0.8049273021001615,0.5088852988691438,0.762287263056522
0.13114535808563232,0.8055331179321487,0.5088852988691438,0.762287263056522
0.1310076117515564,0.8055331179321487,0.5096930533117933,0.762287263056522
0.13094502687454224,0.805735056542811,0.5096930533117933,0.762287263056522
0.13091909885406494,0.805735056542811,0.5100969305331179,0.762287263056522
0.13077566027641296,0.806340872374798,0.5100969305331179,0.762287263056522
0.1306932270526886,0.806340872374798,0.5105008077544426,0.762287263056522
0.1305353194475174,0.8067447495961227,0.5105008077544426,0.762287263056522
0.13047999143600464,0.8067447495961227,0.5109046849757674,0.762287263056522
0.1304410696029663,0.8069466882067852,0.5109046849757674,0.762287263056522
0.13033202290534973,0.8069466882067852,0.5119143780290791,0.762287263056522
0.13020099699497223,0.8073505654281099,0.5119143780290791,0.762287263056522
0.13004308938980103,0.8073505654281099,0.5127221324717286,0.762287263056522
0.12976084649562836,0.8077544426494345,0.5127221324717286,0.762287263056522
0.12975247204303741,0.8077544426494345,0.5129240710823909,0.762287263056522
0.12964370846748352,0.807956381260097,0.5129240710823909,0.762287263056522
0.1291605830192566,0.807956381260097,0.5143376413570274,0.762287263056522
0.129154771566391,0.8081583198707593,0.5143376413570274,0.762287263056522
0.12914732098579407,0.8081583198707593,0.5145395799676898,0.762287263056522
0.12914323806762695,0.8083602584814217,0.5145395799676898,0.762287263056522
0.12886954843997955,0.8083602584814217,0.5163570274636511,0.762287263056522
0.12884122133255005,0.808562197092084,0.5163570274636511,0.762287263056522
0.12879499793052673,0.808562197092084,0.5167609046849758,0.762287263056522
0.12876874208450317,0.8087641357027464,0.5167609046849758,0.762287263056522
0.12876451015472412,0.8087641357027464,0.5169628432956381,0.762287263056522
0.12876340746879578,0.8089660743134087,0.5169628432956381,0.762287263056522
0.12871646881103516,0.8089660743134087,0.5177705977382876,0.762287263056522
0.12868700921535492,0.809168012924071,0.5177705977382876,0.762287263056522
0.1286344677209854,0.809168012924071,0.5181744749596123,0.762287263056522
0.12855827808380127,0.8093699515347335,0.5181744749596123,0.762287263056522
0.12854021787643433,0.8093699515347335,0.5183764135702746,0.762287263056522
0.1285252422094345,0.8095718901453958,0.5183764135702746,0.762287263056522
0.12842020392417908,0.8095718901453958,0.5187802907915994,0.762287263056522
0.12818264961242676,0.8099757673667205,0.5187802907915994,0.762287263056522
0.12805882096290588,0.8099757673667205,0.5191841680129241,0.762287263056522
0.12793928384780884,0.8103796445880452,0.5191841680129241,0.762287263056522
0.12789174914360046,0.8103796445880452,0.5193861066235864,0.762287263056522
0.12784075736999512,0.81078352180937,0.5193861066235864,0.762287263056522
0.12771782279014587,0.81078352180937,0.5201938610662359,0.762287263056522
0.12771670520305634,0.8109854604200323,0.5201938610662359,0.762287263056522
0.12729224562644958,0.8109854604200323,0.52140549273021,0.762287263056522
0.12722548842430115,0.811389337641357,0.52140549273021,0.762287263056522
0.12718307971954346,0.811389337641357,0.5218093699515347,0.762287263056522
0.12704220414161682,0.8121970920840065,0.5218093699515347,0.762287263056522
0.12668414413928986,0.8121970920840065,0.5232229402261712,0.762287263056522
0.1265030950307846,0.8132067851373183,0.5232229402261712,0.762287263056522
0.12638649344444275,0.8132067851373183,0.523626817447496,0.762287263056522
0.1263745129108429,0.8134087237479806,0.523626817447496,0.762287263056522
0.12629233300685883,0.8134087237479806,0.524232633279483,0.762287263056522
0.12629157304763794,0.813610662358643,0.524232633279483,0.762287263056522
0.12600135803222656,0.813610662358643,0.5252423263327949,0.762287263056522
0.12598177790641785,0.8138126009693053,0.5252423263327949,0.762287263056522
0.12585383653640747,0.8138126009693053,0.5254442649434572,0.762287263056522
0.12576919794082642,0.81421647819063,0.5254442649434572,0.762287263056522
0.12555670738220215,0.81421647819063,0.5262520193861067,0.762287263056522
0.12552040815353394,0.8144184168012925,0.5262520193861067,0.762287263056522
0.1253560483455658,0.8144184168012925,0.527059773828756,0.762287263056522
0.1253269910812378,0.8146203554119548,0.527059773828756,0.762287263056522
0.12528647482395172,0.8146203554119548,0.5274636510500808,0.762287263056522
0.12523965537548065,0.8148222940226171,0.5274636510500808,0.762287263056522
0.12506911158561707,0.8148222940226171,0.5276655896607432,0.762287263056522
0.1250152885913849,0.8152261712439418,0.5276655896607432,0.762287263056522
0.12482911348342896,0.8152261712439418,0.5284733441033925,0.762287263056522
0.12482655048370361,0.8154281098546042,0.5284733441033925,0.762287263056522
0.1248229444026947,0.8154281098546042,0.528675282714055,0.762287263056522
0.12482181191444397,0.8156300484652665,0.528675282714055,0.762287263056522
0.12477734684944153,0.8156300484652665,0.5290791599353797,0.762287263056522
0.12477193772792816,0.815831987075929,0.5290791599353797,0.762287263056522
0.1247486025094986,0.815831987075929,0.529281098546042,0.762287263056522
0.1247425377368927,0.8160339256865913,0.529281098546042,0.762287263056522
0.12464606761932373,0.8160339256865913,0.5296849757673667,0.762287263056522
0.12459972500801086,0.8162358642972536,0.5296849757673667,0.762287263056522
0.12417693436145782,0.8162358642972536,0.5317043618739903,0.762287263056522
0.12417370080947876,0.816437802907916,0.5317043618739903,0.762287263056522
0.12414324283599854,0.816437802907916,0.5319063004846527,0.762287263056522
0.12413409352302551,0.8166397415185783,0.5319063004846527,0.762287263056522
0.12409302592277527,0.8166397415185783,0.532108239095315,0.762287263056522
0.12396445870399475,0.817043618739903,0.532108239095315,0.762287263056522
0.12375575304031372,0.817043618739903,0.5331179321486268,0.762287263056522
0.12360206246376038,0.8174474959612278,0.5331179321486268,0.762287263056522
0.12345661222934723,0.8174474959612278,0.5341276252019386,0.762287263056522
0.1234106719493866,0.8178513731825525,0.5341276252019386,0.762287263056522
0.12331318855285645,0.8178513731825525,0.5353392568659128,0.762287263056522
0.12312790751457214,0.8184571890145396,0.5353392568659128,0.762287263056522
0.12300953269004822,0.8184571890145396,0.5361470113085622,0.762287263056522
0.12299558520317078,0.818659127625202,0.5361470113085622,0.762287263056522
0.1229395866394043,0.818659127625202,0.5365508885298869,0.762287263056522
0.12292811274528503,0.8188610662358643,0.5365508885298869,0.762287263056522
0.12292632460594177,0.8188610662358643,0.5367528271405493,0.762287263056522
0.1229155957698822,0.8190630048465266,0.5367528271405493,0.762287263056522
0.12274371087551117,0.8190630048465266,0.5375605815831987,0.762287263056522
0.12258654832839966,0.8196688206785138,0.5375605815831987,0.762287263056522
0.12252503633499146,0.8196688206785138,0.5379644588045234,0.762287263056522
0.1225106418132782,0.8198707592891761,0.5379644588045234,0.762287263056522
0.12243756651878357,0.8198707592891761,0.5383683360258481,0.762287263056522
0.12239496409893036,0.8200726978998385,0.5383683360258481,0.762287263056522
0.1223500669002533,0.8200726978998385,0.5385702746365105,0.762287263056522
0.12230166792869568,0.8202746365105008,0.5385702746365105,0.762287263056522
0.12221165001392365,0.8202746365105008,0.5391760904684976,0.762287263056522
0.12216125428676605,0.8204765751211631,0.5391760904684976,0.762287263056522
0.1220870316028595,0.8204765751211631,0.5393780290791599,0.762287263056522
0.12202872335910797,0.8206785137318255,0.5393780290791599,0.762287263056522
0.12184086441993713,0.8206785137318255,0.5409935379644588,0.762287263056522
0.12165436148643494,0.8212843295638126,0.5409935379644588,0.762287263056522
0.12154270708560944,0.8212843295638126,0.5415993537964459,0.762287263056522
0.12152968347072601,0.821486268174475,0.5415993537964459,0.762287263056522
0.12126578390598297,0.821486268174475,0.5430129240710824,0.762287263056522
0.12124763429164886,0.8216882067851373,0.5430129240710824,0.762287263056522
0.12084496021270752,0.8216882067851373,0.5442245557350566,0.762287263056522
0.12082377076148987,0.822092084006462,0.5442245557350566,0.762287263056522
0.12075403332710266,0.822092084006462,0.5444264943457189,0.762287263056522
0.12073847651481628,0.8222940226171244,0.5444264943457189,0.762287263056522
0.1206890344619751,0.8222940226171244,0.5446284329563813,0.762287263056522
0.1206539124250412,0.8224959612277868,0.5446284329563813,0.762287263056522
0.12042495608329773,0.8224959612277868,0.5452342487883683,0.762287263056522
0.12038400769233704,0.8226978998384491,0.5452342487883683,0.762287263056522
0.12030936777591705,0.8226978998384491,0.5458400646203554,0.762287263056522
0.12007886171340942,0.8231017770597738,0.5458400646203554,0.762287263056522
0.12002751231193542,0.8231017770597738,0.5462439418416801,0.762287263056522
0.12000617384910583,0.8233037156704361,0.5462439418416801,0.762287263056522
0.11997123062610626,0.8233037156704361,0.5464458804523424,0.762287263056522
0.11994197964668274,0.8235056542810986,0.5464458804523424,0.762287263056522
0.1197940856218338,0.8235056542810986,0.5472536348949919,0.762287263056522
0.11967089772224426,0.8239095315024233,0.5472536348949919,0.762287263056522
0.119667649269104,0.8239095315024233,0.5474555735056543,0.762287263056522
0.11959834396839142,0.8241114701130856,0.5474555735056543,0.762287263056522
0.11945350468158722,0.8241114701130856,0.5480613893376414,0.762287263056522
0.11944015324115753,0.8245153473344103,0.5480613893376414,0.762287263056522
0.11939458549022675,0.8245153473344103,0.5488691437802908,0.762287263056522
0.11937487125396729,0.8247172859450727,0.5488691437802908,0.762287263056522
0.1193302571773529,0.8247172859450727,0.5492730210016155,0.762287263056522
0.11929306387901306,0.8249192245557351,0.5492730210016155,0.762287263056522
0.11925557255744934,0.8249192245557351,0.5494749596122779,0.762287263056522
0.11923220753669739,0.8255250403877221,0.5494749596122779,0.762287263056522
0.11919127404689789,0.8255250403877221,0.5500807754442649,0.762287263056522
0.11914929747581482,0.8257269789983845,0.5500807754442649,0.762287263056522
0.11910764873027802,0.8257269789983845,0.5504846526655897,0.762287263056522
0.11895555257797241,0.8259289176090469,0.5504846526655897,0.762287263056522
0.11880850791931152,0.8259289176090469,0.5512924071082391,0.762287263056522
0.1188001036643982,0.8261308562197092,0.5512924071082391,0.762287263056522
0.11828812956809998,0.8261308562197092,0.5523021001615509,0.762287263056522
0.1182783842086792,0.8263327948303716,0.5523021001615509,0.762287263056522
0.1182258129119873,0.8263327948303716,0.5525040387722132,0.762287263056522
0.11811795830726624,0.8265347334410339,0.5525040387722132,0.762287263056522
0.11798146367073059,0.8265347334410339,0.552907915993538,0.762287263056522
0.11790677905082703,0.8269386106623586,0.552907915993538,0.762287263056522
0.1178503930568695,0.8269386106623586,0.5531098546042004,0.762287263056522
0.1178499162197113,0.827140549273021,0.5531098546042004,0.762287263056522
0.1176501214504242,0.827140549273021,0.5537156704361874,0.762287263056522
0.1175926923751831,0.8273424878836834,0.5537156704361874,0.762287263056522
0.11743971705436707,0.8273424878836834,0.5541195476575121,0.762287263056522
0.11734560132026672,0.8275444264943457,0.5541195476575121,0.762287263056522
0.11726634204387665,0.8275444264943457,0.5547253634894992,0.762287263056522
0.11724245548248291,0.8277463651050081,0.5547253634894992,0.762287263056522
0.11720380187034607,0.8277463651050081,0.5549273021001615,0.762287263056522
0.11718332767486572,0.8279483037156704,0.5549273021001615,0.762287263056522
0.116740882396698,0.8279483037156704,0.555735056542811,0.762287263056522
0.11661338806152344,0.8283521809369951,0.555735056542811,0.762287263056522
0.11654016375541687,0.8283521809369951,0.5559369951534734,0.762287263056522
0.1164669394493103,0.8289579967689822,0.5559369951534734,0.762287263056522
0.11638547480106354,0.8289579967689822,0.5561389337641357,0.762287263056522
0.1163567304611206,0.8291599353796446,0.5561389337641357,0.762287263056522
0.11628620326519012,0.8291599353796446,0.5565428109854604,0.762287263056522
0.11626136302947998,0.8293618739903069,0.5565428109854604,0.762287263056522
0.11618472635746002,0.8293618739903069,0.5567447495961227,0.762287263056522
0.11607009172439575,0.8295638126009693,0.5567447495961227,0.762287263056522
0.11595997214317322,0.8295638126009693,0.5573505654281099,0.762287263056522
0.11588133871555328,0.8299676898222941,0.5573505654281099,0.762287263056522
0.1158612072467804,0.8299676898222941,0.5575525040387722,0.762287263056522
0.1157236099243164,0.8307754442649434,0.5575525040387722,0.762287263056522
0.11571848392486572,0.8307754442649434,0.557956381260097,0.762287263056522
0.11570048332214355,0.8309773828756059,0.557956381260097,0.762287263056522
0.11564046144485474,0.8309773828756059,0.5581583198707593,0.762287263056522
0.11563749611377716,0.8311793214862682,0.5581583198707593,0.762287263056522
0.11556336283683777,0.8311793214862682,0.558562197092084,0.762287263056522
0.11546188592910767,0.8317851373182552,0.558562197092084,0.762287263056522
0.11537358164787292,0.8317851373182552,0.5593699515347335,0.762287263056522
0.11535856127738953,0.8319870759289176,0.5593699515347335,0.762287263056522
0.11510792374610901,0.8319870759289176,0.5599757673667205,0.762287263056522
0.11510418355464935,0.8321890145395799,0.5599757673667205,0.762287263056522
0.11493441462516785,0.8321890145395799,0.56078352180937,0.762287263056522
0.11484235525131226,0.8323909531502424,0.56078352180937,0.762287263056522
0.11477571725845337,0.8323909531502424,0.5611873990306947,0.762287263056522
0.11473986506462097,0.8325928917609047,0.5611873990306947,0.762287263056522
0.11458548903465271,0.8325928917609047,0.5617932148626817,0.762287263056522
0.1145201176404953,0.8327948303715671,0.5617932148626817,0.762287263056522
0.11431054770946503,0.8327948303715671,0.5626009693053312,0.762287263056522
0.1142878383398056,0.8331987075928917,0.5626009693053312,0.762287263056522
0.1141800582408905,0.8331987075928917,0.5630048465266559,0.762287263056522
0.11409202218055725,0.8338045234248789,0.5630048465266559,0.762287263056522
0.11404350399971008,0.8338045234248789,0.5632067851373183,0.762287263056522
0.11397257447242737,0.8342084006462036,0.5632067851373183,0.762287263056522
0.11392423510551453,0.8342084006462036,0.563610662358643,0.762287263056522
0.1139017790555954,0.8344103392568659,0.563610662358643,0.762287263056522
0.11386990547180176,0.8344103392568659,0.56421647819063,0.762287263056522
0.1138099730014801,0.8348142164781907,0.56421647819063,0.762287263056522
0.11377343535423279,0.8348142164781907,0.5644184168012925,0.762287263056522
0.11369448900222778,0.835016155088853,0.5644184168012925,0.762287263056522
0.1135755330324173,0.835016155088853,0.5648222940226171,0.762287263056522
0.11327868700027466,0.8356219709208401,0.5648222940226171,0.762287263056522
0.1132453978061676,0.8356219709208401,0.5650242326332795,0.762287263056522
0.11324140429496765,0.8358239095315024,0.5650242326332795,0.762287263056522
0.11303137242794037,0.8358239095315024,0.565831987075929,0.762287263056522
0.1130242645740509,0.8360258481421647,0.565831987075929,0.762287263056522
0.11299213767051697,0.8360258481421647,0.5660339256865913,0.762287263056522
0.11292004585266113,0.8362277867528272,0.5660339256865913,0.762287263056522
0.11282551288604736,0.8362277867528272,0.5662358642972536,0.762287263056522
0.112667977809906,0.8364297253634895,0.5662358642972536,0.762287263056522
0.112566277384758,0.8364297253634895,0.5666397415185783,0.762287263056522
0.11241671442985535,0.8368336025848142,0.5666397415185783,0.762287263056522
0.11212338507175446,0.8368336025848142,0.5676494345718901,0.762287263056522
0.11206290125846863,0.8370355411954766,0.5676494345718901,0.762287263056522
0.11205312609672546,0.8370355411954766,0.5678513731825525,0.762287263056522
0.11203859746456146,0.8374394184168013,0.5678513731825525,0.762287263056522
0.11195006966590881,0.8374394184168013,0.568659127625202,0.762287263056522
0.11194676160812378,0.8376413570274637,0.568659127625202,0.762287263056522
0.11178264021873474,0.8376413570274637,0.5694668820678513,0.762287263056522
0.11173507571220398,0.837843295638126,0.5694668820678513,0.762287263056522
0.1116517037153244,0.837843295638126,0.5696688206785138,0.762287263056522
0.11140158772468567,0.8382471728594507,0.5696688206785138,0.762287263056522
0.1113734245300293,0.8382471728594507,0.5700726978998385,0.762287263056522
0.11111104488372803,0.8388529886914378,0.5700726978998385,0.762287263056522
0.11077851057052612,0.8388529886914378,0.571486268174475,0.762287263056522
0.11063316464424133,0.8390549273021002,0.571486268174475,0.762287263056522
0.11058551073074341,0.8390549273021002,0.5718901453957996,0.762287263056522
0.11057208478450775,0.8392568659127625,0.5718901453957996,0.762287263056522
0.11020907759666443,0.8392568659127625,0.5737075928917609,0.762287263056522
0.11008620262145996,0.8396607431340872,0.5737075928917609,0.762287263056522
0.11007970571517944,0.8396607431340872,0.5739095315024233,0.762287263056522
0.11001688241958618,0.8398626817447497,0.5739095315024233,0.762287263056522
0.10992756485939026,0.8398626817447497,0.5745153473344103,0.762287263056522
0.10992631316184998,0.840064620355412,0.5745153473344103,0.762287263056522
0.10990935564041138,0.840064620355412,0.5747172859450727,0.762287263056522
0.10990442335605621,0.8402665589660743,0.5747172859450727,0.762287263056522
0.10968565940856934,0.8402665589660743,0.5751211631663974,0.762287263056522
0.10965315997600555,0.8404684975767367,0.5751211631663974,0.762287263056522
0.10961532592773438,0.8404684975767367,0.5755250403877221,0.762287263056522
0.10961070656776428,0.840670436187399,0.5755250403877221,0.762287263056522
0.10945117473602295,0.840670436187399,0.5763327948303716,0.762287263056522
0.10936059057712555,0.8408723747980614,0.5763327948303716,0.762287263056522
0.10926762223243713,0.8408723747980614,0.5773424878836834,0.762287263056522
0.1092386245727539,0.8412762520193862,0.5773424878836834,0.762287263056522
0.10914158821105957,0.8412762520193862,0.5779483037156704,0.762287263056522
0.10905441641807556,0.8418820678513732,0.5779483037156704,0.762287263056522
0.10888245701789856,0.8418820678513732,0.5787560581583199,0.762287263056522
0.10884079337120056,0.8420840064620355,0.5787560581583199,0.762287263056522
0.10875141620635986,0.8420840064620355,0.5795638126009693,0.762287263056522
0.10873793065547943,0.8422859450726979,0.5795638126009693,0.762287263056522
0.10853195190429688,0.8422859450726979,0.5805735056542811,0.762287263056522
0.10847017168998718,0.8424878836833603,0.5805735056542811,0.762287263056522
0.10839062929153442,0.8424878836833603,0.5809773828756059,0.762287263056522
0.10832056403160095,0.8426898222940227,0.5809773828756059,0.762287263056522
0.10830654203891754,0.8426898222940227,0.5811793214862682,0.762287263056522
0.10827569663524628,0.842891760904685,0.5811793214862682,0.762287263056522
0.10807999968528748,0.842891760904685,0.5821890145395799,0.762287263056522
0.1080697774887085,0.8430936995153473,0.5821890145395799,0.762287263056522
0.10798332095146179,0.8430936995153473,0.5825928917609047,0.762287263056522
0.10796573758125305,0.8432956381260097,0.5825928917609047,0.762287263056522
0.10786902904510498,0.8432956381260097,0.5829967689822294,0.762287263056522
0.10785320401191711,0.843497576736672,0.5829967689822294,0.762287263056522
0.10765838623046875,0.843497576736672,0.5844103392568659,0.762287263056522
0.10765770077705383,0.8436995153473344,0.5844103392568659,0.762287263056522
0.10709919035434723,0.8436995153473344,0.5870355411954766,0.762287263056522
0.10695904493331909,0.8441033925686591,0.5870355411954766,0.762287263056522
0.10688161849975586,0.8441033925686591,0.5872374798061389,0.762287263056522
0.10684913396835327,0.8443053311793215,0.5872374798061389,0.762287263056522
0.1065010130405426,0.8443053311793215,0.587843295638126,0.762287263056522
0.10649505257606506,0.8445072697899838,0.587843295638126,0.762287263056522
0.10643467307090759,0.8445072697899838,0.5880452342487884,0.762287263056522
0.1064145565032959,0.8447092084006462,0.5880452342487884,0.762287263056522
0.10627573728561401,0.8447092084006462,0.5886510500807755,0.762287263056522
0.10623672604560852,0.8449111470113085,0.5886510500807755,0.762287263056522
0.10613852739334106,0.8449111470113085,0.5892568659127625,0.762287263056522
0.1061168909072876,0.845113085621971,0.5892568659127625,0.762287263056522
0.10598435997962952,0.845113085621971,0.5894588045234249,0.762287263056522
0.10597917437553406,0.8453150242326333,0.5894588045234249,0.762287263056522
0.10566706955432892,0.8453150242326333,0.5904684975767367,0.762287263056522
0.10562938451766968,0.845718901453958,0.5904684975767367,0.762287263056522
0.10547873377799988,0.845718901453958,0.5912762520193862,0.762287263056522
0.10540211200714111,0.8461227786752827,0.5912762520193862,0.762287263056522
0.10524266958236694,0.8461227786752827,0.5916801292407108,0.762287263056522
0.10520279407501221,0.846324717285945,0.5916801292407108,0.762287263056522
0.10473886132240295,0.846324717285945,0.593497576736672,0.762287263056522
0.10457254946231842,0.8465266558966075,0.593497576736672,0.762287263056522
0.10450996458530426,0.8465266558966075,0.5936995153473344,0.762287263056522
0.10444876551628113,0.8469305331179321,0.5936995153473344,0.762287263056522
0.10443121194839478,0.8469305331179321,0.5939014539579968,0.762287263056522
0.10438501834869385,0.8471324717285945,0.5939014539579968,0.762287263056522
0.10432568192481995,0.8471324717285945,0.5943053311793215,0.762287263056522
0.10431104898452759,0.8473344103392568,0.5943053311793215,0.762287263056522
0.10427871346473694,0.8473344103392568,0.5945072697899838,0.762287263056522
0.10410097241401672,0.8477382875605816,0.5945072697899838,0.762287263056522
0.10397101938724518,0.8477382875605816,0.5949111470113085,0.762287263056522
0.10395896434783936,0.847940226171244,0.5949111470113085,0.762287263056522
0.10395169258117676,0.847940226171244,0.595113085621971,0.762287263056522
0.1039152443408966,0.8483441033925686,0.595113085621971,0.762287263056522
0.10390181839466095,0.8483441033925686,0.5953150242326333,0.762287263056522
0.10386806726455688,0.848546042003231,0.5953150242326333,0.762287263056522
0.10381057858467102,0.848546042003231,0.595718901453958,0.762287263056522
0.1037696897983551,0.8487479806138933,0.595718901453958,0.762287263056522
0.10346221923828125,0.8487479806138933,0.5971324717285945,0.762287263056522
0.10343995690345764,0.8489499192245558,0.5971324717285945,0.762287263056522
0.10327893495559692,0.8489499192245558,0.5973344103392568,0.762287263056522
0.10326296091079712,0.8491518578352181,0.5973344103392568,0.762287263056522
0.1032247543334961,0.8491518578352181,0.5975363489499192,0.762287263056522
0.10318484902381897,0.8493537964458805,0.5975363489499192,0.762287263056522
0.10305070877075195,0.8493537964458805,0.5983441033925686,0.762287263056522
0.10304975509643555,0.8495557350565428,0.5983441033925686,0.762287263056522
0.10290908813476562,0.8495557350565428,0.5989499192245558,0.762287263056522
0.10285630822181702,0.8497576736672051,0.5989499192245558,0.762287263056522
0.10280385613441467,0.8497576736672051,0.5993537964458805,0.762287263056522
0.1026642918586731,0.8501615508885298,0.5993537964458805,0.762287263056522
0.10265165567398071,0.8501615508885298,0.5995557350565428,0.762287263056522
0.10263392329216003,0.8503634894991923,0.5995557350565428,0.762287263056522
0.10257956385612488,0.8503634894991923,0.5999596122778675,0.762287263056522
0.10253584384918213,0.8505654281098546,0.5999596122778675,0.762287263056522
0.10220170021057129,0.8505654281098546,0.6003634894991923,0.762287263056522
0.10215678811073303,0.850767366720517,0.6003634894991923,0.762287263056522
0.1018032431602478,0.850767366720517,0.6011712439418416,0.762287263056522
0.10168293118476868,0.8511712439418416,0.6011712439418416,0.762287263056522
0.10143154859542847,0.8511712439418416,0.6021809369951535,0.762287263056522
0.10142216086387634,0.851373182552504,0.6021809369951535,0.762287263056522
0.10121804475784302,0.851373182552504,0.6031906300484653,0.762287263056522
0.10111984610557556,0.8515751211631664,0.6031906300484653,0.762287263056522
0.10102063417434692,0.8515751211631664,0.6044022617124394,0.762287263056522
0.10090577602386475,0.8519789983844911,0.6044022617124394,0.762287263056522
0.10083344578742981,0.8519789983844911,0.6050080775444265,0.762287263056522
0.10074776411056519,0.8521809369951535,0.6050080775444265,0.762287263056522
0.1006050705909729,0.8521809369951535,0.6058158319870759,0.762287263056522
0.10053974390029907,0.8525848142164781,0.6058158319870759,0.762287263056522
0.10052928328514099,0.8525848142164781,0.6060177705977383,0.762287263056522
0.10033896565437317,0.8533925686591276,0.6060177705977383,0.762287263056522
0.10010704398155212,0.8533925686591276,0.6068255250403877,0.762287263056522
0.10000962018966675,0.8537964458804523,0.6068255250403877,0.762287263056522
0.09993663430213928,0.8537964458804523,0.6074313408723748,0.762287263056522
0.09993159770965576,0.8539983844911146,0.6074313408723748,0.762287263056522
0.099752277135849,0.8539983844911146,0.6080371567043619,0.762287263056522
0.09969368577003479,0.8544022617124394,0.6080371567043619,0.762287263056522
0.09961995482444763,0.8544022617124394,0.6084410339256866,0.762287263056522
0.09947559237480164,0.8550080775444265,0.6084410339256866,0.762287263056522
0.09941840171813965,0.8550080775444265,0.6088449111470113,0.762287263056522
0.09941026568412781,0.8552100161550888,0.6088449111470113,0.762287263056522
0.0991201102733612,0.8552100161550888,0.6100565428109854,0.762287263056522
0.09908726811408997,0.8554119547657512,0.6100565428109854,0.762287263056522
0.09900504350662231,0.8554119547657512,0.6104604200323102,0.762287263056522
0.09897562861442566,0.8556138933764136,0.6104604200323102,0.762287263056522
0.09869956970214844,0.8556138933764136,0.6118739903069467,0.762287263056522
0.09862536191940308,0.8560177705977383,0.6118739903069467,0.762287263056522
0.09834843873977661,0.8560177705977383,0.6126817447495961,0.762287263056522
0.09826549887657166,0.8562197092084006,0.6126817447495961,0.762287263056522
0.09824272990226746,0.8562197092084006,0.6128836833602584,0.762287263056522
0.09820976853370667,0.856421647819063,0.6128836833602584,0.762287263056522
0.0981859564781189,0.856421647819063,0.6132875605815832,0.762287263056522
0.09801530838012695,0.8570274636510501,0.6132875605815832,0.762287263056522
0.09800907969474792,0.8570274636510501,0.6134894991922456,0.762287263056522
0.09796065092086792,0.8572294022617124,0.6134894991922456,0.762287263056522
0.09788131713867188,0.8572294022617124,0.614297253634895,0.762287263056522
0.09783557057380676,0.8576332794830371,0.614297253634895,0.762287263056522
0.09756582975387573,0.8576332794830371,0.6153069466882067,0.762287263056522
0.09756404161453247,0.8578352180936996,0.6153069466882067,0.762287263056522
0.0975218415260315,0.8578352180936996,0.6157108239095315,0.762287263056522
0.09747350215911865,0.8580371567043619,0.6157108239095315,0.762287263056522
0.09715238213539124,0.8580371567043619,0.6175282714054927,0.762287263056522
0.0971514880657196,0.8582390953150242,0.6175282714054927,0.762287263056522
0.09705230593681335,0.8582390953150242,0.6181340872374798,0.762287263056522
0.0968359112739563,0.8586429725363489,0.6181340872374798,0.762287263056522
0.09679976105690002,0.8586429725363489,0.6183360258481422,0.762287263056522
0.0967230498790741,0.8588449111470113,0.6183360258481422,0.762287263056522
0.0965910255908966,0.8588449111470113,0.6189418416801292,0.762287263056522
0.09650203585624695,0.8592487883683361,0.6189418416801292,0.762287263056522
0.09648677706718445,0.8592487883683361,0.6191437802907916,0.762287263056522
0.0964762270450592,0.8594507269789984,0.6191437802907916,0.762287263056522
0.09626913070678711,0.8594507269789984,0.6201534733441034,0.762287263056522
0.09621882438659668,0.8596526655896607,0.6201534733441034,0.762287263056522
0.09606108069419861,0.8596526655896607,0.6209612277867528,0.762287263056522
0.09597635269165039,0.8600565428109854,0.6209612277867528,0.762287263056522
0.09589314460754395,0.8600565428109854,0.6215670436187399,0.762287263056522
0.09584233164787292,0.8602584814216478,0.6215670436187399,0.762287263056522
0.09567835927009583,0.8602584814216478,0.622778675282714,0.762287263056522
0.09566396474838257,0.8604604200323102,0.622778675282714,0.762287263056522
0.09565645456314087,0.8604604200323102,0.6229806138933764,0.762287263056522
0.09551668167114258,0.8606623586429726,0.6229806138933764,0.762287263056522
0.09534162282943726,0.8606623586429726,0.6241922455573505,0.762287263056522
0.09533631801605225,0.8608642972536349,0.6241922455573505,0.762287263056522
0.09533366560935974,0.8608642972536349,0.624394184168013,0.762287263056522
0.09522807598114014,0.8610662358642972,0.624394184168013,0.762287263056522
0.09492957592010498,0.8610662358642972,0.625,0.762287263056522
0.09485512971878052,0.8612681744749596,0.625,0.762287263056522
0.09470805525779724,0.8612681744749596,0.6258077544426495,0.762287263056522
0.0946820080280304,0.8614701130856219,0.6258077544426495,0.762287263056522
0.09460875391960144,0.8614701130856219,0.6262116316639742,0.762287263056522
0.09460189938545227,0.8616720516962844,0.6262116316639742,0.762287263056522
0.09449639916419983,0.8616720516962844,0.6266155088852988,0.762287263056522
0.09449318051338196,0.8618739903069467,0.6266155088852988,0.762287263056522
0.09448450803756714,0.8618739903069467,0.6268174474959612,0.762287263056522
0.09440720081329346,0.8622778675282714,0.6268174474959612,0.762287263056522
0.09432780742645264,0.8622778675282714,0.6276252019386107,0.762287263056522
0.09430661797523499,0.8624798061389337,0.6276252019386107,0.762287263056522
0.09413862228393555,0.8624798061389337,0.627827140549273,0.762287263056522
0.09411364793777466,0.8626817447495961,0.627827140549273,0.762287263056522
0.09398585557937622,0.8626817447495961,0.6282310177705978,0.762287263056522
0.09392571449279785,0.8630856219709209,0.6282310177705978,0.762287263056522
0.09367677569389343,0.8630856219709209,0.6292407108239095,0.762287263056522
0.09367254376411438,0.8632875605815832,0.6292407108239095,0.762287263056522
0.09360015392303467,0.8632875605815832,0.6308562197092084,0.762287263056522
0.09359094500541687,0.8634894991922456,0.6308562197092084,0.762287263056522
0.0935874879360199,0.8634894991922456,0.6310581583198708,0.762287263056522
0.09353667497634888,0.8636914378029079,0.6310581583198708,0.762287263056522
0.0934789776802063,0.8636914378029079,0.6318659127625202,0.762287263056522
0.09343978762626648,0.8640953150242326,0.6318659127625202,0.762287263056522
0.09334522485733032,0.8640953150242326,0.6322697899838449,0.762287263056522
0.09313511848449707,0.8647011308562197,0.6322697899838449,0.762287263056522
0.0930728018283844,0.8647011308562197,0.6324717285945073,0.762287263056522
0.09299415349960327,0.8649030694668821,0.6324717285945073,0.762287263056522
0.09285756945610046,0.8649030694668821,0.632875605815832,0.762287263056522
0.09282580018043518,0.8651050080775444,0.632875605815832,0.762287263056522
0.09272605180740356,0.8651050080775444,0.6334814216478191,0.762287263056522
0.09272387623786926,0.8653069466882067,0.6334814216478191,0.762287263056522
0.09272119402885437,0.8653069466882067,0.6336833602584814,0.762287263056522
0.09265735745429993,0.8655088852988692,0.6336833602584814,0.762287263056522
0.09255662560462952,0.8655088852988692,0.6344911147011308,0.762287263056522
0.09253662824630737,0.8657108239095315,0.6344911147011308,0.762287263056522
0.09252026677131653,0.8657108239095315,0.6348949919224556,0.762287263056522
0.09248325228691101,0.8659127625201939,0.6348949919224556,0.762287263056522
0.0922400951385498,0.8659127625201939,0.6367124394184168,0.762287263056522
0.09221240878105164,0.8661147011308562,0.6367124394184168,0.762287263056522
0.09210619330406189,0.8661147011308562,0.6371163166397416,0.762287263056522
0.09200337529182434,0.8663166397415186,0.6371163166397416,0.762287263056522
0.09166696667671204,0.8663166397415186,0.6385298869143781,0.762287263056522
0.09159654378890991,0.8665185783521809,0.6385298869143781,0.762287263056522
0.09154260158538818,0.8665185783521809,0.6387318255250404,0.762287263056522
0.09150069952011108,0.8667205169628432,0.6387318255250404,0.762287263056522
0.09131240844726562,0.8667205169628432,0.6397415185783522,0.762287263056522
0.09129732847213745,0.8669224555735057,0.6397415185783522,0.762287263056522
0.09126147627830505,0.8669224555735057,0.6399434571890146,0.762287263056522
0.09124651551246643,0.867124394184168,0.6399434571890146,0.762287263056522
0.0911564826965332,0.867124394184168,0.6403473344103393,0.762287263056522
0.09107759594917297,0.8673263327948304,0.6403473344103393,0.762287263056522
0.09100419282913208,0.8673263327948304,0.6411550888529887,0.762287263056522
0.09099099040031433,0.8675282714054927,0.6411550888529887,0.762287263056522
0.09066972136497498,0.8675282714054927,0.6431744749596123,0.762287263056522
0.09064406156539917,0.8677302100161551,0.6431744749596123,0.762287263056522
0.09042903780937195,0.8677302100161551,0.6449919224555735,0.762287263056522
0.09033787250518799,0.8681340872374798,0.6449919224555735,0.762287263056522
0.09026241302490234,0.8681340872374798,0.6455977382875606,0.762287263056522
0.09021854400634766,0.8687399030694669,0.6455977382875606,0.762287263056522
0.08991572260856628,0.8687399030694669,0.6470113085621971,0.762287263056522
0.08984899520874023,0.8689418416801292,0.6470113085621971,0.762287263056522
0.08979138731956482,0.8689418416801292,0.6476171243941842,0.762287263056522
0.0897902250289917,0.8691437802907916,0.6476171243941842,0.762287263056522
0.08960074186325073,0.8691437802907916,0.648626817447496,0.762287263056522
0.08959561586380005,0.869345718901454,0.648626817447496,0.762287263056522
0.08938965201377869,0.869345718901454,0.6494345718901454,0.762287263056522
0.08937743306159973,0.8695476575121163,0.6494345718901454,0.762287263056522
0.08935186266899109,0.8695476575121163,0.6496365105008077,0.762287263056522
0.08931553363800049,0.8701534733441034,0.6496365105008077,0.762287263056522
0.08907967805862427,0.8701534733441034,0.6498384491114702,0.762287263056522
0.08905443549156189,0.8705573505654282,0.6498384491114702,0.762287263056522
0.08896833658218384,0.8705573505654282,0.6504442649434572,0.762287263056522
0.0889645516872406,0.8707592891760905,0.6504442649434572,0.762287263056522
0.08874556422233582,0.8707592891760905,0.6516558966074314,0.762287263056522
0.0886090099811554,0.8709612277867528,0.6516558966074314,0.762287263056522
0.08820545673370361,0.8709612277867528,0.6528675282714055,0.762287263056522
0.08804512023925781,0.8711631663974152,0.6528675282714055,0.762287263056522
0.0879884660243988,0.8711631663974152,0.653675282714055,0.762287263056522
0.08794906735420227,0.8713651050080775,0.653675282714055,0.762287263056522
0.08793827891349792,0.8713651050080775,0.6538772213247173,0.762287263056522
0.087922602891922,0.8715670436187399,0.6538772213247173,0.762287263056522
0.08779940009117126,0.8715670436187399,0.6544830371567044,0.762287263056522
0.08775752782821655,0.872172859450727,0.6544830371567044,0.762287263056522
0.08756393194198608,0.872172859450727,0.6558966074313409,0.762287263056522
0.08751872181892395,0.8723747980613893,0.6558966074313409,0.762287263056522
0.0871153175830841,0.8723747980613893,0.6573101777059773,0.762287263056522
0.08711105585098267,0.8725767366720517,0.6573101777059773,0.762287263056522
0.0870007872581482,0.8725767366720517,0.6577140549273021,0.762287263056522
0.08696591854095459,0.872778675282714,0.6577140549273021,0.762287263056522
0.08683931827545166,0.872778675282714,0.6585218093699515,0.762287263056522
0.08679702877998352,0.8729806138933764,0.6585218093699515,0.762287263056522
0.08676207065582275,0.8729806138933764,0.6587237479806138,0.762287263056522
0.08672082424163818,0.8733844911147012,0.6587237479806138,0.762287263056522
0.08664658665657043,0.8733844911147012,0.6595315024232633,0.762287263056522
0.0866139829158783,0.8737883683360258,0.6595315024232633,0.762287263056522
0.08660447597503662,0.8737883683360258,0.6597334410339257,0.762287263056522
0.0865592360496521,0.874394184168013,0.6597334410339257,0.762287263056522
0.08642557263374329,0.874394184168013,0.6605411954765751,0.762287263056522
0.08640211820602417,0.8745961227786753,0.6605411954765751,0.762287263056522
0.08635789155960083,0.8745961227786753,0.6609450726978998,0.762287263056522
0.08614659309387207,0.8754038772213247,0.6609450726978998,0.762287263056522
0.08611509203910828,0.8754038772213247,0.6611470113085622,0.762287263056522
0.08608478307723999,0.8758077544426495,0.6611470113085622,0.762287263056522
0.08597210049629211,0.8758077544426495,0.6613489499192245,0.762287263056522
0.08595547080039978,0.8760096930533118,0.6613489499192245,0.762287263056522
0.08570021390914917,0.8760096930533118,0.662156704361874,0.762287263056522
0.0856887698173523,0.8762116316639742,0.662156704361874,0.762287263056522
0.08550271391868591,0.8762116316639742,0.6633683360258481,0.762287263056522
0.08531114459037781,0.8768174474959612,0.6633683360258481,0.762287263056522
0.08520010113716125,0.8768174474959612,0.6639741518578353,0.762287263056522
0.08516767621040344,0.8770193861066236,0.6639741518578353,0.762287263056522
0.0850655734539032,0.8770193861066236,0.6647819063004846,0.762287263056522
0.08505460619926453,0.877221324717286,0.6647819063004846,0.762287263056522
0.08502107858657837,0.877221324717286,0.664983844911147,0.762287263056522
0.08497270941734314,0.8776252019386107,0.664983844911147,0.762287263056522
0.08482298254966736,0.8776252019386107,0.6657915993537964,0.762287263056522
0.08472797274589539,0.8780290791599353,0.6657915993537964,0.762287263056522
0.08425498008728027,0.8780290791599353,0.6684168012924071,0.762287263056522
0.08421024680137634,0.8784329563812601,0.6684168012924071,0.762287263056522
0.08420604467391968,0.8784329563812601,0.6686187399030694,0.762287263056522
0.08413103222846985,0.8786348949919225,0.6686187399030694,0.762287263056522
0.08379197120666504,0.8786348949919225,0.6702342487883683,0.762287263056522
0.08378869295120239,0.8788368336025848,0.6702342487883683,0.762287263056522
0.08342331647872925,0.8788368336025848,0.6718497576736672,0.762287263056522
0.08342239260673523,0.8790387722132472,0.6718497576736672,0.762287263056522
0.08340141177177429,0.8790387722132472,0.6720516962843296,0.762287263056522
0.08333882689476013,0.8792407108239095,0.6720516962843296,0.762287263056522
0.08331790566444397,0.8792407108239095,0.6722536348949919,0.762287263056522
0.08331605792045593,0.8794426494345718,0.6722536348949919,0.762287263056522
0.08295217156410217,0.8794426494345718,0.6740710823909531,0.762287263056522
0.08284738659858704,0.8796445880452343,0.6740710823909531,0.762287263056522
0.08267298340797424,0.8796445880452343,0.6744749596122779,0.762287263056522
0.08261772990226746,0.8798465266558966,0.6744749596122779,0.762287263056522
0.08258366584777832,0.8798465266558966,0.6746768982229402,0.762287263056522
0.08257323503494263,0.8804523424878837,0.6746768982229402,0.762287263056522
0.08254334330558777,0.8804523424878837,0.6748788368336026,0.762287263056522
0.08249109983444214,0.880654281098546,0.6748788368336026,0.762287263056522
0.08229950070381165,0.880654281098546,0.675686591276252,0.762287263056522
0.08225762844085693,0.8808562197092084,0.675686591276252,0.762287263056522
0.08217903971672058,0.8808562197092084,0.6762924071082391,0.762287263056522
0.08217039704322815,0.8810581583198708,0.6762924071082391,0.762287263056522
0.08193674683570862,0.8810581583198708,0.677907915993538,0.762287263056522
0.08193552494049072,0.8812600969305331,0.677907915993538,0.762287263056522
0.08182063698768616,0.8812600969305331,0.6789176090468497,0.762287263056522
0.08180660009384155,0.8814620355411955,0.6789176090468497,0.762287263056522
0.08161890506744385,0.8814620355411955,0.6799273021001615,0.762287263056522
0.08151057362556458,0.8816639741518578,0.6799273021001615,0.762287263056522
0.08142992854118347,0.8816639741518578,0.6801292407108239,0.762287263056522
0.0814252495765686,0.8818659127625202,0.6801292407108239,0.762287263056522
0.0814044177532196,0.8818659127625202,0.6805331179321487,0.762287263056522
0.08137246966362,0.8820678513731826,0.6805331179321487,0.762287263056522
0.08130514621734619,0.8820678513731826,0.6811389337641357,0.762287263056522
0.08126118779182434,0.8824717285945073,0.6811389337641357,0.762287263056522
0.08114862442016602,0.8824717285945073,0.6817447495961227,0.762287263056522
0.08108875155448914,0.8826736672051696,0.6817447495961227,0.762287263056522
0.08099773526191711,0.8826736672051696,0.6821486268174475,0.762287263056522
0.08097332715988159,0.882875605815832,0.6821486268174475,0.762287263056522
0.08072328567504883,0.882875605815832,0.6833602584814217,0.762287263056522
0.08063086867332458,0.8830775444264943,0.6833602584814217,0.762287263056522
0.08062982559204102,0.8830775444264943,0.683562197092084,0.762287263056522
0.0806119441986084,0.8832794830371568,0.683562197092084,0.762287263056522
0.08037275075912476,0.8832794830371568,0.6855815831987075,0.762287263056522
0.08035257458686829,0.8834814216478191,0.6855815831987075,0.762287263056522
0.0802253782749176,0.8834814216478191,0.6861873990306947,0.762287263056522
0.08014407753944397,0.8838852988691438,0.6861873990306947,0.762287263056522
0.07971808314323425,0.8838852988691438,0.6873990306946688,0.762287263056522
0.07963305711746216,0.8842891760904685,0.6873990306946688,0.762287263056522
0.07957404851913452,0.8842891760904685,0.6884087237479806,0.762287263056522
0.07957151532173157,0.8844911147011308,0.6884087237479806,0.762287263056522
0.07925790548324585,0.8844911147011308,0.6900242326332795,0.762287263056522
0.07921808958053589,0.8846930533117933,0.6900242326332795,0.762287263056522
0.0780826210975647,0.8846930533117933,0.6950726978998385,0.762287263056522
0.0780135989189148,0.8850969305331179,0.6950726978998385,0.762287263056522
0.07799553871154785,0.8850969305331179,0.6954765751211631,0.762287263056522
0.07775294780731201,0.8852988691437803,0.6954765751211631,0.762287263056522
0.07767170667648315,0.8852988691437803,0.6958804523424879,0.762287263056522
0.07764405012130737,0.885702746365105,0.6958804523424879,0.762287263056522
0.07746991515159607,0.885702746365105,0.6966882067851373,0.762287263056522
0.07741802930831909,0.8859046849757674,0.6966882067851373,0.762287263056522
0.07735884189605713,0.8859046849757674,0.697092084006462,0.762287263056522
0.07733723521232605,0.8861066235864298,0.697092084006462,0.762287263056522
0.07719701528549194,0.8861066235864298,0.6976978998384491,0.762287263056522
0.07717925310134888,0.8863085621970921,0.6976978998384491,0.762287263056522
0.07693848013877869,0.8863085621970921,0.6989095315024233,0.762287263056522
0.07689103484153748,0.8865105008077544,0.6989095315024233,0.762287263056522
0.07684916257858276,0.8865105008077544,0.6991114701130856,0.762287263056522
0.07683613896369934,0.8867124394184168,0.6991114701130856,0.762287263056522
0.07680708169937134,0.8867124394184168,0.6995153473344103,0.762287263056522
0.07676458358764648,0.8869143780290791,0.6995153473344103,0.762287263056522
0.07663464546203613,0.8869143780290791,0.6997172859450727,0.762287263056522
0.07658925652503967,0.8873182552504039,0.6997172859450727,0.762287263056522
0.07655090093612671,0.8873182552504039,0.7001211631663974,0.762287263056522
0.07654079794883728,0.8875201938610663,0.7001211631663974,0.762287263056522
0.07600241899490356,0.8875201938610663,0.7027463651050081,0.762287263056522
0.07593104243278503,0.8877221324717286,0.7027463651050081,0.762287263056522
0.07585614919662476,0.8877221324717286,0.7029483037156704,0.762287263056522
0.07579416036605835,0.8879240710823909,0.7029483037156704,0.762287263056522
0.07565543055534363,0.8879240710823909,0.7037560581583199,0.762287263056522
0.07550358772277832,0.8883279483037156,0.7037560581583199,0.762287263056522
0.07513603568077087,0.8883279483037156,0.7059773828756059,0.762287263056522
0.07512924075126648,0.8887318255250404,0.7059773828756059,0.762287263056522
0.07506692409515381,0.8887318255250404,0.7061793214862682,0.762287263056522
0.07503676414489746,0.8889337641357028,0.7061793214862682,0.762287263056522
0.07493856549263,0.8889337641357028,0.7069870759289176,0.762287263056522
0.07492780685424805,0.8891357027463651,0.7069870759289176,0.762287263056522
0.0746384859085083,0.8891357027463651,0.7084006462035541,0.762287263056522
0.07460948824882507,0.8893376413570274,0.7084006462035541,0.762287263056522
0.07424375414848328,0.8893376413570274,0.710016155088853,0.762287263056522
0.07419291138648987,0.8895395799676898,0.710016155088853,0.762287263056522
0.07386046648025513,0.8895395799676898,0.7116316639741519,0.762287263056522
0.07375851273536682,0.8897415185783522,0.7116316639741519,0.762287263056522
0.07364234328269958,0.8897415185783522,0.7120355411954766,0.762287263056522
0.07359153032302856,0.8901453957996769,0.7120355411954766,0.762287263056522
0.07348385453224182,0.8901453957996769,0.7126413570274637,0.762287263056522
0.07340732216835022,0.8903473344103393,0.7126413570274637,0.762287263056522
0.07338428497314453,0.8903473344103393,0.712843295638126,0.762287263056522
0.0733289122581482,0.8905492730210016,0.712843295638126,0.762287263056522
0.07317164540290833,0.8905492730210016,0.7138529886914378,0.762287263056522
0.07313963770866394,0.8909531502423264,0.7138529886914378,0.762287263056522
0.07313558459281921,0.8909531502423264,0.7140549273021002,0.762287263056522
0.07301318645477295,0.8915589660743134,0.7140549273021002,0.762287263056522
0.07274147868156433,0.8915589660743134,0.7154684975767367,0.762287263056522
0.0727362334728241,0.8917609046849758,0.7154684975767367,0.762287263056522
0.07250329852104187,0.8917609046849758,0.7160743134087237,0.762287263056522
0.07241851091384888,0.8919628432956381,0.7160743134087237,0.762287263056522
0.0723997950553894,0.8919628432956381,0.7162762520193862,0.762287263056522
0.07234519720077515,0.8921647819063004,0.7162762520193862,0.762287263056522
0.07231652736663818,0.8921647819063004,0.7164781906300485,0.762287263056522
0.07225111126899719,0.8925686591276252,0.7164781906300485,0.762287263056522
0.07205283641815186,0.8925686591276252,0.7174878836833603,0.762287263056522
0.07203096151351929,0.8927705977382876,0.7174878836833603,0.762287263056522
0.07198378443717957,0.8927705977382876,0.717891760904685,0.762287263056522
0.07195892930030823,0.8929725363489499,0.717891760904685,0.762287263056522
0.07171455025672913,0.8929725363489499,0.7189014539579968,0.762287263056522
0.07169249653816223,0.8931744749596123,0.7189014539579968,0.762287263056522
0.07162678241729736,0.8931744749596123,0.7195072697899838,0.762287263056522
0.07160875201225281,0.8933764135702746,0.7195072697899838,0.762287263056522
0.07150089740753174,0.8933764135702746,0.720113085621971,0.762287263056522
0.07148617506027222,0.8937802907915994,0.720113085621971,0.762287263056522
0.07135581970214844,0.8937802907915994,0.7205169628432956,0.762287263056522
0.07135289907455444,0.8939822294022617,0.7205169628432956,0.762287263056522
0.07114934921264648,0.8939822294022617,0.7211227786752827,0.762287263056522
0.07112592458724976,0.8941841680129241,0.7211227786752827,0.762287263056522
0.07071369886398315,0.8941841680129241,0.7225363489499192,0.762287263056522
0.07062414288520813,0.8945880452342488,0.7225363489499192,0.762287263056522
0.07056388258934021,0.8945880452342488,0.7231421647819063,0.762287263056522
0.07044345140457153,0.8951938610662359,0.7231421647819063,0.762287263056522
0.07031121850013733,0.8951938610662359,0.7241518578352181,0.762287263056522
0.0702461302280426,0.8953957996768982,0.7241518578352181,0.762287263056522
0.07023867964744568,0.8953957996768982,0.7243537964458805,0.762287263056522
0.0702364444732666,0.8955977382875606,0.7243537964458805,0.762287263056522
0.07021957635879517,0.8955977382875606,0.7245557350565428,0.762287263056522
0.07021260261535645,0.8957996768982229,0.7245557350565428,0.762287263056522
0.07016804814338684,0.8957996768982229,0.7251615508885298,0.762287263056522
0.07009541988372803,0.8960016155088854,0.7251615508885298,0.762287263056522
0.07001563906669617,0.8960016155088854,0.725767366720517,0.762287263056522
0.06987723708152771,0.89640549273021,0.725767366720517,0.762287263056522
0.06974539160728455,0.89640549273021,0.7261712439418416,0.762287263056522
0.06971994042396545,0.8966074313408724,0.7261712439418416,0.762287263056522
0.06964284181594849,0.8966074313408724,0.7265751211631664,0.762287263056522
0.0696319043636322,0.8968093699515347,0.7265751211631664,0.762287263056522
0.06930708885192871,0.8968093699515347,0.7275848142164781,0.762287263056522
0.06922358274459839,0.8970113085621971,0.7275848142164781,0.762287263056522
0.06918293237686157,0.8970113085621971,0.7281906300484653,0.762287263056522
0.06915181875228882,0.8972132471728594,0.7281906300484653,0.762287263056522
0.06909668445587158,0.8972132471728594,0.7287964458804523,0.762287263056522
0.06908649206161499,0.8974151857835219,0.7287964458804523,0.762287263056522
0.06894347071647644,0.8974151857835219,0.7298061389337641,0.762287263056522
0.06893017888069153,0.8976171243941842,0.7298061389337641,0.762287263056522
0.06866782903671265,0.8976171243941842,0.7310177705977383,0.762287263056522
0.06864315271377563,0.8978190630048465,0.7310177705977383,0.762287263056522
0.06858900189399719,0.8978190630048465,0.7316235864297254,0.762287263056522
0.06852596998214722,0.8982229402261712,0.7316235864297254,0.762287263056522
0.0683867335319519,0.8982229402261712,0.7318255250403877,0.762287263056522
0.06819051504135132,0.8988287560581584,0.7318255250403877,0.762287263056522
0.06813076138496399,0.8988287560581584,0.7322294022617124,0.762287263056522
0.06801500916481018,0.8994345718901454,0.7322294022617124,0.762287263056522
0.06785118579864502,0.8994345718901454,0.7330371567043619,0.762287263056522
0.0677366554737091,0.9000403877221325,0.7330371567043619,0.762287263056522
0.06765764951705933,0.9000403877221325,0.7332390953150242,0.762287263056522
0.0676182210445404,0.9002423263327949,0.7332390953150242,0.762287263056522
0.06735709309577942,0.9002423263327949,0.7338449111470113,0.762287263056522
0.067291259765625,0.9004442649434572,0.7338449111470113,0.762287263056522
0.0670337975025177,0.9004442649434572,0.7352584814216478,0.762287263056522
0.06703132390975952,0.9006462035541195,0.7352584814216478,0.762287263056522
0.06702271103858948,0.9006462035541195,0.7354604200323102,0.762287263056522
0.06686067581176758,0.9012520193861067,0.7354604200323102,0.762287263056522
0.06679558753967285,0.9012520193861067,0.7358642972536349,0.762287263056522
0.06671220064163208,0.901453957996769,0.7358642972536349,0.762287263056522
0.06669977307319641,0.901453957996769,0.7360662358642972,0.762287263056522
0.06666266918182373,0.9016558966074314,0.7360662358642972,0.762287263056522
0.06653237342834473,0.9016558966074314,0.7364701130856219,0.762287263056522
0.0663250982761383,0.9018578352180937,0.7364701130856219,0.762287263056522
0.06604325771331787,0.9018578352180937,0.7376817447495961,0.762287263056522
0.06603360176086426,0.902059773828756,0.7376817447495961,0.762287263056522
0.06602886319160461,0.902059773828756,0.7378836833602584,0.762287263056522
0.06597697734832764,0.9022617124394184,0.7378836833602584,0.762287263056522
0.06574705243110657,0.9022617124394184,0.739297253634895,0.762287263056522
0.0655907690525055,0.9028675282714055,0.739297253634895,0.762287263056522
0.06558704376220703,0.9028675282714055,0.7394991922455574,0.762287263056522
0.06552204489707947,0.9032714054927302,0.7394991922455574,0.762287263056522
0.0651710033416748,0.9032714054927302,0.7417205169628432,0.762287263056522
0.06513983011245728,0.9034733441033925,0.7417205169628432,0.762287263056522
0.06505405902862549,0.9034733441033925,0.7419224555735057,0.762287263056522
0.06491735577583313,0.9038772213247173,0.7419224555735057,0.762287263056522
0.06489911675453186,0.9038772213247173,0.7423263327948304,0.762287263056522
0.06466934084892273,0.9044830371567044,0.7423263327948304,0.762287263056522
0.06448867917060852,0.9044830371567044,0.7433360258481422,0.762287263056522
0.06447944045066833,0.9046849757673667,0.7433360258481422,0.762287263056522
0.0640903115272522,0.9046849757673667,0.7455573505654282,0.762287263056522
0.06406757235527039,0.904886914378029,0.7455573505654282,0.762287263056522
0.06398171186447144,0.904886914378029,0.7461631663974152,0.762287263056522
0.06395614147186279,0.9050888529886915,0.7461631663974152,0.762287263056522
0.06392425298690796,0.9050888529886915,0.7463651050080775,0.762287263056522
0.06391984224319458,0.9052907915993538,0.7463651050080775,0.762287263056522
0.0636102557182312,0.9052907915993538,0.7475767366720517,0.762287263056522
0.06359660625457764,0.9054927302100162,0.7475767366720517,0.762287263056522
0.06359505653381348,0.9054927302100162,0.747778675282714,0.762287263056522
0.06354263424873352,0.9056946688206785,0.747778675282714,0.762287263056522
0.06349635124206543,0.9056946688206785,0.7483844911147012,0.762287263056522
0.06349009275436401,0.9058966074313409,0.7483844911147012,0.762287263056522
0.06331273913383484,0.9058966074313409,0.749394184168013,0.762287263056522
0.06327074766159058,0.9063004846526656,0.749394184168013,0.762287263056522
0.06315991282463074,0.9063004846526656,0.75,0.762287263056522
0.06305545568466187,0.906502423263328,0.75,0.762287263056522
0.06237548589706421,0.906502423263328,0.752221324717286,0.762287263056522
0.062362074851989746,0.9067043618739903,0.752221324717286,0.762287263056522
0.06228369474411011,0.9067043618739903,0.7534329563812601,0.762287263056522
0.06222188472747803,0.907108239095315,0.7534329563812601,0.762287263056522
0.06221795082092285,0.907108239095315,0.7536348949919225,0.762287263056522
0.062206923961639404,0.9073101777059773,0.7536348949919225,0.762287263056522
0.062165528535842896,0.9073101777059773,0.7540387722132472,0.762287263056522
0.06214246153831482,0.9075121163166397,0.7540387722132472,0.762287263056522
0.062126487493515015,0.9075121163166397,0.7542407108239095,0.762287263056522
0.06208229064941406,0.9077140549273021,0.7542407108239095,0.762287263056522
0.06206691265106201,0.9077140549273021,0.7544426494345718,0.762287263056522
0.06206345558166504,0.9079159935379645,0.7544426494345718,0.762287263056522
0.06185010075569153,0.9079159935379645,0.755654281098546,0.762287263056522
0.061813175678253174,0.9081179321486268,0.755654281098546,0.762287263056522
0.06143501400947571,0.9081179321486268,0.7568659127625202,0.762287263056522
0.06138467788696289,0.9085218093699515,0.7568659127625202,0.762287263056522
0.06137329339981079,0.9085218093699515,0.7570678513731826,0.762287263056522
0.06135711073875427,0.9087237479806138,0.7570678513731826,0.762287263056522
0.06120094656944275,0.9087237479806138,0.7572697899838449,0.762287263056522
0.06105640530586243,0.9095315024232633,0.7572697899838449,0.762287263056522
0.060995787382125854,0.9095315024232633,0.7574717285945073,0.762287263056522
0.06098899245262146,0.9097334410339257,0.7574717285945073,0.762287263056522
0.06080082058906555,0.9097334410339257,0.7592891760904685,0.762287263056522
0.06067529320716858,0.9101373182552503,0.7592891760904685,0.762287263056522
0.06067320704460144,0.9101373182552503,0.7594911147011308,0.762287263056522
0.06055420637130737,0.9107431340872375,0.7594911147011308,0.762287263056522
0.06049790978431702,0.9107431340872375,0.7596930533117933,0.762287263056522
0.06040129065513611,0.9111470113085622,0.7596930533117933,0.762287263056522
0.06038999557495117,0.9111470113085622,0.7598949919224556,0.762287263056522
0.06035158038139343,0.9115508885298869,0.7598949919224556,0.762287263056522
0.060236454010009766,0.9115508885298869,0.760702746365105,0.762287263056522
0.0602133572101593,0.9117528271405493,0.760702746365105,0.762287263056522
0.06010100245475769,0.9117528271405493,0.7615105008077544,0.762287263056522
0.06007084250450134,0.9119547657512116,0.7615105008077544,0.762287263056522
0.05994585156440735,0.9119547657512116,0.7619143780290791,0.762287263056522
0.05992540717124939,0.912156704361874,0.7619143780290791,0.762287263056522
0.05979117751121521,0.912156704361874,0.7627221324717286,0.762287263056522
0.059753358364105225,0.9123586429725363,0.7627221324717286,0.762287263056522
0.05974152684211731,0.9123586429725363,0.7629240710823909,0.762287263056522
0.05964207649230957,0.9127625201938611,0.7629240710823909,0.762287263056522
0.05947938561439514,0.9127625201938611,0.7639337641357028,0.762287263056522
0.05927857756614685,0.9129644588045234,0.7639337641357028,0.762287263056522
0.05899500846862793,0.9129644588045234,0.7647415185783522,0.762287263056522
0.05898168683052063,0.9131663974151858,0.7647415185783522,0.762287263056522
0.05887690186500549,0.9131663974151858,0.7649434571890146,0.762287263056522
0.058863312005996704,0.9133683360258481,0.7649434571890146,0.762287263056522
0.05867159366607666,0.9133683360258481,0.7659531502423264,0.762287263056522
0.05864894390106201,0.9135702746365105,0.7659531502423264,0.762287263056522
0.058647483587265015,0.9135702746365105,0.7661550888529887,0.762287263056522
0.05852016806602478,0.9137722132471728,0.7661550888529887,0.762287263056522
0.058120667934417725,0.9137722132471728,0.7675686591276252,0.762287263056522
0.058112114667892456,0.9139741518578353,0.7675686591276252,0.762287263056522
0.05804523825645447,0.9139741518578353,0.7681744749596123,0.762287263056522
0.058027833700180054,0.9141760904684976,0.7681744749596123,0.762287263056522
0.05787983536720276,0.9141760904684976,0.7691841680129241,0.762287263056522
0.057855963706970215,0.9143780290791599,0.7691841680129241,0.762287263056522
0.0577068030834198,0.9143780290791599,0.7695880452342488,0.762287263056522
0.05761262774467468,0.914983844911147,0.7695880452342488,0.762287263056522
0.057339638471603394,0.914983844911147,0.7705977382875606,0.762287263056522
0.05722060799598694,0.9155896607431341,0.7705977382875606,0.762287263056522
0.05721941590309143,0.9155896607431341,0.7707996768982229,0.762287263056522
0.05720186233520508,0.9157915993537964,0.7707996768982229,0.762287263056522
0.05710241198539734,0.9157915993537964,0.7716074313408724,0.762287263056522
0.05679693818092346,0.9168012924071083,0.7716074313408724,0.762287263056522
0.056762635707855225,0.9168012924071083,0.7720113085621971,0.762287263056522
0.05676195025444031,0.9170032310177706,0.7720113085621971,0.762287263056522
0.0567474365234375,0.9170032310177706,0.7722132471728594,0.762287263056522
0.05674043297767639,0.9172051696284329,0.7722132471728594,0.762287263056522
0.05665701627731323,0.9172051696284329,0.7728190630048465,0.762287263056522
0.056585490703582764,0.9176090468497576,0.7728190630048465,0.762287263056522
0.05656972527503967,0.9176090468497576,0.7730210016155089,0.762287263056522
0.056488633155822754,0.9178109854604201,0.7730210016155089,0.762287263056522
0.05616813898086548,0.9178109854604201,0.7754442649434572,0.762287263056522
0.0561012327671051,0.9182148626817448,0.7754442649434572,0.762287263056522
0.05593493580818176,0.9182148626817448,0.7760500807754442,0.762287263056522
0.05591198801994324,0.9184168012924071,0.7760500807754442,0.762287263056522
0.05575573444366455,0.9184168012924071,0.776453957996769,0.762287263056522
0.05575364828109741,0.9186187399030694,0.776453957996769,0.762287263056522
0.05564728379249573,0.9186187399030694,0.7766558966074314,0.762287263056522
0.055637478828430176,0.9190226171243941,0.7766558966074314,0.762287263056522
0.055408596992492676,0.9190226171243941,0.7794830371567044,0.762287263056522
0.05532634258270264,0.9192245557350566,0.7794830371567044,0.762287263056522
0.05530545115470886,0.9192245557350566,0.7796849757673667,0.762287263056522
0.05525088310241699,0.9194264943457189,0.7796849757673667,0.762287263056522
0.055194973945617676,0.9194264943457189,0.779886914378029,0.762287263056522
0.05509465932846069,0.9196284329563813,0.779886914378029,0.762287263056522
0.05478262901306152,0.9196284329563813,0.7808966074313409,0.762287263056522
0.05476990342140198,0.9198303715670436,0.7808966074313409,0.762287263056522
0.05423244833946228,0.9198303715670436,0.7829159935379645,0.762287263056522
0.054225921630859375,0.9200323101777059,0.7829159935379645,0.762287263056522
0.054196327924728394,0.9200323101777059,0.7831179321486268,0.762287263056522
0.05413898825645447,0.9202342487883683,0.7831179321486268,0.762287263056522
0.05411583185195923,0.9202342487883683,0.7833198707592892,0.762287263056522
0.05410495400428772,0.9204361873990307,0.7833198707592892,0.762287263056522
0.053913235664367676,0.9204361873990307,0.7845315024232633,0.762287263056522
0.053904950618743896,0.9206381260096931,0.7845315024232633,0.762287263056522
0.05380779504776001,0.9206381260096931,0.784935379644588,0.762287263056522
0.053801536560058594,0.9208400646203554,0.784935379644588,0.762287263056522
0.05373534560203552,0.9208400646203554,0.7851373182552503,0.762287263056522
0.0535757839679718,0.9214458804523424,0.7851373182552503,0.762287263056522
0.05353128910064697,0.9214458804523424,0.7853392568659128,0.762287263056522
0.053510040044784546,0.9216478190630049,0.7853392568659128,0.762287263056522
0.05334874987602234,0.9216478190630049,0.7859450726978998,0.762287263056522
0.05330997705459595,0.9218497576736672,0.7859450726978998,0.762287263056522
0.05294349789619446,0.9218497576736672,0.7875605815831987,0.762287263056522
0.05281504988670349,0.9224555735056543,0.7875605815831987,0.762287263056522
0.0528014600276947,0.9224555735056543,0.7877625201938611,0.762287263056522
0.052792251110076904,0.9226575121163166,0.7877625201938611,0.762287263056522
0.05250146985054016,0.9226575121163166,0.7895799676898223,0.762287263056522
0.052456796169281006,0.922859450726979,0.7895799676898223,0.762287263056522
0.05219981074333191,0.922859450726979,0.7909935379644588,0.762287263056522
0.052158355712890625,0.9230613893376414,0.7909935379644588,0.762287263056522
0.05212494730949402,0.9230613893376414,0.7911954765751211,0.762287263056522
0.052062928676605225,0.9232633279483037,0.7911954765751211,0.762287263056522
0.05200159549713135,0.9232633279483037,0.7928109854604201,0.762287263056522
0.051972895860672,0.9234652665589661,0.7928109854604201,0.762287263056522
0.051927387714385986,0.9234652665589661,0.7930129240710824,0.762287263056522
0.05189311504364014,0.9238691437802908,0.7930129240710824,0.762287263056522
0.05182415246963501,0.9238691437802908,0.7934168012924071,0.762287263056522
0.051779597997665405,0.9240710823909531,0.7934168012924071,0.762287263056522
0.051719844341278076,0.9240710823909531,0.7940226171243941,0.762287263056522
0.051666319370269775,0.9242730210016155,0.7940226171243941,0.762287263056522
0.0516660213470459,0.9242730210016155,0.7942245557350566,0.762287263056522
0.05161464214324951,0.9244749596122779,0.7942245557350566,0.762287263056522
0.05156964063644409,0.9244749596122779,0.7944264943457189,0.762287263056522
0.05156874656677246,0.9246768982229402,0.7944264943457189,0.762287263056522
0.05154713988304138,0.9246768982229402,0.7946284329563813,0.762287263056522
0.05150073766708374,0.9248788368336026,0.7946284329563813,0.762287263056522
0.051413506269454956,0.9248788368336026,0.7950323101777059,0.762287263056522
0.051366329193115234,0.9252827140549273,0.7950323101777059,0.762287263056522
0.051164448261260986,0.9252827140549273,0.7960420032310178,0.762287263056522
0.05115556716918945,0.9254846526655897,0.7960420032310178,0.762287263056522
0.05032965540885925,0.9254846526655897,0.8004846526655897,0.762287263056522
0.05023157596588135,0.925686591276252,0.8004846526655897,0.762287263056522
0.050056397914886475,0.925686591276252,0.8012924071082391,0.762287263056522
0.05004924535751343,0.9258885298869144,0.8012924071082391,0.762287263056522
0.050030142068862915,0.9258885298869144,0.8014943457189014,0.762287263056522
0.0499594509601593,0.9260904684975767,0.8014943457189014,0.762287263056522
0.04973772168159485,0.9260904684975767,0.8021001615508885,0.762287263056522
0.04961508512496948,0.9268982229402262,0.8021001615508885,0.762287263056522
0.04960384964942932,0.9268982229402262,0.8023021001615509,0.762287263056522
0.049592286348342896,0.9271001615508885,0.8023021001615509,0.762287263056522
0.049162715673446655,0.9271001615508885,0.8037156704361874,0.762287263056522
0.04911160469055176,0.9273021001615509,0.8037156704361874,0.762287263056522
0.04906556010246277,0.9273021001615509,0.8043214862681745,0.762287263056522
0.04896050691604614,0.9275040387722132,0.8043214862681745,0.762287263056522
0.048913419246673584,0.9275040387722132,0.8045234248788369,0.762287263056522
0.04887780547142029,0.9277059773828756,0.8045234248788369,0.762287263056522
0.04833066463470459,0.9277059773828756,0.8061389337641357,0.762287263056522
0.04819023609161377,0.9281098546042004,0.8061389337641357,0.762287263056522
0.048170238733291626,0.9281098546042004,0.8065428109854604,0.762287263056522
0.04807797074317932,0.9283117932148627,0.8065428109854604,0.762287263056522
0.04807445406913757,0.9283117932148627,0.8067447495961227,0.762287263056522
0.04804787039756775,0.928513731825525,0.8067447495961227,0.762287263056522
0.04785403609275818,0.928513731825525,0.8075525040387722,0.762287263056522
0.04777553677558899,0.9289176090468497,0.8075525040387722,0.762287263056522
0.04770040512084961,0.9289176090468497,0.807956381260097,0.762287263056522
0.047697752714157104,0.9291195476575121,0.807956381260097,0.762287263056522
0.04740557074546814,0.9291195476575121,0.809168012924071,0.762287263056522
0.04740196466445923,0.9293214862681745,0.809168012924071,0.762287263056522
0.04716521501541138,0.9293214862681745,0.8103796445880452,0.762287263056522
0.04704958200454712,0.9295234248788369,0.8103796445880452,0.762287263056522
0.04689034819602966,0.9295234248788369,0.8117932148626817,0.762287263056522
0.04680183529853821,0.9297253634894992,0.8117932148626817,0.762287263056522
0.0467933714389801,0.9297253634894992,0.8119951534733441,0.762287263056522
0.04676458239555359,0.9299273021001615,0.8119951534733441,0.762287263056522
0.04674085974693298,0.9299273021001615,0.8123990306946688,0.762287263056522
0.04672372341156006,0.9301292407108239,0.8123990306946688,0.762287263056522
0.04656746983528137,0.9301292407108239,0.8130048465266559,0.762287263056522
0.04654616117477417,0.9303311793214862,0.8130048465266559,0.762287263056522
0.046300679445266724,0.9303311793214862,0.8144184168012925,0.762287263056522
0.04625460505485535,0.9305331179321487,0.8144184168012925,0.762287263056522
0.04615771770477295,0.9305331179321487,0.8154281098546042,0.762287263056522
0.04614481329917908,0.930735056542811,0.8154281098546042,0.762287263056522
0.046120136976242065,0.930735056542811,0.8156300484652665,0.762287263056522
0.04594746232032776,0.9311389337641357,0.8156300484652665,0.762287263056522
0.04584285616874695,0.9311389337641357,0.815831987075929,0.762287263056522
0.04582872986793518,0.9315428109854604,0.815831987075929,0.762287263056522
0.045555710792541504,0.9315428109854604,0.817043618739903,0.762287263056522
0.0454559326171875,0.9319466882067852,0.817043618739903,0.762287263056522
0.04542118310928345,0.9319466882067852,0.8174474959612278,0.762287263056522
0.045324504375457764,0.9325525040387722,0.8174474959612278,0.762287263056522
0.045153290033340454,0.9325525040387722,0.8180533117932148,0.762287263056522
0.04514288902282715,0.9327544426494345,0.8180533117932148,0.762287263056522
0.045069485902786255,0.9327544426494345,0.8188610662358643,0.762287263056522
0.04490309953689575,0.932956381260097,0.8188610662358643,0.762287263056522
0.04486727714538574,0.932956381260097,0.8190630048465266,0.762287263056522
0.04485538601875305,0.9331583198707593,0.8190630048465266,0.762287263056522
0.0447562038898468,0.9331583198707593,0.8196688206785138,0.762287263056522
0.04474368691444397,0.9333602584814217,0.8196688206785138,0.762287263056522
0.04472947120666504,0.9333602584814217,0.8198707592891761,0.762287263056522
0.04470968246459961,0.933562197092084,0.8198707592891761,0.762287263056522
0.04465806484222412,0.933562197092084,0.8202746365105008,0.762287263056522
0.04460686445236206,0.9337641357027464,0.8202746365105008,0.762287263056522
0.044577330350875854,0.9337641357027464,0.8208804523424879,0.762287263056522
0.04456162452697754,0.9339660743134087,0.8208804523424879,0.762287263056522
0.044373780488967896,0.9339660743134087,0.8224959612277868,0.762287263056522
0.04420715570449829,0.934168012924071,0.8224959612277868,0.762287263056522
0.04420602321624756,0.934168012924071,0.8226978998384491,0.762287263056522
0.04418066143989563,0.9343699515347335,0.8226978998384491,0.762287263056522
0.043933987617492676,0.9343699515347335,0.824313408723748,0.762287263056522
0.04391932487487793,0.9345718901453958,0.824313408723748,0.762287263056522
0.04389345645904541,0.9345718901453958,0.8247172859450727,0.762287263056522
0.0438399612903595,0.9349757673667205,0.8247172859450727,0.762287263056522
0.04368111491203308,0.9349757673667205,0.8253231017770598,0.762287263056522
0.04356852173805237,0.9351777059773829,0.8253231017770598,0.762287263056522
0.04296371340751648,0.9351777059773829,0.8291599353796446,0.762287263056522
0.0429537296295166,0.9353796445880452,0.8291599353796446,0.762287263056522
0.04284238815307617,0.9353796445880452,0.8295638126009693,0.762287263056522
0.04267793893814087,0.936389337641357,0.8295638126009693,0.762287263056522
0.042408764362335205,0.936389337641357,0.8305735056542811,0.762287263056522
0.042399078607559204,0.9365912762520194,0.8305735056542811,0.762287263056522
0.04224810004234314,0.9365912762520194,0.8313812600969306,0.762287263056522
0.04217129945755005,0.9367932148626817,0.8313812600969306,0.762287263056522
0.04215320944786072,0.9367932148626817,0.8315831987075929,0.762287263056522
0.042137742042541504,0.9369951534733441,0.8315831987075929,0.762287263056522
0.04211997985839844,0.9369951534733441,0.8319870759289176,0.762287263056522
0.0420072078704834,0.9376009693053312,0.8319870759289176,0.762287263056522
0.041872382164001465,0.9376009693053312,0.8334006462035541,0.762287263056522
0.04183831810951233,0.9378029079159935,0.8334006462035541,0.762287263056522
0.041370779275894165,0.9378029079159935,0.8354200323101777,0.762287263056522
0.04133617877960205,0.9380048465266559,0.8354200323101777,0.762287263056522
0.04103627800941467,0.9380048465266559,0.8374394184168013,0.762287263056522
0.04089483618736267,0.9382067851373183,0.8374394184168013,0.762287263056522
0.040555208921432495,0.9382067851373183,0.8394588045234249,0.762287263056522
0.04042273759841919,0.938610662358643,0.8394588045234249,0.762287263056522
0.0402754545211792,0.938610662358643,0.840064620355412,0.762287263056522
0.040189117193222046,0.9388126009693053,0.840064620355412,0.762287263056522
0.039881885051727295,0.9388126009693053,0.8408723747980614,0.762287263056522
0.039637744426727295,0.9396203554119548,0.8408723747980614,0.762287263056522
0.0393947958946228,0.9396203554119548,0.8416801292407108,0.762287263056522
0.03929030895233154,0.9398222940226171,0.8416801292407108,0.762287263056522
0.039159178733825684,0.9398222940226171,0.842891760904685,0.762287263056522
0.03910332918167114,0.9400242326332795,0.842891760904685,0.762287263056522
0.03905782103538513,0.9400242326332795,0.8432956381260097,0.762287263056522
0.0390414297580719,0.9402261712439418,0.8432956381260097,0.762287263056522
0.03890955448150635,0.9402261712439418,0.8439014539579968,0.762287263056522
0.03890925645828247,0.9404281098546042,0.8439014539579968,0.762287263056522
0.03854605555534363,0.9404281098546042,0.8453150242326333,0.762287263056522
0.03843355178833008,0.9406300484652665,0.8453150242326333,0.762287263056522
0.038184911012649536,0.9406300484652665,0.846324717285945,0.762287263056522
0.038081735372543335,0.940831987075929,0.846324717285945,0.762287263056522
0.038019031286239624,0.940831987075929,0.8467285945072698,0.762287263056522
0.03801286220550537,0.9410339256865913,0.8467285945072698,0.762287263056522
0.03770264983177185,0.9410339256865913,0.8473344103392568,0.762287263056522
0.037680238485336304,0.9412358642972536,0.8473344103392568,0.762287263056522
0.03759536147117615,0.9412358642972536,0.8481421647819063,0.762287263056522
0.03743147850036621,0.941437802907916,0.8481421647819063,0.762287263056522
0.03722792863845825,0.941437802907916,0.8493537964458805,0.762287263056522
0.03718513250350952,0.9416397415185783,0.8493537964458805,0.762287263056522
0.03710705041885376,0.9416397415185783,0.8497576736672051,0.762287263056522
0.03702482581138611,0.9418416801292407,0.8497576736672051,0.762287263056522
0.03688633441925049,0.9418416801292407,0.8509693053311793,0.762287263056522
0.03687262535095215,0.942043618739903,0.8509693053311793,0.762287263056522
0.03678548336029053,0.942043618739903,0.851373182552504,0.762287263056522
0.03675192594528198,0.9426494345718901,0.851373182552504,0.762287263056522
0.0366082489490509,0.9426494345718901,0.8517770597738288,0.762287263056522
0.036534130573272705,0.9432552504038773,0.8517770597738288,0.762287263056522
0.03646233677864075,0.9432552504038773,0.8521809369951535,0.762287263056522
0.036441534757614136,0.9434571890145396,0.8521809369951535,0.762287263056522
0.03625410795211792,0.9434571890145396,0.8529886914378029,0.762287263056522
0.03611293435096741,0.9438610662358643,0.8529886914378029,0.762287263056522
0.03586375713348389,0.9438610662358643,0.8544022617124394,0.762287263056522
0.0358489453792572,0.944264943457189,0.8544022617124394,0.762287263056522
0.035788774490356445,0.944264943457189,0.8548061389337641,0.762287263056522
0.03570818901062012,0.9448707592891761,0.8548061389337641,0.762287263056522
0.03570619225502014,0.9448707592891761,0.8550080775444265,0.762287263056522
0.03568729758262634,0.9450726978998385,0.8550080775444265,0.762287263056522
0.03555026650428772,0.9450726978998385,0.8558158319870759,0.762287263056522
0.03552204370498657,0.9454765751211631,0.8558158319870759,0.762287263056522
0.035260915756225586,0.9454765751211631,0.8574313408723748,0.762287263056522
0.035253673791885376,0.9456785137318255,0.8574313408723748,0.762287263056522
0.03519105911254883,0.9456785137318255,0.8578352180936996,0.762287263056522
0.0351504385471344,0.9458804523424879,0.8578352180936996,0.762287263056522
0.03504759073257446,0.9458804523424879,0.8582390953150242,0.762287263056522
0.03500920534133911,0.9460823909531503,0.8582390953150242,0.762287263056522
0.03497129678726196,0.9460823909531503,0.8584410339256866,0.762287263056522
0.034820228815078735,0.9462843295638126,0.8584410339256866,0.762287263056522
0.03479933738708496,0.9462843295638126,0.8586429725363489,0.762287263056522
0.03478166460990906,0.946486268174475,0.8586429725363489,0.762287263056522
0.034760117530822754,0.946486268174475,0.8588449111470113,0.762287263056522
0.034699976444244385,0.9466882067851373,0.8588449111470113,0.762287263056522
0.034610211849212646,0.9466882067851373,0.8594507269789984,0.762287263056522
0.03440728783607483,0.9474959612277868,0.8594507269789984,0.762287263056522
0.034276217222213745,0.9474959612277868,0.8602584814216478,0.762287263056522
0.03427216410636902,0.9476978998384491,0.8602584814216478,0.762287263056522
0.0340840220451355,0.9476978998384491,0.8608642972536349,0.762287263056522
0.034018367528915405,0.9478998384491115,0.8608642972536349,0.762287263056522
0.03385525941848755,0.9478998384491115,0.8616720516962844,0.762287263056522
0.03370368480682373,0.9483037156704361,0.8616720516962844,0.762287263056522
0.033683180809020996,0.9483037156704361,0.8618739903069467,0.762287263056522
0.03367793560028076,0.9485056542810986,0.8618739903069467,0.762287263056522
0.03361418843269348,0.9485056542810986,0.8622778675282714,0.762287263056522
0.03357827663421631,0.9489095315024233,0.8622778675282714,0.762287263056522
0.033388614654541016,0.9489095315024233,0.8632875605815832,0.762287263056522
0.03319066762924194,0.9499192245557351,0.8632875605815832,0.762287263056522
0.03315591812133789,0.9499192245557351,0.8636914378029079,0.762287263056522
0.033134669065475464,0.9501211631663974,0.8636914378029079,0.762287263056522
0.03312686085700989,0.9501211631663974,0.8638933764135702,0.762287263056522
0.0330810546875,0.9503231017770598,0.8638933764135702,0.762287263056522
0.03255602717399597,0.9503231017770598,0.8659127625201939,0.762287263056522
0.0325392484664917,0.9505250403877221,0.8659127625201939,0.762287263056522
0.03244251012802124,0.9505250403877221,0.8663166397415186,0.762287263056522
0.03243401646614075,0.9507269789983845,0.8663166397415186,0.762287263056522
0.03196358680725098,0.9507269789983845,0.8681340872374798,0.762287263056522
0.03191074728965759,0.9511308562197092,0.8681340872374798,0.762287263056522
0.03171759843826294,0.9511308562197092,0.8691437802907916,0.762287263056522
0.03171291947364807,0.9513327948303716,0.8691437802907916,0.762287263056522
0.03143474459648132,0.9513327948303716,0.8703554119547657,0.762287263056522
0.03142368793487549,0.9515347334410339,0.8703554119547657,0.762287263056522
0.03137049078941345,0.9515347334410339,0.8709612277867528,0.762287263056522
0.031258970499038696,0.9517366720516963,0.8709612277867528,0.762287263056522
0.031219482421875,0.9517366720516963,0.8713651050080775,0.762287263056522
0.03119802474975586,0.9519386106623586,0.8713651050080775,0.762287263056522
0.030814945697784424,0.9519386106623586,0.872778675282714,0.762287263056522
0.030768007040023804,0.9523424878836834,0.872778675282714,0.762287263056522
0.030706822872161865,0.9523424878836834,0.8729806138933764,0.762287263056522
0.030658334493637085,0.9527463651050081,0.8729806138933764,0.762287263056522
0.030570536851882935,0.9527463651050081,0.8739903069466882,0.762287263056522
0.030497968196868896,0.9533521809369951,0.8739903069466882,0.762287263056522
0.030285537242889404,0.9533521809369951,0.8760096930533118,0.762287263056522
0.030189216136932373,0.9537560581583199,0.8760096930533118,0.762287263056522
0.03015989065170288,0.9537560581583199,0.8764135702746365,0.762287263056522
0.030156880617141724,0.9539579967689822,0.8764135702746365,0.762287263056522
0.03013750910758972,0.9539579967689822,0.8768174474959612,0.762287263056522
0.030134499073028564,0.9541599353796446,0.8768174474959612,0.762287263056522
0.0298997163772583,0.9541599353796446,0.877827140549273,0.762287263056522
0.029883474111557007,0.9543618739903069,0.877827140549273,0.762287263056522
0.02965983748435974,0.9543618739903069,0.8794426494345718,0.762287263056522
0.02965804934501648,0.9545638126009693,0.8794426494345718,0.762287263056522
0.029641538858413696,0.9545638126009693,0.8798465266558966,0.762287263056522
0.029632508754730225,0.9547657512116317,0.8798465266558966,0.762287263056522
0.029491275548934937,0.9547657512116317,0.880654281098546,0.762287263056522
0.02948138117790222,0.9549676898222941,0.880654281098546,0.762287263056522
0.029298067092895508,0.9549676898222941,0.8814620355411955,0.762287263056522
0.02919304370880127,0.9555735056542811,0.8814620355411955,0.762287263056522
0.02915993332862854,0.9555735056542811,0.8818659127625202,0.762287263056522
0.0291500985622406,0.9557754442649434,0.8818659127625202,0.762287263056522
0.029109865427017212,0.9557754442649434,0.8820678513731826,0.762287263056522
0.029085218906402588,0.9559773828756059,0.8820678513731826,0.762287263056522
0.029057353734970093,0.9559773828756059,0.8826736672051696,0.762287263056522
0.029052704572677612,0.9561793214862682,0.8826736672051696,0.762287263056522
0.029025286436080933,0.9561793214862682,0.8830775444264943,0.762287263056522
0.028979361057281494,0.9565831987075929,0.8830775444264943,0.762287263056522
0.028947532176971436,0.9565831987075929,0.8832794830371568,0.762287263056522
0.028808265924453735,0.9569870759289176,0.8832794830371568,0.762287263056522
0.02859508991241455,0.9569870759289176,0.8840872374798061,0.762287263056522
0.028502166271209717,0.9575928917609047,0.8840872374798061,0.762287263056522
0.028404444456100464,0.9575928917609047,0.8848949919224556,0.762287263056522
0.02836662530899048,0.9577948303715671,0.8848949919224556,0.762287263056522
0.028362572193145752,0.9577948303715671,0.8850969305331179,0.762287263056522
0.028293520212173462,0.9579967689822294,0.8850969305331179,0.762287263056522
0.028233349323272705,0.9579967689822294,0.885702746365105,0.762287263056522
0.02817121148109436,0.9581987075928917,0.885702746365105,0.762287263056522
0.02808159589767456,0.9581987075928917,0.8861066235864298,0.762287263056522
0.02806738018989563,0.9584006462035541,0.8861066235864298,0.762287263056522
0.028039485216140747,0.9584006462035541,0.8863085621970921,0.762287263056522
0.028026223182678223,0.9586025848142165,0.8863085621970921,0.762287263056522
0.027676135301589966,0.9586025848142165,0.8879240710823909,0.762287263056522
0.027484238147735596,0.9588045234248789,0.8879240710823909,0.762287263056522
0.027445733547210693,0.9588045234248789,0.8883279483037156,0.762287263056522
0.02743828296661377,0.9590064620355412,0.8883279483037156,0.762287263056522
0.02736043930053711,0.9590064620355412,0.8887318255250404,0.762287263056522
0.027355462312698364,0.9592084006462036,0.8887318255250404,0.762287263056522
0.027195334434509277,0.9592084006462036,0.8889337641357028,0.762287263056522
0.02718690037727356,0.9594103392568659,0.8889337641357028,0.762287263056522
0.027163386344909668,0.9594103392568659,0.8891357027463651,0.762287263056522
0.027151107788085938,0.9596122778675282,0.8891357027463651,0.762287263056522
0.027036428451538086,0.9596122778675282,0.8899434571890146,0.762287263056522
0.027011007070541382,0.9598142164781907,0.8899434571890146,0.762287263056522
0.026928573846817017,0.9598142164781907,0.8903473344103393,0.762287263056522
0.026904404163360596,0.960016155088853,0.8903473344103393,0.762287263056522
0.02652791142463684,0.960016155088853,0.8915589660743134,0.762287263056522
0.026509881019592285,0.9602180936995154,0.8915589660743134,0.762287263056522
0.026485472917556763,0.9602180936995154,0.8917609046849758,0.762287263056522
0.026448160409927368,0.9604200323101777,0.8917609046849758,0.762287263056522
0.026320219039916992,0.9604200323101777,0.8919628432956381,0.762287263056522
0.026254117488861084,0.9606219709208401,0.8919628432956381,0.762287263056522
0.026240795850753784,0.9606219709208401,0.8921647819063004,0.762287263056522
0.02623128890991211,0.9608239095315024,0.8921647819063004,0.762287263056522
0.02604350447654724,0.9608239095315024,0.8929725363489499,0.762287263056522
0.026029258966445923,0.9610258481421647,0.8929725363489499,0.762287263056522
0.025777190923690796,0.9610258481421647,0.8943861066235864,0.762287263056522
0.025757521390914917,0.9612277867528272,0.8943861066235864,0.762287263056522
0.025713682174682617,0.9612277867528272,0.8951938610662359,0.762287263056522
0.025650054216384888,0.9614297253634895,0.8951938610662359,0.762287263056522
0.02562609314918518,0.9614297253634895,0.8957996768982229,0.762287263056522
0.025617241859436035,0.9616316639741519,0.8957996768982229,0.762287263056522
0.025305181741714478,0.9616316639741519,0.8976171243941842,0.762287263056522
0.025235742330551147,0.9620355411954766,0.8976171243941842,0.762287263056522
0.025183051824569702,0.9620355411954766,0.8978190630048465,0.762287263056522
0.025165826082229614,0.9622374798061389,0.8978190630048465,0.762287263056522
0.025068461894989014,0.9622374798061389,0.8982229402261712,0.762287263056522
0.025045037269592285,0.9624394184168013,0.8982229402261712,0.762287263056522
0.024953007698059082,0.9624394184168013,0.898626817447496,0.762287263056522
0.024841517210006714,0.9626413570274637,0.898626817447496,0.762287263056522
0.02477407455444336,0.9626413570274637,0.8988287560581584,0.762287263056522
0.024683326482772827,0.9630452342487884,0.8988287560581584,0.762287263056522
0.02467024326324463,0.9630452342487884,0.8990306946688207,0.762287263056522
0.02463620901107788,0.9632471728594507,0.8990306946688207,0.762287263056522
0.024563848972320557,0.9632471728594507,0.8996365105008077,0.762287263056522
0.024542033672332764,0.9634491114701131,0.8996365105008077,0.762287263056522
0.024362951517105103,0.9634491114701131,0.9010500807754442,0.762287263056522
0.024298250675201416,0.9638529886914378,0.9010500807754442,0.762287263056522
0.02422410249710083,0.9638529886914378,0.9016558966074314,0.762287263056522
0.024199217557907104,0.9640549273021002,0.9016558966074314,0.762287263056522
0.024190843105316162,0.9640549273021002,0.9018578352180937,0.762287263056522
0.02418932318687439,0.9642568659127625,0.9018578352180937,0.762287263056522
0.024158835411071777,0.9642568659127625,0.9022617124394184,0.762287263056522
0.024145543575286865,0.9644588045234249,0.9022617124394184,0.762287263056522
0.023697495460510254,0.9644588045234249,0.9044830371567044,0.762287263056522
0.023627638816833496,0.9646607431340872,0.9044830371567044,0.762287263056522
0.02360290288925171,0.9646607431340872,0.9046849757673667,0.762287263056522
0.02358454465866089,0.9648626817447497,0.9046849757673667,0.762287263056522
0.02341344952583313,0.9648626817447497,0.9069063004846527,0.762287263056522
0.023285716772079468,0.9654684975767367,0.9069063004846527,0.762287263056522
0.023228049278259277,0.9654684975767367,0.9073101777059773,0.762287263056522
0.02319234609603882,0.965670436187399,0.9073101777059773,0.762287263056522
0.023162931203842163,0.965670436187399,0.9075121163166397,0.762287263056522
0.023030519485473633,0.9658723747980614,0.9075121163166397,0.762287263056522
0.02270674705505371,0.9658723747980614,0.9085218093699515,0.762287263056522
0.022643566131591797,0.9662762520193862,0.9085218093699515,0.762287263056522
0.022274643182754517,0.9662762520193862,0.9105411954765751,0.762287263056522
0.022259145975112915,0.9664781906300485,0.9105411954765751,0.762287263056522
0.022173762321472168,0.9664781906300485,0.9111470113085622,0.762287263056522
0.022166341543197632,0.9666801292407108,0.9111470113085622,0.762287263056522
0.022021621465682983,0.9666801292407108,0.9115508885298869,0.762287263056522
0.022021234035491943,0.9668820678513732,0.9115508885298869,0.762287263056522
0.02196747064590454,0.9668820678513732,0.912156704361874,0.762287263056522
0.021893680095672607,0.9672859450726979,0.912156704361874,0.762287263056522
0.0218791663646698,0.9672859450726979,0.9125605815831987,0.762287263056522
0.02172580361366272,0.9676898222940227,0.9125605815831987,0.762287263056522
0.021403342485427856,0.9676898222940227,0.9139741518578353,0.762287263056522
0.021389752626419067,0.967891760904685,0.9139741518578353,0.762287263056522
0.021384388208389282,0.967891760904685,0.9141760904684976,0.762287263056522
0.021369069814682007,0.9680936995153473,0.9141760904684976,0.762287263056522
0.02123168110847473,0.9680936995153473,0.9145799676898223,0.762287263056522
0.021144568920135498,0.9686995153473344,0.9145799676898223,0.762287263056522
0.021091878414154053,0.9686995153473344,0.914983844911147,0.762287263056522
0.021086305379867554,0.9689014539579968,0.914983844911147,0.762287263056522
0.020686626434326172,0.9689014539579968,0.9168012924071083,0.762287263056522
0.020515263080596924,0.9691033925686591,0.9168012924071083,0.762287263056522
0.020405977964401245,0.9691033925686591,0.9174071082390953,0.762287263056522
0.02040177583694458,0.9693053311793215,0.9174071082390953,0.762287263056522
0.02039039134979248,0.9693053311793215,0.9176090468497576,0.762287263056522
0.020329535007476807,0.9695072697899838,0.9176090468497576,0.762287263056522
0.02027300000190735,0.9695072697899838,0.9178109854604201,0.762287263056522
0.020262986421585083,0.9697092084006462,0.9178109854604201,0.762287263056522
0.02025759220123291,0.9697092084006462,0.9180129240710824,0.762287263056522
0.020230084657669067,0.9699111470113085,0.9180129240710824,0.762287263056522
0.02007576823234558,0.9699111470113085,0.9186187399030694,0.762287263056522
0.02002131938934326,0.9703150242326333,0.9186187399030694,0.762287263056522
0.01990225911140442,0.9703150242326333,0.9200323101777059,0.762287263056522
0.01979750394821167,0.9705169628432956,0.9200323101777059,0.762287263056522
0.019521266222000122,0.9705169628432956,0.9218497576736672,0.762287263056522
0.01947885751724243,0.970718901453958,0.9218497576736672,0.762287263056522
0.01921704411506653,0.970718901453958,0.9222536348949919,0.762287263056522
0.019149214029312134,0.9709208400646203,0.9222536348949919,0.762287263056522
0.019056320190429688,0.9709208400646203,0.9230613893376414,0.762287263056522
0.01902836561203003,0.9711227786752827,0.9230613893376414,0.762287263056522
0.01902744174003601,0.9711227786752827,0.9232633279483037,0.762287263056522
0.019022345542907715,0.971324717285945,0.9232633279483037,0.762287263056522
0.01898258924484253,0.971324717285945,0.9238691437802908,0.762287263056522
0.01889723539352417,0.9717285945072698,0.9238691437802908,0.762287263056522
0.018848896026611328,0.9717285945072698,0.9240710823909531,0.762287263056522
0.018823474645614624,0.9719305331179321,0.9240710823909531,0.762287263056522
0.018807798624038696,0.9719305331179321,0.9242730210016155,0.762287263056522
0.01875525712966919,0.9721324717285945,0.9242730210016155,0.762287263056522
0.018746763467788696,0.9721324717285945,0.9244749596122779,0.762287263056522
0.01873108744621277,0.9723344103392568,0.9244749596122779,0.762287263056522
0.01870483160018921,0.9723344103392568,0.9246768982229402,0.762287263056522
0.01869642734527588,0.9725363489499192,0.9246768982229402,0.762287263056522
0.0185987651348114,0.9725363489499192,0.9248788368336026,0.762287263056522
0.018595457077026367,0.9727382875605816,0.9248788368336026,0.762287263056522
0.018584519624710083,0.9727382875605816,0.9250807754442649,0.762287263056522
0.018530994653701782,0.972940226171244,0.9250807754442649,0.762287263056522
0.018457472324371338,0.972940226171244,0.9260904684975767,0.762287263056522
0.01845693588256836,0.9731421647819063,0.9260904684975767,0.762287263056522
0.018414944410324097,0.9731421647819063,0.9262924071082391,0.762287263056522
0.01837921142578125,0.9733441033925686,0.9262924071082391,0.762287263056522
0.018372774124145508,0.9733441033925686,0.9264943457189014,0.762287263056522
0.018245607614517212,0.9739499192245558,0.9264943457189014,0.762287263056522
0.0180930495262146,0.9739499192245558,0.9275040387722132,0.762287263056522
0.017980605363845825,0.9743537964458805,0.9275040387722132,0.762287263056522
0.017788439989089966,0.9743537964458805,0.9281098546042004,0.762287263056522
0.017746448516845703,0.9747576736672051,0.9281098546042004,0.762287263056522
0.017732858657836914,0.9747576736672051,0.9283117932148627,0.762287263056522
0.017706841230392456,0.9749596122778675,0.9283117932148627,0.762287263056522
0.01769787073135376,0.9749596122778675,0.928513731825525,0.762287263056522
0.017687171697616577,0.9751615508885298,0.928513731825525,0.762287263056522
0.01753467321395874,0.9751615508885298,0.9293214862681745,0.762287263056522
0.0175304114818573,0.9753634894991923,0.9293214862681745,0.762287263056522
0.01751410961151123,0.9753634894991923,0.9295234248788369,0.762287263056522
0.017455726861953735,0.9755654281098546,0.9295234248788369,0.762287263056522
0.017388641834259033,0.9755654281098546,0.9299273021001615,0.762287263056522
0.017377018928527832,0.975767366720517,0.9299273021001615,0.762287263056522
0.017356514930725098,0.975767366720517,0.9301292407108239,0.762287263056522
0.017203032970428467,0.9759693053311793,0.9301292407108239,0.762287263056522
0.01713499426841736,0.9759693053311793,0.930735056542811,0.762287263056522
0.017118781805038452,0.9761712439418416,0.930735056542811,0.762287263056522
0.01662832498550415,0.9761712439418416,0.9325525040387722,0.762287263056522
0.016620010137557983,0.976373182552504,0.9325525040387722,0.762287263056522
0.016416043043136597,0.976373182552504,0.9333602584814217,0.762287263056522
0.016390502452850342,0.9765751211631664,0.9333602584814217,0.762287263056522
0.016199737787246704,0.9765751211631664,0.9339660743134087,0.762287263056522
0.016181111335754395,0.9767770597738288,0.9339660743134087,0.762287263056522
0.016109883785247803,0.9767770597738288,0.9347738287560582,0.762287263056522
0.016102194786071777,0.9769789983844911,0.9347738287560582,0.762287263056522
0.015794962644577026,0.9769789983844911,0.9361873990306947,0.762287263056522
0.01575249433517456,0.9773828756058158,0.9361873990306947,0.762287263056522
0.015668123960494995,0.9773828756058158,0.9369951534733441,0.762287263056522
0.01561039686203003,0.9775848142164781,0.9369951534733441,0.762287263056522
0.015427500009536743,0.9775848142164781,0.9376009693053312,0.762287263056522
0.01540839672088623,0.9777867528271406,0.9376009693053312,0.762287263056522
0.015377461910247803,0.9777867528271406,0.9380048465266559,0.762287263056522
0.015361398458480835,0.9779886914378029,0.9380048465266559,0.762287263056522
0.015142202377319336,0.9779886914378029,0.93921647819063,0.762287263056522
0.015060275793075562,0.9781906300484653,0.93921647819063,0.762287263056522
0.015030771493911743,0.9781906300484653,0.9396203554119548,0.762287263056522
0.015010863542556763,0.9783925686591276,0.9396203554119548,0.762287263056522
0.015000492334365845,0.9783925686591276,0.9398222940226171,0.762287263056522
0.01492232084274292,0.9787964458804523,0.9398222940226171,0.762287263056522
0.0147896409034729,0.9787964458804523,0.9400242326332795,0.762287263056522
0.0147818922996521,0.9789983844911146,0.9400242326332795,0.762287263056522
0.014571011066436768,0.9789983844911146,0.9410339256865913,0.762287263056522
0.014493077993392944,0.9794022617124394,0.9410339256865913,0.762287263056522
0.014417529106140137,0.9794022617124394,0.9412358642972536,0.762287263056522
0.014392316341400146,0.9796042003231018,0.9412358642972536,0.762287263056522
0.014202386140823364,0.9796042003231018,0.942043618739903,0.762287263056522
0.014181375503540039,0.9798061389337641,0.942043618739903,0.762287263056522
0.014166265726089478,0.9798061389337641,0.9428513731825525,0.762287263056522
0.014061540365219116,0.9802100161550888,0.9428513731825525,0.762287263056522
0.014020085334777832,0.9802100161550888,0.9430533117932148,0.762287263056522
0.013984143733978271,0.9804119547657512,0.9430533117932148,0.762287263056522
0.013978630304336548,0.9804119547657512,0.9432552504038773,0.762287263056522
0.013928264379501343,0.9808158319870759,0.9432552504038773,0.762287263056522
0.013925433158874512,0.9808158319870759,0.9434571890145396,0.762287263056522
0.013804882764816284,0.9810177705977383,0.9434571890145396,0.762287263056522
0.013705819845199585,0.9810177705977383,0.9440630048465266,0.762287263056522
0.013574957847595215,0.9812197092084006,0.9440630048465266,0.762287263056522
0.01349613070487976,0.9812197092084006,0.9446688206785138,0.762287263056522
0.013421475887298584,0.9816235864297254,0.9446688206785138,0.762287263056522
0.013227641582489014,0.9816235864297254,0.9456785137318255,0.762287263056522
0.013152629137039185,0.9818255250403877,0.9456785137318255,0.762287263056522
0.013092488050460815,0.9818255250403877,0.9460823909531503,0.762287263056522
0.012961924076080322,0.9820274636510501,0.9460823909531503,0.762287263056522
0.012913435697555542,0.9820274636510501,0.9462843295638126,0.762287263056522
0.012882620096206665,0.9822294022617124,0.9462843295638126,0.762287263056522
0.01287791132926941,0.9822294022617124,0.946486268174475,0.762287263056522
0.012845635414123535,0.9824313408723748,0.946486268174475,0.762287263056522
0.01221388578414917,0.9824313408723748,0.9499192245557351,0.762287263056522
0.01220664381980896,0.9826332794830371,0.9499192245557351,0.762287263056522
0.012188345193862915,0.9826332794830371,0.9501211631663974,0.762287263056522
0.012105464935302734,0.9832390953150242,0.9501211631663974,0.762287263056522
0.01197710633277893,0.9832390953150242,0.9503231017770598,0.762287263056522
0.011831909418106079,0.9838449111470113,0.9503231017770598,0.762287263056522
0.01157495379447937,0.9838449111470113,0.9515347334410339,0.762287263056522
0.0114535391330719,0.9840468497576736,0.9515347334410339,0.762287263056522
0.011208772659301758,0.9840468497576736,0.9529483037156704,0.762287263056522
0.011158734560012817,0.9842487883683361,0.9529483037156704,0.762287263056522
0.011070281267166138,0.9842487883683361,0.9531502423263328,0.762287263056522
0.01101672649383545,0.9844507269789984,0.9531502423263328,0.762287263056522
0.010761469602584839,0.9844507269789984,0.9541599353796446,0.762287263056522
0.010701894760131836,0.9850565428109854,0.9541599353796446,0.762287263056522
0.010562688112258911,0.9850565428109854,0.9545638126009693,0.762287263056522
0.010549992322921753,0.9852584814216478,0.9545638126009693,0.762287263056522
0.010285377502441406,0.9852584814216478,0.9553715670436187,0.762287263056522
0.010164409875869751,0.9858642972536349,0.9553715670436187,0.762287263056522
0.010111778974533081,0.9858642972536349,0.9557754442649434,0.762287263056522
0.010037153959274292,0.9860662358642972,0.9557754442649434,0.762287263056522
0.010021030902862549,0.9860662358642972,0.9561793214862682,0.762287263056522
0.009996891021728516,0.9862681744749596,0.9561793214862682,0.762287263056522
0.009949296712875366,0.9862681744749596,0.9565831987075929,0.762287263056522
0.009945303201675415,0.9864701130856219,0.9565831987075929,0.762287263056522
0.00982600450515747,0.9864701130856219,0.9573909531502424,0.762287263056522
0.009804368019104004,0.9866720516962844,0.9573909531502424,0.762287263056522
0.009517937898635864,0.9866720516962844,0.9594103392568659,0.762287263056522
0.009424716234207153,0.9868739903069467,0.9594103392568659,0.762287263056522
0.0093955397605896,0.9868739903069467,0.9596122778675282,0.762287263056522
0.009371280670166016,0.9870759289176091,0.9596122778675282,0.762287263056522
0.009227097034454346,0.9870759289176091,0.960016155088853,0.762287263056522
0.009188681840896606,0.9872778675282714,0.960016155088853,0.762287263056522
0.009188622236251831,0.9872778675282714,0.9602180936995154,0.762287263056522
0.00918567180633545,0.9874798061389337,0.9602180936995154,0.762287263056522
0.00892612338066101,0.9874798061389337,0.9612277867528272,0.762287263056522
0.008915543556213379,0.9876817447495961,0.9612277867528272,0.762287263056522
0.008782684803009033,0.9876817447495961,0.9624394184168013,0.762287263056522
0.008776992559432983,0.9878836833602584,0.9624394184168013,0.762287263056522
0.008512884378433228,0.9878836833602584,0.9638529886914378,0.762287263056522
0.008159458637237549,0.9886914378029079,0.9638529886914378,0.762287263056522
0.008112549781799316,0.9886914378029079,0.9644588045234249,0.762287263056522
0.008082330226898193,0.9890953150242326,0.9644588045234249,0.762287263056522
0.008055508136749268,0.9890953150242326,0.965064620355412,0.762287263056522
0.008015602827072144,0.989297253634895,0.965064620355412,0.762287263056522
0.007666409015655518,0.989297253634895,0.9666801292407108,0.762287263056522
0.00765344500541687,0.9894991922455574,0.9666801292407108,0.762287263056522
0.007560014724731445,0.9894991922455574,0.9672859450726979,0.762287263056522
0.007546961307525635,0.9897011308562197,0.9672859450726979,0.762287263056522
0.007529467344284058,0.9897011308562197,0.9680936995153473,0.762287263056522
0.007480412721633911,0.9899030694668821,0.9680936995153473,0.762287263056522
0.007428467273712158,0.9899030694668821,0.9682956381260097,0.762287263056522
0.007328540086746216,0.9901050080775444,0.9682956381260097,0.762287263056522
0.007139533758163452,0.9901050080775444,0.9695072697899838,0.762287263056522
0.007093638181686401,0.9903069466882067,0.9695072697899838,0.762287263056522
0.007057458162307739,0.9903069466882067,0.9699111470113085,0.762287263056522
0.0070427656173706055,0.9905088852988692,0.9699111470113085,0.762287263056522
0.006808966398239136,0.9905088852988692,0.971324717285945,0.762287263056522
0.006793558597564697,0.9907108239095315,0.971324717285945,0.762287263056522
0.006732642650604248,0.9907108239095315,0.9715266558966075,0.762287263056522
0.0067150890827178955,0.9909127625201939,0.9715266558966075,0.762287263056522
0.006681889295578003,0.9909127625201939,0.9719305331179321,0.762287263056522
0.006565690040588379,0.9913166397415186,0.9719305331179321,0.762287263056522
0.006506174802780151,0.9913166397415186,0.9725363489499192,0.762287263056522
0.006501108407974243,0.9915185783521809,0.9725363489499192,0.762287263056522
0.006079494953155518,0.9915185783521809,0.9743537964458805,0.762287263056522
0.0060048699378967285,0.9917205169628432,0.9743537964458805,0.762287263056522
0.005854904651641846,0.9917205169628432,0.975767366720517,0.762287263056522
0.0057923197746276855,0.9919224555735057,0.975767366720517,0.762287263056522
0.0057814717292785645,0.9919224555735057,0.9759693053311793,0.762287263056522
0.0057090818881988525,0.992124394184168,0.9759693053311793,0.762287263056522
0.0055983662605285645,0.992124394184168,0.9765751211631664,0.762287263056522
0.0055603086948394775,0.9923263327948304,0.9765751211631664,0.762287263056522
0.005466192960739136,0.9923263327948304,0.9767770597738288,0.762287263056522
0.005452573299407959,0.9925282714054927,0.9767770597738288,0.762287263056522
0.005442887544631958,0.9925282714054927,0.9769789983844911,0.762287263056522
0.005421817302703857,0.9927302100161551,0.9769789983844911,0.762287263056522
0.00514337420463562,0.9927302100161551,0.97859450726979,0.762287263056522
0.005070418119430542,0.9931340872374798,0.97859450726979,0.762287263056522
0.005063682794570923,0.9931340872374798,0.9787964458804523,0.762287263056522
0.005063176155090332,0.9933360258481422,0.9787964458804523,0.762287263056522
0.005050599575042725,0.9933360258481422,0.9789983844911146,0.762287263056522
0.005045026540756226,0.9935379644588045,0.9789983844911146,0.762287263056522
0.004906743764877319,0.9935379644588045,0.9794022617124394,0.762287263056522
0.00478363037109375,0.9939418416801292,0.9794022617124394,0.762287263056522
0.004645556211471558,0.9939418416801292,0.9800080775444265,0.762287263056522
0.004618942737579346,0.994345718901454,0.9800080775444265,0.762287263056522
0.004540771245956421,0.994345718901454,0.9806138933764136,0.762287263056522
0.004475921392440796,0.9945476575121163,0.9806138933764136,0.762287263056522
0.004339098930358887,0.9945476575121163,0.9816235864297254,0.762287263056522
0.004273772239685059,0.994951534733441,0.9816235864297254,0.762287263056522
0.004091978073120117,0.994951534733441,0.9834410339256866,0.762287263056522
0.004029303789138794,0.9951534733441034,0.9834410339256866,0.762287263056522
0.003916621208190918,0.9951534733441034,0.9850565428109854,0.762287263056522
0.00385931134223938,0.9953554119547657,0.9850565428109854,0.762287263056522
0.003833770751953125,0.9953554119547657,0.9856623586429726,0.762287263056522
0.003798067569732666,0.9955573505654282,0.9856623586429726,0.762287263056522
0.003777801990509033,0.9955573505654282,0.9858642972536349,0.762287263056522
0.0036964714527130127,0.9959612277867528,0.9858642972536349,0.762287263056522
0.00353124737739563,0.9959612277867528,0.9864701130856219,0.762287263056522
0.003417789936065674,0.9961631663974152,0.9864701130856219,0.762287263056522
0.003208249807357788,0.9961631663974152,0.9868739903069467,0.762287263056522
0.0031689107418060303,0.9963651050080775,0.9868739903069467,0.762287263056522
0.003085196018218994,0.9963651050080775,0.9872778675282714,0.762287263056522
0.0030625760555267334,0.9965670436187399,0.9872778675282714,0.762287263056522
0.003014504909515381,0.9965670436187399,0.9874798061389337,0.762287263056522
0.0030067861080169678,0.9967689822294022,0.9874798061389337,0.762287263056522
0.00287589430809021,0.9967689822294022,0.9880856219709209,0.762287263056522
0.0028517544269561768,0.9969709208400647,0.9880856219709209,0.762287263056522
0.0027714967727661133,0.9969709208400647,0.9884894991922456,0.762287263056522
0.00270235538482666,0.9973747980613893,0.9884894991922456,0.762287263056522
0.00265386700630188,0.9973747980613893,0.9888933764135702,0.762287263056522
0.0025523602962493896,0.9975767366720517,0.9888933764135702,0.762287263056522
0.0024953484535217285,0.9975767366720517,0.9890953150242326,0.762287263056522
0.0024813413619995117,0.997778675282714,0.9890953150242326,0.762287263056522
0.002426445484161377,0.997778675282714,0.9899030694668821,0.762287263056522
0.0023149847984313965,0.9981825525040388,0.9899030694668821,0.762287263056522
0.0023079216480255127,0.9981825525040388,0.9901050080775444,0.762287263056522
0.0023012161254882812,0.9983844911147012,0.9901050080775444,0.762287263056522
0.0021247267723083496,0.9983844911147012,0.9909127625201939,0.762287263056522
0.0020931661128997803,0.9987883683360258,0.9909127625201939,0.762287263056522
0.0020196735858917236,0.9987883683360258,0.9911147011308562,0.762287263056522
0.0019224584102630615,0.9989903069466882,0.9911147011308562,0.762287263056522
0.0016830265522003174,0.9989903069466882,0.992124394184168,0.762287263056522
0.001619189977645874,0.9991922455573505,0.992124394184168,0.762287263056522
0.0015735924243927002,0.9991922455573505,0.9925282714054927,0.762287263056522
0.001555800437927246,0.999394184168013,0.9925282714054927,0.762287263056522
0.0015348494052886963,0.999394184168013,0.9929321486268174,0.762287263056522
0.0014249086380004883,0.9997980613893377,0.9929321486268174,0.762287263056522
0.0007089674472808838,0.9997980613893377,0.9965670436187399,0.762287263056522
0.0007006525993347168,1.0,0.9965670436187399,0.762287263056522
6.586313247680664e-06,1.0,1.0,0.762287263056522


==> figures/data/mislabeling/nonlinear_eps0_5_roc_data.csv <==
threshold,TPR,FPR,AUROC
inf,0.0,0.0,0.904089558632011
3.1196482181549072,0.00020193861066235866,0.0,0.904089558632011
1.5440270900726318,0.11167205169628433,0.0,0.904089558632011
1.5439095497131348,0.11167205169628433,0.00020193861066235866,0.904089558632011
1.535710334777832,0.11369143780290791,0.00020193861066235866,0.904089558632011
1.5348401069641113,0.11369143780290791,0.0004038772213247173,0.904089558632011
1.5343518257141113,0.11389337641357028,0.0004038772213247173,0.904089558632011
1.5337672233581543,0.11389337641357028,0.0006058158319870759,0.904089558632011
1.4520909786224365,0.14034733441033925,0.0006058158319870759,0.904089558632011
1.4519720077514648,0.14034733441033925,0.0008077544426494346,0.904089558632011
1.4258041381835938,0.15145395799676897,0.0008077544426494346,0.904089558632011
1.4248442649841309,0.15145395799676897,0.0010096930533117932,0.904089558632011
1.4009153842926025,0.15932956381260097,0.0010096930533117932,0.904089558632011
1.4007031917572021,0.15932956381260097,0.0012116316639741518,0.904089558632011
1.3856050968170166,0.16558966074313408,0.0012116316639741518,0.904089558632011
1.384883165359497,0.16558966074313408,0.0014135702746365104,0.904089558632011
1.346534013748169,0.17851373182552505,0.0014135702746365104,0.904089558632011
1.3459572792053223,0.17851373182552505,0.0016155088852988692,0.904089558632011
1.3274898529052734,0.18780290791599355,0.0016155088852988692,0.904089558632011
1.3266525268554688,0.18780290791599355,0.0018174474959612278,0.904089558632011
1.297410249710083,0.19931340872374798,0.0018174474959612278,0.904089558632011
1.297011375427246,0.19931340872374798,0.0020193861066235864,0.904089558632011
1.2903497219085693,0.202140549273021,0.0020193861066235864,0.904089558632011
1.2896819114685059,0.202140549273021,0.0022213247172859453,0.904089558632011
1.2592661380767822,0.21647819063004847,0.0022213247172859453,0.904089558632011
1.2587528228759766,0.21647819063004847,0.0024232633279483036,0.904089558632011
1.2298319339752197,0.23081583198707592,0.0024232633279483036,0.904089558632011
1.2298133373260498,0.23081583198707592,0.0026252019386106625,0.904089558632011
1.1896388530731201,0.2508077544426494,0.0026252019386106625,0.904089558632011
1.1892857551574707,0.2508077544426494,0.002827140549273021,0.904089558632011
1.1540114879608154,0.2689822294022617,0.002827140549273021,0.904089558632011
1.153331995010376,0.2689822294022617,0.0030290791599353797,0.904089558632011
1.0902228355407715,0.30290791599353795,0.0030290791599353797,0.904089558632011
1.0901174545288086,0.30290791599353795,0.0032310177705977385,0.904089558632011
1.0797040462493896,0.3099757673667205,0.0032310177705977385,0.904089558632011
1.079470157623291,0.3099757673667205,0.003432956381260097,0.904089558632011
1.07417631149292,0.3119951534733441,0.003432956381260097,0.904089558632011
1.0730094909667969,0.3119951534733441,0.0036348949919224557,0.904089558632011
1.0657641887664795,0.3168416801292407,0.0036348949919224557,0.904089558632011
1.0652234554290771,0.3168416801292407,0.003836833602584814,0.904089558632011
1.0644068717956543,0.31764943457189015,0.003836833602584814,0.904089558632011
1.0643372535705566,0.31764943457189015,0.004038772213247173,0.904089558632011
1.009688138961792,0.34693053311793215,0.004038772213247173,0.904089558632011
1.0096724033355713,0.34693053311793215,0.004240710823909532,0.904089558632011
0.9929400086402893,0.3578352180936995,0.004240710823909532,0.904089558632011
0.9927975535392761,0.3578352180936995,0.0044426494345718905,0.904089558632011
0.9919901490211487,0.35904684975767365,0.0044426494345718905,0.904089558632011
0.9918834567070007,0.35904684975767365,0.0046445880452342485,0.904089558632011
0.9737161993980408,0.37237479806138934,0.0046445880452342485,0.904089558632011
0.9734790921211243,0.37237479806138934,0.004846526655896607,0.904089558632011
0.9685114026069641,0.3756058158319871,0.004846526655896607,0.904089558632011
0.9683875441551208,0.3756058158319871,0.005048465266558966,0.904089558632011
0.9644636511802673,0.3780290791599354,0.005048465266558966,0.904089558632011
0.9643459916114807,0.3780290791599354,0.005250403877221325,0.904089558632011
0.9601286053657532,0.3802504038772213,0.005250403877221325,0.904089558632011
0.9590604901313782,0.3802504038772213,0.005452342487883684,0.904089558632011
0.9576166272163391,0.38126009693053314,0.005452342487883684,0.904089558632011
0.9572660326957703,0.38126009693053314,0.005654281098546042,0.904089558632011
0.9562525153160095,0.38206785137318255,0.005654281098546042,0.904089558632011
0.9562047123908997,0.38206785137318255,0.0058562197092084005,0.904089558632011
0.952161967754364,0.385702746365105,0.0058562197092084005,0.904089558632011
0.9519605040550232,0.385702746365105,0.006058158319870759,0.904089558632011
0.9357219338417053,0.3943861066235864,0.006058158319870759,0.904089558632011
0.9351878762245178,0.3943861066235864,0.006260096930533118,0.904089558632011
0.9276450276374817,0.39862681744749595,0.006260096930533118,0.904089558632011
0.9272676110267639,0.3990306946688207,0.006260096930533118,0.904089558632011
0.9252212643623352,0.401453957996769,0.006260096930533118,0.904089558632011
0.9246892333030701,0.401453957996769,0.006462035541195477,0.904089558632011
0.9197966456413269,0.40387722132471726,0.006462035541195477,0.904089558632011
0.9196974635124207,0.40387722132471726,0.006663974151857835,0.904089558632011
0.9152353405952454,0.4067043618739903,0.006663974151857835,0.904089558632011
0.9149159789085388,0.4067043618739903,0.006865912762520194,0.904089558632011
0.9036709666252136,0.41478190630048467,0.006865912762520194,0.904089558632011
0.9036048054695129,0.41478190630048467,0.0070678513731825526,0.904089558632011
0.8946707844734192,0.42205169628432954,0.0070678513731825526,0.904089558632011
0.8943118453025818,0.42205169628432954,0.00747172859450727,0.904089558632011
0.8934282660484314,0.422859450726979,0.00747172859450727,0.904089558632011
0.892210066318512,0.422859450726979,0.007673667205169628,0.904089558632011
0.88309246301651,0.42932148626817446,0.007673667205169628,0.904089558632011
0.883053719997406,0.42932148626817446,0.007875605815831988,0.904089558632011
0.8646263480186462,0.4422455573505654,0.007875605815831988,0.904089558632011
0.8643065094947815,0.4422455573505654,0.008077544426494346,0.904089558632011
0.8590773940086365,0.44648626817447495,0.008077544426494346,0.904089558632011
0.8590535521507263,0.44648626817447495,0.008279483037156704,0.904089558632011
0.8515738844871521,0.45032310177705975,0.008279483037156704,0.904089558632011
0.8514755368232727,0.45032310177705975,0.008481421647819063,0.904089558632011
0.8410444855690002,0.4590064620355412,0.008481421647819063,0.904089558632011
0.8405910134315491,0.4590064620355412,0.008683360258481421,0.904089558632011
0.8288405537605286,0.4664781906300485,0.008683360258481421,0.904089558632011
0.8285179734230042,0.4664781906300485,0.008885298869143781,0.904089558632011
0.8146657347679138,0.4765751211631664,0.008885298869143781,0.904089558632011
0.8142004609107971,0.4765751211631664,0.009087237479806139,0.904089558632011
0.7994788289070129,0.486470113085622,0.009087237479806139,0.904089558632011
0.7991785407066345,0.486470113085622,0.009289176090468497,0.904089558632011
0.7959794402122498,0.48990306946688206,0.009289176090468497,0.904089558632011
0.795741617679596,0.48990306946688206,0.009491114701130857,0.904089558632011
0.792091429233551,0.49212439418416803,0.009491114701130857,0.904089558632011
0.7920467257499695,0.49212439418416803,0.009693053311793215,0.904089558632011
0.7913928627967834,0.49293214862681745,0.009693053311793215,0.904089558632011
0.7909496426582336,0.49293214862681745,0.009894991922455574,0.904089558632011
0.7869188189506531,0.4969709208400646,0.009894991922455574,0.904089558632011
0.786848247051239,0.4969709208400646,0.010096930533117932,0.904089558632011
0.7828057408332825,0.4991922455573506,0.010096930533117932,0.904089558632011
0.782724916934967,0.4991922455573506,0.01029886914378029,0.904089558632011
0.7809033989906311,0.5020193861066236,0.01029886914378029,0.904089558632011
0.7806794047355652,0.5020193861066236,0.01050080775444265,0.904089558632011
0.78006511926651,0.5030290791599353,0.01050080775444265,0.904089558632011
0.7797284722328186,0.5030290791599353,0.010702746365105008,0.904089558632011
0.7743069529533386,0.5074717285945073,0.010702746365105008,0.904089558632011
0.7742688059806824,0.5074717285945073,0.010904684975767368,0.904089558632011
0.7706819176673889,0.5111066235864298,0.010904684975767368,0.904089558632011
0.7706651091575623,0.5111066235864298,0.011106623586429725,0.904089558632011
0.7698633074760437,0.5115105008077544,0.011106623586429725,0.904089558632011
0.7697332501411438,0.5115105008077544,0.011308562197092083,0.904089558632011
0.7631017565727234,0.5161550888529887,0.011308562197092083,0.904089558632011
0.7627328038215637,0.5161550888529887,0.011510500807754443,0.904089558632011
0.7600570321083069,0.5179725363489499,0.011510500807754443,0.904089558632011
0.7597706913948059,0.5179725363489499,0.011712439418416801,0.904089558632011
0.7571902871131897,0.5203957996768982,0.011712439418416801,0.904089558632011
0.7571094632148743,0.5203957996768982,0.01191437802907916,0.904089558632011
0.7538520693778992,0.5220113085621971,0.01191437802907916,0.904089558632011
0.7538518309593201,0.5220113085621971,0.012116316639741519,0.904089558632011
0.7521288990974426,0.5228190630048465,0.012116316639741519,0.904089558632011
0.7516303658485413,0.5228190630048465,0.012318255250403877,0.904089558632011
0.7510412335395813,0.5232229402261712,0.012318255250403877,0.904089558632011
0.7508212924003601,0.5232229402261712,0.012722132471728594,0.904089558632011
0.7471790909767151,0.5260500807754442,0.012722132471728594,0.904089558632011
0.7471006512641907,0.5260500807754442,0.012924071082390954,0.904089558632011
0.7458539605140686,0.5274636510500808,0.012924071082390954,0.904089558632011
0.7458396553993225,0.5274636510500808,0.013126009693053312,0.904089558632011
0.7454126477241516,0.5280694668820679,0.013126009693053312,0.904089558632011
0.7453121542930603,0.5280694668820679,0.01332794830371567,0.904089558632011
0.7447280287742615,0.529281098546042,0.01332794830371567,0.904089558632011
0.7446481585502625,0.529281098546042,0.01352988691437803,0.904089558632011
0.7365501523017883,0.5339256865912763,0.01352988691437803,0.904089558632011
0.7348852753639221,0.5339256865912763,0.013933764135702747,0.904089558632011
0.7308279871940613,0.5365508885298869,0.013933764135702747,0.904089558632011
0.7308271527290344,0.5365508885298869,0.014135702746365105,0.904089558632011
0.7299709916114807,0.5373586429725363,0.014135702746365105,0.904089558632011
0.729624330997467,0.5373586429725363,0.014337641357027463,0.904089558632011
0.7238571047782898,0.5422051696284329,0.014337641357027463,0.904089558632011
0.7237991690635681,0.5422051696284329,0.014539579967689823,0.904089558632011
0.7201207280158997,0.5452342487883683,0.014539579967689823,0.904089558632011
0.7197906374931335,0.5452342487883683,0.01474151857835218,0.904089558632011
0.7176777720451355,0.5470516962843296,0.01474151857835218,0.904089558632011
0.7175067067146301,0.5470516962843296,0.01494345718901454,0.904089558632011
0.7163309454917908,0.5474555735056543,0.01494345718901454,0.904089558632011
0.7157198786735535,0.5474555735056543,0.015145395799676898,0.904089558632011
0.7127286791801453,0.5504846526655897,0.015145395799676898,0.904089558632011
0.7123138308525085,0.5504846526655897,0.015347334410339256,0.904089558632011
0.711128294467926,0.5518982229402262,0.015347334410339256,0.904089558632011
0.7110797762870789,0.5518982229402262,0.015549273021001616,0.904089558632011
0.7105355858802795,0.5521001615508885,0.015549273021001616,0.904089558632011
0.7100092768669128,0.5521001615508885,0.015751211631663976,0.904089558632011
0.7097538113594055,0.5523021001615509,0.015751211631663976,0.904089558632011
0.7091533541679382,0.5523021001615509,0.01615508885298869,0.904089558632011
0.7050191760063171,0.5571486268174475,0.01615508885298869,0.904089558632011
0.7049570679664612,0.5571486268174475,0.01635702746365105,0.904089558632011
0.7047645449638367,0.5573505654281099,0.01635702746365105,0.904089558632011
0.7047242522239685,0.5573505654281099,0.016558966074313407,0.904089558632011
0.7020997405052185,0.5581583198707593,0.016558966074313407,0.904089558632011
0.7018268704414368,0.5581583198707593,0.016760904684975767,0.904089558632011
0.6997564435005188,0.5601777059773829,0.016760904684975767,0.904089558632011
0.6997258067131042,0.5601777059773829,0.016962843295638127,0.904089558632011
0.6920785307884216,0.5672455573505655,0.016962843295638127,0.904089558632011
0.6917540431022644,0.5672455573505655,0.017164781906300483,0.904089558632011
0.6911855340003967,0.5676494345718901,0.017164781906300483,0.904089558632011
0.6910967230796814,0.5676494345718901,0.017366720516962843,0.904089558632011
0.6907128691673279,0.5682552504038773,0.017366720516962843,0.904089558632011
0.690697968006134,0.5682552504038773,0.017568659127625202,0.904089558632011
0.6876451373100281,0.5704765751211631,0.017568659127625202,0.904089558632011
0.6871736645698547,0.5704765751211631,0.017770597738287562,0.904089558632011
0.6845435500144958,0.5716882067851373,0.017770597738287562,0.904089558632011
0.6845369935035706,0.5716882067851373,0.01797253634894992,0.904089558632011
0.6838869452476501,0.572092084006462,0.01797253634894992,0.904089558632011
0.6838634610176086,0.572092084006462,0.018174474959612278,0.904089558632011
0.6837964653968811,0.5722940226171244,0.018174474959612278,0.904089558632011
0.6837347149848938,0.5722940226171244,0.018376413570274638,0.904089558632011
0.6835537552833557,0.5724959612277868,0.018376413570274638,0.904089558632011
0.682851254940033,0.5724959612277868,0.018578352180936994,0.904089558632011
0.6809983849525452,0.574313408723748,0.018578352180936994,0.904089558632011
0.680863082408905,0.574313408723748,0.018780290791599354,0.904089558632011
0.6796944737434387,0.5749192245557351,0.018780290791599354,0.904089558632011
0.6793567538261414,0.5749192245557351,0.018982229402261713,0.904089558632011
0.6775415539741516,0.5761308562197092,0.018982229402261713,0.904089558632011
0.6770535111427307,0.5761308562197092,0.01938610662358643,0.904089558632011
0.6740755438804626,0.5783521809369951,0.01938610662358643,0.904089558632011
0.6735568642616272,0.5783521809369951,0.01958804523424879,0.904089558632011
0.6714639067649841,0.5807754442649434,0.01958804523424879,0.904089558632011
0.6714246869087219,0.5807754442649434,0.01978998384491115,0.904089558632011
0.670600950717926,0.5815831987075929,0.01978998384491115,0.904089558632011
0.6703854203224182,0.5815831987075929,0.019991922455573505,0.904089558632011
0.6702165007591248,0.5817851373182552,0.019991922455573505,0.904089558632011
0.6697728037834167,0.5817851373182552,0.020193861066235864,0.904089558632011
0.6638181805610657,0.5870355411954766,0.020193861066235864,0.904089558632011
0.663341224193573,0.5870355411954766,0.020395799676898224,0.904089558632011
0.6632080674171448,0.5872374798061389,0.020395799676898224,0.904089558632011
0.6631187796592712,0.5872374798061389,0.02059773828756058,0.904089558632011
0.6628946661949158,0.5874394184168013,0.02059773828756058,0.904089558632011
0.6628841757774353,0.5874394184168013,0.02079967689822294,0.904089558632011
0.6615418791770935,0.5880452342487884,0.02079967689822294,0.904089558632011
0.6613306403160095,0.5880452342487884,0.0210016155088853,0.904089558632011
0.6597554087638855,0.5888529886914378,0.0210016155088853,0.904089558632011
0.6597301363945007,0.5888529886914378,0.021203554119547656,0.904089558632011
0.6591714024543762,0.5892568659127625,0.021203554119547656,0.904089558632011
0.6590673327445984,0.5892568659127625,0.021405492730210016,0.904089558632011
0.6552463173866272,0.5916801292407108,0.021405492730210016,0.904089558632011
0.6552335619926453,0.5916801292407108,0.021607431340872375,0.904089558632011
0.6551286578178406,0.5918820678513732,0.021607431340872375,0.904089558632011
0.6550500988960266,0.5918820678513732,0.021809369951534735,0.904089558632011
0.6498615145683289,0.5953150242326333,0.021809369951534735,0.904089558632011
0.6495549082756042,0.5953150242326333,0.02221324717285945,0.904089558632011
0.6471055150032043,0.596324717285945,0.02221324717285945,0.904089558632011
0.6469636559486389,0.596324717285945,0.02241518578352181,0.904089558632011
0.6469162106513977,0.5965266558966075,0.02241518578352181,0.904089558632011
0.6465170979499817,0.5965266558966075,0.022617124394184167,0.904089558632011
0.6464627385139465,0.5967285945072698,0.022617124394184167,0.904089558632011
0.6460554003715515,0.5967285945072698,0.023021001615508886,0.904089558632011
0.644499659538269,0.5981421647819063,0.023021001615508886,0.904089558632011
0.6442176103591919,0.5981421647819063,0.023222940226171242,0.904089558632011
0.6431669592857361,0.598546042003231,0.023222940226171242,0.904089558632011
0.6431432366371155,0.598546042003231,0.023424878836833602,0.904089558632011
0.6414955854415894,0.5997576736672051,0.023424878836833602,0.904089558632011
0.6405795216560364,0.5997576736672051,0.023626817447495962,0.904089558632011
0.6402958035469055,0.6003634894991923,0.023626817447495962,0.904089558632011
0.6398927569389343,0.6003634894991923,0.02382875605815832,0.904089558632011
0.6388893723487854,0.6015751211631664,0.02382875605815832,0.904089558632011
0.6386633515357971,0.6015751211631664,0.024030694668820678,0.904089558632011
0.6381426453590393,0.6021809369951535,0.024030694668820678,0.904089558632011
0.6378852725028992,0.6021809369951535,0.024232633279483037,0.904089558632011
0.6369548439979553,0.6031906300484653,0.024232633279483037,0.904089558632011
0.6368235349655151,0.6031906300484653,0.024434571890145397,0.904089558632011
0.6367986798286438,0.60359450726979,0.024434571890145397,0.904089558632011
0.63665372133255,0.60359450726979,0.024636510500807753,0.904089558632011
0.6348652243614197,0.6052100161550888,0.024636510500807753,0.904089558632011
0.6347659826278687,0.6052100161550888,0.024838449111470113,0.904089558632011
0.6341556310653687,0.6060177705977383,0.024838449111470113,0.904089558632011
0.6341527700424194,0.6060177705977383,0.025040387722132473,0.904089558632011
0.6333488821983337,0.6066235864297254,0.025040387722132473,0.904089558632011
0.6332998275756836,0.6066235864297254,0.02524232633279483,0.904089558632011
0.6326332092285156,0.6070274636510501,0.02524232633279483,0.904089558632011
0.6321946978569031,0.6070274636510501,0.025646203554119548,0.904089558632011
0.632179319858551,0.6072294022617124,0.025646203554119548,0.904089558632011
0.6321147084236145,0.6072294022617124,0.025848142164781908,0.904089558632011
0.6304144263267517,0.6088449111470113,0.025848142164781908,0.904089558632011
0.6297943592071533,0.6088449111470113,0.026252019386106624,0.904089558632011
0.6285708546638489,0.6104604200323102,0.026252019386106624,0.904089558632011
0.6281858682632446,0.6104604200323102,0.026453957996768983,0.904089558632011
0.6279790997505188,0.6108642972536349,0.026453957996768983,0.904089558632011
0.6272913813591003,0.6108642972536349,0.0268578352180937,0.904089558632011
0.6248995661735535,0.6134894991922456,0.0268578352180937,0.904089558632011
0.6246346235275269,0.6138933764135702,0.0268578352180937,0.904089558632011
0.6243458390235901,0.6144991922455574,0.0268578352180937,0.904089558632011
0.6242870688438416,0.6144991922455574,0.02705977382875606,0.904089558632011
0.623897910118103,0.6157108239095315,0.02705977382875606,0.904089558632011
0.6238212585449219,0.6157108239095315,0.027261712439418415,0.904089558632011
0.6212785243988037,0.6189418416801292,0.027261712439418415,0.904089558632011
0.6209919452667236,0.6189418416801292,0.027463651050080775,0.904089558632011
0.6182382106781006,0.6203554119547657,0.027463651050080775,0.904089558632011
0.6182380318641663,0.6203554119547657,0.027665589660743135,0.904089558632011
0.6177753210067749,0.6205573505654282,0.027665589660743135,0.904089558632011
0.616915762424469,0.6205573505654282,0.02806946688206785,0.904089558632011
0.6164720058441162,0.6213651050080775,0.02806946688206785,0.904089558632011
0.6161693334579468,0.6213651050080775,0.02827140549273021,0.904089558632011
0.6132241487503052,0.6229806138933764,0.02827140549273021,0.904089558632011
0.613186776638031,0.6229806138933764,0.02847334410339257,0.904089558632011
0.6102936863899231,0.6258077544426495,0.02847334410339257,0.904089558632011
0.6099504232406616,0.6258077544426495,0.028675282714054926,0.904089558632011
0.6089370250701904,0.6274232633279483,0.028675282714054926,0.904089558632011
0.6085947155952454,0.6274232633279483,0.028877221324717286,0.904089558632011
0.6082027554512024,0.627827140549273,0.028877221324717286,0.904089558632011
0.6081467866897583,0.627827140549273,0.029079159935379646,0.904089558632011
0.6071111559867859,0.6286348949919225,0.029079159935379646,0.904089558632011
0.6068143248558044,0.6286348949919225,0.029281098546042002,0.904089558632011
0.6067070364952087,0.6288368336025848,0.029281098546042002,0.904089558632011
0.6063304543495178,0.6288368336025848,0.02968497576736672,0.904089558632011
0.6056856513023376,0.6294426494345718,0.02968497576736672,0.904089558632011
0.6053534746170044,0.6294426494345718,0.02988691437802908,0.904089558632011
0.6044438481330872,0.630048465266559,0.02988691437802908,0.904089558632011
0.6042336821556091,0.630048465266559,0.030088852988691437,0.904089558632011
0.603252112865448,0.6312600969305331,0.030088852988691437,0.904089558632011
0.6032266616821289,0.6312600969305331,0.030290791599353797,0.904089558632011
0.6031096577644348,0.6314620355411955,0.030290791599353797,0.904089558632011
0.6029418110847473,0.6314620355411955,0.030492730210016156,0.904089558632011
0.6005759239196777,0.6322697899838449,0.030492730210016156,0.904089558632011
0.6001646518707275,0.6322697899838449,0.030694668820678513,0.904089558632011
0.6001155972480774,0.6324717285945073,0.030694668820678513,0.904089558632011
0.5999157428741455,0.6324717285945073,0.030896607431340872,0.904089558632011
0.5986407995223999,0.6334814216478191,0.030896607431340872,0.904089558632011
0.597983181476593,0.6334814216478191,0.031098546042003232,0.904089558632011
0.597588062286377,0.6336833602584814,0.031098546042003232,0.904089558632011
0.5974332690238953,0.6336833602584814,0.03130048465266559,0.904089558632011
0.5972914695739746,0.6338852988691438,0.03130048465266559,0.904089558632011
0.5968172550201416,0.6338852988691438,0.031704361873990304,0.904089558632011
0.5948396921157837,0.6350969305331179,0.031704361873990304,0.904089558632011
0.5943220257759094,0.6350969305331179,0.031906300484652664,0.904089558632011
0.5921236276626587,0.6363085621970921,0.031906300484652664,0.904089558632011
0.5918673872947693,0.6363085621970921,0.03210823909531502,0.904089558632011
0.5918663144111633,0.6365105008077544,0.03210823909531502,0.904089558632011
0.5914539694786072,0.6365105008077544,0.03231017770597738,0.904089558632011
0.5891042947769165,0.6387318255250404,0.03231017770597738,0.904089558632011
0.5890191197395325,0.6387318255250404,0.03251211631663974,0.904089558632011
0.5886789560317993,0.6393376413570274,0.03251211631663974,0.904089558632011
0.5885341763496399,0.6393376413570274,0.0327140549273021,0.904089558632011
0.5878772735595703,0.6401453957996769,0.0327140549273021,0.904089558632011
0.5878530144691467,0.6401453957996769,0.03291599353796446,0.904089558632011
0.5868792533874512,0.6409531502423264,0.03291599353796446,0.904089558632011
0.5865312814712524,0.6409531502423264,0.033117932148626815,0.904089558632011
0.5864140391349792,0.6411550888529887,0.033117932148626815,0.904089558632011
0.5863074660301208,0.6411550888529887,0.033319870759289175,0.904089558632011
0.5827802419662476,0.6433764135702746,0.033319870759289175,0.904089558632011
0.5818354487419128,0.6433764135702746,0.033521809369951534,0.904089558632011
0.5811129808425903,0.6441841680129241,0.033521809369951534,0.904089558632011
0.5809811949729919,0.6441841680129241,0.033723747980613894,0.904089558632011
0.5808557271957397,0.6443861066235864,0.033723747980613894,0.904089558632011
0.5807567238807678,0.6443861066235864,0.033925686591276254,0.904089558632011
0.5805600881576538,0.6449919224555735,0.033925686591276254,0.904089558632011
0.5802900195121765,0.6449919224555735,0.03412762520193861,0.904089558632011
0.5800772905349731,0.6451938610662359,0.03412762520193861,0.904089558632011
0.5800091028213501,0.6451938610662359,0.034329563812600966,0.904089558632011
0.5785290598869324,0.6466074313408724,0.034329563812600966,0.904089558632011
0.5783578753471375,0.6466074313408724,0.034531502423263326,0.904089558632011
0.5782150626182556,0.6468093699515347,0.034531502423263326,0.904089558632011
0.5780062079429626,0.6468093699515347,0.034733441033925685,0.904089558632011
0.577661395072937,0.6476171243941842,0.034733441033925685,0.904089558632011
0.5775851011276245,0.6476171243941842,0.034935379644588045,0.904089558632011
0.575354814529419,0.6510500807754442,0.034935379644588045,0.904089558632011
0.575065016746521,0.6510500807754442,0.035137318255250405,0.904089558632011
0.5735467076301575,0.6524636510500808,0.035137318255250405,0.904089558632011
0.5733132362365723,0.6524636510500808,0.035339256865912765,0.904089558632011
0.5728355050086975,0.6532714054927302,0.035339256865912765,0.904089558632011
0.5713934302330017,0.6532714054927302,0.03594507269789984,0.904089558632011
0.5707201957702637,0.653675282714055,0.03594507269789984,0.904089558632011
0.5706551671028137,0.653675282714055,0.036147011308562196,0.904089558632011
0.5700090527534485,0.6540791599353797,0.036147011308562196,0.904089558632011
0.5698705315589905,0.6540791599353797,0.036348949919224556,0.904089558632011
0.5679008960723877,0.6556946688206785,0.036348949919224556,0.904089558632011
0.5678109526634216,0.6556946688206785,0.036550888529886916,0.904089558632011
0.5654251575469971,0.6587237479806138,0.036550888529886916,0.904089558632011
0.5653630495071411,0.6587237479806138,0.036752827140549275,0.904089558632011
0.5650396347045898,0.6595315024232633,0.036752827140549275,0.904089558632011
0.5648393630981445,0.6595315024232633,0.036954765751211635,0.904089558632011
0.5621960759162903,0.6613489499192245,0.036954765751211635,0.904089558632011
0.5621448159217834,0.6613489499192245,0.03715670436187399,0.904089558632011
0.5600464344024658,0.6623586429725363,0.03715670436187399,0.904089558632011
0.5599509477615356,0.6623586429725363,0.03735864297253635,0.904089558632011
0.5572637915611267,0.6647819063004846,0.03735864297253635,0.904089558632011
0.557182252407074,0.6647819063004846,0.03756058158319871,0.904089558632011
0.5571125149726868,0.664983844911147,0.03756058158319871,0.904089558632011
0.5567822456359863,0.664983844911147,0.03776252019386107,0.904089558632011
0.5566504597663879,0.6651857835218093,0.03776252019386107,0.904089558632011
0.5566185116767883,0.6651857835218093,0.03796445880452343,0.904089558632011
0.5559497475624084,0.6653877221324718,0.03796445880452343,0.904089558632011
0.5554192662239075,0.6653877221324718,0.038166397415185786,0.904089558632011
0.5550390481948853,0.6655896607431341,0.038166397415185786,0.904089558632011
0.554701566696167,0.6655896607431341,0.0385702746365105,0.904089558632011
0.5526626110076904,0.6678109854604201,0.0385702746365105,0.904089558632011
0.5525941252708435,0.6678109854604201,0.03877221324717286,0.904089558632011
0.5522944331169128,0.6680129240710824,0.03877221324717286,0.904089558632011
0.5516598224639893,0.6680129240710824,0.03897415185783522,0.904089558632011
0.5511396527290344,0.6684168012924071,0.03897415185783522,0.904089558632011
0.5507872104644775,0.6684168012924071,0.03917609046849758,0.904089558632011
0.5480149984359741,0.6708400646203554,0.03917609046849758,0.904089558632011
0.5479010343551636,0.6708400646203554,0.03978190630048465,0.904089558632011
0.5466697812080383,0.6718497576736672,0.03978190630048465,0.904089558632011
0.5457547307014465,0.6718497576736672,0.04018578352180937,0.904089558632011
0.5456430912017822,0.6720516962843296,0.04018578352180937,0.904089558632011
0.5455361008644104,0.6720516962843296,0.04038772213247173,0.904089558632011
0.5453447699546814,0.6722536348949919,0.04038772213247173,0.904089558632011
0.5451576709747314,0.6722536348949919,0.04058966074313409,0.904089558632011
0.5431374311447144,0.6738691437802908,0.04058966074313409,0.904089558632011
0.5425212979316711,0.6738691437802908,0.04079159935379645,0.904089558632011
0.5420936942100525,0.6746768982229402,0.04079159935379645,0.904089558632011
0.5416279435157776,0.6746768982229402,0.04139741518578352,0.904089558632011
0.5397652387619019,0.6764943457189014,0.04139741518578352,0.904089558632011
0.5394009947776794,0.6764943457189014,0.04159935379644588,0.904089558632011
0.5381930470466614,0.6775040387722132,0.04159935379644588,0.904089558632011
0.5381836295127869,0.6775040387722132,0.04180129240710824,0.904089558632011
0.53792405128479,0.677907915993538,0.04180129240710824,0.904089558632011
0.5378437638282776,0.677907915993538,0.0420032310177706,0.904089558632011
0.5377989411354065,0.6783117932148627,0.0420032310177706,0.904089558632011
0.5376702547073364,0.6783117932148627,0.04220516962843296,0.904089558632011
0.5369834899902344,0.678513731825525,0.04220516962843296,0.904089558632011
0.5368425846099854,0.678513731825525,0.04240710823909531,0.904089558632011
0.5364053845405579,0.6791195476575121,0.04240710823909531,0.904089558632011
0.5357540249824524,0.6791195476575121,0.04321486268174475,0.904089558632011
0.535743236541748,0.6793214862681745,0.04321486268174475,0.904089558632011
0.5356924533843994,0.6793214862681745,0.04341680129240711,0.904089558632011
0.5345038175582886,0.6805331179321487,0.04341680129240711,0.904089558632011
0.5341770648956299,0.6805331179321487,0.04382067851373182,0.904089558632011
0.5338722467422485,0.6809369951534734,0.04382067851373182,0.904089558632011
0.5338173508644104,0.6809369951534734,0.04402261712439418,0.904089558632011
0.533806562423706,0.6811389337641357,0.04402261712439418,0.904089558632011
0.533670961856842,0.6811389337641357,0.0444264943457189,0.904089558632011
0.533044695854187,0.6819466882067852,0.0444264943457189,0.904089558632011
0.5329050421714783,0.6819466882067852,0.04462843295638126,0.904089558632011
0.5325412154197693,0.6827544426494345,0.04462843295638126,0.904089558632011
0.5324767231941223,0.6827544426494345,0.04483037156704362,0.904089558632011
0.5323463082313538,0.6833602584814217,0.04483037156704362,0.904089558632011
0.5307043194770813,0.6833602584814217,0.04543618739903069,0.904089558632011
0.5306885242462158,0.683562197092084,0.04543618739903069,0.904089558632011
0.5306879281997681,0.683562197092084,0.04563812600969305,0.904089558632011
0.5297350287437439,0.6851777059773829,0.04563812600969305,0.904089558632011
0.5293356776237488,0.6851777059773829,0.04604200323101777,0.904089558632011
0.5285568833351135,0.6859854604200323,0.04604200323101777,0.904089558632011
0.5281230211257935,0.6859854604200323,0.046647819063004844,0.904089558632011
0.5277548432350159,0.6865912762520194,0.046647819063004844,0.904089558632011
0.5277090072631836,0.6865912762520194,0.046849757673667204,0.904089558632011
0.5266938805580139,0.6873990306946688,0.046849757673667204,0.904089558632011
0.5266475677490234,0.6873990306946688,0.047051696284329564,0.904089558632011
0.5256206393241882,0.6888126009693053,0.047051696284329564,0.904089558632011
0.5255074501037598,0.6888126009693053,0.047253634894991924,0.904089558632011
0.5254802107810974,0.6890145395799677,0.047253634894991924,0.904089558632011
0.5252155065536499,0.6890145395799677,0.04765751211631664,0.904089558632011
0.5229584574699402,0.690831987075929,0.04765751211631664,0.904089558632011
0.522469699382782,0.690831987075929,0.047859450726978996,0.904089558632011
0.522261917591095,0.6912358642972536,0.047859450726978996,0.904089558632011
0.5211750268936157,0.6912358642972536,0.048061389337641355,0.904089558632011
0.5197291374206543,0.692043618739903,0.048061389337641355,0.904089558632011
0.5188162922859192,0.692043618739903,0.048465266558966075,0.904089558632011
0.5187276601791382,0.6922455573505655,0.048465266558966075,0.904089558632011
0.51857990026474,0.6922455573505655,0.048667205169628434,0.904089558632011
0.5163824558258057,0.694264943457189,0.048667205169628434,0.904089558632011
0.5151594281196594,0.694264943457189,0.048869143780290794,0.904089558632011
0.5146552920341492,0.6952746365105008,0.048869143780290794,0.904089558632011
0.5143775939941406,0.6952746365105008,0.04907108239095315,0.904089558632011
0.5142920613288879,0.6954765751211631,0.04907108239095315,0.904089558632011
0.5142452120780945,0.6954765751211631,0.049273021001615507,0.904089558632011
0.5140629410743713,0.6956785137318255,0.049273021001615507,0.904089558632011
0.5137208104133606,0.6956785137318255,0.049676898222940226,0.904089558632011
0.51339191198349,0.6960823909531503,0.049676898222940226,0.904089558632011
0.5132789015769958,0.6960823909531503,0.049878836833602586,0.904089558632011
0.5130788087844849,0.6962843295638126,0.049878836833602586,0.904089558632011
0.5125225186347961,0.6962843295638126,0.050282714054927305,0.904089558632011
0.512206494808197,0.6966882067851373,0.050282714054927305,0.904089558632011
0.5121053457260132,0.6966882067851373,0.05048465266558966,0.904089558632011
0.5116947889328003,0.697092084006462,0.05048465266558966,0.904089558632011
0.5113719701766968,0.697092084006462,0.05068659127625202,0.904089558632011
0.5111892223358154,0.6974959612277868,0.05068659127625202,0.904089558632011
0.5110167860984802,0.6974959612277868,0.05088852988691438,0.904089558632011
0.5103574991226196,0.6983037156704361,0.05088852988691438,0.904089558632011
0.5103329420089722,0.6983037156704361,0.05109046849757674,0.904089558632011
0.509541392326355,0.6991114701130856,0.05109046849757674,0.904089558632011
0.5095067024230957,0.6991114701130856,0.051292407108239096,0.904089558632011
0.5066611170768738,0.7017366720516963,0.051292407108239096,0.904089558632011
0.5066379308700562,0.7017366720516963,0.051494345718901456,0.904089558632011
0.5064831376075745,0.7019386106623586,0.051494345718901456,0.904089558632011
0.5063913464546204,0.7019386106623586,0.051696284329563816,0.904089558632011
0.5061585307121277,0.7023424878836834,0.051696284329563816,0.904089558632011
0.5054451823234558,0.7023424878836834,0.05210016155088853,0.904089558632011
0.504360020160675,0.7029483037156704,0.05210016155088853,0.904089558632011
0.5041261315345764,0.7029483037156704,0.05230210016155089,0.904089558632011
0.5030876398086548,0.7045638126009693,0.05230210016155089,0.904089558632011
0.5025212168693542,0.7045638126009693,0.05310985460420032,0.904089558632011
0.5024884343147278,0.7047657512116317,0.05310985460420032,0.904089558632011
0.5023768544197083,0.7047657512116317,0.05331179321486268,0.904089558632011
0.5022454857826233,0.7049676898222941,0.05331179321486268,0.904089558632011
0.5016242265701294,0.7049676898222941,0.05351373182552504,0.904089558632011
0.49977076053619385,0.7061793214862682,0.05351373182552504,0.904089558632011
0.4992738962173462,0.7061793214862682,0.05411954765751212,0.904089558632011
0.49915772676467896,0.7067851373182552,0.05411954765751212,0.904089558632011
0.49907010793685913,0.7067851373182552,0.05432148626817448,0.904089558632011
0.49882590770721436,0.7071890145395799,0.05432148626817448,0.904089558632011
0.49874621629714966,0.7071890145395799,0.05452342487883683,0.904089558632011
0.498731791973114,0.7073909531502424,0.05452342487883683,0.904089558632011
0.49815189838409424,0.7073909531502424,0.05472536348949919,0.904089558632011
0.4981154799461365,0.7075928917609047,0.05472536348949919,0.904089558632011
0.4980531334877014,0.7075928917609047,0.05492730210016155,0.904089558632011
0.49786531925201416,0.7077948303715671,0.05492730210016155,0.904089558632011
0.4977481961250305,0.7077948303715671,0.05512924071082391,0.904089558632011
0.49676668643951416,0.7088045234248789,0.05512924071082391,0.904089558632011
0.4967076778411865,0.7088045234248789,0.05533117932148627,0.904089558632011
0.4959837794303894,0.7094103392568659,0.05533117932148627,0.904089558632011
0.4958122968673706,0.7094103392568659,0.05573505654281099,0.904089558632011
0.49539119005203247,0.7098142164781907,0.05573505654281099,0.904089558632011
0.4949731230735779,0.7098142164781907,0.0561389337641357,0.904089558632011
0.4933714270591736,0.7112277867528272,0.0561389337641357,0.904089558632011
0.4932405948638916,0.7112277867528272,0.05634087237479806,0.904089558632011
0.4930412173271179,0.7116316639741519,0.05634087237479806,0.904089558632011
0.4921729564666748,0.7116316639741519,0.05674474959612278,0.904089558632011
0.4920499324798584,0.7120355411954766,0.05674474959612278,0.904089558632011
0.492026686668396,0.7120355411954766,0.05694668820678514,0.904089558632011
0.48998600244522095,0.7146607431340872,0.05694668820678514,0.904089558632011
0.4897897243499756,0.7146607431340872,0.05714862681744749,0.904089558632011
0.4893742799758911,0.7148626817447497,0.05714862681744749,0.904089558632011
0.4888291358947754,0.7148626817447497,0.05735056542810985,0.904089558632011
0.48839420080184937,0.7158723747980614,0.05735056542810985,0.904089558632011
0.4875519871711731,0.7158723747980614,0.05775444264943457,0.904089558632011
0.4870135188102722,0.7164781906300485,0.05775444264943457,0.904089558632011
0.48682528734207153,0.7164781906300485,0.05795638126009693,0.904089558632011
0.4858056902885437,0.7174878836833603,0.05795638126009693,0.904089558632011
0.48547881841659546,0.7174878836833603,0.05836025848142165,0.904089558632011
0.4844776391983032,0.7182956381260097,0.05836025848142165,0.904089558632011
0.4841960668563843,0.7182956381260097,0.058562197092084003,0.904089558632011
0.48339545726776123,0.7193053311793215,0.058562197092084003,0.904089558632011
0.4833680987358093,0.7193053311793215,0.05876413570274636,0.904089558632011
0.48194098472595215,0.7203150242326333,0.05876413570274636,0.904089558632011
0.481895387172699,0.7203150242326333,0.05896607431340872,0.904089558632011
0.4810764789581299,0.7211227786752827,0.05896607431340872,0.904089558632011
0.4810505509376526,0.7211227786752827,0.05916801292407108,0.904089558632011
0.4807865619659424,0.7215266558966075,0.05916801292407108,0.904089558632011
0.480729341506958,0.7215266558966075,0.05936995153473344,0.904089558632011
0.48069900274276733,0.7219305331179321,0.05936995153473344,0.904089558632011
0.48012322187423706,0.7219305331179321,0.05977382875605816,0.904089558632011
0.4799867272377014,0.7223344103392568,0.05977382875605816,0.904089558632011
0.4795059561729431,0.7223344103392568,0.059975767366720514,0.904089558632011
0.4780315160751343,0.723546042003231,0.059975767366720514,0.904089558632011
0.4776729345321655,0.723546042003231,0.06058158319870759,0.904089558632011
0.4775131940841675,0.7237479806138933,0.06058158319870759,0.904089558632011
0.47732770442962646,0.7237479806138933,0.06078352180936995,0.904089558632011
0.477081298828125,0.7243537964458805,0.06078352180936995,0.904089558632011
0.4758148193359375,0.7243537964458805,0.061389337641357025,0.904089558632011
0.4747390151023865,0.7261712439418416,0.061389337641357025,0.904089558632011
0.4745677709579468,0.7261712439418416,0.061591276252019385,0.904089558632011
0.4733693599700928,0.7267770597738288,0.061591276252019385,0.904089558632011
0.4733494520187378,0.7267770597738288,0.061793214862681745,0.904089558632011
0.472816526889801,0.7269789983844911,0.061793214862681745,0.904089558632011
0.4727928638458252,0.7269789983844911,0.061995153473344104,0.904089558632011
0.47069859504699707,0.7287964458804523,0.061995153473344104,0.904089558632011
0.47042763233184814,0.7287964458804523,0.062197092084006464,0.904089558632011
0.47011178731918335,0.7296042003231018,0.062197092084006464,0.904089558632011
0.46995455026626587,0.7296042003231018,0.062399030694668824,0.904089558632011
0.4697783589363098,0.7304119547657512,0.062399030694668824,0.904089558632011
0.46950095891952515,0.7304119547657512,0.06280290791599354,0.904089558632011
0.4685918688774109,0.7312197092084006,0.06280290791599354,0.904089558632011
0.4683340787887573,0.7312197092084006,0.06320678513731826,0.904089558632011
0.4683196544647217,0.731421647819063,0.06320678513731826,0.904089558632011
0.4676998257637024,0.731421647819063,0.06340872374798061,0.904089558632011
0.4675872325897217,0.7316235864297254,0.06340872374798061,0.904089558632011
0.4667368531227112,0.7316235864297254,0.06361066235864297,0.904089558632011
0.46505117416381836,0.7334410339256866,0.06361066235864297,0.904089558632011
0.46485573053359985,0.7334410339256866,0.0640145395799677,0.904089558632011
0.46415698528289795,0.7340468497576736,0.0640145395799677,0.904089558632011
0.46370387077331543,0.7340468497576736,0.06421647819063005,0.904089558632011
0.4628831148147583,0.7348546042003231,0.06421647819063005,0.904089558632011
0.4628499746322632,0.7348546042003231,0.06441841680129241,0.904089558632011
0.46197402477264404,0.7356623586429726,0.06441841680129241,0.904089558632011
0.4618184566497803,0.7356623586429726,0.06462035541195477,0.904089558632011
0.4609895944595337,0.7360662358642972,0.06462035541195477,0.904089558632011
0.46086472272872925,0.7360662358642972,0.06482229402261712,0.904089558632011
0.46061497926712036,0.7364701130856219,0.06482229402261712,0.904089558632011
0.46056419610977173,0.7364701130856219,0.06502423263327949,0.904089558632011
0.4598863124847412,0.7378836833602584,0.06502423263327949,0.904089558632011
0.4598677158355713,0.7378836833602584,0.06522617124394184,0.904089558632011
0.45815157890319824,0.739297253634895,0.06522617124394184,0.904089558632011
0.4580133557319641,0.739297253634895,0.0654281098546042,0.904089558632011
0.4576628804206848,0.7397011308562197,0.0654281098546042,0.904089558632011
0.457555890083313,0.7397011308562197,0.06563004846526656,0.904089558632011
0.45739543437957764,0.7401050080775444,0.06563004846526656,0.904089558632011
0.4571117162704468,0.7401050080775444,0.06583198707592892,0.904089558632011
0.45653074979782104,0.7415185783521809,0.06583198707592892,0.904089558632011
0.4564698338508606,0.7415185783521809,0.06603392568659128,0.904089558632011
0.4557994604110718,0.7419224555735057,0.06603392568659128,0.904089558632011
0.4553822875022888,0.7419224555735057,0.06623586429725363,0.904089558632011
0.45530611276626587,0.742124394184168,0.06623586429725363,0.904089558632011
0.4552069306373596,0.742124394184168,0.066437802907916,0.904089558632011
0.45485806465148926,0.7425282714054927,0.066437802907916,0.904089558632011
0.4548143744468689,0.7425282714054927,0.06663974151857835,0.904089558632011
0.45329952239990234,0.744345718901454,0.06663974151857835,0.904089558632011
0.45326417684555054,0.744345718901454,0.06684168012924072,0.904089558632011
0.45323967933654785,0.7445476575121163,0.06684168012924072,0.904089558632011
0.45290040969848633,0.7445476575121163,0.06764943457189014,0.904089558632011
0.452076256275177,0.7451534733441034,0.06764943457189014,0.904089558632011
0.45192253589630127,0.7451534733441034,0.06785137318255251,0.904089558632011
0.4518948197364807,0.7453554119547657,0.06785137318255251,0.904089558632011
0.45157599449157715,0.7453554119547657,0.06825525040387723,0.904089558632011
0.45133262872695923,0.7459612277867528,0.06825525040387723,0.904089558632011
0.4510807991027832,0.7459612277867528,0.06845718901453958,0.904089558632011
0.4510155916213989,0.7461631663974152,0.06845718901453958,0.904089558632011
0.4505065083503723,0.7461631663974152,0.06865912762520193,0.904089558632011
0.45000940561294556,0.7465670436187399,0.06865912762520193,0.904089558632011
0.44995051622390747,0.7465670436187399,0.0688610662358643,0.904089558632011
0.44994843006134033,0.7467689822294022,0.0688610662358643,0.904089558632011
0.4499332904815674,0.7467689822294022,0.06906300484652665,0.904089558632011
0.44896042346954346,0.747172859450727,0.06906300484652665,0.904089558632011
0.4488251805305481,0.747172859450727,0.06926494345718902,0.904089558632011
0.44848543405532837,0.747778675282714,0.06926494345718902,0.904089558632011
0.44845300912857056,0.747778675282714,0.06946688206785137,0.904089558632011
0.448352575302124,0.7479806138933764,0.06946688206785137,0.904089558632011
0.4483191967010498,0.7479806138933764,0.06966882067851374,0.904089558632011
0.44772982597351074,0.7483844911147012,0.06966882067851374,0.904089558632011
0.4475278854370117,0.7483844911147012,0.06987075928917609,0.904089558632011
0.44606274366378784,0.7502019386106623,0.06987075928917609,0.904089558632011
0.44591212272644043,0.7502019386106623,0.07007269789983844,0.904089558632011
0.44583702087402344,0.7504038772213247,0.07007269789983844,0.904089558632011
0.44529062509536743,0.7504038772213247,0.07067851373182553,0.904089558632011
0.44446587562561035,0.7512116316639742,0.07067851373182553,0.904089558632011
0.44426071643829346,0.7512116316639742,0.07088045234248788,0.904089558632011
0.44406044483184814,0.7514135702746365,0.07088045234248788,0.904089558632011
0.44399040937423706,0.7514135702746365,0.07108239095315025,0.904089558632011
0.44397151470184326,0.7516155088852988,0.07108239095315025,0.904089558632011
0.44363856315612793,0.7516155088852988,0.07168820678513732,0.904089558632011
0.4435202479362488,0.7518174474959612,0.07168820678513732,0.904089558632011
0.44333475828170776,0.7518174474959612,0.07189014539579967,0.904089558632011
0.44291067123413086,0.7524232633279483,0.07189014539579967,0.904089558632011
0.4427955746650696,0.7524232633279483,0.07209208400646204,0.904089558632011
0.44252049922943115,0.7530290791599353,0.07209208400646204,0.904089558632011
0.4424239993095398,0.7530290791599353,0.07249596122778676,0.904089558632011
0.4416855573654175,0.7538368336025848,0.07249596122778676,0.904089558632011
0.44154828786849976,0.7538368336025848,0.07289983844911146,0.904089558632011
0.44014841318130493,0.7552504038772213,0.07289983844911146,0.904089558632011
0.4400445818901062,0.7552504038772213,0.07310177705977383,0.904089558632011
0.4397631883621216,0.7554523424878837,0.07310177705977383,0.904089558632011
0.4396873116493225,0.7554523424878837,0.07330371567043618,0.904089558632011
0.4393739104270935,0.7560581583198708,0.07330371567043618,0.904089558632011
0.43893522024154663,0.7560581583198708,0.07350565428109855,0.904089558632011
0.43880969285964966,0.7564620355411955,0.07350565428109855,0.904089558632011
0.4369177222251892,0.7564620355411955,0.0747172859450727,0.904089558632011
0.4366508722305298,0.7568659127625202,0.0747172859450727,0.904089558632011
0.4365149140357971,0.7568659127625202,0.07532310177705977,0.904089558632011
0.43608421087265015,0.757875605815832,0.07532310177705977,0.904089558632011
0.43573933839797974,0.757875605815832,0.07572697899838449,0.904089558632011
0.43508297204971313,0.7586833602584814,0.07572697899838449,0.904089558632011
0.4345995783805847,0.7586833602584814,0.07653473344103393,0.904089558632011
0.43364864587783813,0.7594911147011308,0.07653473344103393,0.904089558632011
0.43347442150115967,0.7594911147011308,0.07693861066235864,0.904089558632011
0.4324900507926941,0.7605008077544426,0.07693861066235864,0.904089558632011
0.4322131276130676,0.7605008077544426,0.077140549273021,0.904089558632011
0.43144822120666504,0.760702746365105,0.077140549273021,0.904089558632011
0.43139106035232544,0.760702746365105,0.07734248788368336,0.904089558632011
0.4313396215438843,0.7609046849757674,0.07734248788368336,0.904089558632011
0.4311559200286865,0.7609046849757674,0.07754442649434572,0.904089558632011
0.4309283494949341,0.7611066235864298,0.07754442649434572,0.904089558632011
0.4302828907966614,0.7611066235864298,0.07815024232633279,0.904089558632011
0.43026095628738403,0.7613085621970921,0.07815024232633279,0.904089558632011
0.4297642111778259,0.7613085621970921,0.07835218093699516,0.904089558632011
0.429492712020874,0.7617124394184168,0.07835218093699516,0.904089558632011
0.4291597604751587,0.7617124394184168,0.07855411954765751,0.904089558632011
0.4289647340774536,0.7621163166397416,0.07855411954765751,0.904089558632011
0.4280855655670166,0.7621163166397416,0.07875605815831987,0.904089558632011
0.42794036865234375,0.7623182552504039,0.07875605815831987,0.904089558632011
0.4278973340988159,0.7623182552504039,0.07895799676898223,0.904089558632011
0.4278111457824707,0.7625201938610663,0.07895799676898223,0.904089558632011
0.427798867225647,0.7625201938610663,0.0791599353796446,0.904089558632011
0.4273113012313843,0.7629240710823909,0.0791599353796446,0.904089558632011
0.4265630841255188,0.7629240710823909,0.07996768982229402,0.904089558632011
0.4261118769645691,0.7635298869143781,0.07996768982229402,0.904089558632011
0.4259909987449646,0.7635298869143781,0.08016962843295639,0.904089558632011
0.4256199598312378,0.7639337641357028,0.08016962843295639,0.904089558632011
0.4255703091621399,0.7639337641357028,0.08037156704361874,0.904089558632011
0.42474788427352905,0.7649434571890146,0.08037156704361874,0.904089558632011
0.42452794313430786,0.7649434571890146,0.0805735056542811,0.904089558632011
0.4243429899215698,0.7651453957996769,0.0805735056542811,0.904089558632011
0.4240573048591614,0.7651453957996769,0.08077544426494346,0.904089558632011
0.42358583211898804,0.7659531502423264,0.08077544426494346,0.904089558632011
0.4235740900039673,0.7659531502423264,0.08097738287560581,0.904089558632011
0.4234148859977722,0.7661550888529887,0.08097738287560581,0.904089558632011
0.4228736162185669,0.7661550888529887,0.08117932148626818,0.904089558632011
0.42277050018310547,0.7663570274636511,0.08117932148626818,0.904089558632011
0.4225385785102844,0.7663570274636511,0.08138126009693053,0.904089558632011
0.4223930239677429,0.7665589660743134,0.08138126009693053,0.904089558632011
0.4223511219024658,0.7665589660743134,0.0815831987075929,0.904089558632011
0.42225974798202515,0.7667609046849758,0.0815831987075929,0.904089558632011
0.4222341775894165,0.7667609046849758,0.08178513731825525,0.904089558632011
0.4219045639038086,0.7669628432956381,0.08178513731825525,0.904089558632011
0.4218774437904358,0.7669628432956381,0.08198707592891762,0.904089558632011
0.4217129945755005,0.7671647819063004,0.08198707592891762,0.904089558632011
0.4216880202293396,0.7671647819063004,0.08218901453957997,0.904089558632011
0.42067891359329224,0.7679725363489499,0.08218901453957997,0.904089558632011
0.4204237461090088,0.7679725363489499,0.08279483037156704,0.904089558632011
0.42010498046875,0.7683764135702746,0.08279483037156704,0.904089558632011
0.41991519927978516,0.7683764135702746,0.08299676898222941,0.904089558632011
0.4187631607055664,0.7695880452342488,0.08299676898222941,0.904089558632011
0.4184798002243042,0.7695880452342488,0.08319870759289176,0.904089558632011
0.41826605796813965,0.7703957996768982,0.08319870759289176,0.904089558632011
0.418085515499115,0.7703957996768982,0.08340064620355411,0.904089558632011
0.4176028370857239,0.7707996768982229,0.08340064620355411,0.904089558632011
0.41661328077316284,0.7707996768982229,0.08441033925686592,0.904089558632011
0.4156230688095093,0.77140549273021,0.08441033925686592,0.904089558632011
0.41520434617996216,0.77140549273021,0.08481421647819062,0.904089558632011
0.4146285057067871,0.7720113085621971,0.08481421647819062,0.904089558632011
0.4145885705947876,0.7720113085621971,0.08521809369951534,0.904089558632011
0.4145306944847107,0.7722132471728594,0.08521809369951534,0.904089558632011
0.4143790006637573,0.7722132471728594,0.08542003231017771,0.904089558632011
0.4141465425491333,0.7726171243941842,0.08542003231017771,0.904089558632011
0.41406041383743286,0.7726171243941842,0.08562197092084006,0.904089558632011
0.4140297770500183,0.7728190630048465,0.08562197092084006,0.904089558632011
0.4130702614784241,0.7728190630048465,0.08602584814216478,0.904089558632011
0.412284255027771,0.7732229402261712,0.08602584814216478,0.904089558632011
0.4118894338607788,0.7732229402261712,0.0864297253634895,0.904089558632011
0.4118841290473938,0.7734248788368336,0.0864297253634895,0.904089558632011
0.4112844467163086,0.7734248788368336,0.08683360258481422,0.904089558632011
0.4108072519302368,0.774232633279483,0.08683360258481422,0.904089558632011
0.40998703241348267,0.774232633279483,0.08743941841680129,0.904089558632011
0.40996646881103516,0.7744345718901454,0.08743941841680129,0.904089558632011
0.4099222421646118,0.7744345718901454,0.08764135702746365,0.904089558632011
0.4096391797065735,0.7748384491114702,0.08764135702746365,0.904089558632011
0.40887194871902466,0.7748384491114702,0.08824717285945073,0.904089558632011
0.40862905979156494,0.7750403877221325,0.08824717285945073,0.904089558632011
0.40798312425613403,0.7750403877221325,0.08865105008077545,0.904089558632011
0.40782618522644043,0.7752423263327949,0.08865105008077545,0.904089558632011
0.4072335958480835,0.7752423263327949,0.08905492730210016,0.904089558632011
0.4065926671028137,0.7758481421647819,0.08905492730210016,0.904089558632011
0.40604597330093384,0.7758481421647819,0.08945880452342488,0.904089558632011
0.4057813882827759,0.7762520193861067,0.08945880452342488,0.904089558632011
0.40527641773223877,0.7762520193861067,0.08966074313408724,0.904089558632011
0.40497738122940063,0.776453957996769,0.08966074313408724,0.904089558632011
0.40452271699905396,0.776453957996769,0.09026655896607431,0.904089558632011
0.4044203758239746,0.7768578352180937,0.09026655896607431,0.904089558632011
0.40435850620269775,0.7768578352180937,0.09046849757673667,0.904089558632011
0.4042664170265198,0.777059773828756,0.09046849757673667,0.904089558632011
0.4034801721572876,0.777059773828756,0.09107431340872375,0.904089558632011
0.40305525064468384,0.7774636510500808,0.09107431340872375,0.904089558632011
0.40300530195236206,0.7774636510500808,0.0912762520193861,0.904089558632011
0.40265679359436035,0.7778675282714055,0.0912762520193861,0.904089558632011
0.4018811583518982,0.7778675282714055,0.09168012924071083,0.904089558632011
0.40124213695526123,0.7782714054927302,0.09168012924071083,0.904089558632011
0.40111565589904785,0.7782714054927302,0.09188206785137318,0.904089558632011
0.40051257610321045,0.7784733441033925,0.09188206785137318,0.904089558632011
0.4003216028213501,0.7784733441033925,0.0922859450726979,0.904089558632011
0.4000322222709656,0.778675282714055,0.0922859450726979,0.904089558632011
0.39974868297576904,0.778675282714055,0.09268982229402262,0.904089558632011
0.39929062128067017,0.779886914378029,0.09268982229402262,0.904089558632011
0.3986406922340393,0.779886914378029,0.09349757673667206,0.904089558632011
0.3979794979095459,0.7802907915993538,0.09349757673667206,0.904089558632011
0.3979710340499878,0.7802907915993538,0.09369951534733441,0.904089558632011
0.3976844549179077,0.7804927302100162,0.09369951534733441,0.904089558632011
0.39767491817474365,0.7804927302100162,0.09410339256865913,0.904089558632011
0.3973473906517029,0.7808966074313409,0.09410339256865913,0.904089558632011
0.3970603346824646,0.7808966074313409,0.09430533117932148,0.904089558632011
0.3970075845718384,0.7810985460420032,0.09430533117932148,0.904089558632011
0.396992027759552,0.7810985460420032,0.09450726978998385,0.904089558632011
0.3961498737335205,0.7823101777059773,0.09450726978998385,0.904089558632011
0.3951037526130676,0.7823101777059773,0.09511308562197092,0.904089558632011
0.3948708772659302,0.7827140549273021,0.09511308562197092,0.904089558632011
0.3948324918746948,0.7827140549273021,0.09531502423263329,0.904089558632011
0.394001841545105,0.7833198707592892,0.09531502423263329,0.904089558632011
0.39396053552627563,0.7833198707592892,0.09571890145395799,0.904089558632011
0.39328449964523315,0.7841276252019386,0.09571890145395799,0.904089558632011
0.3929620385169983,0.7841276252019386,0.09592084006462036,0.904089558632011
0.3925049901008606,0.784329563812601,0.09592084006462036,0.904089558632011
0.39247095584869385,0.784329563812601,0.09612277867528271,0.904089558632011
0.3923243284225464,0.7845315024232633,0.09612277867528271,0.904089558632011
0.39227890968322754,0.7845315024232633,0.09632471728594508,0.904089558632011
0.39220327138900757,0.784935379644588,0.09632471728594508,0.904089558632011
0.3919600248336792,0.784935379644588,0.09652665589660743,0.904089558632011
0.3917330503463745,0.7855411954765751,0.09652665589660743,0.904089558632011
0.3910161852836609,0.7855411954765751,0.09693053311793215,0.904089558632011
0.3909369707107544,0.7857431340872375,0.09693053311793215,0.904089558632011
0.3903414011001587,0.7857431340872375,0.09733441033925687,0.904089558632011
0.3902391791343689,0.7861470113085622,0.09733441033925687,0.904089558632011
0.39018797874450684,0.7861470113085622,0.09753634894991922,0.904089558632011
0.390003502368927,0.7863489499192245,0.09753634894991922,0.904089558632011
0.3895884156227112,0.7863489499192245,0.09794022617124394,0.904089558632011
0.38931018114089966,0.7865508885298869,0.09794022617124394,0.904089558632011
0.388469934463501,0.7865508885298869,0.09854604200323101,0.904089558632011
0.38805264234542847,0.7869547657512116,0.09854604200323101,0.904089558632011
0.3878136873245239,0.7869547657512116,0.09894991922455573,0.904089558632011
0.3870481252670288,0.7879644588045234,0.09894991922455573,0.904089558632011
0.386946439743042,0.7879644588045234,0.0991518578352181,0.904089558632011
0.3868361711502075,0.7881663974151858,0.0991518578352181,0.904089558632011
0.38661831617355347,0.7881663974151858,0.09935379644588045,0.904089558632011
0.38610005378723145,0.7889741518578353,0.09935379644588045,0.904089558632011
0.3856065273284912,0.7889741518578353,0.09975767366720517,0.904089558632011
0.38535547256469727,0.7893780290791599,0.09975767366720517,0.904089558632011
0.3849809169769287,0.7893780290791599,0.10016155088852989,0.904089558632011
0.3848657011985779,0.7895799676898223,0.10016155088852989,0.904089558632011
0.3848310708999634,0.7895799676898223,0.10036348949919224,0.904089558632011
0.38425207138061523,0.7897819063004846,0.10036348949919224,0.904089558632011
0.3837103843688965,0.7897819063004846,0.10056542810985461,0.904089558632011
0.3833225965499878,0.7905896607431341,0.10056542810985461,0.904089558632011
0.3831292390823364,0.7905896607431341,0.10076736672051696,0.904089558632011
0.3828509449958801,0.7907915993537964,0.10076736672051696,0.904089558632011
0.3827568292617798,0.7907915993537964,0.10117124394184168,0.904089558632011
0.381722629070282,0.7918012924071083,0.10117124394184168,0.904089558632011
0.38165926933288574,0.7918012924071083,0.10137318255250403,0.904089558632011
0.38098084926605225,0.7924071082390953,0.10137318255250403,0.904089558632011
0.38086801767349243,0.7924071082390953,0.1015751211631664,0.904089558632011
0.3807682394981384,0.7926090468497576,0.1015751211631664,0.904089558632011
0.3806418180465698,0.7926090468497576,0.10177705977382875,0.904089558632011
0.3804432153701782,0.7932148626817448,0.10177705977382875,0.904089558632011
0.3798547387123108,0.7932148626817448,0.10197899838449112,0.904089558632011
0.37975919246673584,0.7934168012924071,0.10197899838449112,0.904089558632011
0.3792269825935364,0.7934168012924071,0.10258481421647819,0.904089558632011
0.3791232109069824,0.7936187399030694,0.10258481421647819,0.904089558632011
0.3788694143295288,0.7936187399030694,0.10278675282714055,0.904089558632011
0.378719687461853,0.7942245557350566,0.10278675282714055,0.904089558632011
0.378342866897583,0.7942245557350566,0.10359450726978998,0.904089558632011
0.3778253197669983,0.7954361873990307,0.10359450726978998,0.904089558632011
0.3777051568031311,0.7954361873990307,0.10379644588045234,0.904089558632011
0.37721019983291626,0.7960420032310178,0.10379644588045234,0.904089558632011
0.3766997456550598,0.7960420032310178,0.10420032310177706,0.904089558632011
0.376687228679657,0.7962439418416801,0.10420032310177706,0.904089558632011
0.3765549063682556,0.7962439418416801,0.10440226171243942,0.904089558632011
0.3764740228652954,0.7964458804523424,0.10440226171243942,0.904089558632011
0.37635624408721924,0.7964458804523424,0.10480613893376414,0.904089558632011
0.37460875511169434,0.7970516962843296,0.10480613893376414,0.904089558632011
0.37455517053604126,0.7970516962843296,0.10521001615508885,0.904089558632011
0.37418633699417114,0.7972536348949919,0.10521001615508885,0.904089558632011
0.3737684488296509,0.7972536348949919,0.10581583198707593,0.904089558632011
0.3733375668525696,0.797859450726979,0.10581583198707593,0.904089558632011
0.3732756972312927,0.797859450726979,0.10601777059773829,0.904089558632011
0.3732576370239258,0.7980613893376414,0.10601777059773829,0.904089558632011
0.37320786714553833,0.7980613893376414,0.10621970920840064,0.904089558632011
0.3730483651161194,0.7988691437802908,0.10621970920840064,0.904089558632011
0.37274807691574097,0.7988691437802908,0.106421647819063,0.904089558632011
0.37160515785217285,0.7994749596122779,0.106421647819063,0.904089558632011
0.3704388737678528,0.7994749596122779,0.10722940226171244,0.904089558632011
0.3702244162559509,0.7996768982229402,0.10722940226171244,0.904089558632011
0.3701757788658142,0.7996768982229402,0.1074313408723748,0.904089558632011
0.36924099922180176,0.8008885298869144,0.1074313408723748,0.904089558632011
0.3684789538383484,0.8008885298869144,0.10823909531502424,0.904089558632011
0.3681263327598572,0.8014943457189014,0.10823909531502424,0.904089558632011
0.3681141138076782,0.8014943457189014,0.10844103392568659,0.904089558632011
0.3678586483001709,0.8016962843295639,0.10844103392568659,0.904089558632011
0.3675687313079834,0.8016962843295639,0.10864297253634896,0.904089558632011
0.367289662361145,0.8018982229402262,0.10864297253634896,0.904089558632011
0.3672254681587219,0.8018982229402262,0.10884491114701131,0.904089558632011
0.3663821816444397,0.8023021001615509,0.10884491114701131,0.904089558632011
0.3662493824958801,0.8023021001615509,0.10904684975767366,0.904089558632011
0.36608630418777466,0.8025040387722132,0.10904684975767366,0.904089558632011
0.36604881286621094,0.8025040387722132,0.10924878836833603,0.904089558632011
0.36583060026168823,0.802907915993538,0.10924878836833603,0.904089558632011
0.3644900321960449,0.802907915993538,0.11025848142164782,0.904089558632011
0.36408311128616333,0.8033117932148627,0.11025848142164782,0.904089558632011
0.36366522312164307,0.8033117932148627,0.11106623586429726,0.904089558632011
0.3634380102157593,0.8037156704361874,0.11106623586429726,0.904089558632011
0.3630203604698181,0.8037156704361874,0.11187399030694668,0.904089558632011
0.36251550912857056,0.8043214862681745,0.11187399030694668,0.904089558632011
0.36241286993026733,0.8043214862681745,0.11207592891760905,0.904089558632011
0.36227452754974365,0.8049273021001615,0.11207592891760905,0.904089558632011
0.3622617721557617,0.8049273021001615,0.1122778675282714,0.904089558632011
0.36189335584640503,0.8055331179321487,0.1122778675282714,0.904089558632011
0.36170274019241333,0.8055331179321487,0.11288368336025849,0.904089558632011
0.36160385608673096,0.805735056542811,0.11288368336025849,0.904089558632011
0.36134016513824463,0.805735056542811,0.11308562197092084,0.904089558632011
0.3611798882484436,0.8061389337641357,0.11308562197092084,0.904089558632011
0.3608643412590027,0.8061389337641357,0.1132875605815832,0.904089558632011
0.36022043228149414,0.8071486268174475,0.1132875605815832,0.904089558632011
0.3591538667678833,0.8071486268174475,0.11409531502423263,0.904089558632011
0.3589712977409363,0.8075525040387722,0.11409531502423263,0.904089558632011
0.35878807306289673,0.8075525040387722,0.11449919224555735,0.904089558632011
0.35873955488204956,0.8077544426494345,0.11449919224555735,0.904089558632011
0.3583589792251587,0.8077544426494345,0.11490306946688207,0.904089558632011
0.3582461476325989,0.807956381260097,0.11490306946688207,0.904089558632011
0.3581181764602661,0.807956381260097,0.11510500807754442,0.904089558632011
0.35800111293792725,0.8081583198707593,0.11510500807754442,0.904089558632011
0.3574943542480469,0.8081583198707593,0.11530694668820679,0.904089558632011
0.35731905698776245,0.8083602584814217,0.11530694668820679,0.904089558632011
0.3571265935897827,0.8083602584814217,0.11550888529886914,0.904089558632011
0.35705721378326416,0.808562197092084,0.11550888529886914,0.904089558632011
0.35684865713119507,0.808562197092084,0.11591276252019386,0.904089558632011
0.35582613945007324,0.8089660743134087,0.11591276252019386,0.904089558632011
0.3556840419769287,0.8089660743134087,0.11611470113085622,0.904089558632011
0.3552702069282532,0.809168012924071,0.11611470113085622,0.904089558632011
0.35519927740097046,0.809168012924071,0.11631663974151858,0.904089558632011
0.35456323623657227,0.8093699515347335,0.11631663974151858,0.904089558632011
0.3543965220451355,0.8093699515347335,0.11651857835218093,0.904089558632011
0.3543279767036438,0.8099757673667205,0.11651857835218093,0.904089558632011
0.3541523814201355,0.8099757673667205,0.1167205169628433,0.904089558632011
0.3537691831588745,0.8101777059773829,0.1167205169628433,0.904089558632011
0.35319405794143677,0.8101777059773829,0.11793214862681745,0.904089558632011
0.35307562351226807,0.8103796445880452,0.11793214862681745,0.904089558632011
0.35278403759002686,0.8103796445880452,0.11853796445880452,0.904089558632011
0.3527723550796509,0.8105815831987075,0.11853796445880452,0.904089558632011
0.3525457978248596,0.8105815831987075,0.11873990306946688,0.904089558632011
0.35194021463394165,0.8109854604200323,0.11873990306946688,0.904089558632011
0.3516625761985779,0.8109854604200323,0.11894184168012924,0.904089558632011
0.35141366720199585,0.8111873990306947,0.11894184168012924,0.904089558632011
0.35123151540756226,0.8111873990306947,0.1191437802907916,0.904089558632011
0.35100114345550537,0.8115912762520194,0.1191437802907916,0.904089558632011
0.35095787048339844,0.8115912762520194,0.11934571890145396,0.904089558632011
0.35092049837112427,0.8117932148626817,0.11934571890145396,0.904089558632011
0.3506343960762024,0.8117932148626817,0.11974959612277868,0.904089558632011
0.3503043055534363,0.8119951534733441,0.11974959612277868,0.904089558632011
0.3494119644165039,0.8119951534733441,0.12035541195476575,0.904089558632011
0.3493366241455078,0.8121970920840065,0.12035541195476575,0.904089558632011
0.3486762046813965,0.8121970920840065,0.12075928917609047,0.904089558632011
0.3481501340866089,0.8126009693053312,0.12075928917609047,0.904089558632011
0.3478018045425415,0.8126009693053312,0.12096122778675283,0.904089558632011
0.34759873151779175,0.8128029079159935,0.12096122778675283,0.904089558632011
0.34683024883270264,0.8128029079159935,0.12176898222940226,0.904089558632011
0.34643232822418213,0.8134087237479806,0.12176898222940226,0.904089558632011
0.34581875801086426,0.8134087237479806,0.1225767366720517,0.904089558632011
0.34533554315567017,0.8138126009693053,0.1225767366720517,0.904089558632011
0.3448888659477234,0.8138126009693053,0.12358642972536349,0.904089558632011
0.3445976972579956,0.81421647819063,0.12358642972536349,0.904089558632011
0.3444414734840393,0.81421647819063,0.12378836833602584,0.904089558632011
0.3442838191986084,0.8144184168012925,0.12378836833602584,0.904089558632011
0.3441028594970703,0.8144184168012925,0.12439418416801293,0.904089558632011
0.3430759310722351,0.8160339256865913,0.12439418416801293,0.904089558632011
0.3418883681297302,0.8160339256865913,0.12560581583198707,0.904089558632011
0.34150582551956177,0.816437802907916,0.12560581583198707,0.904089558632011
0.34050166606903076,0.816437802907916,0.12580775444264944,0.904089558632011
0.34049516916275024,0.8166397415185783,0.12580775444264944,0.904089558632011
0.34047430753707886,0.8166397415185783,0.1260096930533118,0.904089558632011
0.33964836597442627,0.8176494345718901,0.1260096930533118,0.904089558632011
0.33961763978004456,0.8176494345718901,0.1264135702746365,0.904089558632011
0.3394324779510498,0.8178513731825525,0.1264135702746365,0.904089558632011
0.3393520414829254,0.8178513731825525,0.12661550888529888,0.904089558632011
0.3393484950065613,0.8180533117932148,0.12661550888529888,0.904089558632011
0.33771753311157227,0.8180533117932148,0.12762520193861066,0.904089558632011
0.33765047788619995,0.8182552504038773,0.12762520193861066,0.904089558632011
0.33763569593429565,0.8182552504038773,0.12782714054927302,0.904089558632011
0.33721810579299927,0.8184571890145396,0.12782714054927302,0.904089558632011
0.33704137802124023,0.8184571890145396,0.1280290791599354,0.904089558632011
0.336813747882843,0.8188610662358643,0.1280290791599354,0.904089558632011
0.3364083170890808,0.8188610662358643,0.1284329563812601,0.904089558632011
0.336375892162323,0.8190630048465266,0.1284329563812601,0.904089558632011
0.33622264862060547,0.8190630048465266,0.12903877221324717,0.904089558632011
0.3359375596046448,0.8194668820678513,0.12903877221324717,0.904089558632011
0.33526575565338135,0.8194668820678513,0.1298465266558966,0.904089558632011
0.3350541591644287,0.8196688206785138,0.1298465266558966,0.904089558632011
0.3343695402145386,0.8196688206785138,0.1308562197092084,0.904089558632011
0.3342951536178589,0.8198707592891761,0.1308562197092084,0.904089558632011
0.33386629819869995,0.8198707592891761,0.13105815831987075,0.904089558632011
0.33338117599487305,0.8202746365105008,0.13105815831987075,0.904089558632011
0.332492470741272,0.8202746365105008,0.1318659127625202,0.904089558632011
0.33229541778564453,0.8206785137318255,0.1318659127625202,0.904089558632011
0.33128678798675537,0.8206785137318255,0.13307754442649433,0.904089558632011
0.3312244415283203,0.8212843295638126,0.13307754442649433,0.904089558632011
0.33095526695251465,0.8212843295638126,0.1332794830371567,0.904089558632011
0.33028924465179443,0.8224959612277868,0.1332794830371567,0.904089558632011
0.32980620861053467,0.8224959612277868,0.13388529886914377,0.904089558632011
0.3297863006591797,0.8226978998384491,0.13388529886914377,0.904089558632011
0.3297101855278015,0.8226978998384491,0.13408723747980614,0.904089558632011
0.3295610547065735,0.8231017770597738,0.13408723747980614,0.904089558632011
0.328863263130188,0.8231017770597738,0.13509693053311794,0.904089558632011
0.32819002866744995,0.8233037156704361,0.13509693053311794,0.904089558632011
0.3279399871826172,0.8233037156704361,0.13529886914378028,0.904089558632011
0.32743537425994873,0.8235056542810986,0.13529886914378028,0.904089558632011
0.32715868949890137,0.8235056542810986,0.13550080775444265,0.904089558632011
0.32708442211151123,0.8237075928917609,0.13550080775444265,0.904089558632011
0.3261731266975403,0.8237075928917609,0.13610662358642972,0.904089558632011
0.32599878311157227,0.8239095315024233,0.13610662358642972,0.904089558632011
0.3256481885910034,0.8239095315024233,0.13651050080775445,0.904089558632011
0.3253464102745056,0.8241114701130856,0.13651050080775445,0.904089558632011
0.3250126242637634,0.8241114701130856,0.13731825525040386,0.904089558632011
0.32490962743759155,0.824313408723748,0.13731825525040386,0.904089558632011
0.323445200920105,0.824313408723748,0.13933764135702748,0.904089558632011
0.32343536615371704,0.8245153473344103,0.13933764135702748,0.904089558632011
0.32332664728164673,0.8245153473344103,0.13953957996768981,0.904089558632011
0.3227950930595398,0.8247172859450727,0.13953957996768981,0.904089558632011
0.32262301445007324,0.8247172859450727,0.1401453957996769,0.904089558632011
0.3225681781768799,0.8251211631663974,0.1401453957996769,0.904089558632011
0.32175129652023315,0.8251211631663974,0.14135702746365106,0.904089558632011
0.32150107622146606,0.8255250403877221,0.14135702746365106,0.904089558632011
0.32108837366104126,0.8255250403877221,0.14196284329563813,0.904089558632011
0.32069945335388184,0.8257269789983845,0.14196284329563813,0.904089558632011
0.32053226232528687,0.8257269789983845,0.1421647819063005,0.904089558632011
0.31998103857040405,0.8267366720516963,0.1421647819063005,0.904089558632011
0.3199632167816162,0.8267366720516963,0.14236672051696284,0.904089558632011
0.3196057677268982,0.8273424878836834,0.14236672051696284,0.904089558632011
0.31930261850357056,0.8273424878836834,0.1425686591276252,0.904089558632011
0.31889665126800537,0.8277463651050081,0.1425686591276252,0.904089558632011
0.31868976354599,0.8277463651050081,0.14277059773828757,0.904089558632011
0.3176655173301697,0.8289579967689822,0.14277059773828757,0.904089558632011
0.31756478548049927,0.8289579967689822,0.1429725363489499,0.904089558632011
0.31756001710891724,0.8291599353796446,0.1429725363489499,0.904089558632011
0.3169732093811035,0.8291599353796446,0.143578352180937,0.904089558632011
0.3167693018913269,0.8293618739903069,0.143578352180937,0.904089558632011
0.3162273168563843,0.8293618739903069,0.14438610662358642,0.904089558632011
0.3160073757171631,0.8299676898222941,0.14438610662358642,0.904089558632011
0.3159135580062866,0.8299676898222941,0.14458804523424879,0.904089558632011
0.3153589367866516,0.8303715670436187,0.14458804523424879,0.904089558632011
0.3153528571128845,0.8303715670436187,0.14478998384491115,0.904089558632011
0.31525516510009766,0.8307754442649434,0.14478998384491115,0.904089558632011
0.31485414505004883,0.8307754442649434,0.14519386106623586,0.904089558632011
0.31470435857772827,0.8309773828756059,0.14519386106623586,0.904089558632011
0.31443697214126587,0.8309773828756059,0.14539579967689822,0.904089558632011
0.31383466720581055,0.8315831987075929,0.14539579967689822,0.904089558632011
0.3136923909187317,0.8315831987075929,0.1455977382875606,0.904089558632011
0.31369131803512573,0.8317851373182552,0.1455977382875606,0.904089558632011
0.3136841654777527,0.8317851373182552,0.14579967689822293,0.904089558632011
0.3134140372276306,0.8319870759289176,0.14579967689822293,0.904089558632011
0.3130723834037781,0.8319870759289176,0.14620355411954766,0.904089558632011
0.3127458095550537,0.8323909531502424,0.14620355411954766,0.904089558632011
0.31250399351119995,0.8323909531502424,0.14660743134087237,0.904089558632011
0.3121863603591919,0.8329967689822294,0.14660743134087237,0.904089558632011
0.31213200092315674,0.8329967689822294,0.14680936995153474,0.904089558632011
0.31187206506729126,0.8336025848142165,0.14680936995153474,0.904089558632011
0.31172049045562744,0.8336025848142165,0.14721324717285944,0.904089558632011
0.3116406202316284,0.8340064620355412,0.14721324717285944,0.904089558632011
0.3115765452384949,0.8340064620355412,0.14761712439418417,0.904089558632011
0.31153929233551025,0.8342084006462036,0.14761712439418417,0.904089558632011
0.31128227710723877,0.8342084006462036,0.14802100161550888,0.904089558632011
0.31120765209198,0.8344103392568659,0.14802100161550888,0.904089558632011
0.31097137928009033,0.8344103392568659,0.14822294022617125,0.904089558632011
0.3107394576072693,0.8348142164781907,0.14822294022617125,0.904089558632011
0.30956023931503296,0.8348142164781907,0.14903069466882068,0.904089558632011
0.30916547775268555,0.8352180936995154,0.14903069466882068,0.904089558632011
0.30877256393432617,0.8352180936995154,0.1494345718901454,0.904089558632011
0.30864840745925903,0.8354200323101777,0.1494345718901454,0.904089558632011
0.30832916498184204,0.8354200323101777,0.14963651050080776,0.904089558632011
0.30811232328414917,0.8356219709208401,0.14963651050080776,0.904089558632011
0.30796849727630615,0.8356219709208401,0.14983844911147012,0.904089558632011
0.3078816533088684,0.8362277867528272,0.14983844911147012,0.904089558632011
0.30746763944625854,0.8362277867528272,0.15004038772213246,0.904089558632011
0.3071663975715637,0.8364297253634895,0.15004038772213246,0.904089558632011
0.30679941177368164,0.8364297253634895,0.1504442649434572,0.904089558632011
0.306784451007843,0.8366316639741519,0.1504442649434572,0.904089558632011
0.306305468082428,0.8366316639741519,0.15105008077544427,0.904089558632011
0.30602478981018066,0.8370355411954766,0.15105008077544427,0.904089558632011
0.3057078719139099,0.8370355411954766,0.15165589660743134,0.904089558632011
0.30560892820358276,0.8372374798061389,0.15165589660743134,0.904089558632011
0.3054896593093872,0.8372374798061389,0.1518578352180937,0.904089558632011
0.30518704652786255,0.8386510500807755,0.1518578352180937,0.904089558632011
0.30515772104263306,0.8386510500807755,0.1522617124394184,0.904089558632011
0.30480003356933594,0.8396607431340872,0.1522617124394184,0.904089558632011
0.3042639493942261,0.8396607431340872,0.15286752827140548,0.904089558632011
0.3041483163833618,0.8398626817447497,0.15286752827140548,0.904089558632011
0.303855299949646,0.8398626817447497,0.15347334410339256,0.904089558632011
0.3026173710823059,0.8408723747980614,0.15347334410339256,0.904089558632011
0.30049294233322144,0.8408723747980614,0.15549273021001617,0.904089558632011
0.30032992362976074,0.8412762520193862,0.15549273021001617,0.904089558632011
0.3001105785369873,0.8412762520193862,0.1556946688206785,0.904089558632011
0.30008625984191895,0.8414781906300485,0.1556946688206785,0.904089558632011
0.2999841868877411,0.8414781906300485,0.15589660743134087,0.904089558632011
0.2993153929710388,0.8418820678513732,0.15589660743134087,0.904089558632011
0.2992427349090576,0.8418820678513732,0.15630048465266558,0.904089558632011
0.2989040017127991,0.8422859450726979,0.15630048465266558,0.904089558632011
0.29882222414016724,0.8422859450726979,0.15650242326332794,0.904089558632011
0.29859089851379395,0.8424878836833603,0.15650242326332794,0.904089558632011
0.29847681522369385,0.8424878836833603,0.15690630048465268,0.904089558632011
0.2983394265174866,0.842891760904685,0.15690630048465268,0.904089558632011
0.2981354594230652,0.842891760904685,0.15710823909531502,0.904089558632011
0.29798322916030884,0.843497576736672,0.15710823909531502,0.904089558632011
0.2978471517562866,0.843497576736672,0.15731017770597738,0.904089558632011
0.29770129919052124,0.8439014539579968,0.15731017770597738,0.904089558632011
0.2976861596107483,0.8439014539579968,0.15751211631663975,0.904089558632011
0.29736411571502686,0.8441033925686591,0.15751211631663975,0.904089558632011
0.29734331369400024,0.8441033925686591,0.1577140549273021,0.904089558632011
0.2970570921897888,0.8443053311793215,0.1577140549273021,0.904089558632011
0.2969353497028351,0.8443053311793215,0.15791599353796446,0.904089558632011
0.29620784521102905,0.8449111470113085,0.15791599353796446,0.904089558632011
0.2960203289985657,0.8449111470113085,0.1587237479806139,0.904089558632011
0.29583942890167236,0.845113085621971,0.1587237479806139,0.904089558632011
0.29500722885131836,0.845113085621971,0.15993537964458804,0.904089558632011
0.29492223262786865,0.8453150242326333,0.15993537964458804,0.904089558632011
0.2943701148033142,0.8453150242326333,0.16074313408723748,0.904089558632011
0.2942861318588257,0.8455169628432956,0.16074313408723748,0.904089558632011
0.29411351680755615,0.8455169628432956,0.1611470113085622,0.904089558632011
0.293987512588501,0.845718901453958,0.1611470113085622,0.904089558632011
0.29259127378463745,0.845718901453958,0.16256058158319872,0.904089558632011
0.29180943965911865,0.8459208400646203,0.16256058158319872,0.904089558632011
0.29175615310668945,0.8459208400646203,0.16276252019386106,0.904089558632011
0.2915896773338318,0.846324717285945,0.16276252019386106,0.904089558632011
0.2914661169052124,0.846324717285945,0.1631663974151858,0.904089558632011
0.2913190722465515,0.8465266558966075,0.1631663974151858,0.904089558632011
0.29114437103271484,0.8465266558966075,0.16336833602584813,0.904089558632011
0.29095035791397095,0.8467285945072698,0.16336833602584813,0.904089558632011
0.29055261611938477,0.8467285945072698,0.1635702746365105,0.904089558632011
0.2898217439651489,0.8473344103392568,0.1635702746365105,0.904089558632011
0.2897428274154663,0.8473344103392568,0.16377221324717287,0.904089558632011
0.2896592617034912,0.8475363489499192,0.16377221324717287,0.904089558632011
0.2893509864807129,0.8475363489499192,0.16437802907915994,0.904089558632011
0.28934991359710693,0.8477382875605816,0.16437802907915994,0.904089558632011
0.28915703296661377,0.8477382875605816,0.16478190630048464,0.904089558632011
0.2889821529388428,0.847940226171244,0.16478190630048464,0.904089558632011
0.28849881887435913,0.847940226171244,0.16518578352180938,0.904089558632011
0.2884693741798401,0.8481421647819063,0.16518578352180938,0.904089558632011
0.2881225347518921,0.8481421647819063,0.16579159935379645,0.904089558632011
0.2872855067253113,0.8491518578352181,0.16579159935379645,0.904089558632011
0.28728294372558594,0.8491518578352181,0.16599353796445881,0.904089558632011
0.28722625970840454,0.8493537964458805,0.16599353796445881,0.904089558632011
0.28688907623291016,0.8493537964458805,0.16680129240710823,0.904089558632011
0.2867857813835144,0.8495557350565428,0.16680129240710823,0.904089558632011
0.28663480281829834,0.8495557350565428,0.1670032310177706,0.904089558632011
0.286554217338562,0.8497576736672051,0.1670032310177706,0.904089558632011
0.2858104109764099,0.8497576736672051,0.16821486268174474,0.904089558632011
0.28561288118362427,0.8499596122778675,0.16821486268174474,0.904089558632011
0.2851235866546631,0.8499596122778675,0.16882067851373184,0.904089558632011
0.2850956320762634,0.8501615508885298,0.16882067851373184,0.904089558632011
0.28499895334243774,0.8501615508885298,0.16902261712439418,0.904089558632011
0.28488707542419434,0.8503634894991923,0.16902261712439418,0.904089558632011
0.28485143184661865,0.8503634894991923,0.16922455573505654,0.904089558632011
0.2848220467567444,0.8505654281098546,0.16922455573505654,0.904089558632011
0.28449952602386475,0.8505654281098546,0.16962843295638125,0.904089558632011
0.2842475175857544,0.8511712439418416,0.16962843295638125,0.904089558632011
0.28359168767929077,0.8511712439418416,0.1704361873990307,0.904089558632011
0.2835647463798523,0.851373182552504,0.1704361873990307,0.904089558632011
0.28339409828186035,0.851373182552504,0.17063812600969305,0.904089558632011
0.28303539752960205,0.8515751211631664,0.17063812600969305,0.904089558632011
0.2828484773635864,0.8515751211631664,0.17084006462035542,0.904089558632011
0.2826283574104309,0.8519789983844911,0.17084006462035542,0.904089558632011
0.2824038863182068,0.8519789983844911,0.17124394184168013,0.904089558632011
0.28191179037094116,0.8523828756058158,0.17124394184168013,0.904089558632011
0.2815372347831726,0.8523828756058158,0.17205169628432956,0.904089558632011
0.28107935190200806,0.8525848142164781,0.17205169628432956,0.904089558632011
0.2810744643211365,0.8525848142164781,0.17225363489499193,0.904089558632011
0.28092217445373535,0.8527867528271406,0.17225363489499193,0.904089558632011
0.28068971633911133,0.8527867528271406,0.17265751211631664,0.904089558632011
0.2805953025817871,0.8533925686591276,0.17265751211631664,0.904089558632011
0.280573308467865,0.8533925686591276,0.172859450726979,0.904089558632011
0.2804262638092041,0.8539983844911146,0.172859450726979,0.904089558632011
0.279813289642334,0.8539983844911146,0.17346526655896607,0.904089558632011
0.27961820363998413,0.8542003231017771,0.17346526655896607,0.904089558632011
0.2779841423034668,0.8542003231017771,0.17548465266558966,0.904089558632011
0.27774447202682495,0.8544022617124394,0.17548465266558966,0.904089558632011
0.27768558263778687,0.8544022617124394,0.1758885298869144,0.904089558632011
0.2774239182472229,0.8548061389337641,0.1758885298869144,0.904089558632011
0.27742093801498413,0.8548061389337641,0.17609046849757673,0.904089558632011
0.27687907218933105,0.8558158319870759,0.17609046849757673,0.904089558632011
0.2760220170021057,0.8558158319870759,0.1773021001615509,0.904089558632011
0.2757266163825989,0.8562197092084006,0.1773021001615509,0.904089558632011
0.275668203830719,0.8562197092084006,0.17750403877221324,0.904089558632011
0.2756218910217285,0.856421647819063,0.17750403877221324,0.904089558632011
0.27520525455474854,0.856421647819063,0.17790791599353797,0.904089558632011
0.27517300844192505,0.8566235864297254,0.17790791599353797,0.904089558632011
0.27474939823150635,0.8566235864297254,0.17831179321486268,0.904089558632011
0.27467966079711914,0.8568255250403877,0.17831179321486268,0.904089558632011
0.2745867967605591,0.8568255250403877,0.1787156704361874,0.904089558632011
0.27449285984039307,0.8572294022617124,0.1787156704361874,0.904089558632011
0.2726265788078308,0.8572294022617124,0.180735056542811,0.904089558632011
0.2724350094795227,0.8574313408723748,0.180735056542811,0.904089558632011
0.2721397280693054,0.8574313408723748,0.1811389337641357,0.904089558632011
0.27203571796417236,0.8576332794830371,0.1811389337641357,0.904089558632011
0.2715911269187927,0.8576332794830371,0.18194668820678514,0.904089558632011
0.27135396003723145,0.8580371567043619,0.18194668820678514,0.904089558632011
0.2708538770675659,0.8580371567043619,0.18275444264943458,0.904089558632011
0.2706790566444397,0.8584410339256866,0.18275444264943458,0.904089558632011
0.2706339359283447,0.8584410339256866,0.18295638126009692,0.904089558632011
0.27057695388793945,0.8586429725363489,0.18295638126009692,0.904089558632011
0.2703559994697571,0.8586429725363489,0.18336025848142165,0.904089558632011
0.2700226902961731,0.8588449111470113,0.18336025848142165,0.904089558632011
0.2697121500968933,0.8588449111470113,0.18396607431340872,0.904089558632011
0.26967793703079224,0.8590468497576736,0.18396607431340872,0.904089558632011
0.26961249113082886,0.8590468497576736,0.18436995153473343,0.904089558632011
0.26954108476638794,0.8592487883683361,0.18436995153473343,0.904089558632011
0.26832324266433716,0.8592487883683361,0.18537964458804523,0.904089558632011
0.2677028775215149,0.8600565428109854,0.18537964458804523,0.904089558632011
0.26756751537323,0.8600565428109854,0.18638933764135704,0.904089558632011
0.2674941420555115,0.8602584814216478,0.18638933764135704,0.904089558632011
0.26727813482284546,0.8602584814216478,0.1869951534733441,0.904089558632011
0.26703131198883057,0.8604604200323102,0.1869951534733441,0.904089558632011
0.26678013801574707,0.8604604200323102,0.18739903069466882,0.904089558632011
0.2664191722869873,0.8606623586429726,0.18739903069466882,0.904089558632011
0.2655814290046692,0.8606623586429726,0.18820678513731826,0.904089558632011
0.26555073261260986,0.8608642972536349,0.18820678513731826,0.904089558632011
0.2655385732650757,0.8608642972536349,0.18840872374798062,0.904089558632011
0.2655044198036194,0.8610662358642972,0.18840872374798062,0.904089558632011
0.26532769203186035,0.8610662358642972,0.18861066235864296,0.904089558632011
0.2652994394302368,0.8612681744749596,0.18861066235864296,0.904089558632011
0.26524055004119873,0.8612681744749596,0.18881260096930533,0.904089558632011
0.26513558626174927,0.8614701130856219,0.18881260096930533,0.904089558632011
0.26481544971466064,0.8614701130856219,0.1894184168012924,0.904089558632011
0.26462388038635254,0.8618739903069467,0.1894184168012924,0.904089558632011
0.26453858613967896,0.8618739903069467,0.18962035541195477,0.904089558632011
0.26439547538757324,0.8624798061389337,0.18962035541195477,0.904089558632011
0.2637448310852051,0.8624798061389337,0.1908319870759289,0.904089558632011
0.2636975049972534,0.8626817447495961,0.1908319870759289,0.904089558632011
0.2636392116546631,0.8626817447495961,0.19143780290791598,0.904089558632011
0.26353919506073,0.8628836833602584,0.19143780290791598,0.904089558632011
0.26304197311401367,0.8628836833602584,0.1924474959612278,0.904089558632011
0.26279109716415405,0.8630856219709209,0.1924474959612278,0.904089558632011
0.2627684473991394,0.8630856219709209,0.19264943457189015,0.904089558632011
0.26233017444610596,0.8638933764135702,0.19264943457189015,0.904089558632011
0.26232925057411194,0.8638933764135702,0.1928513731825525,0.904089558632011
0.26227283477783203,0.8640953150242326,0.1928513731825525,0.904089558632011
0.2618117034435272,0.8640953150242326,0.1934571890145396,0.904089558632011
0.2614433169364929,0.8644991922455574,0.1934571890145396,0.904089558632011
0.2605867087841034,0.8644991922455574,0.19466882067851374,0.904089558632011
0.26040059328079224,0.8649030694668821,0.19466882067851374,0.904089558632011
0.2595634460449219,0.8649030694668821,0.1952746365105008,0.904089558632011
0.2593833804130554,0.8651050080775444,0.1952746365105008,0.904089558632011
0.25928741693496704,0.8651050080775444,0.19547657512116318,0.904089558632011
0.2592352628707886,0.8653069466882067,0.19547657512116318,0.904089558632011
0.25910091400146484,0.8653069466882067,0.19608239095315025,0.904089558632011
0.25908464193344116,0.8655088852988692,0.19608239095315025,0.904089558632011
0.25904083251953125,0.8655088852988692,0.19648626817447495,0.904089558632011
0.2589103579521179,0.8657108239095315,0.19648626817447495,0.904089558632011
0.25888338685035706,0.8657108239095315,0.1968901453957997,0.904089558632011
0.2588411569595337,0.8659127625201939,0.1968901453957997,0.904089558632011
0.257523775100708,0.8659127625201939,0.19850565428109854,0.904089558632011
0.2574806809425354,0.8661147011308562,0.19850565428109854,0.904089558632011
0.257396936416626,0.8661147011308562,0.19890953150242327,0.904089558632011
0.2573090195655823,0.8663166397415186,0.19890953150242327,0.904089558632011
0.25730621814727783,0.8663166397415186,0.1991114701130856,0.904089558632011
0.2571623921394348,0.8669224555735057,0.1991114701130856,0.904089558632011
0.25694897770881653,0.8669224555735057,0.19951534733441034,0.904089558632011
0.2567075490951538,0.8673263327948304,0.19951534733441034,0.904089558632011
0.2566465139389038,0.8673263327948304,0.1997172859450727,0.904089558632011
0.2564576268196106,0.8675282714054927,0.1997172859450727,0.904089558632011
0.2563740611076355,0.8675282714054927,0.20032310177705978,0.904089558632011
0.2563346028327942,0.8677302100161551,0.20032310177705978,0.904089558632011
0.256203293800354,0.8677302100161551,0.20052504038772212,0.904089558632011
0.25603049993515015,0.8679321486268174,0.20052504038772212,0.904089558632011
0.2552921772003174,0.8679321486268174,0.20113085621970922,0.904089558632011
0.25527524948120117,0.8681340872374798,0.20113085621970922,0.904089558632011
0.25498390197753906,0.8681340872374798,0.20133279483037156,0.904089558632011
0.25484222173690796,0.8683360258481422,0.20133279483037156,0.904089558632011
0.2545850872993469,0.8683360258481422,0.2017366720516963,0.904089558632011
0.2545090317726135,0.8685379644588045,0.2017366720516963,0.904089558632011
0.2543628215789795,0.8685379644588045,0.202140549273021,0.904089558632011
0.2543390989303589,0.8687399030694669,0.202140549273021,0.904089558632011
0.2543029189109802,0.8687399030694669,0.20234248788368336,0.904089558632011
0.25428545475006104,0.8689418416801292,0.20234248788368336,0.904089558632011
0.25405704975128174,0.8689418416801292,0.2031502423263328,0.904089558632011
0.2540391683578491,0.8691437802907916,0.2031502423263328,0.904089558632011
0.25403302907943726,0.8691437802907916,0.20335218093699514,0.904089558632011
0.25402969121932983,0.869345718901454,0.20335218093699514,0.904089558632011
0.2539554238319397,0.869345718901454,0.20375605815831987,0.904089558632011
0.25382721424102783,0.8695476575121163,0.20375605815831987,0.904089558632011
0.2537139654159546,0.8695476575121163,0.20395799676898224,0.904089558632011
0.2537029981613159,0.8697495961227787,0.20395799676898224,0.904089558632011
0.2536155581474304,0.8697495961227787,0.2045638126009693,0.904089558632011
0.2535378932952881,0.869951534733441,0.2045638126009693,0.904089558632011
0.25319135189056396,0.869951534733441,0.2055735056542811,0.904089558632011
0.2531517744064331,0.8701534733441034,0.2055735056542811,0.904089558632011
0.2531440258026123,0.8701534733441034,0.20577544426494346,0.904089558632011
0.2529762387275696,0.8709612277867528,0.20577544426494346,0.904089558632011
0.25297218561172485,0.8709612277867528,0.20597738287560582,0.904089558632011
0.25297021865844727,0.8711631663974152,0.20597738287560582,0.904089558632011
0.252755343914032,0.8711631663974152,0.20638126009693053,0.904089558632011
0.2524920701980591,0.8715670436187399,0.20638126009693053,0.904089558632011
0.2520960569381714,0.8715670436187399,0.20759289176090467,0.904089558632011
0.251814603805542,0.872172859450727,0.20759289176090467,0.904089558632011
0.2516029477119446,0.872172859450727,0.20779483037156704,0.904089558632011
0.25159770250320435,0.8723747980613893,0.20779483037156704,0.904089558632011
0.25131940841674805,0.8723747980613893,0.2084006462035541,0.904089558632011
0.25112777948379517,0.8725767366720517,0.2084006462035541,0.904089558632011
0.2500721216201782,0.8725767366720517,0.2104200323101777,0.904089558632011
0.24998217821121216,0.872778675282714,0.2104200323101777,0.904089558632011
0.2499145269393921,0.872778675282714,0.21062197092084006,0.904089558632011
0.2495930790901184,0.8735864297253635,0.21062197092084006,0.904089558632011
0.24932920932769775,0.8735864297253635,0.2114297253634895,0.904089558632011
0.2493274211883545,0.8737883683360258,0.2114297253634895,0.904089558632011
0.24855124950408936,0.8737883683360258,0.21203554119547657,0.904089558632011
0.24839186668395996,0.8739903069466882,0.21203554119547657,0.904089558632011
0.24759173393249512,0.8739903069466882,0.21324717285945072,0.904089558632011
0.24758654832839966,0.8741922455573505,0.21324717285945072,0.904089558632011
0.24683016538619995,0.8741922455573505,0.2148626817447496,0.904089558632011
0.24665343761444092,0.874394184168013,0.2148626817447496,0.904089558632011
0.24574100971221924,0.874394184168013,0.2172859450726979,0.904089558632011
0.24552184343338013,0.8745961227786753,0.2172859450726979,0.904089558632011
0.2448320984840393,0.8745961227786753,0.2182956381260097,0.904089558632011
0.24469506740570068,0.875,0.2182956381260097,0.904089558632011
0.243663489818573,0.875,0.21991114701130857,0.904089558632011
0.2433719038963318,0.8752019386106623,0.21991114701130857,0.904089558632011
0.24255026876926422,0.8752019386106623,0.22132471728594508,0.904089558632011
0.24233663082122803,0.8754038772213247,0.22132471728594508,0.904089558632011
0.24204489588737488,0.8754038772213247,0.22213247172859452,0.904089558632011
0.241926372051239,0.875605815831987,0.22213247172859452,0.904089558632011
0.24091696739196777,0.875605815831987,0.22475767366720517,0.904089558632011
0.24090510606765747,0.8758077544426495,0.22475767366720517,0.904089558632011
0.24084600806236267,0.8758077544426495,0.22516155088852988,0.904089558632011
0.24082064628601074,0.8760096930533118,0.22516155088852988,0.904089558632011
0.24039733409881592,0.8760096930533118,0.22576736672051698,0.904089558632011
0.24036800861358643,0.8762116316639742,0.22576736672051698,0.904089558632011
0.24023330211639404,0.8762116316639742,0.22596930533117932,0.904089558632011
0.2401587963104248,0.8764135702746365,0.22596930533117932,0.904089558632011
0.23982781171798706,0.8764135702746365,0.22718093699515346,0.904089558632011
0.23981612920761108,0.8766155088852988,0.22718093699515346,0.904089558632011
0.2397524118423462,0.8766155088852988,0.2275848142164782,0.904089558632011
0.23969048261642456,0.8768174474959612,0.2275848142164782,0.904089558632011
0.2396417260169983,0.8768174474959612,0.22778675282714056,0.904089558632011
0.2394745945930481,0.877221324717286,0.22778675282714056,0.904089558632011
0.23947274684906006,0.877221324717286,0.2279886914378029,0.904089558632011
0.23922860622406006,0.8782310177705978,0.2279886914378029,0.904089558632011
0.2390836477279663,0.8782310177705978,0.2289983844911147,0.904089558632011
0.23901617527008057,0.8784329563812601,0.2289983844911147,0.904089558632011
0.2389434576034546,0.8784329563812601,0.2294022617124394,0.904089558632011
0.23891711235046387,0.8786348949919225,0.2294022617124394,0.904089558632011
0.23857982456684113,0.8786348949919225,0.23061389337641358,0.904089558632011
0.23854351043701172,0.8788368336025848,0.23061389337641358,0.904089558632011
0.238041490316391,0.8788368336025848,0.23182552504038773,0.904089558632011
0.23801112174987793,0.8790387722132472,0.23182552504038773,0.904089558632011
0.23763036727905273,0.8790387722132472,0.23303715670436187,0.904089558632011
0.23749300837516785,0.8796445880452343,0.23303715670436187,0.904089558632011
0.23725970089435577,0.8796445880452343,0.2334410339256866,0.904089558632011
0.2371765375137329,0.8798465266558966,0.2334410339256866,0.904089558632011
0.23710256814956665,0.8798465266558966,0.23364297253634894,0.904089558632011
0.2370433807373047,0.880048465266559,0.23364297253634894,0.904089558632011
0.236622154712677,0.880048465266559,0.23445072697899838,0.904089558632011
0.23634356260299683,0.8802504038772213,0.23445072697899838,0.904089558632011
0.2362077832221985,0.8802504038772213,0.23505654281098545,0.904089558632011
0.236156165599823,0.8804523424878837,0.23505654281098545,0.904089558632011
0.2358730137348175,0.8804523424878837,0.2358642972536349,0.904089558632011
0.23540842533111572,0.8808562197092084,0.2358642972536349,0.904089558632011
0.2353615164756775,0.8808562197092084,0.23606623586429726,0.904089558632011
0.23523712158203125,0.8810581583198708,0.23606623586429726,0.904089558632011
0.23480480909347534,0.8810581583198708,0.23747980613893377,0.904089558632011
0.2345789074897766,0.8812600969305331,0.23747980613893377,0.904089558632011
0.23444992303848267,0.8812600969305331,0.23788368336025847,0.904089558632011
0.23443305492401123,0.8814620355411955,0.23788368336025847,0.904089558632011
0.234086811542511,0.8814620355411955,0.2386914378029079,0.904089558632011
0.23398476839065552,0.8816639741518578,0.2386914378029079,0.904089558632011
0.23347586393356323,0.8816639741518578,0.24010500807754442,0.904089558632011
0.2334522008895874,0.8818659127625202,0.24010500807754442,0.904089558632011
0.2331410050392151,0.8818659127625202,0.2407108239095315,0.904089558632011
0.233109712600708,0.8820678513731826,0.2407108239095315,0.904089558632011
0.23289430141448975,0.8820678513731826,0.24192245557350567,0.904089558632011
0.23265671730041504,0.8824717285945073,0.24192245557350567,0.904089558632011
0.2319525182247162,0.8824717285945073,0.24273021001615508,0.904089558632011
0.23175454139709473,0.882875605815832,0.24273021001615508,0.904089558632011
0.23090976476669312,0.882875605815832,0.24373990306946688,0.904089558632011
0.23090755939483643,0.8830775444264943,0.24373990306946688,0.904089558632011
0.23077625036239624,0.8830775444264943,0.2441437802907916,0.904089558632011
0.23076659440994263,0.8832794830371568,0.2441437802907916,0.904089558632011
0.23068368434906006,0.8832794830371568,0.24454765751211632,0.904089558632011
0.23054414987564087,0.8834814216478191,0.24454765751211632,0.904089558632011
0.22995445132255554,0.8834814216478191,0.24535541195476576,0.904089558632011
0.2299051284790039,0.8838852988691438,0.24535541195476576,0.904089558632011
0.22982603311538696,0.8838852988691438,0.24575928917609047,0.904089558632011
0.22966235876083374,0.8842891760904685,0.24575928917609047,0.904089558632011
0.2292824387550354,0.8842891760904685,0.2465670436187399,0.904089558632011
0.22920221090316772,0.8844911147011308,0.2465670436187399,0.904089558632011
0.22793370485305786,0.8844911147011308,0.24919224555735056,0.904089558632011
0.22792799770832062,0.8846930533117933,0.24919224555735056,0.904089558632011
0.22707301378250122,0.8846930533117933,0.2516155088852989,0.904089558632011
0.22703927755355835,0.8848949919224556,0.2516155088852989,0.904089558632011
0.22672508656978607,0.8848949919224556,0.252827140549273,0.904089558632011
0.22635680437088013,0.8852988691437803,0.252827140549273,0.904089558632011
0.2261403203010559,0.8852988691437803,0.25403877221324717,0.904089558632011
0.22610992193222046,0.8855008077544426,0.25403877221324717,0.904089558632011
0.2258594036102295,0.8855008077544426,0.25464458804523427,0.904089558632011
0.22577059268951416,0.885702746365105,0.25464458804523427,0.904089558632011
0.22538205981254578,0.885702746365105,0.2554523424878837,0.904089558632011
0.22536665201187134,0.8859046849757674,0.2554523424878837,0.904089558632011
0.22486186027526855,0.8859046849757674,0.2560581583198708,0.904089558632011
0.2245226502418518,0.8865105008077544,0.2560581583198708,0.904089558632011
0.22449398040771484,0.8865105008077544,0.25626009693053314,0.904089558632011
0.2243795394897461,0.8867124394184168,0.25626009693053314,0.904089558632011
0.22362756729125977,0.8867124394184168,0.2568659127625202,0.904089558632011
0.2235000729560852,0.8869143780290791,0.2568659127625202,0.904089558632011
0.22305917739868164,0.8869143780290791,0.25807754442649433,0.904089558632011
0.22301362454891205,0.8871163166397416,0.25807754442649433,0.904089558632011
0.22298753261566162,0.8871163166397416,0.25848142164781907,0.904089558632011
0.2228572964668274,0.8875201938610663,0.25848142164781907,0.904089558632011
0.2224462628364563,0.8875201938610663,0.25908723747980617,0.904089558632011
0.22242873907089233,0.8877221324717286,0.25908723747980617,0.904089558632011
0.22224996984004974,0.8877221324717286,0.2598949919224556,0.904089558632011
0.22215545177459717,0.8879240710823909,0.2598949919224556,0.904089558632011
0.22188997268676758,0.8879240710823909,0.260702746365105,0.904089558632011
0.22188913822174072,0.8881260096930533,0.260702746365105,0.904089558632011
0.22153937816619873,0.8881260096930533,0.26151050080775445,0.904089558632011
0.22150743007659912,0.8883279483037156,0.26151050080775445,0.904089558632011
0.22014379501342773,0.8883279483037156,0.26393376413570274,0.904089558632011
0.22014033794403076,0.8885298869143781,0.26393376413570274,0.904089558632011
0.21878133714199066,0.8885298869143781,0.26635702746365103,0.904089558632011
0.21857315301895142,0.8887318255250404,0.26635702746365103,0.904089558632011
0.218511164188385,0.8887318255250404,0.26676090468497576,0.904089558632011
0.2184569239616394,0.8889337641357028,0.26676090468497576,0.904089558632011
0.21753284335136414,0.8889337641357028,0.268578352180937,0.904089558632011
0.21744579076766968,0.8891357027463651,0.268578352180937,0.904089558632011
0.21731935441493988,0.8891357027463651,0.2687802907915994,0.904089558632011
0.21729536354541779,0.8893376413570274,0.2687802907915994,0.904089558632011
0.21656151115894318,0.8893376413570274,0.2716074313408724,0.904089558632011
0.2165418267250061,0.8895395799676898,0.2716074313408724,0.904089558632011
0.21562901139259338,0.8895395799676898,0.2734248788368336,0.904089558632011
0.21560603380203247,0.8897415185783522,0.2734248788368336,0.904089558632011
0.2155000865459442,0.8897415185783522,0.2738287560581583,0.904089558632011
0.21544714272022247,0.8899434571890146,0.2738287560581583,0.904089558632011
0.21470065414905548,0.8899434571890146,0.2754442649434572,0.904089558632011
0.21444672346115112,0.8901453957996769,0.2754442649434572,0.904089558632011
0.21427160501480103,0.8901453957996769,0.2762520193861066,0.904089558632011
0.2142568826675415,0.8903473344103393,0.2762520193861066,0.904089558632011
0.21388421952724457,0.8903473344103393,0.2776655896607431,0.904089558632011
0.21382558345794678,0.8905492730210016,0.2776655896607431,0.904089558632011
0.21366466581821442,0.8905492730210016,0.2784733441033926,0.904089558632011
0.21363550424575806,0.8907512116316639,0.2784733441033926,0.904089558632011
0.21342867612838745,0.8907512116316639,0.27887722132471726,0.904089558632011
0.21342802047729492,0.8909531502423264,0.27887722132471726,0.904089558632011
0.21341480314731598,0.8909531502423264,0.27907915993537963,0.904089558632011
0.21311938762664795,0.8911550888529887,0.27907915993537963,0.904089558632011
0.21255798637866974,0.8911550888529887,0.28109854604200324,0.904089558632011
0.21255093812942505,0.8913570274636511,0.28109854604200324,0.904089558632011
0.21223296225070953,0.8913570274636511,0.2817043618739903,0.904089558632011
0.21203571557998657,0.8915589660743134,0.2817043618739903,0.904089558632011
0.21139581501483917,0.8915589660743134,0.2835218093699515,0.904089558632011
0.21132111549377441,0.8917609046849758,0.2835218093699515,0.904089558632011
0.21044187247753143,0.8917609046849758,0.28493537964458804,0.904089558632011
0.21043193340301514,0.8919628432956381,0.28493537964458804,0.904089558632011
0.20962610840797424,0.8919628432956381,0.2865508885298869,0.904089558632011
0.2095867395401001,0.8921647819063004,0.2865508885298869,0.904089558632011
0.20866034924983978,0.8921647819063004,0.28877221324717284,0.904089558632011
0.20845109224319458,0.8923667205169629,0.28877221324717284,0.904089558632011
0.20755040645599365,0.8923667205169629,0.2903877221324717,0.904089558632011
0.20754224061965942,0.8925686591276252,0.2903877221324717,0.904089558632011
0.20751416683197021,0.8925686591276252,0.29079159935379645,0.904089558632011
0.2074764370918274,0.8927705977382876,0.29079159935379645,0.904089558632011
0.20747539401054382,0.8927705977382876,0.2909935379644588,0.904089558632011
0.20743489265441895,0.8929725363489499,0.2909935379644588,0.904089558632011
0.2072998285293579,0.8929725363489499,0.29139741518578355,0.904089558632011
0.20713448524475098,0.8931744749596123,0.29139741518578355,0.904089558632011
0.2065770924091339,0.8931744749596123,0.2924071082390953,0.904089558632011
0.2065427303314209,0.8933764135702746,0.2924071082390953,0.904089558632011
0.20644992589950562,0.8933764135702746,0.29281098546042006,0.904089558632011
0.2063196301460266,0.893578352180937,0.29281098546042006,0.904089558632011
0.20563198626041412,0.893578352180937,0.29462843295638125,0.904089558632011
0.2055968940258026,0.8937802907915994,0.29462843295638125,0.904089558632011
0.20536255836486816,0.8937802907915994,0.2956381260096931,0.904089558632011
0.20530855655670166,0.8939822294022617,0.2956381260096931,0.904089558632011
0.20526205003261566,0.8939822294022617,0.29604200323101776,0.904089558632011
0.20520347356796265,0.8941841680129241,0.29604200323101776,0.904089558632011
0.20448225736618042,0.8941841680129241,0.29765751211631664,0.904089558632011
0.2044300138950348,0.8943861066235864,0.29765751211631664,0.904089558632011
0.20416724681854248,0.8943861066235864,0.29826332794830374,0.904089558632011
0.2037959098815918,0.8945880452342488,0.29826332794830374,0.904089558632011
0.20379012823104858,0.8945880452342488,0.29846526655896605,0.904089558632011
0.20337963104248047,0.8947899838449112,0.29846526655896605,0.904089558632011
0.20292629301548004,0.8947899838449112,0.2994749596122779,0.904089558632011
0.2028643786907196,0.8949919224555735,0.2994749596122779,0.904089558632011
0.20165574550628662,0.8949919224555735,0.3027059773828756,0.904089558632011
0.20148545503616333,0.8951938610662359,0.3027059773828756,0.904089558632011
0.20148223638534546,0.8951938610662359,0.30290791599353795,0.904089558632011
0.20140480995178223,0.8953957996768982,0.30290791599353795,0.904089558632011
0.20120948553085327,0.8953957996768982,0.3041195476575121,0.904089558632011
0.2010006308555603,0.8955977382875606,0.3041195476575121,0.904089558632011
0.20046530663967133,0.8955977382875606,0.30634087237479807,0.904089558632011
0.20046472549438477,0.8957996768982229,0.30634087237479807,0.904089558632011
0.2002289891242981,0.8957996768982229,0.3075525040387722,0.904089558632011
0.19999629259109497,0.8960016155088854,0.3075525040387722,0.904089558632011
0.1998118758201599,0.8960016155088854,0.308562197092084,0.904089558632011
0.19980883598327637,0.8962035541195477,0.308562197092084,0.904089558632011
0.19956427812576294,0.8962035541195477,0.30936995153473346,0.904089558632011
0.19955052435398102,0.89640549273021,0.30936995153473346,0.904089558632011
0.19942760467529297,0.89640549273021,0.31037964458804523,0.904089558632011
0.19934827089309692,0.8966074313408724,0.31037964458804523,0.904089558632011
0.19919909536838531,0.8966074313408724,0.31118739903069464,0.904089558632011
0.19917792081832886,0.8968093699515347,0.31118739903069464,0.904089558632011
0.19851255416870117,0.8968093699515347,0.311389337641357,0.904089558632011
0.1983829140663147,0.8970113085621971,0.311389337641357,0.904089558632011
0.19814544916152954,0.8970113085621971,0.3119951534733441,0.904089558632011
0.1979878544807434,0.8972132471728594,0.3119951534733441,0.904089558632011
0.19794398546218872,0.8972132471728594,0.3121970920840065,0.904089558632011
0.1979185938835144,0.8974151857835219,0.3121970920840065,0.904089558632011
0.19791220128536224,0.8974151857835219,0.31239903069466884,0.904089558632011
0.19790154695510864,0.8978190630048465,0.31239903069466884,0.904089558632011
0.19755934178829193,0.8978190630048465,0.31401453957996767,0.904089558632011
0.19748622179031372,0.8982229402261712,0.31401453957996767,0.904089558632011
0.19727885723114014,0.8982229402261712,0.3144184168012924,0.904089558632011
0.19714409112930298,0.8984248788368336,0.3144184168012924,0.904089558632011
0.19704824686050415,0.8984248788368336,0.3154281098546042,0.904089558632011
0.1969406008720398,0.898626817447496,0.3154281098546042,0.904089558632011
0.19681710004806519,0.898626817447496,0.3160339256865913,0.904089558632011
0.1967948079109192,0.8988287560581584,0.3160339256865913,0.904089558632011
0.19653278589248657,0.8988287560581584,0.3166397415185784,0.904089558632011
0.19651031494140625,0.8990306946688207,0.3166397415185784,0.904089558632011
0.19646161794662476,0.8990306946688207,0.3168416801292407,0.904089558632011
0.1963520646095276,0.899232633279483,0.3168416801292407,0.904089558632011
0.19626998901367188,0.899232633279483,0.3172455573505654,0.904089558632011
0.19624543190002441,0.8994345718901454,0.3172455573505654,0.904089558632011
0.19603276252746582,0.8994345718901454,0.3178513731825525,0.904089558632011
0.1959475874900818,0.8996365105008077,0.3178513731825525,0.904089558632011
0.1951630711555481,0.8996365105008077,0.3194668820678514,0.904089558632011
0.19510668516159058,0.9000403877221325,0.3194668820678514,0.904089558632011
0.1945926547050476,0.9000403877221325,0.3210823909531502,0.904089558632011
0.19446033239364624,0.9002423263327949,0.3210823909531502,0.904089558632011
0.19416531920433044,0.9002423263327949,0.32209208400646205,0.904089558632011
0.19406026601791382,0.9004442649434572,0.32209208400646205,0.904089558632011
0.19395333528518677,0.9004442649434572,0.3222940226171244,0.904089558632011
0.1938992738723755,0.9006462035541195,0.3222940226171244,0.904089558632011
0.19355380535125732,0.9006462035541195,0.32370759289176093,0.904089558632011
0.19340866804122925,0.9008481421647819,0.32370759289176093,0.904089558632011
0.19332396984100342,0.9008481421647819,0.3241114701130856,0.904089558632011
0.19323164224624634,0.9010500807754442,0.3241114701130856,0.904089558632011
0.19302856922149658,0.9010500807754442,0.3249192245557351,0.904089558632011
0.192940354347229,0.901453957996769,0.3249192245557351,0.904089558632011
0.19257904589176178,0.901453957996769,0.3263327948303716,0.904089558632011
0.19257783889770508,0.9016558966074314,0.3263327948303716,0.904089558632011
0.19250506162643433,0.9016558966074314,0.32673667205169626,0.904089558632011
0.1924152970314026,0.9018578352180937,0.32673667205169626,0.904089558632011
0.19234375655651093,0.9018578352180937,0.32693861066235863,0.904089558632011
0.1922491192817688,0.902059773828756,0.32693861066235863,0.904089558632011
0.19222861528396606,0.902059773828756,0.327140549273021,0.904089558632011
0.1921546459197998,0.9022617124394184,0.327140549273021,0.904089558632011
0.19203585386276245,0.9022617124394184,0.32794830371567046,0.904089558632011
0.19195544719696045,0.9024636510500808,0.32794830371567046,0.904089558632011
0.19185101985931396,0.9024636510500808,0.3287560581583199,0.904089558632011
0.19183063507080078,0.9026655896607432,0.3287560581583199,0.904089558632011
0.19135531783103943,0.9026655896607432,0.32976575121163165,0.904089558632011
0.19135475158691406,0.9028675282714055,0.32976575121163165,0.904089558632011
0.189875066280365,0.9028675282714055,0.33360258481421645,0.904089558632011
0.1897953748703003,0.9030694668820679,0.33360258481421645,0.904089558632011
0.18944792449474335,0.9030694668820679,0.33481421647819065,0.904089558632011
0.18944573402404785,0.9032714054927302,0.33481421647819065,0.904089558632011
0.1893998384475708,0.9032714054927302,0.33521809369951533,0.904089558632011
0.1893358826637268,0.9034733441033925,0.33521809369951533,0.904089558632011
0.18911023437976837,0.9034733441033925,0.33582390953150243,0.904089558632011
0.18910664319992065,0.903675282714055,0.33582390953150243,0.904089558632011
0.18897801637649536,0.903675282714055,0.3364297253634895,0.904089558632011
0.18884634971618652,0.9038772213247173,0.3364297253634895,0.904089558632011
0.1883968710899353,0.9038772213247173,0.3382471728594507,0.904089558632011
0.18836373090744019,0.9040791599353797,0.3382471728594507,0.904089558632011
0.18794995546340942,0.9040791599353797,0.33966074313408723,0.904089558632011
0.1879338026046753,0.9044830371567044,0.33966074313408723,0.904089558632011
0.18776395916938782,0.9044830371567044,0.34006462035541196,0.904089558632011
0.18766582012176514,0.904886914378029,0.34006462035541196,0.904089558632011
0.1874910295009613,0.904886914378029,0.340670436187399,0.904089558632011
0.18746012449264526,0.9050888529886915,0.340670436187399,0.904089558632011
0.18699271976947784,0.9050888529886915,0.34309369951534735,0.904089558632011
0.18696433305740356,0.9052907915993538,0.34309369951534735,0.904089558632011
0.1866610199213028,0.9052907915993538,0.3447092084006462,0.904089558632011
0.18665772676467896,0.9054927302100162,0.3447092084006462,0.904089558632011
0.18592321872711182,0.9054927302100162,0.34612277867528274,0.904089558632011
0.18554049730300903,0.9060985460420032,0.34612277867528274,0.904089558632011
0.18158769607543945,0.9060985460420032,0.3533925686591276,0.904089558632011
0.1815701127052307,0.9063004846526656,0.3533925686591276,0.904089558632011
0.1813163161277771,0.9063004846526656,0.35359450726978997,0.904089558632011
0.18130165338516235,0.906502423263328,0.35359450726978997,0.904089558632011
0.1804385781288147,0.906502423263328,0.35662358642972536,0.904089558632011
0.18034976720809937,0.9067043618739903,0.35662358642972536,0.904089558632011
0.1797621250152588,0.9067043618739903,0.35823909531502424,0.904089558632011
0.1797524094581604,0.9069063004846527,0.35823909531502424,0.904089558632011
0.17955869436264038,0.9069063004846527,0.35884491114701134,0.904089558632011
0.17953135073184967,0.907108239095315,0.35884491114701134,0.904089558632011
0.17872308194637299,0.907108239095315,0.3608642972536349,0.904089558632011
0.17867600917816162,0.9073101777059773,0.3608642972536349,0.904089558632011
0.17841190099716187,0.9073101777059773,0.36187399030694667,0.904089558632011
0.17833352088928223,0.9075121163166397,0.36187399030694667,0.904089558632011
0.1780855655670166,0.9075121163166397,0.3628836833602585,0.904089558632011
0.17807233333587646,0.9077140549273021,0.3628836833602585,0.904089558632011
0.1778445988893509,0.9077140549273021,0.3636914378029079,0.904089558632011
0.1777566820383072,0.9079159935379645,0.3636914378029079,0.904089558632011
0.17628078162670135,0.9079159935379645,0.37015347334410337,0.904089558632011
0.17627447843551636,0.9081179321486268,0.37015347334410337,0.904089558632011
0.17620152235031128,0.9081179321486268,0.37035541195476573,0.904089558632011
0.17618364095687866,0.9083198707592892,0.37035541195476573,0.904089558632011
0.17603835463523865,0.9083198707592892,0.37096122778675283,0.904089558632011
0.1760014295578003,0.9085218093699515,0.37096122778675283,0.904089558632011
0.1756647229194641,0.9085218093699515,0.3715670436187399,0.904089558632011
0.1756361722946167,0.9087237479806138,0.3715670436187399,0.904089558632011
0.1756177544593811,0.9087237479806138,0.37176898222940225,0.904089558632011
0.17560535669326782,0.9089256865912763,0.37176898222940225,0.904089558632011
0.17406095564365387,0.9089256865912763,0.3770193861066236,0.904089558632011
0.17396396398544312,0.9091276252019386,0.3770193861066236,0.904089558632011
0.17391973733901978,0.9091276252019386,0.3774232633279483,0.904089558632011
0.17389440536499023,0.909329563812601,0.3774232633279483,0.904089558632011
0.17388242483139038,0.909329563812601,0.37762520193861066,0.904089558632011
0.17383229732513428,0.9097334410339257,0.37762520193861066,0.904089558632011
0.17328497767448425,0.9097334410339257,0.3794426494345719,0.904089558632011
0.17327100038528442,0.909935379644588,0.3794426494345719,0.904089558632011
0.17295607924461365,0.909935379644588,0.3802504038772213,0.904089558632011
0.1729326844215393,0.9101373182552503,0.3802504038772213,0.904089558632011
0.17256814241409302,0.9101373182552503,0.38146203554119545,0.904089558632011
0.17252731323242188,0.9103392568659128,0.38146203554119545,0.904089558632011
0.1725252866744995,0.9103392568659128,0.3816639741518578,0.904089558632011
0.17250573635101318,0.9105411954765751,0.3816639741518578,0.904089558632011
0.17238551378250122,0.9105411954765751,0.38206785137318255,0.904089558632011
0.1723838448524475,0.9107431340872375,0.38206785137318255,0.904089558632011
0.17231321334838867,0.9107431340872375,0.38267366720516965,0.904089558632011
0.17227506637573242,0.9109450726978998,0.38267366720516965,0.904089558632011
0.1717458814382553,0.9109450726978998,0.38368336025848143,0.904089558632011
0.1717328429222107,0.9111470113085622,0.38368336025848143,0.904089558632011
0.1716076135635376,0.9111470113085622,0.3842891760904685,0.904089558632011
0.1715143620967865,0.9115508885298869,0.3842891760904685,0.904089558632011
0.17015881836414337,0.9115508885298869,0.3891357027463651,0.904089558632011
0.17007887363433838,0.9117528271405493,0.3891357027463651,0.904089558632011
0.16910463571548462,0.9117528271405493,0.39135702746365103,0.904089558632011
0.16899311542510986,0.9119547657512116,0.39135702746365103,0.904089558632011
0.1689409613609314,0.9119547657512116,0.39196284329563813,0.904089558632011
0.16874796152114868,0.9123586429725363,0.39196284329563813,0.904089558632011
0.16872788965702057,0.9123586429725363,0.3925686591276252,0.904089558632011
0.16859662532806396,0.9125605815831987,0.3925686591276252,0.904089558632011
0.16852647066116333,0.9125605815831987,0.39277059773828754,0.904089558632011
0.16839243471622467,0.9127625201938611,0.39277059773828754,0.904089558632011
0.1683584451675415,0.9127625201938611,0.3929725363489499,0.904089558632011
0.1683538556098938,0.9129644588045234,0.3929725363489499,0.904089558632011
0.16783824563026428,0.9129644588045234,0.3943861066235864,0.904089558632011
0.1678193211555481,0.9131663974151858,0.3943861066235864,0.904089558632011
0.16714586317539215,0.9131663974151858,0.3968093699515347,0.904089558632011
0.16711987555027008,0.9133683360258481,0.3968093699515347,0.904089558632011
0.16638144850730896,0.9133683360258481,0.3980210016155089,0.904089558632011
0.1660885214805603,0.9135702746365105,0.3980210016155089,0.904089558632011
0.16605031490325928,0.9135702746365105,0.39862681744749595,0.904089558632011
0.1659124493598938,0.9137722132471728,0.39862681744749595,0.904089558632011
0.16589263081550598,0.9137722132471728,0.3988287560581583,0.904089558632011
0.16566693782806396,0.9141760904684976,0.3988287560581583,0.904089558632011
0.1652601957321167,0.9141760904684976,0.40064620355411956,0.904089558632011
0.16524505615234375,0.9143780290791599,0.40064620355411956,0.904089558632011
0.16460686922073364,0.9143780290791599,0.40246365105008075,0.904089558632011
0.1645938754081726,0.9145799676898223,0.40246365105008075,0.904089558632011
0.16438576579093933,0.9145799676898223,0.4026655896607431,0.904089558632011
0.1643809676170349,0.9147819063004846,0.4026655896607431,0.904089558632011
0.1642690747976303,0.9147819063004846,0.40306946688206785,0.904089558632011
0.16426700353622437,0.914983844911147,0.40306946688206785,0.904089558632011
0.16422104835510254,0.914983844911147,0.4034733441033926,0.904089558632011
0.16421294212341309,0.9151857835218093,0.4034733441033926,0.904089558632011
0.1641131043434143,0.9151857835218093,0.40407915993537963,0.904089558632011
0.16402602195739746,0.9153877221324718,0.40407915993537963,0.904089558632011
0.16362905502319336,0.9153877221324718,0.4056946688206785,0.904089558632011
0.1633889079093933,0.9155896607431341,0.4056946688206785,0.904089558632011
0.1631087064743042,0.9155896607431341,0.40831987075928916,0.904089558632011
0.16308815777301788,0.9157915993537964,0.40831987075928916,0.904089558632011
0.16262155771255493,0.9157915993537964,0.4095315024232633,0.904089558632011
0.1626003384590149,0.9159935379644588,0.4095315024232633,0.904089558632011
0.16169214248657227,0.9159935379644588,0.4131663974151858,0.904089558632011
0.1616739183664322,0.9161954765751211,0.4131663974151858,0.904089558632011
0.16161413490772247,0.9161954765751211,0.4135702746365105,0.904089558632011
0.16155928373336792,0.9163974151857835,0.4135702746365105,0.904089558632011
0.16143377125263214,0.9163974151857835,0.41417609046849757,0.904089558632011
0.16137981414794922,0.9165993537964459,0.41417609046849757,0.904089558632011
0.16019421815872192,0.9165993537964459,0.41861873990306947,0.904089558632011
0.1601390242576599,0.9168012924071083,0.41861873990306947,0.904089558632011
0.1600675880908966,0.9168012924071083,0.4194264943457189,0.904089558632011
0.1600208878517151,0.9170032310177706,0.4194264943457189,0.904089558632011
0.1592378169298172,0.9170032310177706,0.42164781906300486,0.904089558632011
0.15907076001167297,0.9174071082390953,0.42164781906300486,0.904089558632011
0.15901857614517212,0.9174071082390953,0.4218497576736672,0.904089558632011
0.1589530110359192,0.9176090468497576,0.4218497576736672,0.904089558632011
0.15894711017608643,0.9176090468497576,0.42205169628432954,0.904089558632011
0.1589072346687317,0.9178109854604201,0.42205169628432954,0.904089558632011
0.15864297747612,0.9178109854604201,0.42326332794830374,0.904089558632011
0.15863555669784546,0.9180129240710824,0.42326332794830374,0.904089558632011
0.15854400396347046,0.9180129240710824,0.4238691437802908,0.904089558632011
0.15852177143096924,0.9182148626817448,0.4238691437802908,0.904089558632011
0.15723846852779388,0.9182148626817448,0.4283117932148627,0.904089558632011
0.15716218948364258,0.9184168012924071,0.4283117932148627,0.904089558632011
0.1570676863193512,0.9184168012924071,0.4287156704361874,0.904089558632011
0.1570335030555725,0.9186187399030694,0.4287156704361874,0.904089558632011
0.15654557943344116,0.9186187399030694,0.43093699515347333,0.904089558632011
0.1565392017364502,0.9188206785137318,0.43093699515347333,0.904089558632011
0.15652622282505035,0.9188206785137318,0.4311389337641357,0.904089558632011
0.1565074324607849,0.9190226171243941,0.4311389337641357,0.904089558632011
0.1552540510892868,0.9190226171243941,0.43477382875605813,0.904089558632011
0.1552335023880005,0.9192245557350566,0.43477382875605813,0.904089558632011
0.1549331545829773,0.9192245557350566,0.43578352180936997,0.904089558632011
0.1548650860786438,0.9194264943457189,0.43578352180936997,0.904089558632011
0.15449485182762146,0.9194264943457189,0.4371970920840065,0.904089558632011
0.1544938087463379,0.9196284329563813,0.4371970920840065,0.904089558632011
0.15433168411254883,0.9196284329563813,0.4380048465266559,0.904089558632011
0.1542922854423523,0.9198303715670436,0.4380048465266559,0.904089558632011
0.1531250774860382,0.9198303715670436,0.4422455573505654,0.904089558632011
0.1530933976173401,0.9200323101777059,0.4422455573505654,0.904089558632011
0.15306860208511353,0.9200323101777059,0.4424474959612278,0.904089558632011
0.15301887691020966,0.9202342487883683,0.4424474959612278,0.904089558632011
0.1523626744747162,0.9202342487883683,0.4454765751211632,0.904089558632011
0.1523112654685974,0.9204361873990307,0.4454765751211632,0.904089558632011
0.15189611911773682,0.9204361873990307,0.44709208400646205,0.904089558632011
0.15182727575302124,0.9206381260096931,0.44709208400646205,0.904089558632011
0.1518271565437317,0.9206381260096931,0.4472940226171244,0.904089558632011
0.15180350840091705,0.9208400646203554,0.4472940226171244,0.904089558632011
0.15171143412590027,0.9208400646203554,0.44749596122778673,0.904089558632011
0.15167666971683502,0.9210420032310178,0.44749596122778673,0.904089558632011
0.15040373802185059,0.9210420032310178,0.45153473344103395,0.904089558632011
0.1503845453262329,0.9212439418416801,0.45153473344103395,0.904089558632011
0.1502905637025833,0.9212439418416801,0.45234248788368336,0.904089558632011
0.15023601055145264,0.9214458804523424,0.45234248788368336,0.904089558632011
0.15005457401275635,0.9214458804523424,0.45294830371567046,0.904089558632011
0.14997613430023193,0.9216478190630049,0.45294830371567046,0.904089558632011
0.1487973928451538,0.9216478190630049,0.45698707592891763,0.904089558632011
0.14875859022140503,0.9218497576736672,0.45698707592891763,0.904089558632011
0.14871728420257568,0.9218497576736672,0.4573909531502423,0.904089558632011
0.14860469102859497,0.9220516962843296,0.4573909531502423,0.904089558632011
0.14841197431087494,0.9220516962843296,0.45779483037156704,0.904089558632011
0.14839565753936768,0.9222536348949919,0.45779483037156704,0.904089558632011
0.14780455827713013,0.9222536348949919,0.45981421647819065,0.904089558632011
0.14773839712142944,0.9224555735056543,0.45981421647819065,0.904089558632011
0.14743705093860626,0.9224555735056543,0.4610258481421648,0.904089558632011
0.14733147621154785,0.9226575121163166,0.4610258481421648,0.904089558632011
0.1469784677028656,0.9226575121163166,0.4624394184168013,0.904089558632011
0.14696240425109863,0.922859450726979,0.4624394184168013,0.904089558632011
0.14687499403953552,0.922859450726979,0.4626413570274637,0.904089558632011
0.1466577649116516,0.9234652665589661,0.4626413570274637,0.904089558632011
0.14587393403053284,0.9234652665589661,0.4658723747980614,0.904089558632011
0.1458624005317688,0.9236672051696284,0.4658723747980614,0.904089558632011
0.14560264348983765,0.9236672051696284,0.4672859450726979,0.904089558632011
0.1455918848514557,0.9238691437802908,0.4672859450726979,0.904089558632011
0.14527758955955505,0.9238691437802908,0.46849757673667203,0.904089558632011
0.14527609944343567,0.9240710823909531,0.46849757673667203,0.904089558632011
0.14503216743469238,0.9240710823909531,0.4697092084006462,0.904089558632011
0.14501577615737915,0.9242730210016155,0.4697092084006462,0.904089558632011
0.14481797814369202,0.9242730210016155,0.46991114701130854,0.904089558632011
0.1446610689163208,0.9244749596122779,0.46991114701130854,0.904089558632011
0.1445339322090149,0.9244749596122779,0.47031502423263327,0.904089558632011
0.14450940489768982,0.9246768982229402,0.47031502423263327,0.904089558632011
0.14443829655647278,0.9246768982229402,0.47051696284329564,0.904089558632011
0.14430537819862366,0.9250807754442649,0.47051696284329564,0.904089558632011
0.14424094557762146,0.9250807754442649,0.470718901453958,0.904089558632011
0.14417703449726105,0.9252827140549273,0.470718901453958,0.904089558632011
0.14406098425388336,0.9252827140549273,0.47193053311793215,0.904089558632011
0.14398282766342163,0.9254846526655897,0.47193053311793215,0.904089558632011
0.1434125006198883,0.9254846526655897,0.4737479806138934,0.904089558632011
0.14336951076984406,0.925686591276252,0.4737479806138934,0.904089558632011
0.1433686763048172,0.925686591276252,0.47394991922455576,0.904089558632011
0.14335718750953674,0.9258885298869144,0.47394991922455576,0.904089558632011
0.1432243287563324,0.9258885298869144,0.47435379644588044,0.904089558632011
0.14316323399543762,0.9260904684975767,0.47435379644588044,0.904089558632011
0.1430376172065735,0.9260904684975767,0.4751615508885299,0.904089558632011
0.1430017352104187,0.9262924071082391,0.4751615508885299,0.904089558632011
0.14267636835575104,0.9262924071082391,0.47718093699515346,0.904089558632011
0.14266416430473328,0.9264943457189014,0.47718093699515346,0.904089558632011
0.14255693554878235,0.9264943457189014,0.4773828756058158,0.904089558632011
0.14236852526664734,0.9266962843295639,0.4773828756058158,0.904089558632011
0.14218264818191528,0.9266962843295639,0.4783925686591276,0.904089558632011
0.14214271306991577,0.9268982229402262,0.4783925686591276,0.904089558632011
0.14206521213054657,0.9268982229402262,0.47859450726978997,0.904089558632011
0.14198748767375946,0.9271001615508885,0.47859450726978997,0.904089558632011
0.14050918817520142,0.9271001615508885,0.4818255250403877,0.904089558632011
0.1403191089630127,0.9273021001615509,0.4818255250403877,0.904089558632011
0.14025655388832092,0.9273021001615509,0.4820274636510501,0.904089558632011
0.1402529776096344,0.9275040387722132,0.4820274636510501,0.904089558632011
0.1400737762451172,0.9275040387722132,0.48222940226171246,0.904089558632011
0.14005374908447266,0.9277059773828756,0.48222940226171246,0.904089558632011
0.13918906450271606,0.9277059773828756,0.4850565428109855,0.904089558632011
0.13917624950408936,0.9281098546042004,0.4850565428109855,0.904089558632011
0.13904118537902832,0.9281098546042004,0.4858642972536349,0.904089558632011
0.13899120688438416,0.9283117932148627,0.4858642972536349,0.904089558632011
0.13896942138671875,0.9283117932148627,0.48606623586429726,0.904089558632011
0.13896673917770386,0.928513731825525,0.48606623586429726,0.904089558632011
0.13887259364128113,0.928513731825525,0.4866720516962843,0.904089558632011
0.1387709081172943,0.9289176090468497,0.4866720516962843,0.904089558632011
0.1381358802318573,0.9289176090468497,0.4888933764135703,0.904089558632011
0.13810375332832336,0.9291195476575121,0.4888933764135703,0.904089558632011
0.13806310296058655,0.9291195476575121,0.48909531502423265,0.904089558632011
0.1380603164434433,0.9293214862681745,0.48909531502423265,0.904089558632011
0.13752296566963196,0.9293214862681745,0.4903069466882068,0.904089558632011
0.1374133825302124,0.9295234248788369,0.4903069466882068,0.904089558632011
0.13700303435325623,0.9295234248788369,0.49192245557350567,0.904089558632011
0.1368526816368103,0.9297253634894992,0.49192245557350567,0.904089558632011
0.1367989480495453,0.9297253634894992,0.49232633279483035,0.904089558632011
0.13679584860801697,0.9299273021001615,0.49232633279483035,0.904089558632011
0.13595817983150482,0.9299273021001615,0.4941437802907916,0.904089558632011
0.13591793179512024,0.9301292407108239,0.4941437802907916,0.904089558632011
0.13487836718559265,0.9301292407108239,0.4983844911147011,0.904089558632011
0.13487261533737183,0.9303311793214862,0.4983844911147011,0.904089558632011
0.13449741899967194,0.9303311793214862,0.4991922455573506,0.904089558632011
0.13442137837409973,0.9305331179321487,0.4991922455573506,0.904089558632011
0.13410267233848572,0.9305331179321487,0.5004038772213247,0.904089558632011
0.13408468663692474,0.930735056542811,0.5004038772213247,0.904089558632011
0.13396304845809937,0.930735056542811,0.5008077544426495,0.904089558632011
0.1339428871870041,0.9309369951534734,0.5008077544426495,0.904089558632011
0.13393601775169373,0.9309369951534734,0.5010096930533118,0.904089558632011
0.1338874101638794,0.9311389337641357,0.5010096930533118,0.904089558632011
0.13374173641204834,0.9311389337641357,0.5016155088852988,0.904089558632011
0.13372895121574402,0.931340872374798,0.5016155088852988,0.904089558632011
0.13370583951473236,0.931340872374798,0.5020193861066236,0.904089558632011
0.13367855548858643,0.9315428109854604,0.5020193861066236,0.904089558632011
0.1334364116191864,0.9315428109854604,0.5030290791599353,0.904089558632011
0.13332779705524445,0.9317447495961227,0.5030290791599353,0.904089558632011
0.13266322016716003,0.9317447495961227,0.5044426494345718,0.904089558632011
0.13266006112098694,0.9319466882067852,0.5044426494345718,0.904089558632011
0.1326482594013214,0.9319466882067852,0.5046445880452343,0.904089558632011
0.13264209032058716,0.9321486268174475,0.5046445880452343,0.904089558632011
0.13216005265712738,0.9321486268174475,0.5058562197092084,0.904089558632011
0.13214600086212158,0.9325525040387722,0.5058562197092084,0.904089558632011
0.13187068700790405,0.9325525040387722,0.5072697899838449,0.904089558632011
0.13179701566696167,0.9327544426494345,0.5072697899838449,0.904089558632011
0.1315401792526245,0.9327544426494345,0.5082794830371568,0.904089558632011
0.131332665681839,0.932956381260097,0.5082794830371568,0.904089558632011
0.13124212622642517,0.932956381260097,0.5086833602584814,0.904089558632011
0.13118967413902283,0.9331583198707593,0.5086833602584814,0.904089558632011
0.1306932270526886,0.9331583198707593,0.5105008077544426,0.904089558632011
0.13057154417037964,0.9333602584814217,0.5105008077544426,0.904089558632011
0.1301841288805008,0.9333602584814217,0.5121163166397416,0.904089558632011
0.13016512989997864,0.933562197092084,0.5121163166397416,0.904089558632011
0.12935486435890198,0.933562197092084,0.5139337641357028,0.904089558632011
0.12919330596923828,0.9339660743134087,0.5139337641357028,0.904089558632011
0.129083514213562,0.9339660743134087,0.5149434571890146,0.904089558632011
0.1290605664253235,0.934168012924071,0.5149434571890146,0.904089558632011
0.1290297508239746,0.934168012924071,0.5155492730210016,0.904089558632011
0.12902683019638062,0.9343699515347335,0.5155492730210016,0.904089558632011
0.12805882096290588,0.9343699515347335,0.5191841680129241,0.904089558632011
0.12800028920173645,0.9345718901453958,0.5191841680129241,0.904089558632011
0.12789174914360046,0.9345718901453958,0.5193861066235864,0.904089558632011
0.12780138850212097,0.9347738287560582,0.5193861066235864,0.904089558632011
0.12779173254966736,0.9347738287560582,0.5197899838449112,0.904089558632011
0.12777405977249146,0.9349757673667205,0.5197899838449112,0.904089558632011
0.1268138438463211,0.9349757673667205,0.5224151857835219,0.904089558632011
0.12672486901283264,0.9351777059773829,0.5224151857835219,0.904089558632011
0.12668414413928986,0.9351777059773829,0.5232229402261712,0.904089558632011
0.1265154480934143,0.9355815831987075,0.5232229402261712,0.904089558632011
0.12638649344444275,0.9355815831987075,0.523626817447496,0.904089558632011
0.12633377313613892,0.9359854604200323,0.523626817447496,0.904089558632011
0.12600135803222656,0.9359854604200323,0.5252423263327949,0.904089558632011
0.12596920132637024,0.936389337641357,0.5252423263327949,0.904089558632011
0.12548089027404785,0.936389337641357,0.526453957996769,0.904089558632011
0.12546169757843018,0.9365912762520194,0.526453957996769,0.904089558632011
0.12528647482395172,0.9365912762520194,0.5274636510500808,0.904089558632011
0.12521043419837952,0.9369951534733441,0.5274636510500808,0.904089558632011
0.12506911158561707,0.9369951534733441,0.5276655896607432,0.904089558632011
0.12505750358104706,0.9371970920840065,0.5276655896607432,0.904089558632011
0.12482911348342896,0.9371970920840065,0.5284733441033925,0.904089558632011
0.12482300400733948,0.9373990306946688,0.5284733441033925,0.904089558632011
0.1247486025094986,0.9373990306946688,0.529281098546042,0.904089558632011
0.12470829486846924,0.9376009693053312,0.529281098546042,0.904089558632011
0.12470218539237976,0.9376009693053312,0.5294830371567044,0.904089558632011
0.12465125322341919,0.9378029079159935,0.5294830371567044,0.904089558632011
0.1238279938697815,0.9378029079159935,0.5327140549273021,0.904089558632011
0.12378454208374023,0.9380048465266559,0.5327140549273021,0.904089558632011
0.12347796559333801,0.9380048465266559,0.5339256865912763,0.904089558632011
0.12345999479293823,0.9382067851373183,0.5339256865912763,0.904089558632011
0.12345661222934723,0.9382067851373183,0.5341276252019386,0.904089558632011
0.12341997027397156,0.9384087237479806,0.5341276252019386,0.904089558632011
0.12277454137802124,0.9384087237479806,0.537156704361874,0.904089558632011
0.12277090549468994,0.938610662358643,0.537156704361874,0.904089558632011
0.12250937521457672,0.938610662358643,0.5381663974151858,0.904089558632011
0.1224946677684784,0.9388126009693053,0.5381663974151858,0.904089558632011
0.1220870316028595,0.9388126009693053,0.5393780290791599,0.904089558632011
0.12205317616462708,0.93921647819063,0.5393780290791599,0.904089558632011
0.12190456688404083,0.93921647819063,0.5405896607431341,0.904089558632011
0.12187959253787994,0.9394184168012925,0.5405896607431341,0.904089558632011
0.12184086441993713,0.9394184168012925,0.5409935379644588,0.904089558632011
0.12176892161369324,0.9396203554119548,0.5409935379644588,0.904089558632011
0.12126578390598297,0.9396203554119548,0.5430129240710824,0.904089558632011
0.12119609117507935,0.9398222940226171,0.5430129240710824,0.904089558632011
0.12030936777591705,0.9398222940226171,0.5458400646203554,0.904089558632011
0.12008842825889587,0.9400242326332795,0.5458400646203554,0.904089558632011
0.11997123062610626,0.9400242326332795,0.5464458804523424,0.904089558632011
0.11991359293460846,0.9402261712439418,0.5464458804523424,0.904089558632011
0.1197940856218338,0.9402261712439418,0.5472536348949919,0.904089558632011
0.11968716979026794,0.9404281098546042,0.5472536348949919,0.904089558632011
0.11894379556179047,0.9404281098546042,0.5508885298869144,0.904089558632011
0.11888498067855835,0.9406300484652665,0.5508885298869144,0.904089558632011
0.11871621012687683,0.9406300484652665,0.5516962843295639,0.904089558632011
0.11866098642349243,0.940831987075929,0.5516962843295639,0.904089558632011
0.11856794357299805,0.940831987075929,0.5521001615508885,0.904089558632011
0.11853921413421631,0.9410339256865913,0.5521001615508885,0.904089558632011
0.11798146367073059,0.9410339256865913,0.552907915993538,0.904089558632011
0.11790981888771057,0.9412358642972536,0.552907915993538,0.904089558632011
0.1176501214504242,0.9412358642972536,0.5537156704361874,0.904089558632011
0.11762100458145142,0.941437802907916,0.5537156704361874,0.904089558632011
0.11752787232398987,0.941437802907916,0.5539176090468497,0.904089558632011
0.11746212840080261,0.9416397415185783,0.5539176090468497,0.904089558632011
0.1173110157251358,0.9416397415185783,0.5545234248788369,0.904089558632011
0.11730091273784637,0.9418416801292407,0.5545234248788369,0.904089558632011
0.11681327223777771,0.9418416801292407,0.5555331179321487,0.904089558632011
0.1167677640914917,0.942043618739903,0.5555331179321487,0.904089558632011
0.116740882396698,0.942043618739903,0.555735056542811,0.904089558632011
0.1165640652179718,0.9424474959612278,0.555735056542811,0.904089558632011
0.11469419300556183,0.9424474959612278,0.561389337641357,0.904089558632011
0.11465209722518921,0.9426494345718901,0.561389337641357,0.904089558632011
0.11431054770946503,0.9426494345718901,0.5626009693053312,0.904089558632011
0.11422324180603027,0.9430533117932148,0.5626009693053312,0.904089558632011
0.1141800582408905,0.9430533117932148,0.5630048465266559,0.904089558632011
0.1140616238117218,0.9432552504038773,0.5630048465266559,0.904089558632011
0.11396932601928711,0.9432552504038773,0.5634087237479806,0.904089558632011
0.11394897103309631,0.9434571890145396,0.5634087237479806,0.904089558632011
0.11377343535423279,0.9434571890145396,0.5644184168012925,0.904089558632011
0.11375062167644501,0.943659127625202,0.5644184168012925,0.904089558632011
0.11312010884284973,0.943659127625202,0.5654281098546042,0.904089558632011
0.11307892203330994,0.9438610662358643,0.5654281098546042,0.904089558632011
0.11282551288604736,0.9438610662358643,0.5662358642972536,0.904089558632011
0.11269685626029968,0.9440630048465266,0.5662358642972536,0.904089558632011
0.1116517037153244,0.9440630048465266,0.5696688206785138,0.904089558632011
0.11152949929237366,0.944264943457189,0.5696688206785138,0.904089558632011
0.11086329817771912,0.944264943457189,0.5712843295638126,0.904089558632011
0.11079619824886322,0.9444668820678513,0.5712843295638126,0.904089558632011
0.11037696897983551,0.9444668820678513,0.5731017770597738,0.904089558632011
0.11035796999931335,0.9446688206785138,0.5731017770597738,0.904089558632011
0.10985571146011353,0.9446688206785138,0.5749192245557351,0.904089558632011
0.1097918152809143,0.9448707592891761,0.5749192245557351,0.904089558632011
0.10926762223243713,0.9448707592891761,0.5773424878836834,0.904089558632011
0.10924312472343445,0.9450726978998385,0.5773424878836834,0.904089558632011
0.10872283577919006,0.9450726978998385,0.5797657512116317,0.904089558632011
0.10862815380096436,0.9452746365105008,0.5797657512116317,0.904089558632011
0.10767264664173126,0.9452746365105008,0.5842084006462036,0.904089558632011
0.10766229033470154,0.9454765751211631,0.5842084006462036,0.904089558632011
0.10671268403530121,0.9454765751211631,0.5876413570274637,0.904089558632011
0.10670959949493408,0.9456785137318255,0.5876413570274637,0.904089558632011
0.1065010130405426,0.9456785137318255,0.587843295638126,0.904089558632011
0.10647866129875183,0.9458804523424879,0.587843295638126,0.904089558632011
0.10643467307090759,0.9458804523424879,0.5880452342487884,0.904089558632011
0.1063518226146698,0.9460823909531503,0.5880452342487884,0.904089558632011
0.10618330538272858,0.9460823909531503,0.5890549273021002,0.904089558632011
0.10615465044975281,0.9462843295638126,0.5890549273021002,0.904089558632011
0.10595464706420898,0.9462843295638126,0.5898626817447497,0.904089558632011
0.1058456152677536,0.946486268174475,0.5898626817447497,0.904089558632011
0.10582444071769714,0.946486268174475,0.590064620355412,0.904089558632011
0.10571223497390747,0.9466882067851373,0.590064620355412,0.904089558632011
0.1055816113948822,0.9466882067851373,0.5908723747980614,0.904089558632011
0.10555538535118103,0.9468901453957996,0.5908723747980614,0.904089558632011
0.1053711473941803,0.9468901453957996,0.5914781906300485,0.904089558632011
0.10532474517822266,0.947092084006462,0.5914781906300485,0.904089558632011
0.10524266958236694,0.947092084006462,0.5916801292407108,0.904089558632011
0.10520336031913757,0.9472940226171244,0.5916801292407108,0.904089558632011
0.10473886132240295,0.9472940226171244,0.593497576736672,0.904089558632011
0.10462096333503723,0.9476978998384491,0.593497576736672,0.904089558632011
0.10427871346473694,0.9476978998384491,0.5945072697899838,0.904089558632011
0.10421544313430786,0.9478998384491115,0.5945072697899838,0.904089558632011
0.10346221923828125,0.9478998384491115,0.5971324717285945,0.904089558632011
0.10328754782676697,0.9481017770597738,0.5971324717285945,0.904089558632011
0.10327893495559692,0.9481017770597738,0.5973344103392568,0.904089558632011
0.10323923826217651,0.9483037156704361,0.5973344103392568,0.904089558632011
0.10290908813476562,0.9483037156704361,0.5989499192245558,0.904089558632011
0.10287478566169739,0.9485056542810986,0.5989499192245558,0.904089558632011
0.10257956385612488,0.9485056542810986,0.5999596122778675,0.904089558632011
0.10230764746665955,0.9491114701130856,0.5999596122778675,0.904089558632011
0.10166269540786743,0.9491114701130856,0.601373182552504,0.904089558632011
0.10162326693534851,0.949313408723748,0.601373182552504,0.904089558632011
0.10102063417434692,0.949313408723748,0.6044022617124394,0.904089558632011
0.10088497400283813,0.9497172859450727,0.6044022617124394,0.904089558632011
0.10052928328514099,0.9497172859450727,0.6060177705977383,0.904089558632011
0.10032394528388977,0.9501211631663974,0.6060177705977383,0.904089558632011
0.10010704398155212,0.9501211631663974,0.6068255250403877,0.904089558632011
0.09999397397041321,0.9505250403877221,0.6068255250403877,0.904089558632011
0.099752277135849,0.9505250403877221,0.6080371567043619,0.904089558632011
0.09970280528068542,0.9509289176090469,0.6080371567043619,0.904089558632011
0.09934890270233154,0.9509289176090469,0.6090468497576736,0.904089558632011
0.09934338927268982,0.9511308562197092,0.6090468497576736,0.904089558632011
0.09884005784988403,0.9511308562197092,0.6116720516962844,0.904089558632011
0.09873157739639282,0.9515347334410339,0.6116720516962844,0.904089558632011
0.09834843873977661,0.9515347334410339,0.6126817447495961,0.904089558632011
0.09826770424842834,0.9517366720516963,0.6126817447495961,0.904089558632011
0.0981859564781189,0.9517366720516963,0.6132875605815832,0.904089558632011
0.09802213311195374,0.952140549273021,0.6132875605815832,0.904089558632011
0.09788131713867188,0.952140549273021,0.614297253634895,0.904089558632011
0.09787890315055847,0.9523424878836834,0.614297253634895,0.904089558632011
0.09726396203041077,0.9523424878836834,0.6167205169628432,0.904089558632011
0.09725838899612427,0.9525444264943457,0.6167205169628432,0.904089558632011
0.09707781672477722,0.9525444264943457,0.6179321486268174,0.904089558632011
0.09705948829650879,0.9527463651050081,0.6179321486268174,0.904089558632011
0.09705230593681335,0.9527463651050081,0.6181340872374798,0.904089558632011
0.09688073396682739,0.9531502423263328,0.6181340872374798,0.904089558632011
0.09667238593101501,0.9531502423263328,0.6185379644588045,0.904089558632011
0.09666675329208374,0.9533521809369951,0.6185379644588045,0.904089558632011
0.09615856409072876,0.9533521809369951,0.6205573505654282,0.904089558632011
0.09610781073570251,0.9537560581583199,0.6205573505654282,0.904089558632011
0.09589314460754395,0.9537560581583199,0.6215670436187399,0.904089558632011
0.09580233693122864,0.9539579967689822,0.6215670436187399,0.904089558632011
0.09492957592010498,0.9539579967689822,0.625,0.904089558632011
0.0948546826839447,0.9541599353796446,0.625,0.904089558632011
0.09470805525779724,0.9541599353796446,0.6258077544426495,0.904089558632011
0.09464579820632935,0.9545638126009693,0.6258077544426495,0.904089558632011
0.09363549947738647,0.9545638126009693,0.6302504038772213,0.904089558632011
0.09363457560539246,0.9547657512116317,0.6302504038772213,0.904089558632011
0.0934789776802063,0.9547657512116317,0.6318659127625202,0.904089558632011
0.0934477150440216,0.9549676898222941,0.6318659127625202,0.904089558632011
0.0922400951385498,0.9549676898222941,0.6367124394184168,0.904089558632011
0.09220954775810242,0.9551696284329564,0.6367124394184168,0.904089558632011
0.09193927049636841,0.9551696284329564,0.6373182552504039,0.904089558632011
0.09188494086265564,0.9555735056542811,0.6373182552504039,0.904089558632011
0.09186398983001709,0.9555735056542811,0.6377221324717286,0.904089558632011
0.0918542742729187,0.9557754442649434,0.6377221324717286,0.904089558632011
0.09166696667671204,0.9557754442649434,0.6385298869143781,0.904089558632011
0.09159111976623535,0.9559773828756059,0.6385298869143781,0.904089558632011
0.09106400609016418,0.9559773828756059,0.6405492730210016,0.904089558632011
0.09104740619659424,0.9561793214862682,0.6405492730210016,0.904089558632011
0.09100419282913208,0.9561793214862682,0.6411550888529887,0.904089558632011
0.09097367525100708,0.9563812600969306,0.6411550888529887,0.904089558632011
0.09066972136497498,0.9563812600969306,0.6431744749596123,0.904089558632011
0.09062519669532776,0.9565831987075929,0.6431744749596123,0.904089558632011
0.09026241302490234,0.9565831987075929,0.6455977382875606,0.904089558632011
0.09023791551589966,0.9567851373182552,0.6455977382875606,0.904089558632011
0.08950728178024292,0.9567851373182552,0.6490306946688207,0.904089558632011
0.08949387073516846,0.9569870759289176,0.6490306946688207,0.904089558632011
0.08935186266899109,0.9569870759289176,0.6496365105008077,0.904089558632011
0.08910408616065979,0.9571890145395799,0.6496365105008077,0.904089558632011
0.08848625421524048,0.9571890145395799,0.6524636510500808,0.904089558632011
0.08844882249832153,0.9573909531502424,0.6524636510500808,0.904089558632011
0.08716589212417603,0.9573909531502424,0.657108239095315,0.904089558632011
0.08712220191955566,0.9575928917609047,0.657108239095315,0.904089558632011
0.08689844608306885,0.9575928917609047,0.6581179321486268,0.904089558632011
0.08689028024673462,0.9577948303715671,0.6581179321486268,0.904089558632011
0.08565273880958557,0.9577948303715671,0.6625605815831987,0.904089558632011
0.08558151125907898,0.9579967689822294,0.6625605815831987,0.904089558632011
0.08494237065315247,0.9579967689822294,0.6653877221324718,0.904089558632011
0.08492326736450195,0.9581987075928917,0.6653877221324718,0.904089558632011
0.08482298254966736,0.9581987075928917,0.6657915993537964,0.904089558632011
0.08470654487609863,0.9586025848142165,0.6657915993537964,0.904089558632011
0.0843355655670166,0.9586025848142165,0.6680129240710824,0.904089558632011
0.08430597186088562,0.9588045234248789,0.6680129240710824,0.904089558632011
0.08425498008728027,0.9588045234248789,0.6684168012924071,0.904089558632011
0.08422854542732239,0.9590064620355412,0.6684168012924071,0.904089558632011
0.08379197120666504,0.9590064620355412,0.6702342487883683,0.904089558632011
0.08375626802444458,0.9592084006462036,0.6702342487883683,0.904089558632011
0.08312878012657166,0.9592084006462036,0.6730613893376414,0.904089558632011
0.08311554789543152,0.9594103392568659,0.6730613893376414,0.904089558632011
0.08301019668579102,0.9594103392568659,0.6734652665589661,0.904089558632011
0.08298930525779724,0.9596122778675282,0.6734652665589661,0.904089558632011
0.08295217156410217,0.9596122778675282,0.6740710823909531,0.904089558632011
0.08291450142860413,0.9598142164781907,0.6740710823909531,0.904089558632011
0.08236110210418701,0.9598142164781907,0.6754846526655897,0.904089558632011
0.08232033252716064,0.960016155088853,0.6754846526655897,0.904089558632011
0.082003653049469,0.960016155088853,0.6773021001615509,0.904089558632011
0.0819927453994751,0.9602180936995154,0.6773021001615509,0.904089558632011
0.08182063698768616,0.9602180936995154,0.6789176090468497,0.904089558632011
0.08177351951599121,0.9604200323101777,0.6789176090468497,0.904089558632011
0.08161890506744385,0.9604200323101777,0.6799273021001615,0.904089558632011
0.08143377304077148,0.9606219709208401,0.6799273021001615,0.904089558632011
0.080943763256073,0.9606219709208401,0.6825525040387722,0.904089558632011
0.08093798160552979,0.9608239095315024,0.6825525040387722,0.904089558632011
0.08072328567504883,0.9608239095315024,0.6833602584814217,0.904089558632011
0.08065429329872131,0.9610258481421647,0.6833602584814217,0.904089558632011
0.07990553975105286,0.9610258481421647,0.6869951534733441,0.904089558632011
0.07980984449386597,0.9616316639741519,0.6869951534733441,0.904089558632011
0.07952159643173218,0.9616316639741519,0.6888126009693053,0.904089558632011
0.0794658362865448,0.9618336025848142,0.6888126009693053,0.904089558632011
0.07925790548324585,0.9618336025848142,0.6900242326332795,0.904089558632011
0.0792558491230011,0.9620355411954766,0.6900242326332795,0.904089558632011
0.07915830612182617,0.9620355411954766,0.6904281098546042,0.904089558632011
0.07914695143699646,0.9624394184168013,0.6904281098546042,0.904089558632011
0.07903182506561279,0.9624394184168013,0.6906300484652665,0.904089558632011
0.0789969265460968,0.962843295638126,0.6906300484652665,0.904089558632011
0.07842463254928589,0.962843295638126,0.6934571890145396,0.904089558632011
0.0783604085445404,0.9630452342487884,0.6934571890145396,0.904089558632011
0.0780826210975647,0.9630452342487884,0.6950726978998385,0.904089558632011
0.07800179719924927,0.9632471728594507,0.6950726978998385,0.904089558632011
0.07565543055534363,0.9632471728594507,0.7037560581583199,0.904089558632011
0.07556715607643127,0.9634491114701131,0.7037560581583199,0.904089558632011
0.07495129108428955,0.9634491114701131,0.7067851373182552,0.904089558632011
0.07494097948074341,0.9636510500807755,0.7067851373182552,0.904089558632011
0.0746384859085083,0.9636510500807755,0.7084006462035541,0.904089558632011
0.07458916306495667,0.9638529886914378,0.7084006462035541,0.904089558632011
0.07253751158714294,0.9638529886914378,0.7158723747980614,0.904089558632011
0.0725117027759552,0.9640549273021002,0.7158723747980614,0.904089558632011
0.0723997950553894,0.9640549273021002,0.7162762520193862,0.904089558632011
0.07235699892044067,0.9642568659127625,0.7162762520193862,0.904089558632011
0.07168704271316528,0.9642568659127625,0.7191033925686591,0.904089558632011
0.07164981961250305,0.9644588045234249,0.7191033925686591,0.904089558632011
0.07098272442817688,0.9644588045234249,0.7219305331179321,0.904089558632011
0.07095605134963989,0.9646607431340872,0.7219305331179321,0.904089558632011
0.07071369886398315,0.9646607431340872,0.7225363489499192,0.904089558632011
0.07064050436019897,0.9648626817447497,0.7225363489499192,0.904089558632011
0.07056388258934021,0.9648626817447497,0.7231421647819063,0.904089558632011
0.0705079436302185,0.965064620355412,0.7231421647819063,0.904089558632011
0.07031121850013733,0.965064620355412,0.7241518578352181,0.904089558632011
0.07030409574508667,0.9652665589660743,0.7241518578352181,0.904089558632011
0.06858900189399719,0.9652665589660743,0.7316235864297254,0.904089558632011
0.06843185424804688,0.9654684975767367,0.7316235864297254,0.904089558632011
0.06735709309577942,0.9654684975767367,0.7338449111470113,0.904089558632011
0.06728729605674744,0.9658723747980614,0.7338449111470113,0.904089558632011
0.06702271103858948,0.9658723747980614,0.7354604200323102,0.904089558632011
0.0669127106666565,0.9660743134087237,0.7354604200323102,0.904089558632011
0.06653237342834473,0.9660743134087237,0.7364701130856219,0.904089558632011
0.06632158160209656,0.9662762520193862,0.7364701130856219,0.904089558632011
0.06594836711883545,0.9662762520193862,0.7380856219709209,0.904089558632011
0.06590554118156433,0.9666801292407108,0.7380856219709209,0.904089558632011
0.06558704376220703,0.9666801292407108,0.7394991922455574,0.904089558632011
0.06550788879394531,0.9668820678513732,0.7394991922455574,0.904089558632011
0.06543213129043579,0.9668820678513732,0.7397011308562197,0.904089558632011
0.06540027260780334,0.9670840064620355,0.7397011308562197,0.904089558632011
0.0651710033416748,0.9670840064620355,0.7417205169628432,0.904089558632011
0.0651024878025055,0.9672859450726979,0.7417205169628432,0.904089558632011
0.06452751159667969,0.9672859450726979,0.7429321486268174,0.904089558632011
0.06450891494750977,0.9674878836833603,0.7429321486268174,0.904089558632011
0.06448867917060852,0.9674878836833603,0.7433360258481422,0.904089558632011
0.06445205211639404,0.9676898222940227,0.7433360258481422,0.904089558632011
0.06422814726829529,0.9676898222940227,0.7445476575121163,0.904089558632011
0.06421738862991333,0.967891760904685,0.7445476575121163,0.904089558632011
0.0640518069267273,0.967891760904685,0.7457592891760905,0.904089558632011
0.06404349207878113,0.9680936995153473,0.7457592891760905,0.904089558632011
0.06315991282463074,0.9680936995153473,0.75,0.904089558632011
0.06303498148918152,0.9682956381260097,0.75,0.904089558632011
0.06254547834396362,0.9682956381260097,0.7518174474959612,0.904089558632011
0.06244334578514099,0.968497576736672,0.7518174474959612,0.904089558632011
0.06120094656944275,0.968497576736672,0.7572697899838449,0.904089558632011
0.06113049387931824,0.9686995153473344,0.7572697899838449,0.904089558632011
0.060942620038986206,0.9686995153473344,0.757875605815832,0.904089558632011
0.06094059348106384,0.9689014539579968,0.757875605815832,0.904089558632011
0.06067320704460144,0.9689014539579968,0.7594911147011308,0.904089558632011
0.06050729751586914,0.9691033925686591,0.7594911147011308,0.904089558632011
0.06049790978431702,0.9691033925686591,0.7596930533117933,0.904089558632011
0.060477882623672485,0.9695072697899838,0.7596930533117933,0.904089558632011
0.06038999557495117,0.9695072697899838,0.7598949919224556,0.904089558632011
0.06035056710243225,0.9697092084006462,0.7598949919224556,0.904089558632011
0.05979117751121521,0.9697092084006462,0.7627221324717286,0.904089558632011
0.059750914573669434,0.970113085621971,0.7627221324717286,0.904089558632011
0.05974152684211731,0.970113085621971,0.7629240710823909,0.904089558632011
0.05973154306411743,0.9703150242326333,0.7629240710823909,0.904089558632011
0.05947938561439514,0.9703150242326333,0.7639337641357028,0.904089558632011
0.05929982662200928,0.970718901453958,0.7639337641357028,0.904089558632011
0.05820965766906738,0.970718901453958,0.7667609046849758,0.904089558632011
0.05820205807685852,0.9709208400646203,0.7667609046849758,0.904089558632011
0.05787983536720276,0.9709208400646203,0.7691841680129241,0.904089558632011
0.05783149600028992,0.9711227786752827,0.7691841680129241,0.904089558632011
0.0577068030834198,0.9711227786752827,0.7695880452342488,0.904089558632011
0.057605475187301636,0.971324717285945,0.7695880452342488,0.904089558632011
0.05710241198539734,0.971324717285945,0.7716074313408724,0.904089558632011
0.05679705739021301,0.9715266558966075,0.7716074313408724,0.904089558632011
0.05643078684806824,0.9715266558966075,0.7732229402261712,0.904089558632011
0.05641636252403259,0.9717285945072698,0.7732229402261712,0.904089558632011
0.05616813898086548,0.9717285945072698,0.7754442649434572,0.904089558632011
0.05605706572532654,0.9719305331179321,0.7754442649434572,0.904089558632011
0.05593493580818176,0.9719305331179321,0.7760500807754442,0.904089558632011
0.05585339665412903,0.9721324717285945,0.7760500807754442,0.904089558632011
0.055194973945617676,0.9721324717285945,0.779886914378029,0.904089558632011
0.055029869079589844,0.9723344103392568,0.779886914378029,0.904089558632011
0.0546019971370697,0.9723344103392568,0.781502423263328,0.904089558632011
0.0545688271522522,0.9725363489499192,0.781502423263328,0.904089558632011
0.05334874987602234,0.9725363489499192,0.7859450726978998,0.904089558632011
0.053291141986846924,0.9727382875605816,0.7859450726978998,0.904089558632011
0.053275495767593384,0.9727382875605816,0.7861470113085622,0.904089558632011
0.05326986312866211,0.972940226171244,0.7861470113085622,0.904089558632011
0.053051501512527466,0.972940226171244,0.7873586429725363,0.904089558632011
0.052953630685806274,0.9731421647819063,0.7873586429725363,0.904089558632011
0.051719844341278076,0.9731421647819063,0.7940226171243941,0.904089558632011
0.05167075991630554,0.9733441033925686,0.7940226171243941,0.904089558632011
0.05032965540885925,0.9733441033925686,0.8004846526655897,0.904089558632011
0.05027538537979126,0.973546042003231,0.8004846526655897,0.904089558632011
0.04960384964942932,0.973546042003231,0.8023021001615509,0.904089558632011
0.049593567848205566,0.9737479806138933,0.8023021001615509,0.904089558632011
0.04862526059150696,0.9737479806138933,0.8051292407108239,0.904089558632011
0.0485682487487793,0.9741518578352181,0.8051292407108239,0.904089558632011
0.04785403609275818,0.9741518578352181,0.8075525040387722,0.904089558632011
0.047837138175964355,0.9743537964458805,0.8075525040387722,0.904089558632011
0.04740557074546814,0.9743537964458805,0.809168012924071,0.904089558632011
0.04733267426490784,0.9747576736672051,0.809168012924071,0.904089558632011
0.04698839783668518,0.9747576736672051,0.811389337641357,0.904089558632011
0.04694738984107971,0.9749596122778675,0.811389337641357,0.904089558632011
0.04689034819602966,0.9749596122778675,0.8117932148626817,0.904089558632011
0.046826452016830444,0.9751615508885298,0.8117932148626817,0.904089558632011
0.04638233780860901,0.9751615508885298,0.8138126009693053,0.904089558632011
0.04636836051940918,0.9753634894991923,0.8138126009693053,0.904089558632011
0.046300679445266724,0.9753634894991923,0.8144184168012925,0.904089558632011
0.04620280861854553,0.9755654281098546,0.8144184168012925,0.904089558632011
0.04615771770477295,0.9755654281098546,0.8154281098546042,0.904089558632011
0.046125829219818115,0.975767366720517,0.8154281098546042,0.904089558632011
0.0452522337436676,0.975767366720517,0.8176494345718901,0.904089558632011
0.04518434405326843,0.9759693053311793,0.8176494345718901,0.904089558632011
0.04413503408432007,0.9759693053311793,0.8233037156704361,0.904089558632011
0.04407989978790283,0.9761712439418416,0.8233037156704361,0.904089558632011
0.04397353529930115,0.9761712439418416,0.8241114701130856,0.904089558632011
0.04393807053565979,0.976373182552504,0.8241114701130856,0.904089558632011
0.043933987617492676,0.976373182552504,0.824313408723748,0.904089558632011
0.04391634464263916,0.9765751211631664,0.824313408723748,0.904089558632011
0.04391604661941528,0.9765751211631664,0.8245153473344103,0.904089558632011
0.04389694333076477,0.9767770597738288,0.8245153473344103,0.904089558632011
0.043331921100616455,0.9767770597738288,0.8265347334410339,0.904089558632011
0.04331493377685547,0.9769789983844911,0.8265347334410339,0.904089558632011
0.04303225874900818,0.9769789983844911,0.8281502423263328,0.904089558632011
0.043010830879211426,0.9771809369951535,0.8281502423263328,0.904089558632011
0.04284238815307617,0.9771809369951535,0.8295638126009693,0.904089558632011
0.042768120765686035,0.9773828756058158,0.8295638126009693,0.904089558632011
0.04252314567565918,0.9773828756058158,0.8301696284329564,0.904089558632011
0.04242560267448425,0.9775848142164781,0.8301696284329564,0.904089558632011
0.0423550009727478,0.9775848142164781,0.8311793214862682,0.904089558632011
0.04230043292045593,0.9777867528271406,0.8311793214862682,0.904089558632011
0.041989028453826904,0.9777867528271406,0.8321890145395799,0.904089558632011
0.041971415281295776,0.9779886914378029,0.8321890145395799,0.904089558632011
0.040555208921432495,0.9779886914378029,0.8394588045234249,0.904089558632011
0.0404835045337677,0.9781906300484653,0.8394588045234249,0.904089558632011
0.040139973163604736,0.9781906300484653,0.8404684975767367,0.904089558632011
0.04013511538505554,0.9783925686591276,0.8404684975767367,0.904089558632011
0.0399494469165802,0.9783925686591276,0.840670436187399,0.904089558632011
0.03988787531852722,0.97859450726979,0.840670436187399,0.904089558632011
0.03859332203865051,0.97859450726979,0.8449111470113085,0.904089558632011
0.03858000040054321,0.9787964458804523,0.8449111470113085,0.904089558632011
0.038564056158065796,0.9787964458804523,0.845113085621971,0.904089558632011
0.03855970501899719,0.9789983844911146,0.845113085621971,0.904089558632011
0.038184911012649536,0.9789983844911146,0.846324717285945,0.904089558632011
0.03812366724014282,0.9792003231017771,0.846324717285945,0.904089558632011
0.037914395332336426,0.9792003231017771,0.8471324717285945,0.904089558632011
0.037776559591293335,0.9794022617124394,0.8471324717285945,0.904089558632011
0.03765827417373657,0.9794022617124394,0.8475363489499192,0.904089558632011
0.037646204233169556,0.9798061389337641,0.8475363489499192,0.904089558632011
0.03759536147117615,0.9798061389337641,0.8481421647819063,0.904089558632011
0.03747016191482544,0.9800080775444265,0.8481421647819063,0.904089558632011
0.03625410795211792,0.9800080775444265,0.8529886914378029,0.904089558632011
0.036094099283218384,0.9802100161550888,0.8529886914378029,0.904089558632011
0.03385525941848755,0.9802100161550888,0.8616720516962844,0.904089558632011
0.033839911222457886,0.9804119547657512,0.8616720516962844,0.904089558632011
0.033388614654541016,0.9804119547657512,0.8632875605815832,0.904089558632011
0.033168137073516846,0.9806138933764136,0.8632875605815832,0.904089558632011
0.03302839398384094,0.9806138933764136,0.8640953150242326,0.904089558632011
0.032991647720336914,0.9808158319870759,0.8640953150242326,0.904089558632011
0.032309651374816895,0.9808158319870759,0.8669224555735057,0.904089558632011
0.032205551862716675,0.9810177705977383,0.8669224555735057,0.904089558632011
0.03137049078941345,0.9810177705977383,0.8709612277867528,0.904089558632011
0.03130662441253662,0.9812197092084006,0.8709612277867528,0.904089558632011
0.030814945697784424,0.9812197092084006,0.872778675282714,0.904089558632011
0.030730873346328735,0.981421647819063,0.872778675282714,0.904089558632011
0.030579447746276855,0.981421647819063,0.8737883683360258,0.904089558632011
0.030570626258850098,0.9816235864297254,0.8737883683360258,0.904089558632011
0.03013750910758972,0.9816235864297254,0.8768174474959612,0.904089558632011
0.030070513486862183,0.9818255250403877,0.8768174474959612,0.904089558632011
0.02983027696609497,0.9818255250403877,0.8782310177705978,0.904089558632011
0.02982771396636963,0.9820274636510501,0.8782310177705978,0.904089558632011
0.029570728540420532,0.9820274636510501,0.8804523424878837,0.904089558632011
0.029541224241256714,0.9822294022617124,0.8804523424878837,0.904089558632011
0.02915993332862854,0.9822294022617124,0.8818659127625202,0.904089558632011
0.029131770133972168,0.9824313408723748,0.8818659127625202,0.904089558632011
0.02859508991241455,0.9824313408723748,0.8840872374798061,0.904089558632011
0.028580784797668457,0.9826332794830371,0.8840872374798061,0.904089558632011
0.028362572193145752,0.9826332794830371,0.8850969305331179,0.904089558632011
0.028302103281021118,0.9828352180936996,0.8850969305331179,0.904089558632011
0.02739444375038147,0.9828352180936996,0.8885298869143781,0.904089558632011
0.027393043041229248,0.9830371567043619,0.8885298869143781,0.904089558632011
0.02687278389930725,0.9830371567043619,0.8905492730210016,0.904089558632011
0.026702076196670532,0.9832390953150242,0.8905492730210016,0.904089558632011
0.026661545038223267,0.9832390953150242,0.8907512116316639,0.904089558632011
0.02658456563949585,0.9834410339256866,0.8907512116316639,0.904089558632011
0.026485472917556763,0.9834410339256866,0.8917609046849758,0.904089558632011
0.0264168381690979,0.9836429725363489,0.8917609046849758,0.904089558632011
0.026199430227279663,0.9836429725363489,0.8923667205169629,0.904089558632011
0.02615073323249817,0.9838449111470113,0.8923667205169629,0.904089558632011
0.026027828454971313,0.9838449111470113,0.8931744749596123,0.904089558632011
0.02599191665649414,0.9840468497576736,0.8931744749596123,0.904089558632011
0.02588951587677002,0.9840468497576736,0.8937802907915994,0.904089558632011
0.025886595249176025,0.9842487883683361,0.8937802907915994,0.904089558632011
0.02562609314918518,0.9842487883683361,0.8957996768982229,0.904089558632011
0.02548694610595703,0.9848546042003231,0.8957996768982229,0.904089558632011
0.025305181741714478,0.9848546042003231,0.8976171243941842,0.904089558632011
0.02521538734436035,0.9852584814216478,0.8976171243941842,0.904089558632011
0.025183051824569702,0.9852584814216478,0.8978190630048465,0.904089558632011
0.025155693292617798,0.9854604200323102,0.8978190630048465,0.904089558632011
0.024953007698059082,0.9854604200323102,0.898626817447496,0.904089558632011
0.024784982204437256,0.9856623586429726,0.898626817447496,0.904089558632011
0.023519426584243774,0.9856623586429726,0.9050888529886915,0.904089558632011
0.02351793646812439,0.9858642972536349,0.9050888529886915,0.904089558632011
0.02341344952583313,0.9858642972536349,0.9069063004846527,0.904089558632011
0.023299694061279297,0.9860662358642972,0.9069063004846527,0.904089558632011
0.023162931203842163,0.9860662358642972,0.9075121163166397,0.904089558632011
0.023129194974899292,0.9862681744749596,0.9075121163166397,0.904089558632011
0.02270674705505371,0.9862681744749596,0.9085218093699515,0.904089558632011
0.02260574698448181,0.9864701130856219,0.9085218093699515,0.904089558632011
0.022438734769821167,0.9864701130856219,0.9095315024232633,0.904089558632011
0.022436290979385376,0.9866720516962844,0.9095315024232633,0.904089558632011
0.02199530601501465,0.9866720516962844,0.9119547657512116,0.904089558632011
0.021987736225128174,0.9868739903069467,0.9119547657512116,0.904089558632011
0.02113497257232666,0.9868739903069467,0.9147819063004846,0.904089558632011
0.021116018295288086,0.9870759289176091,0.9147819063004846,0.904089558632011
0.02098575234413147,0.9870759289176091,0.9153877221324718,0.904089558632011
0.020962655544281006,0.9872778675282714,0.9153877221324718,0.904089558632011
0.020482689142227173,0.9872778675282714,0.9170032310177706,0.904089558632011
0.020448893308639526,0.9876817447495961,0.9170032310177706,0.904089558632011
0.02025759220123291,0.9876817447495961,0.9180129240710824,0.904089558632011
0.020228981971740723,0.9878836833602584,0.9180129240710824,0.904089558632011
0.01990225911140442,0.9878836833602584,0.9200323101777059,0.904089558632011
0.019876927137374878,0.9882875605815832,0.9200323101777059,0.904089558632011
0.01976761221885681,0.9882875605815832,0.9202342487883683,0.904089558632011
0.019758284091949463,0.9884894991922456,0.9202342487883683,0.904089558632011
0.019733071327209473,0.9884894991922456,0.9208400646203554,0.904089558632011
0.019698888063430786,0.9886914378029079,0.9208400646203554,0.904089558632011
0.01959162950515747,0.9886914378029079,0.9214458804523424,0.904089558632011
0.01954624056816101,0.9888933764135702,0.9214458804523424,0.904089558632011
0.019521266222000122,0.9888933764135702,0.9218497576736672,0.904089558632011
0.019386768341064453,0.9890953150242326,0.9218497576736672,0.904089558632011
0.019345998764038086,0.9890953150242326,0.9220516962843296,0.904089558632011
0.019249260425567627,0.989297253634895,0.9220516962843296,0.904089558632011
0.01899626851081848,0.989297253634895,0.9236672051696284,0.904089558632011
0.018995463848114014,0.9894991922455574,0.9236672051696284,0.904089558632011
0.01898258924484253,0.9894991922455574,0.9238691437802908,0.904089558632011
0.01895889639854431,0.9897011308562197,0.9238691437802908,0.904089558632011
0.018807798624038696,0.9897011308562197,0.9242730210016155,0.904089558632011
0.01874902844429016,0.9901050080775444,0.9242730210016155,0.904089558632011
0.018746763467788696,0.9901050080775444,0.9244749596122779,0.904089558632011
0.01871466636657715,0.9903069466882067,0.9244749596122779,0.904089558632011
0.01870483160018921,0.9903069466882067,0.9246768982229402,0.904089558632011
0.01869937777519226,0.9905088852988692,0.9246768982229402,0.904089558632011
0.018457472324371338,0.9905088852988692,0.9260904684975767,0.904089558632011
0.01844516396522522,0.9907108239095315,0.9260904684975767,0.904089558632011
0.018372774124145508,0.9907108239095315,0.9264943457189014,0.904089558632011
0.018330276012420654,0.9909127625201939,0.9264943457189014,0.904089558632011
0.018167585134506226,0.9909127625201939,0.9271001615508885,0.904089558632011
0.018106788396835327,0.9911147011308562,0.9271001615508885,0.904089558632011
0.017732858657836914,0.9911147011308562,0.9283117932148627,0.904089558632011
0.0177212655544281,0.9913166397415186,0.9283117932148627,0.904089558632011
0.017356514930725098,0.9913166397415186,0.9301292407108239,0.904089558632011
0.017224639654159546,0.9915185783521809,0.9301292407108239,0.904089558632011
0.016926467418670654,0.9915185783521809,0.9317447495961227,0.904089558632011
0.016886502504348755,0.9917205169628432,0.9317447495961227,0.904089558632011
0.016786187887191772,0.9917205169628432,0.9321486268174475,0.904089558632011
0.016775816679000854,0.9919224555735057,0.9321486268174475,0.904089558632011
0.01669904589653015,0.9919224555735057,0.9323505654281099,0.904089558632011
0.01662847399711609,0.992124394184168,0.9323505654281099,0.904089558632011
0.015000492334365845,0.992124394184168,0.9398222940226171,0.904089558632011
0.014862090349197388,0.9927302100161551,0.9398222940226171,0.904089558632011
0.014571011066436768,0.9927302100161551,0.9410339256865913,0.904089558632011
0.014554142951965332,0.9929321486268174,0.9410339256865913,0.904089558632011
0.014417529106140137,0.9929321486268174,0.9412358642972536,0.904089558632011
0.014381617307662964,0.9931340872374798,0.9412358642972536,0.904089558632011
0.014020085334777832,0.9931340872374798,0.9430533117932148,0.904089558632011
0.014001518487930298,0.9933360258481422,0.9430533117932148,0.904089558632011
0.013925433158874512,0.9933360258481422,0.9434571890145396,0.904089558632011
0.013881951570510864,0.9935379644588045,0.9434571890145396,0.904089558632011
0.01379019021987915,0.9935379644588045,0.943659127625202,0.904089558632011
0.013712406158447266,0.9937399030694669,0.943659127625202,0.904089558632011
0.013571172952651978,0.9937399030694669,0.944264943457189,0.904089558632011
0.013511091470718384,0.9941437802907916,0.944264943457189,0.904089558632011
0.013092488050460815,0.9941437802907916,0.9460823909531503,0.904089558632011
0.013088434934616089,0.994345718901454,0.9460823909531503,0.904089558632011
0.012801200151443481,0.994345718901454,0.9466882067851373,0.904089558632011
0.0127946138381958,0.9945476575121163,0.9466882067851373,0.904089558632011
0.012655854225158691,0.9945476575121163,0.9472940226171244,0.904089558632011
0.012608170509338379,0.9947495961227787,0.9472940226171244,0.904089558632011
0.01234021782875061,0.9947495961227787,0.9489095315024233,0.904089558632011
0.012331545352935791,0.994951534733441,0.9489095315024233,0.904089558632011
0.012325823307037354,0.994951534733441,0.9491114701130856,0.904089558632011
0.01228281855583191,0.9951534733441034,0.9491114701130856,0.904089558632011
0.012188345193862915,0.9951534733441034,0.9501211631663974,0.904089558632011
0.012038111686706543,0.9953554119547657,0.9501211631663974,0.904089558632011
0.010392636060714722,0.9953554119547657,0.9551696284329564,0.904089558632011
0.010333359241485596,0.9955573505654282,0.9551696284329564,0.904089558632011
0.009795814752578735,0.9955573505654282,0.9575928917609047,0.904089558632011
0.009778857231140137,0.9957592891760905,0.9575928917609047,0.904089558632011
0.009227097034454346,0.9957592891760905,0.960016155088853,0.904089558632011
0.00920790433883667,0.9959612277867528,0.960016155088853,0.904089558632011
0.008597791194915771,0.9959612277867528,0.9632471728594507,0.904089558632011
0.008548527956008911,0.9961631663974152,0.9632471728594507,0.904089558632011
0.007603257894515991,0.9961631663974152,0.9670840064620355,0.904089558632011
0.007583022117614746,0.9963651050080775,0.9670840064620355,0.904089558632011
0.007428467273712158,0.9963651050080775,0.9682956381260097,0.904089558632011
0.007383912801742554,0.9965670436187399,0.9682956381260097,0.904089558632011
0.007302582263946533,0.9965670436187399,0.968497576736672,0.904089558632011
0.007246136665344238,0.9967689822294022,0.968497576736672,0.904089558632011
0.007171630859375,0.9967689822294022,0.9693053311793215,0.904089558632011
0.007149934768676758,0.9969709208400647,0.9693053311793215,0.904089558632011
0.006968259811401367,0.9969709208400647,0.970718901453958,0.904089558632011
0.006940633058547974,0.9973747980613893,0.970718901453958,0.904089558632011
0.005854904651641846,0.9973747980613893,0.975767366720517,0.904089558632011
0.005829721689224243,0.9975767366720517,0.975767366720517,0.904089558632011
0.0057814717292785645,0.9975767366720517,0.9759693053311793,0.904089558632011
0.005729258060455322,0.997778675282714,0.9759693053311793,0.904089558632011
0.005346775054931641,0.997778675282714,0.9777867528271406,0.904089558632011
0.005340665578842163,0.9979806138933764,0.9777867528271406,0.904089558632011
0.003777801990509033,0.9979806138933764,0.9858642972536349,0.904089558632011
0.0037247538566589355,0.9981825525040388,0.9858642972536349,0.904089558632011
0.003657400608062744,0.9981825525040388,0.9862681744749596,0.904089558632011
0.003560870885848999,0.9983844911147012,0.9862681744749596,0.904089558632011
0.003208249807357788,0.9983844911147012,0.9868739903069467,0.904089558632011
0.0031395256519317627,0.9989903069466882,0.9868739903069467,0.904089558632011
0.00287589430809021,0.9989903069466882,0.9880856219709209,0.904089558632011
0.002851635217666626,0.9991922455573505,0.9880856219709209,0.904089558632011
0.00265386700630188,0.9991922455573505,0.9888933764135702,0.904089558632011
0.002616316080093384,0.999394184168013,0.9888933764135702,0.904089558632011
0.0023079216480255127,0.999394184168013,0.9901050080775444,0.904089558632011
0.0022673606872558594,0.9995961227786753,0.9901050080775444,0.904089558632011
0.0015348494052886963,0.9995961227786753,0.9929321486268174,0.904089558632011
0.0014555752277374268,0.9997980613893377,0.9929321486268174,0.904089558632011
0.0010724067687988281,0.9997980613893377,0.994345718901454,0.904089558632011
0.0010513067245483398,1.0,0.994345718901454,0.904089558632011
6.586313247680664e-06,1.0,1.0,0.904089558632011


==> figures/data/mislabeling/nonlinear_eps1_roc_data.csv <==
threshold,TPR,FPR,AUROC
inf,0.0,0.0,0.9807263828064442
4.362573146820068,0.00020193861066235866,0.0,0.9807263828064442
1.5441851615905762,0.48364297253634897,0.0,0.9807263828064442
1.5439095497131348,0.48364297253634897,0.00020193861066235866,0.9807263828064442
1.5350532531738281,0.48747980613893377,0.00020193861066235866,0.9807263828064442
1.5348401069641113,0.48747980613893377,0.0004038772213247173,0.9807263828064442
1.5339939594268799,0.4886914378029079,0.0004038772213247173,0.9807263828064442
1.5337672233581543,0.4886914378029079,0.0006058158319870759,0.9807263828064442
1.4520187377929688,0.5319063004846527,0.0006058158319870759,0.9807263828064442
1.4519720077514648,0.5319063004846527,0.0008077544426494346,0.9807263828064442
1.4250671863555908,0.5450323101777059,0.0008077544426494346,0.9807263828064442
1.4248442649841309,0.5450323101777059,0.0010096930533117932,0.9807263828064442
1.4015555381774902,0.559168012924071,0.0010096930533117932,0.9807263828064442
1.4007031917572021,0.559168012924071,0.0012116316639741518,0.9807263828064442
1.385260820388794,0.568659127625202,0.0012116316639741518,0.9807263828064442
1.384883165359497,0.568659127625202,0.0014135702746365104,0.9807263828064442
1.3463642597198486,0.5916801292407108,0.0014135702746365104,0.9807263828064442
1.3459572792053223,0.5916801292407108,0.0016155088852988692,0.9807263828064442
1.3272795677185059,0.6017770597738288,0.0016155088852988692,0.9807263828064442
1.3266525268554688,0.6017770597738288,0.0018174474959612278,0.9807263828064442
1.2971465587615967,0.6149030694668821,0.0018174474959612278,0.9807263828064442
1.297011375427246,0.6149030694668821,0.0020193861066235864,0.9807263828064442
1.290529727935791,0.6175282714054927,0.0020193861066235864,0.9807263828064442
1.2896819114685059,0.6175282714054927,0.0022213247172859453,0.9807263828064442
1.2603559494018555,0.6348949919224556,0.0022213247172859453,0.9807263828064442
1.2587528228759766,0.6348949919224556,0.0024232633279483036,0.9807263828064442
1.2313899993896484,0.648626817447496,0.0024232633279483036,0.9807263828064442
1.2298133373260498,0.648626817447496,0.0026252019386106625,0.9807263828064442
1.1898210048675537,0.6718497576736672,0.0026252019386106625,0.9807263828064442
1.1892857551574707,0.6718497576736672,0.002827140549273021,0.9807263828064442
1.1534802913665771,0.6902261712439418,0.002827140549273021,0.9807263828064442
1.153331995010376,0.6902261712439418,0.0030290791599353797,0.9807263828064442
1.0902636051177979,0.720113085621971,0.0030290791599353797,0.9807263828064442
1.0901174545288086,0.720113085621971,0.0032310177705977385,0.9807263828064442
1.080357313156128,0.7259693053311793,0.0032310177705977385,0.9807263828064442
1.079470157623291,0.7259693053311793,0.003432956381260097,0.9807263828064442
1.073033094406128,0.7289983844911146,0.003432956381260097,0.9807263828064442
1.0730094909667969,0.7289983844911146,0.0036348949919224557,0.9807263828064442
1.065675973892212,0.7320274636510501,0.0036348949919224557,0.9807263828064442
1.0652234554290771,0.7320274636510501,0.003836833602584814,0.9807263828064442
1.0646405220031738,0.7328352180936996,0.003836833602584814,0.9807263828064442
1.0643372535705566,0.7328352180936996,0.004038772213247173,0.9807263828064442
1.0103368759155273,0.7590872374798061,0.004038772213247173,0.9807263828064442
1.0096724033355713,0.7590872374798061,0.004240710823909532,0.9807263828064442
0.9930875897407532,0.7671647819063004,0.004240710823909532,0.9807263828064442
0.9927975535392761,0.7671647819063004,0.0044426494345718905,0.9807263828064442
0.9919194579124451,0.7673667205169629,0.0044426494345718905,0.9807263828064442
0.9918834567070007,0.7673667205169629,0.0046445880452342485,0.9807263828064442
0.973483145236969,0.7752423263327949,0.0046445880452342485,0.9807263828064442
0.9734790921211243,0.7752423263327949,0.004846526655896607,0.9807263828064442
0.9684260487556458,0.7778675282714055,0.004846526655896607,0.9807263828064442
0.9683875441551208,0.7778675282714055,0.005048465266558966,0.9807263828064442
0.9647342562675476,0.7802907915993538,0.005048465266558966,0.9807263828064442
0.9643459916114807,0.7802907915993538,0.005250403877221325,0.9807263828064442
0.9595646262168884,0.7829159935379645,0.005250403877221325,0.9807263828064442
0.9590604901313782,0.7829159935379645,0.005452342487883684,0.9807263828064442
0.9572831988334656,0.7847334410339257,0.005452342487883684,0.9807263828064442
0.9572660326957703,0.7847334410339257,0.005654281098546042,0.9807263828064442
0.95650714635849,0.784935379644588,0.005654281098546042,0.9807263828064442
0.9562047123908997,0.784935379644588,0.0058562197092084005,0.9807263828064442
0.9523672461509705,0.7865508885298869,0.0058562197092084005,0.9807263828064442
0.9519605040550232,0.7865508885298869,0.006058158319870759,0.9807263828064442
0.9353979229927063,0.7942245557350566,0.006058158319870759,0.9807263828064442
0.9351878762245178,0.7942245557350566,0.006260096930533118,0.9807263828064442
0.9250311255455017,0.797859450726979,0.006260096930533118,0.9807263828064442
0.9246892333030701,0.797859450726979,0.006462035541195477,0.9807263828064442
0.9205276370048523,0.7994749596122779,0.006462035541195477,0.9807263828064442
0.9196974635124207,0.7994749596122779,0.006663974151857835,0.9807263828064442
0.9158299565315247,0.8010904684975767,0.006663974151857835,0.9807263828064442
0.9149159789085388,0.8010904684975767,0.006865912762520194,0.9807263828064442
0.9037453532218933,0.8069466882067852,0.006865912762520194,0.9807263828064442
0.9036048054695129,0.8069466882067852,0.0070678513731825526,0.9807263828064442
0.8946601748466492,0.8121970920840065,0.0070678513731825526,0.9807263828064442
0.8943118453025818,0.8121970920840065,0.00747172859450727,0.9807263828064442
0.8927590250968933,0.8134087237479806,0.00747172859450727,0.9807263828064442
0.892210066318512,0.8134087237479806,0.007673667205169628,0.9807263828064442
0.8842477202415466,0.816437802907916,0.007673667205169628,0.9807263828064442
0.883053719997406,0.816437802907916,0.007875605815831988,0.9807263828064442
0.8644186854362488,0.8245153473344103,0.007875605815831988,0.9807263828064442
0.8643065094947815,0.8245153473344103,0.008077544426494346,0.9807263828064442
0.8592478632926941,0.8267366720516963,0.008077544426494346,0.9807263828064442
0.8590535521507263,0.8267366720516963,0.008279483037156704,0.9807263828064442
0.8515284657478333,0.8297657512116317,0.008279483037156704,0.9807263828064442
0.8514755368232727,0.8297657512116317,0.008481421647819063,0.9807263828064442
0.8407102227210999,0.8356219709208401,0.008481421647819063,0.9807263828064442
0.8405910134315491,0.8356219709208401,0.008683360258481421,0.9807263828064442
0.8285847306251526,0.8398626817447497,0.008683360258481421,0.9807263828064442
0.8285179734230042,0.8398626817447497,0.008885298869143781,0.9807263828064442
0.814434826374054,0.8443053311793215,0.008885298869143781,0.9807263828064442
0.8142004609107971,0.8443053311793215,0.009087237479806139,0.9807263828064442
0.799196183681488,0.8489499192245558,0.009087237479806139,0.9807263828064442
0.7991785407066345,0.8489499192245558,0.009289176090468497,0.9807263828064442
0.7975180745124817,0.8495557350565428,0.009289176090468497,0.9807263828064442
0.795741617679596,0.8495557350565428,0.009491114701130857,0.9807263828064442
0.7925000786781311,0.851373182552504,0.009491114701130857,0.9807263828064442
0.7920467257499695,0.851373182552504,0.009693053311793215,0.9807263828064442
0.7913585305213928,0.8515751211631664,0.009693053311793215,0.9807263828064442
0.7909496426582336,0.8515751211631664,0.009894991922455574,0.9807263828064442
0.7872032523155212,0.8523828756058158,0.009894991922455574,0.9807263828064442
0.786848247051239,0.8523828756058158,0.010096930533117932,0.9807263828064442
0.7831018567085266,0.8539983844911146,0.010096930533117932,0.9807263828064442
0.782724916934967,0.8539983844911146,0.01029886914378029,0.9807263828064442
0.7810439467430115,0.8542003231017771,0.01029886914378029,0.9807263828064442
0.7806794047355652,0.8542003231017771,0.01050080775444265,0.9807263828064442
0.7799165844917297,0.8544022617124394,0.01050080775444265,0.9807263828064442
0.7797284722328186,0.8544022617124394,0.010702746365105008,0.9807263828064442
0.7760193943977356,0.8568255250403877,0.010702746365105008,0.9807263828064442
0.7742688059806824,0.8568255250403877,0.010904684975767368,0.9807263828064442
0.771511971950531,0.8580371567043619,0.010904684975767368,0.9807263828064442
0.7706651091575623,0.8580371567043619,0.011106623586429725,0.9807263828064442
0.7698422074317932,0.8586429725363489,0.011106623586429725,0.9807263828064442
0.7697332501411438,0.8586429725363489,0.011308562197092083,0.9807263828064442
0.7627802491188049,0.8612681744749596,0.011308562197092083,0.9807263828064442
0.7627328038215637,0.8612681744749596,0.011510500807754443,0.9807263828064442
0.7597853541374207,0.8620759289176091,0.011510500807754443,0.9807263828064442
0.7597706913948059,0.8620759289176091,0.011712439418416801,0.9807263828064442
0.757411539554596,0.8634894991922456,0.011712439418416801,0.9807263828064442
0.7571094632148743,0.8634894991922456,0.01191437802907916,0.9807263828064442
0.7543763518333435,0.8644991922455574,0.01191437802907916,0.9807263828064442
0.7538518309593201,0.8644991922455574,0.012116316639741519,0.9807263828064442
0.7518264651298523,0.8651050080775444,0.012116316639741519,0.9807263828064442
0.7516303658485413,0.8651050080775444,0.012318255250403877,0.9807263828064442
0.7512137293815613,0.8655088852988692,0.012318255250403877,0.9807263828064442
0.7508212924003601,0.8655088852988692,0.012722132471728594,0.9807263828064442
0.7485516667366028,0.8657108239095315,0.012722132471728594,0.9807263828064442
0.7471006512641907,0.8657108239095315,0.012924071082390954,0.9807263828064442
0.7463120818138123,0.8667205169628432,0.012924071082390954,0.9807263828064442
0.7458396553993225,0.8667205169628432,0.013126009693053312,0.9807263828064442
0.74538654088974,0.8669224555735057,0.013126009693053312,0.9807263828064442
0.7446481585502625,0.8669224555735057,0.01352988691437803,0.9807263828064442
0.736690104007721,0.8701534733441034,0.01352988691437803,0.9807263828064442
0.736433207988739,0.8701534733441034,0.013731825525040387,0.9807263828064442
0.7350612282752991,0.8713651050080775,0.013731825525040387,0.9807263828064442
0.7348852753639221,0.8713651050080775,0.013933764135702747,0.9807263828064442
0.7310705780982971,0.8735864297253635,0.013933764135702747,0.9807263828064442
0.729624330997467,0.8735864297253635,0.014337641357027463,0.9807263828064442
0.7240576148033142,0.875605815831987,0.014337641357027463,0.9807263828064442
0.7237991690635681,0.875605815831987,0.014539579967689823,0.9807263828064442
0.7202927470207214,0.8770193861066236,0.014539579967689823,0.9807263828064442
0.7197906374931335,0.8770193861066236,0.01474151857835218,0.9807263828064442
0.7175412774085999,0.877827140549273,0.01474151857835218,0.9807263828064442
0.7175067067146301,0.877827140549273,0.01494345718901454,0.9807263828064442
0.7167807221412659,0.8782310177705978,0.01494345718901454,0.9807263828064442
0.7157198786735535,0.8782310177705978,0.015145395799676898,0.9807263828064442
0.7130568623542786,0.8790387722132472,0.015145395799676898,0.9807263828064442
0.7123138308525085,0.8790387722132472,0.015347334410339256,0.9807263828064442
0.7111511826515198,0.8794426494345718,0.015347334410339256,0.9807263828064442
0.7110797762870789,0.8794426494345718,0.015549273021001616,0.9807263828064442
0.7102813124656677,0.880048465266559,0.015549273021001616,0.9807263828064442
0.7091533541679382,0.880048465266559,0.01615508885298869,0.9807263828064442
0.7051699757575989,0.8826736672051696,0.01615508885298869,0.9807263828064442
0.7047242522239685,0.8826736672051696,0.016558966074313407,0.9807263828064442
0.7028520703315735,0.8834814216478191,0.016558966074313407,0.9807263828064442
0.7018268704414368,0.8834814216478191,0.016760904684975767,0.9807263828064442
0.6999313235282898,0.8846930533117933,0.016760904684975767,0.9807263828064442
0.6997258067131042,0.8846930533117933,0.016962843295638127,0.9807263828064442
0.6931712031364441,0.8867124394184168,0.016962843295638127,0.9807263828064442
0.6917540431022644,0.8867124394184168,0.017164781906300483,0.9807263828064442
0.6911961436271667,0.8871163166397416,0.017164781906300483,0.9807263828064442
0.6910967230796814,0.8871163166397416,0.017366720516962843,0.9807263828064442
0.690979540348053,0.8873182552504039,0.017366720516962843,0.9807263828064442
0.690697968006134,0.8873182552504039,0.017568659127625202,0.9807263828064442
0.6885953545570374,0.8879240710823909,0.017568659127625202,0.9807263828064442
0.6871736645698547,0.8879240710823909,0.017770597738287562,0.9807263828064442
0.6859001517295837,0.8889337641357028,0.017770597738287562,0.9807263828064442
0.6837347149848938,0.8889337641357028,0.018376413570274638,0.9807263828064442
0.6831637024879456,0.8891357027463651,0.018376413570274638,0.9807263828064442
0.682851254940033,0.8891357027463651,0.018578352180936994,0.9807263828064442
0.6813405156135559,0.8895395799676898,0.018578352180936994,0.9807263828064442
0.680863082408905,0.8895395799676898,0.018780290791599354,0.9807263828064442
0.6799889206886292,0.8899434571890146,0.018780290791599354,0.9807263828064442
0.6793567538261414,0.8899434571890146,0.018982229402261713,0.9807263828064442
0.6780017018318176,0.8905492730210016,0.018982229402261713,0.9807263828064442
0.6774981617927551,0.8905492730210016,0.01918416801292407,0.9807263828064442
0.6771911978721619,0.8907512116316639,0.01918416801292407,0.9807263828064442
0.6770535111427307,0.8907512116316639,0.01938610662358643,0.9807263828064442
0.6736196875572205,0.8923667205169629,0.01938610662358643,0.9807263828064442
0.6735568642616272,0.8923667205169629,0.01958804523424879,0.9807263828064442
0.6727781891822815,0.8929725363489499,0.01958804523424879,0.9807263828064442
0.6714246869087219,0.8929725363489499,0.01978998384491115,0.9807263828064442
0.6709077954292297,0.8933764135702746,0.01978998384491115,0.9807263828064442
0.6703854203224182,0.8933764135702746,0.019991922455573505,0.9807263828064442
0.6703047156333923,0.893578352180937,0.019991922455573505,0.9807263828064442
0.6697728037834167,0.893578352180937,0.020193861066235864,0.9807263828064442
0.6638930439949036,0.8955977382875606,0.020193861066235864,0.9807263828064442
0.6628841757774353,0.8955977382875606,0.02079967689822294,0.9807263828064442
0.6620418429374695,0.8957996768982229,0.02079967689822294,0.9807263828064442
0.6613306403160095,0.8957996768982229,0.0210016155088853,0.9807263828064442
0.6600762009620667,0.8962035541195477,0.0210016155088853,0.9807263828064442
0.6590673327445984,0.8962035541195477,0.021405492730210016,0.9807263828064442
0.65619295835495,0.8972132471728594,0.021405492730210016,0.9807263828064442
0.6550500988960266,0.8972132471728594,0.021809369951534735,0.9807263828064442
0.6497272849082947,0.8990306946688207,0.021809369951534735,0.9807263828064442
0.6495549082756042,0.8990306946688207,0.02221324717285945,0.9807263828064442
0.6477449536323547,0.8994345718901454,0.02221324717285945,0.9807263828064442
0.6460554003715515,0.8994345718901454,0.023021001615508886,0.9807263828064442
0.645350456237793,0.8996365105008077,0.023021001615508886,0.9807263828064442
0.6442176103591919,0.8996365105008077,0.023222940226171242,0.9807263828064442
0.6433570384979248,0.9000403877221325,0.023222940226171242,0.9807263828064442
0.6431432366371155,0.9000403877221325,0.023424878836833602,0.9807263828064442
0.6407320499420166,0.9010500807754442,0.023424878836833602,0.9807263828064442
0.6405795216560364,0.9010500807754442,0.023626817447495962,0.9807263828064442
0.6401180624961853,0.9016558966074314,0.023626817447495962,0.9807263828064442
0.6398927569389343,0.9016558966074314,0.02382875605815832,0.9807263828064442
0.6396497488021851,0.9018578352180937,0.02382875605815832,0.9807263828064442
0.6378852725028992,0.9018578352180937,0.024232633279483037,0.9807263828064442
0.6369708776473999,0.9028675282714055,0.024232633279483037,0.9807263828064442
0.63665372133255,0.9028675282714055,0.024636510500807753,0.9807263828064442
0.6349660158157349,0.9044830371567044,0.024636510500807753,0.9807263828064442
0.6332998275756836,0.9044830371567044,0.02524232633279483,0.9807263828064442
0.6328332424163818,0.9046849757673667,0.02524232633279483,0.9807263828064442
0.6321147084236145,0.9046849757673667,0.025848142164781908,0.9807263828064442
0.6305468678474426,0.9052907915993538,0.025848142164781908,0.9807263828064442
0.6297943592071533,0.9052907915993538,0.026252019386106624,0.9807263828064442
0.6282113194465637,0.9058966074313409,0.026252019386106624,0.9807263828064442
0.6279469132423401,0.9058966074313409,0.02665589660743134,0.9807263828064442
0.627528190612793,0.9063004846526656,0.02665589660743134,0.9807263828064442
0.6272913813591003,0.9063004846526656,0.0268578352180937,0.9807263828064442
0.6264938712120056,0.906502423263328,0.0268578352180937,0.9807263828064442
0.6238212585449219,0.906502423263328,0.027261712439418415,0.9807263828064442
0.6211158633232117,0.9075121163166397,0.027261712439418415,0.9807263828064442
0.6209919452667236,0.9075121163166397,0.027463651050080775,0.9807263828064442
0.6186545491218567,0.9087237479806138,0.027463651050080775,0.9807263828064442
0.616915762424469,0.9087237479806138,0.02806946688206785,0.9807263828064442
0.616823136806488,0.9089256865912763,0.02806946688206785,0.9807263828064442
0.6161693334579468,0.9089256865912763,0.02827140549273021,0.9807263828064442
0.6146736741065979,0.9095315024232633,0.02827140549273021,0.9807263828064442
0.613186776638031,0.9095315024232633,0.02847334410339257,0.9807263828064442
0.6109612584114075,0.9103392568659128,0.02847334410339257,0.9807263828064442
0.6099504232406616,0.9103392568659128,0.028675282714054926,0.9807263828064442
0.6091318726539612,0.9105411954765751,0.028675282714054926,0.9807263828064442
0.6081467866897583,0.9105411954765751,0.029079159935379646,0.9807263828064442
0.6069188714027405,0.9109450726978998,0.029079159935379646,0.9807263828064442
0.6063304543495178,0.9109450726978998,0.02968497576736672,0.9807263828064442
0.6058344841003418,0.9111470113085622,0.02968497576736672,0.9807263828064442
0.6053534746170044,0.9111470113085622,0.02988691437802908,0.9807263828064442
0.6043215990066528,0.9115508885298869,0.02988691437802908,0.9807263828064442
0.6029418110847473,0.9115508885298869,0.030492730210016156,0.9807263828064442
0.6004025340080261,0.9131663974151858,0.030492730210016156,0.9807263828064442
0.5999157428741455,0.9131663974151858,0.030896607431340872,0.9807263828064442
0.5979917049407959,0.9137722132471728,0.030896607431340872,0.9807263828064442
0.5971211194992065,0.9137722132471728,0.03150242326332795,0.9807263828064442
0.5968330502510071,0.9139741518578353,0.03150242326332795,0.9807263828064442
0.5968172550201416,0.9139741518578353,0.031704361873990304,0.9807263828064442
0.5957817435264587,0.9145799676898223,0.031704361873990304,0.9807263828064442
0.5943220257759094,0.9145799676898223,0.031906300484652664,0.9807263828064442
0.5920355916023254,0.9159935379644588,0.031906300484652664,0.9807263828064442
0.5918673872947693,0.9159935379644588,0.03210823909531502,0.9807263828064442
0.5915438532829285,0.9161954765751211,0.03210823909531502,0.9807263828064442
0.5914539694786072,0.9161954765751211,0.03231017770597738,0.9807263828064442
0.5899982452392578,0.9170032310177706,0.03231017770597738,0.9807263828064442
0.5890191197395325,0.9170032310177706,0.03251211631663974,0.9807263828064442
0.5889336466789246,0.9172051696284329,0.03251211631663974,0.9807263828064442
0.5878530144691467,0.9172051696284329,0.03291599353796446,0.9807263828064442
0.5867899656295776,0.9178109854604201,0.03291599353796446,0.9807263828064442
0.5865312814712524,0.9178109854604201,0.033117932148626815,0.9807263828064442
0.5864039659500122,0.9180129240710824,0.033117932148626815,0.9807263828064442
0.5863074660301208,0.9180129240710824,0.033319870759289175,0.9807263828064442
0.5821288824081421,0.9192245557350566,0.033319870759289175,0.9807263828064442
0.5800091028213501,0.9192245557350566,0.034329563812600966,0.9807263828064442
0.5785375833511353,0.9196284329563813,0.034329563812600966,0.9807263828064442
0.5775851011276245,0.9196284329563813,0.034935379644588045,0.9807263828064442
0.5757245421409607,0.9202342487883683,0.034935379644588045,0.9807263828064442
0.575065016746521,0.9202342487883683,0.035137318255250405,0.9807263828064442
0.5744157433509827,0.9210420032310178,0.035137318255250405,0.9807263828064442
0.5733132362365723,0.9210420032310178,0.035339256865912765,0.9807263828064442
0.5729583501815796,0.9212439418416801,0.035339256865912765,0.9807263828064442
0.5727890729904175,0.9212439418416801,0.035541195476575124,0.9807263828064442
0.5726467967033386,0.9214458804523424,0.035541195476575124,0.9807263828064442
0.5706551671028137,0.9214458804523424,0.036147011308562196,0.9807263828064442
0.5702754259109497,0.9216478190630049,0.036147011308562196,0.9807263828064442
0.5698705315589905,0.9216478190630049,0.036348949919224556,0.9807263828064442
0.5689243674278259,0.9222536348949919,0.036348949919224556,0.9807263828064442
0.5678109526634216,0.9222536348949919,0.036550888529886916,0.9807263828064442
0.565896213054657,0.922859450726979,0.036550888529886916,0.9807263828064442
0.5648393630981445,0.922859450726979,0.036954765751211635,0.9807263828064442
0.5633090734481812,0.9236672051696284,0.036954765751211635,0.9807263828064442
0.5621448159217834,0.9236672051696284,0.03715670436187399,0.9807263828064442
0.5608555674552917,0.9240710823909531,0.03715670436187399,0.9807263828064442
0.5599509477615356,0.9240710823909531,0.03735864297253635,0.9807263828064442
0.557997465133667,0.9250807754442649,0.03735864297253635,0.9807263828064442
0.5566185116767883,0.9250807754442649,0.03796445880452343,0.9807263828064442
0.5556331276893616,0.9254846526655897,0.03796445880452343,0.9807263828064442
0.5554192662239075,0.9254846526655897,0.038166397415185786,0.9807263828064442
0.5549749732017517,0.9260904684975767,0.038166397415185786,0.9807263828064442
0.554701566696167,0.9260904684975767,0.0385702746365105,0.9807263828064442
0.5528784990310669,0.9268982229402262,0.0385702746365105,0.9807263828064442
0.5507872104644775,0.9268982229402262,0.03917609046849758,0.9807263828064442
0.5483934283256531,0.9283117932148627,0.03917609046849758,0.9807263828064442
0.5479719042778015,0.9283117932148627,0.0395799676898223,0.9807263828064442
0.5479128360748291,0.928513731825525,0.0395799676898223,0.9807263828064442
0.5479010343551636,0.928513731825525,0.03978190630048465,0.9807263828064442
0.5460724234580994,0.9293214862681745,0.03978190630048465,0.9807263828064442
0.5451576709747314,0.9293214862681745,0.04058966074313409,0.9807263828064442
0.5442389845848083,0.9297253634894992,0.04058966074313409,0.9807263828064442
0.5418472290039062,0.9297253634894992,0.04119547657512116,0.9807263828064442
0.5418112277984619,0.9299273021001615,0.04119547657512116,0.9807263828064442
0.5416279435157776,0.9299273021001615,0.04139741518578352,0.9807263828064442
0.5398073792457581,0.9303311793214862,0.04139741518578352,0.9807263828064442
0.5394009947776794,0.9303311793214862,0.04159935379644588,0.9807263828064442
0.5390410423278809,0.9305331179321487,0.04159935379644588,0.9807263828064442
0.5376702547073364,0.9305331179321487,0.04220516962843296,0.9807263828064442
0.5370759963989258,0.9309369951534734,0.04220516962843296,0.9807263828064442
0.5368425846099854,0.9309369951534734,0.04240710823909531,0.9807263828064442
0.5362957715988159,0.931340872374798,0.04240710823909531,0.9807263828064442
0.5360038876533508,0.931340872374798,0.04301292407108239,0.9807263828064442
0.5357773900032043,0.9315428109854604,0.04301292407108239,0.9807263828064442
0.5357540249824524,0.9315428109854604,0.04321486268174475,0.9807263828064442
0.5357431173324585,0.9317447495961227,0.04321486268174475,0.9807263828064442
0.533670961856842,0.9317447495961227,0.0444264943457189,0.9807263828064442
0.5330783724784851,0.9319466882067852,0.0444264943457189,0.9807263828064442
0.5329050421714783,0.9319466882067852,0.04462843295638126,0.9807263828064442
0.5327298045158386,0.9321486268174475,0.04462843295638126,0.9807263828064442
0.5324767231941223,0.9321486268174475,0.04483037156704362,0.9807263828064442
0.5321352481842041,0.9325525040387722,0.04483037156704362,0.9807263828064442
0.5309468507766724,0.9325525040387722,0.045234248788368334,0.9807263828064442
0.5308289527893066,0.9327544426494345,0.045234248788368334,0.9807263828064442
0.5306879281997681,0.9327544426494345,0.04563812600969305,0.9807263828064442
0.5306501984596252,0.932956381260097,0.04563812600969305,0.9807263828064442
0.5293356776237488,0.932956381260097,0.04604200323101777,0.9807263828064442
0.5284565687179565,0.9331583198707593,0.04604200323101777,0.9807263828064442
0.5277090072631836,0.9331583198707593,0.046849757673667204,0.9807263828064442
0.5271231532096863,0.933562197092084,0.046849757673667204,0.9807263828064442
0.5266475677490234,0.933562197092084,0.047051696284329564,0.9807263828064442
0.525776743888855,0.934168012924071,0.047051696284329564,0.9807263828064442
0.5252155065536499,0.934168012924071,0.04765751211631664,0.9807263828064442
0.5231411457061768,0.9347738287560582,0.04765751211631664,0.9807263828064442
0.5211750268936157,0.9347738287560582,0.048061389337641355,0.9807263828064442
0.519970715045929,0.9349757673667205,0.048061389337641355,0.9807263828064442
0.5196614861488342,0.9349757673667205,0.048263327948303715,0.9807263828064442
0.5191454291343689,0.9355815831987075,0.048263327948303715,0.9807263828064442
0.51857990026474,0.9355815831987075,0.048667205169628434,0.9807263828064442
0.5159740447998047,0.936389337641357,0.048667205169628434,0.9807263828064442
0.5151594281196594,0.936389337641357,0.048869143780290794,0.9807263828064442
0.5145918726921082,0.9365912762520194,0.048869143780290794,0.9807263828064442
0.5142452120780945,0.9365912762520194,0.049273021001615507,0.9807263828064442
0.51393061876297,0.9369951534733441,0.049273021001615507,0.9807263828064442
0.5132789015769958,0.9369951534733441,0.049878836833602586,0.9807263828064442
0.5130208730697632,0.9371970920840065,0.049878836833602586,0.9807263828064442
0.5125225186347961,0.9371970920840065,0.050282714054927305,0.9807263828064442
0.5122807621955872,0.9373990306946688,0.050282714054927305,0.9807263828064442
0.5121053457260132,0.9373990306946688,0.05048465266558966,0.9807263828064442
0.5114898085594177,0.9378029079159935,0.05048465266558966,0.9807263828064442
0.5103329420089722,0.9378029079159935,0.05109046849757674,0.9807263828064442
0.5098426342010498,0.9382067851373183,0.05109046849757674,0.9807263828064442
0.5095067024230957,0.9382067851373183,0.051292407108239096,0.9807263828064442
0.5075042247772217,0.9384087237479806,0.051292407108239096,0.9807263828064442
0.5063913464546204,0.9384087237479806,0.051696284329563816,0.9807263828064442
0.5058642029762268,0.938610662358643,0.051696284329563816,0.9807263828064442
0.5054451823234558,0.938610662358643,0.05210016155088853,0.9807263828064442
0.5053308010101318,0.9388126009693053,0.05210016155088853,0.9807263828064442
0.5041261315345764,0.9388126009693053,0.05230210016155089,0.9807263828064442
0.5034850239753723,0.9390145395799677,0.05230210016155089,0.9807263828064442
0.5016242265701294,0.9390145395799677,0.05351373182552504,0.9807263828064442
0.5003063678741455,0.93921647819063,0.05351373182552504,0.9807263828064442
0.4996657371520996,0.93921647819063,0.05391760904684976,0.9807263828064442
0.49955981969833374,0.9394184168012925,0.05391760904684976,0.9807263828064442
0.4977481961250305,0.9394184168012925,0.05512924071082391,0.9807263828064442
0.4969426393508911,0.9398222940226171,0.05512924071082391,0.9807263828064442
0.4967076778411865,0.9398222940226171,0.05533117932148627,0.9807263828064442
0.4960968494415283,0.9400242326332795,0.05533117932148627,0.9807263828064442
0.4959561228752136,0.9400242326332795,0.05553311793214863,0.9807263828064442
0.49584680795669556,0.9402261712439418,0.05553311793214863,0.9807263828064442
0.4958122968673706,0.9402261712439418,0.05573505654281099,0.9807263828064442
0.4957948327064514,0.9404281098546042,0.05573505654281099,0.9807263828064442
0.4949731230735779,0.9404281098546042,0.0561389337641357,0.9807263828064442
0.4933421015739441,0.9406300484652665,0.0561389337641357,0.9807263828064442
0.492026686668396,0.9406300484652665,0.05694668820678514,0.9807263828064442
0.49018245935440063,0.9412358642972536,0.05694668820678514,0.9807263828064442
0.4888291358947754,0.9412358642972536,0.05735056542810985,0.9807263828064442
0.488627552986145,0.941437802907916,0.05735056542810985,0.9807263828064442
0.4875519871711731,0.941437802907916,0.05775444264943457,0.9807263828064442
0.4871540069580078,0.9416397415185783,0.05775444264943457,0.9807263828064442
0.48682528734207153,0.9416397415185783,0.05795638126009693,0.9807263828064442
0.4862726926803589,0.9418416801292407,0.05795638126009693,0.9807263828064442
0.48547881841659546,0.9418416801292407,0.05836025848142165,0.9807263828064442
0.4842524528503418,0.9422455573505655,0.05836025848142165,0.9807263828064442
0.4833680987358093,0.9422455573505655,0.05876413570274636,0.9807263828064442
0.482150137424469,0.9430533117932148,0.05876413570274636,0.9807263828064442
0.481895387172699,0.9430533117932148,0.05896607431340872,0.9807263828064442
0.4813040494918823,0.943659127625202,0.05896607431340872,0.9807263828064442
0.47732770442962646,0.943659127625202,0.06078352180936995,0.9807263828064442
0.476853609085083,0.9438610662358643,0.06078352180936995,0.9807263828064442
0.4758148193359375,0.9438610662358643,0.061389337641357025,0.9807263828064442
0.47526395320892334,0.9440630048465266,0.061389337641357025,0.9807263828064442
0.4733494520187378,0.9440630048465266,0.061793214862681745,0.9807263828064442
0.4733264446258545,0.944264943457189,0.061793214862681745,0.9807263828064442
0.4727928638458252,0.944264943457189,0.061995153473344104,0.9807263828064442
0.4707844853401184,0.9448707592891761,0.061995153473344104,0.9807263828064442
0.47042763233184814,0.9448707592891761,0.062197092084006464,0.9807263828064442
0.46995747089385986,0.9454765751211631,0.062197092084006464,0.9807263828064442
0.4676998257637024,0.9454765751211631,0.06340872374798061,0.9807263828064442
0.46710747480392456,0.9456785137318255,0.06340872374798061,0.9807263828064442
0.4667368531227112,0.9456785137318255,0.06361066235864297,0.9807263828064442
0.4651913642883301,0.9458804523424879,0.06361066235864297,0.9807263828064442
0.46485573053359985,0.9458804523424879,0.0640145395799677,0.9807263828064442
0.4645497798919678,0.9462843295638126,0.0640145395799677,0.9807263828064442
0.4628499746322632,0.9462843295638126,0.06441841680129241,0.9807263828064442
0.46219420433044434,0.9466882067851373,0.06441841680129241,0.9807263828064442
0.46056419610977173,0.9466882067851373,0.06502423263327949,0.9807263828064442
0.46051764488220215,0.9468901453957996,0.06502423263327949,0.9807263828064442
0.4598677158355713,0.9468901453957996,0.06522617124394184,0.9807263828064442
0.4580211043357849,0.9472940226171244,0.06522617124394184,0.9807263828064442
0.4580133557319641,0.9472940226171244,0.0654281098546042,0.9807263828064442
0.45787298679351807,0.9474959612277868,0.0654281098546042,0.9807263828064442
0.457555890083313,0.9474959612277868,0.06563004846526656,0.9807263828064442
0.4571354389190674,0.9478998384491115,0.06563004846526656,0.9807263828064442
0.4548143744468689,0.9478998384491115,0.06663974151857835,0.9807263828064442
0.4545598030090332,0.9481017770597738,0.06663974151857835,0.9807263828064442
0.45290040969848633,0.9481017770597738,0.06764943457189014,0.9807263828064442
0.4522783160209656,0.9483037156704361,0.06764943457189014,0.9807263828064442
0.45157599449157715,0.9483037156704361,0.06825525040387723,0.9807263828064442
0.4514995813369751,0.9485056542810986,0.06825525040387723,0.9807263828064442
0.4505065083503723,0.9485056542810986,0.06865912762520193,0.9807263828064442
0.45002222061157227,0.9487075928917609,0.06865912762520193,0.9807263828064442
0.4499332904815674,0.9487075928917609,0.06906300484652665,0.9807263828064442
0.44933098554611206,0.9491114701130856,0.06906300484652665,0.9807263828064442
0.4475278854370117,0.9491114701130856,0.06987075928917609,0.9807263828064442
0.4462239742279053,0.9495153473344103,0.06987075928917609,0.9807263828064442
0.4455886483192444,0.9495153473344103,0.07047657512116316,0.9807263828064442
0.44530850648880005,0.9497172859450727,0.07047657512116316,0.9807263828064442
0.44529062509536743,0.9497172859450727,0.07067851373182553,0.9807263828064442
0.4442763328552246,0.9507269789983845,0.07067851373182553,0.9807263828064442
0.4424239993095398,0.9507269789983845,0.07249596122778676,0.9807263828064442
0.4421239495277405,0.9511308562197092,0.07249596122778676,0.9807263828064442
0.43893522024154663,0.9511308562197092,0.07350565428109855,0.9807263828064442
0.43889325857162476,0.9513327948303716,0.07350565428109855,0.9807263828064442
0.43876856565475464,0.9513327948303716,0.0737075928917609,0.9807263828064442
0.43852347135543823,0.9515347334410339,0.0737075928917609,0.9807263828064442
0.4372023344039917,0.9515347334410339,0.07431340872374798,0.9807263828064442
0.43708688020706177,0.9517366720516963,0.07431340872374798,0.9807263828064442
0.4365149140357971,0.9517366720516963,0.07532310177705977,0.9807263828064442
0.436360239982605,0.9519386106623586,0.07532310177705977,0.9807263828064442
0.43347442150115967,0.9519386106623586,0.07693861066235864,0.9807263828064442
0.4331865906715393,0.952140549273021,0.07693861066235864,0.9807263828064442
0.4322131276130676,0.952140549273021,0.077140549273021,0.9807263828064442
0.4314959645271301,0.9527463651050081,0.077140549273021,0.9807263828064442
0.4311559200286865,0.9527463651050081,0.07754442649434572,0.9807263828064442
0.4306829571723938,0.9529483037156704,0.07754442649434572,0.9807263828064442
0.4291597604751587,0.9529483037156704,0.07855411954765751,0.9807263828064442
0.42808979749679565,0.9533521809369951,0.07855411954765751,0.9807263828064442
0.427798867225647,0.9533521809369951,0.0791599353796446,0.9807263828064442
0.42729508876800537,0.9535541195476576,0.0791599353796446,0.9807263828064442
0.4255703091621399,0.9535541195476576,0.08037156704361874,0.9807263828064442
0.4248177409172058,0.9539579967689822,0.08037156704361874,0.9807263828064442
0.42452794313430786,0.9539579967689822,0.0805735056542811,0.9807263828064442
0.42414379119873047,0.9541599353796446,0.0805735056542811,0.9807263828064442
0.4240573048591614,0.9541599353796446,0.08077544426494346,0.9807263828064442
0.42398858070373535,0.9543618739903069,0.08077544426494346,0.9807263828064442
0.4235740900039673,0.9543618739903069,0.08097738287560581,0.9807263828064442
0.4232173562049866,0.9545638126009693,0.08097738287560581,0.9807263828064442
0.4228736162185669,0.9545638126009693,0.08117932148626818,0.9807263828064442
0.42283064126968384,0.9547657512116317,0.08117932148626818,0.9807263828064442
0.4216880202293396,0.9547657512116317,0.08218901453957997,0.9807263828064442
0.4205552935600281,0.9553715670436187,0.08218901453957997,0.9807263828064442
0.4204237461090088,0.9553715670436187,0.08279483037156704,0.9807263828064442
0.420204222202301,0.9555735056542811,0.08279483037156704,0.9807263828064442
0.41991519927978516,0.9555735056542811,0.08299676898222941,0.9807263828064442
0.41851770877838135,0.9559773828756059,0.08299676898222941,0.9807263828064442
0.41661328077316284,0.9559773828756059,0.08441033925686592,0.9807263828064442
0.41559845209121704,0.9561793214862682,0.08441033925686592,0.9807263828064442
0.41406041383743286,0.9561793214862682,0.08562197092084006,0.9807263828064442
0.4135615825653076,0.9563812600969306,0.08562197092084006,0.9807263828064442
0.41346192359924316,0.9563812600969306,0.08582390953150243,0.9807263828064442
0.4133473038673401,0.9565831987075929,0.08582390953150243,0.9807263828064442
0.41216617822647095,0.9565831987075929,0.08622778675282713,0.9807263828064442
0.41213929653167725,0.9567851373182552,0.08622778675282713,0.9807263828064442
0.4099222421646118,0.9567851373182552,0.08764135702746365,0.9807263828064442
0.40913891792297363,0.9571890145395799,0.08764135702746365,0.9807263828064442
0.4077795147895813,0.9571890145395799,0.0888529886914378,0.9807263828064442
0.40725207328796387,0.9575928917609047,0.0888529886914378,0.9807263828064442
0.4072335958480835,0.9575928917609047,0.08905492730210016,0.9807263828064442
0.4064209461212158,0.9579967689822294,0.08905492730210016,0.9807263828064442
0.4047762155532837,0.9579967689822294,0.09006462035541195,0.9807263828064442
0.4046339988708496,0.9581987075928917,0.09006462035541195,0.9807263828064442
0.4039230942726135,0.9581987075928917,0.09067043618739903,0.9807263828064442
0.40374040603637695,0.9586025848142165,0.09067043618739903,0.9807263828064442
0.4034801721572876,0.9586025848142165,0.09107431340872375,0.9807263828064442
0.40334898233413696,0.9588045234248789,0.09107431340872375,0.9807263828064442
0.4018811583518982,0.9588045234248789,0.09168012924071083,0.9807263828064442
0.4018482565879822,0.9590064620355412,0.09168012924071083,0.9807263828064442
0.40111565589904785,0.9590064620355412,0.09188206785137318,0.9807263828064442
0.40044480562210083,0.9592084006462036,0.09188206785137318,0.9807263828064442
0.4003216028213501,0.9592084006462036,0.0922859450726979,0.9807263828064442
0.400077760219574,0.9594103392568659,0.0922859450726979,0.9807263828064442
0.3986406922340393,0.9594103392568659,0.09349757673667206,0.9807263828064442
0.3980144262313843,0.9596122778675282,0.09349757673667206,0.9807263828064442
0.3970603346824646,0.9596122778675282,0.09430533117932148,0.9807263828064442
0.39701735973358154,0.9598142164781907,0.09430533117932148,0.9807263828064442
0.396992027759552,0.9598142164781907,0.09450726978998385,0.9807263828064442
0.3955669403076172,0.9604200323101777,0.09450726978998385,0.9807263828064442
0.3948324918746948,0.9604200323101777,0.09531502423263329,0.9807263828064442
0.3941951394081116,0.9608239095315024,0.09531502423263329,0.9807263828064442
0.3897770047187805,0.9608239095315024,0.09773828756058159,0.9807263828064442
0.38968437910079956,0.9610258481421647,0.09773828756058159,0.9807263828064442
0.3895884156227112,0.9610258481421647,0.09794022617124394,0.9807263828064442
0.38944870233535767,0.9612277867528272,0.09794022617124394,0.9807263828064442
0.3890265226364136,0.9612277867528272,0.0981421647819063,0.9807263828064442
0.38876551389694214,0.9614297253634895,0.0981421647819063,0.9807263828064442
0.3856065273284912,0.9614297253634895,0.09975767366720517,0.9807263828064442
0.38542336225509644,0.9616316639741519,0.09975767366720517,0.9807263828064442
0.3848310708999634,0.9616316639741519,0.10036348949919224,0.9807263828064442
0.38459450006484985,0.9618336025848142,0.10036348949919224,0.9807263828064442
0.3837103843688965,0.9618336025848142,0.10056542810985461,0.9807263828064442
0.38347727060317993,0.9620355411954766,0.10056542810985461,0.9807263828064442
0.38165926933288574,0.9620355411954766,0.10137318255250403,0.9807263828064442
0.38124793767929077,0.9624394184168013,0.10137318255250403,0.9807263828064442
0.378342866897583,0.9624394184168013,0.10359450726978998,0.9807263828064442
0.3781970143318176,0.9626413570274637,0.10359450726978998,0.9807263828064442
0.3777051568031311,0.9626413570274637,0.10379644588045234,0.9807263828064442
0.3774123787879944,0.9632471728594507,0.10379644588045234,0.9807263828064442
0.37694090604782104,0.9632471728594507,0.1039983844911147,0.9807263828064442
0.37685656547546387,0.9634491114701131,0.1039983844911147,0.9807263828064442
0.37635624408721924,0.9634491114701131,0.10480613893376414,0.9807263828064442
0.3750661015510559,0.9640549273021002,0.10480613893376414,0.9807263828064442
0.37455517053604126,0.9640549273021002,0.10521001615508885,0.9807263828064442
0.3741326332092285,0.9642568659127625,0.10521001615508885,0.9807263828064442
0.3737684488296509,0.9642568659127625,0.10581583198707593,0.9807263828064442
0.3736567497253418,0.9644588045234249,0.10581583198707593,0.9807263828064442
0.37274807691574097,0.9644588045234249,0.106421647819063,0.9807263828064442
0.3721718192100525,0.9648626817447497,0.106421647819063,0.9807263828064442
0.3701757788658142,0.9648626817447497,0.1074313408723748,0.9807263828064442
0.36922192573547363,0.9654684975767367,0.1074313408723748,0.9807263828064442
0.3672254681587219,0.9654684975767367,0.10884491114701131,0.9807263828064442
0.3664354681968689,0.9658723747980614,0.10884491114701131,0.9807263828064442
0.36564767360687256,0.9658723747980614,0.10945072697899838,0.9807263828064442
0.36555105447769165,0.9660743134087237,0.10945072697899838,0.9807263828064442
0.3644900321960449,0.9660743134087237,0.11025848142164782,0.9807263828064442
0.3641294836997986,0.9666801292407108,0.11025848142164782,0.9807263828064442
0.3630203604698181,0.9666801292407108,0.11187399030694668,0.9807263828064442
0.3626301884651184,0.9668820678513732,0.11187399030694668,0.9807263828064442
0.36170274019241333,0.9668820678513732,0.11288368336025849,0.9807263828064442
0.36150026321411133,0.9670840064620355,0.11288368336025849,0.9807263828064442
0.3574943542480469,0.9670840064620355,0.11530694668820679,0.9807263828064442
0.357200562953949,0.9672859450726979,0.11530694668820679,0.9807263828064442
0.3571265935897827,0.9672859450726979,0.11550888529886914,0.9807263828064442
0.3570635914802551,0.9674878836833603,0.11550888529886914,0.9807263828064442
0.35705631971359253,0.9674878836833603,0.1157108239095315,0.9807263828064442
0.35701441764831543,0.9676898222940227,0.1157108239095315,0.9807263828064442
0.35684865713119507,0.9676898222940227,0.11591276252019386,0.9807263828064442
0.35585808753967285,0.967891760904685,0.11591276252019386,0.9807263828064442
0.3556840419769287,0.967891760904685,0.11611470113085622,0.9807263828064442
0.3553202152252197,0.9680936995153473,0.11611470113085622,0.9807263828064442
0.3532535433769226,0.9680936995153473,0.11773021001615509,0.9807263828064442
0.35320281982421875,0.9682956381260097,0.11773021001615509,0.9807263828064442
0.3525457978248596,0.9682956381260097,0.11873990306946688,0.9807263828064442
0.3519425392150879,0.968497576736672,0.11873990306946688,0.9807263828064442
0.3460049033164978,0.968497576736672,0.12217285945072698,0.9807263828064442
0.34594112634658813,0.9686995153473344,0.12217285945072698,0.9807263828064442
0.34581875801086426,0.9686995153473344,0.1225767366720517,0.9807263828064442
0.3452190160751343,0.9689014539579968,0.1225767366720517,0.9807263828064442
0.34255707263946533,0.9689014539579968,0.12520193861066237,0.9807263828064442
0.3422936201095581,0.9691033925686591,0.12520193861066237,0.9807263828064442
0.3418883681297302,0.9691033925686591,0.12560581583198707,0.9807263828064442
0.34167492389678955,0.9693053311793215,0.12560581583198707,0.9807263828064442
0.3392980098724365,0.9693053311793215,0.12681744749596122,0.9807263828064442
0.3391757011413574,0.9697092084006462,0.12681744749596122,0.9807263828064442
0.33526575565338135,0.9697092084006462,0.1298465266558966,0.9807263828064442
0.33500808477401733,0.9699111470113085,0.1298465266558966,0.9807263828064442
0.33473116159439087,0.9699111470113085,0.13045234248788368,0.9807263828064442
0.33469659090042114,0.970113085621971,0.13045234248788368,0.9807263828064442
0.3327023386955261,0.970113085621971,0.13166397415185785,0.9807263828064442
0.33269768953323364,0.9703150242326333,0.13166397415185785,0.9807263828064442
0.33095526695251465,0.9703150242326333,0.1332794830371567,0.9807263828064442
0.33052343130111694,0.970718901453958,0.1332794830371567,0.9807263828064442
0.3297101855278015,0.970718901453958,0.13408723747980614,0.9807263828064442
0.32944732904434204,0.9709208400646203,0.13408723747980614,0.9807263828064442
0.328863263130188,0.9709208400646203,0.13509693053311794,0.9807263828064442
0.32800519466400146,0.9711227786752827,0.13509693053311794,0.9807263828064442
0.3256481885910034,0.9711227786752827,0.13651050080775445,0.9807263828064442
0.32544344663619995,0.971324717285945,0.13651050080775445,0.9807263828064442
0.3212895393371582,0.971324717285945,0.1415589660743134,0.9807263828064442
0.32127314805984497,0.9715266558966075,0.1415589660743134,0.9807263828064442
0.32108837366104126,0.9715266558966075,0.14196284329563813,0.9807263828064442
0.3209449052810669,0.9717285945072698,0.14196284329563813,0.9807263828064442
0.3130723834037781,0.9717285945072698,0.14620355411954766,0.9807263828064442
0.3127734661102295,0.9723344103392568,0.14620355411954766,0.9807263828064442
0.303855299949646,0.9723344103392568,0.15347334410339256,0.9807263828064442
0.3027946949005127,0.9725363489499192,0.15347334410339256,0.9807263828064442
0.29847681522369385,0.9725363489499192,0.15690630048465268,0.9807263828064442
0.2983849048614502,0.972940226171244,0.15690630048465268,0.9807263828064442
0.2969353497028351,0.972940226171244,0.15791599353796446,0.9807263828064442
0.29667729139328003,0.9731421647819063,0.15791599353796446,0.9807263828064442
0.2952568531036377,0.9731421647819063,0.15932956381260097,0.9807263828064442
0.29521316289901733,0.9733441033925686,0.15932956381260097,0.9807263828064442
0.2934664189815521,0.9733441033925686,0.16175282714054928,0.9807263828064442
0.2929137349128723,0.973546042003231,0.16175282714054928,0.9807263828064442
0.2926790714263916,0.973546042003231,0.16235864297253635,0.9807263828064442
0.29266947507858276,0.9737479806138933,0.16235864297253635,0.9807263828064442
0.2914661169052124,0.9737479806138933,0.1631663974151858,0.9807263828064442
0.2911706566810608,0.9739499192245558,0.1631663974151858,0.9807263828064442
0.29114437103271484,0.9739499192245558,0.16336833602584813,0.9807263828064442
0.29111266136169434,0.9741518578352181,0.16336833602584813,0.9807263828064442
0.279813289642334,0.9741518578352181,0.17346526655896607,0.9807263828064442
0.2796880602836609,0.9743537964458805,0.17346526655896607,0.9807263828064442
0.278972864151001,0.9743537964458805,0.17407108239095315,0.9807263828064442
0.2789474129676819,0.9745557350565428,0.17407108239095315,0.9807263828064442
0.2783072590827942,0.9745557350565428,0.17487883683360259,0.9807263828064442
0.2782391309738159,0.9747576736672051,0.17487883683360259,0.9807263828064442
0.27809005975723267,0.9747576736672051,0.1752827140549273,0.9807263828064442
0.2780025601387024,0.9749596122778675,0.1752827140549273,0.9807263828064442
0.27666062116622925,0.9749596122778675,0.1766962843295638,0.9807263828064442
0.2765156030654907,0.9751615508885298,0.1766962843295638,0.9807263828064442
0.2746313214302063,0.9751615508885298,0.17851373182552505,0.9807263828064442
0.27462852001190186,0.9753634894991923,0.17851373182552505,0.9807263828064442
0.2745867967605591,0.9753634894991923,0.1787156704361874,0.9807263828064442
0.2744387984275818,0.9755654281098546,0.1787156704361874,0.9807263828064442
0.2733761668205261,0.9755654281098546,0.17952342487883682,0.9807263828064442
0.2733662724494934,0.975767366720517,0.17952342487883682,0.9807263828064442
0.26832324266433716,0.975767366720517,0.18537964458804523,0.9807263828064442
0.268193781375885,0.9759693053311793,0.18537964458804523,0.9807263828064442
0.26743513345718384,0.9759693053311793,0.18679321486268174,0.9807263828064442
0.26731711626052856,0.9761712439418416,0.18679321486268174,0.9807263828064442
0.26343560218811035,0.9761712439418416,0.19184168012924072,0.9807263828064442
0.26327401399612427,0.976373182552504,0.19184168012924072,0.9807263828064442
0.2627684473991394,0.976373182552504,0.19264943457189015,0.9807263828064442
0.26248931884765625,0.9765751211631664,0.19264943457189015,0.9807263828064442
0.25904083251953125,0.9765751211631664,0.19648626817447495,0.9807263828064442
0.25896233320236206,0.9769789983844911,0.19648626817447495,0.9807263828064442
0.25730621814727783,0.9769789983844911,0.1991114701130856,0.9807263828064442
0.2571720480918884,0.9771809369951535,0.1991114701130856,0.9807263828064442
0.256203293800354,0.9771809369951535,0.20052504038772212,0.9807263828064442
0.25609421730041504,0.9773828756058158,0.20052504038772212,0.9807263828064442
0.25498390197753906,0.9773828756058158,0.20133279483037156,0.9807263828064442
0.2549002170562744,0.9775848142164781,0.20133279483037156,0.9807263828064442
0.2545850872993469,0.9775848142164781,0.2017366720516963,0.9807263828064442
0.25458210706710815,0.9777867528271406,0.2017366720516963,0.9807263828064442
0.2521958649158478,0.9777867528271406,0.20718901453957997,0.9807263828064442
0.2521188259124756,0.9779886914378029,0.20718901453957997,0.9807263828064442
0.2520960569381714,0.9779886914378029,0.20759289176090467,0.9807263828064442
0.25181668996810913,0.9781906300484653,0.20759289176090467,0.9807263828064442
0.2511187791824341,0.9781906300484653,0.20860258481421648,0.9807263828064442
0.25104820728302,0.9783925686591276,0.20860258481421648,0.9807263828064442
0.24826836585998535,0.9783925686591276,0.21243941841680128,0.9807263828064442
0.24822241067886353,0.97859450726979,0.21243941841680128,0.9807263828064442
0.24296551942825317,0.97859450726979,0.2211227786752827,0.9807263828064442
0.24258291721343994,0.9787964458804523,0.2211227786752827,0.9807263828064442
0.23867249488830566,0.9787964458804523,0.23041195476575121,0.9807263828064442
0.23864209651947021,0.9789983844911146,0.23041195476575121,0.9807263828064442
0.23504269123077393,0.9789983844911146,0.23647011308562196,0.9807263828064442
0.23494762182235718,0.9792003231017771,0.23647011308562196,0.9807263828064442
0.2317473292350769,0.9792003231017771,0.24293214862681745,0.9807263828064442
0.2316710352897644,0.9794022617124394,0.24293214862681745,0.9807263828064442
0.23133504390716553,0.9794022617124394,0.24353796445880452,0.9807263828064442
0.23132586479187012,0.9796042003231018,0.24353796445880452,0.9807263828064442
0.23043298721313477,0.9796042003231018,0.24474959612277866,0.9807263828064442
0.2303730845451355,0.9798061389337641,0.24474959612277866,0.9807263828064442
0.22821678221225739,0.9798061389337641,0.24838449111470112,0.9807263828064442
0.22814130783081055,0.9800080775444265,0.24838449111470112,0.9807263828064442
0.2258594036102295,0.9800080775444265,0.25464458804523427,0.9807263828064442
0.22570502758026123,0.9802100161550888,0.25464458804523427,0.9807263828064442
0.22098687291145325,0.9802100161550888,0.2621163166397415,0.9807263828064442
0.22093409299850464,0.9804119547657512,0.2621163166397415,0.9807263828064442
0.21989762783050537,0.9804119547657512,0.2641357027463651,0.9807263828064442
0.21989452838897705,0.9806138933764136,0.2641357027463651,0.9807263828064442
0.21973039209842682,0.9806138933764136,0.2643376413570275,0.9807263828064442
0.21961969137191772,0.9808158319870759,0.2643376413570275,0.9807263828064442
0.219376802444458,0.9808158319870759,0.2655492730210016,0.9807263828064442
0.21936625242233276,0.9810177705977383,0.2655492730210016,0.9807263828064442
0.2176765650510788,0.9810177705977383,0.2681744749596123,0.9807263828064442
0.21766187250614166,0.9812197092084006,0.2681744749596123,0.9807263828064442
0.21604867279529572,0.9812197092084006,0.2726171243941842,0.9807263828064442
0.2160431146621704,0.981421647819063,0.2726171243941842,0.9807263828064442
0.21500873565673828,0.981421647819063,0.2744345718901454,0.9807263828064442
0.21485906839370728,0.9816235864297254,0.2744345718901454,0.9807263828064442
0.21027874946594238,0.9816235864297254,0.28554119547657514,0.9807263828064442
0.210180401802063,0.9818255250403877,0.28554119547657514,0.9807263828064442
0.20962610840797424,0.9818255250403877,0.2865508885298869,0.9807263828064442
0.2095092535018921,0.9820274636510501,0.2865508885298869,0.9807263828064442
0.20416724681854248,0.9820274636510501,0.29826332794830374,0.9807263828064442
0.20412395894527435,0.9822294022617124,0.29826332794830374,0.9807263828064442
0.20165574550628662,0.9822294022617124,0.3027059773828756,0.9807263828064442
0.20161539316177368,0.9824313408723748,0.3027059773828756,0.9807263828064442
0.19626998901367188,0.9824313408723748,0.3172455573505654,0.9807263828064442
0.19624626636505127,0.9826332794830371,0.3172455573505654,0.9807263828064442
0.19582730531692505,0.9826332794830371,0.3180533117932149,0.9807263828064442
0.19556468725204468,0.9828352180936996,0.3180533117932149,0.9807263828064442
0.19368010759353638,0.9828352180936996,0.32350565428109856,0.9807263828064442
0.1936776041984558,0.9830371567043619,0.32350565428109856,0.9807263828064442
0.1929381638765335,0.9830371567043619,0.32512116316639744,0.9807263828064442
0.1928999423980713,0.9832390953150242,0.32512116316639744,0.9807263828064442
0.19214224815368652,0.9832390953150242,0.32754442649434573,0.9807263828064442
0.19207435846328735,0.9834410339256866,0.32754442649434573,0.9807263828064442
0.19016624987125397,0.9834410339256866,0.3329967689822294,0.9807263828064442
0.19015508890151978,0.9836429725363489,0.3329967689822294,0.9807263828064442
0.19002461433410645,0.9836429725363489,0.33340064620355414,0.9807263828064442
0.1899493932723999,0.9838449111470113,0.33340064620355414,0.9807263828064442
0.18724781274795532,0.9838449111470113,0.3420840064620355,0.9807263828064442
0.187233567237854,0.9840468497576736,0.3420840064620355,0.9807263828064442
0.18292362987995148,0.9840468497576736,0.3511712439418417,0.9807263828064442
0.18284237384796143,0.9842487883683361,0.3511712439418417,0.9807263828064442
0.18204766511917114,0.9842487883683361,0.35278675282714056,0.9807263828064442
0.18200570344924927,0.9844507269789984,0.35278675282714056,0.9807263828064442
0.18158769607543945,0.9844507269789984,0.3533925686591276,0.9807263828064442
0.18134790658950806,0.9846526655896607,0.3533925686591276,0.9807263828064442
0.1780596375465393,0.9846526655896607,0.3630856219709208,0.9807263828064442
0.17803102731704712,0.9848546042003231,0.3630856219709208,0.9807263828064442
0.1778445988893509,0.9848546042003231,0.3636914378029079,0.9807263828064442
0.17774993181228638,0.9850565428109854,0.3636914378029079,0.9807263828064442
0.17406095564365387,0.9850565428109854,0.3770193861066236,0.9807263828064442
0.17396754026412964,0.9852584814216478,0.3770193861066236,0.9807263828064442
0.1716076135635376,0.9852584814216478,0.3842891760904685,0.9807263828064442
0.17153877019882202,0.9854604200323102,0.3842891760904685,0.9807263828064442
0.170896515250206,0.9854604200323102,0.3871163166397415,0.9807263828064442
0.17086559534072876,0.9856623586429726,0.3871163166397415,0.9807263828064442
0.16938000917434692,0.9856623586429726,0.3905492730210016,0.9807263828064442
0.16937613487243652,0.9858642972536349,0.3905492730210016,0.9807263828064442
0.16678714752197266,0.9858642972536349,0.3970113085621971,0.9807263828064442
0.16657167673110962,0.9860662358642972,0.3970113085621971,0.9807263828064442
0.16648435592651367,0.9860662358642972,0.3974151857835218,0.9807263828064442
0.16647624969482422,0.9862681744749596,0.3974151857835218,0.9807263828064442
0.16638144850730896,0.9862681744749596,0.3980210016155089,0.9807263828064442
0.16637974977493286,0.9864701130856219,0.3980210016155089,0.9807263828064442
0.16535250842571259,0.9864701130856219,0.4004442649434572,0.9807263828064442
0.16526854038238525,0.9866720516962844,0.4004442649434572,0.9807263828064442
0.15606027841567993,0.9866720516962844,0.43295638126009695,0.9807263828064442
0.15605613589286804,0.9868739903069467,0.43295638126009695,0.9807263828064442
0.1559596061706543,0.9868739903069467,0.4331583198707593,0.9807263828064442
0.15595924854278564,0.9870759289176091,0.4331583198707593,0.9807263828064442
0.15433168411254883,0.9870759289176091,0.4380048465266559,0.9807263828064442
0.1542966365814209,0.9872778675282714,0.4380048465266559,0.9807263828064442
0.15301497280597687,0.9872778675282714,0.44264943457189015,0.9807263828064442
0.15300583839416504,0.9874798061389337,0.44264943457189015,0.9807263828064442
0.1518271565437317,0.9874798061389337,0.4472940226171244,0.9807263828064442
0.1518217921257019,0.9876817447495961,0.4472940226171244,0.9807263828064442
0.15018540620803833,0.9876817447495961,0.45254442649434573,0.9807263828064442
0.15013837814331055,0.9878836833602584,0.45254442649434573,0.9807263828064442
0.14687499403953552,0.9878836833602584,0.4626413570274637,0.9807263828064442
0.14668278396129608,0.9880856219709209,0.4626413570274637,0.9807263828064442
0.14614790678024292,0.9880856219709209,0.46466074313408723,0.9807263828064442
0.14613723754882812,0.9882875605815832,0.46466074313408723,0.9807263828064442
0.14503216743469238,0.9882875605815832,0.4697092084006462,0.9807263828064442
0.14491112530231476,0.9884894991922456,0.4697092084006462,0.9807263828064442
0.14481797814369202,0.9884894991922456,0.46991114701130854,0.9807263828064442
0.14466825127601624,0.9886914378029079,0.46991114701130854,0.9807263828064442
0.1434125006198883,0.9886914378029079,0.4737479806138934,0.9807263828064442
0.14338281750679016,0.9888933764135702,0.4737479806138934,0.9807263828064442
0.1433686763048172,0.9888933764135702,0.47394991922455576,0.9807263828064442
0.14328980445861816,0.9890953150242326,0.47394991922455576,0.9807263828064442
0.1422596573829651,0.9890953150242326,0.4779886914378029,0.9807263828064442
0.14222627878189087,0.989297253634895,0.4781906300484653,0.9807263828064442
0.12191745638847351,0.989297253634895,0.5403877221324718,0.9807263828064442
0.1219046413898468,0.9894991922455574,0.5403877221324718,0.9807263828064442
0.11618472635746002,0.9894991922455574,0.5567447495961227,0.9807263828064442
0.11617204546928406,0.9897011308562197,0.5567447495961227,0.9807263828064442
0.11299213767051697,0.9897011308562197,0.5660339256865913,0.9807263828064442
0.11294497549533844,0.9899030694668821,0.5660339256865913,0.9807263828064442
0.10990935564041138,0.9899030694668821,0.5747172859450727,0.9807263828064442
0.10988858342170715,0.9901050080775444,0.5747172859450727,0.9807263828064442
0.1071198582649231,0.9901050080775444,0.5868336025848142,0.9807263828064442
0.10710373520851135,0.9903069466882067,0.5868336025848142,0.9807263828064442
0.10597270727157593,0.9903069466882067,0.5896607431340872,0.9807263828064442
0.10595875978469849,0.9905088852988692,0.5896607431340872,0.9807263828064442
0.09900504350662231,0.9905088852988692,0.6104604200323102,0.9807263828064442
0.0989958643913269,0.9907108239095315,0.6104604200323102,0.9807263828064442
0.09432780742645264,0.9907108239095315,0.6276252019386107,0.9807263828064442
0.09416750073432922,0.9909127625201939,0.6276252019386107,0.9807263828064442
0.09260717034339905,0.9909127625201939,0.6338852988691438,0.9807263828064442
0.09260609745979309,0.9911147011308562,0.6338852988691438,0.9807263828064442
0.09106400609016418,0.9911147011308562,0.6405492730210016,0.9807263828064442
0.09104588627815247,0.9913166397415186,0.6405492730210016,0.9807263828064442
0.08550271391868591,0.9913166397415186,0.6633683360258481,0.9807263828064442
0.08537212014198303,0.9915185783521809,0.6633683360258481,0.9807263828064442
0.08403286337852478,0.9915185783521809,0.6694264943457189,0.9807263828064442
0.08399307727813721,0.9917205169628432,0.6694264943457189,0.9807263828064442
0.08331790566444397,0.9917205169628432,0.6722536348949919,0.9807263828064442
0.08327522873878479,0.9919224555735057,0.6722536348949919,0.9807263828064442
0.08161890506744385,0.9919224555735057,0.6799273021001615,0.9807263828064442
0.08156085014343262,0.992124394184168,0.6799273021001615,0.9807263828064442
0.07952159643173218,0.992124394184168,0.6888126009693053,0.9807263828064442
0.07941746711730957,0.9923263327948304,0.6888126009693053,0.9807263828064442
0.07885685563087463,0.9923263327948304,0.691437802907916,0.9807263828064442
0.07879945635795593,0.9925282714054927,0.691437802907916,0.9807263828064442
0.07858812808990479,0.9925282714054927,0.6922455573505655,0.9807263828064442
0.07858505845069885,0.9927302100161551,0.6922455573505655,0.9807263828064442
0.07819169759750366,0.9927302100161551,0.6940630048465266,0.9807263828064442
0.07818630337715149,0.9929321486268174,0.6940630048465266,0.9807263828064442
0.07773864269256592,0.9929321486268174,0.6956785137318255,0.9807263828064442
0.07768642902374268,0.9931340872374798,0.6956785137318255,0.9807263828064442
0.07663464546203613,0.9931340872374798,0.6997172859450727,0.9807263828064442
0.07662785053253174,0.9933360258481422,0.6997172859450727,0.9807263828064442
0.07629317045211792,0.9933360258481422,0.7015347334410339,0.9807263828064442
0.07628193497657776,0.9935379644588045,0.7015347334410339,0.9807263828064442
0.07479572296142578,0.9935379644588045,0.7079967689822294,0.9807263828064442
0.07478582859039307,0.9937399030694669,0.7079967689822294,0.9807263828064442
0.07386046648025513,0.9937399030694669,0.7116316639741519,0.9807263828064442
0.073709636926651,0.9939418416801292,0.7116316639741519,0.9807263828064442
0.06909668445587158,0.9939418416801292,0.7287964458804523,0.9807263828064442
0.06909105181694031,0.9941437802907916,0.7287964458804523,0.9807263828064442
0.06735709309577942,0.9941437802907916,0.7338449111470113,0.9807263828064442
0.06726333498954773,0.994345718901454,0.7338449111470113,0.9807263828064442
0.058647483587265015,0.994345718901454,0.7661550888529887,0.9807263828064442
0.05855202674865723,0.9945476575121163,0.7661550888529887,0.9807263828064442
0.05802267789840698,0.9945476575121163,0.7683764135702746,0.9807263828064442
0.05798342823982239,0.9947495961227787,0.7683764135702746,0.9807263828064442
0.05656972527503967,0.9947495961227787,0.7730210016155089,0.9807263828064442
0.05656057596206665,0.994951534733441,0.7730210016155089,0.9807263828064442
0.05575573444366455,0.994951534733441,0.776453957996769,0.9807263828064442
0.05566999316215515,0.9951534733441034,0.776453957996769,0.9807263828064442
0.053207069635391235,0.9951534733441034,0.7865508885298869,0.9807263828064442
0.05320662260055542,0.9953554119547657,0.7865508885298869,0.9807263828064442
0.05250146985054016,0.9953554119547657,0.7895799676898223,0.9807263828064442
0.05248385667800903,0.9955573505654282,0.7895799676898223,0.9807263828064442
0.051188528537750244,0.9955573505654282,0.7958400646203554,0.9807263828064442
0.05117329955101013,0.9957592891760905,0.7958400646203554,0.9807263828064442
0.048797547817230225,0.9957592891760905,0.8047253634894992,0.9807263828064442
0.04875895380973816,0.9959612277867528,0.8047253634894992,0.9807263828064442
0.043256551027297974,0.9959612277867528,0.8269386106623586,0.9807263828064442
0.04324144124984741,0.9961631663974152,0.8269386106623586,0.9807263828064442
0.04284238815307617,0.9961631663974152,0.8295638126009693,0.9807263828064442
0.04283306002616882,0.9963651050080775,0.8295638126009693,0.9807263828064442
0.04260694980621338,0.9963651050080775,0.8299676898222941,0.9807263828064442
0.042547911405563354,0.9965670436187399,0.8299676898222941,0.9807263828064442
0.04163900017738342,0.9965670436187399,0.8344103392568659,0.9807263828064442
0.04162877798080444,0.9967689822294022,0.8344103392568659,0.9807263828064442
0.04103627800941467,0.9967689822294022,0.8374394184168013,0.9807263828064442
0.04083573818206787,0.9969709208400647,0.8374394184168013,0.9807263828064442
0.039531171321868896,0.9969709208400647,0.8410743134087237,0.9807263828064442
0.039508551359176636,0.997172859450727,0.8410743134087237,0.9807263828064442
0.0321120023727417,0.997172859450727,0.8675282714054927,0.9807263828064442
0.032062143087387085,0.9973747980613893,0.8675282714054927,0.9807263828064442
0.029678702354431152,0.9973747980613893,0.8792407108239095,0.9807263828064442
0.029678016901016235,0.9975767366720517,0.8792407108239095,0.9807263828064442
0.029298067092895508,0.9975767366720517,0.8814620355411955,0.9807263828064442
0.02917271852493286,0.997778675282714,0.8814620355411955,0.9807263828064442
0.02608397603034973,0.997778675282714,0.8927705977382876,0.9807263828064442
0.026082873344421387,0.9979806138933764,0.8927705977382876,0.9807263828064442
0.02593982219696045,0.9979806138933764,0.893578352180937,0.9807263828064442
0.02593579888343811,0.9981825525040388,0.893578352180937,0.9807263828064442
0.02562609314918518,0.9981825525040388,0.8957996768982229,0.9807263828064442
0.025504767894744873,0.9983844911147012,0.8957996768982229,0.9807263828064442
0.02408820390701294,0.9983844911147012,0.9026655896607432,0.9807263828064442
0.0240858793258667,0.9985864297253635,0.9026655896607432,0.9807263828064442
0.02258703112602234,0.9985864297253635,0.9087237479806138,0.9807263828064442
0.02257978916168213,0.9987883683360258,0.9087237479806138,0.9807263828064442
0.022332817316055298,0.9987883683360258,0.9103392568659128,0.9807263828064442
0.02228805422782898,0.9989903069466882,0.9103392568659128,0.9807263828064442
0.01197710633277893,0.9989903069466882,0.9503231017770598,0.9807263828064442
0.011943429708480835,0.9991922455573505,0.9503231017770598,0.9807263828064442
0.006322324275970459,0.9991922455573505,0.9733441033925686,0.9807263828064442
0.006293058395385742,0.999394184168013,0.9733441033925686,0.9807263828064442
0.0053136348724365234,0.999394184168013,0.9779886914378029,0.9807263828064442
0.005301624536514282,0.9995961227786753,0.9779886914378029,0.9807263828064442
0.00265386700630188,0.9995961227786753,0.9888933764135702,0.9807263828064442
0.0026436150074005127,0.9997980613893377,0.9888933764135702,0.9807263828064442
0.0015348494052886963,0.9997980613893377,0.9929321486268174,0.9807263828064442
0.0014316141605377197,1.0,0.9929321486268174,0.9807263828064442
6.586313247680664e-06,1.0,1.0,0.9807263828064442


==> figures/data/sp/maxposterior_eps2_roc_data.csv <==
threshold,TPR,FPR,AUROC
inf,0.0,0.0,0.4907887529654636
0.29401788115501404,0.00020193861066235866,0.0,0.4907887529654636
0.28850850462913513,0.00020193861066235866,0.00020193861066235866,0.4907887529654636
0.2606187164783478,0.0004038772213247173,0.00020193861066235866,0.4907887529654636
0.23454782366752625,0.0004038772213247173,0.0006058158319870759,0.4907887529654636
0.22993914783000946,0.0006058158319870759,0.0006058158319870759,0.4907887529654636
0.22929587960243225,0.0006058158319870759,0.0010096930533117932,0.4907887529654636
0.22917093336582184,0.0008077544426494346,0.0010096930533117932,0.4907887529654636
0.2278982251882553,0.0008077544426494346,0.0018174474959612278,0.4907887529654636
0.224471315741539,0.0016155088852988692,0.0018174474959612278,0.4907887529654636
0.21890367567539215,0.0016155088852988692,0.0026252019386106625,0.4907887529654636
0.21580079197883606,0.0030290791599353797,0.0026252019386106625,0.4907887529654636
0.2157491147518158,0.0030290791599353797,0.002827140549273021,0.4907887529654636
0.21496501564979553,0.0032310177705977385,0.002827140549273021,0.4907887529654636
0.21405421197414398,0.0032310177705977385,0.0030290791599353797,0.4907887529654636
0.2135460525751114,0.003432956381260097,0.0030290791599353797,0.4907887529654636
0.21333228051662445,0.003432956381260097,0.0032310177705977385,0.4907887529654636
0.2123555839061737,0.0036348949919224557,0.0032310177705977385,0.4907887529654636
0.21128936111927032,0.0036348949919224557,0.003836833602584814,0.4907887529654636
0.20944152772426605,0.004038772213247173,0.003836833602584814,0.4907887529654636
0.20788007974624634,0.004038772213247173,0.0046445880452342485,0.4907887529654636
0.207708939909935,0.004240710823909532,0.0046445880452342485,0.4907887529654636
0.2068457156419754,0.004240710823909532,0.004846526655896607,0.4907887529654636
0.20541810989379883,0.0044426494345718905,0.004846526655896607,0.4907887529654636
0.20443031191825867,0.0044426494345718905,0.005048465266558966,0.4907887529654636
0.2029370367527008,0.0046445880452342485,0.005048465266558966,0.4907887529654636
0.20270997285842896,0.0046445880452342485,0.005250403877221325,0.4907887529654636
0.20243023335933685,0.004846526655896607,0.005250403877221325,0.4907887529654636
0.20186607539653778,0.004846526655896607,0.006058158319870759,0.4907887529654636
0.20048564672470093,0.005250403877221325,0.006058158319870759,0.4907887529654636
0.20036177337169647,0.005250403877221325,0.006260096930533118,0.4907887529654636
0.19897370040416718,0.005452342487883684,0.006260096930533118,0.4907887529654636
0.19869738817214966,0.005452342487883684,0.006462035541195477,0.4907887529654636
0.19851136207580566,0.005654281098546042,0.006462035541195477,0.4907887529654636
0.1975303441286087,0.005654281098546042,0.0070678513731825526,0.4907887529654636
0.19521073997020721,0.006260096930533118,0.0070678513731825526,0.4907887529654636
0.1950751096010208,0.006260096930533118,0.007269789983844911,0.4907887529654636
0.1947782188653946,0.006462035541195477,0.007269789983844911,0.4907887529654636
0.19364045560359955,0.006462035541195477,0.007875605815831988,0.4907887529654636
0.19359631836414337,0.006663974151857835,0.007875605815831988,0.4907887529654636
0.19353178143501282,0.006663974151857835,0.008077544426494346,0.4907887529654636
0.19291508197784424,0.006865912762520194,0.008077544426494346,0.4907887529654636
0.19245989620685577,0.006865912762520194,0.008279483037156704,0.4907887529654636
0.1921955943107605,0.0070678513731825526,0.008279483037156704,0.4907887529654636
0.19212448596954346,0.0070678513731825526,0.008481421647819063,0.4907887529654636
0.18916918337345123,0.007875605815831988,0.008481421647819063,0.4907887529654636
0.18661139905452728,0.007875605815831988,0.008885298869143781,0.4907887529654636
0.1838584542274475,0.008885298869143781,0.008885298869143781,0.4907887529654636
0.1835443526506424,0.008885298869143781,0.009289176090468497,0.4907887529654636
0.182935893535614,0.009289176090468497,0.009289176090468497,0.4907887529654636
0.18026840686798096,0.009289176090468497,0.009894991922455574,0.4907887529654636
0.18011990189552307,0.009693053311793215,0.009894991922455574,0.4907887529654636
0.17976190149784088,0.009693053311793215,0.010096930533117932,0.4907887529654636
0.1795879751443863,0.010096930533117932,0.010096930533117932,0.4907887529654636
0.17885851860046387,0.010096930533117932,0.010904684975767368,0.4907887529654636
0.17773014307022095,0.01050080775444265,0.010904684975767368,0.4907887529654636
0.1769568771123886,0.01050080775444265,0.011308562197092083,0.4907887529654636
0.1766088902950287,0.010702746365105008,0.011308562197092083,0.4907887529654636
0.17595666646957397,0.010702746365105008,0.011510500807754443,0.4907887529654636
0.17582640051841736,0.010904684975767368,0.011510500807754443,0.4907887529654636
0.17503416538238525,0.010904684975767368,0.011712439418416801,0.4907887529654636
0.17502908408641815,0.011106623586429725,0.011712439418416801,0.4907887529654636
0.1747899353504181,0.011106623586429725,0.012116316639741519,0.4907887529654636
0.17474721372127533,0.011308562197092083,0.012116316639741519,0.4907887529654636
0.1744505614042282,0.011308562197092083,0.012520193861066236,0.4907887529654636
0.17379160225391388,0.01191437802907916,0.012520193861066236,0.4907887529654636
0.17377255856990814,0.01191437802907916,0.012722132471728594,0.4907887529654636
0.17366968095302582,0.012116316639741519,0.012722132471728594,0.4907887529654636
0.1732264906167984,0.012116316639741519,0.01332794830371567,0.4907887529654636
0.17198096215724945,0.013126009693053312,0.01332794830371567,0.4907887529654636
0.171888530254364,0.013126009693053312,0.01352988691437803,0.4907887529654636
0.17171414196491241,0.01352988691437803,0.01352988691437803,0.4907887529654636
0.17140573263168335,0.01352988691437803,0.013933764135702747,0.4907887529654636
0.17128810286521912,0.013731825525040387,0.013933764135702747,0.4907887529654636
0.1707007884979248,0.013731825525040387,0.014337641357027463,0.4907887529654636
0.16887415945529938,0.014539579967689823,0.014337641357027463,0.4907887529654636
0.16569122672080994,0.014539579967689823,0.01494345718901454,0.4907887529654636
0.16500414907932281,0.01474151857835218,0.01494345718901454,0.4907887529654636
0.1642235517501831,0.01474151857835218,0.015145395799676898,0.4907887529654636
0.16390368342399597,0.01494345718901454,0.015145395799676898,0.4907887529654636
0.16225667297840118,0.01494345718901454,0.015953150242326332,0.4907887529654636
0.16111049056053162,0.015751211631663976,0.015953150242326332,0.4907887529654636
0.1607891321182251,0.015751211631663976,0.016760904684975767,0.4907887529654636
0.1603131741285324,0.015953150242326332,0.016760904684975767,0.4907887529654636
0.16021309792995453,0.015953150242326332,0.016962843295638127,0.4907887529654636
0.16014382243156433,0.01615508885298869,0.016962843295638127,0.4907887529654636
0.15996766090393066,0.01615508885298869,0.017164781906300483,0.4907887529654636
0.1585216224193573,0.016962843295638127,0.017164781906300483,0.4907887529654636
0.15838268399238586,0.016962843295638127,0.017366720516962843,0.4907887529654636
0.1581781655550003,0.017366720516962843,0.017366720516962843,0.4907887529654636
0.15699945390224457,0.017366720516962843,0.018578352180936994,0.4907887529654636
0.15687885880470276,0.017568659127625202,0.018578352180936994,0.4907887529654636
0.15682412683963776,0.017568659127625202,0.018780290791599354,0.4907887529654636
0.15655115246772766,0.017770597738287562,0.018780290791599354,0.4907887529654636
0.15628693997859955,0.017770597738287562,0.01938610662358643,0.4907887529654636
0.1550348401069641,0.01797253634894992,0.01938610662358643,0.4907887529654636
0.15471701323986053,0.01797253634894992,0.01958804523424879,0.4907887529654636
0.15468190610408783,0.018174474959612278,0.01958804523424879,0.4907887529654636
0.15441372990608215,0.018174474959612278,0.01978998384491115,0.4907887529654636
0.15424861013889313,0.018376413570274638,0.01978998384491115,0.4907887529654636
0.1540910303592682,0.018376413570274638,0.020395799676898224,0.4907887529654636
0.15271715819835663,0.01938610662358643,0.020395799676898224,0.4907887529654636
0.1518457531929016,0.01938610662358643,0.021809369951534735,0.4907887529654636
0.1510433405637741,0.01978998384491115,0.021809369951534735,0.4907887529654636
0.150913804769516,0.01978998384491115,0.02201130856219709,0.4907887529654636
0.1496216356754303,0.020193861066235864,0.02201130856219709,0.4907887529654636
0.1492788940668106,0.020193861066235864,0.02221324717285945,0.4907887529654636
0.14906902611255646,0.020395799676898224,0.02221324717285945,0.4907887529654636
0.14871130883693695,0.020395799676898224,0.023222940226171242,0.4907887529654636
0.14797422289848328,0.02079967689822294,0.023222940226171242,0.4907887529654636
0.14785800874233246,0.02079967689822294,0.023424878836833602,0.4907887529654636
0.14767539501190186,0.021203554119547656,0.023424878836833602,0.4907887529654636
0.1476132720708847,0.021203554119547656,0.02382875605815832,0.4907887529654636
0.14725545048713684,0.021607431340872375,0.02382875605815832,0.4907887529654636
0.14724098145961761,0.021607431340872375,0.024030694668820678,0.4907887529654636
0.14677312970161438,0.021809369951534735,0.024030694668820678,0.4907887529654636
0.14609543979167938,0.021809369951534735,0.024232633279483037,0.4907887529654636
0.14594514667987823,0.02201130856219709,0.024232633279483037,0.4907887529654636
0.14576616883277893,0.02201130856219709,0.024434571890145397,0.4907887529654636
0.14574863016605377,0.02221324717285945,0.024434571890145397,0.4907887529654636
0.1456916183233261,0.02221324717285945,0.024636510500807753,0.4907887529654636
0.1455375701189041,0.022617124394184167,0.024636510500807753,0.4907887529654636
0.14534959197044373,0.022617124394184167,0.024838449111470113,0.4907887529654636
0.14519357681274414,0.023021001615508886,0.024838449111470113,0.4907887529654636
0.14445079863071442,0.023021001615508886,0.02524232633279483,0.4907887529654636
0.1441018134355545,0.023424878836833602,0.02524232633279483,0.4907887529654636
0.14353105425834656,0.023424878836833602,0.025848142164781908,0.4907887529654636
0.14323396980762482,0.02382875605815832,0.025848142164781908,0.4907887529654636
0.14314895868301392,0.02382875605815832,0.026050080775444264,0.4907887529654636
0.14310549199581146,0.024030694668820678,0.026050080775444264,0.4907887529654636
0.14297425746917725,0.024030694668820678,0.026252019386106624,0.4907887529654636
0.1424412876367569,0.024636510500807753,0.026252019386106624,0.4907887529654636
0.1419401913881302,0.024636510500807753,0.0268578352180937,0.4907887529654636
0.14188174903392792,0.024838449111470113,0.0268578352180937,0.4907887529654636
0.141776904463768,0.024838449111470113,0.02705977382875606,0.4907887529654636
0.1416422426700592,0.025040387722132473,0.02705977382875606,0.4907887529654636
0.1414060890674591,0.025040387722132473,0.027261712439418415,0.4907887529654636
0.14070574939250946,0.025646203554119548,0.027261712439418415,0.4907887529654636
0.14067286252975464,0.025646203554119548,0.027463651050080775,0.4907887529654636
0.13993136584758759,0.026453957996768983,0.027463651050080775,0.4907887529654636
0.13965514302253723,0.026453957996768983,0.027867528271405494,0.4907887529654636
0.13943298161029816,0.02665589660743134,0.027867528271405494,0.4907887529654636
0.13877254724502563,0.02665589660743134,0.028877221324717286,0.4907887529654636
0.13858650624752045,0.0268578352180937,0.028877221324717286,0.4907887529654636
0.13828608393669128,0.0268578352180937,0.02948303715670436,0.4907887529654636
0.13772885501384735,0.027867528271405494,0.02948303715670436,0.4907887529654636
0.13762721419334412,0.027867528271405494,0.02968497576736672,0.4907887529654636
0.13742128014564514,0.02806946688206785,0.02968497576736672,0.4907887529654636
0.13700217008590698,0.02806946688206785,0.030088852988691437,0.4907887529654636
0.13587187230587006,0.029281098546042002,0.030088852988691437,0.4907887529654636
0.13521826267242432,0.029281098546042002,0.030694668820678513,0.4907887529654636
0.13518837094306946,0.02968497576736672,0.030694668820678513,0.4907887529654636
0.13518443703651428,0.02968497576736672,0.030896607431340872,0.4907887529654636
0.1350557804107666,0.030290791599353797,0.030896607431340872,0.4907887529654636
0.13478851318359375,0.030290791599353797,0.03130048465266559,0.4907887529654636
0.13475260138511658,0.030492730210016156,0.03130048465266559,0.4907887529654636
0.1341649740934372,0.030492730210016156,0.03231017770597738,0.4907887529654636
0.13409548997879028,0.030694668820678513,0.03231017770597738,0.4907887529654636
0.13372214138507843,0.030694668820678513,0.0327140549273021,0.4907887529654636
0.13359829783439636,0.031098546042003232,0.0327140549273021,0.4907887529654636
0.13344040513038635,0.031098546042003232,0.03291599353796446,0.4907887529654636
0.13318166136741638,0.031704361873990304,0.03291599353796446,0.4907887529654636
0.13292768597602844,0.031704361873990304,0.033117932148626815,0.4907887529654636
0.13273678719997406,0.031906300484652664,0.033117932148626815,0.4907887529654636
0.1326761543750763,0.031906300484652664,0.033521809369951534,0.4907887529654636
0.13260436058044434,0.03210823909531502,0.033521809369951534,0.4907887529654636
0.13144034147262573,0.03210823909531502,0.034733441033925685,0.4907887529654636
0.13123132288455963,0.0327140549273021,0.034733441033925685,0.4907887529654636
0.1309380829334259,0.0327140549273021,0.034935379644588045,0.4907887529654636
0.13076715171337128,0.03291599353796446,0.034935379644588045,0.4907887529654636
0.13021253049373627,0.03291599353796446,0.03574313408723748,0.4907887529654636
0.12970252335071564,0.033117932148626815,0.03574313408723748,0.4907887529654636
0.12939926981925964,0.033117932148626815,0.03594507269789984,0.4907887529654636
0.12910223007202148,0.033319870759289175,0.03594507269789984,0.4907887529654636
0.12908169627189636,0.033319870759289175,0.036147011308562196,0.4907887529654636
0.1290339082479477,0.033723747980613894,0.036147011308562196,0.4907887529654636
0.1288360357284546,0.033723747980613894,0.036348949919224556,0.4907887529654636
0.12842029333114624,0.03412762520193861,0.036348949919224556,0.4907887529654636
0.1271112859249115,0.03412762520193861,0.03776252019386107,0.4907887529654636
0.12706807255744934,0.034329563812600966,0.03776252019386107,0.4907887529654636
0.12622329592704773,0.034329563812600966,0.0385702746365105,0.4907887529654636
0.12563419342041016,0.035137318255250405,0.0385702746365105,0.4907887529654636
0.12531712651252747,0.035137318255250405,0.03917609046849758,0.4907887529654636
0.12515299022197723,0.035541195476575124,0.03917609046849758,0.4907887529654636
0.12510131299495697,0.035541195476575124,0.03937802907915994,0.4907887529654636
0.12509699165821075,0.03594507269789984,0.03937802907915994,0.4907887529654636
0.1250094175338745,0.03594507269789984,0.03978190630048465,0.4907887529654636
0.12490271776914597,0.036147011308562196,0.03978190630048465,0.4907887529654636
0.12488030642271042,0.036147011308562196,0.03998384491114701,0.4907887529654636
0.12479452043771744,0.036348949919224556,0.03998384491114701,0.4907887529654636
0.12464869767427444,0.036348949919224556,0.04018578352180937,0.4907887529654636
0.12458894401788712,0.036550888529886916,0.04018578352180937,0.4907887529654636
0.1244567334651947,0.036550888529886916,0.04058966074313409,0.4907887529654636
0.12439867854118347,0.036752827140549275,0.04058966074313409,0.4907887529654636
0.12437134981155396,0.036752827140549275,0.04079159935379645,0.4907887529654636
0.12344872206449509,0.03796445880452343,0.04079159935379645,0.4907887529654636
0.12344431132078171,0.03796445880452343,0.04099353796445881,0.4907887529654636
0.12332268059253693,0.03836833602584814,0.04099353796445881,0.4907887529654636
0.1227225661277771,0.03836833602584814,0.04139741518578352,0.4907887529654636
0.12266726791858673,0.0385702746365105,0.04139741518578352,0.4907887529654636
0.12245994806289673,0.0385702746365105,0.0420032310177706,0.4907887529654636
0.12239457666873932,0.03877221324717286,0.0420032310177706,0.4907887529654636
0.12227071821689606,0.03877221324717286,0.04240710823909531,0.4907887529654636
0.12200618535280228,0.03917609046849758,0.04240710823909531,0.4907887529654636
0.12131837010383606,0.03917609046849758,0.04341680129240711,0.4907887529654636
0.12101012468338013,0.04018578352180937,0.04341680129240711,0.4907887529654636
0.12062888592481613,0.04018578352180937,0.04422455573505654,0.4907887529654636
0.12061509490013123,0.04038772213247173,0.04422455573505654,0.4907887529654636
0.12029905617237091,0.04038772213247173,0.04483037156704362,0.4907887529654636
0.12027326971292496,0.04058966074313409,0.04483037156704362,0.4907887529654636
0.12026380002498627,0.04058966074313409,0.045032310177705974,0.4907887529654636
0.1200987920165062,0.04119547657512116,0.045032310177705974,0.4907887529654636
0.12009093165397644,0.04119547657512116,0.045234248788368334,0.4907887529654636
0.1200389638543129,0.04139741518578352,0.045234248788368334,0.4907887529654636
0.11956530809402466,0.04139741518578352,0.04584006462035541,0.4907887529654636
0.11933932453393936,0.04159935379644588,0.04584006462035541,0.4907887529654636
0.11907820403575897,0.04159935379644588,0.046445880452342485,0.4907887529654636
0.11900606006383896,0.04180129240710824,0.046445880452342485,0.4907887529654636
0.11867436021566391,0.04180129240710824,0.047253634894991924,0.4907887529654636
0.11842154711484909,0.04260904684975767,0.047253634894991924,0.4907887529654636
0.1184079647064209,0.04260904684975767,0.04745557350565428,0.4907887529654636
0.11840670555830002,0.04281098546042003,0.04745557350565428,0.4907887529654636
0.11823414266109467,0.04281098546042003,0.047859450726978996,0.4907887529654636
0.11798162758350372,0.04321486268174475,0.047859450726978996,0.4907887529654636
0.11797754466533661,0.04321486268174475,0.048061389337641355,0.4907887529654636
0.11749632656574249,0.04422455573505654,0.048061389337641355,0.4907887529654636
0.1172630712389946,0.04422455573505654,0.048667205169628434,0.4907887529654636
0.11697539687156677,0.04462843295638126,0.048667205169628434,0.4907887529654636
0.11664871126413345,0.04462843295638126,0.049273021001615507,0.4907887529654636
0.11633054167032242,0.04543618739903069,0.049273021001615507,0.4907887529654636
0.11621488630771637,0.04543618739903069,0.049676898222940226,0.4907887529654636
0.1160329282283783,0.04624394184168013,0.049676898222940226,0.4907887529654636
0.11560745537281036,0.04624394184168013,0.050282714054927305,0.4907887529654636
0.11540983617305756,0.046647819063004844,0.050282714054927305,0.4907887529654636
0.11530201137065887,0.046647819063004844,0.05088852988691438,0.4907887529654636
0.11481313407421112,0.047051696284329564,0.05088852988691438,0.4907887529654636
0.11465608328580856,0.047051696284329564,0.05109046849757674,0.4907887529654636
0.11464043706655502,0.047253634894991924,0.05109046849757674,0.4907887529654636
0.11463618278503418,0.047253634894991924,0.051292407108239096,0.4907887529654636
0.11458668857812881,0.04745557350565428,0.051292407108239096,0.4907887529654636
0.11450359970331192,0.04745557350565428,0.051696284329563816,0.4907887529654636
0.11416758596897125,0.047859450726978996,0.051696284329563816,0.4907887529654636
0.11412733048200607,0.047859450726978996,0.05189822294022617,0.4907887529654636
0.11409512162208557,0.048465266558966075,0.05189822294022617,0.4907887529654636
0.11370650678873062,0.048465266558966075,0.05250403877221325,0.4907887529654636
0.11363984644412994,0.048869143780290794,0.05250403877221325,0.4907887529654636
0.11352843791246414,0.048869143780290794,0.05270597738287561,0.4907887529654636
0.1134980320930481,0.04907108239095315,0.05270597738287561,0.4907887529654636
0.11321902275085449,0.04907108239095315,0.05351373182552504,0.4907887529654636
0.11314593255519867,0.049474959612277866,0.05351373182552504,0.4907887529654636
0.11313190311193466,0.049474959612277866,0.0537156704361874,0.4907887529654636
0.11306964606046677,0.049878836833602586,0.0537156704361874,0.4907887529654636
0.11302300542593002,0.049878836833602586,0.05411954765751212,0.4907887529654636
0.11264633387327194,0.05088852988691438,0.05411954765751212,0.4907887529654636
0.11225396394729614,0.05088852988691438,0.05512924071082391,0.4907887529654636
0.1121903508901596,0.05109046849757674,0.05512924071082391,0.4907887529654636
0.11217422038316727,0.05109046849757674,0.05533117932148627,0.4907887529654636
0.112140953540802,0.051292407108239096,0.05533117932148627,0.4907887529654636
0.11195670068264008,0.051292407108239096,0.0561389337641357,0.4907887529654636
0.1119326800107956,0.051494345718901456,0.0561389337641357,0.4907887529654636
0.11188890039920807,0.051494345718901456,0.05634087237479806,0.4907887529654636
0.11175055056810379,0.051696284329563816,0.05634087237479806,0.4907887529654636
0.11162466555833817,0.051696284329563816,0.05654281098546042,0.4907887529654636
0.11154205352067947,0.05189822294022617,0.05654281098546042,0.4907887529654636
0.11131545901298523,0.05189822294022617,0.05694668820678514,0.4907887529654636
0.11101488023996353,0.05250403877221325,0.05694668820678514,0.4907887529654636
0.11070062965154648,0.05250403877221325,0.05815831987075929,0.4907887529654636
0.1102931946516037,0.05351373182552504,0.05815831987075929,0.4907887529654636
0.110287144780159,0.05351373182552504,0.05836025848142165,0.4907887529654636
0.1102832704782486,0.0537156704361874,0.05836025848142165,0.4907887529654636
0.11028189212083817,0.0537156704361874,0.058562197092084003,0.4907887529654636
0.11022087931632996,0.05411954765751212,0.058562197092084003,0.4907887529654636
0.11019895225763321,0.05411954765751212,0.05876413570274636,0.4907887529654636
0.11003649979829788,0.05432148626817448,0.05876413570274636,0.4907887529654636
0.10971346497535706,0.05432148626817448,0.05936995153473344,0.4907887529654636
0.10948042571544647,0.05472536348949919,0.05936995153473344,0.4907887529654636
0.10936246812343597,0.05472536348949919,0.0595718901453958,0.4907887529654636
0.10927707701921463,0.05492730210016155,0.0595718901453958,0.4907887529654636
0.10922461003065109,0.05492730210016155,0.05977382875605816,0.4907887529654636
0.10911401361227036,0.05533117932148627,0.05977382875605816,0.4907887529654636
0.1089850440621376,0.05533117932148627,0.060379644588045234,0.4907887529654636
0.1089283674955368,0.05593699515347334,0.060379644588045234,0.4907887529654636
0.10866858810186386,0.05593699515347334,0.06078352180936995,0.4907887529654636
0.10852523148059845,0.05634087237479806,0.06078352180936995,0.4907887529654636
0.10831441730260849,0.05634087237479806,0.061187399030694666,0.4907887529654636
0.10825388878583908,0.05654281098546042,0.061187399030694666,0.4907887529654636
0.10820669680833817,0.05654281098546042,0.061389337641357025,0.4907887529654636
0.10817714780569077,0.05694668820678514,0.061389337641357025,0.4907887529654636
0.10800047218799591,0.05694668820678514,0.061591276252019385,0.4907887529654636
0.10790842026472092,0.05714862681744749,0.061591276252019385,0.4907887529654636
0.10778523981571198,0.05714862681744749,0.061793214862681745,0.4907887529654636
0.10776533931493759,0.05735056542810985,0.061793214862681745,0.4907887529654636
0.10775363445281982,0.05735056542810985,0.061995153473344104,0.4907887529654636
0.10757432132959366,0.05755250403877221,0.061995153473344104,0.4907887529654636
0.10755149275064468,0.05755250403877221,0.062399030694668824,0.4907887529654636
0.10746318101882935,0.05795638126009693,0.062399030694668824,0.4907887529654636
0.10745017975568771,0.05795638126009693,0.06260096930533118,0.4907887529654636
0.1073591336607933,0.05836025848142165,0.06260096930533118,0.4907887529654636
0.1069495677947998,0.05836025848142165,0.0630048465266559,0.4907887529654636
0.10685013979673386,0.05896607431340872,0.0630048465266559,0.4907887529654636
0.10662207007408142,0.05896607431340872,0.06320678513731826,0.4907887529654636
0.10650494694709778,0.05936995153473344,0.06320678513731826,0.4907887529654636
0.10620295256376266,0.05936995153473344,0.0640145395799677,0.4907887529654636
0.10612732172012329,0.05977382875605816,0.0640145395799677,0.4907887529654636
0.10606531798839569,0.05977382875605816,0.06421647819063005,0.4907887529654636
0.1059282049536705,0.059975767366720514,0.06421647819063005,0.4907887529654636
0.10569559037685394,0.059975767366720514,0.06462035541195477,0.4907887529654636
0.10568127781152725,0.060177705977382874,0.06462035541195477,0.4907887529654636
0.10549046099185944,0.060177705977382874,0.06482229402261712,0.4907887529654636
0.10545971989631653,0.060379644588045234,0.06482229402261712,0.4907887529654636
0.10532119870185852,0.060379644588045234,0.06522617124394184,0.4907887529654636
0.10513002425432205,0.06098546042003231,0.06522617124394184,0.4907887529654636
0.10505878925323486,0.06098546042003231,0.0654281098546042,0.4907887529654636
0.10505052655935287,0.061187399030694666,0.0654281098546042,0.4907887529654636
0.10468971729278564,0.061187399030694666,0.06623586429725363,0.4907887529654636
0.10466301441192627,0.061591276252019385,0.06623586429725363,0.4907887529654636
0.10446220636367798,0.061591276252019385,0.066437802907916,0.4907887529654636
0.1044125109910965,0.062197092084006464,0.066437802907916,0.4907887529654636
0.10377593338489532,0.062197092084006464,0.06785137318255251,0.4907887529654636
0.10365277528762817,0.06280290791599354,0.06785137318255251,0.4907887529654636
0.10354835540056229,0.06280290791599354,0.06825525040387723,0.4907887529654636
0.1035279631614685,0.0630048465266559,0.06825525040387723,0.4907887529654636
0.1030418649315834,0.0630048465266559,0.06906300484652665,0.4907887529654636
0.10296052694320679,0.06340872374798061,0.06906300484652665,0.4907887529654636
0.10294608771800995,0.06340872374798061,0.06926494345718902,0.4907887529654636
0.10292784869670868,0.06361066235864297,0.06926494345718902,0.4907887529654636
0.10291614383459091,0.06361066235864297,0.06946688206785137,0.4907887529654636
0.10288818180561066,0.06381260096930533,0.06946688206785137,0.4907887529654636
0.10286053270101547,0.06381260096930533,0.06966882067851374,0.4907887529654636
0.1026652380824089,0.06421647819063005,0.06966882067851374,0.4907887529654636
0.10259480774402618,0.06421647819063005,0.07007269789983844,0.4907887529654636
0.10248275101184845,0.06482229402261712,0.07007269789983844,0.4907887529654636
0.1021522656083107,0.06482229402261712,0.07088045234248788,0.4907887529654636
0.1019873097538948,0.06583198707592892,0.07088045234248788,0.4907887529654636
0.10197320580482483,0.06583198707592892,0.07108239095315025,0.4907887529654636
0.10183268785476685,0.06603392568659128,0.07108239095315025,0.4907887529654636
0.10172136127948761,0.06603392568659128,0.0712843295638126,0.4907887529654636
0.10167550295591354,0.06623586429725363,0.0712843295638126,0.4907887529654636
0.1016128659248352,0.06623586429725363,0.07148626817447495,0.4907887529654636
0.10160522907972336,0.066437802907916,0.07148626817447495,0.4907887529654636
0.10149555653333664,0.066437802907916,0.07189014539579967,0.4907887529654636
0.10145619511604309,0.06663974151857835,0.07189014539579967,0.4907887529654636
0.1014256551861763,0.06663974151857835,0.07209208400646204,0.4907887529654636
0.1012585237622261,0.06704361873990307,0.07209208400646204,0.4907887529654636
0.10113324224948883,0.06704361873990307,0.07249596122778676,0.4907887529654636
0.10111155360937119,0.06724555735056542,0.07249596122778676,0.4907887529654636
0.10099829733371735,0.06724555735056542,0.07269789983844911,0.4907887529654636
0.10099730640649796,0.06744749596122779,0.07269789983844911,0.4907887529654636
0.10092790424823761,0.06744749596122779,0.07289983844911146,0.4907887529654636
0.10091564059257507,0.06764943457189014,0.07289983844911146,0.4907887529654636
0.10091555863618851,0.06764943457189014,0.07310177705977383,0.4907887529654636
0.10064728558063507,0.06825525040387723,0.07310177705977383,0.4907887529654636
0.10053921490907669,0.06825525040387723,0.07330371567043618,0.4907887529654636
0.10051292181015015,0.06845718901453958,0.07330371567043618,0.4907887529654636
0.1004851758480072,0.06845718901453958,0.07350565428109855,0.4907887529654636
0.10043368488550186,0.06865912762520193,0.07350565428109855,0.4907887529654636
0.10031884908676147,0.06865912762520193,0.07390953150242327,0.4907887529654636
0.10030411183834076,0.0688610662358643,0.07390953150242327,0.4907887529654636
0.1002882570028305,0.0688610662358643,0.07411147011308562,0.4907887529654636
0.10024983435869217,0.06906300484652665,0.07411147011308562,0.4907887529654636
0.10008058696985245,0.06906300484652665,0.0747172859450727,0.4907887529654636
0.09992971271276474,0.07007269789983844,0.0747172859450727,0.4907887529654636
0.09977895766496658,0.07007269789983844,0.07512116316639741,0.4907887529654636
0.09947290271520615,0.07047657512116316,0.07512116316639741,0.4907887529654636
0.09946342557668686,0.07047657512116316,0.07532310177705977,0.4907887529654636
0.09938056021928787,0.07088045234248788,0.07532310177705977,0.4907887529654636
0.09937524050474167,0.07088045234248788,0.07552504038772213,0.4907887529654636
0.09927200525999069,0.07108239095315025,0.07552504038772213,0.4907887529654636
0.09921763837337494,0.07108239095315025,0.07592891760904685,0.4907887529654636
0.09901841729879379,0.07148626817447495,0.07592891760904685,0.4907887529654636
0.09897024184465408,0.07148626817447495,0.0761308562197092,0.4907887529654636
0.09893731772899628,0.07168820678513732,0.0761308562197092,0.4907887529654636
0.098937027156353,0.07168820678513732,0.07633279483037157,0.4907887529654636
0.09884129464626312,0.07209208400646204,0.07633279483037157,0.4907887529654636
0.0986710637807846,0.07209208400646204,0.077140549273021,0.4907887529654636
0.09858646988868713,0.07229402261712439,0.077140549273021,0.4907887529654636
0.09853567183017731,0.07229402261712439,0.07734248788368336,0.4907887529654636
0.0983714908361435,0.07249596122778676,0.07734248788368336,0.4907887529654636
0.09834469109773636,0.07249596122778676,0.07754442649434572,0.4907887529654636
0.09823403507471085,0.07269789983844911,0.07754442649434572,0.4907887529654636
0.09805050492286682,0.07269789983844911,0.07794830371567044,0.4907887529654636
0.09796024858951569,0.07289983844911146,0.07794830371567044,0.4907887529654636
0.09780438244342804,0.07289983844911146,0.07835218093699516,0.4907887529654636
0.0975249707698822,0.07411147011308562,0.07835218093699516,0.4907887529654636
0.09742924571037292,0.07411147011308562,0.07855411954765751,0.4907887529654636
0.097382552921772,0.07451534733441034,0.07855411954765751,0.4907887529654636
0.09732593595981598,0.07451534733441034,0.0791599353796446,0.4907887529654636
0.09730799496173859,0.0747172859450727,0.0791599353796446,0.4907887529654636
0.09711392968893051,0.0747172859450727,0.07936187399030695,0.4907887529654636
0.09697967767715454,0.07512116316639741,0.07936187399030695,0.4907887529654636
0.0969463586807251,0.07512116316639741,0.0795638126009693,0.4907887529654636
0.09680657833814621,0.07532310177705977,0.0795638126009693,0.4907887529654636
0.0966155081987381,0.07532310177705977,0.08016962843295639,0.4907887529654636
0.09629468619823456,0.07552504038772213,0.08016962843295639,0.4907887529654636
0.09622520208358765,0.07552504038772213,0.0805735056542811,0.4907887529654636
0.09585065394639969,0.07592891760904685,0.0805735056542811,0.4907887529654636
0.09568330645561218,0.07592891760904685,0.08117932148626818,0.4907887529654636
0.09568095207214355,0.0761308562197092,0.08117932148626818,0.4907887529654636
0.09557141363620758,0.0761308562197092,0.0815831987075929,0.4907887529654636
0.09549570828676224,0.07653473344103393,0.0815831987075929,0.4907887529654636
0.09548014402389526,0.07653473344103393,0.08178513731825525,0.4907887529654636
0.09534633159637451,0.07693861066235864,0.08178513731825525,0.4907887529654636
0.09533730894327164,0.07693861066235864,0.08198707592891762,0.4907887529654636
0.09526766091585159,0.077140549273021,0.08198707592891762,0.4907887529654636
0.09518967568874359,0.077140549273021,0.08259289176090469,0.4907887529654636
0.09505507349967957,0.07734248788368336,0.08259289176090469,0.4907887529654636
0.09502888470888138,0.07734248788368336,0.08279483037156704,0.4907887529654636
0.09482097625732422,0.07855411954765751,0.08279483037156704,0.4907887529654636
0.09477465599775314,0.07855411954765751,0.08299676898222941,0.4907887529654636
0.09469293802976608,0.07895799676898223,0.08299676898222941,0.4907887529654636
0.09463120251893997,0.07895799676898223,0.08319870759289176,0.4907887529654636
0.09451441466808319,0.07936187399030695,0.08319870759289176,0.4907887529654636
0.09443400055170059,0.07936187399030695,0.08340064620355411,0.4907887529654636
0.09437636286020279,0.0795638126009693,0.08340064620355411,0.4907887529654636
0.09368152916431427,0.0795638126009693,0.08481421647819062,0.4907887529654636
0.09363815188407898,0.07996768982229402,0.08481421647819062,0.4907887529654636
0.09356667101383209,0.07996768982229402,0.08501615508885299,0.4907887529654636
0.09356071054935455,0.08016962843295639,0.08501615508885299,0.4907887529654636
0.09352646768093109,0.08016962843295639,0.08521809369951534,0.4907887529654636
0.09328307211399078,0.08138126009693053,0.08521809369951534,0.4907887529654636
0.09319068491458893,0.08138126009693053,0.08562197092084006,0.4907887529654636
0.09317108243703842,0.0815831987075929,0.08562197092084006,0.4907887529654636
0.09312818199396133,0.0815831987075929,0.08602584814216478,0.4907887529654636
0.09303790330886841,0.08178513731825525,0.08602584814216478,0.4907887529654636
0.09299223870038986,0.08178513731825525,0.08622778675282713,0.4907887529654636
0.09287376701831818,0.08218901453957997,0.08622778675282713,0.4907887529654636
0.09284001588821411,0.08218901453957997,0.0864297253634895,0.4907887529654636
0.09282650798559189,0.08239095315024232,0.0864297253634895,0.4907887529654636
0.09270935505628586,0.08239095315024232,0.08683360258481422,0.4907887529654636
0.0926194116473198,0.08279483037156704,0.08683360258481422,0.4907887529654636
0.09259586036205292,0.08279483037156704,0.08703554119547657,0.4907887529654636
0.0924932211637497,0.08299676898222941,0.08703554119547657,0.4907887529654636
0.09225084632635117,0.08299676898222941,0.08804523424878836,0.4907887529654636
0.09213719516992569,0.08319870759289176,0.08804523424878836,0.4907887529654636
0.0920078232884407,0.08319870759289176,0.08824717285945073,0.4907887529654636
0.0919492170214653,0.08340064620355411,0.08824717285945073,0.4907887529654636
0.09168727695941925,0.08340064620355411,0.08905492730210016,0.4907887529654636
0.09164007753133774,0.08380452342487883,0.08905492730210016,0.4907887529654636
0.09157929569482803,0.08380452342487883,0.08925686591276252,0.4907887529654636
0.09141680598258972,0.08420840064620355,0.08925686591276252,0.4907887529654636
0.0914054587483406,0.08420840064620355,0.08945880452342488,0.4907887529654636
0.0910140722990036,0.08521809369951534,0.08945880452342488,0.4907887529654636
0.0909578874707222,0.08521809369951534,0.08966074313408724,0.4907887529654636
0.09090710431337357,0.08542003231017771,0.08966074313408724,0.4907887529654636
0.09069987386465073,0.08542003231017771,0.09026655896607431,0.4907887529654636
0.09066854417324066,0.08582390953150243,0.09026655896607431,0.4907887529654636
0.09055819362401962,0.08582390953150243,0.09087237479806139,0.4907887529654636
0.09022635966539383,0.08663166397415185,0.09087237479806139,0.4907887529654636
0.09016437828540802,0.08663166397415185,0.09147819063004846,0.4907887529654636
0.0900995209813118,0.08683360258481422,0.09147819063004846,0.4907887529654636
0.089909628033638,0.08683360258481422,0.09168012924071083,0.4907887529654636
0.08982470631599426,0.08703554119547657,0.09168012924071083,0.4907887529654636
0.08959522843360901,0.08703554119547657,0.09268982229402262,0.4907887529654636
0.08942566812038422,0.08743941841680129,0.09268982229402262,0.4907887529654636
0.08941945433616638,0.08743941841680129,0.09289176090468497,0.4907887529654636
0.0893317312002182,0.08784329563812601,0.09289176090468497,0.4907887529654636
0.08930057287216187,0.08784329563812601,0.09309369951534734,0.4907887529654636
0.08924137055873871,0.08844911147011308,0.09309369951534734,0.4907887529654636
0.08920837938785553,0.08844911147011308,0.09329563812600969,0.4907887529654636
0.08918353915214539,0.0888529886914378,0.09329563812600969,0.4907887529654636
0.08907799422740936,0.0888529886914378,0.09369951534733441,0.4907887529654636
0.0890752300620079,0.08905492730210016,0.09369951534733441,0.4907887529654636
0.08893702179193497,0.08905492730210016,0.09450726978998385,0.4907887529654636
0.08888492733240128,0.08945880452342488,0.09450726978998385,0.4907887529654636
0.08884815871715546,0.08945880452342488,0.0947092084006462,0.4907887529654636
0.08857904374599457,0.09006462035541195,0.0947092084006462,0.4907887529654636
0.08851297199726105,0.09006462035541195,0.09511308562197092,0.4907887529654636
0.08841384202241898,0.09067043618739903,0.09511308562197092,0.4907887529654636
0.0883515477180481,0.09067043618739903,0.09531502423263329,0.4907887529654636
0.08802624046802521,0.0912762520193861,0.09531502423263329,0.4907887529654636
0.08778506517410278,0.0912762520193861,0.09652665589660743,0.4907887529654636
0.08771480619907379,0.09168012924071083,0.09652665589660743,0.4907887529654636
0.08769296109676361,0.09168012924071083,0.09693053311793215,0.4907887529654636
0.08759503811597824,0.0922859450726979,0.09693053311793215,0.4907887529654636
0.08743257820606232,0.0922859450726979,0.0971324717285945,0.4907887529654636
0.08725226670503616,0.09369951534733441,0.0971324717285945,0.4907887529654636
0.0871870368719101,0.09369951534733441,0.09733441033925687,0.4907887529654636
0.08665498346090317,0.09531502423263329,0.09733441033925687,0.4907887529654636
0.08653764426708221,0.09531502423263329,0.09773828756058159,0.4907887529654636
0.08643597364425659,0.09551696284329564,0.09773828756058159,0.4907887529654636
0.0862872451543808,0.09551696284329564,0.09894991922455573,0.4907887529654636
0.08623567968606949,0.09592084006462036,0.09894991922455573,0.4907887529654636
0.08609511703252792,0.09592084006462036,0.0995557350565428,0.4907887529654636
0.08607262372970581,0.09612277867528271,0.0995557350565428,0.4907887529654636
0.08602216839790344,0.09612277867528271,0.09975767366720517,0.4907887529654636
0.0856396034359932,0.09693053311793215,0.09975767366720517,0.4907887529654636
0.08559967577457428,0.09693053311793215,0.10016155088852989,0.4907887529654636
0.08558085560798645,0.0971324717285945,0.10016155088852989,0.4907887529654636
0.08546556532382965,0.0971324717285945,0.10036348949919224,0.4907887529654636
0.08538968861103058,0.09733441033925687,0.10036348949919224,0.4907887529654636
0.08518607169389725,0.09733441033925687,0.10096930533117932,0.4907887529654636
0.08517886698246002,0.09753634894991922,0.10096930533117932,0.4907887529654636
0.08503784984350204,0.09753634894991922,0.10197899838449112,0.4907887529654636
0.08489172160625458,0.0981421647819063,0.10197899838449112,0.4907887529654636
0.08487964421510696,0.0981421647819063,0.10218093699515347,0.4907887529654636
0.08484962582588196,0.09854604200323101,0.10218093699515347,0.4907887529654636
0.08483012020587921,0.09854604200323101,0.10238287560581583,0.4907887529654636
0.08470245450735092,0.09894991922455573,0.10238287560581583,0.4907887529654636
0.08469001203775406,0.09894991922455573,0.10258481421647819,0.4907887529654636
0.08465661108493805,0.0991518578352181,0.10258481421647819,0.4907887529654636
0.08453831076622009,0.0991518578352181,0.10298869143780291,0.4907887529654636
0.08447862416505814,0.09935379644588045,0.10298869143780291,0.4907887529654636
0.08444421738386154,0.09935379644588045,0.10339256865912763,0.4907887529654636
0.08424379676580429,0.09995961227786752,0.10339256865912763,0.4907887529654636
0.08414246141910553,0.09995961227786752,0.10379644588045234,0.4907887529654636
0.08401674777269363,0.10016155088852989,0.10379644588045234,0.4907887529654636
0.08397684246301651,0.10016155088852989,0.10440226171243942,0.4907887529654636
0.08381619304418564,0.10056542810985461,0.10440226171243942,0.4907887529654636
0.08371379226446152,0.10056542810985461,0.10460420032310178,0.4907887529654636
0.08342412114143372,0.10096930533117932,0.10460420032310178,0.4907887529654636
0.08336390554904938,0.10096930533117932,0.10480613893376414,0.4907887529654636
0.08335772901773453,0.10117124394184168,0.10480613893376414,0.4907887529654636
0.08322474360466003,0.10117124394184168,0.1050080775444265,0.4907887529654636
0.08317209035158157,0.10137318255250403,0.1050080775444265,0.4907887529654636
0.08314970135688782,0.10137318255250403,0.10521001615508885,0.4907887529654636
0.08307021856307983,0.1015751211631664,0.10521001615508885,0.4907887529654636
0.08298131078481674,0.1015751211631664,0.10561389337641357,0.4907887529654636
0.08286641538143158,0.10197899838449112,0.10561389337641357,0.4907887529654636
0.08283062279224396,0.10197899838449112,0.10601777059773829,0.4907887529654636
0.08282054215669632,0.10238287560581583,0.10601777059773829,0.4907887529654636
0.08275096118450165,0.10238287560581583,0.106421647819063,0.4907887529654636
0.08266859501600266,0.10278675282714055,0.106421647819063,0.4907887529654636
0.08264152705669403,0.10278675282714055,0.10662358642972536,0.4907887529654636
0.08239949494600296,0.10359450726978998,0.10662358642972536,0.4907887529654636
0.08237262070178986,0.10359450726978998,0.10682552504038773,0.4907887529654636
0.08216840028762817,0.10379644588045234,0.10682552504038773,0.4907887529654636
0.0821584165096283,0.10379644588045234,0.10702746365105008,0.4907887529654636
0.08211172372102737,0.10440226171243942,0.10702746365105008,0.4907887529654636
0.08198282122612,0.10440226171243942,0.10763327948303715,0.4907887529654636
0.08194802701473236,0.10480613893376414,0.10763327948303715,0.4907887529654636
0.08185956627130508,0.10480613893376414,0.10783521809369952,0.4907887529654636
0.08179625868797302,0.10521001615508885,0.10783521809369952,0.4907887529654636
0.08176366239786148,0.10521001615508885,0.10803715670436187,0.4907887529654636
0.08175315707921982,0.10541195476575121,0.10803715670436187,0.4907887529654636
0.0817076563835144,0.10541195476575121,0.10844103392568659,0.4907887529654636
0.08169369399547577,0.10581583198707593,0.10844103392568659,0.4907887529654636
0.08161049336194992,0.10581583198707593,0.10904684975767366,0.4907887529654636
0.08145401626825333,0.10621970920840064,0.10904684975767366,0.4907887529654636
0.08142930269241333,0.10621970920840064,0.10945072697899838,0.4907887529654636
0.08132191002368927,0.106421647819063,0.10945072697899838,0.4907887529654636
0.0812201127409935,0.106421647819063,0.11025848142164782,0.4907887529654636
0.08113137632608414,0.10682552504038773,0.11025848142164782,0.4907887529654636
0.08100627362728119,0.10682552504038773,0.11066235864297254,0.4907887529654636
0.08100063353776932,0.10702746365105008,0.11066235864297254,0.4907887529654636
0.08082277327775955,0.10702746365105008,0.11147011308562198,0.4907887529654636
0.0808124765753746,0.10722940226171244,0.11147011308562198,0.4907887529654636
0.08079827576875687,0.10722940226171244,0.11167205169628433,0.4907887529654636
0.08062021434307098,0.1074313408723748,0.11167205169628433,0.4907887529654636
0.08060610294342041,0.1074313408723748,0.11187399030694668,0.4907887529654636
0.08057606965303421,0.10763327948303715,0.11187399030694668,0.4907887529654636
0.08051756769418716,0.10763327948303715,0.11207592891760905,0.4907887529654636
0.0805034413933754,0.10783521809369952,0.11207592891760905,0.4907887529654636
0.08045438677072525,0.10783521809369952,0.11247980613893377,0.4907887529654636
0.08027336001396179,0.10864297253634896,0.11247980613893377,0.4907887529654636
0.08012671023607254,0.10864297253634896,0.11268174474959612,0.4907887529654636
0.08008958399295807,0.10884491114701131,0.11268174474959612,0.4907887529654636
0.08004504442214966,0.10884491114701131,0.11308562197092084,0.4907887529654636
0.08003485947847366,0.10904684975767366,0.11308562197092084,0.4907887529654636
0.07983686774969101,0.10904684975767366,0.11348949919224556,0.4907887529654636
0.0797756016254425,0.10945072697899838,0.11348949919224556,0.4907887529654636
0.07970600575208664,0.10945072697899838,0.11389337641357028,0.4907887529654636
0.07969756424427032,0.10965266558966075,0.11389337641357028,0.4907887529654636
0.07963082194328308,0.10965266558966075,0.11429725363489499,0.4907887529654636
0.07957171648740768,0.11005654281098547,0.11429725363489499,0.4907887529654636
0.07954355329275131,0.11005654281098547,0.11449919224555735,0.4907887529654636
0.07951168715953827,0.11025848142164782,0.11449919224555735,0.4907887529654636
0.07949371635913849,0.11025848142164782,0.1147011308562197,0.4907887529654636
0.07948476821184158,0.11066235864297254,0.1147011308562197,0.4907887529654636
0.07942885160446167,0.11066235864297254,0.11530694668820679,0.4907887529654636
0.07941771298646927,0.11086429725363489,0.11530694668820679,0.4907887529654636
0.07940088957548141,0.11086429725363489,0.11550888529886914,0.4907887529654636
0.07929155230522156,0.11147011308562198,0.11550888529886914,0.4907887529654636
0.07924406975507736,0.11147011308562198,0.1157108239095315,0.4907887529654636
0.07921427488327026,0.11167205169628433,0.1157108239095315,0.4907887529654636
0.07921326905488968,0.11167205169628433,0.11591276252019386,0.4907887529654636
0.07918383926153183,0.11187399030694668,0.11591276252019386,0.4907887529654636
0.07916192710399628,0.11187399030694668,0.11631663974151858,0.4907887529654636
0.07912087440490723,0.11207592891760905,0.11631663974151858,0.4907887529654636
0.07907899469137192,0.11207592891760905,0.11651857835218093,0.4907887529654636
0.07906454056501389,0.1122778675282714,0.11651857835218093,0.4907887529654636
0.07891963422298431,0.1122778675282714,0.11752827140549273,0.4907887529654636
0.07888736575841904,0.11247980613893377,0.11752827140549273,0.4907887529654636
0.07858377695083618,0.11247980613893377,0.11873990306946688,0.4907887529654636
0.07857224345207214,0.11268174474959612,0.11873990306946688,0.4907887529654636
0.07849925011396408,0.11268174474959612,0.11934571890145396,0.4907887529654636
0.07849383354187012,0.11288368336025849,0.11934571890145396,0.4907887529654636
0.07845479249954224,0.11288368336025849,0.11974959612277868,0.4907887529654636
0.07843627035617828,0.1132875605815832,0.11974959612277868,0.4907887529654636
0.07842852920293808,0.1132875605815832,0.11995153473344103,0.4907887529654636
0.07830265909433365,0.11348949919224556,0.11995153473344103,0.4907887529654636
0.0782606229186058,0.11348949919224556,0.12055735056542811,0.4907887529654636
0.07821344584226608,0.11369143780290791,0.12055735056542811,0.4907887529654636
0.07818653434515,0.11369143780290791,0.12096122778675283,0.4907887529654636
0.07815592736005783,0.11389337641357028,0.12096122778675283,0.4907887529654636
0.07801514863967896,0.11389337641357028,0.12116316639741519,0.4907887529654636
0.077842116355896,0.11429725363489499,0.12116316639741519,0.4907887529654636
0.07780663669109344,0.11429725363489499,0.12136510500807754,0.4907887529654636
0.07767152041196823,0.11510500807754442,0.12136510500807754,0.4907887529654636
0.07755819708108902,0.11510500807754442,0.12197092084006463,0.4907887529654636
0.07754897326231003,0.11530694668820679,0.12197092084006463,0.4907887529654636
0.07748863101005554,0.11530694668820679,0.1225767366720517,0.4907887529654636
0.07720783352851868,0.11611470113085622,0.1225767366720517,0.4907887529654636
0.07718557864427567,0.11611470113085622,0.12298061389337642,0.4907887529654636
0.0770801454782486,0.11651857835218093,0.12298061389337642,0.4907887529654636
0.07700291275978088,0.11651857835218093,0.12338449111470114,0.4907887529654636
0.07692927122116089,0.1167205169628433,0.12338449111470114,0.4907887529654636
0.07691747695207596,0.1167205169628433,0.12378836833602584,0.4907887529654636
0.07676450908184052,0.11752827140549273,0.12378836833602584,0.4907887529654636
0.0767117515206337,0.11752827140549273,0.12399030694668821,0.4907887529654636
0.07670977711677551,0.11773021001615509,0.12399030694668821,0.4907887529654636
0.07666618376970291,0.11773021001615509,0.12419224555735056,0.4907887529654636
0.07662130147218704,0.11813408723747981,0.12419224555735056,0.4907887529654636
0.07654321193695068,0.11813408723747981,0.12479806138933765,0.4907887529654636
0.07649226486682892,0.11833602584814217,0.12479806138933765,0.4907887529654636
0.07641255110502243,0.11833602584814217,0.12520193861066237,0.4907887529654636
0.07616857439279556,0.11995153473344103,0.12520193861066237,0.4907887529654636
0.07608906924724579,0.11995153473344103,0.1254038772213247,0.4907887529654636
0.07608533650636673,0.1201534733441034,0.1254038772213247,0.4907887529654636
0.07606307417154312,0.1201534733441034,0.12560581583198707,0.4907887529654636
0.07598903775215149,0.12075928917609047,0.12560581583198707,0.4907887529654636
0.0758638083934784,0.12075928917609047,0.12621163166397414,0.4907887529654636
0.07585442811250687,0.12096122778675283,0.12621163166397414,0.4907887529654636
0.0758475810289383,0.12096122778675283,0.1264135702746365,0.4907887529654636
0.07581240683794022,0.12116316639741519,0.1264135702746365,0.4907887529654636
0.075787752866745,0.12116316639741519,0.12661550888529888,0.4907887529654636
0.07577349990606308,0.12136510500807754,0.12661550888529888,0.4907887529654636
0.07573457807302475,0.12136510500807754,0.12681744749596122,0.4907887529654636
0.07573313266038895,0.1215670436187399,0.12681744749596122,0.4907887529654636
0.07553154230117798,0.1215670436187399,0.12782714054927302,0.4907887529654636
0.07541316747665405,0.12197092084006463,0.12782714054927302,0.4907887529654636
0.075369693338871,0.12197092084006463,0.1280290791599354,0.4907887529654636
0.07525983452796936,0.12237479806138933,0.1280290791599354,0.4907887529654636
0.07524743676185608,0.12237479806138933,0.12823101777059773,0.4907887529654636
0.07523314654827118,0.1225767366720517,0.12823101777059773,0.4907887529654636
0.0751478374004364,0.1225767366720517,0.12863489499192246,0.4907887529654636
0.07508409768342972,0.12318255250403877,0.12863489499192246,0.4907887529654636
0.07504015415906906,0.12318255250403877,0.12883683360258483,0.4907887529654636
0.07501847296953201,0.12338449111470114,0.12883683360258483,0.4907887529654636
0.07499290257692337,0.12338449111470114,0.12903877221324717,0.4907887529654636
0.07487014681100845,0.12419224555735056,0.12903877221324717,0.4907887529654636
0.074778251349926,0.12419224555735056,0.1294426494345719,0.4907887529654636
0.07472041249275208,0.12439418416801293,0.1294426494345719,0.4907887529654636
0.07467477768659592,0.12439418416801293,0.12964458804523424,0.4907887529654636
0.07462387531995773,0.125,0.12964458804523424,0.4907887529654636
0.07461134344339371,0.125,0.1298465266558966,0.4907887529654636
0.07454703748226166,0.12580775444264944,0.1298465266558966,0.4907887529654636
0.07451295107603073,0.12580775444264944,0.13025040387722134,0.4907887529654636
0.07450322806835175,0.1260096930533118,0.13025040387722134,0.4907887529654636
0.07450072467327118,0.1260096930533118,0.13045234248788368,0.4907887529654636
0.07449503242969513,0.12621163166397414,0.13045234248788368,0.4907887529654636
0.07448485493659973,0.12621163166397414,0.13065428109854604,0.4907887529654636
0.074422188103199,0.12681744749596122,0.13065428109854604,0.4907887529654636
0.07436472922563553,0.12681744749596122,0.13126009693053312,0.4907887529654636
0.07431932538747787,0.12722132471728595,0.13126009693053312,0.4907887529654636
0.0743146613240242,0.12722132471728595,0.13166397415185785,0.4907887529654636
0.07426007091999054,0.12782714054927302,0.13166397415185785,0.4907887529654636
0.07422962784767151,0.12782714054927302,0.1318659127625202,0.4907887529654636
0.07418569177389145,0.1280290791599354,0.1318659127625202,0.4907887529654636
0.07415979355573654,0.1280290791599354,0.13206785137318255,0.4907887529654636
0.07414203137159348,0.12823101777059773,0.13206785137318255,0.4907887529654636
0.0740571841597557,0.12823101777059773,0.13267366720516963,0.4907887529654636
0.07404822111129761,0.1284329563812601,0.13267366720516963,0.4907887529654636
0.07404134422540665,0.1284329563812601,0.132875605815832,0.4907887529654636
0.07401952147483826,0.12863489499192246,0.132875605815832,0.4907887529654636
0.07397415488958359,0.12863489499192246,0.13307754442649433,0.4907887529654636
0.07392941415309906,0.12883683360258483,0.13307754442649433,0.4907887529654636
0.07389132678508759,0.12883683360258483,0.1332794830371567,0.4907887529654636
0.07385005056858063,0.12924071082390953,0.1332794830371567,0.4907887529654636
0.07382979243993759,0.12924071082390953,0.13348142164781907,0.4907887529654636
0.07360424846410751,0.12964458804523424,0.13348142164781907,0.4907887529654636
0.07354515045881271,0.12964458804523424,0.13388529886914377,0.4907887529654636
0.07353329658508301,0.1298465266558966,0.13388529886914377,0.4907887529654636
0.07349048554897308,0.1298465266558966,0.13408723747980614,0.4907887529654636
0.0733976736664772,0.13025040387722134,0.13408723747980614,0.4907887529654636
0.07334907352924347,0.13025040387722134,0.1346930533117932,0.4907887529654636
0.0733412653207779,0.13045234248788368,0.1346930533117932,0.4907887529654636
0.07333509624004364,0.13045234248788368,0.13489499192245558,0.4907887529654636
0.07332906872034073,0.13065428109854604,0.13489499192245558,0.4907887529654636
0.07331204414367676,0.13065428109854604,0.13550080775444265,0.4907887529654636
0.07326928526163101,0.13105815831987075,0.13550080775444265,0.4907887529654636
0.07321324199438095,0.13105815831987075,0.13570274636510501,0.4907887529654636
0.07313079386949539,0.13166397415185785,0.13570274636510501,0.4907887529654636
0.07284484803676605,0.13166397415185785,0.13691437802907916,0.4907887529654636
0.07278609275817871,0.13206785137318255,0.13691437802907916,0.4907887529654636
0.07276375591754913,0.13206785137318255,0.13731825525040386,0.4907887529654636
0.07263698428869247,0.13267366720516963,0.13731825525040386,0.4907887529654636
0.07258103042840958,0.13267366720516963,0.13792407108239096,0.4907887529654636
0.07255429029464722,0.13307754442649433,0.13792407108239096,0.4907887529654636
0.07254233211278915,0.13307754442649433,0.1381260096930533,0.4907887529654636
0.07253813743591309,0.1332794830371567,0.1381260096930533,0.4907887529654636
0.0724811851978302,0.1332794830371567,0.13852988691437804,0.4907887529654636
0.07247253507375717,0.13348142164781907,0.13852988691437804,0.4907887529654636
0.07232324779033661,0.13348142164781907,0.13893376413570274,0.4907887529654636
0.07229989022016525,0.13388529886914377,0.13893376413570274,0.4907887529654636
0.07229621708393097,0.13388529886914377,0.1391357027463651,0.4907887529654636
0.0722108781337738,0.1346930533117932,0.1391357027463651,0.4907887529654636
0.07213608920574188,0.1346930533117932,0.13933764135702748,0.4907887529654636
0.07213488221168518,0.13489499192245558,0.13933764135702748,0.4907887529654636
0.072125643491745,0.13489499192245558,0.13953957996768981,0.4907887529654636
0.07211191207170486,0.13509693053311794,0.13953957996768981,0.4907887529654636
0.07202077656984329,0.13509693053311794,0.1401453957996769,0.4907887529654636
0.07199764996767044,0.13529886914378028,0.1401453957996769,0.4907887529654636
0.07196216285228729,0.13529886914378028,0.14034733441033925,0.4907887529654636
0.07186693698167801,0.13590468497576735,0.14034733441033925,0.4907887529654636
0.07186609506607056,0.13590468497576735,0.14054927302100162,0.4907887529654636
0.07186178117990494,0.1363085621970921,0.14054927302100162,0.4907887529654636
0.07177161425352097,0.1363085621970921,0.1411550888529887,0.4907887529654636
0.07150144875049591,0.13731825525040386,0.1411550888529887,0.4907887529654636
0.07149435579776764,0.13731825525040386,0.14135702746365106,0.4907887529654636
0.07143154740333557,0.13792407108239096,0.14135702746365106,0.4907887529654636
0.07129520922899246,0.13792407108239096,0.1421647819063005,0.4907887529654636
0.07129193097352982,0.1381260096930533,0.1421647819063005,0.4907887529654636
0.07126189768314362,0.1381260096930533,0.14277059773828757,0.4907887529654636
0.07115279138088226,0.13893376413570274,0.14277059773828757,0.4907887529654636
0.07108215242624283,0.13893376413570274,0.143578352180937,0.4907887529654636
0.07103587687015533,0.13953957996768981,0.143578352180937,0.4907887529654636
0.0709366500377655,0.13953957996768981,0.14418416801292408,0.4907887529654636
0.07092466950416565,0.13974151857835218,0.14418416801292408,0.4907887529654636
0.07091488689184189,0.13974151857835218,0.14438610662358642,0.4907887529654636
0.07083974033594131,0.14034733441033925,0.14438610662358642,0.4907887529654636
0.0706879124045372,0.14034733441033925,0.14458804523424879,0.4907887529654636
0.07067044824361801,0.14054927302100162,0.14458804523424879,0.4907887529654636
0.07065737247467041,0.14054927302100162,0.14478998384491115,0.4907887529654636
0.07060467451810837,0.14075121163166399,0.14478998384491115,0.4907887529654636
0.07036451250314713,0.14075121163166399,0.14680936995153474,0.4907887529654636
0.07035528123378754,0.1411550888529887,0.14680936995153474,0.4907887529654636
0.07034818083047867,0.1411550888529887,0.1470113085621971,0.4907887529654636
0.07032812386751175,0.14135702746365106,0.1470113085621971,0.4907887529654636
0.07028629630804062,0.14135702746365106,0.1474151857835218,0.4907887529654636
0.07028573751449585,0.1415589660743134,0.1474151857835218,0.4907887529654636
0.07028014212846756,0.1415589660743134,0.14761712439418417,0.4907887529654636
0.0702705830335617,0.14176090468497576,0.14761712439418417,0.4907887529654636
0.07019805908203125,0.14176090468497576,0.14802100161550888,0.4907887529654636
0.07015562802553177,0.14196284329563813,0.14802100161550888,0.4907887529654636
0.07012210041284561,0.14196284329563813,0.1484248788368336,0.4907887529654636
0.07011307030916214,0.1421647819063005,0.1484248788368336,0.4907887529654636
0.07006146758794785,0.1421647819063005,0.14882875605815832,0.4907887529654636
0.06995778530836105,0.1425686591276252,0.14882875605815832,0.4907887529654636
0.06993730366230011,0.1425686591276252,0.14903069466882068,0.4907887529654636
0.06984517723321915,0.14337641357027464,0.14903069466882068,0.4907887529654636
0.06975667178630829,0.14337641357027464,0.14923263327948302,0.4907887529654636
0.06964822113513947,0.14378029079159935,0.14923263327948302,0.4907887529654636
0.0695047676563263,0.14378029079159935,0.1494345718901454,0.4907887529654636
0.06948424130678177,0.14418416801292408,0.1494345718901454,0.4907887529654636
0.06946396082639694,0.14418416801292408,0.14963651050080776,0.4907887529654636
0.06936316192150116,0.14499192245557352,0.14963651050080776,0.4907887529654636
0.06924716383218765,0.14499192245557352,0.14983844911147012,0.4907887529654636
0.06917227059602737,0.14519386106623586,0.14983844911147012,0.4907887529654636
0.06903218477964401,0.14519386106623586,0.15125201938610663,0.4907887529654636
0.06889462471008301,0.1460016155088853,0.15125201938610663,0.4907887529654636
0.06885291635990143,0.1460016155088853,0.15165589660743134,0.4907887529654636
0.06880927830934525,0.14640549273021003,0.15165589660743134,0.4907887529654636
0.06873419135808945,0.14640549273021003,0.15205977382875605,0.4907887529654636
0.0686785951256752,0.1470113085621971,0.15205977382875605,0.4907887529654636
0.06849037110805511,0.1470113085621971,0.1522617124394184,0.4907887529654636
0.06844323873519897,0.1474151857835218,0.1522617124394184,0.4907887529654636
0.06819628179073334,0.1474151857835218,0.15286752827140548,0.4907887529654636
0.06809395551681519,0.14802100161550888,0.15286752827140548,0.4907887529654636
0.06804022938013077,0.14802100161550888,0.15327140549273022,0.4907887529654636
0.06803299486637115,0.14822294022617125,0.15327140549273022,0.4907887529654636
0.06783393770456314,0.14822294022617125,0.154281098546042,0.4907887529654636
0.06782656162977219,0.14862681744749595,0.154281098546042,0.4907887529654636
0.06781571358442307,0.14862681744749595,0.15448303715670436,0.4907887529654636
0.06778274476528168,0.14903069466882068,0.15448303715670436,0.4907887529654636
0.0676625519990921,0.14903069466882068,0.15488691437802907,0.4907887529654636
0.06761534512042999,0.1494345718901454,0.15488691437802907,0.4907887529654636
0.06760097295045853,0.1494345718901454,0.15508885298869143,0.4907887529654636
0.06759911775588989,0.14963651050080776,0.15508885298869143,0.4907887529654636
0.06759048253297806,0.14963651050080776,0.1552907915993538,0.4907887529654636
0.06754682213068008,0.14983844911147012,0.1552907915993538,0.4907887529654636
0.0674225464463234,0.14983844911147012,0.1556946688206785,0.4907887529654636
0.06731192767620087,0.15004038772213246,0.1556946688206785,0.4907887529654636
0.0673084408044815,0.15004038772213246,0.15589660743134087,0.4907887529654636
0.06729450076818466,0.1504442649434572,0.15589660743134087,0.4907887529654636
0.06727860867977142,0.1504442649434572,0.15609854604200324,0.4907887529654636
0.06718628853559494,0.15105008077544427,0.15609854604200324,0.4907887529654636
0.06714875996112823,0.15105008077544427,0.15630048465266558,0.4907887529654636
0.0671258419752121,0.15125201938610663,0.15630048465266558,0.4907887529654636
0.06708105653524399,0.15125201938610663,0.1567043618739903,0.4907887529654636
0.06702584028244019,0.15145395799676897,0.1567043618739903,0.4907887529654636
0.06701590865850449,0.15145395799676897,0.15690630048465268,0.4907887529654636
0.06700024008750916,0.15165589660743134,0.15690630048465268,0.4907887529654636
0.06699617207050323,0.15165589660743134,0.15710823909531502,0.4907887529654636
0.06696996092796326,0.15205977382875605,0.15710823909531502,0.4907887529654636
0.06694251298904419,0.15205977382875605,0.15731017770597738,0.4907887529654636
0.06689328700304031,0.1522617124394184,0.15731017770597738,0.4907887529654636
0.06687147915363312,0.1522617124394184,0.15751211631663975,0.4907887529654636
0.06686891615390778,0.15266558966074315,0.15751211631663975,0.4907887529654636
0.06682639569044113,0.15266558966074315,0.15791599353796446,0.4907887529654636
0.06678322702646255,0.15306946688206785,0.15791599353796446,0.4907887529654636
0.06646434962749481,0.15306946688206785,0.15953150242326333,0.4907887529654636
0.06638853996992111,0.15367528271405492,0.15953150242326333,0.4907887529654636
0.06635788083076477,0.15367528271405492,0.1597334410339257,0.4907887529654636
0.06632125377655029,0.1538772213247173,0.1597334410339257,0.4907887529654636
0.06628300994634628,0.1538772213247173,0.1601373182552504,0.4907887529654636
0.06627810746431351,0.154281098546042,0.1601373182552504,0.4907887529654636
0.06617742031812668,0.154281098546042,0.1605411954765751,0.4907887529654636
0.06614897400140762,0.15468497576736673,0.1605411954765751,0.4907887529654636
0.06604629755020142,0.15468497576736673,0.1611470113085622,0.4907887529654636
0.0659889429807663,0.15508885298869143,0.1611470113085622,0.4907887529654636
0.06598235666751862,0.15508885298869143,0.16134894991922455,0.4907887529654636
0.0658433809876442,0.15609854604200324,0.16134894991922455,0.4907887529654636
0.06579036265611649,0.15609854604200324,0.16195476575121162,0.4907887529654636
0.06577983498573303,0.15630048465266558,0.16195476575121162,0.4907887529654636
0.06576870381832123,0.15630048465266558,0.162156704361874,0.4907887529654636
0.06567466259002686,0.1567043618739903,0.162156704361874,0.4907887529654636
0.0656578317284584,0.1567043618739903,0.16235864297253635,0.4907887529654636
0.06562233716249466,0.15710823909531502,0.16235864297253635,0.4907887529654636
0.06556127220392227,0.15710823909531502,0.16256058158319872,0.4907887529654636
0.0655243769288063,0.15731017770597738,0.16256058158319872,0.4907887529654636
0.06544697284698486,0.15731017770597738,0.16296445880452343,0.4907887529654636
0.0653553456068039,0.15791599353796446,0.16296445880452343,0.4907887529654636
0.06535237282514572,0.15791599353796446,0.1631663974151858,0.4907887529654636
0.06532183289527893,0.1583198707592892,0.1631663974151858,0.4907887529654636
0.0653056725859642,0.1583198707592892,0.1635702746365105,0.4907887529654636
0.06529682129621506,0.15892568659127626,0.1635702746365105,0.4907887529654636
0.06527218222618103,0.15892568659127626,0.16397415185783523,0.4907887529654636
0.06521949917078018,0.1591276252019386,0.16397415185783523,0.4907887529654636
0.0652080848813057,0.1591276252019386,0.16417609046849757,0.4907887529654636
0.06515339016914368,0.15993537964458804,0.16417609046849757,0.4907887529654636
0.06476485729217529,0.15993537964458804,0.16599353796445881,0.4907887529654636
0.06475555896759033,0.16033925686591277,0.16599353796445881,0.4907887529654636
0.06467240303754807,0.16033925686591277,0.16639741518578352,0.4907887529654636
0.06466314941644669,0.16074313408723748,0.16639741518578352,0.4907887529654636
0.06465980410575867,0.16074313408723748,0.1665993537964459,0.4907887529654636
0.06452476978302002,0.16195476575121162,0.1665993537964459,0.4907887529654636
0.06452424079179764,0.16195476575121162,0.16680129240710823,0.4907887529654636
0.06447604298591614,0.162156704361874,0.16680129240710823,0.4907887529654636
0.06444326043128967,0.162156704361874,0.16720516962843296,0.4907887529654636
0.06439944356679916,0.16256058158319872,0.16720516962843296,0.4907887529654636
0.06434958428144455,0.16256058158319872,0.16760904684975766,0.4907887529654636
0.06432851403951645,0.16276252019386106,0.16760904684975766,0.4907887529654636
0.06428276002407074,0.16276252019386106,0.16821486268174474,0.4907887529654636
0.06423653662204742,0.1631663974151858,0.16821486268174474,0.4907887529654636
0.06421083956956863,0.1631663974151858,0.16861873990306947,0.4907887529654636
0.06415991485118866,0.1635702746365105,0.16861873990306947,0.4907887529654636
0.06376749277114868,0.1635702746365105,0.16962843295638125,0.4907887529654636
0.06371013075113297,0.16397415185783523,0.16962843295638125,0.4907887529654636
0.06369949877262115,0.16397415185783523,0.17003231017770598,0.4907887529654636
0.06369654834270477,0.16417609046849757,0.17003231017770598,0.4907887529654636
0.06367771327495575,0.16417609046849757,0.17023424878836835,0.4907887529654636
0.06346054375171661,0.16579159935379645,0.17023424878836835,0.4907887529654636
0.06340066343545914,0.16579159935379645,0.17104200323101776,0.4907887529654636
0.06328920274972916,0.16639741518578352,0.17104200323101776,0.4907887529654636
0.06326823681592941,0.16639741518578352,0.17124394184168013,0.4907887529654636
0.06321713328361511,0.16680129240710823,0.17124394184168013,0.4907887529654636
0.06317368149757385,0.16680129240710823,0.1718497576736672,0.4907887529654636
0.06312404572963715,0.16760904684975766,0.1718497576736672,0.4907887529654636
0.06311174482107162,0.16760904684975766,0.17225363489499193,0.4907887529654636
0.06288295239210129,0.1684168012924071,0.17225363489499193,0.4907887529654636
0.06281596422195435,0.1684168012924071,0.172859450726979,0.4907887529654636
0.06281281262636185,0.16861873990306947,0.172859450726979,0.4907887529654636
0.06277942657470703,0.16861873990306947,0.17346526655896607,0.4907887529654636
0.06263105571269989,0.16922455573505654,0.17346526655896607,0.4907887529654636
0.06252286583185196,0.16922455573505654,0.17447495961227788,0.4907887529654636
0.06251652538776398,0.1694264943457189,0.17447495961227788,0.4907887529654636
0.062400203198194504,0.1694264943457189,0.17508077544426495,0.4907887529654636
0.062290698289871216,0.16962843295638125,0.17508077544426495,0.4907887529654636
0.06227978691458702,0.16962843295638125,0.1752827140549273,0.4907887529654636
0.062254372984170914,0.17003231017770598,0.1752827140549273,0.4907887529654636
0.062220003455877304,0.17003231017770598,0.17548465266558966,0.4907887529654636
0.06220818683505058,0.17023424878836835,0.17548465266558966,0.4907887529654636
0.062196675688028336,0.17023424878836835,0.1758885298869144,0.4907887529654636
0.06212156265974045,0.17084006462035542,0.1758885298869144,0.4907887529654636
0.062078822404146194,0.17084006462035542,0.1762924071082391,0.4907887529654636
0.062063395977020264,0.17124394184168013,0.1762924071082391,0.4907887529654636
0.06205661594867706,0.17124394184168013,0.17649434571890146,0.4907887529654636
0.06203322485089302,0.1714458804523425,0.17649434571890146,0.4907887529654636
0.06201177462935448,0.1714458804523425,0.1766962843295638,0.4907887529654636
0.06201079115271568,0.17164781906300486,0.1766962843295638,0.4907887529654636
0.06198722869157791,0.17164781906300486,0.17689822294022617,0.4907887529654636
0.06198066100478172,0.1718497576736672,0.17689822294022617,0.4907887529654636
0.06194309517741203,0.1718497576736672,0.1773021001615509,0.4907887529654636
0.06194187328219414,0.17205169628432956,0.1773021001615509,0.4907887529654636
0.0618261881172657,0.17205169628432956,0.1781098546042003,0.4907887529654636
0.06178649514913559,0.17225363489499193,0.1781098546042003,0.4907887529654636
0.061481963843107224,0.17225363489499193,0.1801292407108239,0.4907887529654636
0.0614362470805645,0.17245557350565427,0.1801292407108239,0.4907887529654636
0.061209749430418015,0.17245557350565427,0.18134087237479807,0.4907887529654636
0.06110980361700058,0.1732633279483037,0.18134087237479807,0.4907887529654636
0.06108338385820389,0.1732633279483037,0.1815428109854604,0.4907887529654636
0.061074502766132355,0.17346526655896607,0.1815428109854604,0.4907887529654636
0.060970526188611984,0.17346526655896607,0.1821486268174475,0.4907887529654636
0.06084670126438141,0.17508077544426495,0.1821486268174475,0.4907887529654636
0.06070509925484657,0.17508077544426495,0.1825525040387722,0.4907887529654636
0.06056951731443405,0.17568659127625202,0.1825525040387722,0.4907887529654636
0.060563575476408005,0.17568659127625202,0.18275444264943458,0.4907887529654636
0.06056267023086548,0.1758885298869144,0.18275444264943458,0.4907887529654636
0.060532160103321075,0.1758885298869144,0.18315831987075928,0.4907887529654636
0.0604982003569603,0.17649434571890146,0.18315831987075928,0.4907887529654636
0.06043105944991112,0.17649434571890146,0.18356219709208402,0.4907887529654636
0.06041416898369789,0.1766962843295638,0.18356219709208402,0.4907887529654636
0.06041084602475166,0.1766962843295638,0.18376413570274636,0.4907887529654636
0.060404617339372635,0.17689822294022617,0.18376413570274636,0.4907887529654636
0.06038855388760567,0.17689822294022617,0.1841680129240711,0.4907887529654636
0.06028928980231285,0.1781098546042003,0.1841680129240711,0.4907887529654636
0.06022704392671585,0.1781098546042003,0.18436995153473343,0.4907887529654636
0.06017192080616951,0.17831179321486268,0.18436995153473343,0.4907887529654636
0.06010733172297478,0.17831179321486268,0.18497576736672053,0.4907887529654636
0.06009414792060852,0.17851373182552505,0.18497576736672053,0.4907887529654636
0.06002185866236687,0.17851373182552505,0.1855815831987076,0.4907887529654636
0.06000715121626854,0.1787156704361874,0.1855815831987076,0.4907887529654636
0.06000557541847229,0.1787156704361874,0.18578352180936994,0.4907887529654636
0.060005202889442444,0.17891760904684975,0.18578352180936994,0.4907887529654636
0.0599789172410965,0.17891760904684975,0.18618739903069467,0.4907887529654636
0.05992617458105087,0.17952342487883682,0.18618739903069467,0.4907887529654636
0.05989325791597366,0.17952342487883682,0.18679321486268174,0.4907887529654636
0.05984635651111603,0.1797253634894992,0.18679321486268174,0.4907887529654636
0.05983855947852135,0.1797253634894992,0.1869951534733441,0.4907887529654636
0.05982639640569687,0.1801292407108239,0.1869951534733441,0.4907887529654636
0.05980895087122917,0.1801292407108239,0.18739903069466882,0.4907887529654636
0.05977356806397438,0.18033117932148626,0.18739903069466882,0.4907887529654636
0.059766463935375214,0.18033117932148626,0.18760096930533118,0.4907887529654636
0.0597139336168766,0.180735056542811,0.18760096930533118,0.4907887529654636
0.05970020964741707,0.180735056542811,0.1880048465266559,0.4907887529654636
0.0596739798784256,0.1811389337641357,0.1880048465266559,0.4907887529654636
0.05967383459210396,0.1811389337641357,0.18820678513731826,0.4907887529654636
0.059614550322294235,0.18134087237479807,0.18820678513731826,0.4907887529654636
0.05960767716169357,0.18134087237479807,0.18840872374798062,0.4907887529654636
0.05956897884607315,0.1815428109854604,0.18840872374798062,0.4907887529654636
0.05954308435320854,0.1815428109854604,0.18861066235864296,0.4907887529654636
0.05952141806483269,0.1821486268174475,0.18861066235864296,0.4907887529654636
0.05950755998492241,0.1821486268174475,0.18881260096930533,0.4907887529654636
0.05944103002548218,0.1825525040387722,0.18881260096930533,0.4907887529654636
0.059425175189971924,0.1825525040387722,0.1890145395799677,0.4907887529654636
0.059382982552051544,0.18295638126009692,0.1890145395799677,0.4907887529654636
0.05934598669409752,0.18295638126009692,0.1894184168012924,0.4907887529654636
0.059315916150808334,0.18376413570274636,0.1894184168012924,0.4907887529654636
0.05930028855800629,0.18376413570274636,0.18982229402261713,0.4907887529654636
0.059274885803461075,0.1841680129240711,0.18982229402261713,0.4907887529654636
0.0592743381857872,0.1841680129240711,0.19002423263327947,0.4907887529654636
0.05926269292831421,0.18436995153473343,0.19002423263327947,0.4907887529654636
0.05923298001289368,0.18436995153473343,0.19022617124394184,0.4907887529654636
0.0591866672039032,0.18477382875605816,0.19022617124394184,0.4907887529654636
0.05908865109086037,0.18477382875605816,0.19063004846526657,0.4907887529654636
0.05907047539949417,0.18517770597738287,0.19063004846526657,0.4907887529654636
0.059017959982156754,0.18517770597738287,0.19123586429725364,0.4907887529654636
0.05901196599006653,0.18537964458804523,0.19123586429725364,0.4907887529654636
0.0590086355805397,0.18537964458804523,0.19143780290791598,0.4907887529654636
0.05888400971889496,0.1859854604200323,0.19143780290791598,0.4907887529654636
0.05881870165467262,0.1859854604200323,0.19224555735056542,0.4907887529654636
0.058801498264074326,0.18618739903069467,0.19224555735056542,0.4907887529654636
0.05878745764493942,0.18618739903069467,0.19264943457189015,0.4907887529654636
0.058724623173475266,0.18679321486268174,0.19264943457189015,0.4907887529654636
0.05872086435556412,0.18679321486268174,0.19305331179321486,0.4907887529654636
0.05869678407907486,0.1869951534733441,0.19305331179321486,0.4907887529654636
0.058605559170246124,0.1869951534733441,0.1938610662358643,0.4907887529654636
0.05858223885297775,0.18739903069466882,0.1938610662358643,0.4907887529654636
0.05857514217495918,0.18739903069466882,0.194264943457189,0.4907887529654636
0.05848090350627899,0.1880048465266559,0.194264943457189,0.4907887529654636
0.05847849324345589,0.1880048465266559,0.19446688206785137,0.4907887529654636
0.05843993276357651,0.18861066235864296,0.19446688206785137,0.4907887529654636
0.058433838188648224,0.18861066235864296,0.19466882067851374,0.4907887529654636
0.058410484343767166,0.1890145395799677,0.19466882067851374,0.4907887529654636
0.0583091601729393,0.1890145395799677,0.19547657512116318,0.4907887529654636
0.058276571333408356,0.18962035541195477,0.19547657512116318,0.4907887529654636
0.05826401337981224,0.18962035541195477,0.19567851373182552,0.4907887529654636
0.05821587145328522,0.18982229402261713,0.19567851373182552,0.4907887529654636
0.05819898843765259,0.18982229402261713,0.19608239095315025,0.4907887529654636
0.05816342681646347,0.19002423263327947,0.19608239095315025,0.4907887529654636
0.05814963951706886,0.19002423263327947,0.1962843295638126,0.4907887529654636
0.058103956282138824,0.1904281098546042,0.1962843295638126,0.4907887529654636
0.05801013112068176,0.1904281098546042,0.19668820678513732,0.4907887529654636
0.0579913891851902,0.1908319870759289,0.19668820678513732,0.4907887529654636
0.05798082426190376,0.1908319870759289,0.1968901453957997,0.4907887529654636
0.057967931032180786,0.19103392568659128,0.1968901453957997,0.4907887529654636
0.05795072764158249,0.19103392568659128,0.1972940226171244,0.4907887529654636
0.05792435631155968,0.19143780290791598,0.1972940226171244,0.4907887529654636
0.05785760655999184,0.19143780290791598,0.19789983844911146,0.4907887529654636
0.05784178897738457,0.19163974151857835,0.19789983844911146,0.4907887529654636
0.05783236771821976,0.19163974151857835,0.1983037156704362,0.4907887529654636
0.05778588727116585,0.19184168012924072,0.1983037156704362,0.4907887529654636
0.05775217339396477,0.19184168012924072,0.1987075928917609,0.4907887529654636
0.05773121863603592,0.19204361873990308,0.1987075928917609,0.4907887529654636
0.05767698213458061,0.19204361873990308,0.19890953150242327,0.4907887529654636
0.05764773488044739,0.19224555735056542,0.19890953150242327,0.4907887529654636
0.057644471526145935,0.19224555735056542,0.1991114701130856,0.4907887529654636
0.057598091661930084,0.1928513731825525,0.1991114701130856,0.4907887529654636
0.05756125971674919,0.1928513731825525,0.19951534733441034,0.4907887529654636
0.05754408985376358,0.19305331179321486,0.19951534733441034,0.4907887529654636
0.05746561661362648,0.19305331179321486,0.1997172859450727,0.4907887529654636
0.057418618351221085,0.1938610662358643,0.1997172859450727,0.4907887529654636
0.05736342817544937,0.1938610662358643,0.20032310177705978,0.4907887529654636
0.05729672312736511,0.194264943457189,0.20032310177705978,0.4907887529654636
0.057284507900476456,0.194264943457189,0.2007269789983845,0.4907887529654636
0.057283248752355576,0.19446688206785137,0.2007269789983845,0.4907887529654636
0.05728042498230934,0.19446688206785137,0.20092891760904685,0.4907887529654636
0.057116489857435226,0.19567851373182552,0.20092891760904685,0.4907887529654636
0.057081207633018494,0.19567851373182552,0.20113085621970922,0.4907887529654636
0.05704747885465622,0.19648626817447495,0.20113085621970922,0.4907887529654636
0.05704105272889137,0.19648626817447495,0.20133279483037156,0.4907887529654636
0.05692457780241966,0.1968901453957997,0.20133279483037156,0.4907887529654636
0.05683180317282677,0.1968901453957997,0.202140549273021,0.4907887529654636
0.05674054101109505,0.19749596122778676,0.202140549273021,0.4907887529654636
0.05670461431145668,0.19749596122778676,0.20234248788368336,0.4907887529654636
0.05668583884835243,0.1976978998384491,0.20234248788368336,0.4907887529654636
0.05660941079258919,0.1976978998384491,0.20294830371567044,0.4907887529654636
0.056545138359069824,0.19810177705977383,0.20294830371567044,0.4907887529654636
0.05651869252324104,0.19810177705977383,0.20335218093699514,0.4907887529654636
0.0563964918255806,0.19991922455573505,0.20335218093699514,0.4907887529654636
0.05633965879678726,0.19991922455573505,0.20476575121163165,0.4907887529654636
0.0562843382358551,0.20052504038772212,0.20476575121163165,0.4907887529654636
0.056278496980667114,0.20052504038772212,0.20516962843295639,0.4907887529654636
0.05626775324344635,0.2007269789983845,0.20516962843295639,0.4907887529654636
0.05619850754737854,0.2007269789983845,0.20597738287560582,0.4907887529654636
0.056146301329135895,0.20153473344103393,0.20597738287560582,0.4907887529654636
0.05614117905497551,0.20153473344103393,0.20617932148626816,0.4907887529654636
0.056117162108421326,0.20193861066235863,0.20617932148626816,0.4907887529654636
0.05605218559503555,0.20193861066235863,0.20678513731825526,0.4907887529654636
0.05604400485754013,0.202140549273021,0.20678513731825526,0.4907887529654636
0.056024689227342606,0.202140549273021,0.2069870759289176,0.4907887529654636
0.056008562445640564,0.20254442649434573,0.2069870759289176,0.4907887529654636
0.0559379979968071,0.20254442649434573,0.20759289176090467,0.4907887529654636
0.05591283366084099,0.20294830371567044,0.20759289176090467,0.4907887529654636
0.055845413357019424,0.20294830371567044,0.2084006462035541,0.4907887529654636
0.05578665807843208,0.20335218093699514,0.2084006462035541,0.4907887529654636
0.05576426163315773,0.20335218093699514,0.20860258481421648,0.4907887529654636
0.05560483783483505,0.2045638126009693,0.20860258481421648,0.4907887529654636
0.05555783957242966,0.2045638126009693,0.20941033925686592,0.4907887529654636
0.05553733929991722,0.20496768982229402,0.20941033925686592,0.4907887529654636
0.055507536977529526,0.20496768982229402,0.20981421647819062,0.4907887529654636
0.05549749359488487,0.20537156704361875,0.20981421647819062,0.4907887529654636
0.05544494837522507,0.20537156704361875,0.21021809369951536,0.4907887529654636
0.055432625114917755,0.20577544426494346,0.21021809369951536,0.4907887529654636
0.055430326610803604,0.20577544426494346,0.2104200323101777,0.4907887529654636
0.055414650589227676,0.20597738287560582,0.2104200323101777,0.4907887529654636
0.05539896711707115,0.20597738287560582,0.21062197092084006,0.4907887529654636
0.05535740777850151,0.20638126009693053,0.21062197092084006,0.4907887529654636
0.05534641444683075,0.20638126009693053,0.21082390953150243,0.4907887529654636
0.05530666932463646,0.20678513731825526,0.21082390953150243,0.4907887529654636
0.05529579147696495,0.20678513731825526,0.21102584814216477,0.4907887529654636
0.05524355173110962,0.2069870759289176,0.21102584814216477,0.4907887529654636
0.05521296709775925,0.2069870759289176,0.21122778675282713,0.4907887529654636
0.05519341304898262,0.20739095315024234,0.21122778675282713,0.4907887529654636
0.05519275739789009,0.20739095315024234,0.2114297253634895,0.4907887529654636
0.055171359330415726,0.20759289176090467,0.2114297253634895,0.4907887529654636
0.05516452342271805,0.20759289176090467,0.21163166397415187,0.4907887529654636
0.05511946231126785,0.20860258481421648,0.21163166397415187,0.4907887529654636
0.05507761612534523,0.20860258481421648,0.2118336025848142,0.4907887529654636
0.05505521222949028,0.20900646203554119,0.2118336025848142,0.4907887529654636
0.05501400679349899,0.20900646203554119,0.21264135702746365,0.4907887529654636
0.055002085864543915,0.20920840064620355,0.21264135702746365,0.4907887529654636
0.054958559572696686,0.20920840064620355,0.21304523424878838,0.4907887529654636
0.05490047112107277,0.20941033925686592,0.21304523424878838,0.4907887529654636
0.054830536246299744,0.20941033925686592,0.21365105008077545,0.4907887529654636
0.05482679605484009,0.20961227786752828,0.21365105008077545,0.4907887529654636
0.0547306165099144,0.20961227786752828,0.21405492730210016,0.4907887529654636
0.05470619350671768,0.20981421647819062,0.21405492730210016,0.4907887529654636
0.054689474403858185,0.20981421647819062,0.21425686591276252,0.4907887529654636
0.05461995303630829,0.21062197092084006,0.21425686591276252,0.4907887529654636
0.0545809231698513,0.21062197092084006,0.2144588045234249,0.4907887529654636
0.05453290417790413,0.21102584814216477,0.2144588045234249,0.4907887529654636
0.05450815707445145,0.21102584814216477,0.21466074313408723,0.4907887529654636
0.054420106112957,0.21163166397415187,0.21466074313408723,0.4907887529654636
0.05441240593791008,0.21163166397415187,0.2148626817447496,0.4907887529654636
0.054372213780879974,0.21203554119547657,0.2148626817447496,0.4907887529654636
0.05434804409742355,0.21203554119547657,0.21506462035541196,0.4907887529654636
0.054277203977108,0.21304523424878838,0.21506462035541196,0.4907887529654636
0.054130442440509796,0.21304523424878838,0.21647819063004847,0.4907887529654636
0.054118864238262177,0.21324717285945072,0.21647819063004847,0.4907887529654636
0.05404090881347656,0.21324717285945072,0.21768982229402262,0.4907887529654636
0.054037999361753464,0.21344911147011308,0.21768982229402262,0.4907887529654636
0.054022327065467834,0.21344911147011308,0.21809369951534732,0.4907887529654636
0.05397793650627136,0.2138529886914378,0.21809369951534732,0.4907887529654636
0.053965333849191666,0.2138529886914378,0.2182956381260097,0.4907887529654636
0.05395486578345299,0.21405492730210016,0.2182956381260097,0.4907887529654636
0.05394487828016281,0.21405492730210016,0.21849757673667206,0.4907887529654636
0.05394395813345909,0.21425686591276252,0.21849757673667206,0.4907887529654636
0.053923849016427994,0.21425686591276252,0.21910339256865913,0.4907887529654636
0.05392106994986534,0.2144588045234249,0.21910339256865913,0.4907887529654636
0.05377780273556709,0.2144588045234249,0.21950726978998383,0.4907887529654636
0.05377311259508133,0.21466074313408723,0.21950726978998383,0.4907887529654636
0.053695373237133026,0.21466074313408723,0.22011308562197093,0.4907887529654636
0.053669776767492294,0.21506462035541196,0.22011308562197093,0.4907887529654636
0.05364581197500229,0.21506462035541196,0.22051696284329564,0.4907887529654636
0.05355708301067352,0.2158723747980614,0.22051696284329564,0.4907887529654636
0.053375743329524994,0.2158723747980614,0.22233441033925685,0.4907887529654636
0.05334710702300072,0.21647819063004847,0.22233441033925685,0.4907887529654636
0.05333274230360985,0.21647819063004847,0.22253634894991922,0.4907887529654636
0.053329017013311386,0.2166801292407108,0.22253634894991922,0.4907887529654636
0.053308457136154175,0.2166801292407108,0.22294022617124395,0.4907887529654636
0.05329439416527748,0.21688206785137318,0.22294022617124395,0.4907887529654636
0.053294066339731216,0.21688206785137318,0.2231421647819063,0.4907887529654636
0.053287651389837265,0.21708400646203554,0.2231421647819063,0.4907887529654636
0.053270597010850906,0.21708400646203554,0.22374798061389337,0.4907887529654636
0.05323173850774765,0.21748788368336025,0.22374798061389337,0.4907887529654636
0.053163591772317886,0.21748788368336025,0.22495961227786754,0.4907887529654636
0.05306727811694145,0.21809369951534732,0.22495961227786754,0.4907887529654636
0.05305292457342148,0.21809369951534732,0.22516155088852988,0.4907887529654636
0.053002890199422836,0.21849757673667206,0.22516155088852988,0.4907887529654636
0.05277136713266373,0.21849757673667206,0.22697899838449112,0.4907887529654636
0.05276019871234894,0.21869951534733442,0.22697899838449112,0.4907887529654636
0.05269337445497513,0.21869951534733442,0.22738287560581583,0.4907887529654636
0.05265326425433159,0.21910339256865913,0.22738287560581583,0.4907887529654636
0.05258672684431076,0.21910339256865913,0.22839256865912763,0.4907887529654636
0.05254589393734932,0.21991114701130857,0.22839256865912763,0.4907887529654636
0.052504681050777435,0.21991114701130857,0.22859450726978997,0.4907887529654636
0.052482809871435165,0.220718901453958,0.22859450726978997,0.4907887529654636
0.05247001722455025,0.220718901453958,0.2289983844911147,0.4907887529654636
0.05237874016165733,0.2211227786752827,0.2289983844911147,0.4907887529654636
0.05229440703988075,0.2211227786752827,0.2294022617124394,0.4907887529654636
0.052288781851530075,0.22132471728594508,0.2294022617124394,0.4907887529654636
0.052241384983062744,0.22132471728594508,0.23000807754442648,0.4907887529654636
0.05217362940311432,0.22193053311793215,0.23000807754442648,0.4907887529654636
0.052164673805236816,0.22193053311793215,0.23021001615508885,0.4907887529654636
0.05203482508659363,0.2227382875605816,0.23021001615508885,0.4907887529654636
0.05196545645594597,0.2227382875605816,0.23081583198707592,0.4907887529654636
0.051934462040662766,0.22294022617124395,0.23081583198707592,0.4907887529654636
0.05186145007610321,0.22294022617124395,0.23121970920840065,0.4907887529654636
0.05185198411345482,0.2231421647819063,0.23121970920840065,0.4907887529654636
0.05181240662932396,0.2231421647819063,0.23162358642972536,0.4907887529654636
0.051805075258016586,0.22334410339256866,0.23162358642972536,0.4907887529654636
0.05176728218793869,0.22334410339256866,0.2320274636510501,0.4907887529654636
0.0517662949860096,0.22354604200323103,0.2320274636510501,0.4907887529654636
0.05176136642694473,0.22354604200323103,0.23222940226171243,0.4907887529654636
0.05169814079999924,0.22394991922455573,0.23222940226171243,0.4907887529654636
0.051695264875888824,0.22394991922455573,0.2324313408723748,0.4907887529654636
0.0516926646232605,0.2241518578352181,0.2324313408723748,0.4907887529654636
0.05164964497089386,0.2241518578352181,0.2328352180936995,0.4907887529654636
0.051629580557346344,0.2245557350565428,0.2328352180936995,0.4907887529654636
0.051585473120212555,0.2245557350565428,0.2334410339256866,0.4907887529654636
0.051533374935388565,0.22475767366720517,0.2334410339256866,0.4907887529654636
0.05141189694404602,0.22475767366720517,0.23445072697899838,0.4907887529654636
0.051385268568992615,0.22495961227786754,0.23445072697899838,0.4907887529654636
0.05138040706515312,0.22495961227786754,0.23465266558966075,0.4907887529654636
0.05136848986148834,0.22536348949919224,0.23465266558966075,0.4907887529654636
0.05135433375835419,0.22536348949919224,0.2348546042003231,0.4907887529654636
0.05133200064301491,0.22576736672051698,0.2348546042003231,0.4907887529654636
0.0513090118765831,0.22576736672051698,0.23505654281098545,0.4907887529654636
0.051238052546978,0.22718093699515346,0.23505654281098545,0.4907887529654636
0.05122588202357292,0.22718093699515346,0.23525848142164782,0.4907887529654636
0.05119838938117027,0.22738287560581583,0.23525848142164782,0.4907887529654636
0.05119149759411812,0.22738287560581583,0.23566235864297252,0.4907887529654636
0.05118681117892265,0.2275848142164782,0.23566235864297252,0.4907887529654636
0.05116952955722809,0.2275848142164782,0.2358642972536349,0.4907887529654636
0.05116766318678856,0.22778675282714056,0.2358642972536349,0.4907887529654636
0.0511600486934185,0.22778675282714056,0.23606623586429726,0.4907887529654636
0.05115450173616409,0.2279886914378029,0.23606623586429726,0.4907887529654636
0.05115371569991112,0.2279886914378029,0.23626817447495962,0.4907887529654636
0.05109740048646927,0.22839256865912763,0.23626817447495962,0.4907887529654636
0.05106944218277931,0.22839256865912763,0.23667205169628433,0.4907887529654636
0.051057420670986176,0.22859450726978997,0.23667205169628433,0.4907887529654636
0.051040343940258026,0.22859450726978997,0.2368739903069467,0.4907887529654636
0.051005054265260696,0.22879644588045234,0.2368739903069467,0.4907887529654636
0.05095645785331726,0.22879644588045234,0.23747980613893377,0.4907887529654636
0.05093587562441826,0.22920032310177707,0.23747980613893377,0.4907887529654636
0.05088405683636665,0.22920032310177707,0.23788368336025847,0.4907887529654636
0.0508345365524292,0.22960420032310178,0.23788368336025847,0.4907887529654636
0.05077202990651131,0.22960420032310178,0.23848949919224555,0.4907887529654636
0.05076400190591812,0.22980613893376414,0.23848949919224555,0.4907887529654636
0.05070364847779274,0.22980613893376414,0.2386914378029079,0.4907887529654636
0.050696469843387604,0.23000807754442648,0.2386914378029079,0.4907887529654636
0.05067940801382065,0.23000807754442648,0.23889337641357028,0.4907887529654636
0.050679322332143784,0.23021001615508885,0.23889337641357028,0.4907887529654636
0.05067286640405655,0.23021001615508885,0.23909531502423265,0.4907887529654636
0.050670601427555084,0.23041195476575121,0.23909531502423265,0.4907887529654636
0.050663262605667114,0.23041195476575121,0.23929725363489499,0.4907887529654636
0.05055982992053032,0.23121970920840065,0.23929725363489499,0.4907887529654636
0.0505550242960453,0.23121970920840065,0.23949919224555735,0.4907887529654636
0.050541382282972336,0.231421647819063,0.23949919224555735,0.4907887529654636
0.05051952973008156,0.231421647819063,0.23970113085621972,0.4907887529654636
0.05048016831278801,0.2320274636510501,0.23970113085621972,0.4907887529654636
0.050445012748241425,0.2320274636510501,0.24010500807754442,0.4907887529654636
0.05041902884840965,0.23222940226171243,0.24010500807754442,0.4907887529654636
0.0504152849316597,0.23222940226171243,0.2403069466882068,0.4907887529654636
0.05036955699324608,0.2324313408723748,0.2403069466882068,0.4907887529654636
0.05033740773797035,0.2324313408723748,0.2407108239095315,0.4907887529654636
0.05031130835413933,0.23263327948303716,0.2407108239095315,0.4907887529654636
0.050307746976614,0.23263327948303716,0.24091276252019386,0.4907887529654636
0.05029721185564995,0.2328352180936995,0.24091276252019386,0.4907887529654636
0.05024039000272751,0.2328352180936995,0.24151857835218093,0.4907887529654636
0.05023910477757454,0.23303715670436187,0.24151857835218093,0.4907887529654636
0.05023626983165741,0.23303715670436187,0.2417205169628433,0.4907887529654636
0.050236061215400696,0.23323909531502424,0.2417205169628433,0.4907887529654636
0.05021688714623451,0.23323909531502424,0.24192245557350567,0.4907887529654636
0.05021003261208534,0.23364297253634894,0.24192245557350567,0.4907887529654636
0.050190284848213196,0.23364297253634894,0.242124394184168,0.4907887529654636
0.050181083381175995,0.2338449111470113,0.242124394184168,0.4907887529654636
0.05016857385635376,0.2338449111470113,0.24232633279483037,0.4907887529654636
0.05016591027379036,0.23404684975767368,0.24232633279483037,0.4907887529654636
0.05016348138451576,0.23404684975767368,0.24273021001615508,0.4907887529654636
0.050139762461185455,0.23424878836833601,0.24273021001615508,0.4907887529654636
0.050107263028621674,0.23424878836833601,0.24353796445880452,0.4907887529654636
0.05008642375469208,0.23445072697899838,0.24353796445880452,0.4907887529654636
0.05008332058787346,0.23445072697899838,0.24373990306946688,0.4907887529654636
0.05006394535303116,0.23505654281098545,0.24373990306946688,0.4907887529654636
0.05006175488233566,0.23505654281098545,0.2441437802907916,0.4907887529654636
0.05004458874464035,0.23525848142164782,0.2441437802907916,0.4907887529654636
0.05003739148378372,0.23525848142164782,0.24434571890145396,0.4907887529654636
0.050029825419187546,0.23546042003231019,0.24434571890145396,0.4907887529654636
0.0500025674700737,0.23546042003231019,0.24495153473344103,0.4907887529654636
0.04985366389155388,0.23788368336025847,0.24495153473344103,0.4907887529654636
0.049776412546634674,0.23788368336025847,0.24636510500807754,0.4907887529654636
0.04976265877485275,0.2382875605815832,0.24636510500807754,0.4907887529654636
0.049747053533792496,0.2382875605815832,0.24676898222940227,0.4907887529654636
0.049690183252096176,0.23889337641357028,0.24676898222940227,0.4907887529654636
0.04967702552676201,0.23889337641357028,0.24717285945072698,0.4907887529654636
0.04967144876718521,0.23909531502423265,0.24717285945072698,0.4907887529654636
0.0496690534055233,0.23909531502423265,0.24737479806138934,0.4907887529654636
0.049663856625556946,0.23949919224555735,0.24737479806138934,0.4907887529654636
0.04961690679192543,0.23949919224555735,0.24777867528271405,0.4907887529654636
0.049599699676036835,0.23970113085621972,0.24777867528271405,0.4907887529654636
0.04956123232841492,0.23970113085621972,0.24878836833602586,0.4907887529654636
0.04953281953930855,0.2403069466882068,0.24878836833602586,0.4907887529654636
0.04947197809815407,0.2403069466882068,0.2489903069466882,0.4907887529654636
0.04940648004412651,0.24131663974151857,0.2489903069466882,0.4907887529654636
0.04933943599462509,0.24131663974151857,0.2495961227786753,0.4907887529654636
0.049334149807691574,0.24151857835218093,0.2495961227786753,0.4907887529654636
0.04928600788116455,0.24151857835218093,0.25040387722132473,0.4907887529654636
0.049241334199905396,0.24232633279483037,0.25040387722132473,0.4907887529654636
0.04923190921545029,0.24232633279483037,0.2508077544426494,0.4907887529654636
0.04921536520123482,0.24252827140549274,0.2508077544426494,0.4907887529654636
0.04919837787747383,0.24252827140549274,0.2510096930533118,0.4907887529654636
0.04919114708900452,0.24273021001615508,0.2510096930533118,0.4907887529654636
0.049186769872903824,0.24273021001615508,0.25121163166397414,0.4907887529654636
0.04918350651860237,0.24293214862681745,0.25121163166397414,0.4907887529654636
0.04918084666132927,0.24293214862681745,0.2514135702746365,0.4907887529654636
0.04917869716882706,0.2431340872374798,0.2514135702746365,0.4907887529654636
0.049169883131980896,0.2431340872374798,0.25181744749596124,0.4907887529654636
0.04915094003081322,0.24333602584814215,0.25181744749596124,0.4907887529654636
0.04915035143494606,0.24333602584814215,0.2520193861066236,0.4907887529654636
0.049143508076667786,0.24353796445880452,0.2520193861066236,0.4907887529654636
0.049081362783908844,0.24353796445880452,0.2522213247172859,0.4907887529654636
0.049062568694353104,0.24373990306946688,0.2522213247172859,0.4907887529654636
0.049023713916540146,0.24373990306946688,0.25262520193861066,0.4907887529654636
0.049009617418050766,0.24394184168012925,0.25262520193861066,0.4907887529654636
0.04896464943885803,0.24394184168012925,0.2530290791599354,0.4907887529654636
0.04894918575882912,0.2441437802907916,0.2530290791599354,0.4907887529654636
0.04890889301896095,0.2441437802907916,0.25323101777059775,0.4907887529654636
0.04878664389252663,0.24474959612277866,0.25323101777059775,0.4907887529654636
0.04878248646855354,0.24474959612277866,0.2534329563812601,0.4907887529654636
0.04877347871661186,0.2451534733441034,0.2534329563812601,0.4907887529654636
0.048742931336164474,0.2451534733441034,0.2538368336025848,0.4907887529654636
0.04870694875717163,0.24575928917609047,0.2538368336025848,0.4907887529654636
0.04869939386844635,0.24575928917609047,0.25403877221324717,0.4907887529654636
0.0486680269241333,0.24616316639741517,0.25403877221324717,0.4907887529654636
0.04861798882484436,0.24616316639741517,0.25464458804523427,0.4907887529654636
0.04856829717755318,0.2465670436187399,0.25464458804523427,0.4907887529654636
0.048451125621795654,0.2465670436187399,0.2560581583198708,0.4907887529654636
0.04843336343765259,0.24717285945072698,0.2560581583198708,0.4907887529654636
0.04837493970990181,0.24717285945072698,0.25646203554119545,0.4907887529654636
0.04836606979370117,0.24737479806138934,0.25646203554119545,0.4907887529654636
0.04836399853229523,0.24737479806138934,0.2566639741518578,0.4907887529654636
0.0483349934220314,0.24818255250403878,0.2566639741518578,0.4907887529654636
0.048329856246709824,0.24818255250403878,0.25706785137318255,0.4907887529654636
0.04830257594585419,0.2485864297253635,0.25706785137318255,0.4907887529654636
0.04826875403523445,0.2485864297253635,0.25767366720516965,0.4907887529654636
0.048265084624290466,0.24878836833602586,0.25767366720516965,0.4907887529654636
0.0481938011944294,0.24878836833602586,0.25848142164781907,0.4907887529654636
0.04818887263536453,0.2489903069466882,0.25848142164781907,0.4907887529654636
0.04810435697436333,0.2489903069466882,0.2592891760904685,0.4907887529654636
0.04807928577065468,0.2495961227786753,0.2592891760904685,0.4907887529654636
0.04803786426782608,0.2495961227786753,0.2596930533117932,0.4907887529654636
0.048017632216215134,0.25,0.2596930533117932,0.4907887529654636
0.04797063395380974,0.25,0.2605008077544427,0.4907887529654636
0.04795326665043831,0.2506058158319871,0.2605008077544427,0.4907887529654636
0.04791156202554703,0.2506058158319871,0.260702746365105,0.4907887529654636
0.04787129536271095,0.2508077544426494,0.260702746365105,0.4907887529654636
0.04787049815058708,0.2508077544426494,0.26090468497576735,0.4907887529654636
0.04785386472940445,0.2510096930533118,0.26090468497576735,0.4907887529654636
0.04782983288168907,0.2510096930533118,0.2613085621970921,0.4907887529654636
0.04780306667089462,0.2514135702746365,0.2613085621970921,0.4907887529654636
0.04774443432688713,0.2514135702746365,0.2617124394184168,0.4907887529654636
0.04774019122123718,0.2516155088852989,0.2617124394184168,0.4907887529654636
0.04773974046111107,0.2516155088852989,0.2619143780290792,0.4907887529654636
0.047692637890577316,0.2524232633279483,0.2619143780290792,0.4907887529654636
0.04766944423317909,0.2524232633279483,0.26231825525040386,0.4907887529654636
0.04763340577483177,0.25262520193861066,0.26231825525040386,0.4907887529654636
0.047612447291612625,0.25262520193861066,0.26312600969305333,0.4907887529654636
0.04759358614683151,0.252827140549273,0.26312600969305333,0.4907887529654636
0.04758918657898903,0.252827140549273,0.2633279483037157,0.4907887529654636
0.047573819756507874,0.25363489499192243,0.2633279483037157,0.4907887529654636
0.04756355658173561,0.25363489499192243,0.263529886914378,0.4907887529654636
0.04752419516444206,0.25424071082390953,0.263529886914378,0.4907887529654636
0.04748924821615219,0.25424071082390953,0.26393376413570274,0.4907887529654636
0.0474337674677372,0.25484652665589663,0.26393376413570274,0.4907887529654636
0.04741702973842621,0.25484652665589663,0.2643376413570275,0.4907887529654636
0.04740270599722862,0.25504846526655894,0.2643376413570275,0.4907887529654636
0.0473693311214447,0.25504846526655894,0.2651453957996769,0.4907887529654636
0.047330986708402634,0.2552504038772213,0.2651453957996769,0.4907887529654636
0.04732932522892952,0.2552504038772213,0.26534733441033925,0.4907887529654636
0.04732925444841385,0.2554523424878837,0.26534733441033925,0.4907887529654636
0.04732128977775574,0.2554523424878837,0.2655492730210016,0.4907887529654636
0.0473182238638401,0.25565428109854604,0.2655492730210016,0.4907887529654636
0.04729124531149864,0.25565428109854604,0.2665589660743134,0.4907887529654636
0.047276005148887634,0.2558562197092084,0.2665589660743134,0.4907887529654636
0.047262515872716904,0.2558562197092084,0.26676090468497576,0.4907887529654636
0.04724196344614029,0.25626009693053314,0.26676090468497576,0.4907887529654636
0.04720648378133774,0.25626009693053314,0.26696284329563813,0.4907887529654636
0.04720523953437805,0.25646203554119545,0.26696284329563813,0.4907887529654636
0.04719367250800133,0.25646203554119545,0.26736672051696286,0.4907887529654636
0.04719223827123642,0.2566639741518578,0.26736672051696286,0.4907887529654636
0.047186221927404404,0.2566639741518578,0.2675686591276252,0.4907887529654636
0.047146767377853394,0.2572697899838449,0.2675686591276252,0.4907887529654636
0.04705701395869255,0.2572697899838449,0.268578352180937,0.4907887529654636
0.047051478177309036,0.2574717285945073,0.268578352180937,0.4907887529654636
0.04704584181308746,0.2574717285945073,0.2687802907915994,0.4907887529654636
0.04699324443936348,0.25787560581583197,0.2687802907915994,0.4907887529654636
0.04698404297232628,0.25787560581583197,0.26918416801292405,0.4907887529654636
0.046978916972875595,0.25807754442649433,0.26918416801292405,0.4907887529654636
0.046970024704933167,0.25807754442649433,0.2693861066235864,0.4907887529654636
0.046966902911663055,0.2582794830371567,0.2693861066235864,0.4907887529654636
0.04695667326450348,0.2582794830371567,0.2695880452342488,0.4907887529654636
0.04694097861647606,0.25868336025848143,0.2695880452342488,0.4907887529654636
0.04690653085708618,0.25868336025848143,0.26978998384491115,0.4907887529654636
0.04687231779098511,0.25908723747980617,0.26978998384491115,0.4907887529654636
0.046799641102552414,0.25908723747980617,0.2710016155088853,0.4907887529654636
0.04676804319024086,0.25949111470113084,0.2710016155088853,0.4907887529654636
0.04675007611513138,0.25949111470113084,0.2716074313408724,0.4907887529654636
0.04669938236474991,0.2611066235864297,0.2716074313408724,0.4907887529654636
0.04658665508031845,0.2611066235864297,0.2730210016155089,0.4907887529654636
0.046558625996112823,0.2621163166397415,0.2730210016155089,0.4907887529654636
0.046521056443452835,0.2621163166397415,0.27362681744749595,0.4907887529654636
0.04649156332015991,0.26231825525040386,0.27362681744749595,0.4907887529654636
0.04645758867263794,0.26231825525040386,0.27423263327948305,0.4907887529654636
0.04645279049873352,0.26252019386106623,0.27423263327948305,0.4907887529654636
0.046436965465545654,0.26252019386106623,0.27463651050080773,0.4907887529654636
0.04641527310013771,0.26312600969305333,0.27463651050080773,0.4907887529654636
0.046389609575271606,0.26312600969305333,0.27524232633279483,0.4907887529654636
0.04637680575251579,0.263529886914378,0.27524232633279483,0.4907887529654636
0.04637657850980759,0.263529886914378,0.2754442649434572,0.4907887529654636
0.046360377222299576,0.2637318255250404,0.2754442649434572,0.4907887529654636
0.04630919545888901,0.2637318255250404,0.27605008077544424,0.4907887529654636
0.04630199074745178,0.26393376413570274,0.27605008077544424,0.4907887529654636
0.046277184039354324,0.26393376413570274,0.2762520193861066,0.4907887529654636
0.04623256251215935,0.2641357027463651,0.2762520193861066,0.4907887529654636
0.046225931495428085,0.2641357027463651,0.276453957996769,0.4907887529654636
0.0462118461728096,0.26453957996768984,0.276453957996769,0.4907887529654636
0.04619833081960678,0.26453957996768984,0.2768578352180937,0.4907887529654636
0.04618130996823311,0.2649434571890145,0.2768578352180937,0.4907887529654636
0.046178851276636124,0.2649434571890145,0.2770597738287561,0.4907887529654636
0.04617080092430115,0.2651453957996769,0.2770597738287561,0.4907887529654636
0.04616248235106468,0.2651453957996769,0.27726171243941844,0.4907887529654636
0.04612556844949722,0.2655492730210016,0.27726171243941844,0.4907887529654636
0.046122390776872635,0.2655492730210016,0.2776655896607431,0.4907887529654636
0.0461171455681324,0.265751211631664,0.2776655896607431,0.4907887529654636
0.046047862619161606,0.265751211631664,0.2784733441033926,0.4907887529654636
0.046041764318943024,0.26595315024232635,0.2784733441033926,0.4907887529654636
0.04603208228945732,0.26595315024232635,0.27907915993537963,0.4907887529654636
0.04594465717673302,0.2671647819063005,0.27907915993537963,0.4907887529654636
0.04592059180140495,0.2671647819063005,0.279281098546042,0.4907887529654636
0.04591312259435654,0.26736672051696286,0.279281098546042,0.4907887529654636
0.04590417817234993,0.26736672051696286,0.27968497576736673,0.4907887529654636
0.0458950474858284,0.2675686591276252,0.27968497576736673,0.4907887529654636
0.04589397460222244,0.2675686591276252,0.28008885298869146,0.4907887529654636
0.045885682106018066,0.26777059773828754,0.28008885298869146,0.4907887529654636
0.04584430530667305,0.26777059773828754,0.2802907915993538,0.4907887529654636
0.04584164172410965,0.2679725363489499,0.2802907915993538,0.4907887529654636
0.045829061418771744,0.2679725363489499,0.28049273021001614,0.4907887529654636
0.04578930139541626,0.268578352180937,0.28049273021001614,0.4907887529654636
0.045764435082674026,0.268578352180937,0.2806946688206785,0.4907887529654636
0.04573645442724228,0.2689822294022617,0.2806946688206785,0.4907887529654636
0.04571620374917984,0.2689822294022617,0.2808966074313409,0.4907887529654636
0.045716192573308945,0.26918416801292405,0.2808966074313409,0.4907887529654636
0.04568599537014961,0.26918416801292405,0.2813004846526656,0.4907887529654636
0.04566679149866104,0.2693861066235864,0.2813004846526656,0.4907887529654636
0.04565950483083725,0.2693861066235864,0.2817043618739903,0.4907887529654636
0.04561801999807358,0.26978998384491115,0.2817043618739903,0.4907887529654636
0.045617591589689255,0.26978998384491115,0.28190630048465265,0.4907887529654636
0.045613594353199005,0.2701938610662359,0.28190630048465265,0.4907887529654636
0.04560557007789612,0.2701938610662359,0.282108239095315,0.4907887529654636
0.045556504279375076,0.27079967689822293,0.282108239095315,0.4907887529654636
0.045546602457761765,0.27079967689822293,0.2823101777059774,0.4907887529654636
0.04552454128861427,0.27120355411954766,0.2823101777059774,0.4907887529654636
0.04549742490053177,0.27120355411954766,0.28251211631663975,0.4907887529654636
0.04548627883195877,0.27140549273021003,0.28251211631663975,0.4907887529654636
0.04547392204403877,0.27140549273021003,0.2831179321486268,0.4907887529654636
0.04538390785455704,0.27221324717285944,0.2831179321486268,0.4907887529654636
0.04535505548119545,0.27221324717285944,0.2837237479806139,0.4907887529654636
0.04535423591732979,0.2724151857835218,0.2837237479806139,0.4907887529654636
0.04534022510051727,0.2724151857835218,0.28392568659127626,0.4907887529654636
0.045326054096221924,0.2726171243941842,0.28392568659127626,0.4907887529654636
0.045322418212890625,0.2726171243941842,0.2841276252019386,0.4907887529654636
0.04529651626944542,0.2730210016155089,0.2841276252019386,0.4907887529654636
0.04527558013796806,0.2730210016155089,0.284329563812601,0.4907887529654636
0.045199912041425705,0.2740306946688207,0.284329563812601,0.4907887529654636
0.04518868774175644,0.2740306946688207,0.2845315024232633,0.4907887529654636
0.04517742991447449,0.27423263327948305,0.2845315024232633,0.4907887529654636
0.04512413963675499,0.27423263327948305,0.2851373182552504,0.4907887529654636
0.04507182165980339,0.2748384491114701,0.2851373182552504,0.4907887529654636
0.04503190517425537,0.2748384491114701,0.28554119547657514,0.4907887529654636
0.045026522129774094,0.27504038772213246,0.28554119547657514,0.4907887529654636
0.0450165793299675,0.27504038772213246,0.2857431340872375,0.4907887529654636
0.045011840760707855,0.27524232633279483,0.2857431340872375,0.4907887529654636
0.044983286410570145,0.27524232633279483,0.2861470113085622,0.4907887529654636
0.044970955699682236,0.2754442649434572,0.2861470113085622,0.4907887529654636
0.04496588185429573,0.2754442649434572,0.28634894991922455,0.4907887529654636
0.044904667884111404,0.27605008077544424,0.28634894991922455,0.4907887529654636
0.044878289103507996,0.27605008077544424,0.2865508885298869,0.4907887529654636
0.04485061764717102,0.276453957996769,0.2865508885298869,0.4907887529654636
0.04484007880091667,0.276453957996769,0.2867528271405493,0.4907887529654636
0.04479483515024185,0.2768578352180937,0.2867528271405493,0.4907887529654636
0.04475262016057968,0.2768578352180937,0.2873586429725363,0.4907887529654636
0.044689685106277466,0.27746365105008075,0.2873586429725363,0.4907887529654636
0.04464545473456383,0.27746365105008075,0.2889741518578352,0.4907887529654636
0.04464353993535042,0.2776655896607431,0.2889741518578352,0.4907887529654636
0.044603317975997925,0.2776655896607431,0.2895799676898223,0.4907887529654636
0.04459862411022186,0.2778675282714055,0.2895799676898223,0.4907887529654636
0.04457224905490875,0.2778675282714055,0.28998384491114704,0.4907887529654636
0.044543348252773285,0.2782714054927302,0.28998384491114704,0.4907887529654636
0.04453663155436516,0.2782714054927302,0.29018578352180935,0.4907887529654636
0.04449332877993584,0.279281098546042,0.29018578352180935,0.4907887529654636
0.04442229121923447,0.279281098546042,0.29079159935379645,0.4907887529654636
0.04432499036192894,0.2802907915993538,0.29079159935379645,0.4907887529654636
0.04432309418916702,0.2802907915993538,0.2909935379644588,0.4907887529654636
0.04429818317294121,0.28049273021001614,0.2909935379644588,0.4907887529654636
0.04428687319159508,0.28049273021001614,0.2911954765751212,0.4907887529654636
0.0442853607237339,0.2806946688206785,0.2911954765751212,0.4907887529654636
0.04424918070435524,0.2806946688206785,0.2920032310177706,0.4907887529654636
0.04424348101019859,0.28109854604200324,0.2920032310177706,0.4907887529654636
0.04424138739705086,0.28109854604200324,0.29220516962843296,0.4907887529654636
0.044231049716472626,0.2813004846526656,0.29220516962843296,0.4907887529654636
0.04419653117656708,0.2813004846526656,0.29281098546042006,0.4907887529654636
0.044179145246744156,0.2817043618739903,0.29281098546042006,0.4907887529654636
0.04417477175593376,0.2817043618739903,0.29301292407108237,0.4907887529654636
0.044160522520542145,0.28190630048465265,0.29301292407108237,0.4907887529654636
0.044157031923532486,0.28190630048465265,0.2934168012924071,0.4907887529654636
0.04415113106369972,0.282108239095315,0.2934168012924071,0.4907887529654636
0.04411905258893967,0.282108239095315,0.2940226171243942,0.4907887529654636
0.04407091438770294,0.28331987075928916,0.2940226171243942,0.4907887529654636
0.044060371816158295,0.28331987075928916,0.2944264943457189,0.4907887529654636
0.04400698095560074,0.2841276252019386,0.2944264943457189,0.4907887529654636
0.04400309547781944,0.2841276252019386,0.29462843295638125,0.4907887529654636
0.04396438226103783,0.2845315024232633,0.29462843295638125,0.4907887529654636
0.04395878687500954,0.2845315024232633,0.2948303715670436,0.4907887529654636
0.043938569724559784,0.28493537964458804,0.2948303715670436,0.4907887529654636
0.043930575251579285,0.28493537964458804,0.295032310177706,0.4907887529654636
0.0439126156270504,0.28533925686591277,0.295032310177706,0.4907887529654636
0.04390538111329079,0.28533925686591277,0.29523424878836835,0.4907887529654636
0.04390460625290871,0.28554119547657514,0.29523424878836835,0.4907887529654636
0.0438356027007103,0.28554119547657514,0.2962439418416801,0.4907887529654636
0.043835122138261795,0.2857431340872375,0.2962439418416801,0.4907887529654636
0.043826330453157425,0.2857431340872375,0.2964458804523425,0.4907887529654636
0.04382084682583809,0.2859450726978998,0.2964458804523425,0.4907887529654636
0.04382035881280899,0.2859450726978998,0.29664781906300486,0.4907887529654636
0.04379932954907417,0.28634894991922455,0.29664781906300486,0.4907887529654636
0.0437823161482811,0.28634894991922455,0.2968497576736672,0.4907887529654636
0.043778371065855026,0.2865508885298869,0.2968497576736672,0.4907887529654636
0.043775733560323715,0.2865508885298869,0.29705169628432954,0.4907887529654636
0.043760430067777634,0.28695476575121165,0.29705169628432954,0.4907887529654636
0.04374638944864273,0.28695476575121165,0.2972536348949919,0.4907887529654636
0.04374084249138832,0.287156704361874,0.2972536348949919,0.4907887529654636
0.04371558502316475,0.287156704361874,0.297859450726979,0.4907887529654636
0.04370933398604393,0.2873586429725363,0.297859450726979,0.4907887529654636
0.043677572160959244,0.2873586429725363,0.29826332794830374,0.4907887529654636
0.04367654025554657,0.2875605815831987,0.29826332794830374,0.4907887529654636
0.0436725839972496,0.2875605815831987,0.2986672051696284,0.4907887529654636
0.04365695267915726,0.28776252019386106,0.2986672051696284,0.4907887529654636
0.04363818094134331,0.28776252019386106,0.2992730210016155,0.4907887529654636
0.043613556772470474,0.2881663974151858,0.2992730210016155,0.4907887529654636
0.04360024258494377,0.2881663974151858,0.29987883683360256,0.4907887529654636
0.0435987263917923,0.28836833602584816,0.29987883683360256,0.4907887529654636
0.04354788362979889,0.28836833602584816,0.3000807754442649,0.4907887529654636
0.04354259744286537,0.2885702746365105,0.3000807754442649,0.4907887529654636
0.043527472764253616,0.2885702746365105,0.3002827140549273,0.4907887529654636
0.04351971670985222,0.28877221324717284,0.3002827140549273,0.4907887529654636
0.043511826545000076,0.28877221324717284,0.3008885298869144,0.4907887529654636
0.04350140690803528,0.28917609046849757,0.3008885298869144,0.4907887529654636
0.04347091168165207,0.28917609046849757,0.30129240710823907,0.4907887529654636
0.04345829784870148,0.28978190630048467,0.30129240710823907,0.4907887529654636
0.043437641113996506,0.28978190630048467,0.30149434571890144,0.4907887529654636
0.04340464994311333,0.2903877221324717,0.30149434571890144,0.4907887529654636
0.04337047412991524,0.2903877221324717,0.3016962843295638,0.4907887529654636
0.043353691697120667,0.29079159935379645,0.3016962843295638,0.4907887529654636
0.04333875700831413,0.29079159935379645,0.3023021001615509,0.4907887529654636
0.043312620371580124,0.29159935379644586,0.3023021001615509,0.4907887529654636
0.04324762895703316,0.29159935379644586,0.3037156704361874,0.4907887529654636
0.04324544966220856,0.2918012924071082,0.3037156704361874,0.4907887529654636
0.043224580585956573,0.2918012924071082,0.3039176090468498,0.4907887529654636
0.043217599391937256,0.29220516962843296,0.3039176090468498,0.4907887529654636
0.043207716196775436,0.29220516962843296,0.3041195476575121,0.4907887529654636
0.04314684495329857,0.29321486268174474,0.3041195476575121,0.4907887529654636
0.04311332851648331,0.29321486268174474,0.3045234248788368,0.4907887529654636
0.043080203235149384,0.29422455573505657,0.3045234248788368,0.4907887529654636
0.04300592094659805,0.29422455573505657,0.3053311793214863,0.4907887529654636
0.04288727417588234,0.29523424878836835,0.3053311793214863,0.4907887529654636
0.04287222772836685,0.29523424878836835,0.3055331179321486,0.4907887529654636
0.04284199699759483,0.2954361873990307,0.3055331179321486,0.4907887529654636
0.04282695800065994,0.2954361873990307,0.30593699515347333,0.4907887529654636
0.04280855506658554,0.29604200323101776,0.30593699515347333,0.4907887529654636
0.042801011353731155,0.29604200323101776,0.3061389337641357,0.4907887529654636
0.04279956594109535,0.2962439418416801,0.3061389337641357,0.4907887529654636
0.04279365390539169,0.2962439418416801,0.30654281098546043,0.4907887529654636
0.04278913885354996,0.2964458804523425,0.30654281098546043,0.4907887529654636
0.04274692386388779,0.2964458804523425,0.3071486268174475,0.4907887529654636
0.042648401111364365,0.29745557350565427,0.3071486268174475,0.4907887529654636
0.04263179749250412,0.29745557350565427,0.3075525040387722,0.4907887529654636
0.042617667466402054,0.297859450726979,0.3075525040387722,0.4907887529654636
0.04259452223777771,0.297859450726979,0.30795638126009695,0.4907887529654636
0.042572300881147385,0.29826332794830374,0.30795638126009695,0.4907887529654636
0.04255502298474312,0.29826332794830374,0.3081583198707593,0.4907887529654636
0.042545706033706665,0.29846526655896605,0.3081583198707593,0.4907887529654636
0.04252204671502113,0.29846526655896605,0.30876413570274636,0.4907887529654636
0.042511582374572754,0.2986672051696284,0.30876413570274636,0.4907887529654636
0.04250829294323921,0.2986672051696284,0.3089660743134087,0.4907887529654636
0.04241441190242767,0.29967689822294025,0.3089660743134087,0.4907887529654636
0.042403437197208405,0.29967689822294025,0.3091680129240711,0.4907887529654636
0.042389459908008575,0.29987883683360256,0.3091680129240711,0.4907887529654636
0.04234452173113823,0.29987883683360256,0.30977382875605813,0.4907887529654636
0.0422983281314373,0.30048465266558966,0.30977382875605813,0.4907887529654636
0.042288802564144135,0.30048465266558966,0.3099757673667205,0.4907887529654636
0.04227859154343605,0.300686591276252,0.3099757673667205,0.4907887529654636
0.04227663204073906,0.300686591276252,0.31017770597738287,0.4907887529654636
0.042263198643922806,0.30129240710823907,0.31017770597738287,0.4907887529654636
0.042259834706783295,0.30129240710823907,0.31037964458804523,0.4907887529654636
0.04222334548830986,0.3016962843295638,0.31037964458804523,0.4907887529654636
0.04222250357270241,0.3016962843295638,0.3105815831987076,0.4907887529654636
0.04218525066971779,0.3027059773828756,0.3105815831987076,0.4907887529654636
0.04218001663684845,0.3027059773828756,0.31098546042003233,0.4907887529654636
0.04215848445892334,0.30351373182552505,0.31098546042003233,0.4907887529654636
0.04214543104171753,0.30351373182552505,0.31118739903069464,0.4907887529654636
0.042110610753297806,0.30432148626817446,0.31118739903069464,0.4907887529654636
0.0420532301068306,0.30432148626817446,0.3121970920840065,0.4907887529654636
0.04202989861369133,0.3047253634894992,0.3121970920840065,0.4907887529654636
0.04200916737318039,0.3047253634894992,0.31320678513731826,0.4907887529654636
0.04199521616101265,0.3051292407108239,0.31320678513731826,0.4907887529654636
0.041983067989349365,0.3051292407108239,0.313610662358643,0.4907887529654636
0.04196476191282272,0.3053311793214863,0.313610662358643,0.4907887529654636
0.0419103167951107,0.3053311793214863,0.3150242326332795,0.4907887529654636
0.041877370327711105,0.30593699515347333,0.3150242326332795,0.4907887529654636
0.04187577962875366,0.30593699515347333,0.31522617124394187,0.4907887529654636
0.04187434911727905,0.3061389337641357,0.31522617124394187,0.4907887529654636
0.04182698205113411,0.3061389337641357,0.316437802907916,0.4907887529654636
0.041805166751146317,0.30654281098546043,0.316437802907916,0.4907887529654636
0.04178893193602562,0.30654281098546043,0.3168416801292407,0.4907887529654636
0.0417751744389534,0.3069466882067851,0.3168416801292407,0.4907887529654636
0.04175959527492523,0.3069466882067851,0.3174474959612278,0.4907887529654636
0.04174453392624855,0.30735056542810985,0.3174474959612278,0.4907887529654636
0.041707269847393036,0.30735056542810985,0.3182552504038772,0.4907887529654636
0.0417017824947834,0.3077544426494346,0.3182552504038772,0.4907887529654636
0.0417017787694931,0.3077544426494346,0.31845718901453957,0.4907887529654636
0.04168669134378433,0.30795638126009695,0.31845718901453957,0.4907887529654636
0.04167779162526131,0.30795638126009695,0.31865912762520193,0.4907887529654636
0.04163174331188202,0.308562197092084,0.31865912762520193,0.4907887529654636
0.041627682745456696,0.308562197092084,0.3188610662358643,0.4907887529654636
0.041627220809459686,0.30876413570274636,0.3188610662358643,0.4907887529654636
0.04162285476922989,0.30876413570274636,0.31906300484652667,0.4907887529654636
0.041621264070272446,0.3089660743134087,0.31906300484652667,0.4907887529654636
0.04161055013537407,0.3089660743134087,0.31926494345718903,0.4907887529654636
0.041609350591897964,0.3091680129240711,0.31926494345718903,0.4907887529654636
0.041603174060583115,0.3091680129240711,0.3194668820678514,0.4907887529654636
0.041583556681871414,0.30936995153473346,0.3194668820678514,0.4907887529654636
0.0415586493909359,0.30936995153473346,0.3196688206785137,0.4907887529654636
0.041536763310432434,0.3095718901453958,0.3196688206785137,0.4907887529654636
0.041536394506692886,0.3095718901453958,0.3198707592891761,0.4907887529654636
0.04153572395443916,0.30977382875605813,0.3198707592891761,0.4907887529654636
0.041513651609420776,0.30977382875605813,0.32007269789983844,0.4907887529654636
0.04149609059095383,0.31037964458804523,0.32007269789983844,0.4907887529654636
0.04149596765637398,0.31037964458804523,0.3202746365105008,0.4907887529654636
0.04149242118000984,0.3105815831987076,0.3202746365105008,0.4907887529654636
0.041480861604213715,0.3105815831987076,0.3204765751211632,0.4907887529654636
0.041473545134067535,0.31078352180936997,0.3204765751211632,0.4907887529654636
0.04143178090453148,0.31078352180936997,0.3212843295638126,0.4907887529654636
0.04137091711163521,0.31179321486268174,0.3212843295638126,0.4907887529654636
0.041343849152326584,0.31179321486268174,0.32148626817447495,0.4907887529654636
0.04132769629359245,0.31260096930533116,0.32148626817447495,0.4907887529654636
0.04124472662806511,0.31260096930533116,0.3222940226171244,0.4907887529654636
0.04120631515979767,0.3134087237479806,0.3222940226171244,0.4907887529654636
0.041197676211595535,0.3134087237479806,0.32249596122778673,0.4907887529654636
0.041190192103385925,0.31381260096930536,0.32249596122778673,0.4907887529654636
0.041189298033714294,0.31381260096930536,0.3226978998384491,0.4907887529654636
0.041176363825798035,0.31401453957996767,0.3226978998384491,0.4907887529654636
0.04110083729028702,0.31401453957996767,0.32390953150242324,0.4907887529654636
0.041088271886110306,0.31421647819063003,0.32390953150242324,0.4907887529654636
0.041042495518922806,0.31421647819063003,0.3247172859450727,0.4907887529654636
0.04101749509572983,0.31482229402261713,0.3247172859450727,0.4907887529654636
0.04100858420133591,0.31482229402261713,0.3249192245557351,0.4907887529654636
0.04100717976689339,0.3150242326332795,0.3249192245557351,0.4907887529654636
0.04099886491894722,0.3150242326332795,0.32512116316639744,0.4907887529654636
0.04099199175834656,0.31522617124394187,0.32512116316639744,0.4907887529654636
0.0409439392387867,0.31522617124394187,0.3255250403877221,0.4907887529654636
0.04094158113002777,0.3154281098546042,0.3255250403877221,0.4907887529654636
0.040933821350336075,0.3154281098546042,0.3257269789983845,0.4907887529654636
0.040928199887275696,0.31563004846526654,0.3257269789983845,0.4907887529654636
0.04087860882282257,0.31563004846526654,0.3261308562197092,0.4907887529654636
0.04087712615728378,0.3158319870759289,0.3261308562197092,0.4907887529654636
0.040857117623090744,0.3158319870759289,0.32653473344103395,0.4907887529654636
0.04085328429937363,0.3160339256865913,0.32653473344103395,0.4907887529654636
0.040827736258506775,0.3160339256865913,0.32693861066235863,0.4907887529654636
0.040805064141750336,0.316437802907916,0.32693861066235863,0.4907887529654636
0.04080308973789215,0.316437802907916,0.327140549273021,0.4907887529654636
0.040796030312776566,0.3168416801292407,0.327140549273021,0.4907887529654636
0.040791407227516174,0.3168416801292407,0.32734248788368336,0.4907887529654636
0.04077465832233429,0.3174474959612278,0.32734248788368336,0.4907887529654636
0.04074743762612343,0.3174474959612278,0.32794830371567046,0.4907887529654636
0.04071731120347977,0.3178513731825525,0.32794830371567046,0.4907887529654636
0.04071224853396416,0.3178513731825525,0.3281502423263328,0.4907887529654636
0.04070636257529259,0.3180533117932149,0.3281502423263328,0.4907887529654636
0.04069843143224716,0.3180533117932149,0.3287560581583199,0.4907887529654636
0.04068639501929283,0.3182552504038772,0.3287560581583199,0.4907887529654636
0.04067939147353172,0.3182552504038772,0.32895799676898224,0.4907887529654636
0.04067470505833626,0.31845718901453957,0.32895799676898224,0.4907887529654636
0.04065455123782158,0.31845718901453957,0.3295638126009693,0.4907887529654636
0.04056686535477638,0.3194668820678514,0.3295638126009693,0.4907887529654636
0.04056335613131523,0.3194668820678514,0.32976575121163165,0.4907887529654636
0.04055501148104668,0.3196688206785137,0.32976575121163165,0.4907887529654636
0.04055030643939972,0.3196688206785137,0.329967689822294,0.4907887529654636
0.04051288589835167,0.3202746365105008,0.329967689822294,0.4907887529654636
0.04050672799348831,0.3202746365105008,0.33037156704361875,0.4907887529654636
0.04050585627555847,0.3204765751211632,0.33037156704361875,0.4907887529654636
0.040499940514564514,0.3204765751211632,0.3305735056542811,0.4907887529654636
0.040472496300935745,0.3208804523424879,0.3305735056542811,0.4907887529654636
0.040415991097688675,0.3208804523424879,0.3315831987075929,0.4907887529654636
0.04036834463477135,0.32148626817447495,0.3315831987075929,0.4907887529654636
0.040319085121154785,0.32148626817447495,0.33198707592891763,0.4907887529654636
0.04031803086400032,0.3216882067851373,0.33198707592891763,0.4907887529654636
0.04030041769146919,0.3216882067851373,0.33218901453957994,0.4907887529654636
0.040252685546875,0.32209208400646205,0.33218901453957994,0.4907887529654636
0.04022158682346344,0.32209208400646205,0.3329967689822294,0.4907887529654636
0.04021037369966507,0.32249596122778673,0.3329967689822294,0.4907887529654636
0.040163565427064896,0.32249596122778673,0.3338045234248788,0.4907887529654636
0.04014362394809723,0.3226978998384491,0.3338045234248788,0.4907887529654636
0.04012436792254448,0.3226978998384491,0.3340064620355412,0.4907887529654636
0.040111470967531204,0.32289983844911146,0.3340064620355412,0.4907887529654636
0.04009215906262398,0.32289983844911146,0.3344103392568659,0.4907887529654636
0.04008461907505989,0.32310177705977383,0.3344103392568659,0.4907887529654636
0.040074098855257034,0.32310177705977383,0.3346122778675283,0.4907887529654636
0.04005930572748184,0.32370759289176093,0.3346122778675283,0.4907887529654636
0.04005103185772896,0.32370759289176093,0.33481421647819065,0.4907887529654636
0.04004831612110138,0.32390953150242324,0.33481421647819065,0.4907887529654636
0.04004324972629547,0.32390953150242324,0.33501615508885296,0.4907887529654636
0.04003909230232239,0.3241114701130856,0.33501615508885296,0.4907887529654636
0.04002835974097252,0.3241114701130856,0.33521809369951533,0.4907887529654636
0.03999312222003937,0.32512116316639744,0.33521809369951533,0.4907887529654636
0.0399823859333992,0.32512116316639744,0.33562197092084006,0.4907887529654636
0.039973534643650055,0.32532310177705975,0.33562197092084006,0.4907887529654636
0.03994031995534897,0.32532310177705975,0.33622778675282716,0.4907887529654636
0.03992316871881485,0.32592891760904685,0.33622778675282716,0.4907887529654636
0.03989623859524727,0.32592891760904685,0.3364297253634895,0.4907887529654636
0.03983677551150322,0.32653473344103395,0.3364297253634895,0.4907887529654636
0.039818745106458664,0.32653473344103395,0.33663166397415184,0.4907887529654636
0.039813004434108734,0.32673667205169626,0.33663166397415184,0.4907887529654636
0.039794690907001495,0.32673667205169626,0.3368336025848142,0.4907887529654636
0.03979272022843361,0.32693861066235863,0.3368336025848142,0.4907887529654636
0.0397627092897892,0.32693861066235863,0.33723747980613894,0.4907887529654636
0.03976249694824219,0.327140549273021,0.33723747980613894,0.4907887529654636
0.03975827991962433,0.327140549273021,0.3374394184168013,0.4907887529654636
0.03971942141652107,0.32794830371567046,0.3374394184168013,0.4907887529654636
0.03969923406839371,0.32794830371567046,0.337843295638126,0.4907887529654636
0.03969008848071098,0.3281502423263328,0.337843295638126,0.4907887529654636
0.03968103229999542,0.3281502423263328,0.33804523424878835,0.4907887529654636
0.03967973217368126,0.32835218093699514,0.33804523424878835,0.4907887529654636
0.039667416363954544,0.32835218093699514,0.3382471728594507,0.4907887529654636
0.03963060304522514,0.3285541195476575,0.3382471728594507,0.4907887529654636
0.039624400436878204,0.3285541195476575,0.33865105008077545,0.4907887529654636
0.039591241627931595,0.3291599353796446,0.33865105008077545,0.4907887529654636
0.03957565128803253,0.3291599353796446,0.3388529886914378,0.4907887529654636
0.03957540914416313,0.3293618739903069,0.3388529886914378,0.4907887529654636
0.039538029581308365,0.3293618739903069,0.3398626817447496,0.4907887529654636
0.03953379765152931,0.3295638126009693,0.3398626817447496,0.4907887529654636
0.03952476382255554,0.3295638126009693,0.3404684975767367,0.4907887529654636
0.03947988152503967,0.329967689822294,0.3404684975767367,0.4907887529654636
0.03947337344288826,0.329967689822294,0.340670436187399,0.4907887529654636
0.03944163769483566,0.3309773828756058,0.340670436187399,0.4907887529654636
0.03943952918052673,0.3309773828756058,0.3408723747980614,0.4907887529654636
0.03943749517202377,0.33117932148626816,0.3408723747980614,0.4907887529654636
0.03939519450068474,0.33117932148626816,0.3414781906300485,0.4907887529654636
0.039381179958581924,0.33138126009693053,0.3414781906300485,0.4907887529654636
0.0393528938293457,0.33138126009693053,0.34168012924071084,0.4907887529654636
0.039288800209760666,0.33178513731825526,0.34168012924071084,0.4907887529654636
0.039286695420742035,0.33178513731825526,0.3418820678513732,0.4907887529654636
0.039231617003679276,0.33198707592891763,0.3418820678513732,0.4907887529654636
0.03918913006782532,0.33198707592891763,0.34248788368336025,0.4907887529654636
0.03918088600039482,0.33218901453957994,0.34248788368336025,0.4907887529654636
0.03917011246085167,0.33218901453957994,0.3426898222940226,0.4907887529654636
0.039154164493083954,0.3323909531502423,0.3426898222940226,0.4907887529654636
0.03915205970406532,0.3323909531502423,0.342891760904685,0.4907887529654636
0.03914479911327362,0.33279483037156704,0.342891760904685,0.4907887529654636
0.03913922607898712,0.33279483037156704,0.34309369951534735,0.4907887529654636
0.039138659834861755,0.3329967689822294,0.34309369951534735,0.4907887529654636
0.03913448750972748,0.3329967689822294,0.3432956381260097,0.4907887529654636
0.03913043811917305,0.3331987075928918,0.3432956381260097,0.4907887529654636
0.039130136370658875,0.3331987075928918,0.34349757673667203,0.4907887529654636
0.03910551592707634,0.33340064620355414,0.34349757673667203,0.4907887529654636
0.03909773379564285,0.33340064620355414,0.3436995153473344,0.4907887529654636
0.03908507153391838,0.33360258481421645,0.3436995153473344,0.4907887529654636
0.039062321186065674,0.33360258481421645,0.34390145395799676,0.4907887529654636
0.039060577750205994,0.3338045234248788,0.34390145395799676,0.4907887529654636
0.03903204947710037,0.3338045234248788,0.3447092084006462,0.4907887529654636
0.03903144970536232,0.3340064620355412,0.3447092084006462,0.4907887529654636
0.039030611515045166,0.3340064620355412,0.34491114701130854,0.4907887529654636
0.03902793675661087,0.33420840064620355,0.34491114701130854,0.4907887529654636
0.03902195766568184,0.33420840064620355,0.3451130856219709,0.4907887529654636
0.039012640714645386,0.3344103392568659,0.3451130856219709,0.4907887529654636
0.03898448124527931,0.3344103392568659,0.34531502423263327,0.4907887529654636
0.038954321295022964,0.33501615508885296,0.34531502423263327,0.4907887529654636
0.03895200788974762,0.33501615508885296,0.34551696284329564,0.4907887529654636
0.03894507884979248,0.3354200323101777,0.34551696284329564,0.4907887529654636
0.03892640024423599,0.3354200323101777,0.345718901453958,0.4907887529654636
0.038921453058719635,0.33562197092084006,0.345718901453958,0.4907887529654636
0.03887685388326645,0.33562197092084006,0.34592084006462037,0.4907887529654636
0.03886200860142708,0.33582390953150243,0.34592084006462037,0.4907887529654636
0.038845811039209366,0.33582390953150243,0.34612277867528274,0.4907887529654636
0.03884143754839897,0.3360258481421648,0.34612277867528274,0.4907887529654636
0.03882867470383644,0.3360258481421648,0.3465266558966074,0.4907887529654636
0.03881201520562172,0.33622778675282716,0.3465266558966074,0.4907887529654636
0.03877619281411171,0.33622778675282716,0.34693053311793215,0.4907887529654636
0.038746658712625504,0.3368336025848142,0.34693053311793215,0.4907887529654636
0.03870352357625961,0.3368336025848142,0.34753634894991925,0.4907887529654636
0.03869813308119774,0.3374394184168013,0.34753634894991925,0.4907887529654636
0.038662806153297424,0.3374394184168013,0.3481421647819063,0.4907887529654636
0.03864576295018196,0.33804523424878835,0.3481421647819063,0.4907887529654636
0.03864503279328346,0.33804523424878835,0.34834410339256866,0.4907887529654636
0.038624729961156845,0.3384491114701131,0.34834410339256866,0.4907887529654636
0.03862325847148895,0.3384491114701131,0.3487479806138934,0.4907887529654636
0.03859644755721092,0.3390549273021002,0.3487479806138934,0.4907887529654636
0.03857007995247841,0.3390549273021002,0.34894991922455576,0.4907887529654636
0.03852841630578041,0.3398626817447496,0.34894991922455576,0.4907887529654636
0.03852769359946251,0.3398626817447496,0.34915185783521807,0.4907887529654636
0.03851070627570152,0.34006462035541196,0.34915185783521807,0.4907887529654636
0.038506969809532166,0.34006462035541196,0.34935379644588044,0.4907887529654636
0.03850429132580757,0.34026655896607433,0.34935379644588044,0.4907887529654636
0.03848264366388321,0.34026655896607433,0.34975767366720517,0.4907887529654636
0.038475535809993744,0.3404684975767367,0.34975767366720517,0.4907887529654636
0.03845357522368431,0.3404684975767367,0.34995961227786754,0.4907887529654636
0.038451824337244034,0.340670436187399,0.34995961227786754,0.4907887529654636
0.03844441473484039,0.340670436187399,0.3501615508885299,0.4907887529654636
0.038410089910030365,0.34168012924071084,0.3501615508885299,0.4907887529654636
0.03838527575135231,0.34168012924071084,0.3509693053311793,0.4907887529654636
0.03835093602538109,0.3420840064620355,0.3509693053311793,0.4907887529654636
0.03834676742553711,0.3420840064620355,0.3511712439418417,0.4907887529654636
0.03834446519613266,0.3422859450726979,0.3511712439418417,0.4907887529654636
0.038321442902088165,0.3422859450726979,0.3515751211631664,0.4907887529654636
0.03828655928373337,0.342891760904685,0.3515751211631664,0.4907887529654636
0.03828444331884384,0.342891760904685,0.3517770597738288,0.4907887529654636
0.03814083710312843,0.3436995153473344,0.3517770597738288,0.4907887529654636
0.03814031556248665,0.3436995153473344,0.3519789983844911,0.4907887529654636
0.03813410550355911,0.3441033925686591,0.3519789983844911,0.4907887529654636
0.03811359778046608,0.3441033925686591,0.3525848142164782,0.4907887529654636
0.0380854606628418,0.34450726978998386,0.3525848142164782,0.4907887529654636
0.03808220848441124,0.34450726978998386,0.35278675282714056,0.4907887529654636
0.038080282509326935,0.3447092084006462,0.35278675282714056,0.4907887529654636
0.038066595792770386,0.3447092084006462,0.3531906300484653,0.4907887529654636
0.03805294260382652,0.34491114701130854,0.3531906300484653,0.4907887529654636
0.03800060227513313,0.34491114701130854,0.35379644588045234,0.4907887529654636
0.03797579184174538,0.345718901453958,0.35379644588045234,0.4907887529654636
0.03796794265508652,0.345718901453958,0.35420032310177707,0.4907887529654636
0.03793023154139519,0.34592084006462037,0.35420032310177707,0.4907887529654636
0.03792441636323929,0.34592084006462037,0.35440226171243944,0.4907887529654636
0.037917573004961014,0.34612277867528274,0.35440226171243944,0.4907887529654636
0.037912122905254364,0.34612277867528274,0.3546042003231018,0.4907887529654636
0.037903640419244766,0.3465266558966074,0.3546042003231018,0.4907887529654636
0.037879038602113724,0.3465266558966074,0.3550080775444265,0.4907887529654636
0.03785964474081993,0.34693053311793215,0.3550080775444265,0.4907887529654636
0.037851933389902115,0.34693053311793215,0.35521001615508885,0.4907887529654636
0.0378398671746254,0.34753634894991925,0.35521001615508885,0.4907887529654636
0.037816449999809265,0.34753634894991925,0.3556138933764136,0.4907887529654636
0.03776780143380165,0.34834410339256866,0.3556138933764136,0.4907887529654636
0.037708818912506104,0.34834410339256866,0.3560177705977383,0.4907887529654636
0.0376976914703846,0.348546042003231,0.3560177705977383,0.4907887529654636
0.03769254684448242,0.348546042003231,0.356421647819063,0.4907887529654636
0.03768724575638771,0.3487479806138934,0.356421647819063,0.4907887529654636
0.037684421986341476,0.3487479806138934,0.35662358642972536,0.4907887529654636
0.03768247738480568,0.34894991922455576,0.35662358642972536,0.4907887529654636
0.037661295384168625,0.34894991922455576,0.35722940226171246,0.4907887529654636
0.037637438625097275,0.34935379644588044,0.35722940226171246,0.4907887529654636
0.03760560601949692,0.34935379644588044,0.35803715670436187,0.4907887529654636
0.037605416029691696,0.3495557350565428,0.35803715670436187,0.4907887529654636
0.037599965929985046,0.3495557350565428,0.35823909531502424,0.4907887529654636
0.03759925067424774,0.34975767366720517,0.35823909531502424,0.4907887529654636
0.037550318986177444,0.34975767366720517,0.359248788368336,0.4907887529654636
0.03754309564828873,0.34995961227786754,0.359248788368336,0.4907887529654636
0.03751320391893387,0.34995961227786754,0.3598546042003231,0.4907887529654636
0.03750057518482208,0.35036348949919227,0.3598546042003231,0.4907887529654636
0.03746340423822403,0.35036348949919227,0.3600565428109855,0.4907887529654636
0.03743789345026016,0.35076736672051695,0.3600565428109855,0.4907887529654636
0.03743240609765053,0.35076736672051695,0.3602584814216478,0.4907887529654636
0.03742886334657669,0.3509693053311793,0.3602584814216478,0.4907887529654636
0.037426985800266266,0.3509693053311793,0.3606623586429725,0.4907887529654636
0.037392206490039825,0.3511712439418417,0.3606623586429725,0.4907887529654636
0.03736916929483414,0.3511712439418417,0.36106623586429726,0.4907887529654636
0.037368759512901306,0.35137318255250405,0.36106623586429726,0.4907887529654636
0.0373508483171463,0.35137318255250405,0.361470113085622,0.4907887529654636
0.03731071576476097,0.35218093699515346,0.361470113085622,0.4907887529654636
0.03729977831244469,0.35218093699515346,0.36187399030694667,0.4907887529654636
0.037274133414030075,0.3525848142164782,0.36187399030694667,0.4907887529654636
0.037273187190294266,0.3525848142164782,0.36207592891760904,0.4907887529654636
0.037269726395606995,0.35278675282714056,0.36207592891760904,0.4907887529654636
0.03726554661989212,0.35278675282714056,0.3622778675282714,0.4907887529654636
0.037259478121995926,0.3529886914378029,0.3622778675282714,0.4907887529654636
0.03723060339689255,0.3529886914378029,0.3628836833602585,0.4907887529654636
0.03721978887915611,0.3533925686591276,0.3628836833602585,0.4907887529654636
0.03718067705631256,0.3533925686591276,0.3638933764135703,0.4907887529654636
0.03717321157455444,0.35379644588045234,0.3638933764135703,0.4907887529654636
0.03714984655380249,0.35379644588045234,0.3644991922455573,0.4907887529654636
0.03712797537446022,0.3539983844911147,0.3644991922455573,0.4907887529654636
0.03712361678481102,0.3539983844911147,0.36490306946688206,0.4907887529654636
0.037120670080184937,0.35420032310177707,0.36490306946688206,0.4907887529654636
0.03709515929222107,0.35420032310177707,0.3653069466882068,0.4907887529654636
0.03707249462604523,0.35440226171243944,0.3653069466882068,0.4907887529654636
0.03700844570994377,0.35440226171243944,0.36591276252019383,0.4907887529654636
0.037004221230745316,0.3546042003231018,0.36591276252019383,0.4907887529654636
0.03700033947825432,0.3546042003231018,0.3661147011308562,0.4907887529654636
0.03697779402136803,0.3550080775444265,0.3661147011308562,0.4907887529654636
0.03694114089012146,0.3550080775444265,0.36651857835218093,0.4907887529654636
0.036916013807058334,0.3554119547657512,0.36651857835218093,0.4907887529654636
0.036892011761665344,0.3554119547657512,0.36712439418416803,0.4907887529654636
0.03686431050300598,0.3556138933764136,0.36712439418416803,0.4907887529654636
0.03682665899395943,0.3556138933764136,0.3677302100161551,0.4907887529654636
0.03679399937391281,0.3562197092084006,0.3677302100161551,0.4907887529654636
0.036779407411813736,0.3562197092084006,0.3681340872374798,0.4907887529654636
0.036763180047273636,0.35662358642972536,0.3681340872374798,0.4907887529654636
0.03674012050032616,0.35662358642972536,0.36873990306946686,0.4907887529654636
0.0367111898958683,0.3574313408723748,0.36873990306946686,0.4907887529654636
0.03670120611786842,0.3574313408723748,0.3691437802907916,0.4907887529654636
0.0366879366338253,0.3578352180936995,0.3691437802907916,0.4907887529654636
0.036683157086372375,0.3578352180936995,0.36934571890145396,0.4907887529654636
0.03668241947889328,0.35803715670436187,0.36934571890145396,0.4907887529654636
0.03667593002319336,0.35803715670436187,0.3695476575121163,0.4907887529654636
0.036657072603702545,0.3584410339256866,0.3695476575121163,0.4907887529654636
0.036654043942689896,0.3584410339256866,0.3697495961227787,0.4907887529654636
0.0366494245827198,0.35864297253634897,0.3697495961227787,0.4907887529654636
0.036573104560375214,0.35864297253634897,0.37035541195476573,0.4907887529654636
0.03656987473368645,0.35884491114701134,0.37035541195476573,0.4907887529654636
0.0365527868270874,0.35884491114701134,0.3705573505654281,0.4907887529654636
0.036533650010824203,0.35904684975767365,0.3705573505654281,0.4907887529654636
0.0365290492773056,0.35904684975767365,0.37075928917609047,0.4907887529654636
0.03651721403002739,0.359248788368336,0.37075928917609047,0.4907887529654636
0.036485034972429276,0.359248788368336,0.37096122778675283,0.4907887529654636
0.03648493438959122,0.3594507269789984,0.37096122778675283,0.4907887529654636
0.03647739812731743,0.3594507269789984,0.37136510500807757,0.4907887529654636
0.03647569939494133,0.35965266558966075,0.37136510500807757,0.4907887529654636
0.036433253437280655,0.35965266558966075,0.3719709208400646,0.4907887529654636
0.03643081709742546,0.3600565428109855,0.3719709208400646,0.4907887529654636
0.03642144054174423,0.3600565428109855,0.372172859450727,0.4907887529654636
0.03640810400247574,0.3602584814216478,0.372172859450727,0.4907887529654636
0.03639211878180504,0.3602584814216478,0.3729806138933764,0.4907887529654636
0.036348145455121994,0.361470113085622,0.3729806138933764,0.4907887529654636
0.0363285206258297,0.361470113085622,0.3733844911147011,0.4907887529654636
0.03632467985153198,0.3616720516962843,0.3733844911147011,0.4907887529654636
0.03630216419696808,0.3616720516962843,0.3739903069466882,0.4907887529654636
0.036288365721702576,0.36207592891760904,0.3739903069466882,0.4907887529654636
0.03627651184797287,0.36207592891760904,0.3743941841680129,0.4907887529654636
0.0362728126347065,0.3622778675282714,0.3743941841680129,0.4907887529654636
0.03625178709626198,0.3622778675282714,0.37479806138933763,0.4907887529654636
0.03624865785241127,0.36247980613893377,0.37479806138933763,0.4907887529654636
0.03624451905488968,0.36247980613893377,0.375,0.4907887529654636
0.036231186240911484,0.3628836833602585,0.375,0.4907887529654636
0.03621345013380051,0.3628836833602585,0.37540387722132473,0.4907887529654636
0.03612872585654259,0.364297253634895,0.37540387722132473,0.4907887529654636
0.036116041243076324,0.364297253634895,0.3756058158319871,0.4907887529654636
0.03610925376415253,0.3647011308562197,0.3756058158319871,0.4907887529654636
0.036109015345573425,0.3647011308562197,0.3758077544426494,0.4907887529654636
0.0361085906624794,0.36490306946688206,0.3758077544426494,0.4907887529654636
0.03609925135970116,0.36490306946688206,0.3764135702746365,0.4907887529654636
0.03609657660126686,0.3651050080775444,0.3764135702746365,0.4907887529654636
0.03608006238937378,0.3651050080775444,0.3772213247172859,0.4907887529654636
0.036074597388505936,0.36550888529886916,0.3772213247172859,0.4907887529654636
0.03607400879263878,0.36550888529886916,0.3774232633279483,0.4907887529654636
0.03606942668557167,0.3657108239095315,0.3774232633279483,0.4907887529654636
0.03606561943888664,0.3657108239095315,0.37762520193861066,0.4907887529654636
0.03605154901742935,0.3661147011308562,0.37762520193861066,0.4907887529654636
0.03605106472969055,0.3661147011308562,0.377827140549273,0.4907887529654636
0.036015477031469345,0.36631663974151857,0.377827140549273,0.4907887529654636
0.03600229322910309,0.36631663974151857,0.3784329563812601,0.4907887529654636
0.035939864814281464,0.3681340872374798,0.3784329563812601,0.4907887529654636
0.03593522682785988,0.3681340872374798,0.37863489499192243,0.4907887529654636
0.035931505262851715,0.36853796445880455,0.37863489499192243,0.4907887529654636
0.035909056663513184,0.36853796445880455,0.3788368336025848,0.4907887529654636
0.03590277582406998,0.36873990306946686,0.3788368336025848,0.4907887529654636
0.03590235486626625,0.36873990306946686,0.37903877221324717,0.4907887529654636
0.035866666585206985,0.3691437802907916,0.37903877221324717,0.4907887529654636
0.03582468256354332,0.3691437802907916,0.37964458804523427,0.4907887529654636
0.035823676735162735,0.36934571890145396,0.37964458804523427,0.4907887529654636
0.03582137078046799,0.36934571890145396,0.37984652665589663,0.4907887529654636
0.03582021966576576,0.3695476575121163,0.37984652665589663,0.4907887529654636
0.03581018000841141,0.3695476575121163,0.38004846526655894,0.4907887529654636
0.03576776012778282,0.37035541195476573,0.38004846526655894,0.4907887529654636
0.03576652705669403,0.37035541195476573,0.3802504038772213,0.4907887529654636
0.035761792212724686,0.37096122778675283,0.3802504038772213,0.4907887529654636
0.03576104715466499,0.37096122778675283,0.3804523424878837,0.4907887529654636
0.03574564307928085,0.3711631663974152,0.3804523424878837,0.4907887529654636
0.035722993314266205,0.3711631663974152,0.3808562197092084,0.4907887529654636
0.0357213094830513,0.37136510500807757,0.3808562197092084,0.4907887529654636
0.03571969270706177,0.37136510500807757,0.3810581583198708,0.4907887529654636
0.03571416065096855,0.3715670436187399,0.3810581583198708,0.4907887529654636
0.03570801392197609,0.3715670436187399,0.38126009693053314,0.4907887529654636
0.03570660203695297,0.37176898222940225,0.38126009693053314,0.4907887529654636
0.03566230088472366,0.37176898222940225,0.3818659127625202,0.4907887529654636
0.035630133002996445,0.3725767366720517,0.3818659127625202,0.4907887529654636
0.03562073037028313,0.3725767366720517,0.3824717285945073,0.4907887529654636
0.03561843931674957,0.3727786752827141,0.3824717285945073,0.4907887529654636
0.035602401942014694,0.3727786752827141,0.38267366720516965,0.4907887529654636
0.035593122243881226,0.3729806138933764,0.38267366720516965,0.4907887529654636
0.03558756038546562,0.3729806138933764,0.38287560581583197,0.4907887529654636
0.03558319807052612,0.37318255250403876,0.38287560581583197,0.4907887529654636
0.03557343780994415,0.37318255250403876,0.38307754442649433,0.4907887529654636
0.03556542471051216,0.3735864297253635,0.38307754442649433,0.4907887529654636
0.035561855882406235,0.3735864297253635,0.3832794830371567,0.4907887529654636
0.03553370386362076,0.37378836833602586,0.3832794830371567,0.4907887529654636
0.0355270579457283,0.37378836833602586,0.38348142164781907,0.4907887529654636
0.03551971912384033,0.3739903069466882,0.38348142164781907,0.4907887529654636
0.03551904112100601,0.3739903069466882,0.38368336025848143,0.4907887529654636
0.035515911877155304,0.3741922455573506,0.38368336025848143,0.4907887529654636
0.035497236996889114,0.3741922455573506,0.38408723747980617,0.4907887529654636
0.03548488765954971,0.37459612277867527,0.38408723747980617,0.4907887529654636
0.03546825796365738,0.37459612277867527,0.3842891760904685,0.4907887529654636
0.0354674756526947,0.37479806138933763,0.3842891760904685,0.4907887529654636
0.03545485809445381,0.37479806138933763,0.3846930533117932,0.4907887529654636
0.035430390387773514,0.3756058158319871,0.3846930533117932,0.4907887529654636
0.03543026000261307,0.3756058158319871,0.3848949919224556,0.4907887529654636
0.03542960062623024,0.3758077544426494,0.3848949919224556,0.4907887529654636
0.03541800379753113,0.3758077544426494,0.38509693053311794,0.4907887529654636
0.035390228033065796,0.37621163166397414,0.38509693053311794,0.4907887529654636
0.03534529358148575,0.37621163166397414,0.385702746365105,0.4907887529654636
0.035339925438165665,0.3764135702746365,0.385702746365105,0.4907887529654636
0.0353252999484539,0.3764135702746365,0.38590468497576735,0.4907887529654636
0.035323433578014374,0.3766155088852989,0.38590468497576735,0.4907887529654636
0.035300321877002716,0.3766155088852989,0.3869143780290792,0.4907887529654636
0.03529789298772812,0.37681744749596124,0.3869143780290792,0.4907887529654636
0.035294901579618454,0.37681744749596124,0.3871163166397415,0.4907887529654636
0.03528955951333046,0.3770193861066236,0.3871163166397415,0.4907887529654636
0.035287100821733475,0.3770193861066236,0.38731825525040386,0.4907887529654636
0.03527945652604103,0.3772213247172859,0.38731825525040386,0.4907887529654636
0.035254668444395065,0.3772213247172859,0.38792407108239096,0.4907887529654636
0.03524338826537132,0.3774232633279483,0.38792407108239096,0.4907887529654636
0.03524049371480942,0.3774232633279483,0.38812600969305333,0.4907887529654636
0.035225674510002136,0.3780290791599354,0.38812600969305333,0.4907887529654636
0.03522110730409622,0.3780290791599354,0.3883279483037157,0.4907887529654636
0.035218507051467896,0.37823101777059775,0.3883279483037157,0.4907887529654636
0.0352170430123806,0.37823101777059775,0.388529886914378,0.4907887529654636
0.035215165466070175,0.3784329563812601,0.388529886914378,0.4907887529654636
0.03517400100827217,0.3784329563812601,0.3893376413570275,0.4907887529654636
0.03515613451600075,0.37924071082390953,0.3893376413570275,0.4907887529654636
0.035155732184648514,0.37924071082390953,0.38953957996768984,0.4907887529654636
0.035138994455337524,0.37964458804523427,0.38953957996768984,0.4907887529654636
0.035138968378305435,0.37964458804523427,0.3897415185783522,0.4907887529654636
0.03513874113559723,0.37984652665589663,0.3897415185783522,0.4907887529654636
0.035137467086315155,0.37984652665589663,0.3899434571890145,0.4907887529654636
0.03511187434196472,0.3802504038772213,0.3899434571890145,0.4907887529654636
0.03509686514735222,0.3802504038772213,0.39034733441033925,0.4907887529654636
0.035079870373010635,0.3804523424878837,0.39034733441033925,0.4907887529654636
0.035076890140771866,0.3804523424878837,0.3905492730210016,0.4907887529654636
0.03506231680512428,0.38065428109854604,0.3905492730210016,0.4907887529654636
0.03505541384220123,0.38065428109854604,0.39095315024232635,0.4907887529654636
0.035050779581069946,0.3808562197092084,0.39095315024232635,0.4907887529654636
0.03502729907631874,0.3808562197092084,0.39135702746365103,0.4907887529654636
0.03502661734819412,0.3810581583198708,0.39135702746365103,0.4907887529654636
0.035018663853406906,0.3810581583198708,0.3915589660743134,0.4907887529654636
0.0349796861410141,0.38206785137318255,0.3915589660743134,0.4907887529654636
0.03494210168719292,0.38206785137318255,0.39176090468497576,0.4907887529654636
0.0349406972527504,0.3822697899838449,0.39176090468497576,0.4907887529654636
0.03493545949459076,0.3822697899838449,0.3921647819063005,0.4907887529654636
0.03492593392729759,0.38267366720516965,0.3921647819063005,0.4907887529654636
0.03491963446140289,0.38267366720516965,0.39236672051696286,0.4907887529654636
0.034911658614873886,0.38307754442649433,0.39236672051696286,0.4907887529654636
0.03490886464715004,0.38307754442649433,0.3925686591276252,0.4907887529654636
0.03489692136645317,0.38368336025848143,0.3925686591276252,0.4907887529654636
0.03489474579691887,0.38368336025848143,0.39277059773828754,0.4907887529654636
0.03487936034798622,0.3838852988691438,0.39277059773828754,0.4907887529654636
0.0348539724946022,0.3838852988691438,0.393578352180937,0.4907887529654636
0.034843623638153076,0.38408723747980617,0.393578352180937,0.4907887529654636
0.03484188765287399,0.38408723747980617,0.3937802907915994,0.4907887529654636
0.03482987359166145,0.3848949919224556,0.3937802907915994,0.4907887529654636
0.034801919013261795,0.3848949919224556,0.3943861066235864,0.4907887529654636
0.03478921949863434,0.38509693053311794,0.3943861066235864,0.4907887529654636
0.03478159382939339,0.38509693053311794,0.3945880452342488,0.4907887529654636
0.03475826606154442,0.38590468497576735,0.3945880452342488,0.4907887529654636
0.034758202731609344,0.38590468497576735,0.39478998384491115,0.4907887529654636
0.03475743532180786,0.3861066235864297,0.39478998384491115,0.4907887529654636
0.03467857465147972,0.3861066235864297,0.3966074313408724,0.4907887529654636
0.03463417664170265,0.38731825525040386,0.3966074313408724,0.4907887529654636
0.0345952995121479,0.38731825525040386,0.3970113085621971,0.4907887529654636
0.03457612916827202,0.38812600969305333,0.3970113085621971,0.4907887529654636
0.034575846046209335,0.38812600969305333,0.39721324717285944,0.4907887529654636
0.03456541523337364,0.388529886914378,0.39721324717285944,0.4907887529654636
0.03455336391925812,0.388529886914378,0.3974151857835218,0.4907887529654636
0.03454789146780968,0.3887318255250404,0.3974151857835218,0.4907887529654636
0.03444863110780716,0.3887318255250404,0.39923263327948305,0.4907887529654636
0.03443607687950134,0.3891357027463651,0.39923263327948305,0.4907887529654636
0.03443384915590286,0.3891357027463651,0.3994345718901454,0.4907887529654636
0.03443128988146782,0.38953957996768984,0.3994345718901454,0.4907887529654636
0.03442087769508362,0.38953957996768984,0.39963651050080773,0.4907887529654636
0.034374091774225235,0.3901453957996769,0.39963651050080773,0.4907887529654636
0.034357789903879166,0.3901453957996769,0.40024232633279483,0.4907887529654636
0.03434135392308235,0.390751211631664,0.40024232633279483,0.4907887529654636
0.03433319553732872,0.390751211631664,0.40064620355411956,0.4907887529654636
0.03432244434952736,0.39095315024232635,0.40064620355411956,0.4907887529654636
0.034311894327402115,0.39095315024232635,0.40105008077544424,0.4907887529654636
0.034262873232364655,0.39196284329563813,0.40105008077544424,0.4907887529654636
0.034249018877744675,0.39196284329563813,0.40165589660743134,0.4907887529654636
0.034226808696985245,0.3921647819063005,0.40165589660743134,0.4907887529654636
0.03422609344124794,0.3921647819063005,0.4018578352180937,0.4907887529654636
0.034225571900606155,0.39236672051696286,0.4018578352180937,0.4907887529654636
0.03420494869351387,0.39236672051696286,0.4020597738287561,0.4907887529654636
0.03418593108654022,0.39277059773828754,0.4020597738287561,0.4907887529654636
0.03417888656258583,0.39277059773828754,0.40226171243941844,0.4907887529654636
0.034177228808403015,0.3929725363489499,0.40226171243941844,0.4907887529654636
0.034173477441072464,0.3929725363489499,0.40246365105008075,0.4907887529654636
0.03414580598473549,0.3931744749596123,0.40246365105008075,0.4907887529654636
0.034141648560762405,0.3931744749596123,0.4026655896607431,0.4907887529654636
0.03413885831832886,0.39337641357027464,0.4026655896607431,0.4907887529654636
0.03413601219654083,0.39337641357027464,0.4028675282714055,0.4907887529654636
0.0341203399002552,0.3939822294022617,0.4028675282714055,0.4907887529654636
0.03411372750997543,0.3939822294022617,0.4032714054927302,0.4907887529654636
0.03409240394830704,0.39418416801292405,0.4032714054927302,0.4907887529654636
0.03408271446824074,0.39418416801292405,0.40367528271405495,0.4907887529654636
0.03402803838253021,0.3953957996768982,0.40367528271405495,0.4907887529654636
0.03402365744113922,0.3953957996768982,0.40387722132471726,0.4907887529654636
0.03401092439889908,0.39559773828756056,0.40387722132471726,0.4907887529654636
0.0340021587908268,0.39559773828756056,0.40407915993537963,0.4907887529654636
0.0339478924870491,0.39640549273021003,0.40407915993537963,0.4907887529654636
0.03391946852207184,0.39640549273021003,0.4048869143780291,0.4907887529654636
0.033911287784576416,0.3966074313408724,0.4048869143780291,0.4907887529654636
0.033904779702425,0.3966074313408724,0.40508885298869146,0.4907887529654636
0.03388124704360962,0.3970113085621971,0.40508885298869146,0.4907887529654636
0.033873431384563446,0.3970113085621971,0.40549273021001614,0.4907887529654636
0.03387158364057541,0.39721324717285944,0.40549273021001614,0.4907887529654636
0.033868372440338135,0.39721324717285944,0.4056946688206785,0.4907887529654636
0.0338570699095726,0.3974151857835218,0.4056946688206785,0.4907887529654636
0.03379112482070923,0.3974151857835218,0.40690630048465265,0.4907887529654636
0.03376457840204239,0.3980210016155089,0.40690630048465265,0.4907887529654636
0.033733684569597244,0.3980210016155089,0.4073101777059774,0.4907887529654636
0.03369004651904106,0.3982229402261712,0.4073101777059774,0.4907887529654636
0.033669210970401764,0.3982229402261712,0.4077140549273021,0.4907887529654636
0.03366618975996971,0.3984248788368336,0.4077140549273021,0.4907887529654636
0.033641789108514786,0.3984248788368336,0.40831987075928916,0.4907887529654636
0.03362990543246269,0.39862681744749595,0.40831987075928916,0.4907887529654636
0.03360044211149216,0.39862681744749595,0.4085218093699515,0.4907887529654636
0.03359292075037956,0.3988287560581583,0.4085218093699515,0.4907887529654636
0.033585481345653534,0.3988287560581583,0.40892568659127626,0.4907887529654636
0.03352430835366249,0.40024232633279483,0.40892568659127626,0.4907887529654636
0.033513568341732025,0.40024232633279483,0.409329563812601,0.4907887529654636
0.03350724279880524,0.40064620355411956,0.409329563812601,0.4907887529654636
0.03349790349602699,0.40064620355411956,0.4095315024232633,0.4907887529654636
0.03349097818136215,0.40105008077544424,0.4095315024232633,0.4907887529654636
0.033457037061452866,0.40105008077544424,0.40993537964458804,0.4907887529654636
0.03342488035559654,0.4018578352180937,0.40993537964458804,0.4907887529654636
0.033396780490875244,0.4018578352180937,0.4109450726978998,0.4907887529654636
0.03338326886296272,0.4020597738287561,0.4109450726978998,0.4907887529654636
0.03337390720844269,0.4020597738287561,0.4117528271405493,0.4907887529654636
0.03335870802402496,0.40226171243941844,0.4117528271405493,0.4907887529654636
0.03333832323551178,0.40226171243941844,0.41195476575121165,0.4907887529654636
0.033325616270303726,0.40246365105008075,0.41195476575121165,0.4907887529654636
0.03331833705306053,0.40246365105008075,0.412156704361874,0.4907887529654636
0.03331571817398071,0.4026655896607431,0.412156704361874,0.4907887529654636
0.033314913511276245,0.4026655896607431,0.4123586429725363,0.4907887529654636
0.03331135958433151,0.4028675282714055,0.4123586429725363,0.4907887529654636
0.03329301252961159,0.4028675282714055,0.4129644588045234,0.4907887529654636
0.03328508511185646,0.40306946688206785,0.4129644588045234,0.4907887529654636
0.03326042741537094,0.40306946688206785,0.4135702746365105,0.4907887529654636
0.03325304388999939,0.4034733441033926,0.4135702746365105,0.4907887529654636
0.0332208052277565,0.4034733441033926,0.41377221324717284,0.4907887529654636
0.033210042864084244,0.40367528271405495,0.41377221324717284,0.4907887529654636
0.0331726148724556,0.40367528271405495,0.4153877221324717,0.4907887529654636
0.03315142169594765,0.404281098546042,0.4153877221324717,0.4907887529654636
0.0331462100148201,0.404281098546042,0.4155896607431341,0.4907887529654636
0.033137012273073196,0.40448303715670436,0.4155896607431341,0.4907887529654636
0.03311672806739807,0.40448303715670436,0.4159935379644588,0.4907887529654636
0.03310125321149826,0.40508885298869146,0.4159935379644588,0.4907887529654636
0.03309435769915581,0.40508885298869146,0.4161954765751212,0.4907887529654636
0.03308023512363434,0.40549273021001614,0.4161954765751212,0.4907887529654636
0.03307441249489784,0.40549273021001614,0.41639741518578355,0.4907887529654636
0.03307396546006203,0.4056946688206785,0.41639741518578355,0.4907887529654636
0.03304196149110794,0.4056946688206785,0.41720516962843296,0.4907887529654636
0.033037785440683365,0.4058966074313409,0.41720516962843296,0.4907887529654636
0.03301974758505821,0.4058966074313409,0.41781098546042006,0.4907887529654636
0.03300492838025093,0.40650242326332797,0.41781098546042006,0.4907887529654636
0.03299596533179283,0.40650242326332797,0.4184168012924071,0.4907887529654636
0.03294999524950981,0.40751211631663975,0.4184168012924071,0.4907887529654636
0.0329488106071949,0.40751211631663975,0.41861873990306947,0.4907887529654636
0.032932765781879425,0.4079159935379645,0.41861873990306947,0.4907887529654636
0.032929785549640656,0.4079159935379645,0.41882067851373184,0.4907887529654636
0.03291499987244606,0.4085218093699515,0.41882067851373184,0.4907887529654636
0.03290773928165436,0.4085218093699515,0.4190226171243942,0.4907887529654636
0.032897669821977615,0.4087237479806139,0.4190226171243942,0.4907887529654636
0.032867204397916794,0.4087237479806139,0.4194264943457189,0.4907887529654636
0.03284759819507599,0.4091276252019386,0.4194264943457189,0.4907887529654636
0.03284526616334915,0.4091276252019386,0.41962843295638125,0.4907887529654636
0.032829754054546356,0.40973344103392567,0.41962843295638125,0.4907887529654636
0.032826341688632965,0.40973344103392567,0.4198303715670436,0.4907887529654636
0.03280530869960785,0.40993537964458804,0.4198303715670436,0.4907887529654636
0.0327877439558506,0.40993537964458804,0.42023424878836835,0.4907887529654636
0.03277231380343437,0.4101373182552504,0.42023424878836835,0.4907887529654636
0.03275381028652191,0.4101373182552504,0.4204361873990307,0.4907887529654636
0.032745469361543655,0.41054119547657514,0.4204361873990307,0.4907887529654636
0.03274489566683769,0.41054119547657514,0.4206381260096931,0.4907887529654636
0.03271651640534401,0.4107431340872375,0.4206381260096931,0.4907887529654636
0.03266395628452301,0.4107431340872375,0.4222536348949919,0.4907887529654636
0.03266216441988945,0.4109450726978998,0.4222536348949919,0.4907887529654636
0.03263803943991661,0.4109450726978998,0.422859450726979,0.4907887529654636
0.03262336552143097,0.41134894991922455,0.422859450726979,0.4907887529654636
0.03262299671769142,0.41134894991922455,0.42306138933764137,0.4907887529654636
0.03262253850698471,0.4115508885298869,0.42306138933764137,0.4907887529654636
0.032603297382593155,0.4115508885298869,0.4238691437802908,0.4907887529654636
0.03260041028261185,0.4117528271405493,0.4238691437802908,0.4907887529654636
0.032594434916973114,0.4117528271405493,0.4242730210016155,0.4907887529654636
0.03257834166288376,0.412156704361874,0.4242730210016155,0.4907887529654636
0.03257405757904053,0.412156704361874,0.4244749596122779,0.4907887529654636
0.032564908266067505,0.4123586429725363,0.4244749596122779,0.4907887529654636
0.032552942633628845,0.4123586429725363,0.42467689822294025,0.4907887529654636
0.032524630427360535,0.4125605815831987,0.42467689822294025,0.4907887529654636
0.03252236172556877,0.4125605815831987,0.42487883683360256,0.4907887529654636
0.03250136598944664,0.41336833602584816,0.42487883683360256,0.4907887529654636
0.03249996900558472,0.41336833602584816,0.4250807754442649,0.4907887529654636
0.032478608191013336,0.41377221324717284,0.4250807754442649,0.4907887529654636
0.032468415796756744,0.41377221324717284,0.4252827140549273,0.4907887529654636
0.032455526292324066,0.4139741518578352,0.4252827140549273,0.4907887529654636
0.03243919834494591,0.4139741518578352,0.42548465266558966,0.4907887529654636
0.0324215330183506,0.41417609046849757,0.42548465266558966,0.4907887529654636
0.032410502433776855,0.41417609046849757,0.4258885298869144,0.4907887529654636
0.03238767758011818,0.4145799676898223,0.4258885298869144,0.4907887529654636
0.032383330166339874,0.4145799676898223,0.42609046849757676,0.4907887529654636
0.03238179162144661,0.41478190630048467,0.42609046849757676,0.4907887529654636
0.032378483563661575,0.41478190630048467,0.42629240710823907,0.4907887529654636
0.032366152852773666,0.41518578352180935,0.42629240710823907,0.4907887529654636
0.032319702208042145,0.41518578352180935,0.4273021001615509,0.4907887529654636
0.03231465443968773,0.4153877221324717,0.4273021001615509,0.4907887529654636
0.03227739781141281,0.4153877221324717,0.4277059773828756,0.4907887529654636
0.03226977214217186,0.4155896607431341,0.4277059773828756,0.4907887529654636
0.03225211054086685,0.4155896607431341,0.42790791599353795,0.4907887529654636
0.03224454075098038,0.41579159935379645,0.42790791599353795,0.4907887529654636
0.03221582993865013,0.41579159935379645,0.42851373182552505,0.4907887529654636
0.03221126273274422,0.4161954765751212,0.42851373182552505,0.4907887529654636
0.03221028670668602,0.4161954765751212,0.4287156704361874,0.4907887529654636
0.0321824736893177,0.4168012924071082,0.4287156704361874,0.4907887529654636
0.03217760846018791,0.4168012924071082,0.4289176090468498,0.4907887529654636
0.032169975340366364,0.4170032310177706,0.4289176090468498,0.4907887529654636
0.03216491639614105,0.4170032310177706,0.4291195476575121,0.4907887529654636
0.0321434885263443,0.4174071082390953,0.4291195476575121,0.4907887529654636
0.032117944210767746,0.4174071082390953,0.42992730210016156,0.4907887529654636
0.03209748864173889,0.41781098546042006,0.42992730210016156,0.4907887529654636
0.032080672681331635,0.41781098546042006,0.4303311793214863,0.4907887529654636
0.03207097947597504,0.41801292407108237,0.4303311793214863,0.4907887529654636
0.03204403072595596,0.41801292407108237,0.43073505654281097,0.4907887529654636
0.0320378802716732,0.41821486268174474,0.43073505654281097,0.4907887529654636
0.03200314939022064,0.41821486268174474,0.43093699515347333,0.4907887529654636
0.031964369118213654,0.41861873990306947,0.43093699515347333,0.4907887529654636
0.03195029869675636,0.41861873990306947,0.43154281098546043,0.4907887529654636
0.03193286433815956,0.4190226171243942,0.43154281098546043,0.4907887529654636
0.03191884234547615,0.4190226171243942,0.4319466882067851,0.4907887529654636
0.03189465031027794,0.4198303715670436,0.4319466882067851,0.4907887529654636
0.031889770179986954,0.4198303715670436,0.4321486268174475,0.4907887529654636
0.03188956156373024,0.420032310177706,0.4321486268174475,0.4907887529654636
0.031883008778095245,0.420032310177706,0.43235056542810985,0.4907887529654636
0.031866006553173065,0.4204361873990307,0.43235056542810985,0.4907887529654636
0.03183425962924957,0.4204361873990307,0.4333602584814216,0.4907887529654636
0.031830012798309326,0.4206381260096931,0.4333602584814216,0.4907887529654636
0.03180330619215965,0.4206381260096931,0.4345718901453958,0.4907887529654636
0.031801894307136536,0.42104200323101776,0.4345718901453958,0.4907887529654636
0.03180032968521118,0.42104200323101776,0.43477382875605813,0.4907887529654636
0.031793441623449326,0.4212439418416801,0.43477382875605813,0.4907887529654636
0.03173258155584335,0.4212439418416801,0.436389337641357,0.4907887529654636
0.03172319754958153,0.4214458804523425,0.436389337641357,0.4907887529654636
0.03171826899051666,0.4214458804523425,0.4365912762520194,0.4907887529654636
0.031713418662548065,0.4218497576736672,0.4365912762520194,0.4907887529654636
0.031702250242233276,0.4218497576736672,0.4369951534733441,0.4907887529654636
0.03170013055205345,0.42205169628432954,0.4369951534733441,0.4907887529654636
0.031690746545791626,0.42205169628432954,0.4371970920840065,0.4907887529654636
0.031680334359407425,0.4222536348949919,0.4371970920840065,0.4907887529654636
0.03163740038871765,0.4222536348949919,0.43760096930533116,0.4907887529654636
0.03162968531250954,0.42245557350565427,0.43760096930533116,0.4907887529654636
0.03162696957588196,0.42245557350565427,0.4378029079159935,0.4907887529654636
0.03161248564720154,0.42306138933764137,0.4378029079159935,0.4907887529654636
0.03160938248038292,0.42306138933764137,0.4380048465266559,0.4907887529654636
0.03160861134529114,0.42326332794830374,0.4380048465266559,0.4907887529654636
0.0315936803817749,0.42326332794830374,0.43820678513731826,0.4907887529654636
0.03159283101558685,0.42346526655896605,0.43820678513731826,0.4907887529654636
0.031580157577991486,0.42346526655896605,0.438610662358643,0.4907887529654636
0.0315680205821991,0.42407108239095315,0.438610662358643,0.4907887529654636
0.0315597765147686,0.42407108239095315,0.43921647819063003,0.4907887529654636
0.031525369733572006,0.4250807754442649,0.43921647819063003,0.4907887529654636
0.03149811923503876,0.4250807754442649,0.43982229402261713,0.4907887529654636
0.031498078256845474,0.4252827140549273,0.43982229402261713,0.4907887529654636
0.03149772807955742,0.4252827140549273,0.4400242326332795,0.4907887529654636
0.03147617727518082,0.425686591276252,0.4400242326332795,0.4907887529654636
0.0314737930893898,0.425686591276252,0.4404281098546042,0.4907887529654636
0.0314636155962944,0.4258885298869144,0.4404281098546042,0.4907887529654636
0.03140699118375778,0.4258885298869144,0.44123586429725364,0.4907887529654636
0.03138742968440056,0.42609046849757676,0.44123586429725364,0.4907887529654636
0.031373266130685806,0.42609046849757676,0.4416397415185784,0.4907887529654636
0.03134685754776001,0.42649434571890144,0.4416397415185784,0.4907887529654636
0.03134683892130852,0.42649434571890144,0.4418416801292407,0.4907887529654636
0.031332239508628845,0.42689822294022617,0.4418416801292407,0.4907887529654636
0.03132767975330353,0.42689822294022617,0.44204361873990305,0.4907887529654636
0.031324151903390884,0.42710016155088854,0.44204361873990305,0.4907887529654636
0.031279776245355606,0.42710016155088854,0.4428513731825525,0.4907887529654636
0.031255997717380524,0.4273021001615509,0.4428513731825525,0.4907887529654636
0.031255029141902924,0.4273021001615509,0.4430533117932149,0.4907887529654636
0.031244944781064987,0.42750403877221327,0.4430533117932149,0.4907887529654636
0.031243033707141876,0.42750403877221327,0.4432552504038772,0.4907887529654636
0.031240928918123245,0.4277059773828756,0.4432552504038772,0.4907887529654636
0.031237367540597916,0.4277059773828756,0.44345718901453957,0.4907887529654636
0.03121686540544033,0.4283117932148627,0.44345718901453957,0.4907887529654636
0.0312039852142334,0.4283117932148627,0.4438610662358643,0.4907887529654636
0.031200462952256203,0.42851373182552505,0.4438610662358643,0.4907887529654636
0.03119621053338051,0.42851373182552505,0.44406300484652667,0.4907887529654636
0.03118910826742649,0.4287156704361874,0.44406300484652667,0.4907887529654636
0.031177710741758347,0.4287156704361874,0.44426494345718903,0.4907887529654636
0.031170044094324112,0.4289176090468498,0.44426494345718903,0.4907887529654636
0.031139127910137177,0.4289176090468498,0.4446688206785137,0.4907887529654636
0.03112117201089859,0.4291195476575121,0.4446688206785137,0.4907887529654636
0.031081853434443474,0.4291195476575121,0.4452746365105008,0.4907887529654636
0.031065143644809723,0.4295234248788368,0.4452746365105008,0.4907887529654636
0.031048480421304703,0.4295234248788368,0.4454765751211632,0.4907887529654636
0.03104650415480137,0.4297253634894992,0.4454765751211632,0.4907887529654636
0.030992722138762474,0.4297253634894992,0.4458804523424879,0.4907887529654636
0.030989116057753563,0.42992730210016156,0.4458804523424879,0.4907887529654636
0.030958503484725952,0.42992730210016156,0.4460823909531502,0.4907887529654636
0.03095691278576851,0.4301292407108239,0.4460823909531502,0.4907887529654636
0.030941886827349663,0.4301292407108239,0.44709208400646205,0.4907887529654636
0.030940938740968704,0.4303311793214863,0.44709208400646205,0.4907887529654636
0.030939126387238503,0.4303311793214863,0.4472940226171244,0.4907887529654636
0.030926581472158432,0.43093699515347333,0.4472940226171244,0.4907887529654636
0.03089098446071148,0.43093699515347333,0.44850565428109856,0.4907887529654636
0.030888482928276062,0.4311389337641357,0.44850565428109856,0.4907887529654636
0.030879415571689606,0.4311389337641357,0.44890953150242324,0.4907887529654636
0.030873088166117668,0.43154281098546043,0.44890953150242324,0.4907887529654636
0.030867842957377434,0.43154281098546043,0.4491114701130856,0.4907887529654636
0.03085756115615368,0.4321486268174475,0.4491114701130856,0.4907887529654636
0.030814891681075096,0.4321486268174475,0.45012116316639744,0.4907887529654636
0.030784159898757935,0.4325525040387722,0.45012116316639744,0.4907887529654636
0.0307657141238451,0.4325525040387722,0.4505250403877221,0.4907887529654636
0.030716335400938988,0.4339660743134087,0.4505250403877221,0.4907887529654636
0.030695470049977303,0.4339660743134087,0.4511308562197092,0.4907887529654636
0.030695052817463875,0.4341680129240711,0.4511308562197092,0.4907887529654636
0.030685236677527428,0.4341680129240711,0.4513327948303716,0.4907887529654636
0.03068421594798565,0.43436995153473346,0.4513327948303716,0.4907887529654636
0.030684128403663635,0.43436995153473346,0.45153473344103395,0.4907887529654636
0.030662303790450096,0.43477382875605813,0.45153473344103395,0.4907887529654636
0.03065534681081772,0.43477382875605813,0.45193861066235863,0.4907887529654636
0.030636031180620193,0.43578352180936997,0.45193861066235863,0.4907887529654636
0.030605006963014603,0.43578352180936997,0.45234248788368336,0.4907887529654636
0.030597269535064697,0.43618739903069464,0.45234248788368336,0.4907887529654636
0.030585497617721558,0.43618739903069464,0.4527463651050081,0.4907887529654636
0.030583249405026436,0.436389337641357,0.4527463651050081,0.4907887529654636
0.030581941828131676,0.436389337641357,0.45294830371567046,0.4907887529654636
0.03057745285332203,0.4365912762520194,0.45294830371567046,0.4907887529654636
0.03057493455708027,0.4365912762520194,0.45335218093699514,0.4907887529654636
0.030570566654205322,0.43679321486268174,0.45335218093699514,0.4907887529654636
0.030569428578019142,0.43679321486268174,0.4535541195476575,0.4907887529654636
0.030558407306671143,0.4369951534733441,0.4535541195476575,0.4907887529654636
0.030556311830878258,0.4369951534733441,0.4537560581583199,0.4907887529654636
0.030545108020305634,0.43760096930533116,0.4537560581583199,0.4907887529654636
0.030527763068675995,0.43760096930533116,0.4541599353796446,0.4907887529654636
0.030523955821990967,0.4380048465266559,0.4541599353796446,0.4907887529654636
0.03049294464290142,0.4380048465266559,0.4543618739903069,0.4907887529654636
0.030483832582831383,0.4384087237479806,0.4543618739903069,0.4907887529654636
0.030466394498944283,0.4384087237479806,0.45476575121163165,0.4907887529654636
0.03046135976910591,0.438610662358643,0.45476575121163165,0.4907887529654636
0.030427318066358566,0.438610662358643,0.45537156704361875,0.4907887529654636
0.03041781298816204,0.43901453957996767,0.45537156704361875,0.4907887529654636
0.030408352613449097,0.43901453957996767,0.4555735056542811,0.4907887529654636
0.030385520309209824,0.4394184168012924,0.4555735056542811,0.4907887529654636
0.030380377545952797,0.4394184168012924,0.45577544426494343,0.4907887529654636
0.030343396589159966,0.4404281098546042,0.45577544426494343,0.4907887529654636
0.030343150720000267,0.4404281098546042,0.4559773828756058,0.4907887529654636
0.030287815257906914,0.4422455573505654,0.4559773828756058,0.4907887529654636
0.030257683247327805,0.4422455573505654,0.4565831987075929,0.4907887529654636
0.030248058959841728,0.44264943457189015,0.4565831987075929,0.4907887529654636
0.030240753665566444,0.44264943457189015,0.45678513731825526,0.4907887529654636
0.03019820712506771,0.44406300484652667,0.45678513731825526,0.4907887529654636
0.03019379824399948,0.44406300484652667,0.45698707592891763,0.4907887529654636
0.03018639050424099,0.44426494345718903,0.45698707592891763,0.4907887529654636
0.030175860971212387,0.44426494345718903,0.4573909531502423,0.4907887529654636
0.03014458157122135,0.4452746365105008,0.4573909531502423,0.4907887529654636
0.03013141267001629,0.4452746365105008,0.4575928917609047,0.4907887529654636
0.030126607045531273,0.4454765751211632,0.4575928917609047,0.4907887529654636
0.030089549720287323,0.4454765751211632,0.4581987075928918,0.4907887529654636
0.030086878687143326,0.4460823909531502,0.4581987075928918,0.4907887529654636
0.030071405693888664,0.4460823909531502,0.45840064620355414,0.4907887529654636
0.030071118846535683,0.4462843295638126,0.45840064620355414,0.4907887529654636
0.030059851706027985,0.4462843295638126,0.45860258481421645,0.4907887529654636
0.030045906081795692,0.4466882067851373,0.45860258481421645,0.4907887529654636
0.03003101423382759,0.4466882067851373,0.4594103392568659,0.4907887529654636
0.030029991641640663,0.44709208400646205,0.4594103392568659,0.4907887529654636
0.03002818301320076,0.44709208400646205,0.4596122778675283,0.4907887529654636
0.03001691773533821,0.4472940226171244,0.4596122778675283,0.4907887529654636
0.030008496716618538,0.4472940226171244,0.46001615508885296,0.4907887529654636
0.030001116916537285,0.44789983844911146,0.46001615508885296,0.4907887529654636
0.0299989040941,0.44789983844911146,0.46021809369951533,0.4907887529654636
0.029990391805768013,0.4483037156704362,0.46021809369951533,0.4907887529654636
0.029990097507834435,0.4483037156704362,0.4604200323101777,0.4907887529654636
0.02999000810086727,0.44850565428109856,0.4604200323101777,0.4907887529654636
0.02998368628323078,0.44850565428109856,0.46062197092084006,0.4907887529654636
0.029982468113303185,0.44870759289176093,0.46062197092084006,0.4907887529654636
0.029972484335303307,0.44870759289176093,0.46122778675282716,0.4907887529654636
0.029962673783302307,0.4491114701130856,0.46122778675282716,0.4907887529654636
0.029956739395856857,0.4491114701130856,0.46163166397415184,0.4907887529654636
0.029956253245472908,0.449313408723748,0.46163166397415184,0.4907887529654636
0.029949650168418884,0.449313408723748,0.4620355411954766,0.4907887529654636
0.0299490075558424,0.44951534733441034,0.4620355411954766,0.4907887529654636
0.02992958016693592,0.44951534733441034,0.46223747980613894,0.4907887529654636
0.02991602197289467,0.4497172859450727,0.46223747980613894,0.4907887529654636
0.029909256845712662,0.4497172859450727,0.4624394184168013,0.4907887529654636
0.029907358810305595,0.4499192245557351,0.4624394184168013,0.4907887529654636
0.029906410723924637,0.4499192245557351,0.4626413570274637,0.4907887529654636
0.029904967173933983,0.45012116316639744,0.4626413570274637,0.4907887529654636
0.029894419014453888,0.45012116316639744,0.4632471728594507,0.4907887529654636
0.02989317663013935,0.45032310177705975,0.4632471728594507,0.4907887529654636
0.029882824048399925,0.45032310177705975,0.46365105008077545,0.4907887529654636
0.029881460592150688,0.4505250403877221,0.46365105008077545,0.4907887529654636
0.029877277091145515,0.4505250403877221,0.4638529886914378,0.4907887529654636
0.029872111976146698,0.4507269789983845,0.4638529886914378,0.4907887529654636
0.029863936826586723,0.4507269789983845,0.46445880452342486,0.4907887529654636
0.02985098399221897,0.45153473344103395,0.46445880452342486,0.4907887529654636
0.029842447489500046,0.45153473344103395,0.46506462035541196,0.4907887529654636
0.029833003878593445,0.452140549273021,0.46506462035541196,0.4907887529654636
0.02982836216688156,0.452140549273021,0.46526655896607433,0.4907887529654636
0.029819423332810402,0.45234248788368336,0.46526655896607433,0.4907887529654636
0.029817810282111168,0.45234248788368336,0.465670436187399,0.4907887529654636
0.029816312715411186,0.45254442649434573,0.465670436187399,0.4907887529654636
0.029802875593304634,0.45254442649434573,0.4662762520193861,0.4907887529654636
0.02978963777422905,0.45294830371567046,0.4662762520193861,0.4907887529654636
0.029787402600049973,0.45294830371567046,0.46668012924071084,0.4907887529654636
0.029762616381049156,0.4537560581583199,0.46668012924071084,0.4907887529654636
0.02975591830909252,0.4537560581583199,0.4668820678513732,0.4907887529654636
0.029754551127552986,0.45395799676898224,0.4668820678513732,0.4907887529654636
0.029753077775239944,0.45395799676898224,0.4670840064620355,0.4907887529654636
0.029745398089289665,0.4543618739903069,0.4670840064620355,0.4907887529654636
0.02974037453532219,0.4543618739903069,0.4672859450726979,0.4907887529654636
0.029717426747083664,0.454967689822294,0.4672859450726979,0.4907887529654636
0.02971538156270981,0.454967689822294,0.46748788368336025,0.4907887529654636
0.029701437801122665,0.4551696284329564,0.46748788368336025,0.4907887529654636
0.029661640524864197,0.4551696284329564,0.46849757673667203,0.4907887529654636
0.029654767364263535,0.4555735056542811,0.46849757673667203,0.4907887529654636
0.02962774597108364,0.4555735056542811,0.46890145395799676,0.4907887529654636
0.029575856402516365,0.4565831987075929,0.46890145395799676,0.4907887529654636
0.029560916125774384,0.4565831987075929,0.4693053311793215,0.4907887529654636
0.029551107436418533,0.45698707592891763,0.4693053311793215,0.4907887529654636
0.02954811044037342,0.45698707592891763,0.46950726978998386,0.4907887529654636
0.029535584151744843,0.45718901453957994,0.46950726978998386,0.4907887529654636
0.029511980712413788,0.45718901453957994,0.46991114701130854,0.4907887529654636
0.02948438562452793,0.4579967689822294,0.46991114701130854,0.4907887529654636
0.029476216062903404,0.4579967689822294,0.4701130856219709,0.4907887529654636
0.029470080509781837,0.45840064620355414,0.4701130856219709,0.4907887529654636
0.02946455217897892,0.45840064620355414,0.47031502423263327,0.4907887529654636
0.029461350291967392,0.45860258481421645,0.47031502423263327,0.4907887529654636
0.029454700648784637,0.45860258481421645,0.47051696284329564,0.4907887529654636
0.029438776895403862,0.4590064620355412,0.47051696284329564,0.4907887529654636
0.02943815290927887,0.4590064620355412,0.47092084006462037,0.4907887529654636
0.029424937441945076,0.45920840064620355,0.47092084006462037,0.4907887529654636
0.02941971644759178,0.45920840064620355,0.47112277867528274,0.4907887529654636
0.029418017715215683,0.4594103392568659,0.47112277867528274,0.4907887529654636
0.02941163070499897,0.4594103392568659,0.47132471728594505,0.4907887529654636
0.029396167024970055,0.45981421647819065,0.47132471728594505,0.4907887529654636
0.029359212145209312,0.45981421647819065,0.47193053311793215,0.4907887529654636
0.029337773099541664,0.46082390953150243,0.47193053311793215,0.4907887529654636
0.029325971379876137,0.46082390953150243,0.4723344103392569,0.4907887529654636
0.029325807467103004,0.4610258481421648,0.4723344103392569,0.4907887529654636
0.029310526326298714,0.4610258481421648,0.47253634894991925,0.4907887529654636
0.02928735688328743,0.46122778675282716,0.47253634894991925,0.4907887529654636
0.0292795579880476,0.46122778675282716,0.47273828756058156,0.4907887529654636
0.029256384819746017,0.4620355411954766,0.47273828756058156,0.4907887529654636
0.02922922745347023,0.4620355411954766,0.4731421647819063,0.4907887529654636
0.029212992638349533,0.462843295638126,0.4731421647819063,0.4907887529654636
0.029195446521043777,0.462843295638126,0.4737479806138934,0.4907887529654636
0.02918771654367447,0.4632471728594507,0.4737479806138934,0.4907887529654636
0.029185917228460312,0.4632471728594507,0.47394991922455576,0.4907887529654636
0.029181065037846565,0.4634491114701131,0.47394991922455576,0.4907887529654636
0.029150396585464478,0.4634491114701131,0.47435379644588044,0.4907887529654636
0.0291435606777668,0.4638529886914378,0.47435379644588044,0.4907887529654636
0.029127618297934532,0.4638529886914378,0.47475767366720517,0.4907887529654636
0.029125602915883064,0.4640549273021002,0.47475767366720517,0.4907887529654636
0.029111988842487335,0.4640549273021002,0.47536348949919227,0.4907887529654636
0.029110241681337357,0.4642568659127625,0.47536348949919227,0.4907887529654636
0.02910648100078106,0.4642568659127625,0.4755654281098546,0.4907887529654636
0.02909824438393116,0.4648626817447496,0.4755654281098546,0.4907887529654636
0.029097311198711395,0.4648626817447496,0.47576736672051695,0.4907887529654636
0.029094764962792397,0.46506462035541196,0.47576736672051695,0.4907887529654636
0.029077932238578796,0.46506462035541196,0.4761712439418417,0.4907887529654636
0.02907624840736389,0.4654684975767367,0.4761712439418417,0.4907887529654636
0.029066016897559166,0.4654684975767367,0.47637318255250405,0.4907887529654636
0.029058421030640602,0.46607431340872374,0.47637318255250405,0.4907887529654636
0.029036564752459526,0.46607431340872374,0.4775848142164782,0.4907887529654636
0.029025183990597725,0.4662762520193861,0.4775848142164782,0.4907887529654636
0.029024407267570496,0.4662762520193861,0.47778675282714056,0.4907887529654636
0.028993047773838043,0.46668012924071084,0.47778675282714056,0.4907887529654636
0.028970366343855858,0.46668012924071084,0.4781906300484653,0.4907887529654636
0.02894519455730915,0.4670840064620355,0.4781906300484653,0.4907887529654636
0.028939584270119667,0.4670840064620355,0.4783925686591276,0.4907887529654636
0.028923874720931053,0.46748788368336025,0.4783925686591276,0.4907887529654636
0.02890518493950367,0.46748788368336025,0.4789983844911147,0.4907887529654636
0.028887584805488586,0.467891760904685,0.4789983844911147,0.4907887529654636
0.028875984251499176,0.467891760904685,0.4798061389337641,0.4907887529654636
0.028873169794678688,0.46809369951534735,0.4798061389337641,0.4907887529654636
0.02886241301894188,0.46809369951534735,0.48021001615508885,0.4907887529654636
0.028851768001914024,0.46849757673667203,0.48021001615508885,0.4907887529654636
0.028843780979514122,0.46849757673667203,0.4804119547657512,0.4907887529654636
0.028841063380241394,0.46890145395799676,0.4804119547657512,0.4907887529654636
0.02883155457675457,0.46890145395799676,0.48081583198707595,0.4907887529654636
0.028829988092184067,0.4693053311793215,0.48081583198707595,0.4907887529654636
0.028828110545873642,0.4693053311793215,0.4810177705977383,0.4907887529654636
0.028814969584345818,0.4697092084006462,0.4810177705977383,0.4907887529654636
0.028803879395127296,0.4697092084006462,0.481421647819063,0.4907887529654636
0.02879852056503296,0.46991114701130854,0.481421647819063,0.4907887529654636
0.028789794072508812,0.46991114701130854,0.48162358642972536,0.4907887529654636
0.028789574280381203,0.4701130856219709,0.48162358642972536,0.4907887529654636
0.028771381825208664,0.4701130856219709,0.48222940226171246,0.4907887529654636
0.028762057423591614,0.47031502423263327,0.48222940226171246,0.4907887529654636
0.028761690482497215,0.47031502423263327,0.4824313408723748,0.4907887529654636
0.028758784756064415,0.470718901453958,0.4824313408723748,0.4907887529654636
0.02874094247817993,0.470718901453958,0.48303715670436187,0.4907887529654636
0.028740383684635162,0.47092084006462037,0.48303715670436187,0.4907887529654636
0.028733620420098305,0.47092084006462037,0.48323909531502424,0.4907887529654636
0.02871863730251789,0.47112277867528274,0.48323909531502424,0.4907887529654636
0.028711535036563873,0.47112277867528274,0.48384491114701134,0.4907887529654636
0.02868659421801567,0.4715266558966074,0.48384491114701134,0.4907887529654636
0.0286667812615633,0.4715266558966074,0.4848546042003231,0.4907887529654636
0.028652209788560867,0.47253634894991925,0.4848546042003231,0.4907887529654636
0.028635796159505844,0.47253634894991925,0.4852584814216478,0.4907887529654636
0.028622543439269066,0.47273828756058156,0.4852584814216478,0.4907887529654636
0.028621742501854897,0.47273828756058156,0.48546042003231016,0.4907887529654636
0.028619937598705292,0.4729402261712439,0.48546042003231016,0.4907887529654636
0.028613822534680367,0.4729402261712439,0.48606623586429726,0.4907887529654636
0.028607279062271118,0.47334410339256866,0.48606623586429726,0.4907887529654636
0.028597861528396606,0.47334410339256866,0.4862681744749596,0.4907887529654636
0.028592143207788467,0.47394991922455576,0.4862681744749596,0.4907887529654636
0.028588825836777687,0.47394991922455576,0.486470113085622,0.4907887529654636
0.02858675830066204,0.47415185783521807,0.486470113085622,0.4907887529654636
0.02858670987188816,0.47415185783521807,0.4866720516962843,0.4907887529654636
0.028586257249116898,0.47435379644588044,0.4866720516962843,0.4907887529654636
0.028582949191331863,0.47435379644588044,0.48687399030694667,0.4907887529654636
0.028532490134239197,0.47576736672051695,0.48687399030694667,0.4907887529654636
0.028503555804491043,0.47576736672051695,0.4878836833602585,0.4907887529654636
0.02850317768752575,0.4759693053311793,0.4878836833602585,0.4907887529654636
0.028502527624368668,0.4759693053311793,0.4880856219709208,0.4907887529654636
0.028498191386461258,0.4761712439418417,0.4880856219709208,0.4907887529654636
0.02847261168062687,0.4761712439418417,0.48848949919224555,0.4907887529654636
0.02846580184996128,0.4767770597738288,0.48848949919224555,0.4907887529654636
0.02843235619366169,0.4767770597738288,0.4886914378029079,0.4907887529654636
0.02841911092400551,0.47718093699515346,0.4886914378029079,0.4907887529654636
0.0284163486212492,0.47718093699515346,0.4888933764135703,0.4907887529654636
0.028412198647856712,0.4773828756058158,0.4888933764135703,0.4907887529654636
0.02840687520802021,0.4773828756058158,0.48909531502423265,0.4907887529654636
0.028394728899002075,0.4775848142164782,0.48909531502423265,0.4907887529654636
0.028379235416650772,0.4775848142164782,0.4894991922455573,0.4907887529654636
0.028360070660710335,0.4783925686591276,0.4894991922455573,0.4907887529654636
0.028350528329610825,0.4783925686591276,0.4897011308562197,0.4907887529654636
0.02832690067589283,0.47859450726978997,0.4897011308562197,0.4907887529654636
0.028307363390922546,0.47859450726978997,0.4901050080775444,0.4907887529654636
0.02830345928668976,0.47879644588045234,0.4901050080775444,0.4907887529654636
0.028302766382694244,0.47879644588045234,0.4903069466882068,0.4907887529654636
0.028278974816203117,0.4789983844911147,0.4903069466882068,0.4907887529654636
0.028262006118893623,0.4789983844911147,0.49050888529886916,0.4907887529654636
0.028251176699995995,0.47920032310177707,0.49050888529886916,0.4907887529654636
0.028219744563102722,0.47920032310177707,0.4911147011308562,0.4907887529654636
0.028208142146468163,0.4796042003231018,0.4911147011308562,0.4907887529654636
0.028203433379530907,0.4796042003231018,0.49131663974151857,0.4907887529654636
0.02819892391562462,0.4798061389337641,0.49131663974151857,0.4907887529654636
0.0281845536082983,0.4798061389337641,0.4917205169628433,0.4907887529654636
0.028181912377476692,0.4800080775444265,0.4917205169628433,0.4907887529654636
0.02815762721002102,0.4800080775444265,0.49192245557350567,0.4907887529654636
0.028154075145721436,0.48021001615508885,0.49192245557350567,0.4907887529654636
0.028151046484708786,0.48021001615508885,0.49232633279483035,0.4907887529654636
0.0281376875936985,0.4804119547657512,0.49232633279483035,0.4907887529654636
0.02813691645860672,0.4804119547657512,0.4925282714054927,0.4907887529654636
0.028135763481259346,0.4806138933764136,0.4925282714054927,0.4907887529654636
0.028128787875175476,0.4806138933764136,0.4927302100161551,0.4907887529654636
0.028125982731580734,0.48081583198707595,0.4927302100161551,0.4907887529654636
0.028110159561038017,0.48081583198707595,0.4931340872374798,0.4907887529654636
0.028102030977606773,0.4812197092084006,0.4931340872374798,0.4907887529654636
0.028099821880459785,0.4812197092084006,0.4933360258481422,0.4907887529654636
0.028092490509152412,0.48162358642972536,0.4933360258481422,0.4907887529654636
0.02803652547299862,0.48162358642972536,0.4947495961227787,0.4907887529654636
0.028033550828695297,0.4820274636510501,0.4947495961227787,0.4907887529654636
0.028021005913615227,0.4820274636510501,0.49495153473344106,0.4907887529654636
0.028009289875626564,0.48263327948303714,0.49495153473344106,0.4907887529654636
0.02800450474023819,0.48263327948303714,0.49515347334410337,0.4907887529654636
0.027994858101010323,0.48303715670436187,0.49515347334410337,0.4907887529654636
0.02799103781580925,0.48303715670436187,0.49575928917609047,0.4907887529654636
0.027989720925688744,0.48323909531502424,0.49575928917609047,0.4907887529654636
0.02797849290072918,0.48323909531502424,0.4961631663974152,0.4907887529654636
0.027968991547822952,0.4834410339256866,0.4961631663974152,0.4907887529654636
0.02792372554540634,0.4834410339256866,0.497172859450727,0.4907887529654636
0.027911070734262466,0.48364297253634897,0.497172859450727,0.4907887529654636
0.027898617088794708,0.48364297253634897,0.49737479806138934,0.4907887529654636
0.027872728183865547,0.4844507269789984,0.49737479806138934,0.4907887529654636
0.02786090411245823,0.4844507269789984,0.4975767366720517,0.4907887529654636
0.027846435084939003,0.4850565428109855,0.4975767366720517,0.4907887529654636
0.02781454659998417,0.4850565428109855,0.4979806138933764,0.4907887529654636
0.02781146578490734,0.4852584814216478,0.4979806138933764,0.4907887529654636
0.027803009375929832,0.4852584814216478,0.4983844911147011,0.4907887529654636
0.027800114825367928,0.48546042003231016,0.4983844911147011,0.4907887529654636
0.027791405096650124,0.48546042003231016,0.4985864297253635,0.4907887529654636
0.02778802439570427,0.4856623586429725,0.4985864297253635,0.4907887529654636
0.027781181037425995,0.4856623586429725,0.49878836833602586,0.4907887529654636
0.02773888409137726,0.48687399030694667,0.49878836833602586,0.4907887529654636
0.027733413502573967,0.48687399030694667,0.4989903069466882,0.4907887529654636
0.02771987020969391,0.48747980613893377,0.4989903069466882,0.4907887529654636
0.02770494483411312,0.48747980613893377,0.4993941841680129,0.4907887529654636
0.02770148403942585,0.4878836833602585,0.4993941841680129,0.4907887529654636
0.027701446786522865,0.4878836833602585,0.49959612277867527,0.4907887529654636
0.02769533172249794,0.4882875605815832,0.49959612277867527,0.4907887529654636
0.02769269049167633,0.4882875605815832,0.49979806138933763,0.4907887529654636
0.027677230536937714,0.4886914378029079,0.49979806138933763,0.4907887529654636
0.02767515741288662,0.4886914378029079,0.5,0.4907887529654636
0.02765750326216221,0.48909531502423265,0.5,0.4907887529654636
0.027643917128443718,0.48909531502423265,0.5002019386106623,0.4907887529654636
0.027627162635326385,0.4897011308562197,0.5002019386106623,0.4907887529654636
0.02762565016746521,0.4897011308562197,0.5004038772213247,0.4907887529654636
0.02762087993323803,0.48990306946688206,0.5004038772213247,0.4907887529654636
0.027617717161774635,0.48990306946688206,0.5008077544426495,0.4907887529654636
0.02759968675673008,0.49050888529886916,0.5008077544426495,0.4907887529654636
0.027583489194512367,0.49050888529886916,0.5010096930533118,0.4907887529654636
0.02757079154253006,0.4907108239095315,0.5010096930533118,0.4907887529654636
0.027560587972402573,0.4907108239095315,0.5020193861066236,0.4907887529654636
0.027546750381588936,0.4911147011308562,0.5020193861066236,0.4907887529654636
0.027535799890756607,0.4911147011308562,0.502221324717286,0.4907887529654636
0.02752717211842537,0.49131663974151857,0.502221324717286,0.4907887529654636
0.02749958261847496,0.49131663974151857,0.502827140549273,0.4907887529654636
0.027491893619298935,0.49192245557350567,0.502827140549273,0.4907887529654636
0.027490969747304916,0.49192245557350567,0.5030290791599353,0.4907887529654636
0.027490045875310898,0.49232633279483035,0.5030290791599353,0.4907887529654636
0.027488406747579575,0.49232633279483035,0.5032310177705978,0.4907887529654636
0.02748016268014908,0.4925282714054927,0.5032310177705978,0.4907887529654636
0.027476081624627113,0.4925282714054927,0.5034329563812601,0.4907887529654636
0.02747182361781597,0.4927302100161551,0.5034329563812601,0.4907887529654636
0.027459420263767242,0.4927302100161551,0.5036348949919225,0.4907887529654636
0.027455462142825127,0.49293214862681745,0.5036348949919225,0.4907887529654636
0.027444621548056602,0.49293214862681745,0.5040387722132472,0.4907887529654636
0.027427710592746735,0.4933360258481422,0.5040387722132472,0.4907887529654636
0.027422860264778137,0.4933360258481422,0.5042407108239095,0.4907887529654636
0.027421053498983383,0.49353796445880455,0.5042407108239095,0.4907887529654636
0.027405129745602608,0.49353796445880455,0.5044426494345718,0.4907887529654636
0.027400275692343712,0.49373990306946686,0.5044426494345718,0.4907887529654636
0.027397561818361282,0.49373990306946686,0.5046445880452343,0.4907887529654636
0.02739606238901615,0.4939418416801292,0.5046445880452343,0.4907887529654636
0.02739294432103634,0.4939418416801292,0.5048465266558966,0.4907887529654636
0.027377568185329437,0.49434571890145396,0.5048465266558966,0.4907887529654636
0.027374351397156715,0.49434571890145396,0.505048465266559,0.4907887529654636
0.02737036906182766,0.4947495961227787,0.505048465266559,0.4907887529654636
0.027356212958693504,0.4947495961227787,0.505654281098546,0.4907887529654636
0.027346709743142128,0.49495153473344106,0.505654281098546,0.4907887529654636
0.02734227664768696,0.49495153473344106,0.5058562197092084,0.4907887529654636
0.02733544260263443,0.49535541195476573,0.5058562197092084,0.4907887529654636
0.027333958074450493,0.49535541195476573,0.5060581583198708,0.4907887529654636
0.02733020856976509,0.49596122778675283,0.5060581583198708,0.4907887529654636
0.0273276399821043,0.49596122778675283,0.5062600969305331,0.4907887529654636
0.027309009805321693,0.4965670436187399,0.5062600969305331,0.4907887529654636
0.027298344299197197,0.4965670436187399,0.5068659127625202,0.4907887529654636
0.027296023443341255,0.49676898222940225,0.5068659127625202,0.4907887529654636
0.0272523146122694,0.49676898222940225,0.507875605815832,0.4907887529654636
0.02721446566283703,0.49737479806138934,0.507875605815832,0.4907887529654636
0.027211254462599754,0.49737479806138934,0.5080775444264943,0.4907887529654636
0.02718227729201317,0.4979806138933764,0.5080775444264943,0.4907887529654636
0.027177030220627785,0.4979806138933764,0.5082794830371568,0.4907887529654636
0.027154408395290375,0.4985864297253635,0.5082794830371568,0.4907887529654636
0.027131205424666405,0.4985864297253635,0.5084814216478191,0.4907887529654636
0.02708258107304573,0.49959612277867527,0.5084814216478191,0.4907887529654636
0.02702934667468071,0.49959612277867527,0.5096930533117933,0.4907887529654636
0.027026068419218063,0.5,0.5096930533117933,0.4907887529654636
0.026998154819011688,0.5,0.5105008077544426,0.4907887529654636
0.02699718438088894,0.5002019386106623,0.5105008077544426,0.4907887529654636
0.026978859677910805,0.5002019386106623,0.5111066235864298,0.4907887529654636
0.026974325999617577,0.500605815831987,0.5111066235864298,0.4907887529654636
0.02695230022072792,0.500605815831987,0.5115105008077544,0.4907887529654636
0.026922084391117096,0.5012116316639742,0.5115105008077544,0.4907887529654636
0.026919957250356674,0.5012116316639742,0.5119143780290791,0.4907887529654636
0.026919566094875336,0.5014135702746365,0.5119143780290791,0.4907887529654636
0.026854751631617546,0.5014135702746365,0.5125201938610663,0.4907887529654636
0.026854371652007103,0.5016155088852988,0.5125201938610663,0.4907887529654636
0.026839418336749077,0.5016155088852988,0.5127221324717286,0.4907887529654636
0.026836149394512177,0.5018174474959612,0.5127221324717286,0.4907887529654636
0.026835625991225243,0.5018174474959612,0.5129240710823909,0.4907887529654636
0.026825908571481705,0.5020193861066236,0.5129240710823909,0.4907887529654636
0.026814280077815056,0.5020193861066236,0.5131260096930533,0.4907887529654636
0.026811689138412476,0.502221324717286,0.5131260096930533,0.4907887529654636
0.026808518916368484,0.502221324717286,0.5133279483037156,0.4907887529654636
0.026801802217960358,0.5024232633279483,0.5133279483037156,0.4907887529654636
0.026797320693731308,0.5024232633279483,0.5135298869143781,0.4907887529654636
0.026774432510137558,0.502827140549273,0.5135298869143781,0.4907887529654636
0.02677282504737377,0.502827140549273,0.5137318255250404,0.4907887529654636
0.026752308011054993,0.5030290791599353,0.5137318255250404,0.4907887529654636
0.026735691353678703,0.5030290791599353,0.5141357027463651,0.4907887529654636
0.026724576950073242,0.5034329563812601,0.5141357027463651,0.4907887529654636
0.02672162465751171,0.5034329563812601,0.5143376413570274,0.4907887529654636
0.026700373739004135,0.5044426494345718,0.5143376413570274,0.4907887529654636
0.0266933124512434,0.5044426494345718,0.5149434571890146,0.4907887529654636
0.026691775768995285,0.5046445880452343,0.5149434571890146,0.4907887529654636
0.026691235601902008,0.5046445880452343,0.5151453957996769,0.4907887529654636
0.026689626276493073,0.5048465266558966,0.5151453957996769,0.4907887529654636
0.0266850758343935,0.5048465266558966,0.5155492730210016,0.4907887529654636
0.026678403839468956,0.505048465266559,0.5155492730210016,0.4907887529654636
0.026676882058382034,0.505048465266559,0.5157512116316639,0.4907887529654636
0.026660103350877762,0.505654281098546,0.5157512116316639,0.4907887529654636
0.026656001806259155,0.505654281098546,0.5161550888529887,0.4907887529654636
0.026654887944459915,0.5058562197092084,0.5161550888529887,0.4907887529654636
0.02663024514913559,0.5058562197092084,0.5169628432956381,0.4907887529654636
0.026613891124725342,0.5066639741518578,0.5169628432956381,0.4907887529654636
0.026597198098897934,0.5066639741518578,0.5173667205169629,0.4907887529654636
0.026593714952468872,0.5072697899838449,0.5173667205169629,0.4907887529654636
0.026590563356876373,0.5072697899838449,0.5175686591276252,0.4907887529654636
0.026579387485980988,0.5076736672051696,0.5175686591276252,0.4907887529654636
0.026577800512313843,0.5076736672051696,0.5177705977382876,0.4907887529654636
0.02657521516084671,0.507875605815832,0.5177705977382876,0.4907887529654636
0.026572249829769135,0.507875605815832,0.5181744749596123,0.4907887529654636
0.026570843532681465,0.5080775444264943,0.5181744749596123,0.4907887529654636
0.02656755968928337,0.5080775444264943,0.5183764135702746,0.4907887529654636
0.02655950002372265,0.5082794830371568,0.5183764135702746,0.4907887529654636
0.026548175141215324,0.5082794830371568,0.5189822294022617,0.4907887529654636
0.026546288281679153,0.5084814216478191,0.5189822294022617,0.4907887529654636
0.026544863358139992,0.5084814216478191,0.5193861066235864,0.4907887529654636
0.026542410254478455,0.5086833602584814,0.5193861066235864,0.4907887529654636
0.026532290503382683,0.5086833602584814,0.5197899838449112,0.4907887529654636
0.02652406319975853,0.5088852988691438,0.5197899838449112,0.4907887529654636
0.02650780789554119,0.5088852988691438,0.5201938610662359,0.4907887529654636
0.026504728943109512,0.5090872374798061,0.5201938610662359,0.4907887529654636
0.026496727019548416,0.5090872374798061,0.5203957996768982,0.4907887529654636
0.02647990733385086,0.5096930533117933,0.5203957996768982,0.4907887529654636
0.026475505903363228,0.5096930533117933,0.5205977382875606,0.4907887529654636
0.026460984721779823,0.5098949919224556,0.5205977382875606,0.4907887529654636
0.026447469368577003,0.5098949919224556,0.5207996768982229,0.4907887529654636
0.02644309215247631,0.5100969305331179,0.5207996768982229,0.4907887529654636
0.026434585452079773,0.5100969305331179,0.5210016155088854,0.4907887529654636
0.026432501152157784,0.5102988691437803,0.5210016155088854,0.4907887529654636
0.02642083168029785,0.5102988691437803,0.52140549273021,0.4907887529654636
0.026419654488563538,0.510702746365105,0.52140549273021,0.4907887529654636
0.026415729895234108,0.510702746365105,0.5218093699515347,0.4907887529654636
0.02641320414841175,0.5109046849757674,0.5218093699515347,0.4907887529654636
0.02640482410788536,0.5109046849757674,0.5220113085621971,0.4907887529654636
0.02638820931315422,0.5111066235864298,0.5220113085621971,0.4907887529654636
0.02638382837176323,0.5111066235864298,0.5226171243941842,0.4907887529654636
0.026380915194749832,0.5113085621970921,0.5226171243941842,0.4907887529654636
0.026379810646176338,0.5113085621970921,0.5228190630048465,0.4907887529654636
0.026345478370785713,0.5119143780290791,0.5228190630048465,0.4907887529654636
0.026344211772084236,0.5119143780290791,0.5232229402261712,0.4907887529654636
0.02633470855653286,0.5129240710823909,0.5232229402261712,0.4907887529654636
0.026330865919589996,0.5129240710823909,0.523626817447496,0.4907887529654636
0.02633032761514187,0.5131260096930533,0.523626817447496,0.4907887529654636
0.02632777951657772,0.5131260096930533,0.5238287560581584,0.4907887529654636
0.02631089836359024,0.5133279483037156,0.5238287560581584,0.4907887529654636
0.02629484236240387,0.5133279483037156,0.5240306946688207,0.4907887529654636
0.026284825056791306,0.5137318255250404,0.5240306946688207,0.4907887529654636
0.026279406622052193,0.5137318255250404,0.5244345718901454,0.4907887529654636
0.02627628482878208,0.5141357027463651,0.5244345718901454,0.4907887529654636
0.026266075670719147,0.5141357027463651,0.5246365105008077,0.4907887529654636
0.026250680908560753,0.5149434571890146,0.5246365105008077,0.4907887529654636
0.026243513450026512,0.5149434571890146,0.5250403877221325,0.4907887529654636
0.026243245229125023,0.5151453957996769,0.5250403877221325,0.4907887529654636
0.02623596601188183,0.5151453957996769,0.5252423263327949,0.4907887529654636
0.02622072398662567,0.5155492730210016,0.5252423263327949,0.4907887529654636
0.02621416747570038,0.5155492730210016,0.5258481421647819,0.4907887529654636
0.02617393434047699,0.5167609046849758,0.5258481421647819,0.4907887529654636
0.02616524137556553,0.5167609046849758,0.5262520193861067,0.4907887529654636
0.02616468444466591,0.5169628432956381,0.5262520193861067,0.4907887529654636
0.026157302781939507,0.5169628432956381,0.526453957996769,0.4907887529654636
0.026127761229872704,0.5173667205169629,0.526453957996769,0.4907887529654636
0.02611292526125908,0.5173667205169629,0.5272617124394184,0.4907887529654636
0.02607915550470352,0.5183764135702746,0.5272617124394184,0.4907887529654636
0.026046087965369225,0.5183764135702746,0.5282714054927302,0.4907887529654636
0.026039648801088333,0.5187802907915994,0.5282714054927302,0.4907887529654636
0.026032574474811554,0.5187802907915994,0.5284733441033925,0.4907887529654636
0.02601728029549122,0.5189822294022617,0.5284733441033925,0.4907887529654636
0.026013880968093872,0.5189822294022617,0.528675282714055,0.4907887529654636
0.026006018742918968,0.5191841680129241,0.528675282714055,0.4907887529654636
0.025987789034843445,0.5191841680129241,0.5288772213247173,0.4907887529654636
0.025987638160586357,0.5193861066235864,0.5288772213247173,0.4907887529654636
0.025954250246286392,0.5193861066235864,0.5294830371567044,0.4907887529654636
0.025953497737646103,0.5195880452342488,0.5294830371567044,0.4907887529654636
0.02594715543091297,0.5195880452342488,0.529886914378029,0.4907887529654636
0.025943350046873093,0.5199919224555735,0.529886914378029,0.4907887529654636
0.025930194184184074,0.5199919224555735,0.5302907915993538,0.4907887529654636
0.025928901508450508,0.5201938610662359,0.5302907915993538,0.4907887529654636
0.025903109461069107,0.5201938610662359,0.5308966074313409,0.4907887529654636
0.025893406942486763,0.5207996768982229,0.5308966074313409,0.4907887529654636
0.02588355913758278,0.5207996768982229,0.5313004846526656,0.4907887529654636
0.025866789743304253,0.5212035541195477,0.5313004846526656,0.4907887529654636
0.02586415782570839,0.5212035541195477,0.531502423263328,0.4907887529654636
0.025853879749774933,0.52140549273021,0.531502423263328,0.4907887529654636
0.02582661435008049,0.52140549273021,0.5323101777059773,0.4907887529654636
0.025820208713412285,0.5216074313408724,0.5323101777059773,0.4907887529654636
0.025810539722442627,0.5216074313408724,0.5327140549273021,0.4907887529654636
0.025801265612244606,0.5222132471728594,0.5327140549273021,0.4907887529654636
0.025795571506023407,0.5222132471728594,0.5329159935379645,0.4907887529654636
0.025794683024287224,0.5224151857835219,0.5329159935379645,0.4907887529654636
0.025794342160224915,0.5224151857835219,0.5331179321486268,0.4907887529654636
0.025793006643652916,0.5226171243941842,0.5331179321486268,0.4907887529654636
0.025789611041545868,0.5226171243941842,0.5333198707592892,0.4907887529654636
0.02577177621424198,0.5232229402261712,0.5333198707592892,0.4907887529654636
0.02573210746049881,0.5232229402261712,0.5339256865912763,0.4907887529654636
0.025707688182592392,0.523626817447496,0.5339256865912763,0.4907887529654636
0.025705216452479362,0.523626817447496,0.5341276252019386,0.4907887529654636
0.025701003149151802,0.5238287560581584,0.5341276252019386,0.4907887529654636
0.02569449506700039,0.5238287560581584,0.5345315024232633,0.4907887529654636
0.025677822530269623,0.5244345718901454,0.5345315024232633,0.4907887529654636
0.025669395923614502,0.5244345718901454,0.5347334410339257,0.4907887529654636
0.025640243664383888,0.5256462035541195,0.5347334410339257,0.4907887529654636
0.025640031322836876,0.5256462035541195,0.534935379644588,0.4907887529654636
0.025633038952946663,0.5258481421647819,0.534935379644588,0.4907887529654636
0.025630885735154152,0.5258481421647819,0.5351373182552503,0.4907887529654636
0.025630852207541466,0.5260500807754442,0.5351373182552503,0.4907887529654636
0.025630192831158638,0.5260500807754442,0.5353392568659128,0.4907887529654636
0.025624828413128853,0.5262520193861067,0.5353392568659128,0.4907887529654636
0.025623386725783348,0.5262520193861067,0.5355411954765751,0.4907887529654636
0.025621287524700165,0.5266558966074314,0.5355411954765751,0.4907887529654636
0.025616809725761414,0.5266558966074314,0.5361470113085622,0.4907887529654636
0.025614982470870018,0.5268578352180937,0.5361470113085622,0.4907887529654636
0.025607718154788017,0.5268578352180937,0.5365508885298869,0.4907887529654636
0.025607455521821976,0.527059773828756,0.5365508885298869,0.4907887529654636
0.025599224492907524,0.527059773828756,0.537156704361874,0.4907887529654636
0.025577150285243988,0.5274636510500808,0.537156704361874,0.4907887529654636
0.025564443320035934,0.5274636510500808,0.5375605815831987,0.4907887529654636
0.025562912225723267,0.5276655896607432,0.5375605815831987,0.4907887529654636
0.025558307766914368,0.5276655896607432,0.5381663974151858,0.4907887529654636
0.02555827982723713,0.5278675282714055,0.5381663974151858,0.4907887529654636
0.02555321902036667,0.5278675282714055,0.5383683360258481,0.4907887529654636
0.025515712797641754,0.5288772213247173,0.5383683360258481,0.4907887529654636
0.025514328852295876,0.5288772213247173,0.5385702746365105,0.4907887529654636
0.025514062494039536,0.5290791599353797,0.5385702746365105,0.4907887529654636
0.025513852015137672,0.5290791599353797,0.5387722132471728,0.4907887529654636
0.025497499853372574,0.5296849757673667,0.5387722132471728,0.4907887529654636
0.025454072281718254,0.5296849757673667,0.5397819063004846,0.4907887529654636
0.025444675236940384,0.529886914378029,0.5397819063004846,0.4907887529654636
0.02543763630092144,0.529886914378029,0.539983844911147,0.4907887529654636
0.025437116622924805,0.5300888529886915,0.539983844911147,0.4907887529654636
0.025432422757148743,0.5300888529886915,0.5403877221324718,0.4907887529654636
0.025424694642424583,0.5306946688206785,0.5403877221324718,0.4907887529654636
0.02538069523870945,0.5306946688206785,0.5409935379644588,0.4907887529654636
0.025377662852406502,0.5308966074313409,0.5409935379644588,0.4907887529654636
0.025376051664352417,0.5308966074313409,0.5411954765751211,0.4907887529654636
0.025366537272930145,0.531502423263328,0.5411954765751211,0.4907887529654636
0.025362081825733185,0.531502423263328,0.5415993537964459,0.4907887529654636
0.025345157831907272,0.5319063004846527,0.5415993537964459,0.4907887529654636
0.025338811799883842,0.5319063004846527,0.5420032310177706,0.4907887529654636
0.025325173512101173,0.532108239095315,0.5420032310177706,0.4907887529654636
0.025319090113043785,0.532108239095315,0.5422051696284329,0.4907887529654636
0.025318020954728127,0.5323101777059773,0.5422051696284329,0.4907887529654636
0.025316698476672173,0.5323101777059773,0.5424071082390953,0.4907887529654636
0.025309577584266663,0.5327140549273021,0.5424071082390953,0.4907887529654636
0.025303665548563004,0.5327140549273021,0.5428109854604201,0.4907887529654636
0.025302182883024216,0.5329159935379645,0.5428109854604201,0.4907887529654636
0.025287337601184845,0.5329159935379645,0.5440226171243941,0.4907887529654636
0.02527054212987423,0.5333198707592892,0.5440226171243941,0.4907887529654636
0.025265460833907127,0.5333198707592892,0.5442245557350566,0.4907887529654636
0.025245867669582367,0.5339256865912763,0.5442245557350566,0.4907887529654636
0.02523963153362274,0.5339256865912763,0.5446284329563813,0.4907887529654636
0.025227908045053482,0.5345315024232633,0.5446284329563813,0.4907887529654636
0.0252236220985651,0.5345315024232633,0.5448303715670436,0.4907887529654636
0.025217486545443535,0.5347334410339257,0.5448303715670436,0.4907887529654636
0.025201858952641487,0.5347334410339257,0.5452342487883683,0.4907887529654636
0.025195175781846046,0.534935379644588,0.5452342487883683,0.4907887529654636
0.025193285197019577,0.534935379644588,0.5454361873990307,0.4907887529654636
0.02518421597778797,0.5353392568659128,0.5454361873990307,0.4907887529654636
0.025163667276501656,0.5353392568659128,0.5460420032310178,0.4907887529654636
0.02515859715640545,0.5355411954765751,0.5460420032310178,0.4907887529654636
0.025125324726104736,0.5355411954765751,0.5468497576736672,0.4907887529654636
0.025119422003626823,0.5359450726978998,0.5468497576736672,0.4907887529654636
0.025108840316534042,0.5359450726978998,0.5470516962843296,0.4907887529654636
0.02508784458041191,0.5365508885298869,0.5470516962843296,0.4907887529654636
0.025084469467401505,0.5365508885298869,0.5474555735056543,0.4907887529654636
0.025073768571019173,0.537156704361874,0.5474555735056543,0.4907887529654636
0.025064006447792053,0.537156704361874,0.5476575121163166,0.4907887529654636
0.02505902200937271,0.5375605815831987,0.5476575121163166,0.4907887529654636
0.025054333731532097,0.5375605815831987,0.547859450726979,0.4907887529654636
0.025041673332452774,0.5377625201938611,0.547859450726979,0.4907887529654636
0.025041019544005394,0.5377625201938611,0.5480613893376414,0.4907887529654636
0.025033948943018913,0.5379644588045234,0.5480613893376414,0.4907887529654636
0.025025708600878716,0.5379644588045234,0.5482633279483037,0.4907887529654636
0.02499585598707199,0.5389741518578353,0.5482633279483037,0.4907887529654636
0.02497236616909504,0.5389741518578353,0.5488691437802908,0.4907887529654636
0.024967549368739128,0.5391760904684976,0.5488691437802908,0.4907887529654636
0.024959193542599678,0.5391760904684976,0.5492730210016155,0.4907887529654636
0.024941613897681236,0.5401857835218093,0.5492730210016155,0.4907887529654636
0.024938106536865234,0.5401857835218093,0.5494749596122779,0.4907887529654636
0.02493608184158802,0.5403877221324718,0.5494749596122779,0.4907887529654636
0.024933842942118645,0.5403877221324718,0.5496768982229402,0.4907887529654636
0.024921301752328873,0.5407915993537964,0.5496768982229402,0.4907887529654636
0.024904698133468628,0.5407915993537964,0.5498788368336026,0.4907887529654636
0.024898000061511993,0.5411954765751211,0.5498788368336026,0.4907887529654636
0.024894727393984795,0.5411954765751211,0.5502827140549273,0.4907887529654636
0.024869296699762344,0.5422051696284329,0.5502827140549273,0.4907887529654636
0.024854950606822968,0.5422051696284329,0.550686591276252,0.4907887529654636
0.02484310232102871,0.5428109854604201,0.550686591276252,0.4907887529654636
0.02483459562063217,0.5428109854604201,0.5510904684975767,0.4907887529654636
0.024832071736454964,0.5430129240710824,0.5510904684975767,0.4907887529654636
0.024830810725688934,0.5430129240710824,0.5512924071082391,0.4907887529654636
0.024814333766698837,0.5440226171243941,0.5512924071082391,0.4907887529654636
0.024803364649415016,0.5440226171243941,0.5514943457189014,0.4907887529654636
0.024801800027489662,0.5442245557350566,0.5514943457189014,0.4907887529654636
0.02479003742337227,0.5442245557350566,0.5518982229402262,0.4907887529654636
0.02478126809000969,0.5444264943457189,0.5518982229402262,0.4907887529654636
0.024770144373178482,0.5444264943457189,0.5521001615508885,0.4907887529654636
0.024741679430007935,0.5450323101777059,0.5521001615508885,0.4907887529654636
0.024722972884774208,0.5450323101777059,0.5527059773828756,0.4907887529654636
0.024682018905878067,0.5464458804523424,0.5527059773828756,0.4907887529654636
0.024660982191562653,0.5464458804523424,0.5531098546042004,0.4907887529654636
0.024658096954226494,0.5466478190630049,0.5531098546042004,0.4907887529654636
0.02465510554611683,0.5466478190630049,0.553513731825525,0.4907887529654636
0.024651657789945602,0.5468497576736672,0.553513731825525,0.4907887529654636
0.024643881246447563,0.5468497576736672,0.5539176090468497,0.4907887529654636
0.024642687290906906,0.5470516962843296,0.5539176090468497,0.4907887529654636
0.024630187079310417,0.5470516962843296,0.5551292407108239,0.4907887529654636
0.024620698764920235,0.5472536348949919,0.5551292407108239,0.4907887529654636
0.024616651237010956,0.5472536348949919,0.5553311793214862,0.4907887529654636
0.02459760196506977,0.5480613893376414,0.5553311793214862,0.4907887529654636
0.024597087875008583,0.5480613893376414,0.5555331179321487,0.4907887529654636
0.02458149753510952,0.5482633279483037,0.5555331179321487,0.4907887529654636
0.02458145096898079,0.5482633279483037,0.555735056542811,0.4907887529654636
0.02455470897257328,0.5486672051696284,0.555735056542811,0.4907887529654636
0.02455400861799717,0.5486672051696284,0.5561389337641357,0.4907887529654636
0.024539152160286903,0.5490710823909531,0.5561389337641357,0.4907887529654636
0.02453530579805374,0.5490710823909531,0.556340872374798,0.4907887529654636
0.02453264221549034,0.5494749596122779,0.556340872374798,0.4907887529654636
0.02450035884976387,0.5494749596122779,0.5575525040387722,0.4907887529654636
0.024489600211381912,0.5496768982229402,0.5575525040387722,0.4907887529654636
0.024479860439896584,0.5496768982229402,0.5583602584814217,0.4907887529654636
0.02447877824306488,0.5498788368336026,0.5583602584814217,0.4907887529654636
0.024459170177578926,0.5498788368336026,0.559168012924071,0.4907887529654636
0.024444276466965675,0.5502827140549273,0.559168012924071,0.4907887529654636
0.024437403306365013,0.5502827140549273,0.5593699515347335,0.4907887529654636
0.024420516565442085,0.5512924071082391,0.5593699515347335,0.4907887529654636
0.02441200613975525,0.5512924071082391,0.5595718901453958,0.4907887529654636
0.024408159777522087,0.5516962843295639,0.5595718901453958,0.4907887529654636
0.024406475946307182,0.5516962843295639,0.5597738287560582,0.4907887529654636
0.024388138204813004,0.5518982229402262,0.5597738287560582,0.4907887529654636
0.02436993643641472,0.5518982229402262,0.56078352180937,0.4907887529654636
0.02436036616563797,0.5523021001615509,0.56078352180937,0.4907887529654636
0.02435200847685337,0.5523021001615509,0.5609854604200323,0.4907887529654636
0.024348469451069832,0.5527059773828756,0.5609854604200323,0.4907887529654636
0.024336976930499077,0.5527059773828756,0.561389337641357,0.4907887529654636
0.024331780150532722,0.5531098546042004,0.561389337641357,0.4907887529654636
0.024306774139404297,0.5531098546042004,0.5615912762520194,0.4907887529654636
0.024306736886501312,0.5533117932148627,0.5615912762520194,0.4907887529654636
0.024301210418343544,0.5533117932148627,0.5619951534733441,0.4907887529654636
0.024291174486279488,0.5539176090468497,0.5619951534733441,0.4907887529654636
0.024276981130242348,0.5539176090468497,0.5626009693053312,0.4907887529654636
0.024272238835692406,0.5541195476575121,0.5626009693053312,0.4907887529654636
0.024269424378871918,0.5541195476575121,0.5628029079159935,0.4907887529654636
0.024261128157377243,0.5547253634894992,0.5628029079159935,0.4907887529654636
0.024258380755782127,0.5547253634894992,0.5630048465266559,0.4907887529654636
0.024251913651823997,0.5551292407108239,0.5630048465266559,0.4907887529654636
0.024234972894191742,0.5551292407108239,0.5638126009693053,0.4907887529654636
0.024234093725681305,0.5553311793214862,0.5638126009693053,0.4907887529654636
0.0242008063942194,0.5553311793214862,0.56421647819063,0.4907887529654636
0.024186408147215843,0.5559369951534734,0.56421647819063,0.4907887529654636
0.024183599278330803,0.5559369951534734,0.5644184168012925,0.4907887529654636
0.024170737713575363,0.5561389337641357,0.5644184168012925,0.4907887529654636
0.024146072566509247,0.5561389337641357,0.5652261712439418,0.4907887529654636
0.024132050573825836,0.5567447495961227,0.5652261712439418,0.4907887529654636
0.024114243686199188,0.5567447495961227,0.566437802907916,0.4907887529654636
0.02410827949643135,0.5571486268174475,0.566437802907916,0.4907887529654636
0.024101637303829193,0.5571486268174475,0.5668416801292407,0.4907887529654636
0.02410160005092621,0.5573505654281099,0.5668416801292407,0.4907887529654636
0.024101413786411285,0.5573505654281099,0.567043618739903,0.4907887529654636
0.024099066853523254,0.5575525040387722,0.567043618739903,0.4907887529654636
0.02409839816391468,0.5575525040387722,0.5672455573505655,0.4907887529654636
0.0240965336561203,0.5577544426494345,0.5672455573505655,0.4907887529654636
0.024090824648737907,0.5577544426494345,0.5676494345718901,0.4907887529654636
0.024081449955701828,0.5581583198707593,0.5676494345718901,0.4907887529654636
0.024063728749752045,0.5581583198707593,0.5682552504038773,0.4907887529654636
0.024063415825366974,0.5583602584814217,0.5682552504038773,0.4907887529654636
0.024053731933236122,0.5583602584814217,0.569264943457189,0.4907887529654636
0.024046847596764565,0.5587641357027464,0.569264943457189,0.4907887529654636
0.02404576726257801,0.5587641357027464,0.5694668820678513,0.4907887529654636
0.024041663855314255,0.559168012924071,0.5694668820678513,0.4907887529654636
0.024034928530454636,0.559168012924071,0.5698707592891761,0.4907887529654636
0.02403285726904869,0.5593699515347335,0.5698707592891761,0.4907887529654636
0.024011533707380295,0.5593699515347335,0.5702746365105008,0.4907887529654636
0.02400742471218109,0.5597738287560582,0.5702746365105008,0.4907887529654636
0.024004468694329262,0.5597738287560582,0.5704765751211631,0.4907887529654636
0.023993495851755142,0.5601777059773829,0.5704765751211631,0.4907887529654636
0.02398560382425785,0.5601777059773829,0.5706785137318255,0.4907887529654636
0.02398102730512619,0.5603796445880452,0.5706785137318255,0.4907887529654636
0.023973094299435616,0.5603796445880452,0.5710823909531503,0.4907887529654636
0.023967087268829346,0.5605815831987075,0.5710823909531503,0.4907887529654636
0.023963963612914085,0.5605815831987075,0.5712843295638126,0.4907887529654636
0.023931050673127174,0.561389337641357,0.5712843295638126,0.4907887529654636
0.023931019008159637,0.561389337641357,0.571486268174475,0.4907887529654636
0.0239243246614933,0.5619951534733441,0.571486268174475,0.4907887529654636
0.023919548839330673,0.5619951534733441,0.5716882067851373,0.4907887529654636
0.0239093117415905,0.5628029079159935,0.5716882067851373,0.4907887529654636
0.023904263973236084,0.5628029079159935,0.5718901453957996,0.4907887529654636
0.02388813905417919,0.5634087237479806,0.5718901453957996,0.4907887529654636
0.023883135989308357,0.5634087237479806,0.572092084006462,0.4907887529654636
0.023874420672655106,0.563610662358643,0.572092084006462,0.4907887529654636
0.023871008306741714,0.563610662358643,0.5722940226171244,0.4907887529654636
0.02386445552110672,0.5640145395799677,0.5722940226171244,0.4907887529654636
0.023858150467276573,0.5640145395799677,0.5726978998384491,0.4907887529654636
0.023850494995713234,0.56421647819063,0.5726978998384491,0.4907887529654636
0.02383582666516304,0.56421647819063,0.5728998384491115,0.4907887529654636
0.023824412375688553,0.5648222940226171,0.5728998384491115,0.4907887529654636
0.023788917809724808,0.5648222940226171,0.5737075928917609,0.4907887529654636
0.023767879232764244,0.5650242326332795,0.5737075928917609,0.4907887529654636
0.023763783276081085,0.5650242326332795,0.5741114701130856,0.4907887529654636
0.02374633029103279,0.5656300484652665,0.5741114701130856,0.4907887529654636
0.023743227124214172,0.5656300484652665,0.574313408723748,0.4907887529654636
0.02373923547565937,0.565831987075929,0.574313408723748,0.4907887529654636
0.023734765127301216,0.565831987075929,0.5747172859450727,0.4907887529654636
0.023725932464003563,0.5662358642972536,0.5747172859450727,0.4907887529654636
0.023715874180197716,0.5662358642972536,0.5751211631663974,0.4907887529654636
0.023715514689683914,0.566437802907916,0.5751211631663974,0.4907887529654636
0.02371307648718357,0.566437802907916,0.5753231017770598,0.4907887529654636
0.023703202605247498,0.5672455573505655,0.5753231017770598,0.4907887529654636
0.02370256371796131,0.5672455573505655,0.5755250403877221,0.4907887529654636
0.023687077686190605,0.5684571890145396,0.5755250403877221,0.4907887529654636
0.02368190325796604,0.5684571890145396,0.5757269789983845,0.4907887529654636
0.023681629449129105,0.568659127625202,0.5757269789983845,0.4907887529654636
0.023662475869059563,0.568659127625202,0.5767366720516963,0.4907887529654636
0.023655101656913757,0.5690630048465266,0.5767366720516963,0.4907887529654636
0.02364533394575119,0.5690630048465266,0.577140549273021,0.4907887529654636
0.023642998188734055,0.5696688206785138,0.577140549273021,0.4907887529654636
0.023607589304447174,0.5696688206785138,0.5781502423263328,0.4907887529654636
0.023590000346302986,0.5698707592891761,0.5781502423263328,0.4907887529654636
0.023589257150888443,0.5698707592891761,0.5783521809369951,0.4907887529654636
0.023586414754390717,0.5700726978998385,0.5783521809369951,0.4907887529654636
0.023573044687509537,0.5700726978998385,0.5791599353796446,0.4907887529654636
0.02356550469994545,0.5702746365105008,0.5791599353796446,0.4907887529654636
0.02355956844985485,0.5702746365105008,0.5795638126009693,0.4907887529654636
0.02355869859457016,0.5704765751211631,0.5795638126009693,0.4907887529654636
0.02354838140308857,0.5704765751211631,0.5799676898222941,0.4907887529654636
0.023548264056444168,0.5706785137318255,0.5799676898222941,0.4907887529654636
0.023529622703790665,0.5706785137318255,0.5803715670436187,0.4907887529654636
0.02351861447095871,0.5708804523424879,0.5803715670436187,0.4907887529654636
0.02349962666630745,0.5708804523424879,0.5809773828756059,0.4907887529654636
0.0234970822930336,0.5712843295638126,0.5809773828756059,0.4907887529654636
0.023486772552132607,0.5712843295638126,0.5813812600969306,0.4907887529654636
0.023457296192646027,0.572092084006462,0.5813812600969306,0.4907887529654636
0.023456620052456856,0.572092084006462,0.5815831987075929,0.4907887529654636
0.023426419124007225,0.5726978998384491,0.5815831987075929,0.4907887529654636
0.02342362329363823,0.5726978998384491,0.5817851373182552,0.4907887529654636
0.02341923862695694,0.5731017770597738,0.5817851373182552,0.4907887529654636
0.023418374359607697,0.5731017770597738,0.5819870759289176,0.4907887529654636
0.023399593308568,0.5735056542810986,0.5819870759289176,0.4907887529654636
0.023390838876366615,0.5735056542810986,0.5821890145395799,0.4907887529654636
0.02339063212275505,0.5737075928917609,0.5821890145395799,0.4907887529654636
0.02336716838181019,0.5737075928917609,0.5831987075928917,0.4907887529654636
0.023338355123996735,0.574313408723748,0.5831987075928917,0.4907887529654636
0.02333795092999935,0.574313408723748,0.5834006462035541,0.4907887529654636
0.023329032585024834,0.5749192245557351,0.5834006462035541,0.4907887529654636
0.0233266931027174,0.5749192245557351,0.5836025848142165,0.4907887529654636
0.023325901478528976,0.5751211631663974,0.5836025848142165,0.4907887529654636
0.023321742191910744,0.5751211631663974,0.5842084006462036,0.4907887529654636
0.023305874317884445,0.5761308562197092,0.5842084006462036,0.4907887529654636
0.023291658610105515,0.5761308562197092,0.585016155088853,0.4907887529654636
0.023291246965527534,0.5763327948303716,0.585016155088853,0.4907887529654636
0.023290535435080528,0.5763327948303716,0.5854200323101777,0.4907887529654636
0.0232853926718235,0.5765347334410339,0.5854200323101777,0.4907887529654636
0.023274410516023636,0.5765347334410339,0.5858239095315024,0.4907887529654636
0.023258743807673454,0.577140549273021,0.5858239095315024,0.4907887529654636
0.02325553260743618,0.577140549273021,0.5860258481421647,0.4907887529654636
0.02324865199625492,0.5773424878836834,0.5860258481421647,0.4907887529654636
0.023243587464094162,0.5773424878836834,0.5862277867528272,0.4907887529654636
0.023242183029651642,0.5777463651050081,0.5862277867528272,0.4907887529654636
0.023241089656949043,0.5777463651050081,0.5864297253634895,0.4907887529654636
0.023239541798830032,0.5781502423263328,0.5864297253634895,0.4907887529654636
0.02323632314801216,0.5781502423263328,0.5866316639741519,0.4907887529654636
0.023219939321279526,0.5789579967689822,0.5866316639741519,0.4907887529654636
0.02321743778884411,0.5789579967689822,0.5868336025848142,0.4907887529654636
0.023204226046800613,0.5795638126009693,0.5868336025848142,0.4907887529654636
0.02319718711078167,0.5795638126009693,0.5872374798061389,0.4907887529654636
0.023192808032035828,0.5799676898222941,0.5872374798061389,0.4907887529654636
0.02317398600280285,0.5799676898222941,0.5880452342487884,0.4907887529654636
0.023173950612545013,0.5801696284329564,0.5880452342487884,0.4907887529654636
0.023152414709329605,0.5801696284329564,0.5886510500807755,0.4907887529654636
0.02314188703894615,0.5805735056542811,0.5886510500807755,0.4907887529654636
0.02312636561691761,0.5805735056542811,0.5892568659127625,0.4907887529654636
0.02311788871884346,0.5807754442649434,0.5892568659127625,0.4907887529654636
0.023096363991498947,0.5807754442649434,0.5902665589660743,0.4907887529654636
0.023091338574886322,0.5809773828756059,0.5902665589660743,0.4907887529654636
0.02308776043355465,0.5809773828756059,0.5904684975767367,0.4907887529654636
0.023084785789251328,0.5811793214862682,0.5904684975767367,0.4907887529654636
0.023076796904206276,0.5811793214862682,0.590670436187399,0.4907887529654636
0.023072803393006325,0.5819870759289176,0.590670436187399,0.4907887529654636
0.02305346354842186,0.5819870759289176,0.5910743134087237,0.4907887529654636
0.023038044571876526,0.5825928917609047,0.5910743134087237,0.4907887529654636
0.023027846589684486,0.5825928917609047,0.5918820678513732,0.4907887529654636
0.023017555475234985,0.5827948303715671,0.5918820678513732,0.4907887529654636
0.023011470213532448,0.5827948303715671,0.5920840064620355,0.4907887529654636
0.023002037778496742,0.5829967689822294,0.5920840064620355,0.4907887529654636
0.0230009313672781,0.5829967689822294,0.5922859450726979,0.4907887529654636
0.022999873384833336,0.5834006462035541,0.5922859450726979,0.4907887529654636
0.022998936474323273,0.5834006462035541,0.5924878836833603,0.4907887529654636
0.022996582090854645,0.5836025848142165,0.5924878836833603,0.4907887529654636
0.022981800138950348,0.5836025848142165,0.5930936995153473,0.4907887529654636
0.02295592427253723,0.5846122778675282,0.5930936995153473,0.4907887529654636
0.022932685911655426,0.5846122778675282,0.5955169628432956,0.4907887529654636
0.022917749360203743,0.5852180936995154,0.5955169628432956,0.4907887529654636
0.022897131741046906,0.5852180936995154,0.595718901453958,0.4907887529654636
0.022896626964211464,0.5854200323101777,0.595718901453958,0.4907887529654636
0.02288120985031128,0.5854200323101777,0.5959208400646203,0.4907887529654636
0.022853901609778404,0.5862277867528272,0.5959208400646203,0.4907887529654636
0.022844871506094933,0.5862277867528272,0.5961227786752827,0.4907887529654636
0.02283683978021145,0.5864297253634895,0.5961227786752827,0.4907887529654636
0.022831672802567482,0.5864297253634895,0.5965266558966075,0.4907887529654636
0.022829605266451836,0.5866316639741519,0.5965266558966075,0.4907887529654636
0.02282637730240822,0.5866316639741519,0.5969305331179321,0.4907887529654636
0.02281978726387024,0.5868336025848142,0.5969305331179321,0.4907887529654636
0.02280910685658455,0.5868336025848142,0.5975363489499192,0.4907887529654636
0.022799314931035042,0.5870355411954766,0.5975363489499192,0.4907887529654636
0.02278883196413517,0.5870355411954766,0.597940226171244,0.4907887529654636
0.022788681089878082,0.5872374798061389,0.597940226171244,0.4907887529654636
0.02278648503124714,0.5872374798061389,0.5981421647819063,0.4907887529654636
0.022781996056437492,0.5874394184168013,0.5981421647819063,0.4907887529654636
0.022765079513192177,0.5874394184168013,0.5989499192245558,0.4907887529654636
0.02275107055902481,0.587843295638126,0.5989499192245558,0.4907887529654636
0.022747505456209183,0.587843295638126,0.5991518578352181,0.4907887529654636
0.022739281877875328,0.5882471728594507,0.5991518578352181,0.4907887529654636
0.022734396159648895,0.5882471728594507,0.5995557350565428,0.4907887529654636
0.022717365995049477,0.5888529886914378,0.5995557350565428,0.4907887529654636
0.02269616909325123,0.5888529886914378,0.6003634894991923,0.4907887529654636
0.022692156955599785,0.5890549273021002,0.6003634894991923,0.4907887529654636
0.022679490968585014,0.5890549273021002,0.6011712439418416,0.4907887529654636
0.022657155990600586,0.5894588045234249,0.6011712439418416,0.4907887529654636
0.022652560845017433,0.5894588045234249,0.6015751211631664,0.4907887529654636
0.022647356614470482,0.5896607431340872,0.6015751211631664,0.4907887529654636
0.022645164281129837,0.5896607431340872,0.6017770597738288,0.4907887529654636
0.022641455754637718,0.5898626817447497,0.6017770597738288,0.4907887529654636
0.022635918110609055,0.5898626817447497,0.6021809369951535,0.4907887529654636
0.022633004933595657,0.590064620355412,0.6021809369951535,0.4907887529654636
0.02261541038751602,0.590064620355412,0.6031906300484653,0.4907887529654636
0.022598478943109512,0.5904684975767367,0.6031906300484653,0.4907887529654636
0.022594498470425606,0.5904684975767367,0.6033925686591276,0.4907887529654636
0.02259039878845215,0.590670436187399,0.6033925686591276,0.4907887529654636
0.022584209218621254,0.590670436187399,0.6037964458804523,0.4907887529654636
0.022577177733182907,0.5908723747980614,0.6037964458804523,0.4907887529654636
0.022572891786694527,0.5908723747980614,0.6042003231017771,0.4907887529654636
0.022562697529792786,0.5912762520193862,0.6042003231017771,0.4907887529654636
0.022562310099601746,0.5912762520193862,0.6044022617124394,0.4907887529654636
0.022560840472579002,0.5914781906300485,0.6044022617124394,0.4907887529654636
0.022558461874723434,0.5914781906300485,0.6046042003231018,0.4907887529654636
0.022548165172338486,0.5920840064620355,0.6046042003231018,0.4907887529654636
0.022533299401402473,0.5920840064620355,0.6054119547657512,0.4907887529654636
0.022519396618008614,0.5922859450726979,0.6054119547657512,0.4907887529654636
0.022499578073620796,0.5922859450726979,0.6058158319870759,0.4907887529654636
0.02249881811439991,0.5924878836833603,0.6058158319870759,0.4907887529654636
0.022491957992315292,0.5924878836833603,0.6060177705977383,0.4907887529654636
0.02248535305261612,0.5926898222940227,0.6060177705977383,0.4907887529654636
0.022483261302113533,0.5926898222940227,0.6062197092084006,0.4907887529654636
0.022477218881249428,0.5930936995153473,0.6062197092084006,0.4907887529654636
0.022468985989689827,0.5930936995153473,0.606421647819063,0.4907887529654636
0.02245498262345791,0.5936995153473344,0.606421647819063,0.4907887529654636
0.02244596742093563,0.5936995153473344,0.6066235864297254,0.4907887529654636
0.0224288459867239,0.5945072697899838,0.6066235864297254,0.4907887529654636
0.022420812398195267,0.5945072697899838,0.6072294022617124,0.4907887529654636
0.022417403757572174,0.5949111470113085,0.6072294022617124,0.4907887529654636
0.02241561934351921,0.5949111470113085,0.6074313408723748,0.4907887529654636
0.022410890087485313,0.595113085621971,0.6074313408723748,0.4907887529654636
0.022408707067370415,0.595113085621971,0.6076332794830371,0.4907887529654636
0.022405114024877548,0.5955169628432956,0.6076332794830371,0.4907887529654636
0.02240009978413582,0.5955169628432956,0.6078352180936996,0.4907887529654636
0.022386537864804268,0.595718901453958,0.6078352180936996,0.4907887529654636
0.02238479256629944,0.595718901453958,0.6080371567043619,0.4907887529654636
0.022380931302905083,0.5961227786752827,0.6080371567043619,0.4907887529654636
0.022378738969564438,0.5961227786752827,0.6082390953150242,0.4907887529654636
0.022373799234628677,0.5965266558966075,0.6082390953150242,0.4907887529654636
0.02236735075712204,0.5965266558966075,0.6086429725363489,0.4907887529654636
0.02236359193921089,0.5969305331179321,0.6086429725363489,0.4907887529654636
0.022362487390637398,0.5969305331179321,0.6088449111470113,0.4907887529654636
0.02235349453985691,0.5973344103392568,0.6088449111470113,0.4907887529654636
0.022343838587403297,0.5973344103392568,0.6096526655896607,0.4907887529654636
0.02234363928437233,0.5977382875605816,0.6096526655896607,0.4907887529654636
0.02233796939253807,0.5977382875605816,0.6098546042003231,0.4907887529654636
0.02233724109828472,0.597940226171244,0.6098546042003231,0.4907887529654636
0.02233176678419113,0.597940226171244,0.6102584814216478,0.4907887529654636
0.022331478074193,0.5981421647819063,0.6102584814216478,0.4907887529654636
0.022331347689032555,0.5981421647819063,0.6104604200323102,0.4907887529654636
0.022318804636597633,0.5991518578352181,0.6104604200323102,0.4907887529654636
0.022312982007861137,0.5991518578352181,0.6108642972536349,0.4907887529654636
0.022305725142359734,0.5993537964458805,0.6108642972536349,0.4907887529654636
0.0223021749407053,0.5993537964458805,0.6110662358642972,0.4907887529654636
0.022298568859696388,0.5995557350565428,0.6110662358642972,0.4907887529654636
0.02229609154164791,0.5995557350565428,0.6112681744749596,0.4907887529654636
0.022291168570518494,0.5999596122778675,0.6112681744749596,0.4907887529654636
0.022275058552622795,0.5999596122778675,0.6124798061389337,0.4907887529654636
0.022254018113017082,0.600767366720517,0.6124798061389337,0.4907887529654636
0.022253189235925674,0.600767366720517,0.6126817447495961,0.4907887529654636
0.02224413864314556,0.6017770597738288,0.6126817447495961,0.4907887529654636
0.022231709212064743,0.6017770597738288,0.6132875605815832,0.4907887529654636
0.022229645401239395,0.6019789983844911,0.6132875605815832,0.4907887529654636
0.02222786657512188,0.6019789983844911,0.6134894991922456,0.4907887529654636
0.022219277918338776,0.6021809369951535,0.6134894991922456,0.4907887529654636
0.022209923714399338,0.6021809369951535,0.614297253634895,0.4907887529654636
0.02220679447054863,0.6025848142164781,0.614297253634895,0.4907887529654636
0.02219674549996853,0.6025848142164781,0.6149030694668821,0.4907887529654636
0.02218668721616268,0.6029886914378029,0.6149030694668821,0.4907887529654636
0.02217935211956501,0.6029886914378029,0.6155088852988692,0.4907887529654636
0.022177111357450485,0.6031906300484653,0.6155088852988692,0.4907887529654636
0.02216794155538082,0.6031906300484653,0.6159127625201939,0.4907887529654636
0.022161077708005905,0.60359450726979,0.6159127625201939,0.4907887529654636
0.02216055989265442,0.60359450726979,0.6161147011308562,0.4907887529654636
0.0221583042293787,0.6037964458804523,0.6161147011308562,0.4907887529654636
0.022157462313771248,0.6037964458804523,0.6163166397415186,0.4907887529654636
0.022157207131385803,0.6039983844911146,0.6163166397415186,0.4907887529654636
0.02215319685637951,0.6039983844911146,0.6167205169628432,0.4907887529654636
0.022149408236145973,0.6044022617124394,0.6167205169628432,0.4907887529654636
0.022143695503473282,0.6044022617124394,0.6169224555735057,0.4907887529654636
0.022125065326690674,0.6050080775444265,0.6169224555735057,0.4907887529654636
0.022121816873550415,0.6050080775444265,0.617124394184168,0.4907887529654636
0.02212049812078476,0.6052100161550888,0.617124394184168,0.4907887529654636
0.022077322006225586,0.6052100161550888,0.6187399030694669,0.4907887529654636
0.022075936198234558,0.6056138933764136,0.6187399030694669,0.4907887529654636
0.02207571640610695,0.6056138933764136,0.6189418416801292,0.4907887529654636
0.022066349163651466,0.606421647819063,0.6189418416801292,0.4907887529654636
0.02206510677933693,0.606421647819063,0.6191437802907916,0.4907887529654636
0.022063003852963448,0.6066235864297254,0.6191437802907916,0.4907887529654636
0.022059686481952667,0.6066235864297254,0.619345718901454,0.4907887529654636
0.02204672247171402,0.6074313408723748,0.619345718901454,0.4907887529654636
0.022040126845240593,0.6074313408723748,0.6197495961227787,0.4907887529654636
0.02203836850821972,0.6076332794830371,0.6197495961227787,0.4907887529654636
0.022037940099835396,0.6076332794830371,0.619951534733441,0.4907887529654636
0.022037353366613388,0.6078352180936996,0.619951534733441,0.4907887529654636
0.02203448675572872,0.6078352180936996,0.6201534733441034,0.4907887529654636
0.02202724851667881,0.6082390953150242,0.6201534733441034,0.4907887529654636
0.022027045488357544,0.6082390953150242,0.6203554119547657,0.4907887529654636
0.02202071249485016,0.6086429725363489,0.6203554119547657,0.4907887529654636
0.022000160068273544,0.6086429725363489,0.6209612277867528,0.4907887529654636
0.021999577060341835,0.6088449111470113,0.6209612277867528,0.4907887529654636
0.021984918043017387,0.6088449111470113,0.6217689822294022,0.4907887529654636
0.021974636241793633,0.6096526655896607,0.6217689822294022,0.4907887529654636
0.021973485127091408,0.6096526655896607,0.6219709208400647,0.4907887529654636
0.021971365436911583,0.6098546042003231,0.6219709208400647,0.4907887529654636
0.021961791440844536,0.6098546042003231,0.622172859450727,0.4907887529654636
0.02195308916270733,0.6104604200323102,0.622172859450727,0.4907887529654636
0.0219480749219656,0.6104604200323102,0.6225767366720517,0.4907887529654636
0.02194027416408062,0.6106623586429726,0.6225767366720517,0.4907887529654636
0.02193336933851242,0.6106623586429726,0.6233844911147012,0.4907887529654636
0.021902866661548615,0.6116720516962844,0.6233844911147012,0.4907887529654636
0.021901624277234077,0.6116720516962844,0.6235864297253635,0.4907887529654636
0.021891789510846138,0.6120759289176091,0.6235864297253635,0.4907887529654636
0.02188647724688053,0.6120759289176091,0.6241922455573505,0.4907887529654636
0.021884754300117493,0.6122778675282714,0.6241922455573505,0.4907887529654636
0.021880535408854485,0.6122778675282714,0.6245961227786753,0.4907887529654636
0.021867936477065086,0.6126817447495961,0.6245961227786753,0.4907887529654636
0.021860197186470032,0.6126817447495961,0.625,0.4907887529654636
0.021855289116501808,0.6128836833602584,0.625,0.4907887529654636
0.021853351965546608,0.6128836833602584,0.6252019386106623,0.4907887529654636
0.021850459277629852,0.6130856219709209,0.6252019386106623,0.4907887529654636
0.02184053137898445,0.6130856219709209,0.6260096930533118,0.4907887529654636
0.02183716744184494,0.6132875605815832,0.6260096930533118,0.4907887529654636
0.02183370664715767,0.6132875605815832,0.6264135702746365,0.4907887529654636
0.021823139861226082,0.6134894991922456,0.6264135702746365,0.4907887529654636
0.02182217314839363,0.6134894991922456,0.6266155088852988,0.4907887529654636
0.021821044385433197,0.6136914378029079,0.6266155088852988,0.4907887529654636
0.021816879510879517,0.6136914378029079,0.6268174474959612,0.4907887529654636
0.021815799176692963,0.6138933764135702,0.6268174474959612,0.4907887529654636
0.021812135353684425,0.6138933764135702,0.6270193861066236,0.4907887529654636
0.021800370886921883,0.614297253634895,0.6270193861066236,0.4907887529654636
0.02178606018424034,0.614297253634895,0.6274232633279483,0.4907887529654636
0.021779831498861313,0.6144991922455574,0.6274232633279483,0.4907887529654636
0.021770035848021507,0.6144991922455574,0.627827140549273,0.4907887529654636
0.021759066730737686,0.6149030694668821,0.627827140549273,0.4907887529654636
0.021729115396738052,0.6149030694668821,0.6288368336025848,0.4907887529654636
0.021725846454501152,0.6151050080775444,0.6288368336025848,0.4907887529654636
0.02172122709453106,0.6151050080775444,0.6292407108239095,0.4907887529654636
0.021716831251978874,0.6153069466882067,0.6292407108239095,0.4907887529654636
0.02171589992940426,0.6153069466882067,0.6294426494345718,0.4907887529654636
0.02170400135219097,0.6163166397415186,0.6294426494345718,0.4907887529654636
0.02170184813439846,0.6163166397415186,0.6296445880452343,0.4907887529654636
0.02169659361243248,0.6165185783521809,0.6296445880452343,0.4907887529654636
0.021696556359529495,0.6165185783521809,0.6298465266558966,0.4907887529654636
0.02169068157672882,0.617124394184168,0.6298465266558966,0.4907887529654636
0.02169027552008629,0.617124394184168,0.630048465266559,0.4907887529654636
0.021687110885977745,0.6173263327948304,0.630048465266559,0.4907887529654636
0.021686283871531487,0.6173263327948304,0.6302504038772213,0.4907887529654636
0.02167833410203457,0.6177302100161551,0.6302504038772213,0.4907887529654636
0.021665921434760094,0.6177302100161551,0.6304523424878837,0.4907887529654636
0.021665526553988457,0.6179321486268174,0.6304523424878837,0.4907887529654636
0.021664949133992195,0.6179321486268174,0.630654281098546,0.4907887529654636
0.021664036437869072,0.6181340872374798,0.630654281098546,0.4907887529654636
0.021661624312400818,0.6181340872374798,0.6308562197092084,0.4907887529654636
0.02164221927523613,0.6191437802907916,0.6308562197092084,0.4907887529654636
0.0216397512704134,0.6191437802907916,0.6310581583198708,0.4907887529654636
0.02163783647119999,0.619345718901454,0.6310581583198708,0.4907887529654636
0.021635109558701515,0.619345718901454,0.6312600969305331,0.4907887529654636
0.021622691303491592,0.6197495961227787,0.6312600969305331,0.4907887529654636
0.021612778306007385,0.6197495961227787,0.6318659127625202,0.4907887529654636
0.02161041647195816,0.619951534733441,0.6318659127625202,0.4907887529654636
0.021601039916276932,0.619951534733441,0.6322697899838449,0.4907887529654636
0.02159176394343376,0.6201534733441034,0.6322697899838449,0.4907887529654636
0.021589800715446472,0.6201534733441034,0.6324717285945073,0.4907887529654636
0.021566839888691902,0.6211631663974152,0.6324717285945073,0.4907887529654636
0.021564815193414688,0.6211631663974152,0.6326736672051696,0.4907887529654636
0.021551279351115227,0.6219709208400647,0.6326736672051696,0.4907887529654636
0.021538633853197098,0.6219709208400647,0.6334814216478191,0.4907887529654636
0.02153763733804226,0.622172859450727,0.6334814216478191,0.4907887529654636
0.02153352089226246,0.622172859450727,0.6338852988691438,0.4907887529654636
0.02152601070702076,0.6231825525040388,0.6338852988691438,0.4907887529654636
0.021522806957364082,0.6231825525040388,0.6340872374798061,0.4907887529654636
0.02151385135948658,0.6235864297253635,0.6340872374798061,0.4907887529654636
0.021496586501598358,0.6235864297253635,0.6342891760904685,0.4907887529654636
0.021493472158908844,0.6237883683360258,0.6342891760904685,0.4907887529654636
0.021467730402946472,0.6237883683360258,0.6348949919224556,0.4907887529654636
0.021464219316840172,0.6241922455573505,0.6348949919224556,0.4907887529654636
0.02145365998148918,0.6241922455573505,0.6355008077544426,0.4907887529654636
0.02145177498459816,0.624394184168013,0.6355008077544426,0.4907887529654636
0.02144498936831951,0.624394184168013,0.635702746365105,0.4907887529654636
0.021433359012007713,0.6247980613893377,0.635702746365105,0.4907887529654636
0.02142423763871193,0.6247980613893377,0.6363085621970921,0.4907887529654636
0.021424036473035812,0.625,0.6363085621970921,0.4907887529654636
0.0214192196726799,0.625,0.6367124394184168,0.4907887529654636
0.021418752148747444,0.6252019386106623,0.6367124394184168,0.4907887529654636
0.021406661719083786,0.6252019386106623,0.6371163166397416,0.4907887529654636
0.021399635821580887,0.625605815831987,0.6371163166397416,0.4907887529654636
0.02139696665108204,0.625605815831987,0.6373182552504039,0.4907887529654636
0.021394163370132446,0.6258077544426495,0.6373182552504039,0.4907887529654636
0.021386845037341118,0.6258077544426495,0.6377221324717286,0.4907887529654636
0.021381700411438942,0.6260096930533118,0.6377221324717286,0.4907887529654636
0.02138068713247776,0.6260096930533118,0.6379240710823909,0.4907887529654636
0.021373940631747246,0.6266155088852988,0.6379240710823909,0.4907887529654636
0.021373040974140167,0.6266155088852988,0.6381260096930533,0.4907887529654636
0.021358313038945198,0.627221324717286,0.6381260096930533,0.4907887529654636
0.02135378308594227,0.627221324717286,0.6385298869143781,0.4907887529654636
0.021348433569073677,0.6274232633279483,0.6385298869143781,0.4907887529654636
0.021344006061553955,0.6274232633279483,0.6387318255250404,0.4907887529654636
0.021338840946555138,0.627827140549273,0.6387318255250404,0.4907887529654636
0.02131866291165352,0.627827140549273,0.6391357027463651,0.4907887529654636
0.02131267823278904,0.6280290791599353,0.6391357027463651,0.4907887529654636
0.021308833733201027,0.6280290791599353,0.6393376413570274,0.4907887529654636
0.021303003653883934,0.6288368336025848,0.6393376413570274,0.4907887529654636
0.021281564608216286,0.6288368336025848,0.6405492730210016,0.4907887529654636
0.021271679550409317,0.6290387722132472,0.6405492730210016,0.4907887529654636
0.021267471835017204,0.6290387722132472,0.6407512116316639,0.4907887529654636
0.02125694788992405,0.6292407108239095,0.6407512116316639,0.4907887529654636
0.021256351843476295,0.6292407108239095,0.6409531502423264,0.4907887529654636
0.021246330812573433,0.6294426494345718,0.6409531502423264,0.4907887529654636
0.021244801580905914,0.6294426494345718,0.6411550888529887,0.4907887529654636
0.021231014281511307,0.630048465266559,0.6411550888529887,0.4907887529654636
0.02122834511101246,0.630048465266559,0.6417609046849758,0.4907887529654636
0.02122187800705433,0.6304523424878837,0.6417609046849758,0.4907887529654636
0.021219821646809578,0.6304523424878837,0.6419628432956381,0.4907887529654636
0.021215086802840233,0.6312600969305331,0.6419628432956381,0.4907887529654636
0.02121328003704548,0.6312600969305331,0.6421647819063004,0.4907887529654636
0.021183960139751434,0.6322697899838449,0.6421647819063004,0.4907887529654636
0.021176164969801903,0.6322697899838449,0.6425686591276252,0.4907887529654636
0.02117125317454338,0.6324717285945073,0.6425686591276252,0.4907887529654636
0.02116137556731701,0.6324717285945073,0.6429725363489499,0.4907887529654636
0.021159930154681206,0.6326736672051696,0.6429725363489499,0.4907887529654636
0.021158400923013687,0.6326736672051696,0.6433764135702746,0.4907887529654636
0.021144619211554527,0.632875605815832,0.6433764135702746,0.4907887529654636
0.02113599143922329,0.632875605815832,0.6437802907915994,0.4907887529654636
0.02113265171647072,0.6330775444264943,0.6437802907915994,0.4907887529654636
0.021129567176103592,0.6330775444264943,0.6439822294022617,0.4907887529654636
0.021123725920915604,0.6332794830371568,0.6439822294022617,0.4907887529654636
0.02111165039241314,0.6332794830371568,0.6441841680129241,0.4907887529654636
0.021111255511641502,0.6334814216478191,0.6441841680129241,0.4907887529654636
0.021106334403157234,0.6334814216478191,0.6443861066235864,0.4907887529654636
0.021094096824526787,0.6336833602584814,0.6443861066235864,0.4907887529654636
0.021093985065817833,0.6336833602584814,0.6445880452342488,0.4907887529654636
0.02108129672706127,0.6342891760904685,0.6445880452342488,0.4907887529654636
0.02107972279191017,0.6342891760904685,0.6447899838449112,0.4907887529654636
0.021070925518870354,0.6346930533117933,0.6447899838449112,0.4907887529654636
0.021069711074233055,0.6346930533117933,0.6451938610662359,0.4907887529654636
0.02106630429625511,0.6350969305331179,0.6451938610662359,0.4907887529654636
0.021050909534096718,0.6350969305331179,0.6455977382875606,0.4907887529654636
0.021036749705672264,0.635702746365105,0.6455977382875606,0.4907887529654636
0.021036718040704727,0.635702746365105,0.6457996768982229,0.4907887529654636
0.021033383905887604,0.6359046849757674,0.6457996768982229,0.4907887529654636
0.021029580384492874,0.6359046849757674,0.6460016155088854,0.4907887529654636
0.021020187065005302,0.6363085621970921,0.6460016155088854,0.4907887529654636
0.021013664081692696,0.6363085621970921,0.64640549273021,0.4907887529654636
0.0210132896900177,0.6365105008077544,0.64640549273021,0.4907887529654636
0.02100956253707409,0.6365105008077544,0.6470113085621971,0.4907887529654636
0.02100168541073799,0.6369143780290791,0.6470113085621971,0.4907887529654636
0.020989738404750824,0.6369143780290791,0.6474151857835219,0.4907887529654636
0.020983370020985603,0.6373182552504039,0.6474151857835219,0.4907887529654636
0.02098328061401844,0.6373182552504039,0.6476171243941842,0.4907887529654636
0.020978616550564766,0.6379240710823909,0.6476171243941842,0.4907887529654636
0.020978206768631935,0.6379240710823909,0.6478190630048465,0.4907887529654636
0.020976219326257706,0.6381260096930533,0.6478190630048465,0.4907887529654636
0.020974280312657356,0.6381260096930533,0.6482229402261712,0.4907887529654636
0.020961442962288857,0.6387318255250404,0.6482229402261712,0.4907887529654636
0.020954765379428864,0.6387318255250404,0.648626817447496,0.4907887529654636
0.020952172577381134,0.6389337641357028,0.648626817447496,0.4907887529654636
0.02095121145248413,0.6389337641357028,0.6488287560581584,0.4907887529654636
0.0209499541670084,0.6391357027463651,0.6488287560581584,0.4907887529654636
0.02094396948814392,0.6391357027463651,0.649232633279483,0.4907887529654636
0.020936548709869385,0.6395395799676898,0.649232633279483,0.4907887529654636
0.020936330780386925,0.6395395799676898,0.6494345718901454,0.4907887529654636
0.02093486487865448,0.6399434571890146,0.6494345718901454,0.4907887529654636
0.02093367464840412,0.6399434571890146,0.6496365105008077,0.4907887529654636
0.02091900259256363,0.6405492730210016,0.6496365105008077,0.4907887529654636
0.020917080342769623,0.6405492730210016,0.6500403877221325,0.4907887529654636
0.020911002531647682,0.6409531502423264,0.6500403877221325,0.4907887529654636
0.020874712616205215,0.6409531502423264,0.651453957996769,0.4907887529654636
0.02084336429834366,0.6425686591276252,0.651453957996769,0.4907887529654636
0.02084112912416458,0.6425686591276252,0.6518578352180937,0.4907887529654636
0.020831065252423286,0.6427705977382876,0.6518578352180937,0.4907887529654636
0.020829258486628532,0.6427705977382876,0.652059773828756,0.4907887529654636
0.020820366218686104,0.6433764135702746,0.652059773828756,0.4907887529654636
0.02082028053700924,0.6433764135702746,0.6522617124394184,0.4907887529654636
0.020817294716835022,0.643578352180937,0.6522617124394184,0.4907887529654636
0.020809076726436615,0.643578352180937,0.6526655896607432,0.4907887529654636
0.020807458087801933,0.6439822294022617,0.6526655896607432,0.4907887529654636
0.02080395445227623,0.6439822294022617,0.6528675282714055,0.4907887529654636
0.02078062854707241,0.6447899838449112,0.6528675282714055,0.4907887529654636
0.020775390788912773,0.6447899838449112,0.6530694668820679,0.4907887529654636
0.02076643891632557,0.6457996768982229,0.6530694668820679,0.4907887529654636
0.02076615020632744,0.6457996768982229,0.6532714054927302,0.4907887529654636
0.020747264847159386,0.64640549273021,0.6532714054927302,0.4907887529654636
0.020746055990457535,0.64640549273021,0.6534733441033925,0.4907887529654636
0.02074601873755455,0.6466074313408724,0.6534733441033925,0.4907887529654636
0.02074509859085083,0.6466074313408724,0.653675282714055,0.4907887529654636
0.020722029730677605,0.6474151857835219,0.653675282714055,0.4907887529654636
0.020713748410344124,0.6474151857835219,0.654281098546042,0.4907887529654636
0.020712610334157944,0.6476171243941842,0.654281098546042,0.4907887529654636
0.020708099007606506,0.6476171243941842,0.654886914378029,0.4907887529654636
0.020698565989732742,0.6478190630048465,0.654886914378029,0.4907887529654636
0.020697223022580147,0.6478190630048465,0.6550888529886915,0.4907887529654636
0.020690495148301125,0.6482229402261712,0.6550888529886915,0.4907887529654636
0.02066563442349434,0.6482229402261712,0.6569063004846527,0.4907887529654636
0.020663375034928322,0.648626817447496,0.6569063004846527,0.4907887529654636
0.02063167653977871,0.648626817447496,0.6581179321486268,0.4907887529654636
0.02063095010817051,0.6488287560581584,0.6581179321486268,0.4907887529654636
0.020621927455067635,0.6488287560581584,0.6585218093699515,0.4907887529654636
0.020606542006134987,0.6490306946688207,0.6585218093699515,0.4907887529654636
0.020580971613526344,0.6490306946688207,0.6595315024232633,0.4907887529654636
0.020576858893036842,0.6496365105008077,0.6595315024232633,0.4907887529654636
0.02054779976606369,0.6496365105008077,0.6605411954765751,0.4907887529654636
0.020535670220851898,0.6500403877221325,0.6605411954765751,0.4907887529654636
0.020533397793769836,0.6500403877221325,0.6607431340872375,0.4907887529654636
0.020530181005597115,0.6502423263327949,0.6607431340872375,0.4907887529654636
0.020499462261795998,0.6502423263327949,0.6619547657512116,0.4907887529654636
0.020498469471931458,0.6506462035541195,0.6619547657512116,0.4907887529654636
0.02049451507627964,0.6506462035541195,0.6625605815831987,0.4907887529654636
0.020493237301707268,0.6508481421647819,0.6625605815831987,0.4907887529654636
0.020487479865550995,0.6508481421647819,0.6633683360258481,0.4907887529654636
0.020475750789046288,0.6512520193861067,0.6633683360258481,0.4907887529654636
0.020474525168538094,0.6512520193861067,0.6635702746365105,0.4907887529654636
0.020465586334466934,0.6518578352180937,0.6635702746365105,0.4907887529654636
0.020462535321712494,0.6518578352180937,0.6637722132471728,0.4907887529654636
0.020455950871109962,0.6522617124394184,0.6637722132471728,0.4907887529654636
0.020455587655305862,0.6522617124394184,0.6639741518578353,0.4907887529654636
0.020434843376278877,0.6540791599353797,0.6639741518578353,0.4907887529654636
0.020419694483280182,0.6540791599353797,0.6643780290791599,0.4907887529654636
0.020416967570781708,0.654281098546042,0.6643780290791599,0.4907887529654636
0.020414505153894424,0.654281098546042,0.6645799676898223,0.4907887529654636
0.020413683727383614,0.6544830371567044,0.6645799676898223,0.4907887529654636
0.020403824746608734,0.6544830371567044,0.6647819063004846,0.4907887529654636
0.020388461649417877,0.6550888529886915,0.6647819063004846,0.4907887529654636
0.02038014866411686,0.6550888529886915,0.6651857835218093,0.4907887529654636
0.02037620171904564,0.6556946688206785,0.6651857835218093,0.4907887529654636
0.020374279469251633,0.6556946688206785,0.6653877221324718,0.4907887529654636
0.0203713346272707,0.6558966074313409,0.6653877221324718,0.4907887529654636
0.020360248163342476,0.6558966074313409,0.6661954765751211,0.4907887529654636
0.020359449088573456,0.6560985460420032,0.6661954765751211,0.4907887529654636
0.02034810744225979,0.6560985460420032,0.6674071082390953,0.4907887529654636
0.02033219486474991,0.6567043618739903,0.6674071082390953,0.4907887529654636
0.0203232578933239,0.6567043618739903,0.6680129240710824,0.4907887529654636
0.020313525572419167,0.657108239095315,0.6680129240710824,0.4907887529654636
0.020295677706599236,0.657108239095315,0.6688206785137318,0.4907887529654636
0.0202891044318676,0.6573101777059773,0.6688206785137318,0.4907887529654636
0.020278239622712135,0.6573101777059773,0.6692245557350566,0.4907887529654636
0.02027278020977974,0.6577140549273021,0.6692245557350566,0.4907887529654636
0.020269813016057014,0.6577140549273021,0.6694264943457189,0.4907887529654636
0.020252326503396034,0.6583198707592892,0.6694264943457189,0.4907887529654636
0.020244065672159195,0.6583198707592892,0.6698303715670436,0.4907887529654636
0.02023790217936039,0.6585218093699515,0.6698303715670436,0.4907887529654636
0.0202360600233078,0.6585218093699515,0.6700323101777059,0.4907887529654636
0.02023324929177761,0.6589256865912763,0.6700323101777059,0.4907887529654636
0.02019265852868557,0.6589256865912763,0.6718497576736672,0.4907887529654636
0.020190544426441193,0.6591276252019386,0.6718497576736672,0.4907887529654636
0.02018846943974495,0.6591276252019386,0.6722536348949919,0.4907887529654636
0.020185543224215508,0.659329563812601,0.6722536348949919,0.4907887529654636
0.020184610038995743,0.659329563812601,0.6726575121163166,0.4907887529654636
0.020166143774986267,0.659329563812601,0.6730613893376414,0.4907887529654636
0.02014278434216976,0.6597334410339257,0.6730613893376414,0.4907887529654636
0.020142072811722755,0.6597334410339257,0.6734652665589661,0.4907887529654636
0.020135337486863136,0.6603392568659128,0.6734652665589661,0.4907887529654636
0.02013440616428852,0.6603392568659128,0.6736672051696284,0.4907887529654636
0.020132435485720634,0.6605411954765751,0.6736672051696284,0.4907887529654636
0.02012176439166069,0.6605411954765751,0.6742730210016155,0.4907887529654636
0.020120594650506973,0.6607431340872375,0.6742730210016155,0.4907887529654636
0.020090175792574883,0.6607431340872375,0.6748788368336026,0.4907887529654636
0.020084815099835396,0.6611470113085622,0.6748788368336026,0.4907887529654636
0.020079197362065315,0.6611470113085622,0.6750807754442649,0.4907887529654636
0.020069051533937454,0.6613489499192245,0.6750807754442649,0.4907887529654636
0.02006039023399353,0.6613489499192245,0.6752827140549273,0.4907887529654636
0.020054416730999947,0.6615508885298869,0.6752827140549273,0.4907887529654636
0.020052297040820122,0.6615508885298869,0.6754846526655897,0.4907887529654636
0.02005203254520893,0.6617528271405493,0.6754846526655897,0.4907887529654636
0.020043719559907913,0.6617528271405493,0.6758885298869144,0.4907887529654636
0.020027030259370804,0.6619547657512116,0.6758885298869144,0.4907887529654636
0.02001817524433136,0.6619547657512116,0.6764943457189014,0.4907887529654636
0.020014824345707893,0.662156704361874,0.6764943457189014,0.4907887529654636
0.020009338855743408,0.662156704361874,0.6771001615508885,0.4907887529654636
0.020008232444524765,0.6623586429725363,0.6771001615508885,0.4907887529654636
0.020001890137791634,0.6623586429725363,0.6775040387722132,0.4907887529654636
0.019989414140582085,0.6631663974151858,0.6775040387722132,0.4907887529654636
0.01998867094516754,0.6631663974151858,0.6777059773828756,0.4907887529654636
0.019985239952802658,0.6633683360258481,0.6777059773828756,0.4907887529654636
0.019984573125839233,0.6633683360258481,0.677907915993538,0.4907887529654636
0.01998274028301239,0.6635702746365105,0.677907915993538,0.4907887529654636
0.019981171935796738,0.6635702746365105,0.6783117932148627,0.4907887529654636
0.01996980421245098,0.6643780290791599,0.6783117932148627,0.4907887529654636
0.01996808685362339,0.6643780290791599,0.6789176090468497,0.4907887529654636
0.019965017214417458,0.6647819063004846,0.6789176090468497,0.4907887529654636
0.01993870548903942,0.6647819063004846,0.6793214862681745,0.4907887529654636
0.01993272267282009,0.6651857835218093,0.6793214862681745,0.4907887529654636
0.01992555893957615,0.6651857835218093,0.6799273021001615,0.4907887529654636
0.01992083340883255,0.6653877221324718,0.6799273021001615,0.4907887529654636
0.01992073655128479,0.6653877221324718,0.6801292407108239,0.4907887529654636
0.019920485094189644,0.6655896607431341,0.6801292407108239,0.4907887529654636
0.01991996169090271,0.6655896607431341,0.6803311793214862,0.4907887529654636
0.019919272512197495,0.6657915993537964,0.6803311793214862,0.4907887529654636
0.019905030727386475,0.6657915993537964,0.680735056542811,0.4907887529654636
0.0199029128998518,0.6663974151857835,0.680735056542811,0.4907887529654636
0.01990053616464138,0.6663974151857835,0.6811389337641357,0.4907887529654636
0.019897304475307465,0.6665993537964459,0.6811389337641357,0.4907887529654636
0.019872594624757767,0.6665993537964459,0.6817447495961227,0.4907887529654636
0.01986841857433319,0.6668012924071083,0.6817447495961227,0.4907887529654636
0.01986527442932129,0.6668012924071083,0.6819466882067852,0.4907887529654636
0.019854482263326645,0.6674071082390953,0.6819466882067852,0.4907887529654636
0.019850077107548714,0.6674071082390953,0.6821486268174475,0.4907887529654636
0.0198496226221323,0.6676090468497576,0.6821486268174475,0.4907887529654636
0.019846756011247635,0.6676090468497576,0.6825525040387722,0.4907887529654636
0.01984654739499092,0.6678109854604201,0.6825525040387722,0.4907887529654636
0.019845591858029366,0.6678109854604201,0.6827544426494345,0.4907887529654636
0.019825518131256104,0.6680129240710824,0.6827544426494345,0.4907887529654636
0.01982501707971096,0.6680129240710824,0.682956381260097,0.4907887529654636
0.019821636378765106,0.6682148626817448,0.682956381260097,0.4907887529654636
0.019820569083094597,0.6682148626817448,0.6831583198707593,0.4907887529654636
0.01981964334845543,0.6684168012924071,0.6831583198707593,0.4907887529654636
0.01981857605278492,0.6684168012924071,0.6833602584814217,0.4907887529654636
0.019810400903224945,0.6690226171243941,0.6833602584814217,0.4907887529654636
0.019799882546067238,0.6690226171243941,0.6839660743134087,0.4907887529654636
0.01979823224246502,0.6694264943457189,0.6839660743134087,0.4907887529654636
0.019785843789577484,0.6694264943457189,0.684168012924071,0.4907887529654636
0.019777627661824226,0.6702342487883683,0.684168012924071,0.4907887529654636
0.01977202296257019,0.6702342487883683,0.6845718901453958,0.4907887529654636
0.01975395157933235,0.6710420032310178,0.6845718901453958,0.4907887529654636
0.019742293283343315,0.6710420032310178,0.6849757673667205,0.4907887529654636
0.019740669056773186,0.6712439418416801,0.6849757673667205,0.4907887529654636
0.019734341651201248,0.6712439418416801,0.6853796445880452,0.4907887529654636
0.019733021035790443,0.6714458804523424,0.6853796445880452,0.4907887529654636
0.01972789503633976,0.6714458804523424,0.68578352180937,0.4907887529654636
0.019727546721696854,0.6716478190630049,0.68578352180937,0.4907887529654636
0.01972581446170807,0.6716478190630049,0.6859854604200323,0.4907887529654636
0.019715646281838417,0.6722536348949919,0.6859854604200323,0.4907887529654636
0.019711922854185104,0.6722536348949919,0.686389337641357,0.4907887529654636
0.01968320459127426,0.6726575121163166,0.686389337641357,0.4907887529654636
0.019675524905323982,0.6726575121163166,0.6865912762520194,0.4907887529654636
0.01967543736100197,0.672859450726979,0.6865912762520194,0.4907887529654636
0.019672444090247154,0.672859450726979,0.6867932148626817,0.4907887529654636
0.01966598443686962,0.6734652665589661,0.6867932148626817,0.4907887529654636
0.019661610946059227,0.6734652665589661,0.6869951534733441,0.4907887529654636
0.01964464969933033,0.6742730210016155,0.6869951534733441,0.4907887529654636
0.01962939277291298,0.6742730210016155,0.6876009693053312,0.4907887529654636
0.01962761953473091,0.6744749596122779,0.6876009693053312,0.4907887529654636
0.019609274342656136,0.6744749596122779,0.6878029079159935,0.4907887529654636
0.019603358581662178,0.6752827140549273,0.6878029079159935,0.4907887529654636
0.01959974318742752,0.6752827140549273,0.6882067851373183,0.4907887529654636
0.019591299816966057,0.6758885298869144,0.6882067851373183,0.4907887529654636
0.01959061436355114,0.6758885298869144,0.6884087237479806,0.4907887529654636
0.019585270434617996,0.6760904684975767,0.6884087237479806,0.4907887529654636
0.019580624997615814,0.6760904684975767,0.6890145395799677,0.4907887529654636
0.01957930065691471,0.6762924071082391,0.6890145395799677,0.4907887529654636
0.019573599100112915,0.6762924071082391,0.6898222940226171,0.4907887529654636
0.01956145465373993,0.6766962843295639,0.6898222940226171,0.4907887529654636
0.019543278962373734,0.6766962843295639,0.6906300484652665,0.4907887529654636
0.019529635086655617,0.6773021001615509,0.6906300484652665,0.4907887529654636
0.019528822973370552,0.6773021001615509,0.690831987075929,0.4907887529654636
0.019500354304909706,0.6783117932148627,0.690831987075929,0.4907887529654636
0.019484691321849823,0.6783117932148627,0.6918416801292407,0.4907887529654636
0.01948394440114498,0.678513731825525,0.6918416801292407,0.4907887529654636
0.01948194019496441,0.678513731825525,0.6924474959612278,0.4907887529654636
0.01948089897632599,0.6787156704361874,0.6924474959612278,0.4907887529654636
0.019478604197502136,0.6787156704361874,0.6926494345718901,0.4907887529654636
0.019476348534226418,0.6789176090468497,0.6926494345718901,0.4907887529654636
0.019473254680633545,0.6789176090468497,0.6930533117932148,0.4907887529654636
0.01945999078452587,0.6791195476575121,0.6930533117932148,0.4907887529654636
0.019459059461951256,0.6791195476575121,0.6932552504038773,0.4907887529654636
0.01945834420621395,0.6793214862681745,0.6932552504038773,0.4907887529654636
0.019457725808024406,0.6793214862681745,0.6934571890145396,0.4907887529654636
0.019457072019577026,0.6795234248788369,0.6934571890145396,0.4907887529654636
0.019450213760137558,0.6795234248788369,0.6938610662358643,0.4907887529654636
0.019441798329353333,0.6801292407108239,0.6938610662358643,0.4907887529654636
0.01943863555788994,0.6801292407108239,0.6940630048465266,0.4907887529654636
0.01943483017385006,0.6805331179321487,0.6940630048465266,0.4907887529654636
0.019424404948949814,0.6805331179321487,0.6944668820678513,0.4907887529654636
0.01942327991127968,0.680735056542811,0.6944668820678513,0.4907887529654636
0.01941809616982937,0.680735056542811,0.6946688206785138,0.4907887529654636
0.019391000270843506,0.6815428109854604,0.6946688206785138,0.4907887529654636
0.019386176019906998,0.6815428109854604,0.6950726978998385,0.4907887529654636
0.019380491226911545,0.6819466882067852,0.6950726978998385,0.4907887529654636
0.019362112507224083,0.6819466882067852,0.6960823909531503,0.4907887529654636
0.019343046471476555,0.6823505654281099,0.6960823909531503,0.4907887529654636
0.019339891150593758,0.6823505654281099,0.696486268174475,0.4907887529654636
0.019334664568305016,0.6825525040387722,0.696486268174475,0.4907887529654636
0.019322995096445084,0.6825525040387722,0.697092084006462,0.4907887529654636
0.019313501194119453,0.6827544426494345,0.697092084006462,0.4907887529654636
0.01930922083556652,0.6827544426494345,0.6972940226171244,0.4907887529654636
0.01930231973528862,0.682956381260097,0.6972940226171244,0.4907887529654636
0.019283633679151535,0.682956381260097,0.6978998384491115,0.4907887529654636
0.01928231492638588,0.6831583198707593,0.6978998384491115,0.4907887529654636
0.01927393674850464,0.6831583198707593,0.6983037156704361,0.4907887529654636
0.01927241124212742,0.683562197092084,0.6983037156704361,0.4907887529654636
0.019270770251750946,0.683562197092084,0.6985056542810986,0.4907887529654636
0.01925131492316723,0.6845718901453958,0.6985056542810986,0.4907887529654636
0.019239109009504318,0.6845718901453958,0.6991114701130856,0.4907887529654636
0.019237909466028214,0.6847738287560582,0.6991114701130856,0.4907887529654636
0.019215118139982224,0.6847738287560582,0.6995153473344103,0.4907887529654636
0.019214274361729622,0.6851777059773829,0.6995153473344103,0.4907887529654636
0.01918807253241539,0.6851777059773829,0.7005250403877221,0.4907887529654636
0.019187260419130325,0.6853796445880452,0.7005250403877221,0.4907887529654636
0.01918281614780426,0.6853796445880452,0.7007269789983845,0.4907887529654636
0.019179092720150948,0.6855815831987075,0.7007269789983845,0.4907887529654636
0.019169868901371956,0.6855815831987075,0.7013327948303716,0.4907887529654636
0.019165975973010063,0.6859854604200323,0.7013327948303716,0.4907887529654636
0.01915985345840454,0.6859854604200323,0.702140549273021,0.4907887529654636
0.01915842480957508,0.686389337641357,0.702140549273021,0.4907887529654636
0.019136959686875343,0.686389337641357,0.7025444264943457,0.4907887529654636
0.01913542114198208,0.6869951534733441,0.7025444264943457,0.4907887529654636
0.01912304200232029,0.6869951534733441,0.7031502423263328,0.4907887529654636
0.01911940611898899,0.6871970920840065,0.7031502423263328,0.4907887529654636
0.019118957221508026,0.6871970920840065,0.7033521809369951,0.4907887529654636
0.01908416487276554,0.6878029079159935,0.7033521809369951,0.4907887529654636
0.019080793485045433,0.6878029079159935,0.7035541195476576,0.4907887529654636
0.01908043399453163,0.6880048465266559,0.7035541195476576,0.4907887529654636
0.01907660812139511,0.6880048465266559,0.7037560581583199,0.4907887529654636
0.019072603434324265,0.688610662358643,0.7037560581583199,0.4907887529654636
0.0190680343657732,0.688610662358643,0.7041599353796446,0.4907887529654636
0.01906181313097477,0.6890145395799677,0.7041599353796446,0.4907887529654636
0.01906142570078373,0.6890145395799677,0.7043618739903069,0.4907887529654636
0.019039936363697052,0.6894184168012925,0.7043618739903069,0.4907887529654636
0.019034571945667267,0.6894184168012925,0.7047657512116317,0.4907887529654636
0.01902828924357891,0.6896203554119548,0.7047657512116317,0.4907887529654636
0.019027892500162125,0.6896203554119548,0.7049676898222941,0.4907887529654636
0.019025059416890144,0.6898222940226171,0.7049676898222941,0.4907887529654636
0.019017906859517097,0.6898222940226171,0.7059773828756059,0.4907887529654636
0.01900649629533291,0.6904281098546042,0.7059773828756059,0.4907887529654636
0.01900617964565754,0.6904281098546042,0.7061793214862682,0.4907887529654636
0.01900019682943821,0.6906300484652665,0.7061793214862682,0.4907887529654636
0.018997518345713615,0.6906300484652665,0.7063812600969306,0.4907887529654636
0.018995624035596848,0.690831987075929,0.7063812600969306,0.4907887529654636
0.018988164141774178,0.690831987075929,0.7067851373182552,0.4907887529654636
0.01895437203347683,0.6924474959612278,0.7067851373182552,0.4907887529654636
0.018951017409563065,0.6924474959612278,0.7069870759289176,0.4907887529654636
0.018950892612338066,0.6926494345718901,0.7069870759289176,0.4907887529654636
0.018946729600429535,0.6926494345718901,0.7073909531502424,0.4907887529654636
0.018946673721075058,0.6928513731825525,0.7073909531502424,0.4907887529654636
0.01893332228064537,0.6928513731825525,0.7079967689822294,0.4907887529654636
0.018930478021502495,0.6932552504038773,0.7079967689822294,0.4907887529654636
0.018930410966277122,0.6932552504038773,0.7081987075928917,0.4907887529654636
0.018925994634628296,0.6934571890145396,0.7081987075928917,0.4907887529654636
0.018924901261925697,0.6934571890145396,0.7084006462035541,0.4907887529654636
0.018910998478531837,0.6938610662358643,0.7084006462035541,0.4907887529654636
0.018906889483332634,0.6938610662358643,0.7090064620355412,0.4907887529654636
0.018877748399972916,0.6946688206785138,0.7090064620355412,0.4907887529654636
0.018874961882829666,0.6946688206785138,0.7092084006462036,0.4907887529654636
0.018855612725019455,0.6956785137318255,0.7092084006462036,0.4907887529654636
0.018855147063732147,0.6956785137318255,0.7094103392568659,0.4907887529654636
0.018822258338332176,0.697092084006462,0.7094103392568659,0.4907887529654636
0.018815742805600166,0.697092084006462,0.7098142164781907,0.4907887529654636
0.018814899027347565,0.6972940226171244,0.7098142164781907,0.4907887529654636
0.018809683620929718,0.6972940226171244,0.710016155088853,0.4907887529654636
0.01880151592195034,0.6974959612277868,0.710016155088853,0.4907887529654636
0.01879519410431385,0.6974959612277868,0.7106219709208401,0.4907887529654636
0.01879025809466839,0.6976978998384491,0.7106219709208401,0.4907887529654636
0.018780114129185677,0.6976978998384491,0.7114297253634895,0.4907887529654636
0.018769266083836555,0.6981017770597738,0.7114297253634895,0.4907887529654636
0.01876884512603283,0.6981017770597738,0.7116316639741519,0.4907887529654636
0.018764346837997437,0.6985056542810986,0.7116316639741519,0.4907887529654636
0.018744396045804024,0.6985056542810986,0.7126413570274637,0.4907887529654636
0.01874372735619545,0.6987075928917609,0.7126413570274637,0.4907887529654636
0.018743233755230904,0.6987075928917609,0.712843295638126,0.4907887529654636
0.018733346834778786,0.6989095315024233,0.712843295638126,0.4907887529654636
0.01872553862631321,0.6989095315024233,0.7130452342487884,0.4907887529654636
0.018716176971793175,0.6995153473344103,0.7130452342487884,0.4907887529654636
0.018700608983635902,0.6995153473344103,0.7136510500807755,0.4907887529654636
0.01869378797709942,0.6997172859450727,0.7136510500807755,0.4907887529654636
0.018680673092603683,0.6997172859450727,0.7138529886914378,0.4907887529654636
0.01867029070854187,0.7003231017770598,0.7138529886914378,0.4907887529654636
0.018664970993995667,0.7003231017770598,0.7140549273021002,0.4907887529654636
0.018660571426153183,0.7007269789983845,0.7140549273021002,0.4907887529654636
0.01865755021572113,0.7007269789983845,0.7142568659127625,0.4907887529654636
0.018656469881534576,0.7009289176090469,0.7142568659127625,0.4907887529654636
0.018656082451343536,0.7009289176090469,0.7144588045234249,0.4907887529654636
0.018653441220521927,0.7011308562197092,0.7144588045234249,0.4907887529654636
0.01864544302225113,0.7011308562197092,0.7148626817447497,0.4907887529654636
0.01864076405763626,0.7017366720516963,0.7148626817447497,0.4907887529654636
0.018634090200066566,0.7017366720516963,0.7152665589660743,0.4907887529654636
0.018627891317009926,0.7019386106623586,0.7152665589660743,0.4907887529654636
0.01862441375851631,0.7019386106623586,0.715670436187399,0.4907887529654636
0.018621955066919327,0.702140549273021,0.715670436187399,0.4907887529654636
0.018618542701005936,0.702140549273021,0.7158723747980614,0.4907887529654636
0.018599767237901688,0.7029483037156704,0.7158723747980614,0.4907887529654636
0.01859675534069538,0.7029483037156704,0.7160743134087237,0.4907887529654636
0.018593089655041695,0.7031502423263328,0.7160743134087237,0.4907887529654636
0.01858729124069214,0.7031502423263328,0.7162762520193862,0.4907887529654636
0.018586760386824608,0.7033521809369951,0.7162762520193862,0.4907887529654636
0.0185808464884758,0.7033521809369951,0.7164781906300485,0.4907887529654636
0.018574772402644157,0.7037560581583199,0.7164781906300485,0.4907887529654636
0.018570706248283386,0.7037560581583199,0.7168820678513732,0.4907887529654636
0.018557941541075706,0.7041599353796446,0.7168820678513732,0.4907887529654636
0.018554164096713066,0.7041599353796446,0.7172859450726979,0.4907887529654636
0.018549486994743347,0.7047657512116317,0.7172859450726979,0.4907887529654636
0.018522201105952263,0.7047657512116317,0.717891760904685,0.4907887529654636
0.01850101165473461,0.7055735056542811,0.717891760904685,0.4907887529654636
0.018492961302399635,0.7055735056542811,0.7180936995153473,0.4907887529654636
0.018489113077521324,0.7061793214862682,0.7180936995153473,0.4907887529654636
0.018484486266970634,0.7061793214862682,0.718497576736672,0.4907887529654636
0.01847855933010578,0.7063812600969306,0.7186995153473344,0.4907887529654636
0.01847713813185692,0.7065831987075929,0.7186995153473344,0.4907887529654636
0.018475446850061417,0.7065831987075929,0.7189014539579968,0.4907887529654636
0.01847178116440773,0.7067851373182552,0.7189014539579968,0.4907887529654636
0.018470562994480133,0.7067851373182552,0.7191033925686591,0.4907887529654636
0.018468046560883522,0.7071890145395799,0.7191033925686591,0.4907887529654636
0.018453368917107582,0.7071890145395799,0.7199111470113085,0.4907887529654636
0.01845179684460163,0.7075928917609047,0.7199111470113085,0.4907887529654636
0.018450826406478882,0.7075928917609047,0.720113085621971,0.4907887529654636
0.018448002636432648,0.7079967689822294,0.720113085621971,0.4907887529654636
0.018442580476403236,0.7079967689822294,0.7205169628432956,0.4907887529654636
0.01840313710272312,0.7086025848142165,0.7205169628432956,0.4907887529654636
0.018391575664281845,0.7086025848142165,0.7209208400646203,0.4907887529654636
0.018386662006378174,0.7088045234248789,0.7209208400646203,0.4907887529654636
0.01836101897060871,0.7088045234248789,0.7223344103392568,0.4907887529654636
0.018358571454882622,0.7090064620355412,0.7223344103392568,0.4907887529654636
0.018353180959820747,0.7090064620355412,0.7225363489499192,0.4907887529654636
0.01835124008357525,0.7092084006462036,0.7225363489499192,0.4907887529654636
0.018342265859246254,0.7092084006462036,0.722940226171244,0.4907887529654636
0.018325818702578545,0.7098142164781907,0.722940226171244,0.4907887529654636
0.018323492258787155,0.7098142164781907,0.7231421647819063,0.4907887529654636
0.018317965790629387,0.7106219709208401,0.7231421647819063,0.4907887529654636
0.018310267478227615,0.7106219709208401,0.7233441033925686,0.4907887529654636
0.018304336816072464,0.7108239095315024,0.7233441033925686,0.4907887529654636
0.018284332007169724,0.7108239095315024,0.7245557350565428,0.4907887529654636
0.01827721670269966,0.7112277867528272,0.7245557350565428,0.4907887529654636
0.018263353034853935,0.7112277867528272,0.7253634894991923,0.4907887529654636
0.018240680918097496,0.7122374798061389,0.7253634894991923,0.4907887529654636
0.018231481313705444,0.7122374798061389,0.7255654281098546,0.4907887529654636
0.01821436919271946,0.7130452342487884,0.7255654281098546,0.4907887529654636
0.018207957968115807,0.7130452342487884,0.7261712439418416,0.4907887529654636
0.01820618286728859,0.7134491114701131,0.7261712439418416,0.4907887529654636
0.018202271312475204,0.7134491114701131,0.726373182552504,0.4907887529654636
0.018193049356341362,0.7136510500807755,0.726373182552504,0.4907887529654636
0.018180591985583305,0.7136510500807755,0.7267770597738288,0.4907887529654636
0.018179550766944885,0.7138529886914378,0.7267770597738288,0.4907887529654636
0.018160445615649223,0.7138529886914378,0.7279886914378029,0.4907887529654636
0.018158884719014168,0.7140549273021002,0.7279886914378029,0.4907887529654636
0.018156493082642555,0.7140549273021002,0.7281906300484653,0.4907887529654636
0.01814577542245388,0.7144588045234249,0.7281906300484653,0.4907887529654636
0.018140459433197975,0.7144588045234249,0.7287964458804523,0.4907887529654636
0.01814045011997223,0.7146607431340872,0.7287964458804523,0.4907887529654636
0.01813829317688942,0.7146607431340872,0.7289983844911146,0.4907887529654636
0.018137948587536812,0.7148626817447497,0.7289983844911146,0.4907887529654636
0.018128136172890663,0.7148626817447497,0.7296042003231018,0.4907887529654636
0.018123360350728035,0.715064620355412,0.7296042003231018,0.4907887529654636
0.018122274428606033,0.715064620355412,0.7298061389337641,0.4907887529654636
0.018118634819984436,0.7154684975767367,0.7298061389337641,0.4907887529654636
0.018115928396582603,0.7154684975767367,0.7300080775444265,0.4907887529654636
0.018110280856490135,0.7160743134087237,0.7300080775444265,0.4907887529654636
0.018104098737239838,0.7160743134087237,0.7304119547657512,0.4907887529654636
0.018101593479514122,0.7162762520193862,0.7304119547657512,0.4907887529654636
0.01809840090572834,0.7162762520193862,0.7306138933764136,0.4907887529654636
0.0180811770260334,0.7170840064620355,0.7306138933764136,0.4907887529654636
0.018078718334436417,0.7170840064620355,0.7308158319870759,0.4907887529654636
0.018076250329613686,0.7172859450726979,0.7308158319870759,0.4907887529654636
0.01807500422000885,0.7172859450726979,0.7310177705977383,0.4907887529654636
0.01807335577905178,0.7174878836833603,0.7310177705977383,0.4907887529654636
0.018069325014948845,0.7174878836833603,0.731421647819063,0.4907887529654636
0.018066490069031715,0.717891760904685,0.731421647819063,0.4907887529654636
0.018058691173791885,0.717891760904685,0.7318255250403877,0.4907887529654636
0.018051184713840485,0.7180936995153473,0.7318255250403877,0.4907887529654636
0.01805046759545803,0.7180936995153473,0.7320274636510501,0.4907887529654636
0.018050070852041245,0.7182956381260097,0.7320274636510501,0.4907887529654636
0.018047047778964043,0.7182956381260097,0.7322294022617124,0.4907887529654636
0.018042881041765213,0.7189014539579968,0.7322294022617124,0.4907887529654636
0.0180326197296381,0.7189014539579968,0.7328352180936996,0.4907887529654636
0.018023531883955002,0.7191033925686591,0.7328352180936996,0.4907887529654636
0.018022265285253525,0.7191033925686591,0.7330371567043619,0.4907887529654636
0.01801971159875393,0.7195072697899838,0.7330371567043619,0.4907887529654636
0.018016837537288666,0.7195072697899838,0.7332390953150242,0.4907887529654636
0.018014907836914062,0.7197092084006462,0.7332390953150242,0.4907887529654636
0.01801310107111931,0.7197092084006462,0.7334410339256866,0.4907887529654636
0.017997022718191147,0.721324717285945,0.7334410339256866,0.4907887529654636
0.01798029989004135,0.721324717285945,0.7336429725363489,0.4907887529654636
0.017973629757761955,0.7219305331179321,0.7336429725363489,0.4907887529654636
0.017970141023397446,0.7219305331179321,0.7338449111470113,0.4907887529654636
0.01796099543571472,0.7225363489499192,0.7338449111470113,0.4907887529654636
0.01795973628759384,0.7225363489499192,0.7342487883683361,0.4907887529654636
0.017953984439373016,0.722940226171244,0.7342487883683361,0.4907887529654636
0.017951371148228645,0.722940226171244,0.7344507269789984,0.4907887529654636
0.017944490537047386,0.7233441033925686,0.7344507269789984,0.4907887529654636
0.01794102042913437,0.7233441033925686,0.7346526655896607,0.4907887529654636
0.017936047166585922,0.723546042003231,0.7346526655896607,0.4907887529654636
0.01793571002781391,0.723546042003231,0.7348546042003231,0.4907887529654636
0.017934491857886314,0.7237479806138933,0.7348546042003231,0.4907887529654636
0.017931217327713966,0.7237479806138933,0.7352584814216478,0.4907887529654636
0.01791590265929699,0.7247576736672051,0.7352584814216478,0.4907887529654636
0.017909608781337738,0.7247576736672051,0.7354604200323102,0.4907887529654636
0.017907146364450455,0.7249596122778675,0.7354604200323102,0.4907887529654636
0.01789158396422863,0.7249596122778675,0.7364701130856219,0.4907887529654636
0.017881590873003006,0.7253634894991923,0.7364701130856219,0.4907887529654636
0.017856216058135033,0.7253634894991923,0.7372778675282714,0.4907887529654636
0.017855824902653694,0.7255654281098546,0.7372778675282714,0.4907887529654636
0.017855748534202576,0.7255654281098546,0.7374798061389337,0.4907887529654636
0.017843587324023247,0.7259693053311793,0.7374798061389337,0.4907887529654636
0.01783123053610325,0.7259693053311793,0.7380856219709209,0.4907887529654636
0.017823653295636177,0.726373182552504,0.7380856219709209,0.4907887529654636
0.01781758852303028,0.726373182552504,0.7386914378029079,0.4907887529654636
0.01781565323472023,0.7267770597738288,0.7386914378029079,0.4907887529654636
0.017810795456171036,0.7267770597738288,0.7388933764135702,0.4907887529654636
0.017786197364330292,0.7277867528271406,0.7388933764135702,0.4907887529654636
0.01777508109807968,0.7277867528271406,0.7397011308562197,0.4907887529654636
0.017774110659956932,0.7279886914378029,0.7397011308562197,0.4907887529654636
0.01776701770722866,0.7279886914378029,0.7399030694668821,0.4907887529654636
0.01774435117840767,0.7292003231017771,0.7399030694668821,0.4907887529654636
0.017742415890097618,0.7292003231017771,0.7401050080775444,0.4907887529654636
0.017727920785546303,0.7298061389337641,0.7401050080775444,0.4907887529654636
0.017726246267557144,0.7298061389337641,0.7403069466882067,0.4907887529654636
0.017704829573631287,0.7304119547657512,0.7403069466882067,0.4907887529654636
0.017702588811516762,0.7304119547657512,0.7405088852988692,0.4907887529654636
0.01769694685935974,0.7306138933764136,0.7405088852988692,0.4907887529654636
0.017688380554318428,0.7306138933764136,0.7415185783521809,0.4907887529654636
0.017681848257780075,0.731421647819063,0.7415185783521809,0.4907887529654636
0.01766972988843918,0.731421647819063,0.7425282714054927,0.4907887529654636
0.017669348046183586,0.7316235864297254,0.7425282714054927,0.4907887529654636
0.017664723098278046,0.7316235864297254,0.7427302100161551,0.4907887529654636
0.017663655802607536,0.7318255250403877,0.7427302100161551,0.4907887529654636
0.017653392627835274,0.7318255250403877,0.7431340872374798,0.4907887529654636
0.017647670581936836,0.7320274636510501,0.7431340872374798,0.4907887529654636
0.017633644863963127,0.7320274636510501,0.7435379644588045,0.4907887529654636
0.017631687223911285,0.7322294022617124,0.7435379644588045,0.4907887529654636
0.017628202214837074,0.7322294022617124,0.7437399030694669,0.4907887529654636
0.01761617884039879,0.7332390953150242,0.7437399030694669,0.4907887529654636
0.017597990110516548,0.7332390953150242,0.7439418416801292,0.4907887529654636
0.01758728362619877,0.7340468497576736,0.7439418416801292,0.4907887529654636
0.017583874985575676,0.7340468497576736,0.7441437802907916,0.4907887529654636
0.017581526190042496,0.7342487883683361,0.7441437802907916,0.4907887529654636
0.01757165417075157,0.7342487883683361,0.7445476575121163,0.4907887529654636
0.01755991019308567,0.7344507269789984,0.7445476575121163,0.4907887529654636
0.017558839172124863,0.7344507269789984,0.7447495961227787,0.4907887529654636
0.017550775781273842,0.7346526655896607,0.7447495961227787,0.4907887529654636
0.017547525465488434,0.7346526655896607,0.7453554119547657,0.4907887529654636
0.01754106767475605,0.7350565428109854,0.7453554119547657,0.4907887529654636
0.017537400126457214,0.7350565428109854,0.7455573505654282,0.4907887529654636
0.017537247389554977,0.7352584814216478,0.7455573505654282,0.4907887529654636
0.017536504194140434,0.7352584814216478,0.7457592891760905,0.4907887529654636
0.01753031089901924,0.7354604200323102,0.7457592891760905,0.4907887529654636
0.017505742609500885,0.7354604200323102,0.7463651050080775,0.4907887529654636
0.017504628747701645,0.7356623586429726,0.7463651050080775,0.4907887529654636
0.017503656446933746,0.7356623586429726,0.7465670436187399,0.4907887529654636
0.017487945035099983,0.7358642972536349,0.7465670436187399,0.4907887529654636
0.01747949980199337,0.7358642972536349,0.747172859450727,0.4907887529654636
0.017465177923440933,0.7366720516962844,0.747172859450727,0.4907887529654636
0.01745753176510334,0.7366720516962844,0.7475767366720517,0.4907887529654636
0.01745445281267166,0.7368739903069467,0.7475767366720517,0.4907887529654636
0.0174397099763155,0.7368739903069467,0.747778675282714,0.4907887529654636
0.017439652234315872,0.7370759289176091,0.747778675282714,0.4907887529654636
0.017433274537324905,0.7370759289176091,0.7481825525040388,0.4907887529654636
0.017426326870918274,0.7372778675282714,0.7481825525040388,0.4907887529654636
0.01742618717253208,0.7372778675282714,0.7483844911147012,0.4907887529654636
0.017421452328562737,0.7374798061389337,0.7483844911147012,0.4907887529654636
0.017408983781933784,0.7374798061389337,0.7487883683360258,0.4907887529654636
0.01740785874426365,0.7378836833602584,0.7487883683360258,0.4907887529654636
0.017401427030563354,0.7378836833602584,0.749394184168013,0.4907887529654636
0.01738038659095764,0.7386914378029079,0.749394184168013,0.4907887529654636
0.017365576699376106,0.7386914378029079,0.7495961227786753,0.4907887529654636
0.017363443970680237,0.7390953150242326,0.7495961227786753,0.4907887529654636
0.017350424081087112,0.7390953150242326,0.75,0.4907887529654636
0.017350321635603905,0.739297253634895,0.75,0.4907887529654636
0.017350193113088608,0.739297253634895,0.7502019386106623,0.4907887529654636
0.01734929345548153,0.7394991922455574,0.7502019386106623,0.4907887529654636
0.017344411462545395,0.7394991922455574,0.750605815831987,0.4907887529654636
0.01731911674141884,0.7405088852988692,0.750605815831987,0.4907887529654636
0.017312683165073395,0.7405088852988692,0.7510096930533118,0.4907887529654636
0.017301535233855247,0.7409127625201939,0.7510096930533118,0.4907887529654636
0.017289800569415092,0.7409127625201939,0.7516155088852988,0.4907887529654636
0.017282098531723022,0.7417205169628432,0.7516155088852988,0.4907887529654636
0.01727239228785038,0.7417205169628432,0.7518174474959612,0.4907887529654636
0.01727038435637951,0.7419224555735057,0.7518174474959612,0.4907887529654636
0.017269738018512726,0.7419224555735057,0.7520193861066236,0.4907887529654636
0.017263401299715042,0.742124394184168,0.7520193861066236,0.4907887529654636
0.017254505306482315,0.742124394184168,0.7524232633279483,0.4907887529654636
0.017247505486011505,0.7425282714054927,0.7524232633279483,0.4907887529654636
0.017242304980754852,0.7425282714054927,0.752827140549273,0.4907887529654636
0.017223378643393517,0.7435379644588045,0.752827140549273,0.4907887529654636
0.017221780493855476,0.7435379644588045,0.7530290791599353,0.4907887529654636
0.017212724313139915,0.7437399030694669,0.7530290791599353,0.4907887529654636
0.01720316708087921,0.7437399030694669,0.7536348949919225,0.4907887529654636
0.017202766612172127,0.7439418416801292,0.7536348949919225,0.4907887529654636
0.01720157451927662,0.7439418416801292,0.7538368336025848,0.4907887529654636
0.017201418057084084,0.7441437802907916,0.7538368336025848,0.4907887529654636
0.017182204872369766,0.7441437802907916,0.7546445880452343,0.4907887529654636
0.01717618852853775,0.7445476575121163,0.7546445880452343,0.4907887529654636
0.017169946804642677,0.7445476575121163,0.7548465266558966,0.4907887529654636
0.017168432474136353,0.7447495961227787,0.7548465266558966,0.4907887529654636
0.017168140038847923,0.7447495961227787,0.755048465266559,0.4907887529654636
0.01716301031410694,0.7451534733441034,0.755048465266559,0.4907887529654636
0.017161685973405838,0.7451534733441034,0.7552504038772213,0.4907887529654636
0.017161531373858452,0.7453554119547657,0.7552504038772213,0.4907887529654636
0.017155354842543602,0.7453554119547657,0.755654281098546,0.4907887529654636
0.017154715955257416,0.7455573505654282,0.755654281098546,0.4907887529654636
0.01714591681957245,0.7455573505654282,0.7560581583198708,0.4907887529654636
0.017143620178103447,0.7457592891760905,0.7560581583198708,0.4907887529654636
0.017134206369519234,0.7457592891760905,0.7566639741518578,0.4907887529654636
0.01713181473314762,0.7459612277867528,0.7566639741518578,0.4907887529654636
0.017127668485045433,0.7459612277867528,0.7568659127625202,0.4907887529654636
0.01712457835674286,0.7461631663974152,0.7568659127625202,0.4907887529654636
0.017119023948907852,0.7461631663974152,0.7572697899838449,0.4907887529654636
0.017116622999310493,0.7463651050080775,0.7572697899838449,0.4907887529654636
0.017113998532295227,0.7463651050080775,0.7576736672051696,0.4907887529654636
0.01709795370697975,0.7467689822294022,0.7576736672051696,0.4907887529654636
0.017091579735279083,0.7467689822294022,0.7582794830371568,0.4907887529654636
0.01709100231528282,0.7469709208400647,0.7582794830371568,0.4907887529654636
0.017087331041693687,0.7469709208400647,0.7586833602584814,0.4907887529654636
0.01708570122718811,0.7473747980613893,0.7586833602584814,0.4907887529654636
0.017084434628486633,0.7473747980613893,0.7592891760904685,0.4907887529654636
0.017055287957191467,0.7481825525040388,0.7592891760904685,0.4907887529654636
0.017054783180356026,0.7481825525040388,0.7594911147011308,0.4907887529654636
0.017043741419911385,0.7487883683360258,0.7594911147011308,0.4907887529654636
0.017037782818078995,0.7487883683360258,0.7598949919224556,0.4907887529654636
0.017022138461470604,0.7491922455573505,0.7598949919224556,0.4907887529654636
0.017021095380187035,0.7491922455573505,0.7600969305331179,0.4907887529654636
0.017014838755130768,0.7495961227786753,0.7600969305331179,0.4907887529654636
0.01699577271938324,0.7495961227786753,0.7609046849757674,0.4907887529654636
0.01698349416255951,0.75,0.7609046849757674,0.4907887529654636
0.016979094594717026,0.75,0.7613085621970921,0.4907887529654636
0.016972236335277557,0.7504038772213247,0.7613085621970921,0.4907887529654636
0.016964159905910492,0.7504038772213247,0.7619143780290791,0.4907887529654636
0.016963794827461243,0.750605815831987,0.7619143780290791,0.4907887529654636
0.01696021482348442,0.750605815831987,0.7623182552504039,0.4907887529654636
0.01695706695318222,0.7510096930533118,0.7623182552504039,0.4907887529654636
0.016955258324742317,0.7510096930533118,0.7625201938610663,0.4907887529654636
0.016953613609075546,0.7512116316639742,0.7625201938610663,0.4907887529654636
0.01694989763200283,0.7512116316639742,0.7627221324717286,0.4907887529654636
0.01692868024110794,0.7516155088852988,0.7627221324717286,0.4907887529654636
0.016925418749451637,0.7516155088852988,0.7635298869143781,0.4907887529654636
0.016910770907998085,0.7526252019386107,0.7635298869143781,0.4907887529654636
0.01691039465367794,0.7526252019386107,0.7637318255250404,0.4907887529654636
0.01690465398132801,0.7530290791599353,0.7637318255250404,0.4907887529654636
0.016904165968298912,0.7530290791599353,0.7639337641357028,0.4907887529654636
0.01690240576863289,0.7532310177705978,0.7639337641357028,0.4907887529654636
0.0168882105499506,0.7532310177705978,0.7647415185783522,0.4907887529654636
0.016886131837964058,0.7536348949919225,0.7647415185783522,0.4907887529654636
0.016886074095964432,0.7536348949919225,0.7649434571890146,0.4907887529654636
0.016884908080101013,0.7538368336025848,0.7649434571890146,0.4907887529654636
0.01686881110072136,0.7538368336025848,0.7651453957996769,0.4907887529654636
0.016868678852915764,0.7540387722132472,0.7651453957996769,0.4907887529654636
0.016868511214852333,0.7540387722132472,0.7653473344103393,0.4907887529654636
0.016868138685822487,0.7542407108239095,0.7653473344103393,0.4907887529654636
0.01686103083193302,0.7542407108239095,0.7661550888529887,0.4907887529654636
0.01684834621846676,0.7554523424878837,0.7661550888529887,0.4907887529654636
0.01684560999274254,0.7554523424878837,0.7665589660743134,0.4907887529654636
0.016844557598233223,0.755654281098546,0.7665589660743134,0.4907887529654636
0.016831902787089348,0.755654281098546,0.7675686591276252,0.4907887529654636
0.01682586967945099,0.7558562197092084,0.7675686591276252,0.4907887529654636
0.016825765371322632,0.7558562197092084,0.7677705977382876,0.4907887529654636
0.016824716702103615,0.7560581583198708,0.7677705977382876,0.4907887529654636
0.016820842400193214,0.7560581583198708,0.7679725363489499,0.4907887529654636
0.016811180859804153,0.7566639741518578,0.7679725363489499,0.4907887529654636
0.01678394339978695,0.7566639741518578,0.7687802907915994,0.4907887529654636
0.016780486330389977,0.7572697899838449,0.7687802907915994,0.4907887529654636
0.01677847094833851,0.7572697899838449,0.7689822294022617,0.4907887529654636
0.016775762662291527,0.7574717285945073,0.7689822294022617,0.4907887529654636
0.016769269481301308,0.7574717285945073,0.7691841680129241,0.4907887529654636
0.016749130561947823,0.7584814216478191,0.7691841680129241,0.4907887529654636
0.016741806641221046,0.7584814216478191,0.7693861066235864,0.4907887529654636
0.016738146543502808,0.7586833602584814,0.7693861066235864,0.4907887529654636
0.01673545129597187,0.7586833602584814,0.7695880452342488,0.4907887529654636
0.016733083873987198,0.7588852988691438,0.7695880452342488,0.4907887529654636
0.016709981486201286,0.7588852988691438,0.7699919224555735,0.4907887529654636
0.016708409413695335,0.7590872374798061,0.7699919224555735,0.4907887529654636
0.01670648716390133,0.7590872374798061,0.7701938610662359,0.4907887529654636
0.016703499481081963,0.7592891760904685,0.7701938610662359,0.4907887529654636
0.01668657548725605,0.7592891760904685,0.7712035541195477,0.4907887529654636
0.016685640439391136,0.7594911147011308,0.7712035541195477,0.4907887529654636
0.01668339967727661,0.7594911147011308,0.77140549273021,0.4907887529654636
0.016676969826221466,0.7600969305331179,0.77140549273021,0.4907887529654636
0.01666915975511074,0.7600969305331179,0.7720113085621971,0.4907887529654636
0.01666291430592537,0.7602988691437803,0.7720113085621971,0.4907887529654636
0.016660993918776512,0.7602988691437803,0.7724151857835219,0.4907887529654636
0.016660144552588463,0.7605008077544426,0.7724151857835219,0.4907887529654636
0.01665068417787552,0.7605008077544426,0.7728190630048465,0.4907887529654636
0.01663670875132084,0.7609046849757674,0.7728190630048465,0.4907887529654636
0.01663641817867756,0.7609046849757674,0.7730210016155089,0.4907887529654636
0.016635749489068985,0.7611066235864298,0.7730210016155089,0.4907887529654636
0.016625333577394485,0.7611066235864298,0.7738287560581584,0.4907887529654636
0.01662485860288143,0.7613085621970921,0.7738287560581584,0.4907887529654636
0.01660090684890747,0.7613085621970921,0.774232633279483,0.4907887529654636
0.01659492403268814,0.7615105008077544,0.774232633279483,0.4907887529654636
0.01659212075173855,0.7615105008077544,0.7744345718901454,0.4907887529654636
0.016556980088353157,0.7627221324717286,0.7744345718901454,0.4907887529654636
0.01654915139079094,0.7627221324717286,0.7746365105008077,0.4907887529654636
0.016545578837394714,0.7629240710823909,0.7746365105008077,0.4907887529654636
0.0165440421551466,0.7629240710823909,0.7750403877221325,0.4907887529654636
0.01653696410357952,0.7631260096930533,0.7750403877221325,0.4907887529654636
0.01653257943689823,0.7631260096930533,0.7752423263327949,0.4907887529654636
0.016519760712981224,0.7637318255250404,0.7752423263327949,0.4907887529654636
0.016516022384166718,0.7637318255250404,0.7754442649434572,0.4907887529654636
0.01651284284889698,0.7639337641357028,0.7754442649434572,0.4907887529654636
0.01650952361524105,0.7639337641357028,0.7758481421647819,0.4907887529654636
0.016507888212800026,0.7641357027463651,0.7758481421647819,0.4907887529654636
0.016507670283317566,0.7641357027463651,0.7760500807754442,0.4907887529654636
0.016501499339938164,0.7643376413570274,0.7760500807754442,0.4907887529654636
0.016487812623381615,0.7643376413570274,0.7762520193861067,0.4907887529654636
0.01648744009435177,0.7645395799676898,0.7762520193861067,0.4907887529654636
0.01648613251745701,0.7645395799676898,0.776453957996769,0.4907887529654636
0.01647082157433033,0.7649434571890146,0.776453957996769,0.4907887529654636
0.0164702907204628,0.7649434571890146,0.7766558966074314,0.4907887529654636
0.016470113769173622,0.7651453957996769,0.7766558966074314,0.4907887529654636
0.016466524451971054,0.7651453957996769,0.777059773828756,0.4907887529654636
0.01646612584590912,0.7653473344103393,0.777059773828756,0.4907887529654636
0.016465898603200912,0.7653473344103393,0.7772617124394184,0.4907887529654636
0.01646445505321026,0.7657512116316639,0.7772617124394184,0.4907887529654636
0.016463063657283783,0.7657512116316639,0.7774636510500808,0.4907887529654636
0.016460807994008064,0.7659531502423264,0.7774636510500808,0.4907887529654636
0.016454171389341354,0.7659531502423264,0.7776655896607432,0.4907887529654636
0.016445869579911232,0.7665589660743134,0.7776655896607432,0.4907887529654636
0.016443869099020958,0.7665589660743134,0.7778675282714055,0.4907887529654636
0.016438836231827736,0.7669628432956381,0.7778675282714055,0.4907887529654636
0.01643378846347332,0.7669628432956381,0.7784733441033925,0.4907887529654636
0.01643204502761364,0.7673667205169629,0.7784733441033925,0.4907887529654636
0.0164279006421566,0.7673667205169629,0.778675282714055,0.4907887529654636
0.01642557792365551,0.7675686591276252,0.778675282714055,0.4907887529654636
0.016423894092440605,0.7675686591276252,0.7788772213247173,0.4907887529654636
0.01641804911196232,0.7677705977382876,0.7788772213247173,0.4907887529654636
0.016417192295193672,0.7677705977382876,0.7790791599353797,0.4907887529654636
0.016403816640377045,0.7683764135702746,0.7790791599353797,0.4907887529654636
0.016403082758188248,0.7683764135702746,0.779281098546042,0.4907887529654636
0.01639568991959095,0.768578352180937,0.779281098546042,0.4907887529654636
0.016389984637498856,0.768578352180937,0.7794830371567044,0.4907887529654636
0.016381336376070976,0.7691841680129241,0.7794830371567044,0.4907887529654636
0.01636938378214836,0.7691841680129241,0.7800888529886915,0.4907887529654636
0.016364362090826035,0.7697899838449112,0.7800888529886915,0.4907887529654636
0.016360346227884293,0.7697899838449112,0.7802907915993538,0.4907887529654636
0.01635865867137909,0.7699919224555735,0.7802907915993538,0.4907887529654636
0.016356123611330986,0.7699919224555735,0.7806946688206785,0.4907887529654636
0.016352202743291855,0.7701938610662359,0.7806946688206785,0.4907887529654636
0.01634666882455349,0.7701938610662359,0.7808966074313409,0.4907887529654636
0.016343822702765465,0.7703957996768982,0.7808966074313409,0.4907887529654636
0.016329696401953697,0.7703957996768982,0.781502423263328,0.4907887529654636
0.016328446567058563,0.7707996768982229,0.781502423263328,0.4907887529654636
0.016317831352353096,0.7707996768982229,0.7817043618739903,0.4907887529654636
0.0163143128156662,0.7710016155088854,0.7817043618739903,0.4907887529654636
0.016295969486236572,0.7710016155088854,0.7819063004846527,0.4907887529654636
0.016280177980661392,0.7718093699515347,0.7819063004846527,0.4907887529654636
0.016278408467769623,0.7718093699515347,0.7823101777059773,0.4907887529654636
0.016276532784104347,0.7720113085621971,0.7823101777059773,0.4907887529654636
0.01626889780163765,0.7720113085621971,0.7827140549273021,0.4907887529654636
0.016254127025604248,0.7722132471728594,0.7827140549273021,0.4907887529654636
0.016247671097517014,0.7722132471728594,0.7833198707592892,0.4907887529654636
0.016239875927567482,0.7724151857835219,0.7833198707592892,0.4907887529654636
0.0162323210388422,0.7724151857835219,0.7837237479806138,0.4907887529654636
0.01621992699801922,0.7732229402261712,0.7837237479806138,0.4907887529654636
0.016212277114391327,0.7732229402261712,0.7841276252019386,0.4907887529654636
0.01621171087026596,0.773626817447496,0.7841276252019386,0.4907887529654636
0.016206255182623863,0.773626817447496,0.784329563812601,0.4907887529654636
0.016205664724111557,0.7738287560581584,0.784329563812601,0.4907887529654636
0.016199970617890358,0.7738287560581584,0.7847334410339257,0.4907887529654636
0.01619732566177845,0.7740306946688207,0.7847334410339257,0.4907887529654636
0.01619572751224041,0.7740306946688207,0.784935379644588,0.4907887529654636
0.016191523522138596,0.774232633279483,0.784935379644588,0.4907887529654636
0.016187340021133423,0.774232633279483,0.7851373182552503,0.4907887529654636
0.016185859218239784,0.7746365105008077,0.7851373182552503,0.4907887529654636
0.016180971637368202,0.7746365105008077,0.7855411954765751,0.4907887529654636
0.01618031971156597,0.7748384491114702,0.7855411954765751,0.4907887529654636
0.016180148348212242,0.7748384491114702,0.7857431340872375,0.4907887529654636
0.01617392711341381,0.7752423263327949,0.7857431340872375,0.4907887529654636
0.01614926941692829,0.7752423263327949,0.7861470113085622,0.4907887529654636
0.016139797866344452,0.7758481421647819,0.7861470113085622,0.4907887529654636
0.0161368977278471,0.7758481421647819,0.7863489499192245,0.4907887529654636
0.016132377088069916,0.7760500807754442,0.7863489499192245,0.4907887529654636
0.016111064702272415,0.7760500807754442,0.787156704361874,0.4907887529654636
0.01610942929983139,0.7762520193861067,0.787156704361874,0.4907887529654636
0.016108190640807152,0.7762520193861067,0.7873586429725363,0.4907887529654636
0.016106262803077698,0.776453957996769,0.7873586429725363,0.4907887529654636
0.01610439456999302,0.776453957996769,0.7877625201938611,0.4907887529654636
0.016099605709314346,0.7768578352180937,0.7877625201938611,0.4907887529654636
0.016097839921712875,0.7768578352180937,0.7879644588045234,0.4907887529654636
0.01607085019350052,0.7776655896607432,0.7879644588045234,0.4907887529654636
0.01604442298412323,0.7776655896607432,0.7887722132471728,0.4907887529654636
0.016028504818677902,0.7788772213247173,0.7887722132471728,0.4907887529654636
0.016025101765990257,0.7788772213247173,0.7893780290791599,0.4907887529654636
0.01602267473936081,0.779281098546042,0.7893780290791599,0.4907887529654636
0.016014937311410904,0.779281098546042,0.7897819063004846,0.4907887529654636
0.016009246930480003,0.7796849757673667,0.7897819063004846,0.4907887529654636
0.01599871553480625,0.7796849757673667,0.789983844911147,0.4907887529654636
0.015996474772691727,0.7800888529886915,0.789983844911147,0.4907887529654636
0.01599370874464512,0.7800888529886915,0.7901857835218093,0.4907887529654636
0.01598413474857807,0.7804927302100162,0.7901857835218093,0.4907887529654636
0.015971112996339798,0.7804927302100162,0.7909935379644588,0.4907887529654636
0.015962567180395126,0.781502423263328,0.7909935379644588,0.4907887529654636
0.015952274203300476,0.781502423263328,0.7913974151857835,0.4907887529654636
0.01594490185379982,0.7823101777059773,0.7913974151857835,0.4907887529654636
0.015933146700263023,0.7823101777059773,0.7922051696284329,0.4907887529654636
0.015922490507364273,0.7833198707592892,0.7922051696284329,0.4907887529654636
0.01591511256992817,0.7833198707592892,0.7928109854604201,0.4907887529654636
0.015910059213638306,0.7837237479806138,0.7928109854604201,0.4907887529654636
0.015897266566753387,0.7837237479806138,0.7936187399030694,0.4907887529654636
0.01589375175535679,0.7839256865912763,0.7936187399030694,0.4907887529654636
0.01585954986512661,0.7839256865912763,0.7946284329563813,0.4907887529654636
0.015849459916353226,0.784329563812601,0.7946284329563813,0.4907887529654636
0.015843214467167854,0.784329563812601,0.7948303715670436,0.4907887529654636
0.015838785097002983,0.7845315024232633,0.7948303715670436,0.4907887529654636
0.01582946442067623,0.7845315024232633,0.7954361873990307,0.4907887529654636
0.015807680785655975,0.7855411954765751,0.7954361873990307,0.4907887529654636
0.015788504853844643,0.7855411954765751,0.7958400646203554,0.4907887529654636
0.015785925090312958,0.7857431340872375,0.7958400646203554,0.4907887529654636
0.015780305489897728,0.7857431340872375,0.7960420032310178,0.4907887529654636
0.015779679641127586,0.7859450726978998,0.7960420032310178,0.4907887529654636
0.015778878703713417,0.7859450726978998,0.7962439418416801,0.4907887529654636
0.015775343403220177,0.7861470113085622,0.7962439418416801,0.4907887529654636
0.015768878161907196,0.7861470113085622,0.7966478190630049,0.4907887529654636
0.015751002356410027,0.7879644588045234,0.7966478190630049,0.4907887529654636
0.01573263667523861,0.7879644588045234,0.7986672051696284,0.4907887529654636
0.015730462968349457,0.7883683360258481,0.7986672051696284,0.4907887529654636
0.0157293900847435,0.7883683360258481,0.7990710823909531,0.4907887529654636
0.015727374702692032,0.7889741518578353,0.7990710823909531,0.4907887529654636
0.01572570390999317,0.7889741518578353,0.7994749596122779,0.4907887529654636
0.015718067064881325,0.7891760904684976,0.7994749596122779,0.4907887529654636
0.0157169122248888,0.7891760904684976,0.7996768982229402,0.4907887529654636
0.01571115292608738,0.7895799676898223,0.7996768982229402,0.4907887529654636
0.015709880739450455,0.7895799676898223,0.7998788368336026,0.4907887529654636
0.01570657268166542,0.7897819063004846,0.7998788368336026,0.4907887529654636
0.015667114406824112,0.7897819063004846,0.8012924071082391,0.4907887529654636
0.01566299982368946,0.789983844911147,0.8012924071082391,0.4907887529654636
0.015651775524020195,0.789983844911147,0.8018982229402262,0.4907887529654636
0.015650643035769463,0.7901857835218093,0.8018982229402262,0.4907887529654636
0.0156406257301569,0.7901857835218093,0.8025040387722132,0.4907887529654636
0.015621448867022991,0.7905896607431341,0.8025040387722132,0.4907887529654636
0.015620584599673748,0.7905896607431341,0.8027059773828756,0.4907887529654636
0.015618923120200634,0.7907915993537964,0.8027059773828756,0.4907887529654636
0.015615488402545452,0.7907915993537964,0.802907915993538,0.4907887529654636
0.015609659254550934,0.7913974151857835,0.802907915993538,0.4907887529654636
0.01559988223016262,0.7913974151857835,0.8033117932148627,0.4907887529654636
0.015596273355185986,0.7915993537964459,0.8033117932148627,0.4907887529654636
0.015586894936859608,0.7915993537964459,0.8037156704361874,0.4907887529654636
0.015573873184621334,0.7918012924071083,0.8037156704361874,0.4907887529654636
0.015573021955788136,0.7918012924071083,0.8039176090468497,0.4907887529654636
0.01557062566280365,0.7922051696284329,0.8039176090468497,0.4907887529654636
0.015562459826469421,0.7922051696284329,0.8041195476575121,0.4907887529654636
0.015561060979962349,0.7924071082390953,0.8041195476575121,0.4907887529654636
0.015561026521027088,0.7924071082390953,0.8043214862681745,0.4907887529654636
0.015558460727334023,0.7926090468497576,0.8043214862681745,0.4907887529654636
0.015557225793600082,0.7926090468497576,0.8045234248788369,0.4907887529654636
0.015554852783679962,0.7928109854604201,0.8045234248788369,0.4907887529654636
0.015552453696727753,0.7928109854604201,0.8049273021001615,0.4907887529654636
0.01555242296308279,0.7930129240710824,0.8049273021001615,0.4907887529654636
0.015551754273474216,0.7930129240710824,0.8051292407108239,0.4907887529654636
0.015545027330517769,0.7934168012924071,0.8051292407108239,0.4907887529654636
0.015529992990195751,0.7934168012924071,0.8053311793214862,0.4907887529654636
0.015514392405748367,0.7938206785137318,0.8053311793214862,0.4907887529654636
0.015505415387451649,0.7938206785137318,0.8055331179321487,0.4907887529654636
0.015499044209718704,0.7942245557350566,0.8055331179321487,0.4907887529654636
0.015492518432438374,0.7942245557350566,0.805735056542811,0.4907887529654636
0.015486984513700008,0.7946284329563813,0.805735056542811,0.4907887529654636
0.01548578217625618,0.7946284329563813,0.8061389337641357,0.4907887529654636
0.015471735037863255,0.7948303715670436,0.8061389337641357,0.4907887529654636
0.01547091081738472,0.7948303715670436,0.806340872374798,0.4907887529654636
0.015468349680304527,0.7950323101777059,0.806340872374798,0.4907887529654636
0.015457887202501297,0.7950323101777059,0.8069466882067852,0.4907887529654636
0.015450033359229565,0.7954361873990307,0.8069466882067852,0.4907887529654636
0.015447311103343964,0.7954361873990307,0.8071486268174475,0.4907887529654636
0.015445701777935028,0.7956381260096931,0.8071486268174475,0.4907887529654636
0.015441788360476494,0.7956381260096931,0.8073505654281099,0.4907887529654636
0.015439950861036777,0.7958400646203554,0.8073505654281099,0.4907887529654636
0.015430663712322712,0.7958400646203554,0.8077544426494345,0.4907887529654636
0.015409044921398163,0.7962439418416801,0.8077544426494345,0.4907887529654636
0.015405768528580666,0.7962439418416801,0.807956381260097,0.4907887529654636
0.01540025882422924,0.7966478190630049,0.807956381260097,0.4907887529654636
0.01539663877338171,0.7966478190630049,0.8083602584814217,0.4907887529654636
0.015394259244203568,0.7968497576736672,0.8083602584814217,0.4907887529654636
0.015390192158520222,0.7968497576736672,0.808562197092084,0.4907887529654636
0.01538185402750969,0.7972536348949919,0.808562197092084,0.4907887529654636
0.015378829091787338,0.7972536348949919,0.8087641357027464,0.4907887529654636
0.015374986454844475,0.7974555735056543,0.8087641357027464,0.4907887529654636
0.015354574657976627,0.7974555735056543,0.8095718901453958,0.4907887529654636
0.015354285016655922,0.7976575121163166,0.8095718901453958,0.4907887529654636
0.015352278016507626,0.7976575121163166,0.8097738287560582,0.4907887529654636
0.01534951664507389,0.797859450726979,0.8097738287560582,0.4907887529654636
0.015349400229752064,0.797859450726979,0.8099757673667205,0.4907887529654636
0.015338249504566193,0.7982633279483037,0.8099757673667205,0.4907887529654636
0.015324650332331657,0.7982633279483037,0.8101777059773829,0.4907887529654636
0.015321558341383934,0.7984652665589661,0.8101777059773829,0.4907887529654636
0.015316915698349476,0.7984652665589661,0.8103796445880452,0.4907887529654636
0.015309751965105534,0.7990710823909531,0.8103796445880452,0.4907887529654636
0.01530886348336935,0.7990710823909531,0.8105815831987075,0.4907887529654636
0.015308261848986149,0.7992730210016155,0.8105815831987075,0.4907887529654636
0.015297609381377697,0.7992730210016155,0.8111873990306947,0.4907887529654636
0.015291792340576649,0.7994749596122779,0.8111873990306947,0.4907887529654636
0.015282757580280304,0.7994749596122779,0.8115912762520194,0.4907887529654636
0.01527587603777647,0.7998788368336026,0.8115912762520194,0.4907887529654636
0.015273460187017918,0.7998788368336026,0.8117932148626817,0.4907887529654636
0.015271026641130447,0.8000807754442649,0.8117932148626817,0.4907887529654636
0.015266788192093372,0.8000807754442649,0.8119951534733441,0.4907887529654636
0.0152630265802145,0.8004846526655897,0.8119951534733441,0.4907887529654636
0.015252968296408653,0.8004846526655897,0.8130048465266559,0.4907887529654636
0.015246756374835968,0.800686591276252,0.8130048465266559,0.4907887529654636
0.015244719572365284,0.800686591276252,0.8132067851373183,0.4907887529654636
0.015240954235196114,0.8008885298869144,0.8132067851373183,0.4907887529654636
0.015240095555782318,0.8008885298869144,0.8134087237479806,0.4907887529654636
0.015232295729219913,0.8012924071082391,0.8134087237479806,0.4907887529654636
0.015231485478579998,0.8012924071082391,0.813610662358643,0.4907887529654636
0.015226666815578938,0.8014943457189014,0.813610662358643,0.4907887529654636
0.015224553644657135,0.8014943457189014,0.8140145395799677,0.4907887529654636
0.015219935216009617,0.8016962843295639,0.8140145395799677,0.4907887529654636
0.015212084166705608,0.8016962843295639,0.8144184168012925,0.4907887529654636
0.015197218395769596,0.8023021001615509,0.8144184168012925,0.4907887529654636
0.015192944556474686,0.8023021001615509,0.8146203554119548,0.4907887529654636
0.015186729840934277,0.8025040387722132,0.8146203554119548,0.4907887529654636
0.0151750473305583,0.8025040387722132,0.8154281098546042,0.4907887529654636
0.015174898318946362,0.8027059773828756,0.8154281098546042,0.4907887529654636
0.015154226683080196,0.8027059773828756,0.8162358642972536,0.4907887529654636
0.01514382567256689,0.8031098546042004,0.8162358642972536,0.4907887529654636
0.01514134369790554,0.8031098546042004,0.816437802907916,0.4907887529654636
0.015140951611101627,0.8033117932148627,0.816437802907916,0.4907887529654636
0.015139751136302948,0.8033117932148627,0.8166397415185783,0.4907887529654636
0.01513497345149517,0.803513731825525,0.8166397415185783,0.4907887529654636
0.015132480300962925,0.803513731825525,0.8168416801292407,0.4907887529654636
0.01512316707521677,0.8047253634894992,0.8168416801292407,0.4907887529654636
0.015107317827641964,0.8047253634894992,0.8172455573505655,0.4907887529654636
0.015098607167601585,0.8049273021001615,0.8172455573505655,0.4907887529654636
0.015078084543347359,0.8049273021001615,0.8178513731825525,0.4907887529654636
0.015077009797096252,0.8051292407108239,0.8178513731825525,0.4907887529654636
0.015076087787747383,0.8051292407108239,0.8182552504038773,0.4907887529654636
0.015073857270181179,0.8055331179321487,0.8182552504038773,0.4907887529654636
0.01506858505308628,0.8055331179321487,0.8184571890145396,0.4907887529654636
0.015057725831866264,0.8059369951534734,0.8184571890145396,0.4907887529654636
0.015056655742228031,0.8059369951534734,0.818659127625202,0.4907887529654636
0.015052521601319313,0.806340872374798,0.818659127625202,0.4907887529654636
0.015048271045088768,0.806340872374798,0.8190630048465266,0.4907887529654636
0.015045959502458572,0.8065428109854604,0.8190630048465266,0.4907887529654636
0.015043798834085464,0.8065428109854604,0.8194668820678513,0.4907887529654636
0.01504200417548418,0.8067447495961227,0.8194668820678513,0.4907887529654636
0.015035644173622131,0.8067447495961227,0.8198707592891761,0.4907887529654636
0.015030013397336006,0.8069466882067852,0.8198707592891761,0.4907887529654636
0.015027220360934734,0.8069466882067852,0.8204765751211631,0.4907887529654636
0.015019671060144901,0.8071486268174475,0.8204765751211631,0.4907887529654636
0.015011444687843323,0.8071486268174475,0.8206785137318255,0.4907887529654636
0.015011412091553211,0.8073505654281099,0.8206785137318255,0.4907887529654636
0.01500523928552866,0.8073505654281099,0.8210823909531503,0.4907887529654636
0.014977575279772282,0.8081583198707593,0.8210823909531503,0.4907887529654636
0.014954973012208939,0.8081583198707593,0.8216882067851373,0.4907887529654636
0.014936747960746288,0.8087641357027464,0.8216882067851373,0.4907887529654636
0.014921408146619797,0.8087641357027464,0.8222940226171244,0.4907887529654636
0.014908814802765846,0.8093699515347335,0.8222940226171244,0.4907887529654636
0.01490650326013565,0.8093699515347335,0.8224959612277868,0.4907887529654636
0.014862535521388054,0.8105815831987075,0.8224959612277868,0.4907887529654636
0.014858022332191467,0.8105815831987075,0.8231017770597738,0.4907887529654636
0.014849725179374218,0.8111873990306947,0.8231017770597738,0.4907887529654636
0.014847561717033386,0.8111873990306947,0.8235056542810986,0.4907887529654636
0.014837155118584633,0.8117932148626817,0.8235056542810986,0.4907887529654636
0.014829769730567932,0.8117932148626817,0.8237075928917609,0.4907887529654636
0.014824596233665943,0.8123990306946688,0.8237075928917609,0.4907887529654636
0.014823295176029205,0.8123990306946688,0.8241114701130856,0.4907887529654636
0.014818589203059673,0.8126009693053312,0.8241114701130856,0.4907887529654636
0.014818210154771805,0.8126009693053312,0.8245153473344103,0.4907887529654636
0.014816454611718655,0.8128029079159935,0.8245153473344103,0.4907887529654636
0.014797797426581383,0.8128029079159935,0.8257269789983845,0.4907887529654636
0.014797692187130451,0.8130048465266559,0.8257269789983845,0.4907887529654636
0.014794232323765755,0.8130048465266559,0.8259289176090469,0.4907887529654636
0.014791148714721203,0.8134087237479806,0.8259289176090469,0.4907887529654636
0.014778911136090755,0.8134087237479806,0.8265347334410339,0.4907887529654636
0.014763541519641876,0.81421647819063,0.8265347334410339,0.4907887529654636
0.01475384458899498,0.81421647819063,0.827140549273021,0.4907887529654636
0.014747490175068378,0.8144184168012925,0.827140549273021,0.4907887529654636
0.014717045240104198,0.8144184168012925,0.8275444264943457,0.4907887529654636
0.014712691307067871,0.8148222940226171,0.8275444264943457,0.4907887529654636
0.014698152430355549,0.8148222940226171,0.8277463651050081,0.4907887529654636
0.014691206626594067,0.8150242326332795,0.8277463651050081,0.4907887529654636
0.01468526292592287,0.8150242326332795,0.8281502423263328,0.4907887529654636
0.014684353023767471,0.8152261712439418,0.8281502423263328,0.4907887529654636
0.014675291255116463,0.8152261712439418,0.8283521809369951,0.4907887529654636
0.014673968777060509,0.8154281098546042,0.8283521809369951,0.4907887529654636
0.01467301044613123,0.8154281098546042,0.8285541195476576,0.4907887529654636
0.014668663032352924,0.815831987075929,0.8285541195476576,0.4907887529654636
0.014659296721220016,0.815831987075929,0.8289579967689822,0.4907887529654636
0.014658710919320583,0.8160339256865913,0.8289579967689822,0.4907887529654636
0.014649470336735249,0.8160339256865913,0.8291599353796446,0.4907887529654636
0.014635766856372356,0.816437802907916,0.8291599353796446,0.4907887529654636
0.014633769169449806,0.816437802907916,0.8293618739903069,0.4907887529654636
0.014626994729042053,0.817043618739903,0.8293618739903069,0.4907887529654636
0.01462341658771038,0.817043618739903,0.8297657512116317,0.4907887529654636
0.014622172340750694,0.8172455573505655,0.8297657512116317,0.4907887529654636
0.014615342952311039,0.8172455573505655,0.8301696284329564,0.4907887529654636
0.014605243690311909,0.8176494345718901,0.8301696284329564,0.4907887529654636
0.01459680125117302,0.8176494345718901,0.8307754442649434,0.4907887529654636
0.014594325795769691,0.8178513731825525,0.8307754442649434,0.4907887529654636
0.014591663144528866,0.8178513731825525,0.8309773828756059,0.4907887529654636
0.014588044956326485,0.8182552504038773,0.8309773828756059,0.4907887529654636
0.014560706913471222,0.8182552504038773,0.8317851373182552,0.4907887529654636
0.014551735483109951,0.818659127625202,0.8317851373182552,0.4907887529654636
0.014546617865562439,0.818659127625202,0.8319870759289176,0.4907887529654636
0.01454421877861023,0.8188610662358643,0.8319870759289176,0.4907887529654636
0.014518195763230324,0.8188610662358643,0.8325928917609047,0.4907887529654636
0.014467494562268257,0.8200726978998385,0.8325928917609047,0.4907887529654636
0.014460930600762367,0.8200726978998385,0.8329967689822294,0.4907887529654636
0.014452904462814331,0.8204765751211631,0.8329967689822294,0.4907887529654636
0.014450165443122387,0.8204765751211631,0.8331987075928917,0.4907887529654636
0.014444404281675816,0.8208804523424879,0.8331987075928917,0.4907887529654636
0.014440114609897137,0.8208804523424879,0.8336025848142165,0.4907887529654636
0.014439787715673447,0.8210823909531503,0.8336025848142165,0.4907887529654636
0.014429664239287376,0.8210823909531503,0.8338045234248789,0.4907887529654636
0.014408517628908157,0.8212843295638126,0.8338045234248789,0.4907887529654636
0.014408178627490997,0.8212843295638126,0.8340064620355412,0.4907887529654636
0.014386679977178574,0.8218901453957996,0.8340064620355412,0.4907887529654636
0.014382917433977127,0.8218901453957996,0.8344103392568659,0.4907887529654636
0.014377589337527752,0.822092084006462,0.8344103392568659,0.4907887529654636
0.014350153505802155,0.822092084006462,0.8356219709208401,0.4907887529654636
0.014348476193845272,0.8222940226171244,0.8356219709208401,0.4907887529654636
0.014346796087920666,0.8222940226171244,0.8358239095315024,0.4907887529654636
0.014337558299303055,0.8224959612277868,0.8358239095315024,0.4907887529654636
0.01433456502854824,0.8224959612277868,0.8362277867528272,0.4907887529654636
0.014327696524560452,0.8226978998384491,0.8362277867528272,0.4907887529654636
0.014314540661871433,0.8226978998384491,0.8370355411954766,0.4907887529654636
0.014311706647276878,0.8228998384491115,0.8370355411954766,0.4907887529654636
0.014306432567536831,0.8228998384491115,0.8376413570274637,0.4907887529654636
0.014303125441074371,0.8233037156704361,0.8376413570274637,0.4907887529654636
0.014297550544142723,0.8233037156704361,0.8380452342487884,0.4907887529654636
0.014295782893896103,0.8235056542810986,0.8380452342487884,0.4907887529654636
0.014293771237134933,0.8235056542810986,0.8384491114701131,0.4907887529654636
0.014291977509856224,0.8237075928917609,0.8384491114701131,0.4907887529654636
0.01428185123950243,0.8237075928917609,0.8392568659127625,0.4907887529654636
0.014279967173933983,0.8239095315024233,0.8392568659127625,0.4907887529654636
0.014276828616857529,0.8239095315024233,0.8394588045234249,0.4907887529654636
0.014271577820181847,0.824313408723748,0.8394588045234249,0.4907887529654636
0.014260761439800262,0.824313408723748,0.8396607431340872,0.4907887529654636
0.014256538823246956,0.8245153473344103,0.8396607431340872,0.4907887529654636
0.014255868270993233,0.8245153473344103,0.8398626817447497,0.4907887529654636
0.01424924936145544,0.8249192245557351,0.8398626817447497,0.4907887529654636
0.01422907505184412,0.8249192245557351,0.8402665589660743,0.4907887529654636
0.014227498322725296,0.8251211631663974,0.8402665589660743,0.4907887529654636
0.014214511029422283,0.8251211631663974,0.840670436187399,0.4907887529654636
0.01421391498297453,0.8253231017770598,0.840670436187399,0.4907887529654636
0.014207708649337292,0.8253231017770598,0.8412762520193862,0.4907887529654636
0.014197188429534435,0.8257269789983845,0.8412762520193862,0.4907887529654636
0.014192239381372929,0.8257269789983845,0.8414781906300485,0.4907887529654636
0.01418210193514824,0.8259289176090469,0.8414781906300485,0.4907887529654636
0.014157729223370552,0.8259289176090469,0.8426898222940227,0.4907887529654636
0.014149751514196396,0.8275444264943457,0.8426898222940227,0.4907887529654636
0.014145439490675926,0.8275444264943457,0.8432956381260097,0.4907887529654636
0.014127436093986034,0.8283521809369951,0.8432956381260097,0.4907887529654636
0.014118164777755737,0.8283521809369951,0.8439014539579968,0.4907887529654636
0.014114845544099808,0.8287560581583199,0.8439014539579968,0.4907887529654636
0.014109146781265736,0.8287560581583199,0.8441033925686591,0.4907887529654636
0.014099664986133575,0.8291599353796446,0.8441033925686591,0.4907887529654636
0.014094529673457146,0.8291599353796446,0.8443053311793215,0.4907887529654636
0.014082144014537334,0.8297657512116317,0.8443053311793215,0.4907887529654636
0.014073219150304794,0.8297657512116317,0.8445072697899838,0.4907887529654636
0.014072276651859283,0.8299676898222941,0.8445072697899838,0.4907887529654636
0.014065170660614967,0.8299676898222941,0.8447092084006462,0.4907887529654636
0.014061842113733292,0.8301696284329564,0.8447092084006462,0.4907887529654636
0.014056393876671791,0.8301696284329564,0.845113085621971,0.4907887529654636
0.014047251082956791,0.8305735056542811,0.845113085621971,0.4907887529654636
0.014040800742805004,0.8305735056542811,0.8459208400646203,0.4907887529654636
0.014027874916791916,0.8311793214862682,0.8459208400646203,0.4907887529654636
0.014014534652233124,0.8311793214862682,0.8465266558966075,0.4907887529654636
0.01400343794375658,0.8319870759289176,0.8465266558966075,0.4907887529654636
0.013989695347845554,0.8319870759289176,0.8469305331179321,0.4907887529654636
0.013976874761283398,0.8327948303715671,0.8469305331179321,0.4907887529654636
0.013975371606647968,0.8327948303715671,0.8471324717285945,0.4907887529654636
0.01397123746573925,0.8329967689822294,0.8471324717285945,0.4907887529654636
0.013968334533274174,0.8329967689822294,0.8477382875605816,0.4907887529654636
0.013967277482151985,0.8331987075928917,0.8477382875605816,0.4907887529654636
0.013958015479147434,0.8331987075928917,0.8483441033925686,0.4907887529654636
0.013942262157797813,0.8342084006462036,0.8483441033925686,0.4907887529654636
0.01393955573439598,0.8342084006462036,0.848546042003231,0.4907887529654636
0.013931548222899437,0.8344103392568659,0.848546042003231,0.4907887529654636
0.013908147811889648,0.8344103392568659,0.8491518578352181,0.4907887529654636
0.01390455849468708,0.8346122778675282,0.8491518578352181,0.4907887529654636
0.013895549811422825,0.8346122778675282,0.8495557350565428,0.4907887529654636
0.013882559724152088,0.835016155088853,0.8495557350565428,0.4907887529654636
0.013882199302315712,0.835016155088853,0.8497576736672051,0.4907887529654636
0.013878384605050087,0.8352180936995154,0.8497576736672051,0.4907887529654636
0.013872908428311348,0.8352180936995154,0.8501615508885298,0.4907887529654636
0.013870014809072018,0.8354200323101777,0.8501615508885298,0.4907887529654636
0.013862986117601395,0.8354200323101777,0.850767366720517,0.4907887529654636
0.01385445799678564,0.8360258481421647,0.850767366720517,0.4907887529654636
0.013848301954567432,0.8362277867528272,0.8509693053311793,0.4907887529654636
0.013834498822689056,0.8362277867528272,0.8511712439418416,0.4907887529654636
0.013834108598530293,0.8366316639741519,0.8511712439418416,0.4907887529654636
0.013797828927636147,0.8366316639741519,0.8527867528271406,0.4907887529654636
0.013789347372949123,0.8372374798061389,0.8527867528271406,0.4907887529654636
0.013789028860628605,0.8372374798061389,0.8529886914378029,0.4907887529654636
0.013787168078124523,0.8374394184168013,0.8529886914378029,0.4907887529654636
0.013783464208245277,0.8374394184168013,0.8531906300484653,0.4907887529654636
0.013782225549221039,0.8376413570274637,0.8531906300484653,0.4907887529654636
0.013780555687844753,0.8376413570274637,0.8533925686591276,0.4907887529654636
0.013779958710074425,0.837843295638126,0.8533925686591276,0.4907887529654636
0.013774160295724869,0.837843295638126,0.8539983844911146,0.4907887529654636
0.013762006536126137,0.8384491114701131,0.8539983844911146,0.4907887529654636
0.013760404661297798,0.8384491114701131,0.8542003231017771,0.4907887529654636
0.0137479268014431,0.8390549273021002,0.8542003231017771,0.4907887529654636
0.01374701876193285,0.8390549273021002,0.8544022617124394,0.4907887529654636
0.013743394985795021,0.8394588045234249,0.8544022617124394,0.4907887529654636
0.013731232844293118,0.8394588045234249,0.8546042003231018,0.4907887529654636
0.013727874495089054,0.8396607431340872,0.8546042003231018,0.4907887529654636
0.013724767602980137,0.8396607431340872,0.8548061389337641,0.4907887529654636
0.013715234585106373,0.840064620355412,0.8548061389337641,0.4907887529654636
0.013712786138057709,0.840064620355412,0.8554119547657512,0.4907887529654636
0.013697170652449131,0.8404684975767367,0.8554119547657512,0.4907887529654636
0.01369466632604599,0.8404684975767367,0.8560177705977383,0.4907887529654636
0.013687621802091599,0.8408723747980614,0.8560177705977383,0.4907887529654636
0.013685980811715126,0.8408723747980614,0.8562197092084006,0.4907887529654636
0.013680021278560162,0.8412762520193862,0.8562197092084006,0.4907887529654636
0.013678698800504208,0.8412762520193862,0.856421647819063,0.4907887529654636
0.013678151182830334,0.8414781906300485,0.856421647819063,0.4907887529654636
0.01366081926971674,0.8414781906300485,0.8574313408723748,0.4907887529654636
0.013655894435942173,0.8418820678513732,0.8574313408723748,0.4907887529654636
0.013639774173498154,0.8418820678513732,0.8580371567043619,0.4907887529654636
0.013639162294566631,0.8420840064620355,0.8580371567043619,0.4907887529654636
0.013638148084282875,0.8420840064620355,0.8582390953150242,0.4907887529654636
0.013635095208883286,0.8422859450726979,0.8582390953150242,0.4907887529654636
0.013597683981060982,0.8422859450726979,0.8592487883683361,0.4907887529654636
0.013575181365013123,0.8436995153473344,0.8592487883683361,0.4907887529654636
0.013568142428994179,0.8436995153473344,0.8596526655896607,0.4907887529654636
0.013564599677920341,0.8439014539579968,0.8596526655896607,0.4907887529654636
0.013562875799834728,0.8439014539579968,0.8598546042003231,0.4907887529654636
0.013560287654399872,0.8441033925686591,0.8598546042003231,0.4907887529654636
0.013558786362409592,0.8441033925686591,0.8600565428109854,0.4907887529654636
0.013545600697398186,0.8443053311793215,0.8600565428109854,0.4907887529654636
0.013545233756303787,0.8443053311793215,0.8602584814216478,0.4907887529654636
0.013545060530304909,0.8445072697899838,0.8602584814216478,0.4907887529654636
0.013524003326892853,0.8445072697899838,0.8608642972536349,0.4907887529654636
0.013510007411241531,0.8447092084006462,0.8608642972536349,0.4907887529654636
0.013507634401321411,0.8447092084006462,0.8610662358642972,0.4907887529654636
0.013506987132132053,0.8449111470113085,0.8610662358642972,0.4907887529654636
0.013483148999512196,0.8449111470113085,0.8628836833602584,0.4907887529654636
0.013480167835950851,0.845113085621971,0.8628836833602584,0.4907887529654636
0.013465926051139832,0.845113085621971,0.8630856219709209,0.4907887529654636
0.013461854308843613,0.8453150242326333,0.8630856219709209,0.4907887529654636
0.013450175523757935,0.8453150242326333,0.8632875605815832,0.4907887529654636
0.013440419919788837,0.845718901453958,0.8632875605815832,0.4907887529654636
0.013436279259622097,0.845718901453958,0.8634894991922456,0.4907887529654636
0.013411949388682842,0.8471324717285945,0.8634894991922456,0.4907887529654636
0.013398930430412292,0.8471324717285945,0.8640953150242326,0.4907887529654636
0.013392222113907337,0.8473344103392568,0.8640953150242326,0.4907887529654636
0.013385756872594357,0.8473344103392568,0.864297253634895,0.4907887529654636
0.01338095311075449,0.8475363489499192,0.864297253634895,0.4907887529654636
0.013374793343245983,0.8475363489499192,0.8644991922455574,0.4907887529654636
0.01337473839521408,0.8477382875605816,0.8644991922455574,0.4907887529654636
0.01334837544709444,0.8477382875605816,0.8657108239095315,0.4907887529654636
0.013326365500688553,0.847940226171244,0.8657108239095315,0.4907887529654636
0.01332448236644268,0.847940226171244,0.8659127625201939,0.4907887529654636
0.01331225223839283,0.8483441033925686,0.8659127625201939,0.4907887529654636
0.013301132246851921,0.8483441033925686,0.8663166397415186,0.4907887529654636
0.013287424109876156,0.8487479806138933,0.8663166397415186,0.4907887529654636
0.013278759084641933,0.8487479806138933,0.867124394184168,0.4907887529654636
0.01325349509716034,0.8495557350565428,0.867124394184168,0.4907887529654636
0.01325246598571539,0.8495557350565428,0.8673263327948304,0.4907887529654636
0.013240469619631767,0.8505654281098546,0.8673263327948304,0.4907887529654636
0.013240036554634571,0.8505654281098546,0.8675282714054927,0.4907887529654636
0.013237681239843369,0.850767366720517,0.8675282714054927,0.4907887529654636
0.01323411613702774,0.850767366720517,0.8677302100161551,0.4907887529654636
0.013233527541160583,0.8509693053311793,0.8677302100161551,0.4907887529654636
0.013223248533904552,0.8509693053311793,0.8681340872374798,0.4907887529654636
0.013216288760304451,0.8511712439418416,0.8681340872374798,0.4907887529654636
0.01319938525557518,0.8511712439418416,0.8685379644588045,0.4907887529654636
0.013194171711802483,0.8517770597738288,0.8685379644588045,0.4907887529654636
0.013193568214774132,0.8517770597738288,0.8689418416801292,0.4907887529654636
0.013175643980503082,0.8523828756058158,0.8689418416801292,0.4907887529654636
0.013165324926376343,0.8523828756058158,0.8691437802907916,0.4907887529654636
0.013163379393517971,0.8527867528271406,0.8691437802907916,0.4907887529654636
0.013159426860511303,0.8527867528271406,0.8695476575121163,0.4907887529654636
0.013157377950847149,0.8529886914378029,0.8695476575121163,0.4907887529654636
0.013152769766747952,0.8529886914378029,0.869951534733441,0.4907887529654636
0.013123996555805206,0.8537964458804523,0.869951534733441,0.4907887529654636
0.01311737485229969,0.8537964458804523,0.8703554119547657,0.4907887529654636
0.013116823509335518,0.8539983844911146,0.8703554119547657,0.4907887529654636
0.013116287998855114,0.8539983844911146,0.8705573505654282,0.4907887529654636
0.0131016094237566,0.8544022617124394,0.8705573505654282,0.4907887529654636
0.013090756721794605,0.8544022617124394,0.8707592891760905,0.4907887529654636
0.013087103143334389,0.8546042003231018,0.8707592891760905,0.4907887529654636
0.013082259334623814,0.8546042003231018,0.8711631663974152,0.4907887529654636
0.01307112630456686,0.8550080775444265,0.8711631663974152,0.4907887529654636
0.01306404359638691,0.8550080775444265,0.8713651050080775,0.4907887529654636
0.01306212693452835,0.8552100161550888,0.8713651050080775,0.4907887529654636
0.013057487085461617,0.8552100161550888,0.8717689822294022,0.4907887529654636
0.013056680560112,0.8554119547657512,0.8717689822294022,0.4907887529654636
0.013041362166404724,0.8554119547657512,0.8725767366720517,0.4907887529654636
0.013009150512516499,0.8562197092084006,0.8725767366720517,0.4907887529654636
0.01300909835845232,0.8562197092084006,0.872778675282714,0.4907887529654636
0.01299284491688013,0.8568255250403877,0.872778675282714,0.4907887529654636
0.012990083545446396,0.8568255250403877,0.8729806138933764,0.4907887529654636
0.012988693080842495,0.8570274636510501,0.8729806138933764,0.4907887529654636
0.012987827882170677,0.8570274636510501,0.8731825525040388,0.4907887529654636
0.012987363152205944,0.8572294022617124,0.8731825525040388,0.4907887529654636
0.012975680641829967,0.8572294022617124,0.8737883683360258,0.4907887529654636
0.01296896394342184,0.8574313408723748,0.8737883683360258,0.4907887529654636
0.012964180670678616,0.8574313408723748,0.8741922455573505,0.4907887529654636
0.012944486923515797,0.8584410339256866,0.8741922455573505,0.4907887529654636
0.012944296933710575,0.8584410339256866,0.874394184168013,0.4907887529654636
0.012941289693117142,0.8586429725363489,0.874394184168013,0.4907887529654636
0.012936240062117577,0.8586429725363489,0.8745961227786753,0.4907887529654636
0.012936234474182129,0.8588449111470113,0.8745961227786753,0.4907887529654636
0.012934776023030281,0.8588449111470113,0.8747980613893377,0.4907887529654636
0.012905610725283623,0.8596526655896607,0.8747980613893377,0.4907887529654636
0.012887442484498024,0.8596526655896607,0.8752019386106623,0.4907887529654636
0.012883157469332218,0.8598546042003231,0.8752019386106623,0.4907887529654636
0.012881478294730186,0.8598546042003231,0.8754038772213247,0.4907887529654636
0.012870047241449356,0.8602584814216478,0.8754038772213247,0.4907887529654636
0.012865073047578335,0.8602584814216478,0.875605815831987,0.4907887529654636
0.012861078605055809,0.8604604200323102,0.875605815831987,0.4907887529654636
0.012840839102864265,0.8604604200323102,0.8758077544426495,0.4907887529654636
0.01283243577927351,0.8606623586429726,0.8758077544426495,0.4907887529654636
0.012831882573664188,0.8606623586429726,0.8760096930533118,0.4907887529654636
0.012821256183087826,0.8616720516962844,0.8760096930533118,0.4907887529654636
0.012801438570022583,0.8616720516962844,0.8766155088852988,0.4907887529654636
0.012798494659364223,0.8618739903069467,0.8766155088852988,0.4907887529654636
0.012788509018719196,0.8618739903069467,0.8768174474959612,0.4907887529654636
0.012787042185664177,0.8622778675282714,0.8768174474959612,0.4907887529654636
0.012786798179149628,0.8622778675282714,0.8770193861066236,0.4907887529654636
0.01276542991399765,0.8628836833602584,0.8770193861066236,0.4907887529654636
0.012750817462801933,0.8628836833602584,0.8774232633279483,0.4907887529654636
0.012735250405967236,0.8638933764135702,0.8774232633279483,0.4907887529654636
0.01272818073630333,0.8638933764135702,0.8776252019386107,0.4907887529654636
0.012725173495709896,0.8640953150242326,0.8776252019386107,0.4907887529654636
0.012722687795758247,0.8640953150242326,0.877827140549273,0.4907887529654636
0.01271770242601633,0.864297253634895,0.877827140549273,0.4907887529654636
0.012709513306617737,0.864297253634895,0.8782310177705978,0.4907887529654636
0.012692769058048725,0.8659127625201939,0.8782310177705978,0.4907887529654636
0.01269184798002243,0.8659127625201939,0.8784329563812601,0.4907887529654636
0.012688362039625645,0.8661147011308562,0.8784329563812601,0.4907887529654636
0.012685418128967285,0.8661147011308562,0.8790387722132472,0.4907887529654636
0.012645439244806767,0.8669224555735057,0.8790387722132472,0.4907887529654636
0.01264528650790453,0.8669224555735057,0.8792407108239095,0.4907887529654636
0.01264351699501276,0.867124394184168,0.8792407108239095,0.4907887529654636
0.012640409171581268,0.867124394184168,0.8796445880452343,0.4907887529654636
0.012638547457754612,0.8673263327948304,0.8796445880452343,0.4907887529654636
0.012637550942599773,0.8673263327948304,0.8798465266558966,0.4907887529654636
0.012637459672987461,0.8675282714054927,0.8798465266558966,0.4907887529654636
0.012630756013095379,0.8675282714054927,0.8802504038772213,0.4907887529654636
0.01262646820396185,0.8683360258481422,0.8802504038772213,0.4907887529654636
0.012621558271348476,0.8683360258481422,0.8804523424878837,0.4907887529654636
0.012614171952009201,0.8689418416801292,0.8804523424878837,0.4907887529654636
0.012543834745883942,0.8689418416801292,0.8832794830371568,0.4907887529654636
0.012535417452454567,0.869345718901454,0.8832794830371568,0.4907887529654636
0.012535329908132553,0.869345718901454,0.8834814216478191,0.4907887529654636
0.012521740049123764,0.8703554119547657,0.8834814216478191,0.4907887529654636
0.012509921565651894,0.8703554119547657,0.8838852988691438,0.4907887529654636
0.01249952707439661,0.8707592891760905,0.8838852988691438,0.4907887529654636
0.01249910332262516,0.8707592891760905,0.8842891760904685,0.4907887529654636
0.012486699037253857,0.8709612277867528,0.8842891760904685,0.4907887529654636
0.012484104372560978,0.8709612277867528,0.8844911147011308,0.4907887529654636
0.012470937334001064,0.8719709208400647,0.8844911147011308,0.4907887529654636
0.012458892539143562,0.8719709208400647,0.8848949919224556,0.4907887529654636
0.012457636184990406,0.872172859450727,0.8848949919224556,0.4907887529654636
0.012431725859642029,0.872172859450727,0.885702746365105,0.4907887529654636
0.012429721653461456,0.8723747980613893,0.885702746365105,0.4907887529654636
0.01241330523043871,0.8723747980613893,0.8861066235864298,0.4907887529654636
0.012399142608046532,0.872778675282714,0.8861066235864298,0.4907887529654636
0.012380024418234825,0.872778675282714,0.8867124394184168,0.4907887529654636
0.012362562119960785,0.8735864297253635,0.8867124394184168,0.4907887529654636
0.012353112921118736,0.8735864297253635,0.8869143780290791,0.4907887529654636
0.012336553074419498,0.8741922455573505,0.8869143780290791,0.4907887529654636
0.01232290081679821,0.8741922455573505,0.8875201938610663,0.4907887529654636
0.01231404673308134,0.8747980613893377,0.8875201938610663,0.4907887529654636
0.012309175916016102,0.8747980613893377,0.8877221324717286,0.4907887529654636
0.012307252734899521,0.875,0.8877221324717286,0.4907887529654636
0.012292587198317051,0.875,0.8881260096930533,0.4907887529654636
0.01229025050997734,0.8752019386106623,0.8881260096930533,0.4907887529654636
0.012289460748434067,0.8752019386106623,0.8883279483037156,0.4907887529654636
0.012279714457690716,0.8760096930533118,0.8883279483037156,0.4907887529654636
0.01227741502225399,0.8760096930533118,0.8885298869143781,0.4907887529654636
0.01226389966905117,0.8764135702746365,0.8885298869143781,0.4907887529654636
0.012261464260518551,0.8764135702746365,0.8887318255250404,0.4907887529654636
0.012241966091096401,0.877221324717286,0.8887318255250404,0.4907887529654636
0.012230766005814075,0.877221324717286,0.8891357027463651,0.4907887529654636
0.012227453291416168,0.8774232633279483,0.8891357027463651,0.4907887529654636
0.012215996161103249,0.8774232633279483,0.8893376413570274,0.4907887529654636
0.012199239805340767,0.8782310177705978,0.8893376413570274,0.4907887529654636
0.012196756899356842,0.8782310177705978,0.8895395799676898,0.4907887529654636
0.01219514012336731,0.8784329563812601,0.8895395799676898,0.4907887529654636
0.012191134504973888,0.8784329563812601,0.8899434571890146,0.4907887529654636
0.012179345823824406,0.8788368336025848,0.8899434571890146,0.4907887529654636
0.012169006280601025,0.8788368336025848,0.8907512116316639,0.4907887529654636
0.012124480679631233,0.8802504038772213,0.8907512116316639,0.4907887529654636
0.01212211325764656,0.8802504038772213,0.8911550888529887,0.4907887529654636
0.012118049897253513,0.8804523424878837,0.8911550888529887,0.4907887529654636
0.012117590755224228,0.8804523424878837,0.8913570274636511,0.4907887529654636
0.012090175412595272,0.8810581583198708,0.8913570274636511,0.4907887529654636
0.012071206234395504,0.8810581583198708,0.8921647819063004,0.4907887529654636
0.012059594504535198,0.8818659127625202,0.8921647819063004,0.4907887529654636
0.012055846862494946,0.8818659127625202,0.8925686591276252,0.4907887529654636
0.01205144077539444,0.8820678513731826,0.8925686591276252,0.4907887529654636
0.012051275931298733,0.8820678513731826,0.8927705977382876,0.4907887529654636
0.012047357857227325,0.8822697899838449,0.8927705977382876,0.4907887529654636
0.012046879157423973,0.8822697899838449,0.8929725363489499,0.4907887529654636
0.01204117201268673,0.8826736672051696,0.8929725363489499,0.4907887529654636
0.01204097643494606,0.8826736672051696,0.8931744749596123,0.4907887529654636
0.012030494399368763,0.8830775444264943,0.8931744749596123,0.4907887529654636
0.012029217556118965,0.8830775444264943,0.8933764135702746,0.4907887529654636
0.012029212899506092,0.8832794830371568,0.8933764135702746,0.4907887529654636
0.012020332738757133,0.8832794830371568,0.893578352180937,0.4907887529654636
0.012018089182674885,0.8834814216478191,0.893578352180937,0.4907887529654636
0.012001524679362774,0.8834814216478191,0.8939822294022617,0.4907887529654636
0.011991675943136215,0.8838852988691438,0.8939822294022617,0.4907887529654636
0.01198933832347393,0.8838852988691438,0.8941841680129241,0.4907887529654636
0.011988581158220768,0.8840872374798061,0.8941841680129241,0.4907887529654636
0.011988382786512375,0.8840872374798061,0.8943861066235864,0.4907887529654636
0.011988111771643162,0.8842891760904685,0.8943861066235864,0.4907887529654636
0.011984634213149548,0.8842891760904685,0.8945880452342488,0.4907887529654636
0.011978584341704845,0.8844911147011308,0.8945880452342488,0.4907887529654636
0.01197150070220232,0.8844911147011308,0.8947899838449112,0.4907887529654636
0.01195566076785326,0.8850969305331179,0.8947899838449112,0.4907887529654636
0.011946338228881359,0.8850969305331179,0.8949919224555735,0.4907887529654636
0.011905423365533352,0.8869143780290791,0.8949919224555735,0.4907887529654636
0.011904429644346237,0.8869143780290791,0.8951938610662359,0.4907887529654636
0.011889738962054253,0.8877221324717286,0.8951938610662359,0.4907887529654636
0.011882967315614223,0.8877221324717286,0.8955977382875606,0.4907887529654636
0.01187979243695736,0.8879240710823909,0.8955977382875606,0.4907887529654636
0.011855732649564743,0.8879240710823909,0.8957996768982229,0.4907887529654636
0.011848152615129948,0.8883279483037156,0.8957996768982229,0.4907887529654636
0.011845765635371208,0.8883279483037156,0.8960016155088854,0.4907887529654636
0.01183252688497305,0.8887318255250404,0.8960016155088854,0.4907887529654636
0.011820387095212936,0.8887318255250404,0.89640549273021,0.4907887529654636
0.011820351704955101,0.8889337641357028,0.89640549273021,0.4907887529654636
0.011818284168839455,0.8889337641357028,0.8966074313408724,0.4907887529654636
0.011812448501586914,0.8891357027463651,0.8966074313408724,0.4907887529654636
0.011806569993495941,0.8891357027463651,0.8972132471728594,0.4907887529654636
0.011785462498664856,0.8895395799676898,0.8972132471728594,0.4907887529654636
0.011778494343161583,0.8895395799676898,0.8976171243941842,0.4907887529654636
0.011777042411267757,0.8897415185783522,0.8976171243941842,0.4907887529654636
0.011769209988415241,0.8897415185783522,0.8978190630048465,0.4907887529654636
0.01176267210394144,0.8901453957996769,0.8978190630048465,0.4907887529654636
0.011747353710234165,0.8901453957996769,0.8984248788368336,0.4907887529654636
0.01173609122633934,0.8911550888529887,0.8984248788368336,0.4907887529654636
0.011732731014490128,0.8911550888529887,0.898626817447496,0.4907887529654636
0.011728250421583652,0.8915589660743134,0.898626817447496,0.4907887529654636
0.011720897629857063,0.8915589660743134,0.8988287560581584,0.4907887529654636
0.011711139231920242,0.8917609046849758,0.8988287560581584,0.4907887529654636
0.011702191084623337,0.8917609046849758,0.8996365105008077,0.4907887529654636
0.011691153980791569,0.8921647819063004,0.8996365105008077,0.4907887529654636
0.01164347492158413,0.8921647819063004,0.9006462035541195,0.4907887529654636
0.011642682366073132,0.8923667205169629,0.9006462035541195,0.4907887529654636
0.011642136611044407,0.8923667205169629,0.9008481421647819,0.4907887529654636
0.011626428924500942,0.8927705977382876,0.9008481421647819,0.4907887529654636
0.01158964540809393,0.8927705977382876,0.901453957996769,0.4907887529654636
0.011584258638322353,0.8929725363489499,0.901453957996769,0.4907887529654636
0.011583996936678886,0.8929725363489499,0.9016558966074314,0.4907887529654636
0.01157543994486332,0.8931744749596123,0.9016558966074314,0.4907887529654636
0.011570923030376434,0.8931744749596123,0.9018578352180937,0.4907887529654636
0.011568780057132244,0.8933764135702746,0.9018578352180937,0.4907887529654636
0.01156085915863514,0.8933764135702746,0.9022617124394184,0.4907887529654636
0.01155460812151432,0.893578352180937,0.9022617124394184,0.4907887529654636
0.011551152914762497,0.893578352180937,0.9024636510500808,0.4907887529654636
0.011532262898981571,0.8943861066235864,0.9024636510500808,0.4907887529654636
0.011524719186127186,0.8943861066235864,0.9032714054927302,0.4907887529654636
0.011518381536006927,0.8947899838449112,0.9032714054927302,0.4907887529654636
0.01150563359260559,0.8947899838449112,0.9034733441033925,0.4907887529654636
0.011491908691823483,0.8951938610662359,0.9034733441033925,0.4907887529654636
0.01147697027772665,0.8951938610662359,0.903675282714055,0.4907887529654636
0.011470776051282883,0.8953957996768982,0.903675282714055,0.4907887529654636
0.011469137854874134,0.8953957996768982,0.9038772213247173,0.4907887529654636
0.01145925186574459,0.8955977382875606,0.9038772213247173,0.4907887529654636
0.011454698629677296,0.8955977382875606,0.904281098546042,0.4907887529654636
0.01145216915756464,0.8957996768982229,0.904281098546042,0.4907887529654636
0.011433006264269352,0.8957996768982229,0.9044830371567044,0.4907887529654636
0.011413363739848137,0.8962035541195477,0.9044830371567044,0.4907887529654636
0.011411258950829506,0.8962035541195477,0.9046849757673667,0.4907887529654636
0.011403561569750309,0.89640549273021,0.9046849757673667,0.4907887529654636
0.011399208568036556,0.89640549273021,0.904886914378029,0.4907887529654636
0.01138845831155777,0.8968093699515347,0.904886914378029,0.4907887529654636
0.011380222626030445,0.8968093699515347,0.9050888529886915,0.4907887529654636
0.011377538554370403,0.8970113085621971,0.9050888529886915,0.4907887529654636
0.011356052942574024,0.8970113085621971,0.906502423263328,0.4907887529654636
0.011328742839396,0.8972132471728594,0.906502423263328,0.4907887529654636
0.011317499913275242,0.8972132471728594,0.9067043618739903,0.4907887529654636
0.011317276395857334,0.8974151857835219,0.9067043618739903,0.4907887529654636
0.011313503608107567,0.8974151857835219,0.9069063004846527,0.4907887529654636
0.011310521513223648,0.8976171243941842,0.9069063004846527,0.4907887529654636
0.011291056871414185,0.8976171243941842,0.9073101777059773,0.4907887529654636
0.011288528330624104,0.8978190630048465,0.9073101777059773,0.4907887529654636
0.011283567175269127,0.8978190630048465,0.9079159935379645,0.4907887529654636
0.011269362643361092,0.8982229402261712,0.9079159935379645,0.4907887529654636
0.011255682446062565,0.8982229402261712,0.9087237479806138,0.4907887529654636
0.01125254575163126,0.8988287560581584,0.9087237479806138,0.4907887529654636
0.011215116828680038,0.8988287560581584,0.909329563812601,0.4907887529654636
0.011213015764951706,0.8990306946688207,0.909329563812601,0.4907887529654636
0.011200823821127415,0.8990306946688207,0.9095315024232633,0.4907887529654636
0.01118471659719944,0.8994345718901454,0.9095315024232633,0.4907887529654636
0.011163843795657158,0.8994345718901454,0.9101373182552503,0.4907887529654636
0.011127181351184845,0.9006462035541195,0.9101373182552503,0.4907887529654636
0.011102323420345783,0.9006462035541195,0.9111470113085622,0.4907887529654636
0.011098217219114304,0.9008481421647819,0.9111470113085622,0.4907887529654636
0.011091580614447594,0.9008481421647819,0.9113489499192245,0.4907887529654636
0.011088734492659569,0.901453957996769,0.9113489499192245,0.4907887529654636
0.011073829606175423,0.901453957996769,0.9117528271405493,0.4907887529654636
0.011062515899538994,0.9016558966074314,0.9117528271405493,0.4907887529654636
0.01103306282311678,0.9016558966074314,0.9127625201938611,0.4907887529654636
0.011026239022612572,0.9018578352180937,0.9127625201938611,0.4907887529654636
0.01102338545024395,0.9018578352180937,0.9129644588045234,0.4907887529654636
0.01099101547151804,0.9026655896607432,0.9129644588045234,0.4907887529654636
0.010988438501954079,0.9026655896607432,0.9133683360258481,0.4907887529654636
0.010969174094498158,0.9028675282714055,0.9133683360258481,0.4907887529654636
0.010961717925965786,0.9028675282714055,0.9135702746365105,0.4907887529654636
0.010916482657194138,0.904886914378029,0.9135702746365105,0.4907887529654636
0.010915623046457767,0.904886914378029,0.9137722132471728,0.4907887529654636
0.01091450359672308,0.9050888529886915,0.9137722132471728,0.4907887529654636
0.01089421659708023,0.9050888529886915,0.9143780290791599,0.4907887529654636
0.010863601230084896,0.9058966074313409,0.9143780290791599,0.4907887529654636
0.010850341059267521,0.9058966074313409,0.914983844911147,0.4907887529654636
0.010833351872861385,0.9067043618739903,0.914983844911147,0.4907887529654636
0.010832746513187885,0.9067043618739903,0.9151857835218093,0.4907887529654636
0.010822450742125511,0.907108239095315,0.9151857835218093,0.4907887529654636
0.010808072052896023,0.907108239095315,0.9153877221324718,0.4907887529654636
0.010807416401803493,0.9073101777059773,0.9153877221324718,0.4907887529654636
0.010769368149340153,0.9073101777059773,0.9165993537964459,0.4907887529654636
0.010756917297840118,0.9077140549273021,0.9165993537964459,0.4907887529654636
0.010716749355196953,0.9077140549273021,0.9170032310177706,0.4907887529654636
0.01071496494114399,0.9079159935379645,0.9170032310177706,0.4907887529654636
0.010713034309446812,0.9079159935379645,0.9174071082390953,0.4907887529654636
0.01070674229413271,0.9081179321486268,0.9174071082390953,0.4907887529654636
0.010691259056329727,0.9081179321486268,0.9182148626817448,0.4907887529654636
0.010664275847375393,0.9089256865912763,0.9182148626817448,0.4907887529654636
0.010642321780323982,0.9089256865912763,0.9190226171243941,0.4907887529654636
0.010627196170389652,0.9095315024232633,0.9190226171243941,0.4907887529654636
0.010612383484840393,0.9095315024232633,0.9194264943457189,0.4907887529654636
0.010607040487229824,0.9101373182552503,0.9194264943457189,0.4907887529654636
0.010544504970312119,0.9101373182552503,0.9200323101777059,0.4907887529654636
0.010539599694311619,0.9107431340872375,0.9200323101777059,0.4907887529654636
0.010537870228290558,0.9107431340872375,0.9202342487883683,0.4907887529654636
0.010534657165408134,0.9111470113085622,0.9202342487883683,0.4907887529654636
0.010532672517001629,0.9111470113085622,0.9204361873990307,0.4907887529654636
0.010528720915317535,0.9113489499192245,0.9204361873990307,0.4907887529654636
0.010486719198524952,0.9113489499192245,0.9210420032310178,0.4907887529654636
0.010469791479408741,0.9117528271405493,0.9210420032310178,0.4907887529654636
0.010460146702826023,0.9117528271405493,0.9214458804523424,0.4907887529654636
0.010448576882481575,0.9123586429725363,0.9214458804523424,0.4907887529654636
0.010433102026581764,0.9123586429725363,0.9216478190630049,0.4907887529654636
0.010422890074551105,0.9127625201938611,0.9216478190630049,0.4907887529654636
0.010415264405310154,0.9127625201938611,0.9218497576736672,0.4907887529654636
0.010397389531135559,0.9133683360258481,0.9218497576736672,0.4907887529654636
0.010377280414104462,0.9133683360258481,0.9222536348949919,0.4907887529654636
0.010370830073952675,0.9135702746365105,0.9222536348949919,0.4907887529654636
0.010365718975663185,0.9135702746365105,0.9226575121163166,0.4907887529654636
0.01034499891102314,0.9141760904684976,0.9226575121163166,0.4907887529654636
0.010333800688385963,0.9141760904684976,0.922859450726979,0.4907887529654636
0.010309535078704357,0.9147819063004846,0.922859450726979,0.4907887529654636
0.010309184901416302,0.9147819063004846,0.9230613893376414,0.4907887529654636
0.010293224826455116,0.9153877221324718,0.9230613893376414,0.4907887529654636
0.010279539972543716,0.9153877221324718,0.9240710823909531,0.4907887529654636
0.010250341147184372,0.9163974151857835,0.9240710823909531,0.4907887529654636
0.010247556492686272,0.9163974151857835,0.9244749596122779,0.4907887529654636
0.010244014672935009,0.9165993537964459,0.9244749596122779,0.4907887529654636
0.010229009203612804,0.9165993537964459,0.9248788368336026,0.4907887529654636
0.010226852260529995,0.9168012924071083,0.9248788368336026,0.4907887529654636
0.010225526057183743,0.9168012924071083,0.9250807754442649,0.4907887529654636
0.010203155688941479,0.9174071082390953,0.9250807754442649,0.4907887529654636
0.010191811248660088,0.9174071082390953,0.9258885298869144,0.4907887529654636
0.010184288956224918,0.9178109854604201,0.9258885298869144,0.4907887529654636
0.010181150399148464,0.9178109854604201,0.9260904684975767,0.4907887529654636
0.010166861116886139,0.9184168012924071,0.9260904684975767,0.4907887529654636
0.010163189843297005,0.9184168012924071,0.9262924071082391,0.4907887529654636
0.010151498951017857,0.9188206785137318,0.9262924071082391,0.4907887529654636
0.010147491469979286,0.9188206785137318,0.9264943457189014,0.4907887529654636
0.010129846632480621,0.9190226171243941,0.9264943457189014,0.4907887529654636
0.010110128670930862,0.9190226171243941,0.9268982229402262,0.4907887529654636
0.010086349211633205,0.9198303715670436,0.9268982229402262,0.4907887529654636
0.010069409385323524,0.9198303715670436,0.9273021001615509,0.4907887529654636
0.010043449699878693,0.9202342487883683,0.9273021001615509,0.4907887529654636
0.010030083358287811,0.9202342487883683,0.927907915993538,0.4907887529654636
0.010029787197709084,0.9204361873990307,0.927907915993538,0.4907887529654636
0.010027526877820492,0.9204361873990307,0.9281098546042004,0.4907887529654636
0.010017914697527885,0.9208400646203554,0.9281098546042004,0.4907887529654636
0.010014764964580536,0.9208400646203554,0.928513731825525,0.4907887529654636
0.010011139325797558,0.9210420032310178,0.928513731825525,0.4907887529654636
0.009983382187783718,0.9210420032310178,0.9289176090468497,0.4907887529654636
0.00998291652649641,0.9212439418416801,0.9289176090468497,0.4907887529654636
0.009974506683647633,0.9212439418416801,0.9295234248788369,0.4907887529654636
0.00997109804302454,0.9214458804523424,0.9295234248788369,0.4907887529654636
0.009967080317437649,0.9214458804523424,0.9297253634894992,0.4907887529654636
0.009898713789880276,0.9232633279483037,0.9297253634894992,0.4907887529654636
0.009893578477203846,0.9232633279483037,0.9301292407108239,0.4907887529654636
0.009886829182505608,0.9234652665589661,0.9301292407108239,0.4907887529654636
0.0098846685141325,0.9234652665589661,0.930735056542811,0.4907887529654636
0.009859578683972359,0.9238691437802908,0.930735056542811,0.4907887529654636
0.009858044795691967,0.9238691437802908,0.9309369951534734,0.4907887529654636
0.009857464581727982,0.9240710823909531,0.9309369951534734,0.4907887529654636
0.00984941516071558,0.9240710823909531,0.9311389337641357,0.4907887529654636
0.009827862493693829,0.9250807754442649,0.9311389337641357,0.4907887529654636
0.00982691254466772,0.9250807754442649,0.9315428109854604,0.4907887529654636
0.00981254130601883,0.9252827140549273,0.9315428109854604,0.4907887529654636
0.00980635266751051,0.9252827140549273,0.9317447495961227,0.4907887529654636
0.009774715639650822,0.9258885298869144,0.9317447495961227,0.4907887529654636
0.0097734946757555,0.9258885298869144,0.9319466882067852,0.4907887529654636
0.009744053706526756,0.9262924071082391,0.9319466882067852,0.4907887529654636
0.009734373539686203,0.9262924071082391,0.9323505654281099,0.4907887529654636
0.009731433354318142,0.9264943457189014,0.9323505654281099,0.4907887529654636
0.009725691750645638,0.9264943457189014,0.9325525040387722,0.4907887529654636
0.009722595103085041,0.9266962843295639,0.9325525040387722,0.4907887529654636
0.009711618535220623,0.9266962843295639,0.932956381260097,0.4907887529654636
0.00970592349767685,0.9268982229402262,0.932956381260097,0.4907887529654636
0.00969210360199213,0.9268982229402262,0.933562197092084,0.4907887529654636
0.009685961529612541,0.9271001615508885,0.933562197092084,0.4907887529654636
0.009665860794484615,0.9271001615508885,0.9337641357027464,0.4907887529654636
0.009648438543081284,0.9275040387722132,0.9337641357027464,0.4907887529654636
0.009640425443649292,0.9275040387722132,0.9339660743134087,0.4907887529654636
0.00964006595313549,0.9277059773828756,0.9339660743134087,0.4907887529654636
0.009636442176997662,0.9277059773828756,0.934168012924071,0.4907887529654636
0.009635696187615395,0.9281098546042004,0.934168012924071,0.4907887529654636
0.009625770151615143,0.9281098546042004,0.9343699515347335,0.4907887529654636
0.009602939710021019,0.928513731825525,0.9343699515347335,0.4907887529654636
0.009588723070919514,0.928513731825525,0.9349757673667205,0.4907887529654636
0.0095881512388587,0.9287156704361874,0.9349757673667205,0.4907887529654636
0.009576689451932907,0.9287156704361874,0.9355815831987075,0.4907887529654636
0.009570701979100704,0.9289176090468497,0.9355815831987075,0.4907887529654636
0.009553550742566586,0.9289176090468497,0.9361873990306947,0.4907887529654636
0.009545188397169113,0.9293214862681745,0.9361873990306947,0.4907887529654636
0.009498837403953075,0.9293214862681745,0.9369951534733441,0.4907887529654636
0.009471049532294273,0.9299273021001615,0.9369951534733441,0.4907887529654636
0.009458665736019611,0.9299273021001615,0.9371970920840065,0.4907887529654636
0.00944757740944624,0.9303311793214862,0.9371970920840065,0.4907887529654636
0.009411274455487728,0.9303311793214862,0.938610662358643,0.4907887529654636
0.009410496801137924,0.9305331179321487,0.938610662358643,0.4907887529654636
0.00934902485460043,0.9305331179321487,0.9400242326332795,0.4907887529654636
0.009347137995064259,0.930735056542811,0.9400242326332795,0.4907887529654636
0.009333878755569458,0.930735056542811,0.9406300484652665,0.4907887529654636
0.009296659380197525,0.931340872374798,0.9406300484652665,0.4907887529654636
0.009291354566812515,0.931340872374798,0.940831987075929,0.4907887529654636
0.009281985461711884,0.9317447495961227,0.940831987075929,0.4907887529654636
0.009244590997695923,0.9317447495961227,0.9412358642972536,0.4907887529654636
0.0092438580468297,0.9319466882067852,0.9412358642972536,0.4907887529654636
0.009238848462700844,0.9319466882067852,0.942043618739903,0.4907887529654636
0.009215752594172955,0.9325525040387722,0.942043618739903,0.4907887529654636
0.009188814088702202,0.9325525040387722,0.9428513731825525,0.4907887529654636
0.00914430059492588,0.9333602584814217,0.9428513731825525,0.4907887529654636
0.009130164980888367,0.9333602584814217,0.9430533117932148,0.4907887529654636
0.009126530960202217,0.9337641357027464,0.9430533117932148,0.4907887529654636
0.009076019749045372,0.9337641357027464,0.9440630048465266,0.4907887529654636
0.009057964198291302,0.934168012924071,0.9440630048465266,0.4907887529654636
0.009032188914716244,0.934168012924071,0.944264943457189,0.4907887529654636
0.009027007967233658,0.9345718901453958,0.944264943457189,0.4907887529654636
0.008999437093734741,0.9345718901453958,0.9448707592891761,0.4907887529654636
0.008989508263766766,0.9347738287560582,0.9448707592891761,0.4907887529654636
0.00898499321192503,0.9347738287560582,0.9452746365105008,0.4907887529654636
0.008854512125253677,0.9376009693053312,0.9452746365105008,0.4907887529654636
0.008847394026815891,0.9376009693053312,0.9454765751211631,0.4907887529654636
0.008846323005855083,0.9378029079159935,0.9454765751211631,0.4907887529654636
0.00882372260093689,0.9378029079159935,0.9458804523424879,0.4907887529654636
0.008814459666609764,0.9380048465266559,0.9458804523424879,0.4907887529654636
0.008798760361969471,0.9380048465266559,0.9460823909531503,0.4907887529654636
0.008764552883803844,0.938610662358643,0.9460823909531503,0.4907887529654636
0.008744732476770878,0.938610662358643,0.9466882067851373,0.4907887529654636
0.00871336366981268,0.93921647819063,0.9466882067851373,0.4907887529654636
0.008711216039955616,0.93921647819063,0.947092084006462,0.4907887529654636
0.008697103708982468,0.9396203554119548,0.947092084006462,0.4907887529654636
0.008695298805832863,0.9396203554119548,0.9472940226171244,0.4907887529654636
0.008685549721121788,0.9398222940226171,0.9472940226171244,0.4907887529654636
0.008682584390044212,0.9398222940226171,0.9474959612277868,0.4907887529654636
0.008625009097158909,0.9416397415185783,0.9474959612277868,0.4907887529654636
0.008620991371572018,0.9416397415185783,0.9476978998384491,0.4907887529654636
0.00859574880450964,0.9422455573505655,0.9476978998384491,0.4907887529654636
0.00859469547867775,0.9422455573505655,0.9478998384491115,0.4907887529654636
0.00858999416232109,0.9424474959612278,0.9478998384491115,0.4907887529654636
0.008576849475502968,0.9424474959612278,0.9481017770597738,0.4907887529654636
0.008569778874516487,0.9428513731825525,0.9481017770597738,0.4907887529654636
0.00853712484240532,0.9428513731825525,0.9489095315024233,0.4907887529654636
0.008510851301252842,0.9434571890145396,0.9489095315024233,0.4907887529654636
0.008505639620125294,0.9434571890145396,0.9491114701130856,0.4907887529654636
0.008504006080329418,0.943659127625202,0.9491114701130856,0.4907887529654636
0.008475969545543194,0.943659127625202,0.9497172859450727,0.4907887529654636
0.008465447463095188,0.9440630048465266,0.9497172859450727,0.4907887529654636
0.008458944968879223,0.9440630048465266,0.9501211631663974,0.4907887529654636
0.008435015566647053,0.944264943457189,0.9501211631663974,0.4907887529654636
0.008425943553447723,0.944264943457189,0.9505250403877221,0.4907887529654636
0.008374299854040146,0.9452746365105008,0.9505250403877221,0.4907887529654636
0.008369987830519676,0.9452746365105008,0.9507269789983845,0.4907887529654636
0.008350673131644726,0.9458804523424879,0.9507269789983845,0.4907887529654636
0.00831672828644514,0.9458804523424879,0.9509289176090469,0.4907887529654636
0.008307470940053463,0.9462843295638126,0.9509289176090469,0.4907887529654636
0.008269702084362507,0.9462843295638126,0.9515347334410339,0.4907887529654636
0.008236461319029331,0.9466882067851373,0.9515347334410339,0.4907887529654636
0.00819314643740654,0.9466882067851373,0.9523424878836834,0.4907887529654636
0.008146694861352444,0.947092084006462,0.9523424878836834,0.4907887529654636
0.008133971132338047,0.947092084006462,0.9525444264943457,0.4907887529654636
0.008120751939713955,0.9474959612277868,0.9525444264943457,0.4907887529654636
0.008098983205854893,0.9474959612277868,0.9529483037156704,0.4907887529654636
0.008054157719016075,0.9478998384491115,0.9529483037156704,0.4907887529654636
0.008047191426157951,0.9478998384491115,0.9535541195476576,0.4907887529654636
0.008046041242778301,0.9481017770597738,0.9535541195476576,0.4907887529654636
0.00804227776825428,0.9481017770597738,0.9537560581583199,0.4907887529654636
0.007985418662428856,0.949313408723748,0.9537560581583199,0.4907887529654636
0.007953112944960594,0.949313408723748,0.9545638126009693,0.4907887529654636
0.007947545498609543,0.9495153473344103,0.9545638126009693,0.4907887529654636
0.007942070253193378,0.9495153473344103,0.9549676898222941,0.4907887529654636
0.007937049493193626,0.9499192245557351,0.9549676898222941,0.4907887529654636
0.007936474867165089,0.9499192245557351,0.9551696284329564,0.4907887529654636
0.00791870802640915,0.9503231017770598,0.9551696284329564,0.4907887529654636
0.007907154969871044,0.9503231017770598,0.9553715670436187,0.4907887529654636
0.007896260358393192,0.9505250403877221,0.9553715670436187,0.4907887529654636
0.007881338708102703,0.9505250403877221,0.9557754442649434,0.4907887529654636
0.007841101847589016,0.9513327948303716,0.9557754442649434,0.4907887529654636
0.007821919396519661,0.9513327948303716,0.9565831987075929,0.4907887529654636
0.00781678594648838,0.9515347334410339,0.9565831987075929,0.4907887529654636
0.007806641049683094,0.9515347334410339,0.9567851373182552,0.4907887529654636
0.007791872601956129,0.9519386106623586,0.9567851373182552,0.4907887529654636
0.007773596793413162,0.9519386106623586,0.9569870759289176,0.4907887529654636
0.007769973017275333,0.9525444264943457,0.9569870759289176,0.4907887529654636
0.007764792535454035,0.9525444264943457,0.9571890145395799,0.4907887529654636
0.007637455593794584,0.9537560581583199,0.9571890145395799,0.4907887529654636
0.007637160364538431,0.9537560581583199,0.9573909531502424,0.4907887529654636
0.007635907735675573,0.9539579967689822,0.9573909531502424,0.4907887529654636
0.007614231668412685,0.9539579967689822,0.9579967689822294,0.4907887529654636
0.0075988732278347015,0.9545638126009693,0.9579967689822294,0.4907887529654636
0.007542417384684086,0.9545638126009693,0.9588045234248789,0.4907887529654636
0.007524251937866211,0.9549676898222941,0.9588045234248789,0.4907887529654636
0.007523008156567812,0.9549676898222941,0.9590064620355412,0.4907887529654636
0.007522891275584698,0.9551696284329564,0.9590064620355412,0.4907887529654636
0.007474496494978666,0.9551696284329564,0.9594103392568659,0.4907887529654636
0.007450866978615522,0.9553715670436187,0.9594103392568659,0.4907887529654636
0.007409917656332254,0.9553715670436187,0.9598142164781907,0.4907887529654636
0.007366505451500416,0.9563812600969306,0.9598142164781907,0.4907887529654636
0.007331144530326128,0.9563812600969306,0.9604200323101777,0.4907887529654636
0.007328580599278212,0.9565831987075929,0.9604200323101777,0.4907887529654636
0.007302992977201939,0.9565831987075929,0.9608239095315024,0.4907887529654636
0.007294078357517719,0.9567851373182552,0.9608239095315024,0.4907887529654636
0.007279945537447929,0.9567851373182552,0.9612277867528272,0.4907887529654636
0.0072740232571959496,0.9569870759289176,0.9612277867528272,0.4907887529654636
0.007271528709679842,0.9569870759289176,0.9614297253634895,0.4907887529654636
0.007179950829595327,0.9586025848142165,0.9614297253634895,0.4907887529654636
0.007172768469899893,0.9586025848142165,0.9618336025848142,0.4907887529654636
0.007140020374208689,0.9592084006462036,0.9618336025848142,0.4907887529654636
0.007137940265238285,0.9592084006462036,0.9620355411954766,0.4907887529654636
0.00711729796603322,0.9596122778675282,0.9620355411954766,0.4907887529654636
0.0070996894501149654,0.9596122778675282,0.9626413570274637,0.4907887529654636
0.007091742940247059,0.9598142164781907,0.9626413570274637,0.4907887529654636
0.007090692408382893,0.9598142164781907,0.962843295638126,0.4907887529654636
0.007087593898177147,0.960016155088853,0.962843295638126,0.4907887529654636
0.0070841433480381966,0.960016155088853,0.9630452342487884,0.4907887529654636
0.007058947812765837,0.9604200323101777,0.9630452342487884,0.4907887529654636
0.00703827990218997,0.9604200323101777,0.9632471728594507,0.4907887529654636
0.007024563383311033,0.9606219709208401,0.9632471728594507,0.4907887529654636
0.0070047820918262005,0.9606219709208401,0.9636510500807755,0.4907887529654636
0.006998972035944462,0.9608239095315024,0.9636510500807755,0.4907887529654636
0.006960173603147268,0.9608239095315024,0.9644588045234249,0.4907887529654636
0.006956570316106081,0.9610258481421647,0.9644588045234249,0.4907887529654636
0.006921782623976469,0.9610258481421647,0.965064620355412,0.4907887529654636
0.006818752270191908,0.9618336025848142,0.965064620355412,0.4907887529654636
0.006791807245463133,0.9618336025848142,0.9652665589660743,0.4907887529654636
0.006787843536585569,0.9620355411954766,0.9652665589660743,0.4907887529654636
0.0067829168401658535,0.9620355411954766,0.9654684975767367,0.4907887529654636
0.006762155797332525,0.9626413570274637,0.9654684975767367,0.4907887529654636
0.006760668940842152,0.9626413570274637,0.965670436187399,0.4907887529654636
0.006732022389769554,0.9630452342487884,0.965670436187399,0.4907887529654636
0.006716437637805939,0.9630452342487884,0.9660743134087237,0.4907887529654636
0.006714498624205589,0.9632471728594507,0.9660743134087237,0.4907887529654636
0.006713807117193937,0.9632471728594507,0.9664781906300485,0.4907887529654636
0.006708364002406597,0.9634491114701131,0.9664781906300485,0.4907887529654636
0.006705636158585548,0.9634491114701131,0.9666801292407108,0.4907887529654636
0.006687497720122337,0.9638529886914378,0.9666801292407108,0.4907887529654636
0.006687269080430269,0.9638529886914378,0.9668820678513732,0.4907887529654636
0.006673866417258978,0.9642568659127625,0.9668820678513732,0.4907887529654636
0.00665868679061532,0.9642568659127625,0.9672859450726979,0.4907887529654636
0.006643097847700119,0.9644588045234249,0.9672859450726979,0.4907887529654636
0.00664167245849967,0.9644588045234249,0.9674878836833603,0.4907887529654636
0.006597533822059631,0.9648626817447497,0.9674878836833603,0.4907887529654636
0.006526066921651363,0.9648626817447497,0.9680936995153473,0.4907887529654636
0.0065017989836633205,0.9654684975767367,0.9680936995153473,0.4907887529654636
0.006479060277342796,0.9654684975767367,0.9686995153473344,0.4907887529654636
0.006474585272371769,0.965670436187399,0.9686995153473344,0.4907887529654636
0.006422392092645168,0.965670436187399,0.9693053311793215,0.4907887529654636
0.006418954581022263,0.9660743134087237,0.9693053311793215,0.4907887529654636
0.006413697265088558,0.9660743134087237,0.9695072697899838,0.4907887529654636
0.006407592445611954,0.9664781906300485,0.9695072697899838,0.4907887529654636
0.00638596573844552,0.9664781906300485,0.970113085621971,0.4907887529654636
0.006380103994160891,0.9666801292407108,0.970113085621971,0.4907887529654636
0.006374838761985302,0.9666801292407108,0.9703150242326333,0.4907887529654636
0.00635091308504343,0.9668820678513732,0.9703150242326333,0.4907887529654636
0.006344170309603214,0.9668820678513732,0.9705169628432956,0.4907887529654636
0.0063385432586073875,0.9672859450726979,0.9705169628432956,0.4907887529654636
0.006298007443547249,0.9672859450726979,0.970718901453958,0.4907887529654636
0.006293268408626318,0.9674878836833603,0.970718901453958,0.4907887529654636
0.006277285981923342,0.9674878836833603,0.9711227786752827,0.4907887529654636
0.006274760235100985,0.967891760904685,0.9711227786752827,0.4907887529654636
0.006223306525498629,0.967891760904685,0.971324717285945,0.4907887529654636
0.006119751837104559,0.9693053311793215,0.971324717285945,0.4907887529654636
0.006108354777097702,0.9693053311793215,0.9715266558966075,0.4907887529654636
0.006070505827665329,0.9699111470113085,0.9715266558966075,0.4907887529654636
0.0060688224621117115,0.9699111470113085,0.9717285945072698,0.4907887529654636
0.006016361992806196,0.970718901453958,0.9717285945072698,0.4907887529654636
0.005948609672486782,0.970718901453958,0.972940226171244,0.4907887529654636
0.005941779352724552,0.9709208400646203,0.972940226171244,0.4907887529654636
0.005935695022344589,0.9709208400646203,0.9731421647819063,0.4907887529654636
0.0059250700287520885,0.9715266558966075,0.9731421647819063,0.4907887529654636
0.00588231161236763,0.9715266558966075,0.9737479806138933,0.4907887529654636
0.005876999348402023,0.9717285945072698,0.9737479806138933,0.4907887529654636
0.005866263993084431,0.9717285945072698,0.9741518578352181,0.4907887529654636
0.005861814599484205,0.9719305331179321,0.9741518578352181,0.4907887529654636
0.005817522294819355,0.9719305331179321,0.9743537964458805,0.4907887529654636
0.005804212763905525,0.9723344103392568,0.9743537964458805,0.4907887529654636
0.005771967116743326,0.9723344103392568,0.9751615508885298,0.4907887529654636
0.005765744484961033,0.9725363489499192,0.9751615508885298,0.4907887529654636
0.0057408809661865234,0.9725363489499192,0.9755654281098546,0.4907887529654636
0.005686931312084198,0.9733441033925686,0.9755654281098546,0.4907887529654636
0.005659979768097401,0.9733441033925686,0.9759693053311793,0.4907887529654636
0.005635179113596678,0.973546042003231,0.9759693053311793,0.4907887529654636
0.005623249802738428,0.973546042003231,0.9761712439418416,0.4907887529654636
0.005621893797069788,0.9737479806138933,0.9761712439418416,0.4907887529654636
0.0056155105121433735,0.9737479806138933,0.976373182552504,0.4907887529654636
0.005581938661634922,0.9739499192245558,0.976373182552504,0.4907887529654636
0.005524006672203541,0.9739499192245558,0.9771809369951535,0.4907887529654636
0.005503492895513773,0.9745557350565428,0.9771809369951535,0.4907887529654636
0.005468958057463169,0.9745557350565428,0.9775848142164781,0.4907887529654636
0.005463046953082085,0.9747576736672051,0.9775848142164781,0.4907887529654636
0.005431824363768101,0.9747576736672051,0.9779886914378029,0.4907887529654636
0.005431071389466524,0.9749596122778675,0.9779886914378029,0.4907887529654636
0.005383742041885853,0.9749596122778675,0.97859450726979,0.4907887529654636
0.005353029351681471,0.9751615508885298,0.97859450726979,0.4907887529654636
0.005340892355889082,0.9751615508885298,0.9787964458804523,0.4907887529654636
0.005259009078145027,0.975767366720517,0.9787964458804523,0.4907887529654636
0.005207989364862442,0.975767366720517,0.9792003231017771,0.4907887529654636
0.005203587468713522,0.9759693053311793,0.9792003231017771,0.4907887529654636
0.00519007071852684,0.9759693053311793,0.9796042003231018,0.4907887529654636
0.005107587669044733,0.9769789983844911,0.9796042003231018,0.4907887529654636
0.005095186177641153,0.9769789983844911,0.9798061389337641,0.4907887529654636
0.005072685889899731,0.9771809369951535,0.9798061389337641,0.4907887529654636
0.005014185793697834,0.9771809369951535,0.9802100161550888,0.4907887529654636
0.004957402125000954,0.9777867528271406,0.9802100161550888,0.4907887529654636
0.004937935154885054,0.9777867528271406,0.9804119547657512,0.4907887529654636
0.004812189843505621,0.9792003231017771,0.9804119547657512,0.4907887529654636
0.004766489844769239,0.9792003231017771,0.9808158319870759,0.4907887529654636
0.004690350964665413,0.9796042003231018,0.9808158319870759,0.4907887529654636
0.004679971840232611,0.9796042003231018,0.9812197092084006,0.4907887529654636
0.004668268840759993,0.9800080775444265,0.9812197092084006,0.4907887529654636
0.004652711097151041,0.9800080775444265,0.9816235864297254,0.4907887529654636
0.004607100039720535,0.9804119547657512,0.9816235864297254,0.4907887529654636
0.0045880223624408245,0.9804119547657512,0.9820274636510501,0.4907887529654636
0.0045496379025280476,0.9806138933764136,0.9820274636510501,0.4907887529654636
0.00451921671628952,0.9806138933764136,0.9826332794830371,0.4907887529654636
0.004518306348472834,0.9808158319870759,0.9826332794830371,0.4907887529654636
0.004481282085180283,0.9808158319870759,0.9832390953150242,0.4907887529654636
0.004469539504498243,0.9810177705977383,0.9832390953150242,0.4907887529654636
0.004423920530825853,0.9810177705977383,0.9836429725363489,0.4907887529654636
0.004294487647712231,0.981421647819063,0.9836429725363489,0.4907887529654636
0.004277996253222227,0.981421647819063,0.9840468497576736,0.4907887529654636
0.004261902999132872,0.9816235864297254,0.9840468497576736,0.4907887529654636
0.004210713319480419,0.9816235864297254,0.9844507269789984,0.4907887529654636
0.004136981908231974,0.9824313408723748,0.9844507269789984,0.4907887529654636
0.004019706044346094,0.9824313408723748,0.9852584814216478,0.4907887529654636
0.00398241076618433,0.9828352180936996,0.9852584814216478,0.4907887529654636
0.003914271481335163,0.9828352180936996,0.9860662358642972,0.4907887529654636
0.0038388266693800688,0.9832390953150242,0.9860662358642972,0.4907887529654636
0.0038375561125576496,0.9832390953150242,0.9862681744749596,0.4907887529654636
0.003822993254289031,0.9838449111470113,0.9862681744749596,0.4907887529654636
0.0038112918846309185,0.9838449111470113,0.9866720516962844,0.4907887529654636
0.0037844842299818993,0.9840468497576736,0.9866720516962844,0.4907887529654636
0.0037599727511405945,0.9840468497576736,0.9868739903069467,0.4907887529654636
0.0036898308899253607,0.9848546042003231,0.9868739903069467,0.4907887529654636
0.003683906514197588,0.9848546042003231,0.9870759289176091,0.4907887529654636
0.003657134249806404,0.9850565428109854,0.9870759289176091,0.4907887529654636
0.0036492382641881704,0.9850565428109854,0.9872778675282714,0.4907887529654636
0.0036428761668503284,0.9852584814216478,0.9872778675282714,0.4907887529654636
0.003613231936469674,0.9852584814216478,0.9874798061389337,0.4907887529654636
0.0036008600145578384,0.9856623586429726,0.9874798061389337,0.4907887529654636
0.0035544042475521564,0.9856623586429726,0.9876817447495961,0.4907887529654636
0.0035105161368846893,0.9860662358642972,0.9876817447495961,0.4907887529654636
0.0034359728451818228,0.9860662358642972,0.9880856219709209,0.4907887529654636
0.003378130029886961,0.9866720516962844,0.9880856219709209,0.4907887529654636
0.0033772357273846865,0.9866720516962844,0.9882875605815832,0.4907887529654636
0.0033742061350494623,0.9868739903069467,0.9882875605815832,0.4907887529654636
0.003369544632732868,0.9868739903069467,0.9884894991922456,0.4907887529654636
0.003311609383672476,0.9876817447495961,0.9884894991922456,0.4907887529654636
0.0032800992485135794,0.9876817447495961,0.9886914378029079,0.4907887529654636
0.003259371966123581,0.9878836833602584,0.9886914378029079,0.4907887529654636
0.003196248784661293,0.9878836833602584,0.9888933764135702,0.4907887529654636
0.0031665549613535404,0.9882875605815832,0.9888933764135702,0.4907887529654636
0.002876686630770564,0.9882875605815832,0.9905088852988692,0.4907887529654636
0.0028752621728926897,0.9884894991922456,0.9905088852988692,0.4907887529654636
0.00282190996222198,0.9884894991922456,0.9907108239095315,0.4907887529654636
0.002709495136514306,0.9897011308562197,0.9907108239095315,0.4907887529654636
0.0026570456102490425,0.9897011308562197,0.9911147011308562,0.4907887529654636
0.0023523466661572456,0.9911147011308562,0.9911147011308562,0.4907887529654636
0.002305390080437064,0.9911147011308562,0.9917205169628432,0.4907887529654636
0.002284782472997904,0.9915185783521809,0.9917205169628432,0.4907887529654636
0.002282549859955907,0.9915185783521809,0.9919224555735057,0.4907887529654636
0.002269556513056159,0.9917205169628432,0.9919224555735057,0.4907887529654636
0.0021967007778584957,0.9917205169628432,0.9923263327948304,0.4907887529654636
0.002188135636970401,0.9919224555735057,0.9923263327948304,0.4907887529654636
0.0020503902342170477,0.9919224555735057,0.9927302100161551,0.4907887529654636
0.0018926684278994799,0.9927302100161551,0.9927302100161551,0.4907887529654636
0.0018548358930274844,0.9927302100161551,0.9931340872374798,0.4907887529654636
0.0018315186025574803,0.9929321486268174,0.9931340872374798,0.4907887529654636
0.0018200062913820148,0.9929321486268174,0.9935379644588045,0.4907887529654636
0.001587588805705309,0.9937399030694669,0.9935379644588045,0.4907887529654636
0.0015770239988341928,0.9937399030694669,0.9937399030694669,0.4907887529654636
0.0015659888740628958,0.9939418416801292,0.9937399030694669,0.4907887529654636
0.0015263801906257868,0.9939418416801292,0.9939418416801292,0.4907887529654636
0.0013769266661256552,0.9941437802907916,0.9939418416801292,0.4907887529654636
0.00136878143530339,0.9941437802907916,0.9941437802907916,0.4907887529654636
0.0013578218640759587,0.994345718901454,0.9941437802907916,0.4907887529654636
0.0013529809657484293,0.994345718901454,0.994345718901454,0.4907887529654636
0.0011977849062532187,0.9951534733441034,0.994345718901454,0.4907887529654636
0.0011668832739815116,0.9951534733441034,0.9945476575121163,0.4907887529654636
0.0011102691059932113,0.9955573505654282,0.9945476575121163,0.4907887529654636
0.001002960721962154,0.9955573505654282,0.9953554119547657,0.4907887529654636
0.0009984562639147043,0.9957592891760905,0.9953554119547657,0.4907887529654636
0.0009267617715522647,0.9957592891760905,0.9957592891760905,0.4907887529654636
0.0008916327496990561,0.9959612277867528,0.9957592891760905,0.4907887529654636
0.0007418750319629908,0.9959612277867528,0.9963651050080775,0.4907887529654636
0.0007256597746163607,0.9961631663974152,0.9963651050080775,0.4907887529654636
0.0007030200213193893,0.9961631663974152,0.9965670436187399,0.4907887529654636
0.0006193508161231875,0.9963651050080775,0.9965670436187399,0.4907887529654636
0.0005948212929069996,0.9963651050080775,0.9967689822294022,0.4907887529654636
0.0005394996842369437,0.9969709208400647,0.9967689822294022,0.4907887529654636
0.0005306261591613293,0.9969709208400647,0.9969709208400647,0.4907887529654636
0.0005149854114279151,0.997172859450727,0.9969709208400647,0.4907887529654636
0.0004622162668965757,0.997172859450727,0.997172859450727,0.4907887529654636
0.00045964703895151615,0.9973747980613893,0.997172859450727,0.4907887529654636
0.0004069191054441035,0.9973747980613893,0.9975767366720517,0.4907887529654636
0.0003806730965152383,0.9975767366720517,0.9975767366720517,0.4907887529654636
0.0002936182718258351,0.9975767366720517,0.997778675282714,0.4907887529654636
0.000289297808194533,0.997778675282714,0.997778675282714,0.4907887529654636
0.0002871718897949904,0.997778675282714,0.9979806138933764,0.4907887529654636
0.00028563389787450433,0.9979806138933764,0.9979806138933764,0.4907887529654636
0.0002840195666067302,0.9979806138933764,0.9981825525040388,0.4907887529654636
0.00028336973628029227,0.9981825525040388,0.9981825525040388,0.4907887529654636
0.0002611354284454137,0.9981825525040388,0.9983844911147012,0.4907887529654636
0.00016182214312721044,0.9987883683360258,0.9983844911147012,0.4907887529654636
2.1988869775668718e-05,0.9987883683360258,0.9989903069466882,0.4907887529654636
1.0367210961703677e-05,0.9991922455573505,0.9989903069466882,0.4907887529654636
9.9755034170812e-06,0.9991922455573505,0.9991922455573505,0.4907887529654636
6.024398317094892e-06,0.999394184168013,0.9991922455573505,0.4907887529654636
3.9939009184308816e-06,0.999394184168013,0.9995961227786753,0.4907887529654636
2.6622840323398123e-06,0.9997980613893377,0.9995961227786753,0.4907887529654636
1.8303824163012905e-06,0.9997980613893377,0.9997980613893377,0.4907887529654636
1.3587149396698806e-06,1.0,0.9997980613893377,0.4907887529654636
3.1551479651170666e-07,1.0,1.0,0.4907887529654636


==> figures/data/sp/maxposterior_eps4_roc_data.csv <==
threshold,TPR,FPR,AUROC
inf,0.0,0.0,0.4449438152304123
0.28850850462913513,0.0,0.00020193861066235866,0.4449438152304123
0.2712685167789459,0.00020193861066235866,0.00020193861066235866,0.4449438152304123
0.25563764572143555,0.00020193861066235866,0.0004038772213247173,0.4449438152304123
0.2399681955575943,0.0004038772213247173,0.0004038772213247173,0.4449438152304123
0.2278982251882553,0.0004038772213247173,0.0018174474959612278,0.4449438152304123
0.2256578505039215,0.0006058158319870759,0.0018174474959612278,0.4449438152304123
0.21890367567539215,0.0006058158319870759,0.0026252019386106625,0.4449438152304123
0.2167063057422638,0.0010096930533117932,0.0026252019386106625,0.4449438152304123
0.2157491147518158,0.0010096930533117932,0.002827140549273021,0.4449438152304123
0.21413981914520264,0.0014135702746365104,0.002827140549273021,0.4449438152304123
0.2120804488658905,0.0014135702746365104,0.003432956381260097,0.4449438152304123
0.21190646290779114,0.0016155088852988692,0.003432956381260097,0.4449438152304123
0.21128936111927032,0.0016155088852988692,0.003836833602584814,0.4449438152304123
0.21054130792617798,0.0026252019386106625,0.003836833602584814,0.4449438152304123
0.2068457156419754,0.0026252019386106625,0.004846526655896607,0.4449438152304123
0.2053244709968567,0.002827140549273021,0.004846526655896607,0.4449438152304123
0.20443031191825867,0.002827140549273021,0.005048465266558966,0.4449438152304123
0.20392189919948578,0.003432956381260097,0.005048465266558966,0.4449438152304123
0.20231828093528748,0.003432956381260097,0.005654281098546042,0.4449438152304123
0.20220878720283508,0.0036348949919224557,0.005654281098546042,0.4449438152304123
0.20036177337169647,0.0036348949919224557,0.006260096930533118,0.4449438152304123
0.19992074370384216,0.003836833602584814,0.006260096930533118,0.4449438152304123
0.1975303441286087,0.003836833602584814,0.0070678513731825526,0.4449438152304123
0.19564104080200195,0.004038772213247173,0.0070678513731825526,0.4449438152304123
0.1950751096010208,0.004038772213247173,0.007269789983844911,0.4449438152304123
0.1946222484111786,0.004240710823909532,0.007269789983844911,0.4449438152304123
0.19425509870052338,0.004240710823909532,0.00747172859450727,0.4449438152304123
0.19425462186336517,0.0044426494345718905,0.00747172859450727,0.4449438152304123
0.19353178143501282,0.0044426494345718905,0.008077544426494346,0.4449438152304123
0.19290666282176971,0.0046445880452342485,0.008077544426494346,0.4449438152304123
0.19212448596954346,0.0046445880452342485,0.008481421647819063,0.4449438152304123
0.1872771680355072,0.006260096930533118,0.008481421647819063,0.4449438152304123
0.187254399061203,0.006260096930533118,0.008683360258481421,0.4449438152304123
0.18698203563690186,0.006663974151857835,0.008683360258481421,0.4449438152304123
0.18661139905452728,0.006663974151857835,0.008885298869143781,0.4449438152304123
0.18443050980567932,0.007269789983844911,0.008885298869143781,0.4449438152304123
0.18284465372562408,0.007269789983844911,0.009693053311793215,0.4449438152304123
0.18199391663074493,0.00747172859450727,0.009693053311793215,0.4449438152304123
0.17976190149784088,0.00747172859450727,0.010096930533117932,0.4449438152304123
0.1797204166650772,0.007875605815831988,0.010096930533117932,0.4449438152304123
0.17885851860046387,0.007875605815831988,0.010904684975767368,0.4449438152304123
0.17839938402175903,0.008077544426494346,0.010904684975767368,0.4449438152304123
0.1769568771123886,0.008077544426494346,0.011308562197092083,0.4449438152304123
0.1759737879037857,0.008683360258481421,0.011308562197092083,0.4449438152304123
0.17595666646957397,0.008683360258481421,0.011510500807754443,0.4449438152304123
0.1759350597858429,0.008885298869143781,0.011510500807754443,0.4449438152304123
0.1744505614042282,0.008885298869143781,0.012520193861066236,0.4449438152304123
0.17383432388305664,0.009087237479806139,0.012520193861066236,0.4449438152304123
0.1732264906167984,0.009087237479806139,0.01332794830371567,0.4449438152304123
0.1723967045545578,0.009289176090468497,0.01332794830371567,0.4449438152304123
0.17128100991249084,0.009289176090468497,0.014135702746365105,0.4449438152304123
0.17114926874637604,0.009491114701130857,0.014135702746365105,0.4449438152304123
0.1707007884979248,0.009491114701130857,0.014337641357027463,0.4449438152304123
0.16945239901542664,0.010096930533117932,0.014337641357027463,0.4449438152304123
0.16858269274234772,0.010096930533117932,0.014539579967689823,0.4449438152304123
0.16607196629047394,0.011308562197092083,0.014539579967689823,0.4449438152304123
0.16569122672080994,0.011308562197092083,0.01494345718901454,0.4449438152304123
0.1652759462594986,0.011712439418416801,0.01494345718901454,0.4449438152304123
0.1642235517501831,0.011712439418416801,0.015145395799676898,0.4449438152304123
0.16392958164215088,0.012116316639741519,0.015145395799676898,0.4449438152304123
0.16338525712490082,0.012116316639741519,0.015347334410339256,0.4449438152304123
0.16312766075134277,0.012318255250403877,0.015347334410339256,0.4449438152304123
0.16225667297840118,0.012318255250403877,0.015953150242326332,0.4449438152304123
0.16143327951431274,0.012722132471728594,0.015953150242326332,0.4449438152304123
0.15996766090393066,0.012722132471728594,0.017164781906300483,0.4449438152304123
0.1587201952934265,0.01352988691437803,0.017164781906300483,0.4449438152304123
0.15751229226589203,0.01352988691437803,0.01797253634894992,0.4449438152304123
0.1572790890932083,0.013731825525040387,0.01797253634894992,0.4449438152304123
0.15682412683963776,0.013731825525040387,0.018780290791599354,0.4449438152304123
0.1566687524318695,0.013933764135702747,0.018780290791599354,0.4449438152304123
0.15628693997859955,0.013933764135702747,0.01938610662358643,0.4449438152304123
0.1549566686153412,0.014337641357027463,0.01938610662358643,0.4449438152304123
0.1540910303592682,0.014337641357027463,0.020395799676898224,0.4449438152304123
0.15277189016342163,0.015145395799676898,0.020395799676898224,0.4449438152304123
0.152064710855484,0.015145395799676898,0.021607431340872375,0.4449438152304123
0.15187954902648926,0.015549273021001616,0.021607431340872375,0.4449438152304123
0.150913804769516,0.015549273021001616,0.02201130856219709,0.4449438152304123
0.14960186183452606,0.015751211631663976,0.02201130856219709,0.4449438152304123
0.1492788940668106,0.015751211631663976,0.02221324717285945,0.4449438152304123
0.14924319088459015,0.015953150242326332,0.02221324717285945,0.4449438152304123
0.14871130883693695,0.015953150242326332,0.023222940226171242,0.4449438152304123
0.14799953997135162,0.01615508885298869,0.023222940226171242,0.4449438152304123
0.14785800874233246,0.01615508885298869,0.023424878836833602,0.4449438152304123
0.1478329747915268,0.01635702746365105,0.023424878836833602,0.4449438152304123
0.1476132720708847,0.01635702746365105,0.02382875605815832,0.4449438152304123
0.1474585384130478,0.016558966074313407,0.02382875605815832,0.4449438152304123
0.14724098145961761,0.016558966074313407,0.024030694668820678,0.4449438152304123
0.14619894325733185,0.017366720516962843,0.024030694668820678,0.4449438152304123
0.1456916183233261,0.017366720516962843,0.024636510500807753,0.4449438152304123
0.14535798132419586,0.017770597738287562,0.024636510500807753,0.4449438152304123
0.14534959197044373,0.017770597738287562,0.024838449111470113,0.4449438152304123
0.14461727440357208,0.018174474959612278,0.024838449111470113,0.4449438152304123
0.14445079863071442,0.018174474959612278,0.02524232633279483,0.4449438152304123
0.14379645884037018,0.018376413570274638,0.02524232633279483,0.4449438152304123
0.14353105425834656,0.018376413570274638,0.025848142164781908,0.4449438152304123
0.14318682253360748,0.018578352180936994,0.025848142164781908,0.4449438152304123
0.14297425746917725,0.018578352180936994,0.026252019386106624,0.4449438152304123
0.142425999045372,0.01938610662358643,0.026252019386106624,0.4449438152304123
0.141776904463768,0.01938610662358643,0.02705977382875606,0.4449438152304123
0.14173506200313568,0.01958804523424879,0.02705977382875606,0.4449438152304123
0.1414060890674591,0.01958804523424879,0.027261712439418415,0.4449438152304123
0.14076291024684906,0.019991922455573505,0.027261712439418415,0.4449438152304123
0.14067286252975464,0.019991922455573505,0.027463651050080775,0.4449438152304123
0.14013320207595825,0.02059773828756058,0.027463651050080775,0.4449438152304123
0.13992126286029816,0.02059773828756058,0.027665589660743135,0.4449438152304123
0.13970090448856354,0.02079967689822294,0.027665589660743135,0.4449438152304123
0.13965514302253723,0.02079967689822294,0.027867528271405494,0.4449438152304123
0.13945499062538147,0.0210016155088853,0.027867528271405494,0.4449438152304123
0.1393151879310608,0.0210016155088853,0.02827140549273021,0.4449438152304123
0.13917486369609833,0.021203554119547656,0.02827140549273021,0.4449438152304123
0.13828608393669128,0.021203554119547656,0.02948303715670436,0.4449438152304123
0.13763408362865448,0.021607431340872375,0.02948303715670436,0.4449438152304123
0.13762721419334412,0.021607431340872375,0.02968497576736672,0.4449438152304123
0.13720566034317017,0.02201130856219709,0.02968497576736672,0.4449438152304123
0.13700217008590698,0.02201130856219709,0.030088852988691437,0.4449438152304123
0.13583123683929443,0.023424878836833602,0.030088852988691437,0.4449438152304123
0.1356661021709442,0.023424878836833602,0.030290791599353797,0.4449438152304123
0.13553893566131592,0.023626817447495962,0.030290791599353797,0.4449438152304123
0.13518443703651428,0.023626817447495962,0.030896607431340872,0.4449438152304123
0.13511668145656586,0.02382875605815832,0.030896607431340872,0.4449438152304123
0.13478851318359375,0.02382875605815832,0.03130048465266559,0.4449438152304123
0.13478508591651917,0.024030694668820678,0.03130048465266559,0.4449438152304123
0.13441701233386993,0.024030694668820678,0.031906300484652664,0.4449438152304123
0.13441111147403717,0.024232633279483037,0.031906300484652664,0.4449438152304123
0.1341649740934372,0.024232633279483037,0.03231017770597738,0.4449438152304123
0.13390274345874786,0.024434571890145397,0.03231017770597738,0.4449438152304123
0.13344040513038635,0.024434571890145397,0.03291599353796446,0.4449438152304123
0.13322365283966064,0.024838449111470113,0.03291599353796446,0.4449438152304123
0.13292768597602844,0.024838449111470113,0.033117932148626815,0.4449438152304123
0.1328127384185791,0.025040387722132473,0.033117932148626815,0.4449438152304123
0.1326761543750763,0.025040387722132473,0.033521809369951534,0.4449438152304123
0.13226352632045746,0.02524232633279483,0.033521809369951534,0.4449438152304123
0.13189563155174255,0.02524232633279483,0.033925686591276254,0.4449438152304123
0.1318688690662384,0.02544426494345719,0.033925686591276254,0.4449438152304123
0.13144034147262573,0.02544426494345719,0.034733441033925685,0.4449438152304123
0.13103362917900085,0.025646203554119548,0.034733441033925685,0.4449438152304123
0.1309380829334259,0.025646203554119548,0.034935379644588045,0.4449438152304123
0.13081872463226318,0.026050080775444264,0.034935379644588045,0.4449438152304123
0.13021253049373627,0.026050080775444264,0.03574313408723748,0.4449438152304123
0.12946133315563202,0.02665589660743134,0.03574313408723748,0.4449438152304123
0.12939926981925964,0.02665589660743134,0.03594507269789984,0.4449438152304123
0.12939833104610443,0.0268578352180937,0.03594507269789984,0.4449438152304123
0.1288360357284546,0.0268578352180937,0.036348949919224556,0.4449438152304123
0.12836028635501862,0.027261712439418415,0.036348949919224556,0.4449438152304123
0.1282155066728592,0.027261712439418415,0.036752827140549275,0.4449438152304123
0.12818384170532227,0.027665589660743135,0.036752827140549275,0.4449438152304123
0.12780793011188507,0.027665589660743135,0.03715670436187399,0.4449438152304123
0.12776309251785278,0.027867528271405494,0.03715670436187399,0.4449438152304123
0.12772144377231598,0.027867528271405494,0.03735864297253635,0.4449438152304123
0.12728910148143768,0.02847334410339257,0.03735864297253635,0.4449438152304123
0.1271112859249115,0.02847334410339257,0.03776252019386107,0.4449438152304123
0.1270713210105896,0.028675282714054926,0.03776252019386107,0.4449438152304123
0.1268780678510666,0.028675282714054926,0.038166397415185786,0.4449438152304123
0.1268162727355957,0.028877221324717286,0.038166397415185786,0.4449438152304123
0.1263967752456665,0.028877221324717286,0.03836833602584814,0.4449438152304123
0.12633448839187622,0.029079159935379646,0.03836833602584814,0.4449438152304123
0.12622329592704773,0.029079159935379646,0.0385702746365105,0.4449438152304123
0.12588636577129364,0.029281098546042002,0.0385702746365105,0.4449438152304123
0.12531712651252747,0.029281098546042002,0.03917609046849758,0.4449438152304123
0.12523153424263,0.02948303715670436,0.03917609046849758,0.4449438152304123
0.12464869767427444,0.02948303715670436,0.04018578352180937,0.4449438152304123
0.12459130585193634,0.02988691437802908,0.04018578352180937,0.4449438152304123
0.1244567334651947,0.02988691437802908,0.04058966074313409,0.4449438152304123
0.12437429279088974,0.030088852988691437,0.04058966074313409,0.4449438152304123
0.12437134981155396,0.030088852988691437,0.04079159935379645,0.4449438152304123
0.12362239509820938,0.030896607431340872,0.04079159935379645,0.4449438152304123
0.12326374650001526,0.030896607431340872,0.04119547657512116,0.4449438152304123
0.1229734867811203,0.031704361873990304,0.04119547657512116,0.4449438152304123
0.1227225661277771,0.031704361873990304,0.04139741518578352,0.4449438152304123
0.12248153984546661,0.031906300484652664,0.04139741518578352,0.4449438152304123
0.12245994806289673,0.031906300484652664,0.0420032310177706,0.4449438152304123
0.12235184013843536,0.03210823909531502,0.0420032310177706,0.4449438152304123
0.12227071821689606,0.03210823909531502,0.04240710823909531,0.4449438152304123
0.12215263396501541,0.03231017770597738,0.04240710823909531,0.4449438152304123
0.12190273404121399,0.03231017770597738,0.04281098546042003,0.4449438152304123
0.1214839443564415,0.03291599353796446,0.04281098546042003,0.4449438152304123
0.1208123117685318,0.03291599353796446,0.04402261712439418,0.4449438152304123
0.12078758329153061,0.033117932148626815,0.04402261712439418,0.4449438152304123
0.12062888592481613,0.033117932148626815,0.04422455573505654,0.4449438152304123
0.12057322263717651,0.033319870759289175,0.04422455573505654,0.4449438152304123
0.12052321434020996,0.033319870759289175,0.0444264943457189,0.4449438152304123
0.1204662099480629,0.033521809369951534,0.0444264943457189,0.4449438152304123
0.12026380002498627,0.033521809369951534,0.045032310177705974,0.4449438152304123
0.12020479142665863,0.033925686591276254,0.045032310177705974,0.4449438152304123
0.11990518122911453,0.033925686591276254,0.04543618739903069,0.4449438152304123
0.11976201087236404,0.03412762520193861,0.04543618739903069,0.4449438152304123
0.11956530809402466,0.03412762520193861,0.04584006462035541,0.4449438152304123
0.11934778094291687,0.034733441033925685,0.04584006462035541,0.4449438152304123
0.11889753490686417,0.034733441033925685,0.046849757673667204,0.4449438152304123
0.11888279765844345,0.034935379644588045,0.046849757673667204,0.4449438152304123
0.11867436021566391,0.034935379644588045,0.047253634894991924,0.4449438152304123
0.11844279617071152,0.035541195476575124,0.047253634894991924,0.4449438152304123
0.1184079647064209,0.035541195476575124,0.04745557350565428,0.4449438152304123
0.11839871853590012,0.03574313408723748,0.04745557350565428,0.4449438152304123
0.11823414266109467,0.03574313408723748,0.047859450726978996,0.4449438152304123
0.11799920350313187,0.036348949919224556,0.047859450726978996,0.4449438152304123
0.11797754466533661,0.036348949919224556,0.048061389337641355,0.4449438152304123
0.11738821119070053,0.03715670436187399,0.048061389337641355,0.4449438152304123
0.1172630712389946,0.03715670436187399,0.048667205169628434,0.4449438152304123
0.11718206107616425,0.03735864297253635,0.048667205169628434,0.4449438152304123
0.11625491082668304,0.03735864297253635,0.049474959612277866,0.4449438152304123
0.11623037606477737,0.03776252019386107,0.049474959612277866,0.4449438152304123
0.11596477031707764,0.03776252019386107,0.049878836833602586,0.4449438152304123
0.11586061120033264,0.03796445880452343,0.049878836833602586,0.4449438152304123
0.11560745537281036,0.03796445880452343,0.050282714054927305,0.4449438152304123
0.11551224440336227,0.038166397415185786,0.050282714054927305,0.4449438152304123
0.11530201137065887,0.038166397415185786,0.05088852988691438,0.4449438152304123
0.11485174298286438,0.03917609046849758,0.05088852988691438,0.4449438152304123
0.11458266526460648,0.03917609046849758,0.051494345718901456,0.4449438152304123
0.11454123258590698,0.03937802907915994,0.051494345718901456,0.4449438152304123
0.11450359970331192,0.03937802907915994,0.051696284329563816,0.4449438152304123
0.11436852812767029,0.0395799676898223,0.051696284329563816,0.4449438152304123
0.11412733048200607,0.0395799676898223,0.05189822294022617,0.4449438152304123
0.11399142444133759,0.03978190630048465,0.05189822294022617,0.4449438152304123
0.11398289352655411,0.03978190630048465,0.05210016155088853,0.4449438152304123
0.11391759663820267,0.03998384491114701,0.05210016155088853,0.4449438152304123
0.11384988576173782,0.03998384491114701,0.05230210016155089,0.4449438152304123
0.11374681442975998,0.04018578352180937,0.05230210016155089,0.4449438152304123
0.11321902275085449,0.04018578352180937,0.05351373182552504,0.4449438152304123
0.1132015585899353,0.04058966074313409,0.05351373182552504,0.4449438152304123
0.11313190311193466,0.04058966074313409,0.0537156704361874,0.4449438152304123
0.1130627989768982,0.04099353796445881,0.0537156704361874,0.4449438152304123
0.11302300542593002,0.04099353796445881,0.05411954765751212,0.4449438152304123
0.11264730244874954,0.04159935379644588,0.05411954765751212,0.4449438152304123
0.11244303733110428,0.04159935379644588,0.05452342487883683,0.4449438152304123
0.11242343485355377,0.04180129240710824,0.05452342487883683,0.4449438152304123
0.11236115545034409,0.04180129240710824,0.05492730210016155,0.4449438152304123
0.11225572228431702,0.04220516962843296,0.05492730210016155,0.4449438152304123
0.11195670068264008,0.04220516962843296,0.0561389337641357,0.4449438152304123
0.11194929480552673,0.04240710823909531,0.0561389337641357,0.4449438152304123
0.11188890039920807,0.04240710823909531,0.05634087237479806,0.4449438152304123
0.11176474392414093,0.04260904684975767,0.05634087237479806,0.4449438152304123
0.11145990341901779,0.04260904684975767,0.05674474959612278,0.4449438152304123
0.11134235560894012,0.04301292407108239,0.05674474959612278,0.4449438152304123
0.11070062965154648,0.04301292407108239,0.05815831987075929,0.4449438152304123
0.1103346049785614,0.04361873990306947,0.05815831987075929,0.4449438152304123
0.110287144780159,0.04361873990306947,0.05836025848142165,0.4449438152304123
0.11028464138507843,0.04382067851373182,0.05836025848142165,0.4449438152304123
0.11019895225763321,0.04382067851373182,0.05876413570274636,0.4449438152304123
0.11012952029705048,0.04402261712439418,0.05876413570274636,0.4449438152304123
0.10922461003065109,0.04402261712439418,0.05977382875605816,0.4449438152304123
0.1091436892747879,0.04422455573505654,0.05977382875605816,0.4449438152304123
0.1089850440621376,0.04422455573505654,0.060379644588045234,0.4449438152304123
0.1089174747467041,0.04483037156704362,0.060379644588045234,0.4449438152304123
0.10891291499137878,0.04483037156704362,0.06058158319870759,0.4449438152304123
0.10878576338291168,0.045032310177705974,0.06058158319870759,0.4449438152304123
0.10800047218799591,0.045032310177705974,0.061591276252019385,0.4449438152304123
0.10786893963813782,0.045234248788368334,0.061591276252019385,0.4449438152304123
0.10775363445281982,0.045234248788368334,0.061995153473344104,0.4449438152304123
0.10770251601934433,0.04543618739903069,0.061995153473344104,0.4449438152304123
0.10733626782894135,0.04543618739903069,0.06280290791599354,0.4449438152304123
0.10705140978097916,0.04624394184168013,0.06280290791599354,0.4449438152304123
0.1069495677947998,0.04624394184168013,0.0630048465266559,0.4449438152304123
0.10665133595466614,0.047051696284329564,0.0630048465266559,0.4449438152304123
0.10662207007408142,0.047051696284329564,0.06320678513731826,0.4449438152304123
0.10651814192533493,0.047253634894991924,0.06320678513731826,0.4449438152304123
0.10649867355823517,0.047253634894991924,0.06340872374798061,0.4449438152304123
0.10646938532590866,0.04765751211631664,0.06340872374798061,0.4449438152304123
0.10636843740940094,0.04765751211631664,0.06361066235864297,0.4449438152304123
0.10626059025526047,0.048061389337641355,0.06361066235864297,0.4449438152304123
0.10620295256376266,0.048061389337641355,0.0640145395799677,0.4449438152304123
0.10612883418798447,0.048263327948303715,0.0640145395799677,0.4449438152304123
0.10606531798839569,0.048263327948303715,0.06421647819063005,0.4449438152304123
0.10583163052797318,0.048869143780290794,0.06421647819063005,0.4449438152304123
0.10569559037685394,0.048869143780290794,0.06462035541195477,0.4449438152304123
0.10553135722875595,0.04907108239095315,0.06462035541195477,0.4449438152304123
0.10549046099185944,0.04907108239095315,0.06482229402261712,0.4449438152304123
0.10540740191936493,0.049474959612277866,0.06482229402261712,0.4449438152304123
0.10505878925323486,0.049474959612277866,0.0654281098546042,0.4449438152304123
0.10505679249763489,0.049676898222940226,0.0654281098546042,0.4449438152304123
0.10502839833498001,0.049676898222940226,0.06563004846526656,0.4449438152304123
0.10500654578208923,0.049878836833602586,0.06563004846526656,0.4449438152304123
0.10495783388614655,0.049878836833602586,0.06583198707592892,0.4449438152304123
0.10483674705028534,0.05048465266558966,0.06583198707592892,0.4449438152304123
0.10446220636367798,0.05048465266558966,0.066437802907916,0.4449438152304123
0.10435855388641357,0.05068659127625202,0.066437802907916,0.4449438152304123
0.10422338545322418,0.05068659127625202,0.06764943457189014,0.4449438152304123
0.10385733097791672,0.05088852988691438,0.06764943457189014,0.4449438152304123
0.10377593338489532,0.05088852988691438,0.06785137318255251,0.4449438152304123
0.10371638834476471,0.05109046849757674,0.06785137318255251,0.4449438152304123
0.10354835540056229,0.05109046849757674,0.06825525040387723,0.4449438152304123
0.10335160791873932,0.051292407108239096,0.06825525040387723,0.4449438152304123
0.10291614383459091,0.051292407108239096,0.06946688206785137,0.4449438152304123
0.10286527872085571,0.051494345718901456,0.06946688206785137,0.4449438152304123
0.10259480774402618,0.051494345718901456,0.07007269789983844,0.4449438152304123
0.10222253203392029,0.05210016155088853,0.07007269789983844,0.4449438152304123
0.10221806913614273,0.05210016155088853,0.07027463651050081,0.4449438152304123
0.10217996686697006,0.05250403877221325,0.07027463651050081,0.4449438152304123
0.1021522656083107,0.05250403877221325,0.07088045234248788,0.4449438152304123
0.10201197117567062,0.05290791599353797,0.07088045234248788,0.4449438152304123
0.10197320580482483,0.05290791599353797,0.07108239095315025,0.4449438152304123
0.10184327512979507,0.05310985460420032,0.07108239095315025,0.4449438152304123
0.10172136127948761,0.05310985460420032,0.0712843295638126,0.4449438152304123
0.10162197798490524,0.05331179321486268,0.0712843295638126,0.4449438152304123
0.1016128659248352,0.05331179321486268,0.07148626817447495,0.4449438152304123
0.10154625028371811,0.05351373182552504,0.07148626817447495,0.4449438152304123
0.10113324224948883,0.05351373182552504,0.07249596122778676,0.4449438152304123
0.10102888196706772,0.05391760904684976,0.07249596122778676,0.4449438152304123
0.10099829733371735,0.05391760904684976,0.07269789983844911,0.4449438152304123
0.10097631812095642,0.05411954765751212,0.07269789983844911,0.4449438152304123
0.10091555863618851,0.05411954765751212,0.07310177705977383,0.4449438152304123
0.10067460685968399,0.05492730210016155,0.07310177705977383,0.4449438152304123
0.10053921490907669,0.05492730210016155,0.07330371567043618,0.4449438152304123
0.10048778355121613,0.05512924071082391,0.07330371567043618,0.4449438152304123
0.10008058696985245,0.05512924071082391,0.0747172859450727,0.4449438152304123
0.10001692175865173,0.05533117932148627,0.0747172859450727,0.4449438152304123
0.09989458322525024,0.05533117932148627,0.07491922455573506,0.4449438152304123
0.09978500008583069,0.05553311793214863,0.07491922455573506,0.4449438152304123
0.09977895766496658,0.05553311793214863,0.07512116316639741,0.4449438152304123
0.09956106543540955,0.05593699515347334,0.07512116316639741,0.4449438152304123
0.09946342557668686,0.05593699515347334,0.07532310177705977,0.4449438152304123
0.09937725961208344,0.0561389337641357,0.07532310177705977,0.4449438152304123
0.09937524050474167,0.0561389337641357,0.07552504038772213,0.4449438152304123
0.09928232431411743,0.05634087237479806,0.07552504038772213,0.4449438152304123
0.09921763837337494,0.05634087237479806,0.07592891760904685,0.4449438152304123
0.09906292706727982,0.05674474959612278,0.07592891760904685,0.4449438152304123
0.098937027156353,0.05674474959612278,0.07633279483037157,0.4449438152304123
0.09879551827907562,0.05735056542810985,0.07633279483037157,0.4449438152304123
0.0987459197640419,0.05735056542810985,0.07693861066235864,0.4449438152304123
0.09868993610143661,0.05775444264943457,0.07693861066235864,0.4449438152304123
0.0986710637807846,0.05775444264943457,0.077140549273021,0.4449438152304123
0.098577581346035,0.05795638126009693,0.077140549273021,0.4449438152304123
0.09834469109773636,0.05795638126009693,0.07754442649434572,0.4449438152304123
0.09813007712364197,0.05815831987075929,0.07754442649434572,0.4449438152304123
0.09780438244342804,0.05815831987075929,0.07835218093699516,0.4449438152304123
0.09753812849521637,0.058562197092084003,0.07835218093699516,0.4449438152304123
0.09732593595981598,0.058562197092084003,0.0791599353796446,0.4449438152304123
0.09721297025680542,0.05876413570274636,0.0791599353796446,0.4449438152304123
0.09711392968893051,0.05876413570274636,0.07936187399030695,0.4449438152304123
0.09703561663627625,0.05936995153473344,0.07936187399030695,0.4449438152304123
0.0969463586807251,0.05936995153473344,0.0795638126009693,0.4449438152304123
0.09681344032287598,0.0595718901453958,0.0795638126009693,0.4449438152304123
0.09676419198513031,0.0595718901453958,0.07976575121163167,0.4449438152304123
0.09669341146945953,0.059975767366720514,0.07976575121163167,0.4449438152304123
0.0966155081987381,0.059975767366720514,0.08016962843295639,0.4449438152304123
0.09642303735017776,0.06098546042003231,0.08016962843295639,0.4449438152304123
0.09622520208358765,0.06098546042003231,0.0805735056542811,0.4449438152304123
0.0958772599697113,0.061591276252019385,0.0805735056542811,0.4449438152304123
0.0956699550151825,0.061591276252019385,0.08138126009693053,0.4449438152304123
0.09559576213359833,0.061995153473344104,0.08138126009693053,0.4449438152304123
0.09518967568874359,0.061995153473344104,0.08259289176090469,0.4449438152304123
0.09511765837669373,0.062399030694668824,0.08259289176090469,0.4449438152304123
0.09502888470888138,0.062399030694668824,0.08279483037156704,0.4449438152304123
0.09494780004024506,0.06260096930533118,0.08279483037156704,0.4449438152304123
0.09477465599775314,0.06260096930533118,0.08299676898222941,0.4449438152304123
0.0946362242102623,0.0630048465266559,0.08299676898222941,0.4449438152304123
0.09463120251893997,0.0630048465266559,0.08319870759289176,0.4449438152304123
0.09459010511636734,0.06320678513731826,0.08319870759289176,0.4449438152304123
0.09443400055170059,0.06320678513731826,0.08340064620355411,0.4449438152304123
0.09436017274856567,0.06340872374798061,0.08340064620355411,0.4449438152304123
0.094249427318573,0.06340872374798061,0.08420840064620355,0.4449438152304123
0.09422771632671356,0.06421647819063005,0.08420840064620355,0.4449438152304123
0.09415316581726074,0.06421647819063005,0.08441033925686592,0.4449438152304123
0.09371217340230942,0.06502423263327949,0.08441033925686592,0.4449438152304123
0.09368152916431427,0.06502423263327949,0.08481421647819062,0.4449438152304123
0.0935724750161171,0.0654281098546042,0.08481421647819062,0.4449438152304123
0.09356667101383209,0.0654281098546042,0.08501615508885299,0.4449438152304123
0.09356549382209778,0.06563004846526656,0.08501615508885299,0.4449438152304123
0.09352646768093109,0.06563004846526656,0.08521809369951534,0.4449438152304123
0.09344831854104996,0.06583198707592892,0.08521809369951534,0.4449438152304123
0.09312818199396133,0.06583198707592892,0.08602584814216478,0.4449438152304123
0.09299366921186447,0.06603392568659128,0.08602584814216478,0.4449438152304123
0.09299223870038986,0.06603392568659128,0.08622778675282713,0.4449438152304123
0.09288562089204788,0.066437802907916,0.08622778675282713,0.4449438152304123
0.09284001588821411,0.066437802907916,0.0864297253634895,0.4449438152304123
0.09280972182750702,0.06663974151857835,0.0864297253634895,0.4449438152304123
0.09270935505628586,0.06663974151857835,0.08683360258481422,0.4449438152304123
0.09268862754106522,0.06684168012924072,0.08683360258481422,0.4449438152304123
0.09259586036205292,0.06684168012924072,0.08703554119547657,0.4449438152304123
0.09245599061250687,0.06704361873990307,0.08703554119547657,0.4449438152304123
0.09225084632635117,0.06704361873990307,0.08804523424878836,0.4449438152304123
0.09208094328641891,0.06724555735056542,0.08804523424878836,0.4449438152304123
0.09168727695941925,0.06724555735056542,0.08905492730210016,0.4449438152304123
0.0916474387049675,0.06744749596122779,0.08905492730210016,0.4449438152304123
0.09157929569482803,0.06744749596122779,0.08925686591276252,0.4449438152304123
0.09155520796775818,0.06764943457189014,0.08925686591276252,0.4449438152304123
0.0914054587483406,0.06764943457189014,0.08945880452342488,0.4449438152304123
0.09098183363676071,0.06825525040387723,0.08945880452342488,0.4449438152304123
0.0909578874707222,0.06825525040387723,0.08966074313408724,0.4449438152304123
0.09088398516178131,0.06845718901453958,0.08966074313408724,0.4449438152304123
0.09088126569986343,0.06845718901453958,0.0898626817447496,0.4449438152304123
0.09083383530378342,0.06865912762520193,0.0898626817447496,0.4449438152304123
0.09069987386465073,0.06865912762520193,0.09026655896607431,0.4449438152304123
0.09060020744800568,0.06906300484652665,0.09026655896607431,0.4449438152304123
0.09055819362401962,0.06906300484652665,0.09087237479806139,0.4449438152304123
0.0902506411075592,0.06946688206785137,0.09087237479806139,0.4449438152304123
0.09016437828540802,0.06946688206785137,0.09147819063004846,0.4449438152304123
0.09002730250358582,0.06987075928917609,0.09147819063004846,0.4449438152304123
0.089909628033638,0.06987075928917609,0.09168012924071083,0.4449438152304123
0.08986435830593109,0.07007269789983844,0.09168012924071083,0.4449438152304123
0.08962016552686691,0.07007269789983844,0.09248788368336026,0.4449438152304123
0.08960367739200592,0.07027463651050081,0.09248788368336026,0.4449438152304123
0.08959522843360901,0.07027463651050081,0.09268982229402262,0.4449438152304123
0.08945242315530777,0.07047657512116316,0.09268982229402262,0.4449438152304123
0.08941945433616638,0.07047657512116316,0.09289176090468497,0.4449438152304123
0.08932080864906311,0.07067851373182553,0.09289176090468497,0.4449438152304123
0.08920837938785553,0.07067851373182553,0.09329563812600969,0.4449438152304123
0.0891827866435051,0.07088045234248788,0.09329563812600969,0.4449438152304123
0.0890359878540039,0.07088045234248788,0.09410339256865913,0.4449438152304123
0.0890159085392952,0.0712843295638126,0.09410339256865913,0.4449438152304123
0.08893702179193497,0.0712843295638126,0.09450726978998385,0.4449438152304123
0.08886179327964783,0.07168820678513732,0.09450726978998385,0.4449438152304123
0.08884815871715546,0.07168820678513732,0.0947092084006462,0.4449438152304123
0.08861393481492996,0.07209208400646204,0.0947092084006462,0.4449438152304123
0.08851297199726105,0.07209208400646204,0.09511308562197092,0.4449438152304123
0.08841419965028763,0.07249596122778676,0.09511308562197092,0.4449438152304123
0.08787628263235092,0.07249596122778676,0.09571890145395799,0.4449438152304123
0.08784984052181244,0.07269789983844911,0.09571890145395799,0.4449438152304123
0.0878349170088768,0.07269789983844911,0.09592084006462036,0.4449438152304123
0.08781548589468002,0.07289983844911146,0.09592084006462036,0.4449438152304123
0.08778506517410278,0.07289983844911146,0.09652665589660743,0.4449438152304123
0.08777476847171783,0.07330371567043618,0.09652665589660743,0.4449438152304123
0.08769296109676361,0.07330371567043618,0.09693053311793215,0.4449438152304123
0.0874507874250412,0.07411147011308562,0.09693053311793215,0.4449438152304123
0.08743257820606232,0.07411147011308562,0.0971324717285945,0.4449438152304123
0.0873013585805893,0.07451534733441034,0.0971324717285945,0.4449438152304123
0.0871870368719101,0.07451534733441034,0.09733441033925687,0.4449438152304123
0.08678993582725525,0.0761308562197092,0.09733441033925687,0.4449438152304123
0.08664671331644058,0.0761308562197092,0.09753634894991922,0.4449438152304123
0.08658047765493393,0.07673667205169628,0.09753634894991922,0.4449438152304123
0.08643186837434769,0.07673667205169628,0.09794022617124394,0.4449438152304123
0.08640650659799576,0.07693861066235864,0.09794022617124394,0.4449438152304123
0.08636648207902908,0.07693861066235864,0.09834410339256866,0.4449438152304123
0.0863368958234787,0.07734248788368336,0.09834410339256866,0.4449438152304123
0.08633658289909363,0.07734248788368336,0.09854604200323101,0.4449438152304123
0.08630088716745377,0.07754442649434572,0.09854604200323101,0.4449438152304123
0.0862872451543808,0.07754442649434572,0.09894991922455573,0.4449438152304123
0.08624093979597092,0.07794830371567044,0.09894991922455573,0.4449438152304123
0.08609511703252792,0.07794830371567044,0.0995557350565428,0.4449438152304123
0.08605796098709106,0.07815024232633279,0.0995557350565428,0.4449438152304123
0.08602216839790344,0.07815024232633279,0.09975767366720517,0.4449438152304123
0.08564522117376328,0.08016962843295639,0.09975767366720517,0.4449438152304123
0.08546556532382965,0.08016962843295639,0.10036348949919224,0.4449438152304123
0.08535293489694595,0.0805735056542811,0.10036348949919224,0.4449438152304123
0.0851627066731453,0.0805735056542811,0.10137318255250403,0.4449438152304123
0.08508123457431793,0.08077544426494346,0.10137318255250403,0.4449438152304123
0.08503784984350204,0.08077544426494346,0.10197899838449112,0.4449438152304123
0.0849987044930458,0.08097738287560581,0.10197899838449112,0.4449438152304123
0.08487964421510696,0.08097738287560581,0.10218093699515347,0.4449438152304123
0.08486609160900116,0.08117932148626818,0.10218093699515347,0.4449438152304123
0.08483012020587921,0.08117932148626818,0.10238287560581583,0.4449438152304123
0.08474905788898468,0.08138126009693053,0.10238287560581583,0.4449438152304123
0.08469001203775406,0.08138126009693053,0.10258481421647819,0.4449438152304123
0.08463417738676071,0.0815831987075929,0.10258481421647819,0.4449438152304123
0.08453831076622009,0.0815831987075929,0.10298869143780291,0.4449438152304123
0.08448396623134613,0.08178513731825525,0.10298869143780291,0.4449438152304123
0.08414246141910553,0.08178513731825525,0.10379644588045234,0.4449438152304123
0.08405277878046036,0.08198707592891762,0.10379644588045234,0.4449438152304123
0.08397684246301651,0.08198707592891762,0.10440226171243942,0.4449438152304123
0.08373036235570908,0.08259289176090469,0.10440226171243942,0.4449438152304123
0.08336390554904938,0.08259289176090469,0.10480613893376414,0.4449438152304123
0.08329598605632782,0.08299676898222941,0.10480613893376414,0.4449438152304123
0.08298131078481674,0.08299676898222941,0.10561389337641357,0.4449438152304123
0.08290749788284302,0.08340064620355411,0.10561389337641357,0.4449438152304123
0.08276491612195969,0.08340064620355411,0.10621970920840064,0.4449438152304123
0.08275490999221802,0.08360258481421648,0.10621970920840064,0.4449438152304123
0.08264152705669403,0.08360258481421648,0.10662358642972536,0.4449438152304123
0.08237744867801666,0.08380452342487883,0.10662358642972536,0.4449438152304123
0.08237262070178986,0.08380452342487883,0.10682552504038773,0.4449438152304123
0.08227449655532837,0.08420840064620355,0.10682552504038773,0.4449438152304123
0.0821584165096283,0.08420840064620355,0.10702746365105008,0.4449438152304123
0.08208034932613373,0.08461227786752827,0.10702746365105008,0.4449438152304123
0.08198282122612,0.08461227786752827,0.10763327948303715,0.4449438152304123
0.08194528520107269,0.08501615508885299,0.10763327948303715,0.4449438152304123
0.08185956627130508,0.08501615508885299,0.10783521809369952,0.4449438152304123
0.08182386308908463,0.08521809369951534,0.10783521809369952,0.4449438152304123
0.08174309879541397,0.08521809369951534,0.10823909531502424,0.4449438152304123
0.08172925561666489,0.08542003231017771,0.10823909531502424,0.4449438152304123
0.0817076563835144,0.08542003231017771,0.10844103392568659,0.4449438152304123
0.08166906982660294,0.08562197092084006,0.10844103392568659,0.4449438152304123
0.08161049336194992,0.08562197092084006,0.10904684975767366,0.4449438152304123
0.08145985752344131,0.0864297253634895,0.10904684975767366,0.4449438152304123
0.08142930269241333,0.0864297253634895,0.10945072697899838,0.4449438152304123
0.08132277429103851,0.08663166397415185,0.10945072697899838,0.4449438152304123
0.08130067586898804,0.08663166397415185,0.10965266558966075,0.4449438152304123
0.08129022270441055,0.08683360258481422,0.10965266558966075,0.4449438152304123
0.08098471164703369,0.08683360258481422,0.11086429725363489,0.4449438152304123
0.08094184100627899,0.08703554119547657,0.11086429725363489,0.4449438152304123
0.08082277327775955,0.08703554119547657,0.11147011308562198,0.4449438152304123
0.08082014322280884,0.08723747980613894,0.11147011308562198,0.4449438152304123
0.08051756769418716,0.08723747980613894,0.11207592891760905,0.4449438152304123
0.08050699532032013,0.08743941841680129,0.11207592891760905,0.4449438152304123
0.08045438677072525,0.08743941841680129,0.11247980613893377,0.4449438152304123
0.08013340085744858,0.08865105008077545,0.11247980613893377,0.4449438152304123
0.08012671023607254,0.08865105008077545,0.11268174474959612,0.4449438152304123
0.08005844056606293,0.0888529886914378,0.11268174474959612,0.4449438152304123
0.07968098670244217,0.0888529886914378,0.11409531502423263,0.4449438152304123
0.07965891808271408,0.08925686591276252,0.11409531502423263,0.4449438152304123
0.07963082194328308,0.08925686591276252,0.11429725363489499,0.4449438152304123
0.07962431013584137,0.08945880452342488,0.11429725363489499,0.4449438152304123
0.07945787906646729,0.08945880452342488,0.11510500807754442,0.4449438152304123
0.07945263385772705,0.08966074313408724,0.11510500807754442,0.4449438152304123
0.07942885160446167,0.08966074313408724,0.11530694668820679,0.4449438152304123
0.07941297441720963,0.0898626817447496,0.11530694668820679,0.4449438152304123
0.07940088957548141,0.0898626817447496,0.11550888529886914,0.4449438152304123
0.07924818992614746,0.09026655896607431,0.11550888529886914,0.4449438152304123
0.07921326905488968,0.09026655896607431,0.11591276252019386,0.4449438152304123
0.07918672263622284,0.09046849757673667,0.11591276252019386,0.4449438152304123
0.07916192710399628,0.09046849757673667,0.11631663974151858,0.4449438152304123
0.07908222824335098,0.09087237479806139,0.11631663974151858,0.4449438152304123
0.07895419001579285,0.09087237479806139,0.11712439418416801,0.4449438152304123
0.07892557233572006,0.09107431340872375,0.11712439418416801,0.4449438152304123
0.07891963422298431,0.09107431340872375,0.11752827140549273,0.4449438152304123
0.07890020310878754,0.0912762520193861,0.11752827140549273,0.4449438152304123
0.07879651337862015,0.0912762520193861,0.11813408723747981,0.4449438152304123
0.0787498950958252,0.09168012924071083,0.11813408723747981,0.4449438152304123
0.07873547822237015,0.09168012924071083,0.11833602584814217,0.4449438152304123
0.0787125825881958,0.09208400646203554,0.11833602584814217,0.4449438152304123
0.07845479249954224,0.09208400646203554,0.11974959612277868,0.4449438152304123
0.07843800634145737,0.0922859450726979,0.11974959612277868,0.4449438152304123
0.07842852920293808,0.0922859450726979,0.11995153473344103,0.4449438152304123
0.07833071798086166,0.09309369951534734,0.11995153473344103,0.4449438152304123
0.07827291637659073,0.09309369951534734,0.12035541195476575,0.4449438152304123
0.07826080918312073,0.09329563812600969,0.12035541195476575,0.4449438152304123
0.07801514863967896,0.09329563812600969,0.12116316639741519,0.4449438152304123
0.07781034708023071,0.09410339256865913,0.12116316639741519,0.4449438152304123
0.07780663669109344,0.09410339256865913,0.12136510500807754,0.4449438152304123
0.07765402644872665,0.09450726978998385,0.12136510500807754,0.4449438152304123
0.07748863101005554,0.09450726978998385,0.1225767366720517,0.4449438152304123
0.07720058411359787,0.0947092084006462,0.1225767366720517,0.4449438152304123
0.07718557864427567,0.0947092084006462,0.12298061389337642,0.4449438152304123
0.07714773714542389,0.09511308562197092,0.12298061389337642,0.4449438152304123
0.07691747695207596,0.09511308562197092,0.12378836833602584,0.4449438152304123
0.07679549604654312,0.09551696284329564,0.12378836833602584,0.4449438152304123
0.07666618376970291,0.09551696284329564,0.12419224555735056,0.4449438152304123
0.0766385942697525,0.09571890145395799,0.12419224555735056,0.4449438152304123
0.07654321193695068,0.09571890145395799,0.12479806138933765,0.4449438152304123
0.07648377865552902,0.09632471728594508,0.12479806138933765,0.4449438152304123
0.07641255110502243,0.09632471728594508,0.12520193861066237,0.4449438152304123
0.0761522650718689,0.0971324717285945,0.12520193861066237,0.4449438152304123
0.07606307417154312,0.0971324717285945,0.12560581583198707,0.4449438152304123
0.07591371238231659,0.09854604200323101,0.12560581583198707,0.4449438152304123
0.0758475810289383,0.09854604200323101,0.1264135702746365,0.4449438152304123
0.07579365372657776,0.09874798061389338,0.1264135702746365,0.4449438152304123
0.07553154230117798,0.09874798061389338,0.12782714054927302,0.4449438152304123
0.07538239657878876,0.0991518578352181,0.12782714054927302,0.4449438152304123
0.075369693338871,0.0991518578352181,0.1280290791599354,0.4449438152304123
0.0752691775560379,0.09975767366720517,0.1280290791599354,0.4449438152304123
0.0751478374004364,0.09975767366720517,0.12863489499192246,0.4449438152304123
0.07505784183740616,0.10036348949919224,0.12863489499192246,0.4449438152304123
0.07499290257692337,0.10036348949919224,0.12903877221324717,0.4449438152304123
0.07482770830392838,0.10096930533117932,0.12903877221324717,0.4449438152304123
0.07480292022228241,0.10096930533117932,0.12924071082390953,0.4449438152304123
0.07479505240917206,0.10117124394184168,0.12924071082390953,0.4449438152304123
0.07467477768659592,0.10117124394184168,0.12964458804523424,0.4449438152304123
0.07463780790567398,0.1015751211631664,0.12964458804523424,0.4449438152304123
0.07461134344339371,0.1015751211631664,0.1298465266558966,0.4449438152304123
0.0745796412229538,0.10177705977382875,0.1298465266558966,0.4449438152304123
0.07453466951847076,0.10177705977382875,0.13004846526655897,0.4449438152304123
0.07451353967189789,0.10197899838449112,0.13004846526655897,0.4449438152304123
0.07450072467327118,0.10197899838449112,0.13045234248788368,0.4449438152304123
0.07449182122945786,0.10218093699515347,0.13045234248788368,0.4449438152304123
0.07448485493659973,0.10218093699515347,0.13065428109854604,0.4449438152304123
0.07444745302200317,0.10258481421647819,0.13065428109854604,0.4449438152304123
0.0743146613240242,0.10258481421647819,0.13166397415185785,0.4449438152304123
0.07430426776409149,0.10278675282714055,0.13166397415185785,0.4449438152304123
0.07422962784767151,0.10278675282714055,0.1318659127625202,0.4449438152304123
0.07418890297412872,0.10298869143780291,0.1318659127625202,0.4449438152304123
0.07415979355573654,0.10298869143780291,0.13206785137318255,0.4449438152304123
0.07408418506383896,0.10339256865912763,0.13206785137318255,0.4449438152304123
0.07404134422540665,0.10339256865912763,0.132875605815832,0.4449438152304123
0.07398958504199982,0.1039983844911147,0.132875605815832,0.4449438152304123
0.07382979243993759,0.1039983844911147,0.13348142164781907,0.4449438152304123
0.07364192605018616,0.10521001615508885,0.13348142164781907,0.4449438152304123
0.07357723265886307,0.10521001615508885,0.13368336025848143,0.4449438152304123
0.0735655203461647,0.10541195476575121,0.13368336025848143,0.4449438152304123
0.07354515045881271,0.10541195476575121,0.13388529886914377,0.4449438152304123
0.07353535294532776,0.10561389337641357,0.13388529886914377,0.4449438152304123
0.07349048554897308,0.10561389337641357,0.13408723747980614,0.4449438152304123
0.07344277203083038,0.10601777059773829,0.13408723747980614,0.4449438152304123
0.07336925715208054,0.10601777059773829,0.13449111470113084,0.4449438152304123
0.07335111498832703,0.10621970920840064,0.13449111470113084,0.4449438152304123
0.07332717627286911,0.10621970920840064,0.13509693053311794,0.4449438152304123
0.07331521064043045,0.106421647819063,0.13509693053311794,0.4449438152304123
0.07331204414367676,0.106421647819063,0.13550080775444265,0.4449438152304123
0.07330063730478287,0.10682552504038773,0.13550080775444265,0.4449438152304123
0.07321324199438095,0.10682552504038773,0.13570274636510501,0.4449438152304123
0.07318578660488129,0.10702746365105008,0.13570274636510501,0.4449438152304123
0.0729743167757988,0.10702746365105008,0.13651050080775445,0.4449438152304123
0.07287786900997162,0.10803715670436187,0.13651050080775445,0.4449438152304123
0.07276375591754913,0.10803715670436187,0.13731825525040386,0.4449438152304123
0.07261380553245544,0.10904684975767366,0.13731825525040386,0.4449438152304123
0.0724811851978302,0.10904684975767366,0.13852988691437804,0.4449438152304123
0.07234971970319748,0.10965266558966075,0.13852988691437804,0.4449438152304123
0.07229621708393097,0.10965266558966075,0.1391357027463651,0.4449438152304123
0.07215109467506409,0.11066235864297254,0.1391357027463651,0.4449438152304123
0.07208408415317535,0.11066235864297254,0.13974151857835218,0.4449438152304123
0.07205899804830551,0.11086429725363489,0.13974151857835218,0.4449438152304123
0.07196216285228729,0.11086429725363489,0.14034733441033925,0.4449438152304123
0.07194895297288895,0.11106623586429726,0.14034733441033925,0.4449438152304123
0.07185129076242447,0.11106623586429726,0.14075121163166399,0.4449438152304123
0.07182266563177109,0.11126817447495961,0.14075121163166399,0.4449438152304123
0.0718078687787056,0.11126817447495961,0.14095315024232632,0.4449438152304123
0.07178083062171936,0.11147011308562198,0.14095315024232632,0.4449438152304123
0.07177161425352097,0.11147011308562198,0.1411550888529887,0.4449438152304123
0.07160983234643936,0.11187399030694668,0.1411550888529887,0.4449438152304123
0.07149435579776764,0.11187399030694668,0.14135702746365106,0.4449438152304123
0.07142715901136398,0.11247980613893377,0.14135702746365106,0.4449438152304123
0.07139912247657776,0.11247980613893377,0.14176090468497576,0.4449438152304123
0.0713808536529541,0.11268174474959612,0.14176090468497576,0.4449438152304123
0.07134786993265152,0.11268174474959612,0.14196284329563813,0.4449438152304123
0.07130065560340881,0.11308562197092084,0.14196284329563813,0.4449438152304123
0.07127920538187027,0.11308562197092084,0.1425686591276252,0.4449438152304123
0.07127020508050919,0.1132875605815832,0.1425686591276252,0.4449438152304123
0.07126189768314362,0.1132875605815832,0.14277059773828757,0.4449438152304123
0.07115566730499268,0.11409531502423263,0.14277059773828757,0.4449438152304123
0.07110662758350372,0.11409531502423263,0.14317447495961227,0.4449438152304123
0.0711016058921814,0.11429725363489499,0.14317447495961227,0.4449438152304123
0.07091488689184189,0.11429725363489499,0.14438610662358642,0.4449438152304123
0.07069027423858643,0.11550888529886914,0.14438610662358642,0.4449438152304123
0.0706879124045372,0.11550888529886914,0.14458804523424879,0.4449438152304123
0.07067512720823288,0.1157108239095315,0.14458804523424879,0.4449438152304123
0.07065737247467041,0.1157108239095315,0.14478998384491115,0.4449438152304123
0.07060548663139343,0.11611470113085622,0.14478998384491115,0.4449438152304123
0.07060464471578598,0.11611470113085622,0.14499192245557352,0.4449438152304123
0.07058479636907578,0.11651857835218093,0.14499192245557352,0.4449438152304123
0.0705774575471878,0.11651857835218093,0.14539579967689822,0.4449438152304123
0.07057079672813416,0.1167205169628433,0.14539579967689822,0.4449438152304123
0.07056814432144165,0.1167205169628433,0.14579967689822293,0.4449438152304123
0.07055558264255524,0.11692245557350565,0.14579967689822293,0.4449438152304123
0.0705072209239006,0.11692245557350565,0.1460016155088853,0.4449438152304123
0.07049540430307388,0.11712439418416801,0.1460016155088853,0.4449438152304123
0.07045657187700272,0.11712439418416801,0.14660743134087237,0.4449438152304123
0.07038325816392899,0.11752827140549273,0.14660743134087237,0.4449438152304123
0.07036451250314713,0.11752827140549273,0.14680936995153474,0.4449438152304123
0.07035961747169495,0.11773021001615509,0.14680936995153474,0.4449438152304123
0.07028629630804062,0.11773021001615509,0.1474151857835218,0.4449438152304123
0.07028406858444214,0.11793214862681745,0.1474151857835218,0.4449438152304123
0.07025439292192459,0.11793214862681745,0.14781906300484654,0.4449438152304123
0.07021945714950562,0.11813408723747981,0.14781906300484654,0.4449438152304123
0.07006146758794785,0.11813408723747981,0.14882875605815832,0.4449438152304123
0.06996780633926392,0.11853796445880452,0.14882875605815832,0.4449438152304123
0.06993730366230011,0.11853796445880452,0.14903069466882068,0.4449438152304123
0.06975752115249634,0.11954765751211632,0.14903069466882068,0.4449438152304123
0.06975667178630829,0.11954765751211632,0.14923263327948302,0.4449438152304123
0.06956277787685394,0.12075928917609047,0.14923263327948302,0.4449438152304123
0.0695047676563263,0.12075928917609047,0.1494345718901454,0.4449438152304123
0.06948936730623245,0.12096122778675283,0.1494345718901454,0.4449438152304123
0.06946396082639694,0.12096122778675283,0.14963651050080776,0.4449438152304123
0.06925225257873535,0.12176898222940226,0.14963651050080776,0.4449438152304123
0.06924716383218765,0.12176898222940226,0.14983844911147012,0.4449438152304123
0.06920357793569565,0.12217285945072698,0.14983844911147012,0.4449438152304123
0.06903218477964401,0.12217285945072698,0.15125201938610663,0.4449438152304123
0.06891929358243942,0.12277867528271405,0.15125201938610663,0.4449438152304123
0.06885291635990143,0.12277867528271405,0.15165589660743134,0.4449438152304123
0.0687762200832367,0.12298061389337642,0.15165589660743134,0.4449438152304123
0.06873419135808945,0.12298061389337642,0.15205977382875605,0.4449438152304123
0.06856013089418411,0.12358642972536349,0.15205977382875605,0.4449438152304123
0.06849037110805511,0.12358642972536349,0.1522617124394184,0.4449438152304123
0.06842446327209473,0.12378836833602584,0.1522617124394184,0.4449438152304123
0.06834692507982254,0.12378836833602584,0.15266558966074315,0.4449438152304123
0.06828704476356506,0.12439418416801293,0.15266558966074315,0.4449438152304123
0.06819628179073334,0.12439418416801293,0.15286752827140548,0.4449438152304123
0.06808211654424667,0.12520193861066237,0.15286752827140548,0.4449438152304123
0.06807471066713333,0.12520193861066237,0.15306946688206785,0.4449438152304123
0.06805670261383057,0.1254038772213247,0.15306946688206785,0.4449438152304123
0.06804022938013077,0.1254038772213247,0.15327140549273022,0.4449438152304123
0.06800810992717743,0.12580775444264944,0.15327140549273022,0.4449438152304123
0.06781571358442307,0.12580775444264944,0.15448303715670436,0.4449438152304123
0.06777424365282059,0.1260096930533118,0.15448303715670436,0.4449438152304123
0.0676625519990921,0.1260096930533118,0.15488691437802907,0.4449438152304123
0.06761366873979568,0.12621163166397414,0.15488691437802907,0.4449438152304123
0.06759048253297806,0.12621163166397414,0.1552907915993538,0.4449438152304123
0.06752742826938629,0.12661550888529888,0.1552907915993538,0.4449438152304123
0.06747787445783615,0.12661550888529888,0.15549273021001617,0.4449438152304123
0.06744944304227829,0.12681744749596122,0.15549273021001617,0.4449438152304123
0.0674225464463234,0.12681744749596122,0.1556946688206785,0.4449438152304123
0.06738552451133728,0.12701938610662358,0.1556946688206785,0.4449438152304123
0.06727860867977142,0.12701938610662358,0.15609854604200324,0.4449438152304123
0.0672190859913826,0.12742326332794832,0.15609854604200324,0.4449438152304123
0.06699617207050323,0.12742326332794832,0.15710823909531502,0.4449438152304123
0.06696580350399017,0.12762520193861066,0.15710823909531502,0.4449438152304123
0.06682639569044113,0.12762520193861066,0.15791599353796446,0.4449438152304123
0.0667928159236908,0.1280290791599354,0.15791599353796446,0.4449438152304123
0.06667323410511017,0.1280290791599354,0.1587237479806139,0.4449438152304123
0.06662385910749435,0.12863489499192246,0.1587237479806139,0.4449438152304123
0.06654118746519089,0.12863489499192246,0.1591276252019386,0.4449438152304123
0.06653144210577011,0.12883683360258483,0.1591276252019386,0.4449438152304123
0.06646434962749481,0.12883683360258483,0.15953150242326333,0.4449438152304123
0.06637924909591675,0.12903877221324717,0.15953150242326333,0.4449438152304123
0.06635788083076477,0.12903877221324717,0.1597334410339257,0.4449438152304123
0.06632755696773529,0.12924071082390953,0.1597334410339257,0.4449438152304123
0.06626596301794052,0.12924071082390953,0.16033925686591277,0.4449438152304123
0.06620752066373825,0.1294426494345719,0.16033925686591277,0.4449438152304123
0.06617742031812668,0.1294426494345719,0.1605411954765751,0.4449438152304123
0.06615519523620605,0.1298465266558966,0.1605411954765751,0.4449438152304123
0.06607778370380402,0.1298465266558966,0.16094507269789984,0.4449438152304123
0.06606531888246536,0.13004846526655897,0.16094507269789984,0.4449438152304123
0.06604629755020142,0.13004846526655897,0.1611470113085622,0.4449438152304123
0.06603117287158966,0.13025040387722134,0.1611470113085622,0.4449438152304123
0.06598235666751862,0.13025040387722134,0.16134894991922455,0.4449438152304123
0.0658983439207077,0.13065428109854604,0.16134894991922455,0.4449438152304123
0.06583117693662643,0.13065428109854604,0.16155088852988692,0.4449438152304123
0.06581445038318634,0.1308562197092084,0.16155088852988692,0.4449438152304123
0.06576870381832123,0.1308562197092084,0.162156704361874,0.4449438152304123
0.06574706733226776,0.13126009693053312,0.162156704361874,0.4449438152304123
0.0656578317284584,0.13126009693053312,0.16235864297253635,0.4449438152304123
0.06559240818023682,0.13146203554119548,0.16235864297253635,0.4449438152304123
0.06556127220392227,0.13146203554119548,0.16256058158319872,0.4449438152304123
0.06554245203733444,0.13166397415185785,0.16256058158319872,0.4449438152304123
0.06550583243370056,0.13166397415185785,0.16276252019386106,0.4449438152304123
0.06545557081699371,0.1318659127625202,0.16276252019386106,0.4449438152304123
0.06544697284698486,0.1318659127625202,0.16296445880452343,0.4449438152304123
0.06537977606058121,0.13206785137318255,0.16296445880452343,0.4449438152304123
0.06531651318073273,0.13206785137318255,0.16336833602584813,0.4449438152304123
0.0653061643242836,0.13247172859450726,0.16336833602584813,0.4449438152304123
0.0652080848813057,0.13247172859450726,0.16417609046849757,0.4449438152304123
0.06520197540521622,0.13267366720516963,0.16417609046849757,0.4449438152304123
0.06511742621660233,0.13267366720516963,0.16437802907915994,0.4449438152304123
0.0650494247674942,0.13307754442649433,0.16437802907915994,0.4449438152304123
0.06494885683059692,0.13307754442649433,0.16518578352180938,0.4449438152304123
0.06485935300588608,0.1332794830371567,0.16518578352180938,0.4449438152304123
0.06476485729217529,0.1332794830371567,0.16599353796445881,0.4449438152304123
0.0646979883313179,0.13368336025848143,0.16599353796445881,0.4449438152304123
0.06465980410575867,0.13368336025848143,0.1665993537964459,0.4449438152304123
0.06460156291723251,0.13408723747980614,0.1665993537964459,0.4449438152304123
0.06452424079179764,0.13408723747980614,0.16680129240710823,0.4449438152304123
0.06450483947992325,0.1342891760904685,0.16680129240710823,0.4449438152304123
0.06444326043128967,0.1342891760904685,0.16720516962843296,0.4449438152304123
0.06438656151294708,0.1346930533117932,0.16720516962843296,0.4449438152304123
0.06438218802213669,0.1346930533117932,0.16740710823909533,0.4449438152304123
0.06437438726425171,0.13489499192245558,0.16740710823909533,0.4449438152304123
0.06428276002407074,0.13489499192245558,0.16821486268174474,0.4449438152304123
0.06423585116863251,0.13550080775444265,0.16821486268174474,0.4449438152304123
0.06421083956956863,0.13550080775444265,0.16861873990306947,0.4449438152304123
0.06393402069807053,0.13752019386106623,0.16861873990306947,0.4449438152304123
0.0639088898897171,0.13752019386106623,0.16882067851373184,0.4449438152304123
0.06390482187271118,0.1377221324717286,0.16882067851373184,0.4449438152304123
0.06387491524219513,0.1377221324717286,0.16922455573505654,0.4449438152304123
0.06386148184537888,0.13792407108239096,0.16922455573505654,0.4449438152304123
0.06384038180112839,0.13792407108239096,0.1694264943457189,0.4449438152304123
0.06379877775907516,0.13832794830371567,0.1694264943457189,0.4449438152304123
0.06369949877262115,0.13832794830371567,0.17003231017770598,0.4449438152304123
0.06367985159158707,0.13852988691437804,0.17003231017770598,0.4449438152304123
0.06367771327495575,0.13852988691437804,0.17023424878836835,0.4449438152304123
0.06346314400434494,0.13953957996768981,0.17023424878836835,0.4449438152304123
0.06346020102500916,0.13953957996768981,0.1704361873990307,0.4449438152304123
0.06344681233167648,0.13974151857835218,0.1704361873990307,0.4449438152304123
0.06343593448400497,0.13974151857835218,0.17084006462035542,0.4449438152304123
0.06343165785074234,0.13994345718901455,0.17084006462035542,0.4449438152304123
0.06340066343545914,0.13994345718901455,0.17104200323101776,0.4449438152304123
0.0632910281419754,0.14075121163166399,0.17104200323101776,0.4449438152304123
0.06326823681592941,0.14075121163166399,0.17124394184168013,0.4449438152304123
0.06325733661651611,0.1411550888529887,0.17124394184168013,0.4449438152304123
0.06319475919008255,0.1411550888529887,0.1714458804523425,0.4449438152304123
0.06319071352481842,0.14135702746365106,0.1714458804523425,0.4449438152304123
0.06317368149757385,0.14135702746365106,0.1718497576736672,0.4449438152304123
0.06315791606903076,0.1415589660743134,0.1718497576736672,0.4449438152304123
0.06311174482107162,0.1415589660743134,0.17225363489499193,0.4449438152304123
0.0628914013504982,0.1425686591276252,0.17225363489499193,0.4449438152304123
0.06281596422195435,0.1425686591276252,0.172859450726979,0.4449438152304123
0.06280115246772766,0.14277059773828757,0.172859450726979,0.4449438152304123
0.06277942657470703,0.14277059773828757,0.17346526655896607,0.4449438152304123
0.06265213340520859,0.143578352180937,0.17346526655896607,0.4449438152304123
0.0626043900847435,0.143578352180937,0.17407108239095315,0.4449438152304123
0.06258955597877502,0.14378029079159935,0.17407108239095315,0.4449438152304123
0.06248938664793968,0.14378029079159935,0.17467689822294022,0.4449438152304123
0.062437258660793304,0.14438610662358642,0.17467689822294022,0.4449438152304123
0.062400203198194504,0.14438610662358642,0.17508077544426495,0.4449438152304123
0.06229013204574585,0.14458804523424879,0.17508077544426495,0.4449438152304123
0.06227978691458702,0.14458804523424879,0.1752827140549273,0.4449438152304123
0.062269411981105804,0.14478998384491115,0.1752827140549273,0.4449438152304123
0.062196675688028336,0.14478998384491115,0.1758885298869144,0.4449438152304123
0.06216675415635109,0.14499192245557352,0.1758885298869144,0.4449438152304123
0.06205661594867706,0.14499192245557352,0.17649434571890146,0.4449438152304123
0.0620279498398304,0.14539579967689822,0.17649434571890146,0.4449438152304123
0.06201177462935448,0.14539579967689822,0.1766962843295638,0.4449438152304123
0.06199555844068527,0.1455977382875606,0.1766962843295638,0.4449438152304123
0.06198722869157791,0.1455977382875606,0.17689822294022617,0.4449438152304123
0.06198425963521004,0.14579967689822293,0.17689822294022617,0.4449438152304123
0.06195469945669174,0.14579967689822293,0.17710016155088854,0.4449438152304123
0.061954233795404434,0.1460016155088853,0.17710016155088854,0.4449438152304123
0.06193830817937851,0.1460016155088853,0.17750403877221324,0.4449438152304123
0.06191191077232361,0.14620355411954766,0.17750403877221324,0.4449438152304123
0.06189745292067528,0.14620355411954766,0.1777059773828756,0.4449438152304123
0.06189676374197006,0.14640549273021003,0.1777059773828756,0.4449438152304123
0.06187114864587784,0.14640549273021003,0.17790791599353797,0.4449438152304123
0.061827585101127625,0.14660743134087237,0.17790791599353797,0.4449438152304123
0.0618261881172657,0.14660743134087237,0.1781098546042003,0.4449438152304123
0.06177778169512749,0.14761712439418417,0.1781098546042003,0.4449438152304123
0.06169235333800316,0.14761712439418417,0.1787156704361874,0.4449438152304123
0.06166783720254898,0.14781906300484654,0.1787156704361874,0.4449438152304123
0.06165860593318939,0.14781906300484654,0.17891760904684975,0.4449438152304123
0.061629414558410645,0.14802100161550888,0.17891760904684975,0.4449438152304123
0.06158767640590668,0.14802100161550888,0.17952342487883682,0.4449438152304123
0.06157359108328819,0.14822294022617125,0.17952342487883682,0.4449438152304123
0.061510201543569565,0.14822294022617125,0.17992730210016156,0.4449438152304123
0.061503998935222626,0.1484248788368336,0.17992730210016156,0.4449438152304123
0.061481963843107224,0.1484248788368336,0.1801292407108239,0.4449438152304123
0.06136932596564293,0.14983844911147012,0.1801292407108239,0.4449438152304123
0.06128659099340439,0.14983844911147012,0.18053311793214863,0.4449438152304123
0.06128265708684921,0.15004038772213246,0.18053311793214863,0.4449438152304123
0.06127522885799408,0.15004038772213246,0.18093699515347333,0.4449438152304123
0.06126668304204941,0.1504442649434572,0.18093699515347333,0.4449438152304123
0.0612526535987854,0.1504442649434572,0.1811389337641357,0.4449438152304123
0.06121543422341347,0.1508481421647819,0.1811389337641357,0.4449438152304123
0.061209749430418015,0.1508481421647819,0.18134087237479807,0.4449438152304123
0.061090417206287384,0.15165589660743134,0.18134087237479807,0.4449438152304123
0.06108338385820389,0.15165589660743134,0.1815428109854604,0.4449438152304123
0.061051659286022186,0.1518578352180937,0.1815428109854604,0.4449438152304123
0.060970526188611984,0.1518578352180937,0.1821486268174475,0.4449438152304123
0.060824550688266754,0.15246365105008078,0.1821486268174475,0.4449438152304123
0.06080799922347069,0.15246365105008078,0.18235056542810985,0.4449438152304123
0.06078547239303589,0.15286752827140548,0.18235056542810985,0.4449438152304123
0.06070509925484657,0.15286752827140548,0.1825525040387722,0.4449438152304123
0.06059695780277252,0.15367528271405492,0.1825525040387722,0.4449438152304123
0.060563575476408005,0.15367528271405492,0.18275444264943458,0.4449438152304123
0.06055675074458122,0.1538772213247173,0.18275444264943458,0.4449438152304123
0.06043105944991112,0.1538772213247173,0.18356219709208402,0.4449438152304123
0.060417525470256805,0.15407915993537966,0.18356219709208402,0.4449438152304123
0.06038855388760567,0.15407915993537966,0.1841680129240711,0.4449438152304123
0.06026420369744301,0.15488691437802907,0.1841680129240711,0.4449438152304123
0.06022704392671585,0.15488691437802907,0.18436995153473343,0.4449438152304123
0.060156360268592834,0.15589660743134087,0.18436995153473343,0.4449438152304123
0.06015251949429512,0.15589660743134087,0.1845718901453958,0.4449438152304123
0.060134757310152054,0.15630048465266558,0.1845718901453958,0.4449438152304123
0.06010733172297478,0.15630048465266558,0.18497576736672053,0.4449438152304123
0.06007565185427666,0.15650242326332794,0.18497576736672053,0.4449438152304123
0.060071419924497604,0.15650242326332794,0.18517770597738287,0.4449438152304123
0.060054391622543335,0.15690630048465268,0.18517770597738287,0.4449438152304123
0.06002185866236687,0.15690630048465268,0.1855815831987076,0.4449438152304123
0.06000985577702522,0.15710823909531502,0.1855815831987076,0.4449438152304123
0.06000557541847229,0.15710823909531502,0.18578352180936994,0.4449438152304123
0.05999815836548805,0.15731017770597738,0.18578352180936994,0.4449438152304123
0.05989325791597366,0.15731017770597738,0.18679321486268174,0.4449438152304123
0.05987849086523056,0.1577140549273021,0.18679321486268174,0.4449438152304123
0.059766463935375214,0.1577140549273021,0.18760096930533118,0.4449438152304123
0.05973300337791443,0.15791599353796446,0.18760096930533118,0.4449438152304123
0.05970020964741707,0.15791599353796446,0.1880048465266559,0.4449438152304123
0.059693701565265656,0.15811793214862682,0.1880048465266559,0.4449438152304123
0.05967383459210396,0.15811793214862682,0.18820678513731826,0.4449438152304123
0.05961684510111809,0.15852180936995153,0.18820678513731826,0.4449438152304123
0.05960767716169357,0.15852180936995153,0.18840872374798062,0.4449438152304123
0.059557732194662094,0.15892568659127626,0.18840872374798062,0.4449438152304123
0.059425175189971924,0.15892568659127626,0.1890145395799677,0.4449438152304123
0.05937868356704712,0.15932956381260097,0.1890145395799677,0.4449438152304123
0.05931153520941734,0.15932956381260097,0.18962035541195477,0.4449438152304123
0.05930648744106293,0.15953150242326333,0.18962035541195477,0.4449438152304123
0.059172093868255615,0.15953150242326333,0.1904281098546042,0.4449438152304123
0.05910379812121391,0.1601373182552504,0.1904281098546042,0.4449438152304123
0.05908865109086037,0.1601373182552504,0.19063004846526657,0.4449438152304123
0.05908135697245598,0.16033925686591277,0.19063004846526657,0.4449438152304123
0.05878745764493942,0.16033925686591277,0.19264943457189015,0.4449438152304123
0.05875953659415245,0.16074313408723748,0.19264943457189015,0.4449438152304123
0.05868721380829811,0.16074313408723748,0.19325525040387723,0.4449438152304123
0.05864903703331947,0.16094507269789984,0.19325525040387723,0.4449438152304123
0.058605559170246124,0.16094507269789984,0.1938610662358643,0.4449438152304123
0.05859491229057312,0.1611470113085622,0.1938610662358643,0.4449438152304123
0.05857514217495918,0.1611470113085622,0.194264943457189,0.4449438152304123
0.05853273719549179,0.16134894991922455,0.194264943457189,0.4449438152304123
0.05847849324345589,0.16134894991922455,0.19446688206785137,0.4449438152304123
0.058434486389160156,0.16155088852988692,0.19446688206785137,0.4449438152304123
0.05840044468641281,0.16155088852988692,0.1948707592891761,0.4449438152304123
0.05833830311894417,0.16175282714054928,0.1948707592891761,0.4449438152304123
0.05826401337981224,0.16175282714054928,0.19567851373182552,0.4449438152304123
0.058232564479112625,0.16195476575121162,0.19567851373182552,0.4449438152304123
0.05819898843765259,0.16195476575121162,0.19608239095315025,0.4449438152304123
0.058173973113298416,0.162156704361874,0.19608239095315025,0.4449438152304123
0.05814963951706886,0.162156704361874,0.1962843295638126,0.4449438152304123
0.05811135843396187,0.16235864297253635,0.1962843295638126,0.4449438152304123
0.05801013112068176,0.16235864297253635,0.19668820678513732,0.4449438152304123
0.05798688530921936,0.16256058158319872,0.19668820678513732,0.4449438152304123
0.05795072764158249,0.16256058158319872,0.1972940226171244,0.4449438152304123
0.05792330205440521,0.16296445880452343,0.1972940226171244,0.4449438152304123
0.05783236771821976,0.16296445880452343,0.1983037156704362,0.4449438152304123
0.057776641100645065,0.1631663974151858,0.1983037156704362,0.4449438152304123
0.05775217339396477,0.1631663974151858,0.1987075928917609,0.4449438152304123
0.057713888585567474,0.16336833602584813,0.1987075928917609,0.4449438152304123
0.05767698213458061,0.16336833602584813,0.19890953150242327,0.4449438152304123
0.05767330154776573,0.1635702746365105,0.19890953150242327,0.4449438152304123
0.057644471526145935,0.1635702746365105,0.1991114701130856,0.4449438152304123
0.05762583389878273,0.16377221324717287,0.1991114701130856,0.4449438152304123
0.057597871869802475,0.16377221324717287,0.19931340872374798,0.4449438152304123
0.05758325010538101,0.16397415185783523,0.19931340872374798,0.4449438152304123
0.05756125971674919,0.16397415185783523,0.19951534733441034,0.4449438152304123
0.05748080462217331,0.16478190630048464,0.19951534733441034,0.4449438152304123
0.05746561661362648,0.16478190630048464,0.1997172859450727,0.4449438152304123
0.05745147541165352,0.164983844911147,0.1997172859450727,0.4449438152304123
0.05739045888185501,0.164983844911147,0.20012116316639741,0.4449438152304123
0.05738894268870354,0.16518578352180938,0.20012116316639741,0.4449438152304123
0.05728042498230934,0.16518578352180938,0.20092891760904685,0.4449438152304123
0.057113297283649445,0.16579159935379645,0.20092891760904685,0.4449438152304123
0.057081207633018494,0.16579159935379645,0.20113085621970922,0.4449438152304123
0.057065919041633606,0.16639741518578352,0.20113085621970922,0.4449438152304123
0.05704105272889137,0.16639741518578352,0.20133279483037156,0.4449438152304123
0.05692750960588455,0.1670032310177706,0.20133279483037156,0.4449438152304123
0.05690992996096611,0.1670032310177706,0.20153473344103393,0.4449438152304123
0.05687735974788666,0.16740710823909533,0.20153473344103393,0.4449438152304123
0.05686002969741821,0.16740710823909533,0.2017366720516963,0.4449438152304123
0.056851744651794434,0.16760904684975766,0.2017366720516963,0.4449438152304123
0.05683180317282677,0.16760904684975766,0.202140549273021,0.4449438152304123
0.056828875094652176,0.16781098546042003,0.202140549273021,0.4449438152304123
0.05660941079258919,0.16781098546042003,0.20294830371567044,0.4449438152304123
0.05655530095100403,0.1680129240710824,0.20294830371567044,0.4449438152304123
0.05639379099011421,0.1680129240710824,0.20395799676898224,0.4449438152304123
0.056386858224868774,0.16821486268174474,0.20395799676898224,0.4449438152304123
0.05638502538204193,0.16821486268174474,0.20415993537964458,0.4449438152304123
0.05638417229056358,0.1684168012924071,0.20415993537964458,0.4449438152304123
0.05633965879678726,0.1684168012924071,0.20476575121163165,0.4449438152304123
0.056287731975317,0.16861873990306947,0.20476575121163165,0.4449438152304123
0.05625498667359352,0.16861873990306947,0.20537156704361875,0.4449438152304123
0.05625150352716446,0.16882067851373184,0.20537156704361875,0.4449438152304123
0.05624859035015106,0.16882067851373184,0.20577544426494346,0.4449438152304123
0.05620890483260155,0.16902261712439418,0.20577544426494346,0.4449438152304123
0.05619850754737854,0.16902261712439418,0.20597738287560582,0.4449438152304123
0.05618328973650932,0.16922455573505654,0.20597738287560582,0.4449438152304123
0.05614117905497551,0.16922455573505654,0.20617932148626816,0.4449438152304123
0.05613980442285538,0.1694264943457189,0.20617932148626816,0.4449438152304123
0.05605218559503555,0.1694264943457189,0.20678513731825526,0.4449438152304123
0.056027594953775406,0.16962843295638125,0.20678513731825526,0.4449438152304123
0.056024689227342606,0.16962843295638125,0.2069870759289176,0.4449438152304123
0.05600681155920029,0.16983037156704361,0.2069870759289176,0.4449438152304123
0.05595686659216881,0.16983037156704361,0.20739095315024234,0.4449438152304123
0.05595042183995247,0.17003231017770598,0.20739095315024234,0.4449438152304123
0.0559379979968071,0.17003231017770598,0.20759289176090467,0.4449438152304123
0.055915411561727524,0.17023424878836835,0.20759289176090467,0.4449438152304123
0.05590074509382248,0.17023424878836835,0.20779483037156704,0.4449438152304123
0.05589301511645317,0.1704361873990307,0.20779483037156704,0.4449438152304123
0.05588047206401825,0.1704361873990307,0.2079967689822294,0.4449438152304123
0.055874403566122055,0.17063812600969305,0.2079967689822294,0.4449438152304123
0.05576426163315773,0.17063812600969305,0.20860258481421648,0.4449438152304123
0.05559153854846954,0.17205169628432956,0.20860258481421648,0.4449438152304123
0.05555783957242966,0.17205169628432956,0.20941033925686592,0.4449438152304123
0.0555373951792717,0.17225363489499193,0.20941033925686592,0.4449438152304123
0.055507536977529526,0.17225363489499193,0.20981421647819062,0.4449438152304123
0.05548570677638054,0.17265751211631664,0.20981421647819062,0.4449438152304123
0.05548382177948952,0.17265751211631664,0.210016155088853,0.4449438152304123
0.05547783896327019,0.172859450726979,0.210016155088853,0.4449438152304123
0.05544494837522507,0.172859450726979,0.21021809369951536,0.4449438152304123
0.05543931946158409,0.17306138933764137,0.21021809369951536,0.4449438152304123
0.05539896711707115,0.17306138933764137,0.21062197092084006,0.4449438152304123
0.055360838770866394,0.1732633279483037,0.21062197092084006,0.4449438152304123
0.05534641444683075,0.1732633279483037,0.21082390953150243,0.4449438152304123
0.05530181899666786,0.17366720516962844,0.21082390953150243,0.4449438152304123
0.05529579147696495,0.17366720516962844,0.21102584814216477,0.4449438152304123
0.055269770324230194,0.17407108239095315,0.21102584814216477,0.4449438152304123
0.05521296709775925,0.17407108239095315,0.21122778675282713,0.4449438152304123
0.055205781012773514,0.1742730210016155,0.21122778675282713,0.4449438152304123
0.05516452342271805,0.1742730210016155,0.21163166397415187,0.4449438152304123
0.05510301887989044,0.17508077544426495,0.21163166397415187,0.4449438152304123
0.05505438521504402,0.17508077544426495,0.21203554119547657,0.4449438152304123
0.055051278322935104,0.1752827140549273,0.21203554119547657,0.4449438152304123
0.05501400679349899,0.1752827140549273,0.21264135702746365,0.4449438152304123
0.055006083101034164,0.17548465266558966,0.21264135702746365,0.4449438152304123
0.054995011538267136,0.17548465266558966,0.212843295638126,0.4449438152304123
0.05498681589961052,0.17568659127625202,0.212843295638126,0.4449438152304123
0.054958559572696686,0.17568659127625202,0.21304523424878838,0.4449438152304123
0.05488021299242973,0.1762924071082391,0.21304523424878838,0.4449438152304123
0.054830536246299744,0.1762924071082391,0.21365105008077545,0.4449438152304123
0.05481439828872681,0.17649434571890146,0.21365105008077545,0.4449438152304123
0.0547306165099144,0.17649434571890146,0.21405492730210016,0.4449438152304123
0.054723117500543594,0.1766962843295638,0.21405492730210016,0.4449438152304123
0.054689474403858185,0.1766962843295638,0.21425686591276252,0.4449438152304123
0.0545889213681221,0.17689822294022617,0.21425686591276252,0.4449438152304123
0.0545809231698513,0.17689822294022617,0.2144588045234249,0.4449438152304123
0.05454831197857857,0.17710016155088854,0.2144588045234249,0.4449438152304123
0.05450815707445145,0.17710016155088854,0.21466074313408723,0.4449438152304123
0.05441514402627945,0.17750403877221324,0.21466074313408723,0.4449438152304123
0.05434804409742355,0.17750403877221324,0.21506462035541196,0.4449438152304123
0.05428394302725792,0.1781098546042003,0.21506462035541196,0.4449438152304123
0.054213110357522964,0.1781098546042003,0.21607431340872374,0.4449438152304123
0.054186638444662094,0.17831179321486268,0.21607431340872374,0.4449438152304123
0.054022327065467834,0.17831179321486268,0.21809369951534732,0.4449438152304123
0.05398522689938545,0.17851373182552505,0.21809369951534732,0.4449438152304123
0.053923849016427994,0.17851373182552505,0.21910339256865913,0.4449438152304123
0.053884752094745636,0.17891760904684975,0.21910339256865913,0.4449438152304123
0.05386687442660332,0.17891760904684975,0.2193053311793215,0.4449438152304123
0.05379170924425125,0.17932148626817448,0.2193053311793215,0.4449438152304123
0.05377780273556709,0.17932148626817448,0.21950726978998383,0.4449438152304123
0.05374622717499733,0.17952342487883682,0.21950726978998383,0.4449438152304123
0.05370650067925453,0.17952342487883682,0.21991114701130857,0.4449438152304123
0.05369679257273674,0.1797253634894992,0.21991114701130857,0.4449438152304123
0.05366601049900055,0.1797253634894992,0.22031502423263327,0.4449438152304123
0.05365314334630966,0.17992730210016156,0.22031502423263327,0.4449438152304123
0.05364581197500229,0.17992730210016156,0.22051696284329564,0.4449438152304123
0.05352143198251724,0.18093699515347333,0.22051696284329564,0.4449438152304123
0.0535147488117218,0.18093699515347333,0.22092084006462034,0.4449438152304123
0.053507328033447266,0.1811389337641357,0.22092084006462034,0.4449438152304123
0.05347989872097969,0.1811389337641357,0.2211227786752827,0.4449438152304123
0.053470198065042496,0.18134087237479807,0.2211227786752827,0.4449438152304123
0.05346030369400978,0.18134087237479807,0.22132471728594508,0.4449438152304123
0.053425561636686325,0.18174474959612277,0.22132471728594508,0.4449438152304123
0.05341575667262077,0.18174474959612277,0.22172859450726978,0.4449438152304123
0.05340980738401413,0.18194668820678514,0.22172859450726978,0.4449438152304123
0.053393349051475525,0.18194668820678514,0.22193053311793215,0.4449438152304123
0.05338288098573685,0.1821486268174475,0.22193053311793215,0.4449438152304123
0.053375743329524994,0.1821486268174475,0.22233441033925685,0.4449438152304123
0.053348321467638016,0.1825525040387722,0.22233441033925685,0.4449438152304123
0.05333274230360985,0.1825525040387722,0.22253634894991922,0.4449438152304123
0.05332573875784874,0.18295638126009692,0.22253634894991922,0.4449438152304123
0.053308457136154175,0.18295638126009692,0.22294022617124395,0.4449438152304123
0.05329792946577072,0.18315831987075928,0.22294022617124395,0.4449438152304123
0.053294066339731216,0.18315831987075928,0.2231421647819063,0.4449438152304123
0.05328157916665077,0.18336025848142165,0.2231421647819063,0.4449438152304123
0.053270597010850906,0.18336025848142165,0.22374798061389337,0.4449438152304123
0.05326646566390991,0.18356219709208402,0.22374798061389337,0.4449438152304123
0.05319556966423988,0.18356219709208402,0.22435379644588047,0.4449438152304123
0.053191881626844406,0.18376413570274636,0.22435379644588047,0.4449438152304123
0.053163591772317886,0.18376413570274636,0.22495961227786754,0.4449438152304123
0.053093548864126205,0.1841680129240711,0.22495961227786754,0.4449438152304123
0.05305292457342148,0.1841680129240711,0.22516155088852988,0.4449438152304123
0.052986275404691696,0.18497576736672053,0.22516155088852988,0.4449438152304123
0.05298512428998947,0.18497576736672053,0.22536348949919224,0.4449438152304123
0.0529751181602478,0.18517770597738287,0.22536348949919224,0.4449438152304123
0.05297357961535454,0.18517770597738287,0.2255654281098546,0.4449438152304123
0.052936356514692307,0.18537964458804523,0.2255654281098546,0.4449438152304123
0.052877675741910934,0.18537964458804523,0.22596930533117932,0.4449438152304123
0.05285803601145744,0.18578352180936994,0.22596930533117932,0.4449438152304123
0.052850302308797836,0.18578352180936994,0.22617124394184168,0.4449438152304123
0.05282370001077652,0.1859854604200323,0.22617124394184168,0.4449438152304123
0.05277136713266373,0.1859854604200323,0.22697899838449112,0.4449438152304123
0.052747126668691635,0.18638933764135704,0.22697899838449112,0.4449438152304123
0.05273837968707085,0.18638933764135704,0.22718093699515346,0.4449438152304123
0.05270262435078621,0.18659127625201938,0.22718093699515346,0.4449438152304123
0.05269337445497513,0.18659127625201938,0.22738287560581583,0.4449438152304123
0.052613791078329086,0.18739903069466882,0.22738287560581583,0.4449438152304123
0.05258672684431076,0.18739903069466882,0.22839256865912763,0.4449438152304123
0.05251912772655487,0.18780290791599355,0.22839256865912763,0.4449438152304123
0.05247001722455025,0.18780290791599355,0.2289983844911147,0.4449438152304123
0.052367039024829865,0.18881260096930533,0.2289983844911147,0.4449438152304123
0.05226428061723709,0.18881260096930533,0.22960420032310178,0.4449438152304123
0.05225590616464615,0.1890145395799677,0.22960420032310178,0.4449438152304123
0.052164673805236816,0.1890145395799677,0.23021001615508885,0.4449438152304123
0.05210304632782936,0.18962035541195477,0.23021001615508885,0.4449438152304123
0.05203277990221977,0.18962035541195477,0.23041195476575121,0.4449438152304123
0.05198288708925247,0.18982229402261713,0.23041195476575121,0.4449438152304123
0.05196545645594597,0.18982229402261713,0.23081583198707592,0.4449438152304123
0.05189763754606247,0.19002423263327947,0.23081583198707592,0.4449438152304123
0.051884766668081284,0.19002423263327947,0.2310177705977383,0.4449438152304123
0.05187366157770157,0.19022617124394184,0.2310177705977383,0.4449438152304123
0.05186145007610321,0.19022617124394184,0.23121970920840065,0.4449438152304123
0.051837626844644547,0.1904281098546042,0.23121970920840065,0.4449438152304123
0.05181240662932396,0.1904281098546042,0.23162358642972536,0.4449438152304123
0.05180913582444191,0.19063004846526657,0.23162358642972536,0.4449438152304123
0.05176136642694473,0.19063004846526657,0.23222940226171243,0.4449438152304123
0.051701612770557404,0.19143780290791598,0.23222940226171243,0.4449438152304123
0.051695264875888824,0.19143780290791598,0.2324313408723748,0.4449438152304123
0.05167185142636299,0.19163974151857835,0.2324313408723748,0.4449438152304123
0.051585473120212555,0.19163974151857835,0.2334410339256866,0.4449438152304123
0.05152459815144539,0.19264943457189015,0.2334410339256866,0.4449438152304123
0.05151119828224182,0.19264943457189015,0.2338449111470113,0.4449438152304123
0.05146308243274689,0.19325525040387723,0.2338449111470113,0.4449438152304123
0.051455069333314896,0.19325525040387723,0.23424878836833601,0.4449438152304123
0.05144061520695686,0.1934571890145396,0.23424878836833601,0.4449438152304123
0.05141189694404602,0.1934571890145396,0.23445072697899838,0.4449438152304123
0.051397260278463364,0.1938610662358643,0.23445072697899838,0.4449438152304123
0.05138040706515312,0.1938610662358643,0.23465266558966075,0.4449438152304123
0.051365192979574203,0.19406300484652667,0.23465266558966075,0.4449438152304123
0.05135433375835419,0.19406300484652667,0.2348546042003231,0.4449438152304123
0.05133078247308731,0.194264943457189,0.2348546042003231,0.4449438152304123
0.0513090118765831,0.194264943457189,0.23505654281098545,0.4449438152304123
0.051265012472867966,0.19507269789983844,0.23505654281098545,0.4449438152304123
0.05122588202357292,0.19507269789983844,0.23525848142164782,0.4449438152304123
0.05120766535401344,0.1952746365105008,0.23525848142164782,0.4449438152304123
0.05116952955722809,0.1952746365105008,0.2358642972536349,0.4449438152304123
0.05116097256541252,0.19567851373182552,0.2358642972536349,0.4449438152304123
0.05115371569991112,0.19567851373182552,0.23626817447495962,0.4449438152304123
0.051108844578266144,0.19608239095315025,0.23626817447495962,0.4449438152304123
0.05106944218277931,0.19608239095315025,0.23667205169628433,0.4449438152304123
0.05105842277407646,0.1962843295638126,0.23667205169628433,0.4449438152304123
0.05099402368068695,0.1962843295638126,0.23707592891760904,0.4449438152304123
0.050968341529369354,0.1968901453957997,0.23707592891760904,0.4449438152304123
0.05095645785331726,0.1968901453957997,0.23747980613893377,0.4449438152304123
0.05094422772526741,0.19709208400646203,0.23747980613893377,0.4449438152304123
0.050935689359903336,0.19709208400646203,0.23768174474959614,0.4449438152304123
0.050925057381391525,0.19749596122778676,0.23768174474959614,0.4449438152304123
0.05088405683636665,0.19749596122778676,0.23788368336025847,0.4449438152304123
0.05088300257921219,0.1976978998384491,0.23788368336025847,0.4449438152304123
0.05081737041473389,0.1976978998384491,0.2382875605815832,0.4449438152304123
0.05078746750950813,0.1983037156704362,0.2382875605815832,0.4449438152304123
0.05077202990651131,0.1983037156704362,0.23848949919224555,0.4449438152304123
0.05070427060127258,0.1987075928917609,0.23848949919224555,0.4449438152304123
0.05070364847779274,0.1987075928917609,0.2386914378029079,0.4449438152304123
0.05067974328994751,0.19890953150242327,0.2386914378029079,0.4449438152304123
0.050663262605667114,0.19890953150242327,0.23929725363489499,0.4449438152304123
0.05056606978178024,0.19991922455573505,0.23929725363489499,0.4449438152304123
0.05047173798084259,0.19991922455573505,0.23990306946688206,0.4449438152304123
0.05046495050191879,0.20012116316639741,0.23990306946688206,0.4449438152304123
0.050445012748241425,0.20012116316639741,0.24010500807754442,0.4449438152304123
0.05043867230415344,0.20032310177705978,0.24010500807754442,0.4449438152304123
0.0504152849316597,0.20032310177705978,0.2403069466882068,0.4449438152304123
0.05039907991886139,0.2007269789983845,0.2403069466882068,0.4449438152304123
0.050307746976614,0.2007269789983845,0.24091276252019386,0.4449438152304123
0.05030316486954689,0.20092891760904685,0.24091276252019386,0.4449438152304123
0.050190284848213196,0.20092891760904685,0.242124394184168,0.4449438152304123
0.050169479101896286,0.20113085621970922,0.242124394184168,0.4449438152304123
0.05016857385635376,0.20113085621970922,0.24232633279483037,0.4449438152304123
0.05016797408461571,0.20133279483037156,0.24232633279483037,0.4449438152304123
0.05012406408786774,0.20133279483037156,0.2431340872374798,0.4449438152304123
0.05012201517820358,0.20153473344103393,0.2431340872374798,0.4449438152304123
0.050107263028621674,0.20153473344103393,0.24353796445880452,0.4449438152304123
0.050085850059986115,0.20193861066235863,0.24353796445880452,0.4449438152304123
0.05006175488233566,0.20193861066235863,0.2441437802907916,0.4449438152304123
0.0500408299267292,0.202140549273021,0.2441437802907916,0.4449438152304123
0.050020597875118256,0.202140549273021,0.24454765751211632,0.4449438152304123
0.05002054572105408,0.20234248788368336,0.24454765751211632,0.4449438152304123
0.0500025674700737,0.20234248788368336,0.24495153473344103,0.4449438152304123
0.04992346093058586,0.20375605815831987,0.24495153473344103,0.4449438152304123
0.049747053533792496,0.20375605815831987,0.24676898222940227,0.4449438152304123
0.04969272390007973,0.2045638126009693,0.24676898222940227,0.4449438152304123
0.049644749611616135,0.2045638126009693,0.24757673667205168,0.4449438152304123
0.04962479695677757,0.20476575121163165,0.24757673667205168,0.4449438152304123
0.04961690679192543,0.20476575121163165,0.24777867528271405,0.4449438152304123
0.049610529094934464,0.20516962843295639,0.24777867528271405,0.4449438152304123
0.049592457711696625,0.20516962843295639,0.24798061389337642,0.4449438152304123
0.04957136884331703,0.20577544426494346,0.24798061389337642,0.4449438152304123
0.04956123232841492,0.20577544426494346,0.24878836833602586,0.4449438152304123
0.04949072748422623,0.20617932148626816,0.24878836833602586,0.4449438152304123
0.04947197809815407,0.20617932148626816,0.2489903069466882,0.4449438152304123
0.04938068985939026,0.20718901453957997,0.2489903069466882,0.4449438152304123
0.04936350882053375,0.20718901453957997,0.24939418416801293,0.4449438152304123
0.04934180900454521,0.20739095315024234,0.24939418416801293,0.4449438152304123
0.04933186247944832,0.20739095315024234,0.24979806138933763,0.4449438152304123
0.049327149987220764,0.20759289176090467,0.24979806138933763,0.4449438152304123
0.04931873455643654,0.20759289176090467,0.25,0.4449438152304123
0.04931439831852913,0.2079967689822294,0.25,0.4449438152304123
0.04930299520492554,0.2079967689822294,0.25020193861066237,0.4449438152304123
0.04929384961724281,0.20819870759289177,0.25020193861066237,0.4449438152304123
0.04919837787747383,0.20819870759289177,0.2510096930533118,0.4449438152304123
0.04919492453336716,0.2084006462035541,0.2510096930533118,0.4449438152304123
0.04918084666132927,0.2084006462035541,0.2514135702746365,0.4449438152304123
0.04917367920279503,0.20860258481421648,0.2514135702746365,0.4449438152304123
0.049169883131980896,0.20860258481421648,0.25181744749596124,0.4449438152304123
0.04916594550013542,0.20900646203554119,0.25181744749596124,0.4449438152304123
0.04915035143494606,0.20900646203554119,0.2520193861066236,0.4449438152304123
0.04909812659025192,0.20981421647819062,0.2520193861066236,0.4449438152304123
0.049081362783908844,0.20981421647819062,0.2522213247172859,0.4449438152304123
0.04904741421341896,0.21021809369951536,0.2522213247172859,0.4449438152304123
0.04903564602136612,0.21021809369951536,0.2524232633279483,0.4449438152304123
0.0490335188806057,0.2104200323101777,0.2524232633279483,0.4449438152304123
0.04900853708386421,0.2104200323101777,0.252827140549273,0.4449438152304123
0.04896574839949608,0.21062197092084006,0.252827140549273,0.4449438152304123
0.04890889301896095,0.21062197092084006,0.25323101777059775,0.4449438152304123
0.04878478869795799,0.2118336025848142,0.25323101777059775,0.4449438152304123
0.04878248646855354,0.2118336025848142,0.2534329563812601,0.4449438152304123
0.04876327142119408,0.21203554119547657,0.2534329563812601,0.4449438152304123
0.048742931336164474,0.21203554119547657,0.2538368336025848,0.4449438152304123
0.048708174377679825,0.212843295638126,0.2538368336025848,0.4449438152304123
0.04869939386844635,0.212843295638126,0.25403877221324717,0.4449438152304123
0.048646535724401474,0.21304523424878838,0.25403877221324717,0.4449438152304123
0.04861798882484436,0.21304523424878838,0.25464458804523427,0.4449438152304123
0.04857855662703514,0.21344911147011308,0.25464458804523427,0.4449438152304123
0.04854367673397064,0.21344911147011308,0.25484652665589663,0.4449438152304123
0.04853125661611557,0.21365105008077545,0.25484652665589663,0.4449438152304123
0.04853050783276558,0.21365105008077545,0.25504846526655894,0.4449438152304123
0.04850510135293007,0.21425686591276252,0.25504846526655894,0.4449438152304123
0.04850352555513382,0.21425686591276252,0.2552504038772213,0.4449438152304123
0.04849788546562195,0.2144588045234249,0.2552504038772213,0.4449438152304123
0.04846249520778656,0.2144588045234249,0.2558562197092084,0.4449438152304123
0.04845595732331276,0.21466074313408723,0.2558562197092084,0.4449438152304123
0.04841099679470062,0.21466074313408723,0.25626009693053314,0.4449438152304123
0.04838695004582405,0.21506462035541196,0.25626009693053314,0.4449438152304123
0.048329856246709824,0.21506462035541196,0.25706785137318255,0.4449438152304123
0.04829892888665199,0.2152665589660743,0.25706785137318255,0.4449438152304123
0.04826875403523445,0.2152665589660743,0.25767366720516965,0.4449438152304123
0.048268288373947144,0.21567043618739903,0.25767366720516965,0.4449438152304123
0.04826118052005768,0.21567043618739903,0.25807754442649433,0.4449438152304123
0.048257146030664444,0.2158723747980614,0.25807754442649433,0.4449438152304123
0.04825590178370476,0.2158723747980614,0.2582794830371567,0.4449438152304123
0.04819594323635101,0.21607431340872374,0.2582794830371567,0.4449438152304123
0.04816447198390961,0.21607431340872374,0.25868336025848143,0.4449438152304123
0.048153046518564224,0.2162762520193861,0.25868336025848143,0.4449438152304123
0.048140715807676315,0.2162762520193861,0.2588852988691438,0.4449438152304123
0.04813355952501297,0.2166801292407108,0.2588852988691438,0.4449438152304123
0.04797063395380974,0.2166801292407108,0.2605008077544427,0.4449438152304123
0.047920215874910355,0.21708400646203554,0.2605008077544427,0.4449438152304123
0.04791156202554703,0.21708400646203554,0.260702746365105,0.4449438152304123
0.04787536710500717,0.21748788368336025,0.260702746365105,0.4449438152304123
0.04787049815058708,0.21748788368336025,0.26090468497576735,0.4449438152304123
0.04785872623324394,0.21789176090468498,0.26090468497576735,0.4449438152304123
0.047793883830308914,0.21789176090468498,0.26151050080775445,0.4449438152304123
0.0477454774081707,0.21809369951534732,0.26151050080775445,0.4449438152304123
0.04773974046111107,0.21809369951534732,0.2619143780290792,0.4449438152304123
0.047683291137218475,0.21890145395799676,0.2619143780290792,0.4449438152304123
0.04766944423317909,0.21890145395799676,0.26231825525040386,0.4449438152304123
0.04763379320502281,0.2193053311793215,0.26231825525040386,0.4449438152304123
0.04758918657898903,0.2193053311793215,0.2633279483037157,0.4449438152304123
0.04757765308022499,0.21950726978998383,0.2633279483037157,0.4449438152304123
0.04756355658173561,0.21950726978998383,0.263529886914378,0.4449438152304123
0.04750882834196091,0.22031502423263327,0.263529886914378,0.4449438152304123
0.04748924821615219,0.22031502423263327,0.26393376413570274,0.4449438152304123
0.04742614924907684,0.22051696284329564,0.26393376413570274,0.4449438152304123
0.04741702973842621,0.22051696284329564,0.2643376413570275,0.4449438152304123
0.04739728942513466,0.22092084006462034,0.2643376413570275,0.4449438152304123
0.047390714287757874,0.22092084006462034,0.26453957996768984,0.4449438152304123
0.047388024628162384,0.2211227786752827,0.26453957996768984,0.4449438152304123
0.0473693311214447,0.2211227786752827,0.2651453957996769,0.4449438152304123
0.04733283072710037,0.22152665589660744,0.2651453957996769,0.4449438152304123
0.04729124531149864,0.22152665589660744,0.2665589660743134,0.4449438152304123
0.04728173092007637,0.22193053311793215,0.2665589660743134,0.4449438152304123
0.047262515872716904,0.22193053311793215,0.26676090468497576,0.4449438152304123
0.047240015119314194,0.22213247172859452,0.26676090468497576,0.4449438152304123
0.047186221927404404,0.22213247172859452,0.2675686591276252,0.4449438152304123
0.047160252928733826,0.22233441033925685,0.2675686591276252,0.4449438152304123
0.0470971018075943,0.22233441033925685,0.2681744749596123,0.4449438152304123
0.04706926271319389,0.2227382875605816,0.2681744749596123,0.4449438152304123
0.04704584181308746,0.2227382875605816,0.2687802907915994,0.4449438152304123
0.047008637338876724,0.22354604200323103,0.2687802907915994,0.4449438152304123
0.04698404297232628,0.22354604200323103,0.26918416801292405,0.4449438152304123
0.04697759449481964,0.22374798061389337,0.26918416801292405,0.4449438152304123
0.04690653085708618,0.22374798061389337,0.26978998384491115,0.4449438152304123
0.04687170311808586,0.22394991922455573,0.26978998384491115,0.4449438152304123
0.04686141759157181,0.22394991922455573,0.2699919224555735,0.4449438152304123
0.0468570701777935,0.2241518578352181,0.2699919224555735,0.4449438152304123
0.04683505371212959,0.2241518578352181,0.2701938610662359,0.4449438152304123
0.046833038330078125,0.22435379644588047,0.2701938610662359,0.4449438152304123
0.046799641102552414,0.22435379644588047,0.2710016155088853,0.4449438152304123
0.04679654538631439,0.2245557350565428,0.2710016155088853,0.4449438152304123
0.04675007611513138,0.2245557350565428,0.2716074313408724,0.4449438152304123
0.046669699251651764,0.22536348949919224,0.2716074313408724,0.4449438152304123
0.04663420841097832,0.22536348949919224,0.27221324717285944,0.4449438152304123
0.046631649136543274,0.2255654281098546,0.27221324717285944,0.4449438152304123
0.046521056443452835,0.2255654281098546,0.27362681744749595,0.4449438152304123
0.046499401330947876,0.22596930533117932,0.27362681744749595,0.4449438152304123
0.046450138092041016,0.22596930533117932,0.2744345718901454,0.4449438152304123
0.04644349217414856,0.22617124394184168,0.2744345718901454,0.4449438152304123
0.04640468955039978,0.22617124394184168,0.27504038772213246,0.4449438152304123
0.04640241339802742,0.2265751211631664,0.27504038772213246,0.4449438152304123
0.04637657850980759,0.2265751211631664,0.2754442649434572,0.4449438152304123
0.046373408287763596,0.22677705977382875,0.2754442649434572,0.4449438152304123
0.046350907534360886,0.22677705977382875,0.27564620355411956,0.4449438152304123
0.04632040858268738,0.22778675282714056,0.27564620355411956,0.4449438152304123
0.04630919545888901,0.22778675282714056,0.27605008077544424,0.4449438152304123
0.04630126804113388,0.2279886914378029,0.27605008077544424,0.4449438152304123
0.046277184039354324,0.2279886914378029,0.2762520193861066,0.4449438152304123
0.04623595252633095,0.22839256865912763,0.2762520193861066,0.4449438152304123
0.046225931495428085,0.22839256865912763,0.276453957996769,0.4449438152304123
0.04621247202157974,0.22859450726978997,0.276453957996769,0.4449438152304123
0.046178851276636124,0.22859450726978997,0.2770597738287561,0.4449438152304123
0.04617752134799957,0.22879644588045234,0.2770597738287561,0.4449438152304123
0.04616248235106468,0.22879644588045234,0.27726171243941844,0.4449438152304123
0.04612896218895912,0.2294022617124394,0.27726171243941844,0.4449438152304123
0.04609108343720436,0.2294022617124394,0.2778675282714055,0.4449438152304123
0.04607385769486427,0.23000807754442648,0.2778675282714055,0.4449438152304123
0.04603208228945732,0.23000807754442648,0.27907915993537963,0.4449438152304123
0.04592765122652054,0.23081583198707592,0.27907915993537963,0.4449438152304123
0.04589397460222244,0.23081583198707592,0.28008885298869146,0.4449438152304123
0.04586907848715782,0.23121970920840065,0.28008885298869146,0.4449438152304123
0.04584430530667305,0.23121970920840065,0.2802907915993538,0.4449438152304123
0.04583676531910896,0.231421647819063,0.2802907915993538,0.4449438152304123
0.045829061418771744,0.231421647819063,0.28049273021001614,0.4449438152304123
0.045772723853588104,0.23162358642972536,0.28049273021001614,0.4449438152304123
0.04571620374917984,0.23162358642972536,0.2808966074313409,0.4449438152304123
0.0457153283059597,0.23182552504038773,0.2808966074313409,0.4449438152304123
0.04568599537014961,0.23182552504038773,0.2813004846526656,0.4449438152304123
0.04567914456129074,0.2320274636510501,0.2813004846526656,0.4449438152304123
0.04565950483083725,0.2320274636510501,0.2817043618739903,0.4449438152304123
0.04565709829330444,0.23222940226171243,0.2817043618739903,0.4449438152304123
0.045617591589689255,0.23222940226171243,0.28190630048465265,0.4449438152304123
0.04560982063412666,0.2324313408723748,0.28190630048465265,0.4449438152304123
0.04560557007789612,0.2324313408723748,0.282108239095315,0.4449438152304123
0.04555046930909157,0.2328352180936995,0.282108239095315,0.4449438152304123
0.045546602457761765,0.2328352180936995,0.2823101777059774,0.4449438152304123
0.04549877718091011,0.23303715670436187,0.2823101777059774,0.4449438152304123
0.04547392204403877,0.23303715670436187,0.2831179321486268,0.4449438152304123
0.04542267322540283,0.23323909531502424,0.2831179321486268,0.4449438152304123
0.045376453548669815,0.23323909531502424,0.28331987075928916,0.4449438152304123
0.04537298530340195,0.2334410339256866,0.28331987075928916,0.4449438152304123
0.04534022510051727,0.2334410339256866,0.28392568659127626,0.4449438152304123
0.0453370176255703,0.23364297253634894,0.28392568659127626,0.4449438152304123
0.045322418212890625,0.23364297253634894,0.2841276252019386,0.4449438152304123
0.045283082872629166,0.23404684975767368,0.2841276252019386,0.4449438152304123
0.04527558013796806,0.23404684975767368,0.284329563812601,0.4449438152304123
0.045192793011665344,0.23505654281098545,0.284329563812601,0.4449438152304123
0.045166388154029846,0.23505654281098545,0.28493537964458804,0.4449438152304123
0.04512769356369972,0.23566235864297252,0.28493537964458804,0.4449438152304123
0.04512413963675499,0.23566235864297252,0.2851373182552504,0.4449438152304123
0.04505007341504097,0.23606623586429726,0.2851373182552504,0.4449438152304123
0.04504573717713356,0.23606623586429726,0.28533925686591277,0.4449438152304123
0.04504527151584625,0.23626817447495962,0.28533925686591277,0.4449438152304123
0.0450165793299675,0.23626817447495962,0.2857431340872375,0.4449438152304123
0.04501638561487198,0.23647011308562196,0.2857431340872375,0.4449438152304123
0.044983286410570145,0.23647011308562196,0.2861470113085622,0.4449438152304123
0.04496849328279495,0.2368739903069467,0.2861470113085622,0.4449438152304123
0.04496588185429573,0.2368739903069467,0.28634894991922455,0.4449438152304123
0.0449163019657135,0.23788368336025847,0.28634894991922455,0.4449438152304123
0.044878289103507996,0.23788368336025847,0.2865508885298869,0.4449438152304123
0.04486697539687157,0.23808562197092084,0.2865508885298869,0.4449438152304123
0.04484007880091667,0.23808562197092084,0.2867528271405493,0.4449438152304123
0.04480019584298134,0.2386914378029079,0.2867528271405493,0.4449438152304123
0.044784240424633026,0.2386914378029079,0.287156704361874,0.4449438152304123
0.044771913439035416,0.23909531502423265,0.287156704361874,0.4449438152304123
0.04475262016057968,0.23909531502423265,0.2873586429725363,0.4449438152304123
0.044719528406858444,0.23970113085621972,0.2873586429725363,0.4449438152304123
0.04467753693461418,0.23970113085621972,0.28776252019386106,0.4449438152304123
0.04466605931520462,0.23990306946688206,0.28776252019386106,0.4449438152304123
0.04466411471366882,0.23990306946688206,0.2879644588045234,0.4449438152304123
0.0446632020175457,0.24010500807754442,0.2879644588045234,0.4449438152304123
0.04461913928389549,0.24010500807754442,0.28937802907915994,0.4449438152304123
0.0446094274520874,0.2403069466882068,0.28937802907915994,0.4449438152304123
0.04457224905490875,0.2403069466882068,0.28998384491114704,0.4449438152304123
0.04455762356519699,0.2407108239095315,0.28998384491114704,0.4449438152304123
0.04453663155436516,0.2407108239095315,0.29018578352180935,0.4449438152304123
0.044478531926870346,0.24192245557350567,0.29018578352180935,0.4449438152304123
0.04447721689939499,0.24192245557350567,0.2903877221324717,0.4449438152304123
0.044472258538007736,0.242124394184168,0.2903877221324717,0.4449438152304123
0.04442229121923447,0.242124394184168,0.29079159935379645,0.4449438152304123
0.04438981041312218,0.24232633279483037,0.29079159935379645,0.4449438152304123
0.04432309418916702,0.24232633279483037,0.2909935379644588,0.4449438152304123
0.04429030045866966,0.24252827140549274,0.2909935379644588,0.4449438152304123
0.04428687319159508,0.24252827140549274,0.2911954765751212,0.4449438152304123
0.0442851185798645,0.24273021001615508,0.2911954765751212,0.4449438152304123
0.04424138739705086,0.24273021001615508,0.29220516962843296,0.4449438152304123
0.044238198548555374,0.24293214862681745,0.29220516962843296,0.4449438152304123
0.0442303903400898,0.24293214862681745,0.2924071082390953,0.4449438152304123
0.044209085404872894,0.2431340872374798,0.2924071082390953,0.4449438152304123
0.04419653117656708,0.2431340872374798,0.29281098546042006,0.4449438152304123
0.04418103024363518,0.24333602584814215,0.29281098546042006,0.4449438152304123
0.04413442686200142,0.24333602584814215,0.29382067851373184,0.4449438152304123
0.04413354769349098,0.24353796445880452,0.29382067851373184,0.4449438152304123
0.04411905258893967,0.24353796445880452,0.2940226171243942,0.4449438152304123
0.04408281669020653,0.24454765751211632,0.2940226171243942,0.4449438152304123
0.044060371816158295,0.24454765751211632,0.2944264943457189,0.4449438152304123
0.044031377881765366,0.24495153473344103,0.2944264943457189,0.4449438152304123
0.04400309547781944,0.24495153473344103,0.29462843295638125,0.4449438152304123
0.043983716517686844,0.2451534733441034,0.29462843295638125,0.4449438152304123
0.04395878687500954,0.2451534733441034,0.2948303715670436,0.4449438152304123
0.043952826410532,0.24535541195476576,0.2948303715670436,0.4449438152304123
0.04390538111329079,0.24535541195476576,0.29523424878836835,0.4449438152304123
0.04388091713190079,0.24596122778675283,0.29523424878836835,0.4449438152304123
0.04384642094373703,0.24596122778675283,0.2958400646203554,0.4449438152304123
0.04384347423911095,0.24616316639741517,0.2958400646203554,0.4449438152304123
0.0438356027007103,0.24616316639741517,0.2962439418416801,0.4449438152304123
0.04382886737585068,0.24636510500807754,0.2962439418416801,0.4449438152304123
0.043826330453157425,0.24636510500807754,0.2964458804523425,0.4449438152304123
0.04382237419486046,0.2465670436187399,0.2964458804523425,0.4449438152304123
0.04382035881280899,0.2465670436187399,0.29664781906300486,0.4449438152304123
0.04380489140748978,0.24676898222940227,0.29664781906300486,0.4449438152304123
0.04374638944864273,0.24676898222940227,0.2972536348949919,0.4449438152304123
0.04374237731099129,0.2469709208400646,0.2972536348949919,0.4449438152304123
0.04374058172106743,0.2469709208400646,0.29745557350565427,0.4449438152304123
0.04373947158455849,0.24717285945072698,0.29745557350565427,0.4449438152304123
0.04371558502316475,0.24717285945072698,0.297859450726979,0.4449438152304123
0.04369927942752838,0.24737479806138934,0.297859450726979,0.4449438152304123
0.043677572160959244,0.24737479806138934,0.29826332794830374,0.4449438152304123
0.04367643594741821,0.24757673667205168,0.29826332794830374,0.4449438152304123
0.04365604370832443,0.24757673667205168,0.2988691437802908,0.4449438152304123
0.043643295764923096,0.24777867528271405,0.2988691437802908,0.4449438152304123
0.04363818094134331,0.24777867528271405,0.2992730210016155,0.4449438152304123
0.04361291974782944,0.24818255250403878,0.2992730210016155,0.4449438152304123
0.043610554188489914,0.24818255250403878,0.29967689822294025,0.4449438152304123
0.04360947012901306,0.24838449111470112,0.29967689822294025,0.4449438152304123
0.04360024258494377,0.24838449111470112,0.29987883683360256,0.4449438152304123
0.043559730052948,0.2489903069466882,0.29987883683360256,0.4449438152304123
0.04354788362979889,0.2489903069466882,0.3000807754442649,0.4449438152304123
0.04353005811572075,0.24919224555735056,0.3000807754442649,0.4449438152304123
0.04347091168165207,0.24919224555735056,0.30129240710823907,0.4449438152304123
0.0434490367770195,0.24939418416801293,0.30129240710823907,0.4449438152304123
0.043437641113996506,0.24939418416801293,0.30149434571890144,0.4449438152304123
0.043382734060287476,0.25040387722132473,0.30149434571890144,0.4449438152304123
0.04337047412991524,0.25040387722132473,0.3016962843295638,0.4449438152304123
0.043360330164432526,0.2506058158319871,0.3016962843295638,0.4449438152304123
0.04334530234336853,0.2506058158319871,0.30210016155088854,0.4449438152304123
0.04334072396159172,0.2508077544426494,0.30210016155088854,0.4449438152304123
0.04333875700831413,0.2508077544426494,0.3023021001615509,0.4449438152304123
0.043333616107702255,0.2510096930533118,0.3023021001615509,0.4449438152304123
0.04330193251371384,0.2510096930533118,0.30250403877221327,0.4449438152304123
0.04329261928796768,0.2514135702746365,0.30250403877221327,0.4449438152304123
0.04328572377562523,0.2514135702746365,0.3027059773828756,0.4449438152304123
0.04328145459294319,0.2516155088852989,0.3027059773828756,0.4449438152304123
0.04327792301774025,0.2516155088852989,0.30290791599353795,0.4449438152304123
0.043269410729408264,0.25181744749596124,0.30290791599353795,0.4449438152304123
0.0432681106030941,0.25181744749596124,0.3031098546042003,0.4449438152304123
0.04326397553086281,0.2520193861066236,0.3031098546042003,0.4449438152304123
0.043207716196775436,0.2520193861066236,0.3041195476575121,0.4449438152304123
0.04319118335843086,0.2524232633279483,0.3041195476575121,0.4449438152304123
0.04311332851648331,0.2524232633279483,0.3045234248788368,0.4449438152304123
0.04308850318193436,0.252827140549273,0.3045234248788368,0.4449438152304123
0.043076932430267334,0.252827140549273,0.3047253634894992,0.4449438152304123
0.04305604100227356,0.2530290791599354,0.3047253634894992,0.4449438152304123
0.04300592094659805,0.2530290791599354,0.3053311793214863,0.4449438152304123
0.042889922857284546,0.2554523424878837,0.3053311793214863,0.4449438152304123
0.04282695800065994,0.2554523424878837,0.30593699515347333,0.4449438152304123
0.042813219130039215,0.2558562197092084,0.30593699515347333,0.4449438152304123
0.04278630018234253,0.2558562197092084,0.3067447495961228,0.4449438152304123
0.04277045652270317,0.2560581583198708,0.3067447495961228,0.4449438152304123
0.04277001693844795,0.2560581583198708,0.3069466882067851,0.4449438152304123
0.04275032877922058,0.25626009693053314,0.3069466882067851,0.4449438152304123
0.04274692386388779,0.25626009693053314,0.3071486268174475,0.4449438152304123
0.042670607566833496,0.2572697899838449,0.3071486268174475,0.4449438152304123
0.04261615127325058,0.2572697899838449,0.3077544426494346,0.4449438152304123
0.042606420814991,0.25767366720516965,0.3077544426494346,0.4449438152304123
0.04255502298474312,0.25767366720516965,0.3081583198707593,0.4449438152304123
0.04254017397761345,0.25807754442649433,0.3081583198707593,0.4449438152304123
0.04250829294323921,0.25807754442649433,0.3089660743134087,0.4449438152304123
0.042423754930496216,0.25868336025848143,0.3089660743134087,0.4449438152304123
0.04238811507821083,0.25868336025848143,0.30936995153473346,0.4449438152304123
0.04236453026533127,0.25908723747980617,0.30936995153473346,0.4449438152304123
0.04234452173113823,0.25908723747980617,0.30977382875605813,0.4449438152304123
0.04229242727160454,0.2596930533117932,0.30977382875605813,0.4449438152304123
0.042288802564144135,0.2596930533117932,0.3099757673667205,0.4449438152304123
0.04228843003511429,0.2598949919224556,0.3099757673667205,0.4449438152304123
0.04227663204073906,0.2598949919224556,0.31017770597738287,0.4449438152304123
0.042261891067028046,0.2605008077544427,0.31017770597738287,0.4449438152304123
0.042259834706783295,0.2605008077544427,0.31037964458804523,0.4449438152304123
0.04224341735243797,0.260702746365105,0.31037964458804523,0.4449438152304123
0.04222250357270241,0.260702746365105,0.3105815831987076,0.4449438152304123
0.0421876460313797,0.2611066235864297,0.3105815831987076,0.4449438152304123
0.04218001663684845,0.2611066235864297,0.31098546042003233,0.4449438152304123
0.04216010496020317,0.2613085621970921,0.31098546042003233,0.4449438152304123
0.04214543104171753,0.2613085621970921,0.31118739903069464,0.4449438152304123
0.04209744930267334,0.26151050080775445,0.31118739903069464,0.4449438152304123
0.0420532301068306,0.26151050080775445,0.3121970920840065,0.4449438152304123
0.04203472658991814,0.2617124394184168,0.3121970920840065,0.4449438152304123
0.04200916737318039,0.2617124394184168,0.31320678513731826,0.4449438152304123
0.04200151190161705,0.2619143780290792,0.31320678513731826,0.4449438152304123
0.041983067989349365,0.2619143780290792,0.313610662358643,0.4449438152304123
0.04197915270924568,0.26252019386106623,0.313610662358643,0.4449438152304123
0.04194922000169754,0.26252019386106623,0.3144184168012924,0.4449438152304123
0.04192914068698883,0.2627221324717286,0.3144184168012924,0.4449438152304123
0.041927117854356766,0.2627221324717286,0.31462035541195477,0.4449438152304123
0.04192272946238518,0.26292407108239096,0.31462035541195477,0.4449438152304123
0.0419103167951107,0.26292407108239096,0.3150242326332795,0.4449438152304123
0.041883017867803574,0.263529886914378,0.3150242326332795,0.4449438152304123
0.0418502576649189,0.263529886914378,0.31623586429725364,0.4449438152304123
0.041831400245428085,0.26393376413570274,0.31623586429725364,0.4449438152304123
0.04182698205113411,0.26393376413570274,0.316437802907916,0.4449438152304123
0.0418112576007843,0.2643376413570275,0.316437802907916,0.4449438152304123
0.04176703095436096,0.2643376413570275,0.31704361873990305,0.4449438152304123
0.04176187142729759,0.26453957996768984,0.31704361873990305,0.4449438152304123
0.04175959527492523,0.26453957996768984,0.3174474959612278,0.4449438152304123
0.04175897315144539,0.2647415185783522,0.3174474959612278,0.4449438152304123
0.041736844927072525,0.2647415185783522,0.31764943457189015,0.4449438152304123
0.04173070192337036,0.2649434571890145,0.31764943457189015,0.4449438152304123
0.0417017787694931,0.2649434571890145,0.31845718901453957,0.4449438152304123
0.04167954996228218,0.2651453957996769,0.31845718901453957,0.4449438152304123
0.04167779162526131,0.2651453957996769,0.31865912762520193,0.4449438152304123
0.0416773296892643,0.26534733441033925,0.31865912762520193,0.4449438152304123
0.04161055013537407,0.26534733441033925,0.31926494345718903,0.4449438152304123
0.04160640388727188,0.2655492730210016,0.31926494345718903,0.4449438152304123
0.041603174060583115,0.2655492730210016,0.3194668820678514,0.4449438152304123
0.04158317670226097,0.26595315024232635,0.3194668820678514,0.4449438152304123
0.041536394506692886,0.26595315024232635,0.3198707592891761,0.4449438152304123
0.04152393713593483,0.26615508885298866,0.3198707592891761,0.4449438152304123
0.04149596765637398,0.26615508885298866,0.3202746365105008,0.4449438152304123
0.04148565232753754,0.26635702746365103,0.3202746365105008,0.4449438152304123
0.041480861604213715,0.26635702746365103,0.3204765751211632,0.4449438152304123
0.04145112261176109,0.2665589660743134,0.3204765751211632,0.4449438152304123
0.04143178090453148,0.2665589660743134,0.3212843295638126,0.4449438152304123
0.041356898844242096,0.2671647819063005,0.3212843295638126,0.4449438152304123
0.041343849152326584,0.2671647819063005,0.32148626817447495,0.4449438152304123
0.04132676497101784,0.26736672051696286,0.32148626817447495,0.4449438152304123
0.04124472662806511,0.26736672051696286,0.3222940226171244,0.4449438152304123
0.04121321067214012,0.2675686591276252,0.3222940226171244,0.4449438152304123
0.041189298033714294,0.2675686591276252,0.3226978998384491,0.4449438152304123
0.041171845048666,0.2679725363489499,0.3226978998384491,0.4449438152304123
0.04113198071718216,0.2679725363489499,0.32370759289176093,0.4449438152304123
0.0411117784678936,0.26837641357027464,0.32370759289176093,0.4449438152304123
0.04108639806509018,0.26837641357027464,0.3241114701130856,0.4449438152304123
0.041085969656705856,0.268578352180937,0.3241114701130856,0.4449438152304123
0.041042495518922806,0.268578352180937,0.3247172859450727,0.4449438152304123
0.04101933166384697,0.2689822294022617,0.3247172859450727,0.4449438152304123
0.04099886491894722,0.2689822294022617,0.32512116316639744,0.4449438152304123
0.04098668694496155,0.26918416801292405,0.32512116316639744,0.4449438152304123
0.04097888246178627,0.26918416801292405,0.32532310177705975,0.4449438152304123
0.04096636176109314,0.2693861066235864,0.32532310177705975,0.4449438152304123
0.0409439392387867,0.2693861066235864,0.3255250403877221,0.4449438152304123
0.04093616455793381,0.2695880452342488,0.3255250403877221,0.4449438152304123
0.040933821350336075,0.2695880452342488,0.3257269789983845,0.4449438152304123
0.04092387482523918,0.26978998384491115,0.3257269789983845,0.4449438152304123
0.04092295095324516,0.26978998384491115,0.32592891760904685,0.4449438152304123
0.04091193526983261,0.2701938610662359,0.32592891760904685,0.4449438152304123
0.04086869955062866,0.2701938610662359,0.3263327948303716,0.4449438152304123
0.04086092486977577,0.2703957996768982,0.3263327948303716,0.4449438152304123
0.040857117623090744,0.2703957996768982,0.32653473344103395,0.4449438152304123
0.04084700718522072,0.2710016155088853,0.32653473344103395,0.4449438152304123
0.04080308973789215,0.2710016155088853,0.327140549273021,0.4449438152304123
0.040801964700222015,0.27120355411954766,0.327140549273021,0.4449438152304123
0.040770500898361206,0.27120355411954766,0.32754442649434573,0.4449438152304123
0.040765583515167236,0.27140549273021003,0.32754442649434573,0.4449438152304123
0.04074743762612343,0.27140549273021003,0.32794830371567046,0.4449438152304123
0.04072870314121246,0.2716074313408724,0.32794830371567046,0.4449438152304123
0.04071224853396416,0.2716074313408724,0.3281502423263328,0.4449438152304123
0.04070914164185524,0.2718093699515347,0.3281502423263328,0.4449438152304123
0.04067939147353172,0.2718093699515347,0.32895799676898224,0.4449438152304123
0.04067566245794296,0.2720113085621971,0.32895799676898224,0.4449438152304123
0.040656041353940964,0.2720113085621971,0.3293618739903069,0.4449438152304123
0.04065537080168724,0.27221324717285944,0.3293618739903069,0.4449438152304123
0.04065455123782158,0.27221324717285944,0.3295638126009693,0.4449438152304123
0.04058825224637985,0.27362681744749595,0.3295638126009693,0.4449438152304123
0.04056335613131523,0.27362681744749595,0.32976575121163165,0.4449438152304123
0.04055560752749443,0.2740306946688207,0.32976575121163165,0.4449438152304123
0.04055030643939972,0.2740306946688207,0.329967689822294,0.4449438152304123
0.040513910353183746,0.2744345718901454,0.329967689822294,0.4449438152304123
0.040499940514564514,0.2744345718901454,0.3305735056542811,0.4449438152304123
0.040468089282512665,0.27524232633279483,0.3305735056542811,0.4449438152304123
0.04044433683156967,0.27524232633279483,0.33138126009693053,0.4449438152304123
0.040429215878248215,0.2754442649434572,0.33138126009693053,0.4449438152304123
0.040415991097688675,0.2754442649434572,0.3315831987075929,0.4449438152304123
0.04037349671125412,0.27584814216478193,0.3315831987075929,0.4449438152304123
0.040365200489759445,0.27584814216478193,0.33178513731825526,0.4449438152304123
0.04033922404050827,0.27605008077544424,0.33178513731825526,0.4449438152304123
0.040319085121154785,0.27605008077544424,0.33198707592891763,0.4449438152304123
0.04030093923211098,0.276453957996769,0.33198707592891763,0.4449438152304123
0.04030041769146919,0.276453957996769,0.33218901453957994,0.4449438152304123
0.0402514785528183,0.27746365105008075,0.33218901453957994,0.4449438152304123
0.04022158682346344,0.27746365105008075,0.3329967689822294,0.4449438152304123
0.040197569876909256,0.2782714054927302,0.3329967689822294,0.4449438152304123
0.04019632562994957,0.2782714054927302,0.3331987075928918,0.4449438152304123
0.04017698019742966,0.2784733441033926,0.3331987075928918,0.4449438152304123
0.040163565427064896,0.2784733441033926,0.3338045234248788,0.4449438152304123
0.04015807807445526,0.27887722132471726,0.3338045234248788,0.4449438152304123
0.04009215906262398,0.27887722132471726,0.3344103392568659,0.4449438152304123
0.04008052870631218,0.27907915993537963,0.3344103392568659,0.4449438152304123
0.040074098855257034,0.27907915993537963,0.3346122778675283,0.4449438152304123
0.04005526751279831,0.27948303715670436,0.3346122778675283,0.4449438152304123
0.03996898978948593,0.27948303715670436,0.33582390953150243,0.4449438152304123
0.03996153920888901,0.27968497576736673,0.33582390953150243,0.4449438152304123
0.03994031995534897,0.27968497576736673,0.33622778675282716,0.4449438152304123
0.03990431874990463,0.2802907915993538,0.33622778675282716,0.4449438152304123
0.03989623859524727,0.2802907915993538,0.3364297253634895,0.4449438152304123
0.039846476167440414,0.2806946688206785,0.3364297253634895,0.4449438152304123
0.039818745106458664,0.2806946688206785,0.33663166397415184,0.4449438152304123
0.03980092331767082,0.2808966074313409,0.33663166397415184,0.4449438152304123
0.039794690907001495,0.2808966074313409,0.3368336025848142,0.4449438152304123
0.03979387506842613,0.28109854604200324,0.3368336025848142,0.4449438152304123
0.03979233652353287,0.28109854604200324,0.3370355411954766,0.4449438152304123
0.039765503257513046,0.2813004846526656,0.3370355411954766,0.4449438152304123
0.03975827991962433,0.2813004846526656,0.3374394184168013,0.4449438152304123
0.0397210530936718,0.28190630048465265,0.3374394184168013,0.4449438152304123
0.03969923406839371,0.28190630048465265,0.337843295638126,0.4449438152304123
0.03968440368771553,0.282108239095315,0.337843295638126,0.4449438152304123
0.039624400436878204,0.282108239095315,0.33865105008077545,0.4449438152304123
0.03957846015691757,0.2827140549273021,0.33865105008077545,0.4449438152304123
0.03957565128803253,0.2827140549273021,0.3388529886914378,0.4449438152304123
0.03957532346248627,0.2829159935379645,0.3388529886914378,0.4449438152304123
0.039568059146404266,0.2829159935379645,0.3392568659127625,0.4449438152304123
0.03956490010023117,0.28331987075928916,0.3392568659127625,0.4449438152304123
0.0395476333796978,0.28331987075928916,0.33966074313408723,0.4449438152304123
0.03954364359378815,0.2837237479806139,0.33966074313408723,0.4449438152304123
0.03952476382255554,0.2837237479806139,0.3404684975767367,0.4449438152304123
0.03949177265167236,0.2841276252019386,0.3404684975767367,0.4449438152304123
0.03947337344288826,0.2841276252019386,0.340670436187399,0.4449438152304123
0.03944681957364082,0.28473344103392567,0.340670436187399,0.4449438152304123
0.03943952918052673,0.28473344103392567,0.3408723747980614,0.4449438152304123
0.03942373767495155,0.28554119547657514,0.3408723747980614,0.4449438152304123
0.039421357214450836,0.28554119547657514,0.34107431340872374,0.4449438152304123
0.039404116570949554,0.2859450726978998,0.34107431340872374,0.4449438152304123
0.03939519450068474,0.2859450726978998,0.3414781906300485,0.4449438152304123
0.03935534879565239,0.28695476575121165,0.3414781906300485,0.4449438152304123
0.0393528938293457,0.28695476575121165,0.34168012924071084,0.4449438152304123
0.03928922861814499,0.28776252019386106,0.34168012924071084,0.4449438152304123
0.039286695420742035,0.28776252019386106,0.3418820678513732,0.4449438152304123
0.03920973837375641,0.28877221324717284,0.3418820678513732,0.4449438152304123
0.03918913006782532,0.28877221324717284,0.34248788368336025,0.4449438152304123
0.03918539360165596,0.2889741518578352,0.34248788368336025,0.4449438152304123
0.03917011246085167,0.2889741518578352,0.3426898222940226,0.4449438152304123
0.03916247561573982,0.28917609046849757,0.3426898222940226,0.4449438152304123
0.03913922607898712,0.28917609046849757,0.34309369951534735,0.4449438152304123
0.03913760930299759,0.28937802907915994,0.34309369951534735,0.4449438152304123
0.039130136370658875,0.28937802907915994,0.34349757673667203,0.4449438152304123
0.039099227637052536,0.2895799676898223,0.34349757673667203,0.4449438152304123
0.03909773379564285,0.2895799676898223,0.3436995153473344,0.4449438152304123
0.039067208766937256,0.29018578352180935,0.3436995153473344,0.4449438152304123
0.03904791921377182,0.29018578352180935,0.3441033925686591,0.4449438152304123
0.03904681280255318,0.2903877221324717,0.3441033925686591,0.4449438152304123
0.039030611515045166,0.2903877221324717,0.34491114701130854,0.4449438152304123
0.03902406245470047,0.29079159935379645,0.34491114701130854,0.4449438152304123
0.03902195766568184,0.29079159935379645,0.3451130856219709,0.4449438152304123
0.039008837193250656,0.2909935379644588,0.3451130856219709,0.4449438152304123
0.03898448124527931,0.2909935379644588,0.34531502423263327,0.4449438152304123
0.03896165266633034,0.2911954765751212,0.34531502423263327,0.4449438152304123
0.03895200788974762,0.2911954765751212,0.34551696284329564,0.4449438152304123
0.03892859071493149,0.2918012924071082,0.34551696284329564,0.4449438152304123
0.03887685388326645,0.2918012924071082,0.34592084006462037,0.4449438152304123
0.038857266306877136,0.2924071082390953,0.34592084006462037,0.4449438152304123
0.03879403695464134,0.2924071082390953,0.3467285945072698,0.4449438152304123
0.03877696022391319,0.2926090468497577,0.3467285945072698,0.4449438152304123
0.03877619281411171,0.2926090468497577,0.34693053311793215,0.4449438152304123
0.03875816613435745,0.29281098546042006,0.34693053311793215,0.4449438152304123
0.03870352357625961,0.29281098546042006,0.34753634894991925,0.4449438152304123
0.03869710862636566,0.29321486268174474,0.34753634894991925,0.4449438152304123
0.03864503279328346,0.29321486268174474,0.34834410339256866,0.4449438152304123
0.03863086178898811,0.2934168012924071,0.34834410339256866,0.4449438152304123
0.03857007995247841,0.2934168012924071,0.34894991922455576,0.4449438152304123
0.03853759914636612,0.29422455573505657,0.34894991922455576,0.4449438152304123
0.03852769359946251,0.29422455573505657,0.34915185783521807,0.4449438152304123
0.03852320834994316,0.2944264943457189,0.34915185783521807,0.4449438152304123
0.038503941148519516,0.2944264943457189,0.3495557350565428,0.4449438152304123
0.03848571702837944,0.29462843295638125,0.3495557350565428,0.4449438152304123
0.03845357522368431,0.29462843295638125,0.34995961227786754,0.4449438152304123
0.03845346346497536,0.2948303715670436,0.34995961227786754,0.4449438152304123
0.03838527575135231,0.2948303715670436,0.3509693053311793,0.4449438152304123
0.03836820274591446,0.295032310177706,0.3509693053311793,0.4449438152304123
0.03828444331884384,0.295032310177706,0.3517770597738288,0.4449438152304123
0.03820246085524559,0.2964458804523425,0.3517770597738288,0.4449438152304123
0.03814031556248665,0.2964458804523425,0.3519789983844911,0.4449438152304123
0.03813493624329567,0.29664781906300486,0.3519789983844911,0.4449438152304123
0.03811359778046608,0.29664781906300486,0.3525848142164782,0.4449438152304123
0.03810349106788635,0.2968497576736672,0.3525848142164782,0.4449438152304123
0.03808220848441124,0.2968497576736672,0.35278675282714056,0.4449438152304123
0.038074783980846405,0.2972536348949919,0.35278675282714056,0.4449438152304123
0.0380728654563427,0.2972536348949919,0.3529886914378029,0.4449438152304123
0.03807228431105614,0.29745557350565427,0.3529886914378029,0.4449438152304123
0.03802552819252014,0.29745557350565427,0.35359450726978997,0.4449438152304123
0.03800959885120392,0.29765751211631664,0.35359450726978997,0.4449438152304123
0.03800060227513313,0.29765751211631664,0.35379644588045234,0.4449438152304123
0.03799235075712204,0.29806138933764137,0.35379644588045234,0.4449438152304123
0.03796794265508652,0.29806138933764137,0.35420032310177707,0.4449438152304123
0.03795336186885834,0.29846526655896605,0.35420032310177707,0.4449438152304123
0.03792441636323929,0.29846526655896605,0.35440226171243944,0.4449438152304123
0.037918079644441605,0.2986672051696284,0.35440226171243944,0.4449438152304123
0.037912122905254364,0.2986672051696284,0.3546042003231018,0.4449438152304123
0.03789618983864784,0.29907108239095315,0.3546042003231018,0.4449438152304123
0.037879038602113724,0.29907108239095315,0.3550080775444265,0.4449438152304123
0.037855785340070724,0.2994749596122779,0.3550080775444265,0.4449438152304123
0.037816449999809265,0.2994749596122779,0.3556138933764136,0.4449438152304123
0.03775151073932648,0.3008885298869144,0.3556138933764136,0.4449438152304123
0.03771819546818733,0.3008885298869144,0.35581583198707595,0.4449438152304123
0.037713631987571716,0.30129240710823907,0.35581583198707595,0.4449438152304123
0.037708818912506104,0.30129240710823907,0.3560177705977383,0.4449438152304123
0.037707023322582245,0.30149434571890144,0.3560177705977383,0.4449438152304123
0.037684421986341476,0.30149434571890144,0.35662358642972536,0.4449438152304123
0.037682365626096725,0.3016962843295638,0.35662358642972536,0.4449438152304123
0.037681370973587036,0.3016962843295638,0.3568255250403877,0.4449438152304123
0.0376751571893692,0.30189822294022617,0.3568255250403877,0.4449438152304123
0.03766835480928421,0.30189822294022617,0.3570274636510501,0.4449438152304123
0.03766776621341705,0.30210016155088854,0.3570274636510501,0.4449438152304123
0.037661295384168625,0.30210016155088854,0.35722940226171246,0.4449438152304123
0.0376325324177742,0.30250403877221327,0.35722940226171246,0.4449438152304123
0.037625446915626526,0.30250403877221327,0.35763327948303714,0.4449438152304123
0.037625063210725784,0.3027059773828756,0.35763327948303714,0.4449438152304123
0.0376134030520916,0.3027059773828756,0.3578352180936995,0.4449438152304123
0.03760955110192299,0.30290791599353795,0.3578352180936995,0.4449438152304123
0.03757808357477188,0.30290791599353795,0.35884491114701134,0.4449438152304123
0.03755965083837509,0.3033117932148627,0.35884491114701134,0.4449438152304123
0.037550318986177444,0.3033117932148627,0.359248788368336,0.4449438152304123
0.037531957030296326,0.3037156704361874,0.359248788368336,0.4449438152304123
0.03753000497817993,0.3037156704361874,0.3594507269789984,0.4449438152304123
0.037525519728660583,0.3039176090468498,0.3594507269789984,0.4449438152304123
0.03746340423822403,0.3039176090468498,0.3600565428109855,0.4449438152304123
0.037457529455423355,0.3041195476575121,0.3600565428109855,0.4449438152304123
0.037426985800266266,0.3041195476575121,0.3606623586429725,0.4449438152304123
0.03740309178829193,0.3047253634894992,0.3606623586429725,0.4449438152304123
0.0373508483171463,0.3047253634894992,0.361470113085622,0.4449438152304123
0.03732133284211159,0.3055331179321486,0.361470113085622,0.4449438152304123
0.037273187190294266,0.3055331179321486,0.36207592891760904,0.4449438152304123
0.037271276116371155,0.30573505654281097,0.36207592891760904,0.4449438152304123
0.03726554661989212,0.30573505654281097,0.3622778675282714,0.4449438152304123
0.03725196421146393,0.30634087237479807,0.3622778675282714,0.4449438152304123
0.03723060339689255,0.30634087237479807,0.3628836833602585,0.4449438152304123
0.037208110094070435,0.30654281098546043,0.3628836833602585,0.4449438152304123
0.03719835355877876,0.30654281098546043,0.36348949919224555,0.4449438152304123
0.03718705102801323,0.3067447495961228,0.36348949919224555,0.4449438152304123
0.03718067705631256,0.3067447495961228,0.3638933764135703,0.4449438152304123
0.03716640919446945,0.3069466882067851,0.3638933764135703,0.4449438152304123
0.037164539098739624,0.3069466882067851,0.36409531502423265,0.4449438152304123
0.03716292977333069,0.3071486268174475,0.36409531502423265,0.4449438152304123
0.03709515929222107,0.3071486268174475,0.3653069466882068,0.4449438152304123
0.037066757678985596,0.30735056542810985,0.3653069466882068,0.4449438152304123
0.03705613687634468,0.30735056542810985,0.36550888529886916,0.4449438152304123
0.03702164441347122,0.3081583198707593,0.36550888529886916,0.4449438152304123
0.03700033947825432,0.3081583198707593,0.3661147011308562,0.4449438152304123
0.0369759239256382,0.30876413570274636,0.3661147011308562,0.4449438152304123
0.03694114089012146,0.30876413570274636,0.36651857835218093,0.4449438152304123
0.03689907491207123,0.3091680129240711,0.36651857835218093,0.4449438152304123
0.03689794987440109,0.3091680129240711,0.3667205169628433,0.4449438152304123
0.036893196403980255,0.30936995153473346,0.3667205169628433,0.4449438152304123
0.036892011761665344,0.30936995153473346,0.36712439418416803,0.4449438152304123
0.03684064745903015,0.3095718901453958,0.36712439418416803,0.4449438152304123
0.036779407411813736,0.3095718901453958,0.3681340872374798,0.4449438152304123
0.03676339611411095,0.30977382875605813,0.3681340872374798,0.4449438152304123
0.036758631467819214,0.30977382875605813,0.36853796445880455,0.4449438152304123
0.03674584627151489,0.3099757673667205,0.36853796445880455,0.4449438152304123
0.03674012050032616,0.3099757673667205,0.36873990306946686,0.4449438152304123
0.036734048277139664,0.31017770597738287,0.36873990306946686,0.4449438152304123
0.03667593002319336,0.31017770597738287,0.3695476575121163,0.4449438152304123
0.03666968271136284,0.31037964458804523,0.3695476575121163,0.4449438152304123
0.036654043942689896,0.31037964458804523,0.3697495961227787,0.4449438152304123
0.0366484560072422,0.3105815831987076,0.3697495961227787,0.4449438152304123
0.03663065657019615,0.3105815831987076,0.36995153473344106,0.4449438152304123
0.03660626709461212,0.31098546042003233,0.36995153473344106,0.4449438152304123
0.03659424930810928,0.31098546042003233,0.37015347334410337,0.4449438152304123
0.03659048676490784,0.31118739903069464,0.37015347334410337,0.4449438152304123
0.036573104560375214,0.31118739903069464,0.37035541195476573,0.4449438152304123
0.036562323570251465,0.311389337641357,0.37035541195476573,0.4449438152304123
0.0365527868270874,0.311389337641357,0.3705573505654281,0.4449438152304123
0.03653929755091667,0.3115912762520194,0.3705573505654281,0.4449438152304123
0.0365290492773056,0.3115912762520194,0.37075928917609047,0.4449438152304123
0.03648722544312477,0.31320678513731826,0.37075928917609047,0.4449438152304123
0.036471933126449585,0.31320678513731826,0.37176898222940225,0.4449438152304123
0.03643927350640297,0.31401453957996767,0.37176898222940225,0.4449438152304123
0.03642144054174423,0.31401453957996767,0.372172859450727,0.4449438152304123
0.036413874477148056,0.3144184168012924,0.372172859450727,0.4449438152304123
0.0364038348197937,0.3144184168012924,0.3725767366720517,0.4449438152304123
0.03640352189540863,0.31462035541195477,0.3725767366720517,0.4449438152304123
0.036397144198417664,0.31462035541195477,0.3727786752827141,0.4449438152304123
0.03639407828450203,0.31482229402261713,0.3727786752827141,0.4449438152304123
0.03639211878180504,0.31482229402261713,0.3729806138933764,0.4449438152304123
0.036336906254291534,0.31563004846526654,0.3729806138933764,0.4449438152304123
0.0363285206258297,0.31563004846526654,0.3733844911147011,0.4449438152304123
0.036325205117464066,0.3158319870759289,0.3733844911147011,0.4449438152304123
0.03631620481610298,0.3158319870759289,0.3735864297253635,0.4449438152304123
0.036304324865341187,0.31623586429725364,0.3735864297253635,0.4449438152304123
0.03627651184797287,0.31623586429725364,0.3743941841680129,0.4449438152304123
0.036264847964048386,0.3168416801292407,0.3743941841680129,0.4449438152304123
0.03625844791531563,0.3168416801292407,0.37459612277867527,0.4449438152304123
0.036253634840250015,0.31704361873990305,0.37459612277867527,0.4449438152304123
0.03625178709626198,0.31704361873990305,0.37479806138933763,0.4449438152304123
0.036244798451662064,0.3172455573505654,0.37479806138933763,0.4449438152304123
0.03621345013380051,0.3172455573505654,0.37540387722132473,0.4449438152304123
0.036118004471063614,0.3182552504038772,0.37540387722132473,0.4449438152304123
0.036116041243076324,0.3182552504038772,0.3756058158319871,0.4449438152304123
0.03611273691058159,0.31845718901453957,0.3756058158319871,0.4449438152304123
0.036109015345573425,0.31845718901453957,0.3758077544426494,0.4449438152304123
0.036108825355768204,0.31865912762520193,0.3758077544426494,0.4449438152304123
0.03610412776470184,0.31865912762520193,0.37621163166397414,0.4449438152304123
0.03610287979245186,0.3188610662358643,0.37621163166397414,0.4449438152304123
0.03609602525830269,0.3188610662358643,0.3766155088852989,0.4449438152304123
0.036093272268772125,0.31906300484652667,0.3766155088852989,0.4449438152304123
0.03608006238937378,0.31906300484652667,0.3772213247172859,0.4449438152304123
0.03607907146215439,0.31926494345718903,0.3772213247172859,0.4449438152304123
0.03607400879263878,0.31926494345718903,0.3774232633279483,0.4449438152304123
0.03606779873371124,0.3196688206785137,0.3774232633279483,0.4449438152304123
0.03606561943888664,0.3196688206785137,0.37762520193861066,0.4449438152304123
0.03605910390615463,0.3198707592891761,0.37762520193861066,0.4449438152304123
0.03605106472969055,0.3198707592891761,0.377827140549273,0.4449438152304123
0.03600964695215225,0.3202746365105008,0.377827140549273,0.4449438152304123
0.03600229322910309,0.3202746365105008,0.3784329563812601,0.4449438152304123
0.03593780845403671,0.3208804523424879,0.3784329563812601,0.4449438152304123
0.03593522682785988,0.3208804523424879,0.37863489499192243,0.4449438152304123
0.03592437133193016,0.3210823909531502,0.37863489499192243,0.4449438152304123
0.035909056663513184,0.3210823909531502,0.3788368336025848,0.4449438152304123
0.03590243309736252,0.3212843295638126,0.3788368336025848,0.4449438152304123
0.03590235486626625,0.3212843295638126,0.37903877221324717,0.4449438152304123
0.035856083035469055,0.3222940226171244,0.37903877221324717,0.4449438152304123
0.03582137078046799,0.3222940226171244,0.37984652665589663,0.4449438152304123
0.035820893943309784,0.32249596122778673,0.37984652665589663,0.4449438152304123
0.03576104715466499,0.32249596122778673,0.3804523424878837,0.4449438152304123
0.035760313272476196,0.32289983844911146,0.3804523424878837,0.4449438152304123
0.035739246755838394,0.32289983844911146,0.38065428109854604,0.4449438152304123
0.03572598844766617,0.32310177705977383,0.38065428109854604,0.4449438152304123
0.03570801392197609,0.32310177705977383,0.38126009693053314,0.4449438152304123
0.03568363934755325,0.32350565428109856,0.38126009693053314,0.4449438152304123
0.03567397966980934,0.32350565428109856,0.3816639741518578,0.4449438152304123
0.035663019865751266,0.32370759289176093,0.3816639741518578,0.4449438152304123
0.03566230088472366,0.32370759289176093,0.3818659127625202,0.4449438152304123
0.03564426302909851,0.32390953150242324,0.3818659127625202,0.4449438152304123
0.03562699258327484,0.32390953150242324,0.38206785137318255,0.4449438152304123
0.03562425822019577,0.3241114701130856,0.38206785137318255,0.4449438152304123
0.03562073037028313,0.3241114701130856,0.3824717285945073,0.4449438152304123
0.035607658326625824,0.324313408723748,0.3824717285945073,0.4449438152304123
0.035561855882406235,0.324313408723748,0.3832794830371567,0.4449438152304123
0.03554820269346237,0.3247172859450727,0.3832794830371567,0.4449438152304123
0.035508379340171814,0.3247172859450727,0.3838852988691438,0.4449438152304123
0.035504985600709915,0.3249192245557351,0.3838852988691438,0.4449438152304123
0.035497236996889114,0.3249192245557351,0.38408723747980617,0.4449438152304123
0.035469308495521545,0.32512116316639744,0.38408723747980617,0.4449438152304123
0.03541800379753113,0.32512116316639744,0.38509693053311794,0.4449438152304123
0.0353664755821228,0.3261308562197092,0.38509693053311794,0.4449438152304123
0.03534529358148575,0.3261308562197092,0.385702746365105,0.4449438152304123
0.03533362224698067,0.32653473344103395,0.385702746365105,0.4449438152304123
0.03532055765390396,0.32653473344103395,0.3863085621970921,0.4449438152304123
0.03531619906425476,0.32673667205169626,0.3863085621970921,0.4449438152304123
0.0353018157184124,0.32673667205169626,0.3867124394184168,0.4449438152304123
0.035301193594932556,0.32693861066235863,0.3867124394184168,0.4449438152304123
0.035287100821733475,0.32693861066235863,0.38731825525040386,0.4449438152304123
0.03527304157614708,0.327140549273021,0.38731825525040386,0.4449438152304123
0.035270482301712036,0.327140549273021,0.38752019386106623,0.4449438152304123
0.035261351615190506,0.32734248788368336,0.38752019386106623,0.4449438152304123
0.03522110730409622,0.32734248788368336,0.3883279483037157,0.4449438152304123
0.035217612981796265,0.32754442649434573,0.3883279483037157,0.4449438152304123
0.03519948199391365,0.32754442649434573,0.3891357027463651,0.4449438152304123
0.03517447039484978,0.3281502423263328,0.3891357027463651,0.4449438152304123
0.03517400100827217,0.3281502423263328,0.3893376413570275,0.4449438152304123
0.03517257049679756,0.32835218093699514,0.3893376413570275,0.4449438152304123
0.035138968378305435,0.32835218093699514,0.3897415185783522,0.4449438152304123
0.03513766825199127,0.3285541195476575,0.3897415185783522,0.4449438152304123
0.035137467086315155,0.3285541195476575,0.3899434571890145,0.4449438152304123
0.03510729968547821,0.3291599353796446,0.3899434571890145,0.4449438152304123
0.035103585571050644,0.3291599353796446,0.3901453957996769,0.4449438152304123
0.03509854897856712,0.3293618739903069,0.3901453957996769,0.4449438152304123
0.03509686514735222,0.3293618739903069,0.39034733441033925,0.4449438152304123
0.035088639706373215,0.3295638126009693,0.39034733441033925,0.4449438152304123
0.035076890140771866,0.3295638126009693,0.3905492730210016,0.4449438152304123
0.0350661426782608,0.329967689822294,0.3905492730210016,0.4449438152304123
0.03504771366715431,0.329967689822294,0.39115508885298866,0.4449438152304123
0.035027679055929184,0.3305735056542811,0.39115508885298866,0.4449438152304123
0.03502729907631874,0.3305735056542811,0.39135702746365103,0.4449438152304123
0.03502049669623375,0.33077544426494343,0.39135702746365103,0.4449438152304123
0.035018663853406906,0.33077544426494343,0.3915589660743134,0.4449438152304123
0.0349472351372242,0.33218901453957994,0.3915589660743134,0.4449438152304123
0.03494058549404144,0.33218901453957994,0.39196284329563813,0.4449438152304123
0.03493654355406761,0.3323909531502423,0.39196284329563813,0.4449438152304123
0.03493545949459076,0.3323909531502423,0.3921647819063005,0.4449438152304123
0.03492065891623497,0.3325928917609047,0.3921647819063005,0.4449438152304123
0.03490886464715004,0.3325928917609047,0.3925686591276252,0.4449438152304123
0.034901682287454605,0.3329967689822294,0.3925686591276252,0.4449438152304123
0.03489474579691887,0.3329967689822294,0.39277059773828754,0.4449438152304123
0.034891705960035324,0.3331987075928918,0.39277059773828754,0.4449438152304123
0.03487851843237877,0.3331987075928918,0.3929725363489499,0.4449438152304123
0.03486809879541397,0.33360258481421645,0.3929725363489499,0.4449438152304123
0.03485707938671112,0.33360258481421645,0.39337641357027464,0.4449438152304123
0.03485613688826561,0.3338045234248788,0.39337641357027464,0.4449438152304123
0.03484188765287399,0.3338045234248788,0.3937802907915994,0.4449438152304123
0.034834202378988266,0.33420840064620355,0.3937802907915994,0.4449438152304123
0.03482610732316971,0.33420840064620355,0.3939822294022617,0.4449438152304123
0.03482426330447197,0.3346122778675283,0.3939822294022617,0.4449438152304123
0.03478159382939339,0.3346122778675283,0.3945880452342488,0.4449438152304123
0.034762319177389145,0.33501615508885296,0.3945880452342488,0.4449438152304123
0.034758202731609344,0.33501615508885296,0.39478998384491115,0.4449438152304123
0.03474345803260803,0.3354200323101777,0.39478998384491115,0.4449438152304123
0.03472355753183365,0.3354200323101777,0.3953957996768982,0.4449438152304123
0.03470999002456665,0.33582390953150243,0.3953957996768982,0.4449438152304123
0.03470560908317566,0.33582390953150243,0.39579967689822293,0.4449438152304123
0.03470556437969208,0.3360258481421648,0.39579967689822293,0.4449438152304123
0.034701813012361526,0.3360258481421648,0.3960016155088853,0.4449438152304123
0.03469271585345268,0.33622778675282716,0.3960016155088853,0.4449438152304123
0.03467857465147972,0.33622778675282716,0.3966074313408724,0.4449438152304123
0.034621406346559525,0.33723747980613894,0.3966074313408724,0.4449438152304123
0.034607164561748505,0.33723747980613894,0.3968093699515347,0.4449438152304123
0.034597232937812805,0.337843295638126,0.3968093699515347,0.4449438152304123
0.0345952995121479,0.337843295638126,0.3970113085621971,0.4449438152304123
0.034579724073410034,0.3382471728594507,0.3970113085621971,0.4449438152304123
0.034575846046209335,0.3382471728594507,0.39721324717285944,0.4449438152304123
0.03455861285328865,0.33865105008077545,0.39721324717285944,0.4449438152304123
0.034486621618270874,0.33865105008077545,0.3982229402261712,0.4449438152304123
0.03448536619544029,0.3388529886914378,0.3982229402261712,0.4449438152304123
0.034461114555597305,0.3388529886914378,0.3988287560581583,0.4449438152304123
0.03445162624120712,0.3390549273021002,0.3988287560581583,0.4449438152304123
0.03444863110780716,0.3390549273021002,0.39923263327948305,0.4449438152304123
0.03444290906190872,0.3392568659127625,0.39923263327948305,0.4449438152304123
0.03443384915590286,0.3392568659127625,0.3994345718901454,0.4449438152304123
0.034422025084495544,0.34006462035541196,0.3994345718901454,0.4449438152304123
0.03442087769508362,0.34006462035541196,0.39963651050080773,0.4449438152304123
0.0343797467648983,0.3408723747980614,0.39963651050080773,0.4449438152304123
0.034363046288490295,0.3408723747980614,0.40004038772213246,0.4449438152304123
0.03436214104294777,0.34107431340872374,0.40004038772213246,0.4449438152304123
0.034357789903879166,0.34107431340872374,0.40024232633279483,0.4449438152304123
0.03435422480106354,0.3412762520193861,0.40024232633279483,0.4449438152304123
0.034320808947086334,0.3412762520193861,0.40084814216478193,0.4449438152304123
0.034315913915634155,0.34168012924071084,0.40084814216478193,0.4449438152304123
0.034311894327402115,0.34168012924071084,0.40105008077544424,0.4449438152304123
0.034260138869285583,0.3418820678513732,0.40105008077544424,0.4449438152304123
0.03422609344124794,0.3418820678513732,0.4018578352180937,0.4449438152304123
0.03421620652079582,0.3420840064620355,0.4018578352180937,0.4449438152304123
0.03420494869351387,0.3420840064620355,0.4020597738287561,0.4449438152304123
0.0342022106051445,0.3422859450726979,0.4020597738287561,0.4449438152304123
0.034173477441072464,0.3422859450726979,0.40246365105008075,0.4449438152304123
0.0341465026140213,0.3426898222940226,0.40246365105008075,0.4449438152304123
0.03413601219654083,0.3426898222940226,0.4028675282714055,0.4449438152304123
0.034135881811380386,0.342891760904685,0.4028675282714055,0.4449438152304123
0.03411819040775299,0.342891760904685,0.40306946688206785,0.4449438152304123
0.03411572426557541,0.34309369951534735,0.40306946688206785,0.4449438152304123
0.03408271446824074,0.34309369951534735,0.40367528271405495,0.4449438152304123
0.03404897451400757,0.34390145395799676,0.40367528271405495,0.4449438152304123
0.0340021587908268,0.34390145395799676,0.40407915993537963,0.4449438152304123
0.03394981101155281,0.34450726978998386,0.40407915993537963,0.4449438152304123
0.033930420875549316,0.34450726978998386,0.40468497576736673,0.4449438152304123
0.03392288088798523,0.34491114701130854,0.40468497576736673,0.4449438152304123
0.033904779702425,0.34491114701130854,0.40508885298869146,0.4449438152304123
0.03388050198554993,0.34531502423263327,0.40508885298869146,0.4449438152304123
0.033868372440338135,0.34531502423263327,0.4056946688206785,0.4449438152304123
0.03383776918053627,0.34612277867528274,0.4056946688206785,0.4449438152304123
0.03380941227078438,0.34612277867528274,0.4067043618739903,0.4449438152304123
0.03379904106259346,0.3467285945072698,0.4067043618739903,0.4449438152304123
0.03379112482070923,0.3467285945072698,0.40690630048465265,0.4449438152304123
0.03374293074011803,0.348546042003231,0.40690630048465265,0.4449438152304123
0.033733684569597244,0.348546042003231,0.4073101777059774,0.4449438152304123
0.03368588164448738,0.34935379644588044,0.4073101777059774,0.4449438152304123
0.03367934376001358,0.34935379644588044,0.40751211631663975,0.4449438152304123
0.03367229923605919,0.34975767366720517,0.40751211631663975,0.4449438152304123
0.033641789108514786,0.34975767366720517,0.40831987075928916,0.4449438152304123
0.033606309443712234,0.35036348949919227,0.40831987075928916,0.4449438152304123
0.03360044211149216,0.35036348949919227,0.4085218093699515,0.4449438152304123
0.033593688160181046,0.35076736672051695,0.4085218093699515,0.4449438152304123
0.033585481345653534,0.35076736672051695,0.40892568659127626,0.4449438152304123
0.03353017568588257,0.3517770597738288,0.40892568659127626,0.4449438152304123
0.03348786383867264,0.3517770597738288,0.40973344103392567,0.4449438152304123
0.03347620368003845,0.35218093699515346,0.40973344103392567,0.4449438152304123
0.033457037061452866,0.35218093699515346,0.40993537964458804,0.4449438152304123
0.033418457955121994,0.3529886914378029,0.40993537964458804,0.4449438152304123
0.033396780490875244,0.3529886914378029,0.4109450726978998,0.4449438152304123
0.033386725932359695,0.3531906300484653,0.4109450726978998,0.4449438152304123
0.03333832323551178,0.3531906300484653,0.41195476575121165,0.4449438152304123
0.03332996740937233,0.3533925686591276,0.41195476575121165,0.4449438152304123
0.03330816328525543,0.3533925686591276,0.4125605815831987,0.4449438152304123
0.03330736979842186,0.35359450726978997,0.4125605815831987,0.4449438152304123
0.0333072692155838,0.35359450726978997,0.41276252019386106,0.4449438152304123
0.03329786658287048,0.35379644588045234,0.41276252019386106,0.4449438152304123
0.03329301252961159,0.35379644588045234,0.4129644588045234,0.4449438152304123
0.03327551856637001,0.35440226171243944,0.4129644588045234,0.4449438152304123
0.03326432779431343,0.35440226171243944,0.41336833602584816,0.4449438152304123
0.033263251185417175,0.3546042003231018,0.41336833602584816,0.4449438152304123
0.03326042741537094,0.3546042003231018,0.4135702746365105,0.4449438152304123
0.033243294805288315,0.35521001615508885,0.4135702746365105,0.4449438152304123
0.03320302441716194,0.35521001615508885,0.41437802907915994,0.4449438152304123
0.03320207819342613,0.3554119547657512,0.41437802907915994,0.4449438152304123
0.033181384205818176,0.3554119547657512,0.41498384491114704,0.4449438152304123
0.03317883238196373,0.3556138933764136,0.41498384491114704,0.4449438152304123
0.0331726148724556,0.3556138933764136,0.4153877221324717,0.4449438152304123
0.0331684947013855,0.35581583198707595,0.4153877221324717,0.4449438152304123
0.0331462100148201,0.35581583198707595,0.4155896607431341,0.4449438152304123
0.033123720437288284,0.3560177705977383,0.4155896607431341,0.4449438152304123
0.033123455941677094,0.3560177705977383,0.41579159935379645,0.4449438152304123
0.03311966732144356,0.3562197092084006,0.41579159935379645,0.4449438152304123
0.03304196149110794,0.3562197092084006,0.41720516962843296,0.4449438152304123
0.03303815796971321,0.35662358642972536,0.41720516962843296,0.4449438152304123
0.033032797276973724,0.35662358642972536,0.4176090468497577,0.4449438152304123
0.03302076831459999,0.3570274636510501,0.4176090468497577,0.4449438152304123
0.03301974758505821,0.3570274636510501,0.41781098546042006,0.4449438152304123
0.033003974705934525,0.3574313408723748,0.41781098546042006,0.4449438152304123
0.03299596533179283,0.3574313408723748,0.4184168012924071,0.4449438152304123
0.03295419365167618,0.35763327948303714,0.4184168012924071,0.4449438152304123
0.032929785549640656,0.35763327948303714,0.41882067851373184,0.4449438152304123
0.03292110189795494,0.3578352180936995,0.41882067851373184,0.4449438152304123
0.03290773928165436,0.3578352180936995,0.4190226171243942,0.4449438152304123
0.03288334608078003,0.35823909531502424,0.4190226171243942,0.4449438152304123
0.0327877439558506,0.35823909531502424,0.42023424878836835,0.4449438152304123
0.0327569954097271,0.35864297253634897,0.42023424878836835,0.4449438152304123
0.03275381028652191,0.35864297253634897,0.4204361873990307,0.4449438152304123
0.03275123983621597,0.35884491114701134,0.4204361873990307,0.4449438152304123
0.03267424926161766,0.35884491114701134,0.42205169628432954,0.4449438152304123
0.0326722152531147,0.35904684975767365,0.42205169628432954,0.4449438152304123
0.03266395628452301,0.35904684975767365,0.4222536348949919,0.4449438152304123
0.032658789306879044,0.3594507269789984,0.4222536348949919,0.4449438152304123
0.03265761584043503,0.3594507269789984,0.42265751211631664,0.4449438152304123
0.032647132873535156,0.3598546042003231,0.42265751211631664,0.4449438152304123
0.032603297382593155,0.3598546042003231,0.4238691437802908,0.4449438152304123
0.03259626030921936,0.3600565428109855,0.4238691437802908,0.4449438152304123
0.032594434916973114,0.3600565428109855,0.4242730210016155,0.4449438152304123
0.03258081153035164,0.3602584814216478,0.4242730210016155,0.4449438152304123
0.03257405757904053,0.3602584814216478,0.4244749596122779,0.4449438152304123
0.03256501629948616,0.36046042003231016,0.4244749596122779,0.4449438152304123
0.032552942633628845,0.36046042003231016,0.42467689822294025,0.4449438152304123
0.032540593296289444,0.36106623586429726,0.42467689822294025,0.4449438152304123
0.03249996900558472,0.36106623586429726,0.4250807754442649,0.4449438152304123
0.032470982521772385,0.3612681744749596,0.4250807754442649,0.4449438152304123
0.032468415796756744,0.3612681744749596,0.4252827140549273,0.4449438152304123
0.032442085444927216,0.36187399030694667,0.4252827140549273,0.4449438152304123
0.03243919834494591,0.36187399030694667,0.42548465266558966,0.4449438152304123
0.03241262584924698,0.3622778675282714,0.42548465266558966,0.4449438152304123
0.032378483563661575,0.3622778675282714,0.42629240710823907,0.4449438152304123
0.0323495976626873,0.36247980613893377,0.42629240710823907,0.4449438152304123
0.03234197571873665,0.36247980613893377,0.4266962843295638,0.4449438152304123
0.03233197703957558,0.3628836833602585,0.4266962843295638,0.4449438152304123
0.032319702208042145,0.3628836833602585,0.4273021001615509,0.4449438152304123
0.03231585770845413,0.3630856219709208,0.4273021001615509,0.4449438152304123
0.032307252287864685,0.3630856219709208,0.42750403877221327,0.4449438152304123
0.03230101242661476,0.3632875605815832,0.42750403877221327,0.4449438152304123
0.03227739781141281,0.3632875605815832,0.4277059773828756,0.4449438152304123
0.03225674480199814,0.36348949919224555,0.4277059773828756,0.4449438152304123
0.032237157225608826,0.36348949919224555,0.4281098546042003,0.4449438152304123
0.03222546726465225,0.3638933764135703,0.4281098546042003,0.4449438152304123
0.03221028670668602,0.3638933764135703,0.4287156704361874,0.4449438152304123
0.03218182921409607,0.3644991922455573,0.4287156704361874,0.4449438152304123
0.03217760846018791,0.3644991922455573,0.4289176090468498,0.4449438152304123
0.03217686712741852,0.3647011308562197,0.4289176090468498,0.4449438152304123
0.03216491639614105,0.3647011308562197,0.4291195476575121,0.4449438152304123
0.032141100615262985,0.36490306946688206,0.4291195476575121,0.4449438152304123
0.03213556110858917,0.36490306946688206,0.4295234248788368,0.4449438152304123
0.032134462147951126,0.3653069466882068,0.4295234248788368,0.4449438152304123
0.032117944210767746,0.3653069466882068,0.42992730210016156,0.4449438152304123
0.03208218887448311,0.36591276252019383,0.42992730210016156,0.4449438152304123
0.032080672681331635,0.36591276252019383,0.4303311793214863,0.4449438152304123
0.03205706551671028,0.3667205169628433,0.4303311793214863,0.4449438152304123
0.03205138444900513,0.3667205169628433,0.4305331179321486,0.4449438152304123
0.032050132751464844,0.36692245557350567,0.4305331179321486,0.4449438152304123
0.03204403072595596,0.36692245557350567,0.43073505654281097,0.4449438152304123
0.03200819343328476,0.36732633279483035,0.43073505654281097,0.4449438152304123
0.03200314939022064,0.36732633279483035,0.43093699515347333,0.4449438152304123
0.03197541832923889,0.3677302100161551,0.43093699515347333,0.4449438152304123
0.03196403756737709,0.3677302100161551,0.4311389337641357,0.4449438152304123
0.0319535955786705,0.36793214862681745,0.4311389337641357,0.4449438152304123
0.03195029869675636,0.36793214862681745,0.43154281098546043,0.4449438152304123
0.03192929923534393,0.36873990306946686,0.43154281098546043,0.4449438152304123
0.03191884234547615,0.36873990306946686,0.4319466882067851,0.4449438152304123
0.031906817108392715,0.3691437802907916,0.4319466882067851,0.4449438152304123
0.031889770179986954,0.3691437802907916,0.4321486268174475,0.4449438152304123
0.03188380226492882,0.3695476575121163,0.4321486268174475,0.4449438152304123
0.031883008778095245,0.3695476575121163,0.43235056542810985,0.4449438152304123
0.031875129789114,0.37015347334410337,0.43235056542810985,0.4449438152304123
0.031850218772888184,0.37015347334410337,0.4331583198707593,0.4449438152304123
0.03183569014072418,0.3705573505654281,0.4331583198707593,0.4449438152304123
0.031812407076358795,0.3705573505654281,0.43436995153473346,0.4449438152304123
0.03180500492453575,0.37075928917609047,0.43436995153473346,0.4449438152304123
0.0317714624106884,0.37075928917609047,0.43537964458804523,0.4449438152304123
0.031769443303346634,0.37096122778675283,0.43537964458804523,0.4449438152304123
0.031756412237882614,0.37096122778675283,0.43598546042003233,0.4449438152304123
0.03175099194049835,0.3711631663974152,0.43598546042003233,0.4449438152304123
0.03174660727381706,0.3711631663974152,0.43618739903069464,0.4449438152304123
0.0317368246614933,0.37136510500807757,0.43618739903069464,0.4449438152304123
0.03171826899051666,0.37136510500807757,0.4365912762520194,0.4449438152304123
0.03171251341700554,0.37176898222940225,0.4365912762520194,0.4449438152304123
0.031702250242233276,0.37176898222940225,0.4369951534733441,0.4449438152304123
0.03169482946395874,0.3719709208400646,0.4369951534733441,0.4449438152304123
0.031674403697252274,0.3719709208400646,0.43739903069466884,0.4449438152304123
0.03164065256714821,0.3727786752827141,0.43739903069466884,0.4449438152304123
0.03160938248038292,0.3727786752827141,0.4380048465266559,0.4449438152304123
0.03160573169589043,0.3729806138933764,0.4380048465266559,0.4449438152304123
0.031580157577991486,0.3729806138933764,0.438610662358643,0.4449438152304123
0.03158004954457283,0.37318255250403876,0.438610662358643,0.4449438152304123
0.031563352793455124,0.37318255250403876,0.43901453957996767,0.4449438152304123
0.03156176581978798,0.3733844911147011,0.43901453957996767,0.4449438152304123
0.0315597765147686,0.3733844911147011,0.43921647819063003,0.4449438152304123
0.03153836727142334,0.37378836833602586,0.43921647819063003,0.4449438152304123
0.03152298182249069,0.37378836833602586,0.4394184168012924,0.4449438152304123
0.031511109322309494,0.3743941841680129,0.4394184168012924,0.4449438152304123
0.03149772807955742,0.3743941841680129,0.4400242326332795,0.4449438152304123
0.03148907795548439,0.37479806138933763,0.4400242326332795,0.4449438152304123
0.03144529089331627,0.37479806138933763,0.4408319870759289,0.4449438152304123
0.031434591859579086,0.37520193861066237,0.4408319870759289,0.4449438152304123
0.031422361731529236,0.37520193861066237,0.4410339256865913,0.4449438152304123
0.0314154326915741,0.3756058158319871,0.4410339256865913,0.4449438152304123
0.03140699118375778,0.3756058158319871,0.44123586429725364,0.4449438152304123
0.031383637338876724,0.3758077544426494,0.44123586429725364,0.4449438152304123
0.031373266130685806,0.3758077544426494,0.4416397415185784,0.4449438152304123
0.03135434538125992,0.3760096930533118,0.4416397415185784,0.4449438152304123
0.03131823241710663,0.3760096930533118,0.4422455573505654,0.4449438152304123
0.031315889209508896,0.3764135702746365,0.4422455573505654,0.4449438152304123
0.03129664435982704,0.3764135702746365,0.44264943457189015,0.4449438152304123
0.03128878027200699,0.3766155088852989,0.44264943457189015,0.4449438152304123
0.031279776245355606,0.3766155088852989,0.4428513731825525,0.4449438152304123
0.03125705569982529,0.37681744749596124,0.4428513731825525,0.4449438152304123
0.031243033707141876,0.37681744749596124,0.4432552504038772,0.4449438152304123
0.031237954273819923,0.3772213247172859,0.4432552504038772,0.4449438152304123
0.031237367540597916,0.3772213247172859,0.44345718901453957,0.4449438152304123
0.031221933662891388,0.3774232633279483,0.44345718901453957,0.4449438152304123
0.03121643327176571,0.3774232633279483,0.44365912762520193,0.4449438152304123
0.031210359185934067,0.37762520193861066,0.44365912762520193,0.4449438152304123
0.0312039852142334,0.37762520193861066,0.4438610662358643,0.4449438152304123
0.03119991347193718,0.377827140549273,0.4438610662358643,0.4449438152304123
0.03119621053338051,0.377827140549273,0.44406300484652667,0.4449438152304123
0.03118315152823925,0.3784329563812601,0.44406300484652667,0.4449438152304123
0.031139127910137177,0.3784329563812601,0.4446688206785137,0.4449438152304123
0.03111272118985653,0.3788368336025848,0.4446688206785137,0.4449438152304123
0.0310908704996109,0.3788368336025848,0.44507269789983844,0.4449438152304123
0.031082231551408768,0.3794426494345719,0.44507269789983844,0.4449438152304123
0.031081853434443474,0.3794426494345719,0.4452746365105008,0.4449438152304123
0.0310523584485054,0.37984652665589663,0.4452746365105008,0.4449438152304123
0.031048480421304703,0.37984652665589663,0.4454765751211632,0.4449438152304123
0.031041380017995834,0.3804523424878837,0.4454765751211632,0.4449438152304123
0.031030232086777687,0.3804523424878837,0.44567851373182554,0.4449438152304123
0.031022777780890465,0.38065428109854604,0.44567851373182554,0.4449438152304123
0.030992722138762474,0.38065428109854604,0.4458804523424879,0.4449438152304123
0.030963947996497154,0.38146203554119545,0.4458804523424879,0.4449438152304123
0.030948663130402565,0.38146203554119545,0.4468901453957997,0.4449438152304123
0.030945075675845146,0.3818659127625202,0.4468901453957997,0.4449438152304123
0.030939126387238503,0.3818659127625202,0.4472940226171244,0.4449438152304123
0.03092881664633751,0.38206785137318255,0.4472940226171244,0.4449438152304123
0.030924608930945396,0.38206785137318255,0.4476978998384491,0.4449438152304123
0.0309178177267313,0.3822697899838449,0.4476978998384491,0.4449438152304123
0.0309055857360363,0.3822697899838449,0.4483037156704362,0.4449438152304123
0.03089185431599617,0.38267366720516965,0.4483037156704362,0.4449438152304123
0.030879415571689606,0.38267366720516965,0.44890953150242324,0.4449438152304123
0.030868422240018845,0.38307754442649433,0.44890953150242324,0.4449438152304123
0.030867842957377434,0.38307754442649433,0.4491114701130856,0.4449438152304123
0.03086066246032715,0.3832794830371567,0.4491114701130856,0.4449438152304123
0.03082873485982418,0.3832794830371567,0.4497172859450727,0.4449438152304123
0.03082265891134739,0.38368336025848143,0.4497172859450727,0.4449438152304123
0.030817069113254547,0.38368336025848143,0.4499192245557351,0.4449438152304123
0.0308169387280941,0.3838852988691438,0.4499192245557351,0.4449438152304123
0.030814891681075096,0.3838852988691438,0.45012116316639744,0.4449438152304123
0.030782120302319527,0.38449111470113084,0.45012116316639744,0.4449438152304123
0.0307778250426054,0.38449111470113084,0.45032310177705975,0.4449438152304123
0.030771952122449875,0.3846930533117932,0.45032310177705975,0.4449438152304123
0.0307657141238451,0.3846930533117932,0.4505250403877221,0.4449438152304123
0.030721185728907585,0.38509693053311794,0.4505250403877221,0.4449438152304123
0.030715590342879295,0.38509693053311794,0.4507269789983845,0.4449438152304123
0.03071163035929203,0.385702746365105,0.4507269789983845,0.4449438152304123
0.03069750964641571,0.385702746365105,0.45092891760904685,0.4449438152304123
0.0306965671479702,0.38590468497576735,0.45092891760904685,0.4449438152304123
0.030684128403663635,0.38590468497576735,0.45153473344103395,0.4449438152304123
0.03067849390208721,0.3861066235864297,0.45153473344103395,0.4449438152304123
0.03065534681081772,0.3861066235864297,0.45193861066235863,0.4449438152304123
0.030648211017251015,0.38651050080775445,0.45193861066235863,0.4449438152304123
0.030625715851783752,0.38651050080775445,0.452140549273021,0.4449438152304123
0.03061731532216072,0.3867124394184168,0.452140549273021,0.4449438152304123
0.030605006963014603,0.3867124394184168,0.45234248788368336,0.4449438152304123
0.03059837594628334,0.3869143780290792,0.45234248788368336,0.4449438152304123
0.030581941828131676,0.3869143780290792,0.45294830371567046,0.4449438152304123
0.030580908060073853,0.3871163166397415,0.45294830371567046,0.4449438152304123
0.030569428578019142,0.3871163166397415,0.4535541195476575,0.4449438152304123
0.030567919835448265,0.38752019386106623,0.4535541195476575,0.4449438152304123
0.030556311830878258,0.38752019386106623,0.4537560581583199,0.4449438152304123
0.030551090836524963,0.38792407108239096,0.4537560581583199,0.4449438152304123
0.030539197847247124,0.38792407108239096,0.45395799676898224,0.4449438152304123
0.030528269708156586,0.3883279483037157,0.45395799676898224,0.4449438152304123
0.030527763068675995,0.3883279483037157,0.4541599353796446,0.4449438152304123
0.030505917966365814,0.38893376413570274,0.4541599353796446,0.4449438152304123
0.03049294464290142,0.38893376413570274,0.4543618739903069,0.4449438152304123
0.030480632558465004,0.3893376413570275,0.4543618739903069,0.4449438152304123
0.03046698309481144,0.3893376413570275,0.4545638126009693,0.4449438152304123
0.030466927215456963,0.38953957996768984,0.4545638126009693,0.4449438152304123
0.030466394498944283,0.38953957996768984,0.45476575121163165,0.4449438152304123
0.030454637482762337,0.3899434571890145,0.45476575121163165,0.4449438152304123
0.030427318066358566,0.3899434571890145,0.45537156704361875,0.4449438152304123
0.030409151688218117,0.3905492730210016,0.45537156704361875,0.4449438152304123
0.030408352613449097,0.3905492730210016,0.4555735056542811,0.4449438152304123
0.03038198873400688,0.39135702746365103,0.4555735056542811,0.4449438152304123
0.030380377545952797,0.39135702746365103,0.45577544426494343,0.4449438152304123
0.030361482873558998,0.3915589660743134,0.45577544426494343,0.4449438152304123
0.030343150720000267,0.3915589660743134,0.4559773828756058,0.4449438152304123
0.030285241082310677,0.39236672051696286,0.4559773828756058,0.4449438152304123
0.030282387509942055,0.39236672051696286,0.45617932148626816,0.4449438152304123
0.03027687408030033,0.3925686591276252,0.45617932148626816,0.4449438152304123
0.030257683247327805,0.3925686591276252,0.4565831987075929,0.4449438152304123
0.030246054753661156,0.39277059773828754,0.4565831987075929,0.4449438152304123
0.030240753665566444,0.39277059773828754,0.45678513731825526,0.4449438152304123
0.03022288903594017,0.39337641357027464,0.45678513731825526,0.4449438152304123
0.03019379824399948,0.39337641357027464,0.45698707592891763,0.4449438152304123
0.030191989615559578,0.393578352180937,0.45698707592891763,0.4449438152304123
0.030175860971212387,0.393578352180937,0.4573909531502423,0.4449438152304123
0.03014775924384594,0.39418416801292405,0.4573909531502423,0.4449438152304123
0.030121034011244774,0.39418416801292405,0.45779483037156704,0.4449438152304123
0.030104542151093483,0.3945880452342488,0.45779483037156704,0.4449438152304123
0.030103649944067,0.3945880452342488,0.4579967689822294,0.4449438152304123
0.030095431953668594,0.39478998384491115,0.4579967689822294,0.4449438152304123
0.030071405693888664,0.39478998384491115,0.45840064620355414,0.4449438152304123
0.03006254881620407,0.3953957996768982,0.45840064620355414,0.4449438152304123
0.030059851706027985,0.3953957996768982,0.45860258481421645,0.4449438152304123
0.030049504712224007,0.39559773828756056,0.45860258481421645,0.4449438152304123
0.0300417710095644,0.39559773828756056,0.4590064620355412,0.4449438152304123
0.030040588229894638,0.3960016155088853,0.4590064620355412,0.4449438152304123
0.030033854767680168,0.3960016155088853,0.45920840064620355,0.4449438152304123
0.030031241476535797,0.39640549273021003,0.45920840064620355,0.4449438152304123
0.030008496716618538,0.39640549273021003,0.46001615508885296,0.4449438152304123
0.030007285997271538,0.3966074313408724,0.46001615508885296,0.4449438152304123
0.0299989040941,0.3966074313408724,0.46021809369951533,0.4449438152304123
0.029996750876307487,0.3968093699515347,0.46021809369951533,0.4449438152304123
0.029951361939311028,0.3968093699515347,0.4618336025848142,0.4449438152304123
0.029950376600027084,0.3970113085621971,0.4618336025848142,0.4449438152304123
0.029949650168418884,0.3970113085621971,0.4620355411954766,0.4449438152304123
0.02994229458272457,0.3976171243941842,0.4620355411954766,0.4449438152304123
0.02992958016693592,0.3976171243941842,0.46223747980613894,0.4449438152304123
0.029911892488598824,0.39781906300484654,0.46223747980613894,0.4449438152304123
0.029909256845712662,0.39781906300484654,0.4624394184168013,0.4449438152304123
0.029908692464232445,0.3980210016155089,0.4624394184168013,0.4449438152304123
0.029868565499782562,0.3980210016155089,0.4642568659127625,0.4449438152304123
0.0298660546541214,0.3982229402261712,0.4642568659127625,0.4449438152304123
0.029863936826586723,0.3982229402261712,0.46445880452342486,0.4449438152304123
0.029850661754608154,0.39862681744749595,0.46445880452342486,0.4449438152304123
0.029842447489500046,0.39862681744749595,0.46506462035541196,0.4449438152304123
0.02983306720852852,0.3990306946688207,0.46506462035541196,0.4449438152304123
0.02982836216688156,0.3990306946688207,0.46526655896607433,0.4449438152304123
0.029825031757354736,0.39923263327948305,0.46526655896607433,0.4449438152304123
0.029817810282111168,0.39923263327948305,0.465670436187399,0.4449438152304123
0.029816346243023872,0.3994345718901454,0.465670436187399,0.4449438152304123
0.029814155772328377,0.3994345718901454,0.4658723747980614,0.4449438152304123
0.029813583940267563,0.39963651050080773,0.4658723747980614,0.4449438152304123
0.02981264516711235,0.39963651050080773,0.46607431340872374,0.4449438152304123
0.02980632521212101,0.3998384491114701,0.46607431340872374,0.4449438152304123
0.029802875593304634,0.3998384491114701,0.4662762520193861,0.4449438152304123
0.02979019097983837,0.4004442649434572,0.4662762520193861,0.4449438152304123
0.029787402600049973,0.4004442649434572,0.46668012924071084,0.4449438152304123
0.02978718839585781,0.40064620355411956,0.46668012924071084,0.4449438152304123
0.029753077775239944,0.40064620355411956,0.4670840064620355,0.4449438152304123
0.02975054457783699,0.40105008077544424,0.4670840064620355,0.4449438152304123
0.02974037453532219,0.40105008077544424,0.4672859450726979,0.4449438152304123
0.029722845181822777,0.4012520193861066,0.4672859450726979,0.4449438152304123
0.02971538156270981,0.4012520193861066,0.46748788368336025,0.4449438152304123
0.029715126380324364,0.401453957996769,0.46748788368336025,0.4449438152304123
0.029693603515625,0.401453957996769,0.467891760904685,0.4449438152304123
0.02968169003725052,0.4020597738287561,0.467891760904685,0.4449438152304123
0.02965378761291504,0.4020597738287561,0.4686995153473344,0.4449438152304123
0.029636723920702934,0.40246365105008075,0.4686995153473344,0.4449438152304123
0.02962774597108364,0.40246365105008075,0.46890145395799676,0.4449438152304123
0.02959529124200344,0.40367528271405495,0.46890145395799676,0.4449438152304123
0.029560916125774384,0.40367528271405495,0.4693053311793215,0.4449438152304123
0.029548879712820053,0.40387722132471726,0.4693053311793215,0.4449438152304123
0.02954811044037342,0.40387722132471726,0.46950726978998386,0.4449438152304123
0.029527448117733,0.4048869143780291,0.46950726978998386,0.4449438152304123
0.029476216062903404,0.4048869143780291,0.4701130856219709,0.4449438152304123
0.029467690736055374,0.4052907915993538,0.4701130856219709,0.4449438152304123
0.02946455217897892,0.4052907915993538,0.47031502423263327,0.4449438152304123
0.029461368918418884,0.40549273021001614,0.47031502423263327,0.4449438152304123
0.029454700648784637,0.40549273021001614,0.47051696284329564,0.4449438152304123
0.029450906440615654,0.4056946688206785,0.47051696284329564,0.4449438152304123
0.02943815290927887,0.4056946688206785,0.47092084006462037,0.4449438152304123
0.029420344159007072,0.40650242326332797,0.47092084006462037,0.4449438152304123
0.02941971644759178,0.40650242326332797,0.47112277867528274,0.4449438152304123
0.029418978840112686,0.4067043618739903,0.47112277867528274,0.4449438152304123
0.02941163070499897,0.4067043618739903,0.47132471728594505,0.4449438152304123
0.029403479769825935,0.40690630048465265,0.47132471728594505,0.4449438152304123
0.029392605647444725,0.40690630048465265,0.4717285945072698,0.4449438152304123
0.029367199167609215,0.40751211631663975,0.4717285945072698,0.4449438152304123
0.029359212145209312,0.40751211631663975,0.47193053311793215,0.4449438152304123
0.029346324503421783,0.4079159935379645,0.47193053311793215,0.4449438152304123
0.029328003525733948,0.4079159935379645,0.4721324717285945,0.4449438152304123
0.029326850548386574,0.4081179321486268,0.4721324717285945,0.4449438152304123
0.029325971379876137,0.4081179321486268,0.4723344103392569,0.4449438152304123
0.029317311942577362,0.40831987075928916,0.4723344103392569,0.4449438152304123
0.029310526326298714,0.40831987075928916,0.47253634894991925,0.4449438152304123
0.029282093048095703,0.40892568659127626,0.47253634894991925,0.4449438152304123
0.0292795579880476,0.40892568659127626,0.47273828756058156,0.4449438152304123
0.029246384277939796,0.4101373182552504,0.47273828756058156,0.4449438152304123
0.029246294870972633,0.4101373182552504,0.4729402261712439,0.4449438152304123
0.029238136485219002,0.41033925686591277,0.4729402261712439,0.4449438152304123
0.02922922745347023,0.41033925686591277,0.4731421647819063,0.4449438152304123
0.02922026813030243,0.41054119547657514,0.4731421647819063,0.4449438152304123
0.029212260618805885,0.41054119547657514,0.47334410339256866,0.4449438152304123
0.02920340746641159,0.4109450726978998,0.47334410339256866,0.4449438152304123
0.029195446521043777,0.4109450726978998,0.4737479806138934,0.4449438152304123
0.029192961752414703,0.4111470113085622,0.4737479806138934,0.4449438152304123
0.029180362820625305,0.4111470113085622,0.47415185783521807,0.4449438152304123
0.02916724793612957,0.41134894991922455,0.47415185783521807,0.4449438152304123
0.029150396585464478,0.41134894991922455,0.47435379644588044,0.4449438152304123
0.02914739027619362,0.4115508885298869,0.47435379644588044,0.4449438152304123
0.02913873828947544,0.4115508885298869,0.4745557350565428,0.4449438152304123
0.029138242825865746,0.4117528271405493,0.4745557350565428,0.4449438152304123
0.029127618297934532,0.4117528271405493,0.47475767366720517,0.4449438152304123
0.02912265621125698,0.41195476575121165,0.47475767366720517,0.4449438152304123
0.029111988842487335,0.41195476575121165,0.47536348949919227,0.4449438152304123
0.02910670079290867,0.412156704361874,0.47536348949919227,0.4449438152304123
0.029097311198711395,0.412156704361874,0.47576736672051695,0.4449438152304123
0.029088081791996956,0.4123586429725363,0.47576736672051695,0.4449438152304123
0.029066016897559166,0.4123586429725363,0.47637318255250405,0.4449438152304123
0.029055597260594368,0.4129644588045234,0.47637318255250405,0.4449438152304123
0.029041443020105362,0.4129644588045234,0.47718093699515346,0.4449438152304123
0.029039733111858368,0.4131663974151858,0.47718093699515346,0.4449438152304123
0.029036564752459526,0.4131663974151858,0.4775848142164782,0.4449438152304123
0.029030894860625267,0.41336833602584816,0.4775848142164782,0.4449438152304123
0.029024407267570496,0.41336833602584816,0.47778675282714056,0.4449438152304123
0.028997771441936493,0.41417609046849757,0.47778675282714056,0.4449438152304123
0.028989901766180992,0.41417609046849757,0.4779886914378029,0.4449438152304123
0.0289736520498991,0.41478190630048467,0.4779886914378029,0.4449438152304123
0.028970366343855858,0.41478190630048467,0.4781906300484653,0.4449438152304123
0.02896677702665329,0.41498384491114704,0.4781906300484653,0.4449438152304123
0.028939584270119667,0.41498384491114704,0.4783925686591276,0.4449438152304123
0.028921110555529594,0.41518578352180935,0.4783925686591276,0.4449438152304123
0.028885813429951668,0.41518578352180935,0.47920032310177707,0.4449438152304123
0.02888420969247818,0.4153877221324717,0.47920032310177707,0.4449438152304123
0.028875984251499176,0.4153877221324717,0.4798061389337641,0.4449438152304123
0.028868095949292183,0.41579159935379645,0.4798061389337641,0.4449438152304123
0.02886241301894188,0.41579159935379645,0.48021001615508885,0.4449438152304123
0.028851713985204697,0.4161954765751212,0.48021001615508885,0.4449438152304123
0.028843780979514122,0.4161954765751212,0.4804119547657512,0.4449438152304123
0.028837129473686218,0.41639741518578355,0.4804119547657512,0.4449438152304123
0.028828110545873642,0.41639741518578355,0.4810177705977383,0.4449438152304123
0.028811898082494736,0.41720516962843296,0.4810177705977383,0.4449438152304123
0.028755202889442444,0.41720516962843296,0.48263327948303714,0.4449438152304123
0.02874383144080639,0.4174071082390953,0.48263327948303714,0.4449438152304123
0.02874094247817993,0.4174071082390953,0.48303715670436187,0.4449438152304123
0.028734970837831497,0.41781098546042006,0.48303715670436187,0.4449438152304123
0.028733620420098305,0.41781098546042006,0.48323909531502424,0.4449438152304123
0.028717542067170143,0.41801292407108237,0.48323909531502424,0.4449438152304123
0.028711535036563873,0.41801292407108237,0.48384491114701134,0.4449438152304123
0.028695907443761826,0.41821486268174474,0.48384491114701134,0.4449438152304123
0.02868236042559147,0.41821486268174474,0.484248788368336,0.4449438152304123
0.028679922223091125,0.4184168012924071,0.484248788368336,0.4449438152304123
0.02867935411632061,0.4184168012924071,0.4844507269789984,0.4449438152304123
0.028674744069576263,0.4190226171243942,0.4844507269789984,0.4449438152304123
0.0286667812615633,0.4190226171243942,0.4848546042003231,0.4449438152304123
0.02866632118821144,0.41922455573505657,0.4848546042003231,0.4449438152304123
0.028635796159505844,0.41922455573505657,0.4852584814216478,0.4449438152304123
0.028625834733247757,0.41962843295638125,0.4852584814216478,0.4449438152304123
0.028613822534680367,0.41962843295638125,0.48606623586429726,0.4449438152304123
0.028598712757229805,0.420032310177706,0.48606623586429726,0.4449438152304123
0.028597861528396606,0.420032310177706,0.4862681744749596,0.4449438152304123
0.028591662645339966,0.42023424878836835,0.4862681744749596,0.4449438152304123
0.028582949191331863,0.42023424878836835,0.48687399030694667,0.4449438152304123
0.028565935790538788,0.4204361873990307,0.48687399030694667,0.4449438152304123
0.028531616553664207,0.4204361873990307,0.48707592891760904,0.4449438152304123
0.028524959459900856,0.4206381260096931,0.48707592891760904,0.4449438152304123
0.02851666323840618,0.4206381260096931,0.48747980613893377,0.4449438152304123
0.02851445972919464,0.4208400646203554,0.48747980613893377,0.4449438152304123
0.028502527624368668,0.4208400646203554,0.4880856219709208,0.4449438152304123
0.028495613485574722,0.4212439418416801,0.4880856219709208,0.4449438152304123
0.02847261168062687,0.4212439418416801,0.48848949919224555,0.4449438152304123
0.028432685881853104,0.42164781906300486,0.48848949919224555,0.4449438152304123
0.02843235619366169,0.42164781906300486,0.4886914378029079,0.4449438152304123
0.02842729724943638,0.42205169628432954,0.4886914378029079,0.4449438152304123
0.0284163486212492,0.42205169628432954,0.4888933764135703,0.4449438152304123
0.028412656858563423,0.4222536348949919,0.4888933764135703,0.4449438152304123
0.02840687520802021,0.4222536348949919,0.48909531502423265,0.4449438152304123
0.028381919488310814,0.4236672051696284,0.48909531502423265,0.4449438152304123
0.028379235416650772,0.4236672051696284,0.4894991922455573,0.4449438152304123
0.028376217931509018,0.4238691437802908,0.4894991922455573,0.4449438152304123
0.028350528329610825,0.4238691437802908,0.4897011308562197,0.4449438152304123
0.02831416018307209,0.42487883683360256,0.4897011308562197,0.4449438152304123
0.028309818357229233,0.42487883683360256,0.48990306946688206,0.4449438152304123
0.028309505432844162,0.4250807754442649,0.48990306946688206,0.4449438152304123
0.028307363390922546,0.4250807754442649,0.4901050080775444,0.4449438152304123
0.028304679319262505,0.4252827140549273,0.4901050080775444,0.4449438152304123
0.028302766382694244,0.4252827140549273,0.4903069466882068,0.4449438152304123
0.02827300876379013,0.42609046849757676,0.4903069466882068,0.4449438152304123
0.028262006118893623,0.42609046849757676,0.49050888529886916,0.4449438152304123
0.02825879119336605,0.42629240710823907,0.49050888529886916,0.4449438152304123
0.02823992259800434,0.42629240710823907,0.4907108239095315,0.4449438152304123
0.028232945129275322,0.4266962843295638,0.4907108239095315,0.4449438152304123
0.028219744563102722,0.4266962843295638,0.4911147011308562,0.4449438152304123
0.028207948431372643,0.42710016155088854,0.4911147011308562,0.4449438152304123
0.028203433379530907,0.42710016155088854,0.49131663974151857,0.4449438152304123
0.02819625288248062,0.42750403877221327,0.49131663974151857,0.4449438152304123
0.028194185346364975,0.42750403877221327,0.49151857835218093,0.4449438152304123
0.028186433017253876,0.4277059773828756,0.49151857835218093,0.4449438152304123
0.0281845536082983,0.4277059773828756,0.4917205169628433,0.4449438152304123
0.02816295623779297,0.4287156704361874,0.4917205169628433,0.4449438152304123
0.02815762721002102,0.4287156704361874,0.49192245557350567,0.4449438152304123
0.028153056278824806,0.4289176090468498,0.49192245557350567,0.4449438152304123
0.02813691645860672,0.4289176090468498,0.4925282714054927,0.4449438152304123
0.028131259605288506,0.4291195476575121,0.4925282714054927,0.4449438152304123
0.028110159561038017,0.4291195476575121,0.4931340872374798,0.4449438152304123
0.028101257979869843,0.4297253634894992,0.4931340872374798,0.4449438152304123
0.028099821880459785,0.4297253634894992,0.4933360258481422,0.4449438152304123
0.028085319325327873,0.4303311793214863,0.4933360258481422,0.4449438152304123
0.0280823465436697,0.4303311793214863,0.49353796445880455,0.4449438152304123
0.028080500662326813,0.4305331179321486,0.49353796445880455,0.4449438152304123
0.028059445321559906,0.4305331179321486,0.4939418416801292,0.4449438152304123
0.028048060834407806,0.43093699515347333,0.4939418416801292,0.4449438152304123
0.02803652547299862,0.43093699515347333,0.4947495961227787,0.4449438152304123
0.028022894635796547,0.4317447495961228,0.4947495961227787,0.4449438152304123
0.028021005913615227,0.4317447495961228,0.49495153473344106,0.4449438152304123
0.028006384149193764,0.4321486268174475,0.49495153473344106,0.4449438152304123
0.02799103781580925,0.4321486268174475,0.49575928917609047,0.4449438152304123
0.0279877670109272,0.43235056542810985,0.49575928917609047,0.4449438152304123
0.02796776220202446,0.43235056542810985,0.49636510500807757,0.4449438152304123
0.027967454865574837,0.4325525040387722,0.49636510500807757,0.4449438152304123
0.027951888740062714,0.4325525040387722,0.49676898222940225,0.4449438152304123
0.02794652432203293,0.4327544426494346,0.49676898222940225,0.4449438152304123
0.02792510949075222,0.4327544426494346,0.4969709208400646,0.4449438152304123
0.027924390509724617,0.43295638126009695,0.4969709208400646,0.4449438152304123
0.02792372554540634,0.43295638126009695,0.497172859450727,0.4449438152304123
0.0279085636138916,0.433562197092084,0.497172859450727,0.4449438152304123
0.027898617088794708,0.433562197092084,0.49737479806138934,0.4449438152304123
0.027886396273970604,0.43376413570274636,0.49737479806138934,0.4449438152304123
0.02786090411245823,0.43376413570274636,0.4975767366720517,0.4449438152304123
0.0278371199965477,0.4341680129240711,0.4975767366720517,0.4449438152304123
0.02782817929983139,0.4341680129240711,0.4977786752827141,0.4449438152304123
0.027816621586680412,0.4345718901453958,0.4977786752827141,0.4449438152304123
0.02781454659998417,0.4345718901453958,0.4979806138933764,0.4449438152304123
0.027810843661427498,0.43477382875605813,0.4979806138933764,0.4449438152304123
0.027791405096650124,0.43477382875605813,0.4985864297253635,0.4449438152304123
0.02778450772166252,0.43517770597738287,0.4985864297253635,0.4449438152304123
0.027781181037425995,0.43517770597738287,0.49878836833602586,0.4449438152304123
0.02774166874587536,0.43618739903069464,0.49878836833602586,0.4449438152304123
0.027733413502573967,0.43618739903069464,0.4989903069466882,0.4449438152304123
0.02770722657442093,0.4371970920840065,0.4989903069466882,0.4449438152304123
0.027701446786522865,0.4371970920840065,0.49959612277867527,0.4449438152304123
0.0276947021484375,0.43760096930533116,0.49959612277867527,0.4449438152304123
0.02769269049167633,0.43760096930533116,0.49979806138933763,0.4449438152304123
0.027689367532730103,0.4378029079159935,0.49979806138933763,0.4449438152304123
0.027643917128443718,0.4378029079159935,0.5002019386106623,0.4449438152304123
0.02763536386191845,0.4380048465266559,0.5002019386106623,0.4449438152304123
0.027617717161774635,0.4380048465266559,0.5008077544426495,0.4449438152304123
0.02759367786347866,0.4384087237479806,0.5008077544426495,0.4449438152304123
0.027583489194512367,0.4384087237479806,0.5010096930533118,0.4449438152304123
0.027578795328736305,0.438610662358643,0.5010096930533118,0.4449438152304123
0.027570020407438278,0.438610662358643,0.5014135702746365,0.4449438152304123
0.02756783738732338,0.43881260096930536,0.5014135702746365,0.4449438152304123
0.027565626427531242,0.43881260096930536,0.5018174474959612,0.4449438152304123
0.027561377733945847,0.43901453957996767,0.5018174474959612,0.4449438152304123
0.027560587972402573,0.43901453957996767,0.5020193861066236,0.4449438152304123
0.027542414143681526,0.4394184168012924,0.5020193861066236,0.4449438152304123
0.027535799890756607,0.4394184168012924,0.502221324717286,0.4449438152304123
0.027513714507222176,0.43982229402261713,0.502221324717286,0.4449438152304123
0.027476081624627113,0.43982229402261713,0.5034329563812601,0.4449438152304123
0.02747446298599243,0.4400242326332795,0.5034329563812601,0.4449438152304123
0.027459420263767242,0.4400242326332795,0.5036348949919225,0.4449438152304123
0.02745114080607891,0.4404281098546042,0.5036348949919225,0.4449438152304123
0.027422860264778137,0.4404281098546042,0.5042407108239095,0.4449438152304123
0.0274139866232872,0.44123586429725364,0.5042407108239095,0.4449438152304123
0.02739294432103634,0.44123586429725364,0.5048465266558966,0.4449438152304123
0.027383316308259964,0.4416397415185784,0.5048465266558966,0.4449438152304123
0.027374351397156715,0.4416397415185784,0.505048465266559,0.4449438152304123
0.02737041935324669,0.4418416801292407,0.505048465266559,0.4449438152304123
0.027356212958693504,0.4418416801292407,0.505654281098546,0.4449438152304123
0.027352292090654373,0.44204361873990305,0.505654281098546,0.4449438152304123
0.0273276399821043,0.44204361873990305,0.5062600969305331,0.4449438152304123
0.02730795368552208,0.44264943457189015,0.5062600969305331,0.4449438152304123
0.027295326814055443,0.44264943457189015,0.5072697899838449,0.4449438152304123
0.02728418819606304,0.4430533117932149,0.5072697899838449,0.4449438152304123
0.02726663276553154,0.4430533117932149,0.5076736672051696,0.4449438152304123
0.027259167283773422,0.44345718901453957,0.5076736672051696,0.4449438152304123
0.0272523146122694,0.44345718901453957,0.507875605815832,0.4449438152304123
0.02723020128905773,0.44406300484652667,0.507875605815832,0.4449438152304123
0.027211254462599754,0.44406300484652667,0.5080775444264943,0.4449438152304123
0.02718243934214115,0.4444668820678514,0.5080775444264943,0.4449438152304123
0.027177030220627785,0.4444668820678514,0.5082794830371568,0.4449438152304123
0.027152033522725105,0.44567851373182554,0.5082794830371568,0.4449438152304123
0.027131205424666405,0.44567851373182554,0.5084814216478191,0.4449438152304123
0.027080509811639786,0.44648626817447495,0.5084814216478191,0.4449438152304123
0.027074076235294342,0.44648626817447495,0.5090872374798061,0.4449438152304123
0.027061613276600838,0.4468901453957997,0.5090872374798061,0.4449438152304123
0.02704973891377449,0.4468901453957997,0.5094911147011308,0.4449438152304123
0.02704395353794098,0.44709208400646205,0.5094911147011308,0.4449438152304123
0.027012614533305168,0.44709208400646205,0.5098949919224556,0.4449438152304123
0.027008099481463432,0.4472940226171244,0.5098949919224556,0.4449438152304123
0.027007153257727623,0.4472940226171244,0.5100969305331179,0.4449438152304123
0.027003496885299683,0.44749596122778673,0.5100969305331179,0.4449438152304123
0.026992134749889374,0.44749596122778673,0.510702746365105,0.4449438152304123
0.026984306052327156,0.44810177705977383,0.510702746365105,0.4449438152304123
0.026965996250510216,0.44810177705977383,0.5113085621970921,0.4449438152304123
0.026953915134072304,0.44870759289176093,0.5113085621970921,0.4449438152304123
0.02695230022072792,0.44870759289176093,0.5115105008077544,0.4449438152304123
0.026922909542918205,0.44951534733441034,0.5115105008077544,0.4449438152304123
0.026918068528175354,0.44951534733441034,0.5121163166397416,0.4449438152304123
0.02689874731004238,0.45032310177705975,0.5121163166397416,0.4449438152304123
0.026890015229582787,0.45032310177705975,0.5123182552504039,0.4449438152304123
0.02687917836010456,0.4507269789983845,0.5123182552504039,0.4449438152304123
0.026854751631617546,0.4507269789983845,0.5125201938610663,0.4449438152304123
0.026844505220651627,0.45092891760904685,0.5125201938610663,0.4449438152304123
0.026839418336749077,0.45092891760904685,0.5127221324717286,0.4449438152304123
0.026836393401026726,0.4511308562197092,0.5127221324717286,0.4449438152304123
0.026835625991225243,0.4511308562197092,0.5129240710823909,0.4449438152304123
0.02681800350546837,0.45153473344103395,0.5129240710823909,0.4449438152304123
0.026814280077815056,0.45153473344103395,0.5131260096930533,0.4449438152304123
0.026810504496097565,0.45173667205169626,0.5131260096930533,0.4449438152304123
0.02677282504737377,0.45173667205169626,0.5137318255250404,0.4449438152304123
0.026746902614831924,0.45254442649434573,0.5137318255250404,0.4449438152304123
0.026735691353678703,0.45254442649434573,0.5141357027463651,0.4449438152304123
0.02672376111149788,0.4527463651050081,0.5141357027463651,0.4449438152304123
0.02672162465751171,0.4527463651050081,0.5143376413570274,0.4449438152304123
0.026703834533691406,0.45294830371567046,0.5143376413570274,0.4449438152304123
0.0266850758343935,0.45294830371567046,0.5155492730210016,0.4449438152304123
0.026679817587137222,0.4531502423263328,0.5155492730210016,0.4449438152304123
0.02663024514913559,0.4531502423263328,0.5169628432956381,0.4449438152304123
0.026605335995554924,0.4537560581583199,0.5169628432956381,0.4449438152304123
0.026597198098897934,0.4537560581583199,0.5173667205169629,0.4449438152304123
0.02659495361149311,0.4543618739903069,0.5173667205169629,0.4449438152304123
0.026590563356876373,0.4543618739903069,0.5175686591276252,0.4449438152304123
0.02658219449222088,0.4545638126009693,0.5175686591276252,0.4449438152304123
0.026572249829769135,0.4545638126009693,0.5181744749596123,0.4449438152304123
0.02657025121152401,0.45476575121163165,0.5181744749596123,0.4449438152304123
0.02656755968928337,0.45476575121163165,0.5183764135702746,0.4449438152304123
0.026567431166768074,0.454967689822294,0.5183764135702746,0.4449438152304123
0.026544863358139992,0.454967689822294,0.5193861066235864,0.4449438152304123
0.02654256299138069,0.4551696284329564,0.5193861066235864,0.4449438152304123
0.026532290503382683,0.4551696284329564,0.5197899838449112,0.4449438152304123
0.026520904153585434,0.4555735056542811,0.5197899838449112,0.4449438152304123
0.026518462225794792,0.4555735056542811,0.5199919224555735,0.4449438152304123
0.026510346680879593,0.45577544426494343,0.5199919224555735,0.4449438152304123
0.02650780789554119,0.45577544426494343,0.5201938610662359,0.4449438152304123
0.02650686725974083,0.4559773828756058,0.5201938610662359,0.4449438152304123
0.026496727019548416,0.4559773828756058,0.5203957996768982,0.4449438152304123
0.026479288935661316,0.4565831987075929,0.5203957996768982,0.4449438152304123
0.026475505903363228,0.4565831987075929,0.5205977382875606,0.4449438152304123
0.02647174894809723,0.45678513731825526,0.5205977382875606,0.4449438152304123
0.026434585452079773,0.45678513731825526,0.5210016155088854,0.4449438152304123
0.026423795148730278,0.45698707592891763,0.5210016155088854,0.4449438152304123
0.026423612609505653,0.45698707592891763,0.5212035541195477,0.4449438152304123
0.026422496885061264,0.45718901453957994,0.5212035541195477,0.4449438152304123
0.02642083168029785,0.45718901453957994,0.52140549273021,0.4449438152304123
0.02641991525888443,0.4575928917609047,0.52140549273021,0.4449438152304123
0.026415729895234108,0.4575928917609047,0.5218093699515347,0.4449438152304123
0.026407616212964058,0.45779483037156704,0.5218093699515347,0.4449438152304123
0.02640482410788536,0.45779483037156704,0.5220113085621971,0.4449438152304123
0.026395974680781364,0.4581987075928918,0.5220113085621971,0.4449438152304123
0.02638382837176323,0.4581987075928918,0.5226171243941842,0.4449438152304123
0.026383010670542717,0.45840064620355414,0.5226171243941842,0.4449438152304123
0.026379810646176338,0.45840064620355414,0.5228190630048465,0.4449438152304123
0.02634705789387226,0.45920840064620355,0.5228190630048465,0.4449438152304123
0.026344211772084236,0.45920840064620355,0.5232229402261712,0.4449438152304123
0.026338547468185425,0.45981421647819065,0.5232229402261712,0.4449438152304123
0.026334045454859734,0.45981421647819065,0.5234248788368336,0.4449438152304123
0.02633359655737877,0.46001615508885296,0.5234248788368336,0.4449438152304123
0.026330865919589996,0.46001615508885296,0.523626817447496,0.4449438152304123
0.026327915489673615,0.46021809369951533,0.523626817447496,0.4449438152304123
0.02632777951657772,0.46021809369951533,0.5238287560581584,0.4449438152304123
0.026302864775061607,0.4610258481421648,0.5238287560581584,0.4449438152304123
0.02629484236240387,0.4610258481421648,0.5240306946688207,0.4449438152304123
0.02628706581890583,0.4614297253634895,0.5240306946688207,0.4449438152304123
0.026266075670719147,0.4614297253634895,0.5246365105008077,0.4449438152304123
0.02624594047665596,0.4618336025848142,0.5246365105008077,0.4449438152304123
0.02621416747570038,0.4618336025848142,0.5258481421647819,0.4449438152304123
0.02618314139544964,0.4626413570274637,0.5258481421647819,0.4449438152304123
0.02617250755429268,0.4626413570274637,0.5260500807754442,0.4449438152304123
0.026167044416069984,0.462843295638126,0.5260500807754442,0.4449438152304123
0.026157302781939507,0.462843295638126,0.526453957996769,0.4449438152304123
0.026129839941859245,0.4638529886914378,0.526453957996769,0.4449438152304123
0.02611292526125908,0.4638529886914378,0.5272617124394184,0.4449438152304123
0.026087122038006783,0.46445880452342486,0.5272617124394184,0.4449438152304123
0.026074746623635292,0.46445880452342486,0.5276655896607432,0.4449438152304123
0.02607211284339428,0.46466074313408723,0.5276655896607432,0.4449438152304123
0.026066839694976807,0.46466074313408723,0.5278675282714055,0.4449438152304123
0.026056183502078056,0.4648626817447496,0.5278675282714055,0.4449438152304123
0.026032574474811554,0.4648626817447496,0.5284733441033925,0.4449438152304123
0.02603081986308098,0.46506462035541196,0.5284733441033925,0.4449438152304123
0.026013880968093872,0.46506462035541196,0.528675282714055,0.4449438152304123
0.025990169495344162,0.4658723747980614,0.528675282714055,0.4449438152304123
0.025987789034843445,0.4658723747980614,0.5288772213247173,0.4449438152304123
0.025979839265346527,0.46668012924071084,0.5288772213247173,0.4449438152304123
0.025974567979574203,0.46668012924071084,0.5290791599353797,0.4449438152304123
0.025965366512537003,0.4672859450726979,0.5290791599353797,0.4449438152304123
0.025961201637983322,0.4672859450726979,0.529281098546042,0.4449438152304123
0.02595667541027069,0.46748788368336025,0.529281098546042,0.4449438152304123
0.025954250246286392,0.46748788368336025,0.5294830371567044,0.4449438152304123
0.0259496308863163,0.4676898222940226,0.5294830371567044,0.4449438152304123
0.02594715543091297,0.4676898222940226,0.529886914378029,0.4449438152304123
0.025939296931028366,0.467891760904685,0.529886914378029,0.4449438152304123
0.025930194184184074,0.467891760904685,0.5302907915993538,0.4449438152304123
0.025925926864147186,0.46809369951534735,0.5302907915993538,0.4449438152304123
0.025925643742084503,0.46809369951534735,0.5304927302100162,0.4449438152304123
0.025923624634742737,0.4682956381260097,0.5304927302100162,0.4449438152304123
0.025921570137143135,0.4682956381260097,0.5306946688206785,0.4449438152304123
0.02591194212436676,0.4686995153473344,0.5306946688206785,0.4449438152304123
0.025903109461069107,0.4686995153473344,0.5308966074313409,0.4449438152304123
0.02589970827102661,0.46890145395799676,0.5308966074313409,0.4449438152304123
0.02588355913758278,0.46890145395799676,0.5313004846526656,0.4449438152304123
0.02587014064192772,0.4691033925686591,0.5313004846526656,0.4449438152304123
0.02586415782570839,0.4691033925686591,0.531502423263328,0.4449438152304123
0.02585257776081562,0.4693053311793215,0.531502423263328,0.4449438152304123
0.02582661435008049,0.4693053311793215,0.5323101777059773,0.4449438152304123
0.025814102962613106,0.46950726978998386,0.5323101777059773,0.4449438152304123
0.025789611041545868,0.46950726978998386,0.5333198707592892,0.4449438152304123
0.02577538602054119,0.4701130856219709,0.5333198707592892,0.4449438152304123
0.02573210746049881,0.4701130856219709,0.5339256865912763,0.4449438152304123
0.02572813257575035,0.47031502423263327,0.5339256865912763,0.4449438152304123
0.02569635584950447,0.47031502423263327,0.534329563812601,0.4449438152304123
0.025695540010929108,0.47051696284329564,0.534329563812601,0.4449438152304123
0.025669395923614502,0.47051696284329564,0.5347334410339257,0.4449438152304123
0.02564893662929535,0.47092084006462037,0.5347334410339257,0.4449438152304123
0.025630885735154152,0.47092084006462037,0.5351373182552503,0.4449438152304123
0.025630390271544456,0.47112277867528274,0.5351373182552503,0.4449438152304123
0.025620820000767708,0.47112277867528274,0.5359450726978998,0.4449438152304123
0.025618407875299454,0.47132471728594505,0.5359450726978998,0.4449438152304123
0.025599224492907524,0.47132471728594505,0.537156704361874,0.4449438152304123
0.025568271055817604,0.4723344103392569,0.537156704361874,0.4449438152304123
0.02555321902036667,0.4723344103392569,0.5383683360258481,0.4449438152304123
0.025524036958813667,0.4729402261712439,0.5383683360258481,0.4449438152304123
0.025513852015137672,0.4729402261712439,0.5387722132471728,0.4449438152304123
0.025496529415249825,0.4731421647819063,0.5387722132471728,0.4449438152304123
0.025454072281718254,0.4731421647819063,0.5397819063004846,0.4449438152304123
0.02543993480503559,0.4737479806138934,0.5397819063004846,0.4449438152304123
0.025432422757148743,0.4737479806138934,0.5403877221324718,0.4449438152304123
0.025421662256121635,0.47394991922455576,0.5403877221324718,0.4449438152304123
0.02542099542915821,0.47394991922455576,0.5407915993537964,0.4449438152304123
0.02539120800793171,0.4745557350565428,0.5407915993537964,0.4449438152304123
0.025376051664352417,0.4745557350565428,0.5411954765751211,0.4449438152304123
0.02536647394299507,0.47495961227786754,0.5411954765751211,0.4449438152304123
0.025365598499774933,0.47495961227786754,0.5413974151857835,0.4449438152304123
0.02536410465836525,0.47536348949919227,0.5413974151857835,0.4449438152304123
0.025362081825733185,0.47536348949919227,0.5415993537964459,0.4449438152304123
0.025341667234897614,0.4759693053311793,0.5415993537964459,0.4449438152304123
0.025338811799883842,0.4759693053311793,0.5420032310177706,0.4449438152304123
0.025323370471596718,0.47637318255250405,0.5420032310177706,0.4449438152304123
0.025319090113043785,0.47637318255250405,0.5422051696284329,0.4449438152304123
0.025318898260593414,0.4765751211631664,0.5422051696284329,0.4449438152304123
0.025303665548563004,0.4765751211631664,0.5428109854604201,0.4449438152304123
0.025301067158579826,0.4767770597738288,0.5428109854604201,0.4449438152304123
0.025299932807683945,0.4767770597738288,0.5430129240710824,0.4449438152304123
0.025299012660980225,0.4769789983844911,0.5430129240710824,0.4449438152304123
0.025287337601184845,0.4769789983844911,0.5440226171243941,0.4449438152304123
0.025271249935030937,0.4781906300484653,0.5440226171243941,0.4449438152304123
0.025265460833907127,0.4781906300484653,0.5442245557350566,0.4449438152304123
0.025253791362047195,0.47859450726978997,0.5442245557350566,0.4449438152304123
0.025243200361728668,0.47859450726978997,0.5444264943457189,0.4449438152304123
0.025239933282136917,0.47879644588045234,0.5444264943457189,0.4449438152304123
0.02523963153362274,0.47879644588045234,0.5446284329563813,0.4449438152304123
0.02522953972220421,0.4789983844911147,0.5446284329563813,0.4449438152304123
0.0252236220985651,0.4789983844911147,0.5448303715670436,0.4449438152304123
0.025214040651917458,0.47940226171243944,0.5448303715670436,0.4449438152304123
0.02521222084760666,0.47940226171243944,0.5450323101777059,0.4449438152304123
0.025202864781022072,0.4796042003231018,0.5450323101777059,0.4449438152304123
0.025193285197019577,0.4796042003231018,0.5454361873990307,0.4449438152304123
0.025172382593154907,0.4800080775444265,0.5454361873990307,0.4449438152304123
0.025163667276501656,0.4800080775444265,0.5460420032310178,0.4449438152304123
0.025161176919937134,0.48021001615508885,0.5460420032310178,0.4449438152304123
0.025151699781417847,0.48021001615508885,0.5464458804523424,0.4449438152304123
0.025150934234261513,0.4804119547657512,0.5464458804523424,0.4449438152304123
0.025125324726104736,0.4804119547657512,0.5468497576736672,0.4449438152304123
0.025109855458140373,0.4812197092084006,0.5468497576736672,0.4449438152304123
0.025084469467401505,0.4812197092084006,0.5474555735056543,0.4449438152304123
0.025064140558242798,0.481421647819063,0.5474555735056543,0.4449438152304123
0.025064006447792053,0.481421647819063,0.5476575121163166,0.4449438152304123
0.025063741952180862,0.48162358642972536,0.5476575121163166,0.4449438152304123
0.025041019544005394,0.48162358642972536,0.5480613893376414,0.4449438152304123
0.025039641186594963,0.4818255250403877,0.5480613893376414,0.4449438152304123
0.025025708600878716,0.4818255250403877,0.5482633279483037,0.4449438152304123
0.02501375786960125,0.4820274636510501,0.5482633279483037,0.4449438152304123
0.02497236616909504,0.4820274636510501,0.5488691437802908,0.4449438152304123
0.02496703714132309,0.4824313408723748,0.5488691437802908,0.4449438152304123
0.024959193542599678,0.4824313408723748,0.5492730210016155,0.4449438152304123
0.024951357394456863,0.48263327948303714,0.5492730210016155,0.4449438152304123
0.024933842942118645,0.48263327948303714,0.5496768982229402,0.4449438152304123
0.024904873222112656,0.48384491114701134,0.5496768982229402,0.4449438152304123
0.024904698133468628,0.48384491114701134,0.5498788368336026,0.4449438152304123
0.024899234995245934,0.48404684975767365,0.5498788368336026,0.4449438152304123
0.024894727393984795,0.48404684975767365,0.5502827140549273,0.4449438152304123
0.024868542328476906,0.4844507269789984,0.5502827140549273,0.4449438152304123
0.024854950606822968,0.4844507269789984,0.550686591276252,0.4449438152304123
0.02484617382287979,0.4850565428109855,0.550686591276252,0.4449438152304123
0.02483459562063217,0.4850565428109855,0.5510904684975767,0.4449438152304123
0.024831954389810562,0.4852584814216478,0.5510904684975767,0.4449438152304123
0.024830810725688934,0.4852584814216478,0.5512924071082391,0.4449438152304123
0.024806849658489227,0.4858642972536349,0.5512924071082391,0.4449438152304123
0.02479768916964531,0.4858642972536349,0.5516962843295639,0.4449438152304123
0.024791285395622253,0.4862681744749596,0.5516962843295639,0.4449438152304123
0.02479003742337227,0.4862681744749596,0.5518982229402262,0.4449438152304123
0.024780644103884697,0.486470113085622,0.5518982229402262,0.4449438152304123
0.024770144373178482,0.486470113085622,0.5521001615508885,0.4449438152304123
0.02476470172405243,0.4866720516962843,0.5521001615508885,0.4449438152304123
0.024739211425185204,0.4866720516962843,0.5523021001615509,0.4449438152304123
0.024733394384384155,0.48687399030694667,0.5523021001615509,0.4449438152304123
0.0247298926115036,0.48687399030694667,0.5525040387722132,0.4449438152304123
0.024729393422603607,0.48707592891760904,0.5525040387722132,0.4449438152304123
0.024722972884774208,0.48707592891760904,0.5527059773828756,0.4449438152304123
0.024678420275449753,0.4880856219709208,0.5527059773828756,0.4449438152304123
0.024674011394381523,0.4880856219709208,0.552907915993538,0.4449438152304123
0.024667007848620415,0.4886914378029079,0.552907915993538,0.4449438152304123
0.024630187079310417,0.4886914378029079,0.5551292407108239,0.4449438152304123
0.024616867303848267,0.489297253634895,0.5551292407108239,0.4449438152304123
0.024616651237010956,0.489297253634895,0.5553311793214862,0.4449438152304123
0.024607565253973007,0.4897011308562197,0.5553311793214862,0.4449438152304123
0.02458145096898079,0.4897011308562197,0.555735056542811,0.4449438152304123
0.024556532502174377,0.4907108239095315,0.555735056542811,0.4449438152304123
0.02455400861799717,0.4907108239095315,0.5561389337641357,0.4449438152304123
0.024538740515708923,0.49091276252019383,0.5561389337641357,0.4449438152304123
0.02453530579805374,0.49091276252019383,0.556340872374798,0.4449438152304123
0.024530569091439247,0.4911147011308562,0.556340872374798,0.4449438152304123
0.024528350681066513,0.4911147011308562,0.5567447495961227,0.4449438152304123
0.024527592584490776,0.49131663974151857,0.5567447495961227,0.4449438152304123
0.024519655853509903,0.49131663974151857,0.5573505654281099,0.4449438152304123
0.024502689018845558,0.49192245557350567,0.5573505654281099,0.4449438152304123
0.02450035884976387,0.49192245557350567,0.5575525040387722,0.4449438152304123
0.024488575756549835,0.49232633279483035,0.5575525040387722,0.4449438152304123
0.024459170177578926,0.49232633279483035,0.559168012924071,0.4449438152304123
0.024448541924357414,0.4925282714054927,0.559168012924071,0.4449438152304123
0.024437403306365013,0.4925282714054927,0.5593699515347335,0.4449438152304123
0.02441665343940258,0.49293214862681745,0.5593699515347335,0.4449438152304123
0.024406475946307182,0.49293214862681745,0.5597738287560582,0.4449438152304123
0.024392783641815186,0.4933360258481422,0.5597738287560582,0.4449438152304123
0.02438373491168022,0.4933360258481422,0.5601777059773829,0.4449438152304123
0.024383697658777237,0.49353796445880455,0.5601777059773829,0.4449438152304123
0.024383068084716797,0.49353796445880455,0.5603796445880452,0.4449438152304123
0.024382608011364937,0.49373990306946686,0.5603796445880452,0.4449438152304123
0.024381745606660843,0.49373990306946686,0.5605815831987075,0.4449438152304123
0.024371255189180374,0.4939418416801292,0.5605815831987075,0.4449438152304123
0.02436993643641472,0.4939418416801292,0.56078352180937,0.4449438152304123
0.024354351684451103,0.49434571890145396,0.56078352180937,0.4449438152304123
0.02435200847685337,0.49434571890145396,0.5609854604200323,0.4449438152304123
0.024343665689229965,0.4945476575121163,0.5609854604200323,0.4449438152304123
0.024336976930499077,0.4945476575121163,0.561389337641357,0.4449438152304123
0.024326447397470474,0.4947495961227787,0.561389337641357,0.4449438152304123
0.024276981130242348,0.4947495961227787,0.5626009693053312,0.4449438152304123
0.024274831637740135,0.49495153473344106,0.5626009693053312,0.4449438152304123
0.024269424378871918,0.49495153473344106,0.5628029079159935,0.4449438152304123
0.024263137951493263,0.49515347334410337,0.5628029079159935,0.4449438152304123
0.024258380755782127,0.49515347334410337,0.5630048465266559,0.4449438152304123
0.024249112233519554,0.49535541195476573,0.5630048465266559,0.4449438152304123
0.024234972894191742,0.49535541195476573,0.5638126009693053,0.4449438152304123
0.024231771007180214,0.49575928917609047,0.5638126009693053,0.4449438152304123
0.02421443909406662,0.49575928917609047,0.5640145395799677,0.4449438152304123
0.024201801046729088,0.49596122778675283,0.5640145395799677,0.4449438152304123
0.0242008063942194,0.49596122778675283,0.56421647819063,0.4449438152304123
0.02419123612344265,0.49636510500807757,0.56421647819063,0.4449438152304123
0.024183599278330803,0.49636510500807757,0.5644184168012925,0.4449438152304123
0.024181798100471497,0.4965670436187399,0.5644184168012925,0.4449438152304123
0.02415655180811882,0.4965670436187399,0.5650242326332795,0.4449438152304123
0.024147924035787582,0.49676898222940225,0.5650242326332795,0.4449438152304123
0.024146072566509247,0.49676898222940225,0.5652261712439418,0.4449438152304123
0.02413402870297432,0.4975767366720517,0.5652261712439418,0.4449438152304123
0.024123668670654297,0.4975767366720517,0.5656300484652665,0.4449438152304123
0.02412113919854164,0.4977786752827141,0.5656300484652665,0.4449438152304123
0.024106070399284363,0.4977786752827141,0.5666397415185783,0.4449438152304123
0.024103336036205292,0.4979806138933764,0.5666397415185783,0.4449438152304123
0.024090824648737907,0.4979806138933764,0.5676494345718901,0.4449438152304123
0.024080995470285416,0.49818255250403876,0.5676494345718901,0.4449438152304123
0.024074114859104156,0.49818255250403876,0.5680533117932148,0.4449438152304123
0.02406897582113743,0.4983844911147011,0.5680533117932148,0.4449438152304123
0.024058956652879715,0.4983844911147011,0.5688610662358643,0.4449438152304123
0.024057764559984207,0.4985864297253635,0.5688610662358643,0.4449438152304123
0.02404576726257801,0.4985864297253635,0.5694668820678513,0.4449438152304123
0.02403995767235756,0.49878836833602586,0.5694668820678513,0.4449438152304123
0.024034928530454636,0.49878836833602586,0.5698707592891761,0.4449438152304123
0.024020496755838394,0.4991922455573506,0.5698707592891761,0.4449438152304123
0.02401338517665863,0.4991922455573506,0.5700726978998385,0.4449438152304123
0.0240116398781538,0.4993941841680129,0.5700726978998385,0.4449438152304123
0.024011533707380295,0.4993941841680129,0.5702746365105008,0.4449438152304123
0.024010665714740753,0.49959612277867527,0.5702746365105008,0.4449438152304123
0.024004468694329262,0.49959612277867527,0.5704765751211631,0.4449438152304123
0.023995069786906242,0.5002019386106623,0.5704765751211631,0.4449438152304123
0.02398560382425785,0.5002019386106623,0.5706785137318255,0.4449438152304123
0.0239784587174654,0.5004038772213247,0.5706785137318255,0.4449438152304123
0.023978065699338913,0.5004038772213247,0.5708804523424879,0.4449438152304123
0.023974183946847916,0.500605815831987,0.5708804523424879,0.4449438152304123
0.023973094299435616,0.500605815831987,0.5710823909531503,0.4449438152304123
0.02396569401025772,0.5010096930533118,0.5710823909531503,0.4449438152304123
0.023963963612914085,0.5010096930533118,0.5712843295638126,0.4449438152304123
0.02395547367632389,0.5012116316639742,0.5712843295638126,0.4449438152304123
0.023919548839330673,0.5012116316639742,0.5716882067851373,0.4449438152304123
0.023917539045214653,0.5014135702746365,0.5716882067851373,0.4449438152304123
0.023904263973236084,0.5014135702746365,0.5718901453957996,0.4449438152304123
0.023886987939476967,0.5024232633279483,0.5718901453957996,0.4449438152304123
0.023883135989308357,0.5024232633279483,0.572092084006462,0.4449438152304123
0.023872898891568184,0.5026252019386107,0.572092084006462,0.4449438152304123
0.023871008306741714,0.5026252019386107,0.5722940226171244,0.4449438152304123
0.023867907002568245,0.5030290791599353,0.5722940226171244,0.4449438152304123
0.023858150467276573,0.5030290791599353,0.5726978998384491,0.4449438152304123
0.023853760212659836,0.5034329563812601,0.5726978998384491,0.4449438152304123
0.02383582666516304,0.5034329563812601,0.5728998384491115,0.4449438152304123
0.02381889335811138,0.5038368336025848,0.5728998384491115,0.4449438152304123
0.023802945390343666,0.5038368336025848,0.5733037156704361,0.4449438152304123
0.023800751194357872,0.5040387722132472,0.5733037156704361,0.4449438152304123
0.023788917809724808,0.5040387722132472,0.5737075928917609,0.4449438152304123
0.023778492584824562,0.5046445880452343,0.5737075928917609,0.4449438152304123
0.023743227124214172,0.5046445880452343,0.574313408723748,0.4449438152304123
0.02374054491519928,0.5048465266558966,0.574313408723748,0.4449438152304123
0.023715874180197716,0.5048465266558966,0.5751211631663974,0.4449438152304123
0.023714449256658554,0.505048465266559,0.5751211631663974,0.4449438152304123
0.02371307648718357,0.505048465266559,0.5753231017770598,0.4449438152304123
0.023703686892986298,0.5054523424878837,0.5753231017770598,0.4449438152304123
0.02370256371796131,0.5054523424878837,0.5755250403877221,0.4449438152304123
0.023682253435254097,0.5070678513731826,0.5755250403877221,0.4449438152304123
0.02368190325796604,0.5070678513731826,0.5757269789983845,0.4449438152304123
0.02368142083287239,0.5072697899838449,0.5757269789983845,0.4449438152304123
0.023679444566369057,0.5072697899838449,0.5761308562197092,0.4449438152304123
0.023670127615332603,0.5074717285945073,0.5761308562197092,0.4449438152304123
0.023652033880352974,0.5074717285945073,0.5769386106623586,0.4449438152304123
0.023649057373404503,0.5076736672051696,0.5769386106623586,0.4449438152304123
0.02364533394575119,0.5076736672051696,0.577140549273021,0.4449438152304123
0.023640906438231468,0.5080775444264943,0.577140549273021,0.4449438152304123
0.02363736368715763,0.5080775444264943,0.5775444264943457,0.4449438152304123
0.02362225204706192,0.5084814216478191,0.5775444264943457,0.4449438152304123
0.023620368912816048,0.5084814216478191,0.5779483037156704,0.4449438152304123
0.023616882041096687,0.5086833602584814,0.5779483037156704,0.4449438152304123
0.023607589304447174,0.5086833602584814,0.5781502423263328,0.4449438152304123
0.023605452850461006,0.5088852988691438,0.5781502423263328,0.4449438152304123
0.023589257150888443,0.5088852988691438,0.5783521809369951,0.4449438152304123
0.023581556975841522,0.5096930533117933,0.5783521809369951,0.4449438152304123
0.023573044687509537,0.5096930533117933,0.5791599353796446,0.4449438152304123
0.02356797829270363,0.5098949919224556,0.5791599353796446,0.4449438152304123
0.02355956844985485,0.5098949919224556,0.5795638126009693,0.4449438152304123
0.023554297164082527,0.5100969305331179,0.5795638126009693,0.4449438152304123
0.023552916944026947,0.5100969305331179,0.5797657512116317,0.4449438152304123
0.023548390716314316,0.5105008077544426,0.5797657512116317,0.4449438152304123
0.02351589873433113,0.5105008077544426,0.5805735056542811,0.4449438152304123
0.023510869592428207,0.510702746365105,0.5805735056542811,0.4449438152304123
0.02351011335849762,0.510702746365105,0.5807754442649434,0.4449438152304123
0.023500321432948112,0.5111066235864298,0.5807754442649434,0.4449438152304123
0.023486772552132607,0.5111066235864298,0.5813812600969306,0.4449438152304123
0.023462403565645218,0.5121163166397416,0.5813812600969306,0.4449438152304123
0.023456620052456856,0.5121163166397416,0.5815831987075929,0.4449438152304123
0.023428630083799362,0.5125201938610663,0.5815831987075929,0.4449438152304123
0.023418374359607697,0.5125201938610663,0.5819870759289176,0.4449438152304123
0.023393046110868454,0.5129240710823909,0.5819870759289176,0.4449438152304123
0.023389261215925217,0.5129240710823909,0.5823909531502424,0.4449438152304123
0.023386133834719658,0.5133279483037156,0.5823909531502424,0.4449438152304123
0.02336716838181019,0.5133279483037156,0.5831987075928917,0.4449438152304123
0.023349039256572723,0.5139337641357028,0.5831987075928917,0.4449438152304123
0.02333795092999935,0.5139337641357028,0.5834006462035541,0.4449438152304123
0.023335475474596024,0.5141357027463651,0.5834006462035541,0.4449438152304123
0.023321742191910744,0.5141357027463651,0.5842084006462036,0.4449438152304123
0.023317402228713036,0.5145395799676898,0.5842084006462036,0.4449438152304123
0.023290535435080528,0.5145395799676898,0.5854200323101777,0.4449438152304123
0.023287992924451828,0.5149434571890146,0.5854200323101777,0.4449438152304123
0.02327880822122097,0.5149434571890146,0.5856219709208401,0.4449438152304123
0.02327863872051239,0.5151453957996769,0.5856219709208401,0.4449438152304123
0.023274410516023636,0.5151453957996769,0.5858239095315024,0.4449438152304123
0.023260286077857018,0.5155492730210016,0.5858239095315024,0.4449438152304123
0.02325553260743618,0.5155492730210016,0.5860258481421647,0.4449438152304123
0.023249272257089615,0.5159531502423264,0.5860258481421647,0.4449438152304123
0.023243587464094162,0.5159531502423264,0.5862277867528272,0.4449438152304123
0.023242972791194916,0.5161550888529887,0.5862277867528272,0.4449438152304123
0.023241089656949043,0.5161550888529887,0.5864297253634895,0.4449438152304123
0.023237643763422966,0.5167609046849758,0.5864297253634895,0.4449438152304123
0.02323632314801216,0.5167609046849758,0.5866316639741519,0.4449438152304123
0.023233264684677124,0.5169628432956381,0.5866316639741519,0.4449438152304123
0.02319718711078167,0.5169628432956381,0.5872374798061389,0.4449438152304123
0.023193828761577606,0.5171647819063004,0.5872374798061389,0.4449438152304123
0.023152414709329605,0.5171647819063004,0.5886510500807755,0.4449438152304123
0.023138416931033134,0.5179725363489499,0.5886510500807755,0.4449438152304123
0.023131204769015312,0.5179725363489499,0.5888529886914378,0.4449438152304123
0.02312828041613102,0.5181744749596123,0.5888529886914378,0.4449438152304123
0.02311403676867485,0.5181744749596123,0.5894588045234249,0.4449438152304123
0.023113060742616653,0.5183764135702746,0.5894588045234249,0.4449438152304123
0.023109614849090576,0.5183764135702746,0.5896607431340872,0.4449438152304123
0.02310512401163578,0.5189822294022617,0.5896607431340872,0.4449438152304123
0.023096363991498947,0.5189822294022617,0.5902665589660743,0.4449438152304123
0.023088978603482246,0.5197899838449112,0.5902665589660743,0.4449438152304123
0.02308776043355465,0.5197899838449112,0.5904684975767367,0.4449438152304123
0.023084575310349464,0.5201938610662359,0.5904684975767367,0.4449438152304123
0.023076796904206276,0.5201938610662359,0.590670436187399,0.4449438152304123
0.023068509995937347,0.5203957996768982,0.590670436187399,0.4449438152304123
0.02305346354842186,0.5203957996768982,0.5910743134087237,0.4449438152304123
0.023050792515277863,0.5210016155088854,0.5910743134087237,0.4449438152304123
0.023032693192362785,0.5210016155088854,0.5912762520193862,0.4449438152304123
0.02303100936114788,0.5212035541195477,0.5912762520193862,0.4449438152304123
0.023028643801808357,0.5212035541195477,0.5916801292407108,0.4449438152304123
0.023028476163744926,0.52140549273021,0.5916801292407108,0.4449438152304123
0.023027846589684486,0.52140549273021,0.5918820678513732,0.4449438152304123
0.023011652752757072,0.5220113085621971,0.5918820678513732,0.4449438152304123
0.023011470213532448,0.5220113085621971,0.5920840064620355,0.4449438152304123
0.023001838475465775,0.5224151857835219,0.5920840064620355,0.4449438152304123
0.022990385070443153,0.5224151857835219,0.5926898222940227,0.4449438152304123
0.022988945245742798,0.5226171243941842,0.5926898222940227,0.4449438152304123
0.022981800138950348,0.5226171243941842,0.5930936995153473,0.4449438152304123
0.022948581725358963,0.523626817447496,0.5930936995153473,0.4449438152304123
0.022932685911655426,0.523626817447496,0.5955169628432956,0.4449438152304123
0.02290833368897438,0.524232633279483,0.5955169628432956,0.4449438152304123
0.022897131741046906,0.524232633279483,0.595718901453958,0.4449438152304123
0.022887801751494408,0.5248384491114702,0.595718901453958,0.4449438152304123
0.02288120985031128,0.5248384491114702,0.5959208400646203,0.4449438152304123
0.022857816889882088,0.5256462035541195,0.5959208400646203,0.4449438152304123
0.02282637730240822,0.5256462035541195,0.5969305331179321,0.4449438152304123
0.02282097190618515,0.5258481421647819,0.5969305331179321,0.4449438152304123
0.022818000987172127,0.5258481421647819,0.5971324717285945,0.4449438152304123
0.022816522046923637,0.5260500807754442,0.5971324717285945,0.4449438152304123
0.02279585413634777,0.5260500807754442,0.5977382875605816,0.4449438152304123
0.022793779149651527,0.5262520193861067,0.5977382875605816,0.4449438152304123
0.022778473794460297,0.5262520193861067,0.5983441033925686,0.4449438152304123
0.022778064012527466,0.526453957996769,0.5983441033925686,0.4449438152304123
0.022765079513192177,0.526453957996769,0.5989499192245558,0.4449438152304123
0.02274971827864647,0.527059773828756,0.5989499192245558,0.4449438152304123
0.022737136110663414,0.527059773828756,0.5993537964458805,0.4449438152304123
0.02273533120751381,0.5274636510500808,0.5993537964458805,0.4449438152304123
0.022734396159648895,0.5274636510500808,0.5995557350565428,0.4449438152304123
0.02271711267530918,0.5280694668820679,0.5995557350565428,0.4449438152304123
0.02271260693669319,0.5280694668820679,0.5997576736672051,0.4449438152304123
0.022708065807819366,0.5282714054927302,0.5997576736672051,0.4449438152304123
0.02269737422466278,0.5282714054927302,0.6001615508885298,0.4449438152304123
0.022697215899825096,0.5284733441033925,0.6001615508885298,0.4449438152304123
0.02269616909325123,0.5284733441033925,0.6003634894991923,0.4449438152304123
0.02269461564719677,0.528675282714055,0.6003634894991923,0.4449438152304123
0.022679490968585014,0.528675282714055,0.6011712439418416,0.4449438152304123
0.02266131527721882,0.5288772213247173,0.6011712439418416,0.4449438152304123
0.022635918110609055,0.5288772213247173,0.6021809369951535,0.4449438152304123
0.022629905492067337,0.5294830371567044,0.6021809369951535,0.4449438152304123
0.02261541038751602,0.5294830371567044,0.6031906300484653,0.4449438152304123
0.022598376497626305,0.529886914378029,0.6031906300484653,0.4449438152304123
0.022572891786694527,0.529886914378029,0.6042003231017771,0.4449438152304123
0.022562764585018158,0.5300888529886915,0.6042003231017771,0.4449438152304123
0.022562310099601746,0.5300888529886915,0.6044022617124394,0.4449438152304123
0.022559432312846184,0.5306946688206785,0.6044022617124394,0.4449438152304123
0.022558461874723434,0.5306946688206785,0.6046042003231018,0.4449438152304123
0.022548459470272064,0.5310985460420032,0.6046042003231018,0.4449438152304123
0.022543415427207947,0.5310985460420032,0.6050080775444265,0.4449438152304123
0.022541243582963943,0.5313004846526656,0.6050080775444265,0.4449438152304123
0.022538211196660995,0.5313004846526656,0.6052100161550888,0.4449438152304123
0.022537006065249443,0.531502423263328,0.6052100161550888,0.4449438152304123
0.022533299401402473,0.531502423263328,0.6054119547657512,0.4449438152304123
0.022515086457133293,0.5317043618739903,0.6054119547657512,0.4449438152304123
0.022510040551424026,0.5317043618739903,0.6056138933764136,0.4449438152304123
0.02250530943274498,0.5323101777059773,0.6056138933764136,0.4449438152304123
0.022491957992315292,0.5323101777059773,0.6060177705977383,0.4449438152304123
0.022485826164484024,0.5327140549273021,0.6060177705977383,0.4449438152304123
0.022483261302113533,0.5327140549273021,0.6062197092084006,0.4449438152304123
0.022473586723208427,0.5331179321486268,0.6062197092084006,0.4449438152304123
0.022468985989689827,0.5331179321486268,0.606421647819063,0.4449438152304123
0.022448526695370674,0.5337237479806138,0.606421647819063,0.4449438152304123
0.02244596742093563,0.5337237479806138,0.6066235864297254,0.4449438152304123
0.02243528515100479,0.5341276252019386,0.6066235864297254,0.4449438152304123
0.02242511510848999,0.5341276252019386,0.6070274636510501,0.4449438152304123
0.022420931607484818,0.534329563812601,0.6070274636510501,0.4449438152304123
0.02241561934351921,0.534329563812601,0.6074313408723748,0.4449438152304123
0.022411677986383438,0.5345315024232633,0.6074313408723748,0.4449438152304123
0.022408707067370415,0.5345315024232633,0.6076332794830371,0.4449438152304123
0.0224001482129097,0.5355411954765751,0.6076332794830371,0.4449438152304123
0.02240009978413582,0.5355411954765751,0.6078352180936996,0.4449438152304123
0.0223851315677166,0.5361470113085622,0.6078352180936996,0.4449438152304123
0.02238479256629944,0.5361470113085622,0.6080371567043619,0.4449438152304123
0.022380031645298004,0.5363489499192245,0.6080371567043619,0.4449438152304123
0.022378738969564438,0.5363489499192245,0.6082390953150242,0.4449438152304123
0.022372420877218246,0.5365508885298869,0.6082390953150242,0.4449438152304123
0.022362487390637398,0.5365508885298869,0.6088449111470113,0.4449438152304123
0.022358383983373642,0.5367528271405493,0.6088449111470113,0.4449438152304123
0.022352661937475204,0.5367528271405493,0.6090468497576736,0.4449438152304123
0.022351212799549103,0.5369547657512116,0.6090468497576736,0.4449438152304123
0.022343838587403297,0.5369547657512116,0.6096526655896607,0.4449438152304123
0.022339044138789177,0.5373586429725363,0.6096526655896607,0.4449438152304123
0.022331347689032555,0.5373586429725363,0.6104604200323102,0.4449438152304123
0.022322116419672966,0.5377625201938611,0.6104604200323102,0.4449438152304123
0.02229609154164791,0.5377625201938611,0.6112681744749596,0.4449438152304123
0.0222936924546957,0.5379644588045234,0.6112681744749596,0.4449438152304123
0.022286653518676758,0.5379644588045234,0.6116720516962844,0.4449438152304123
0.022284531965851784,0.5383683360258481,0.6116720516962844,0.4449438152304123
0.02223854325711727,0.5383683360258481,0.6130856219709209,0.4449438152304123
0.02223304472863674,0.5387722132471728,0.6130856219709209,0.4449438152304123
0.02222786657512188,0.5387722132471728,0.6134894991922456,0.4449438152304123
0.022224439308047295,0.5389741518578353,0.6134894991922456,0.4449438152304123
0.02221839502453804,0.5389741518578353,0.6136914378029079,0.4449438152304123
0.022215325385332108,0.5391760904684976,0.6136914378029079,0.4449438152304123
0.022209923714399338,0.5391760904684976,0.614297253634895,0.4449438152304123
0.02220558188855648,0.5393780290791599,0.614297253634895,0.4449438152304123
0.02219674549996853,0.5393780290791599,0.6149030694668821,0.4449438152304123
0.022186260670423508,0.5397819063004846,0.6149030694668821,0.4449438152304123
0.022183945402503014,0.5397819063004846,0.6151050080775444,0.4449438152304123
0.022183727473020554,0.539983844911147,0.6151050080775444,0.4449438152304123
0.022156769409775734,0.539983844911147,0.6165185783521809,0.4449438152304123
0.022154156118631363,0.5401857835218093,0.6165185783521809,0.4449438152304123
0.02215319685637951,0.5401857835218093,0.6167205169628432,0.4449438152304123
0.02214711345732212,0.5405896607431341,0.6167205169628432,0.4449438152304123
0.022143695503473282,0.5405896607431341,0.6169224555735057,0.4449438152304123
0.022124195471405983,0.5411954765751211,0.6169224555735057,0.4449438152304123
0.022121816873550415,0.5411954765751211,0.617124394184168,0.4449438152304123
0.02210530824959278,0.5424071082390953,0.617124394184168,0.4449438152304123
0.022104686126112938,0.5424071082390953,0.6173263327948304,0.4449438152304123
0.02210359089076519,0.5428109854604201,0.6173263327948304,0.4449438152304123
0.02210058644413948,0.5428109854604201,0.6175282714054927,0.4449438152304123
0.022093618288636208,0.5436187399030694,0.6175282714054927,0.4449438152304123
0.022090137004852295,0.5436187399030694,0.6181340872374798,0.4449438152304123
0.022089766338467598,0.5438206785137318,0.6181340872374798,0.4449438152304123
0.02207571640610695,0.5438206785137318,0.6189418416801292,0.4449438152304123
0.02207038179039955,0.5440226171243941,0.6189418416801292,0.4449438152304123
0.02206510677933693,0.5440226171243941,0.6191437802907916,0.4449438152304123
0.022060170769691467,0.5442245557350566,0.6191437802907916,0.4449438152304123
0.022059686481952667,0.5442245557350566,0.619345718901454,0.4449438152304123
0.02205749601125717,0.5444264943457189,0.619345718901454,0.4449438152304123
0.02204284630715847,0.5444264943457189,0.6195476575121163,0.4449438152304123
0.0220411978662014,0.5446284329563813,0.6195476575121163,0.4449438152304123
0.022027045488357544,0.5446284329563813,0.6203554119547657,0.4449438152304123
0.022026024758815765,0.5448303715670436,0.6203554119547657,0.4449438152304123
0.022016139701008797,0.5448303715670436,0.6205573505654282,0.4449438152304123
0.02200876548886299,0.5452342487883683,0.6205573505654282,0.4449438152304123
0.022005341947078705,0.5452342487883683,0.6207592891760905,0.4449438152304123
0.02200528420507908,0.5454361873990307,0.6207592891760905,0.4449438152304123
0.022000160068273544,0.5454361873990307,0.6209612277867528,0.4449438152304123
0.021999835968017578,0.5456381260096931,0.6209612277867528,0.4449438152304123
0.021994736045598984,0.5456381260096931,0.6211631663974152,0.4449438152304123
0.021993350237607956,0.5458400646203554,0.6211631663974152,0.4449438152304123
0.021984918043017387,0.5458400646203554,0.6217689822294022,0.4449438152304123
0.0219764094799757,0.5460420032310178,0.6217689822294022,0.4449438152304123
0.021973485127091408,0.5460420032310178,0.6219709208400647,0.4449438152304123
0.02196660079061985,0.5462439418416801,0.6219709208400647,0.4449438152304123
0.021961791440844536,0.5462439418416801,0.622172859450727,0.4449438152304123
0.021961653605103493,0.5464458804523424,0.622172859450727,0.4449438152304123
0.02195066772401333,0.5464458804523424,0.6223747980613893,0.4449438152304123
0.021950427442789078,0.5466478190630049,0.6223747980613893,0.4449438152304123
0.021937865763902664,0.5466478190630049,0.622778675282714,0.4449438152304123
0.021937189623713493,0.5468497576736672,0.622778675282714,0.4449438152304123
0.02193336933851242,0.5468497576736672,0.6233844911147012,0.4449438152304123
0.021908050402998924,0.5472536348949919,0.6233844911147012,0.4449438152304123
0.021887607872486115,0.5472536348949919,0.6239903069466882,0.4449438152304123
0.02188747003674507,0.5474555735056543,0.6239903069466882,0.4449438152304123
0.021883580833673477,0.5474555735056543,0.624394184168013,0.4449438152304123
0.021883169189095497,0.5476575121163166,0.624394184168013,0.4449438152304123
0.021863922476768494,0.5476575121163166,0.6247980613893377,0.4449438152304123
0.021862806752324104,0.547859450726979,0.6247980613893377,0.4449438152304123
0.021860197186470032,0.547859450726979,0.625,0.4449438152304123
0.02185363881289959,0.5486672051696284,0.625,0.4449438152304123
0.02184983342885971,0.5486672051696284,0.625605815831987,0.4449438152304123
0.021843699738383293,0.5488691437802908,0.625605815831987,0.4449438152304123
0.02184053137898445,0.5488691437802908,0.6260096930533118,0.4449438152304123
0.021836910396814346,0.5490710823909531,0.6260096930533118,0.4449438152304123
0.02183370664715767,0.5490710823909531,0.6264135702746365,0.4449438152304123
0.021832723170518875,0.5492730210016155,0.6264135702746365,0.4449438152304123
0.02179359458386898,0.5492730210016155,0.627221324717286,0.4449438152304123
0.021788187325000763,0.5494749596122779,0.627221324717286,0.4449438152304123
0.02178606018424034,0.5494749596122779,0.6274232633279483,0.4449438152304123
0.021782709285616875,0.5498788368336026,0.6274232633279483,0.4449438152304123
0.021770035848021507,0.5498788368336026,0.627827140549273,0.4449438152304123
0.021760955452919006,0.5500807754442649,0.627827140549273,0.4449438152304123
0.021754346787929535,0.5500807754442649,0.6280290791599353,0.4449438152304123
0.02175026945769787,0.5504846526655897,0.6280290791599353,0.4449438152304123
0.021729115396738052,0.5504846526655897,0.6288368336025848,0.4449438152304123
0.02172572910785675,0.5510904684975767,0.6288368336025848,0.4449438152304123
0.02172255516052246,0.5510904684975767,0.6290387722132472,0.4449438152304123
0.021721484139561653,0.5512924071082391,0.6290387722132472,0.4449438152304123
0.02171589992940426,0.5512924071082391,0.6294426494345718,0.4449438152304123
0.021708587184548378,0.5514943457189014,0.6294426494345718,0.4449438152304123
0.02170184813439846,0.5514943457189014,0.6296445880452343,0.4449438152304123
0.021699456498026848,0.5516962843295639,0.6296445880452343,0.4449438152304123
0.021696556359529495,0.5516962843295639,0.6298465266558966,0.4449438152304123
0.021693779155611992,0.5521001615508885,0.6298465266558966,0.4449438152304123
0.02169027552008629,0.5521001615508885,0.630048465266559,0.4449438152304123
0.02168920636177063,0.5523021001615509,0.630048465266559,0.4449438152304123
0.021686283871531487,0.5523021001615509,0.6302504038772213,0.4449438152304123
0.021677320823073387,0.5527059773828756,0.6302504038772213,0.4449438152304123
0.021664949133992195,0.5527059773828756,0.630654281098546,0.4449438152304123
0.021664325147867203,0.552907915993538,0.630654281098546,0.4449438152304123
0.021661624312400818,0.552907915993538,0.6308562197092084,0.4449438152304123
0.021641897037625313,0.553513731825525,0.6308562197092084,0.4449438152304123
0.021601039916276932,0.553513731825525,0.6322697899838449,0.4449438152304123
0.021593764424324036,0.5537156704361874,0.6322697899838449,0.4449438152304123
0.021589800715446472,0.5537156704361874,0.6324717285945073,0.4449438152304123
0.021583303809165955,0.5539176090468497,0.6324717285945073,0.4449438152304123
0.021564815193414688,0.5539176090468497,0.6326736672051696,0.4449438152304123
0.021552283316850662,0.5545234248788369,0.6326736672051696,0.4449438152304123
0.02154156193137169,0.5545234248788369,0.6332794830371568,0.4449438152304123
0.02154017798602581,0.5549273021001615,0.6332794830371568,0.4449438152304123
0.021522806957364082,0.5549273021001615,0.6340872374798061,0.4449438152304123
0.021500522270798683,0.5555331179321487,0.6340872374798061,0.4449438152304123
0.021491939201951027,0.5555331179321487,0.6344911147011308,0.4449438152304123
0.021477561444044113,0.5559369951534734,0.6344911147011308,0.4449438152304123
0.021461540833115578,0.5559369951534734,0.6352988691437803,0.4449438152304123
0.02145835943520069,0.5561389337641357,0.6352988691437803,0.4449438152304123
0.02145365998148918,0.5561389337641357,0.6355008077544426,0.4449438152304123
0.02144716866314411,0.5565428109854604,0.6355008077544426,0.4449438152304123
0.02144498936831951,0.5565428109854604,0.635702746365105,0.4449438152304123
0.02143128775060177,0.5569466882067852,0.635702746365105,0.4449438152304123
0.0214192196726799,0.5569466882067852,0.6367124394184168,0.4449438152304123
0.0214171651750803,0.5571486268174475,0.6367124394184168,0.4449438152304123
0.021409839391708374,0.5571486268174475,0.6369143780290791,0.4449438152304123
0.02140667289495468,0.5573505654281099,0.6369143780290791,0.4449438152304123
0.021406661719083786,0.5573505654281099,0.6371163166397416,0.4449438152304123
0.02139909379184246,0.5583602584814217,0.6371163166397416,0.4449438152304123
0.021386845037341118,0.5583602584814217,0.6377221324717286,0.4449438152304123
0.021386606618762016,0.558562197092084,0.6377221324717286,0.4449438152304123
0.02138068713247776,0.558562197092084,0.6379240710823909,0.4449438152304123
0.021373432129621506,0.5587641357027464,0.6379240710823909,0.4449438152304123
0.021373040974140167,0.5587641357027464,0.6381260096930533,0.4449438152304123
0.0213577002286911,0.5593699515347335,0.6381260096930533,0.4449438152304123
0.02131866291165352,0.5593699515347335,0.6391357027463651,0.4449438152304123
0.02131194993853569,0.5599757673667205,0.6391357027463651,0.4449438152304123
0.021308833733201027,0.5599757673667205,0.6393376413570274,0.4449438152304123
0.021304959431290627,0.5601777059773829,0.6393376413570274,0.4449438152304123
0.021281564608216286,0.5601777059773829,0.6405492730210016,0.4449438152304123
0.02126902900636196,0.56078352180937,0.6405492730210016,0.4449438152304123
0.021267471835017204,0.56078352180937,0.6407512116316639,0.4449438152304123
0.021260807290673256,0.5615912762520194,0.6407512116316639,0.4449438152304123
0.021256351843476295,0.5615912762520194,0.6409531502423264,0.4449438152304123
0.02124731056392193,0.5617932148626817,0.6409531502423264,0.4449438152304123
0.021219821646809578,0.5617932148626817,0.6419628432956381,0.4449438152304123
0.021219318732619286,0.5619951534733441,0.6419628432956381,0.4449438152304123
0.02121328003704548,0.5619951534733441,0.6421647819063004,0.4449438152304123
0.021179743111133575,0.5628029079159935,0.6421647819063004,0.4449438152304123
0.021176164969801903,0.5628029079159935,0.6425686591276252,0.4449438152304123
0.021166451275348663,0.5630048465266559,0.6425686591276252,0.4449438152304123
0.02114449068903923,0.5630048465266559,0.643578352180937,0.4449438152304123
0.021140163764357567,0.5632067851373183,0.643578352180937,0.4449438152304123
0.021129567176103592,0.5632067851373183,0.6439822294022617,0.4449438152304123
0.021114403381943703,0.5644184168012925,0.6439822294022617,0.4449438152304123
0.02111165039241314,0.5644184168012925,0.6441841680129241,0.4449438152304123
0.02111012488603592,0.5646203554119548,0.6441841680129241,0.4449438152304123
0.021093985065817833,0.5646203554119548,0.6445880452342488,0.4449438152304123
0.02109084464609623,0.5650242326332795,0.6445880452342488,0.4449438152304123
0.021069711074233055,0.5650242326332795,0.6451938610662359,0.4449438152304123
0.02105565369129181,0.565831987075929,0.6451938610662359,0.4449438152304123
0.021053029224276543,0.5660339256865913,0.6453957996768982,0.4449438152304123
0.021036718040704727,0.5660339256865913,0.6457996768982229,0.4449438152304123
0.021032430231571198,0.5662358642972536,0.6457996768982229,0.4449438152304123
0.021029580384492874,0.5662358642972536,0.6460016155088854,0.4449438152304123
0.021020235493779182,0.567043618739903,0.6460016155088854,0.4449438152304123
0.021019479259848595,0.567043618739903,0.6462035541195477,0.4449438152304123
0.021015869453549385,0.5672455573505655,0.6462035541195477,0.4449438152304123
0.020989738404750824,0.5672455573505655,0.6474151857835219,0.4449438152304123
0.02098330855369568,0.5674474959612278,0.6474151857835219,0.4449438152304123
0.020974280312657356,0.5674474959612278,0.6482229402261712,0.4449438152304123
0.020957496017217636,0.5680533117932148,0.6482229402261712,0.4449438152304123
0.020956728607416153,0.5680533117932148,0.6484248788368336,0.4449438152304123
0.02095642127096653,0.5682552504038773,0.6484248788368336,0.4449438152304123
0.02094900794327259,0.5682552504038773,0.6490306946688207,0.4449438152304123
0.020945923402905464,0.568659127625202,0.6490306946688207,0.4449438152304123
0.02093367464840412,0.568659127625202,0.6496365105008077,0.4449438152304123
0.020919106900691986,0.5694668820678513,0.6496365105008077,0.4449438152304123
0.020917080342769623,0.5694668820678513,0.6500403877221325,0.4449438152304123
0.020910946652293205,0.5700726978998385,0.6500403877221325,0.4449438152304123
0.020908458158373833,0.5700726978998385,0.6502423263327949,0.4449438152304123
0.020898956805467606,0.5704765751211631,0.6502423263327949,0.4449438152304123
0.020893407985568047,0.5704765751211631,0.6506462035541195,0.4449438152304123
0.0208917036652565,0.5708804523424879,0.6506462035541195,0.4449438152304123
0.020874712616205215,0.5708804523424879,0.651453957996769,0.4449438152304123
0.020842494443058968,0.5722940226171244,0.651453957996769,0.4449438152304123
0.02084112912416458,0.5722940226171244,0.6518578352180937,0.4449438152304123
0.02083100751042366,0.5728998384491115,0.6518578352180937,0.4449438152304123
0.020829258486628532,0.5728998384491115,0.652059773828756,0.4449438152304123
0.020822670310735703,0.5731017770597738,0.652059773828756,0.4449438152304123
0.02082028053700924,0.5731017770597738,0.6522617124394184,0.4449438152304123
0.020818278193473816,0.5733037156704361,0.6522617124394184,0.4449438152304123
0.020815523341298103,0.5733037156704361,0.6524636510500808,0.4449438152304123
0.020813411101698875,0.5735056542810986,0.6524636510500808,0.4449438152304123
0.02080395445227623,0.5735056542810986,0.6528675282714055,0.4449438152304123
0.0207814984023571,0.5741114701130856,0.6528675282714055,0.4449438152304123
0.02076615020632744,0.5741114701130856,0.6532714054927302,0.4449438152304123
0.020750032737851143,0.5745153473344103,0.6532714054927302,0.4449438152304123
0.020746055990457535,0.5745153473344103,0.6534733441033925,0.4449438152304123
0.020745351910591125,0.5747172859450727,0.6534733441033925,0.4449438152304123
0.02074509859085083,0.5747172859450727,0.653675282714055,0.4449438152304123
0.020730771124362946,0.5759289176090469,0.653675282714055,0.4449438152304123
0.020713748410344124,0.5759289176090469,0.654281098546042,0.4449438152304123
0.020713310688734055,0.5761308562197092,0.654281098546042,0.4449438152304123
0.020708099007606506,0.5761308562197092,0.654886914378029,0.4449438152304123
0.020707402378320694,0.5763327948303716,0.654886914378029,0.4449438152304123
0.02068169414997101,0.5763327948303716,0.6560985460420032,0.4449438152304123
0.02067815139889717,0.5767366720516963,0.6560985460420032,0.4449438152304123
0.020674871280789375,0.5767366720516963,0.6563004846526656,0.4449438152304123
0.020671389997005463,0.577140549273021,0.6563004846526656,0.4449438152304123
0.02065192349255085,0.577140549273021,0.6575121163166397,0.4449438152304123
0.02063983865082264,0.5777463651050081,0.6575121163166397,0.4449438152304123
0.02063167653977871,0.5777463651050081,0.6581179321486268,0.4449438152304123
0.02062962017953396,0.5781502423263328,0.6581179321486268,0.4449438152304123
0.02062820829451084,0.5781502423263328,0.6583198707592892,0.4449438152304123
0.020624877884984016,0.5785541195476576,0.6583198707592892,0.4449438152304123
0.020621927455067635,0.5785541195476576,0.6585218093699515,0.4449438152304123
0.020617138594388962,0.5787560581583199,0.6585218093699515,0.4449438152304123
0.020597536116838455,0.5787560581583199,0.6589256865912763,0.4449438152304123
0.020592045038938522,0.5789579967689822,0.6589256865912763,0.4449438152304123
0.020586777478456497,0.5789579967689822,0.659329563812601,0.4449438152304123
0.02058536559343338,0.5791599353796446,0.659329563812601,0.4449438152304123
0.020571857690811157,0.5791599353796446,0.659935379644588,0.4449438152304123
0.020566336810588837,0.5795638126009693,0.659935379644588,0.4449438152304123
0.020564423874020576,0.5795638126009693,0.6603392568659128,0.4449438152304123
0.02054869756102562,0.5799676898222941,0.6603392568659128,0.4449438152304123
0.020533397793769836,0.5799676898222941,0.6607431340872375,0.4449438152304123
0.02052593044936657,0.5803715670436187,0.6607431340872375,0.4449438152304123
0.020516930148005486,0.5803715670436187,0.6611470113085622,0.4449438152304123
0.020510368049144745,0.5805735056542811,0.6611470113085622,0.4449438152304123
0.020510273054242134,0.5805735056542811,0.6613489499192245,0.4449438152304123
0.020509915426373482,0.5809773828756059,0.6613489499192245,0.4449438152304123
0.02049451507627964,0.5809773828756059,0.6625605815831987,0.4449438152304123
0.02048964612185955,0.5811793214862682,0.6625605815831987,0.4449438152304123
0.020489050075411797,0.5811793214862682,0.6631663974151858,0.4449438152304123
0.02048841118812561,0.5813812600969306,0.6631663974151858,0.4449438152304123
0.020487479865550995,0.5813812600969306,0.6633683360258481,0.4449438152304123
0.020477276295423508,0.5815831987075929,0.6633683360258481,0.4449438152304123
0.020474525168538094,0.5815831987075929,0.6635702746365105,0.4449438152304123
0.020465029403567314,0.5817851373182552,0.6635702746365105,0.4449438152304123
0.020455587655305862,0.5817851373182552,0.6639741518578353,0.4449438152304123
0.020435364916920662,0.5823909531502424,0.6639741518578353,0.4449438152304123
0.02043350413441658,0.5823909531502424,0.6641760904684976,0.4449438152304123
0.02041972056031227,0.5825928917609047,0.6641760904684976,0.4449438152304123
0.020419694483280182,0.5825928917609047,0.6643780290791599,0.4449438152304123
0.020415769889950752,0.5827948303715671,0.6643780290791599,0.4449438152304123
0.020414505153894424,0.5827948303715671,0.6645799676898223,0.4449438152304123
0.020411189645528793,0.5831987075928917,0.6645799676898223,0.4449438152304123
0.020403824746608734,0.5831987075928917,0.6647819063004846,0.4449438152304123
0.02038392797112465,0.5840064620355412,0.6647819063004846,0.4449438152304123
0.02038014866411686,0.5840064620355412,0.6651857835218093,0.4449438152304123
0.020375091582536697,0.5844103392568659,0.6651857835218093,0.4449438152304123
0.02036953531205654,0.5844103392568659,0.6655896607431341,0.4449438152304123
0.020366471260786057,0.5848142164781907,0.6655896607431341,0.4449438152304123
0.020360248163342476,0.5848142164781907,0.6661954765751211,0.4449438152304123
0.020358694717288017,0.585016155088853,0.6661954765751211,0.4449438152304123
0.020353924483060837,0.585016155088853,0.6672051696284329,0.4449438152304123
0.02034843899309635,0.5856219709208401,0.6672051696284329,0.4449438152304123
0.02034810744225979,0.5856219709208401,0.6674071082390953,0.4449438152304123
0.020336473360657692,0.5860258481421647,0.6674071082390953,0.4449438152304123
0.020329995080828667,0.5860258481421647,0.6678109854604201,0.4449438152304123
0.020324556156992912,0.5864297253634895,0.6678109854604201,0.4449438152304123
0.0203232578933239,0.5864297253634895,0.6680129240710824,0.4449438152304123
0.02031085640192032,0.5866316639741519,0.6680129240710824,0.4449438152304123
0.02031032182276249,0.5866316639741519,0.6682148626817448,0.4449438152304123
0.020302020013332367,0.5870355411954766,0.6682148626817448,0.4449438152304123
0.020295677706599236,0.5870355411954766,0.6688206785137318,0.4449438152304123
0.02028304524719715,0.5876413570274637,0.6688206785137318,0.4449438152304123
0.020269813016057014,0.5876413570274637,0.6694264943457189,0.4449438152304123
0.020249130204319954,0.5886510500807755,0.6694264943457189,0.4449438152304123
0.02024897187948227,0.5886510500807755,0.6696284329563813,0.4449438152304123
0.02024855650961399,0.5888529886914378,0.6696284329563813,0.4449438152304123
0.0202360600233078,0.5888529886914378,0.6700323101777059,0.4449438152304123
0.020231088623404503,0.5892568659127625,0.6700323101777059,0.4449438152304123
0.02021951973438263,0.5892568659127625,0.6706381260096931,0.4449438152304123
0.02021654136478901,0.5894588045234249,0.6706381260096931,0.4449438152304123
0.020211685448884964,0.5894588045234249,0.6708400646203554,0.4449438152304123
0.020208945497870445,0.5898626817447497,0.6708400646203554,0.4449438152304123
0.02019265852868557,0.5898626817447497,0.6718497576736672,0.4449438152304123
0.020191052928566933,0.590064620355412,0.6718497576736672,0.4449438152304123
0.02018846943974495,0.590064620355412,0.6722536348949919,0.4449438152304123
0.020184610038995743,0.590064620355412,0.6726575121163166,0.4449438152304123
0.02017679251730442,0.590064620355412,0.672859450726979,0.4449438152304123
0.020166218280792236,0.5902665589660743,0.672859450726979,0.4449438152304123
0.020166143774986267,0.5902665589660743,0.6730613893376414,0.4449438152304123
0.02014543116092682,0.5904684975767367,0.6730613893376414,0.4449438152304123
0.020142072811722755,0.5904684975767367,0.6734652665589661,0.4449438152304123
0.020139770582318306,0.590670436187399,0.6734652665589661,0.4449438152304123
0.02013440616428852,0.590670436187399,0.6736672051696284,0.4449438152304123
0.02013222500681877,0.5908723747980614,0.6736672051696284,0.4449438152304123
0.02013215608894825,0.5908723747980614,0.6738691437802908,0.4449438152304123
0.020126786082983017,0.5914781906300485,0.6738691437802908,0.4449438152304123
0.020126773044466972,0.5914781906300485,0.6740710823909531,0.4449438152304123
0.020126260817050934,0.5916801292407108,0.6740710823909531,0.4449438152304123
0.02012176439166069,0.5916801292407108,0.6742730210016155,0.4449438152304123
0.020115988329052925,0.5918820678513732,0.6742730210016155,0.4449438152304123
0.020113561302423477,0.5918820678513732,0.6744749596122779,0.4449438152304123
0.020099811255931854,0.592891760904685,0.6744749596122779,0.4449438152304123
0.020098745822906494,0.592891760904685,0.6746768982229402,0.4449438152304123
0.020095868036150932,0.5930936995153473,0.6746768982229402,0.4449438152304123
0.020090175792574883,0.5930936995153473,0.6748788368336026,0.4449438152304123
0.02007962018251419,0.593497576736672,0.6748788368336026,0.4449438152304123
0.020079197362065315,0.593497576736672,0.6750807754442649,0.4449438152304123
0.020069874823093414,0.5941033925686591,0.6750807754442649,0.4449438152304123
0.02006039023399353,0.5941033925686591,0.6752827140549273,0.4449438152304123
0.020053019747138023,0.5943053311793215,0.6752827140549273,0.4449438152304123
0.020043719559907913,0.5943053311793215,0.6758885298869144,0.4449438152304123
0.020034071058034897,0.5945072697899838,0.6758885298869144,0.4449438152304123
0.02002282440662384,0.5945072697899838,0.6762924071082391,0.4449438152304123
0.020019929856061935,0.5947092084006462,0.6762924071082391,0.4449438152304123
0.02001817524433136,0.5947092084006462,0.6764943457189014,0.4449438152304123
0.020014068111777306,0.595113085621971,0.6764943457189014,0.4449438152304123
0.02001252956688404,0.595113085621971,0.6768982229402262,0.4449438152304123
0.020012227818369865,0.5953150242326333,0.6768982229402262,0.4449438152304123
0.020004330202937126,0.5953150242326333,0.6773021001615509,0.4449438152304123
0.0200028195977211,0.5955169628432956,0.6773021001615509,0.4449438152304123
0.020001890137791634,0.5955169628432956,0.6775040387722132,0.4449438152304123
0.01999686472117901,0.5959208400646203,0.6775040387722132,0.4449438152304123
0.01996808685362339,0.5959208400646203,0.6789176090468497,0.4449438152304123
0.01995387300848961,0.596324717285945,0.6789176090468497,0.4449438152304123
0.01992555893957615,0.596324717285945,0.6799273021001615,0.4449438152304123
0.019923480227589607,0.5967285945072698,0.6799273021001615,0.4449438152304123
0.019918829202651978,0.5967285945072698,0.6805331179321487,0.4449438152304123
0.019917026162147522,0.5969305331179321,0.6805331179321487,0.4449438152304123
0.01990053616464138,0.5969305331179321,0.6811389337641357,0.4449438152304123
0.01988847367465496,0.5971324717285945,0.6811389337641357,0.4449438152304123
0.019885655492544174,0.5971324717285945,0.681340872374798,0.4449438152304123
0.019879113882780075,0.5975363489499192,0.681340872374798,0.4449438152304123
0.01986527442932129,0.5975363489499192,0.6819466882067852,0.4449438152304123
0.019854089245200157,0.5981421647819063,0.6819466882067852,0.4449438152304123
0.019848700612783432,0.5981421647819063,0.6823505654281099,0.4449438152304123
0.019847596064209938,0.5983441033925686,0.6823505654281099,0.4449438152304123
0.019845591858029366,0.5983441033925686,0.6827544426494345,0.4449438152304123
0.019826136529445648,0.598546042003231,0.6827544426494345,0.4449438152304123
0.01982501707971096,0.598546042003231,0.682956381260097,0.4449438152304123
0.019824618473649025,0.5987479806138933,0.682956381260097,0.4449438152304123
0.019820569083094597,0.5987479806138933,0.6831583198707593,0.4449438152304123
0.019819343462586403,0.5989499192245558,0.6831583198707593,0.4449438152304123
0.01981857605278492,0.5989499192245558,0.6833602584814217,0.4449438152304123
0.019809233024716377,0.5995557350565428,0.6833602584814217,0.4449438152304123
0.019803564995527267,0.5995557350565428,0.683562197092084,0.4449438152304123
0.01980198547244072,0.5997576736672051,0.683562197092084,0.4449438152304123
0.019799882546067238,0.5997576736672051,0.6839660743134087,0.4449438152304123
0.01978735625743866,0.5999596122778675,0.6839660743134087,0.4449438152304123
0.019785843789577484,0.5999596122778675,0.684168012924071,0.4449438152304123
0.019777392968535423,0.6005654281098546,0.684168012924071,0.4449438152304123
0.019752901047468185,0.6005654281098546,0.6847738287560582,0.4449438152304123
0.019745832309126854,0.6011712439418416,0.6847738287560582,0.4449438152304123
0.019732266664505005,0.6011712439418416,0.6855815831987075,0.4449438152304123
0.019730692729353905,0.601373182552504,0.6855815831987075,0.4449438152304123
0.01972581446170807,0.601373182552504,0.6859854604200323,0.4449438152304123
0.019714735448360443,0.6021809369951535,0.6859854604200323,0.4449438152304123
0.019711922854185104,0.6021809369951535,0.686389337641357,0.4449438152304123
0.019677143543958664,0.6031906300484653,0.686389337641357,0.4449438152304123
0.019672444090247154,0.6031906300484653,0.6867932148626817,0.4449438152304123
0.019663332030177116,0.6033925686591276,0.6867932148626817,0.4449438152304123
0.019661610946059227,0.6033925686591276,0.6869951534733441,0.4449438152304123
0.01964648813009262,0.6039983844911146,0.6869951534733441,0.4449438152304123
0.019642261788249016,0.6039983844911146,0.6871970920840065,0.4449438152304123
0.01964208111166954,0.6042003231017771,0.6871970920840065,0.4449438152304123
0.01963614672422409,0.6042003231017771,0.6873990306946688,0.4449438152304123
0.01963193528354168,0.6044022617124394,0.6873990306946688,0.4449438152304123
0.01962939277291298,0.6044022617124394,0.6876009693053312,0.4449438152304123
0.01961442269384861,0.6048061389337641,0.6876009693053312,0.4449438152304123
0.01959974318742752,0.6048061389337641,0.6882067851373183,0.4449438152304123
0.019591152667999268,0.6052100161550888,0.6882067851373183,0.4449438152304123
0.01959061436355114,0.6052100161550888,0.6884087237479806,0.4449438152304123
0.01958625577390194,0.6058158319870759,0.6884087237479806,0.4449438152304123
0.019576210528612137,0.6058158319870759,0.6896203554119548,0.4449438152304123
0.019574584439396858,0.6062197092084006,0.6896203554119548,0.4449438152304123
0.019573599100112915,0.6062197092084006,0.6898222940226171,0.4449438152304123
0.019558558240532875,0.6066235864297254,0.6898222940226171,0.4449438152304123
0.01955142244696617,0.6066235864297254,0.6902261712439418,0.4449438152304123
0.019551154226064682,0.6068255250403877,0.6902261712439418,0.4449438152304123
0.01954960823059082,0.6068255250403877,0.6904281098546042,0.4449438152304123
0.019543711096048355,0.6070274636510501,0.6904281098546042,0.4449438152304123
0.019543278962373734,0.6070274636510501,0.6906300484652665,0.4449438152304123
0.01953234151005745,0.6076332794830371,0.6906300484652665,0.4449438152304123
0.019528822973370552,0.6076332794830371,0.690831987075929,0.4449438152304123
0.01950092986226082,0.6084410339256866,0.690831987075929,0.4449438152304123
0.01949838362634182,0.6084410339256866,0.6912358642972536,0.4449438152304123
0.019497409462928772,0.6086429725363489,0.6912358642972536,0.4449438152304123
0.019483791664242744,0.6086429725363489,0.692043618739903,0.4449438152304123
0.019482852891087532,0.6090468497576736,0.692043618739903,0.4449438152304123
0.019475752487778664,0.6090468497576736,0.6928513731825525,0.4449438152304123
0.01947448030114174,0.6092487883683361,0.6928513731825525,0.4449438152304123
0.019473254680633545,0.6092487883683361,0.6930533117932148,0.4449438152304123
0.019470693543553352,0.6094507269789984,0.6930533117932148,0.4449438152304123
0.019450213760137558,0.6094507269789984,0.6938610662358643,0.4449438152304123
0.019439321011304855,0.6098546042003231,0.6938610662358643,0.4449438152304123
0.019432323053479195,0.6098546042003231,0.694264943457189,0.4449438152304123
0.0194291640073061,0.6100565428109854,0.694264943457189,0.4449438152304123
0.01941809616982937,0.6100565428109854,0.6946688206785138,0.4449438152304123
0.01938820816576481,0.6110662358642972,0.6946688206785138,0.4449438152304123
0.019377095624804497,0.6110662358642972,0.6952746365105008,0.4449438152304123
0.019373800605535507,0.6112681744749596,0.6952746365105008,0.4449438152304123
0.019369322806596756,0.6112681744749596,0.6956785137318255,0.4449438152304123
0.019367706030607224,0.6114701130856219,0.6956785137318255,0.4449438152304123
0.019366538152098656,0.6114701130856219,0.6958804523424879,0.4449438152304123
0.019365189597010612,0.6116720516962844,0.6958804523424879,0.4449438152304123
0.019362112507224083,0.6116720516962844,0.6960823909531503,0.4449438152304123
0.01934400573372841,0.6124798061389337,0.6960823909531503,0.4449438152304123
0.019339891150593758,0.6124798061389337,0.696486268174475,0.4449438152304123
0.01933358982205391,0.6128836833602584,0.696486268174475,0.4449438152304123
0.01933160610496998,0.6128836833602584,0.6966882067851373,0.4449438152304123
0.01932469941675663,0.6130856219709209,0.6966882067851373,0.4449438152304123
0.019322995096445084,0.6130856219709209,0.697092084006462,0.4449438152304123
0.019310109317302704,0.6134894991922456,0.697092084006462,0.4449438152304123
0.01930922083556652,0.6134894991922456,0.6972940226171244,0.4449438152304123
0.019290028139948845,0.6136914378029079,0.6972940226171244,0.4449438152304123
0.019283633679151535,0.6136914378029079,0.6978998384491115,0.4449438152304123
0.019276445731520653,0.6140953150242326,0.6978998384491115,0.4449438152304123
0.019270770251750946,0.6140953150242326,0.6985056542810986,0.4449438152304123
0.019258014857769012,0.6147011308562197,0.6985056542810986,0.4449438152304123
0.019243663176894188,0.6147011308562197,0.6989095315024233,0.4449438152304123
0.019242946058511734,0.6149030694668821,0.6989095315024233,0.4449438152304123
0.019236072897911072,0.6149030694668821,0.699313408723748,0.4449438152304123
0.01921651139855385,0.6151050080775444,0.699313408723748,0.4449438152304123
0.019202804192900658,0.6151050080775444,0.7001211631663974,0.4449438152304123
0.01919706165790558,0.6155088852988692,0.7001211631663974,0.4449438152304123
0.019195301458239555,0.6155088852988692,0.7003231017770598,0.4449438152304123
0.019189070910215378,0.6159127625201939,0.7003231017770598,0.4449438152304123
0.01918807253241539,0.6159127625201939,0.7005250403877221,0.4449438152304123
0.01918305642902851,0.6163166397415186,0.7005250403877221,0.4449438152304123
0.019176583737134933,0.6163166397415186,0.7009289176090469,0.4449438152304123
0.019170884042978287,0.6167205169628432,0.7009289176090469,0.4449438152304123
0.019156532362103462,0.6167205169628432,0.7023424878836834,0.4449438152304123
0.019137756898999214,0.6187399030694669,0.7023424878836834,0.4449438152304123
0.019118957221508026,0.6187399030694669,0.7033521809369951,0.4449438152304123
0.019091367721557617,0.619345718901454,0.7033521809369951,0.4449438152304123
0.019080793485045433,0.619345718901454,0.7035541195476576,0.4449438152304123
0.019076962023973465,0.6197495961227787,0.7035541195476576,0.4449438152304123
0.01907660812139511,0.6197495961227787,0.7037560581583199,0.4449438152304123
0.019075753167271614,0.619951534733441,0.7037560581583199,0.4449438152304123
0.0190680343657732,0.619951534733441,0.7041599353796446,0.4449438152304123
0.019063370302319527,0.6205573505654282,0.7041599353796446,0.4449438152304123
0.01906142570078373,0.6205573505654282,0.7043618739903069,0.4449438152304123
0.019043780863285065,0.6213651050080775,0.7043618739903069,0.4449438152304123
0.019027892500162125,0.6213651050080775,0.7049676898222941,0.4449438152304123
0.01902415044605732,0.6217689822294022,0.7049676898222941,0.4449438152304123
0.019017906859517097,0.6217689822294022,0.7059773828756059,0.4449438152304123
0.01900731585919857,0.6223747980613893,0.7059773828756059,0.4449438152304123
0.018988164141774178,0.6223747980613893,0.7067851373182552,0.4449438152304123
0.01895587332546711,0.6231825525040388,0.7067851373182552,0.4449438152304123
0.018951017409563065,0.6231825525040388,0.7069870759289176,0.4449438152304123
0.01894817315042019,0.6235864297253635,0.7069870759289176,0.4449438152304123
0.018938453868031502,0.6235864297253635,0.7077948303715671,0.4449438152304123
0.018936747685074806,0.6237883683360258,0.7077948303715671,0.4449438152304123
0.018930410966277122,0.6237883683360258,0.7081987075928917,0.4449438152304123
0.018927179276943207,0.6241922455573505,0.7081987075928917,0.4449438152304123
0.018924901261925697,0.6241922455573505,0.7084006462035541,0.4449438152304123
0.018909355625510216,0.6247980613893377,0.7084006462035541,0.4449438152304123
0.018908444792032242,0.6247980613893377,0.7088045234248789,0.4449438152304123
0.018907902762293816,0.625,0.7088045234248789,0.4449438152304123
0.018906889483332634,0.625,0.7090064620355412,0.4449438152304123
0.018876953050494194,0.625605815831987,0.7090064620355412,0.4449438152304123
0.018874961882829666,0.625605815831987,0.7092084006462036,0.4449438152304123
0.018855774775147438,0.6262116316639742,0.7092084006462036,0.4449438152304123
0.018855147063732147,0.6262116316639742,0.7094103392568659,0.4449438152304123
0.018822407349944115,0.627827140549273,0.7094103392568659,0.4449438152304123
0.018819265067577362,0.627827140549273,0.7096122778675282,0.4449438152304123
0.018817465752363205,0.6280290791599353,0.7096122778675282,0.4449438152304123
0.018809683620929718,0.6280290791599353,0.710016155088853,0.4449438152304123
0.018803603947162628,0.6282310177705978,0.710016155088853,0.4449438152304123
0.01879519410431385,0.6282310177705978,0.7106219709208401,0.4449438152304123
0.018794579431414604,0.6284329563812601,0.7106219709208401,0.4449438152304123
0.01878960244357586,0.6284329563812601,0.7108239095315024,0.4449438152304123
0.01878925785422325,0.6286348949919225,0.7108239095315024,0.4449438152304123
0.018782928586006165,0.6286348949919225,0.7110258481421647,0.4449438152304123
0.018782678991556168,0.6288368336025848,0.7110258481421647,0.4449438152304123
0.018780114129185677,0.6288368336025848,0.7114297253634895,0.4449438152304123
0.018769873306155205,0.6292407108239095,0.7114297253634895,0.4449438152304123
0.01876884512603283,0.6292407108239095,0.7116316639741519,0.4449438152304123
0.018761513754725456,0.6296445880452343,0.7116316639741519,0.4449438152304123
0.018760159611701965,0.6296445880452343,0.7118336025848142,0.4449438152304123
0.018759123980998993,0.6298465266558966,0.7118336025848142,0.4449438152304123
0.018743233755230904,0.6298465266558966,0.712843295638126,0.4449438152304123
0.018729764968156815,0.630654281098546,0.712843295638126,0.4449438152304123
0.01871274970471859,0.630654281098546,0.7132471728594507,0.4449438152304123
0.01870989426970482,0.6310581583198708,0.7132471728594507,0.4449438152304123
0.018700608983635902,0.6310581583198708,0.7136510500807755,0.4449438152304123
0.018684323877096176,0.6320678513731826,0.7136510500807755,0.4449438152304123
0.018680673092603683,0.6320678513731826,0.7138529886914378,0.4449438152304123
0.018664980307221413,0.6326736672051696,0.7138529886914378,0.4449438152304123
0.018656082451343536,0.6326736672051696,0.7144588045234249,0.4449438152304123
0.018651844933629036,0.6330775444264943,0.7144588045234249,0.4449438152304123
0.018618542701005936,0.6330775444264943,0.7158723747980614,0.4449438152304123
0.018598420545458794,0.6346930533117933,0.7158723747980614,0.4449438152304123
0.01858729124069214,0.6346930533117933,0.7162762520193862,0.4449438152304123
0.018581684678792953,0.6348949919224556,0.7162762520193862,0.4449438152304123
0.018570706248283386,0.6348949919224556,0.7168820678513732,0.4449438152304123
0.018559277057647705,0.6352988691437803,0.7168820678513732,0.4449438152304123
0.018554164096713066,0.6352988691437803,0.7172859450726979,0.4449438152304123
0.01854695938527584,0.635702746365105,0.7172859450726979,0.4449438152304123
0.018538344651460648,0.635702746365105,0.7174878836833603,0.4449438152304123
0.018531471490859985,0.6361066235864298,0.7174878836833603,0.4449438152304123
0.018530627712607384,0.6361066235864298,0.7176898222940227,0.4449438152304123
0.01852266490459442,0.6363085621970921,0.7176898222940227,0.4449438152304123
0.018522201105952263,0.6363085621970921,0.717891760904685,0.4449438152304123
0.01849902980029583,0.6373182552504039,0.717891760904685,0.4449438152304123
0.018492961302399635,0.6373182552504039,0.7180936995153473,0.4449438152304123
0.018487505614757538,0.6375201938610663,0.7180936995153473,0.4449438152304123
0.018484486266970634,0.6375201938610663,0.718497576736672,0.4449438152304123
0.018481647595763206,0.6377221324717286,0.718497576736672,0.4449438152304123
0.018470562994480133,0.6377221324717286,0.7191033925686591,0.4449438152304123
0.018469858914613724,0.6379240710823909,0.7191033925686591,0.4449438152304123
0.018453368917107582,0.6379240710823909,0.7199111470113085,0.4449438152304123
0.018451202660799026,0.6383279483037156,0.7199111470113085,0.4449438152304123
0.018442580476403236,0.6383279483037156,0.7205169628432956,0.4449438152304123
0.018394973129034042,0.6391357027463651,0.7205169628432956,0.4449438152304123
0.018391575664281845,0.6391357027463651,0.7209208400646203,0.4449438152304123
0.018385842442512512,0.6395395799676898,0.7209208400646203,0.4449438152304123
0.018385769799351692,0.6395395799676898,0.721324717285945,0.4449438152304123
0.018379895016551018,0.6399434571890146,0.721324717285945,0.4449438152304123
0.018378332257270813,0.6399434571890146,0.7215266558966075,0.4449438152304123
0.01837378926575184,0.6401453957996769,0.7215266558966075,0.4449438152304123
0.01836101897060871,0.6401453957996769,0.7223344103392568,0.4449438152304123
0.018356479704380035,0.6405492730210016,0.7223344103392568,0.4449438152304123
0.018353180959820747,0.6405492730210016,0.7225363489499192,0.4449438152304123
0.01834835112094879,0.6409531502423264,0.7225363489499192,0.4449438152304123
0.018347732722759247,0.6409531502423264,0.7227382875605816,0.4449438152304123
0.018342800438404083,0.6411550888529887,0.7227382875605816,0.4449438152304123
0.018342265859246254,0.6411550888529887,0.722940226171244,0.4449438152304123
0.018329063430428505,0.6417609046849758,0.722940226171244,0.4449438152304123
0.018323492258787155,0.6417609046849758,0.7231421647819063,0.4449438152304123
0.018313854932785034,0.6419628432956381,0.7231421647819063,0.4449438152304123
0.01830418035387993,0.6419628432956381,0.723546042003231,0.4449438152304123
0.018297623842954636,0.6423667205169629,0.723546042003231,0.4449438152304123
0.018295343965291977,0.6423667205169629,0.7241518578352181,0.4449438152304123
0.01828983798623085,0.6425686591276252,0.7241518578352181,0.4449438152304123
0.01828947104513645,0.6425686591276252,0.7243537964458805,0.4449438152304123
0.01828479953110218,0.6429725363489499,0.7243537964458805,0.4449438152304123
0.018284332007169724,0.6429725363489499,0.7245557350565428,0.4449438152304123
0.01827825978398323,0.6433764135702746,0.7245557350565428,0.4449438152304123
0.018269099295139313,0.6433764135702746,0.7247576736672051,0.4449438152304123
0.01826741173863411,0.643578352180937,0.7247576736672051,0.4449438152304123
0.01826525665819645,0.643578352180937,0.7251615508885298,0.4449438152304123
0.018264029175043106,0.6439822294022617,0.7251615508885298,0.4449438152304123
0.018263353034853935,0.6439822294022617,0.7253634894991923,0.4449438152304123
0.01823543943464756,0.6455977382875606,0.7253634894991923,0.4449438152304123
0.018231481313705444,0.6455977382875606,0.7255654281098546,0.4449438152304123
0.01821961998939514,0.6462035541195477,0.7255654281098546,0.4449438152304123
0.018202271312475204,0.6462035541195477,0.726373182552504,0.4449438152304123
0.018194230273365974,0.6472132471728594,0.726373182552504,0.4449438152304123
0.018180591985583305,0.6472132471728594,0.7267770597738288,0.4449438152304123
0.018178369849920273,0.6476171243941842,0.7267770597738288,0.4449438152304123
0.018163587898015976,0.6476171243941842,0.7275848142164781,0.4449438152304123
0.018163366243243217,0.6478190630048465,0.7275848142164781,0.4449438152304123
0.018160445615649223,0.6478190630048465,0.7279886914378029,0.4449438152304123
0.018160350620746613,0.6480210016155089,0.7279886914378029,0.4449438152304123
0.018156493082642555,0.6480210016155089,0.7281906300484653,0.4449438152304123
0.01814575493335724,0.6488287560581584,0.7281906300484653,0.4449438152304123
0.018131215125322342,0.6488287560581584,0.7294022617124394,0.4449438152304123
0.018129447475075722,0.649232633279483,0.7294022617124394,0.4449438152304123
0.018128136172890663,0.649232633279483,0.7296042003231018,0.4449438152304123
0.01812559925019741,0.6494345718901454,0.7296042003231018,0.4449438152304123
0.018115928396582603,0.6494345718901454,0.7300080775444265,0.4449438152304123
0.0181115735322237,0.6496365105008077,0.7300080775444265,0.4449438152304123
0.018104098737239838,0.6496365105008077,0.7304119547657512,0.4449438152304123
0.018102511763572693,0.6498384491114702,0.7304119547657512,0.4449438152304123
0.01809840090572834,0.6498384491114702,0.7306138933764136,0.4449438152304123
0.018086975440382957,0.6504442649434572,0.7306138933764136,0.4449438152304123
0.018078718334436417,0.6504442649434572,0.7308158319870759,0.4449438152304123
0.018077043816447258,0.6506462035541195,0.7308158319870759,0.4449438152304123
0.018069325014948845,0.6506462035541195,0.731421647819063,0.4449438152304123
0.018059924244880676,0.6510500807754442,0.731421647819063,0.4449438152304123
0.018047047778964043,0.6510500807754442,0.7322294022617124,0.4449438152304123
0.01804508827626705,0.6512520193861067,0.7322294022617124,0.4449438152304123
0.01804083213210106,0.6512520193861067,0.7326332794830371,0.4449438152304123
0.018036920577287674,0.6516558966074314,0.7326332794830371,0.4449438152304123
0.0180326197296381,0.6516558966074314,0.7328352180936996,0.4449438152304123
0.018028737977147102,0.652059773828756,0.7328352180936996,0.4449438152304123
0.018022265285253525,0.652059773828756,0.7330371567043619,0.4449438152304123
0.018018001690506935,0.6524636510500808,0.7330371567043619,0.4449438152304123
0.01801310107111931,0.6524636510500808,0.7334410339256866,0.4449438152304123
0.017990604043006897,0.6530694668820679,0.7334410339256866,0.4449438152304123
0.01798029989004135,0.6530694668820679,0.7336429725363489,0.4449438152304123
0.017972851172089577,0.6532714054927302,0.7336429725363489,0.4449438152304123
0.01795973628759384,0.6532714054927302,0.7342487883683361,0.4449438152304123
0.017959319055080414,0.6534733441033925,0.7342487883683361,0.4449438152304123
0.01794102042913437,0.6534733441033925,0.7346526655896607,0.4449438152304123
0.017935900017619133,0.6540791599353797,0.7346526655896607,0.4449438152304123
0.017931217327713966,0.6540791599353797,0.7352584814216478,0.4449438152304123
0.01792163774371147,0.654886914378029,0.7352584814216478,0.4449438152304123
0.017902420833706856,0.654886914378029,0.7358642972536349,0.4449438152304123
0.017900319769978523,0.6550888529886915,0.7358642972536349,0.4449438152304123
0.017894065007567406,0.6550888529886915,0.7362681744749596,0.4449438152304123
0.017892146483063698,0.6552907915993538,0.7362681744749596,0.4449438152304123
0.01789158396422863,0.6552907915993538,0.7364701130856219,0.4449438152304123
0.017886925488710403,0.6556946688206785,0.7364701130856219,0.4449438152304123
0.017879709601402283,0.6556946688206785,0.7366720516962844,0.4449438152304123
0.017877304926514626,0.6560985460420032,0.7366720516962844,0.4449438152304123
0.017855748534202576,0.6560985460420032,0.7374798061389337,0.4449438152304123
0.017843596637248993,0.656502423263328,0.7374798061389337,0.4449438152304123
0.017843520268797874,0.656502423263328,0.7376817447495961,0.4449438152304123
0.017838291823863983,0.6567043618739903,0.7376817447495961,0.4449438152304123
0.0178332831710577,0.6567043618739903,0.7378836833602584,0.4449438152304123
0.01783178187906742,0.6569063004846527,0.7378836833602584,0.4449438152304123
0.01781758852303028,0.6569063004846527,0.7386914378029079,0.4449438152304123
0.01781168207526207,0.657108239095315,0.7386914378029079,0.4449438152304123
0.017810795456171036,0.657108239095315,0.7388933764135702,0.4449438152304123
0.017795350402593613,0.6589256865912763,0.7388933764135702,0.4449438152304123
0.01776701770722866,0.6589256865912763,0.7399030694668821,0.4449438152304123
0.017746029421687126,0.6595315024232633,0.7399030694668821,0.4449438152304123
0.017742415890097618,0.6595315024232633,0.7401050080775444,0.4449438152304123
0.0177263543009758,0.659935379644588,0.7401050080775444,0.4449438152304123
0.017688380554318428,0.659935379644588,0.7415185783521809,0.4449438152304123
0.017681287601590157,0.6601373182552503,0.7415185783521809,0.4449438152304123
0.017674775794148445,0.6601373182552503,0.7423263327948304,0.4449438152304123
0.01767151430249214,0.6605411954765751,0.7423263327948304,0.4449438152304123
0.01766972988843918,0.6605411954765751,0.7425282714054927,0.4449438152304123
0.01766791008412838,0.6611470113085622,0.7425282714054927,0.4449438152304123
0.017662784084677696,0.6611470113085622,0.7429321486268174,0.4449438152304123
0.017654038965702057,0.6615508885298869,0.7429321486268174,0.4449438152304123
0.017653392627835274,0.6615508885298869,0.7431340872374798,0.4449438152304123
0.017645206302404404,0.6617528271405493,0.7431340872374798,0.4449438152304123
0.017628202214837074,0.6617528271405493,0.7437399030694669,0.4449438152304123
0.01760372892022133,0.6631663974151858,0.7437399030694669,0.4449438152304123
0.017597990110516548,0.6631663974151858,0.7439418416801292,0.4449438152304123
0.017590660601854324,0.6635702746365105,0.7439418416801292,0.4449438152304123
0.017547525465488434,0.6635702746365105,0.7453554119547657,0.4449438152304123
0.017542483285069466,0.6637722132471728,0.7453554119547657,0.4449438152304123
0.017536504194140434,0.6637722132471728,0.7457592891760905,0.4449438152304123
0.017532022669911385,0.6641760904684976,0.7457592891760905,0.4449438152304123
0.017528442665934563,0.6641760904684976,0.7459612277867528,0.4449438152304123
0.017522821202874184,0.6645799676898223,0.7459612277867528,0.4449438152304123
0.017518969252705574,0.6645799676898223,0.7461631663974152,0.4449438152304123
0.01750960573554039,0.664983844911147,0.7461631663974152,0.4449438152304123
0.017503656446933746,0.664983844911147,0.7465670436187399,0.4449438152304123
0.01749487593770027,0.6653877221324718,0.7465670436187399,0.4449438152304123
0.017484385520219803,0.6653877221324718,0.7467689822294022,0.4449438152304123
0.01748434267938137,0.6655896607431341,0.7467689822294022,0.4449438152304123
0.01747949980199337,0.6655896607431341,0.747172859450727,0.4449438152304123
0.017478033900260925,0.6657915993537964,0.747172859450727,0.4449438152304123
0.01745753176510334,0.6657915993537964,0.7475767366720517,0.4449438152304123
0.017442863434553146,0.6663974151857835,0.7475767366720517,0.4449438152304123
0.0174397099763155,0.6663974151857835,0.747778675282714,0.4449438152304123
0.017437376081943512,0.6665993537964459,0.747778675282714,0.4449438152304123
0.01742618717253208,0.6665993537964459,0.7483844911147012,0.4449438152304123
0.01742062158882618,0.6668012924071083,0.7483844911147012,0.4449438152304123
0.01741855964064598,0.6668012924071083,0.7485864297253635,0.4449438152304123
0.017415497452020645,0.6672051696284329,0.7485864297253635,0.4449438152304123
0.017408983781933784,0.6672051696284329,0.7487883683360258,0.4449438152304123
0.017408248037099838,0.6674071082390953,0.7487883683360258,0.4449438152304123
0.017401427030563354,0.6674071082390953,0.749394184168013,0.4449438152304123
0.017370136454701424,0.6684168012924071,0.749394184168013,0.4449438152304123
0.017365576699376106,0.6684168012924071,0.7495961227786753,0.4449438152304123
0.017362382262945175,0.6686187399030694,0.7495961227786753,0.4449438152304123
0.017350193113088608,0.6686187399030694,0.7502019386106623,0.4449438152304123
0.017350109294056892,0.6688206785137318,0.7502019386106623,0.4449438152304123
0.01734837144613266,0.6688206785137318,0.7504038772213247,0.4449438152304123
0.01734650507569313,0.6692245557350566,0.7504038772213247,0.4449438152304123
0.017344411462545395,0.6692245557350566,0.750605815831987,0.4449438152304123
0.017332926392555237,0.6700323101777059,0.750605815831987,0.4449438152304123
0.017312683165073395,0.6700323101777059,0.7510096930533118,0.4449438152304123
0.01730218529701233,0.6704361873990307,0.7510096930533118,0.4449438152304123
0.01729482039809227,0.6704361873990307,0.7514135702746365,0.4449438152304123
0.017293738201260567,0.6706381260096931,0.7514135702746365,0.4449438152304123
0.017289800569415092,0.6706381260096931,0.7516155088852988,0.4449438152304123
0.017282476648688316,0.6712439418416801,0.7516155088852988,0.4449438152304123
0.01727239228785038,0.6712439418416801,0.7518174474959612,0.4449438152304123
0.01727151870727539,0.6714458804523424,0.7518174474959612,0.4449438152304123
0.017269738018512726,0.6714458804523424,0.7520193861066236,0.4449438152304123
0.017267536371946335,0.6716478190630049,0.7520193861066236,0.4449438152304123
0.017262639477849007,0.6716478190630049,0.752221324717286,0.4449438152304123
0.01725837215781212,0.6718497576736672,0.752221324717286,0.4449438152304123
0.017254505306482315,0.6718497576736672,0.7524232633279483,0.4449438152304123
0.017251834273338318,0.6720516962843296,0.7524232633279483,0.4449438152304123
0.017242304980754852,0.6720516962843296,0.752827140549273,0.4449438152304123
0.017224667593836784,0.6732633279483037,0.752827140549273,0.4449438152304123
0.017221780493855476,0.6732633279483037,0.7530290791599353,0.4449438152304123
0.01721416413784027,0.6738691437802908,0.7530290791599353,0.4449438152304123
0.01720157451927662,0.6738691437802908,0.7538368336025848,0.4449438152304123
0.017201468348503113,0.6740710823909531,0.7538368336025848,0.4449438152304123
0.017201049253344536,0.6740710823909531,0.7540387722132472,0.4449438152304123
0.017191438004374504,0.6744749596122779,0.7540387722132472,0.4449438152304123
0.017190150916576385,0.6744749596122779,0.7542407108239095,0.4449438152304123
0.0171835795044899,0.6748788368336026,0.7542407108239095,0.4449438152304123
0.017182204872369766,0.6748788368336026,0.7546445880452343,0.4449438152304123
0.01717545837163925,0.6752827140549273,0.7546445880452343,0.4449438152304123
0.017161685973405838,0.6752827140549273,0.7552504038772213,0.4449438152304123
0.017160696908831596,0.6754846526655897,0.7552504038772213,0.4449438152304123
0.017149684950709343,0.6754846526655897,0.7558562197092084,0.4449438152304123
0.017148170620203018,0.675686591276252,0.7558562197092084,0.4449438152304123
0.017134206369519234,0.675686591276252,0.7566639741518578,0.4449438152304123
0.017130766063928604,0.6760904684975767,0.7566639741518578,0.4449438152304123
0.017127668485045433,0.6760904684975767,0.7568659127625202,0.4449438152304123
0.017123345285654068,0.6766962843295639,0.7568659127625202,0.4449438152304123
0.017122823745012283,0.6766962843295639,0.7570678513731826,0.4449438152304123
0.017121214419603348,0.6768982229402262,0.7570678513731826,0.4449438152304123
0.017119023948907852,0.6768982229402262,0.7572697899838449,0.4449438152304123
0.0171168502420187,0.6771001615508885,0.7572697899838449,0.4449438152304123
0.017113998532295227,0.6771001615508885,0.7576736672051696,0.4449438152304123
0.017104854807257652,0.6773021001615509,0.7576736672051696,0.4449438152304123
0.017095297574996948,0.6773021001615509,0.7580775444264943,0.4449438152304123
0.017095085233449936,0.6775040387722132,0.7580775444264943,0.4449438152304123
0.017084434628486633,0.6775040387722132,0.7592891760904685,0.4449438152304123
0.017055422067642212,0.6789176090468497,0.7592891760904685,0.4449438152304123
0.017054783180356026,0.6789176090468497,0.7594911147011308,0.4449438152304123
0.017042744904756546,0.6795234248788369,0.7594911147011308,0.4449438152304123
0.017037782818078995,0.6795234248788369,0.7598949919224556,0.4449438152304123
0.01702233776450157,0.6799273021001615,0.7598949919224556,0.4449438152304123
0.017008766531944275,0.6799273021001615,0.7605008077544426,0.4449438152304123
0.017007268965244293,0.6801292407108239,0.7605008077544426,0.4449438152304123
0.017006944864988327,0.6801292407108239,0.760702746365105,0.4449438152304123
0.0170037429779768,0.6803311793214862,0.760702746365105,0.4449438152304123
0.01699577271938324,0.6803311793214862,0.7609046849757674,0.4449438152304123
0.016984347254037857,0.6809369951534734,0.7609046849757674,0.4449438152304123
0.016981611028313637,0.6809369951534734,0.7611066235864298,0.4449438152304123
0.016979515552520752,0.681340872374798,0.7611066235864298,0.4449438152304123
0.016963176429271698,0.681340872374798,0.7621163166397416,0.4449438152304123
0.0169608723372221,0.6815428109854604,0.7621163166397416,0.4449438152304123
0.01696021482348442,0.6815428109854604,0.7623182552504039,0.4449438152304123
0.01695927046239376,0.6817447495961227,0.7623182552504039,0.4449438152304123
0.016955258324742317,0.6817447495961227,0.7625201938610663,0.4449438152304123
0.016953961923718452,0.6821486268174475,0.7625201938610663,0.4449438152304123
0.01694989763200283,0.6821486268174475,0.7627221324717286,0.4449438152304123
0.01692979969084263,0.6827544426494345,0.7627221324717286,0.4449438152304123
0.016925418749451637,0.6827544426494345,0.7635298869143781,0.4449438152304123
0.016918320208787918,0.682956381260097,0.7635298869143781,0.4449438152304123
0.01691039465367794,0.682956381260097,0.7637318255250404,0.4449438152304123
0.016908077523112297,0.6833602584814217,0.7637318255250404,0.4449438152304123
0.016904165968298912,0.6833602584814217,0.7639337641357028,0.4449438152304123
0.016899697482585907,0.683562197092084,0.7639337641357028,0.4449438152304123
0.01689470186829567,0.683562197092084,0.7643376413570274,0.4449438152304123
0.01689203269779682,0.6837641357027464,0.7643376413570274,0.4449438152304123
0.016886074095964432,0.6837641357027464,0.7649434571890146,0.4449438152304123
0.016869427636265755,0.6845718901453958,0.7649434571890146,0.4449438152304123
0.016868511214852333,0.6845718901453958,0.7653473344103393,0.4449438152304123
0.016865961253643036,0.6847738287560582,0.7653473344103393,0.4449438152304123
0.01686568558216095,0.6847738287560582,0.7655492730210016,0.4449438152304123
0.01686248742043972,0.6849757673667205,0.7655492730210016,0.4449438152304123
0.01686103083193302,0.6849757673667205,0.7661550888529887,0.4449438152304123
0.01685156859457493,0.6855815831987075,0.7661550888529887,0.4449438152304123
0.016831902787089348,0.6855815831987075,0.7675686591276252,0.4449438152304123
0.016829760745167732,0.68578352180937,0.7675686591276252,0.4449438152304123
0.016820842400193214,0.68578352180937,0.7679725363489499,0.4449438152304123
0.016805676743388176,0.6859854604200323,0.7679725363489499,0.4449438152304123
0.016802066937088966,0.6859854604200323,0.7681744749596123,0.4449438152304123
0.016795633360743523,0.6861873990306947,0.7681744749596123,0.4449438152304123
0.016791164875030518,0.6861873990306947,0.768578352180937,0.4449438152304123
0.016788072884082794,0.686389337641357,0.768578352180937,0.4449438152304123
0.01677847094833851,0.686389337641357,0.7689822294022617,0.4449438152304123
0.01677551306784153,0.6865912762520194,0.7689822294022617,0.4449438152304123
0.016769269481301308,0.6865912762520194,0.7691841680129241,0.4449438152304123
0.016767293214797974,0.6867932148626817,0.7691841680129241,0.4449438152304123
0.016741806641221046,0.6867932148626817,0.7693861066235864,0.4449438152304123
0.01673899218440056,0.6869951534733441,0.7693861066235864,0.4449438152304123
0.01673545129597187,0.6869951534733441,0.7695880452342488,0.4449438152304123
0.016728632152080536,0.6871970920840065,0.7695880452342488,0.4449438152304123
0.016709981486201286,0.6871970920840065,0.7699919224555735,0.4449438152304123
0.016709892079234123,0.6873990306946688,0.7699919224555735,0.4449438152304123
0.01668657548725605,0.6873990306946688,0.7712035541195477,0.4449438152304123
0.01668369211256504,0.6876009693053312,0.7712035541195477,0.4449438152304123
0.016672220081090927,0.6876009693053312,0.7718093699515347,0.4449438152304123
0.01667185313999653,0.6878029079159935,0.7718093699515347,0.4449438152304123
0.01666915975511074,0.6878029079159935,0.7720113085621971,0.4449438152304123
0.016661494970321655,0.688610662358643,0.7720113085621971,0.4449438152304123
0.01666112057864666,0.688610662358643,0.7722132471728594,0.4449438152304123
0.016661090776324272,0.6888126009693053,0.7722132471728594,0.4449438152304123
0.016657236963510513,0.6888126009693053,0.7726171243941842,0.4449438152304123
0.01665637269616127,0.6890145395799677,0.7726171243941842,0.4449438152304123
0.01665068417787552,0.6890145395799677,0.7728190630048465,0.4449438152304123
0.016638655215501785,0.6894184168012925,0.7728190630048465,0.4449438152304123
0.016632908955216408,0.6894184168012925,0.7734248788368336,0.4449438152304123
0.016626907512545586,0.6900242326332795,0.7734248788368336,0.4449438152304123
0.016619311645627022,0.6900242326332795,0.7740306946688207,0.4449438152304123
0.016612788662314415,0.6902261712439418,0.7740306946688207,0.4449438152304123
0.01659212075173855,0.6902261712439418,0.7744345718901454,0.4449438152304123
0.016551123932003975,0.6912358642972536,0.7744345718901454,0.4449438152304123
0.01653257943689823,0.6912358642972536,0.7752423263327949,0.4449438152304123
0.016517551615834236,0.6922455573505655,0.7752423263327949,0.4449438152304123
0.016507670283317566,0.6922455573505655,0.7760500807754442,0.4449438152304123
0.016496583819389343,0.6924474959612278,0.7760500807754442,0.4449438152304123
0.0164702907204628,0.6924474959612278,0.7766558966074314,0.4449438152304123
0.016468195244669914,0.6926494345718901,0.7766558966074314,0.4449438152304123
0.016443869099020958,0.6926494345718901,0.7778675282714055,0.4449438152304123
0.01643766462802887,0.6932552504038773,0.7778675282714055,0.4449438152304123
0.01643378846347332,0.6932552504038773,0.7784733441033925,0.4449438152304123
0.0164291150867939,0.6934571890145396,0.7784733441033925,0.4449438152304123
0.016423894092440605,0.6934571890145396,0.7788772213247173,0.4449438152304123
0.016420315951108932,0.6938610662358643,0.7788772213247173,0.4449438152304123
0.016403082758188248,0.6938610662358643,0.779281098546042,0.4449438152304123
0.01639077067375183,0.694264943457189,0.779281098546042,0.4449438152304123
0.0163810346275568,0.694264943457189,0.7796849757673667,0.4449438152304123
0.01637178845703602,0.6946688206785138,0.7796849757673667,0.4449438152304123
0.01636938378214836,0.6946688206785138,0.7800888529886915,0.4449438152304123
0.016361361369490623,0.6952746365105008,0.7800888529886915,0.4449438152304123
0.016356123611330986,0.6952746365105008,0.7806946688206785,0.4449438152304123
0.01634964533150196,0.6954765751211631,0.7806946688206785,0.4449438152304123
0.016329696401953697,0.6954765751211631,0.781502423263328,0.4449438152304123
0.016317877918481827,0.6962843295638126,0.781502423263328,0.4449438152304123
0.016317831352353096,0.6962843295638126,0.7817043618739903,0.4449438152304123
0.016302797943353653,0.696486268174475,0.7817043618739903,0.4449438152304123
0.016295969486236572,0.696486268174475,0.7819063004846527,0.4449438152304123
0.016281520947813988,0.697092084006462,0.7819063004846527,0.4449438152304123
0.01626889780163765,0.697092084006462,0.7827140549273021,0.4449438152304123
0.016255687922239304,0.6978998384491115,0.7827140549273021,0.4449438152304123
0.016247671097517014,0.6978998384491115,0.7833198707592892,0.4449438152304123
0.01623573713004589,0.6987075928917609,0.7833198707592892,0.4449438152304123
0.0162323210388422,0.6987075928917609,0.7837237479806138,0.4449438152304123
0.016221163794398308,0.699313408723748,0.7837237479806138,0.4449438152304123
0.016202837228775024,0.699313408723748,0.7845315024232633,0.4449438152304123
0.0162013191729784,0.6995153473344103,0.7845315024232633,0.4449438152304123
0.016199970617890358,0.6995153473344103,0.7847334410339257,0.4449438152304123
0.016198409721255302,0.6997172859450727,0.7847334410339257,0.4449438152304123
0.01619572751224041,0.6997172859450727,0.784935379644588,0.4449438152304123
0.01618996635079384,0.6999192245557351,0.784935379644588,0.4449438152304123
0.016180148348212242,0.6999192245557351,0.7857431340872375,0.4449438152304123
0.016163578256964684,0.7007269789983845,0.7857431340872375,0.4449438152304123
0.016161315143108368,0.7007269789983845,0.7859450726978998,0.4449438152304123
0.016157088801264763,0.7009289176090469,0.7859450726978998,0.4449438152304123
0.01614926941692829,0.7009289176090469,0.7861470113085622,0.4449438152304123
0.016137557104229927,0.702140549273021,0.7861470113085622,0.4449438152304123
0.0161368977278471,0.702140549273021,0.7863489499192245,0.4449438152304123
0.016131995245814323,0.7023424878836834,0.7863489499192245,0.4449438152304123
0.016126031056046486,0.7023424878836834,0.7867528271405493,0.4449438152304123
0.01612056791782379,0.7025444264943457,0.7867528271405493,0.4449438152304123
0.016117576509714127,0.7025444264943457,0.7869547657512116,0.4449438152304123
0.016117021441459656,0.7029483037156704,0.7869547657512116,0.4449438152304123
0.01610439456999302,0.7029483037156704,0.7877625201938611,0.4449438152304123
0.016102567315101624,0.7031502423263328,0.7877625201938611,0.4449438152304123
0.016097839921712875,0.7031502423263328,0.7879644588045234,0.4449438152304123
0.01607109233736992,0.7039579967689822,0.7879644588045234,0.4449438152304123
0.016052592545747757,0.7039579967689822,0.7883683360258481,0.4449438152304123
0.01604611612856388,0.7045638126009693,0.7883683360258481,0.4449438152304123
0.01604442298412323,0.7045638126009693,0.7887722132471728,0.4449438152304123
0.016026979312300682,0.7059773828756059,0.7887722132471728,0.4449438152304123
0.016026441007852554,0.7059773828756059,0.7889741518578353,0.4449438152304123
0.01602616347372532,0.7061793214862682,0.7889741518578353,0.4449438152304123
0.016014937311410904,0.7061793214862682,0.7897819063004846,0.4449438152304123
0.016000613570213318,0.7067851373182552,0.7897819063004846,0.4449438152304123
0.01599370874464512,0.7067851373182552,0.7901857835218093,0.4449438152304123
0.01598578505218029,0.7073909531502424,0.7901857835218093,0.4449438152304123
0.01598208211362362,0.7073909531502424,0.7903877221324718,0.4449438152304123
0.015980511903762817,0.7077948303715671,0.7903877221324718,0.4449438152304123
0.015971112996339798,0.7077948303715671,0.7909935379644588,0.4449438152304123
0.01595619134604931,0.7084006462035541,0.7909935379644588,0.4449438152304123
0.015933146700263023,0.7084006462035541,0.7922051696284329,0.4449438152304123
0.01592007651925087,0.7090064620355412,0.7922051696284329,0.4449438152304123
0.01591511256992817,0.7090064620355412,0.7928109854604201,0.4449438152304123
0.015904834493994713,0.7092084006462036,0.7928109854604201,0.4449438152304123
0.01589960791170597,0.7092084006462036,0.7934168012924071,0.4449438152304123
0.015899043530225754,0.7096122778675282,0.7934168012924071,0.4449438152304123
0.015897266566753387,0.7096122778675282,0.7936187399030694,0.4449438152304123
0.015882598236203194,0.7104200323101777,0.7936187399030694,0.4449438152304123
0.015877988189458847,0.7104200323101777,0.7940226171243941,0.4449438152304123
0.015877360478043556,0.7106219709208401,0.7940226171243941,0.4449438152304123
0.015866180881857872,0.7106219709208401,0.7944264943457189,0.4449438152304123
0.015861419960856438,0.7108239095315024,0.7944264943457189,0.4449438152304123
0.01585954986512661,0.7108239095315024,0.7946284329563813,0.4449438152304123
0.015850365161895752,0.7112277867528272,0.7946284329563813,0.4449438152304123
0.01583557203412056,0.7112277867528272,0.7952342487883683,0.4449438152304123
0.01583218388259411,0.7118336025848142,0.7952342487883683,0.4449438152304123
0.01582946442067623,0.7118336025848142,0.7954361873990307,0.4449438152304123
0.015801938250660896,0.712843295638126,0.7954361873990307,0.4449438152304123
0.015800846740603447,0.712843295638126,0.7956381260096931,0.4449438152304123
0.015791982412338257,0.7130452342487884,0.7956381260096931,0.4449438152304123
0.015788504853844643,0.7130452342487884,0.7958400646203554,0.4449438152304123
0.015787597745656967,0.7132471728594507,0.7958400646203554,0.4449438152304123
0.015778878703713417,0.7132471728594507,0.7962439418416801,0.4449438152304123
0.015774553641676903,0.7134491114701131,0.7962439418416801,0.4449438152304123
0.015768878161907196,0.7134491114701131,0.7966478190630049,0.4449438152304123
0.015754716470837593,0.7140549273021002,0.7966478190630049,0.4449438152304123
0.015747856348752975,0.7140549273021002,0.7970516962843296,0.4449438152304123
0.01574762351810932,0.7142568659127625,0.7970516962843296,0.4449438152304123
0.015746019780635834,0.7142568659127625,0.7974555735056543,0.4449438152304123
0.015741243958473206,0.7144588045234249,0.7974555735056543,0.4449438152304123
0.015738237649202347,0.7144588045234249,0.7980613893376414,0.4449438152304123
0.015737269073724747,0.7146607431340872,0.7980613893376414,0.4449438152304123
0.01570088416337967,0.7146607431340872,0.8000807754442649,0.4449438152304123
0.015695184469223022,0.7148626817447497,0.8000807754442649,0.4449438152304123
0.015682125464081764,0.7148626817447497,0.8008885298869144,0.4449438152304123
0.015674209222197533,0.7152665589660743,0.8008885298869144,0.4449438152304123
0.015667114406824112,0.7152665589660743,0.8012924071082391,0.4449438152304123
0.015659494325518608,0.715670436187399,0.8012924071082391,0.4449438152304123
0.0156406257301569,0.715670436187399,0.8025040387722132,0.4449438152304123
0.01562165841460228,0.7160743134087237,0.8025040387722132,0.4449438152304123
0.015615488402545452,0.7160743134087237,0.802907915993538,0.4449438152304123
0.015607480891048908,0.7168820678513732,0.802907915993538,0.4449438152304123
0.015606902539730072,0.7168820678513732,0.8031098546042004,0.4449438152304123
0.015605447813868523,0.7170840064620355,0.8031098546042004,0.4449438152304123
0.01559988223016262,0.7170840064620355,0.8033117932148627,0.4449438152304123
0.01559938583523035,0.7174878836833603,0.8033117932148627,0.4449438152304123
0.015595179051160812,0.7174878836833603,0.803513731825525,0.4449438152304123
0.015587289817631245,0.717891760904685,0.803513731825525,0.4449438152304123
0.015586894936859608,0.717891760904685,0.8037156704361874,0.4449438152304123
0.015575870871543884,0.718497576736672,0.8037156704361874,0.4449438152304123
0.015573021955788136,0.718497576736672,0.8039176090468497,0.4449438152304123
0.015563379041850567,0.7189014539579968,0.8039176090468497,0.4449438152304123
0.015557225793600082,0.7189014539579968,0.8045234248788369,0.4449438152304123
0.015554032288491726,0.7191033925686591,0.8045234248788369,0.4449438152304123
0.015551754273474216,0.7191033925686591,0.8051292407108239,0.4449438152304123
0.015535905957221985,0.7197092084006462,0.8051292407108239,0.4449438152304123
0.015529992990195751,0.7197092084006462,0.8053311793214862,0.4449438152304123
0.0155112873762846,0.7205169628432956,0.8053311793214862,0.4449438152304123
0.015492518432438374,0.7205169628432956,0.805735056542811,0.4449438152304123
0.015488511882722378,0.720718901453958,0.805735056542811,0.4449438152304123
0.01548578217625618,0.720718901453958,0.8061389337641357,0.4449438152304123
0.015480654314160347,0.7209208400646203,0.8061389337641357,0.4449438152304123
0.01547091081738472,0.7209208400646203,0.806340872374798,0.4449438152304123
0.015466468408703804,0.721324717285945,0.806340872374798,0.4449438152304123
0.015462478622794151,0.721324717285945,0.8067447495961227,0.4449438152304123
0.015459179878234863,0.7217285945072698,0.8067447495961227,0.4449438152304123
0.015457887202501297,0.7217285945072698,0.8069466882067852,0.4449438152304123
0.01545480266213417,0.7219305331179321,0.8069466882067852,0.4449438152304123
0.015441788360476494,0.7219305331179321,0.8073505654281099,0.4449438152304123
0.015439841896295547,0.7221324717285945,0.8073505654281099,0.4449438152304123
0.015433559194207191,0.7221324717285945,0.8075525040387722,0.4449438152304123
0.015432296320796013,0.7223344103392568,0.8075525040387722,0.4449438152304123
0.015430663712322712,0.7223344103392568,0.8077544426494345,0.4449438152304123
0.015406970866024494,0.7231421647819063,0.8077544426494345,0.4449438152304123
0.01539663877338171,0.7231421647819063,0.8083602584814217,0.4449438152304123
0.015392592176795006,0.7239499192245558,0.8083602584814217,0.4449438152304123
0.015390192158520222,0.7239499192245558,0.808562197092084,0.4449438152304123
0.015388666652143002,0.7241518578352181,0.808562197092084,0.4449438152304123
0.015378829091787338,0.7241518578352181,0.8087641357027464,0.4449438152304123
0.015368390828371048,0.7245557350565428,0.8087641357027464,0.4449438152304123
0.015362287871539593,0.7245557350565428,0.8093699515347335,0.4449438152304123
0.015356356278061867,0.7249596122778675,0.8093699515347335,0.4449438152304123
0.015354574657976627,0.7249596122778675,0.8095718901453958,0.4449438152304123
0.015354539267718792,0.7251615508885298,0.8095718901453958,0.4449438152304123
0.015349400229752064,0.7251615508885298,0.8099757673667205,0.4449438152304123
0.015325916931033134,0.7261712439418416,0.8099757673667205,0.4449438152304123
0.015316915698349476,0.7261712439418416,0.8103796445880452,0.4449438152304123
0.015311039052903652,0.726373182552504,0.8103796445880452,0.4449438152304123
0.015303135849535465,0.726373182552504,0.81078352180937,0.4449438152304123
0.015299858525395393,0.7267770597738288,0.81078352180937,0.4449438152304123
0.015297609381377697,0.7267770597738288,0.8111873990306947,0.4449438152304123
0.015292379073798656,0.7269789983844911,0.8111873990306947,0.4449438152304123
0.015286801382899284,0.7269789983844911,0.811389337641357,0.4449438152304123
0.015285304747521877,0.7271809369951535,0.811389337641357,0.4449438152304123
0.015266788192093372,0.7271809369951535,0.8119951534733441,0.4449438152304123
0.015263153240084648,0.7273828756058158,0.8119951534733441,0.4449438152304123
0.015260078012943268,0.7273828756058158,0.8123990306946688,0.4449438152304123
0.01525883935391903,0.7275848142164781,0.8123990306946688,0.4449438152304123
0.015252968296408653,0.7275848142164781,0.8130048465266559,0.4449438152304123
0.01525227539241314,0.7277867528271406,0.8130048465266559,0.4449438152304123
0.015240095555782318,0.7277867528271406,0.8134087237479806,0.4449438152304123
0.015232216566801071,0.7283925686591276,0.8134087237479806,0.4449438152304123
0.015224553644657135,0.7283925686591276,0.8140145395799677,0.4449438152304123
0.015218202024698257,0.7287964458804523,0.8140145395799677,0.4449438152304123
0.015212084166705608,0.7287964458804523,0.8144184168012925,0.4449438152304123
0.015193835832178593,0.7298061389337641,0.8144184168012925,0.4449438152304123
0.015182813629508018,0.7298061389337641,0.8152261712439418,0.4449438152304123
0.01518245693296194,0.7300080775444265,0.8152261712439418,0.4449438152304123
0.0151750473305583,0.7300080775444265,0.8154281098546042,0.4449438152304123
0.015168244950473309,0.7302100161550888,0.8154281098546042,0.4449438152304123
0.015164476819336414,0.7302100161550888,0.815831987075929,0.4449438152304123
0.015156415291130543,0.7308158319870759,0.815831987075929,0.4449438152304123
0.01514134369790554,0.7308158319870759,0.816437802907916,0.4449438152304123
0.01514082495123148,0.7310177705977383,0.816437802907916,0.4449438152304123
0.015139751136302948,0.7310177705977383,0.8166397415185783,0.4449438152304123
0.015137839131057262,0.7312197092084006,0.8166397415185783,0.4449438152304123
0.015132480300962925,0.7312197092084006,0.8168416801292407,0.4449438152304123
0.015119598247110844,0.7318255250403877,0.8168416801292407,0.4449438152304123
0.015114108100533485,0.7318255250403877,0.817043618739903,0.4449438152304123
0.015108256600797176,0.7322294022617124,0.817043618739903,0.4449438152304123
0.015107317827641964,0.7322294022617124,0.8172455573505655,0.4449438152304123
0.01510263979434967,0.7328352180936996,0.8172455573505655,0.4449438152304123
0.01509014144539833,0.7328352180936996,0.8174474959612278,0.4449438152304123
0.015088441781699657,0.7332390953150242,0.8174474959612278,0.4449438152304123
0.015081474557518959,0.7332390953150242,0.8176494345718901,0.4449438152304123
0.015078534372150898,0.7334410339256866,0.8176494345718901,0.4449438152304123
0.015076087787747383,0.7334410339256866,0.8182552504038773,0.4449438152304123
0.0150729576125741,0.7336429725363489,0.8182552504038773,0.4449438152304123
0.01506858505308628,0.7336429725363489,0.8184571890145396,0.4449438152304123
0.01506362110376358,0.7340468497576736,0.8184571890145396,0.4449438152304123
0.015056655742228031,0.7340468497576736,0.818659127625202,0.4449438152304123
0.015053749084472656,0.7342487883683361,0.818659127625202,0.4449438152304123
0.015043798834085464,0.7342487883683361,0.8194668820678513,0.4449438152304123
0.015040741302073002,0.7344507269789984,0.8194668820678513,0.4449438152304123
0.015040339902043343,0.7344507269789984,0.8196688206785138,0.4449438152304123
0.015038917772471905,0.7346526655896607,0.8196688206785138,0.4449438152304123
0.0150283332914114,0.7346526655896607,0.8202746365105008,0.4449438152304123
0.015027969144284725,0.7348546042003231,0.8202746365105008,0.4449438152304123
0.015027220360934734,0.7348546042003231,0.8204765751211631,0.4449438152304123
0.015012646093964577,0.7356623586429726,0.8204765751211631,0.4449438152304123
0.01500523928552866,0.7356623586429726,0.8210823909531503,0.4449438152304123
0.014973670244216919,0.7372778675282714,0.8210823909531503,0.4449438152304123
0.014954973012208939,0.7372778675282714,0.8216882067851373,0.4449438152304123
0.014934788458049297,0.7378836833602584,0.8216882067851373,0.4449438152304123
0.014921408146619797,0.7378836833602584,0.8222940226171244,0.4449438152304123
0.014909590594470501,0.7386914378029079,0.8222940226171244,0.4449438152304123
0.01490650326013565,0.7386914378029079,0.8224959612277868,0.4449438152304123
0.014862162992358208,0.7405088852988692,0.8224959612277868,0.4449438152304123
0.014858022332191467,0.7405088852988692,0.8231017770597738,0.4449438152304123
0.014848320744931698,0.7411147011308562,0.8231017770597738,0.4449438152304123
0.014847561717033386,0.7411147011308562,0.8235056542810986,0.4449438152304123
0.014830013737082481,0.7423263327948304,0.8235056542810986,0.4449438152304123
0.014811458066105843,0.7423263327948304,0.8253231017770598,0.4449438152304123
0.014811346307396889,0.7425282714054927,0.8253231017770598,0.4449438152304123
0.01480947621166706,0.7425282714054927,0.8255250403877221,0.4449438152304123
0.014799392782151699,0.7429321486268174,0.8255250403877221,0.4449438152304123
0.014794232323765755,0.7429321486268174,0.8259289176090469,0.4449438152304123
0.01478962879627943,0.7433360258481422,0.8259289176090469,0.4449438152304123
0.014778911136090755,0.7433360258481422,0.8265347334410339,0.4449438152304123
0.014766544103622437,0.7435379644588045,0.8265347334410339,0.4449438152304123
0.014758643694221973,0.7435379644588045,0.8267366720516963,0.4449438152304123
0.014758464880287647,0.7437399030694669,0.8267366720516963,0.4449438152304123
0.01475384458899498,0.7437399030694669,0.827140549273021,0.4449438152304123
0.014751722104847431,0.7439418416801292,0.827140549273021,0.4449438152304123
0.014735892415046692,0.7439418416801292,0.8273424878836834,0.4449438152304123
0.014719408005475998,0.744951534733441,0.8273424878836834,0.4449438152304123
0.014717045240104198,0.744951534733441,0.8275444264943457,0.4449438152304123
0.014700008556246758,0.7461631663974152,0.8275444264943457,0.4449438152304123
0.014698152430355549,0.7461631663974152,0.8277463651050081,0.4449438152304123
0.014692617580294609,0.7463651050080775,0.8277463651050081,0.4449438152304123
0.01468526292592287,0.7463651050080775,0.8281502423263328,0.4449438152304123
0.014677519910037518,0.7465670436187399,0.8281502423263328,0.4449438152304123
0.014667783863842487,0.7465670436187399,0.8287560581583199,0.4449438152304123
0.01466333121061325,0.7469709208400647,0.8287560581583199,0.4449438152304123
0.014659296721220016,0.7469709208400647,0.8289579967689822,0.4449438152304123
0.014651778154075146,0.7473747980613893,0.8289579967689822,0.4449438152304123
0.014649470336735249,0.7473747980613893,0.8291599353796446,0.4449438152304123
0.014635919593274593,0.7481825525040388,0.8291599353796446,0.4449438152304123
0.014633769169449806,0.7481825525040388,0.8293618739903069,0.4449438152304123
0.014624174684286118,0.7487883683360258,0.8293618739903069,0.4449438152304123
0.01462341658771038,0.7487883683360258,0.8297657512116317,0.4449438152304123
0.014619837515056133,0.7491922455573505,0.8297657512116317,0.4449438152304123
0.014618025161325932,0.7491922455573505,0.8299676898222941,0.4449438152304123
0.014615467749536037,0.749394184168013,0.8299676898222941,0.4449438152304123
0.014615342952311039,0.749394184168013,0.8301696284329564,0.4449438152304123
0.014606387354433537,0.75,0.8301696284329564,0.4449438152304123
0.014602920971810818,0.75,0.8303715670436187,0.4449438152304123
0.014599005691707134,0.7504038772213247,0.8303715670436187,0.4449438152304123
0.01459680125117302,0.7504038772213247,0.8307754442649434,0.4449438152304123
0.014595039188861847,0.7508077544426495,0.8307754442649434,0.4449438152304123
0.014591663144528866,0.7508077544426495,0.8309773828756059,0.4449438152304123
0.01457592286169529,0.7510096930533118,0.8309773828756059,0.4449438152304123
0.01456729881465435,0.7510096930533118,0.8315831987075929,0.4449438152304123
0.014562106691300869,0.7512116316639742,0.8315831987075929,0.4449438152304123
0.014560706913471222,0.7512116316639742,0.8317851373182552,0.4449438152304123
0.01455041766166687,0.7516155088852988,0.8317851373182552,0.4449438152304123
0.014546617865562439,0.7516155088852988,0.8319870759289176,0.4449438152304123
0.014535139314830303,0.752221324717286,0.8319870759289176,0.4449438152304123
0.014533164910972118,0.752221324717286,0.8321890145395799,0.4449438152304123
0.014522838406264782,0.752827140549273,0.8321890145395799,0.4449438152304123
0.014518195763230324,0.752827140549273,0.8325928917609047,0.4449438152304123
0.014472928829491138,0.7544426494345718,0.8325928917609047,0.4449438152304123
0.014460930600762367,0.7544426494345718,0.8329967689822294,0.4449438152304123
0.014453603886067867,0.7548465266558966,0.8329967689822294,0.4449438152304123
0.014450165443122387,0.7548465266558966,0.8331987075928917,0.4449438152304123
0.01444264966994524,0.755048465266559,0.8331987075928917,0.4449438152304123
0.014440114609897137,0.755048465266559,0.8336025848142165,0.4449438152304123
0.014431801624596119,0.7560581583198708,0.8336025848142165,0.4449438152304123
0.014429664239287376,0.7560581583198708,0.8338045234248789,0.4449438152304123
0.014410548843443394,0.7564620355411955,0.8338045234248789,0.4449438152304123
0.014408178627490997,0.7564620355411955,0.8340064620355412,0.4449438152304123
0.014383625239133835,0.7568659127625202,0.8340064620355412,0.4449438152304123
0.01437617652118206,0.7568659127625202,0.8346122778675282,0.4449438152304123
0.014375410042703152,0.7570678513731826,0.8346122778675282,0.4449438152304123
0.014361493289470673,0.7570678513731826,0.835016155088853,0.4449438152304123
0.014360965229570866,0.7574717285945073,0.835016155088853,0.4449438152304123
0.01435562688857317,0.7574717285945073,0.8354200323101777,0.4449438152304123
0.014354503713548183,0.7576736672051696,0.8354200323101777,0.4449438152304123
0.014350153505802155,0.7576736672051696,0.8356219709208401,0.4449438152304123
0.014348170720040798,0.757875605815832,0.8356219709208401,0.4449438152304123
0.014346796087920666,0.757875605815832,0.8358239095315024,0.4449438152304123
0.014342107810080051,0.7580775444264943,0.8358239095315024,0.4449438152304123
0.01433456502854824,0.7580775444264943,0.8362277867528272,0.4449438152304123
0.01432942133396864,0.7582794830371568,0.8362277867528272,0.4449438152304123
0.014324425719678402,0.7582794830371568,0.8368336025848142,0.4449438152304123
0.014317878521978855,0.7586833602584814,0.8368336025848142,0.4449438152304123
0.014302569441497326,0.7586833602584814,0.837843295638126,0.4449438152304123
0.014301758259534836,0.7588852988691438,0.837843295638126,0.4449438152304123
0.014293771237134933,0.7588852988691438,0.8384491114701131,0.4449438152304123
0.014293636195361614,0.7590872374798061,0.8384491114701131,0.4449438152304123
0.014286729507148266,0.7590872374798061,0.8388529886914378,0.4449438152304123
0.014282912015914917,0.7594911147011308,0.8388529886914378,0.4449438152304123
0.014276828616857529,0.7594911147011308,0.8394588045234249,0.4449438152304123
0.0142641831189394,0.7596930533117933,0.8394588045234249,0.4449438152304123
0.014260761439800262,0.7596930533117933,0.8396607431340872,0.4449438152304123
0.014257627539336681,0.7602988691437803,0.8396607431340872,0.4449438152304123
0.01424108911305666,0.7602988691437803,0.840064620355412,0.4449438152304123
0.014229793101549149,0.760702746365105,0.840064620355412,0.4449438152304123
0.014207708649337292,0.760702746365105,0.8412762520193862,0.4449438152304123
0.01420079730451107,0.7611066235864298,0.8412762520193862,0.4449438152304123
0.014192239381372929,0.7611066235864298,0.8414781906300485,0.4449438152304123
0.014179951511323452,0.7619143780290791,0.8414781906300485,0.4449438152304123
0.014165106229484081,0.7619143780290791,0.8420840064620355,0.4449438152304123
0.014163260348141193,0.7621163166397416,0.8420840064620355,0.4449438152304123
0.014162356033921242,0.7621163166397416,0.8422859450726979,0.4449438152304123
0.014158986508846283,0.7623182552504039,0.8422859450726979,0.4449438152304123
0.014157729223370552,0.7623182552504039,0.8426898222940227,0.4449438152304123
0.014156379736959934,0.7625201938610663,0.8426898222940227,0.4449438152304123
0.014145439490675926,0.7625201938610663,0.8432956381260097,0.4449438152304123
0.014145096763968468,0.7627221324717286,0.8432956381260097,0.4449438152304123
0.014125397428870201,0.7627221324717286,0.843497576736672,0.4449438152304123
0.014122202061116695,0.7629240710823909,0.843497576736672,0.4449438152304123
0.014109146781265736,0.7629240710823909,0.8441033925686591,0.4449438152304123
0.01409523282200098,0.7635298869143781,0.8441033925686591,0.4449438152304123
0.014094529673457146,0.7635298869143781,0.8443053311793215,0.4449438152304123
0.014078564941883087,0.7645395799676898,0.8443053311793215,0.4449438152304123
0.014073219150304794,0.7645395799676898,0.8445072697899838,0.4449438152304123
0.014065301045775414,0.7651453957996769,0.8445072697899838,0.4449438152304123
0.014056393876671791,0.7651453957996769,0.845113085621971,0.4449438152304123
0.014047367498278618,0.7655492730210016,0.845113085621971,0.4449438152304123
0.014040800742805004,0.7655492730210016,0.8459208400646203,0.4449438152304123
0.014028984121978283,0.7663570274636511,0.8459208400646203,0.4449438152304123
0.014014534652233124,0.7663570274636511,0.8465266558966075,0.4449438152304123
0.013998561538755894,0.7671647819063004,0.8465266558966075,0.4449438152304123
0.013989695347845554,0.7671647819063004,0.8469305331179321,0.4449438152304123
0.01398435514420271,0.7673667205169629,0.8469305331179321,0.4449438152304123
0.013958015479147434,0.7673667205169629,0.8483441033925686,0.4449438152304123
0.013941613957285881,0.7681744749596123,0.8483441033925686,0.4449438152304123
0.01393955573439598,0.7681744749596123,0.848546042003231,0.4449438152304123
0.013938058167696,0.7683764135702746,0.848546042003231,0.4449438152304123
0.013903506100177765,0.7683764135702746,0.8493537964458805,0.4449438152304123
0.01389588788151741,0.7691841680129241,0.8493537964458805,0.4449438152304123
0.013895549811422825,0.7691841680129241,0.8495557350565428,0.4449438152304123
0.01388483215123415,0.7695880452342488,0.8495557350565428,0.4449438152304123
0.013868797570466995,0.7695880452342488,0.8505654281098546,0.4449438152304123
0.013868794776499271,0.7697899838449112,0.8505654281098546,0.4449438152304123
0.013862986117601395,0.7697899838449112,0.850767366720517,0.4449438152304123
0.0138501962646842,0.7707996768982229,0.850767366720517,0.4449438152304123
0.013848301954567432,0.7707996768982229,0.8509693053311793,0.4449438152304123
0.013839964754879475,0.7712035541195477,0.8509693053311793,0.4449438152304123
0.013834498822689056,0.7712035541195477,0.8511712439418416,0.4449438152304123
0.013831811025738716,0.77140549273021,0.8511712439418416,0.4449438152304123
0.013820482417941093,0.77140549273021,0.8517770597738288,0.4449438152304123
0.013806456699967384,0.7720113085621971,0.8517770597738288,0.4449438152304123
0.01380421593785286,0.7720113085621971,0.8521809369951535,0.4449438152304123
0.013803386129438877,0.7722132471728594,0.8521809369951535,0.4449438152304123
0.013797828927636147,0.7722132471728594,0.8527867528271406,0.4449438152304123
0.013797725550830364,0.7724151857835219,0.8527867528271406,0.4449438152304123
0.013789028860628605,0.7724151857835219,0.8529886914378029,0.4449438152304123
0.013786353170871735,0.7726171243941842,0.8529886914378029,0.4449438152304123
0.013783464208245277,0.7726171243941842,0.8531906300484653,0.4449438152304123
0.01378258503973484,0.7728190630048465,0.8531906300484653,0.4449438152304123
0.013780555687844753,0.7728190630048465,0.8533925686591276,0.4449438152304123
0.01377722155302763,0.7734248788368336,0.8533925686591276,0.4449438152304123
0.013774160295724869,0.7734248788368336,0.8539983844911146,0.4449438152304123
0.013761133886873722,0.7738287560581584,0.8539983844911146,0.4449438152304123
0.01374701876193285,0.7738287560581584,0.8544022617124394,0.4449438152304123
0.013742252252995968,0.774232633279483,0.8544022617124394,0.4449438152304123
0.013731232844293118,0.774232633279483,0.8546042003231018,0.4449438152304123
0.01372597087174654,0.7748384491114702,0.8546042003231018,0.4449438152304123
0.013724767602980137,0.7748384491114702,0.8548061389337641,0.4449438152304123
0.013716443441808224,0.7752423263327949,0.8548061389337641,0.4449438152304123
0.013712786138057709,0.7752423263327949,0.8554119547657512,0.4449438152304123
0.013712464831769466,0.7754442649434572,0.8554119547657512,0.4449438152304123
0.01369466632604599,0.7754442649434572,0.8560177705977383,0.4449438152304123
0.01368841715157032,0.7758481421647819,0.8560177705977383,0.4449438152304123
0.0136645482853055,0.7758481421647819,0.8570274636510501,0.4449438152304123
0.013663625344634056,0.7762520193861067,0.8570274636510501,0.4449438152304123
0.013663471676409245,0.7762520193861067,0.8572294022617124,0.4449438152304123
0.013662463054060936,0.776453957996769,0.8572294022617124,0.4449438152304123
0.013655014336109161,0.776453957996769,0.8576332794830371,0.4449438152304123
0.013653295114636421,0.7766558966074314,0.8576332794830371,0.4449438152304123
0.013652400113642216,0.7766558966074314,0.8578352180936996,0.4449438152304123
0.013642952777445316,0.7772617124394184,0.8578352180936996,0.4449438152304123
0.013638148084282875,0.7772617124394184,0.8582390953150242,0.4449438152304123
0.013635399751365185,0.7774636510500808,0.8582390953150242,0.4449438152304123
0.013633706606924534,0.7774636510500808,0.8586429725363489,0.4449438152304123
0.013625270687043667,0.7780694668820679,0.8586429725363489,0.4449438152304123
0.013623946346342564,0.7780694668820679,0.8588449111470113,0.4449438152304123
0.013607978820800781,0.7784733441033925,0.8588449111470113,0.4449438152304123
0.013607907108962536,0.7784733441033925,0.8590468497576736,0.4449438152304123
0.013602431863546371,0.778675282714055,0.8590468497576736,0.4449438152304123
0.013573293574154377,0.778675282714055,0.8594507269789984,0.4449438152304123
0.013568288646638393,0.7790791599353797,0.8594507269789984,0.4449438152304123
0.013568142428994179,0.7790791599353797,0.8596526655896607,0.4449438152304123
0.013563137501478195,0.779281098546042,0.8596526655896607,0.4449438152304123
0.013558786362409592,0.779281098546042,0.8600565428109854,0.4449438152304123
0.013545611873269081,0.7796849757673667,0.8600565428109854,0.4449438152304123
0.013545233756303787,0.7796849757673667,0.8602584814216478,0.4449438152304123
0.013539338484406471,0.7800888529886915,0.8602584814216478,0.4449438152304123
0.013539197854697704,0.7800888529886915,0.8604604200323102,0.4449438152304123
0.01353843230754137,0.7802907915993538,0.8604604200323102,0.4449438152304123
0.013524003326892853,0.7802907915993538,0.8608642972536349,0.4449438152304123
0.013510250486433506,0.7810985460420032,0.8608642972536349,0.4449438152304123
0.013505224138498306,0.7810985460420032,0.8618739903069467,0.4449438152304123
0.013502941466867924,0.7813004846526656,0.8618739903069467,0.4449438152304123
0.013498104177415371,0.7813004846526656,0.8624798061389337,0.4449438152304123
0.013489480130374432,0.782108239095315,0.8624798061389337,0.4449438152304123
0.013483148999512196,0.782108239095315,0.8628836833602584,0.4449438152304123
0.013475216925144196,0.7825121163166397,0.8628836833602584,0.4449438152304123
0.013465926051139832,0.7825121163166397,0.8630856219709209,0.4449438152304123
0.013450889848172665,0.7831179321486268,0.8630856219709209,0.4449438152304123
0.013436279259622097,0.7831179321486268,0.8634894991922456,0.4449438152304123
0.013408606871962547,0.7841276252019386,0.8634894991922456,0.4449438152304123
0.013407464139163494,0.7841276252019386,0.8636914378029079,0.4449438152304123
0.01340679731220007,0.784329563812601,0.8636914378029079,0.4449438152304123
0.013398930430412292,0.784329563812601,0.8640953150242326,0.4449438152304123
0.013386651873588562,0.7847334410339257,0.8640953150242326,0.4449438152304123
0.013367138803005219,0.7847334410339257,0.8651050080775444,0.4449438152304123
0.013366994448006153,0.784935379644588,0.8651050080775444,0.4449438152304123
0.013366653583943844,0.784935379644588,0.8653069466882067,0.4449438152304123
0.013355618342757225,0.7857431340872375,0.8653069466882067,0.4449438152304123
0.01334837544709444,0.7857431340872375,0.8657108239095315,0.4449438152304123
0.013339021243155003,0.7865508885298869,0.8657108239095315,0.4449438152304123
0.013301132246851921,0.7865508885298869,0.8663166397415186,0.4449438152304123
0.013294079340994358,0.7869547657512116,0.8663166397415186,0.4449438152304123
0.013278759084641933,0.7869547657512116,0.867124394184168,0.4449438152304123
0.01325774472206831,0.7873586429725363,0.867124394184168,0.4449438152304123
0.013233332894742489,0.7873586429725363,0.8679321486268174,0.4449438152304123
0.013226859271526337,0.7875605815831987,0.8679321486268174,0.4449438152304123
0.013223248533904552,0.7875605815831987,0.8681340872374798,0.4449438152304123
0.013216760940849781,0.7879644588045234,0.8681340872374798,0.4449438152304123
0.013211332261562347,0.7879644588045234,0.8683360258481422,0.4449438152304123
0.013209162279963493,0.7881663974151858,0.8683360258481422,0.4449438152304123
0.013194028288125992,0.7881663974151858,0.8687399030694669,0.4449438152304123
0.01319374330341816,0.7883683360258481,0.8687399030694669,0.4449438152304123
0.013193568214774132,0.7883683360258481,0.8689418416801292,0.4449438152304123
0.013167073018848896,0.7889741518578353,0.8689418416801292,0.4449438152304123
0.013152769766747952,0.7889741518578353,0.869951534733441,0.4449438152304123
0.013122274540364742,0.789983844911147,0.869951534733441,0.4449438152304123
0.013122238218784332,0.789983844911147,0.8701534733441034,0.4449438152304123
0.013119585812091827,0.7901857835218093,0.8701534733441034,0.4449438152304123
0.013116287998855114,0.7901857835218093,0.8705573505654282,0.4449438152304123
0.013091400265693665,0.7909935379644588,0.8705573505654282,0.4449438152304123
0.013082259334623814,0.7909935379644588,0.8711631663974152,0.4449438152304123
0.01306516956537962,0.7918012924071083,0.8711631663974152,0.4449438152304123
0.013061901554465294,0.7918012924071083,0.8715670436187399,0.4449438152304123
0.013061584904789925,0.7920032310177706,0.8715670436187399,0.4449438152304123
0.013057487085461617,0.7920032310177706,0.8717689822294022,0.4449438152304123
0.013052494265139103,0.7922051696284329,0.8717689822294022,0.4449438152304123
0.013051480054855347,0.7922051696284329,0.8719709208400647,0.4449438152304123
0.013049556873738766,0.7924071082390953,0.8719709208400647,0.4449438152304123
0.013048568740487099,0.7924071082390953,0.872172859450727,0.4449438152304123
0.01304665394127369,0.7926090468497576,0.872172859450727,0.4449438152304123
0.013041362166404724,0.7926090468497576,0.8725767366720517,0.4449438152304123
0.013017533347010612,0.7930129240710824,0.8725767366720517,0.4449438152304123
0.01300909835845232,0.7930129240710824,0.872778675282714,0.4449438152304123
0.012994260527193546,0.7932148626817448,0.872778675282714,0.4449438152304123
0.012990083545446396,0.7932148626817448,0.8729806138933764,0.4449438152304123
0.012988276779651642,0.7934168012924071,0.8729806138933764,0.4449438152304123
0.012983491644263268,0.7934168012924071,0.8733844911147012,0.4449438152304123
0.012980898842215538,0.7936187399030694,0.8733844911147012,0.4449438152304123
0.012975680641829967,0.7936187399030694,0.8737883683360258,0.4449438152304123
0.012967193499207497,0.7942245557350566,0.8737883683360258,0.4449438152304123
0.012964180670678616,0.7942245557350566,0.8741922455573505,0.4449438152304123
0.012944946065545082,0.7944264943457189,0.8741922455573505,0.4449438152304123
0.012944296933710575,0.7944264943457189,0.874394184168013,0.4449438152304123
0.012936599552631378,0.7946284329563813,0.874394184168013,0.4449438152304123
0.012936240062117577,0.7946284329563813,0.8745961227786753,0.4449438152304123
0.012935692444443703,0.7948303715670436,0.8745961227786753,0.4449438152304123
0.012934776023030281,0.7948303715670436,0.8747980613893377,0.4449438152304123
0.012894678860902786,0.7962439418416801,0.8747980613893377,0.4449438152304123
0.012887442484498024,0.7962439418416801,0.8752019386106623,0.4449438152304123
0.012886974960565567,0.7964458804523424,0.8752019386106623,0.4449438152304123
0.012881478294730186,0.7964458804523424,0.8754038772213247,0.4449438152304123
0.012874124571681023,0.7966478190630049,0.8754038772213247,0.4449438152304123
0.012865073047578335,0.7966478190630049,0.875605815831987,0.4449438152304123
0.012847499921917915,0.7974555735056543,0.875605815831987,0.4449438152304123
0.012831882573664188,0.7974555735056543,0.8760096930533118,0.4449438152304123
0.012827252969145775,0.7976575121163166,0.8760096930533118,0.4449438152304123
0.012814865447580814,0.7976575121163166,0.8764135702746365,0.4449438152304123
0.012808519415557384,0.7980613893376414,0.8764135702746365,0.4449438152304123
0.012801438570022583,0.7980613893376414,0.8766155088852988,0.4449438152304123
0.012793201953172684,0.7982633279483037,0.8766155088852988,0.4449438152304123
0.012788509018719196,0.7982633279483037,0.8768174474959612,0.4449438152304123
0.012786803767085075,0.7984652665589661,0.8768174474959612,0.4449438152304123
0.012786798179149628,0.7984652665589661,0.8770193861066236,0.4449438152304123
0.012763828970491886,0.7986672051696284,0.8770193861066236,0.4449438152304123
0.012750817462801933,0.7986672051696284,0.8774232633279483,0.4449438152304123
0.01273004524409771,0.7988691437802908,0.8774232633279483,0.4449438152304123
0.01272818073630333,0.7988691437802908,0.8776252019386107,0.4449438152304123
0.012723320163786411,0.7992730210016155,0.8776252019386107,0.4449438152304123
0.012722687795758247,0.7992730210016155,0.877827140549273,0.4449438152304123
0.012711390852928162,0.7994749596122779,0.877827140549273,0.4449438152304123
0.012709831818938255,0.7994749596122779,0.8780290791599353,0.4449438152304123
0.012709527276456356,0.7996768982229402,0.8780290791599353,0.4449438152304123
0.012709513306617737,0.7996768982229402,0.8782310177705978,0.4449438152304123
0.012693572789430618,0.800686591276252,0.8782310177705978,0.4449438152304123
0.01269184798002243,0.800686591276252,0.8784329563812601,0.4449438152304123
0.012690013274550438,0.8008885298869144,0.8784329563812601,0.4449438152304123
0.012685418128967285,0.8008885298869144,0.8790387722132472,0.4449438152304123
0.012660345062613487,0.8014943457189014,0.8790387722132472,0.4449438152304123
0.01264528650790453,0.8014943457189014,0.8792407108239095,0.4449438152304123
0.012641876004636288,0.8016962843295639,0.8792407108239095,0.4449438152304123
0.012630756013095379,0.8016962843295639,0.8802504038772213,0.4449438152304123
0.012626860290765762,0.8018982229402262,0.8802504038772213,0.4449438152304123
0.012598955072462559,0.8018982229402262,0.8812600969305331,0.4449438152304123
0.012593364343047142,0.8023021001615509,0.8812600969305331,0.4449438152304123
0.012588714249432087,0.8023021001615509,0.8816639741518578,0.4449438152304123
0.012580735608935356,0.8031098546042004,0.8816639741518578,0.4449438152304123
0.012576268054544926,0.8031098546042004,0.8818659127625202,0.4449438152304123
0.012569190002977848,0.8039176090468497,0.8818659127625202,0.4449438152304123
0.012568685226142406,0.8039176090468497,0.8820678513731826,0.4449438152304123
0.012567838653922081,0.8043214862681745,0.8820678513731826,0.4449438152304123
0.012561073526740074,0.8043214862681745,0.8824717285945073,0.4449438152304123
0.012558171525597572,0.8045234248788369,0.8824717285945073,0.4449438152304123
0.012535329908132553,0.8045234248788369,0.8834814216478191,0.4449438152304123
0.012523450888693333,0.8049273021001615,0.8834814216478191,0.4449438152304123
0.012509921565651894,0.8049273021001615,0.8838852988691438,0.4449438152304123
0.012499863281846046,0.8053311793214862,0.8838852988691438,0.4449438152304123
0.012484104372560978,0.8053311793214862,0.8844911147011308,0.4449438152304123
0.012484047561883926,0.8055331179321487,0.8844911147011308,0.4449438152304123
0.01246640458703041,0.8055331179321487,0.8846930533117933,0.4449438152304123
0.01246032677590847,0.8059369951534734,0.8846930533117933,0.4449438152304123
0.012431725859642029,0.8059369951534734,0.885702746365105,0.4449438152304123
0.012415425851941109,0.8073505654281099,0.885702746365105,0.4449438152304123
0.01241330523043871,0.8073505654281099,0.8861066235864298,0.4449438152304123
0.012402193620800972,0.807956381260097,0.8861066235864298,0.4449438152304123
0.012391788884997368,0.807956381260097,0.8865105008077544,0.4449438152304123
0.012391560710966587,0.8081583198707593,0.8865105008077544,0.4449438152304123
0.012380024418234825,0.8081583198707593,0.8867124394184168,0.4449438152304123
0.012354313395917416,0.8087641357027464,0.8867124394184168,0.4449438152304123
0.012353112921118736,0.8087641357027464,0.8869143780290791,0.4449438152304123
0.01233335118740797,0.8105815831987075,0.8869143780290791,0.4449438152304123
0.012333197519183159,0.8105815831987075,0.8871163166397416,0.4449438152304123
0.012328560464084148,0.81078352180937,0.8871163166397416,0.4449438152304123
0.01232290081679821,0.81078352180937,0.8875201938610663,0.4449438152304123
0.01231696642935276,0.8109854604200323,0.8875201938610663,0.4449438152304123
0.012292587198317051,0.8109854604200323,0.8881260096930533,0.4449438152304123
0.012290386483073235,0.8111873990306947,0.8881260096930533,0.4449438152304123
0.012289460748434067,0.8111873990306947,0.8883279483037156,0.4449438152304123
0.012280656956136227,0.8115912762520194,0.8883279483037156,0.4449438152304123
0.01227741502225399,0.8115912762520194,0.8885298869143781,0.4449438152304123
0.012266261503100395,0.8117932148626817,0.8885298869143781,0.4449438152304123
0.012261464260518551,0.8117932148626817,0.8887318255250404,0.4449438152304123
0.0122424541041255,0.8134087237479806,0.8887318255250404,0.4449438152304123
0.012240301817655563,0.8134087237479806,0.8889337641357028,0.4449438152304123
0.01223150547593832,0.813610662358643,0.8889337641357028,0.4449438152304123
0.012230766005814075,0.813610662358643,0.8891357027463651,0.4449438152304123
0.012218193151056767,0.8144184168012925,0.8891357027463651,0.4449438152304123
0.012215996161103249,0.8144184168012925,0.8893376413570274,0.4449438152304123
0.012197960168123245,0.8150242326332795,0.8893376413570274,0.4449438152304123
0.012194487266242504,0.8150242326332795,0.8897415185783522,0.4449438152304123
0.012191811576485634,0.8152261712439418,0.8897415185783522,0.4449438152304123
0.012191134504973888,0.8152261712439418,0.8899434571890146,0.4449438152304123
0.012175606563687325,0.8154281098546042,0.8899434571890146,0.4449438152304123
0.012169006280601025,0.8154281098546042,0.8907512116316639,0.4449438152304123
0.012129331938922405,0.816437802907916,0.8907512116316639,0.4449438152304123
0.012117590755224228,0.816437802907916,0.8913570274636511,0.4449438152304123
0.012091195210814476,0.817043618739903,0.8913570274636511,0.4449438152304123
0.01208674069494009,0.817043618739903,0.8915589660743134,0.4449438152304123
0.01207964401692152,0.8172455573505655,0.8915589660743134,0.4449438152304123
0.012071206234395504,0.8172455573505655,0.8921647819063004,0.4449438152304123
0.012061510235071182,0.8178513731825525,0.8921647819063004,0.4449438152304123
0.012058419175446033,0.8178513731825525,0.8923667205169629,0.4449438152304123
0.012056110426783562,0.8180533117932148,0.8923667205169629,0.4449438152304123
0.012055846862494946,0.8180533117932148,0.8925686591276252,0.4449438152304123
0.012054342776536942,0.8182552504038773,0.8925686591276252,0.4449438152304123
0.012046879157423973,0.8182552504038773,0.8929725363489499,0.4449438152304123
0.012043102644383907,0.8184571890145396,0.8929725363489499,0.4449438152304123
0.01204097643494606,0.8184571890145396,0.8931744749596123,0.4449438152304123
0.012030964717268944,0.8190630048465266,0.8931744749596123,0.4449438152304123
0.012029217556118965,0.8190630048465266,0.8933764135702746,0.4449438152304123
0.012021992355585098,0.819264943457189,0.8933764135702746,0.4449438152304123
0.012017295695841312,0.819264943457189,0.8937802907915994,0.4449438152304123
0.012008744291961193,0.8196688206785138,0.8937802907915994,0.4449438152304123
0.012001524679362774,0.8196688206785138,0.8939822294022617,0.4449438152304123
0.011996197514235973,0.8200726978998385,0.8939822294022617,0.4449438152304123
0.011988382786512375,0.8200726978998385,0.8943861066235864,0.4449438152304123
0.011985227465629578,0.8202746365105008,0.8943861066235864,0.4449438152304123
0.01197150070220232,0.8202746365105008,0.8947899838449112,0.4449438152304123
0.011952041648328304,0.8208804523424879,0.8947899838449112,0.4449438152304123
0.011946338228881359,0.8208804523424879,0.8949919224555735,0.4449438152304123
0.011905738152563572,0.822092084006462,0.8949919224555735,0.4449438152304123
0.011904429644346237,0.822092084006462,0.8951938610662359,0.4449438152304123
0.011887720786035061,0.8233037156704361,0.8951938610662359,0.4449438152304123
0.011882967315614223,0.8233037156704361,0.8955977382875606,0.4449438152304123
0.011858277022838593,0.8239095315024233,0.8955977382875606,0.4449438152304123
0.011845765635371208,0.8239095315024233,0.8960016155088854,0.4449438152304123
0.011827358044683933,0.824313408723748,0.8960016155088854,0.4449438152304123
0.011823480017483234,0.824313408723748,0.8962035541195477,0.4449438152304123
0.011821761727333069,0.8245153473344103,0.8962035541195477,0.4449438152304123
0.011818284168839455,0.8245153473344103,0.8966074313408724,0.4449438152304123
0.011812643148005009,0.8255250403877221,0.8966074313408724,0.4449438152304123
0.011806569993495941,0.8255250403877221,0.8972132471728594,0.4449438152304123
0.011789695359766483,0.8267366720516963,0.8972132471728594,0.4449438152304123
0.011769209988415241,0.8267366720516963,0.8978190630048465,0.4449438152304123
0.011753914877772331,0.8277463651050081,0.8978190630048465,0.4449438152304123
0.011751582846045494,0.8277463651050081,0.8980210016155089,0.4449438152304123
0.011750278063118458,0.8279483037156704,0.8980210016155089,0.4449438152304123
0.011747353710234165,0.8279483037156704,0.8984248788368336,0.4449438152304123
0.011737894266843796,0.8285541195476576,0.8984248788368336,0.4449438152304123
0.011732731014490128,0.8285541195476576,0.898626817447496,0.4449438152304123
0.011721942573785782,0.8287560581583199,0.898626817447496,0.4449438152304123
0.011720897629857063,0.8287560581583199,0.8988287560581584,0.4449438152304123
0.01171220000833273,0.8291599353796446,0.8988287560581584,0.4449438152304123
0.011705051176249981,0.8291599353796446,0.8994345718901454,0.4449438152304123
0.011703111231327057,0.8295638126009693,0.8994345718901454,0.4449438152304123
0.011702191084623337,0.8295638126009693,0.8996365105008077,0.4449438152304123
0.011684364639222622,0.8303715670436187,0.8996365105008077,0.4449438152304123
0.01167586725205183,0.8303715670436187,0.9000403877221325,0.4449438152304123
0.011667290702462196,0.8307754442649434,0.9000403877221325,0.4449438152304123
0.011666426435112953,0.8307754442649434,0.9002423263327949,0.4449438152304123
0.011650347150862217,0.8311793214862682,0.9002423263327949,0.4449438152304123
0.011642136611044407,0.8311793214862682,0.9008481421647819,0.4449438152304123
0.011628529988229275,0.8315831987075929,0.9008481421647819,0.4449438152304123
0.01161704957485199,0.8315831987075929,0.9012520193861067,0.4449438152304123
0.011597614735364914,0.8317851373182552,0.9012520193861067,0.4449438152304123
0.01158964540809393,0.8317851373182552,0.901453957996769,0.4449438152304123
0.01158416923135519,0.8321890145395799,0.901453957996769,0.4449438152304123
0.011583996936678886,0.8321890145395799,0.9016558966074314,0.4449438152304123
0.011579515412449837,0.8323909531502424,0.9016558966074314,0.4449438152304123
0.01156085915863514,0.8323909531502424,0.9022617124394184,0.4449438152304123
0.011551404371857643,0.8329967689822294,0.9022617124394184,0.4449438152304123
0.011551152914762497,0.8329967689822294,0.9024636510500808,0.4449438152304123
0.011530467309057713,0.8340064620355412,0.9024636510500808,0.4449438152304123
0.011524719186127186,0.8340064620355412,0.9032714054927302,0.4449438152304123
0.011515379883348942,0.8344103392568659,0.9032714054927302,0.4449438152304123
0.01150563359260559,0.8344103392568659,0.9034733441033925,0.4449438152304123
0.011482608504593372,0.8356219709208401,0.9034733441033925,0.4449438152304123
0.011469137854874134,0.8356219709208401,0.9038772213247173,0.4449438152304123
0.01145840436220169,0.8362277867528272,0.9038772213247173,0.4449438152304123
0.011454698629677296,0.8362277867528272,0.904281098546042,0.4449438152304123
0.011435317806899548,0.8366316639741519,0.904281098546042,0.4449438152304123
0.011433006264269352,0.8366316639741519,0.9044830371567044,0.4449438152304123
0.011412370018661022,0.8370355411954766,0.9044830371567044,0.4449438152304123
0.011411258950829506,0.8370355411954766,0.9046849757673667,0.4449438152304123
0.011401026509702206,0.8376413570274637,0.9046849757673667,0.4449438152304123
0.011399208568036556,0.8376413570274637,0.904886914378029,0.4449438152304123
0.011384565383195877,0.8382471728594507,0.904886914378029,0.4449438152304123
0.01136530376970768,0.8382471728594507,0.9060985460420032,0.4449438152304123
0.011360934935510159,0.8384491114701131,0.9060985460420032,0.4449438152304123
0.011360925622284412,0.8384491114701131,0.9063004846526656,0.4449438152304123
0.011358954012393951,0.8386510500807755,0.9063004846526656,0.4449438152304123
0.011356052942574024,0.8386510500807755,0.906502423263328,0.4449438152304123
0.011319916695356369,0.8396607431340872,0.906502423263328,0.4449438152304123
0.011317499913275242,0.8396607431340872,0.9067043618739903,0.4449438152304123
0.011316229589283466,0.8398626817447497,0.9067043618739903,0.4449438152304123
0.011313503608107567,0.8398626817447497,0.9069063004846527,0.4449438152304123
0.011302856728434563,0.840670436187399,0.9069063004846527,0.4449438152304123
0.011300296522676945,0.840670436187399,0.907108239095315,0.4449438152304123
0.01129334606230259,0.8412762520193862,0.907108239095315,0.4449438152304123
0.011291056871414185,0.8412762520193862,0.9073101777059773,0.4449438152304123
0.01128964964300394,0.8414781906300485,0.9073101777059773,0.4449438152304123
0.011287737637758255,0.8414781906300485,0.9077140549273021,0.4449438152304123
0.01128658838570118,0.8416801292407108,0.9077140549273021,0.4449438152304123
0.011283567175269127,0.8416801292407108,0.9079159935379645,0.4449438152304123
0.011278270743787289,0.8418820678513732,0.9079159935379645,0.4449438152304123
0.011264574714004993,0.8418820678513732,0.9083198707592892,0.4449438152304123
0.011259693652391434,0.8422859450726979,0.9083198707592892,0.4449438152304123
0.011255682446062565,0.8422859450726979,0.9087237479806138,0.4449438152304123
0.01125080231577158,0.842891760904685,0.9087237479806138,0.4449438152304123
0.01122829969972372,0.842891760904685,0.9091276252019386,0.4449438152304123
0.01122654601931572,0.843497576736672,0.9091276252019386,0.4449438152304123
0.011215116828680038,0.843497576736672,0.909329563812601,0.4449438152304123
0.011203764006495476,0.8441033925686591,0.909329563812601,0.4449438152304123
0.011200823821127415,0.8441033925686591,0.9095315024232633,0.4449438152304123
0.01119149848818779,0.8445072697899838,0.9095315024232633,0.4449438152304123
0.011182332411408424,0.8445072697899838,0.9097334410339257,0.4449438152304123
0.011168193072080612,0.8449111470113085,0.9097334410339257,0.4449438152304123
0.011163843795657158,0.8449111470113085,0.9101373182552503,0.4449438152304123
0.011139583773911,0.8455169628432956,0.9101373182552503,0.4449438152304123
0.011119486764073372,0.8455169628432956,0.9103392568659128,0.4449438152304123
0.011109788902103901,0.8461227786752827,0.9103392568659128,0.4449438152304123
0.011104648001492023,0.8461227786752827,0.9109450726978998,0.4449438152304123
0.011102442629635334,0.846324717285945,0.9109450726978998,0.4449438152304123
0.011102323420345783,0.846324717285945,0.9111470113085622,0.4449438152304123
0.011093552224338055,0.8465266558966075,0.9111470113085622,0.4449438152304123
0.011091580614447594,0.8465266558966075,0.9113489499192245,0.4449438152304123
0.011088482104241848,0.8467285945072698,0.9113489499192245,0.4449438152304123
0.011085854843258858,0.8467285945072698,0.9115508885298869,0.4449438152304123
0.011077688075602055,0.8469305331179321,0.9115508885298869,0.4449438152304123
0.011073829606175423,0.8469305331179321,0.9117528271405493,0.4449438152304123
0.011058353818953037,0.8477382875605816,0.9117528271405493,0.4449438152304123
0.01105621550232172,0.8477382875605816,0.9119547657512116,0.4449438152304123
0.011051363311707973,0.8481421647819063,0.9119547657512116,0.4449438152304123
0.011043420992791653,0.8481421647819063,0.9123586429725363,0.4449438152304123
0.011040150187909603,0.8483441033925686,0.9123586429725363,0.4449438152304123
0.01103306282311678,0.8483441033925686,0.9127625201938611,0.4449438152304123
0.011026301421225071,0.848546042003231,0.9127625201938611,0.4449438152304123
0.01102338545024395,0.848546042003231,0.9129644588045234,0.4449438152304123
0.01099536195397377,0.8491518578352181,0.9129644588045234,0.4449438152304123
0.010988438501954079,0.8491518578352181,0.9133683360258481,0.4449438152304123
0.010966623201966286,0.8497576736672051,0.9133683360258481,0.4449438152304123
0.010961717925965786,0.8497576736672051,0.9135702746365105,0.4449438152304123
0.010931621305644512,0.8505654281098546,0.9135702746365105,0.4449438152304123
0.010915623046457767,0.8505654281098546,0.9137722132471728,0.4449438152304123
0.010915068909525871,0.850767366720517,0.9137722132471728,0.4449438152304123
0.01089421659708023,0.850767366720517,0.9143780290791599,0.4449438152304123
0.01086321473121643,0.8519789983844911,0.9143780290791599,0.4449438152304123
0.010850341059267521,0.8519789983844911,0.914983844911147,0.4449438152304123
0.010838146321475506,0.8527867528271406,0.914983844911147,0.4449438152304123
0.010832746513187885,0.8527867528271406,0.9151857835218093,0.4449438152304123
0.010817381553351879,0.8531906300484653,0.9151857835218093,0.4449438152304123
0.010803195647895336,0.8531906300484653,0.9155896607431341,0.4449438152304123
0.010802775621414185,0.8533925686591276,0.9155896607431341,0.4449438152304123
0.010802151635289192,0.8533925686591276,0.9157915993537964,0.4449438152304123
0.01079307496547699,0.8537964458804523,0.9157915993537964,0.4449438152304123
0.010780693963170052,0.8537964458804523,0.9161954765751211,0.4449438152304123
0.010779397562146187,0.8539983844911146,0.9161954765751211,0.4449438152304123
0.010778801515698433,0.8539983844911146,0.9163974151857835,0.4449438152304123
0.010772690176963806,0.8542003231017771,0.9163974151857835,0.4449438152304123
0.010769368149340153,0.8542003231017771,0.9165993537964459,0.4449438152304123
0.010742226615548134,0.8548061389337641,0.9165993537964459,0.4449438152304123
0.010734655894339085,0.8548061389337641,0.9168012924071083,0.4449438152304123
0.010722314938902855,0.8552100161550888,0.9168012924071083,0.4449438152304123
0.010716749355196953,0.8552100161550888,0.9170032310177706,0.4449438152304123
0.010715082287788391,0.8554119547657512,0.9170032310177706,0.4449438152304123
0.010713034309446812,0.8554119547657512,0.9174071082390953,0.4449438152304123
0.010703288950026035,0.8562197092084006,0.9174071082390953,0.4449438152304123
0.010696443729102612,0.8562197092084006,0.9178109854604201,0.4449438152304123
0.010696029290556908,0.8566235864297254,0.9178109854604201,0.4449438152304123
0.010695656761527061,0.8566235864297254,0.9180129240710824,0.4449438152304123
0.010695154778659344,0.8568255250403877,0.9180129240710824,0.4449438152304123
0.010691259056329727,0.8568255250403877,0.9182148626817448,0.4449438152304123
0.01067451760172844,0.8572294022617124,0.9182148626817448,0.4449438152304123
0.010663116350769997,0.8572294022617124,0.9184168012924071,0.4449438152304123
0.010661756619811058,0.8574313408723748,0.9184168012924071,0.4449438152304123
0.01065533421933651,0.8574313408723748,0.9188206785137318,0.4449438152304123
0.010643979534506798,0.8576332794830371,0.9188206785137318,0.4449438152304123
0.010642321780323982,0.8576332794830371,0.9190226171243941,0.4449438152304123
0.01063261367380619,0.8578352180936996,0.9190226171243941,0.4449438152304123
0.010625810362398624,0.8578352180936996,0.9192245557350566,0.4449438152304123
0.010618088766932487,0.8582390953150242,0.9192245557350566,0.4449438152304123
0.010612383484840393,0.8582390953150242,0.9194264943457189,0.4449438152304123
0.010587427765130997,0.8590468497576736,0.9194264943457189,0.4449438152304123
0.010584481991827488,0.8590468497576736,0.9196284329563813,0.4449438152304123
0.010570765472948551,0.8602584814216478,0.9196284329563813,0.4449438152304123
0.010544504970312119,0.8602584814216478,0.9200323101777059,0.4449438152304123
0.010544401593506336,0.8604604200323102,0.9200323101777059,0.4449438152304123
0.010537870228290558,0.8604604200323102,0.9202342487883683,0.4449438152304123
0.010536160320043564,0.8606623586429726,0.9202342487883683,0.4449438152304123
0.010532672517001629,0.8606623586429726,0.9204361873990307,0.4449438152304123
0.010504537262022495,0.8618739903069467,0.9204361873990307,0.4449438152304123
0.010493683628737926,0.8618739903069467,0.9208400646203554,0.4449438152304123
0.010488099418580532,0.8622778675282714,0.9208400646203554,0.4449438152304123
0.010460146702826023,0.8622778675282714,0.9214458804523424,0.4449438152304123
0.010437963530421257,0.8626817447495961,0.9214458804523424,0.4449438152304123
0.010433102026581764,0.8626817447495961,0.9216478190630049,0.4449438152304123
0.010420573875308037,0.8636914378029079,0.9216478190630049,0.4449438152304123
0.010394557379186153,0.8636914378029079,0.9220516962843296,0.4449438152304123
0.01038513332605362,0.8651050080775444,0.9220516962843296,0.4449438152304123
0.010365718975663185,0.8651050080775444,0.9226575121163166,0.4449438152304123
0.010340675711631775,0.8659127625201939,0.9226575121163166,0.4449438152304123
0.010333800688385963,0.8659127625201939,0.922859450726979,0.4449438152304123
0.010327146388590336,0.8667205169628432,0.922859450726979,0.4449438152304123
0.010309184901416302,0.8667205169628432,0.9230613893376414,0.4449438152304123
0.0102879973128438,0.8673263327948304,0.9230613893376414,0.4449438152304123
0.010279539972543716,0.8673263327948304,0.9240710823909531,0.4449438152304123
0.010249195620417595,0.8679321486268174,0.9240710823909531,0.4449438152304123
0.010237844660878181,0.8679321486268174,0.9246768982229402,0.4449438152304123
0.01023079827427864,0.8683360258481422,0.9246768982229402,0.4449438152304123
0.010225526057183743,0.8683360258481422,0.9250807754442649,0.4449438152304123
0.01021704263985157,0.8687399030694669,0.9250807754442649,0.4449438152304123
0.010202862322330475,0.8687399030694669,0.9252827140549273,0.4449438152304123
0.01019713282585144,0.8691437802907916,0.9252827140549273,0.4449438152304123
0.010195575654506683,0.8691437802907916,0.9254846526655897,0.4449438152304123
0.010194799862802029,0.869345718901454,0.9254846526655897,0.4449438152304123
0.01019360776990652,0.869345718901454,0.925686591276252,0.4449438152304123
0.010193467140197754,0.8695476575121163,0.925686591276252,0.4449438152304123
0.010181150399148464,0.8695476575121163,0.9260904684975767,0.4449438152304123
0.010168055072426796,0.8703554119547657,0.9260904684975767,0.4449438152304123
0.010163189843297005,0.8703554119547657,0.9262924071082391,0.4449438152304123
0.010149363428354263,0.8709612277867528,0.9262924071082391,0.4449438152304123
0.010147491469979286,0.8709612277867528,0.9264943457189014,0.4449438152304123
0.01011575199663639,0.8717689822294022,0.9264943457189014,0.4449438152304123
0.010110128670930862,0.8717689822294022,0.9268982229402262,0.4449438152304123
0.010077396407723427,0.872172859450727,0.9268982229402262,0.4449438152304123
0.010069409385323524,0.872172859450727,0.9273021001615509,0.4449438152304123
0.010042831301689148,0.8725767366720517,0.9273021001615509,0.4449438152304123
0.010035860352218151,0.8725767366720517,0.9277059773828756,0.4449438152304123
0.010032483376562595,0.872778675282714,0.9277059773828756,0.4449438152304123
0.010027526877820492,0.872778675282714,0.9281098546042004,0.4449438152304123
0.010018874891102314,0.8733844911147012,0.9281098546042004,0.4449438152304123
0.010014764964580536,0.8733844911147012,0.928513731825525,0.4449438152304123
0.010002218186855316,0.8735864297253635,0.928513731825525,0.4449438152304123
0.009983382187783718,0.8735864297253635,0.9289176090468497,0.4449438152304123
0.009982877410948277,0.8737883683360258,0.9289176090468497,0.4449438152304123
0.00998143944889307,0.8737883683360258,0.9291195476575121,0.4449438152304123
0.009979774244129658,0.8741922455573505,0.9291195476575121,0.4449438152304123
0.009979687631130219,0.8741922455573505,0.9293214862681745,0.4449438152304123
0.00997594092041254,0.874394184168013,0.9293214862681745,0.4449438152304123
0.009974506683647633,0.874394184168013,0.9295234248788369,0.4449438152304123
0.009972359985113144,0.8745961227786753,0.9295234248788369,0.4449438152304123
0.009967080317437649,0.8745961227786753,0.9297253634894992,0.4449438152304123
0.009898906573653221,0.8768174474959612,0.9297253634894992,0.4449438152304123
0.0098846685141325,0.8768174474959612,0.930735056542811,0.4449438152304123
0.009870362468063831,0.877221324717286,0.930735056542811,0.4449438152304123
0.009858044795691967,0.877221324717286,0.9309369951534734,0.4449438152304123
0.009854352101683617,0.8774232633279483,0.9309369951534734,0.4449438152304123
0.00984941516071558,0.8774232633279483,0.9311389337641357,0.4449438152304123
0.00983140617609024,0.877827140549273,0.9311389337641357,0.4449438152304123
0.00980635266751051,0.877827140549273,0.9317447495961227,0.4449438152304123
0.009781725704669952,0.8786348949919225,0.9317447495961227,0.4449438152304123
0.0097734946757555,0.8786348949919225,0.9319466882067852,0.4449438152304123
0.009750807657837868,0.8790387722132472,0.9319466882067852,0.4449438152304123
0.009711618535220623,0.8790387722132472,0.932956381260097,0.4449438152304123
0.00970071367919445,0.8796445880452343,0.932956381260097,0.4449438152304123
0.00969210360199213,0.8796445880452343,0.933562197092084,0.4449438152304123
0.009685142897069454,0.880048465266559,0.933562197092084,0.4449438152304123
0.009665860794484615,0.880048465266559,0.9337641357027464,0.4449438152304123
0.0096523966640234,0.8802504038772213,0.9337641357027464,0.4449438152304123
0.009640425443649292,0.8802504038772213,0.9339660743134087,0.4449438152304123
0.009639854542911053,0.8804523424878837,0.9339660743134087,0.4449438152304123
0.009636442176997662,0.8804523424878837,0.934168012924071,0.4449438152304123
0.009626391343772411,0.8808562197092084,0.934168012924071,0.4449438152304123
0.009625770151615143,0.8808562197092084,0.9343699515347335,0.4449438152304123
0.009597267024219036,0.8818659127625202,0.9343699515347335,0.4449438152304123
0.009585242718458176,0.8818659127625202,0.9351777059773829,0.4449438152304123
0.0095824608579278,0.8820678513731826,0.9351777059773829,0.4449438152304123
0.009559898637235165,0.8820678513731826,0.9359854604200323,0.4449438152304123
0.009555969387292862,0.8824717285945073,0.9359854604200323,0.4449438152304123
0.009542621672153473,0.8824717285945073,0.9365912762520194,0.4449438152304123
0.009538558311760426,0.882875605815832,0.9365912762520194,0.4449438152304123
0.009537894278764725,0.882875605815832,0.9367932148626817,0.4449438152304123
0.009504266083240509,0.8834814216478191,0.9367932148626817,0.4449438152304123
0.009498837403953075,0.8834814216478191,0.9369951534733441,0.4449438152304123
0.009466988034546375,0.8846930533117933,0.9369951534733441,0.4449438152304123
0.009443671442568302,0.8846930533117933,0.9373990306946688,0.4449438152304123
0.009438904002308846,0.8848949919224556,0.9373990306946688,0.4449438152304123
0.009433125145733356,0.8848949919224556,0.9378029079159935,0.4449438152304123
0.009430178441107273,0.8850969305331179,0.9378029079159935,0.4449438152304123
0.00942839216440916,0.8850969305331179,0.9382067851373183,0.4449438152304123
0.00942214298993349,0.8852988691437803,0.9382067851373183,0.4449438152304123
0.009421597234904766,0.8852988691437803,0.9384087237479806,0.4449438152304123
0.009419038891792297,0.885702746365105,0.9384087237479806,0.4449438152304123
0.009411274455487728,0.885702746365105,0.938610662358643,0.4449438152304123
0.009399579837918282,0.8861066235864298,0.938610662358643,0.4449438152304123
0.009396187961101532,0.8861066235864298,0.9388126009693053,0.4449438152304123
0.009395517408847809,0.8863085621970921,0.9388126009693053,0.4449438152304123
0.009385860525071621,0.8863085621970921,0.9394184168012925,0.4449438152304123
0.009367302060127258,0.8865105008077544,0.9394184168012925,0.4449438152304123
0.00936042983084917,0.8865105008077544,0.9398222940226171,0.4449438152304123
0.009357833303511143,0.8867124394184168,0.9398222940226171,0.4449438152304123
0.00934902485460043,0.8867124394184168,0.9400242326332795,0.4449438152304123
0.009340671822428703,0.8869143780290791,0.9400242326332795,0.4449438152304123
0.009333878755569458,0.8869143780290791,0.9406300484652665,0.4449438152304123
0.009295608848333359,0.8883279483037156,0.9406300484652665,0.4449438152304123
0.009291354566812515,0.8883279483037156,0.940831987075929,0.4449438152304123
0.009267929010093212,0.8889337641357028,0.940831987075929,0.4449438152304123
0.009267846122384071,0.8889337641357028,0.9410339256865913,0.4449438152304123
0.009259865619242191,0.8893376413570274,0.9410339256865913,0.4449438152304123
0.009238848462700844,0.8893376413570274,0.942043618739903,0.4449438152304123
0.009227200411260128,0.8899434571890146,0.942043618739903,0.4449438152304123
0.009214322082698345,0.8899434571890146,0.9424474959612278,0.4449438152304123
0.009206976741552353,0.8905492730210016,0.9424474959612278,0.4449438152304123
0.009205942042171955,0.8905492730210016,0.9426494345718901,0.4449438152304123
0.009197474457323551,0.8909531502423264,0.9426494345718901,0.4449438152304123
0.009188814088702202,0.8909531502423264,0.9428513731825525,0.4449438152304123
0.009133058600127697,0.8917609046849758,0.9428513731825525,0.4449438152304123
0.009115863591432571,0.8917609046849758,0.9432552504038773,0.4449438152304123
0.009107585996389389,0.8919628432956381,0.9432552504038773,0.4449438152304123
0.009093782864511013,0.8919628432956381,0.9438610662358643,0.4449438152304123
0.009076153859496117,0.8923667205169629,0.9438610662358643,0.4449438152304123
0.009076019749045372,0.8923667205169629,0.9440630048465266,0.4449438152304123
0.009044860489666462,0.8927705977382876,0.9440630048465266,0.4449438152304123
0.009032188914716244,0.8927705977382876,0.944264943457189,0.4449438152304123
0.009022880345582962,0.8933764135702746,0.944264943457189,0.4449438152304123
0.008999437093734741,0.8933764135702746,0.9448707592891761,0.4449438152304123
0.008996449410915375,0.893578352180937,0.9448707592891761,0.4449438152304123
0.00898499321192503,0.893578352180937,0.9452746365105008,0.4449438152304123
0.00887319352477789,0.8966074313408724,0.9452746365105008,0.4449438152304123
0.008847394026815891,0.8966074313408724,0.9454765751211631,0.4449438152304123
0.008844292722642422,0.8968093699515347,0.9454765751211631,0.4449438152304123
0.008841664530336857,0.8968093699515347,0.9456785137318255,0.4449438152304123
0.008826551958918571,0.8976171243941842,0.9456785137318255,0.4449438152304123
0.00882372260093689,0.8976171243941842,0.9458804523424879,0.4449438152304123
0.008804458193480968,0.8982229402261712,0.9458804523424879,0.4449438152304123
0.008798760361969471,0.8982229402261712,0.9460823909531503,0.4449438152304123
0.008770651184022427,0.8984248788368336,0.9460823909531503,0.4449438152304123
0.008760275319218636,0.8984248788368336,0.9462843295638126,0.4449438152304123
0.00875362753868103,0.898626817447496,0.9462843295638126,0.4449438152304123
0.008744732476770878,0.898626817447496,0.9466882067851373,0.4449438152304123
0.008726363070309162,0.8990306946688207,0.9466882067851373,0.4449438152304123
0.00871217530220747,0.8990306946688207,0.9468901453957996,0.4449438152304123
0.008711786940693855,0.899232633279483,0.9468901453957996,0.4449438152304123
0.008711216039955616,0.899232633279483,0.947092084006462,0.4449438152304123
0.008695858530700207,0.8998384491114702,0.947092084006462,0.4449438152304123
0.008695298805832863,0.8998384491114702,0.9472940226171244,0.4449438152304123
0.008688033558428288,0.9002423263327949,0.9472940226171244,0.4449438152304123
0.008682584390044212,0.9002423263327949,0.9474959612277868,0.4449438152304123
0.008633940480649471,0.9012520193861067,0.9474959612277868,0.4449438152304123
0.008620991371572018,0.9012520193861067,0.9476978998384491,0.4449438152304123
0.008602642454206944,0.9016558966074314,0.9476978998384491,0.4449438152304123
0.00859469547867775,0.9016558966074314,0.9478998384491115,0.4449438152304123
0.008578712120652199,0.9022617124394184,0.9478998384491115,0.4449438152304123
0.008576849475502968,0.9022617124394184,0.9481017770597738,0.4449438152304123
0.008575094863772392,0.9024636510500808,0.9481017770597738,0.4449438152304123
0.008566671051084995,0.9024636510500808,0.9485056542810986,0.4449438152304123
0.008551294915378094,0.9032714054927302,0.9485056542810986,0.4449438152304123
0.008546913042664528,0.9032714054927302,0.9487075928917609,0.4449438152304123
0.008544604294002056,0.903675282714055,0.9487075928917609,0.4449438152304123
0.00853712484240532,0.903675282714055,0.9489095315024233,0.4449438152304123
0.008506914600729942,0.9044830371567044,0.9489095315024233,0.4449438152304123
0.008505639620125294,0.9044830371567044,0.9491114701130856,0.4449438152304123
0.008490541949868202,0.9046849757673667,0.9491114701130856,0.4449438152304123
0.008489806205034256,0.9046849757673667,0.949313408723748,0.4449438152304123
0.008482134900987148,0.904886914378029,0.949313408723748,0.4449438152304123
0.008458944968879223,0.904886914378029,0.9501211631663974,0.4449438152304123
0.008443137630820274,0.9052907915993538,0.9501211631663974,0.4449438152304123
0.008427249267697334,0.9052907915993538,0.9503231017770598,0.4449438152304123
0.008425983600318432,0.9054927302100162,0.9503231017770598,0.4449438152304123
0.008425943553447723,0.9054927302100162,0.9505250403877221,0.4449438152304123
0.00837791059166193,0.906502423263328,0.9505250403877221,0.4449438152304123
0.008369987830519676,0.906502423263328,0.9507269789983845,0.4449438152304123
0.00835181213915348,0.9073101777059773,0.9507269789983845,0.4449438152304123
0.00831672828644514,0.9073101777059773,0.9509289176090469,0.4449438152304123
0.00830795243382454,0.9079159935379645,0.9509289176090469,0.4449438152304123
0.008306600153446198,0.9079159935379645,0.9511308562197092,0.4449438152304123
0.008276179432868958,0.9089256865912763,0.9511308562197092,0.4449438152304123
0.008269702084362507,0.9089256865912763,0.9515347334410339,0.4449438152304123
0.008227337151765823,0.9095315024232633,0.9515347334410339,0.4449438152304123
0.008220791816711426,0.9095315024232633,0.9517366720516963,0.4449438152304123
0.008207928389310837,0.9101373182552503,0.9517366720516963,0.4449438152304123
0.00819314643740654,0.9101373182552503,0.9523424878836834,0.4449438152304123
0.008137151598930359,0.9117528271405493,0.9523424878836834,0.4449438152304123
0.008102089166641235,0.9117528271405493,0.9527463651050081,0.4449438152304123
0.008100591599941254,0.912156704361874,0.9527463651050081,0.4449438152304123
0.008098983205854893,0.912156704361874,0.9529483037156704,0.4449438152304123
0.008053849451243877,0.9137722132471728,0.9529483037156704,0.4449438152304123
0.008048840798437595,0.9137722132471728,0.9531502423263328,0.4449438152304123
0.008047976531088352,0.9139741518578353,0.9531502423263328,0.4449438152304123
0.008047191426157951,0.9139741518578353,0.9535541195476576,0.4449438152304123
0.008042328990995884,0.9141760904684976,0.9535541195476576,0.4449438152304123
0.00804227776825428,0.9141760904684976,0.9537560581583199,0.4449438152304123
0.007978775538504124,0.9153877221324718,0.9537560581583199,0.4449438152304123
0.007978088222444057,0.9153877221324718,0.9539579967689822,0.4449438152304123
0.007977457717061043,0.9155896607431341,0.9539579967689822,0.4449438152304123
0.007936474867165089,0.9155896607431341,0.9551696284329564,0.4449438152304123
0.007920765317976475,0.9163974151857835,0.9551696284329564,0.4449438152304123
0.007907154969871044,0.9163974151857835,0.9553715670436187,0.4449438152304123
0.007898016832768917,0.9165993537964459,0.9553715670436187,0.4449438152304123
0.007889161817729473,0.9165993537964459,0.9555735056542811,0.4449438152304123
0.007882962934672832,0.9172051696284329,0.9555735056542811,0.4449438152304123
0.007881338708102703,0.9172051696284329,0.9557754442649434,0.4449438152304123
0.007841353304684162,0.9180129240710824,0.9557754442649434,0.4449438152304123
0.007821919396519661,0.9180129240710824,0.9565831987075929,0.4449438152304123
0.007806946057826281,0.9182148626817448,0.9565831987075929,0.4449438152304123
0.007806641049683094,0.9182148626817448,0.9567851373182552,0.4449438152304123
0.007783807348459959,0.9192245557350566,0.9567851373182552,0.4449438152304123
0.007773596793413162,0.9192245557350566,0.9569870759289176,0.4449438152304123
0.007772084791213274,0.9194264943457189,0.9569870759289176,0.4449438152304123
0.007764792535454035,0.9194264943457189,0.9571890145395799,0.4449438152304123
0.007642120588570833,0.9214458804523424,0.9571890145395799,0.4449438152304123
0.007637160364538431,0.9214458804523424,0.9573909531502424,0.4449438152304123
0.007621994242072105,0.9218497576736672,0.9573909531502424,0.4449438152304123
0.007616848219186068,0.9218497576736672,0.9577948303715671,0.4449438152304123
0.007616661489009857,0.9220516962843296,0.9577948303715671,0.4449438152304123
0.007614231668412685,0.9220516962843296,0.9579967689822294,0.4449438152304123
0.0076103126630187035,0.9226575121163166,0.9579967689822294,0.4449438152304123
0.007598287891596556,0.9226575121163166,0.9581987075928917,0.4449438152304123
0.007563812658190727,0.9232633279483037,0.9581987075928917,0.4449438152304123
0.007563356775790453,0.9232633279483037,0.9584006462035541,0.4449438152304123
0.00756019726395607,0.9234652665589661,0.9584006462035541,0.4449438152304123
0.007557014003396034,0.9234652665589661,0.9586025848142165,0.4449438152304123
0.007549140602350235,0.9236672051696284,0.9586025848142165,0.4449438152304123
0.007542417384684086,0.9236672051696284,0.9588045234248789,0.4449438152304123
0.00754211563616991,0.9238691437802908,0.9588045234248789,0.4449438152304123
0.007523008156567812,0.9238691437802908,0.9590064620355412,0.4449438152304123
0.007499000057578087,0.9246768982229402,0.9590064620355412,0.4449438152304123
0.007498809602111578,0.9246768982229402,0.9592084006462036,0.4449438152304123
0.0074797687120735645,0.9252827140549273,0.9592084006462036,0.4449438152304123
0.007474496494978666,0.9252827140549273,0.9594103392568659,0.4449438152304123
0.007412591949105263,0.925686591276252,0.9594103392568659,0.4449438152304123
0.007409917656332254,0.925686591276252,0.9598142164781907,0.4449438152304123
0.0073762740939855576,0.9266962843295639,0.9598142164781907,0.4449438152304123
0.007360171992331743,0.9266962843295639,0.960016155088853,0.4449438152304123
0.007339483592659235,0.9271001615508885,0.960016155088853,0.4449438152304123
0.007338236086070538,0.9271001615508885,0.9602180936995154,0.4449438152304123
0.0073356302455067635,0.9273021001615509,0.9602180936995154,0.4449438152304123
0.007324153557419777,0.9273021001615509,0.9606219709208401,0.4449438152304123
0.007306481711566448,0.9275040387722132,0.9606219709208401,0.4449438152304123
0.007302992977201939,0.9275040387722132,0.9608239095315024,0.4449438152304123
0.0072879306972026825,0.9281098546042004,0.9608239095315024,0.4449438152304123
0.007271528709679842,0.9281098546042004,0.9614297253634895,0.4449438152304123
0.007177155930548906,0.9301292407108239,0.9614297253634895,0.4449438152304123
0.007172768469899893,0.9301292407108239,0.9618336025848142,0.4449438152304123
0.007160232402384281,0.9305331179321487,0.9618336025848142,0.4449438152304123
0.007137940265238285,0.9305331179321487,0.9620355411954766,0.4449438152304123
0.007120405789464712,0.9309369951534734,0.9620355411954766,0.4449438152304123
0.007090692408382893,0.9309369951534734,0.962843295638126,0.4449438152304123
0.00708820391446352,0.931340872374798,0.962843295638126,0.4449438152304123
0.0070841433480381966,0.931340872374798,0.9630452342487884,0.4449438152304123
0.007038496434688568,0.9321486268174475,0.9630452342487884,0.4449438152304123
0.00703827990218997,0.9321486268174475,0.9632471728594507,0.4449438152304123
0.007031966000795364,0.9325525040387722,0.9632471728594507,0.4449438152304123
0.0069877696223556995,0.9325525040387722,0.9638529886914378,0.4449438152304123
0.006983535829931498,0.9327544426494345,0.9638529886914378,0.4449438152304123
0.006960173603147268,0.9327544426494345,0.9644588045234249,0.4449438152304123
0.006946886889636517,0.9333602584814217,0.9644588045234249,0.4449438152304123
0.006945968139916658,0.9333602584814217,0.9646607431340872,0.4449438152304123
0.006929971743375063,0.9337641357027464,0.9646607431340872,0.4449438152304123
0.006921782623976469,0.9337641357027464,0.965064620355412,0.4449438152304123
0.006795388180762529,0.9365912762520194,0.965064620355412,0.4449438152304123
0.006791807245463133,0.9365912762520194,0.9652665589660743,0.4449438152304123
0.006783421151340008,0.9369951534733441,0.9652665589660743,0.4449438152304123
0.0067829168401658535,0.9369951534733441,0.9654684975767367,0.4449438152304123
0.006765182130038738,0.9371970920840065,0.9654684975767367,0.4449438152304123
0.006760668940842152,0.9371970920840065,0.965670436187399,0.4449438152304123
0.006728705484420061,0.9380048465266559,0.965670436187399,0.4449438152304123
0.006725046783685684,0.9380048465266559,0.9658723747980614,0.4449438152304123
0.006717979907989502,0.9384087237479806,0.9658723747980614,0.4449438152304123
0.006713807117193937,0.9384087237479806,0.9664781906300485,0.4449438152304123
0.006706151179969311,0.938610662358643,0.9664781906300485,0.4449438152304123
0.006671244744211435,0.938610662358643,0.9670840064620355,0.4449438152304123
0.006670600734651089,0.9388126009693053,0.9670840064620355,0.4449438152304123
0.00665868679061532,0.9388126009693053,0.9672859450726979,0.4449438152304123
0.006657735910266638,0.9390145395799677,0.9672859450726979,0.4449438152304123
0.00664167245849967,0.9390145395799677,0.9674878836833603,0.4449438152304123
0.0065810163505375385,0.9400242326332795,0.9674878836833603,0.4449438152304123
0.006577571853995323,0.9400242326332795,0.9676898222940227,0.4449438152304123
0.006549808196723461,0.9406300484652665,0.9676898222940227,0.4449438152304123
0.006526066921651363,0.9406300484652665,0.9680936995153473,0.4449438152304123
0.006500598508864641,0.9412358642972536,0.9680936995153473,0.4449438152304123
0.006500220857560635,0.9412358642972536,0.9682956381260097,0.4449438152304123
0.0064870561473071575,0.9416397415185783,0.9682956381260097,0.4449438152304123
0.006466962862759829,0.9416397415185783,0.9689014539579968,0.4449438152304123
0.006438366137444973,0.9432552504038773,0.9689014539579968,0.4449438152304123
0.006422392092645168,0.9432552504038773,0.9693053311793215,0.4449438152304123
0.0064205387607216835,0.9434571890145396,0.9693053311793215,0.4449438152304123
0.006403496488928795,0.9434571890145396,0.9699111470113085,0.4449438152304123
0.00638717133551836,0.9440630048465266,0.9699111470113085,0.4449438152304123
0.00638596573844552,0.9440630048465266,0.970113085621971,0.4449438152304123
0.006382380146533251,0.944264943457189,0.970113085621971,0.4449438152304123
0.006374838761985302,0.944264943457189,0.9703150242326333,0.4449438152304123
0.006346755661070347,0.9452746365105008,0.9703150242326333,0.4449438152304123
0.006344170309603214,0.9452746365105008,0.9705169628432956,0.4449438152304123
0.006303483620285988,0.9462843295638126,0.9705169628432956,0.4449438152304123
0.006277285981923342,0.9462843295638126,0.9711227786752827,0.4449438152304123
0.006225732620805502,0.947092084006462,0.9711227786752827,0.4449438152304123
0.006223306525498629,0.947092084006462,0.971324717285945,0.4449438152304123
0.0061295293271541595,0.949313408723748,0.971324717285945,0.4449438152304123
0.006108354777097702,0.949313408723748,0.9715266558966075,0.4449438152304123
0.0060880910605192184,0.9499192245557351,0.9715266558966075,0.4449438152304123
0.0060688224621117115,0.9499192245557351,0.9717285945072698,0.4449438152304123
0.0060091782361269,0.9511308562197092,0.9717285945072698,0.4449438152304123
0.006001672241836786,0.9511308562197092,0.9719305331179321,0.4449438152304123
0.005986263044178486,0.9519386106623586,0.9719305331179321,0.4449438152304123
0.0059852623380720615,0.9519386106623586,0.9721324717285945,0.4449438152304123
0.005984376184642315,0.952140549273021,0.9721324717285945,0.4449438152304123
0.005967919249087572,0.952140549273021,0.9727382875605816,0.4449438152304123
0.005948914680629969,0.9525444264943457,0.9727382875605816,0.4449438152304123
0.005935695022344589,0.9525444264943457,0.9731421647819063,0.4449438152304123
0.005919921211898327,0.9535541195476576,0.9731421647819063,0.4449438152304123
0.0059004793874919415,0.9535541195476576,0.9733441033925686,0.4449438152304123
0.005895955953747034,0.9537560581583199,0.9733441033925686,0.4449438152304123
0.005894366651773453,0.9537560581583199,0.973546042003231,0.4449438152304123
0.005888653919100761,0.9539579967689822,0.973546042003231,0.4449438152304123
0.00588231161236763,0.9539579967689822,0.9737479806138933,0.4449438152304123
0.005880923010408878,0.9541599353796446,0.9737479806138933,0.4449438152304123
0.005873261485248804,0.9541599353796446,0.9739499192245558,0.4449438152304123
0.005872036330401897,0.9543618739903069,0.9739499192245558,0.4449438152304123
0.005866263993084431,0.9543618739903069,0.9741518578352181,0.4449438152304123
0.00582254258915782,0.9547657512116317,0.9741518578352181,0.4449438152304123
0.005817522294819355,0.9547657512116317,0.9743537964458805,0.4449438152304123
0.0058042011223733425,0.9553715670436187,0.9743537964458805,0.4449438152304123
0.005796201527118683,0.9553715670436187,0.9745557350565428,0.4449438152304123
0.005788213573396206,0.9555735056542811,0.9745557350565428,0.4449438152304123
0.005781988613307476,0.9555735056542811,0.9747576736672051,0.4449438152304123
0.005777978803962469,0.9557754442649434,0.9747576736672051,0.4449438152304123
0.0057408809661865234,0.9557754442649434,0.9755654281098546,0.4449438152304123
0.0056739686988294125,0.9571890145395799,0.9755654281098546,0.4449438152304123
0.005659979768097401,0.9571890145395799,0.9759693053311793,0.4449438152304123
0.005624924320727587,0.9577948303715671,0.9759693053311793,0.4449438152304123
0.0056155105121433735,0.9577948303715671,0.976373182552504,0.4449438152304123
0.00556167121976614,0.9592084006462036,0.976373182552504,0.4449438152304123
0.005560951307415962,0.9592084006462036,0.9765751211631664,0.4449438152304123
0.005547870881855488,0.9594103392568659,0.9765751211631664,0.4449438152304123
0.005539817735552788,0.9594103392568659,0.9769789983844911,0.4449438152304123
0.005531801376491785,0.9598142164781907,0.9769789983844911,0.4449438152304123
0.005524006672203541,0.9598142164781907,0.9771809369951535,0.4449438152304123
0.00549665791913867,0.9602180936995154,0.9771809369951535,0.4449438152304123
0.005487258080393076,0.9602180936995154,0.9773828756058158,0.4449438152304123
0.005472234450280666,0.9604200323101777,0.9773828756058158,0.4449438152304123
0.005457219202071428,0.9604200323101777,0.9777867528271406,0.4449438152304123
0.005433991551399231,0.9610258481421647,0.9777867528271406,0.4449438152304123
0.005431824363768101,0.9610258481421647,0.9779886914378029,0.4449438152304123
0.005413600243628025,0.9616316639741519,0.9779886914378029,0.4449438152304123
0.005403311923146248,0.9616316639741519,0.9783925686591276,0.4449438152304123
0.0053876289166510105,0.9618336025848142,0.9783925686591276,0.4449438152304123
0.005383742041885853,0.9618336025848142,0.97859450726979,0.4449438152304123
0.005343560129404068,0.9626413570274637,0.97859450726979,0.4449438152304123
0.005340892355889082,0.9626413570274637,0.9787964458804523,0.4449438152304123
0.005240735597908497,0.9634491114701131,0.9787964458804523,0.4449438152304123
0.005207989364862442,0.9634491114701131,0.9792003231017771,0.4449438152304123
0.005201834253966808,0.9638529886914378,0.9792003231017771,0.4449438152304123
0.00519007071852684,0.9638529886914378,0.9796042003231018,0.4449438152304123
0.0051088412292301655,0.965670436187399,0.9796042003231018,0.4449438152304123
0.005095186177641153,0.965670436187399,0.9798061389337641,0.4449438152304123
0.00508079631254077,0.9664781906300485,0.9798061389337641,0.4449438152304123
0.005071398336440325,0.9664781906300485,0.9800080775444265,0.4449438152304123
0.005015430971980095,0.9670840064620355,0.9800080775444265,0.4449438152304123
0.005014185793697834,0.9670840064620355,0.9802100161550888,0.4449438152304123
0.0049691046588122845,0.9674878836833603,0.9802100161550888,0.4449438152304123
0.004937935154885054,0.9674878836833603,0.9804119547657512,0.4449438152304123
0.004801171366125345,0.9691033925686591,0.9804119547657512,0.4449438152304123
0.004796662367880344,0.9691033925686591,0.9806138933764136,0.4449438152304123
0.004768030252307653,0.970113085621971,0.9806138933764136,0.4449438152304123
0.004766489844769239,0.970113085621971,0.9808158319870759,0.4449438152304123
0.004733429290354252,0.9709208400646203,0.9808158319870759,0.4449438152304123
0.004679971840232611,0.9709208400646203,0.9812197092084006,0.4449438152304123
0.004660733975470066,0.9711227786752827,0.9812197092084006,0.4449438152304123
0.004652711097151041,0.9711227786752827,0.9816235864297254,0.4449438152304123
0.0046218386851251125,0.9715266558966075,0.9816235864297254,0.4449438152304123
0.004592624492943287,0.9715266558966075,0.9818255250403877,0.4449438152304123
0.004592068027704954,0.9717285945072698,0.9818255250403877,0.4449438152304123
0.0045880223624408245,0.9717285945072698,0.9820274636510501,0.4449438152304123
0.004563912749290466,0.9723344103392568,0.9820274636510501,0.4449438152304123
0.004529514349997044,0.9723344103392568,0.9824313408723748,0.4449438152304123
0.004524124786257744,0.9725363489499192,0.9824313408723748,0.4449438152304123
0.00451921671628952,0.9725363489499192,0.9826332794830371,0.4449438152304123
0.004507211036980152,0.9727382875605816,0.9826332794830371,0.4449438152304123
0.004481282085180283,0.9727382875605816,0.9832390953150242,0.4449438152304123
0.004462355747818947,0.972940226171244,0.9832390953150242,0.4449438152304123
0.004447126295417547,0.972940226171244,0.9834410339256866,0.4449438152304123
0.004435149487107992,0.9731421647819063,0.9834410339256866,0.4449438152304123
0.004423920530825853,0.9731421647819063,0.9836429725363489,0.4449438152304123
0.004308680538088083,0.9743537964458805,0.9836429725363489,0.4449438152304123
0.004277996253222227,0.9743537964458805,0.9840468497576736,0.4449438152304123
0.004225074779242277,0.9747576736672051,0.9840468497576736,0.4449438152304123
0.004215869586914778,0.9747576736672051,0.9842487883683361,0.4449438152304123
0.0042114960961043835,0.9753634894991923,0.9842487883683361,0.4449438152304123
0.004210713319480419,0.9753634894991923,0.9844507269789984,0.4449438152304123
0.004153730347752571,0.9761712439418416,0.9844507269789984,0.4449438152304123
0.00411907909438014,0.9761712439418416,0.9846526655896607,0.4449438152304123
0.004115234594792128,0.9767770597738288,0.9846526655896607,0.4449438152304123
0.0040695397183299065,0.9767770597738288,0.9848546042003231,0.4449438152304123
0.004046910908073187,0.9769789983844911,0.9848546042003231,0.4449438152304123
0.004019706044346094,0.9769789983844911,0.9852584814216478,0.4449438152304123
0.003975667990744114,0.9783925686591276,0.9852584814216478,0.4449438152304123
0.003966572694480419,0.9783925686591276,0.9856623586429726,0.4449438152304123
0.0039600832387804985,0.97859450726979,0.9856623586429726,0.4449438152304123
0.003952769562602043,0.97859450726979,0.9858642972536349,0.4449438152304123
0.003916173242032528,0.9787964458804523,0.9858642972536349,0.4449438152304123
0.003914271481335163,0.9787964458804523,0.9860662358642972,0.4449438152304123
0.0038772260304540396,0.9789983844911146,0.9860662358642972,0.4449438152304123
0.0038375561125576496,0.9789983844911146,0.9862681744749596,0.4449438152304123
0.0038343153428286314,0.9792003231017771,0.9862681744749596,0.4449438152304123
0.0038112918846309185,0.9792003231017771,0.9866720516962844,0.4449438152304123
0.0037943453062325716,0.9796042003231018,0.9866720516962844,0.4449438152304123
0.0037599727511405945,0.9796042003231018,0.9868739903069467,0.4449438152304123
0.0037276395596563816,0.9804119547657512,0.9868739903069467,0.4449438152304123
0.003683906514197588,0.9804119547657512,0.9870759289176091,0.4449438152304123
0.0036501442082226276,0.9806138933764136,0.9870759289176091,0.4449438152304123
0.0036492382641881704,0.9806138933764136,0.9872778675282714,0.4449438152304123
0.0036281703505665064,0.9808158319870759,0.9872778675282714,0.4449438152304123
0.003613231936469674,0.9808158319870759,0.9874798061389337,0.4449438152304123
0.003565889550372958,0.9812197092084006,0.9874798061389337,0.4449438152304123
0.0035544042475521564,0.9812197092084006,0.9876817447495961,0.4449438152304123
0.0035191019997000694,0.9816235864297254,0.9876817447495961,0.4449438152304123
0.0034755170345306396,0.9816235864297254,0.9878836833602584,0.4449438152304123
0.003445747308433056,0.9818255250403877,0.9878836833602584,0.4449438152304123
0.0034359728451818228,0.9818255250403877,0.9880856219709209,0.4449438152304123
0.003388657933101058,0.9820274636510501,0.9880856219709209,0.4449438152304123
0.003369544632732868,0.9820274636510501,0.9884894991922456,0.4449438152304123
0.0033170676324516535,0.9826332794830371,0.9884894991922456,0.4449438152304123
0.0032800992485135794,0.9826332794830371,0.9886914378029079,0.4449438152304123
0.003200438804924488,0.9832390953150242,0.9886914378029079,0.4449438152304123
0.003138954285532236,0.9832390953150242,0.9890953150242326,0.4449438152304123
0.0030529245268553495,0.9840468497576736,0.9890953150242326,0.4449438152304123
0.003037037793546915,0.9840468497576736,0.9894991922455574,0.4449438152304123
0.003024610923603177,0.9842487883683361,0.9894991922455574,0.4449438152304123
0.0029757381416857243,0.9842487883683361,0.9899030694668821,0.4449438152304123
0.0029435502365231514,0.9848546042003231,0.9899030694668821,0.4449438152304123
0.0029291468672454357,0.9848546042003231,0.9901050080775444,0.4449438152304123
0.0029188222251832485,0.9852584814216478,0.9901050080775444,0.4449438152304123
0.0028856731951236725,0.9852584814216478,0.9903069466882067,0.4449438152304123
0.0028826871421188116,0.9854604200323102,0.9903069466882067,0.4449438152304123
0.002876686630770564,0.9854604200323102,0.9905088852988692,0.4449438152304123
0.002826330019161105,0.9858642972536349,0.9905088852988692,0.4449438152304123
0.00282190996222198,0.9858642972536349,0.9907108239095315,0.4449438152304123
0.002751881256699562,0.9860662358642972,0.9907108239095315,0.4449438152304123
0.0026866879779845476,0.9860662358642972,0.9909127625201939,0.4449438152304123
0.002662263810634613,0.9862681744749596,0.9909127625201939,0.4449438152304123
0.0026570456102490425,0.9862681744749596,0.9911147011308562,0.4449438152304123
0.0023472141474485397,0.9897011308562197,0.9911147011308562,0.4449438152304123
0.0023354985751211643,0.9897011308562197,0.9915185783521809,0.4449438152304123
0.0023091966286301613,0.9899030694668821,0.9915185783521809,0.4449438152304123
0.002282549859955907,0.9899030694668821,0.9919224555735057,0.4449438152304123
0.002245115814730525,0.9903069466882067,0.9919224555735057,0.4449438152304123
0.0020503902342170477,0.9903069466882067,0.9927302100161551,0.4449438152304123
0.0018793356139212847,0.9911147011308562,0.9927302100161551,0.4449438152304123
0.001867785700596869,0.9911147011308562,0.9929321486268174,0.4449438152304123
0.0018558131996542215,0.9913166397415186,0.9929321486268174,0.4449438152304123
0.0018548358930274844,0.9913166397415186,0.9931340872374798,0.4449438152304123
0.0018377202795818448,0.9915185783521809,0.9931340872374798,0.4449438152304123
0.0018258891068398952,0.9915185783521809,0.9933360258481422,0.4449438152304123
0.0018255001632496715,0.9917205169628432,0.9933360258481422,0.4449438152304123
0.0018200062913820148,0.9917205169628432,0.9935379644588045,0.4449438152304123
0.001577311777509749,0.992124394184168,0.9935379644588045,0.4449438152304123
0.0015770239988341928,0.992124394184168,0.9937399030694669,0.4449438152304123
0.0015375997172668576,0.9923263327948304,0.9937399030694669,0.4449438152304123
0.0015263801906257868,0.9923263327948304,0.9939418416801292,0.4449438152304123
0.0013818871229887009,0.9929321486268174,0.9939418416801292,0.4449438152304123
0.00136878143530339,0.9929321486268174,0.9941437802907916,0.4449438152304123
0.001360918628051877,0.9931340872374798,0.9941437802907916,0.4449438152304123
0.0011668832739815116,0.9931340872374798,0.9945476575121163,0.4449438152304123
0.0011090269545093179,0.9935379644588045,0.9945476575121163,0.4449438152304123
0.0011077055241912603,0.9935379644588045,0.9947495961227787,0.4449438152304123
0.0010783245088532567,0.9937399030694669,0.9947495961227787,0.4449438152304123
0.001065232208929956,0.9937399030694669,0.994951534733441,0.4449438152304123
0.001018068171106279,0.9939418416801292,0.994951534733441,0.4449438152304123
0.0009267617715522647,0.9939418416801292,0.9957592891760905,0.4449438152304123
0.0008669935050420463,0.994345718901454,0.9957592891760905,0.4449438152304123
0.0008278346504084766,0.994345718901454,0.9959612277867528,0.4449438152304123
0.0008212979300878942,0.9945476575121163,0.9959612277867528,0.4449438152304123
0.0007719922577962279,0.9945476575121163,0.9961631663974152,0.4449438152304123
0.0007507073460146785,0.9947495961227787,0.9961631663974152,0.4449438152304123
0.0007418750319629908,0.9947495961227787,0.9963651050080775,0.4449438152304123
0.0007395930006168783,0.994951534733441,0.9963651050080775,0.4449438152304123
0.0007030200213193893,0.994951534733441,0.9965670436187399,0.4449438152304123
0.0006043659523129463,0.9959612277867528,0.9965670436187399,0.4449438152304123
0.0005948212929069996,0.9959612277867528,0.9967689822294022,0.4449438152304123
0.0005499267717823386,0.9961631663974152,0.9967689822294022,0.4449438152304123
0.0005306261591613293,0.9961631663974152,0.9969709208400647,0.4449438152304123
0.00048313470324501395,0.9967689822294022,0.9969709208400647,0.4449438152304123
0.0004622162668965757,0.9967689822294022,0.997172859450727,0.4449438152304123
0.00043689378071576357,0.9969709208400647,0.997172859450727,0.4449438152304123
0.0004069191054441035,0.9969709208400647,0.9975767366720517,0.4449438152304123
0.0003498336882330477,0.9973747980613893,0.9975767366720517,0.4449438152304123
0.0002611354284454137,0.9973747980613893,0.9983844911147012,0.4449438152304123
0.00016321595467161387,0.9983844911147012,0.9983844911147012,0.4449438152304123
0.00011989950871793553,0.9983844911147012,0.9985864297253635,0.4449438152304123
0.00011093550710938871,0.9985864297253635,0.9985864297253635,0.4449438152304123
9.591221169102937e-05,0.9985864297253635,0.9987883683360258,0.4449438152304123
3.717526124091819e-05,0.9989903069466882,0.9987883683360258,0.4449438152304123
2.1988869775668718e-05,0.9989903069466882,0.9989903069466882,0.4449438152304123
1.3512091754819266e-05,0.999394184168013,0.9989903069466882,0.4449438152304123
9.9755034170812e-06,0.999394184168013,0.9991922455573505,0.4449438152304123
6.240890343178762e-06,0.9997980613893377,0.9991922455573505,0.4449438152304123
3.9939009184308816e-06,0.9997980613893377,0.9995961227786753,0.4449438152304123
3.356392426212551e-06,1.0,0.9995961227786753,0.4449438152304123
3.1551479651170666e-07,1.0,1.0,0.4449438152304123


==> figures/data/sp/maxposterior_eps8_roc_data.csv <==
threshold,TPR,FPR,AUROC
inf,0.0,0.0,0.3168383158450364
0.28850850462913513,0.0,0.00020193861066235866,0.3168383158450364
0.2278982251882553,0.0,0.0018174474959612278,0.3168383158450364
0.2267933189868927,0.00020193861066235866,0.0018174474959612278,0.3168383158450364
0.19212448596954346,0.00020193861066235866,0.008481421647819063,0.3168383158450364
0.1907299906015396,0.0004038772213247173,0.008481421647819063,0.3168383158450364
0.18661139905452728,0.0004038772213247173,0.008885298869143781,0.3168383158450364
0.1837569773197174,0.0012116316639741518,0.008885298869143781,0.3168383158450364
0.17899304628372192,0.0012116316639741518,0.010702746365105008,0.3168383158450364
0.17888620495796204,0.0014135702746365104,0.010702746365105008,0.3168383158450364
0.17885851860046387,0.0014135702746365104,0.010904684975767368,0.3168383158450364
0.17838042974472046,0.0016155088852988692,0.010904684975767368,0.3168383158450364
0.17764395475387573,0.0016155088852988692,0.011106623586429725,0.3168383158450364
0.17708300054073334,0.0018174474959612278,0.011106623586429725,0.3168383158450364
0.17595666646957397,0.0018174474959612278,0.011510500807754443,0.3168383158450364
0.17544983327388763,0.0020193861066235864,0.011510500807754443,0.3168383158450364
0.1732264906167984,0.0020193861066235864,0.01332794830371567,0.3168383158450364
0.17319640517234802,0.0022213247172859453,0.01332794830371567,0.3168383158450364
0.17128100991249084,0.0022213247172859453,0.014135702746365105,0.3168383158450364
0.17078109085559845,0.0024232633279483036,0.014135702746365105,0.3168383158450364
0.16858269274234772,0.0024232633279483036,0.014539579967689823,0.3168383158450364
0.16592973470687866,0.004038772213247173,0.014539579967689823,0.3168383158450364
0.16569122672080994,0.004038772213247173,0.01494345718901454,0.3168383158450364
0.16471092402935028,0.004240710823909532,0.01494345718901454,0.3168383158450364
0.1642235517501831,0.004240710823909532,0.015145395799676898,0.3168383158450364
0.16376562416553497,0.0046445880452342485,0.015145395799676898,0.3168383158450364
0.16338525712490082,0.0046445880452342485,0.015347334410339256,0.3168383158450364
0.16336865723133087,0.004846526655896607,0.015347334410339256,0.3168383158450364
0.16225667297840118,0.004846526655896607,0.015953150242326332,0.3168383158450364
0.16152019798755646,0.005048465266558966,0.015953150242326332,0.3168383158450364
0.1607891321182251,0.005048465266558966,0.016760904684975767,0.3168383158450364
0.16061249375343323,0.005250403877221325,0.016760904684975767,0.3168383158450364
0.16021309792995453,0.005250403877221325,0.016962843295638127,0.3168383158450364
0.16014952957630157,0.005452342487883684,0.016962843295638127,0.3168383158450364
0.15996766090393066,0.005452342487883684,0.017164781906300483,0.3168383158450364
0.15911103785037994,0.005654281098546042,0.017164781906300483,0.3168383158450364
0.15628693997859955,0.005654281098546042,0.01938610662358643,0.3168383158450364
0.15526767075061798,0.006260096930533118,0.01938610662358643,0.3168383158450364
0.15471701323986053,0.006260096930533118,0.01958804523424879,0.3168383158450364
0.15466943383216858,0.006462035541195477,0.01958804523424879,0.3168383158450364
0.1521710604429245,0.006462035541195477,0.021405492730210016,0.3168383158450364
0.1521633267402649,0.006865912762520194,0.021405492730210016,0.3168383158450364
0.150913804769516,0.006865912762520194,0.02201130856219709,0.3168383158450364
0.14931616187095642,0.008077544426494346,0.02201130856219709,0.3168383158450364
0.14878396689891815,0.008077544426494346,0.023021001615508886,0.3168383158450364
0.14871957898139954,0.008279483037156704,0.023021001615508886,0.3168383158450364
0.14871130883693695,0.008279483037156704,0.023222940226171242,0.3168383158450364
0.14801320433616638,0.008481421647819063,0.023222940226171242,0.3168383158450364
0.14724098145961761,0.008481421647819063,0.024030694668820678,0.3168383158450364
0.14666394889354706,0.008683360258481421,0.024030694668820678,0.3168383158450364
0.1456916183233261,0.008683360258481421,0.024636510500807753,0.3168383158450364
0.14550112187862396,0.008885298869143781,0.024636510500807753,0.3168383158450364
0.14445079863071442,0.008885298869143781,0.02524232633279483,0.3168383158450364
0.14428655803203583,0.009087237479806139,0.02524232633279483,0.3168383158450364
0.14353105425834656,0.009087237479806139,0.025848142164781908,0.3168383158450364
0.14331412315368652,0.009289176090468497,0.025848142164781908,0.3168383158450364
0.141776904463768,0.009289176090468497,0.02705977382875606,0.3168383158450364
0.1414952129125595,0.009491114701130857,0.02705977382875606,0.3168383158450364
0.13992126286029816,0.009491114701130857,0.027665589660743135,0.3168383158450364
0.13976967334747314,0.009693053311793215,0.027665589660743135,0.3168383158450364
0.1393151879310608,0.009693053311793215,0.02827140549273021,0.3168383158450364
0.13901828229427338,0.01050080775444265,0.02827140549273021,0.3168383158450364
0.13828608393669128,0.01050080775444265,0.02948303715670436,0.3168383158450364
0.1377267688512802,0.010702746365105008,0.02948303715670436,0.3168383158450364
0.13762721419334412,0.010702746365105008,0.02968497576736672,0.3168383158450364
0.13754630088806152,0.010904684975767368,0.02968497576736672,0.3168383158450364
0.13700217008590698,0.010904684975767368,0.030088852988691437,0.3168383158450364
0.13638384640216827,0.011510500807754443,0.030088852988691437,0.3168383158450364
0.13548332452774048,0.011510500807754443,0.030492730210016156,0.3168383158450364
0.1353684365749359,0.011712439418416801,0.030492730210016156,0.3168383158450364
0.13518443703651428,0.011712439418416801,0.030896607431340872,0.3168383158450364
0.13517175614833832,0.01191437802907916,0.030896607431340872,0.3168383158450364
0.13344040513038635,0.01191437802907916,0.03291599353796446,0.3168383158450364
0.13301746547222137,0.012520193861066236,0.03291599353796446,0.3168383158450364
0.13189563155174255,0.012520193861066236,0.033925686591276254,0.3168383158450364
0.13176362216472626,0.012722132471728594,0.033925686591276254,0.3168383158450364
0.13144034147262573,0.012722132471728594,0.034733441033925685,0.3168383158450364
0.13115431368350983,0.012924071082390954,0.034733441033925685,0.3168383158450364
0.1309380829334259,0.012924071082390954,0.034935379644588045,0.3168383158450364
0.130832701921463,0.01332794830371567,0.034935379644588045,0.3168383158450364
0.1305198073387146,0.01332794830371567,0.035541195476575124,0.3168383158450364
0.1302690953016281,0.01352988691437803,0.035541195476575124,0.3168383158450364
0.13021253049373627,0.01352988691437803,0.03574313408723748,0.3168383158450364
0.12969426810741425,0.013933764135702747,0.03574313408723748,0.3168383158450364
0.1288360357284546,0.013933764135702747,0.036348949919224556,0.3168383158450364
0.1285494863986969,0.014337641357027463,0.036348949919224556,0.3168383158450364
0.12727560102939606,0.014337641357027463,0.03756058158319871,0.3168383158450364
0.12716487050056458,0.014539579967689823,0.03756058158319871,0.3168383158450364
0.1269991099834442,0.014539579967689823,0.03796445880452343,0.3168383158450364
0.12689678370952606,0.01474151857835218,0.03796445880452343,0.3168383158450364
0.1268780678510666,0.01474151857835218,0.038166397415185786,0.3168383158450364
0.12684960663318634,0.01494345718901454,0.038166397415185786,0.3168383158450364
0.1263967752456665,0.01494345718901454,0.03836833602584814,0.3168383158450364
0.12623094022274017,0.015145395799676898,0.03836833602584814,0.3168383158450364
0.12622329592704773,0.015145395799676898,0.0385702746365105,0.3168383158450364
0.12605147063732147,0.015347334410339256,0.0385702746365105,0.3168383158450364
0.12552723288536072,0.015347334410339256,0.03897415185783522,0.3168383158450364
0.12548694014549255,0.015549273021001616,0.03897415185783522,0.3168383158450364
0.12227071821689606,0.015549273021001616,0.04240710823909531,0.3168383158450364
0.12221921980381012,0.015751211631663976,0.04240710823909531,0.3168383158450364
0.12052321434020996,0.015751211631663976,0.0444264943457189,0.3168383158450364
0.12036781013011932,0.015953150242326332,0.0444264943457189,0.3168383158450364
0.11964762210845947,0.015953150242326332,0.04563812600969305,0.3168383158450364
0.11961778998374939,0.01615508885298869,0.04563812600969305,0.3168383158450364
0.11907820403575897,0.01615508885298869,0.046445880452342485,0.3168383158450364
0.1189751848578453,0.01635702746365105,0.046445880452342485,0.3168383158450364
0.1188238337635994,0.01635702746365105,0.047051696284329564,0.3168383158450364
0.11879970133304596,0.016558966074313407,0.047051696284329564,0.3168383158450364
0.11867436021566391,0.016558966074313407,0.047253634894991924,0.3168383158450364
0.11861731112003326,0.016760904684975767,0.047253634894991924,0.3168383158450364
0.11695577949285507,0.016760904684975767,0.048869143780290794,0.3168383158450364
0.11691489815711975,0.016962843295638127,0.048869143780290794,0.3168383158450364
0.11560745537281036,0.016962843295638127,0.050282714054927305,0.3168383158450364
0.1153988167643547,0.017366720516962843,0.050282714054927305,0.3168383158450364
0.11530201137065887,0.017366720516962843,0.05088852988691438,0.3168383158450364
0.11490578949451447,0.01797253634894992,0.05088852988691438,0.3168383158450364
0.11412733048200607,0.01797253634894992,0.05189822294022617,0.3168383158450364
0.11404726654291153,0.018174474959612278,0.05189822294022617,0.3168383158450364
0.11384988576173782,0.018174474959612278,0.05230210016155089,0.3168383158450364
0.11381061375141144,0.018376413570274638,0.05230210016155089,0.3168383158450364
0.11302300542593002,0.018376413570274638,0.05411954765751212,0.3168383158450364
0.11289685219526291,0.018780290791599354,0.05411954765751212,0.3168383158450364
0.11195670068264008,0.018780290791599354,0.0561389337641357,0.3168383158450364
0.1118965893983841,0.018982229402261713,0.0561389337641357,0.3168383158450364
0.11188890039920807,0.018982229402261713,0.05634087237479806,0.3168383158450364
0.11174248903989792,0.01918416801292407,0.05634087237479806,0.3168383158450364
0.11131545901298523,0.01918416801292407,0.05694668820678514,0.3168383158450364
0.11124219745397568,0.01938610662358643,0.05694668820678514,0.3168383158450364
0.11098086833953857,0.01938610662358643,0.05735056542810985,0.3168383158450364
0.11092811822891235,0.01958804523424879,0.05735056542810985,0.3168383158450364
0.11083821207284927,0.01958804523424879,0.05775444264943457,0.3168383158450364
0.11083391308784485,0.01978998384491115,0.05775444264943457,0.3168383158450364
0.11070062965154648,0.01978998384491115,0.05815831987075929,0.3168383158450364
0.11066640913486481,0.019991922455573505,0.05815831987075929,0.3168383158450364
0.11019895225763321,0.019991922455573505,0.05876413570274636,0.3168383158450364
0.11009042710065842,0.020193861066235864,0.05876413570274636,0.3168383158450364
0.10971346497535706,0.020193861066235864,0.05936995153473344,0.3168383158450364
0.10936792939901352,0.02059773828756058,0.05936995153473344,0.3168383158450364
0.10936246812343597,0.02059773828756058,0.0595718901453958,0.3168383158450364
0.10930653661489487,0.0210016155088853,0.0595718901453958,0.3168383158450364
0.10922461003065109,0.0210016155088853,0.05977382875605816,0.3168383158450364
0.10919629037380219,0.021203554119547656,0.05977382875605816,0.3168383158450364
0.10778523981571198,0.021203554119547656,0.061793214862681745,0.3168383158450364
0.10776030272245407,0.021405492730210016,0.061793214862681745,0.3168383158450364
0.10569559037685394,0.021405492730210016,0.06462035541195477,0.3168383158450364
0.10561364144086838,0.021809369951534735,0.06462035541195477,0.3168383158450364
0.10468971729278564,0.021809369951534735,0.06623586429725363,0.3168383158450364
0.1046060174703598,0.02201130856219709,0.06623586429725363,0.3168383158450364
0.10446220636367798,0.02201130856219709,0.066437802907916,0.3168383158450364
0.10442464053630829,0.02221324717285945,0.066437802907916,0.3168383158450364
0.10434668511152267,0.02221324717285945,0.06684168012924072,0.3168383158450364
0.10429704934358597,0.02241518578352181,0.06684168012924072,0.3168383158450364
0.10422338545322418,0.02241518578352181,0.06764943457189014,0.3168383158450364
0.10390128195285797,0.023222940226171242,0.06764943457189014,0.3168383158450364
0.10377593338489532,0.023222940226171242,0.06785137318255251,0.3168383158450364
0.1036485806107521,0.023626817447495962,0.06785137318255251,0.3168383158450364
0.1031268909573555,0.023626817447495962,0.0688610662358643,0.3168383158450364
0.1031121015548706,0.02382875605815832,0.0688610662358643,0.3168383158450364
0.1030418649315834,0.02382875605815832,0.06906300484652665,0.3168383158450364
0.10303162783384323,0.024030694668820678,0.06906300484652665,0.3168383158450364
0.10259480774402618,0.024030694668820678,0.07007269789983844,0.3168383158450364
0.10239452868700027,0.024434571890145397,0.07007269789983844,0.3168383158450364
0.1021522656083107,0.024434571890145397,0.07088045234248788,0.3168383158450364
0.10203904658555984,0.024838449111470113,0.07088045234248788,0.3168383158450364
0.10197320580482483,0.024838449111470113,0.07108239095315025,0.3168383158450364
0.1018504798412323,0.025040387722132473,0.07108239095315025,0.3168383158450364
0.1016128659248352,0.025040387722132473,0.07148626817447495,0.3168383158450364
0.10160259157419205,0.02524232633279483,0.07148626817447495,0.3168383158450364
0.1014256551861763,0.02524232633279483,0.07209208400646204,0.3168383158450364
0.10118432343006134,0.02544426494345719,0.07209208400646204,0.3168383158450364
0.10113324224948883,0.02544426494345719,0.07249596122778676,0.3168383158450364
0.10102754086256027,0.025848142164781908,0.07249596122778676,0.3168383158450364
0.10091555863618851,0.025848142164781908,0.07310177705977383,0.3168383158450364
0.10056126117706299,0.026252019386106624,0.07310177705977383,0.3168383158450364
0.1004851758480072,0.026252019386106624,0.07350565428109855,0.3168383158450364
0.1003691554069519,0.02665589660743134,0.07350565428109855,0.3168383158450364
0.10036886483430862,0.02665589660743134,0.0737075928917609,0.3168383158450364
0.10034629702568054,0.0268578352180937,0.0737075928917609,0.3168383158450364
0.10008058696985245,0.0268578352180937,0.0747172859450727,0.3168383158450364
0.1000719740986824,0.02705977382875606,0.0747172859450727,0.3168383158450364
0.0986710637807846,0.02705977382875606,0.077140549273021,0.3168383158450364
0.09858180582523346,0.027261712439418415,0.077140549273021,0.3168383158450364
0.09853567183017731,0.027261712439418415,0.07734248788368336,0.3168383158450364
0.09845159202814102,0.027463651050080775,0.07734248788368336,0.3168383158450364
0.09780438244342804,0.027463651050080775,0.07835218093699516,0.3168383158450364
0.09779027104377747,0.027665589660743135,0.07835218093699516,0.3168383158450364
0.09732593595981598,0.027665589660743135,0.0791599353796446,0.3168383158450364
0.0972064882516861,0.02806946688206785,0.0791599353796446,0.3168383158450364
0.09711392968893051,0.02806946688206785,0.07936187399030695,0.3168383158450364
0.09704871475696564,0.02827140549273021,0.07936187399030695,0.3168383158450364
0.09676419198513031,0.02827140549273021,0.07976575121163167,0.3168383158450364
0.09673892706632614,0.02847334410339257,0.07976575121163167,0.3168383158450364
0.0966155081987381,0.02847334410339257,0.08016962843295639,0.3168383158450364
0.0963071808218956,0.028877221324717286,0.08016962843295639,0.3168383158450364
0.09624278545379639,0.028877221324717286,0.08037156704361874,0.3168383158450364
0.09622688591480255,0.029079159935379646,0.08037156704361874,0.3168383158450364
0.09622520208358765,0.029079159935379646,0.0805735056542811,0.3168383158450364
0.09578291326761246,0.029281098546042002,0.0805735056542811,0.3168383158450364
0.09548014402389526,0.029281098546042002,0.08178513731825525,0.3168383158450364
0.09547590464353561,0.02968497576736672,0.08178513731825525,0.3168383158450364
0.09502888470888138,0.02968497576736672,0.08279483037156704,0.3168383158450364
0.0948900580406189,0.02988691437802908,0.08279483037156704,0.3168383158450364
0.09463120251893997,0.02988691437802908,0.08319870759289176,0.3168383158450364
0.09450305253267288,0.030088852988691437,0.08319870759289176,0.3168383158450364
0.094249427318573,0.030088852988691437,0.08420840064620355,0.3168383158450364
0.09416177123785019,0.030290791599353797,0.08420840064620355,0.3168383158450364
0.09368152916431427,0.030290791599353797,0.08481421647819062,0.3168383158450364
0.09364137053489685,0.030492730210016156,0.08481421647819062,0.3168383158450364
0.09352646768093109,0.030492730210016156,0.08521809369951534,0.3168383158450364
0.09324111044406891,0.031098546042003232,0.08521809369951534,0.3168383158450364
0.09313157200813293,0.031098546042003232,0.08582390953150243,0.3168383158450364
0.09313119947910309,0.03130048465266559,0.08582390953150243,0.3168383158450364
0.09299223870038986,0.03130048465266559,0.08622778675282713,0.3168383158450364
0.09293792396783829,0.03150242326332795,0.08622778675282713,0.3168383158450364
0.09284001588821411,0.03150242326332795,0.0864297253634895,0.3168383158450364
0.09274327009916306,0.031704361873990304,0.0864297253634895,0.3168383158450364
0.09259586036205292,0.031704361873990304,0.08703554119547657,0.3168383158450364
0.09256042540073395,0.031906300484652664,0.08703554119547657,0.3168383158450364
0.0923541784286499,0.031906300484652664,0.08784329563812601,0.3168383158450364
0.09233599156141281,0.03210823909531502,0.08784329563812601,0.3168383158450364
0.09225084632635117,0.03210823909531502,0.08804523424878836,0.3168383158450364
0.09215447306632996,0.03231017770597738,0.08804523424878836,0.3168383158450364
0.0914054587483406,0.03231017770597738,0.08945880452342488,0.3168383158450364
0.09104036539793015,0.03251211631663974,0.08945880452342488,0.3168383158450364
0.0909578874707222,0.03251211631663974,0.08966074313408724,0.3168383158450364
0.09088660031557083,0.0327140549273021,0.08966074313408724,0.3168383158450364
0.09082461893558502,0.0327140549273021,0.09006462035541195,0.3168383158450364
0.0907668024301529,0.03291599353796446,0.09006462035541195,0.3168383158450364
0.09069987386465073,0.03291599353796446,0.09026655896607431,0.3168383158450364
0.0906151831150055,0.033117932148626815,0.09026655896607431,0.3168383158450364
0.09055819362401962,0.033117932148626815,0.09087237479806139,0.3168383158450364
0.09022535383701324,0.033521809369951534,0.09087237479806139,0.3168383158450364
0.09021599590778351,0.033521809369951534,0.0912762520193861,0.3168383158450364
0.09018035978078842,0.033723747980613894,0.0912762520193861,0.3168383158450364
0.09016437828540802,0.033723747980613894,0.09147819063004846,0.3168383158450364
0.08993440121412277,0.03412762520193861,0.09147819063004846,0.3168383158450364
0.08959522843360901,0.03412762520193861,0.09268982229402262,0.3168383158450364
0.08948694169521332,0.034329563812600966,0.09268982229402262,0.3168383158450364
0.08941945433616638,0.034329563812600966,0.09289176090468497,0.3168383158450364
0.08933829516172409,0.034531502423263326,0.09289176090468497,0.3168383158450364
0.08920837938785553,0.034531502423263326,0.09329563812600969,0.3168383158450364
0.08919011801481247,0.034733441033925685,0.09329563812600969,0.3168383158450364
0.0890359878540039,0.034733441033925685,0.09410339256865913,0.3168383158450364
0.08902434259653091,0.034935379644588045,0.09410339256865913,0.3168383158450364
0.08893702179193497,0.034935379644588045,0.09450726978998385,0.3168383158450364
0.08886333554983139,0.035137318255250405,0.09450726978998385,0.3168383158450364
0.08851297199726105,0.035137318255250405,0.09511308562197092,0.3168383158450364
0.08836006373167038,0.035339256865912765,0.09511308562197092,0.3168383158450364
0.0883515477180481,0.035339256865912765,0.09531502423263329,0.3168383158450364
0.08798268437385559,0.03574313408723748,0.09531502423263329,0.3168383158450364
0.0878349170088768,0.03574313408723748,0.09592084006462036,0.3168383158450364
0.08782065659761429,0.03594507269789984,0.09592084006462036,0.3168383158450364
0.08769296109676361,0.03594507269789984,0.09693053311793215,0.3168383158450364
0.08758833259344101,0.036348949919224556,0.09693053311793215,0.3168383158450364
0.08743257820606232,0.036348949919224556,0.0971324717285945,0.3168383158450364
0.08733263611793518,0.036550888529886916,0.0971324717285945,0.3168383158450364
0.0871870368719101,0.036550888529886916,0.09733441033925687,0.3168383158450364
0.08670247346162796,0.03715670436187399,0.09733441033925687,0.3168383158450364
0.08664671331644058,0.03715670436187399,0.09753634894991922,0.3168383158450364
0.08659718930721283,0.03735864297253635,0.09753634894991922,0.3168383158450364
0.08643186837434769,0.03735864297253635,0.09794022617124394,0.3168383158450364
0.08637725561857224,0.03756058158319871,0.09794022617124394,0.3168383158450364
0.08618519455194473,0.03756058158319871,0.09935379644588045,0.3168383158450364
0.0861443430185318,0.03776252019386107,0.09935379644588045,0.3168383158450364
0.08602216839790344,0.03776252019386107,0.09975767366720517,0.3168383158450364
0.08566078543663025,0.038166397415185786,0.09975767366720517,0.3168383158450364
0.08546556532382965,0.038166397415185786,0.10036348949919224,0.3168383158450364
0.08539773523807526,0.0385702746365105,0.10036348949919224,0.3168383158450364
0.08530274778604507,0.0385702746365105,0.10056542810985461,0.3168383158450364
0.08527616411447525,0.03897415185783522,0.10056542810985461,0.3168383158450364
0.08487964421510696,0.03897415185783522,0.10218093699515347,0.3168383158450364
0.08483629673719406,0.03917609046849758,0.10218093699515347,0.3168383158450364
0.08483012020587921,0.03917609046849758,0.10238287560581583,0.3168383158450364
0.08469562232494354,0.03978190630048465,0.10238287560581583,0.3168383158450364
0.08459233492612839,0.03978190630048465,0.10278675282714055,0.3168383158450364
0.08456320315599442,0.03998384491114701,0.10278675282714055,0.3168383158450364
0.08453831076622009,0.03998384491114701,0.10298869143780291,0.3168383158450364
0.08449281007051468,0.04018578352180937,0.10298869143780291,0.3168383158450364
0.08414246141910553,0.04018578352180937,0.10379644588045234,0.3168383158450364
0.08411189168691635,0.04038772213247173,0.10379644588045234,0.3168383158450364
0.08397684246301651,0.04038772213247173,0.10440226171243942,0.3168383158450364
0.08380372822284698,0.04058966074313409,0.10440226171243942,0.3168383158450364
0.08371379226446152,0.04058966074313409,0.10460420032310178,0.3168383158450364
0.08337400108575821,0.04119547657512116,0.10460420032310178,0.3168383158450364
0.08336390554904938,0.04119547657512116,0.10480613893376414,0.3168383158450364
0.08329490572214127,0.04139741518578352,0.10480613893376414,0.3168383158450364
0.08300293236970901,0.04139741518578352,0.10541195476575121,0.3168383158450364
0.0829845741391182,0.04159935379644588,0.10541195476575121,0.3168383158450364
0.08283062279224396,0.04159935379644588,0.10601777059773829,0.3168383158450364
0.08281854540109634,0.04180129240710824,0.10601777059773829,0.3168383158450364
0.08264152705669403,0.04180129240710824,0.10662358642972536,0.3168383158450364
0.08262484520673752,0.0420032310177706,0.10662358642972536,0.3168383158450364
0.08237262070178986,0.0420032310177706,0.10682552504038773,0.3168383158450364
0.08222681283950806,0.04301292407108239,0.10682552504038773,0.3168383158450364
0.08200205117464066,0.04301292407108239,0.10722940226171244,0.3168383158450364
0.08198704570531845,0.04321486268174475,0.10722940226171244,0.3168383158450364
0.08198282122612,0.04321486268174475,0.10763327948303715,0.3168383158450364
0.0819425955414772,0.04341680129240711,0.10763327948303715,0.3168383158450364
0.08166562020778656,0.04341680129240711,0.10864297253634896,0.3168383158450364
0.08164209127426147,0.04382067851373182,0.10864297253634896,0.3168383158450364
0.08161049336194992,0.04382067851373182,0.10904684975767366,0.3168383158450364
0.0815352350473404,0.04422455573505654,0.10904684975767366,0.3168383158450364
0.08142930269241333,0.04422455573505654,0.10945072697899838,0.3168383158450364
0.08135823160409927,0.04462843295638126,0.10945072697899838,0.3168383158450364
0.08079827576875687,0.04462843295638126,0.11167205169628433,0.3168383158450364
0.08074790984392166,0.045032310177705974,0.11167205169628433,0.3168383158450364
0.08060610294342041,0.045032310177705974,0.11187399030694668,0.3168383158450364
0.08057047426700592,0.045234248788368334,0.11187399030694668,0.3168383158450364
0.08051756769418716,0.045234248788368334,0.11207592891760905,0.3168383158450364
0.08050993084907532,0.04543618739903069,0.11207592891760905,0.3168383158450364
0.08045438677072525,0.04543618739903069,0.11247980613893377,0.3168383158450364
0.0804203450679779,0.04563812600969305,0.11247980613893377,0.3168383158450364
0.08004928380250931,0.04563812600969305,0.11288368336025849,0.3168383158450364
0.08004863560199738,0.04584006462035541,0.11288368336025849,0.3168383158450364
0.08004504442214966,0.04584006462035541,0.11308562197092084,0.3168383158450364
0.0800304263830185,0.04604200323101777,0.11308562197092084,0.3168383158450364
0.07970600575208664,0.04604200323101777,0.11389337641357028,0.3168383158450364
0.0797046646475792,0.04624394184168013,0.11389337641357028,0.3168383158450364
0.07963082194328308,0.04624394184168013,0.11429725363489499,0.3168383158450364
0.07956782728433609,0.046445880452342485,0.11429725363489499,0.3168383158450364
0.07940088957548141,0.046445880452342485,0.11550888529886914,0.3168383158450364
0.07927621901035309,0.046849757673667204,0.11550888529886914,0.3168383158450364
0.07891963422298431,0.046849757673667204,0.11752827140549273,0.3168383158450364
0.0789022296667099,0.047051696284329564,0.11752827140549273,0.3168383158450364
0.07881823182106018,0.047051696284329564,0.11793214862681745,0.3168383158450364
0.07881439477205276,0.047253634894991924,0.11793214862681745,0.3168383158450364
0.07865038514137268,0.047253634894991924,0.11853796445880452,0.3168383158450364
0.07860086113214493,0.04745557350565428,0.11853796445880452,0.3168383158450364
0.07842852920293808,0.04745557350565428,0.11995153473344103,0.3168383158450364
0.07834675163030624,0.048263327948303715,0.11995153473344103,0.3168383158450364
0.07801514863967896,0.048263327948303715,0.12116316639741519,0.3168383158450364
0.0779130831360817,0.048667205169628434,0.12116316639741519,0.3168383158450364
0.07780663669109344,0.048667205169628434,0.12136510500807754,0.3168383158450364
0.07763346284627914,0.04907108239095315,0.12136510500807754,0.3168383158450364
0.07762207090854645,0.04907108239095315,0.1215670436187399,0.3168383158450364
0.0776168555021286,0.049273021001615507,0.1215670436187399,0.3168383158450364
0.07750796526670456,0.049273021001615507,0.12237479806138933,0.3168383158450364
0.07749291509389877,0.049474959612277866,0.12237479806138933,0.3168383158450364
0.07718557864427567,0.049474959612277866,0.12298061389337642,0.3168383158450364
0.07706883549690247,0.049878836833602586,0.12298061389337642,0.3168383158450364
0.07704439014196396,0.049878836833602586,0.12318255250403877,0.3168383158450364
0.07700938731431961,0.050080775444264945,0.12318255250403877,0.3168383158450364
0.07700291275978088,0.050080775444264945,0.12338449111470114,0.3168383158450364
0.07694931328296661,0.050282714054927305,0.12338449111470114,0.3168383158450364
0.07691747695207596,0.050282714054927305,0.12378836833602584,0.3168383158450364
0.07682371884584427,0.05068659127625202,0.12378836833602584,0.3168383158450364
0.07666618376970291,0.05068659127625202,0.12419224555735056,0.3168383158450364
0.07665378600358963,0.05088852988691438,0.12419224555735056,0.3168383158450364
0.07654321193695068,0.05088852988691438,0.12479806138933765,0.3168383158450364
0.07645788043737411,0.05109046849757674,0.12479806138933765,0.3168383158450364
0.07644953578710556,0.05109046849757674,0.125,0.3168383158450364
0.07644296437501907,0.051292407108239096,0.125,0.3168383158450364
0.07641255110502243,0.051292407108239096,0.12520193861066237,0.3168383158450364
0.07613275945186615,0.051494345718901456,0.12520193861066237,0.3168383158450364
0.07606307417154312,0.051494345718901456,0.12560581583198707,0.3168383158450364
0.07603274285793304,0.051696284329563816,0.12560581583198707,0.3168383158450364
0.07573457807302475,0.051696284329563816,0.12681744749596122,0.3168383158450364
0.0757155492901802,0.05189822294022617,0.12681744749596122,0.3168383158450364
0.07565968483686447,0.05189822294022617,0.12742326332794832,0.3168383158450364
0.07565048336982727,0.05210016155088853,0.12742326332794832,0.3168383158450364
0.07560861110687256,0.05210016155088853,0.12762520193861066,0.3168383158450364
0.07555373013019562,0.05230210016155089,0.12762520193861066,0.3168383158450364
0.075369693338871,0.05230210016155089,0.1280290791599354,0.3168383158450364
0.07527842372655869,0.05290791599353797,0.1280290791599354,0.3168383158450364
0.07524743676185608,0.05290791599353797,0.12823101777059773,0.3168383158450364
0.0752372145652771,0.05310985460420032,0.12823101777059773,0.3168383158450364
0.0751478374004364,0.05310985460420032,0.12863489499192246,0.3168383158450364
0.07505952566862106,0.05331179321486268,0.12863489499192246,0.3168383158450364
0.07499290257692337,0.05331179321486268,0.12903877221324717,0.3168383158450364
0.07497230172157288,0.05351373182552504,0.12903877221324717,0.3168383158450364
0.07461134344339371,0.05351373182552504,0.1298465266558966,0.3168383158450364
0.07456552982330322,0.0537156704361874,0.1298465266558966,0.3168383158450364
0.07451295107603073,0.0537156704361874,0.13025040387722134,0.3168383158450364
0.07450984418392181,0.05391760904684976,0.13025040387722134,0.3168383158450364
0.07436472922563553,0.05391760904684976,0.13126009693053312,0.3168383158450364
0.07432808727025986,0.05411954765751212,0.13126009693053312,0.3168383158450364
0.0743146613240242,0.05411954765751212,0.13166397415185785,0.3168383158450364
0.07424750924110413,0.05432148626817448,0.13166397415185785,0.3168383158450364
0.07422962784767151,0.05432148626817448,0.1318659127625202,0.3168383158450364
0.07421097904443741,0.05452342487883683,0.1318659127625202,0.3168383158450364
0.0740571841597557,0.05452342487883683,0.13267366720516963,0.3168383158450364
0.07405313104391098,0.05472536348949919,0.13267366720516963,0.3168383158450364
0.07404134422540665,0.05472536348949919,0.132875605815832,0.3168383158450364
0.07399432361125946,0.05492730210016155,0.132875605815832,0.3168383158450364
0.07397415488958359,0.05492730210016155,0.13307754442649433,0.3168383158450364
0.07394092530012131,0.05533117932148627,0.13307754442649433,0.3168383158450364
0.07389132678508759,0.05533117932148627,0.1332794830371567,0.3168383158450364
0.07383241504430771,0.05573505654281099,0.1332794830371567,0.3168383158450364
0.07382979243993759,0.05573505654281099,0.13348142164781907,0.3168383158450364
0.07358141988515854,0.05634087237479806,0.13348142164781907,0.3168383158450364
0.07357723265886307,0.05634087237479806,0.13368336025848143,0.3168383158450364
0.07356590777635574,0.05654281098546042,0.13368336025848143,0.3168383158450364
0.07349048554897308,0.05654281098546042,0.13408723747980614,0.3168383158450364
0.07338468730449677,0.05714862681744749,0.13408723747980614,0.3168383158450364
0.07331204414367676,0.05714862681744749,0.13550080775444265,0.3168383158450364
0.07327716052532196,0.05735056542810985,0.13550080775444265,0.3168383158450364
0.073088638484478,0.05735056542810985,0.13590468497576735,0.3168383158450364
0.07308626919984818,0.05755250403877221,0.13590468497576735,0.3168383158450364
0.0729743167757988,0.05755250403877221,0.13651050080775445,0.3168383158450364
0.07290603220462799,0.05775444264943457,0.13651050080775445,0.3168383158450364
0.07276375591754913,0.05775444264943457,0.13731825525040386,0.3168383158450364
0.07261630147695541,0.05795638126009693,0.13731825525040386,0.3168383158450364
0.0724811851978302,0.05795638126009693,0.13852988691437804,0.3168383158450364
0.07238471508026123,0.05836025848142165,0.13852988691437804,0.3168383158450364
0.07186609506607056,0.05836025848142165,0.14054927302100162,0.3168383158450364
0.07186099141836166,0.058562197092084003,0.14054927302100162,0.3168383158450364
0.07177161425352097,0.058562197092084003,0.1411550888529887,0.3168383158450364
0.07151523232460022,0.05896607431340872,0.1411550888529887,0.3168383158450364
0.07134786993265152,0.05896607431340872,0.14196284329563813,0.3168383158450364
0.07132875919342041,0.05916801292407108,0.14196284329563813,0.3168383158450364
0.07126189768314362,0.05916801292407108,0.14277059773828757,0.3168383158450364
0.07124190032482147,0.05936995153473344,0.14277059773828757,0.3168383158450364
0.0711357370018959,0.05936995153473344,0.1429725363489499,0.3168383158450364
0.07112301141023636,0.05977382875605816,0.1429725363489499,0.3168383158450364
0.07098451256752014,0.05977382875605816,0.14378029079159935,0.3168383158450364
0.0709666907787323,0.060177705977382874,0.14378029079159935,0.3168383158450364
0.07096659392118454,0.060177705977382874,0.1439822294022617,0.3168383158450364
0.07094964385032654,0.06058158319870759,0.1439822294022617,0.3168383158450364
0.0709366500377655,0.06058158319870759,0.14418416801292408,0.3168383158450364
0.07093243300914764,0.06078352180936995,0.14418416801292408,0.3168383158450364
0.07091488689184189,0.06078352180936995,0.14438610662358642,0.3168383158450364
0.0707191601395607,0.06098546042003231,0.14438610662358642,0.3168383158450364
0.0706879124045372,0.06098546042003231,0.14458804523424879,0.3168383158450364
0.07066631317138672,0.061389337641357025,0.14458804523424879,0.3168383158450364
0.07065737247467041,0.061389337641357025,0.14478998384491115,0.3168383158450364
0.07064654678106308,0.061591276252019385,0.14478998384491115,0.3168383158450364
0.07034818083047867,0.061591276252019385,0.1470113085621971,0.3168383158450364
0.07033917307853699,0.061793214862681745,0.1470113085621971,0.3168383158450364
0.07014951854944229,0.061793214862681745,0.14822294022617125,0.3168383158450364
0.07014520466327667,0.061995153473344104,0.14822294022617125,0.3168383158450364
0.07006146758794785,0.061995153473344104,0.14882875605815832,0.3168383158450364
0.07004550844430923,0.062197092084006464,0.14882875605815832,0.3168383158450364
0.06993730366230011,0.062197092084006464,0.14903069466882068,0.3168383158450364
0.06990005820989609,0.062399030694668824,0.14903069466882068,0.3168383158450364
0.06946396082639694,0.062399030694668824,0.14963651050080776,0.3168383158450364
0.06925450265407562,0.06280290791599354,0.14963651050080776,0.3168383158450364
0.06924716383218765,0.06280290791599354,0.14983844911147012,0.3168383158450364
0.06923593580722809,0.0630048465266559,0.14983844911147012,0.3168383158450364
0.06903218477964401,0.0630048465266559,0.15125201938610663,0.3168383158450364
0.06894375383853912,0.06340872374798061,0.15125201938610663,0.3168383158450364
0.06873419135808945,0.06340872374798061,0.15205977382875605,0.3168383158450364
0.06858237087726593,0.06421647819063005,0.15205977382875605,0.3168383158450364
0.06849037110805511,0.06421647819063005,0.1522617124394184,0.3168383158450364
0.06838048249483109,0.06462035541195477,0.1522617124394184,0.3168383158450364
0.06819628179073334,0.06462035541195477,0.15286752827140548,0.3168383158450364
0.06810709089040756,0.06502423263327949,0.15286752827140548,0.3168383158450364
0.06804022938013077,0.06502423263327949,0.15327140549273022,0.3168383158450364
0.067947156727314,0.06522617124394184,0.15327140549273022,0.3168383158450364
0.06786258518695831,0.06522617124394184,0.1538772213247173,0.3168383158450364
0.06783969700336456,0.0654281098546042,0.1538772213247173,0.3168383158450364
0.06747787445783615,0.0654281098546042,0.15549273021001617,0.3168383158450364
0.06745164841413498,0.06563004846526656,0.15549273021001617,0.3168383158450364
0.0673084408044815,0.06563004846526656,0.15589660743134087,0.3168383158450364
0.06728708744049072,0.06583198707592892,0.15589660743134087,0.3168383158450364
0.06727860867977142,0.06583198707592892,0.15609854604200324,0.3168383158450364
0.06723055988550186,0.06603392568659128,0.15609854604200324,0.3168383158450364
0.06714875996112823,0.06603392568659128,0.15630048465266558,0.3168383158450364
0.06714732199907303,0.06623586429725363,0.15630048465266558,0.3168383158450364
0.06694251298904419,0.06623586429725363,0.15731017770597738,0.3168383158450364
0.06691291928291321,0.066437802907916,0.15731017770597738,0.3168383158450364
0.06687147915363312,0.066437802907916,0.15751211631663975,0.3168383158450364
0.0668487697839737,0.06663974151857835,0.15751211631663975,0.3168383158450364
0.06667323410511017,0.06663974151857835,0.1587237479806139,0.3168383158450364
0.06660866737365723,0.06704361873990307,0.1587237479806139,0.3168383158450364
0.06651777029037476,0.06704361873990307,0.15932956381260097,0.3168383158450364
0.06647749990224838,0.06724555735056542,0.15932956381260097,0.3168383158450364
0.06646434962749481,0.06724555735056542,0.15953150242326333,0.3168383158450364
0.06636741757392883,0.06764943457189014,0.15953150242326333,0.3168383158450364
0.06635788083076477,0.06764943457189014,0.1597334410339257,0.3168383158450364
0.06632780283689499,0.06785137318255251,0.1597334410339257,0.3168383158450364
0.06628300994634628,0.06785137318255251,0.1601373182552504,0.3168383158450364
0.06627330929040909,0.06805331179321486,0.1601373182552504,0.3168383158450364
0.06626596301794052,0.06805331179321486,0.16033925686591277,0.3168383158450364
0.06622124463319778,0.06825525040387723,0.16033925686591277,0.3168383158450364
0.06617742031812668,0.06825525040387723,0.1605411954765751,0.3168383158450364
0.06612881273031235,0.06865912762520193,0.1605411954765751,0.3168383158450364
0.06604629755020142,0.06865912762520193,0.1611470113085622,0.3168383158450364
0.0660051554441452,0.06906300484652665,0.1611470113085622,0.3168383158450364
0.06576870381832123,0.06906300484652665,0.162156704361874,0.3168383158450364
0.06570021063089371,0.06926494345718902,0.162156704361874,0.3168383158450364
0.0656578317284584,0.06926494345718902,0.16235864297253635,0.3168383158450364
0.06559113413095474,0.06946688206785137,0.16235864297253635,0.3168383158450364
0.06550583243370056,0.06946688206785137,0.16276252019386106,0.3168383158450364
0.06549157202243805,0.06966882067851374,0.16276252019386106,0.3168383158450364
0.06511742621660233,0.06966882067851374,0.16437802907915994,0.3168383158450364
0.06509898602962494,0.06987075928917609,0.16437802907915994,0.3168383158450364
0.06504523754119873,0.06987075928917609,0.1645799676898223,0.3168383158450364
0.06500300019979477,0.07007269789983844,0.1645799676898223,0.3168383158450364
0.06481301784515381,0.07007269789983844,0.16538772213247172,0.3168383158450364
0.06479736417531967,0.07027463651050081,0.16538772213247172,0.3168383158450364
0.06476485729217529,0.07027463651050081,0.16599353796445881,0.3168383158450364
0.06472547352313995,0.07047657512116316,0.16599353796445881,0.3168383158450364
0.06452424079179764,0.07047657512116316,0.16680129240710823,0.3168383158450364
0.06448367983102798,0.07067851373182553,0.16680129240710823,0.3168383158450364
0.06444326043128967,0.07067851373182553,0.16720516962843296,0.3168383158450364
0.06438983231782913,0.07088045234248788,0.16720516962843296,0.3168383158450364
0.06434958428144455,0.07088045234248788,0.16760904684975766,0.3168383158450364
0.06433240324258804,0.07108239095315025,0.16760904684975766,0.3168383158450364
0.06421083956956863,0.07108239095315025,0.16861873990306947,0.3168383158450364
0.06393285095691681,0.07189014539579967,0.16861873990306947,0.3168383158450364
0.06384038180112839,0.07189014539579967,0.1694264943457189,0.3168383158450364
0.06381361931562424,0.07209208400646204,0.1694264943457189,0.3168383158450364
0.06376749277114868,0.07209208400646204,0.16962843295638125,0.3168383158450364
0.06375407427549362,0.07229402261712439,0.16962843295638125,0.3168383158450364
0.06340066343545914,0.07229402261712439,0.17104200323101776,0.3168383158450364
0.06328226625919342,0.07249596122778676,0.17104200323101776,0.3168383158450364
0.06326823681592941,0.07249596122778676,0.17124394184168013,0.3168383158450364
0.0632050484418869,0.07310177705977383,0.17124394184168013,0.3168383158450364
0.06317368149757385,0.07310177705977383,0.1718497576736672,0.3168383158450364
0.0631207525730133,0.07350565428109855,0.1718497576736672,0.3168383158450364
0.06311174482107162,0.07350565428109855,0.17225363489499193,0.3168383158450364
0.06289660185575485,0.07431340872374798,0.17225363489499193,0.3168383158450364
0.06281596422195435,0.07431340872374798,0.172859450726979,0.3168383158450364
0.06281104683876038,0.0747172859450727,0.172859450726979,0.3168383158450364
0.06277942657470703,0.0747172859450727,0.17346526655896607,0.3168383158450364
0.0626273825764656,0.07512116316639741,0.17346526655896607,0.3168383158450364
0.0626043900847435,0.07512116316639741,0.17407108239095315,0.3168383158450364
0.06257255375385284,0.07532310177705977,0.17407108239095315,0.3168383158450364
0.062400203198194504,0.07532310177705977,0.17508077544426495,0.3168383158450364
0.06239666789770126,0.07552504038772213,0.17508077544426495,0.3168383158450364
0.06227978691458702,0.07552504038772213,0.1752827140549273,0.3168383158450364
0.06224504113197327,0.0761308562197092,0.1752827140549273,0.3168383158450364
0.062220003455877304,0.0761308562197092,0.17548465266558966,0.3168383158450364
0.06220488250255585,0.07633279483037157,0.17548465266558966,0.3168383158450364
0.062078822404146194,0.07633279483037157,0.1762924071082391,0.3168383158450364
0.06206614524126053,0.07653473344103393,0.1762924071082391,0.3168383158450364
0.06198722869157791,0.07653473344103393,0.17689822294022617,0.3168383158450364
0.06197580695152283,0.07673667205169628,0.17689822294022617,0.3168383158450364
0.06195469945669174,0.07673667205169628,0.17710016155088854,0.3168383158450364
0.061951033771038055,0.07693861066235864,0.17710016155088854,0.3168383158450364
0.06193830817937851,0.07693861066235864,0.17750403877221324,0.3168383158450364
0.06190403923392296,0.07734248788368336,0.17750403877221324,0.3168383158450364
0.06162166967988014,0.07734248788368336,0.17911954765751212,0.3168383158450364
0.06161103770136833,0.07754442649434572,0.17911954765751212,0.3168383158450364
0.06154788285493851,0.07754442649434572,0.1797253634894992,0.3168383158450364
0.06153276562690735,0.07774636510500808,0.1797253634894992,0.3168383158450364
0.061481963843107224,0.07774636510500808,0.1801292407108239,0.3168383158450364
0.06137415021657944,0.07835218093699516,0.1801292407108239,0.3168383158450364
0.06135571375489235,0.07835218093699516,0.18033117932148626,0.3168383158450364
0.06129611283540726,0.07875605815831987,0.18033117932148626,0.3168383158450364
0.061209749430418015,0.07875605815831987,0.18134087237479807,0.3168383158450364
0.061092108488082886,0.07895799676898223,0.18134087237479807,0.3168383158450364
0.06108338385820389,0.07895799676898223,0.1815428109854604,0.3168383158450364
0.06103741005063057,0.07936187399030695,0.1815428109854604,0.3168383158450364
0.06101568788290024,0.07936187399030695,0.18174474959612277,0.3168383158450364
0.06099668890237808,0.0795638126009693,0.18174474959612277,0.3168383158450364
0.06080799922347069,0.0795638126009693,0.18235056542810985,0.3168383158450364
0.060782741755247116,0.07996768982229402,0.18235056542810985,0.3168383158450364
0.06070509925484657,0.07996768982229402,0.1825525040387722,0.3168383158450364
0.06056535243988037,0.08016962843295639,0.1825525040387722,0.3168383158450364
0.06041084602475166,0.08016962843295639,0.18376413570274636,0.3168383158450364
0.06039901822805405,0.08037156704361874,0.18376413570274636,0.3168383158450364
0.06038855388760567,0.08037156704361874,0.1841680129240711,0.3168383158450364
0.06038295850157738,0.0805735056542811,0.1841680129240711,0.3168383158450364
0.06022704392671585,0.0805735056542811,0.18436995153473343,0.3168383158450364
0.060159578919410706,0.08077544426494346,0.18436995153473343,0.3168383158450364
0.06010733172297478,0.08077544426494346,0.18497576736672053,0.3168383158450364
0.060071758925914764,0.08097738287560581,0.18497576736672053,0.3168383158450364
0.060071419924497604,0.08097738287560581,0.18517770597738287,0.3168383158450364
0.06004335358738899,0.08117932148626818,0.18517770597738287,0.3168383158450364
0.05989325791597366,0.08117932148626818,0.18679321486268174,0.3168383158450364
0.05985628068447113,0.08138126009693053,0.18679321486268174,0.3168383158450364
0.05983855947852135,0.08138126009693053,0.1869951534733441,0.3168383158450364
0.059829652309417725,0.0815831987075929,0.1869951534733441,0.3168383158450364
0.059425175189971924,0.0815831987075929,0.1890145395799677,0.3168383158450364
0.05941586196422577,0.08178513731825525,0.1890145395799677,0.3168383158450364
0.05934598669409752,0.08178513731825525,0.1894184168012924,0.3168383158450364
0.05931500345468521,0.08198707592891762,0.1894184168012924,0.3168383158450364
0.05930028855800629,0.08198707592891762,0.18982229402261713,0.3168383158450364
0.05929654464125633,0.08218901453957997,0.18982229402261713,0.3168383158450364
0.05923298001289368,0.08218901453957997,0.19022617124394184,0.3168383158450364
0.05917775630950928,0.08259289176090469,0.19022617124394184,0.3168383158450364
0.059172093868255615,0.08259289176090469,0.1904281098546042,0.3168383158450364
0.05911130830645561,0.08279483037156704,0.1904281098546042,0.3168383158450364
0.0590086355805397,0.08279483037156704,0.19143780290791598,0.3168383158450364
0.05892603471875191,0.08299676898222941,0.19143780290791598,0.3168383158450364
0.05878745764493942,0.08299676898222941,0.19264943457189015,0.3168383158450364
0.058732252568006516,0.08319870759289176,0.19264943457189015,0.3168383158450364
0.05868721380829811,0.08319870759289176,0.19325525040387723,0.3168383158450364
0.058657336980104446,0.08340064620355411,0.19325525040387723,0.3168383158450364
0.05857514217495918,0.08340064620355411,0.194264943457189,0.3168383158450364
0.05852719768881798,0.08360258481421648,0.194264943457189,0.3168383158450364
0.0583091601729393,0.08360258481421648,0.19547657512116318,0.3168383158450364
0.05829501524567604,0.08380452342487883,0.19547657512116318,0.3168383158450364
0.058060649782419205,0.08380452342487883,0.19648626817447495,0.3168383158450364
0.0580209419131279,0.0840064620355412,0.19648626817447495,0.3168383158450364
0.05801013112068176,0.0840064620355412,0.19668820678513732,0.3168383158450364
0.05799195170402527,0.08420840064620355,0.19668820678513732,0.3168383158450364
0.05785760655999184,0.08420840064620355,0.19789983844911146,0.3168383158450364
0.05785738304257393,0.08441033925686592,0.19789983844911146,0.3168383158450364
0.05783236771821976,0.08441033925686592,0.1983037156704362,0.3168383158450364
0.057785842567682266,0.08481421647819062,0.1983037156704362,0.3168383158450364
0.05775217339396477,0.08481421647819062,0.1987075928917609,0.3168383158450364
0.0576908215880394,0.08501615508885299,0.1987075928917609,0.3168383158450364
0.057644471526145935,0.08501615508885299,0.1991114701130856,0.3168383158450364
0.05759865790605545,0.08542003231017771,0.1991114701130856,0.3168383158450364
0.05756125971674919,0.08542003231017771,0.19951534733441034,0.3168383158450364
0.057473074644804,0.08622778675282713,0.19951534733441034,0.3168383158450364
0.05739045888185501,0.08622778675282713,0.20012116316639741,0.3168383158450364
0.05737823620438576,0.0864297253634895,0.20012116316639741,0.3168383158450364
0.05736342817544937,0.0864297253634895,0.20032310177705978,0.3168383158450364
0.05729669705033302,0.08663166397415185,0.20032310177705978,0.3168383158450364
0.05728042498230934,0.08663166397415185,0.20092891760904685,0.3168383158450364
0.05715631693601608,0.08703554119547657,0.20092891760904685,0.3168383158450364
0.05704105272889137,0.08703554119547657,0.20133279483037156,0.3168383158450364
0.05698848143219948,0.08784329563812601,0.20133279483037156,0.3168383158450364
0.05683180317282677,0.08784329563812601,0.202140549273021,0.3168383158450364
0.05677764490246773,0.08804523424878836,0.202140549273021,0.3168383158450364
0.05670461431145668,0.08804523424878836,0.20234248788368336,0.3168383158450364
0.056672994047403336,0.08824717285945073,0.20234248788368336,0.3168383158450364
0.05664420500397682,0.08824717285945073,0.20254442649434573,0.3168383158450364
0.05664179474115372,0.08865105008077545,0.20254442649434573,0.3168383158450364
0.05633965879678726,0.08865105008077545,0.20476575121163165,0.3168383158450364
0.05628495290875435,0.0888529886914378,0.20476575121163165,0.3168383158450364
0.05619850754737854,0.0888529886914378,0.20597738287560582,0.3168383158450364
0.056145742535591125,0.08925686591276252,0.20597738287560582,0.3168383158450364
0.05609865486621857,0.08925686591276252,0.2065831987075929,0.3168383158450364
0.0560644194483757,0.08945880452342488,0.2065831987075929,0.3168383158450364
0.056024689227342606,0.08945880452342488,0.2069870759289176,0.3168383158450364
0.05598386004567146,0.0898626817447496,0.2069870759289176,0.3168383158450364
0.0559379979968071,0.0898626817447496,0.20759289176090467,0.3168383158450364
0.05591824650764465,0.09006462035541195,0.20759289176090467,0.3168383158450364
0.055845413357019424,0.09006462035541195,0.2084006462035541,0.3168383158450364
0.055764853954315186,0.09046849757673667,0.2084006462035541,0.3168383158450364
0.05576426163315773,0.09046849757673667,0.20860258481421648,0.3168383158450364
0.05565284565091133,0.09107431340872375,0.20860258481421648,0.3168383158450364
0.05555783957242966,0.09107431340872375,0.20941033925686592,0.3168383158450364
0.05553072318434715,0.0912762520193861,0.20941033925686592,0.3168383158450364
0.05529579147696495,0.0912762520193861,0.21102584814216477,0.3168383158450364
0.055233776569366455,0.09208400646203554,0.21102584814216477,0.3168383158450364
0.05516452342271805,0.09208400646203554,0.21163166397415187,0.3168383158450364
0.0551321767270565,0.0922859450726979,0.21163166397415187,0.3168383158450364
0.055028099566698074,0.0922859450726979,0.21223747980613894,0.3168383158450364
0.0550207756459713,0.09248788368336026,0.21223747980613894,0.3168383158450364
0.054958559572696686,0.09248788368336026,0.21304523424878838,0.3168383158450364
0.05490121245384216,0.09289176090468497,0.21304523424878838,0.3168383158450364
0.0548587366938591,0.09289176090468497,0.21344911147011308,0.3168383158450364
0.0548345223069191,0.09309369951534734,0.21344911147011308,0.3168383158450364
0.054830536246299744,0.09309369951534734,0.21365105008077545,0.3168383158450364
0.05478807911276817,0.09369951534733441,0.21365105008077545,0.3168383158450364
0.054689474403858185,0.09369951534733441,0.21425686591276252,0.3168383158450364
0.05460803955793381,0.09430533117932148,0.21425686591276252,0.3168383158450364
0.0545809231698513,0.09430533117932148,0.2144588045234249,0.3168383158450364
0.05455790460109711,0.0947092084006462,0.2144588045234249,0.3168383158450364
0.05450815707445145,0.0947092084006462,0.21466074313408723,0.3168383158450364
0.054421115666627884,0.09531502423263329,0.21466074313408723,0.3168383158450364
0.05441240593791008,0.09531502423263329,0.2148626817447496,0.3168383158450364
0.054353032261133194,0.09551696284329564,0.2148626817447496,0.3168383158450364
0.05434804409742355,0.09551696284329564,0.21506462035541196,0.3168383158450364
0.0542917363345623,0.09592084006462036,0.21506462035541196,0.3168383158450364
0.05427344888448715,0.09592084006462036,0.21546849757673667,0.3168383158450364
0.05426336079835892,0.09612277867528271,0.21546849757673667,0.3168383158450364
0.05424156412482262,0.09612277867528271,0.21567043618739903,0.3168383158450364
0.05423940345644951,0.09632471728594508,0.21567043618739903,0.3168383158450364
0.05418160557746887,0.09632471728594508,0.2162762520193861,0.3168383158450364
0.05414291098713875,0.0967285945072698,0.2162762520193861,0.3168383158450364
0.054022327065467834,0.0967285945072698,0.21809369951534732,0.3168383158450364
0.0539676658809185,0.09753634894991922,0.21809369951534732,0.3168383158450364
0.05394487828016281,0.09753634894991922,0.21849757673667206,0.3168383158450364
0.05394025519490242,0.09773828756058159,0.21849757673667206,0.3168383158450364
0.053923849016427994,0.09773828756058159,0.21910339256865913,0.3168383158450364
0.05387938767671585,0.09834410339256866,0.21910339256865913,0.3168383158450364
0.05386687442660332,0.09834410339256866,0.2193053311793215,0.3168383158450364
0.053795866668224335,0.09894991922455573,0.2193053311793215,0.3168383158450364
0.05377780273556709,0.09894991922455573,0.21950726978998383,0.3168383158450364
0.05373232439160347,0.0991518578352181,0.21950726978998383,0.3168383158450364
0.05364581197500229,0.0991518578352181,0.22051696284329564,0.3168383158450364
0.05357769504189491,0.0995557350565428,0.22051696284329564,0.3168383158450364
0.0535147488117218,0.0995557350565428,0.22092084006462034,0.3168383158450364
0.053506746888160706,0.09975767366720517,0.22092084006462034,0.3168383158450364
0.05347989872097969,0.09975767366720517,0.2211227786752827,0.3168383158450364
0.05346839129924774,0.09995961227786752,0.2211227786752827,0.3168383158450364
0.05341575667262077,0.09995961227786752,0.22172859450726978,0.3168383158450364
0.053394898772239685,0.10016155088852989,0.22172859450726978,0.3168383158450364
0.053270597010850906,0.10016155088852989,0.22374798061389337,0.3168383158450364
0.05326402187347412,0.10036348949919224,0.22374798061389337,0.3168383158450364
0.053214192390441895,0.10036348949919224,0.2241518578352181,0.3168383158450364
0.05320431664586067,0.10056542810985461,0.2241518578352181,0.3168383158450364
0.053177621215581894,0.10056542810985461,0.22475767366720517,0.3168383158450364
0.05316862463951111,0.10076736672051696,0.22475767366720517,0.3168383158450364
0.05297357961535454,0.10076736672051696,0.2255654281098546,0.3168383158450364
0.05293286219239235,0.10096930533117932,0.2255654281098546,0.3168383158450364
0.052903927862644196,0.10096930533117932,0.22576736672051698,0.3168383158450364
0.05288247391581535,0.10117124394184168,0.22576736672051698,0.3168383158450364
0.05282142013311386,0.10117124394184168,0.22637318255250405,0.3168383158450364
0.05281038209795952,0.10137318255250403,0.22637318255250405,0.3168383158450364
0.05280926451086998,0.10137318255250403,0.22677705977382875,0.3168383158450364
0.05278507247567177,0.10197899838449112,0.22677705977382875,0.3168383158450364
0.05277136713266373,0.10197899838449112,0.22697899838449112,0.3168383158450364
0.05274955928325653,0.10238287560581583,0.22697899838449112,0.3168383158450364
0.05273837968707085,0.10238287560581583,0.22718093699515346,0.3168383158450364
0.05271533876657486,0.10278675282714055,0.22718093699515346,0.3168383158450364
0.05269337445497513,0.10278675282714055,0.22738287560581583,0.3168383158450364
0.05262244492769241,0.10319063004846526,0.22738287560581583,0.3168383158450364
0.052504681050777435,0.10319063004846526,0.22859450726978997,0.3168383158450364
0.052473969757556915,0.10339256865912763,0.22859450726978997,0.3168383158450364
0.05247001722455025,0.10339256865912763,0.2289983844911147,0.3168383158450364
0.052370790392160416,0.10460420032310178,0.2289983844911147,0.3168383158450364
0.05234918370842934,0.10460420032310178,0.22920032310177707,0.3168383158450364
0.05231419578194618,0.1050080775444265,0.22920032310177707,0.3168383158450364
0.052241384983062744,0.1050080775444265,0.23000807754442648,0.3168383158450364
0.052222151309251785,0.10521001615508885,0.23000807754442648,0.3168383158450364
0.052164673805236816,0.10521001615508885,0.23021001615508885,0.3168383158450364
0.052093666046857834,0.10561389337641357,0.23021001615508885,0.3168383158450364
0.05186145007610321,0.10561389337641357,0.23121970920840065,0.3168383158450364
0.05182357877492905,0.10581583198707593,0.23121970920840065,0.3168383158450364
0.05176136642694473,0.10581583198707593,0.23222940226171243,0.3168383158450364
0.051730427891016006,0.10621970920840064,0.23222940226171243,0.3168383158450364
0.051695264875888824,0.10621970920840064,0.2324313408723748,0.3168383158450364
0.051676712930202484,0.106421647819063,0.2324313408723748,0.3168383158450364
0.051585473120212555,0.106421647819063,0.2334410339256866,0.3168383158450364
0.0515357069671154,0.10682552504038773,0.2334410339256866,0.3168383158450364
0.051522478461265564,0.10682552504038773,0.23364297253634894,0.3168383158450364
0.051517318934202194,0.10702746365105008,0.23364297253634894,0.3168383158450364
0.0513090118765831,0.10702746365105008,0.23505654281098545,0.3168383158450364
0.051230404525995255,0.1074313408723748,0.23505654281098545,0.3168383158450364
0.05115371569991112,0.1074313408723748,0.23626817447495962,0.3168383158450364
0.05115099251270294,0.10763327948303715,0.23626817447495962,0.3168383158450364
0.05106944218277931,0.10763327948303715,0.23667205169628433,0.3168383158450364
0.05106359347701073,0.10783521809369952,0.23667205169628433,0.3168383158450364
0.051040343940258026,0.10783521809369952,0.2368739903069467,0.3168383158450364
0.05103141441941261,0.10803715670436187,0.2368739903069467,0.3168383158450364
0.05099402368068695,0.10803715670436187,0.23707592891760904,0.3168383158450364
0.05096318572759628,0.10844103392568659,0.23707592891760904,0.3168383158450364
0.0509602315723896,0.10844103392568659,0.2372778675282714,0.3168383158450364
0.05095687881112099,0.10864297253634896,0.2372778675282714,0.3168383158450364
0.05088405683636665,0.10864297253634896,0.23788368336025847,0.3168383158450364
0.050840236246585846,0.10924878836833603,0.23788368336025847,0.3168383158450364
0.05081737041473389,0.10924878836833603,0.2382875605815832,0.3168383158450364
0.050790753215551376,0.10965266558966075,0.2382875605815832,0.3168383158450364
0.05077202990651131,0.10965266558966075,0.23848949919224555,0.3168383158450364
0.05071735382080078,0.11025848142164782,0.23848949919224555,0.3168383158450364
0.050663262605667114,0.11025848142164782,0.23929725363489499,0.3168383158450364
0.05055651441216469,0.11106623586429726,0.23929725363489499,0.3168383158450364
0.05051952973008156,0.11106623586429726,0.23970113085621972,0.3168383158450364
0.050481390208005905,0.11147011308562198,0.23970113085621972,0.3168383158450364
0.05047173798084259,0.11147011308562198,0.23990306946688206,0.3168383158450364
0.05045831575989723,0.11167205169628433,0.23990306946688206,0.3168383158450364
0.0504152849316597,0.11167205169628433,0.2403069466882068,0.3168383158450364
0.05036896839737892,0.11207592891760905,0.2403069466882068,0.3168383158450364
0.050307746976614,0.11207592891760905,0.24091276252019386,0.3168383158450364
0.05026790872216225,0.11247980613893377,0.24091276252019386,0.3168383158450364
0.050190284848213196,0.11247980613893377,0.242124394184168,0.3168383158450364
0.05017431080341339,0.11268174474959612,0.242124394184168,0.3168383158450364
0.05012406408786774,0.11268174474959612,0.2431340872374798,0.3168383158450364
0.05012020841240883,0.11288368336025849,0.2431340872374798,0.3168383158450364
0.050107263028621674,0.11288368336025849,0.24353796445880452,0.3168383158450364
0.05008823797106743,0.11308562197092084,0.24353796445880452,0.3168383158450364
0.0500025674700737,0.11308562197092084,0.24495153473344103,0.3168383158450364
0.04995602369308472,0.11348949919224556,0.24495153473344103,0.3168383158450364
0.04984728991985321,0.11348949919224556,0.2451534733441034,0.3168383158450364
0.04983898624777794,0.11369143780290791,0.2451534733441034,0.3168383158450364
0.049747053533792496,0.11369143780290791,0.24676898222940227,0.3168383158450364
0.049711909145116806,0.11409531502423263,0.24676898222940227,0.3168383158450364
0.0496690534055233,0.11409531502423263,0.24737479806138934,0.3168383158450364
0.049659937620162964,0.11449919224555735,0.24737479806138934,0.3168383158450364
0.04961690679192543,0.11449919224555735,0.24777867528271405,0.3168383158450364
0.04959464445710182,0.11490306946688207,0.24777867528271405,0.3168383158450364
0.04956123232841492,0.11490306946688207,0.24878836833602586,0.3168383158450364
0.049485351890325546,0.11530694668820679,0.24878836833602586,0.3168383158450364
0.04947197809815407,0.11530694668820679,0.2489903069466882,0.3168383158450364
0.04944009333848953,0.11550888529886914,0.2489903069466882,0.3168383158450364
0.04937639459967613,0.11550888529886914,0.24919224555735056,0.3168383158450364
0.04936440661549568,0.11591276252019386,0.24919224555735056,0.3168383158450364
0.04933186247944832,0.11591276252019386,0.24979806138933763,0.3168383158450364
0.04932946711778641,0.11611470113085622,0.24979806138933763,0.3168383158450364
0.04928600788116455,0.11611470113085622,0.25040387722132473,0.3168383158450364
0.049241453409194946,0.1167205169628433,0.25040387722132473,0.3168383158450364
0.04923190921545029,0.1167205169628433,0.2508077544426494,0.3168383158450364
0.04921896383166313,0.11692245557350565,0.2508077544426494,0.3168383158450364
0.049081362783908844,0.11692245557350565,0.2522213247172859,0.3168383158450364
0.04906819015741348,0.11732633279483037,0.2522213247172859,0.3168383158450364
0.049023713916540146,0.11732633279483037,0.25262520193861066,0.3168383158450364
0.049010761082172394,0.11752827140549273,0.25262520193861066,0.3168383158450364
0.04900853708386421,0.11752827140549273,0.252827140549273,0.3168383158450364
0.048980195075273514,0.11793214862681745,0.252827140549273,0.3168383158450364
0.04890889301896095,0.11793214862681745,0.25323101777059775,0.3168383158450364
0.0487869493663311,0.11873990306946688,0.25323101777059775,0.3168383158450364
0.04876307398080826,0.11873990306946688,0.25363489499192243,0.3168383158450364
0.04875390976667404,0.11894184168012924,0.25363489499192243,0.3168383158450364
0.048742931336164474,0.11894184168012924,0.2538368336025848,0.3168383158450364
0.048712022602558136,0.11934571890145396,0.2538368336025848,0.3168383158450364
0.04869939386844635,0.11934571890145396,0.25403877221324717,0.3168383158450364
0.048653099685907364,0.11974959612277868,0.25403877221324717,0.3168383158450364
0.04854367673397064,0.11974959612277868,0.25484652665589663,0.3168383158450364
0.04853148013353348,0.1201534733441034,0.25484652665589663,0.3168383158450364
0.04853050783276558,0.1201534733441034,0.25504846526655894,0.3168383158450364
0.04850461333990097,0.12055735056542811,0.25504846526655894,0.3168383158450364
0.04841099679470062,0.12055735056542811,0.25626009693053314,0.3168383158450364
0.048393990844488144,0.12075928917609047,0.25626009693053314,0.3168383158450364
0.048329856246709824,0.12075928917609047,0.25706785137318255,0.3168383158450364
0.04829832538962364,0.12116316639741519,0.25706785137318255,0.3168383158450364
0.04829759523272514,0.12116316639741519,0.2572697899838449,0.3168383158450364
0.048282839357852936,0.1215670436187399,0.2572697899838449,0.3168383158450364
0.04825590178370476,0.1215670436187399,0.2582794830371567,0.3168383158450364
0.048202142119407654,0.12237479806138933,0.2582794830371567,0.3168383158450364
0.0481938011944294,0.12237479806138933,0.25848142164781907,0.3168383158450364
0.04818325862288475,0.12277867528271405,0.25848142164781907,0.3168383158450364
0.04816447198390961,0.12277867528271405,0.25868336025848143,0.3168383158450364
0.048161186277866364,0.12298061389337642,0.25868336025848143,0.3168383158450364
0.04797063395380974,0.12298061389337642,0.2605008077544427,0.3168383158450364
0.04792656749486923,0.12338449111470114,0.2605008077544427,0.3168383158450364
0.04791156202554703,0.12338449111470114,0.260702746365105,0.3168383158450364
0.04788544028997421,0.12358642972536349,0.260702746365105,0.3168383158450364
0.04782983288168907,0.12358642972536349,0.2613085621970921,0.3168383158450364
0.047796495258808136,0.12378836833602584,0.2613085621970921,0.3168383158450364
0.04773974046111107,0.12378836833602584,0.2619143780290792,0.3168383158450364
0.04773971810936928,0.12399030694668821,0.2619143780290792,0.3168383158450364
0.04763332009315491,0.12399030694668821,0.26252019386106623,0.3168383158450364
0.04762759804725647,0.12439418416801293,0.26252019386106623,0.3168383158450364
0.047612447291612625,0.12439418416801293,0.26312600969305333,0.3168383158450364
0.04759339988231659,0.12459612277867528,0.26312600969305333,0.3168383158450364
0.04758918657898903,0.12459612277867528,0.2633279483037157,0.3168383158450364
0.04758230224251747,0.12520193861066237,0.2633279483037157,0.3168383158450364
0.04756355658173561,0.12520193861066237,0.263529886914378,0.3168383158450364
0.04751765727996826,0.12560581583198707,0.263529886914378,0.3168383158450364
0.04748924821615219,0.12560581583198707,0.26393376413570274,0.3168383158450364
0.04744844511151314,0.12580775444264944,0.26393376413570274,0.3168383158450364
0.04741702973842621,0.12580775444264944,0.2643376413570275,0.3168383158450364
0.04739312455058098,0.1260096930533118,0.2643376413570275,0.3168383158450364
0.047390714287757874,0.1260096930533118,0.26453957996768984,0.3168383158450364
0.04738065227866173,0.12621163166397414,0.26453957996768984,0.3168383158450364
0.047313690185546875,0.12621163166397414,0.26595315024232635,0.3168383158450364
0.04730422794818878,0.1264135702746365,0.26595315024232635,0.3168383158450364
0.04730108752846718,0.1264135702746365,0.26635702746365103,0.3168383158450364
0.047296930104494095,0.12661550888529888,0.26635702746365103,0.3168383158450364
0.047262515872716904,0.12661550888529888,0.26676090468497576,0.3168383158450364
0.047227539122104645,0.12681744749596122,0.26676090468497576,0.3168383158450364
0.047186221927404404,0.12681744749596122,0.2675686591276252,0.3168383158450364
0.04715769737958908,0.12722132471728595,0.2675686591276252,0.3168383158450364
0.04712824895977974,0.12722132471728595,0.26777059773828754,0.3168383158450364
0.04710995405912399,0.12742326332794832,0.26777059773828754,0.3168383158450364
0.0470971018075943,0.12742326332794832,0.2681744749596123,0.3168383158450364
0.04708046093583107,0.12762520193861066,0.2681744749596123,0.3168383158450364
0.04704584181308746,0.12762520193861066,0.2687802907915994,0.3168383158450364
0.047030188143253326,0.12782714054927302,0.2687802907915994,0.3168383158450364
0.04698404297232628,0.12782714054927302,0.26918416801292405,0.3168383158450364
0.0469798818230629,0.1280290791599354,0.26918416801292405,0.3168383158450364
0.046970024704933167,0.1280290791599354,0.2693861066235864,0.3168383158450364
0.04696483537554741,0.12823101777059773,0.2693861066235864,0.3168383158450364
0.04690653085708618,0.12823101777059773,0.26978998384491115,0.3168383158450364
0.046886712312698364,0.12883683360258483,0.26978998384491115,0.3168383158450364
0.04686141759157181,0.12883683360258483,0.2699919224555735,0.3168383158450364
0.04683740437030792,0.12903877221324717,0.2699919224555735,0.3168383158450364
0.04676320031285286,0.12903877221324717,0.27140549273021003,0.3168383158450364
0.0467601902782917,0.12924071082390953,0.27140549273021003,0.3168383158450364
0.04675007611513138,0.12924071082390953,0.2716074313408724,0.3168383158450364
0.046682074666023254,0.12964458804523424,0.2716074313408724,0.3168383158450364
0.04663420841097832,0.12964458804523424,0.27221324717285944,0.3168383158450364
0.046630434691905975,0.13004846526655897,0.27221324717285944,0.3168383158450364
0.04658665508031845,0.13004846526655897,0.2730210016155089,0.3168383158450364
0.04655580222606659,0.13025040387722134,0.2730210016155089,0.3168383158450364
0.04653530940413475,0.13025040387722134,0.2732229402261712,0.3168383158450364
0.0465274341404438,0.13045234248788368,0.2732229402261712,0.3168383158450364
0.04645758867263794,0.13045234248788368,0.27423263327948305,0.3168383158450364
0.046457428485155106,0.13065428109854604,0.27423263327948305,0.3168383158450364
0.046350907534360886,0.13065428109854604,0.27564620355411956,0.3168383158450364
0.046338412910699844,0.1308562197092084,0.27564620355411956,0.3168383158450364
0.04630919545888901,0.1308562197092084,0.27605008077544424,0.3168383158450364
0.046282801777124405,0.13126009693053312,0.27605008077544424,0.3168383158450364
0.046047862619161606,0.13126009693053312,0.2784733441033926,0.3168383158450364
0.04604354128241539,0.13146203554119548,0.2784733441033926,0.3168383158450364
0.04603208228945732,0.13146203554119548,0.27907915993537963,0.3168383158450364
0.045943714678287506,0.1318659127625202,0.27907915993537963,0.3168383158450364
0.04589397460222244,0.1318659127625202,0.28008885298869146,0.3168383158450364
0.04584665969014168,0.13206785137318255,0.28008885298869146,0.3168383158450364
0.04584430530667305,0.13206785137318255,0.2802907915993538,0.3168383158450364
0.0458344891667366,0.13226978998384492,0.2802907915993538,0.3168383158450364
0.045829061418771744,0.13226978998384492,0.28049273021001614,0.3168383158450364
0.0457821860909462,0.13307754442649433,0.28049273021001614,0.3168383158450364
0.045764435082674026,0.13307754442649433,0.2806946688206785,0.3168383158450364
0.04572351276874542,0.1332794830371567,0.2806946688206785,0.3168383158450364
0.04566273093223572,0.1332794830371567,0.28150242326332797,0.3168383158450364
0.04566241055727005,0.13348142164781907,0.28150242326332797,0.3168383158450364
0.04560557007789612,0.13348142164781907,0.282108239095315,0.3168383158450364
0.045588646084070206,0.13368336025848143,0.282108239095315,0.3168383158450364
0.045546602457761765,0.13368336025848143,0.2823101777059774,0.3168383158450364
0.045510560274124146,0.13388529886914377,0.2823101777059774,0.3168383158450364
0.04547392204403877,0.13388529886914377,0.2831179321486268,0.3168383158450364
0.04540812596678734,0.13408723747980614,0.2831179321486268,0.3168383158450364
0.045370038598775864,0.13408723747980614,0.2835218093699515,0.3168383158450364
0.04535891115665436,0.13449111470113084,0.2835218093699515,0.3168383158450364
0.04535505548119545,0.13449111470113084,0.2837237479806139,0.3168383158450364
0.04535495117306709,0.1346930533117932,0.2837237479806139,0.3168383158450364
0.04527558013796806,0.1346930533117932,0.284329563812601,0.3168383158450364
0.04520070180296898,0.13509693053311794,0.284329563812601,0.3168383158450364
0.04518868774175644,0.13509693053311794,0.2845315024232633,0.3168383158450364
0.045179132372140884,0.13529886914378028,0.2845315024232633,0.3168383158450364
0.04512413963675499,0.13529886914378028,0.2851373182552504,0.3168383158450364
0.04507618397474289,0.13610662358642972,0.2851373182552504,0.3168383158450364
0.04503190517425537,0.13610662358642972,0.28554119547657514,0.3168383158450364
0.04503113031387329,0.1363085621970921,0.28554119547657514,0.3168383158450364
0.0450165793299675,0.1363085621970921,0.2857431340872375,0.3168383158450364
0.04501303657889366,0.13651050080775445,0.2857431340872375,0.3168383158450364
0.045009348541498184,0.13651050080775445,0.2859450726978998,0.3168383158450364
0.044995274394750595,0.1367124394184168,0.2859450726978998,0.3168383158450364
0.044983286410570145,0.1367124394184168,0.2861470113085622,0.3168383158450364
0.044983021914958954,0.13691437802907916,0.2861470113085622,0.3168383158450364
0.044878289103507996,0.13691437802907916,0.2865508885298869,0.3168383158450364
0.04484234005212784,0.13752019386106623,0.2865508885298869,0.3168383158450364
0.04475262016057968,0.13752019386106623,0.2873586429725363,0.3168383158450364
0.04468574747443199,0.13792407108239096,0.2873586429725363,0.3168383158450364
0.04464545473456383,0.13792407108239096,0.2889741518578352,0.3168383158450364
0.04464105889201164,0.1381260096930533,0.2889741518578352,0.3168383158450364
0.04453663155436516,0.1381260096930533,0.29018578352180935,0.3168383158450364
0.04448363184928894,0.13832794830371567,0.29018578352180935,0.3168383158450364
0.04447721689939499,0.13832794830371567,0.2903877221324717,0.3168383158450364
0.044469598680734634,0.13852988691437804,0.2903877221324717,0.3168383158450364
0.04442229121923447,0.13852988691437804,0.29079159935379645,0.3168383158450364
0.04439874365925789,0.13873182552504038,0.29079159935379645,0.3168383158450364
0.04432309418916702,0.13873182552504038,0.2909935379644588,0.3168383158450364
0.04428941756486893,0.13933764135702748,0.2909935379644588,0.3168383158450364
0.04428363963961601,0.13933764135702748,0.29139741518578355,0.3168383158450364
0.044276025146245956,0.13953957996768981,0.29139741518578355,0.3168383158450364
0.04424918070435524,0.13953957996768981,0.2920032310177706,0.3168383158450364
0.04424460232257843,0.1401453957996769,0.2920032310177706,0.3168383158450364
0.0442303903400898,0.1401453957996769,0.2924071082390953,0.3168383158450364
0.04420647397637367,0.14054927302100162,0.2924071082390953,0.3168383158450364
0.04417477175593376,0.14054927302100162,0.29301292407108237,0.3168383158450364
0.04416248947381973,0.14075121163166399,0.29301292407108237,0.3168383158450364
0.04411905258893967,0.14075121163166399,0.2940226171243942,0.3168383158450364
0.04406942054629326,0.1411550888529887,0.2940226171243942,0.3168383158450364
0.044060371816158295,0.1411550888529887,0.2944264943457189,0.3168383158450364
0.044026706367731094,0.14176090468497576,0.2944264943457189,0.3168383158450364
0.04400309547781944,0.14176090468497576,0.29462843295638125,0.3168383158450364
0.0439741387963295,0.1421647819063005,0.29462843295638125,0.3168383158450364
0.04395878687500954,0.1421647819063005,0.2948303715670436,0.3168383158450364
0.04393715783953667,0.1425686591276252,0.2948303715670436,0.3168383158450364
0.04390538111329079,0.1425686591276252,0.29523424878836835,0.3168383158450364
0.04388207197189331,0.1429725363489499,0.29523424878836835,0.3168383158450364
0.0438356027007103,0.1429725363489499,0.2962439418416801,0.3168383158450364
0.04382707178592682,0.14337641357027464,0.2962439418416801,0.3168383158450364
0.0437823161482811,0.14337641357027464,0.2968497576736672,0.3168383158450364
0.04378049075603485,0.143578352180937,0.2968497576736672,0.3168383158450364
0.043775733560323715,0.143578352180937,0.29705169628432954,0.3168383158450364
0.04376332834362984,0.14378029079159935,0.29705169628432954,0.3168383158450364
0.04371558502316475,0.14378029079159935,0.297859450726979,0.3168383158450364
0.04371173679828644,0.1439822294022617,0.297859450726979,0.3168383158450364
0.04354788362979889,0.1439822294022617,0.3000807754442649,0.3168383158450364
0.043537210673093796,0.14438610662358642,0.3000807754442649,0.3168383158450364
0.043511826545000076,0.14438610662358642,0.3008885298869144,0.3168383158450364
0.04350438714027405,0.14458804523424879,0.3008885298869144,0.3168383158450364
0.043495647609233856,0.14458804523424879,0.30109046849757676,0.3168383158450364
0.04348204657435417,0.14499192245557352,0.30109046849757676,0.3168383158450364
0.04347091168165207,0.14499192245557352,0.30129240710823907,0.3168383158450364
0.04345179721713066,0.14519386106623586,0.30129240710823907,0.3168383158450364
0.043437641113996506,0.14519386106623586,0.30149434571890144,0.3168383158450364
0.043382737785577774,0.1455977382875606,0.30149434571890144,0.3168383158450364
0.04334530234336853,0.1455977382875606,0.30210016155088854,0.3168383158450364
0.04334220662713051,0.1460016155088853,0.30210016155088854,0.3168383158450364
0.0432681106030941,0.1460016155088853,0.3031098546042003,0.3168383158450364
0.04326670244336128,0.14620355411954766,0.3031098546042003,0.3168383158450364
0.043224580585956573,0.14620355411954766,0.3039176090468498,0.3168383158450364
0.043218862265348434,0.14640549273021003,0.3039176090468498,0.3168383158450364
0.043207716196775436,0.14640549273021003,0.3041195476575121,0.3168383158450364
0.04315299168229103,0.14721324717285944,0.3041195476575121,0.3168383158450364
0.043076932430267334,0.14721324717285944,0.3047253634894992,0.3168383158450364
0.04307382553815842,0.1474151857835218,0.3047253634894992,0.3168383158450364
0.04300592094659805,0.1474151857835218,0.3053311793214863,0.3168383158450364
0.042894188314676285,0.1484248788368336,0.3053311793214863,0.3168383158450364
0.04287222772836685,0.1484248788368336,0.3055331179321486,0.3168383158450364
0.04284828156232834,0.14862681744749595,0.3055331179321486,0.3168383158450364
0.042840950191020966,0.14862681744749595,0.30573505654281097,0.3168383158450364
0.04283405840396881,0.14882875605815832,0.30573505654281097,0.3168383158450364
0.04282695800065994,0.14882875605815832,0.30593699515347333,0.3168383158450364
0.04280775040388107,0.14903069466882068,0.30593699515347333,0.3168383158450364
0.04279365390539169,0.14903069466882068,0.30654281098546043,0.3168383158450364
0.042787887156009674,0.14923263327948302,0.30654281098546043,0.3168383158450364
0.04274692386388779,0.14923263327948302,0.3071486268174475,0.3168383158450364
0.042656369507312775,0.14983844911147012,0.3071486268174475,0.3168383158450364
0.0425356887280941,0.14983844911147012,0.3083602584814216,0.3168383158450364
0.04253410920500755,0.15004038772213246,0.3083602584814216,0.3168383158450364
0.04250829294323921,0.15004038772213246,0.3089660743134087,0.3168383158450364
0.04240499809384346,0.15024232633279483,0.3089660743134087,0.3168383158450364
0.042403437197208405,0.15024232633279483,0.3091680129240711,0.3168383158450364
0.04240094870328903,0.1504442649434572,0.3091680129240711,0.3168383158450364
0.04238811507821083,0.1504442649434572,0.30936995153473346,0.3168383158450364
0.042377397418022156,0.15064620355411953,0.30936995153473346,0.3168383158450364
0.042259834706783295,0.15064620355411953,0.31037964458804523,0.3168383158450364
0.04223501682281494,0.15125201938610663,0.31037964458804523,0.3168383158450364
0.04218001663684845,0.15125201938610663,0.31098546042003233,0.3168383158450364
0.042147196829319,0.15145395799676897,0.31098546042003233,0.3168383158450364
0.0420931838452816,0.15145395799676897,0.3115912762520194,0.3168383158450364
0.04209290072321892,0.15165589660743134,0.3115912762520194,0.3168383158450364
0.041983067989349365,0.15165589660743134,0.313610662358643,0.3168383158450364
0.04197205603122711,0.1518578352180937,0.313610662358643,0.3168383158450364
0.04194922000169754,0.1518578352180937,0.3144184168012924,0.3168383158450364
0.0419478565454483,0.15205977382875605,0.3144184168012924,0.3168383158450364
0.0419103167951107,0.15205977382875605,0.3150242326332795,0.3168383158450364
0.041902460157871246,0.1522617124394184,0.3150242326332795,0.3168383158450364
0.04185649752616882,0.1522617124394184,0.3160339256865913,0.3168383158450364
0.041850537061691284,0.15246365105008078,0.3160339256865913,0.3168383158450364
0.04178893193602562,0.15246365105008078,0.3168416801292407,0.3168383158450364
0.04178199917078018,0.15266558966074315,0.3168416801292407,0.3168383158450364
0.04176703095436096,0.15266558966074315,0.31704361873990305,0.3168383158450364
0.04176387935876846,0.15306946688206785,0.31704361873990305,0.3168383158450364
0.04167779162526131,0.15306946688206785,0.31865912762520193,0.3168383158450364
0.0416620597243309,0.15347334410339256,0.31865912762520193,0.3168383158450364
0.04162285476922989,0.15347334410339256,0.31906300484652667,0.3168383158450364
0.04161400720477104,0.1538772213247173,0.31906300484652667,0.3168383158450364
0.041513651609420776,0.1538772213247173,0.32007269789983844,0.3168383158450364
0.041511420160532,0.15407915993537966,0.32007269789983844,0.3168383158450364
0.04149596765637398,0.15407915993537966,0.3202746365105008,0.3168383158450364
0.04148925840854645,0.154281098546042,0.3202746365105008,0.3168383158450364
0.041480861604213715,0.154281098546042,0.3204765751211632,0.3168383158450364
0.0414532795548439,0.15468497576736673,0.3204765751211632,0.3168383158450364
0.04143178090453148,0.15468497576736673,0.3212843295638126,0.3168383158450364
0.04138551279902458,0.15549273021001617,0.3212843295638126,0.3168383158450364
0.04132164269685745,0.15549273021001617,0.3216882067851373,0.3168383158450364
0.04131576791405678,0.1556946688206785,0.3216882067851373,0.3168383158450364
0.041314542293548584,0.1556946688206785,0.3218901453957997,0.3168383158450364
0.04125386103987694,0.1567043618739903,0.3218901453957997,0.3168383158450364
0.041197676211595535,0.1567043618739903,0.32249596122778673,0.3168383158450364
0.041190214455127716,0.15690630048465268,0.32249596122778673,0.3168383158450364
0.041189298033714294,0.15690630048465268,0.3226978998384491,0.3168383158450364
0.04118490591645241,0.15731017770597738,0.3226978998384491,0.3168383158450364
0.04108269140124321,0.15731017770597738,0.324313408723748,0.3168383158450364
0.041072819381952286,0.15751211631663975,0.324313408723748,0.3168383158450364
0.04099886491894722,0.15751211631663975,0.32512116316639744,0.3168383158450364
0.04099870100617409,0.1577140549273021,0.32512116316639744,0.3168383158450364
0.040857117623090744,0.1577140549273021,0.32653473344103395,0.3168383158450364
0.040839727967977524,0.15811793214862682,0.32653473344103395,0.3168383158450364
0.040791407227516174,0.15811793214862682,0.32734248788368336,0.3168383158450364
0.04077558219432831,0.15852180936995153,0.32734248788368336,0.3168383158450364
0.040770500898361206,0.15852180936995153,0.32754442649434573,0.3168383158450364
0.0407555066049099,0.15892568659127626,0.32754442649434573,0.3168383158450364
0.04074743762612343,0.15892568659127626,0.32794830371567046,0.3168383158450364
0.040729500353336334,0.1597334410339257,0.32794830371567046,0.3168383158450364
0.04069843143224716,0.1597334410339257,0.3287560581583199,0.3168383158450364
0.04067958891391754,0.15993537964458804,0.3287560581583199,0.3168383158450364
0.04067939147353172,0.15993537964458804,0.32895799676898224,0.3168383158450364
0.040669456124305725,0.16033925686591277,0.32895799676898224,0.3168383158450364
0.04065455123782158,0.16033925686591277,0.3295638126009693,0.3168383158450364
0.04061620309948921,0.16074313408723748,0.3295638126009693,0.3168383158450364
0.04055030643939972,0.16074313408723748,0.329967689822294,0.3168383158450364
0.04054287075996399,0.16094507269789984,0.329967689822294,0.3168383158450364
0.040499940514564514,0.16094507269789984,0.3305735056542811,0.3168383158450364
0.04046433046460152,0.16155088852988692,0.3305735056542811,0.3168383158450364
0.040415991097688675,0.16155088852988692,0.3315831987075929,0.3168383158450364
0.04039457440376282,0.16175282714054928,0.3315831987075929,0.3168383158450364
0.040365200489759445,0.16175282714054928,0.33178513731825526,0.3168383158450364
0.040340498089790344,0.16235864297253635,0.33178513731825526,0.3168383158450364
0.04030041769146919,0.16235864297253635,0.33218901453957994,0.3168383158450364
0.04027678072452545,0.16296445880452343,0.33218901453957994,0.3168383158450364
0.0402430035173893,0.16296445880452343,0.3325928917609047,0.3168383158450364
0.04022863879799843,0.1631663974151858,0.3325928917609047,0.3168383158450364
0.0402253232896328,0.1631663974151858,0.33279483037156704,0.3168383158450364
0.04022306576371193,0.16336833602584813,0.33279483037156704,0.3168383158450364
0.04019632562994957,0.16336833602584813,0.3331987075928918,0.3168383158450364
0.040171608328819275,0.16377221324717287,0.3331987075928918,0.3168383158450364
0.040163565427064896,0.16377221324717287,0.3338045234248788,0.3168383158450364
0.04013387858867645,0.16417609046849757,0.3338045234248788,0.3168383158450364
0.04009215906262398,0.16417609046849757,0.3344103392568659,0.3168383158450364
0.040086280554533005,0.16437802907915994,0.3344103392568659,0.3168383158450364
0.040074098855257034,0.16437802907915994,0.3346122778675283,0.3168383158450364
0.04005986824631691,0.1645799676898223,0.3346122778675283,0.3168383158450364
0.04002835974097252,0.1645799676898223,0.33521809369951533,0.3168383158450364
0.039992425590753555,0.16518578352180938,0.33521809369951533,0.3168383158450364
0.03995188698172569,0.16518578352180938,0.3360258481421648,0.3168383158450364
0.03994970768690109,0.16538772213247172,0.3360258481421648,0.3168383158450364
0.03994031995534897,0.16538772213247172,0.33622778675282716,0.3168383158450364
0.03990565612912178,0.16579159935379645,0.33622778675282716,0.3168383158450364
0.03989623859524727,0.16579159935379645,0.3364297253634895,0.3168383158450364
0.0398433543741703,0.16599353796445881,0.3364297253634895,0.3168383158450364
0.0397627092897892,0.16599353796445881,0.33723747980613894,0.3168383158450364
0.039761003106832504,0.16619547657512115,0.33723747980613894,0.3168383158450364
0.03975827991962433,0.16619547657512115,0.3374394184168013,0.3168383158450364
0.039738789200782776,0.16639741518578352,0.3374394184168013,0.3168383158450364
0.03971938416361809,0.16639741518578352,0.3376413570274637,0.3168383158450364
0.03970649838447571,0.1665993537964459,0.3376413570274637,0.3168383158450364
0.03969923406839371,0.1665993537964459,0.337843295638126,0.3168383158450364
0.03969573229551315,0.16680129240710823,0.337843295638126,0.3168383158450364
0.039667416363954544,0.16680129240710823,0.3382471728594507,0.3168383158450364
0.03962625935673714,0.16720516962843296,0.3382471728594507,0.3168383158450364
0.039624400436878204,0.16720516962843296,0.33865105008077545,0.3168383158450364
0.03958365321159363,0.1680129240710824,0.33865105008077545,0.3168383158450364
0.03957511484622955,0.1680129240710824,0.3390549273021002,0.3168383158450364
0.0395742692053318,0.16821486268174474,0.3390549273021002,0.3168383158450364
0.039538029581308365,0.16821486268174474,0.3398626817447496,0.3168383158450364
0.039533719420433044,0.1684168012924071,0.3398626817447496,0.3168383158450364
0.03947337344288826,0.1684168012924071,0.340670436187399,0.3168383158450364
0.03945055603981018,0.16902261712439418,0.340670436187399,0.3168383158450364
0.03939519450068474,0.16902261712439418,0.3414781906300485,0.3168383158450364
0.039354272186756134,0.16983037156704361,0.3414781906300485,0.3168383158450364
0.0393528938293457,0.16983037156704361,0.34168012924071084,0.3168383158450364
0.039301734417676926,0.17063812600969305,0.34168012924071084,0.3168383158450364
0.03918913006782532,0.17063812600969305,0.34248788368336025,0.3168383158450364
0.039184972643852234,0.17084006462035542,0.34248788368336025,0.3168383158450364
0.03915205970406532,0.17084006462035542,0.342891760904685,0.3168383158450364
0.03914276137948036,0.17124394184168013,0.342891760904685,0.3168383158450364
0.039130136370658875,0.17124394184168013,0.34349757673667203,0.3168383158450364
0.039113398641347885,0.17164781906300486,0.34349757673667203,0.3168383158450364
0.03909773379564285,0.17164781906300486,0.3436995153473344,0.3168383158450364
0.03907761350274086,0.17225363489499193,0.3436995153473344,0.3168383158450364
0.03904791921377182,0.17225363489499193,0.3441033925686591,0.3168383158450364
0.039047036319971085,0.17245557350565427,0.3441033925686591,0.3168383158450364
0.03902195766568184,0.17245557350565427,0.3451130856219709,0.3168383158450364
0.03898785263299942,0.17265751211631664,0.3451130856219709,0.3168383158450364
0.03898448124527931,0.17265751211631664,0.34531502423263327,0.3168383158450364
0.038954753428697586,0.17306138933764137,0.34531502423263327,0.3168383158450364
0.03895200788974762,0.17306138933764137,0.34551696284329564,0.3168383158450364
0.03895031660795212,0.1732633279483037,0.34551696284329564,0.3168383158450364
0.03883524239063263,0.1732633279483037,0.34632471728594505,0.3168383158450364
0.03883513808250427,0.17346526655896607,0.34632471728594505,0.3168383158450364
0.03882867470383644,0.17346526655896607,0.3465266558966074,0.3168383158450364
0.0387946292757988,0.17386914378029078,0.3465266558966074,0.3168383158450364
0.03872792422771454,0.17386914378029078,0.3473344103392569,0.3168383158450364
0.038717836141586304,0.17407108239095315,0.3473344103392569,0.3168383158450364
0.03869256749749184,0.17407108239095315,0.34773828756058156,0.3168383158450364
0.03868415206670761,0.1742730210016155,0.34773828756058156,0.3168383158450364
0.03864503279328346,0.1742730210016155,0.34834410339256866,0.3168383158450364
0.038632962852716446,0.17447495961227788,0.34834410339256866,0.3168383158450364
0.03862325847148895,0.17447495961227788,0.3487479806138934,0.3168383158450364
0.03859054669737816,0.17487883683360259,0.3487479806138934,0.3168383158450364
0.038506969809532166,0.17487883683360259,0.34935379644588044,0.3168383158450364
0.0385068878531456,0.17508077544426495,0.34935379644588044,0.3168383158450364
0.03838527575135231,0.17508077544426495,0.3509693053311793,0.3168383158450364
0.038368187844753265,0.17548465266558966,0.3509693053311793,0.3168383158450364
0.038321442902088165,0.17548465266558966,0.3515751211631664,0.3168383158450364
0.038291361182928085,0.1758885298869144,0.3515751211631664,0.3168383158450364
0.03828444331884384,0.1758885298869144,0.3517770597738288,0.3168383158450364
0.038169290870428085,0.17689822294022617,0.3517770597738288,0.3168383158450364
0.03814031556248665,0.17689822294022617,0.3519789983844911,0.3168383158450364
0.038137804716825485,0.17710016155088854,0.3519789983844911,0.3168383158450364
0.03811359778046608,0.17710016155088854,0.3525848142164782,0.3168383158450364
0.038088466972112656,0.17750403877221324,0.3525848142164782,0.3168383158450364
0.038066595792770386,0.17750403877221324,0.3531906300484653,0.3168383158450364
0.03804083913564682,0.17790791599353797,0.3531906300484653,0.3168383158450364
0.03803986683487892,0.17790791599353797,0.3533925686591276,0.3168383158450364
0.03803924843668938,0.1781098546042003,0.3533925686591276,0.3168383158450364
0.03800060227513313,0.1781098546042003,0.35379644588045234,0.3168383158450364
0.03799713775515556,0.17831179321486268,0.35379644588045234,0.3168383158450364
0.03792441636323929,0.17831179321486268,0.35440226171243944,0.3168383158450364
0.03791826218366623,0.1787156704361874,0.35440226171243944,0.3168383158450364
0.037912122905254364,0.1787156704361874,0.3546042003231018,0.3168383158450364
0.037890687584877014,0.17911954765751212,0.3546042003231018,0.3168383158450364
0.037851933389902115,0.17911954765751212,0.35521001615508885,0.3168383158450364
0.03783370181918144,0.17952342487883682,0.35521001615508885,0.3168383158450364
0.037816449999809265,0.17952342487883682,0.3556138933764136,0.3168383158450364
0.03772714361548424,0.18033117932148626,0.3556138933764136,0.3168383158450364
0.03769439831376076,0.18033117932148626,0.3562197092084006,0.3168383158450364
0.03769337013363838,0.18053311793214863,0.3562197092084006,0.3168383158450364
0.037661295384168625,0.18053311793214863,0.35722940226171246,0.3168383158450364
0.03763693571090698,0.1811389337641357,0.35722940226171246,0.3168383158450364
0.037625446915626526,0.1811389337641357,0.35763327948303714,0.3168383158450364
0.03761814907193184,0.18134087237479807,0.35763327948303714,0.3168383158450364
0.03757808357477188,0.18134087237479807,0.35884491114701134,0.3168383158450364
0.03756295144557953,0.18174474959612277,0.35884491114701134,0.3168383158450364
0.03752097859978676,0.18174474959612277,0.35965266558966075,0.3168383158450364
0.0375162735581398,0.18194668820678514,0.35965266558966075,0.3168383158450364
0.03751320391893387,0.18194668820678514,0.3598546042003231,0.3168383158450364
0.03747650608420372,0.18235056542810985,0.3598546042003231,0.3168383158450364
0.03746340423822403,0.18235056542810985,0.3600565428109855,0.3168383158450364
0.03743518888950348,0.18275444264943458,0.3600565428109855,0.3168383158450364
0.03738562390208244,0.18275444264943458,0.3608642972536349,0.3168383158450364
0.037371426820755005,0.18315831987075928,0.3608642972536349,0.3168383158450364
0.03736916929483414,0.18315831987075928,0.36106623586429726,0.3168383158450364
0.0373675636947155,0.18336025848142165,0.36106623586429726,0.3168383158450364
0.0373508483171463,0.18336025848142165,0.361470113085622,0.3168383158450364
0.037325602024793625,0.18376413570274636,0.361470113085622,0.3168383158450364
0.03726554661989212,0.18376413570274636,0.3622778675282714,0.3168383158450364
0.037250906229019165,0.18396607431340872,0.3622778675282714,0.3168383158450364
0.03723060339689255,0.18396607431340872,0.3628836833602585,0.3168383158450364
0.03721310943365097,0.1841680129240711,0.3628836833602585,0.3168383158450364
0.03714984655380249,0.1841680129240711,0.3644991922455573,0.3168383158450364
0.0371316634118557,0.18436995153473343,0.3644991922455573,0.3168383158450364
0.03709515929222107,0.18436995153473343,0.3653069466882068,0.3168383158450364
0.037078164517879486,0.1845718901453958,0.3653069466882068,0.3168383158450364
0.03705613687634468,0.1845718901453958,0.36550888529886916,0.3168383158450364
0.03704275190830231,0.18497576736672053,0.36550888529886916,0.3168383158450364
0.03700844570994377,0.18497576736672053,0.36591276252019383,0.3168383158450364
0.037005484104156494,0.18517770597738287,0.36591276252019383,0.3168383158450364
0.03700033947825432,0.18517770597738287,0.3661147011308562,0.3168383158450364
0.03694607689976692,0.1855815831987076,0.3661147011308562,0.3168383158450364
0.03694114089012146,0.1855815831987076,0.36651857835218093,0.3168383158450364
0.036923255771398544,0.18578352180936994,0.36651857835218093,0.3168383158450364
0.036892011761665344,0.18578352180936994,0.36712439418416803,0.3168383158450364
0.03684603050351143,0.1859854604200323,0.36712439418416803,0.3168383158450364
0.036837585270404816,0.1859854604200323,0.36732633279483035,0.3168383158450364
0.03683694079518318,0.18618739903069467,0.36732633279483035,0.3168383158450364
0.03682665899395943,0.18618739903069467,0.3677302100161551,0.3168383158450364
0.036794666200876236,0.18679321486268174,0.3677302100161551,0.3168383158450364
0.03674012050032616,0.18679321486268174,0.36873990306946686,0.3168383158450364
0.03673550486564636,0.1869951534733441,0.36873990306946686,0.3168383158450364
0.03670120611786842,0.1869951534733441,0.3691437802907916,0.3168383158450364
0.036689337342977524,0.18719709208400645,0.3691437802907916,0.3168383158450364
0.03663065657019615,0.18719709208400645,0.36995153473344106,0.3168383158450364
0.03661694377660751,0.18739903069466882,0.36995153473344106,0.3168383158450364
0.03659424930810928,0.18739903069466882,0.37015347334410337,0.3168383158450364
0.036578889936208725,0.18780290791599355,0.37015347334410337,0.3168383158450364
0.036573104560375214,0.18780290791599355,0.37035541195476573,0.3168383158450364
0.036553673446178436,0.18820678513731826,0.37035541195476573,0.3168383158450364
0.0365527868270874,0.18820678513731826,0.3705573505654281,0.3168383158450364
0.03652912750840187,0.18861066235864296,0.3705573505654281,0.3168383158450364
0.0365290492773056,0.18861066235864296,0.37075928917609047,0.3168383158450364
0.036491259932518005,0.18962035541195477,0.37075928917609047,0.3168383158450364
0.03648336976766586,0.18962035541195477,0.3711631663974152,0.3168383158450364
0.036479320377111435,0.18982229402261713,0.3711631663974152,0.3168383158450364
0.036471933126449585,0.18982229402261713,0.37176898222940225,0.3168383158450364
0.03643808886408806,0.19002423263327947,0.37176898222940225,0.3168383158450364
0.03639211878180504,0.19002423263327947,0.3729806138933764,0.3168383158450364
0.036345142871141434,0.1904281098546042,0.3729806138933764,0.3168383158450364
0.0363285206258297,0.1904281098546042,0.3733844911147011,0.3168383158450364
0.036319807171821594,0.1908319870759289,0.3733844911147011,0.3168383158450364
0.03630216419696808,0.1908319870759289,0.3739903069466882,0.3168383158450364
0.036291610449552536,0.19103392568659128,0.3739903069466882,0.3168383158450364
0.03625844791531563,0.19103392568659128,0.37459612277867527,0.3168383158450364
0.036252837628126144,0.19163974151857835,0.37459612277867527,0.3168383158450364
0.03625178709626198,0.19163974151857835,0.37479806138933763,0.3168383158450364
0.03624824807047844,0.19204361873990308,0.37479806138933763,0.3168383158450364
0.03621345013380051,0.19204361873990308,0.37540387722132473,0.3168383158450364
0.03615572676062584,0.1928513731825525,0.37540387722132473,0.3168383158450364
0.03610758110880852,0.1928513731825525,0.3760096930533118,0.3168383158450364
0.03610754385590553,0.19305331179321486,0.3760096930533118,0.3168383158450364
0.03610412776470184,0.19305331179321486,0.37621163166397414,0.3168383158450364
0.036099810153245926,0.19325525040387723,0.37621163166397414,0.3168383158450364
0.03605106472969055,0.19325525040387723,0.377827140549273,0.3168383158450364
0.036024052649736404,0.1934571890145396,0.377827140549273,0.3168383158450364
0.03600229322910309,0.1934571890145396,0.3784329563812601,0.3168383158450364
0.03594520688056946,0.19466882067851374,0.3784329563812601,0.3168383158450364
0.035909056663513184,0.19466882067851374,0.3788368336025848,0.3168383158450364
0.035904958844184875,0.1948707592891761,0.3788368336025848,0.3168383158450364
0.03590235486626625,0.1948707592891761,0.37903877221324717,0.3168383158450364
0.035889506340026855,0.1952746365105008,0.37903877221324717,0.3168383158450364
0.03581018000841141,0.1952746365105008,0.38004846526655894,0.3168383158450364
0.03576824441552162,0.19567851373182552,0.38004846526655894,0.3168383158450364
0.03570801392197609,0.19567851373182552,0.38126009693053314,0.3168383158450364
0.03568583354353905,0.19608239095315025,0.38126009693053314,0.3168383158450364
0.03567397966980934,0.19608239095315025,0.3816639741518578,0.3168383158450364
0.03566308319568634,0.19648626817447495,0.3816639741518578,0.3168383158450364
0.03566230088472366,0.19648626817447495,0.3818659127625202,0.3168383158450364
0.035642754286527634,0.19668820678513732,0.3818659127625202,0.3168383158450364
0.035602401942014694,0.19668820678513732,0.38267366720516965,0.3168383158450364
0.03559716418385506,0.1968901453957997,0.38267366720516965,0.3168383158450364
0.03557343780994415,0.1968901453957997,0.38307754442649433,0.3168383158450364
0.03556249663233757,0.19709208400646203,0.38307754442649433,0.3168383158450364
0.035561855882406235,0.19709208400646203,0.3832794830371567,0.3168383158450364
0.03553250432014465,0.1976978998384491,0.3832794830371567,0.3168383158450364
0.03551904112100601,0.1976978998384491,0.38368336025848143,0.3168383158450364
0.03551400080323219,0.19789983844911146,0.38368336025848143,0.3168383158450364
0.035508379340171814,0.19789983844911146,0.3838852988691438,0.3168383158450364
0.03550193831324577,0.1983037156704362,0.3838852988691438,0.3168383158450364
0.035497236996889114,0.1983037156704362,0.38408723747980617,0.3168383158450364
0.035480957478284836,0.19850565428109854,0.38408723747980617,0.3168383158450364
0.03545485809445381,0.19850565428109854,0.3846930533117932,0.3168383158450364
0.035432178527116776,0.19890953150242327,0.3846930533117932,0.3168383158450364
0.03543026000261307,0.19890953150242327,0.3848949919224556,0.3168383158450364
0.03542933240532875,0.1991114701130856,0.3848949919224556,0.3168383158450364
0.03541800379753113,0.1991114701130856,0.38509693053311794,0.3168383158450364
0.03537852689623833,0.19991922455573505,0.38509693053311794,0.3168383158450364
0.03536118194460869,0.19991922455573505,0.3852988691437803,0.3168383158450364
0.03535986691713333,0.20012116316639741,0.3852988691437803,0.3168383158450364
0.035287100821733475,0.20012116316639741,0.38731825525040386,0.3168383158450364
0.03527587279677391,0.20032310177705978,0.38731825525040386,0.3168383158450364
0.035270482301712036,0.20032310177705978,0.38752019386106623,0.3168383158450364
0.03526049107313156,0.2007269789983845,0.38752019386106623,0.3168383158450364
0.035254668444395065,0.2007269789983845,0.38792407108239096,0.3168383158450364
0.035242959856987,0.20092891760904685,0.38792407108239096,0.3168383158450364
0.03524049371480942,0.20092891760904685,0.38812600969305333,0.3168383158450364
0.03522695228457451,0.20113085621970922,0.38812600969305333,0.3168383158450364
0.03519948199391365,0.20113085621970922,0.3891357027463651,0.3168383158450364
0.03518008068203926,0.20153473344103393,0.3891357027463651,0.3168383158450364
0.035103585571050644,0.20153473344103393,0.3901453957996769,0.3168383158450364
0.03509701043367386,0.2017366720516963,0.3901453957996769,0.3168383158450364
0.03502729907631874,0.2017366720516963,0.39135702746365103,0.3168383158450364
0.03502719849348068,0.20193861066235863,0.39135702746365103,0.3168383158450364
0.035018663853406906,0.20193861066235863,0.3915589660743134,0.3168383158450364
0.03494548052549362,0.20254442649434573,0.3915589660743134,0.3168383158450364
0.03491963446140289,0.20254442649434573,0.39236672051696286,0.3168383158450364
0.034914713352918625,0.20274636510500807,0.39236672051696286,0.3168383158450364
0.03489474579691887,0.20274636510500807,0.39277059773828754,0.3168383158450364
0.03488083556294441,0.20294830371567044,0.39277059773828754,0.3168383158450364
0.03487851843237877,0.20294830371567044,0.3929725363489499,0.3168383158450364
0.034865062683820724,0.20335218093699514,0.3929725363489499,0.3168383158450364
0.03484188765287399,0.20335218093699514,0.3937802907915994,0.3168383158450364
0.03483566269278526,0.2035541195476575,0.3937802907915994,0.3168383158450364
0.03472355753183365,0.2035541195476575,0.3953957996768982,0.3168383158450364
0.034712884575128555,0.20375605815831987,0.3953957996768982,0.3168383158450364
0.03470560908317566,0.20375605815831987,0.39579967689822293,0.3168383158450364
0.03470224142074585,0.20395799676898224,0.39579967689822293,0.3168383158450364
0.03467857465147972,0.20395799676898224,0.3966074313408724,0.3168383158450364
0.03467682749032974,0.20415993537964458,0.3966074313408724,0.3168383158450364
0.034607164561748505,0.20415993537964458,0.3968093699515347,0.3168383158450364
0.03460531681776047,0.20436187399030695,0.3968093699515347,0.3168383158450364
0.0345952995121479,0.20436187399030695,0.3970113085621971,0.3168383158450364
0.034586939960718155,0.2045638126009693,0.3970113085621971,0.3168383158450364
0.034575846046209335,0.2045638126009693,0.39721324717285944,0.3168383158450364
0.03456512466073036,0.20476575121163165,0.39721324717285944,0.3168383158450364
0.03455336391925812,0.20476575121163165,0.3974151857835218,0.3168383158450364
0.034545451402664185,0.20496768982229402,0.3974151857835218,0.3168383158450364
0.034486621618270874,0.20496768982229402,0.3982229402261712,0.3168383158450364
0.03447342291474342,0.20516962843295639,0.3982229402261712,0.3168383158450364
0.03444863110780716,0.20516962843295639,0.39923263327948305,0.3168383158450364
0.03443542495369911,0.20537156704361875,0.39923263327948305,0.3168383158450364
0.03442087769508362,0.20537156704361875,0.39963651050080773,0.3168383158450364
0.034410279244184494,0.2055735056542811,0.39963651050080773,0.3168383158450364
0.034357789903879166,0.2055735056542811,0.40024232633279483,0.3168383158450364
0.03434952348470688,0.20597738287560582,0.40024232633279483,0.3168383158450364
0.034311894327402115,0.20597738287560582,0.40105008077544424,0.3168383158450364
0.03427620232105255,0.2065831987075929,0.40105008077544424,0.3168383158450364
0.034249018877744675,0.2065831987075929,0.40165589660743134,0.3168383158450364
0.03423263132572174,0.20678513731825526,0.40165589660743134,0.3168383158450364
0.03422609344124794,0.20678513731825526,0.4018578352180937,0.3168383158450364
0.03421039879322052,0.2069870759289176,0.4018578352180937,0.3168383158450364
0.03420494869351387,0.2069870759289176,0.4020597738287561,0.3168383158450364
0.03420187532901764,0.20718901453957997,0.4020597738287561,0.3168383158450364
0.034173477441072464,0.20718901453957997,0.40246365105008075,0.3168383158450364
0.034145768731832504,0.20739095315024234,0.40246365105008075,0.3168383158450364
0.034141648560762405,0.20739095315024234,0.4026655896607431,0.3168383158450364
0.03414060175418854,0.20759289176090467,0.4026655896607431,0.3168383158450364
0.03413601219654083,0.20759289176090467,0.4028675282714055,0.3168383158450364
0.034122951328754425,0.2079967689822294,0.4028675282714055,0.3168383158450364
0.03411372750997543,0.2079967689822294,0.4032714054927302,0.3168383158450364
0.03410908952355385,0.20819870759289177,0.4032714054927302,0.3168383158450364
0.03408271446824074,0.20819870759289177,0.40367528271405495,0.3168383158450364
0.03403640538454056,0.2084006462035541,0.40367528271405495,0.3168383158450364
0.03402365744113922,0.2084006462035541,0.40387722132471726,0.3168383158450364
0.0340043269097805,0.20860258481421648,0.40387722132471726,0.3168383158450364
0.0340021587908268,0.20860258481421648,0.40407915993537963,0.3168383158450364
0.0339551605284214,0.20941033925686592,0.40407915993537963,0.3168383158450364
0.033930420875549316,0.20941033925686592,0.40468497576736673,0.3168383158450364
0.033928483724594116,0.20961227786752828,0.40468497576736673,0.3168383158450364
0.03391946852207184,0.20961227786752828,0.4048869143780291,0.3168383158450364
0.033906228840351105,0.20981421647819062,0.4048869143780291,0.3168383158450364
0.033904779702425,0.20981421647819062,0.40508885298869146,0.3168383158450364
0.033895086497068405,0.210016155088853,0.40508885298869146,0.3168383158450364
0.03380941227078438,0.210016155088853,0.4067043618739903,0.3168383158450364
0.033797942101955414,0.21021809369951536,0.4067043618739903,0.3168383158450364
0.03379112482070923,0.21021809369951536,0.40690630048465265,0.3168383158450364
0.03375372290611267,0.21102584814216477,0.40690630048465265,0.3168383158450364
0.033733684569597244,0.21102584814216477,0.4073101777059774,0.3168383158450364
0.03372514992952347,0.2114297253634895,0.4073101777059774,0.3168383158450364
0.033669210970401764,0.2114297253634895,0.4077140549273021,0.3168383158450364
0.03365747630596161,0.21163166397415187,0.4077140549273021,0.3168383158450364
0.03360044211149216,0.21163166397415187,0.4085218093699515,0.3168383158450364
0.033590659499168396,0.2118336025848142,0.4085218093699515,0.3168383158450364
0.033585481345653534,0.2118336025848142,0.40892568659127626,0.3168383158450364
0.03354879468679428,0.212843295638126,0.40892568659127626,0.3168383158450364
0.03349790349602699,0.212843295638126,0.4095315024232633,0.3168383158450364
0.03349163010716438,0.21304523424878838,0.4095315024232633,0.3168383158450364
0.033457037061452866,0.21304523424878838,0.40993537964458804,0.3168383158450364
0.03341268375515938,0.2138529886914378,0.40993537964458804,0.3168383158450364
0.03340841084718704,0.2138529886914378,0.41033925686591277,0.3168383158450364
0.03340033069252968,0.21425686591276252,0.41033925686591277,0.3168383158450364
0.03337390720844269,0.21425686591276252,0.4117528271405493,0.3168383158450364
0.033340293914079666,0.2144588045234249,0.4117528271405493,0.3168383158450364
0.03329301252961159,0.2144588045234249,0.4129644588045234,0.3168383158450364
0.03329094871878624,0.21466074313408723,0.4129644588045234,0.3168383158450364
0.03327421098947525,0.21466074313408723,0.4131663974151858,0.3168383158450364
0.033266689628362656,0.2152665589660743,0.4131663974151858,0.3168383158450364
0.03326042741537094,0.2152665589660743,0.4135702746365105,0.3168383158450364
0.03324976563453674,0.21546849757673667,0.4135702746365105,0.3168383158450364
0.0332208052277565,0.21546849757673667,0.41377221324717284,0.3168383158450364
0.03320569917559624,0.21567043618739903,0.41377221324717284,0.3168383158450364
0.03320302441716194,0.21567043618739903,0.41437802907915994,0.3168383158450364
0.033195775002241135,0.21607431340872374,0.41437802907915994,0.3168383158450364
0.0331726148724556,0.21607431340872374,0.4153877221324717,0.3168383158450364
0.033161699771881104,0.21688206785137318,0.4153877221324717,0.3168383158450364
0.0331462100148201,0.21688206785137318,0.4155896607431341,0.3168383158450364
0.03312743827700615,0.21708400646203554,0.4155896607431341,0.3168383158450364
0.033123455941677094,0.21708400646203554,0.41579159935379645,0.3168383158450364
0.033119749277830124,0.2172859450726979,0.41579159935379645,0.3168383158450364
0.03311672806739807,0.2172859450726979,0.4159935379644588,0.3168383158450364
0.03311045095324516,0.21768982229402262,0.4159935379644588,0.3168383158450364
0.033066242933273315,0.21768982229402262,0.4168012924071082,0.3168383158450364
0.03305685520172119,0.21789176090468498,0.4168012924071082,0.3168383158450364
0.03299596533179283,0.21789176090468498,0.4184168012924071,0.3168383158450364
0.032968953251838684,0.21849757673667206,0.4184168012924071,0.3168383158450364
0.0329488106071949,0.21849757673667206,0.41861873990306947,0.3168383158450364
0.03294273838400841,0.21869951534733442,0.41861873990306947,0.3168383158450364
0.032878048717975616,0.21869951534733442,0.41922455573505657,0.3168383158450364
0.032874032855033875,0.21890145395799676,0.41922455573505657,0.3168383158450364
0.032867204397916794,0.21890145395799676,0.4194264943457189,0.3168383158450364
0.03285626322031021,0.2193053311793215,0.4194264943457189,0.3168383158450364
0.03284526616334915,0.2193053311793215,0.41962843295638125,0.3168383158450364
0.0328286774456501,0.21950726978998383,0.41962843295638125,0.3168383158450364
0.032826341688632965,0.21950726978998383,0.4198303715670436,0.3168383158450364
0.032817672938108444,0.2197092084006462,0.4198303715670436,0.3168383158450364
0.0327877439558506,0.2197092084006462,0.42023424878836835,0.3168383158450364
0.03277907148003578,0.21991114701130857,0.42023424878836835,0.3168383158450364
0.03275381028652191,0.21991114701130857,0.4204361873990307,0.3168383158450364
0.03275122120976448,0.22011308562197093,0.4204361873990307,0.3168383158450364
0.03271143138408661,0.22011308562197093,0.42104200323101776,0.3168383158450364
0.03269731625914574,0.22031502423263327,0.42104200323101776,0.3168383158450364
0.03268559277057648,0.22031502423263327,0.4214458804523425,0.3168383158450364
0.032677680253982544,0.22051696284329564,0.4214458804523425,0.3168383158450364
0.03267424926161766,0.22051696284329564,0.42205169628432954,0.3168383158450364
0.03266513720154762,0.220718901453958,0.42205169628432954,0.3168383158450364
0.03266395628452301,0.220718901453958,0.4222536348949919,0.3168383158450364
0.03266054391860962,0.22092084006462034,0.4222536348949919,0.3168383158450364
0.03262299671769142,0.22092084006462034,0.42306138933764137,0.3168383158450364
0.03261769562959671,0.22132471728594508,0.42306138933764137,0.3168383158450364
0.03261326253414154,0.22132471728594508,0.42346526655896605,0.3168383158450364
0.032604895532131195,0.22152665589660744,0.42346526655896605,0.3168383158450364
0.032594434916973114,0.22152665589660744,0.4242730210016155,0.3168383158450364
0.03257456794381142,0.22172859450726978,0.4242730210016155,0.3168383158450364
0.032552942633628845,0.22172859450726978,0.42467689822294025,0.3168383158450364
0.032525435090065,0.22233441033925685,0.42467689822294025,0.3168383158450364
0.03249996900558472,0.22233441033925685,0.4250807754442649,0.3168383158450364
0.03247543051838875,0.22253634894991922,0.4250807754442649,0.3168383158450364
0.032468415796756744,0.22253634894991922,0.4252827140549273,0.3168383158450364
0.032456494867801666,0.2227382875605816,0.4252827140549273,0.3168383158450364
0.03243919834494591,0.2227382875605816,0.42548465266558966,0.3168383158450364
0.03241768106818199,0.2231421647819063,0.42548465266558966,0.3168383158450364
0.032410502433776855,0.2231421647819063,0.4258885298869144,0.3168383158450364
0.03239976987242699,0.22354604200323103,0.4258885298869144,0.3168383158450364
0.032378483563661575,0.22354604200323103,0.42629240710823907,0.3168383158450364
0.0323769710958004,0.22374798061389337,0.42629240710823907,0.3168383158450364
0.03234867379069328,0.22374798061389337,0.42649434571890144,0.3168383158450364
0.032342586666345596,0.22394991922455573,0.42649434571890144,0.3168383158450364
0.03234197571873665,0.22394991922455573,0.4266962843295638,0.3168383158450364
0.03233917057514191,0.2241518578352181,0.4266962843295638,0.3168383158450364
0.032319702208042145,0.2241518578352181,0.4273021001615509,0.3168383158450364
0.032313548028469086,0.22435379644588047,0.4273021001615509,0.3168383158450364
0.032307252287864685,0.22435379644588047,0.42750403877221327,0.3168383158450364
0.032281629741191864,0.22475767366720517,0.42750403877221327,0.3168383158450364
0.03227739781141281,0.22475767366720517,0.4277059773828756,0.3168383158450364
0.032259486615657806,0.22516155088852988,0.4277059773828756,0.3168383158450364
0.03225211054086685,0.22516155088852988,0.42790791599353795,0.3168383158450364
0.03223750367760658,0.2255654281098546,0.42790791599353795,0.3168383158450364
0.03221028670668602,0.2255654281098546,0.4287156704361874,0.3168383158450364
0.032195717096328735,0.22617124394184168,0.4287156704361874,0.3168383158450364
0.032117944210767746,0.22617124394184168,0.42992730210016156,0.3168383158450364
0.032081183046102524,0.22677705977382875,0.42992730210016156,0.3168383158450364
0.032080672681331635,0.22677705977382875,0.4303311793214863,0.3168383158450364
0.0320705771446228,0.22697899838449112,0.4303311793214863,0.3168383158450364
0.03204403072595596,0.22697899838449112,0.43073505654281097,0.3168383158450364
0.03201496973633766,0.22778675282714056,0.43073505654281097,0.3168383158450364
0.03200314939022064,0.22778675282714056,0.43093699515347333,0.3168383158450364
0.031965289264917374,0.2279886914378029,0.43093699515347333,0.3168383158450364
0.03191884234547615,0.2279886914378029,0.4319466882067851,0.3168383158450364
0.03189930319786072,0.22819063004846526,0.4319466882067851,0.3168383158450364
0.031883008778095245,0.22819063004846526,0.43235056542810985,0.3168383158450364
0.03186723589897156,0.22879644588045234,0.43235056542810985,0.3168383158450364
0.031850218772888184,0.22879644588045234,0.4331583198707593,0.3168383158450364
0.031844645738601685,0.2289983844911147,0.4331583198707593,0.3168383158450364
0.031812407076358795,0.2289983844911147,0.43436995153473346,0.3168383158450364
0.031810369342565536,0.22920032310177707,0.43436995153473346,0.3168383158450364
0.031756412237882614,0.22920032310177707,0.43598546042003233,0.3168383158450364
0.03175153583288193,0.2294022617124394,0.43598546042003233,0.3168383158450364
0.03170699626207352,0.2294022617124394,0.43679321486268174,0.3168383158450364
0.0317051075398922,0.22960420032310178,0.43679321486268174,0.3168383158450364
0.031702250242233276,0.22960420032310178,0.4369951534733441,0.3168383158450364
0.03169521689414978,0.22980613893376414,0.4369951534733441,0.3168383158450364
0.031690746545791626,0.22980613893376414,0.4371970920840065,0.3168383158450364
0.03168035298585892,0.23000807754442648,0.4371970920840065,0.3168383158450364
0.031674403697252274,0.23000807754442648,0.43739903069466884,0.3168383158450364
0.031650520861148834,0.23041195476575121,0.43739903069466884,0.3168383158450364
0.03163740038871765,0.23041195476575121,0.43760096930533116,0.3168383158450364
0.03162781149148941,0.23061389337641358,0.43760096930533116,0.3168383158450364
0.03162696957588196,0.23061389337641358,0.4378029079159935,0.3168383158450364
0.03162674233317375,0.23081583198707592,0.4378029079159935,0.3168383158450364
0.03160938248038292,0.23081583198707592,0.4380048465266559,0.3168383158450364
0.03160810098052025,0.2310177705977383,0.4380048465266559,0.3168383158450364
0.031587157398462296,0.2310177705977383,0.4384087237479806,0.3168383158450364
0.031582675874233246,0.23121970920840065,0.4384087237479806,0.3168383158450364
0.0315597765147686,0.23121970920840065,0.43921647819063003,0.3168383158450364
0.03153533115983009,0.23162358642972536,0.43921647819063003,0.3168383158450364
0.03152298182249069,0.23162358642972536,0.4394184168012924,0.3168383158450364
0.031520336866378784,0.23182552504038773,0.4394184168012924,0.3168383158450364
0.03149772807955742,0.23182552504038773,0.4400242326332795,0.3168383158450364
0.03148692101240158,0.23222940226171243,0.4400242326332795,0.3168383158450364
0.0314737930893898,0.23222940226171243,0.4404281098546042,0.3168383158450364
0.03145493194460869,0.23303715670436187,0.4404281098546042,0.3168383158450364
0.0314512737095356,0.23303715670436187,0.44063004846526654,0.3168383158450364
0.03144904226064682,0.23323909531502424,0.44063004846526654,0.3168383158450364
0.03144529089331627,0.23323909531502424,0.4408319870759289,0.3168383158450364
0.03143378347158432,0.23364297253634894,0.4408319870759289,0.3168383158450364
0.03140699118375778,0.23364297253634894,0.44123586429725364,0.3168383158450364
0.03138516843318939,0.2338449111470113,0.44123586429725364,0.3168383158450364
0.031373266130685806,0.2338449111470113,0.4416397415185784,0.3168383158450364
0.0313519686460495,0.23404684975767368,0.4416397415185784,0.3168383158450364
0.03134683892130852,0.23404684975767368,0.4418416801292407,0.3168383158450364
0.03133472427725792,0.23424878836833601,0.4418416801292407,0.3168383158450364
0.03132767975330353,0.23424878836833601,0.44204361873990305,0.3168383158450364
0.03131948038935661,0.23445072697899838,0.44204361873990305,0.3168383158450364
0.031313955783843994,0.23445072697899838,0.4424474959612278,0.3168383158450364
0.03130526468157768,0.23465266558966075,0.4424474959612278,0.3168383158450364
0.03129664435982704,0.23465266558966075,0.44264943457189015,0.3168383158450364
0.03128814697265625,0.2348546042003231,0.44264943457189015,0.3168383158450364
0.031279776245355606,0.2348546042003231,0.4428513731825525,0.3168383158450364
0.03127802908420563,0.23525848142164782,0.4428513731825525,0.3168383158450364
0.03121643327176571,0.23525848142164782,0.44365912762520193,0.3168383158450364
0.031207874417304993,0.23546042003231019,0.44365912762520193,0.3168383158450364
0.0312039852142334,0.23546042003231019,0.4438610662358643,0.3168383158450364
0.031202327460050583,0.23566235864297252,0.4438610662358643,0.3168383158450364
0.03119621053338051,0.23566235864297252,0.44406300484652667,0.3168383158450364
0.031189803034067154,0.2358642972536349,0.44406300484652667,0.3168383158450364
0.031177710741758347,0.2358642972536349,0.44426494345718903,0.3168383158450364
0.031168099492788315,0.23647011308562196,0.44426494345718903,0.3168383158450364
0.031156109645962715,0.23647011308562196,0.4444668820678514,0.3168383158450364
0.03114905022084713,0.23667205169628433,0.4444668820678514,0.3168383158450364
0.0310908704996109,0.23667205169628433,0.44507269789983844,0.3168383158450364
0.03108522668480873,0.2368739903069467,0.44507269789983844,0.3168383158450364
0.031081853434443474,0.2368739903069467,0.4452746365105008,0.3168383158450364
0.031057188287377357,0.23707592891760904,0.4452746365105008,0.3168383158450364
0.031048480421304703,0.23707592891760904,0.4454765751211632,0.3168383158450364
0.031036745756864548,0.23768174474959614,0.4454765751211632,0.3168383158450364
0.031030232086777687,0.23768174474959614,0.44567851373182554,0.3168383158450364
0.030996469780802727,0.23788368336025847,0.44567851373182554,0.3168383158450364
0.030992722138762474,0.23788368336025847,0.4458804523424879,0.3168383158450364
0.03096315637230873,0.23848949919224555,0.4458804523424879,0.3168383158450364
0.030952243134379387,0.23848949919224555,0.4466882067851373,0.3168383158450364
0.030949760228395462,0.2386914378029079,0.4466882067851373,0.3168383158450364
0.030939126387238503,0.2386914378029079,0.4472940226171244,0.3168383158450364
0.030933482572436333,0.23909531502423265,0.4472940226171244,0.3168383158450364
0.0309055857360363,0.23909531502423265,0.4483037156704362,0.3168383158450364
0.030897948890924454,0.23929725363489499,0.4483037156704362,0.3168383158450364
0.030879415571689606,0.23929725363489499,0.44890953150242324,0.3168383158450364
0.030872680246829987,0.23949919224555735,0.44890953150242324,0.3168383158450364
0.030842896550893784,0.23949919224555735,0.449313408723748,0.3168383158450364
0.03083837404847145,0.23970113085621972,0.449313408723748,0.3168383158450364
0.03082873485982418,0.23970113085621972,0.4497172859450727,0.3168383158450364
0.030828341841697693,0.23990306946688206,0.4497172859450727,0.3168383158450364
0.030814891681075096,0.23990306946688206,0.45012116316639744,0.3168383158450364
0.030780602246522903,0.2407108239095315,0.45012116316639744,0.3168383158450364
0.0307657141238451,0.2407108239095315,0.4505250403877221,0.3168383158450364
0.03071824088692665,0.24151857835218093,0.4505250403877221,0.3168383158450364
0.030715590342879295,0.24151857835218093,0.4507269789983845,0.3168383158450364
0.03070436231791973,0.2417205169628433,0.4507269789983845,0.3168383158450364
0.030695470049977303,0.2417205169628433,0.4511308562197092,0.3168383158450364
0.03068791888654232,0.242124394184168,0.4511308562197092,0.3168383158450364
0.030684128403663635,0.242124394184168,0.45153473344103395,0.3168383158450364
0.030656857416033745,0.24293214862681745,0.45153473344103395,0.3168383158450364
0.03065534681081772,0.24293214862681745,0.45193861066235863,0.3168383158450364
0.030642973259091377,0.24333602584814215,0.45193861066235863,0.3168383158450364
0.030605006963014603,0.24333602584814215,0.45234248788368336,0.3168383158450364
0.030599815770983696,0.24353796445880452,0.45234248788368336,0.3168383158450364
0.030591722577810287,0.24353796445880452,0.45254442649434573,0.3168383158450364
0.030586225911974907,0.24373990306946688,0.45254442649434573,0.3168383158450364
0.030581941828131676,0.24373990306946688,0.45294830371567046,0.3168383158450364
0.030581725761294365,0.24394184168012925,0.45294830371567046,0.3168383158450364
0.03057493455708027,0.24394184168012925,0.45335218093699514,0.3168383158450364
0.03057110123336315,0.2441437802907916,0.45335218093699514,0.3168383158450364
0.030556311830878258,0.2441437802907916,0.4537560581583199,0.3168383158450364
0.030545324087142944,0.24434571890145396,0.4537560581583199,0.3168383158450364
0.030527763068675995,0.24434571890145396,0.4541599353796446,0.3168383158450364
0.030493533238768578,0.24495153473344103,0.4541599353796446,0.3168383158450364
0.03049294464290142,0.24495153473344103,0.4543618739903069,0.3168383158450364
0.030478157103061676,0.2451534733441034,0.4543618739903069,0.3168383158450364
0.03046698309481144,0.2451534733441034,0.4545638126009693,0.3168383158450364
0.030466856434941292,0.24535541195476576,0.4545638126009693,0.3168383158450364
0.030452072620391846,0.24535541195476576,0.454967689822294,0.3168383158450364
0.030448954552412033,0.24575928917609047,0.454967689822294,0.3168383158450364
0.030427318066358566,0.24575928917609047,0.45537156704361875,0.3168383158450364
0.030417121946811676,0.24596122778675283,0.45537156704361875,0.3168383158450364
0.030408352613449097,0.24596122778675283,0.4555735056542811,0.3168383158450364
0.030404550954699516,0.24616316639741517,0.4555735056542811,0.3168383158450364
0.030380377545952797,0.24616316639741517,0.45577544426494343,0.3168383158450364
0.030348828062415123,0.24676898222940227,0.45577544426494343,0.3168383158450364
0.030343150720000267,0.24676898222940227,0.4559773828756058,0.3168383158450364
0.03029773198068142,0.24757673667205168,0.4559773828756058,0.3168383158450364
0.030257683247327805,0.24757673667205168,0.4565831987075929,0.3168383158450364
0.030244624242186546,0.24777867528271405,0.4565831987075929,0.3168383158450364
0.030240753665566444,0.24777867528271405,0.45678513731825526,0.3168383158450364
0.03021540865302086,0.24818255250403878,0.45678513731825526,0.3168383158450364
0.03019379824399948,0.24818255250403878,0.45698707592891763,0.3168383158450364
0.03018379397690296,0.24838449111470112,0.45698707592891763,0.3168383158450364
0.030175860971212387,0.24838449111470112,0.4573909531502423,0.3168383158450364
0.030135774984955788,0.2489903069466882,0.4573909531502423,0.3168383158450364
0.030121034011244774,0.2489903069466882,0.45779483037156704,0.3168383158450364
0.030103659257292747,0.24939418416801293,0.45779483037156704,0.3168383158450364
0.030103649944067,0.24939418416801293,0.4579967689822294,0.3168383158450364
0.03009645827114582,0.24979806138933763,0.4579967689822294,0.3168383158450364
0.030089549720287323,0.24979806138933763,0.4581987075928918,0.3168383158450364
0.030076488852500916,0.25040387722132473,0.4581987075928918,0.3168383158450364
0.030071405693888664,0.25040387722132473,0.45840064620355414,0.3168383158450364
0.03006298840045929,0.2506058158319871,0.45840064620355414,0.3168383158450364
0.030059851706027985,0.2506058158319871,0.45860258481421645,0.3168383158450364
0.03005691058933735,0.2508077544426494,0.45860258481421645,0.3168383158450364
0.03004479594528675,0.2508077544426494,0.4588045234248788,0.3168383158450364
0.03004394844174385,0.2510096930533118,0.4588045234248788,0.3168383158450364
0.0300417710095644,0.2510096930533118,0.4590064620355412,0.3168383158450364
0.03003912791609764,0.25121163166397414,0.4590064620355412,0.3168383158450364
0.030014345422387123,0.25121163166397414,0.45981421647819065,0.3168383158450364
0.030013572424650192,0.2514135702746365,0.45981421647819065,0.3168383158450364
0.0299989040941,0.2514135702746365,0.46021809369951533,0.3168383158450364
0.029990622773766518,0.2516155088852989,0.46021809369951533,0.3168383158450364
0.029978374019265175,0.2516155088852989,0.4610258481421648,0.3168383158450364
0.02997799590229988,0.25181744749596124,0.4610258481421648,0.3168383158450364
0.029949650168418884,0.25181744749596124,0.4620355411954766,0.3168383158450364
0.029929615557193756,0.2524232633279483,0.4620355411954766,0.3168383158450364
0.02992958016693592,0.2524232633279483,0.46223747980613894,0.3168383158450364
0.029924578964710236,0.25262520193861066,0.46223747980613894,0.3168383158450364
0.029901739209890366,0.25262520193861066,0.462843295638126,0.3168383158450364
0.02989722415804863,0.2530290791599354,0.462843295638126,0.3168383158450364
0.029863936826586723,0.2530290791599354,0.46445880452342486,0.3168383158450364
0.029850732535123825,0.25323101777059775,0.46445880452342486,0.3168383158450364
0.02981264516711235,0.25323101777059775,0.46607431340872374,0.3168383158450364
0.02980378456413746,0.25363489499192243,0.46607431340872374,0.3168383158450364
0.029787402600049973,0.25363489499192243,0.46668012924071084,0.3168383158450364
0.029782919213175774,0.2538368336025848,0.46668012924071084,0.3168383158450364
0.02974037453532219,0.2538368336025848,0.4672859450726979,0.3168383158450364
0.029724271968007088,0.25403877221324717,0.4672859450726979,0.3168383158450364
0.02971538156270981,0.25403877221324717,0.46748788368336025,0.3168383158450364
0.029705841094255447,0.25464458804523427,0.46748788368336025,0.3168383158450364
0.029693603515625,0.25464458804523427,0.467891760904685,0.3168383158450364
0.02968001179397106,0.25484652665589663,0.467891760904685,0.3168383158450364
0.029671506956219673,0.25484652665589663,0.4682956381260097,0.3168383158450364
0.029663683846592903,0.2552504038772213,0.4682956381260097,0.3168383158450364
0.029661640524864197,0.2552504038772213,0.46849757673667203,0.3168383158450364
0.029661251232028008,0.2554523424878837,0.46849757673667203,0.3168383158450364
0.02965378761291504,0.2554523424878837,0.4686995153473344,0.3168383158450364
0.029628878459334373,0.2558562197092084,0.4686995153473344,0.3168383158450364
0.02962774597108364,0.2558562197092084,0.46890145395799676,0.3168383158450364
0.029575923457741737,0.25646203554119545,0.46890145395799676,0.3168383158450364
0.029560916125774384,0.25646203554119545,0.4693053311793215,0.3168383158450364
0.02955884300172329,0.2566639741518578,0.4693053311793215,0.3168383158450364
0.029524516314268112,0.2566639741518578,0.4697092084006462,0.3168383158450364
0.029517481103539467,0.2568659127625202,0.4697092084006462,0.3168383158450364
0.029511980712413788,0.2568659127625202,0.46991114701130854,0.3168383158450364
0.02947906032204628,0.25767366720516965,0.46991114701130854,0.3168383158450364
0.02946455217897892,0.25767366720516965,0.47031502423263327,0.3168383158450364
0.029455360025167465,0.25787560581583197,0.47031502423263327,0.3168383158450364
0.02943815290927887,0.25787560581583197,0.47092084006462037,0.3168383158450364
0.02942170388996601,0.25807754442649433,0.47092084006462037,0.3168383158450364
0.02941971644759178,0.25807754442649433,0.47112277867528274,0.3168383158450364
0.029415661469101906,0.2582794830371567,0.47112277867528274,0.3168383158450364
0.02941163070499897,0.2582794830371567,0.47132471728594505,0.3168383158450364
0.02939809486269951,0.25908723747980617,0.47132471728594505,0.3168383158450364
0.029392605647444725,0.25908723747980617,0.4717285945072698,0.3168383158450364
0.029363887384533882,0.2596930533117932,0.4717285945072698,0.3168383158450364
0.029359212145209312,0.2596930533117932,0.47193053311793215,0.3168383158450364
0.02934104949235916,0.26009693053311794,0.47193053311793215,0.3168383158450364
0.029325971379876137,0.26009693053311794,0.4723344103392569,0.3168383158450364
0.029324620962142944,0.2602988691437803,0.4723344103392569,0.3168383158450364
0.0292795579880476,0.2602988691437803,0.47273828756058156,0.3168383158450364
0.02927403151988983,0.2605008077544427,0.47273828756058156,0.3168383158450364
0.029246294870972633,0.2605008077544427,0.4729402261712439,0.3168383158450364
0.029230087995529175,0.260702746365105,0.4729402261712439,0.3168383158450364
0.029212260618805885,0.260702746365105,0.47334410339256866,0.3168383158450364
0.02920740284025669,0.26090468497576735,0.47334410339256866,0.3168383158450364
0.029180362820625305,0.26090468497576735,0.47415185783521807,0.3168383158450364
0.029169846326112747,0.2611066235864297,0.47415185783521807,0.3168383158450364
0.029150396585464478,0.2611066235864297,0.47435379644588044,0.3168383158450364
0.029145382344722748,0.26151050080775445,0.47435379644588044,0.3168383158450364
0.029127618297934532,0.26151050080775445,0.47475767366720517,0.3168383158450364
0.029123367741703987,0.2617124394184168,0.47475767366720517,0.3168383158450364
0.02912154048681259,0.2617124394184168,0.47495961227786754,0.3168383158450364
0.029116688296198845,0.2621163166397415,0.47495961227786754,0.3168383158450364
0.028989901766180992,0.2621163166397415,0.4779886914378029,0.3168383158450364
0.028973158448934555,0.26231825525040386,0.4779886914378029,0.3168383158450364
0.028970366343855858,0.26231825525040386,0.4781906300484653,0.3168383158450364
0.028967270627617836,0.26252019386106623,0.4781906300484653,0.3168383158450364
0.028939584270119667,0.26252019386106623,0.4783925686591276,0.3168383158450364
0.02891271561384201,0.26312600969305333,0.4783925686591276,0.3168383158450364
0.02891237847507,0.26312600969305333,0.47859450726978997,0.3168383158450364
0.02890978753566742,0.2633279483037157,0.47859450726978997,0.3168383158450364
0.02890518493950367,0.2633279483037157,0.4789983844911147,0.3168383158450364
0.028886154294013977,0.263529886914378,0.4789983844911147,0.3168383158450364
0.028885813429951668,0.263529886914378,0.47920032310177707,0.3168383158450364
0.028885336592793465,0.2637318255250404,0.47920032310177707,0.3168383158450364
0.02886241301894188,0.2637318255250404,0.48021001615508885,0.3168383158450364
0.028857048600912094,0.26393376413570274,0.48021001615508885,0.3168383158450364
0.028803879395127296,0.26393376413570274,0.481421647819063,0.3168383158450364
0.028790954500436783,0.26453957996768984,0.481421647819063,0.3168383158450364
0.02878454141318798,0.26453957996768984,0.4820274636510501,0.3168383158450364
0.028773002326488495,0.2649434571890145,0.4820274636510501,0.3168383158450364
0.028771381825208664,0.2649434571890145,0.48222940226171246,0.3168383158450364
0.028765227645635605,0.2651453957996769,0.48222940226171246,0.3168383158450364
0.02874094247817993,0.2651453957996769,0.48303715670436187,0.3168383158450364
0.028733784332871437,0.26534733441033925,0.48303715670436187,0.3168383158450364
0.028716132044792175,0.26534733441033925,0.4834410339256866,0.3168383158450364
0.028715983033180237,0.2655492730210016,0.4834410339256866,0.3168383158450364
0.028711535036563873,0.2655492730210016,0.48384491114701134,0.3168383158450364
0.028700636699795723,0.26595315024232635,0.48384491114701134,0.3168383158450364
0.02867935411632061,0.26595315024232635,0.4844507269789984,0.3168383158450364
0.028676189482212067,0.26615508885298866,0.4844507269789984,0.3168383158450364
0.0286667812615633,0.26615508885298866,0.4848546042003231,0.3168383158450364
0.028664806857705116,0.26635702746365103,0.4848546042003231,0.3168383158450364
0.028649555519223213,0.26635702746365103,0.4850565428109855,0.3168383158450364
0.028636790812015533,0.2665589660743134,0.4850565428109855,0.3168383158450364
0.02861819602549076,0.2665589660743134,0.4856623586429725,0.3168383158450364
0.02861439250409603,0.26676090468497576,0.4856623586429725,0.3168383158450364
0.02858670987188816,0.26676090468497576,0.4866720516962843,0.3168383158450364
0.028584737330675125,0.26696284329563813,0.4866720516962843,0.3168383158450364
0.028582949191331863,0.26696284329563813,0.48687399030694667,0.3168383158450364
0.028556976467370987,0.2679725363489499,0.48687399030694667,0.3168383158450364
0.02851666323840618,0.2679725363489499,0.48747980613893377,0.3168383158450364
0.028516165912151337,0.2681744749596123,0.48747980613893377,0.3168383158450364
0.02847261168062687,0.2681744749596123,0.48848949919224555,0.3168383158450364
0.028451602905988693,0.2687802907915994,0.48848949919224555,0.3168383158450364
0.02843235619366169,0.2687802907915994,0.4886914378029079,0.3168383158450364
0.028429046273231506,0.2689822294022617,0.4886914378029079,0.3168383158450364
0.0284163486212492,0.2689822294022617,0.4888933764135703,0.3168383158450364
0.028408724814653397,0.26918416801292405,0.4888933764135703,0.3168383158450364
0.02840687520802021,0.26918416801292405,0.48909531502423265,0.3168383158450364
0.02840101160109043,0.2693861066235864,0.48909531502423265,0.3168383158450364
0.028350528329610825,0.2693861066235864,0.4897011308562197,0.3168383158450364
0.02831944264471531,0.26978998384491115,0.4897011308562197,0.3168383158450364
0.028302766382694244,0.26978998384491115,0.4903069466882068,0.3168383158450364
0.028290076181292534,0.2699919224555735,0.4903069466882068,0.3168383158450364
0.028262006118893623,0.2699919224555735,0.49050888529886916,0.3168383158450364
0.028254078701138496,0.2703957996768982,0.49050888529886916,0.3168383158450364
0.02823992259800434,0.2703957996768982,0.4907108239095315,0.3168383158450364
0.02822592668235302,0.27059773828756056,0.4907108239095315,0.3168383158450364
0.028225531801581383,0.27059773828756056,0.49091276252019383,0.3168383158450364
0.02822435088455677,0.27079967689822293,0.49091276252019383,0.3168383158450364
0.028219744563102722,0.27079967689822293,0.4911147011308562,0.3168383158450364
0.02821883000433445,0.2710016155088853,0.4911147011308562,0.3168383158450364
0.0281845536082983,0.2710016155088853,0.4917205169628433,0.3168383158450364
0.028159353882074356,0.27140549273021003,0.4917205169628433,0.3168383158450364
0.028151046484708786,0.27140549273021003,0.49232633279483035,0.3168383158450364
0.02814185433089733,0.2720113085621971,0.49232633279483035,0.3168383158450364
0.02813691645860672,0.2720113085621971,0.4925282714054927,0.3168383158450364
0.028130272403359413,0.2726171243941842,0.4925282714054927,0.3168383158450364
0.028128787875175476,0.2726171243941842,0.4927302100161551,0.3168383158450364
0.02812773920595646,0.2730210016155089,0.4927302100161551,0.3168383158450364
0.028099821880459785,0.2730210016155089,0.4933360258481422,0.3168383158450364
0.02809196151793003,0.2732229402261712,0.4933360258481422,0.3168383158450364
0.0280823465436697,0.2732229402261712,0.49353796445880455,0.3168383158450364
0.02807314693927765,0.2734248788368336,0.49353796445880455,0.3168383158450364
0.02803652547299862,0.2734248788368336,0.4947495961227787,0.3168383158450364
0.028033988550305367,0.27362681744749595,0.4947495961227787,0.3168383158450364
0.02800450474023819,0.27362681744749595,0.49515347334410337,0.3168383158450364
0.027994923293590546,0.2738287560581583,0.49515347334410337,0.3168383158450364
0.027987418696284294,0.2738287560581583,0.49596122778675283,0.3168383158450364
0.02797994762659073,0.2740306946688207,0.49596122778675283,0.3168383158450364
0.02797849290072918,0.2740306946688207,0.4961631663974152,0.3168383158450364
0.027973882853984833,0.27423263327948305,0.4961631663974152,0.3168383158450364
0.027957327663898468,0.27423263327948305,0.4965670436187399,0.3168383158450364
0.027956897392868996,0.2744345718901454,0.4965670436187399,0.3168383158450364
0.027951888740062714,0.2744345718901454,0.49676898222940225,0.3168383158450364
0.0279292743653059,0.2748384491114701,0.49676898222940225,0.3168383158450364
0.02792372554540634,0.2748384491114701,0.497172859450727,0.3168383158450364
0.027906926348805428,0.27564620355411956,0.497172859450727,0.3168383158450364
0.027898617088794708,0.27564620355411956,0.49737479806138934,0.3168383158450364
0.027887407690286636,0.27584814216478193,0.49737479806138934,0.3168383158450364
0.02786090411245823,0.27584814216478193,0.4975767366720517,0.3168383158450364
0.027835724875330925,0.276453957996769,0.4975767366720517,0.3168383158450364
0.02782817929983139,0.276453957996769,0.4977786752827141,0.3168383158450364
0.02781607396900654,0.27665589660743134,0.4977786752827141,0.3168383158450364
0.02781049720942974,0.27665589660743134,0.49818255250403876,0.3168383158450364
0.02780984714627266,0.2768578352180937,0.49818255250403876,0.3168383158450364
0.027803009375929832,0.2768578352180937,0.4983844911147011,0.3168383158450364
0.02779410406947136,0.2770597738287561,0.4983844911147011,0.3168383158450364
0.027791405096650124,0.2770597738287561,0.4985864297253635,0.3168383158450364
0.027785394340753555,0.27746365105008075,0.4985864297253635,0.3168383158450364
0.027781181037425995,0.27746365105008075,0.49878836833602586,0.3168383158450364
0.027737459167838097,0.2782714054927302,0.49878836833602586,0.3168383158450364
0.02767515741288662,0.2782714054927302,0.5,0.3168383158450364
0.027644889429211617,0.2784733441033926,0.5,0.3168383158450364
0.027617717161774635,0.2784733441033926,0.5008077544426495,0.3168383158450364
0.027593115344643593,0.27907915993537963,0.5008077544426495,0.3168383158450364
0.027583489194512367,0.27907915993537963,0.5010096930533118,0.3168383158450364
0.027577891945838928,0.279281098546042,0.5010096930533118,0.3168383158450364
0.02757076732814312,0.279281098546042,0.5012116316639742,0.3168383158450364
0.027570636942982674,0.27948303715670436,0.5012116316639742,0.3168383158450364
0.027560587972402573,0.27948303715670436,0.5020193861066236,0.3168383158450364
0.02755223773419857,0.2802907915993538,0.5020193861066236,0.3168383158450364
0.027535799890756607,0.2802907915993538,0.502221324717286,0.3168383158450364
0.027531536296010017,0.28049273021001614,0.502221324717286,0.3168383158450364
0.02749958261847496,0.28049273021001614,0.502827140549273,0.3168383158450364
0.027492795139551163,0.2808966074313409,0.502827140549273,0.3168383158450364
0.027488406747579575,0.2808966074313409,0.5032310177705978,0.3168383158450364
0.027476292103528976,0.2813004846526656,0.5032310177705978,0.3168383158450364
0.027476081624627113,0.2813004846526656,0.5034329563812601,0.3168383158450364
0.027472391724586487,0.28150242326332797,0.5034329563812601,0.3168383158450364
0.0274500735104084,0.28150242326332797,0.5038368336025848,0.3168383158450364
0.027444781735539436,0.2817043618739903,0.5038368336025848,0.3168383158450364
0.027444621548056602,0.2817043618739903,0.5040387722132472,0.3168383158450364
0.027424024417996407,0.28251211631663975,0.5040387722132472,0.3168383158450364
0.027422860264778137,0.28251211631663975,0.5042407108239095,0.3168383158450364
0.027417168021202087,0.2827140549273021,0.5042407108239095,0.3168383158450364
0.027405129745602608,0.2827140549273021,0.5044426494345718,0.3168383158450364
0.02739797718822956,0.2831179321486268,0.5044426494345718,0.3168383158450364
0.027397561818361282,0.2831179321486268,0.5046445880452343,0.3168383158450364
0.027396155521273613,0.28331987075928916,0.5046445880452343,0.3168383158450364
0.02739294432103634,0.28331987075928916,0.5048465266558966,0.3168383158450364
0.02737472392618656,0.2837237479806139,0.5048465266558966,0.3168383158450364
0.027374351397156715,0.2837237479806139,0.505048465266559,0.3168383158450364
0.02737310342490673,0.28392568659127626,0.505048465266559,0.3168383158450364
0.02736208401620388,0.28392568659127626,0.5052504038772213,0.3168383158450364
0.02735954150557518,0.284329563812601,0.5052504038772213,0.3168383158450364
0.027356212958693504,0.284329563812601,0.505654281098546,0.3168383158450364
0.027354510501027107,0.28473344103392567,0.505654281098546,0.3168383158450364
0.027333958074450493,0.28473344103392567,0.5060581583198708,0.3168383158450364
0.027327852323651314,0.28493537964458804,0.5060581583198708,0.3168383158450364
0.0273276399821043,0.28493537964458804,0.5062600969305331,0.3168383158450364
0.027311235666275024,0.28533925686591277,0.5062600969305331,0.3168383158450364
0.02726663276553154,0.28533925686591277,0.5076736672051696,0.3168383158450364
0.02725360542535782,0.2857431340872375,0.5076736672051696,0.3168383158450364
0.0272523146122694,0.2857431340872375,0.507875605815832,0.3168383158450364
0.027212169021368027,0.2867528271405493,0.507875605815832,0.3168383158450364
0.027211254462599754,0.2867528271405493,0.5080775444264943,0.3168383158450364
0.027208464220166206,0.287156704361874,0.5080775444264943,0.3168383158450364
0.027177030220627785,0.287156704361874,0.5082794830371568,0.3168383158450364
0.02715110033750534,0.2875605815831987,0.5082794830371568,0.3168383158450364
0.027131205424666405,0.2875605815831987,0.5084814216478191,0.3168383158450364
0.02707945927977562,0.28776252019386106,0.5084814216478191,0.3168383158450364
0.02707763761281967,0.28776252019386106,0.5086833602584814,0.3168383158450364
0.02707667648792267,0.2879644588045234,0.5086833602584814,0.3168383158450364
0.027074076235294342,0.2879644588045234,0.5090872374798061,0.3168383158450364
0.02706184983253479,0.28836833602584816,0.5090872374798061,0.3168383158450364
0.02702934667468071,0.28836833602584816,0.5096930533117933,0.3168383158450364
0.02701392024755478,0.28877221324717284,0.5096930533117933,0.3168383158450364
0.027012614533305168,0.28877221324717284,0.5098949919224556,0.3168383158450364
0.027009474113583565,0.2889741518578352,0.5098949919224556,0.3168383158450364
0.026992134749889374,0.2889741518578352,0.510702746365105,0.3168383158450364
0.026988394558429718,0.28917609046849757,0.510702746365105,0.3168383158450364
0.026965996250510216,0.28917609046849757,0.5113085621970921,0.3168383158450364
0.026955945417284966,0.28937802907915994,0.5113085621970921,0.3168383158450364
0.02692054584622383,0.28937802907915994,0.5117124394184168,0.3168383158450364
0.026920486241579056,0.2895799676898223,0.5117124394184168,0.3168383158450364
0.026919957250356674,0.2895799676898223,0.5119143780290791,0.3168383158450364
0.026919202879071236,0.28978190630048467,0.5119143780290791,0.3168383158450364
0.026918068528175354,0.28978190630048467,0.5121163166397416,0.3168383158450364
0.026891255751252174,0.29079159935379645,0.5121163166397416,0.3168383158450364
0.026835625991225243,0.29079159935379645,0.5129240710823909,0.3168383158450364
0.026821576058864594,0.2909935379644588,0.5129240710823909,0.3168383158450364
0.026808518916368484,0.2909935379644588,0.5133279483037156,0.3168383158450364
0.026803886517882347,0.2911954765751212,0.5133279483037156,0.3168383158450364
0.026797320693731308,0.2911954765751212,0.5135298869143781,0.3168383158450364
0.026783842593431473,0.29159935379644586,0.5135298869143781,0.3168383158450364
0.02677282504737377,0.29159935379644586,0.5137318255250404,0.3168383158450364
0.026751723140478134,0.2920032310177706,0.5137318255250404,0.3168383158450364
0.02674545720219612,0.2920032310177706,0.5139337641357028,0.3168383158450364
0.026741085574030876,0.2926090468497577,0.5139337641357028,0.3168383158450364
0.02672162465751171,0.2926090468497577,0.5143376413570274,0.3168383158450364
0.026720108464360237,0.29281098546042006,0.5143376413570274,0.3168383158450364
0.026696037501096725,0.29281098546042006,0.5147415185783522,0.3168383158450364
0.0266956128180027,0.29301292407108237,0.5147415185783522,0.3168383158450364
0.026676882058382034,0.29301292407108237,0.5157512116316639,0.3168383158450364
0.026660341769456863,0.29321486268174474,0.5157512116316639,0.3168383158450364
0.026597198098897934,0.29321486268174474,0.5173667205169629,0.3168383158450364
0.026593629270792007,0.2934168012924071,0.5173667205169629,0.3168383158450364
0.026590563356876373,0.2934168012924071,0.5175686591276252,0.3168383158450364
0.026579909026622772,0.29382067851373184,0.5175686591276252,0.3168383158450364
0.02656755968928337,0.29382067851373184,0.5183764135702746,0.3168383158450364
0.02655632421374321,0.2944264943457189,0.5183764135702746,0.3168383158450364
0.026518462225794792,0.2944264943457189,0.5199919224555735,0.3168383158450364
0.026510020717978477,0.29462843295638125,0.5199919224555735,0.3168383158450364
0.026496727019548416,0.29462843295638125,0.5203957996768982,0.3168383158450364
0.026475589722394943,0.2956381260096931,0.5203957996768982,0.3168383158450364
0.026475505903363228,0.2956381260096931,0.5205977382875606,0.3168383158450364
0.02645348757505417,0.29604200323101776,0.5205977382875606,0.3168383158450364
0.026434585452079773,0.29604200323101776,0.5210016155088854,0.3168383158450364
0.02642962336540222,0.2964458804523425,0.5210016155088854,0.3168383158450364
0.026423612609505653,0.2964458804523425,0.5212035541195477,0.3168383158450364
0.026422034949064255,0.29664781906300486,0.5212035541195477,0.3168383158450364
0.026415729895234108,0.29664781906300486,0.5218093699515347,0.3168383158450364
0.026406293734908104,0.29705169628432954,0.5218093699515347,0.3168383158450364
0.02638382837176323,0.29705169628432954,0.5226171243941842,0.3168383158450364
0.026381563395261765,0.2972536348949919,0.5226171243941842,0.3168383158450364
0.026379810646176338,0.2972536348949919,0.5228190630048465,0.3168383158450364
0.026346122846007347,0.297859450726979,0.5228190630048465,0.3168383158450364
0.02632777951657772,0.297859450726979,0.5238287560581584,0.3168383158450364
0.026309784501791,0.29846526655896605,0.5238287560581584,0.3168383158450364
0.02628200501203537,0.29846526655896605,0.524232633279483,0.3168383158450364
0.02628014050424099,0.2988691437802908,0.524232633279483,0.3168383158450364
0.026279406622052193,0.2988691437802908,0.5244345718901454,0.3168383158450364
0.026275303214788437,0.2992730210016155,0.5244345718901454,0.3168383158450364
0.026266075670719147,0.2992730210016155,0.5246365105008077,0.3168383158450364
0.026247123256325722,0.3000807754442649,0.5246365105008077,0.3168383158450364
0.02623596601188183,0.3000807754442649,0.5252423263327949,0.3168383158450364
0.02622433379292488,0.30048465266558966,0.5252423263327949,0.3168383158450364
0.02621416747570038,0.30048465266558966,0.5258481421647819,0.3168383158450364
0.02618834562599659,0.3008885298869144,0.5258481421647819,0.3168383158450364
0.026157302781939507,0.3008885298869144,0.526453957996769,0.3168383158450364
0.02613172121345997,0.30149434571890144,0.526453957996769,0.3168383158450364
0.026117507368326187,0.30149434571890144,0.527059773828756,0.3168383158450364
0.026114530861377716,0.3016962843295638,0.527059773828756,0.3168383158450364
0.02611292526125908,0.3016962843295638,0.5272617124394184,0.3168383158450364
0.026098191738128662,0.30189822294022617,0.5272617124394184,0.3168383158450364
0.02607860416173935,0.30189822294022617,0.5274636510500808,0.3168383158450364
0.02607783116400242,0.30210016155088854,0.5274636510500808,0.3168383158450364
0.026066839694976807,0.30210016155088854,0.5278675282714055,0.3168383158450364
0.026054637506604195,0.3023021001615509,0.5278675282714055,0.3168383158450364
0.026046087965369225,0.3023021001615509,0.5282714054927302,0.3168383158450364
0.026038631796836853,0.3027059773828756,0.5282714054927302,0.3168383158450364
0.026032574474811554,0.3027059773828756,0.5284733441033925,0.3168383158450364
0.0260145366191864,0.3031098546042003,0.5284733441033925,0.3168383158450364
0.026013880968093872,0.3031098546042003,0.528675282714055,0.3168383158450364
0.026009324938058853,0.3033117932148627,0.528675282714055,0.3168383158450364
0.025987789034843445,0.3033117932148627,0.5288772213247173,0.3168383158450364
0.025986777618527412,0.30351373182552505,0.5288772213247173,0.3168383158450364
0.025925643742084503,0.30351373182552505,0.5304927302100162,0.3168383158450364
0.02592163346707821,0.3037156704361874,0.5304927302100162,0.3168383158450364
0.025921570137143135,0.3037156704361874,0.5306946688206785,0.3168383158450364
0.02591114118695259,0.3041195476575121,0.5306946688206785,0.3168383158450364
0.025903109461069107,0.3041195476575121,0.5308966074313409,0.3168383158450364
0.025893360376358032,0.30432148626817446,0.5308966074313409,0.3168383158450364
0.02588673122227192,0.30432148626817446,0.5310985460420032,0.3168383158450364
0.025884578004479408,0.3045234248788368,0.5310985460420032,0.3168383158450364
0.02588355913758278,0.3045234248788368,0.5313004846526656,0.3168383158450364
0.02587350830435753,0.30492730210016156,0.5313004846526656,0.3168383158450364
0.02586415782570839,0.30492730210016156,0.531502423263328,0.3168383158450364
0.025857554748654366,0.3051292407108239,0.531502423263328,0.3168383158450364
0.025848902761936188,0.3051292407108239,0.5317043618739903,0.3168383158450364
0.025844821706414223,0.3053311793214863,0.5317043618739903,0.3168383158450364
0.02582661435008049,0.3053311793214863,0.5323101777059773,0.3168383158450364
0.02581474930047989,0.3055331179321486,0.5323101777059773,0.3168383158450364
0.025812871754169464,0.3055331179321486,0.5325121163166397,0.3168383158450364
0.02581172250211239,0.30573505654281097,0.5325121163166397,0.3168383158450364
0.025789611041545868,0.30573505654281097,0.5333198707592892,0.3168383158450364
0.02576831541955471,0.30634087237479807,0.5333198707592892,0.3168383158450364
0.025764862075448036,0.30634087237479807,0.5335218093699515,0.3168383158450364
0.02575615420937538,0.3067447495961228,0.5335218093699515,0.3168383158450364
0.02573210746049881,0.3067447495961228,0.5339256865912763,0.3168383158450364
0.025706686079502106,0.3077544426494346,0.5339256865912763,0.3168383158450364
0.025705216452479362,0.3077544426494346,0.5341276252019386,0.3168383158450364
0.02570088393986225,0.3081583198707593,0.5341276252019386,0.3168383158450364
0.02569449506700039,0.3081583198707593,0.5345315024232633,0.3168383158450364
0.02567535825073719,0.3083602584814216,0.5345315024232633,0.3168383158450364
0.025669395923614502,0.3083602584814216,0.5347334410339257,0.3168383158450364
0.02564011514186859,0.308562197092084,0.5347334410339257,0.3168383158450364
0.025630192831158638,0.308562197092084,0.5353392568659128,0.3168383158450364
0.025624770671129227,0.3089660743134087,0.5353392568659128,0.3168383158450364
0.025620820000767708,0.3089660743134087,0.5359450726978998,0.3168383158450364
0.025618111714720726,0.30936995153473346,0.5359450726978998,0.3168383158450364
0.025612223893404007,0.30936995153473346,0.5363489499192245,0.3168383158450364
0.02560935914516449,0.3095718901453958,0.5363489499192245,0.3168383158450364
0.025599224492907524,0.3095718901453958,0.537156704361874,0.3168383158450364
0.025596344843506813,0.30977382875605813,0.537156704361874,0.3168383158450364
0.025558307766914368,0.30977382875605813,0.5381663974151858,0.3168383158450364
0.02555394358932972,0.3099757673667205,0.5381663974151858,0.3168383158450364
0.02555321902036667,0.3099757673667205,0.5383683360258481,0.3168383158450364
0.025515763089060783,0.31037964458804523,0.5383683360258481,0.3168383158450364
0.025513852015137672,0.31037964458804523,0.5387722132471728,0.3168383158450364
0.025505047291517258,0.31078352180936997,0.5387722132471728,0.3168383158450364
0.0254779364913702,0.31078352180936997,0.5395799676898223,0.3168383158450364
0.025464022532105446,0.31098546042003233,0.5395799676898223,0.3168383158450364
0.025454072281718254,0.31098546042003233,0.5397819063004846,0.3168383158450364
0.025437789037823677,0.31118739903069464,0.5397819063004846,0.3168383158450364
0.025432422757148743,0.31118739903069464,0.5403877221324718,0.3168383158450364
0.02542261779308319,0.3115912762520194,0.5403877221324718,0.3168383158450364
0.02542099542915821,0.3115912762520194,0.5407915993537964,0.3168383158450364
0.0253885630518198,0.31260096930533116,0.5407915993537964,0.3168383158450364
0.02538069523870945,0.31260096930533116,0.5409935379644588,0.3168383158450364
0.0253803301602602,0.3128029079159935,0.5409935379644588,0.3168383158450364
0.025362081825733185,0.3128029079159935,0.5415993537964459,0.3168383158450364
0.025340486317873,0.3134087237479806,0.5415993537964459,0.3168383158450364
0.025316698476672173,0.3134087237479806,0.5424071082390953,0.3168383158450364
0.025308821350336075,0.313610662358643,0.5424071082390953,0.3168383158450364
0.02530783601105213,0.313610662358643,0.5426090468497576,0.3168383158450364
0.025307130068540573,0.31381260096930536,0.5426090468497576,0.3168383158450364
0.025303665548563004,0.31381260096930536,0.5428109854604201,0.3168383158450364
0.025301780551671982,0.31401453957996767,0.5428109854604201,0.3168383158450364
0.025287337601184845,0.31401453957996767,0.5440226171243941,0.3168383158450364
0.02527650073170662,0.3144184168012924,0.5440226171243941,0.3168383158450364
0.025265460833907127,0.3144184168012924,0.5442245557350566,0.3168383158450364
0.025260642170906067,0.31482229402261713,0.5442245557350566,0.3168383158450364
0.02523963153362274,0.31482229402261713,0.5446284329563813,0.3168383158450364
0.025230417028069496,0.3150242326332795,0.5446284329563813,0.3168383158450364
0.0252236220985651,0.3150242326332795,0.5448303715670436,0.3168383158450364
0.025219004601240158,0.31522617124394187,0.5448303715670436,0.3168383158450364
0.025149142369627953,0.31522617124394187,0.5466478190630049,0.3168383158450364
0.025128724053502083,0.3154281098546042,0.5466478190630049,0.3168383158450364
0.025125324726104736,0.3154281098546042,0.5468497576736672,0.3168383158450364
0.025114066898822784,0.3158319870759289,0.5468497576736672,0.3168383158450364
0.025108840316534042,0.3158319870759289,0.5470516962843296,0.3168383158450364
0.02509344182908535,0.316437802907916,0.5470516962843296,0.3168383158450364
0.025084469467401505,0.316437802907916,0.5474555735056543,0.3168383158450364
0.025069212540984154,0.3172455573505654,0.5474555735056543,0.3168383158450364
0.025041019544005394,0.3172455573505654,0.5480613893376414,0.3168383158450364
0.02503524161875248,0.3174474959612278,0.5480613893376414,0.3168383158450364
0.025025708600878716,0.3174474959612278,0.5482633279483037,0.3168383158450364
0.025018054991960526,0.3178513731825525,0.5482633279483037,0.3168383158450364
0.02499541826546192,0.3178513731825525,0.5484652665589661,0.3168383158450364
0.02499460242688656,0.3180533117932149,0.5484652665589661,0.3168383158450364
0.02497720718383789,0.3180533117932149,0.5486672051696284,0.3168383158450364
0.024975109845399857,0.31845718901453957,0.5486672051696284,0.3168383158450364
0.02497236616909504,0.31845718901453957,0.5488691437802908,0.3168383158450364
0.02496528998017311,0.31865912762520193,0.5488691437802908,0.3168383158450364
0.024959193542599678,0.31865912762520193,0.5492730210016155,0.3168383158450364
0.02495531737804413,0.3188610662358643,0.5492730210016155,0.3168383158450364
0.024933842942118645,0.3188610662358643,0.5496768982229402,0.3168383158450364
0.024908538907766342,0.31926494345718903,0.5496768982229402,0.3168383158450364
0.024894727393984795,0.31926494345718903,0.5502827140549273,0.3168383158450364
0.02487202361226082,0.3196688206785137,0.5502827140549273,0.3168383158450364
0.024830810725688934,0.3196688206785137,0.5512924071082391,0.3168383158450364
0.024803685024380684,0.3198707592891761,0.5512924071082391,0.3168383158450364
0.02479003742337227,0.3198707592891761,0.5518982229402262,0.3168383158450364
0.02477015182375908,0.32067851373182554,0.5518982229402262,0.3168383158450364
0.024770144373178482,0.32067851373182554,0.5521001615508885,0.3168383158450364
0.02475978247821331,0.3208804523424879,0.5521001615508885,0.3168383158450364
0.024722972884774208,0.3208804523424879,0.5527059773828756,0.3168383158450364
0.024682683870196342,0.3212843295638126,0.5527059773828756,0.3168383158450364
0.024674011394381523,0.3212843295638126,0.552907915993538,0.3168383158450364
0.02467091754078865,0.32148626817447495,0.552907915993538,0.3168383158450364
0.02464156411588192,0.32148626817447495,0.5543214862681745,0.3168383158450364
0.024637458845973015,0.3218901453957997,0.5543214862681745,0.3168383158450364
0.024630187079310417,0.3218901453957997,0.5551292407108239,0.3168383158450364
0.024617712944746017,0.3222940226171244,0.5551292407108239,0.3168383158450364
0.024616651237010956,0.3222940226171244,0.5553311793214862,0.3168383158450364
0.024605823680758476,0.32249596122778673,0.5553311793214862,0.3168383158450364
0.024597087875008583,0.32249596122778673,0.5555331179321487,0.3168383158450364
0.02458294853568077,0.32310177705977383,0.5555331179321487,0.3168383158450364
0.02458145096898079,0.32310177705977383,0.555735056542811,0.3168383158450364
0.024558085948228836,0.32370759289176093,0.555735056542811,0.3168383158450364
0.02455400861799717,0.32370759289176093,0.5561389337641357,0.3168383158450364
0.02454129420220852,0.3241114701130856,0.5561389337641357,0.3168383158450364
0.02453530579805374,0.3241114701130856,0.556340872374798,0.3168383158450364
0.0245343130081892,0.324313408723748,0.556340872374798,0.3168383158450364
0.024519655853509903,0.324313408723748,0.5573505654281099,0.3168383158450364
0.024506336078047752,0.3247172859450727,0.5573505654281099,0.3168383158450364
0.02450035884976387,0.3247172859450727,0.5575525040387722,0.3168383158450364
0.02449353039264679,0.3249192245557351,0.5575525040387722,0.3168383158450364
0.024485643953084946,0.3249192245557351,0.5577544426494345,0.3168383158450364
0.02448336035013199,0.32512116316639744,0.5577544426494345,0.3168383158450364
0.024468805640935898,0.32512116316639744,0.5587641357027464,0.3168383158450364
0.02446768432855606,0.32532310177705975,0.5587641357027464,0.3168383158450364
0.024465179070830345,0.32532310177705975,0.5589660743134087,0.3168383158450364
0.024462830275297165,0.3255250403877221,0.5589660743134087,0.3168383158450364
0.024459170177578926,0.3255250403877221,0.559168012924071,0.3168383158450364
0.0244462788105011,0.32592891760904685,0.559168012924071,0.3168383158450364
0.024437403306365013,0.32592891760904685,0.5593699515347335,0.3168383158450364
0.024433942511677742,0.3261308562197092,0.5593699515347335,0.3168383158450364
0.02441200613975525,0.3261308562197092,0.5595718901453958,0.3168383158450364
0.024407755583524704,0.32653473344103395,0.5595718901453958,0.3168383158450364
0.024406475946307182,0.32653473344103395,0.5597738287560582,0.3168383158450364
0.024390727281570435,0.32693861066235863,0.5597738287560582,0.3168383158450364
0.024381745606660843,0.32693861066235863,0.5605815831987075,0.3168383158450364
0.02437286078929901,0.327140549273021,0.5605815831987075,0.3168383158450364
0.02436993643641472,0.327140549273021,0.56078352180937,0.3168383158450364
0.024353699758648872,0.32754442649434573,0.56078352180937,0.3168383158450364
0.02435200847685337,0.32754442649434573,0.5609854604200323,0.3168383158450364
0.024341296404600143,0.3277463651050081,0.5609854604200323,0.3168383158450364
0.024336976930499077,0.3277463651050081,0.561389337641357,0.3168383158450364
0.0243222676217556,0.3281502423263328,0.561389337641357,0.3168383158450364
0.02430322952568531,0.3281502423263328,0.5617932148626817,0.3168383158450364
0.024303171783685684,0.32835218093699514,0.5617932148626817,0.3168383158450364
0.024301210418343544,0.32835218093699514,0.5619951534733441,0.3168383158450364
0.024301037192344666,0.3285541195476575,0.5619951534733441,0.3168383158450364
0.024288106709718704,0.3285541195476575,0.5621970920840065,0.3168383158450364
0.024284332990646362,0.3287560581583199,0.5621970920840065,0.3168383158450364
0.024283094331622124,0.3287560581583199,0.5623990306946688,0.3168383158450364
0.024279972538352013,0.32895799676898224,0.5623990306946688,0.3168383158450364
0.024258380755782127,0.32895799676898224,0.5630048465266559,0.3168383158450364
0.024249618873000145,0.3291599353796446,0.5630048465266559,0.3168383158450364
0.024248605594038963,0.3291599353796446,0.5632067851373183,0.3168383158450364
0.024247491732239723,0.3293618739903069,0.5632067851373183,0.3168383158450364
0.024234972894191742,0.3293618739903069,0.5638126009693053,0.3168383158450364
0.02422333136200905,0.3295638126009693,0.5638126009693053,0.3168383158450364
0.02421443909406662,0.3295638126009693,0.5640145395799677,0.3168383158450364
0.02420315518975258,0.329967689822294,0.5640145395799677,0.3168383158450364
0.0242008063942194,0.329967689822294,0.56421647819063,0.3168383158450364
0.024199916049838066,0.3301696284329564,0.56421647819063,0.3168383158450364
0.024183599278330803,0.3301696284329564,0.5644184168012925,0.3168383158450364
0.02418104000389576,0.33037156704361875,0.5644184168012925,0.3168383158450364
0.02416999079287052,0.33037156704361875,0.5646203554119548,0.3168383158450364
0.024167146533727646,0.3305735056542811,0.5646203554119548,0.3168383158450364
0.024165118113160133,0.3305735056542811,0.5648222940226171,0.3168383158450364
0.024163004010915756,0.33077544426494343,0.5648222940226171,0.3168383158450364
0.024146072566509247,0.33077544426494343,0.5652261712439418,0.3168383158450364
0.024130593985319138,0.3309773828756058,0.5652261712439418,0.3168383158450364
0.024123668670654297,0.3309773828756058,0.5656300484652665,0.3168383158450364
0.02412269078195095,0.33117932148626816,0.5656300484652665,0.3168383158450364
0.024118702858686447,0.33117932148626816,0.5660339256865913,0.3168383158450364
0.02411521226167679,0.33138126009693053,0.5660339256865913,0.3168383158450364
0.024106070399284363,0.33138126009693053,0.5666397415185783,0.3168383158450364
0.02410517819225788,0.3315831987075929,0.5666397415185783,0.3168383158450364
0.024101413786411285,0.3315831987075929,0.567043618739903,0.3168383158450364
0.024101069197058678,0.33178513731825526,0.567043618739903,0.3168383158450364
0.02409839816391468,0.33178513731825526,0.5672455573505655,0.3168383158450364
0.02409697324037552,0.33198707592891763,0.5672455573505655,0.3168383158450364
0.024090824648737907,0.33198707592891763,0.5676494345718901,0.3168383158450364
0.024083124473690987,0.33218901453957994,0.5676494345718901,0.3168383158450364
0.024074114859104156,0.33218901453957994,0.5680533117932148,0.3168383158450364
0.024071410298347473,0.3323909531502423,0.5680533117932148,0.3168383158450364
0.02407032810151577,0.33279483037156704,0.5680533117932148,0.3168383158450364
0.02406836859881878,0.3329967689822294,0.5680533117932148,0.3168383158450364
0.02406241185963154,0.3329967689822294,0.5684571890145396,0.3168383158450364
0.024060619994997978,0.33340064620355414,0.5684571890145396,0.3168383158450364
0.024053731933236122,0.33340064620355414,0.569264943457189,0.3168383158450364
0.0240494254976511,0.33360258481421645,0.569264943457189,0.3168383158450364
0.024034928530454636,0.33360258481421645,0.5698707592891761,0.3168383158450364
0.024026820436120033,0.3340064620355412,0.5698707592891761,0.3168383158450364
0.024011533707380295,0.3340064620355412,0.5702746365105008,0.3168383158450364
0.02400834485888481,0.33420840064620355,0.5702746365105008,0.3168383158450364
0.024004468694329262,0.33420840064620355,0.5704765751211631,0.3168383158450364
0.023989196866750717,0.3346122778675283,0.5704765751211631,0.3168383158450364
0.023963963612914085,0.3346122778675283,0.5712843295638126,0.3168383158450364
0.023945942521095276,0.3354200323101777,0.5712843295638126,0.3168383158450364
0.023931019008159637,0.3354200323101777,0.571486268174475,0.3168383158450364
0.02392067015171051,0.33622778675282716,0.571486268174475,0.3168383158450364
0.023904263973236084,0.33622778675282716,0.5718901453957996,0.3168383158450364
0.02388443425297737,0.33663166397415184,0.5718901453957996,0.3168383158450364
0.023871008306741714,0.33663166397415184,0.5722940226171244,0.3168383158450364
0.02386927232146263,0.3368336025848142,0.5722940226171244,0.3168383158450364
0.023864425718784332,0.3368336025848142,0.5724959612277868,0.3168383158450364
0.023863935843110085,0.33723747980613894,0.5724959612277868,0.3168383158450364
0.023858150467276573,0.33723747980613894,0.5726978998384491,0.3168383158450364
0.023838600143790245,0.3382471728594507,0.5726978998384491,0.3168383158450364
0.023814834654331207,0.3382471728594507,0.5731017770597738,0.3168383158450364
0.023808591067790985,0.3384491114701131,0.5731017770597738,0.3168383158450364
0.02380068600177765,0.3384491114701131,0.5735056542810986,0.3168383158450364
0.02379365637898445,0.33865105008077545,0.5735056542810986,0.3168383158450364
0.023788917809724808,0.33865105008077545,0.5737075928917609,0.3168383158450364
0.02378607541322708,0.3388529886914378,0.5737075928917609,0.3168383158450364
0.023763783276081085,0.3388529886914378,0.5741114701130856,0.3168383158450364
0.02375292219221592,0.33945880452342486,0.5741114701130856,0.3168383158450364
0.023724067956209183,0.33945880452342486,0.5749192245557351,0.3168383158450364
0.023715993389487267,0.33966074313408723,0.5749192245557351,0.3168383158450364
0.02370256371796131,0.33966074313408723,0.5755250403877221,0.3168383158450364
0.023684538900852203,0.3398626817447496,0.5755250403877221,0.3168383158450364
0.023679444566369057,0.3398626817447496,0.5761308562197092,0.3168383158450364
0.023670632392168045,0.34026655896607433,0.5761308562197092,0.3168383158450364
0.023662475869059563,0.34026655896607433,0.5767366720516963,0.3168383158450364
0.023652203381061554,0.3404684975767367,0.5767366720516963,0.3168383158450364
0.023652033880352974,0.3404684975767367,0.5769386106623586,0.3168383158450364
0.0236494243144989,0.3408723747980614,0.5769386106623586,0.3168383158450364
0.02363736368715763,0.3408723747980614,0.5775444264943457,0.3168383158450364
0.023625439032912254,0.3414781906300485,0.5775444264943457,0.3168383158450364
0.023620368912816048,0.3414781906300485,0.5779483037156704,0.3168383158450364
0.023616015911102295,0.3418820678513732,0.5779483037156704,0.3168383158450364
0.023607589304447174,0.3418820678513732,0.5781502423263328,0.3168383158450364
0.023592472076416016,0.34248788368336025,0.5781502423263328,0.3168383158450364
0.023589257150888443,0.34248788368336025,0.5783521809369951,0.3168383158450364
0.023578064516186714,0.3426898222940226,0.5783521809369951,0.3168383158450364
0.023573044687509537,0.3426898222940226,0.5791599353796446,0.3168383158450364
0.023564502596855164,0.342891760904685,0.5791599353796446,0.3168383158450364
0.023562317714095116,0.342891760904685,0.5793618739903069,0.3168383158450364
0.02355971187353134,0.34309369951534735,0.5793618739903069,0.3168383158450364
0.02354838140308857,0.34309369951534735,0.5799676898222941,0.3168383158450364
0.0235467329621315,0.3432956381260097,0.5799676898222941,0.3168383158450364
0.023531783372163773,0.3432956381260097,0.5801696284329564,0.3168383158450364
0.023531679064035416,0.34349757673667203,0.5801696284329564,0.3168383158450364
0.023529622703790665,0.34349757673667203,0.5803715670436187,0.3168383158450364
0.023516405373811722,0.34390145395799676,0.5803715670436187,0.3168383158450364
0.02349962666630745,0.34390145395799676,0.5809773828756059,0.3168383158450364
0.023497100919485092,0.3441033925686591,0.5809773828756059,0.3168383158450364
0.023486772552132607,0.3441033925686591,0.5813812600969306,0.3168383158450364
0.02346157468855381,0.3451130856219709,0.5813812600969306,0.3168383158450364
0.023456620052456856,0.3451130856219709,0.5815831987075929,0.3168383158450364
0.02343534119427204,0.34531502423263327,0.5815831987075929,0.3168383158450364
0.023418374359607697,0.34531502423263327,0.5819870759289176,0.3168383158450364
0.02339562587440014,0.34612277867528274,0.5819870759289176,0.3168383158450364
0.02338430844247341,0.34612277867528274,0.5825928917609047,0.3168383158450364
0.023378217592835426,0.3465266558966074,0.5825928917609047,0.3168383158450364
0.02336716838181019,0.3465266558966074,0.5831987075928917,0.3168383158450364
0.023360442370176315,0.34693053311793215,0.5831987075928917,0.3168383158450364
0.023301851004362106,0.34693053311793215,0.5846122778675282,0.3168383158450364
0.023301610723137856,0.3471324717285945,0.5846122778675282,0.3168383158450364
0.023295752704143524,0.3471324717285945,0.5848142164781907,0.3168383158450364
0.023292088881134987,0.3473344103392569,0.5848142164781907,0.3168383158450364
0.023290535435080528,0.3473344103392569,0.5854200323101777,0.3168383158450364
0.02328507788479328,0.34773828756058156,0.5854200323101777,0.3168383158450364
0.023274410516023636,0.34773828756058156,0.5858239095315024,0.3168383158450364
0.02326878346502781,0.3479402261712439,0.5858239095315024,0.3168383158450364
0.02323632314801216,0.3479402261712439,0.5866316639741519,0.3168383158450364
0.02322167530655861,0.348546042003231,0.5866316639741519,0.3168383158450364
0.02321743778884411,0.348546042003231,0.5868336025848142,0.3168383158450364
0.02321060746908188,0.3487479806138934,0.5868336025848142,0.3168383158450364
0.02319277822971344,0.3487479806138934,0.5874394184168013,0.3168383158450364
0.02317686751484871,0.34894991922455576,0.5874394184168013,0.3168383158450364
0.02317398600280285,0.34894991922455576,0.5880452342487884,0.3168383158450364
0.023166580125689507,0.34915185783521807,0.5880452342487884,0.3168383158450364
0.023161502555012703,0.34915185783521807,0.5884491114701131,0.3168383158450364
0.023160254582762718,0.34935379644588044,0.5884491114701131,0.3168383158450364
0.023152414709329605,0.34935379644588044,0.5886510500807755,0.3168383158450364
0.023132499307394028,0.3495557350565428,0.5886510500807755,0.3168383158450364
0.023109614849090576,0.3495557350565428,0.5896607431340872,0.3168383158450364
0.023107418790459633,0.34975767366720517,0.5896607431340872,0.3168383158450364
0.023101933300495148,0.34975767366720517,0.590064620355412,0.3168383158450364
0.02310025878250599,0.34995961227786754,0.590064620355412,0.3168383158450364
0.023076796904206276,0.34995961227786754,0.590670436187399,0.3168383158450364
0.023072602227330208,0.3501615508885299,0.590670436187399,0.3168383158450364
0.023065682500600815,0.3501615508885299,0.5908723747980614,0.3168383158450364
0.023062795400619507,0.35036348949919227,0.5908723747980614,0.3168383158450364
0.02305346354842186,0.35036348949919227,0.5910743134087237,0.3168383158450364
0.02303401567041874,0.35076736672051695,0.5910743134087237,0.3168383158450364
0.023032693192362785,0.35076736672051695,0.5912762520193862,0.3168383158450364
0.02303093671798706,0.3509693053311793,0.5912762520193862,0.3168383158450364
0.023027846589684486,0.3509693053311793,0.5918820678513732,0.3168383158450364
0.02302221767604351,0.3511712439418417,0.5918820678513732,0.3168383158450364
0.0229873638600111,0.3511712439418417,0.592891760904685,0.3168383158450364
0.022985726594924927,0.35137318255250405,0.592891760904685,0.3168383158450364
0.022981800138950348,0.35137318255250405,0.5930936995153473,0.3168383158450364
0.02294876053929329,0.3523828756058158,0.5930936995153473,0.3168383158450364
0.02294723130762577,0.3523828756058158,0.5936995153473344,0.3168383158450364
0.022946514189243317,0.3525848142164782,0.5936995153473344,0.3168383158450364
0.022941380739212036,0.3525848142164782,0.5945072697899838,0.3168383158450364
0.022939501330256462,0.35278675282714056,0.5945072697899838,0.3168383158450364
0.022938048467040062,0.35278675282714056,0.5947092084006462,0.3168383158450364
0.022936075925827026,0.3529886914378029,0.5947092084006462,0.3168383158450364
0.022932685911655426,0.3529886914378029,0.5955169628432956,0.3168383158450364
0.02290378510951996,0.35379644588045234,0.5955169628432956,0.3168383158450364
0.022897131741046906,0.35379644588045234,0.595718901453958,0.3168383158450364
0.022890331223607063,0.35440226171243944,0.595718901453958,0.3168383158450364
0.02288120985031128,0.35440226171243944,0.5959208400646203,0.3168383158450364
0.02285723201930523,0.3546042003231018,0.5959208400646203,0.3168383158450364
0.022844871506094933,0.3546042003231018,0.5961227786752827,0.3168383158450364
0.022844327613711357,0.3548061389337641,0.5961227786752827,0.3168383158450364
0.02283610589802265,0.3548061389337641,0.596324717285945,0.3168383158450364
0.022833973169326782,0.3550080775444265,0.596324717285945,0.3168383158450364
0.02282637730240822,0.3550080775444265,0.5969305331179321,0.3168383158450364
0.022818416357040405,0.3554119547657512,0.5969305331179321,0.3168383158450364
0.02280910685658455,0.3554119547657512,0.5975363489499192,0.3168383158450364
0.022805584594607353,0.3556138933764136,0.5975363489499192,0.3168383158450364
0.022765079513192177,0.3556138933764136,0.5989499192245558,0.3168383158450364
0.022749315947294235,0.3562197092084006,0.5989499192245558,0.3168383158450364
0.022747505456209183,0.3562197092084006,0.5991518578352181,0.3168383158450364
0.022746479138731956,0.356421647819063,0.5991518578352181,0.3168383158450364
0.022734396159648895,0.356421647819063,0.5995557350565428,0.3168383158450364
0.02271457388997078,0.3570274636510501,0.5995557350565428,0.3168383158450364
0.02271260693669319,0.3570274636510501,0.5997576736672051,0.3168383158450364
0.0227054376155138,0.3574313408723748,0.5997576736672051,0.3168383158450364
0.022686978802084923,0.3574313408723748,0.6005654281098546,0.3168383158450364
0.0226865466684103,0.35763327948303714,0.6005654281098546,0.3168383158450364
0.022645164281129837,0.35763327948303714,0.6017770597738288,0.3168383158450364
0.022638093680143356,0.35803715670436187,0.6017770597738288,0.3168383158450364
0.02263762801885605,0.35803715670436187,0.6019789983844911,0.3168383158450364
0.022636260837316513,0.35823909531502424,0.6019789983844911,0.3168383158450364
0.02262321300804615,0.35823909531502424,0.6025848142164781,0.3168383158450364
0.02262205258011818,0.35864297253634897,0.6025848142164781,0.3168383158450364
0.02261541038751602,0.35864297253634897,0.6031906300484653,0.3168383158450364
0.02259869873523712,0.359248788368336,0.6031906300484653,0.3168383158450364
0.022594498470425606,0.359248788368336,0.6033925686591276,0.3168383158450364
0.02259221114218235,0.3594507269789984,0.6033925686591276,0.3168383158450364
0.022558461874723434,0.3594507269789984,0.6046042003231018,0.3168383158450364
0.02255641110241413,0.35965266558966075,0.6046042003231018,0.3168383158450364
0.022533299401402473,0.35965266558966075,0.6054119547657512,0.3168383158450364
0.022527087479829788,0.3598546042003231,0.6054119547657512,0.3168383158450364
0.022468985989689827,0.3598546042003231,0.606421647819063,0.3168383158450364
0.022446414455771446,0.3602584814216478,0.606421647819063,0.3168383158450364
0.022408707067370415,0.3602584814216478,0.6076332794830371,0.3168383158450364
0.022401299327611923,0.36046042003231016,0.6076332794830371,0.3168383158450364
0.02240009978413582,0.36046042003231016,0.6078352180936996,0.3168383158450364
0.022386658936738968,0.3612681744749596,0.6078352180936996,0.3168383158450364
0.02238479256629944,0.3612681744749596,0.6080371567043619,0.3168383158450364
0.022380832582712173,0.361470113085622,0.6080371567043619,0.3168383158450364
0.022378738969564438,0.361470113085622,0.6082390953150242,0.3168383158450364
0.022373784333467484,0.36187399030694667,0.6082390953150242,0.3168383158450364
0.022362487390637398,0.36187399030694667,0.6088449111470113,0.3168383158450364
0.022358233109116554,0.36207592891760904,0.6088449111470113,0.3168383158450364
0.02234625071287155,0.36207592891760904,0.6092487883683361,0.3168383158450364
0.02234557829797268,0.3622778675282714,0.6092487883683361,0.3168383158450364
0.022343838587403297,0.3622778675282714,0.6096526655896607,0.3168383158450364
0.022342387586832047,0.36268174474959614,0.6096526655896607,0.3168383158450364
0.022334527224302292,0.36268174474959614,0.6100565428109854,0.3168383158450364
0.02233234792947769,0.3628836833602585,0.6100565428109854,0.3168383158450364
0.022331347689032555,0.3628836833602585,0.6104604200323102,0.3168383158450364
0.022323980927467346,0.3630856219709208,0.6104604200323102,0.3168383158450364
0.022316118702292442,0.3630856219709208,0.6106623586429726,0.3168383158450364
0.022314460948109627,0.3632875605815832,0.6106623586429726,0.3168383158450364
0.022312982007861137,0.3632875605815832,0.6108642972536349,0.3168383158450364
0.022310182452201843,0.36348949919224555,0.6108642972536349,0.3168383158450364
0.022275058552622795,0.36348949919224555,0.6124798061389337,0.3168383158450364
0.022256724536418915,0.3651050080775444,0.6124798061389337,0.3168383158450364
0.022253189235925674,0.3651050080775444,0.6126817447495961,0.3168383158450364
0.022240079939365387,0.3653069466882068,0.6126817447495961,0.3168383158450364
0.022231709212064743,0.3653069466882068,0.6132875605815832,0.3168383158450364
0.022228000685572624,0.36550888529886916,0.6132875605815832,0.3168383158450364
0.02222786657512188,0.36550888529886916,0.6134894991922456,0.3168383158450364
0.022225046530365944,0.3657108239095315,0.6134894991922456,0.3168383158450364
0.02221839502453804,0.3657108239095315,0.6136914378029079,0.3168383158450364
0.022218164056539536,0.36591276252019383,0.6136914378029079,0.3168383158450364
0.022214315831661224,0.36591276252019383,0.6140953150242326,0.3168383158450364
0.022213732823729515,0.3661147011308562,0.6140953150242326,0.3168383158450364
0.022209923714399338,0.3661147011308562,0.614297253634895,0.3168383158450364
0.022205360233783722,0.36631663974151857,0.614297253634895,0.3168383158450364
0.02219674549996853,0.36631663974151857,0.6149030694668821,0.3168383158450364
0.022191403433680534,0.3667205169628433,0.6149030694668821,0.3168383158450364
0.022183945402503014,0.3667205169628433,0.6151050080775444,0.3168383158450364
0.022182516753673553,0.36692245557350567,0.6151050080775444,0.3168383158450364
0.02217935211956501,0.36692245557350567,0.6155088852988692,0.3168383158450364
0.022177863866090775,0.36712439418416803,0.6155088852988692,0.3168383158450364
0.022156769409775734,0.36712439418416803,0.6165185783521809,0.3168383158450364
0.0221566054970026,0.36732633279483035,0.6165185783521809,0.3168383158450364
0.02215319685637951,0.36732633279483035,0.6167205169628432,0.3168383158450364
0.022152626886963844,0.3675282714054927,0.6167205169628432,0.3168383158450364
0.022143695503473282,0.3675282714054927,0.6169224555735057,0.3168383158450364
0.022125156596302986,0.3681340872374798,0.6169224555735057,0.3168383158450364
0.022121816873550415,0.3681340872374798,0.617124394184168,0.3168383158450364
0.0221126526594162,0.36873990306946686,0.617124394184168,0.3168383158450364
0.022087689489126205,0.36873990306946686,0.6183360258481422,0.3168383158450364
0.022080253809690475,0.3689418416801292,0.6183360258481422,0.3168383158450364
0.022078130394220352,0.3689418416801292,0.6185379644588045,0.3168383158450364
0.02207770012319088,0.3691437802907916,0.6185379644588045,0.3168383158450364
0.022059686481952667,0.3691437802907916,0.619345718901454,0.3168383158450364
0.02204381860792637,0.3697495961227787,0.619345718901454,0.3168383158450364
0.02204284630715847,0.3697495961227787,0.6195476575121163,0.3168383158450364
0.022041644901037216,0.36995153473344106,0.6195476575121163,0.3168383158450364
0.02203448675572872,0.36995153473344106,0.6201534733441034,0.3168383158450364
0.022033631801605225,0.37015347334410337,0.6201534733441034,0.3168383158450364
0.022016139701008797,0.37015347334410337,0.6205573505654282,0.3168383158450364
0.02201274409890175,0.37035541195476573,0.6205573505654282,0.3168383158450364
0.022000160068273544,0.37035541195476573,0.6209612277867528,0.3168383158450364
0.021997032687067986,0.3705573505654281,0.6209612277867528,0.3168383158450364
0.021994736045598984,0.3705573505654281,0.6211631663974152,0.3168383158450364
0.021992763504385948,0.37075928917609047,0.6211631663974152,0.3168383158450364
0.021990492939949036,0.37075928917609047,0.6215670436187399,0.3168383158450364
0.02198815904557705,0.37096122778675283,0.6215670436187399,0.3168383158450364
0.021984918043017387,0.37096122778675283,0.6217689822294022,0.3168383158450364
0.021976152434945107,0.3711631663974152,0.6217689822294022,0.3168383158450364
0.021973485127091408,0.3711631663974152,0.6219709208400647,0.3168383158450364
0.021965904161334038,0.37136510500807757,0.6219709208400647,0.3168383158450364
0.021961791440844536,0.37136510500807757,0.622172859450727,0.3168383158450364
0.021961206570267677,0.3715670436187399,0.622172859450727,0.3168383158450364
0.02195066772401333,0.3715670436187399,0.6223747980613893,0.3168383158450364
0.021949587389826775,0.37176898222940225,0.6223747980613893,0.3168383158450364
0.0219480749219656,0.37176898222940225,0.6225767366720517,0.3168383158450364
0.021943828091025352,0.372172859450727,0.6225767366720517,0.3168383158450364
0.02193630300462246,0.372172859450727,0.6229806138933764,0.3168383158450364
0.021935829892754555,0.37237479806138934,0.6229806138933764,0.3168383158450364
0.02193336933851242,0.37237479806138934,0.6233844911147012,0.3168383158450364
0.021909140050411224,0.3725767366720517,0.6233844911147012,0.3168383158450364
0.021891163662075996,0.3725767366720517,0.6237883683360258,0.3168383158450364
0.021887797862291336,0.3727786752827141,0.6237883683360258,0.3168383158450364
0.021880535408854485,0.3727786752827141,0.6245961227786753,0.3168383158450364
0.021873902529478073,0.3729806138933764,0.6245961227786753,0.3168383158450364
0.021853351965546608,0.3729806138933764,0.6252019386106623,0.3168383158450364
0.02185014635324478,0.37318255250403876,0.6252019386106623,0.3168383158450364
0.02184983342885971,0.37318255250403876,0.625605815831987,0.3168383158450364
0.021849708631634712,0.3733844911147011,0.625605815831987,0.3168383158450364
0.02182217314839363,0.3733844911147011,0.6266155088852988,0.3168383158450364
0.0218181274831295,0.37378836833602586,0.6266155088852988,0.3168383158450364
0.021812135353684425,0.37378836833602586,0.6270193861066236,0.3168383158450364
0.02179555781185627,0.3743941841680129,0.6270193861066236,0.3168383158450364
0.02179359458386898,0.3743941841680129,0.627221324717286,0.3168383158450364
0.02179126627743244,0.37459612277867527,0.627221324717286,0.3168383158450364
0.02178606018424034,0.37459612277867527,0.6274232633279483,0.3168383158450364
0.021776067093014717,0.37540387722132473,0.6274232633279483,0.3168383158450364
0.021748866885900497,0.37540387722132473,0.6282310177705978,0.3168383158450364
0.021747466176748276,0.3756058158319871,0.6282310177705978,0.3168383158450364
0.02174123004078865,0.3756058158319871,0.6286348949919225,0.3168383158450364
0.02173568867146969,0.3760096930533118,0.6286348949919225,0.3168383158450364
0.02172255516052246,0.3760096930533118,0.6290387722132472,0.3168383158450364
0.02172207646071911,0.37621163166397414,0.6290387722132472,0.3168383158450364
0.02172122709453106,0.37621163166397414,0.6292407108239095,0.3168383158450364
0.021716346964240074,0.3764135702746365,0.6292407108239095,0.3168383158450364
0.02171589992940426,0.3764135702746365,0.6294426494345718,0.3168383158450364
0.021707911044359207,0.3770193861066236,0.6294426494345718,0.3168383158450364
0.02170184813439846,0.3770193861066236,0.6296445880452343,0.3168383158450364
0.021699434146285057,0.3772213247172859,0.6296445880452343,0.3168383158450364
0.021696556359529495,0.3772213247172859,0.6298465266558966,0.3168383158450364
0.02169632725417614,0.3774232633279483,0.6298465266558966,0.3168383158450364
0.021686283871531487,0.3774232633279483,0.6302504038772213,0.3168383158450364
0.021680094301700592,0.37823101777059775,0.6302504038772213,0.3168383158450364
0.021664949133992195,0.37823101777059775,0.630654281098546,0.3168383158450364
0.02166420966386795,0.3784329563812601,0.630654281098546,0.3168383158450364
0.021635109558701515,0.3784329563812601,0.6312600969305331,0.3168383158450364
0.021621447056531906,0.3788368336025848,0.6312600969305331,0.3168383158450364
0.021601039916276932,0.3788368336025848,0.6322697899838449,0.3168383158450364
0.021589867770671844,0.3794426494345719,0.6322697899838449,0.3168383158450364
0.021589800715446472,0.3794426494345719,0.6324717285945073,0.3168383158450364
0.021574942395091057,0.37984652665589663,0.6324717285945073,0.3168383158450364
0.021564815193414688,0.37984652665589663,0.6326736672051696,0.3168383158450364
0.02155059203505516,0.38004846526655894,0.6326736672051696,0.3168383158450364
0.02154156193137169,0.38004846526655894,0.6332794830371568,0.3168383158450364
0.02154124341905117,0.3802504038772213,0.6332794830371568,0.3168383158450364
0.02153352089226246,0.3802504038772213,0.6338852988691438,0.3168383158450364
0.02152753807604313,0.3804523424878837,0.6338852988691438,0.3168383158450364
0.021522806957364082,0.3804523424878837,0.6340872374798061,0.3168383158450364
0.02150130085647106,0.38126009693053314,0.6340872374798061,0.3168383158450364
0.021496586501598358,0.38126009693053314,0.6342891760904685,0.3168383158450364
0.021496139466762543,0.38146203554119545,0.6342891760904685,0.3168383158450364
0.021491939201951027,0.38146203554119545,0.6344911147011308,0.3168383158450364
0.021480463445186615,0.3818659127625202,0.6344911147011308,0.3168383158450364
0.02146405167877674,0.3818659127625202,0.6350969305331179,0.3168383158450364
0.021462619304656982,0.38206785137318255,0.6350969305331179,0.3168383158450364
0.021461540833115578,0.38206785137318255,0.6352988691437803,0.3168383158450364
0.02145501971244812,0.3822697899838449,0.6352988691437803,0.3168383158450364
0.02144498936831951,0.3822697899838449,0.635702746365105,0.3168383158450364
0.021436387673020363,0.38267366720516965,0.635702746365105,0.3168383158450364
0.02142760343849659,0.38267366720516965,0.6361066235864298,0.3168383158450364
0.0214260034263134,0.38287560581583197,0.6361066235864298,0.3168383158450364
0.02139696665108204,0.38287560581583197,0.6373182552504039,0.3168383158450364
0.021393118426203728,0.38307754442649433,0.6373182552504039,0.3168383158450364
0.021373040974140167,0.38307754442649433,0.6381260096930533,0.3168383158450364
0.021366378292441368,0.38348142164781907,0.6381260096930533,0.3168383158450364
0.021356739103794098,0.38348142164781907,0.6383279483037156,0.3168383158450364
0.02135407365858555,0.38368336025848143,0.6383279483037156,0.3168383158450364
0.02135378308594227,0.38368336025848143,0.6385298869143781,0.3168383158450364
0.021348513662815094,0.3838852988691438,0.6385298869143781,0.3168383158450364
0.021344006061553955,0.3838852988691438,0.6387318255250404,0.3168383158450364
0.02133665233850479,0.38408723747980617,0.6387318255250404,0.3168383158450364
0.02133188210427761,0.38408723747980617,0.6389337641357028,0.3168383158450364
0.02132180891931057,0.3842891760904685,0.6389337641357028,0.3168383158450364
0.021308833733201027,0.3842891760904685,0.6393376413570274,0.3168383158450364
0.02130269818007946,0.38449111470113084,0.6393376413570274,0.3168383158450364
0.021290786564350128,0.38449111470113084,0.6401453957996769,0.3168383158450364
0.021286720409989357,0.3848949919224556,0.6401453957996769,0.3168383158450364
0.021281564608216286,0.3848949919224556,0.6405492730210016,0.3168383158450364
0.021272853016853333,0.3852988691437803,0.6405492730210016,0.3168383158450364
0.021267471835017204,0.3852988691437803,0.6407512116316639,0.3168383158450364
0.021262144669890404,0.385702746365105,0.6407512116316639,0.3168383158450364
0.021256351843476295,0.385702746365105,0.6409531502423264,0.3168383158450364
0.021253220736980438,0.38590468497576735,0.6409531502423264,0.3168383158450364
0.02122834511101246,0.38590468497576735,0.6417609046849758,0.3168383158450364
0.021222667768597603,0.3861066235864297,0.6417609046849758,0.3168383158450364
0.02121328003704548,0.3861066235864297,0.6421647819063004,0.3168383158450364
0.021188383921980858,0.3869143780290792,0.6421647819063004,0.3168383158450364
0.021176164969801903,0.3869143780290792,0.6425686591276252,0.3168383158450364
0.021166037768125534,0.3877221324717286,0.6425686591276252,0.3168383158450364
0.021165868267416954,0.3877221324717286,0.6427705977382876,0.3168383158450364
0.021164480596780777,0.38792407108239096,0.6427705977382876,0.3168383158450364
0.02116137556731701,0.38792407108239096,0.6429725363489499,0.3168383158450364
0.021161219105124474,0.38812600969305333,0.6429725363489499,0.3168383158450364
0.021158400923013687,0.38812600969305333,0.6433764135702746,0.3168383158450364
0.021152876317501068,0.3883279483037157,0.6433764135702746,0.3168383158450364
0.021129567176103592,0.3883279483037157,0.6439822294022617,0.3168383158450364
0.021112661808729172,0.3887318255250404,0.6439822294022617,0.3168383158450364
0.021106334403157234,0.3887318255250404,0.6443861066235864,0.3168383158450364
0.02110321819782257,0.38893376413570274,0.6443861066235864,0.3168383158450364
0.021093985065817833,0.38893376413570274,0.6445880452342488,0.3168383158450364
0.021089956164360046,0.3891357027463651,0.6445880452342488,0.3168383158450364
0.02107972279191017,0.3891357027463651,0.6447899838449112,0.3168383158450364
0.0210731104016304,0.38953957996768984,0.6447899838449112,0.3168383158450364
0.021036718040704727,0.38953957996768984,0.6457996768982229,0.3168383158450364
0.02102990262210369,0.3899434571890145,0.6457996768982229,0.3168383158450364
0.021029580384492874,0.3899434571890145,0.6460016155088854,0.3168383158450364
0.02102484740316868,0.3901453957996769,0.6460016155088854,0.3168383158450364
0.021019479259848595,0.3901453957996769,0.6462035541195477,0.3168383158450364
0.021014969795942307,0.3905492730210016,0.6462035541195477,0.3168383158450364
0.02100956253707409,0.3905492730210016,0.6470113085621971,0.3168383158450364
0.021004939451813698,0.390751211631664,0.6470113085621971,0.3168383158450364
0.020991448312997818,0.390751211631664,0.6472132471728594,0.3168383158450364
0.020989784970879555,0.39095315024232635,0.6472132471728594,0.3168383158450364
0.020989738404750824,0.39095315024232635,0.6474151857835219,0.3168383158450364
0.020987140014767647,0.39115508885298866,0.6474151857835219,0.3168383158450364
0.020978206768631935,0.39115508885298866,0.6478190630048465,0.3168383158450364
0.02097800001502037,0.39135702746365103,0.6478190630048465,0.3168383158450364
0.020974280312657356,0.39135702746365103,0.6482229402261712,0.3168383158450364
0.02096722088754177,0.3921647819063005,0.6482229402261712,0.3168383158450364
0.020917080342769623,0.3921647819063005,0.6500403877221325,0.3168383158450364
0.020909789949655533,0.39236672051696286,0.6500403877221325,0.3168383158450364
0.020908458158373833,0.39236672051696286,0.6502423263327949,0.3168383158450364
0.02090045064687729,0.3925686591276252,0.6502423263327949,0.3168383158450364
0.02089817263185978,0.3925686591276252,0.6504442649434572,0.3168383158450364
0.020896218717098236,0.39277059773828754,0.6504442649434572,0.3168383158450364
0.020891662687063217,0.39277059773828754,0.6508481421647819,0.3168383158450364
0.020885491743683815,0.3931744749596123,0.6508481421647819,0.3168383158450364
0.020809076726436615,0.3931744749596123,0.6526655896607432,0.3168383158450364
0.020807413384318352,0.39337641357027464,0.6526655896607432,0.3168383158450364
0.02080395445227623,0.39337641357027464,0.6528675282714055,0.3168383158450364
0.0207913089543581,0.3939822294022617,0.6528675282714055,0.3168383158450364
0.02076615020632744,0.3939822294022617,0.6532714054927302,0.3168383158450364
0.020749622955918312,0.3953957996768982,0.6532714054927302,0.3168383158450364
0.02074509859085083,0.3953957996768982,0.653675282714055,0.3168383158450364
0.020726338028907776,0.39579967689822293,0.653675282714055,0.3168383158450364
0.020721303299069405,0.39579967689822293,0.6538772213247173,0.3168383158450364
0.020720867440104485,0.3960016155088853,0.6538772213247173,0.3168383158450364
0.020708099007606506,0.3960016155088853,0.654886914378029,0.3168383158450364
0.02070307545363903,0.39620355411954766,0.654886914378029,0.3168383158450364
0.020697223022580147,0.39620355411954766,0.6550888529886915,0.3168383158450364
0.020688751712441444,0.3970113085621971,0.6550888529886915,0.3168383158450364
0.02068399079144001,0.3970113085621971,0.6556946688206785,0.3168383158450364
0.02068304270505905,0.39721324717285944,0.6556946688206785,0.3168383158450364
0.020662326365709305,0.39721324717285944,0.657108239095315,0.3168383158450364
0.02066042460501194,0.3974151857835218,0.657108239095315,0.3168383158450364
0.02065693959593773,0.3974151857835218,0.6573101777059773,0.3168383158450364
0.020654255524277687,0.3976171243941842,0.6573101777059773,0.3168383158450364
0.02065192349255085,0.3976171243941842,0.6575121163166397,0.3168383158450364
0.02064499631524086,0.39781906300484654,0.6575121163166397,0.3168383158450364
0.02062820829451084,0.39781906300484654,0.6583198707592892,0.3168383158450364
0.020624691620469093,0.3982229402261712,0.6583198707592892,0.3168383158450364
0.020621927455067635,0.3982229402261712,0.6585218093699515,0.3168383158450364
0.02060929872095585,0.3984248788368336,0.6585218093699515,0.3168383158450364
0.020601831376552582,0.3984248788368336,0.6587237479806138,0.3168383158450364
0.020600203424692154,0.39862681744749595,0.6587237479806138,0.3168383158450364
0.020597536116838455,0.39862681744749595,0.6589256865912763,0.3168383158450364
0.02059311605989933,0.3988287560581583,0.6589256865912763,0.3168383158450364
0.020586777478456497,0.3988287560581583,0.659329563812601,0.3168383158450364
0.020582694560289383,0.3990306946688207,0.659329563812601,0.3168383158450364
0.020580971613526344,0.3990306946688207,0.6595315024232633,0.3168383158450364
0.020578013733029366,0.39923263327948305,0.6595315024232633,0.3168383158450364
0.020571857690811157,0.39923263327948305,0.659935379644588,0.3168383158450364
0.02056780457496643,0.3994345718901454,0.659935379644588,0.3168383158450364
0.020564423874020576,0.3994345718901454,0.6603392568659128,0.3168383158450364
0.02055017091333866,0.3998384491114701,0.6603392568659128,0.3168383158450364
0.02054779976606369,0.3998384491114701,0.6605411954765751,0.3168383158450364
0.02054157480597496,0.40004038772213246,0.6605411954765751,0.3168383158450364
0.020533397793769836,0.40004038772213246,0.6607431340872375,0.3168383158450364
0.02052188664674759,0.40024232633279483,0.6607431340872375,0.3168383158450364
0.02052040584385395,0.40024232633279483,0.6609450726978998,0.3168383158450364
0.020519832149147987,0.4004442649434572,0.6609450726978998,0.3168383158450364
0.020502271130681038,0.4004442649434572,0.6617528271405493,0.3168383158450364
0.020500311627984047,0.40064620355411956,0.6617528271405493,0.3168383158450364
0.02049705572426319,0.40064620355411956,0.6623586429725363,0.3168383158450364
0.020495353266596794,0.40084814216478193,0.6623586429725363,0.3168383158450364
0.02049451507627964,0.40084814216478193,0.6625605815831987,0.3168383158450364
0.02049420401453972,0.40105008077544424,0.6625605815831987,0.3168383158450364
0.020489050075411797,0.40105008077544424,0.6631663974151858,0.3168383158450364
0.020487498492002487,0.4012520193861066,0.6631663974151858,0.3168383158450364
0.020487479865550995,0.4012520193861066,0.6633683360258481,0.3168383158450364
0.020476456731557846,0.401453957996769,0.6633683360258481,0.3168383158450364
0.020455587655305862,0.401453957996769,0.6639741518578353,0.3168383158450364
0.020452912896871567,0.40165589660743134,0.6639741518578353,0.3168383158450364
0.02043350413441658,0.40165589660743134,0.6641760904684976,0.3168383158450364
0.020420657470822334,0.4020597738287561,0.6641760904684976,0.3168383158450364
0.020414505153894424,0.4020597738287561,0.6645799676898223,0.3168383158450364
0.020404791459441185,0.40246365105008075,0.6645799676898223,0.3168383158450364
0.020403824746608734,0.40246365105008075,0.6647819063004846,0.3168383158450364
0.020381981506943703,0.4026655896607431,0.6647819063004846,0.3168383158450364
0.02036953531205654,0.4026655896607431,0.6655896607431341,0.3168383158450364
0.02036835066974163,0.4028675282714055,0.6655896607431341,0.3168383158450364
0.020366042852401733,0.4028675282714055,0.6657915993537964,0.3168383158450364
0.02036494016647339,0.40306946688206785,0.6657915993537964,0.3168383158450364
0.020360248163342476,0.40306946688206785,0.6661954765751211,0.3168383158450364
0.020355984568595886,0.40367528271405495,0.6661954765751211,0.3168383158450364
0.020353924483060837,0.40367528271405495,0.6672051696284329,0.3168383158450364
0.020353704690933228,0.40387722132471726,0.6672051696284329,0.3168383158450364
0.0203232578933239,0.40387722132471726,0.6680129240710824,0.3168383158450364
0.020318303257226944,0.40407915993537963,0.6680129240710824,0.3168383158450364
0.020295677706599236,0.40407915993537963,0.6688206785137318,0.3168383158450364
0.02028721757233143,0.404281098546042,0.6688206785137318,0.3168383158450364
0.020269813016057014,0.404281098546042,0.6694264943457189,0.3168383158450364
0.020257411524653435,0.40448303715670436,0.6694264943457189,0.3168383158450364
0.02024897187948227,0.40448303715670436,0.6696284329563813,0.3168383158450364
0.02024649828672409,0.4048869143780291,0.6696284329563813,0.3168383158450364
0.020244065672159195,0.4048869143780291,0.6698303715670436,0.3168383158450364
0.020241744816303253,0.40508885298869146,0.6698303715670436,0.3168383158450364
0.020211685448884964,0.40508885298869146,0.6708400646203554,0.3168383158450364
0.02020852640271187,0.4052907915993538,0.6708400646203554,0.3168383158450364
0.020198535174131393,0.4052907915993538,0.6714458804523424,0.3168383158450364
0.02019578590989113,0.40549273021001614,0.6714458804523424,0.3168383158450364
0.020195089280605316,0.40549273021001614,0.6716478190630049,0.3168383158450364
0.02019316889345646,0.4056946688206785,0.6716478190630049,0.3168383158450364
0.02018846943974495,0.4056946688206785,0.6722536348949919,0.3168383158450364
0.020184610038995743,0.4056946688206785,0.6726575121163166,0.3168383158450364
0.02017679251730442,0.4056946688206785,0.672859450726979,0.3168383158450364
0.02016809955239296,0.4063004846526656,0.672859450726979,0.3168383158450364
0.020166143774986267,0.4063004846526656,0.6730613893376414,0.3168383158450364
0.02014469914138317,0.4067043618739903,0.6730613893376414,0.3168383158450364
0.020126773044466972,0.4067043618739903,0.6740710823909531,0.3168383158450364
0.02012571692466736,0.40690630048465265,0.6740710823909531,0.3168383158450364
0.020098745822906494,0.40690630048465265,0.6746768982229402,0.3168383158450364
0.020098477602005005,0.407108239095315,0.6746768982229402,0.3168383158450364
0.020090175792574883,0.407108239095315,0.6748788368336026,0.3168383158450364
0.020079465582966805,0.4073101777059774,0.6748788368336026,0.3168383158450364
0.020079197362065315,0.4073101777059774,0.6750807754442649,0.3168383158450364
0.020065365359187126,0.4077140549273021,0.6750807754442649,0.3168383158450364
0.02006039023399353,0.4077140549273021,0.6752827140549273,0.3168383158450364
0.020059408619999886,0.4079159935379645,0.6752827140549273,0.3168383158450364
0.0200484711676836,0.4079159935379645,0.675686591276252,0.3168383158450364
0.020045006647706032,0.4081179321486268,0.675686591276252,0.3168383158450364
0.020043719559907913,0.4081179321486268,0.6758885298869144,0.3168383158450364
0.020030174404382706,0.4087237479806139,0.6758885298869144,0.3168383158450364
0.02001817524433136,0.4087237479806139,0.6764943457189014,0.3168383158450364
0.02001575008034706,0.40892568659127626,0.6764943457189014,0.3168383158450364
0.020001890137791634,0.40892568659127626,0.6775040387722132,0.3168383158450364
0.019997488707304,0.409329563812601,0.6775040387722132,0.3168383158450364
0.01998867094516754,0.409329563812601,0.6777059773828756,0.3168383158450364
0.019987905398011208,0.4095315024232633,0.6777059773828756,0.3168383158450364
0.019981171935796738,0.4095315024232633,0.6783117932148627,0.3168383158450364
0.019976742565631866,0.40973344103392567,0.6783117932148627,0.3168383158450364
0.01996808685362339,0.40973344103392567,0.6789176090468497,0.3168383158450364
0.019954629242420197,0.4101373182552504,0.6789176090468497,0.3168383158450364
0.01993870548903942,0.4101373182552504,0.6793214862681745,0.3168383158450364
0.019932454451918602,0.4107431340872375,0.6793214862681745,0.3168383158450364
0.01992073655128479,0.4107431340872375,0.6801292407108239,0.3168383158450364
0.019920403137803078,0.4109450726978998,0.6801292407108239,0.3168383158450364
0.01991996169090271,0.4109450726978998,0.6803311793214862,0.3168383158450364
0.019919272512197495,0.4111470113085622,0.6803311793214862,0.3168383158450364
0.019918829202651978,0.4111470113085622,0.6805331179321487,0.3168383158450364
0.019916154444217682,0.41134894991922455,0.6805331179321487,0.3168383158450364
0.019905030727386475,0.41134894991922455,0.680735056542811,0.3168383158450364
0.0199030302464962,0.4115508885298869,0.680735056542811,0.3168383158450364
0.019885655492544174,0.4115508885298869,0.681340872374798,0.3168383158450364
0.019879614934325218,0.41195476575121165,0.681340872374798,0.3168383158450364
0.019872594624757767,0.41195476575121165,0.6817447495961227,0.3168383158450364
0.019866112619638443,0.412156704361874,0.6817447495961227,0.3168383158450364
0.01986527442932129,0.412156704361874,0.6819466882067852,0.3168383158450364
0.01985868811607361,0.4125605815831987,0.6819466882067852,0.3168383158450364
0.019845591858029366,0.4125605815831987,0.6827544426494345,0.3168383158450364
0.01983560249209404,0.41276252019386106,0.6827544426494345,0.3168383158450364
0.01982501707971096,0.41276252019386106,0.682956381260097,0.3168383158450364
0.019823798909783363,0.4129644588045234,0.682956381260097,0.3168383158450364
0.01981857605278492,0.4129644588045234,0.6833602584814217,0.3168383158450364
0.01980556733906269,0.41336833602584816,0.6833602584814217,0.3168383158450364
0.019799882546067238,0.41336833602584816,0.6839660743134087,0.3168383158450364
0.019796356558799744,0.4135702746365105,0.6839660743134087,0.3168383158450364
0.01977202296257019,0.4135702746365105,0.6845718901453958,0.3168383158450364
0.019753390923142433,0.41417609046849757,0.6845718901453958,0.3168383158450364
0.019742293283343315,0.41417609046849757,0.6849757673667205,0.3168383158450364
0.019741753116250038,0.41437802907915994,0.6849757673667205,0.3168383158450364
0.019736003130674362,0.41437802907915994,0.6851777059773829,0.3168383158450364
0.019734356552362442,0.4145799676898223,0.6851777059773829,0.3168383158450364
0.019732266664505005,0.4145799676898223,0.6855815831987075,0.3168383158450364
0.019728919491171837,0.41478190630048467,0.6855815831987075,0.3168383158450364
0.01972581446170807,0.41478190630048467,0.6859854604200323,0.3168383158450364
0.019714707508683205,0.41498384491114704,0.6859854604200323,0.3168383158450364
0.019711922854185104,0.41498384491114704,0.686389337641357,0.3168383158450364
0.01967664435505867,0.4155896607431341,0.686389337641357,0.3168383158450364
0.019672444090247154,0.4155896607431341,0.6867932148626817,0.3168383158450364
0.019670886918902397,0.41579159935379645,0.6867932148626817,0.3168383158450364
0.019661610946059227,0.41579159935379645,0.6869951534733441,0.3168383158450364
0.019650723785161972,0.41639741518578355,0.6869951534733441,0.3168383158450364
0.019642261788249016,0.41639741518578355,0.6871970920840065,0.3168383158450364
0.019638894125819206,0.41659935379644586,0.6871970920840065,0.3168383158450364
0.01963614672422409,0.41659935379644586,0.6873990306946688,0.3168383158450364
0.019629722461104393,0.4168012924071082,0.6873990306946688,0.3168383158450364
0.01962939277291298,0.4168012924071082,0.6876009693053312,0.3168383158450364
0.019614264369010925,0.4170032310177706,0.6876009693053312,0.3168383158450364
0.019573599100112915,0.4170032310177706,0.6898222940226171,0.3168383158450364
0.019563520327210426,0.4174071082390953,0.6898222940226171,0.3168383158450364
0.019543278962373734,0.4174071082390953,0.6906300484652665,0.3168383158450364
0.01952950656414032,0.4176090468497577,0.6906300484652665,0.3168383158450364
0.019528822973370552,0.4176090468497577,0.690831987075929,0.3168383158450364
0.019502490758895874,0.41781098546042006,0.690831987075929,0.3168383158450364
0.019489021971821785,0.41781098546042006,0.6916397415185783,0.3168383158450364
0.019486472010612488,0.41821486268174474,0.6916397415185783,0.3168383158450364
0.01948194019496441,0.41821486268174474,0.6924474959612278,0.3168383158450364
0.019479038193821907,0.4184168012924071,0.6924474959612278,0.3168383158450364
0.019473254680633545,0.4184168012924071,0.6930533117932148,0.3168383158450364
0.019460299983620644,0.41882067851373184,0.6930533117932148,0.3168383158450364
0.019454266875982285,0.41882067851373184,0.693659127625202,0.3168383158450364
0.019451819360256195,0.4194264943457189,0.693659127625202,0.3168383158450364
0.019450213760137558,0.4194264943457189,0.6938610662358643,0.3168383158450364
0.01944662258028984,0.4198303715670436,0.6938610662358643,0.3168383158450364
0.019432323053479195,0.4198303715670436,0.694264943457189,0.3168383158450364
0.0194292813539505,0.420032310177706,0.694264943457189,0.3168383158450364
0.01941809616982937,0.420032310177706,0.6946688206785138,0.3168383158450364
0.01939498633146286,0.4206381260096931,0.6946688206785138,0.3168383158450364
0.019377095624804497,0.4206381260096931,0.6952746365105008,0.3168383158450364
0.019376950338482857,0.4208400646203554,0.6952746365105008,0.3168383158450364
0.019362112507224083,0.4208400646203554,0.6960823909531503,0.3168383158450364
0.019342906773090363,0.4212439418416801,0.6960823909531503,0.3168383158450364
0.019339891150593758,0.4212439418416801,0.696486268174475,0.3168383158450364
0.019336961209774017,0.4214458804523425,0.696486268174475,0.3168383158450364
0.01930922083556652,0.4214458804523425,0.6972940226171244,0.3168383158450364
0.01928713358938694,0.42164781906300486,0.6972940226171244,0.3168383158450364
0.01927393674850464,0.42164781906300486,0.6983037156704361,0.3168383158450364
0.019270827993750572,0.4218497576736672,0.6983037156704361,0.3168383158450364
0.019270770251750946,0.4218497576736672,0.6985056542810986,0.3168383158450364
0.019266780465841293,0.42205169628432954,0.6985056542810986,0.3168383158450364
0.019243663176894188,0.42205169628432954,0.6989095315024233,0.3168383158450364
0.019239455461502075,0.4222536348949919,0.6989095315024233,0.3168383158450364
0.019236072897911072,0.4222536348949919,0.699313408723748,0.3168383158450364
0.01921553909778595,0.42306138933764137,0.699313408723748,0.3168383158450364
0.01921265758574009,0.42306138933764137,0.6997172859450727,0.3168383158450364
0.01920800469815731,0.42326332794830374,0.6997172859450727,0.3168383158450364
0.019202804192900658,0.42326332794830374,0.7001211631663974,0.3168383158450364
0.019199447706341743,0.42346526655896605,0.7001211631663974,0.3168383158450364
0.01918281614780426,0.42346526655896605,0.7007269789983845,0.3168383158450364
0.01917760632932186,0.4238691437802908,0.7007269789983845,0.3168383158450364
0.01917073130607605,0.4238691437802908,0.7011308562197092,0.3168383158450364
0.019170638173818588,0.42407108239095315,0.7011308562197092,0.3168383158450364
0.01916329376399517,0.42407108239095315,0.7015347334410339,0.3168383158450364
0.01916211098432541,0.4242730210016155,0.7015347334410339,0.3168383158450364
0.019156532362103462,0.4242730210016155,0.7023424878836834,0.3168383158450364
0.01915629580616951,0.4244749596122779,0.7023424878836834,0.3168383158450364
0.019136959686875343,0.4244749596122779,0.7025444264943457,0.3168383158450364
0.01913498528301716,0.42467689822294025,0.7025444264943457,0.3168383158450364
0.01912720315158367,0.42467689822294025,0.7027463651050081,0.3168383158450364
0.019123710691928864,0.42487883683360256,0.7027463651050081,0.3168383158450364
0.019118957221508026,0.42487883683360256,0.7033521809369951,0.3168383158450364
0.01909845508635044,0.42629240710823907,0.7033521809369951,0.3168383158450364
0.0190680343657732,0.42629240710823907,0.7041599353796446,0.3168383158450364
0.019063549116253853,0.4266962843295638,0.7041599353796446,0.3168383158450364
0.01906142570078373,0.4266962843295638,0.7043618739903069,0.3168383158450364
0.01903684437274933,0.4273021001615509,0.7043618739903069,0.3168383158450364
0.019034571945667267,0.4273021001615509,0.7047657512116317,0.3168383158450364
0.0190297719091177,0.42750403877221327,0.7047657512116317,0.3168383158450364
0.019017906859517097,0.42750403877221327,0.7059773828756059,0.3168383158450364
0.019009584560990334,0.4281098546042003,0.7059773828756059,0.3168383158450364
0.018988164141774178,0.4281098546042003,0.7067851373182552,0.3168383158450364
0.018954569473862648,0.42932148626817446,0.7067851373182552,0.3168383158450364
0.018938453868031502,0.42932148626817446,0.7077948303715671,0.3168383158450364
0.0189347006380558,0.4295234248788368,0.7077948303715671,0.3168383158450364
0.018924901261925697,0.4295234248788368,0.7084006462035541,0.3168383158450364
0.018910987302660942,0.4297253634894992,0.7084006462035541,0.3168383158450364
0.018906889483332634,0.4297253634894992,0.7090064620355412,0.3168383158450364
0.018878357484936714,0.43154281098546043,0.7090064620355412,0.3168383158450364
0.018874961882829666,0.43154281098546043,0.7092084006462036,0.3168383158450364
0.018855968490242958,0.4325525040387722,0.7092084006462036,0.3168383158450364
0.018855147063732147,0.4325525040387722,0.7094103392568659,0.3168383158450364
0.018821705132722855,0.4339660743134087,0.7094103392568659,0.3168383158450364
0.018815742805600166,0.4339660743134087,0.7098142164781907,0.3168383158450364
0.018809763714671135,0.4341680129240711,0.7098142164781907,0.3168383158450364
0.018809683620929718,0.4341680129240711,0.710016155088853,0.3168383158450364
0.018801750615239143,0.43436995153473346,0.710016155088853,0.3168383158450364
0.01878960244357586,0.43436995153473346,0.7108239095315024,0.3168383158450364
0.018784210085868835,0.4345718901453958,0.7108239095315024,0.3168383158450364
0.018782928586006165,0.4345718901453958,0.7110258481421647,0.3168383158450364
0.01878051832318306,0.4349757673667205,0.7110258481421647,0.3168383158450364
0.018743233755230904,0.4349757673667205,0.712843295638126,0.3168383158450364
0.018728619441390038,0.43537964458804523,0.712843295638126,0.3168383158450364
0.01872553862631321,0.43537964458804523,0.7130452342487884,0.3168383158450364
0.01871526427567005,0.43618739903069464,0.7130452342487884,0.3168383158450364
0.01871274970471859,0.43618739903069464,0.7132471728594507,0.3168383158450364
0.018703145906329155,0.436389337641357,0.7132471728594507,0.3168383158450364
0.018700608983635902,0.436389337641357,0.7136510500807755,0.3168383158450364
0.01869935728609562,0.4365912762520194,0.7136510500807755,0.3168383158450364
0.018680673092603683,0.4365912762520194,0.7138529886914378,0.3168383158450364
0.018667718395590782,0.43760096930533116,0.7138529886914378,0.3168383158450364
0.018656082451343536,0.43760096930533116,0.7144588045234249,0.3168383158450364
0.018653038889169693,0.4378029079159935,0.7144588045234249,0.3168383158450364
0.018634090200066566,0.4378029079159935,0.7152665589660743,0.3168383158450364
0.018626434728503227,0.4380048465266559,0.7152665589660743,0.3168383158450364
0.018618542701005936,0.4380048465266559,0.7158723747980614,0.3168383158450364
0.0185974333435297,0.43921647819063003,0.7158723747980614,0.3168383158450364
0.01859675534069538,0.43921647819063003,0.7160743134087237,0.3168383158450364
0.01858776994049549,0.4394184168012924,0.7160743134087237,0.3168383158450364
0.01858729124069214,0.4394184168012924,0.7162762520193862,0.3168383158450364
0.01858391985297203,0.43982229402261713,0.7162762520193862,0.3168383158450364
0.0185808464884758,0.43982229402261713,0.7164781906300485,0.3168383158450364
0.018571503460407257,0.4404281098546042,0.7164781906300485,0.3168383158450364
0.018570706248283386,0.4404281098546042,0.7168820678513732,0.3168383158450364
0.01856094039976597,0.44063004846526654,0.7168820678513732,0.3168383158450364
0.018555564805865288,0.44063004846526654,0.7170840064620355,0.3168383158450364
0.0185550469905138,0.4408319870759289,0.7170840064620355,0.3168383158450364
0.018554164096713066,0.4408319870759289,0.7172859450726979,0.3168383158450364
0.018552284687757492,0.44123586429725364,0.7172859450726979,0.3168383158450364
0.018538344651460648,0.44123586429725364,0.7174878836833603,0.3168383158450364
0.01853831857442856,0.441437802907916,0.7174878836833603,0.3168383158450364
0.018530627712607384,0.441437802907916,0.7176898222940227,0.3168383158450364
0.018523648381233215,0.4418416801292407,0.7176898222940227,0.3168383158450364
0.018522201105952263,0.4418416801292407,0.717891760904685,0.3168383158450364
0.01850379817187786,0.4422455573505654,0.717891760904685,0.3168383158450364
0.018484486266970634,0.4422455573505654,0.718497576736672,0.3168383158450364
0.018482210114598274,0.4424474959612278,0.718497576736672,0.3168383158450364
0.018458271399140358,0.4424474959612278,0.7197092084006462,0.3168383158450364
0.018456989899277687,0.44264943457189015,0.7197092084006462,0.3168383158450364
0.018442580476403236,0.44264943457189015,0.7205169628432956,0.3168383158450364
0.01839277893304825,0.44507269789983844,0.7205169628432956,0.3168383158450364
0.018392253667116165,0.44507269789983844,0.720718901453958,0.3168383158450364
0.01839170604944229,0.4452746365105008,0.720718901453958,0.3168383158450364
0.018391575664281845,0.4452746365105008,0.7209208400646203,0.3168383158450364
0.018388183787465096,0.4454765751211632,0.7209208400646203,0.3168383158450364
0.018385769799351692,0.4454765751211632,0.721324717285945,0.3168383158450364
0.018381217494606972,0.44567851373182554,0.721324717285945,0.3168383158450364
0.018378332257270813,0.44567851373182554,0.7215266558966075,0.3168383158450364
0.01837085373699665,0.4460823909531502,0.7215266558966075,0.3168383158450364
0.01836101897060871,0.4460823909531502,0.7223344103392568,0.3168383158450364
0.0183570459485054,0.44648626817447495,0.7223344103392568,0.3168383158450364
0.018353180959820747,0.44648626817447495,0.7225363489499192,0.3168383158450364
0.018348615616559982,0.4466882067851373,0.7225363489499192,0.3168383158450364
0.018342265859246254,0.4466882067851373,0.722940226171244,0.3168383158450364
0.01832897588610649,0.4472940226171244,0.722940226171244,0.3168383158450364
0.018310267478227615,0.4472940226171244,0.7233441033925686,0.3168383158450364
0.018309101462364197,0.44749596122778673,0.7233441033925686,0.3168383158450364
0.018295343965291977,0.44749596122778673,0.7241518578352181,0.3168383158450364
0.018293553963303566,0.4476978998384491,0.7241518578352181,0.3168383158450364
0.01828947104513645,0.4476978998384491,0.7243537964458805,0.3168383158450364
0.018286747857928276,0.44789983844911146,0.7243537964458805,0.3168383158450364
0.018284332007169724,0.44789983844911146,0.7245557350565428,0.3168383158450364
0.018282873556017876,0.44810177705977383,0.7245557350565428,0.3168383158450364
0.01826554723083973,0.44810177705977383,0.7249596122778675,0.3168383158450364
0.01826540194451809,0.4483037156704362,0.7249596122778675,0.3168383158450364
0.01826525665819645,0.4483037156704362,0.7251615508885298,0.3168383158450364
0.018264813348650932,0.44850565428109856,0.7251615508885298,0.3168383158450364
0.018263353034853935,0.44850565428109856,0.7253634894991923,0.3168383158450364
0.018241532146930695,0.44890953150242324,0.7253634894991923,0.3168383158450364
0.018231481313705444,0.44890953150242324,0.7255654281098546,0.3168383158450364
0.018222210928797722,0.449313408723748,0.7255654281098546,0.3168383158450364
0.018207957968115807,0.449313408723748,0.7261712439418416,0.3168383158450364
0.01820657029747963,0.44951534733441034,0.7261712439418416,0.3168383158450364
0.018202271312475204,0.44951534733441034,0.726373182552504,0.3168383158450364
0.018191540613770485,0.4499192245557351,0.726373182552504,0.3168383158450364
0.018186714500188828,0.4499192245557351,0.7265751211631664,0.3168383158450364
0.01818285882472992,0.45032310177705975,0.7265751211631664,0.3168383158450364
0.018160445615649223,0.45032310177705975,0.7279886914378029,0.3168383158450364
0.01815776154398918,0.4505250403877221,0.7279886914378029,0.3168383158450364
0.018156493082642555,0.4505250403877221,0.7281906300484653,0.3168383158450364
0.018148239701986313,0.45092891760904685,0.7281906300484653,0.3168383158450364
0.01813829317688942,0.45092891760904685,0.7289983844911146,0.3168383158450364
0.018132679164409637,0.4511308562197092,0.7289983844911146,0.3168383158450364
0.018128136172890663,0.4511308562197092,0.7296042003231018,0.3168383158450364
0.018124818801879883,0.45153473344103395,0.7296042003231018,0.3168383158450364
0.018105892464518547,0.45153473344103395,0.7302100161550888,0.3168383158450364
0.018104825168848038,0.45193861066235863,0.7302100161550888,0.3168383158450364
0.018104098737239838,0.45193861066235863,0.7304119547657512,0.3168383158450364
0.018100468441843987,0.452140549273021,0.7304119547657512,0.3168383158450364
0.01809840090572834,0.452140549273021,0.7306138933764136,0.3168383158450364
0.01808270998299122,0.4531502423263328,0.7306138933764136,0.3168383158450364
0.018069325014948845,0.4531502423263328,0.731421647819063,0.3168383158450364
0.018060922622680664,0.45395799676898224,0.731421647819063,0.3168383158450364
0.018059175461530685,0.45395799676898224,0.7316235864297254,0.3168383158450364
0.01805909350514412,0.4541599353796446,0.7316235864297254,0.3168383158450364
0.018058691173791885,0.4541599353796446,0.7318255250403877,0.3168383158450364
0.018053224310278893,0.454967689822294,0.7318255250403877,0.3168383158450364
0.01804083213210106,0.454967689822294,0.7326332794830371,0.3168383158450364
0.018039003014564514,0.4551696284329564,0.7326332794830371,0.3168383158450364
0.0180326197296381,0.4551696284329564,0.7328352180936996,0.3168383158450364
0.018023014068603516,0.4555735056542811,0.7328352180936996,0.3168383158450364
0.01801310107111931,0.4555735056542811,0.7334410339256866,0.3168383158450364
0.01798594929277897,0.4565831987075929,0.7334410339256866,0.3168383158450364
0.01798029989004135,0.4565831987075929,0.7336429725363489,0.3168383158450364
0.01797824539244175,0.45718901453957994,0.7336429725363489,0.3168383158450364
0.017970141023397446,0.45718901453957994,0.7338449111470113,0.3168383158450364
0.017961792647838593,0.4573909531502423,0.7338449111470113,0.3168383158450364
0.01795973628759384,0.4573909531502423,0.7342487883683361,0.3168383158450364
0.01795179210603237,0.45779483037156704,0.7342487883683361,0.3168383158450364
0.017951371148228645,0.45779483037156704,0.7344507269789984,0.3168383158450364
0.017942272126674652,0.4581987075928918,0.7344507269789984,0.3168383158450364
0.01793571002781391,0.4581987075928918,0.7348546042003231,0.3168383158450364
0.017931872978806496,0.45860258481421645,0.7348546042003231,0.3168383158450364
0.017931217327713966,0.45860258481421645,0.7352584814216478,0.3168383158450364
0.017916252836585045,0.4594103392568659,0.7352584814216478,0.3168383158450364
0.017909608781337738,0.4594103392568659,0.7354604200323102,0.3168383158450364
0.01790648326277733,0.4596122778675283,0.7354604200323102,0.3168383158450364
0.01789874956011772,0.4596122778675283,0.7360662358642972,0.3168383158450364
0.017895981669425964,0.46021809369951533,0.7360662358642972,0.3168383158450364
0.017894065007567406,0.46021809369951533,0.7362681744749596,0.3168383158450364
0.01789187081158161,0.4604200323101777,0.7362681744749596,0.3168383158450364
0.01789158396422863,0.4604200323101777,0.7364701130856219,0.3168383158450364
0.017881965264678,0.46062197092084006,0.7364701130856219,0.3168383158450364
0.017879709601402283,0.46062197092084006,0.7366720516962844,0.3168383158450364
0.017872575670480728,0.4610258481421648,0.7366720516962844,0.3168383158450364
0.017867350950837135,0.4610258481421648,0.7368739903069467,0.3168383158450364
0.017860887572169304,0.4614297253634895,0.7368739903069467,0.3168383158450364
0.017855748534202576,0.4614297253634895,0.7374798061389337,0.3168383158450364
0.017845945432782173,0.4618336025848142,0.7374798061389337,0.3168383158450364
0.0178332831710577,0.4618336025848142,0.7378836833602584,0.3168383158450364
0.01783297210931778,0.4620355411954766,0.7378836833602584,0.3168383158450364
0.01783123053610325,0.4620355411954766,0.7380856219709209,0.3168383158450364
0.017828520387411118,0.46223747980613894,0.7380856219709209,0.3168383158450364
0.017810795456171036,0.46223747980613894,0.7388933764135702,0.3168383158450364
0.017796654254198074,0.4624394184168013,0.7388933764135702,0.3168383158450364
0.017777077853679657,0.4624394184168013,0.7394991922455574,0.3168383158450364
0.017775947228074074,0.4626413570274637,0.7394991922455574,0.3168383158450364
0.01776701770722866,0.4626413570274637,0.7399030694668821,0.3168383158450364
0.01776284910738468,0.46304523424878835,0.7399030694668821,0.3168383158450364
0.017742415890097618,0.46304523424878835,0.7401050080775444,0.3168383158450364
0.01773052103817463,0.4638529886914378,0.7401050080775444,0.3168383158450364
0.017726246267557144,0.4638529886914378,0.7403069466882067,0.3168383158450364
0.017713600769639015,0.46506462035541196,0.7403069466882067,0.3168383158450364
0.017702588811516762,0.46506462035541196,0.7405088852988692,0.3168383158450364
0.017702477052807808,0.46526655896607433,0.7405088852988692,0.3168383158450364
0.01767890900373459,0.46526655896607433,0.7419224555735057,0.3168383158450364
0.017677146941423416,0.465670436187399,0.7419224555735057,0.3168383158450364
0.017675727605819702,0.465670436187399,0.742124394184168,0.3168383158450364
0.017674798145890236,0.46607431340872374,0.742124394184168,0.3168383158450364
0.017674775794148445,0.46607431340872374,0.7423263327948304,0.3168383158450364
0.017671748995780945,0.4664781906300485,0.7423263327948304,0.3168383158450364
0.017664723098278046,0.4664781906300485,0.7427302100161551,0.3168383158450364
0.017663270235061646,0.46668012924071084,0.7427302100161551,0.3168383158450364
0.017662784084677696,0.46668012924071084,0.7429321486268174,0.3168383158450364
0.017657971009612083,0.4672859450726979,0.7429321486268174,0.3168383158450364
0.017653392627835274,0.4672859450726979,0.7431340872374798,0.3168383158450364
0.017641695216298103,0.467891760904685,0.7431340872374798,0.3168383158450364
0.017636381089687347,0.467891760904685,0.7433360258481422,0.3168383158450364
0.017634354531764984,0.4682956381260097,0.7433360258481422,0.3168383158450364
0.017628202214837074,0.4682956381260097,0.7437399030694669,0.3168383158450364
0.017605287954211235,0.4693053311793215,0.7437399030694669,0.3168383158450364
0.017597990110516548,0.4693053311793215,0.7439418416801292,0.3168383158450364
0.01758579909801483,0.4697092084006462,0.7439418416801292,0.3168383158450364
0.017576947808265686,0.4697092084006462,0.744345718901454,0.3168383158450364
0.017574075609445572,0.46991114701130854,0.744345718901454,0.3168383158450364
0.01757165417075157,0.46991114701130854,0.7445476575121163,0.3168383158450364
0.017559217289090157,0.47051696284329564,0.7445476575121163,0.3168383158450364
0.017547525465488434,0.47051696284329564,0.7453554119547657,0.3168383158450364
0.017542976886034012,0.47092084006462037,0.7453554119547657,0.3168383158450364
0.017536504194140434,0.47092084006462037,0.7457592891760905,0.3168383158450364
0.01753144897520542,0.47112277867528274,0.7457592891760905,0.3168383158450364
0.017528442665934563,0.47112277867528274,0.7459612277867528,0.3168383158450364
0.017526494339108467,0.47132471728594505,0.7459612277867528,0.3168383158450364
0.017505742609500885,0.47132471728594505,0.7463651050080775,0.3168383158450364
0.017505740746855736,0.4715266558966074,0.7463651050080775,0.3168383158450364
0.017503656446933746,0.4715266558966074,0.7465670436187399,0.3168383158450364
0.017487455159425735,0.47193053311793215,0.7465670436187399,0.3168383158450364
0.017481068149209023,0.47193053311793215,0.7469709208400647,0.3168383158450364
0.017480062320828438,0.4721324717285945,0.7469709208400647,0.3168383158450364
0.01747949980199337,0.4721324717285945,0.747172859450727,0.3168383158450364
0.01746506057679653,0.47273828756058156,0.747172859450727,0.3168383158450364
0.01745753176510334,0.47273828756058156,0.7475767366720517,0.3168383158450364
0.017446065321564674,0.4731421647819063,0.7475767366720517,0.3168383158450364
0.017436739057302475,0.4731421647819063,0.7479806138933764,0.3168383158450364
0.017436079680919647,0.47334410339256866,0.7479806138933764,0.3168383158450364
0.017433274537324905,0.47334410339256866,0.7481825525040388,0.3168383158450364
0.017427250742912292,0.473546042003231,0.7481825525040388,0.3168383158450364
0.01741855964064598,0.473546042003231,0.7485864297253635,0.3168383158450364
0.017413293942809105,0.47394991922455576,0.7485864297253635,0.3168383158450364
0.017408983781933784,0.47394991922455576,0.7487883683360258,0.3168383158450364
0.017408080399036407,0.47415185783521807,0.7487883683360258,0.3168383158450364
0.017402827739715576,0.47415185783521807,0.7491922455573505,0.3168383158450364
0.01740162819623947,0.47435379644588044,0.7491922455573505,0.3168383158450364
0.017401427030563354,0.47435379644588044,0.749394184168013,0.3168383158450364
0.017372990027070045,0.4755654281098546,0.749394184168013,0.3168383158450364
0.017365576699376106,0.4755654281098546,0.7495961227786753,0.3168383158450364
0.01735927350819111,0.47637318255250405,0.7495961227786753,0.3168383158450364
0.017344411462545395,0.47637318255250405,0.750605815831987,0.3168383158450364
0.017327304929494858,0.4765751211631664,0.750605815831987,0.3168383158450364
0.017312683165073395,0.4765751211631664,0.7510096930533118,0.3168383158450364
0.017301807180047035,0.4767770597738288,0.7510096930533118,0.3168383158450364
0.017300335690379143,0.4767770597738288,0.7512116316639742,0.3168383158450364
0.017296142876148224,0.47718093699515346,0.7512116316639742,0.3168383158450364
0.01729482039809227,0.47718093699515346,0.7514135702746365,0.3168383158450364
0.01729479245841503,0.4773828756058158,0.7514135702746365,0.3168383158450364
0.017289800569415092,0.4773828756058158,0.7516155088852988,0.3168383158450364
0.017277812585234642,0.4781906300484653,0.7516155088852988,0.3168383158450364
0.01727239228785038,0.4781906300484653,0.7518174474959612,0.3168383158450364
0.017271313816308975,0.4783925686591276,0.7518174474959612,0.3168383158450364
0.017269738018512726,0.4783925686591276,0.7520193861066236,0.3168383158450364
0.01726778969168663,0.47859450726978997,0.7520193861066236,0.3168383158450364
0.017262639477849007,0.47859450726978997,0.752221324717286,0.3168383158450364
0.01725490763783455,0.47879644588045234,0.752221324717286,0.3168383158450364
0.017254505306482315,0.47879644588045234,0.7524232633279483,0.3168383158450364
0.017252938821911812,0.4789983844911147,0.7524232633279483,0.3168383158450364
0.017242304980754852,0.4789983844911147,0.752827140549273,0.3168383158450364
0.01722416654229164,0.4798061389337641,0.752827140549273,0.3168383158450364
0.017221780493855476,0.4798061389337641,0.7530290791599353,0.3168383158450364
0.017210282385349274,0.4804119547657512,0.7530290791599353,0.3168383158450364
0.017201049253344536,0.4804119547657512,0.7540387722132472,0.3168383158450364
0.017192672938108444,0.48081583198707595,0.7540387722132472,0.3168383158450364
0.017190150916576385,0.48081583198707595,0.7542407108239095,0.3168383158450364
0.017184920608997345,0.481421647819063,0.7542407108239095,0.3168383158450364
0.017182204872369766,0.481421647819063,0.7546445880452343,0.3168383158450364
0.017176879569888115,0.48162358642972536,0.7546445880452343,0.3168383158450364
0.01715978980064392,0.48162358642972536,0.7554523424878837,0.3168383158450364
0.017156932502985,0.4818255250403877,0.7554523424878837,0.3168383158450364
0.017155354842543602,0.4818255250403877,0.755654281098546,0.3168383158450364
0.0171526912599802,0.48222940226171246,0.755654281098546,0.3168383158450364
0.017127668485045433,0.48222940226171246,0.7568659127625202,0.3168383158450364
0.017125984653830528,0.4824313408723748,0.7568659127625202,0.3168383158450364
0.017119023948907852,0.4824313408723748,0.7572697899838449,0.3168383158450364
0.017115572467446327,0.4828352180936995,0.7572697899838449,0.3168383158450364
0.017113998532295227,0.4828352180936995,0.7576736672051696,0.3168383158450364
0.01709911972284317,0.48323909531502424,0.7576736672051696,0.3168383158450364
0.017087331041693687,0.48323909531502424,0.7586833602584814,0.3168383158450364
0.017086870968341827,0.4834410339256866,0.7586833602584814,0.3168383158450364
0.017084434628486633,0.4834410339256866,0.7592891760904685,0.3168383158450364
0.017076151445508003,0.48384491114701134,0.7592891760904685,0.3168383158450364
0.017054783180356026,0.48384491114701134,0.7594911147011308,0.3168383158450364
0.01704554632306099,0.484248788368336,0.7594911147011308,0.3168383158450364
0.017037782818078995,0.484248788368336,0.7598949919224556,0.3168383158450364
0.01702253893017769,0.4844507269789984,0.7598949919224556,0.3168383158450364
0.01699577271938324,0.4844507269789984,0.7609046849757674,0.3168383158450364
0.016994349658489227,0.48465266558966075,0.7609046849757674,0.3168383158450364
0.016979094594717026,0.48465266558966075,0.7613085621970921,0.3168383158450364
0.016970671713352203,0.4850565428109855,0.7613085621970921,0.3168383158450364
0.01696021482348442,0.4850565428109855,0.7623182552504039,0.3168383158450364
0.016956329345703125,0.48546042003231016,0.7623182552504039,0.3168383158450364
0.016955258324742317,0.48546042003231016,0.7625201938610663,0.3168383158450364
0.016953768208622932,0.4856623586429725,0.7625201938610663,0.3168383158450364
0.01694989763200283,0.4856623586429725,0.7627221324717286,0.3168383158450364
0.016938602551817894,0.4862681744749596,0.7627221324717286,0.3168383158450364
0.016925539821386337,0.4862681744749596,0.7633279483037156,0.3168383158450364
0.016925420612096786,0.486470113085622,0.7633279483037156,0.3168383158450364
0.016925418749451637,0.486470113085622,0.7635298869143781,0.3168383158450364
0.01692083105444908,0.4866720516962843,0.7635298869143781,0.3168383158450364
0.01689562201499939,0.4866720516962843,0.7641357027463651,0.3168383158450364
0.016895171254873276,0.48687399030694667,0.7641357027463651,0.3168383158450364
0.016886074095964432,0.48687399030694667,0.7649434571890146,0.3168383158450364
0.016875142231583595,0.4872778675282714,0.7649434571890146,0.3168383158450364
0.01686568558216095,0.4872778675282714,0.7655492730210016,0.3168383158450364
0.01686490885913372,0.48747980613893377,0.7655492730210016,0.3168383158450364
0.01686103083193302,0.48747980613893377,0.7661550888529887,0.3168383158450364
0.0168487336486578,0.48848949919224555,0.7661550888529887,0.3168383158450364
0.016843197867274284,0.48848949919224555,0.7667609046849758,0.3168383158450364
0.016840247437357903,0.4888933764135703,0.7667609046849758,0.3168383158450364
0.016802066937088966,0.4888933764135703,0.7681744749596123,0.3168383158450364
0.01679239422082901,0.4894991922455573,0.7681744749596123,0.3168383158450364
0.016791164875030518,0.4894991922455573,0.768578352180937,0.3168383158450364
0.016784681007266045,0.48990306946688206,0.768578352180937,0.3168383158450364
0.01677847094833851,0.48990306946688206,0.7689822294022617,0.3168383158450364
0.01677069067955017,0.4903069466882068,0.7689822294022617,0.3168383158450364
0.016769269481301308,0.4903069466882068,0.7691841680129241,0.3168383158450364
0.01674591563642025,0.49151857835218093,0.7691841680129241,0.3168383158450364
0.01673545129597187,0.49151857835218093,0.7695880452342488,0.3168383158450364
0.016725584864616394,0.49192245557350567,0.7695880452342488,0.3168383158450364
0.016699451953172684,0.49192245557350567,0.7703957996768982,0.3168383158450364
0.016694191843271255,0.4925282714054927,0.7703957996768982,0.3168383158450364
0.016690541058778763,0.4925282714054927,0.7710016155088854,0.3168383158450364
0.016688985750079155,0.49293214862681745,0.7710016155088854,0.3168383158450364
0.01668339967727661,0.49293214862681745,0.77140549273021,0.3168383158450364
0.016674568876624107,0.4931340872374798,0.77140549273021,0.3168383158450364
0.01666915975511074,0.4931340872374798,0.7720113085621971,0.3168383158450364
0.016666322946548462,0.49353796445880455,0.7720113085621971,0.3168383158450364
0.016657236963510513,0.49353796445880455,0.7726171243941842,0.3168383158450364
0.016655944287776947,0.49373990306946686,0.7726171243941842,0.3168383158450364
0.01665068417787552,0.49373990306946686,0.7728190630048465,0.3168383158450364
0.016639012843370438,0.4945476575121163,0.7728190630048465,0.3168383158450364
0.016632908955216408,0.4945476575121163,0.7734248788368336,0.3168383158450364
0.01662609353661537,0.4947495961227787,0.7734248788368336,0.3168383158450364
0.016625333577394485,0.4947495961227787,0.7738287560581584,0.3168383158450364
0.016623537987470627,0.49515347334410337,0.7738287560581584,0.3168383158450364
0.016619311645627022,0.49515347334410337,0.7740306946688207,0.3168383158450364
0.016608046367764473,0.4955573505654281,0.7740306946688207,0.3168383158450364
0.01659212075173855,0.4955573505654281,0.7744345718901454,0.3168383158450364
0.01656586304306984,0.4965670436187399,0.7744345718901454,0.3168383158450364
0.0165440421551466,0.4965670436187399,0.7750403877221325,0.3168383158450364
0.016537684947252274,0.4969709208400646,0.7750403877221325,0.3168383158450364
0.01653257943689823,0.497172859450727,0.7752423263327949,0.3168383158450364
0.016516199335455894,0.4975767366720517,0.7752423263327949,0.3168383158450364
0.016516022384166718,0.4975767366720517,0.7754442649434572,0.3168383158450364
0.01651439629495144,0.4979806138933764,0.7754442649434572,0.3168383158450364
0.016511522233486176,0.4979806138933764,0.7756462035541195,0.3168383158450364
0.016511058434844017,0.49818255250403876,0.7756462035541195,0.3168383158450364
0.01650952361524105,0.49818255250403876,0.7758481421647819,0.3168383158450364
0.01650886796414852,0.4983844911147011,0.7758481421647819,0.3168383158450364
0.016507670283317566,0.4983844911147011,0.7760500807754442,0.3168383158450364
0.016498317942023277,0.4985864297253635,0.7760500807754442,0.3168383158450364
0.01648613251745701,0.4985864297253635,0.776453957996769,0.3168383158450364
0.016475776210427284,0.4991922455573506,0.776453957996769,0.3168383158450364
0.0164702907204628,0.4991922455573506,0.7766558966074314,0.3168383158450364
0.01646784134209156,0.4993941841680129,0.7766558966074314,0.3168383158450364
0.016465898603200912,0.4993941841680129,0.7772617124394184,0.3168383158450364
0.016464602202177048,0.49959612277867527,0.7772617124394184,0.3168383158450364
0.016454171389341354,0.49959612277867527,0.7776655896607432,0.3168383158450364
0.016448047012090683,0.5,0.7776655896607432,0.3168383158450364
0.016443869099020958,0.5,0.7778675282714055,0.3168383158450364
0.01644141785800457,0.5002019386106623,0.7778675282714055,0.3168383158450364
0.01643378846347332,0.5002019386106623,0.7784733441033925,0.3168383158450364
0.016428334638476372,0.500605815831987,0.7784733441033925,0.3168383158450364
0.016423894092440605,0.500605815831987,0.7788772213247173,0.3168383158450364
0.016417857259511948,0.5010096930533118,0.7788772213247173,0.3168383158450364
0.016417192295193672,0.5010096930533118,0.7790791599353797,0.3168383158450364
0.016412461176514626,0.5014135702746365,0.7790791599353797,0.3168383158450364
0.016403082758188248,0.5014135702746365,0.779281098546042,0.3168383158450364
0.01639803685247898,0.5016155088852988,0.779281098546042,0.3168383158450364
0.0163810346275568,0.5016155088852988,0.7796849757673667,0.3168383158450364
0.016371771693229675,0.5020193861066236,0.7796849757673667,0.3168383158450364
0.01636938378214836,0.5020193861066236,0.7800888529886915,0.3168383158450364
0.01636320911347866,0.5026252019386107,0.7800888529886915,0.3168383158450364
0.016360346227884293,0.5026252019386107,0.7802907915993538,0.3168383158450364
0.016357844695448875,0.502827140549273,0.7802907915993538,0.3168383158450364
0.016357161104679108,0.502827140549273,0.7804927302100162,0.3168383158450364
0.016357053071260452,0.5030290791599353,0.7804927302100162,0.3168383158450364
0.01634666882455349,0.5030290791599353,0.7808966074313409,0.3168383158450364
0.016346171498298645,0.5032310177705978,0.7808966074313409,0.3168383158450364
0.01634158194065094,0.5032310177705978,0.7810985460420032,0.3168383158450364
0.016333041712641716,0.5034329563812601,0.7810985460420032,0.3168383158450364
0.016329696401953697,0.5034329563812601,0.781502423263328,0.3168383158450364
0.01632121205329895,0.5036348949919225,0.781502423263328,0.3168383158450364
0.016317831352353096,0.5036348949919225,0.7817043618739903,0.3168383158450364
0.01629747450351715,0.5040387722132472,0.7817043618739903,0.3168383158450364
0.016276493668556213,0.5040387722132472,0.7825121163166397,0.3168383158450364
0.016272498294711113,0.5042407108239095,0.7825121163166397,0.3168383158450364
0.01626889780163765,0.5042407108239095,0.7827140549273021,0.3168383158450364
0.016257967799901962,0.5048465266558966,0.7827140549273021,0.3168383158450364
0.0162518210709095,0.5048465266558966,0.7829159935379645,0.3168383158450364
0.016251513734459877,0.505048465266559,0.7829159935379645,0.3168383158450364
0.016247671097517014,0.505048465266559,0.7833198707592892,0.3168383158450364
0.016241196542978287,0.5052504038772213,0.7833198707592892,0.3168383158450364
0.0162323210388422,0.5052504038772213,0.7837237479806138,0.3168383158450364
0.01622133143246174,0.5054523424878837,0.7837237479806138,0.3168383158450364
0.016219310462474823,0.5054523424878837,0.7839256865912763,0.3168383158450364
0.01621292345225811,0.5058562197092084,0.7839256865912763,0.3168383158450364
0.016212277114391327,0.5058562197092084,0.7841276252019386,0.3168383158450364
0.01620965451002121,0.5060581583198708,0.7841276252019386,0.3168383158450364
0.016206255182623863,0.5060581583198708,0.784329563812601,0.3168383158450364
0.01620347425341606,0.5062600969305331,0.784329563812601,0.3168383158450364
0.016202837228775024,0.5062600969305331,0.7845315024232633,0.3168383158450364
0.016200290992856026,0.5066639741518578,0.7845315024232633,0.3168383158450364
0.01619572751224041,0.5066639741518578,0.784935379644588,0.3168383158450364
0.016192402690649033,0.5068659127625202,0.784935379644588,0.3168383158450364
0.016187340021133423,0.5068659127625202,0.7851373182552503,0.3168383158450364
0.01618480123579502,0.5070678513731826,0.7851373182552503,0.3168383158450364
0.016180148348212242,0.5070678513731826,0.7857431340872375,0.3168383158450364
0.01616920344531536,0.5074717285945073,0.7857431340872375,0.3168383158450364
0.01614926941692829,0.5074717285945073,0.7861470113085622,0.3168383158450364
0.016147218644618988,0.507875605815832,0.7861470113085622,0.3168383158450364
0.0161368977278471,0.507875605815832,0.7863489499192245,0.3168383158450364
0.016127752140164375,0.5084814216478191,0.7863489499192245,0.3168383158450364
0.016111064702272415,0.5084814216478191,0.787156704361874,0.3168383158450364
0.016108345240354538,0.5086833602584814,0.787156704361874,0.3168383158450364
0.01610439456999302,0.5086833602584814,0.7877625201938611,0.3168383158450364
0.016100037842988968,0.5090872374798061,0.7877625201938611,0.3168383158450364
0.016097839921712875,0.5090872374798061,0.7879644588045234,0.3168383158450364
0.016068819910287857,0.5096930533117933,0.7879644588045234,0.3168383158450364
0.016052592545747757,0.5096930533117933,0.7883683360258481,0.3168383158450364
0.016050368547439575,0.5098949919224556,0.7883683360258481,0.3168383158450364
0.01604442298412323,0.5098949919224556,0.7887722132471728,0.3168383158450364
0.016034305095672607,0.5105008077544426,0.7887722132471728,0.3168383158450364
0.016019290313124657,0.5105008077544426,0.7895799676898223,0.3168383158450364
0.016015982255339622,0.510702746365105,0.7895799676898223,0.3168383158450364
0.016014937311410904,0.510702746365105,0.7897819063004846,0.3168383158450364
0.016012409701943398,0.5109046849757674,0.7897819063004846,0.3168383158450364
0.01599871553480625,0.5109046849757674,0.789983844911147,0.3168383158450364
0.015993744134902954,0.5119143780290791,0.789983844911147,0.3168383158450364
0.01599370874464512,0.5119143780290791,0.7901857835218093,0.3168383158450364
0.01598401367664337,0.5127221324717286,0.7901857835218093,0.3168383158450364
0.01598208211362362,0.5127221324717286,0.7903877221324718,0.3168383158450364
0.015980679541826248,0.5129240710823909,0.7903877221324718,0.3168383158450364
0.015979457646608353,0.5129240710823909,0.7905896607431341,0.3168383158450364
0.0159774087369442,0.5135298869143781,0.7905896607431341,0.3168383158450364
0.015971112996339798,0.5135298869143781,0.7909935379644588,0.3168383158450364
0.015962859615683556,0.5141357027463651,0.7909935379644588,0.3168383158450364
0.015952274203300476,0.5141357027463651,0.7913974151857835,0.3168383158450364
0.015950534492731094,0.5143376413570274,0.7913974151857835,0.3168383158450364
0.01593831367790699,0.5143376413570274,0.7918012924071083,0.3168383158450364
0.01593775674700737,0.5145395799676898,0.7918012924071083,0.3168383158450364
0.015933146700263023,0.5145395799676898,0.7922051696284329,0.3168383158450364
0.015921825543045998,0.5151453957996769,0.7922051696284329,0.3168383158450364
0.01591511256992817,0.5151453957996769,0.7928109854604201,0.3168383158450364
0.015908265486359596,0.5153473344103393,0.7928109854604201,0.3168383158450364
0.01589960791170597,0.5153473344103393,0.7934168012924071,0.3168383158450364
0.015898417681455612,0.5155492730210016,0.7934168012924071,0.3168383158450364
0.015897266566753387,0.5155492730210016,0.7936187399030694,0.3168383158450364
0.015882691368460655,0.5159531502423264,0.7936187399030694,0.3168383158450364
0.01587529294192791,0.5159531502423264,0.7942245557350566,0.3168383158450364
0.015869077295064926,0.5165589660743134,0.7942245557350566,0.3168383158450364
0.01585954986512661,0.5165589660743134,0.7946284329563813,0.3168383158450364
0.015846477821469307,0.5169628432956381,0.7946284329563813,0.3168383158450364
0.015843214467167854,0.5169628432956381,0.7948303715670436,0.3168383158450364
0.01584283635020256,0.5171647819063004,0.7948303715670436,0.3168383158450364
0.01583557203412056,0.5171647819063004,0.7952342487883683,0.3168383158450364
0.015834765508770943,0.5173667205169629,0.7952342487883683,0.3168383158450364
0.01582946442067623,0.5173667205169629,0.7954361873990307,0.3168383158450364
0.01580207422375679,0.5187802907915994,0.7954361873990307,0.3168383158450364
0.015800846740603447,0.5187802907915994,0.7956381260096931,0.3168383158450364
0.015794696286320686,0.5189822294022617,0.7956381260096931,0.3168383158450364
0.015788504853844643,0.5189822294022617,0.7958400646203554,0.3168383158450364
0.015784164890646935,0.5193861066235864,0.7958400646203554,0.3168383158450364
0.015768878161907196,0.5193861066235864,0.7966478190630049,0.3168383158450364
0.01575574465095997,0.5201938610662359,0.7966478190630049,0.3168383158450364
0.015746019780635834,0.5201938610662359,0.7974555735056543,0.3168383158450364
0.01574133336544037,0.5210016155088854,0.7974555735056543,0.3168383158450364
0.01573958806693554,0.5210016155088854,0.797859450726979,0.3168383158450364
0.015738409012556076,0.5212035541195477,0.797859450726979,0.3168383158450364
0.0157293900847435,0.5212035541195477,0.7990710823909531,0.3168383158450364
0.01572866179049015,0.52140549273021,0.7990710823909531,0.3168383158450364
0.01572570390999317,0.52140549273021,0.7994749596122779,0.3168383158450364
0.01572364568710327,0.5216074313408724,0.7994749596122779,0.3168383158450364
0.0157169122248888,0.5216074313408724,0.7996768982229402,0.3168383158450364
0.015713676810264587,0.5218093699515347,0.7996768982229402,0.3168383158450364
0.015709880739450455,0.5218093699515347,0.7998788368336026,0.3168383158450364
0.015705225989222527,0.5226171243941842,0.7998788368336026,0.3168383158450364
0.01570088416337967,0.5226171243941842,0.8000807754442649,0.3168383158450364
0.015695080161094666,0.5230210016155089,0.8000807754442649,0.3168383158450364
0.015691490843892097,0.5230210016155089,0.8004846526655897,0.3168383158450364
0.015686100348830223,0.5232229402261712,0.8004846526655897,0.3168383158450364
0.015682125464081764,0.5232229402261712,0.8008885298869144,0.3168383158450364
0.015672797337174416,0.523626817447496,0.8008885298869144,0.3168383158450364
0.015670718625187874,0.523626817447496,0.8010904684975767,0.3168383158450364
0.015669386833906174,0.5238287560581584,0.8010904684975767,0.3168383158450364
0.015667114406824112,0.5238287560581584,0.8012924071082391,0.3168383158450364
0.01566104032099247,0.5240306946688207,0.8012924071082391,0.3168383158450364
0.015656348317861557,0.5240306946688207,0.8014943457189014,0.3168383158450364
0.015654465183615685,0.524232633279483,0.8014943457189014,0.3168383158450364
0.015651775524020195,0.524232633279483,0.8018982229402262,0.3168383158450364
0.015650060027837753,0.5246365105008077,0.8018982229402262,0.3168383158450364
0.0156406257301569,0.5246365105008077,0.8025040387722132,0.3168383158450364
0.015640242025256157,0.5248384491114702,0.8025040387722132,0.3168383158450364
0.015620584599673748,0.5248384491114702,0.8027059773828756,0.3168383158450364
0.015616748481988907,0.5254442649434572,0.8027059773828756,0.3168383158450364
0.015595179051160812,0.5254442649434572,0.803513731825525,0.3168383158450364
0.01559087261557579,0.5258481421647819,0.803513731825525,0.3168383158450364
0.015586894936859608,0.5258481421647819,0.8037156704361874,0.3168383158450364
0.015577426180243492,0.5266558966074314,0.8037156704361874,0.3168383158450364
0.015573021955788136,0.5266558966074314,0.8039176090468497,0.3168383158450364
0.01556455809623003,0.527059773828756,0.8039176090468497,0.3168383158450364
0.015562459826469421,0.527059773828756,0.8041195476575121,0.3168383158450364
0.015562278218567371,0.5272617124394184,0.8041195476575121,0.3168383158450364
0.015552453696727753,0.5272617124394184,0.8049273021001615,0.3168383158450364
0.015552065335214138,0.5274636510500808,0.8049273021001615,0.3168383158450364
0.015551754273474216,0.5274636510500808,0.8051292407108239,0.3168383158450364
0.015535715967416763,0.5278675282714055,0.8051292407108239,0.3168383158450364
0.015529992990195751,0.5278675282714055,0.8053311793214862,0.3168383158450364
0.015521049499511719,0.528675282714055,0.8053311793214862,0.3168383158450364
0.015492518432438374,0.528675282714055,0.805735056542811,0.3168383158450364
0.015489700250327587,0.5288772213247173,0.805735056542811,0.3168383158450364
0.01548578217625618,0.5288772213247173,0.8061389337641357,0.3168383158450364
0.015471243299543858,0.5294830371567044,0.8061389337641357,0.3168383158450364
0.015462478622794151,0.5294830371567044,0.8067447495961227,0.3168383158450364
0.01546134427189827,0.5296849757673667,0.8067447495961227,0.3168383158450364
0.015447311103343964,0.5296849757673667,0.8071486268174475,0.3168383158450364
0.01544263120740652,0.5300888529886915,0.8071486268174475,0.3168383158450364
0.015430663712322712,0.5300888529886915,0.8077544426494345,0.3168383158450364
0.015411343425512314,0.5310985460420032,0.8077544426494345,0.3168383158450364
0.015405768528580666,0.5310985460420032,0.807956381260097,0.3168383158450364
0.015399779193103313,0.531502423263328,0.807956381260097,0.3168383158450364
0.01539663877338171,0.531502423263328,0.8083602584814217,0.3168383158450364
0.01539197750389576,0.5317043618739903,0.8083602584814217,0.3168383158450364
0.015390192158520222,0.5317043618739903,0.808562197092084,0.3168383158450364
0.015380563214421272,0.532108239095315,0.808562197092084,0.3168383158450364
0.015378829091787338,0.532108239095315,0.8087641357027464,0.3168383158450364
0.015369325876235962,0.5323101777059773,0.8087641357027464,0.3168383158450364
0.015362287871539593,0.5323101777059773,0.8093699515347335,0.3168383158450364
0.01535460539162159,0.5325121163166397,0.8093699515347335,0.3168383158450364
0.015352278016507626,0.5325121163166397,0.8097738287560582,0.3168383158450364
0.015351381152868271,0.5327140549273021,0.8097738287560582,0.3168383158450364
0.015324650332331657,0.5327140549273021,0.8101777059773829,0.3168383158450364
0.015318264253437519,0.5333198707592892,0.8101777059773829,0.3168383158450364
0.015316915698349476,0.5333198707592892,0.8103796445880452,0.3168383158450364
0.015313614159822464,0.5335218093699515,0.8103796445880452,0.3168383158450364
0.01530886348336935,0.5335218093699515,0.8105815831987075,0.3168383158450364
0.015304678119719028,0.5341276252019386,0.8105815831987075,0.3168383158450364
0.015297609381377697,0.5341276252019386,0.8111873990306947,0.3168383158450364
0.01529025100171566,0.534329563812601,0.8111873990306947,0.3168383158450364
0.015282757580280304,0.534329563812601,0.8115912762520194,0.3168383158450364
0.015273786149919033,0.5351373182552503,0.8115912762520194,0.3168383158450364
0.015266788192093372,0.5351373182552503,0.8119951534733441,0.3168383158450364
0.015264241024851799,0.5353392568659128,0.8119951534733441,0.3168383158450364
0.01526167057454586,0.5353392568659128,0.8121970920840065,0.3168383158450364
0.015260953456163406,0.5355411954765751,0.8121970920840065,0.3168383158450364
0.015260078012943268,0.5355411954765751,0.8123990306946688,0.3168383158450364
0.01525917649269104,0.5357431340872375,0.8123990306946688,0.3168383158450364
0.01525805052369833,0.5357431340872375,0.8126009693053312,0.3168383158450364
0.01525417622178793,0.5359450726978998,0.8126009693053312,0.3168383158450364
0.015252968296408653,0.5359450726978998,0.8130048465266559,0.3168383158450364
0.01525146048516035,0.5361470113085622,0.8130048465266559,0.3168383158450364
0.015244719572365284,0.5361470113085622,0.8132067851373183,0.3168383158450364
0.01524228136986494,0.5363489499192245,0.8132067851373183,0.3168383158450364
0.015240095555782318,0.5363489499192245,0.8134087237479806,0.3168383158450364
0.015234369784593582,0.5365508885298869,0.8134087237479806,0.3168383158450364
0.015231485478579998,0.5365508885298869,0.813610662358643,0.3168383158450364
0.01522858813405037,0.5369547657512116,0.813610662358643,0.3168383158450364
0.015192944556474686,0.5369547657512116,0.8146203554119548,0.3168383158450364
0.015185805968940258,0.5373586429725363,0.8146203554119548,0.3168383158450364
0.015185289084911346,0.5373586429725363,0.8148222940226171,0.3168383158450364
0.01518392376601696,0.5375605815831987,0.8148222940226171,0.3168383158450364
0.015182813629508018,0.5375605815831987,0.8152261712439418,0.3168383158450364
0.015175409615039825,0.5381663974151858,0.8152261712439418,0.3168383158450364
0.015164476819336414,0.5381663974151858,0.815831987075929,0.3168383158450364
0.015158736146986485,0.5383683360258481,0.815831987075929,0.3168383158450364
0.015155724249780178,0.5383683360258481,0.8160339256865913,0.3168383158450364
0.015154809691011906,0.5385702746365105,0.8160339256865913,0.3168383158450364
0.015154226683080196,0.5385702746365105,0.8162358642972536,0.3168383158450364
0.015148250386118889,0.5389741518578353,0.8162358642972536,0.3168383158450364
0.015139751136302948,0.5389741518578353,0.8166397415185783,0.3168383158450364
0.015135452151298523,0.5393780290791599,0.8166397415185783,0.3168383158450364
0.015132480300962925,0.5393780290791599,0.8168416801292407,0.3168383158450364
0.015120092779397964,0.5395799676898223,0.8168416801292407,0.3168383158450364
0.015114108100533485,0.5395799676898223,0.817043618739903,0.3168383158450364
0.01510800700634718,0.5397819063004846,0.817043618739903,0.3168383158450364
0.015107317827641964,0.5397819063004846,0.8172455573505655,0.3168383158450364
0.015092126093804836,0.5401857835218093,0.8172455573505655,0.3168383158450364
0.01509014144539833,0.5401857835218093,0.8174474959612278,0.3168383158450364
0.015087125822901726,0.5403877221324718,0.8174474959612278,0.3168383158450364
0.015081474557518959,0.5403877221324718,0.8176494345718901,0.3168383158450364
0.015078305266797543,0.5407915993537964,0.8176494345718901,0.3168383158450364
0.015076087787747383,0.5407915993537964,0.8182552504038773,0.3168383158450364
0.015069299377501011,0.5413974151857835,0.8182552504038773,0.3168383158450364
0.01506858505308628,0.5413974151857835,0.8184571890145396,0.3168383158450364
0.015058200806379318,0.5418012924071083,0.8184571890145396,0.3168383158450364
0.01505229715257883,0.5418012924071083,0.8188610662358643,0.3168383158450364
0.015049401670694351,0.5420032310177706,0.8188610662358643,0.3168383158450364
0.015043798834085464,0.5420032310177706,0.8194668820678513,0.3168383158450364
0.015040881000459194,0.5422051696284329,0.8194668820678513,0.3168383158450364
0.015035644173622131,0.5422051696284329,0.8198707592891761,0.3168383158450364
0.015030178241431713,0.5426090468497576,0.8198707592891761,0.3168383158450364
0.015011444687843323,0.5426090468497576,0.8206785137318255,0.3168383158450364
0.015007179230451584,0.5428109854604201,0.8206785137318255,0.3168383158450364
0.01500523928552866,0.5428109854604201,0.8210823909531503,0.3168383158450364
0.014972228556871414,0.5438206785137318,0.8210823909531503,0.3168383158450364
0.014972202479839325,0.5438206785137318,0.8212843295638126,0.3168383158450364
0.014972062781453133,0.5440226171243941,0.8212843295638126,0.3168383158450364
0.014954973012208939,0.5440226171243941,0.8216882067851373,0.3168383158450364
0.014940360561013222,0.5448303715670436,0.8216882067851373,0.3168383158450364
0.01493248250335455,0.5448303715670436,0.822092084006462,0.3168383158450364
0.014922033064067364,0.5450323101777059,0.822092084006462,0.3168383158450364
0.014921408146619797,0.5450323101777059,0.8222940226171244,0.3168383158450364
0.014918730594217777,0.5454361873990307,0.8222940226171244,0.3168383158450364
0.01490650326013565,0.5454361873990307,0.8224959612277868,0.3168383158450364
0.014874674379825592,0.5464458804523424,0.8224959612277868,0.3168383158450364
0.014858022332191467,0.5464458804523424,0.8231017770597738,0.3168383158450364
0.014848330989480019,0.5476575121163166,0.8231017770597738,0.3168383158450364
0.014847561717033386,0.5476575121163166,0.8235056542810986,0.3168383158450364
0.014833097346127033,0.5486672051696284,0.8235056542810986,0.3168383158450364
0.014829769730567932,0.5486672051696284,0.8237075928917609,0.3168383158450364
0.01482795923948288,0.5488691437802908,0.8237075928917609,0.3168383158450364
0.014811458066105843,0.5488691437802908,0.8253231017770598,0.3168383158450364
0.014810062013566494,0.5490710823909531,0.8253231017770598,0.3168383158450364
0.01480947621166706,0.5490710823909531,0.8255250403877221,0.3168383158450364
0.014798595570027828,0.5496768982229402,0.8255250403877221,0.3168383158450364
0.014786002226173878,0.5496768982229402,0.8263327948303716,0.3168383158450364
0.014780945144593716,0.5498788368336026,0.8263327948303716,0.3168383158450364
0.014778911136090755,0.5498788368336026,0.8265347334410339,0.3168383158450364
0.014762016013264656,0.5504846526655897,0.8265347334410339,0.3168383158450364
0.01475384458899498,0.5504846526655897,0.827140549273021,0.3168383158450364
0.014743054285645485,0.5510904684975767,0.827140549273021,0.3168383158450364
0.014735892415046692,0.5510904684975767,0.8273424878836834,0.3168383158450364
0.014718874357640743,0.5525040387722132,0.8273424878836834,0.3168383158450364
0.014717045240104198,0.5525040387722132,0.8275444264943457,0.3168383158450364
0.014700676314532757,0.5533117932148627,0.8275444264943457,0.3168383158450364
0.01468526292592287,0.5533117932148627,0.8281502423263328,0.3168383158450364
0.01467585377395153,0.5537156704361874,0.8281502423263328,0.3168383158450364
0.014659296721220016,0.5537156704361874,0.8289579967689822,0.3168383158450364
0.014652721583843231,0.5541195476575121,0.8289579967689822,0.3168383158450364
0.014649470336735249,0.5541195476575121,0.8291599353796446,0.3168383158450364
0.014637690037488937,0.5543214862681745,0.8291599353796446,0.3168383158450364
0.014615342952311039,0.5543214862681745,0.8301696284329564,0.3168383158450364
0.014605146832764149,0.5551292407108239,0.8301696284329564,0.3168383158450364
0.014602920971810818,0.5551292407108239,0.8303715670436187,0.3168383158450364
0.01460230816155672,0.5553311793214862,0.8303715670436187,0.3168383158450364
0.01459680125117302,0.5553311793214862,0.8307754442649434,0.3168383158450364
0.01459544152021408,0.5555331179321487,0.8307754442649434,0.3168383158450364
0.014591663144528866,0.5555331179321487,0.8309773828756059,0.3168383158450364
0.014573153108358383,0.5561389337641357,0.8309773828756059,0.3168383158450364
0.01456729881465435,0.5561389337641357,0.8315831987075929,0.3168383158450364
0.014562956988811493,0.5567447495961227,0.8315831987075929,0.3168383158450364
0.014560706913471222,0.5567447495961227,0.8317851373182552,0.3168383158450364
0.014549585059285164,0.5569466882067852,0.8317851373182552,0.3168383158450364
0.014546617865562439,0.5569466882067852,0.8319870759289176,0.3168383158450364
0.014545013196766376,0.5573505654281099,0.8319870759289176,0.3168383158450364
0.014533164910972118,0.5573505654281099,0.8321890145395799,0.3168383158450364
0.014527453109622002,0.5575525040387722,0.8321890145395799,0.3168383158450364
0.014518195763230324,0.5575525040387722,0.8325928917609047,0.3168383158450364
0.014471040107309818,0.5593699515347335,0.8325928917609047,0.3168383158450364
0.014460930600762367,0.5593699515347335,0.8329967689822294,0.3168383158450364
0.014459478668868542,0.5595718901453958,0.8329967689822294,0.3168383158450364
0.014450165443122387,0.5595718901453958,0.8331987075928917,0.3168383158450364
0.014447612687945366,0.5597738287560582,0.8331987075928917,0.3168383158450364
0.014440114609897137,0.5597738287560582,0.8336025848142165,0.3168383158450364
0.014431350864470005,0.56078352180937,0.8336025848142165,0.3168383158450364
0.014429664239287376,0.56078352180937,0.8338045234248789,0.3168383158450364
0.0144259724766016,0.5609854604200323,0.8338045234248789,0.3168383158450364
0.014408178627490997,0.5609854604200323,0.8340064620355412,0.3168383158450364
0.014387719333171844,0.5619951534733441,0.8340064620355412,0.3168383158450364
0.014382917433977127,0.5619951534733441,0.8344103392568659,0.3168383158450364
0.014379344880580902,0.5623990306946688,0.8344103392568659,0.3168383158450364
0.01437617652118206,0.5623990306946688,0.8346122778675282,0.3168383158450364
0.014371892437338829,0.5626009693053312,0.8346122778675282,0.3168383158450364
0.014371532946825027,0.5626009693053312,0.8348142164781907,0.3168383158450364
0.014363869093358517,0.5630048465266559,0.8348142164781907,0.3168383158450364
0.01435562688857317,0.5630048465266559,0.8354200323101777,0.3168383158450364
0.014352566562592983,0.563610662358643,0.8354200323101777,0.3168383158450364
0.014350153505802155,0.563610662358643,0.8356219709208401,0.3168383158450364
0.014347787015140057,0.5638126009693053,0.8356219709208401,0.3168383158450364
0.014346796087920666,0.5638126009693053,0.8358239095315024,0.3168383158450364
0.014337465167045593,0.56421647819063,0.8358239095315024,0.3168383158450364
0.01433456502854824,0.56421647819063,0.8362277867528272,0.3168383158450364
0.014333837665617466,0.5644184168012925,0.8362277867528272,0.3168383158450364
0.014324425719678402,0.5644184168012925,0.8368336025848142,0.3168383158450364
0.014316449873149395,0.5650242326332795,0.8368336025848142,0.3168383158450364
0.014314540661871433,0.5650242326332795,0.8370355411954766,0.3168383158450364
0.014313421212136745,0.5652261712439418,0.8370355411954766,0.3168383158450364
0.014311125501990318,0.5652261712439418,0.8372374798061389,0.3168383158450364
0.014308055862784386,0.5654281098546042,0.8372374798061389,0.3168383158450364
0.014286729507148266,0.5654281098546042,0.8388529886914378,0.3168383158450364
0.014282877556979656,0.5656300484652665,0.8388529886914378,0.3168383158450364
0.014282622374594212,0.5656300484652665,0.8390549273021002,0.3168383158450364
0.01428205892443657,0.565831987075929,0.8390549273021002,0.3168383158450364
0.014276828616857529,0.565831987075929,0.8394588045234249,0.3168383158450364
0.01426378358155489,0.566437802907916,0.8394588045234249,0.3168383158450364
0.014255868270993233,0.566437802907916,0.8398626817447497,0.3168383158450364
0.014241844415664673,0.5676494345718901,0.8398626817447497,0.3168383158450364
0.01424108911305666,0.5676494345718901,0.840064620355412,0.3168383158450364
0.014231191948056221,0.5678513731825525,0.840064620355412,0.3168383158450364
0.01422907505184412,0.5678513731825525,0.8402665589660743,0.3168383158450364
0.01422758586704731,0.5682552504038773,0.8402665589660743,0.3168383158450364
0.014207708649337292,0.5682552504038773,0.8412762520193862,0.3168383158450364
0.014199606142938137,0.5684571890145396,0.8412762520193862,0.3168383158450364
0.014192239381372929,0.5684571890145396,0.8414781906300485,0.3168383158450364
0.014186052605509758,0.568659127625202,0.8414781906300485,0.3168383158450364
0.014172490686178207,0.568659127625202,0.8418820678513732,0.3168383158450364
0.014171866700053215,0.5688610662358643,0.8418820678513732,0.3168383158450364
0.014147854410111904,0.5688610662358643,0.8430936995153473,0.3168383158450364
0.014145443215966225,0.569264943457189,0.8430936995153473,0.3168383158450364
0.014145439490675926,0.569264943457189,0.8432956381260097,0.3168383158450364
0.014127464033663273,0.5706785137318255,0.8432956381260097,0.3168383158450364
0.014094529673457146,0.5706785137318255,0.8443053311793215,0.3168383158450364
0.014074054546654224,0.571486268174475,0.8443053311793215,0.3168383158450364
0.014073219150304794,0.571486268174475,0.8445072697899838,0.3168383158450364
0.014071264304220676,0.5716882067851373,0.8445072697899838,0.3168383158450364
0.014056393876671791,0.5716882067851373,0.845113085621971,0.3168383158450364
0.01404487993568182,0.5722940226171244,0.845113085621971,0.3168383158450364
0.014044512063264847,0.5722940226171244,0.8453150242326333,0.3168383158450364
0.014044081792235374,0.5724959612277868,0.8453150242326333,0.3168383158450364
0.014040800742805004,0.5724959612277868,0.8459208400646203,0.3168383158450364
0.014028838835656643,0.5737075928917609,0.8459208400646203,0.3168383158450364
0.014024673029780388,0.5737075928917609,0.8461227786752827,0.3168383158450364
0.014020780101418495,0.5739095315024233,0.8461227786752827,0.3168383158450364
0.014020356349647045,0.5739095315024233,0.846324717285945,0.3168383158450364
0.01401959266513586,0.5741114701130856,0.846324717285945,0.3168383158450364
0.014014534652233124,0.5741114701130856,0.8465266558966075,0.3168383158450364
0.013993153348565102,0.5747172859450727,0.8465266558966075,0.3168383158450364
0.013989695347845554,0.5747172859450727,0.8469305331179321,0.3168383158450364
0.013982675038278103,0.5751211631663974,0.8469305331179321,0.3168383158450364
0.013958015479147434,0.5751211631663974,0.8483441033925686,0.3168383158450364
0.013944866135716438,0.5755250403877221,0.8483441033925686,0.3168383158450364
0.013931048102676868,0.5755250403877221,0.8487479806138933,0.3168383158450364
0.013915324583649635,0.5765347334410339,0.8487479806138933,0.3168383158450364
0.013910901732742786,0.5765347334410339,0.8489499192245558,0.3168383158450364
0.013908851891756058,0.5767366720516963,0.8489499192245558,0.3168383158450364
0.013903506100177765,0.5767366720516963,0.8493537964458805,0.3168383158450364
0.01390116661787033,0.577140549273021,0.8493537964458805,0.3168383158450364
0.013895549811422825,0.577140549273021,0.8495557350565428,0.3168383158450364
0.013892440125346184,0.5773424878836834,0.8495557350565428,0.3168383158450364
0.013882199302315712,0.5773424878836834,0.8497576736672051,0.3168383158450364
0.013877088204026222,0.5775444264943457,0.8497576736672051,0.3168383158450364
0.013872908428311348,0.5775444264943457,0.8501615508885298,0.3168383158450364
0.01387200690805912,0.5777463651050081,0.8501615508885298,0.3168383158450364
0.013869506306946278,0.5777463651050081,0.8503634894991923,0.3168383158450364
0.013869187794625759,0.5779483037156704,0.8503634894991923,0.3168383158450364
0.013868797570466995,0.5779483037156704,0.8505654281098546,0.3168383158450364
0.013867692090570927,0.5781502423263328,0.8505654281098546,0.3168383158450364
0.013862986117601395,0.5781502423263328,0.850767366720517,0.3168383158450364
0.013850321061909199,0.5787560581583199,0.850767366720517,0.3168383158450364
0.013848301954567432,0.5787560581583199,0.8509693053311793,0.3168383158450364
0.013843887485563755,0.5791599353796446,0.8509693053311793,0.3168383158450364
0.013834498822689056,0.5791599353796446,0.8511712439418416,0.3168383158450364
0.013832930475473404,0.5797657512116317,0.8511712439418416,0.3168383158450364
0.013828344643115997,0.5797657512116317,0.851373182552504,0.3168383158450364
0.013824660331010818,0.5801696284329564,0.851373182552504,0.3168383158450364
0.013820482417941093,0.5801696284329564,0.8517770597738288,0.3168383158450364
0.01382017694413662,0.5803715670436187,0.8517770597738288,0.3168383158450364
0.013797828927636147,0.5803715670436187,0.8527867528271406,0.3168383158450364
0.013795735314488411,0.5805735056542811,0.8527867528271406,0.3168383158450364
0.013789028860628605,0.5805735056542811,0.8529886914378029,0.3168383158450364
0.013785325922071934,0.5807754442649434,0.8529886914378029,0.3168383158450364
0.013780555687844753,0.5807754442649434,0.8533925686591276,0.3168383158450364
0.013776151463389397,0.5809773828756059,0.8533925686591276,0.3168383158450364
0.013760404661297798,0.5809773828756059,0.8542003231017771,0.3168383158450364
0.013754160143435001,0.5813812600969306,0.8542003231017771,0.3168383158450364
0.01374701876193285,0.5813812600969306,0.8544022617124394,0.3168383158450364
0.013732973486185074,0.5817851373182552,0.8544022617124394,0.3168383158450364
0.013724767602980137,0.5817851373182552,0.8548061389337641,0.3168383158450364
0.013719170354306698,0.5819870759289176,0.8548061389337641,0.3168383158450364
0.013712786138057709,0.5819870759289176,0.8554119547657512,0.3168383158450364
0.01370305847376585,0.5825928917609047,0.8554119547657512,0.3168383158450364
0.013695926405489445,0.5825928917609047,0.8558158319870759,0.3168383158450364
0.013695199973881245,0.5827948303715671,0.8558158319870759,0.3168383158450364
0.01369466632604599,0.5827948303715671,0.8560177705977383,0.3168383158450364
0.013694352470338345,0.5829967689822294,0.8560177705977383,0.3168383158450364
0.013685980811715126,0.5829967689822294,0.8562197092084006,0.3168383158450364
0.013685415498912334,0.5831987075928917,0.8562197092084006,0.3168383158450364
0.013676443137228489,0.5831987075928917,0.8566235864297254,0.3168383158450364
0.013673669658601284,0.5836025848142165,0.8566235864297254,0.3168383158450364
0.013671273365616798,0.5836025848142165,0.8568255250403877,0.3168383158450364
0.013666006736457348,0.5840064620355412,0.8568255250403877,0.3168383158450364
0.0136645482853055,0.5840064620355412,0.8570274636510501,0.3168383158450364
0.013664321042597294,0.5842084006462036,0.8570274636510501,0.3168383158450364
0.013663471676409245,0.5842084006462036,0.8572294022617124,0.3168383158450364
0.013660943135619164,0.5846122778675282,0.8572294022617124,0.3168383158450364
0.01366081926971674,0.5846122778675282,0.8574313408723748,0.3168383158450364
0.013660545460879803,0.5848142164781907,0.8574313408723748,0.3168383158450364
0.013652400113642216,0.5848142164781907,0.8578352180936996,0.3168383158450364
0.013642902486026287,0.5852180936995154,0.8578352180936996,0.3168383158450364
0.013638148084282875,0.5852180936995154,0.8582390953150242,0.3168383158450364
0.01363734807819128,0.5854200323101777,0.8582390953150242,0.3168383158450364
0.013633706606924534,0.5854200323101777,0.8586429725363489,0.3168383158450364
0.01362397987395525,0.5856219709208401,0.8586429725363489,0.3168383158450364
0.013607907108962536,0.5856219709208401,0.8590468497576736,0.3168383158450364
0.01359961275011301,0.5858239095315024,0.8590468497576736,0.3168383158450364
0.013597683981060982,0.5858239095315024,0.8592487883683361,0.3168383158450364
0.01357540488243103,0.5864297253634895,0.8592487883683361,0.3168383158450364
0.013573293574154377,0.5864297253634895,0.8594507269789984,0.3168383158450364
0.013568181544542313,0.5868336025848142,0.8594507269789984,0.3168383158450364
0.013562875799834728,0.5868336025848142,0.8598546042003231,0.3168383158450364
0.01356158871203661,0.5870355411954766,0.8598546042003231,0.3168383158450364
0.013558786362409592,0.5870355411954766,0.8600565428109854,0.3168383158450364
0.013546398840844631,0.5874394184168013,0.8600565428109854,0.3168383158450364
0.013539197854697704,0.5874394184168013,0.8604604200323102,0.3168383158450364
0.013537890277802944,0.5880452342487884,0.8604604200323102,0.3168383158450364
0.013537284918129444,0.5880452342487884,0.8606623586429726,0.3168383158450364
0.013525285758078098,0.5886510500807755,0.8606623586429726,0.3168383158450364
0.013524003326892853,0.5886510500807755,0.8608642972536349,0.3168383158450364
0.01351197250187397,0.5890549273021002,0.8608642972536349,0.3168383158450364
0.013507634401321411,0.5890549273021002,0.8610662358642972,0.3168383158450364
0.01350702065974474,0.5892568659127625,0.8610662358642972,0.3168383158450364
0.01350593101233244,0.5892568659127625,0.8616720516962844,0.3168383158450364
0.013505246490240097,0.5894588045234249,0.8616720516962844,0.3168383158450364
0.013502395711839199,0.5894588045234249,0.8620759289176091,0.3168383158450364
0.013501442968845367,0.5896607431340872,0.8620759289176091,0.3168383158450364
0.013498104177415371,0.5896607431340872,0.8624798061389337,0.3168383158450364
0.013489516451954842,0.590064620355412,0.8624798061389337,0.3168383158450364
0.013487049378454685,0.590064620355412,0.8626817447495961,0.3168383158450364
0.013485572300851345,0.5902665589660743,0.8626817447495961,0.3168383158450364
0.013483148999512196,0.5902665589660743,0.8628836833602584,0.3168383158450364
0.013469744473695755,0.5908723747980614,0.8628836833602584,0.3168383158450364
0.013465926051139832,0.5908723747980614,0.8630856219709209,0.3168383158450364
0.013454443775117397,0.5910743134087237,0.8630856219709209,0.3168383158450364
0.013450175523757935,0.5910743134087237,0.8632875605815832,0.3168383158450364
0.013438871130347252,0.5914781906300485,0.8632875605815832,0.3168383158450364
0.013436279259622097,0.5914781906300485,0.8634894991922456,0.3168383158450364
0.013413322158157825,0.5922859450726979,0.8634894991922456,0.3168383158450364
0.013385756872594357,0.5922859450726979,0.864297253634895,0.3168383158450364
0.013375000096857548,0.5930936995153473,0.864297253634895,0.3168383158450364
0.013372496701776981,0.5930936995153473,0.8649030694668821,0.3168383158450364
0.013368343003094196,0.5939014539579968,0.8649030694668821,0.3168383158450364
0.013366653583943844,0.5939014539579968,0.8653069466882067,0.3168383158450364
0.013361558318138123,0.5943053311793215,0.8653069466882067,0.3168383158450364
0.01334837544709444,0.5943053311793215,0.8657108239095315,0.3168383158450364
0.013330243527889252,0.595113085621971,0.8657108239095315,0.3168383158450364
0.01332448236644268,0.595113085621971,0.8659127625201939,0.3168383158450364
0.013318061828613281,0.5953150242326333,0.8659127625201939,0.3168383158450364
0.013302638195455074,0.5953150242326333,0.8661147011308562,0.3168383158450364
0.013301598839461803,0.5955169628432956,0.8661147011308562,0.3168383158450364
0.013301132246851921,0.5955169628432956,0.8663166397415186,0.3168383158450364
0.01328754611313343,0.5961227786752827,0.8663166397415186,0.3168383158450364
0.013278759084641933,0.5961227786752827,0.867124394184168,0.3168383158450364
0.013259067200124264,0.5971324717285945,0.867124394184168,0.3168383158450364
0.01325246598571539,0.5971324717285945,0.8673263327948304,0.3168383158450364
0.01324391458183527,0.5977382875605816,0.8673263327948304,0.3168383158450364
0.013240036554634571,0.5977382875605816,0.8675282714054927,0.3168383158450364
0.013235279358923435,0.597940226171244,0.8675282714054927,0.3168383158450364
0.013233332894742489,0.597940226171244,0.8679321486268174,0.3168383158450364
0.01323186419904232,0.5981421647819063,0.8679321486268174,0.3168383158450364
0.013223248533904552,0.5981421647819063,0.8681340872374798,0.3168383158450364
0.013218685984611511,0.5991518578352181,0.8681340872374798,0.3168383158450364
0.013211332261562347,0.5991518578352181,0.8683360258481422,0.3168383158450364
0.013200494460761547,0.5997576736672051,0.8683360258481422,0.3168383158450364
0.013193568214774132,0.5997576736672051,0.8689418416801292,0.3168383158450364
0.013175115920603275,0.600767366720517,0.8689418416801292,0.3168383158450364
0.013159426860511303,0.600767366720517,0.8695476575121163,0.3168383158450364
0.01315448246896267,0.6009693053311793,0.8695476575121163,0.3168383158450364
0.013152769766747952,0.6009693053311793,0.869951534733441,0.3168383158450364
0.013123479671776295,0.6023828756058158,0.869951534733441,0.3168383158450364
0.013116287998855114,0.6023828756058158,0.8705573505654282,0.3168383158450364
0.013092699460685253,0.6027867528271406,0.8705573505654282,0.3168383158450364
0.013090756721794605,0.6027867528271406,0.8707592891760905,0.3168383158450364
0.013088739477097988,0.6029886914378029,0.8707592891760905,0.3168383158450364
0.013082259334623814,0.6029886914378029,0.8711631663974152,0.3168383158450364
0.013064264319837093,0.60359450726979,0.8711631663974152,0.3168383158450364
0.013061901554465294,0.60359450726979,0.8715670436187399,0.3168383158450364
0.013060882687568665,0.6042003231017771,0.8715670436187399,0.3168383158450364
0.013057487085461617,0.6042003231017771,0.8717689822294022,0.3168383158450364
0.01305599045008421,0.6044022617124394,0.8717689822294022,0.3168383158450364
0.013048568740487099,0.6044022617124394,0.872172859450727,0.3168383158450364
0.01304354052990675,0.6046042003231018,0.872172859450727,0.3168383158450364
0.013041362166404724,0.6046042003231018,0.8725767366720517,0.3168383158450364
0.013024436309933662,0.6054119547657512,0.8725767366720517,0.3168383158450364
0.01300909835845232,0.6054119547657512,0.872778675282714,0.3168383158450364
0.012999145314097404,0.6060177705977383,0.872778675282714,0.3168383158450364
0.012975680641829967,0.6060177705977383,0.8737883683360258,0.3168383158450364
0.012970982119441032,0.6062197092084006,0.8737883683360258,0.3168383158450364
0.012964180670678616,0.6062197092084006,0.8741922455573505,0.3168383158450364
0.012945161201059818,0.6070274636510501,0.8741922455573505,0.3168383158450364
0.012944296933710575,0.6070274636510501,0.874394184168013,0.3168383158450364
0.012937252409756184,0.6074313408723748,0.874394184168013,0.3168383158450364
0.012934776023030281,0.6074313408723748,0.8747980613893377,0.3168383158450364
0.01289193145930767,0.6088449111470113,0.8747980613893377,0.3168383158450364
0.012887442484498024,0.6088449111470113,0.8752019386106623,0.3168383158450364
0.012882006354629993,0.6094507269789984,0.8752019386106623,0.3168383158450364
0.012881478294730186,0.6094507269789984,0.8754038772213247,0.3168383158450364
0.012876631692051888,0.6096526655896607,0.8754038772213247,0.3168383158450364
0.012865073047578335,0.6096526655896607,0.875605815831987,0.3168383158450364
0.012843796983361244,0.6104604200323102,0.875605815831987,0.3168383158450364
0.012831882573664188,0.6104604200323102,0.8760096930533118,0.3168383158450364
0.012828473933041096,0.6106623586429726,0.8760096930533118,0.3168383158450364
0.012819042429327965,0.6106623586429726,0.8762116316639742,0.3168383158450364
0.012818182818591595,0.6108642972536349,0.8762116316639742,0.3168383158450364
0.012814865447580814,0.6108642972536349,0.8764135702746365,0.3168383158450364
0.012802532874047756,0.6110662358642972,0.8764135702746365,0.3168383158450364
0.012801438570022583,0.6110662358642972,0.8766155088852988,0.3168383158450364
0.012790994718670845,0.6118739903069467,0.8766155088852988,0.3168383158450364
0.012786798179149628,0.6118739903069467,0.8770193861066236,0.3168383158450364
0.012751517817378044,0.6136914378029079,0.8770193861066236,0.3168383158450364
0.012751289643347263,0.6136914378029079,0.877221324717286,0.3168383158450364
0.012751022353768349,0.6138933764135702,0.877221324717286,0.3168383158450364
0.012750817462801933,0.6138933764135702,0.8774232633279483,0.3168383158450364
0.012731574475765228,0.6147011308562197,0.8774232633279483,0.3168383158450364
0.01272818073630333,0.6147011308562197,0.8776252019386107,0.3168383158450364
0.012724619358778,0.6151050080775444,0.8776252019386107,0.3168383158450364
0.012722687795758247,0.6151050080775444,0.877827140549273,0.3168383158450364
0.012712405994534492,0.6153069466882067,0.877827140549273,0.3168383158450364
0.012709513306617737,0.6153069466882067,0.8782310177705978,0.3168383158450364
0.012693865224719048,0.6163166397415186,0.8782310177705978,0.3168383158450364
0.012686142697930336,0.6163166397415186,0.8788368336025848,0.3168383158450364
0.012685702182352543,0.6165185783521809,0.8788368336025848,0.3168383158450364
0.012685418128967285,0.6165185783521809,0.8790387722132472,0.3168383158450364
0.01265353336930275,0.6177302100161551,0.8790387722132472,0.3168383158450364
0.012640409171581268,0.6177302100161551,0.8796445880452343,0.3168383158450364
0.012638443149626255,0.6179321486268174,0.8796445880452343,0.3168383158450364
0.012621558271348476,0.6179321486268174,0.8804523424878837,0.3168383158450364
0.012609340250492096,0.6181340872374798,0.8804523424878837,0.3168383158450364
0.012607664801180363,0.6181340872374798,0.880654281098546,0.3168383158450364
0.01260434091091156,0.6183360258481422,0.880654281098546,0.3168383158450364
0.012601812370121479,0.6183360258481422,0.8810581583198708,0.3168383158450364
0.012599320150911808,0.6187399030694669,0.8810581583198708,0.3168383158450364
0.012598955072462559,0.6187399030694669,0.8812600969305331,0.3168383158450364
0.012594243511557579,0.6191437802907916,0.8812600969305331,0.3168383158450364
0.012588714249432087,0.6191437802907916,0.8816639741518578,0.3168383158450364
0.012587882578372955,0.619345718901454,0.8816639741518578,0.3168383158450364
0.012563398107886314,0.619345718901454,0.8822697899838449,0.3168383158450364
0.012563028372824192,0.6195476575121163,0.8822697899838449,0.3168383158450364
0.012543834745883942,0.6195476575121163,0.8832794830371568,0.3168383158450364
0.012538743205368519,0.6197495961227787,0.8832794830371568,0.3168383158450364
0.012535329908132553,0.6197495961227787,0.8834814216478191,0.3168383158450364
0.012523259967565536,0.6201534733441034,0.8834814216478191,0.3168383158450364
0.012521161697804928,0.6201534733441034,0.8836833602584814,0.3168383158450364
0.012511254288256168,0.6205573505654282,0.8836833602584814,0.3168383158450364
0.012509921565651894,0.6205573505654282,0.8838852988691438,0.3168383158450364
0.012501267716288567,0.6209612277867528,0.8838852988691438,0.3168383158450364
0.01249910332262516,0.6209612277867528,0.8842891760904685,0.3168383158450364
0.012485132552683353,0.6219709208400647,0.8842891760904685,0.3168383158450364
0.012484104372560978,0.6219709208400647,0.8844911147011308,0.3168383158450364
0.012469287030398846,0.622778675282714,0.8844911147011308,0.3168383158450364
0.01246640458703041,0.622778675282714,0.8846930533117933,0.3168383158450364
0.012462658807635307,0.6231825525040388,0.8846930533117933,0.3168383158450364
0.012456497177481651,0.6231825525040388,0.8850969305331179,0.3168383158450364
0.012455417774617672,0.6235864297253635,0.8850969305331179,0.3168383158450364
0.012431725859642029,0.6235864297253635,0.885702746365105,0.3168383158450364
0.012414710596203804,0.6237883683360258,0.885702746365105,0.3168383158450364
0.01241330523043871,0.6237883683360258,0.8861066235864298,0.3168383158450364
0.012399145402014256,0.624394184168013,0.8861066235864298,0.3168383158450364
0.012380024418234825,0.624394184168013,0.8867124394184168,0.3168383158450364
0.01235724426805973,0.6254038772213247,0.8867124394184168,0.3168383158450364
0.012353112921118736,0.6254038772213247,0.8869143780290791,0.3168383158450364
0.012348920106887817,0.625605815831987,0.8869143780290791,0.3168383158450364
0.01232290081679821,0.625605815831987,0.8875201938610663,0.3168383158450364
0.012310817837715149,0.6262116316639742,0.8875201938610663,0.3168383158450364
0.012309175916016102,0.6262116316639742,0.8877221324717286,0.3168383158450364
0.01230228878557682,0.6268174474959612,0.8877221324717286,0.3168383158450364
0.012300989590585232,0.6268174474959612,0.8879240710823909,0.3168383158450364
0.01229285728186369,0.6276252019386107,0.8879240710823909,0.3168383158450364
0.012289460748434067,0.6276252019386107,0.8883279483037156,0.3168383158450364
0.012281852774322033,0.6284329563812601,0.8883279483037156,0.3168383158450364
0.012261464260518551,0.6284329563812601,0.8887318255250404,0.3168383158450364
0.012243619188666344,0.6294426494345718,0.8887318255250404,0.3168383158450364
0.012240301817655563,0.6294426494345718,0.8889337641357028,0.3168383158450364
0.012234264984726906,0.6296445880452343,0.8889337641357028,0.3168383158450364
0.012230766005814075,0.6296445880452343,0.8891357027463651,0.3168383158450364
0.012221308425068855,0.6302504038772213,0.8891357027463651,0.3168383158450364
0.012215996161103249,0.6302504038772213,0.8893376413570274,0.3168383158450364
0.012205756269395351,0.6308562197092084,0.8893376413570274,0.3168383158450364
0.012194487266242504,0.6308562197092084,0.8897415185783522,0.3168383158450364
0.012192373163998127,0.6310581583198708,0.8897415185783522,0.3168383158450364
0.012191134504973888,0.6310581583198708,0.8899434571890146,0.3168383158450364
0.012177561409771442,0.6320678513731826,0.8899434571890146,0.3168383158450364
0.012169006280601025,0.6320678513731826,0.8907512116316639,0.3168383158450364
0.012132726609706879,0.6344911147011308,0.8907512116316639,0.3168383158450364
0.012117590755224228,0.6344911147011308,0.8913570274636511,0.3168383158450364
0.012089911848306656,0.6363085621970921,0.8913570274636511,0.3168383158450364
0.012075520120561123,0.6363085621970921,0.8917609046849758,0.3168383158450364
0.01207524724304676,0.6365105008077544,0.8917609046849758,0.3168383158450364
0.012071206234395504,0.6365105008077544,0.8921647819063004,0.3168383158450364
0.012060611508786678,0.6369143780290791,0.8921647819063004,0.3168383158450364
0.012055846862494946,0.6369143780290791,0.8925686591276252,0.3168383158450364
0.012052780017256737,0.6371163166397416,0.8925686591276252,0.3168383158450364
0.01204097643494606,0.6371163166397416,0.8931744749596123,0.3168383158450364
0.012029647827148438,0.6375201938610663,0.8931744749596123,0.3168383158450364
0.012020332738757133,0.6375201938610663,0.893578352180937,0.3168383158450364
0.012018121778964996,0.6379240710823909,0.893578352180937,0.3168383158450364
0.012017295695841312,0.6379240710823909,0.8937802907915994,0.3168383158450364
0.012005972675979137,0.6385298869143781,0.8937802907915994,0.3168383158450364
0.012001524679362774,0.6385298869143781,0.8939822294022617,0.3168383158450364
0.011992527171969414,0.6391357027463651,0.8939822294022617,0.3168383158450364
0.011988382786512375,0.6391357027463651,0.8943861066235864,0.3168383158450364
0.01198742538690567,0.6393376413570274,0.8943861066235864,0.3168383158450364
0.011984634213149548,0.6393376413570274,0.8945880452342488,0.3168383158450364
0.011974046938121319,0.6399434571890146,0.8945880452342488,0.3168383158450364
0.01197150070220232,0.6399434571890146,0.8947899838449112,0.3168383158450364
0.011950814165174961,0.6411550888529887,0.8947899838449112,0.3168383158450364
0.011946338228881359,0.6411550888529887,0.8949919224555735,0.3168383158450364
0.011908172629773617,0.6427705977382876,0.8949919224555735,0.3168383158450364
0.011904429644346237,0.6427705977382876,0.8951938610662359,0.3168383158450364
0.011890704743564129,0.6429725363489499,0.8951938610662359,0.3168383158450364
0.011886931955814362,0.6429725363489499,0.8953957996768982,0.3168383158450364
0.011885945685207844,0.6431744749596123,0.8953957996768982,0.3168383158450364
0.011882967315614223,0.6431744749596123,0.8955977382875606,0.3168383158450364
0.011860273778438568,0.6437802907915994,0.8955977382875606,0.3168383158450364
0.011855732649564743,0.6437802907915994,0.8957996768982229,0.3168383158450364
0.011853571981191635,0.6439822294022617,0.8957996768982229,0.3168383158450364
0.011845765635371208,0.6439822294022617,0.8960016155088854,0.3168383158450364
0.01183375809341669,0.6443861066235864,0.8960016155088854,0.3168383158450364
0.011823480017483234,0.6443861066235864,0.8962035541195477,0.3168383158450364
0.01182040385901928,0.6445880452342488,0.8962035541195477,0.3168383158450364
0.011818284168839455,0.6445880452342488,0.8966074313408724,0.3168383158450364
0.011810793541371822,0.6451938610662359,0.8966074313408724,0.3168383158450364
0.011810485273599625,0.6451938610662359,0.8968093699515347,0.3168383158450364
0.011807764880359173,0.6453957996768982,0.8968093699515347,0.3168383158450364
0.011806569993495941,0.6453957996768982,0.8972132471728594,0.3168383158450364
0.011787556111812592,0.6462035541195477,0.8972132471728594,0.3168383158450364
0.011783471331000328,0.6462035541195477,0.8974151857835219,0.3168383158450364
0.01177937537431717,0.64640549273021,0.8974151857835219,0.3168383158450364
0.011778494343161583,0.64640549273021,0.8976171243941842,0.3168383158450364
0.011774803511798382,0.6466074313408724,0.8976171243941842,0.3168383158450364
0.011769209988415241,0.6466074313408724,0.8978190630048465,0.3168383158450364
0.011754447594285011,0.6472132471728594,0.8978190630048465,0.3168383158450364
0.011747353710234165,0.6472132471728594,0.8984248788368336,0.3168383158450364
0.011738459579646587,0.6476171243941842,0.8984248788368336,0.3168383158450364
0.011732731014490128,0.6476171243941842,0.898626817447496,0.3168383158450364
0.011730239726603031,0.6478190630048465,0.898626817447496,0.3168383158450364
0.011705051176249981,0.6478190630048465,0.8994345718901454,0.3168383158450364
0.011704035103321075,0.6484248788368336,0.8994345718901454,0.3168383158450364
0.011702191084623337,0.6484248788368336,0.8996365105008077,0.3168383158450364
0.011684301309287548,0.6490306946688207,0.8996365105008077,0.3168383158450364
0.011666426435112953,0.6490306946688207,0.9002423263327949,0.3168383158450364
0.01165829785168171,0.6500403877221325,0.9002423263327949,0.3168383158450364
0.011645658873021603,0.6500403877221325,0.9004442649434572,0.3168383158450364
0.011645104736089706,0.6502423263327949,0.9004442649434572,0.3168383158450364
0.011642136611044407,0.6502423263327949,0.9008481421647819,0.3168383158450364
0.01162060908973217,0.6508481421647819,0.9008481421647819,0.3168383158450364
0.01161704957485199,0.6508481421647819,0.9012520193861067,0.3168383158450364
0.011589845642447472,0.651453957996769,0.9012520193861067,0.3168383158450364
0.011583996936678886,0.651453957996769,0.9016558966074314,0.3168383158450364
0.011578993871808052,0.6518578352180937,0.9016558966074314,0.3168383158450364
0.011570923030376434,0.6518578352180937,0.9018578352180937,0.3168383158450364
0.011567231267690659,0.652059773828756,0.9018578352180937,0.3168383158450364
0.01156085915863514,0.652059773828756,0.9022617124394184,0.3168383158450364
0.011555143631994724,0.6524636510500808,0.9022617124394184,0.3168383158450364
0.011551152914762497,0.6524636510500808,0.9024636510500808,0.3168383158450364
0.011534375138580799,0.6530694668820679,0.9024636510500808,0.3168383158450364
0.011524719186127186,0.6530694668820679,0.9032714054927302,0.3168383158450364
0.011519559659063816,0.653675282714055,0.9032714054927302,0.3168383158450364
0.01150563359260559,0.653675282714055,0.9034733441033925,0.3168383158450364
0.011479243636131287,0.6550888529886915,0.9034733441033925,0.3168383158450364
0.01147697027772665,0.6550888529886915,0.903675282714055,0.3168383158450364
0.011471802368760109,0.6554927302100162,0.903675282714055,0.3168383158450364
0.011454698629677296,0.6554927302100162,0.904281098546042,0.3168383158450364
0.011440146714448929,0.6558966074313409,0.904281098546042,0.3168383158450364
0.011433006264269352,0.6558966074313409,0.9044830371567044,0.3168383158450364
0.011417650617659092,0.656502423263328,0.9044830371567044,0.3168383158450364
0.011411258950829506,0.656502423263328,0.9046849757673667,0.3168383158450364
0.011407129466533661,0.6569063004846527,0.9046849757673667,0.3168383158450364
0.011399208568036556,0.6569063004846527,0.904886914378029,0.3168383158450364
0.01138099655508995,0.6591276252019386,0.904886914378029,0.3168383158450364
0.011380222626030445,0.6591276252019386,0.9050888529886915,0.3168383158450364
0.011378677561879158,0.659329563812601,0.9050888529886915,0.3168383158450364
0.011360925622284412,0.659329563812601,0.9063004846526656,0.3168383158450364
0.011358610354363918,0.6595315024232633,0.9063004846526656,0.3168383158450364
0.011356052942574024,0.6595315024232633,0.906502423263328,0.3168383158450364
0.011336690746247768,0.6605411954765751,0.906502423263328,0.3168383158450364
0.011313503608107567,0.6605411954765751,0.9069063004846527,0.3168383158450364
0.011308067478239536,0.6607431340872375,0.9069063004846527,0.3168383158450364
0.011300296522676945,0.6607431340872375,0.907108239095315,0.3168383158450364
0.011294321157038212,0.6613489499192245,0.907108239095315,0.3168383158450364
0.011287737637758255,0.6613489499192245,0.9077140549273021,0.3168383158450364
0.011284139938652515,0.6615508885298869,0.9077140549273021,0.3168383158450364
0.011283567175269127,0.6615508885298869,0.9079159935379645,0.3168383158450364
0.011272215284407139,0.6625605815831987,0.9079159935379645,0.3168383158450364
0.011264574714004993,0.6625605815831987,0.9083198707592892,0.3168383158450364
0.011259363032877445,0.6629644588045234,0.9083198707592892,0.3168383158450364
0.011255682446062565,0.6629644588045234,0.9087237479806138,0.3168383158450364
0.011243313550949097,0.6631663974151858,0.9087237479806138,0.3168383158450364
0.011232382617890835,0.6631663974151858,0.9089256865912763,0.3168383158450364
0.011229065246880054,0.6633683360258481,0.9089256865912763,0.3168383158450364
0.01122829969972372,0.6633683360258481,0.9091276252019386,0.3168383158450364
0.011216394603252411,0.6637722132471728,0.9091276252019386,0.3168383158450364
0.011215116828680038,0.6637722132471728,0.909329563812601,0.3168383158450364
0.011203513480722904,0.6641760904684976,0.909329563812601,0.3168383158450364
0.011200823821127415,0.6641760904684976,0.9095315024232633,0.3168383158450364
0.011189956218004227,0.6645799676898223,0.9095315024232633,0.3168383158450364
0.011182332411408424,0.6645799676898223,0.9097334410339257,0.3168383158450364
0.011170082725584507,0.6653877221324718,0.9097334410339257,0.3168383158450364
0.011163843795657158,0.6653877221324718,0.9101373182552503,0.3168383158450364
0.011119822040200233,0.6668012924071083,0.9101373182552503,0.3168383158450364
0.011119486764073372,0.6668012924071083,0.9103392568659128,0.3168383158450364
0.011111444793641567,0.6674071082390953,0.9103392568659128,0.3168383158450364
0.011104648001492023,0.6674071082390953,0.9109450726978998,0.3168383158450364
0.01110365055501461,0.6676090468497576,0.9109450726978998,0.3168383158450364
0.011091580614447594,0.6676090468497576,0.9113489499192245,0.3168383158450364
0.01108597032725811,0.6680129240710824,0.9113489499192245,0.3168383158450364
0.011085854843258858,0.6680129240710824,0.9115508885298869,0.3168383158450364
0.011082812212407589,0.6682148626817448,0.9115508885298869,0.3168383158450364
0.011073829606175423,0.6682148626817448,0.9117528271405493,0.3168383158450364
0.011066111735999584,0.6686187399030694,0.9117528271405493,0.3168383158450364
0.01105621550232172,0.6686187399030694,0.9119547657512116,0.3168383158450364
0.011052452027797699,0.6690226171243941,0.9119547657512116,0.3168383158450364
0.011038272641599178,0.6690226171243941,0.9125605815831987,0.3168383158450364
0.011034619994461536,0.6694264943457189,0.9125605815831987,0.3168383158450364
0.01103306282311678,0.6694264943457189,0.9127625201938611,0.3168383158450364
0.011025231331586838,0.6698303715670436,0.9127625201938611,0.3168383158450364
0.01102338545024395,0.6698303715670436,0.9129644588045234,0.3168383158450364
0.0109957754611969,0.6714458804523424,0.9129644588045234,0.3168383158450364
0.010990848764777184,0.6714458804523424,0.9131663974151858,0.3168383158450364
0.010989019647240639,0.6716478190630049,0.9131663974151858,0.3168383158450364
0.010988438501954079,0.6716478190630049,0.9133683360258481,0.3168383158450364
0.010970433242619038,0.6724555735056543,0.9133683360258481,0.3168383158450364
0.010961717925965786,0.6724555735056543,0.9135702746365105,0.3168383158450364
0.010921255685389042,0.6752827140549273,0.9135702746365105,0.3168383158450364
0.010913833044469357,0.6752827140549273,0.9141760904684976,0.3168383158450364
0.010908979922533035,0.675686591276252,0.9141760904684976,0.3168383158450364
0.01089421659708023,0.675686591276252,0.9143780290791599,0.3168383158450364
0.01085610780864954,0.6787156704361874,0.9143780290791599,0.3168383158450364
0.010854331776499748,0.6787156704361874,0.9147819063004846,0.3168383158450364
0.010851136408746243,0.6789176090468497,0.9147819063004846,0.3168383158450364
0.010850341059267521,0.6789176090468497,0.914983844911147,0.3168383158450364
0.010839705355465412,0.6795234248788369,0.914983844911147,0.3168383158450364
0.010832746513187885,0.6795234248788369,0.9151857835218093,0.3168383158450364
0.010825746692717075,0.6797253634894992,0.9151857835218093,0.3168383158450364
0.010802151635289192,0.6797253634894992,0.9157915993537964,0.3168383158450364
0.010786240920424461,0.6801292407108239,0.9157915993537964,0.3168383158450364
0.010785296559333801,0.6801292407108239,0.9159935379644588,0.3168383158450364
0.01078143622726202,0.6805331179321487,0.9159935379644588,0.3168383158450364
0.010778801515698433,0.6805331179321487,0.9163974151857835,0.3168383158450364
0.010777314193546772,0.6809369951534734,0.9163974151857835,0.3168383158450364
0.010769368149340153,0.6809369951534734,0.9165993537964459,0.3168383158450364
0.010734820738434792,0.683562197092084,0.9165993537964459,0.3168383158450364
0.010713034309446812,0.683562197092084,0.9174071082390953,0.3168383158450364
0.010703425854444504,0.684168012924071,0.9174071082390953,0.3168383158450364
0.010691259056329727,0.684168012924071,0.9182148626817448,0.3168383158450364
0.010663939639925957,0.6847738287560582,0.9182148626817448,0.3168383158450364
0.010663116350769997,0.6847738287560582,0.9184168012924071,0.3168383158450364
0.010659986175596714,0.6851777059773829,0.9184168012924071,0.3168383158450364
0.01065533421933651,0.6851777059773829,0.9188206785137318,0.3168383158450364
0.010644681751728058,0.686389337641357,0.9188206785137318,0.3168383158450364
0.010625810362398624,0.686389337641357,0.9192245557350566,0.3168383158450364
0.010620425455272198,0.6869951534733441,0.9192245557350566,0.3168383158450364
0.010612383484840393,0.6869951534733441,0.9194264943457189,0.3168383158450364
0.010590368881821632,0.6878029079159935,0.9194264943457189,0.3168383158450364
0.010584481991827488,0.6878029079159935,0.9196284329563813,0.3168383158450364
0.010552854277193546,0.6894184168012925,0.9196284329563813,0.3168383158450364
0.010549231432378292,0.6894184168012925,0.9198303715670436,0.3168383158450364
0.010549094527959824,0.6898222940226171,0.9198303715670436,0.3168383158450364
0.010544504970312119,0.6898222940226171,0.9200323101777059,0.3168383158450364
0.010538616217672825,0.6902261712439418,0.9200323101777059,0.3168383158450364
0.010532672517001629,0.6902261712439418,0.9204361873990307,0.3168383158450364
0.01051037572324276,0.6910339256865913,0.9204361873990307,0.3168383158450364
0.010503299534320831,0.6910339256865913,0.9206381260096931,0.3168383158450364
0.010495972819626331,0.691437802907916,0.9206381260096931,0.3168383158450364
0.010493683628737926,0.691437802907916,0.9208400646203554,0.3168383158450364
0.010492401197552681,0.6918416801292407,0.9208400646203554,0.3168383158450364
0.010486719198524952,0.6918416801292407,0.9210420032310178,0.3168383158450364
0.01047020498663187,0.6934571890145396,0.9210420032310178,0.3168383158450364
0.01046574767678976,0.6934571890145396,0.9212439418416801,0.3168383158450364
0.01046345941722393,0.6938610662358643,0.9212439418416801,0.3168383158450364
0.010460146702826023,0.6938610662358643,0.9214458804523424,0.3168383158450364
0.010438594035804272,0.6948707592891761,0.9214458804523424,0.3168383158450364
0.010433102026581764,0.6948707592891761,0.9216478190630049,0.3168383158450364
0.010415533557534218,0.6958804523424879,0.9216478190630049,0.3168383158450364
0.010415264405310154,0.6958804523424879,0.9218497576736672,0.3168383158450364
0.010397165082395077,0.6968901453957996,0.9218497576736672,0.3168383158450364
0.010394557379186153,0.6968901453957996,0.9220516962843296,0.3168383158450364
0.010378943756222725,0.6972940226171244,0.9220516962843296,0.3168383158450364
0.010377280414104462,0.6972940226171244,0.9222536348949919,0.3168383158450364
0.01036729197949171,0.6976978998384491,0.9222536348949919,0.3168383158450364
0.010365718975663185,0.6976978998384491,0.9226575121163166,0.3168383158450364
0.010346281342208385,0.6985056542810986,0.9226575121163166,0.3168383158450364
0.010333800688385963,0.6985056542810986,0.922859450726979,0.3168383158450364
0.010310420766472816,0.7001211631663974,0.922859450726979,0.3168383158450364
0.010309184901416302,0.7001211631663974,0.9230613893376414,0.3168383158450364
0.010288728401064873,0.7011308562197092,0.9230613893376414,0.3168383158450364
0.010279539972543716,0.7011308562197092,0.9240710823909531,0.3168383158450364
0.010263778269290924,0.7019386106623586,0.9240710823909531,0.3168383158450364
0.010247556492686272,0.7019386106623586,0.9244749596122779,0.3168383158450364
0.0102393152192235,0.7027463651050081,0.9244749596122779,0.3168383158450364
0.010237844660878181,0.7027463651050081,0.9246768982229402,0.3168383158450364
0.010235032998025417,0.7029483037156704,0.9246768982229402,0.3168383158450364
0.010229009203612804,0.7029483037156704,0.9248788368336026,0.3168383158450364
0.010226846672594547,0.7031502423263328,0.9248788368336026,0.3168383158450364
0.010225526057183743,0.7031502423263328,0.9250807754442649,0.3168383158450364
0.010204517282545567,0.7047657512116317,0.9250807754442649,0.3168383158450364
0.010202862322330475,0.7047657512116317,0.9252827140549273,0.3168383158450364
0.01019569393247366,0.7057754442649434,0.9252827140549273,0.3168383158450364
0.010191811248660088,0.7057754442649434,0.9258885298869144,0.3168383158450364
0.010184338316321373,0.7059773828756059,0.9258885298869144,0.3168383158450364
0.010181150399148464,0.7059773828756059,0.9260904684975767,0.3168383158450364
0.010172783397138119,0.7067851373182552,0.9260904684975767,0.3168383158450364
0.010163189843297005,0.7067851373182552,0.9262924071082391,0.3168383158450364
0.01015828363597393,0.7073909531502424,0.9262924071082391,0.3168383158450364
0.010147491469979286,0.7073909531502424,0.9264943457189014,0.3168383158450364
0.010112496092915535,0.710016155088853,0.9264943457189014,0.3168383158450364
0.010110128670930862,0.710016155088853,0.9268982229402262,0.3168383158450364
0.01007390208542347,0.7112277867528272,0.9268982229402262,0.3168383158450364
0.010069409385323524,0.7112277867528272,0.9273021001615509,0.3168383158450364
0.010044080205261707,0.7118336025848142,0.9273021001615509,0.3168383158450364
0.010037845000624657,0.7118336025848142,0.9275040387722132,0.3168383158450364
0.010037722066044807,0.7120355411954766,0.9275040387722132,0.3168383158450364
0.010035860352218151,0.7120355411954766,0.9277059773828756,0.3168383158450364
0.010033591650426388,0.7122374798061389,0.9277059773828756,0.3168383158450364
0.010030083358287811,0.7122374798061389,0.927907915993538,0.3168383158450364
0.010028711520135403,0.7124394184168013,0.927907915993538,0.3168383158450364
0.010027526877820492,0.7124394184168013,0.9281098546042004,0.3168383158450364
0.010017754510045052,0.7132471728594507,0.9281098546042004,0.3168383158450364
0.010014764964580536,0.7132471728594507,0.928513731825525,0.3168383158450364
0.009988182224333286,0.7148626817447497,0.928513731825525,0.3168383158450364
0.009983382187783718,0.7148626817447497,0.9289176090468497,0.3168383158450364
0.009981591254472733,0.7152665589660743,0.9289176090468497,0.3168383158450364
0.009979687631130219,0.7152665589660743,0.9293214862681745,0.3168383158450364
0.00997638888657093,0.7154684975767367,0.9293214862681745,0.3168383158450364
0.009967080317437649,0.7154684975767367,0.9297253634894992,0.3168383158450364
0.009902391582727432,0.718497576736672,0.9297253634894992,0.3168383158450364
0.009893578477203846,0.718497576736672,0.9301292407108239,0.3168383158450364
0.009890072047710419,0.7186995153473344,0.9301292407108239,0.3168383158450364
0.0098846685141325,0.7186995153473344,0.930735056542811,0.3168383158450364
0.009862983599305153,0.7199111470113085,0.930735056542811,0.3168383158450364
0.009858044795691967,0.7199111470113085,0.9309369951534734,0.3168383158450364
0.009850375354290009,0.7203150242326333,0.9309369951534734,0.3168383158450364
0.00984941516071558,0.7203150242326333,0.9311389337641357,0.3168383158450364
0.009827446192502975,0.7211227786752827,0.9311389337641357,0.3168383158450364
0.00982691254466772,0.7211227786752827,0.9315428109854604,0.3168383158450364
0.009807496331632137,0.7219305331179321,0.9315428109854604,0.3168383158450364
0.00980635266751051,0.7219305331179321,0.9317447495961227,0.3168383158450364
0.009776677936315536,0.7233441033925686,0.9317447495961227,0.3168383158450364
0.0097734946757555,0.7233441033925686,0.9319466882067852,0.3168383158450364
0.009755601175129414,0.7239499192245558,0.9319466882067852,0.3168383158450364
0.009734373539686203,0.7239499192245558,0.9323505654281099,0.3168383158450364
0.009727469645440578,0.7243537964458805,0.9323505654281099,0.3168383158450364
0.009725691750645638,0.7243537964458805,0.9325525040387722,0.3168383158450364
0.009720785543322563,0.7245557350565428,0.9325525040387722,0.3168383158450364
0.009716589003801346,0.7245557350565428,0.9327544426494345,0.3168383158450364
0.009712519124150276,0.7247576736672051,0.9327544426494345,0.3168383158450364
0.009711618535220623,0.7247576736672051,0.932956381260097,0.3168383158450364
0.009707803837954998,0.7253634894991923,0.932956381260097,0.3168383158450364
0.00969573576003313,0.7253634894991923,0.9331583198707593,0.3168383158450364
0.009695317596197128,0.7255654281098546,0.9331583198707593,0.3168383158450364
0.00969210360199213,0.7255654281098546,0.933562197092084,0.3168383158450364
0.009668299928307533,0.7269789983844911,0.933562197092084,0.3168383158450364
0.009665860794484615,0.7269789983844911,0.9337641357027464,0.3168383158450364
0.009654461406171322,0.7275848142164781,0.9337641357027464,0.3168383158450364
0.009625770151615143,0.7275848142164781,0.9343699515347335,0.3168383158450364
0.009595997631549835,0.7289983844911146,0.9343699515347335,0.3168383158450364
0.009594950824975967,0.7289983844911146,0.9345718901453958,0.3168383158450364
0.00959165021777153,0.7296042003231018,0.9345718901453958,0.3168383158450364
0.00959062110632658,0.7296042003231018,0.9347738287560582,0.3168383158450364
0.009589998982846737,0.7298061389337641,0.9347738287560582,0.3168383158450364
0.009585242718458176,0.7298061389337641,0.9351777059773829,0.3168383158450364
0.0095841558650136,0.7300080775444265,0.9351777059773829,0.3168383158450364
0.009576689451932907,0.7300080775444265,0.9355815831987075,0.3168383158450364
0.009562795050442219,0.7306138933764136,0.9355815831987075,0.3168383158450364
0.009553550742566586,0.7306138933764136,0.9361873990306947,0.3168383158450364
0.009549099951982498,0.7310177705977383,0.9361873990306947,0.3168383158450364
0.009537894278764725,0.7310177705977383,0.9367932148626817,0.3168383158450364
0.009505610913038254,0.7330371567043619,0.9367932148626817,0.3168383158450364
0.009498837403953075,0.7330371567043619,0.9369951534733441,0.3168383158450364
0.009461477398872375,0.7340468497576736,0.9369951534733441,0.3168383158450364
0.009458665736019611,0.7340468497576736,0.9371970920840065,0.3168383158450364
0.009446744807064533,0.7356623586429726,0.9371970920840065,0.3168383158450364
0.009443671442568302,0.7356623586429726,0.9373990306946688,0.3168383158450364
0.00944142509251833,0.7358642972536349,0.9373990306946688,0.3168383158450364
0.009438754990696907,0.7358642972536349,0.9376009693053312,0.3168383158450364
0.009434055536985397,0.7362681744749596,0.9376009693053312,0.3168383158450364
0.009433125145733356,0.7362681744749596,0.9378029079159935,0.3168383158450364
0.009429892525076866,0.7364701130856219,0.9378029079159935,0.3168383158450364
0.009421597234904766,0.7364701130856219,0.9384087237479806,0.3168383158450364
0.0094202421605587,0.7366720516962844,0.9384087237479806,0.3168383158450364
0.009411274455487728,0.7366720516962844,0.938610662358643,0.3168383158450364
0.009399126283824444,0.7374798061389337,0.938610662358643,0.3168383158450364
0.009393787011504173,0.7374798061389337,0.9390145395799677,0.3168383158450364
0.00939273089170456,0.7376817447495961,0.9390145395799677,0.3168383158450364
0.009389406070113182,0.7376817447495961,0.93921647819063,0.3168383158450364
0.009386260993778706,0.7380856219709209,0.93921647819063,0.3168383158450364
0.009385860525071621,0.7380856219709209,0.9394184168012925,0.3168383158450364
0.009365293197333813,0.739297253634895,0.9394184168012925,0.3168383158450364
0.00936042983084917,0.739297253634895,0.9398222940226171,0.3168383158450364
0.009350773878395557,0.7405088852988692,0.9398222940226171,0.3168383158450364
0.00934902485460043,0.7405088852988692,0.9400242326332795,0.3168383158450364
0.009339653886854649,0.7413166397415186,0.9400242326332795,0.3168383158450364
0.009339245036244392,0.7413166397415186,0.9402261712439418,0.3168383158450364
0.009336639195680618,0.7415185783521809,0.9402261712439418,0.3168383158450364
0.009333878755569458,0.7415185783521809,0.9406300484652665,0.3168383158450364
0.009291416965425014,0.7427302100161551,0.9406300484652665,0.3168383158450364
0.009291354566812515,0.7427302100161551,0.940831987075929,0.3168383158450364
0.009286511689424515,0.7429321486268174,0.940831987075929,0.3168383158450364
0.009267846122384071,0.7429321486268174,0.9410339256865913,0.3168383158450364
0.009247472509741783,0.7435379644588045,0.9410339256865913,0.3168383158450364
0.009238848462700844,0.7435379644588045,0.942043618739903,0.3168383158450364
0.00921773724257946,0.7441437802907916,0.942043618739903,0.3168383158450364
0.009214322082698345,0.7441437802907916,0.9424474959612278,0.3168383158450364
0.009213744662702084,0.744345718901454,0.9424474959612278,0.3168383158450364
0.009205942042171955,0.744345718901454,0.9426494345718901,0.3168383158450364
0.009189043194055557,0.7453554119547657,0.9426494345718901,0.3168383158450364
0.009188814088702202,0.7453554119547657,0.9428513731825525,0.3168383158450364
0.009135840460658073,0.747172859450727,0.9428513731825525,0.3168383158450364
0.009130164980888367,0.747172859450727,0.9430533117932148,0.3168383158450364
0.00911658350378275,0.747778675282714,0.9430533117932148,0.3168383158450364
0.009115863591432571,0.747778675282714,0.9432552504038773,0.3168383158450364
0.00910096149891615,0.7481825525040388,0.9432552504038773,0.3168383158450364
0.009099988266825676,0.7481825525040388,0.9434571890145396,0.3168383158450364
0.009099714457988739,0.7483844911147012,0.9434571890145396,0.3168383158450364
0.009093782864511013,0.7483844911147012,0.9438610662358643,0.3168383158450364
0.009081045165657997,0.7489903069466882,0.9438610662358643,0.3168383158450364
0.009076019749045372,0.7489903069466882,0.9440630048465266,0.3168383158450364
0.009037448093295097,0.75,0.9440630048465266,0.3168383158450364
0.009032188914716244,0.75,0.944264943457189,0.3168383158450364
0.009015005081892014,0.7504038772213247,0.944264943457189,0.3168383158450364
0.009007208049297333,0.7504038772213247,0.9446688206785138,0.3168383158450364
0.009003864601254463,0.750605815831987,0.9446688206785138,0.3168383158450364
0.008999437093734741,0.750605815831987,0.9448707592891761,0.3168383158450364
0.008989316411316395,0.7516155088852988,0.9448707592891761,0.3168383158450364
0.008988196961581707,0.7516155088852988,0.9450726978998385,0.3168383158450364
0.008985410444438457,0.7518174474959612,0.9450726978998385,0.3168383158450364
0.00898499321192503,0.7518174474959612,0.9452746365105008,0.3168383158450364
0.008852727711200714,0.7566639741518578,0.9452746365105008,0.3168383158450364
0.008847394026815891,0.7566639741518578,0.9454765751211631,0.3168383158450364
0.00884372740983963,0.7570678513731826,0.9454765751211631,0.3168383158450364
0.008841664530336857,0.7570678513731826,0.9456785137318255,0.3168383158450364
0.008825263939797878,0.757875605815832,0.9456785137318255,0.3168383158450364
0.00882372260093689,0.757875605815832,0.9458804523424879,0.3168383158450364
0.008800533600151539,0.7594911147011308,0.9458804523424879,0.3168383158450364
0.008798760361969471,0.7594911147011308,0.9460823909531503,0.3168383158450364
0.008766072802245617,0.7602988691437803,0.9460823909531503,0.3168383158450364
0.008760275319218636,0.7602988691437803,0.9462843295638126,0.3168383158450364
0.008747734129428864,0.7611066235864298,0.9462843295638126,0.3168383158450364
0.008744732476770878,0.7611066235864298,0.9466882067851373,0.3168383158450364
0.0087123466655612,0.7625201938610663,0.9466882067851373,0.3168383158450364
0.008711216039955616,0.7625201938610663,0.947092084006462,0.3168383158450364
0.00869790744036436,0.7635298869143781,0.947092084006462,0.3168383158450364
0.008695298805832863,0.7635298869143781,0.9472940226171244,0.3168383158450364
0.0086838249117136,0.7637318255250404,0.9472940226171244,0.3168383158450364
0.008682584390044212,0.7637318255250404,0.9474959612277868,0.3168383158450364
0.008624525740742683,0.7673667205169629,0.9474959612277868,0.3168383158450364
0.008620991371572018,0.7673667205169629,0.9476978998384491,0.3168383158450364
0.00859861820936203,0.7693861066235864,0.9476978998384491,0.3168383158450364
0.00859469547867775,0.7693861066235864,0.9478998384491115,0.3168383158450364
0.008578022941946983,0.7703957996768982,0.9478998384491115,0.3168383158450364
0.008566671051084995,0.7703957996768982,0.9485056542810986,0.3168383158450364
0.00854691956192255,0.7712035541195477,0.9485056542810986,0.3168383158450364
0.00853712484240532,0.7712035541195477,0.9489095315024233,0.3168383158450364
0.008512496016919613,0.7722132471728594,0.9489095315024233,0.3168383158450364
0.008489806205034256,0.7722132471728594,0.949313408723748,0.3168383158450364
0.008481694385409355,0.7728190630048465,0.949313408723748,0.3168383158450364
0.008475969545543194,0.7728190630048465,0.9497172859450727,0.3168383158450364
0.00847293809056282,0.7734248788368336,0.9497172859450727,0.3168383158450364
0.008458944968879223,0.7734248788368336,0.9501211631663974,0.3168383158450364
0.008428274653851986,0.7748384491114702,0.9501211631663974,0.3168383158450364
0.008425943553447723,0.7748384491114702,0.9505250403877221,0.3168383158450364
0.00837490614503622,0.7760500807754442,0.9505250403877221,0.3168383158450364
0.008369987830519676,0.7760500807754442,0.9507269789983845,0.3168383158450364
0.008333735167980194,0.7768578352180937,0.9507269789983845,0.3168383158450364
0.00831672828644514,0.7768578352180937,0.9509289176090469,0.3168383158450364
0.008314673788845539,0.777059773828756,0.9509289176090469,0.3168383158450364
0.008306600153446198,0.777059773828756,0.9511308562197092,0.3168383158450364
0.008276515640318394,0.7778675282714055,0.9511308562197092,0.3168383158450364
0.008275602012872696,0.7778675282714055,0.9513327948303716,0.3168383158450364
0.008271461352705956,0.7782714054927302,0.9513327948303716,0.3168383158450364
0.008269702084362507,0.7782714054927302,0.9515347334410339,0.3168383158450364
0.008228935301303864,0.7796849757673667,0.9515347334410339,0.3168383158450364
0.008220791816711426,0.7796849757673667,0.9517366720516963,0.3168383158450364
0.008207411505281925,0.7802907915993538,0.9517366720516963,0.3168383158450364
0.008203195407986641,0.7802907915993538,0.9519386106623586,0.3168383158450364
0.008202382363379002,0.7804927302100162,0.9519386106623586,0.3168383158450364
0.00819314643740654,0.7804927302100162,0.9523424878836834,0.3168383158450364
0.008144140243530273,0.7823101777059773,0.9523424878836834,0.3168383158450364
0.008133971132338047,0.7823101777059773,0.9525444264943457,0.3168383158450364
0.008102192543447018,0.7833198707592892,0.9525444264943457,0.3168383158450364
0.008102089166641235,0.7833198707592892,0.9527463651050081,0.3168383158450364
0.008101790212094784,0.7835218093699515,0.9527463651050081,0.3168383158450364
0.008098983205854893,0.7835218093699515,0.9529483037156704,0.3168383158450364
0.008049992844462395,0.7851373182552503,0.9529483037156704,0.3168383158450364
0.008048840798437595,0.7851373182552503,0.9531502423263328,0.3168383158450364
0.008047922514379025,0.7853392568659128,0.9531502423263328,0.3168383158450364
0.00804227776825428,0.7853392568659128,0.9537560581583199,0.3168383158450364
0.007978212088346481,0.7895799676898223,0.9537560581583199,0.3168383158450364
0.007975093089044094,0.7895799676898223,0.9541599353796446,0.3168383158450364
0.00796421431005001,0.7903877221324718,0.9541599353796446,0.3168383158450364
0.007960822433233261,0.7903877221324718,0.9543618739903069,0.3168383158450364
0.007954069413244724,0.7911954765751211,0.9543618739903069,0.3168383158450364
0.00794730894267559,0.7911954765751211,0.9547657512116317,0.3168383158450364
0.00794723629951477,0.7913974151857835,0.9547657512116317,0.3168383158450364
0.007936474867165089,0.7913974151857835,0.9551696284329564,0.3168383158450364
0.00791205745190382,0.7926090468497576,0.9551696284329564,0.3168383158450364
0.007907154969871044,0.7926090468497576,0.9553715670436187,0.3168383158450364
0.007892669178545475,0.7938206785137318,0.9553715670436187,0.3168383158450364
0.007889161817729473,0.7938206785137318,0.9555735056542811,0.3168383158450364
0.007881422527134418,0.7942245557350566,0.9555735056542811,0.3168383158450364
0.007881338708102703,0.7942245557350566,0.9557754442649434,0.3168383158450364
0.007837063632905483,0.7954361873990307,0.9557754442649434,0.3168383158450364
0.007835840806365013,0.7954361873990307,0.9561793214862682,0.3168383158450364
0.00783489178866148,0.7956381260096931,0.9561793214862682,0.3168383158450364
0.007831480354070663,0.7956381260096931,0.9563812600969306,0.3168383158450364
0.0078273955732584,0.7960420032310178,0.9563812600969306,0.3168383158450364
0.007821919396519661,0.7960420032310178,0.9565831987075929,0.3168383158450364
0.007809238042682409,0.7966478190630049,0.9565831987075929,0.3168383158450364
0.007806641049683094,0.7966478190630049,0.9567851373182552,0.3168383158450364
0.00777881033718586,0.7980613893376414,0.9567851373182552,0.3168383158450364
0.007764792535454035,0.7980613893376414,0.9571890145395799,0.3168383158450364
0.0076387361623346806,0.8018982229402262,0.9571890145395799,0.3168383158450364
0.007637160364538431,0.8018982229402262,0.9573909531502424,0.3168383158450364
0.007624800782650709,0.803513731825525,0.9573909531502424,0.3168383158450364
0.00762094184756279,0.803513731825525,0.9575928917609047,0.3168383158450364
0.007616905961185694,0.8037156704361874,0.9575928917609047,0.3168383158450364
0.007614231668412685,0.8037156704361874,0.9579967689822294,0.3168383158450364
0.007600147742778063,0.8045234248788369,0.9579967689822294,0.3168383158450364
0.007598287891596556,0.8045234248788369,0.9581987075928917,0.3168383158450364
0.007565245497971773,0.805735056542811,0.9581987075928917,0.3168383158450364
0.007563356775790453,0.805735056542811,0.9584006462035541,0.3168383158450364
0.007557154167443514,0.8065428109854604,0.9584006462035541,0.3168383158450364
0.007557014003396034,0.8065428109854604,0.9586025848142165,0.3168383158450364
0.007548181805759668,0.8071486268174475,0.9586025848142165,0.3168383158450364
0.007542417384684086,0.8071486268174475,0.9588045234248789,0.3168383158450364
0.007535266689956188,0.8073505654281099,0.9588045234248789,0.3168383158450364
0.007523008156567812,0.8073505654281099,0.9590064620355412,0.3168383158450364
0.007502462714910507,0.8081583198707593,0.9590064620355412,0.3168383158450364
0.007498809602111578,0.8081583198707593,0.9592084006462036,0.3168383158450364
0.00748131750151515,0.8089660743134087,0.9592084006462036,0.3168383158450364
0.007474496494978666,0.8089660743134087,0.9594103392568659,0.3168383158450364
0.007413494400680065,0.811389337641357,0.9594103392568659,0.3168383158450364
0.007409917656332254,0.811389337641357,0.9598142164781907,0.3168383158450364
0.0073631624691188335,0.8123990306946688,0.9598142164781907,0.3168383158450364
0.007360171992331743,0.8123990306946688,0.960016155088853,0.3168383158450364
0.007342479657381773,0.8140145395799677,0.960016155088853,0.3168383158450364
0.007331144530326128,0.8140145395799677,0.9604200323101777,0.3168383158450364
0.007325069047510624,0.8146203554119548,0.9604200323101777,0.3168383158450364
0.007324153557419777,0.8146203554119548,0.9606219709208401,0.3168383158450364
0.007315542548894882,0.8152261712439418,0.9606219709208401,0.3168383158450364
0.007302992977201939,0.8152261712439418,0.9608239095315024,0.3168383158450364
0.0072823017835617065,0.816437802907916,0.9608239095315024,0.3168383158450364
0.007271528709679842,0.816437802907916,0.9614297253634895,0.3168383158450364
0.007174522615969181,0.8180533117932148,0.9614297253634895,0.3168383158450364
0.007172768469899893,0.8180533117932148,0.9618336025848142,0.3168383158450364
0.007143542170524597,0.8194668820678513,0.9618336025848142,0.3168383158450364
0.007137940265238285,0.8194668820678513,0.9620355411954766,0.3168383158450364
0.0071164933033287525,0.8202746365105008,0.9620355411954766,0.3168383158450364
0.007113887462764978,0.8202746365105008,0.9624394184168013,0.3168383158450364
0.007100725546479225,0.8210823909531503,0.9624394184168013,0.3168383158450364
0.0070996894501149654,0.8210823909531503,0.9626413570274637,0.3168383158450364
0.007093717344105244,0.8212843295638126,0.9626413570274637,0.3168383158450364
0.0070841433480381966,0.8212843295638126,0.9630452342487884,0.3168383158450364
0.0070465547032654285,0.8231017770597738,0.9630452342487884,0.3168383158450364
0.00703827990218997,0.8231017770597738,0.9632471728594507,0.3168383158450364
0.00702513987198472,0.8239095315024233,0.9632471728594507,0.3168383158450364
0.007019204553216696,0.8239095315024233,0.9634491114701131,0.3168383158450364
0.00701094139367342,0.8245153473344103,0.9634491114701131,0.3168383158450364
0.0069877696223556995,0.8245153473344103,0.9638529886914378,0.3168383158450364
0.006985554471611977,0.8247172859450727,0.9638529886914378,0.3168383158450364
0.006979108788073063,0.8247172859450727,0.9640549273021002,0.3168383158450364
0.006972895935177803,0.8249192245557351,0.9640549273021002,0.3168383158450364
0.006945968139916658,0.8249192245557351,0.9646607431340872,0.3168383158450364
0.006934919860213995,0.8251211631663974,0.9646607431340872,0.3168383158450364
0.006921782623976469,0.8251211631663974,0.965064620355412,0.3168383158450364
0.0068033235147595406,0.8293618739903069,0.965064620355412,0.3168383158450364
0.0067829168401658535,0.8293618739903069,0.9654684975767367,0.3168383158450364
0.006761208642274141,0.8311793214862682,0.9654684975767367,0.3168383158450364
0.006760668940842152,0.8311793214862682,0.965670436187399,0.3168383158450364
0.006729209329932928,0.8319870759289176,0.965670436187399,0.3168383158450364
0.006725046783685684,0.8319870759289176,0.9658723747980614,0.3168383158450364
0.006718034390360117,0.8325928917609047,0.9658723747980614,0.3168383158450364
0.006716437637805939,0.8325928917609047,0.9660743134087237,0.3168383158450364
0.00671488419175148,0.8327948303715671,0.9660743134087237,0.3168383158450364
0.006713807117193937,0.8327948303715671,0.9664781906300485,0.3168383158450364
0.006705841049551964,0.8331987075928917,0.9664781906300485,0.3168383158450364
0.006705636158585548,0.8331987075928917,0.9666801292407108,0.3168383158450364
0.006693311035633087,0.8334006462035541,0.9666801292407108,0.3168383158450364
0.006687269080430269,0.8334006462035541,0.9668820678513732,0.3168383158450364
0.006672848481684923,0.8338045234248789,0.9668820678513732,0.3168383158450364
0.006671244744211435,0.8338045234248789,0.9670840064620355,0.3168383158450364
0.006659569218754768,0.8344103392568659,0.9670840064620355,0.3168383158450364
0.00665868679061532,0.8344103392568659,0.9672859450726979,0.3168383158450364
0.006643734872341156,0.8346122778675282,0.9672859450726979,0.3168383158450364
0.00664167245849967,0.8346122778675282,0.9674878836833603,0.3168383158450364
0.006582037545740604,0.8364297253634895,0.9674878836833603,0.3168383158450364
0.006577571853995323,0.8364297253634895,0.9676898222940227,0.3168383158450364
0.006547232158482075,0.8384491114701131,0.9676898222940227,0.3168383158450364
0.006546416785567999,0.8384491114701131,0.967891760904685,0.3168383158450364
0.006531587336212397,0.8392568659127625,0.967891760904685,0.3168383158450364
0.006526066921651363,0.8392568659127625,0.9680936995153473,0.3168383158450364
0.006508000195026398,0.840670436187399,0.9680936995153473,0.3168383158450364
0.006500220857560635,0.840670436187399,0.9682956381260097,0.3168383158450364
0.006484268233180046,0.8412762520193862,0.9682956381260097,0.3168383158450364
0.006466962862759829,0.8412762520193862,0.9689014539579968,0.3168383158450364
0.006433373317122459,0.8424878836833603,0.9689014539579968,0.3168383158450364
0.00642757024616003,0.8424878836833603,0.9691033925686591,0.3168383158450364
0.006427378859370947,0.8426898222940227,0.9691033925686591,0.3168383158450364
0.006422392092645168,0.8426898222940227,0.9693053311793215,0.3168383158450364
0.006421887781471014,0.842891760904685,0.9693053311793215,0.3168383158450364
0.006403496488928795,0.842891760904685,0.9699111470113085,0.3168383158450364
0.006391019094735384,0.843497576736672,0.9699111470113085,0.3168383158450364
0.00638596573844552,0.843497576736672,0.970113085621971,0.3168383158450364
0.006380596663802862,0.8439014539579968,0.970113085621971,0.3168383158450364
0.006374838761985302,0.8439014539579968,0.9703150242326333,0.3168383158450364
0.006353339180350304,0.845113085621971,0.9703150242326333,0.3168383158450364
0.006344170309603214,0.845113085621971,0.9705169628432956,0.3168383158450364
0.006298426538705826,0.8481421647819063,0.9705169628432956,0.3168383158450364
0.006298007443547249,0.8481421647819063,0.970718901453958,0.3168383158450364
0.006283649243414402,0.8495557350565428,0.970718901453958,0.3168383158450364
0.006277285981923342,0.8495557350565428,0.9711227786752827,0.3168383158450364
0.006230318918824196,0.8525848142164781,0.9711227786752827,0.3168383158450364
0.006223306525498629,0.8525848142164781,0.971324717285945,0.3168383158450364
0.00611451081931591,0.8568255250403877,0.971324717285945,0.3168383158450364
0.006108354777097702,0.8568255250403877,0.9715266558966075,0.3168383158450364
0.006077657453715801,0.8574313408723748,0.9715266558966075,0.3168383158450364
0.0060688224621117115,0.8574313408723748,0.9717285945072698,0.3168383158450364
0.006003658287227154,0.8600565428109854,0.9717285945072698,0.3168383158450364
0.006001672241836786,0.8600565428109854,0.9719305331179321,0.3168383158450364
0.005989814177155495,0.8604604200323102,0.9719305331179321,0.3168383158450364
0.0059852623380720615,0.8604604200323102,0.9721324717285945,0.3168383158450364
0.005983239971101284,0.8606623586429726,0.9721324717285945,0.3168383158450364
0.00597964646294713,0.8606623586429726,0.9723344103392568,0.3168383158450364
0.005975437816232443,0.8610662358642972,0.9723344103392568,0.3168383158450364
0.005967919249087572,0.8610662358642972,0.9727382875605816,0.3168383158450364
0.005950446240603924,0.8614701130856219,0.9727382875605816,0.3168383158450364
0.005948609672486782,0.8614701130856219,0.972940226171244,0.3168383158450364
0.005940761882811785,0.8620759289176091,0.972940226171244,0.3168383158450364
0.005935695022344589,0.8620759289176091,0.9731421647819063,0.3168383158450364
0.005902264267206192,0.8630856219709209,0.9731421647819063,0.3168383158450364
0.0059004793874919415,0.8630856219709209,0.9733441033925686,0.3168383158450364
0.005895716603845358,0.8634894991922456,0.9733441033925686,0.3168383158450364
0.00588231161236763,0.8634894991922456,0.9737479806138933,0.3168383158450364
0.005874683149158955,0.8638933764135702,0.9737479806138933,0.3168383158450364
0.005866263993084431,0.8638933764135702,0.9741518578352181,0.3168383158450364
0.00582320848479867,0.8647011308562197,0.9741518578352181,0.3168383158450364
0.005817522294819355,0.8647011308562197,0.9743537964458805,0.3168383158450364
0.005800842773169279,0.8653069466882067,0.9743537964458805,0.3168383158450364
0.005796201527118683,0.8653069466882067,0.9745557350565428,0.3168383158450364
0.005787967704236507,0.8659127625201939,0.9745557350565428,0.3168383158450364
0.005776869598776102,0.8659127625201939,0.9749596122778675,0.3168383158450364
0.005772653501480818,0.8661147011308562,0.9749596122778675,0.3168383158450364
0.005771967116743326,0.8661147011308562,0.9751615508885298,0.3168383158450364
0.0057572489604353905,0.8673263327948304,0.9751615508885298,0.3168383158450364
0.005750972777605057,0.8673263327948304,0.9753634894991923,0.3168383158450364
0.005747396498918533,0.8675282714054927,0.9753634894991923,0.3168383158450364
0.0057408809661865234,0.8675282714054927,0.9755654281098546,0.3168383158450364
0.005676908418536186,0.8707592891760905,0.9755654281098546,0.3168383158450364
0.005666031967848539,0.8707592891760905,0.975767366720517,0.3168383158450364
0.005660008639097214,0.8711631663974152,0.975767366720517,0.3168383158450364
0.005659979768097401,0.8711631663974152,0.9759693053311793,0.3168383158450364
0.005633002612739801,0.8739903069466882,0.9759693053311793,0.3168383158450364
0.005623249802738428,0.8739903069466882,0.9761712439418416,0.3168383158450364
0.005615949630737305,0.874394184168013,0.9761712439418416,0.3168383158450364
0.0056155105121433735,0.874394184168013,0.976373182552504,0.3168383158450364
0.005567790009081364,0.8760096930533118,0.976373182552504,0.3168383158450364
0.005560951307415962,0.8760096930533118,0.9765751211631664,0.3168383158450364
0.005547568667680025,0.8768174474959612,0.9765751211631664,0.3168383158450364
0.005542426370084286,0.8768174474959612,0.9767770597738288,0.3168383158450364
0.005541310645639896,0.8770193861066236,0.9767770597738288,0.3168383158450364
0.005539817735552788,0.8770193861066236,0.9769789983844911,0.3168383158450364
0.005528467707335949,0.8776252019386107,0.9769789983844911,0.3168383158450364
0.005524006672203541,0.8776252019386107,0.9771809369951535,0.3168383158450364
0.0054920571856200695,0.8786348949919225,0.9771809369951535,0.3168383158450364
0.005487258080393076,0.8786348949919225,0.9773828756058158,0.3168383158450364
0.005471912212669849,0.8794426494345718,0.9773828756058158,0.3168383158450364
0.005457219202071428,0.8794426494345718,0.9777867528271406,0.3168383158450364
0.005450614262372255,0.8796445880452343,0.9777867528271406,0.3168383158450364
0.005431824363768101,0.8796445880452343,0.9779886914378029,0.3168383158450364
0.005430769175291061,0.8798465266558966,0.9779886914378029,0.3168383158450364
0.005403311923146248,0.8798465266558966,0.9783925686591276,0.3168383158450364
0.0053915116004645824,0.8802504038772213,0.9783925686591276,0.3168383158450364
0.005383742041885853,0.8802504038772213,0.97859450726979,0.3168383158450364
0.005342577584087849,0.8810581583198708,0.97859450726979,0.3168383158450364
0.005340892355889082,0.8810581583198708,0.9787964458804523,0.3168383158450364
0.005244256928563118,0.8832794830371568,0.9787964458804523,0.3168383158450364
0.00523409666493535,0.8832794830371568,0.9789983844911146,0.3168383158450364
0.005213919095695019,0.8836833602584814,0.9789983844911146,0.3168383158450364
0.005193445831537247,0.8836833602584814,0.9794022617124394,0.3168383158450364
0.005192209035158157,0.8838852988691438,0.9794022617124394,0.3168383158450364
0.00519007071852684,0.8838852988691438,0.9796042003231018,0.3168383158450364
0.0050995550118386745,0.8867124394184168,0.9796042003231018,0.3168383158450364
0.005095186177641153,0.8867124394184168,0.9798061389337641,0.3168383158450364
0.005072699394077063,0.8877221324717286,0.9798061389337641,0.3168383158450364
0.005071398336440325,0.8877221324717286,0.9800080775444265,0.3168383158450364
0.00501998420804739,0.8891357027463651,0.9800080775444265,0.3168383158450364
0.005014185793697834,0.8891357027463651,0.9802100161550888,0.3168383158450364
0.004943409934639931,0.8913570274636511,0.9802100161550888,0.3168383158450364
0.004937935154885054,0.8913570274636511,0.9804119547657512,0.3168383158450364
0.004800744820386171,0.8982229402261712,0.9804119547657512,0.3168383158450364
0.004796662367880344,0.8982229402261712,0.9806138933764136,0.3168383158450364
0.004773023538291454,0.8988287560581584,0.9806138933764136,0.3168383158450364
0.004766489844769239,0.8988287560581584,0.9808158319870759,0.3168383158450364
0.004691746551543474,0.9024636510500808,0.9808158319870759,0.3168383158450364
0.004681829828768969,0.9024636510500808,0.9810177705977383,0.3168383158450364
0.00468126405030489,0.9026655896607432,0.9810177705977383,0.3168383158450364
0.004679971840232611,0.9026655896607432,0.9812197092084006,0.3168383158450364
0.0046633388847112656,0.9034733441033925,0.9812197092084006,0.3168383158450364
0.004657420329749584,0.9034733441033925,0.981421647819063,0.3168383158450364
0.004655502270907164,0.9038772213247173,0.981421647819063,0.3168383158450364
0.004652711097151041,0.9038772213247173,0.9816235864297254,0.3168383158450364
0.004604003857821226,0.9054927302100162,0.9816235864297254,0.3168383158450364
0.0045880223624408245,0.9054927302100162,0.9820274636510501,0.3168383158450364
0.0045375400222837925,0.9081179321486268,0.9820274636510501,0.3168383158450364
0.004534735810011625,0.9081179321486268,0.9822294022617124,0.3168383158450364
0.004533012863248587,0.9083198707592892,0.9822294022617124,0.3168383158450364
0.004529514349997044,0.9083198707592892,0.9824313408723748,0.3168383158450364
0.0045215170830488205,0.9085218093699515,0.9824313408723748,0.3168383158450364
0.00451921671628952,0.9085218093699515,0.9826332794830371,0.3168383158450364
0.004516094457358122,0.9089256865912763,0.9826332794830371,0.3168383158450364
0.004505372140556574,0.9089256865912763,0.9830371567043619,0.3168383158450364
0.004486132878810167,0.9097334410339257,0.9830371567043619,0.3168383158450364
0.004481282085180283,0.9097334410339257,0.9832390953150242,0.3168383158450364
0.004455761983990669,0.9109450726978998,0.9832390953150242,0.3168383158450364
0.004447126295417547,0.9109450726978998,0.9834410339256866,0.3168383158450364
0.004430937580764294,0.9117528271405493,0.9834410339256866,0.3168383158450364
0.004423920530825853,0.9117528271405493,0.9836429725363489,0.3168383158450364
0.0043120416812598705,0.9153877221324718,0.9836429725363489,0.3168383158450364
0.0042908950708806515,0.9153877221324718,0.9838449111470113,0.3168383158450364
0.004290532320737839,0.9155896607431341,0.9838449111470113,0.3168383158450364
0.004277996253222227,0.9155896607431341,0.9840468497576736,0.3168383158450364
0.004217177163809538,0.9196284329563813,0.9840468497576736,0.3168383158450364
0.004210713319480419,0.9196284329563813,0.9844507269789984,0.3168383158450364
0.004133440088480711,0.9218497576736672,0.9844507269789984,0.3168383158450364
0.00411907909438014,0.9218497576736672,0.9846526655896607,0.3168383158450364
0.0040732501074671745,0.9230613893376414,0.9846526655896607,0.3168383158450364
0.0040695397183299065,0.9230613893376414,0.9848546042003231,0.3168383158450364
0.004047268070280552,0.9236672051696284,0.9848546042003231,0.3168383158450364
0.004045024514198303,0.9236672051696284,0.9850565428109854,0.3168383158450364
0.00402248278260231,0.9238691437802908,0.9850565428109854,0.3168383158450364
0.004019706044346094,0.9238691437802908,0.9852584814216478,0.3168383158450364
0.003970530349761248,0.9258885298869144,0.9852584814216478,0.3168383158450364
0.003966572694480419,0.9258885298869144,0.9856623586429726,0.3168383158450364
0.003955938387662172,0.9266962843295639,0.9856623586429726,0.3168383158450364
0.003952769562602043,0.9266962843295639,0.9858642972536349,0.3168383158450364
0.003915122244507074,0.928513731825525,0.9858642972536349,0.3168383158450364
0.003914271481335163,0.928513731825525,0.9860662358642972,0.3168383158450364
0.0038420383352786303,0.9315428109854604,0.9860662358642972,0.3168383158450364
0.0038375561125576496,0.9315428109854604,0.9862681744749596,0.3168383158450364
0.0038232021033763885,0.9323505654281099,0.9862681744749596,0.3168383158450364
0.0038112918846309185,0.9323505654281099,0.9866720516962844,0.3168383158450364
0.0037691437173634768,0.933562197092084,0.9866720516962844,0.3168383158450364
0.0037599727511405945,0.933562197092084,0.9868739903069467,0.3168383158450364
0.003703806782141328,0.93578352180937,0.9868739903069467,0.3168383158450364
0.003683906514197588,0.93578352180937,0.9870759289176091,0.3168383158450364
0.003651529783383012,0.9371970920840065,0.9870759289176091,0.3168383158450364
0.0036492382641881704,0.9371970920840065,0.9872778675282714,0.3168383158450364
0.003613299923017621,0.938610662358643,0.9872778675282714,0.3168383158450364
0.003613231936469674,0.938610662358643,0.9874798061389337,0.3168383158450364
0.0035827721003443003,0.9394184168012925,0.9874798061389337,0.3168383158450364
0.0035544042475521564,0.9394184168012925,0.9876817447495961,0.3168383158450364
0.003501826897263527,0.940831987075929,0.9876817447495961,0.3168383158450364
0.0034755170345306396,0.940831987075929,0.9878836833602584,0.3168383158450364
0.0034402222372591496,0.941437802907916,0.9878836833602584,0.3168383158450364
0.0034359728451818228,0.941437802907916,0.9880856219709209,0.3168383158450364
0.0033785051200538874,0.9426494345718901,0.9880856219709209,0.3168383158450364
0.0033772357273846865,0.9426494345718901,0.9882875605815832,0.3168383158450364
0.003373892279341817,0.9428513731825525,0.9882875605815832,0.3168383158450364
0.003369544632732868,0.9428513731825525,0.9884894991922456,0.3168383158450364
0.003280523233115673,0.9444668820678513,0.9884894991922456,0.3168383158450364
0.0032800992485135794,0.9444668820678513,0.9886914378029079,0.3168383158450364
0.00322889955714345,0.9458804523424879,0.9886914378029079,0.3168383158450364
0.003196248784661293,0.9458804523424879,0.9888933764135702,0.3168383158450364
0.003141736378893256,0.9476978998384491,0.9888933764135702,0.3168383158450364
0.003138954285532236,0.9476978998384491,0.9890953150242326,0.3168383158450364
0.0030549040529876947,0.9503231017770598,0.9890953150242326,0.3168383158450364
0.0030518355779349804,0.9503231017770598,0.989297253634895,0.3168383158450364
0.0030514164827764034,0.9505250403877221,0.989297253634895,0.3168383158450364
0.003037037793546915,0.9505250403877221,0.9894991922455574,0.3168383158450364
0.002994504990056157,0.9517366720516963,0.9894991922455574,0.3168383158450364
0.0029757381416857243,0.9517366720516963,0.9899030694668821,0.3168383158450364
0.002930870046839118,0.9531502423263328,0.9899030694668821,0.3168383158450364
0.0029291468672454357,0.9531502423263328,0.9901050080775444,0.3168383158450364
0.0028931298293173313,0.9543618739903069,0.9901050080775444,0.3168383158450364
0.0028856731951236725,0.9543618739903069,0.9903069466882067,0.3168383158450364
0.0028792244847863913,0.9545638126009693,0.9903069466882067,0.3168383158450364
0.002876686630770564,0.9545638126009693,0.9905088852988692,0.3168383158450364
0.002833722624927759,0.9553715670436187,0.9905088852988692,0.3168383158450364
0.00282190996222198,0.9553715670436187,0.9907108239095315,0.3168383158450364
0.0027020859997719526,0.9573909531502424,0.9907108239095315,0.3168383158450364
0.0026866879779845476,0.9573909531502424,0.9909127625201939,0.3168383158450364
0.0026607648469507694,0.9579967689822294,0.9909127625201939,0.3168383158450364
0.0026570456102490425,0.9579967689822294,0.9911147011308562,0.3168383158450364
0.002346175257116556,0.9640549273021002,0.9911147011308562,0.3168383158450364
0.0023428900167346,0.9640549273021002,0.9913166397415186,0.3168383158450364
0.0023399374913424253,0.9644588045234249,0.9913166397415186,0.3168383158450364
0.0023354985751211643,0.9644588045234249,0.9915185783521809,0.3168383158450364
0.0023241806775331497,0.9646607431340872,0.9915185783521809,0.3168383158450364
0.002305390080437064,0.9646607431340872,0.9917205169628432,0.3168383158450364
0.0022898251190781593,0.965064620355412,0.9917205169628432,0.3168383158450364
0.002282549859955907,0.965064620355412,0.9919224555735057,0.3168383158450364
0.0022410948295146227,0.9660743134087237,0.9919224555735057,0.3168383158450364
0.0022389746736735106,0.9660743134087237,0.992124394184168,0.3168383158450364
0.0022326253820210695,0.9662762520193862,0.992124394184168,0.3168383158450364
0.0021967007778584957,0.9662762520193862,0.9923263327948304,0.3168383158450364
0.0020638322457671165,0.9689014539579968,0.9923263327948304,0.3168383158450364
0.002060683909803629,0.9689014539579968,0.9925282714054927,0.3168383158450364
0.0020583581645041704,0.9691033925686591,0.9925282714054927,0.3168383158450364
0.0020503902342170477,0.9691033925686591,0.9927302100161551,0.3168383158450364
0.0018835363443940878,0.9717285945072698,0.9927302100161551,0.3168383158450364
0.001867785700596869,0.9717285945072698,0.9929321486268174,0.3168383158450364
0.001857097609899938,0.9723344103392568,0.9929321486268174,0.3168383158450364
0.0018548358930274844,0.9723344103392568,0.9931340872374798,0.3168383158450364
0.0018300152150914073,0.972940226171244,0.9931340872374798,0.3168383158450364
0.0018200062913820148,0.972940226171244,0.9935379644588045,0.3168383158450364
0.0015876481775194407,0.9755654281098546,0.9935379644588045,0.3168383158450364
0.0015770239988341928,0.9755654281098546,0.9937399030694669,0.3168383158450364
0.0015327072469517589,0.9761712439418416,0.9937399030694669,0.3168383158450364
0.0015263801906257868,0.9761712439418416,0.9939418416801292,0.3168383158450364
0.00137870735488832,0.9775848142164781,0.9939418416801292,0.3168383158450364
0.0013529809657484293,0.9775848142164781,0.994345718901454,0.3168383158450364
0.0011758655309677124,0.9794022617124394,0.994345718901454,0.3168383158450364
0.0011668832739815116,0.9794022617124394,0.9945476575121163,0.3168383158450364
0.0011492655612528324,0.9802100161550888,0.9945476575121163,0.3168383158450364
0.0011077055241912603,0.9802100161550888,0.9947495961227787,0.3168383158450364
0.0010695881210267544,0.9808158319870759,0.9947495961227787,0.3168383158450364
0.001065232208929956,0.9808158319870759,0.994951534733441,0.3168383158450364
0.001009977306239307,0.9820274636510501,0.994951534733441,0.3168383158450364
0.001002960721962154,0.9820274636510501,0.9953554119547657,0.3168383158450364
0.0009869997156783938,0.9824313408723748,0.9953554119547657,0.3168383158450364
0.0009774273494258523,0.9824313408723748,0.9955573505654282,0.3168383158450364
0.000946158601436764,0.9826332794830371,0.9955573505654282,0.3168383158450364
0.0009267617715522647,0.9826332794830371,0.9957592891760905,0.3168383158450364
0.0008669047383591533,0.9836429725363489,0.9957592891760905,0.3168383158450364
0.0008278346504084766,0.9836429725363489,0.9959612277867528,0.3168383158450364
0.0007723055896349251,0.9844507269789984,0.9959612277867528,0.3168383158450364
0.0007719922577962279,0.9844507269789984,0.9961631663974152,0.3168383158450364
0.0007453776779584587,0.9848546042003231,0.9961631663974152,0.3168383158450364
0.0007418750319629908,0.9848546042003231,0.9963651050080775,0.3168383158450364
0.0007186742732301354,0.9854604200323102,0.9963651050080775,0.3168383158450364
0.0007030200213193893,0.9854604200323102,0.9965670436187399,0.3168383158450364
0.000595871708355844,0.9874798061389337,0.9965670436187399,0.3168383158450364
0.0005948212929069996,0.9874798061389337,0.9967689822294022,0.3168383158450364
0.0005358686321415007,0.9878836833602584,0.9967689822294022,0.3168383158450364
0.0005306261591613293,0.9878836833602584,0.9969709208400647,0.3168383158450364
0.00048389588482677937,0.9888933764135702,0.9969709208400647,0.3168383158450364
0.0004622162668965757,0.9888933764135702,0.997172859450727,0.3168383158450364
0.0004369404923636466,0.9894991922455574,0.997172859450727,0.3168383158450364
0.0004069191054441035,0.9894991922455574,0.9975767366720517,0.3168383158450364
0.0003038434369955212,0.9913166397415186,0.9975767366720517,0.3168383158450364
0.0002840195666067302,0.9913166397415186,0.9981825525040388,0.3168383158450364
0.0002671685942914337,0.9915185783521809,0.9981825525040388,0.3168383158450364
0.0002611354284454137,0.9915185783521809,0.9983844911147012,0.3168383158450364
0.00012089055962860584,0.9939418416801292,0.9983844911147012,0.3168383158450364
0.00011989950871793553,0.9939418416801292,0.9985864297253635,0.3168383158450364
0.00010241546260658652,0.994345718901454,0.9985864297253635,0.3168383158450364
9.591221169102937e-05,0.994345718901454,0.9987883683360258,0.3168383158450364
2.87332950392738e-05,0.997172859450727,0.9987883683360258,0.3168383158450364
2.1988869775668718e-05,0.997172859450727,0.9989903069466882,0.3168383158450364
1.0088519047712907e-05,0.9981825525040388,0.9989903069466882,0.3168383158450364
9.9755034170812e-06,0.9981825525040388,0.9991922455573505,0.3168383158450364
8.077820893959142e-06,0.9985864297253635,0.9991922455573505,0.3168383158450364
3.9939009184308816e-06,0.9985864297253635,0.9995961227786753,0.3168383158450364
2.6198424620815786e-06,0.9989903069466882,0.9995961227786753,0.3168383158450364
1.8303824163012905e-06,0.9989903069466882,0.9997980613893377,0.3168383158450364
3.4760520861709665e-07,0.9997980613893377,0.9997980613893377,0.3168383158450364
3.1551479651170666e-07,0.9997980613893377,1.0,0.3168383158450364
1.0411005035848575e-07,1.0,1.0,0.3168383158450364


==> figures/data/sp/nonlinear_eps2_roc_data.csv <==
threshold,TPR,FPR,AUROC
inf,0.0,0.0,0.5041765651384144
2.3661093711853027,0.00020193861066235866,0.0,0.5041765651384144
2.1122705936431885,0.00020193861066235866,0.0004038772213247173,0.5041765651384144
1.9920097589492798,0.0006058158319870759,0.0004038772213247173,0.5041765651384144
1.9388371706008911,0.0006058158319870759,0.0008077544426494346,0.5041765651384144
1.616120457649231,0.0016155088852988692,0.0008077544426494346,0.5041765651384144
1.357125997543335,0.0016155088852988692,0.0014135702746365104,0.5041765651384144
1.3515149354934692,0.0018174474959612278,0.0014135702746365104,0.5041765651384144
1.3447641134262085,0.0018174474959612278,0.0018174474959612278,0.5041765651384144
1.3329076766967773,0.0020193861066235864,0.0018174474959612278,0.5041765651384144
1.2368297576904297,0.0020193861066235864,0.0026252019386106625,0.5041765651384144
1.2350447177886963,0.0022213247172859453,0.0026252019386106625,0.5041765651384144
1.2337305545806885,0.0022213247172859453,0.002827140549273021,0.5041765651384144
1.2244728803634644,0.0024232633279483036,0.002827140549273021,0.5041765651384144
1.2242511510849,0.0024232633279483036,0.0030290791599353797,0.5041765651384144
1.2200113534927368,0.0026252019386106625,0.0030290791599353797,0.5041765651384144
1.1829471588134766,0.0026252019386106625,0.0036348949919224557,0.5041765651384144
1.174236536026001,0.0030290791599353797,0.0036348949919224557,0.5041765651384144
1.1727077960968018,0.0030290791599353797,0.003836833602584814,0.5041765651384144
1.1358392238616943,0.0044426494345718905,0.003836833602584814,0.5041765651384144
1.1042931079864502,0.0044426494345718905,0.004240710823909532,0.5041765651384144
1.090440273284912,0.005048465266558966,0.004240710823909532,0.5041765651384144
1.087092638015747,0.005048465266558966,0.0046445880452342485,0.5041765651384144
1.0848468542099,0.005452342487883684,0.0046445880452342485,0.5041765651384144
1.0808056592941284,0.005452342487883684,0.005048465266558966,0.5041765651384144
1.0497618913650513,0.006260096930533118,0.005048465266558966,0.5041765651384144
1.0296118259429932,0.006260096930533118,0.005452342487883684,0.5041765651384144
1.0240329504013062,0.006462035541195477,0.005452342487883684,0.5041765651384144
1.0174341201782227,0.006462035541195477,0.0058562197092084005,0.5041765651384144
1.0127170085906982,0.006663974151857835,0.0058562197092084005,0.5041765651384144
1.009115219116211,0.006663974151857835,0.006260096930533118,0.5041765651384144
1.0059884786605835,0.0070678513731825526,0.006260096930533118,0.5041765651384144
0.9962278604507446,0.0070678513731825526,0.006865912762520194,0.5041765651384144
0.9936792850494385,0.007269789983844911,0.006865912762520194,0.5041765651384144
0.9789565801620483,0.007269789983844911,0.007269789983844911,0.5041765651384144
0.9756206274032593,0.00747172859450727,0.007269789983844911,0.5041765651384144
0.95894455909729,0.00747172859450727,0.007673667205169628,0.5041765651384144
0.9497673511505127,0.007673667205169628,0.007673667205169628,0.5041765651384144
0.9478670358657837,0.007673667205169628,0.007875605815831988,0.5041765651384144
0.9464387893676758,0.007875605815831988,0.007875605815831988,0.5041765651384144
0.9462677240371704,0.007875605815831988,0.008077544426494346,0.5041765651384144
0.9366563558578491,0.008481421647819063,0.008077544426494346,0.5041765651384144
0.930076003074646,0.008481421647819063,0.008481421647819063,0.5041765651384144
0.925660252571106,0.008683360258481421,0.008481421647819063,0.5041765651384144
0.9248404502868652,0.008683360258481421,0.008683360258481421,0.5041765651384144
0.9236403703689575,0.008885298869143781,0.008683360258481421,0.5041765651384144
0.9197771549224854,0.008885298869143781,0.008885298869143781,0.5041765651384144
0.9069929122924805,0.010096930533117932,0.008885298869143781,0.5041765651384144
0.9017633199691772,0.010096930533117932,0.009289176090468497,0.5041765651384144
0.8977649211883545,0.01029886914378029,0.009289176090468497,0.5041765651384144
0.8967890739440918,0.01029886914378029,0.009491114701130857,0.5041765651384144
0.8961912393569946,0.010702746365105008,0.009491114701130857,0.5041765651384144
0.8850277662277222,0.010702746365105008,0.01029886914378029,0.5041765651384144
0.8786307573318481,0.011106623586429725,0.01029886914378029,0.5041765651384144
0.871218204498291,0.011106623586429725,0.011106623586429725,0.5041765651384144
0.8711527585983276,0.011308562197092083,0.011106623586429725,0.5041765651384144
0.8684706687927246,0.011308562197092083,0.011510500807754443,0.5041765651384144
0.8636752367019653,0.011712439418416801,0.011510500807754443,0.5041765651384144
0.8527801036834717,0.011712439418416801,0.012116316639741519,0.5041765651384144
0.8521327972412109,0.012116316639741519,0.012116316639741519,0.5041765651384144
0.8415367603302002,0.012116316639741519,0.012520193861066236,0.5041765651384144
0.8380355834960938,0.012722132471728594,0.012520193861066236,0.5041765651384144
0.837472677230835,0.012722132471728594,0.012722132471728594,0.5041765651384144
0.8288121223449707,0.01352988691437803,0.012722132471728594,0.5041765651384144
0.8283475637435913,0.01352988691437803,0.012924071082390954,0.5041765651384144
0.8202306032180786,0.013933764135702747,0.012924071082390954,0.5041765651384144
0.818537712097168,0.013933764135702747,0.013126009693053312,0.5041765651384144
0.8061395883560181,0.014539579967689823,0.013126009693053312,0.5041765651384144
0.8009593486785889,0.014539579967689823,0.013731825525040387,0.5041765651384144
0.7937108278274536,0.015145395799676898,0.013731825525040387,0.5041765651384144
0.78682541847229,0.015145395799676898,0.014135702746365105,0.5041765651384144
0.7821183204650879,0.015751211631663976,0.014135702746365105,0.5041765651384144
0.7784377336502075,0.015751211631663976,0.014539579967689823,0.5041765651384144
0.7759984731674194,0.01615508885298869,0.014539579967689823,0.5041765651384144
0.7724206447601318,0.01615508885298869,0.01494345718901454,0.5041765651384144
0.7706302404403687,0.01635702746365105,0.01494345718901454,0.5041765651384144
0.7697219848632812,0.01635702746365105,0.015145395799676898,0.5041765651384144
0.7636573314666748,0.016760904684975767,0.015145395799676898,0.5041765651384144
0.7616949081420898,0.016760904684975767,0.015549273021001616,0.5041765651384144
0.7615556716918945,0.017164781906300483,0.015549273021001616,0.5041765651384144
0.7560567855834961,0.017164781906300483,0.016558966074313407,0.5041765651384144
0.7557665109634399,0.017366720516962843,0.016558966074313407,0.5041765651384144
0.7551916837692261,0.017366720516962843,0.016760904684975767,0.5041765651384144
0.7551300525665283,0.017568659127625202,0.016760904684975767,0.5041765651384144
0.7546309232711792,0.017568659127625202,0.016962843295638127,0.5041765651384144
0.7542824745178223,0.017770597738287562,0.016962843295638127,0.5041765651384144
0.7484709024429321,0.017770597738287562,0.017568659127625202,0.5041765651384144
0.7467145919799805,0.018376413570274638,0.017568659127625202,0.5041765651384144
0.7463313341140747,0.018376413570274638,0.01797253634894992,0.5041765651384144
0.7380377054214478,0.01918416801292407,0.01797253634894992,0.5041765651384144
0.7353156805038452,0.01918416801292407,0.018578352180936994,0.5041765651384144
0.7344740629196167,0.01938610662358643,0.018578352180936994,0.5041765651384144
0.7337566614151001,0.01938610662358643,0.018780290791599354,0.5041765651384144
0.7321007251739502,0.01958804523424879,0.018780290791599354,0.5041765651384144
0.7309406995773315,0.01958804523424879,0.018982229402261713,0.5041765651384144
0.7227942943572998,0.020395799676898224,0.018982229402261713,0.5041765651384144
0.7167288064956665,0.020395799676898224,0.01938610662358643,0.5041765651384144
0.7150063514709473,0.02079967689822294,0.01938610662358643,0.5041765651384144
0.7116413116455078,0.02079967689822294,0.01978998384491115,0.5041765651384144
0.7099984884262085,0.0210016155088853,0.01978998384491115,0.5041765651384144
0.705717921257019,0.0210016155088853,0.019991922455573505,0.5041765651384144
0.7048671245574951,0.021203554119547656,0.019991922455573505,0.5041765651384144
0.7009412050247192,0.021203554119547656,0.02079967689822294,0.5041765651384144
0.7005012035369873,0.021607431340872375,0.02079967689822294,0.5041765651384144
0.6963707208633423,0.021607431340872375,0.021203554119547656,0.5041765651384144
0.6955314874649048,0.021809369951534735,0.021203554119547656,0.5041765651384144
0.6952469348907471,0.021809369951534735,0.021405492730210016,0.5041765651384144
0.6930996179580688,0.022617124394184167,0.021405492730210016,0.5041765651384144
0.6926231384277344,0.022617124394184167,0.021607431340872375,0.5041765651384144
0.6915510892868042,0.022819063004846526,0.021607431340872375,0.5041765651384144
0.6914443969726562,0.022819063004846526,0.021809369951534735,0.5041765651384144
0.6895983219146729,0.023222940226171242,0.021809369951534735,0.5041765651384144
0.6888648271560669,0.023222940226171242,0.02201130856219709,0.5041765651384144
0.6876599788665771,0.023626817447495962,0.02201130856219709,0.5041765651384144
0.6874567270278931,0.023626817447495962,0.02221324717285945,0.5041765651384144
0.6853857040405273,0.024030694668820678,0.02221324717285945,0.5041765651384144
0.6770374774932861,0.024030694668820678,0.023222940226171242,0.5041765651384144
0.6757012605667114,0.024838449111470113,0.023222940226171242,0.5041765651384144
0.6738897562026978,0.024838449111470113,0.023626817447495962,0.5041765651384144
0.6727749109268188,0.02524232633279483,0.023626817447495962,0.5041765651384144
0.6722085475921631,0.02524232633279483,0.02382875605815832,0.5041765651384144
0.6683279275894165,0.026252019386106624,0.02382875605815832,0.5041765651384144
0.6682862043380737,0.026252019386106624,0.024030694668820678,0.5041765651384144
0.6670804023742676,0.026453957996768983,0.024030694668820678,0.5041765651384144
0.6602191925048828,0.026453957996768983,0.02544426494345719,0.5041765651384144
0.6596726179122925,0.02665589660743134,0.02544426494345719,0.5041765651384144
0.6591655015945435,0.02665589660743134,0.025646203554119548,0.5041765651384144
0.6589725017547607,0.0268578352180937,0.025646203554119548,0.5041765651384144
0.657891035079956,0.0268578352180937,0.025848142164781908,0.5041765651384144
0.6556994915008545,0.027463651050080775,0.025848142164781908,0.5041765651384144
0.6553722620010376,0.027463651050080775,0.026252019386106624,0.5041765651384144
0.6553544998168945,0.027665589660743135,0.026252019386106624,0.5041765651384144
0.6528812646865845,0.027665589660743135,0.0268578352180937,0.5041765651384144
0.6521681547164917,0.027867528271405494,0.0268578352180937,0.5041765651384144
0.650810718536377,0.027867528271405494,0.02705977382875606,0.5041765651384144
0.6491751670837402,0.02806946688206785,0.02705977382875606,0.5041765651384144
0.6484462022781372,0.02806946688206785,0.027261712439418415,0.5041765651384144
0.6479066610336304,0.02847334410339257,0.027261712439418415,0.5041765651384144
0.6448978185653687,0.02847334410339257,0.02806946688206785,0.5041765651384144
0.644849419593811,0.028675282714054926,0.02806946688206785,0.5041765651384144
0.6439682245254517,0.028675282714054926,0.02847334410339257,0.5041765651384144
0.6423963308334351,0.028877221324717286,0.02847334410339257,0.5041765651384144
0.6409202814102173,0.028877221324717286,0.028675282714054926,0.5041765651384144
0.6405082941055298,0.029079159935379646,0.028675282714054926,0.5041765651384144
0.6384929418563843,0.029079159935379646,0.028877221324717286,0.5041765651384144
0.6381785869598389,0.02948303715670436,0.028877221324717286,0.5041765651384144
0.6378382444381714,0.02948303715670436,0.029079159935379646,0.5041765651384144
0.6358299255371094,0.02988691437802908,0.029079159935379646,0.5041765651384144
0.6328285932540894,0.02988691437802908,0.02968497576736672,0.5041765651384144
0.629297137260437,0.030694668820678513,0.02968497576736672,0.5041765651384144
0.6289070844650269,0.030694668820678513,0.02988691437802908,0.5041765651384144
0.6265972852706909,0.03130048465266559,0.02988691437802908,0.5041765651384144
0.626548171043396,0.03130048465266559,0.030088852988691437,0.5041765651384144
0.6223137378692627,0.031704361873990304,0.030088852988691437,0.5041765651384144
0.6141681671142578,0.031704361873990304,0.030896607431340872,0.5041765651384144
0.6129696369171143,0.03231017770597738,0.030896607431340872,0.5041765651384144
0.61006760597229,0.03231017770597738,0.031906300484652664,0.5041765651384144
0.6095339059829712,0.03251211631663974,0.031906300484652664,0.5041765651384144
0.6070340871810913,0.03251211631663974,0.03291599353796446,0.5041765651384144
0.6069988012313843,0.0327140549273021,0.03291599353796446,0.5041765651384144
0.6057462692260742,0.0327140549273021,0.033723747980613894,0.5041765651384144
0.6054887771606445,0.03291599353796446,0.033723747980613894,0.5041765651384144
0.6048747301101685,0.03291599353796446,0.033925686591276254,0.5041765651384144
0.604663610458374,0.033117932148626815,0.033925686591276254,0.5041765651384144
0.6046499013900757,0.033117932148626815,0.03412762520193861,0.5041765651384144
0.601544976234436,0.033925686591276254,0.03412762520193861,0.5041765651384144
0.5996900796890259,0.033925686591276254,0.034935379644588045,0.5041765651384144
0.5989887714385986,0.03412762520193861,0.034935379644588045,0.5041765651384144
0.5962828397750854,0.03412762520193861,0.03574313408723748,0.5041765651384144
0.595705509185791,0.034329563812600966,0.03574313408723748,0.5041765651384144
0.5918418169021606,0.034329563812600966,0.036550888529886916,0.5041765651384144
0.5908043384552002,0.034733441033925685,0.036550888529886916,0.5041765651384144
0.5901761054992676,0.034733441033925685,0.03735864297253635,0.5041765651384144
0.5867725610733032,0.035137318255250405,0.03735864297253635,0.5041765651384144
0.5865708589553833,0.035137318255250405,0.03776252019386107,0.5041765651384144
0.5852525234222412,0.035339256865912765,0.03776252019386107,0.5041765651384144
0.5838650465011597,0.035339256865912765,0.038166397415185786,0.5041765651384144
0.5835757255554199,0.03574313408723748,0.038166397415185786,0.5041765651384144
0.581727147102356,0.03574313408723748,0.03877221324717286,0.5041765651384144
0.5807355642318726,0.036147011308562196,0.03877221324717286,0.5041765651384144
0.5786633491516113,0.036147011308562196,0.03917609046849758,0.5041765651384144
0.5771300792694092,0.036348949919224556,0.03917609046849758,0.5041765651384144
0.5765740871429443,0.036348949919224556,0.03937802907915994,0.5041765651384144
0.5758740901947021,0.036550888529886916,0.03937802907915994,0.5041765651384144
0.5718107223510742,0.036550888529886916,0.04159935379644588,0.5041765651384144
0.5715950727462769,0.036752827140549275,0.04159935379644588,0.5041765651384144
0.5702648162841797,0.036752827140549275,0.04220516962843296,0.5041765651384144
0.5699143409729004,0.036954765751211635,0.04220516962843296,0.5041765651384144
0.5692652463912964,0.036954765751211635,0.04240710823909531,0.5041765651384144
0.5667858123779297,0.03735864297253635,0.04240710823909531,0.5041765651384144
0.5657573938369751,0.03735864297253635,0.04281098546042003,0.5041765651384144
0.5655546188354492,0.03776252019386107,0.04281098546042003,0.5041765651384144
0.5650753974914551,0.03776252019386107,0.04301292407108239,0.5041765651384144
0.5646862983703613,0.03796445880452343,0.04301292407108239,0.5041765651384144
0.5637619495391846,0.03796445880452343,0.04382067851373182,0.5041765651384144
0.5621488094329834,0.03897415185783522,0.04382067851373182,0.5041765651384144
0.5620884895324707,0.03897415185783522,0.04402261712439418,0.5041765651384144
0.561954140663147,0.03917609046849758,0.04402261712439418,0.5041765651384144
0.5614343881607056,0.03917609046849758,0.04422455573505654,0.5041765651384144
0.5604379177093506,0.03998384491114701,0.04422455573505654,0.5041765651384144
0.5598046779632568,0.03998384491114701,0.04462843295638126,0.5041765651384144
0.5591611862182617,0.04018578352180937,0.04462843295638126,0.5041765651384144
0.5591456890106201,0.04018578352180937,0.04483037156704362,0.5041765651384144
0.5589618682861328,0.04038772213247173,0.04483037156704362,0.5041765651384144
0.5584417581558228,0.04038772213247173,0.045032310177705974,0.5041765651384144
0.5579568147659302,0.04058966074313409,0.045032310177705974,0.5041765651384144
0.5573643445968628,0.04058966074313409,0.045234248788368334,0.5041765651384144
0.554298996925354,0.04119547657512116,0.045234248788368334,0.5041765651384144
0.5541844367980957,0.04119547657512116,0.04543618739903069,0.5041765651384144
0.5531420707702637,0.04139741518578352,0.04543618739903069,0.5041765651384144
0.5523068904876709,0.04139741518578352,0.04604200323101777,0.5041765651384144
0.5512497425079346,0.04220516962843296,0.04604200323101777,0.5041765651384144
0.551205039024353,0.04220516962843296,0.04624394184168013,0.5041765651384144
0.5496225357055664,0.04281098546042003,0.04624394184168013,0.5041765651384144
0.5475101470947266,0.04281098546042003,0.04765751211631664,0.5041765651384144
0.5458779335021973,0.04321486268174475,0.04765751211631664,0.5041765651384144
0.5417568683624268,0.04321486268174475,0.04907108239095315,0.5041765651384144
0.5397093296051025,0.04422455573505654,0.04907108239095315,0.5041765651384144
0.5389193296432495,0.04422455573505654,0.049474959612277866,0.5041765651384144
0.5377548933029175,0.04483037156704362,0.049474959612277866,0.5041765651384144
0.5376086235046387,0.04483037156704362,0.049676898222940226,0.5041765651384144
0.5374078750610352,0.045032310177705974,0.049676898222940226,0.5041765651384144
0.5350210666656494,0.045032310177705974,0.049878836833602586,0.5041765651384144
0.5349746942520142,0.045234248788368334,0.049878836833602586,0.5041765651384144
0.5344046354293823,0.045234248788368334,0.050282714054927305,0.5041765651384144
0.5326299667358398,0.04543618739903069,0.050282714054927305,0.5041765651384144
0.5325123071670532,0.04543618739903069,0.05048465266558966,0.5041765651384144
0.5318577289581299,0.04604200323101777,0.05048465266558966,0.5041765651384144
0.5306884050369263,0.04604200323101777,0.05088852988691438,0.5041765651384144
0.5302764177322388,0.046647819063004844,0.05088852988691438,0.5041765651384144
0.5299472808837891,0.046647819063004844,0.05109046849757674,0.5041765651384144
0.5295807123184204,0.046849757673667204,0.05109046849757674,0.5041765651384144
0.5292088985443115,0.046849757673667204,0.051292407108239096,0.5041765651384144
0.5278141498565674,0.04745557350565428,0.051292407108239096,0.5041765651384144
0.52698814868927,0.04745557350565428,0.051696284329563816,0.5041765651384144
0.5253052711486816,0.048061389337641355,0.051696284329563816,0.5041765651384144
0.524800181388855,0.048061389337641355,0.05210016155088853,0.5041765651384144
0.5247504711151123,0.048263327948303715,0.05210016155088853,0.5041765651384144
0.5237963199615479,0.048263327948303715,0.05250403877221325,0.5041765651384144
0.5232378244400024,0.048667205169628434,0.05250403877221325,0.5041765651384144
0.5231688022613525,0.048667205169628434,0.05270597738287561,0.5041765651384144
0.5231307744979858,0.048869143780290794,0.05270597738287561,0.5041765651384144
0.5224120616912842,0.048869143780290794,0.05290791599353797,0.5041765651384144
0.5223003625869751,0.04907108239095315,0.05290791599353797,0.5041765651384144
0.52082359790802,0.04907108239095315,0.05331179321486268,0.5041765651384144
0.5203715562820435,0.049474959612277866,0.05331179321486268,0.5041765651384144
0.5202617645263672,0.049474959612277866,0.05351373182552504,0.5041765651384144
0.5186052322387695,0.05068659127625202,0.05351373182552504,0.5041765651384144
0.5183463096618652,0.05068659127625202,0.0537156704361874,0.5041765651384144
0.5182386636734009,0.05088852988691438,0.0537156704361874,0.5041765651384144
0.5178546905517578,0.05088852988691438,0.05391760904684976,0.5041765651384144
0.5178340673446655,0.051292407108239096,0.05391760904684976,0.5041765651384144
0.5172145366668701,0.051292407108239096,0.05432148626817448,0.5041765651384144
0.5170670747756958,0.051494345718901456,0.05432148626817448,0.5041765651384144
0.5150824785232544,0.051494345718901456,0.05452342487883683,0.5041765651384144
0.5148274898529053,0.051696284329563816,0.05452342487883683,0.5041765651384144
0.5148088932037354,0.051696284329563816,0.05472536348949919,0.5041765651384144
0.5134875774383545,0.05189822294022617,0.05472536348949919,0.5041765651384144
0.5132831335067749,0.05189822294022617,0.05512924071082391,0.5041765651384144
0.5127918720245361,0.05230210016155089,0.05512924071082391,0.5041765651384144
0.5111157894134521,0.05230210016155089,0.05573505654281099,0.5041765651384144
0.5110560655593872,0.05250403877221325,0.05573505654281099,0.5041765651384144
0.5082614421844482,0.05250403877221325,0.05694668820678514,0.5041765651384144
0.5061134099960327,0.05351373182552504,0.05694668820678514,0.5041765651384144
0.5058282613754272,0.05351373182552504,0.05755250403877221,0.5041765651384144
0.5057752132415771,0.05391760904684976,0.05755250403877221,0.5041765651384144
0.5052840709686279,0.05391760904684976,0.05775444264943457,0.5041765651384144
0.504869818687439,0.05411954765751212,0.05775444264943457,0.5041765651384144
0.5042299032211304,0.05411954765751212,0.05836025848142165,0.5041765651384144
0.5025888681411743,0.05533117932148627,0.05836025848142165,0.5041765651384144
0.5023605823516846,0.05533117932148627,0.05876413570274636,0.5041765651384144
0.5018640756607056,0.05553311793214863,0.05876413570274636,0.5041765651384144
0.5015765428543091,0.05553311793214863,0.05896607431340872,0.5041765651384144
0.5011329650878906,0.0561389337641357,0.05896607431340872,0.5041765651384144
0.5008690357208252,0.0561389337641357,0.05916801292407108,0.5041765651384144
0.5006747245788574,0.05634087237479806,0.05916801292407108,0.5041765651384144
0.5006425380706787,0.05634087237479806,0.05936995153473344,0.5041765651384144
0.5000791549682617,0.05654281098546042,0.05936995153473344,0.5041765651384144
0.49938341975212097,0.05654281098546042,0.0595718901453958,0.5041765651384144
0.49900302290916443,0.05714862681744749,0.0595718901453958,0.5041765651384144
0.49895986914634705,0.05714862681744749,0.05977382875605816,0.5041765651384144
0.4982614815235138,0.05775444264943457,0.05977382875605816,0.5041765651384144
0.49744096398353577,0.05775444264943457,0.060177705977382874,0.5041765651384144
0.49685731530189514,0.05836025848142165,0.060177705977382874,0.5041765651384144
0.496250182390213,0.05836025848142165,0.06058158319870759,0.5041765651384144
0.49589839577674866,0.05876413570274636,0.06058158319870759,0.5041765651384144
0.49548545479774475,0.05876413570274636,0.06078352180936995,0.5041765651384144
0.49366524815559387,0.0595718901453958,0.06078352180936995,0.5041765651384144
0.4936058819293976,0.0595718901453958,0.06098546042003231,0.5041765651384144
0.49297788739204407,0.05977382875605816,0.06098546042003231,0.5041765651384144
0.492326945066452,0.05977382875605816,0.061591276252019385,0.5041765651384144
0.49080798029899597,0.060177705977382874,0.061591276252019385,0.5041765651384144
0.4907505214214325,0.060177705977382874,0.061995153473344104,0.5041765651384144
0.48964622616767883,0.061187399030694666,0.061995153473344104,0.5041765651384144
0.48959675431251526,0.061187399030694666,0.062197092084006464,0.5041765651384144
0.48946884274482727,0.061389337641357025,0.062197092084006464,0.5041765651384144
0.4887252151966095,0.061389337641357025,0.06260096930533118,0.5041765651384144
0.4871581494808197,0.061793214862681745,0.06260096930533118,0.5041765651384144
0.4863823354244232,0.061793214862681745,0.06320678513731826,0.5041765651384144
0.4863063395023346,0.061995153473344104,0.06320678513731826,0.5041765651384144
0.48552390933036804,0.061995153473344104,0.06340872374798061,0.5041765651384144
0.48532071709632874,0.062197092084006464,0.06340872374798061,0.5041765651384144
0.48464235663414,0.062197092084006464,0.0640145395799677,0.5041765651384144
0.4838586151599884,0.062399030694668824,0.0640145395799677,0.5041765651384144
0.48375406861305237,0.062399030694668824,0.06421647819063005,0.5041765651384144
0.48304983973503113,0.06280290791599354,0.06421647819063005,0.5041765651384144
0.4829910099506378,0.06280290791599354,0.06462035541195477,0.5041765651384144
0.4811241328716278,0.0630048465266559,0.06462035541195477,0.5041765651384144
0.4806428849697113,0.0630048465266559,0.06502423263327949,0.5041765651384144
0.48062893748283386,0.06320678513731826,0.06502423263327949,0.5041765651384144
0.480540007352829,0.06320678513731826,0.06522617124394184,0.5041765651384144
0.480534166097641,0.06340872374798061,0.06522617124394184,0.5041765651384144
0.48037150502204895,0.06340872374798061,0.0654281098546042,0.5041765651384144
0.48029711842536926,0.06361066235864297,0.0654281098546042,0.5041765651384144
0.47836264967918396,0.06361066235864297,0.06623586429725363,0.5041765651384144
0.4781014025211334,0.06421647819063005,0.06623586429725363,0.5041765651384144
0.4773307144641876,0.06421647819063005,0.066437802907916,0.5041765651384144
0.4771898686885834,0.06441841680129241,0.066437802907916,0.5041765651384144
0.47659870982170105,0.06441841680129241,0.06684168012924072,0.5041765651384144
0.4752144515514374,0.06482229402261712,0.06684168012924072,0.5041765651384144
0.47520777583122253,0.06482229402261712,0.06704361873990307,0.5041765651384144
0.4751298129558563,0.06522617124394184,0.06704361873990307,0.5041765651384144
0.47503766417503357,0.06522617124394184,0.06724555735056542,0.5041765651384144
0.474391371011734,0.06563004846526656,0.06724555735056542,0.5041765651384144
0.4737490117549896,0.06563004846526656,0.06785137318255251,0.5041765651384144
0.47334715723991394,0.06583198707592892,0.06785137318255251,0.5041765651384144
0.4728507101535797,0.06583198707592892,0.06805331179321486,0.5041765651384144
0.4727185070514679,0.06603392568659128,0.06805331179321486,0.5041765651384144
0.4726199209690094,0.06603392568659128,0.06825525040387723,0.5041765651384144
0.4713606536388397,0.06663974151857835,0.06825525040387723,0.5041765651384144
0.47110363841056824,0.06663974151857835,0.06845718901453958,0.5041765651384144
0.47100886702537537,0.06684168012924072,0.06845718901453958,0.5041765651384144
0.47025200724601746,0.06684168012924072,0.06926494345718902,0.5041765651384144
0.47011682391166687,0.06724555735056542,0.06926494345718902,0.5041765651384144
0.46984097361564636,0.06724555735056542,0.06987075928917609,0.5041765651384144
0.4697813093662262,0.06744749596122779,0.06987075928917609,0.5041765651384144
0.4694499671459198,0.06744749596122779,0.07047657512116316,0.5041765651384144
0.46883687376976013,0.06785137318255251,0.07047657512116316,0.5041765651384144
0.46582475304603577,0.06785137318255251,0.07108239095315025,0.5041765651384144
0.46460679173469543,0.06825525040387723,0.07108239095315025,0.5041765651384144
0.46393123269081116,0.06825525040387723,0.07148626817447495,0.5041765651384144
0.4637363851070404,0.06845718901453958,0.07148626817447495,0.5041765651384144
0.4635249078273773,0.06845718901453958,0.07168820678513732,0.5041765651384144
0.4630063474178314,0.0688610662358643,0.07168820678513732,0.5041765651384144
0.4622385799884796,0.0688610662358643,0.07229402261712439,0.5041765651384144
0.4621802270412445,0.06906300484652665,0.07229402261712439,0.5041765651384144
0.46208980679512024,0.06906300484652665,0.07249596122778676,0.5041765651384144
0.46202096343040466,0.06926494345718902,0.07249596122778676,0.5041765651384144
0.4619778096675873,0.06926494345718902,0.07289983844911146,0.5041765651384144
0.4589172303676605,0.07047657512116316,0.07289983844911146,0.5041765651384144
0.45870158076286316,0.07047657512116316,0.07310177705977383,0.5041765651384144
0.45832422375679016,0.07067851373182553,0.07310177705977383,0.5041765651384144
0.45790961384773254,0.07067851373182553,0.07350565428109855,0.5041765651384144
0.4562205374240875,0.07088045234248788,0.07350565428109855,0.5041765651384144
0.45571020245552063,0.07088045234248788,0.0737075928917609,0.5041765651384144
0.4544539153575897,0.07189014539579967,0.0737075928917609,0.5041765651384144
0.454016774892807,0.07189014539579967,0.07411147011308562,0.5041765651384144
0.45378389954566956,0.07209208400646204,0.07411147011308562,0.5041765651384144
0.45331236720085144,0.07209208400646204,0.07431340872374798,0.5041765651384144
0.4530697166919708,0.07249596122778676,0.07431340872374798,0.5041765651384144
0.45242980122566223,0.07249596122778676,0.07451534733441034,0.5041765651384144
0.45097216963768005,0.07269789983844911,0.07451534733441034,0.5041765651384144
0.45022693276405334,0.07269789983844911,0.0747172859450727,0.5041765651384144
0.4495319426059723,0.07310177705977383,0.0747172859450727,0.5041765651384144
0.4491983950138092,0.07310177705977383,0.07491922455573506,0.5041765651384144
0.4489220678806305,0.07330371567043618,0.07491922455573506,0.5041765651384144
0.44871774315834045,0.07330371567043618,0.07532310177705977,0.5041765651384144
0.4483702480792999,0.0737075928917609,0.07532310177705977,0.5041765651384144
0.4482671916484833,0.0737075928917609,0.07552504038772213,0.5041765651384144
0.4477821886539459,0.07431340872374798,0.07552504038772213,0.5041765651384144
0.4469616711139679,0.07431340872374798,0.07592891760904685,0.5041765651384144
0.4463154971599579,0.07451534733441034,0.07592891760904685,0.5041765651384144
0.44583860039711,0.07451534733441034,0.0761308562197092,0.5041765651384144
0.44436898827552795,0.07512116316639741,0.0761308562197092,0.5041765651384144
0.44406893849372864,0.07512116316639741,0.07653473344103393,0.5041765651384144
0.44296547770500183,0.07572697899838449,0.07653473344103393,0.5041765651384144
0.4424079358577728,0.07572697899838449,0.07673667205169628,0.5041765651384144
0.442060261964798,0.0761308562197092,0.07673667205169628,0.5041765651384144
0.44142332673072815,0.0761308562197092,0.077140549273021,0.5041765651384144
0.44098004698753357,0.07633279483037157,0.077140549273021,0.5041765651384144
0.43965253233909607,0.07633279483037157,0.07815024232633279,0.5041765651384144
0.4389074146747589,0.07734248788368336,0.07815024232633279,0.5041765651384144
0.43856528401374817,0.07734248788368336,0.07855411954765751,0.5041765651384144
0.43800631165504456,0.07794830371567044,0.07855411954765751,0.5041765651384144
0.43774381279945374,0.07794830371567044,0.07875605815831987,0.5041765651384144
0.43751612305641174,0.07815024232633279,0.07875605815831987,0.5041765651384144
0.43679848313331604,0.07815024232633279,0.0791599353796446,0.5041765651384144
0.43569621443748474,0.07936187399030695,0.0791599353796446,0.5041765651384144
0.43520674109458923,0.07936187399030695,0.0795638126009693,0.5041765651384144
0.4346589744091034,0.07996768982229402,0.0795638126009693,0.5041765651384144
0.4346183240413666,0.07996768982229402,0.07976575121163167,0.5041765651384144
0.43442001938819885,0.08016962843295639,0.07976575121163167,0.5041765651384144
0.4334888160228729,0.08016962843295639,0.07996768982229402,0.5041765651384144
0.4330073893070221,0.08037156704361874,0.07996768982229402,0.5041765651384144
0.4326624572277069,0.08037156704361874,0.08077544426494346,0.5041765651384144
0.43177399039268494,0.08097738287560581,0.08077544426494346,0.5041765651384144
0.43038663268089294,0.08097738287560581,0.08117932148626818,0.5041765651384144
0.4289141595363617,0.08178513731825525,0.08117932148626818,0.5041765651384144
0.42833152413368225,0.08178513731825525,0.08178513731825525,0.5041765651384144
0.42745909094810486,0.08259289176090469,0.08178513731825525,0.5041765651384144
0.42726197838783264,0.08259289176090469,0.08198707592891762,0.5041765651384144
0.42633405327796936,0.08319870759289176,0.08198707592891762,0.5041765651384144
0.42593857645988464,0.08319870759289176,0.08218901453957997,0.5041765651384144
0.4255368411540985,0.08340064620355411,0.08218901453957997,0.5041765651384144
0.42530664801597595,0.08340064620355411,0.08259289176090469,0.5041765651384144
0.42474016547203064,0.08360258481421648,0.08259289176090469,0.5041765651384144
0.42432448267936707,0.08360258481421648,0.08279483037156704,0.5041765651384144
0.4237060248851776,0.08380452342487883,0.08279483037156704,0.5041765651384144
0.4236421287059784,0.08380452342487883,0.08299676898222941,0.5041765651384144
0.4228902757167816,0.0840064620355412,0.08299676898222941,0.5041765651384144
0.4228294789791107,0.0840064620355412,0.08319870759289176,0.5041765651384144
0.42279955744743347,0.08420840064620355,0.08319870759289176,0.5041765651384144
0.42274972796440125,0.08420840064620355,0.08340064620355411,0.5041765651384144
0.42240485548973083,0.08441033925686592,0.08340064620355411,0.5041765651384144
0.4216940701007843,0.08441033925686592,0.08380452342487883,0.5041765651384144
0.42149701714515686,0.08481421647819062,0.08380452342487883,0.5041765651384144
0.420195072889328,0.08481421647819062,0.08481421647819062,0.5041765651384144
0.41976895928382874,0.08542003231017771,0.08481421647819062,0.5041765651384144
0.4196207821369171,0.08542003231017771,0.08501615508885299,0.5041765651384144
0.41946765780448914,0.08562197092084006,0.08501615508885299,0.5041765651384144
0.41889896988868713,0.08562197092084006,0.08562197092084006,0.5041765651384144
0.41683468222618103,0.0864297253634895,0.08562197092084006,0.5041765651384144
0.41553905606269836,0.0864297253634895,0.08622778675282713,0.5041765651384144
0.4154849946498871,0.08663166397415185,0.08622778675282713,0.5041765651384144
0.41533276438713074,0.08663166397415185,0.0864297253634895,0.5041765651384144
0.4150167405605316,0.08683360258481422,0.0864297253634895,0.5041765651384144
0.4149934947490692,0.08683360258481422,0.08663166397415185,0.5041765651384144
0.4149748384952545,0.08703554119547657,0.08663166397415185,0.5041765651384144
0.4148366153240204,0.08703554119547657,0.08683360258481422,0.5041765651384144
0.41416218876838684,0.08723747980613894,0.08683360258481422,0.5041765651384144
0.4139121472835541,0.08723747980613894,0.08703554119547657,0.5041765651384144
0.41365525126457214,0.08764135702746365,0.08703554119547657,0.5041765651384144
0.4135762155056,0.08764135702746365,0.08723747980613894,0.5041765651384144
0.41338202357292175,0.08804523424878836,0.08723747980613894,0.5041765651384144
0.41307416558265686,0.08804523424878836,0.08743941841680129,0.5041765651384144
0.41275933384895325,0.08824717285945073,0.08743941841680129,0.5041765651384144
0.4124964773654938,0.08824717285945073,0.08764135702746365,0.5041765651384144
0.41210731863975525,0.08844911147011308,0.08764135702746365,0.5041765651384144
0.41209354996681213,0.08844911147011308,0.08784329563812601,0.5041765651384144
0.41075870394706726,0.09006462035541195,0.08784329563812601,0.5041765651384144
0.40986940264701843,0.09006462035541195,0.08804523424878836,0.5041765651384144
0.409714013338089,0.09026655896607431,0.08804523424878836,0.5041765651384144
0.40865591168403625,0.09026655896607431,0.08824717285945073,0.5041765651384144
0.4084366261959076,0.09067043618739903,0.08824717285945073,0.5041765651384144
0.40834423899650574,0.09067043618739903,0.08844911147011308,0.5041765651384144
0.4083302319049835,0.09087237479806139,0.08844911147011308,0.5041765651384144
0.4080202877521515,0.09087237479806139,0.08865105008077545,0.5041765651384144
0.40738287568092346,0.09168012924071083,0.08865105008077545,0.5041765651384144
0.40727195143699646,0.09168012924071083,0.08905492730210016,0.5041765651384144
0.4072462022304535,0.09188206785137318,0.08905492730210016,0.5041765651384144
0.4069129526615143,0.09188206785137318,0.08925686591276252,0.5041765651384144
0.4067070782184601,0.09208400646203554,0.08925686591276252,0.5041765651384144
0.40513917803764343,0.09208400646203554,0.09006462035541195,0.5041765651384144
0.40483084321022034,0.0922859450726979,0.09006462035541195,0.5041765651384144
0.40394309163093567,0.0922859450726979,0.09107431340872375,0.5041765651384144
0.40358254313468933,0.09248788368336026,0.09107431340872375,0.5041765651384144
0.40302613377571106,0.09248788368336026,0.0912762520193861,0.5041765651384144
0.40224185585975647,0.09289176090468497,0.0912762520193861,0.5041765651384144
0.40224096179008484,0.09289176090468497,0.09147819063004846,0.5041765651384144
0.4018947184085846,0.09349757673667206,0.09147819063004846,0.5041765651384144
0.4016164243221283,0.09349757673667206,0.09168012924071083,0.5041765651384144
0.40156087279319763,0.09369951534733441,0.09168012924071083,0.5041765651384144
0.4014644920825958,0.09369951534733441,0.09188206785137318,0.5041765651384144
0.4014500677585602,0.09390145395799677,0.09188206785137318,0.5041765651384144
0.4010629951953888,0.09390145395799677,0.09208400646203554,0.5041765651384144
0.40076741576194763,0.09410339256865913,0.09208400646203554,0.5041765651384144
0.4004417359828949,0.09410339256865913,0.09289176090468497,0.5041765651384144
0.4004177153110504,0.09430533117932148,0.09289176090468497,0.5041765651384144
0.4001857340335846,0.09430533117932148,0.09309369951534734,0.5041765651384144
0.3999575674533844,0.0947092084006462,0.09309369951534734,0.5041765651384144
0.39978745579719543,0.0947092084006462,0.09329563812600969,0.5041765651384144
0.39927974343299866,0.09511308562197092,0.09329563812600969,0.5041765651384144
0.39904293417930603,0.09511308562197092,0.09369951534733441,0.5041765651384144
0.39903339743614197,0.09531502423263329,0.09369951534733441,0.5041765651384144
0.39803144335746765,0.09531502423263329,0.09430533117932148,0.5041765651384144
0.39746466279029846,0.09571890145395799,0.09430533117932148,0.5041765651384144
0.3966066539287567,0.09571890145395799,0.09491114701130857,0.5041765651384144
0.39631709456443787,0.09592084006462036,0.09491114701130857,0.5041765651384144
0.3960879147052765,0.09592084006462036,0.09511308562197092,0.5041765651384144
0.3955080807209015,0.0967285945072698,0.09511308562197092,0.5041765651384144
0.39458778500556946,0.0967285945072698,0.09612277867528271,0.5041765651384144
0.3935225307941437,0.0971324717285945,0.09612277867528271,0.5041765651384144
0.39313098788261414,0.0971324717285945,0.09632471728594508,0.5041765651384144
0.3929028809070587,0.09753634894991922,0.09632471728594508,0.5041765651384144
0.392269104719162,0.09753634894991922,0.09693053311793215,0.5041765651384144
0.3919171392917633,0.09773828756058159,0.09693053311793215,0.5041765651384144
0.39172717928886414,0.09773828756058159,0.0971324717285945,0.5041765651384144
0.3914722502231598,0.09834410339256866,0.0971324717285945,0.5041765651384144
0.39103928208351135,0.09834410339256866,0.09753634894991922,0.5041765651384144
0.3910048305988312,0.09854604200323101,0.09753634894991922,0.5041765651384144
0.3899773061275482,0.09854604200323101,0.0981421647819063,0.5041765651384144
0.38981351256370544,0.09894991922455573,0.0981421647819063,0.5041765651384144
0.3897891342639923,0.09894991922455573,0.09834410339256866,0.5041765651384144
0.38970473408699036,0.0991518578352181,0.09834410339256866,0.5041765651384144
0.3892154395580292,0.0991518578352181,0.09894991922455573,0.5041765651384144
0.38900384306907654,0.0995557350565428,0.09894991922455573,0.5041765651384144
0.3887081444263458,0.0995557350565428,0.09935379644588045,0.5041765651384144
0.3886425197124481,0.09995961227786752,0.09935379644588045,0.5041765651384144
0.3884834945201874,0.09995961227786752,0.0995557350565428,0.5041765651384144
0.3882637917995453,0.10016155088852989,0.0995557350565428,0.5041765651384144
0.3877563178539276,0.10016155088852989,0.09995961227786752,0.5041765651384144
0.387193888425827,0.10117124394184168,0.09995961227786752,0.5041765651384144
0.3871423900127411,0.10117124394184168,0.10016155088852989,0.5041765651384144
0.3861706554889679,0.10197899838449112,0.10016155088852989,0.5041765651384144
0.38597115874290466,0.10197899838449112,0.10036348949919224,0.5041765651384144
0.38578447699546814,0.10238287560581583,0.10036348949919224,0.5041765651384144
0.38567283749580383,0.10238287560581583,0.10056542810985461,0.5041765651384144
0.38522419333457947,0.10278675282714055,0.10056542810985461,0.5041765651384144
0.38477519154548645,0.10278675282714055,0.10117124394184168,0.5041765651384144
0.38431987166404724,0.10319063004846526,0.10117124394184168,0.5041765651384144
0.38403502106666565,0.10319063004846526,0.10177705977382875,0.5041765651384144
0.3840315043926239,0.10339256865912763,0.10177705977382875,0.5041765651384144
0.38279035687446594,0.10339256865912763,0.10238287560581583,0.5041765651384144
0.3823690712451935,0.10379644588045234,0.10238287560581583,0.5041765651384144
0.38219985365867615,0.10379644588045234,0.10258481421647819,0.5041765651384144
0.381604939699173,0.10420032310177706,0.10258481421647819,0.5041765651384144
0.3809652030467987,0.10420032310177706,0.10278675282714055,0.5041765651384144
0.38082996010780334,0.10440226171243942,0.10278675282714055,0.5041765651384144
0.38051262497901917,0.10440226171243942,0.10319063004846526,0.5041765651384144
0.38032570481300354,0.10460420032310178,0.10319063004846526,0.5041765651384144
0.37980130314826965,0.10460420032310178,0.10379644588045234,0.5041765651384144
0.3797515332698822,0.10480613893376414,0.10379644588045234,0.5041765651384144
0.3790622651576996,0.10480613893376414,0.10460420032310178,0.5041765651384144
0.3790417015552521,0.1050080775444265,0.10460420032310178,0.5041765651384144
0.37859275937080383,0.1050080775444265,0.1050080775444265,0.5041765651384144
0.3784343898296356,0.10521001615508885,0.1050080775444265,0.5041765651384144
0.37723150849342346,0.10521001615508885,0.10601777059773829,0.5041765651384144
0.3768133819103241,0.10581583198707593,0.10601777059773829,0.5041765651384144
0.3767833411693573,0.10581583198707593,0.10621970920840064,0.5041765651384144
0.37667956948280334,0.10601777059773829,0.10621970920840064,0.5041765651384144
0.37652453780174255,0.10601777059773829,0.10662358642972536,0.5041765651384144
0.37613245844841003,0.10621970920840064,0.10662358642972536,0.5041765651384144
0.3759850561618805,0.10621970920840064,0.10702746365105008,0.5041765651384144
0.3753877580165863,0.10682552504038773,0.10702746365105008,0.5041765651384144
0.3752395212650299,0.10682552504038773,0.10722940226171244,0.5041765651384144
0.3750177323818207,0.10722940226171244,0.10722940226171244,0.5041765651384144
0.3749254047870636,0.10722940226171244,0.1074313408723748,0.5041765651384144
0.3746296465396881,0.10783521809369952,0.1074313408723748,0.5041765651384144
0.37454953789711,0.10783521809369952,0.10763327948303715,0.5041765651384144
0.37405046820640564,0.10844103392568659,0.10763327948303715,0.5041765651384144
0.3739946782588959,0.10844103392568659,0.10783521809369952,0.5041765651384144
0.3738437592983246,0.10884491114701131,0.10783521809369952,0.5041765651384144
0.37251219153404236,0.10884491114701131,0.10864297253634896,0.5041765651384144
0.3718016445636749,0.10904684975767366,0.10864297253634896,0.5041765651384144
0.37134167551994324,0.10904684975767366,0.10945072697899838,0.5041765651384144
0.3707524836063385,0.10945072697899838,0.10945072697899838,0.5041765651384144
0.3707457482814789,0.10945072697899838,0.10965266558966075,0.5041765651384144
0.37073251605033875,0.10965266558966075,0.10965266558966075,0.5041765651384144
0.370124489068985,0.10965266558966075,0.11025848142164782,0.5041765651384144
0.3701010048389435,0.11005654281098547,0.11025848142164782,0.5041765651384144
0.37007936835289,0.11005654281098547,0.11046042003231017,0.5041765651384144
0.36939212679862976,0.11066235864297254,0.11046042003231017,0.5041765651384144
0.3693666160106659,0.11066235864297254,0.11066235864297254,0.5041765651384144
0.36934033036231995,0.11086429725363489,0.11066235864297254,0.5041765651384144
0.3690999448299408,0.11086429725363489,0.11126817447495961,0.5041765651384144
0.36777999997138977,0.11247980613893377,0.11126817447495961,0.5041765651384144
0.36767348647117615,0.11247980613893377,0.11147011308562198,0.5041765651384144
0.3664122521877289,0.11348949919224556,0.11147011308562198,0.5041765651384144
0.3664039075374603,0.11348949919224556,0.11167205169628433,0.5041765651384144
0.3659763038158417,0.11369143780290791,0.11167205169628433,0.5041765651384144
0.36576035618782043,0.11369143780290791,0.11187399030694668,0.5041765651384144
0.36573097109794617,0.11389337641357028,0.11187399030694668,0.5041765651384144
0.3655258119106293,0.11389337641357028,0.11207592891760905,0.5041765651384144
0.3649703562259674,0.11409531502423263,0.11207592891760905,0.5041765651384144
0.3649565875530243,0.11409531502423263,0.1122778675282714,0.5041765651384144
0.3646182715892792,0.11429725363489499,0.1122778675282714,0.5041765651384144
0.3643766939640045,0.11429725363489499,0.11268174474959612,0.5041765651384144
0.3635513484477997,0.11449919224555735,0.11268174474959612,0.5041765651384144
0.3619697391986847,0.11449919224555735,0.1132875605815832,0.5041765651384144
0.3615995943546295,0.11530694668820679,0.1132875605815832,0.5041765651384144
0.36151644587516785,0.11530694668820679,0.11348949919224556,0.5041765651384144
0.36135491728782654,0.11591276252019386,0.11348949919224556,0.5041765651384144
0.36131784319877625,0.11591276252019386,0.11369143780290791,0.5041765651384144
0.36101260781288147,0.11611470113085622,0.11369143780290791,0.5041765651384144
0.3609153926372528,0.11611470113085622,0.11409531502423263,0.5041765651384144
0.36086925864219666,0.11631663974151858,0.11409531502423263,0.5041765651384144
0.3605440557003021,0.11631663974151858,0.11490306946688207,0.5041765651384144
0.36045268177986145,0.11651857835218093,0.11490306946688207,0.5041765651384144
0.36003103852272034,0.11651857835218093,0.11550888529886914,0.5041765651384144
0.35959115624427795,0.11692245557350565,0.11550888529886914,0.5041765651384144
0.3595300018787384,0.11692245557350565,0.1157108239095315,0.5041765651384144
0.3586677014827728,0.11853796445880452,0.1157108239095315,0.5041765651384144
0.35727760195732117,0.11853796445880452,0.1167205169628433,0.5041765651384144
0.3571505844593048,0.11873990306946688,0.1167205169628433,0.5041765651384144
0.3570731580257416,0.11873990306946688,0.11692245557350565,0.5041765651384144
0.35675618052482605,0.11894184168012924,0.11692245557350565,0.5041765651384144
0.356462687253952,0.11894184168012924,0.11732633279483037,0.5041765651384144
0.3564364016056061,0.1191437802907916,0.11732633279483037,0.5041765651384144
0.35629597306251526,0.1191437802907916,0.11752827140549273,0.5041765651384144
0.356089323759079,0.11974959612277868,0.11752827140549273,0.5041765651384144
0.3559354841709137,0.11974959612277868,0.11773021001615509,0.5041765651384144
0.3555431663990021,0.12075928917609047,0.11773021001615509,0.5041765651384144
0.35520556569099426,0.12075928917609047,0.11813408723747981,0.5041765651384144
0.35453757643699646,0.12096122778675283,0.11813408723747981,0.5041765651384144
0.35423991084098816,0.12096122778675283,0.11873990306946688,0.5041765651384144
0.3541925847530365,0.12116316639741519,0.11873990306946688,0.5041765651384144
0.3538559377193451,0.12116316639741519,0.11894184168012924,0.5041765651384144
0.3537358343601227,0.12136510500807754,0.11894184168012924,0.5041765651384144
0.353594571352005,0.12136510500807754,0.1191437802907916,0.5041765651384144
0.3535688817501068,0.1215670436187399,0.1191437802907916,0.5041765651384144
0.35340234637260437,0.1215670436187399,0.11934571890145396,0.5041765651384144
0.353220671415329,0.12197092084006463,0.11934571890145396,0.5041765651384144
0.35316750407218933,0.12197092084006463,0.11954765751211632,0.5041765651384144
0.35242506861686707,0.12237479806138933,0.11954765751211632,0.5041765651384144
0.35186734795570374,0.12237479806138933,0.11974959612277868,0.5041765651384144
0.3516160547733307,0.12277867528271405,0.11974959612277868,0.5041765651384144
0.35147470235824585,0.12277867528271405,0.1201534733441034,0.5041765651384144
0.35137811303138733,0.12298061389337642,0.1201534733441034,0.5041765651384144
0.35125812888145447,0.12298061389337642,0.12035541195476575,0.5041765651384144
0.3508317768573761,0.12419224555735056,0.12035541195476575,0.5041765651384144
0.35082414746284485,0.12419224555735056,0.12055735056542811,0.5041765651384144
0.3502902090549469,0.12459612277867528,0.12055735056542811,0.5041765651384144
0.3499198853969574,0.12459612277867528,0.12096122778675283,0.5041765651384144
0.34961453080177307,0.1254038772213247,0.12096122778675283,0.5041765651384144
0.34945687651634216,0.1254038772213247,0.12116316639741519,0.5041765651384144
0.3490082323551178,0.1260096930533118,0.12116316639741519,0.5041765651384144
0.34874066710472107,0.1260096930533118,0.12197092084006463,0.5041765651384144
0.3485772907733917,0.12621163166397414,0.12197092084006463,0.5041765651384144
0.34828731417655945,0.12621163166397414,0.12217285945072698,0.5041765651384144
0.3479350507259369,0.12661550888529888,0.12217285945072698,0.5041765651384144
0.34787705540657043,0.12661550888529888,0.12237479806138933,0.5041765651384144
0.3473859131336212,0.12742326332794832,0.12237479806138933,0.5041765651384144
0.3473707139492035,0.12742326332794832,0.12277867528271405,0.5041765651384144
0.3472912013530731,0.12762520193861066,0.12277867528271405,0.5041765651384144
0.34677383303642273,0.12762520193861066,0.12318255250403877,0.5041765651384144
0.34664079546928406,0.12823101777059773,0.12318255250403877,0.5041765651384144
0.34652069211006165,0.12823101777059773,0.12358642972536349,0.5041765651384144
0.34601691365242004,0.12924071082390953,0.12358642972536349,0.5041765651384144
0.34578797221183777,0.12924071082390953,0.12439418416801293,0.5041765651384144
0.34535548090934753,0.13004846526655897,0.12439418416801293,0.5041765651384144
0.3452090322971344,0.13004846526655897,0.12479806138933765,0.5041765651384144
0.3449811041355133,0.13065428109854604,0.12479806138933765,0.5041765651384144
0.34482884407043457,0.13065428109854604,0.12520193861066237,0.5041765651384144
0.3441605865955353,0.13126009693053312,0.12520193861066237,0.5041765651384144
0.34407415986061096,0.13126009693053312,0.1254038772213247,0.5041765651384144
0.343801885843277,0.13146203554119548,0.1254038772213247,0.5041765651384144
0.3435846269130707,0.13146203554119548,0.12560581583198707,0.5041765651384144
0.34358128905296326,0.13166397415185785,0.12560581583198707,0.5041765651384144
0.3434048593044281,0.13166397415185785,0.12580775444264944,0.5041765651384144
0.343176931142807,0.13206785137318255,0.12580775444264944,0.5041765651384144
0.3431098163127899,0.13206785137318255,0.1260096930533118,0.5041765651384144
0.34268710017204285,0.13247172859450726,0.1260096930533118,0.5041765651384144
0.3421156704425812,0.13247172859450726,0.1264135702746365,0.5041765651384144
0.3414826989173889,0.1332794830371567,0.1264135702746365,0.5041765651384144
0.3409387171268463,0.1332794830371567,0.12661550888529888,0.5041765651384144
0.34037837386131287,0.13368336025848143,0.12661550888529888,0.5041765651384144
0.3401658833026886,0.13368336025848143,0.12701938610662358,0.5041765651384144
0.34009161591529846,0.13388529886914377,0.12701938610662358,0.5041765651384144
0.339606910943985,0.13388529886914377,0.12722132471728595,0.5041765651384144
0.3390606939792633,0.1346930533117932,0.12722132471728595,0.5041765651384144
0.33853569626808167,0.1346930533117932,0.12742326332794832,0.5041765651384144
0.3381858170032501,0.13509693053311794,0.12742326332794832,0.5041765651384144
0.33814308047294617,0.13509693053311794,0.12762520193861066,0.5041765651384144
0.3377281725406647,0.13570274636510501,0.12762520193861066,0.5041765651384144
0.3375801742076874,0.13570274636510501,0.12782714054927302,0.5041765651384144
0.33757123351097107,0.13590468497576735,0.12782714054927302,0.5041765651384144
0.33739838004112244,0.13590468497576735,0.12823101777059773,0.5041765651384144
0.3373802602291107,0.13610662358642972,0.12823101777059773,0.5041765651384144
0.33734700083732605,0.13610662358642972,0.1284329563812601,0.5041765651384144
0.3371810019016266,0.13651050080775445,0.1284329563812601,0.5041765651384144
0.336934357881546,0.13651050080775445,0.12883683360258483,0.5041765651384144
0.3365812599658966,0.13691437802907916,0.12883683360258483,0.5041765651384144
0.3365807831287384,0.13691437802907916,0.12903877221324717,0.5041765651384144
0.33638784289360046,0.13731825525040386,0.12903877221324717,0.5041765651384144
0.3362866938114166,0.13731825525040386,0.12924071082390953,0.5041765651384144
0.33619460463523865,0.13752019386106623,0.12924071082390953,0.5041765651384144
0.33584126830101013,0.13752019386106623,0.12964458804523424,0.5041765651384144
0.3351469337940216,0.13852988691437804,0.12964458804523424,0.5041765651384144
0.33511707186698914,0.13852988691437804,0.1298465266558966,0.5041765651384144
0.33467796444892883,0.13893376413570274,0.1298465266558966,0.5041765651384144
0.3343869745731354,0.13893376413570274,0.13004846526655897,0.5041765651384144
0.33435681462287903,0.1391357027463651,0.13004846526655897,0.5041765651384144
0.3343370258808136,0.1391357027463651,0.13025040387722134,0.5041765651384144
0.33411356806755066,0.13953957996768981,0.13025040387722134,0.5041765651384144
0.3336851894855499,0.13953957996768981,0.13045234248788368,0.5041765651384144
0.33285871148109436,0.13974151857835218,0.13045234248788368,0.5041765651384144
0.3325512111186981,0.13974151857835218,0.13065428109854604,0.5041765651384144
0.33243539929389954,0.13994345718901455,0.13065428109854604,0.5041765651384144
0.33228692412376404,0.13994345718901455,0.1308562197092084,0.5041765651384144
0.3322804868221283,0.1401453957996769,0.1308562197092084,0.5041765651384144
0.33139804005622864,0.1401453957996769,0.13166397415185785,0.5041765651384144
0.3311869204044342,0.14054927302100162,0.13166397415185785,0.5041765651384144
0.331097275018692,0.14054927302100162,0.13206785137318255,0.5041765651384144
0.33093419671058655,0.14075121163166399,0.13206785137318255,0.5041765651384144
0.33084169030189514,0.14075121163166399,0.13226978998384492,0.5041765651384144
0.3307323753833771,0.14095315024232632,0.13226978998384492,0.5041765651384144
0.33042511343955994,0.14095315024232632,0.13267366720516963,0.5041765651384144
0.3303441107273102,0.1411550888529887,0.13267366720516963,0.5041765651384144
0.32986053824424744,0.1411550888529887,0.1332794830371567,0.5041765651384144
0.32953551411628723,0.1415589660743134,0.1332794830371567,0.5041765651384144
0.3292987048625946,0.1415589660743134,0.13348142164781907,0.5041765651384144
0.329080730676651,0.14176090468497576,0.13348142164781907,0.5041765651384144
0.32902106642723083,0.14176090468497576,0.13368336025848143,0.5041765651384144
0.3289943039417267,0.14196284329563813,0.13368336025848143,0.5041765651384144
0.3286047875881195,0.14196284329563813,0.13449111470113084,0.5041765651384144
0.3284614384174347,0.1421647819063005,0.13449111470113084,0.5041765651384144
0.32823076844215393,0.1421647819063005,0.1346930533117932,0.5041765651384144
0.3279891312122345,0.14277059773828757,0.1346930533117932,0.5041765651384144
0.327699214220047,0.14277059773828757,0.13489499192245558,0.5041765651384144
0.3274819552898407,0.1429725363489499,0.13489499192245558,0.5041765651384144
0.32740387320518494,0.1429725363489499,0.13509693053311794,0.5041765651384144
0.32738128304481506,0.14317447495961227,0.13509693053311794,0.5041765651384144
0.32695040106773376,0.14317447495961227,0.13529886914378028,0.5041765651384144
0.3268338143825531,0.14337641357027464,0.13529886914378028,0.5041765651384144
0.3267993628978729,0.14337641357027464,0.13550080775444265,0.5041765651384144
0.32669034600257874,0.143578352180937,0.13550080775444265,0.5041765651384144
0.3257632553577423,0.143578352180937,0.13651050080775445,0.5041765651384144
0.3255058228969574,0.14418416801292408,0.13651050080775445,0.5041765651384144
0.32405754923820496,0.14418416801292408,0.1377221324717286,0.5041765651384144
0.32397541403770447,0.14438610662358642,0.1377221324717286,0.5041765651384144
0.32358989119529724,0.14438610662358642,0.13852988691437804,0.5041765651384144
0.3234156668186188,0.14539579967689822,0.13852988691437804,0.5041765651384144
0.3233982026576996,0.14539579967689822,0.13873182552504038,0.5041765651384144
0.32322123646736145,0.14579967689822293,0.13873182552504038,0.5041765651384144
0.3227503001689911,0.14579967689822293,0.13933764135702748,0.5041765651384144
0.3225725591182709,0.14620355411954766,0.13933764135702748,0.5041765651384144
0.32207944989204407,0.14620355411954766,0.13994345718901455,0.5041765651384144
0.3219773471355438,0.14640549273021003,0.13994345718901455,0.5041765651384144
0.32161983847618103,0.14640549273021003,0.1401453957996769,0.5041765651384144
0.3216085731983185,0.14660743134087237,0.1401453957996769,0.5041765651384144
0.32146158814430237,0.14660743134087237,0.14054927302100162,0.5041765651384144
0.3209604322910309,0.14721324717285944,0.14054927302100162,0.5041765651384144
0.32086381316185,0.14721324717285944,0.14075121163166399,0.5041765651384144
0.3207089602947235,0.14802100161550888,0.14075121163166399,0.5041765651384144
0.32030555605888367,0.14802100161550888,0.14095315024232632,0.5041765651384144
0.32025644183158875,0.14822294022617125,0.14095315024232632,0.5041765651384144
0.32001593708992004,0.14822294022617125,0.14135702746365106,0.5041765651384144
0.3197936713695526,0.14882875605815832,0.14135702746365106,0.5041765651384144
0.319284588098526,0.14882875605815832,0.14196284329563813,0.5041765651384144
0.3192563056945801,0.14903069466882068,0.14196284329563813,0.5041765651384144
0.3190467655658722,0.14903069466882068,0.14236672051696284,0.5041765651384144
0.31887558102607727,0.14963651050080776,0.14236672051696284,0.5041765651384144
0.31867891550064087,0.14963651050080776,0.14277059773828757,0.5041765651384144
0.3182407319545746,0.14983844911147012,0.14277059773828757,0.5041765651384144
0.31817010045051575,0.14983844911147012,0.1429725363489499,0.5041765651384144
0.317830890417099,0.1504442649434572,0.1429725363489499,0.5041765651384144
0.3174225389957428,0.1504442649434572,0.14337641357027464,0.5041765651384144
0.31736376881599426,0.15064620355411953,0.14337641357027464,0.5041765651384144
0.31709742546081543,0.15064620355411953,0.14378029079159935,0.5041765651384144
0.3166934549808502,0.15125201938610663,0.14378029079159935,0.5041765651384144
0.3162021338939667,0.15125201938610663,0.14418416801292408,0.5041765651384144
0.3156377971172333,0.1522617124394184,0.14418416801292408,0.5041765651384144
0.31563690304756165,0.1522617124394184,0.14438610662358642,0.5041765651384144
0.31538882851600647,0.15286752827140548,0.14438610662358642,0.5041765651384144
0.3153051435947418,0.15286752827140548,0.14458804523424879,0.5041765651384144
0.314740926027298,0.15306946688206785,0.14458804523424879,0.5041765651384144
0.31450197100639343,0.15306946688206785,0.14499192245557352,0.5041765651384144
0.3143973648548126,0.15327140549273022,0.14499192245557352,0.5041765651384144
0.3142707645893097,0.15327140549273022,0.1455977382875606,0.5041765651384144
0.3139941394329071,0.15347334410339256,0.1455977382875606,0.5041765651384144
0.3139607012271881,0.15347334410339256,0.14579967689822293,0.5041765651384144
0.31306973099708557,0.15448303715670436,0.14579967689822293,0.5041765651384144
0.31288942694664,0.15448303715670436,0.1460016155088853,0.5041765651384144
0.3123262822628021,0.15508885298869143,0.1460016155088853,0.5041765651384144
0.312165230512619,0.15508885298869143,0.14620355411954766,0.5041765651384144
0.3119412958621979,0.15549273021001617,0.14620355411954766,0.5041765651384144
0.3114754855632782,0.15549273021001617,0.1470113085621971,0.5041765651384144
0.310809463262558,0.15630048465266558,0.1470113085621971,0.5041765651384144
0.31069597601890564,0.15630048465266558,0.14761712439418417,0.5041765651384144
0.310626357793808,0.15650242326332794,0.14761712439418417,0.5041765651384144
0.3104628622531891,0.15650242326332794,0.14802100161550888,0.5041765651384144
0.3104574382305145,0.1567043618739903,0.14802100161550888,0.5041765651384144
0.31004026532173157,0.1567043618739903,0.14822294022617125,0.5041765651384144
0.3099527060985565,0.15690630048465268,0.14822294022617125,0.5041765651384144
0.3095910847187042,0.15690630048465268,0.14862681744749595,0.5041765651384144
0.30899152159690857,0.15731017770597738,0.14862681744749595,0.5041765651384144
0.30887582898139954,0.15731017770597738,0.14882875605815832,0.5041765651384144
0.30871710181236267,0.15791599353796446,0.14882875605815832,0.5041765651384144
0.30848410725593567,0.15791599353796446,0.14923263327948302,0.5041765651384144
0.3083460032939911,0.15811793214862682,0.14923263327948302,0.5041765651384144
0.3082614839076996,0.15811793214862682,0.1494345718901454,0.5041765651384144
0.30824407935142517,0.1583198707592892,0.1494345718901454,0.5041765651384144
0.3082176744937897,0.1583198707592892,0.14963651050080776,0.5041765651384144
0.30818507075309753,0.15852180936995153,0.14963651050080776,0.5041765651384144
0.30767688155174255,0.15852180936995153,0.15024232633279483,0.5041765651384144
0.3075774013996124,0.15892568659127626,0.15024232633279483,0.5041765651384144
0.3074176013469696,0.15892568659127626,0.1504442649434572,0.5041765651384144
0.30704715847969055,0.15932956381260097,0.1504442649434572,0.5041765651384144
0.30673232674598694,0.15932956381260097,0.1508481421647819,0.5041765651384144
0.30644598603248596,0.15993537964458804,0.1508481421647819,0.5041765651384144
0.30644020438194275,0.15993537964458804,0.15105008077544427,0.5041765651384144
0.30639466643333435,0.1601373182552504,0.15105008077544427,0.5041765651384144
0.3056332767009735,0.1601373182552504,0.1522617124394184,0.5041765651384144
0.30537179112434387,0.16033925686591277,0.1522617124394184,0.5041765651384144
0.30530181527137756,0.16033925686591277,0.15266558966074315,0.5041765651384144
0.305190771818161,0.16074313408723748,0.15266558966074315,0.5041765651384144
0.305113822221756,0.16074313408723748,0.15286752827140548,0.5041765651384144
0.30487439036369324,0.16094507269789984,0.15286752827140548,0.5041765651384144
0.3047979176044464,0.16094507269789984,0.15327140549273022,0.5041765651384144
0.3042927086353302,0.16134894991922455,0.15327140549273022,0.5041765651384144
0.3042086660861969,0.16134894991922455,0.1538772213247173,0.5041765651384144
0.30415740609169006,0.16155088852988692,0.1538772213247173,0.5041765651384144
0.30409589409828186,0.16155088852988692,0.15407915993537966,0.5041765651384144
0.3038799464702606,0.162156704361874,0.15407915993537966,0.5041765651384144
0.3036974370479584,0.162156704361874,0.15448303715670436,0.5041765651384144
0.3035990297794342,0.16235864297253635,0.15448303715670436,0.5041765651384144
0.3030520975589752,0.16235864297253635,0.15488691437802907,0.5041765651384144
0.30210980772972107,0.16417609046849757,0.15488691437802907,0.5041765651384144
0.30209556221961975,0.16417609046849757,0.15508885298869143,0.5041765651384144
0.30183711647987366,0.16437802907915994,0.15508885298869143,0.5041765651384144
0.3015343248844147,0.16437802907915994,0.1552907915993538,0.5041765651384144
0.3015124499797821,0.1645799676898223,0.1552907915993538,0.5041765651384144
0.30125072598457336,0.1645799676898223,0.1556946688206785,0.5041765651384144
0.30112209916114807,0.164983844911147,0.1556946688206785,0.5041765651384144
0.3010167181491852,0.164983844911147,0.15589660743134087,0.5041765651384144
0.3009016215801239,0.16518578352180938,0.15589660743134087,0.5041765651384144
0.30085238814353943,0.16518578352180938,0.15609854604200324,0.5041765651384144
0.3005448877811432,0.16599353796445881,0.15609854604200324,0.5041765651384144
0.30049607157707214,0.16599353796445881,0.15630048465266558,0.5041765651384144
0.30035731196403503,0.16619547657512115,0.15630048465266558,0.5041765651384144
0.3001568019390106,0.16619547657512115,0.15690630048465268,0.5041765651384144
0.30002138018608093,0.16639741518578352,0.15690630048465268,0.5041765651384144
0.2999173104763031,0.16639741518578352,0.15710823909531502,0.5041765651384144
0.29985228180885315,0.16680129240710823,0.15710823909531502,0.5041765651384144
0.2998392879962921,0.16680129240710823,0.15731017770597738,0.5041765651384144
0.2995542585849762,0.16720516962843296,0.15731017770597738,0.5041765651384144
0.29917535185813904,0.16720516962843296,0.15751211631663975,0.5041765651384144
0.29891321063041687,0.16740710823909533,0.15751211631663975,0.5041765651384144
0.2988561689853668,0.16740710823909533,0.1577140549273021,0.5041765651384144
0.2988368570804596,0.16781098546042003,0.1577140549273021,0.5041765651384144
0.29854893684387207,0.16781098546042003,0.15811793214862682,0.5041765651384144
0.29851648211479187,0.1680129240710824,0.15811793214862682,0.5041765651384144
0.29836395382881165,0.1680129240710824,0.1583198707592892,0.5041765651384144
0.2981136441230774,0.16821486268174474,0.1583198707592892,0.5041765651384144
0.29796746373176575,0.16821486268174474,0.1587237479806139,0.5041765651384144
0.29780223965644836,0.16861873990306947,0.1587237479806139,0.5041765651384144
0.29779985547065735,0.16861873990306947,0.15892568659127626,0.5041765651384144
0.2977595627307892,0.16882067851373184,0.15892568659127626,0.5041765651384144
0.2976524531841278,0.16882067851373184,0.1597334410339257,0.5041765651384144
0.2974794805049896,0.1694264943457189,0.1597334410339257,0.5041765651384144
0.29697373509407043,0.1694264943457189,0.1601373182552504,0.5041765651384144
0.2966701090335846,0.1704361873990307,0.1601373182552504,0.5041765651384144
0.2954513132572174,0.1704361873990307,0.16155088852988692,0.5041765651384144
0.29526886343955994,0.17084006462035542,0.16155088852988692,0.5041765651384144
0.2951360046863556,0.17084006462035542,0.16175282714054928,0.5041765651384144
0.2950538694858551,0.17104200323101776,0.16175282714054928,0.5041765651384144
0.2949093282222748,0.17104200323101776,0.16195476575121162,0.5041765651384144
0.29426470398902893,0.17205169628432956,0.16195476575121162,0.5041765651384144
0.2929593622684479,0.17205169628432956,0.16276252019386106,0.5041765651384144
0.29285672307014465,0.17265751211631664,0.16276252019386106,0.5041765651384144
0.29281458258628845,0.17265751211631664,0.16296445880452343,0.5041765651384144
0.29273518919944763,0.172859450726979,0.16296445880452343,0.5041765651384144
0.2926202118396759,0.172859450726979,0.1631663974151858,0.5041765651384144
0.2924043834209442,0.17306138933764137,0.1631663974151858,0.5041765651384144
0.29219141602516174,0.17306138933764137,0.16336833602584813,0.5041765651384144
0.2921086251735687,0.1732633279483037,0.16336833602584813,0.5041765651384144
0.2920059561729431,0.1732633279483037,0.1635702746365105,0.5041765651384144
0.2913665473461151,0.17366720516962844,0.1635702746365105,0.5041765651384144
0.2912425100803375,0.17366720516962844,0.16417609046849757,0.5041765651384144
0.29079386591911316,0.17447495961227788,0.16417609046849757,0.5041765651384144
0.2905851900577545,0.17447495961227788,0.16518578352180938,0.5041765651384144
0.2900860011577606,0.17508077544426495,0.16518578352180938,0.5041765651384144
0.2898842990398407,0.17508077544426495,0.16558966074313408,0.5041765651384144
0.28977707028388977,0.17548465266558966,0.16558966074313408,0.5041765651384144
0.2895820438861847,0.17548465266558966,0.16599353796445881,0.5041765651384144
0.2895185053348541,0.17568659127625202,0.16599353796445881,0.5041765651384144
0.28934821486473083,0.17568659127625202,0.16639741518578352,0.5041765651384144
0.2890022099018097,0.1766962843295638,0.16639741518578352,0.5041765651384144
0.2877139151096344,0.1766962843295638,0.16781098546042003,0.5041765651384144
0.2873009145259857,0.17710016155088854,0.16781098546042003,0.5041765651384144
0.286695271730423,0.17710016155088854,0.1684168012924071,0.5041765651384144
0.28607091307640076,0.17790791599353797,0.1684168012924071,0.5041765651384144
0.28602346777915955,0.17790791599353797,0.16861873990306947,0.5041765651384144
0.2858087718486786,0.17831179321486268,0.16861873990306947,0.5041765651384144
0.2856750786304474,0.17831179321486268,0.16902261712439418,0.5041765651384144
0.28528860211372375,0.17851373182552505,0.16902261712439418,0.5041765651384144
0.28504928946495056,0.17851373182552505,0.1694264943457189,0.5041765651384144
0.2847349941730499,0.17932148626817448,0.1694264943457189,0.5041765651384144
0.28465965390205383,0.17932148626817448,0.16983037156704361,0.5041765651384144
0.28427746891975403,0.18033117932148626,0.16983037156704361,0.5041765651384144
0.2840794622898102,0.18033117932148626,0.17023424878836835,0.5041765651384144
0.28399917483329773,0.18053311793214863,0.17023424878836835,0.5041765651384144
0.2839008867740631,0.18053311793214863,0.1704361873990307,0.5041765651384144
0.28388723731040955,0.180735056542811,0.1704361873990307,0.5041765651384144
0.2836640775203705,0.180735056542811,0.17084006462035542,0.5041765651384144
0.2836439311504364,0.18093699515347333,0.17084006462035542,0.5041765651384144
0.28354427218437195,0.18093699515347333,0.17104200323101776,0.5041765651384144
0.2835235893726349,0.1811389337641357,0.17104200323101776,0.5041765651384144
0.28350135684013367,0.1811389337641357,0.17124394184168013,0.5041765651384144
0.2833400070667267,0.18134087237479807,0.17124394184168013,0.5041765651384144
0.283318430185318,0.18134087237479807,0.1714458804523425,0.5041765651384144
0.28328022360801697,0.1815428109854604,0.1714458804523425,0.5041765651384144
0.28279319405555725,0.1815428109854604,0.17205169628432956,0.5041765651384144
0.2826756238937378,0.18174474959612277,0.17205169628432956,0.5041765651384144
0.2824648320674896,0.18174474959612277,0.17265751211631664,0.5041765651384144
0.28244712948799133,0.18194668820678514,0.17265751211631664,0.5041765651384144
0.2824312746524811,0.18194668820678514,0.172859450726979,0.5041765651384144
0.28235629200935364,0.18235056542810985,0.172859450726979,0.5041765651384144
0.2822593152523041,0.18235056542810985,0.17306138933764137,0.5041765651384144
0.2822524607181549,0.1825525040387722,0.17306138933764137,0.5041765651384144
0.28194743394851685,0.1825525040387722,0.17386914378029078,0.5041765651384144
0.2818277180194855,0.18275444264943458,0.17386914378029078,0.5041765651384144
0.28136107325553894,0.18275444264943458,0.1742730210016155,0.5041765651384144
0.2810995280742645,0.18336025848142165,0.1742730210016155,0.5041765651384144
0.28109416365623474,0.18336025848142165,0.17447495961227788,0.5041765651384144
0.28095749020576477,0.18376413570274636,0.17447495961227788,0.5041765651384144
0.28058239817619324,0.18376413570274636,0.1752827140549273,0.5041765651384144
0.2802424728870392,0.18436995153473343,0.1752827140549273,0.5041765651384144
0.2799564301967621,0.18436995153473343,0.1758885298869144,0.5041765651384144
0.2797219753265381,0.1845718901453958,0.1758885298869144,0.5041765651384144
0.2795626223087311,0.1845718901453958,0.17649434571890146,0.5041765651384144
0.2794876992702484,0.18497576736672053,0.17649434571890146,0.5041765651384144
0.27919498085975647,0.18497576736672053,0.17689822294022617,0.5041765651384144
0.27919116616249084,0.18517770597738287,0.17689822294022617,0.5041765651384144
0.2790640592575073,0.18517770597738287,0.17710016155088854,0.5041765651384144
0.27887091040611267,0.18537964458804523,0.17710016155088854,0.5041765651384144
0.27838149666786194,0.18537964458804523,0.1777059773828756,0.5041765651384144
0.27836593985557556,0.1855815831987076,0.1777059773828756,0.5041765651384144
0.278309166431427,0.1855815831987076,0.17790791599353797,0.5041765651384144
0.2782076299190521,0.1859854604200323,0.17790791599353797,0.5041765651384144
0.27820417284965515,0.1859854604200323,0.1781098546042003,0.5041765651384144
0.2775605618953705,0.18679321486268174,0.1781098546042003,0.5041765651384144
0.27745988965034485,0.1869951534733441,0.17831179321486268,0.5041765651384144
0.277245432138443,0.18739903069466882,0.17831179321486268,0.5041765651384144
0.2772009074687958,0.18739903069466882,0.1787156704361874,0.5041765651384144
0.27699044346809387,0.18760096930533118,0.1787156704361874,0.5041765651384144
0.2768574059009552,0.18760096930533118,0.17911954765751212,0.5041765651384144
0.2768189609050751,0.18780290791599355,0.17911954765751212,0.5041765651384144
0.2766403257846832,0.18780290791599355,0.17932148626817448,0.5041765651384144
0.27662262320518494,0.1880048465266559,0.17932148626817448,0.5041765651384144
0.2764330208301544,0.1880048465266559,0.17992730210016156,0.5041765651384144
0.27590879797935486,0.18921647819063006,0.17992730210016156,0.5041765651384144
0.2758958637714386,0.18921647819063006,0.1801292407108239,0.5041765651384144
0.2755318582057953,0.18962035541195477,0.1801292407108239,0.5041765651384144
0.27543213963508606,0.18962035541195477,0.18033117932148626,0.5041765651384144
0.2753460705280304,0.19002423263327947,0.18033117932148626,0.5041765651384144
0.27513357996940613,0.19002423263327947,0.18053311793214863,0.5041765651384144
0.2749227285385132,0.19022617124394184,0.18053311793214863,0.5041765651384144
0.2745378017425537,0.19022617124394184,0.180735056542811,0.5041765651384144
0.2745358645915985,0.1904281098546042,0.180735056542811,0.5041765651384144
0.27410832047462463,0.1904281098546042,0.1811389337641357,0.5041765651384144
0.27404728531837463,0.19063004846526657,0.1811389337641357,0.5041765651384144
0.2739467918872833,0.19063004846526657,0.18134087237479807,0.5041765651384144
0.2738915979862213,0.19123586429725364,0.18134087237479807,0.5041765651384144
0.2734008729457855,0.19123586429725364,0.18174474959612277,0.5041765651384144
0.27315303683280945,0.19143780290791598,0.18174474959612277,0.5041765651384144
0.27312251925468445,0.19143780290791598,0.1821486268174475,0.5041765651384144
0.2725558578968048,0.19224555735056542,0.1821486268174475,0.5041765651384144
0.2725121080875397,0.19224555735056542,0.18235056542810985,0.5041765651384144
0.2719084322452545,0.1928513731825525,0.18235056542810985,0.5041765651384144
0.2718709409236908,0.1928513731825525,0.18275444264943458,0.5041765651384144
0.2717832624912262,0.19305331179321486,0.18275444264943458,0.5041765651384144
0.27162763476371765,0.19305331179321486,0.18295638126009692,0.5041765651384144
0.27159807085990906,0.1934571890145396,0.18295638126009692,0.5041765651384144
0.2712368071079254,0.1934571890145396,0.18315831987075928,0.5041765651384144
0.27072831988334656,0.1938610662358643,0.18315831987075928,0.5041765651384144
0.27049264311790466,0.1938610662358643,0.18376413570274636,0.5041765651384144
0.27031293511390686,0.194264943457189,0.18376413570274636,0.5041765651384144
0.27004238963127136,0.194264943457189,0.1841680129240711,0.5041765651384144
0.2699480354785919,0.19446688206785137,0.1841680129240711,0.5041765651384144
0.2698075473308563,0.19446688206785137,0.1845718901453958,0.5041765651384144
0.2690819203853607,0.19588045234248788,0.1845718901453958,0.5041765651384144
0.26893243193626404,0.19588045234248788,0.18477382875605816,0.5041765651384144
0.2687202990055084,0.19608239095315025,0.18477382875605816,0.5041765651384144
0.2686932682991028,0.19608239095315025,0.18497576736672053,0.5041765651384144
0.2681007385253906,0.1968901453957997,0.18497576736672053,0.5041765651384144
0.2679457664489746,0.1968901453957997,0.1855815831987076,0.5041765651384144
0.2676975429058075,0.1972940226171244,0.1855815831987076,0.5041765651384144
0.26712456345558167,0.1972940226171244,0.1859854604200323,0.5041765651384144
0.26690545678138733,0.1976978998384491,0.1859854604200323,0.5041765651384144
0.2668757736682892,0.1976978998384491,0.18618739903069467,0.5041765651384144
0.2668693959712982,0.19789983844911146,0.18618739903069467,0.5041765651384144
0.2662924528121948,0.19789983844911146,0.1869951534733441,0.5041765651384144
0.26604703068733215,0.1987075928917609,0.1869951534733441,0.5041765651384144
0.26575106382369995,0.1987075928917609,0.18719709208400645,0.5041765651384144
0.26563742756843567,0.1991114701130856,0.18719709208400645,0.5041765651384144
0.2655630111694336,0.1991114701130856,0.18739903069466882,0.5041765651384144
0.26541128754615784,0.1997172859450727,0.18739903069466882,0.5041765651384144
0.2651515305042267,0.1997172859450727,0.18760096930533118,0.5041765651384144
0.2650958001613617,0.19991922455573505,0.18760096930533118,0.5041765651384144
0.26463714241981506,0.19991922455573505,0.18840872374798062,0.5041765651384144
0.2646124064922333,0.20012116316639741,0.18840872374798062,0.5041765651384144
0.2641392648220062,0.20012116316639741,0.18982229402261713,0.5041765651384144
0.26409783959388733,0.20032310177705978,0.18982229402261713,0.5041765651384144
0.2639683187007904,0.20032310177705978,0.19002423263327947,0.5041765651384144
0.2639111578464508,0.20052504038772212,0.19002423263327947,0.5041765651384144
0.2638178765773773,0.20052504038772212,0.1904281098546042,0.5041765651384144
0.263746052980423,0.20113085621970922,0.1904281098546042,0.5041765651384144
0.26371243596076965,0.20113085621970922,0.1908319870759289,0.5041765651384144
0.2636365592479706,0.20133279483037156,0.1908319870759289,0.5041765651384144
0.26313352584838867,0.20133279483037156,0.19143780290791598,0.5041765651384144
0.26300671696662903,0.2017366720516963,0.19143780290791598,0.5041765651384144
0.2629700005054474,0.2017366720516963,0.19163974151857835,0.5041765651384144
0.26289328932762146,0.20193861066235863,0.19163974151857835,0.5041765651384144
0.26286599040031433,0.20193861066235863,0.19204361873990308,0.5041765651384144
0.26259252429008484,0.20234248788368336,0.19204361873990308,0.5041765651384144
0.26257896423339844,0.20234248788368336,0.1924474959612278,0.5041765651384144
0.2625170648097992,0.20254442649434573,0.1924474959612278,0.5041765651384144
0.26228705048561096,0.20254442649434573,0.19264943457189015,0.5041765651384144
0.2621011734008789,0.20294830371567044,0.19264943457189015,0.5041765651384144
0.261791855096817,0.20294830371567044,0.1928513731825525,0.5041765651384144
0.2617133557796478,0.20335218093699514,0.1928513731825525,0.5041765651384144
0.26160839200019836,0.20335218093699514,0.19325525040387723,0.5041765651384144
0.26150763034820557,0.2035541195476575,0.19325525040387723,0.5041765651384144
0.2614656388759613,0.2035541195476575,0.1934571890145396,0.5041765651384144
0.26132163405418396,0.20395799676898224,0.1934571890145396,0.5041765651384144
0.26117393374443054,0.20395799676898224,0.19365912762520193,0.5041765651384144
0.2609883248806,0.2045638126009693,0.19365912762520193,0.5041765651384144
0.26079031825065613,0.2045638126009693,0.1938610662358643,0.5041765651384144
0.2605188190937042,0.20516962843295639,0.1938610662358643,0.5041765651384144
0.2603839337825775,0.20516962843295639,0.194264943457189,0.5041765651384144
0.2602958381175995,0.2055735056542811,0.194264943457189,0.5041765651384144
0.2602614462375641,0.2055735056542811,0.19446688206785137,0.5041765651384144
0.26017114520072937,0.20577544426494346,0.19446688206785137,0.5041765651384144
0.26014581322669983,0.20577544426494346,0.19466882067851374,0.5041765651384144
0.2599847614765167,0.20617932148626816,0.19466882067851374,0.5041765651384144
0.2598077058792114,0.20617932148626816,0.19507269789983844,0.5041765651384144
0.2596876919269562,0.2065831987075929,0.19507269789983844,0.5041765651384144
0.2596118152141571,0.2065831987075929,0.1952746365105008,0.5041765651384144
0.2595461308956146,0.20678513731825526,0.1952746365105008,0.5041765651384144
0.25938358902931213,0.20678513731825526,0.19567851373182552,0.5041765651384144
0.2593246400356293,0.2069870759289176,0.19567851373182552,0.5041765651384144
0.2590333819389343,0.2069870759289176,0.19588045234248788,0.5041765651384144
0.2589498460292816,0.20718901453957997,0.19588045234248788,0.5041765651384144
0.25870582461357117,0.20718901453957997,0.19648626817447495,0.5041765651384144
0.2585398852825165,0.20779483037156704,0.19648626817447495,0.5041765651384144
0.25852474570274353,0.20779483037156704,0.19668820678513732,0.5041765651384144
0.25839975476264954,0.2079967689822294,0.19668820678513732,0.5041765651384144
0.2583800256252289,0.2079967689822294,0.1968901453957997,0.5041765651384144
0.2583204209804535,0.2084006462035541,0.1968901453957997,0.5041765651384144
0.25798097252845764,0.2084006462035541,0.19789983844911146,0.5041765651384144
0.2578705847263336,0.20860258481421648,0.19789983844911146,0.5041765651384144
0.2578367292881012,0.20860258481421648,0.1983037156704362,0.5041765651384144
0.2575935125350952,0.20900646203554119,0.1983037156704362,0.5041765651384144
0.25755441188812256,0.20900646203554119,0.19850565428109854,0.5041765651384144
0.2575075328350067,0.20920840064620355,0.19850565428109854,0.5041765651384144
0.25715699791908264,0.20920840064620355,0.19931340872374798,0.5041765651384144
0.25677257776260376,0.20981421647819062,0.19931340872374798,0.5041765651384144
0.256655216217041,0.20981421647819062,0.19951534733441034,0.5041765651384144
0.25649163126945496,0.21021809369951536,0.19951534733441034,0.5041765651384144
0.2562710642814636,0.21021809369951536,0.20032310177705978,0.5041765651384144
0.2562570869922638,0.2104200323101777,0.20032310177705978,0.5041765651384144
0.2560608685016632,0.2104200323101777,0.2007269789983845,0.5041765651384144
0.2556450068950653,0.21082390953150243,0.2007269789983845,0.5041765651384144
0.2556007206439972,0.21082390953150243,0.20092891760904685,0.5041765651384144
0.2555329501628876,0.2114297253634895,0.20092891760904685,0.5041765651384144
0.2552920877933502,0.2114297253634895,0.20113085621970922,0.5041765651384144
0.25510770082473755,0.21163166397415187,0.20113085621970922,0.5041765651384144
0.2550745904445648,0.21163166397415187,0.20133279483037156,0.5041765651384144
0.2548161745071411,0.21203554119547657,0.20133279483037156,0.5041765651384144
0.25472161173820496,0.21203554119547657,0.2017366720516963,0.5041765651384144
0.25463637709617615,0.21243941841680128,0.2017366720516963,0.5041765651384144
0.254587858915329,0.21243941841680128,0.202140549273021,0.5041765651384144
0.25438255071640015,0.21304523424878838,0.202140549273021,0.5041765651384144
0.25421836972236633,0.21304523424878838,0.20234248788368336,0.5041765651384144
0.25401201844215393,0.21324717285945072,0.20234248788368336,0.5041765651384144
0.25385281443595886,0.21324717285945072,0.20254442649434573,0.5041765651384144
0.2537260949611664,0.21365105008077545,0.20254442649434573,0.5041765651384144
0.25371941924095154,0.21365105008077545,0.20274636510500807,0.5041765651384144
0.2537163197994232,0.2138529886914378,0.20274636510500807,0.5041765651384144
0.25368183851242065,0.2138529886914378,0.20294830371567044,0.5041765651384144
0.2529177963733673,0.2152665589660743,0.20294830371567044,0.5041765651384144
0.2527332603931427,0.2152665589660743,0.2035541195476575,0.5041765651384144
0.25271114706993103,0.21546849757673667,0.2035541195476575,0.5041765651384144
0.2523427903652191,0.21546849757673667,0.20436187399030695,0.5041765651384144
0.2523113787174225,0.21567043618739903,0.20436187399030695,0.5041765651384144
0.25228986144065857,0.21567043618739903,0.2045638126009693,0.5041765651384144
0.2521549165248871,0.2162762520193861,0.2045638126009693,0.5041765651384144
0.25164780020713806,0.2162762520193861,0.20537156704361875,0.5041765651384144
0.2515883147716522,0.21647819063004847,0.20537156704361875,0.5041765651384144
0.2515698969364166,0.21647819063004847,0.2055735056542811,0.5041765651384144
0.2514270544052124,0.21688206785137318,0.2055735056542811,0.5041765651384144
0.2514250576496124,0.21688206785137318,0.20577544426494346,0.5041765651384144
0.25140202045440674,0.21708400646203554,0.20577544426494346,0.5041765651384144
0.2513989210128784,0.21708400646203554,0.20597738287560582,0.5041765651384144
0.2512190043926239,0.21748788368336025,0.20597738287560582,0.5041765651384144
0.2510305941104889,0.21748788368336025,0.2069870759289176,0.5041765651384144
0.2508143484592438,0.21849757673667206,0.2069870759289176,0.5041765651384144
0.2506575286388397,0.21849757673667206,0.20739095315024234,0.5041765651384144
0.25059762597084045,0.21869951534733442,0.20739095315024234,0.5041765651384144
0.25047048926353455,0.21869951534733442,0.20759289176090467,0.5041765651384144
0.2503848373889923,0.21890145395799676,0.20759289176090467,0.5041765651384144
0.250059574842453,0.21890145395799676,0.2084006462035541,0.5041765651384144
0.2499912679195404,0.21910339256865913,0.2084006462035541,0.5041765651384144
0.24985715746879578,0.21910339256865913,0.20860258481421648,0.5041765651384144
0.24985477328300476,0.2193053311793215,0.20860258481421648,0.5041765651384144
0.24972280859947205,0.2193053311793215,0.20900646203554119,0.5041765651384144
0.24964305758476257,0.21950726978998383,0.20900646203554119,0.5041765651384144
0.24950578808784485,0.21950726978998383,0.20941033925686592,0.5041765651384144
0.24949920177459717,0.2197092084006462,0.20941033925686592,0.5041765651384144
0.24923571944236755,0.2197092084006462,0.21021809369951536,0.5041765651384144
0.24893620610237122,0.22031502423263327,0.21021809369951536,0.5041765651384144
0.24850794672966003,0.22031502423263327,0.21102584814216477,0.5041765651384144
0.2484847605228424,0.22051696284329564,0.21102584814216477,0.5041765651384144
0.24843665957450867,0.22051696284329564,0.2114297253634895,0.5041765651384144
0.2483595907688141,0.220718901453958,0.2114297253634895,0.5041765651384144
0.24808700382709503,0.220718901453958,0.21203554119547657,0.5041765651384144
0.2480059117078781,0.2211227786752827,0.21203554119547657,0.5041765651384144
0.24755677580833435,0.2211227786752827,0.21304523424878838,0.5041765651384144
0.24754145741462708,0.22132471728594508,0.21304523424878838,0.5041765651384144
0.24751177430152893,0.22132471728594508,0.21324717285945072,0.5041765651384144
0.2474585473537445,0.22172859450726978,0.21324717285945072,0.5041765651384144
0.24729809165000916,0.22172859450726978,0.21344911147011308,0.5041765651384144
0.2471553385257721,0.22253634894991922,0.21344911147011308,0.5041765651384144
0.2470337450504303,0.22253634894991922,0.21365105008077545,0.5041765651384144
0.2467663586139679,0.2231421647819063,0.21365105008077545,0.5041765651384144
0.2466444969177246,0.2231421647819063,0.21405492730210016,0.5041765651384144
0.2463913857936859,0.22354604200323103,0.21405492730210016,0.5041765651384144
0.2463093101978302,0.22354604200323103,0.2144588045234249,0.5041765651384144
0.24608781933784485,0.22374798061389337,0.2144588045234249,0.5041765651384144
0.24568796157836914,0.22374798061389337,0.21546849757673667,0.5041765651384144
0.24564716219902039,0.22394991922455573,0.21546849757673667,0.5041765651384144
0.2452617585659027,0.22394991922455573,0.21647819063004847,0.5041765651384144
0.24478349089622498,0.22495961227786754,0.21647819063004847,0.5041765651384144
0.24476608633995056,0.22495961227786754,0.2166801292407108,0.5041765651384144
0.24470815062522888,0.22536348949919224,0.2166801292407108,0.5041765651384144
0.2446766197681427,0.22536348949919224,0.21688206785137318,0.5041765651384144
0.24455222487449646,0.2255654281098546,0.21688206785137318,0.5041765651384144
0.2443058341741562,0.2255654281098546,0.21748788368336025,0.5041765651384144
0.2441585212945938,0.22576736672051698,0.21748788368336025,0.5041765651384144
0.2440834939479828,0.22576736672051698,0.21789176090468498,0.5041765651384144
0.24407920241355896,0.22596930533117932,0.21789176090468498,0.5041765651384144
0.24407127499580383,0.22596930533117932,0.21809369951534732,0.5041765651384144
0.24407055974006653,0.22617124394184168,0.21809369951534732,0.5041765651384144
0.244065523147583,0.22617124394184168,0.2182956381260097,0.5041765651384144
0.24364009499549866,0.22697899838449112,0.2182956381260097,0.5041765651384144
0.24306485056877136,0.22697899838449112,0.21890145395799676,0.5041765651384144
0.24301788210868835,0.22718093699515346,0.21890145395799676,0.5041765651384144
0.24286887049674988,0.22718093699515346,0.2193053311793215,0.5041765651384144
0.24277415871620178,0.2275848142164782,0.2193053311793215,0.5041765651384144
0.2426948845386505,0.2275848142164782,0.21950726978998383,0.5041765651384144
0.24255582690238953,0.22778675282714056,0.21950726978998383,0.5041765651384144
0.24239489436149597,0.22778675282714056,0.21991114701130857,0.5041765651384144
0.24214479327201843,0.22839256865912763,0.21991114701130857,0.5041765651384144
0.24205759167671204,0.22839256865912763,0.22011308562197093,0.5041765651384144
0.2419893741607666,0.22859450726978997,0.22011308562197093,0.5041765651384144
0.24196460843086243,0.22859450726978997,0.22031502423263327,0.5041765651384144
0.24189242720603943,0.2289983844911147,0.22031502423263327,0.5041765651384144
0.2418801486492157,0.2289983844911147,0.22051696284329564,0.5041765651384144
0.24181360006332397,0.22920032310177707,0.22051696284329564,0.5041765651384144
0.24159148335456848,0.22920032310177707,0.2211227786752827,0.5041765651384144
0.24136611819267273,0.23000807754442648,0.2211227786752827,0.5041765651384144
0.24114498496055603,0.23000807754442648,0.22152665589660744,0.5041765651384144
0.24097952246665955,0.23041195476575121,0.22152665589660744,0.5041765651384144
0.2408982217311859,0.23041195476575121,0.22193053311793215,0.5041765651384144
0.24085938930511475,0.23081583198707592,0.22193053311793215,0.5041765651384144
0.24085834622383118,0.23081583198707592,0.22213247172859452,0.5041765651384144
0.24051454663276672,0.2320274636510501,0.22213247172859452,0.5041765651384144
0.24035850167274475,0.2320274636510501,0.2227382875605816,0.5041765651384144
0.24028357863426208,0.2324313408723748,0.2227382875605816,0.5041765651384144
0.24023404717445374,0.2324313408723748,0.22294022617124395,0.5041765651384144
0.2401697337627411,0.23263327948303716,0.22294022617124395,0.5041765651384144
0.24013075232505798,0.23263327948303716,0.2231421647819063,0.5041765651384144
0.2399771511554718,0.23303715670436187,0.2231421647819063,0.5041765651384144
0.23995700478553772,0.23303715670436187,0.22334410339256866,0.5041765651384144
0.239821195602417,0.23323909531502424,0.22334410339256866,0.5041765651384144
0.23949983716011047,0.23323909531502424,0.22374798061389337,0.5041765651384144
0.23944473266601562,0.2334410339256866,0.22374798061389337,0.5041765651384144
0.23935654759407043,0.2334410339256866,0.22394991922455573,0.5041765651384144
0.23923972249031067,0.2338449111470113,0.22394991922455573,0.5041765651384144
0.23906132578849792,0.2338449111470113,0.22475767366720517,0.5041765651384144
0.2386781871318817,0.23465266558966075,0.22475767366720517,0.5041765651384144
0.23859140276908875,0.23465266558966075,0.22516155088852988,0.5041765651384144
0.23852959275245667,0.23505654281098545,0.22516155088852988,0.5041765651384144
0.23852095007896423,0.23505654281098545,0.22536348949919224,0.5041765651384144
0.23847874999046326,0.23525848142164782,0.22536348949919224,0.5041765651384144
0.23844292759895325,0.23525848142164782,0.2255654281098546,0.5041765651384144
0.23825183510780334,0.23546042003231019,0.2255654281098546,0.5041765651384144
0.2381048947572708,0.23546042003231019,0.22576736672051698,0.5041765651384144
0.23803028464317322,0.23606623586429726,0.22576736672051698,0.5041765651384144
0.23783746361732483,0.23606623586429726,0.22637318255250405,0.5041765651384144
0.23754647374153137,0.23707592891760904,0.22637318255250405,0.5041765651384144
0.2373799979686737,0.23707592891760904,0.22677705977382875,0.5041765651384144
0.23732194304466248,0.23747980613893377,0.22677705977382875,0.5041765651384144
0.23717564344406128,0.23747980613893377,0.22697899838449112,0.5041765651384144
0.23714125156402588,0.23808562197092084,0.22697899838449112,0.5041765651384144
0.23696443438529968,0.23808562197092084,0.2275848142164782,0.5041765651384144
0.23695798218250275,0.2382875605815832,0.2275848142164782,0.5041765651384144
0.23686468601226807,0.2382875605815832,0.2279886914378029,0.5041765651384144
0.2366684228181839,0.23889337641357028,0.2279886914378029,0.5041765651384144
0.23640111088752747,0.23889337641357028,0.22859450726978997,0.5041765651384144
0.23630931973457336,0.23929725363489499,0.22859450726978997,0.5041765651384144
0.23622778058052063,0.23929725363489499,0.22879644588045234,0.5041765651384144
0.23608317971229553,0.23970113085621972,0.22879644588045234,0.5041765651384144
0.2359693944454193,0.23970113085621972,0.22920032310177707,0.5041765651384144
0.23584148287773132,0.23990306946688206,0.22920032310177707,0.5041765651384144
0.235841304063797,0.23990306946688206,0.2294022617124394,0.5041765651384144
0.235799640417099,0.2403069466882068,0.2294022617124394,0.5041765651384144
0.23578576743602753,0.2403069466882068,0.22960420032310178,0.5041765651384144
0.23573467135429382,0.24050888529886916,0.22960420032310178,0.5041765651384144
0.23573431372642517,0.24050888529886916,0.22980613893376414,0.5041765651384144
0.23572275042533875,0.24091276252019386,0.22980613893376414,0.5041765651384144
0.23564258217811584,0.24091276252019386,0.23021001615508885,0.5041765651384144
0.2355985939502716,0.24111470113085623,0.23021001615508885,0.5041765651384144
0.2354063093662262,0.24111470113085623,0.23041195476575121,0.5041765651384144
0.23517534136772156,0.24151857835218093,0.23041195476575121,0.5041765651384144
0.23515936732292175,0.24151857835218093,0.23061389337641358,0.5041765651384144
0.23505887389183044,0.2417205169628433,0.23061389337641358,0.5041765651384144
0.2348446547985077,0.2417205169628433,0.23121970920840065,0.5041765651384144
0.23458686470985413,0.242124394184168,0.23121970920840065,0.5041765651384144
0.23436152935028076,0.242124394184168,0.2320274636510501,0.5041765651384144
0.23431193828582764,0.24232633279483037,0.2320274636510501,0.5041765651384144
0.23419180512428284,0.24232633279483037,0.2328352180936995,0.5041765651384144
0.23394927382469177,0.24293214862681745,0.2328352180936995,0.5041765651384144
0.23382911086082458,0.24293214862681745,0.23303715670436187,0.5041765651384144
0.23364034295082092,0.24333602584814215,0.23303715670436187,0.5041765651384144
0.2335141897201538,0.24333602584814215,0.23364297253634894,0.5041765651384144
0.233371764421463,0.24394184168012925,0.23364297253634894,0.5041765651384144
0.23336955904960632,0.24394184168012925,0.2338449111470113,0.5041765651384144
0.23324063420295715,0.2441437802907916,0.2338449111470113,0.5041765651384144
0.23303928971290588,0.2441437802907916,0.23424878836833601,0.5041765651384144
0.23284029960632324,0.24495153473344103,0.23424878836833601,0.5041765651384144
0.23255744576454163,0.24495153473344103,0.23505654281098545,0.5041765651384144
0.23254796862602234,0.2451534733441034,0.23505654281098545,0.5041765651384144
0.23253381252288818,0.2451534733441034,0.23525848142164782,0.5041765651384144
0.23251214623451233,0.24535541195476576,0.23525848142164782,0.5041765651384144
0.2323743999004364,0.24535541195476576,0.2358642972536349,0.5041765651384144
0.23190060257911682,0.2455573505654281,0.2358642972536349,0.5041765651384144
0.23169490694999695,0.2455573505654281,0.23626817447495962,0.5041765651384144
0.2316674292087555,0.24575928917609047,0.23626817447495962,0.5041765651384144
0.23128727078437805,0.24575928917609047,0.23808562197092084,0.5041765651384144
0.23125019669532776,0.24596122778675283,0.23808562197092084,0.5041765651384144
0.23122510313987732,0.24596122778675283,0.2382875605815832,0.5041765651384144
0.23120522499084473,0.24616316639741517,0.2382875605815832,0.5041765651384144
0.23102137446403503,0.24616316639741517,0.2386914378029079,0.5041765651384144
0.23088720440864563,0.2469709208400646,0.2386914378029079,0.5041765651384144
0.23082199692726135,0.2469709208400646,0.23889337641357028,0.5041765651384144
0.2306923270225525,0.24757673667205168,0.23889337641357028,0.5041765651384144
0.2306647002696991,0.24757673667205168,0.23909531502423265,0.5041765651384144
0.2306021749973297,0.24798061389337642,0.23909531502423265,0.5041765651384144
0.2304818332195282,0.24798061389337642,0.24010500807754442,0.5041765651384144
0.23047849535942078,0.24818255250403878,0.24010500807754442,0.5041765651384144
0.23021858930587769,0.24818255250403878,0.2407108239095315,0.5041765651384144
0.23020592331886292,0.24838449111470112,0.2407108239095315,0.5041765651384144
0.23014286160469055,0.24838449111470112,0.24091276252019386,0.5041765651384144
0.22992311418056488,0.2489903069466882,0.24091276252019386,0.5041765651384144
0.22977030277252197,0.2489903069466882,0.24111470113085623,0.5041765651384144
0.22968140244483948,0.24919224555735056,0.24111470113085623,0.5041765651384144
0.2296077460050583,0.24919224555735056,0.2417205169628433,0.5041765651384144
0.22942684590816498,0.24979806138933763,0.2417205169628433,0.5041765651384144
0.22939851880073547,0.24979806138933763,0.24192245557350567,0.5041765651384144
0.22876790165901184,0.2524232633279483,0.24192245557350567,0.5041765651384144
0.22875919938087463,0.2524232633279483,0.242124394184168,0.5041765651384144
0.22874417901039124,0.252827140549273,0.242124394184168,0.5041765651384144
0.2286878526210785,0.252827140549273,0.24232633279483037,0.5041765651384144
0.2286866009235382,0.2530290791599354,0.24232633279483037,0.5041765651384144
0.22866412997245789,0.2530290791599354,0.24252827140549274,0.5041765651384144
0.22847415506839752,0.25363489499192243,0.24252827140549274,0.5041765651384144
0.22825008630752563,0.25363489499192243,0.24353796445880452,0.5041765651384144
0.22816362977027893,0.25403877221324717,0.24353796445880452,0.5041765651384144
0.2278839647769928,0.25403877221324717,0.24495153473344103,0.5041765651384144
0.2278803288936615,0.25424071082390953,0.24495153473344103,0.5041765651384144
0.22780436277389526,0.25424071082390953,0.24535541195476576,0.5041765651384144
0.22770357131958008,0.2544426494345719,0.24535541195476576,0.5041765651384144
0.22738134860992432,0.2544426494345719,0.2455573505654281,0.5041765651384144
0.22727546095848083,0.25484652665589663,0.2455573505654281,0.5041765651384144
0.22715988755226135,0.25484652665589663,0.24596122778675283,0.5041765651384144
0.22714763879776,0.25504846526655894,0.24596122778675283,0.5041765651384144
0.22714251279830933,0.25504846526655894,0.24616316639741517,0.5041765651384144
0.22713351249694824,0.2552504038772213,0.24616316639741517,0.5041765651384144
0.2270892709493637,0.2552504038772213,0.24636510500807754,0.5041765651384144
0.22704079747200012,0.25565428109854604,0.24636510500807754,0.5041765651384144
0.22698679566383362,0.25565428109854604,0.2469709208400646,0.5041765651384144
0.2269493043422699,0.2560581583198708,0.2469709208400646,0.5041765651384144
0.22690841555595398,0.2560581583198708,0.24717285945072698,0.5041765651384144
0.2267889678478241,0.25646203554119545,0.24717285945072698,0.5041765651384144
0.22656527161598206,0.25646203554119545,0.24757673667205168,0.5041765651384144
0.22638621926307678,0.2566639741518578,0.24757673667205168,0.5041765651384144
0.22628940641880035,0.2566639741518578,0.24818255250403878,0.5041765651384144
0.2260468304157257,0.2568659127625202,0.24818255250403878,0.5041765651384144
0.22603411972522736,0.2568659127625202,0.24838449111470112,0.5041765651384144
0.22588863968849182,0.25787560581583197,0.24838449111470112,0.5041765651384144
0.22574104368686676,0.25787560581583197,0.24878836833602586,0.5041765651384144
0.22563719749450684,0.2582794830371567,0.24878836833602586,0.5041765651384144
0.22538673877716064,0.2582794830371567,0.2495961227786753,0.5041765651384144
0.22535589337348938,0.25848142164781907,0.2495961227786753,0.5041765651384144
0.22527137398719788,0.25848142164781907,0.25,0.5041765651384144
0.2252442091703415,0.25868336025848143,0.25,0.5041765651384144
0.22524377703666687,0.25868336025848143,0.25020193861066237,0.5041765651384144
0.22516591846942902,0.2588852988691438,0.25020193861066237,0.5041765651384144
0.22515471279621124,0.2588852988691438,0.25040387722132473,0.5041765651384144
0.2250918447971344,0.25908723747980617,0.25040387722132473,0.5041765651384144
0.2250443398952484,0.25908723747980617,0.2508077544426494,0.5041765651384144
0.22499649226665497,0.2592891760904685,0.2508077544426494,0.5041765651384144
0.22496584057807922,0.2592891760904685,0.25121163166397414,0.5041765651384144
0.22485829889774323,0.25949111470113084,0.25121163166397414,0.5041765651384144
0.2247023731470108,0.25949111470113084,0.2520193861066236,0.5041765651384144
0.22461923956871033,0.2598949919224556,0.2520193861066236,0.5041765651384144
0.22461311519145966,0.2598949919224556,0.2522213247172859,0.5041765651384144
0.22439804673194885,0.2605008077544427,0.2522213247172859,0.5041765651384144
0.22414734959602356,0.2605008077544427,0.2530290791599354,0.5041765651384144
0.22411635518074036,0.260702746365105,0.2530290791599354,0.5041765651384144
0.22391286492347717,0.260702746365105,0.25323101777059775,0.5041765651384144
0.22374264895915985,0.26151050080775445,0.25323101777059775,0.5041765651384144
0.22371014952659607,0.26151050080775445,0.2534329563812601,0.5041765651384144
0.22342094779014587,0.2621163166397415,0.2534329563812601,0.5041765651384144
0.22336480021476746,0.2621163166397415,0.2538368336025848,0.5041765651384144
0.22335806488990784,0.26231825525040386,0.2538368336025848,0.5041765651384144
0.2231338918209076,0.26231825525040386,0.25424071082390953,0.5041765651384144
0.2229728400707245,0.2627221324717286,0.25424071082390953,0.5041765651384144
0.2229563295841217,0.2627221324717286,0.2544426494345719,0.5041765651384144
0.22295179963111877,0.26292407108239096,0.2544426494345719,0.5041765651384144
0.222776398062706,0.26292407108239096,0.2552504038772213,0.5041765651384144
0.22266067564487457,0.26312600969305333,0.2552504038772213,0.5041765651384144
0.22263649106025696,0.26312600969305333,0.2554523424878837,0.5041765651384144
0.22259734570980072,0.2633279483037157,0.2554523424878837,0.5041765651384144
0.22259317338466644,0.2633279483037157,0.25565428109854604,0.5041765651384144
0.22257259488105774,0.263529886914378,0.25565428109854604,0.5041765651384144
0.2225191593170166,0.263529886914378,0.25646203554119545,0.5041765651384144
0.22222280502319336,0.26453957996768984,0.25646203554119545,0.5041765651384144
0.22204437851905823,0.26453957996768984,0.25706785137318255,0.5041765651384144
0.2219545543193817,0.26534733441033925,0.25706785137318255,0.5041765651384144
0.2219209372997284,0.26534733441033925,0.2572697899838449,0.5041765651384144
0.2219034731388092,0.2655492730210016,0.2572697899838449,0.5041765651384144
0.2218775600194931,0.2655492730210016,0.2574717285945073,0.5041765651384144
0.22172144055366516,0.265751211631664,0.2574717285945073,0.5041765651384144
0.22169408202171326,0.265751211631664,0.25767366720516965,0.5041765651384144
0.22165724635124207,0.26595315024232635,0.25767366720516965,0.5041765651384144
0.22164592146873474,0.26595315024232635,0.25787560581583197,0.5041765651384144
0.2215692549943924,0.26615508885298866,0.25787560581583197,0.5041765651384144
0.221561998128891,0.26615508885298866,0.25848142164781907,0.5041765651384144
0.22151479125022888,0.26635702746365103,0.25848142164781907,0.5041765651384144
0.22142572700977325,0.26635702746365103,0.25908723747980617,0.5041765651384144
0.22140835225582123,0.2665589660743134,0.25908723747980617,0.5041765651384144
0.22127005457878113,0.2665589660743134,0.26009693053311794,0.5041765651384144
0.2212686836719513,0.26676090468497576,0.26009693053311794,0.5041765651384144
0.22124283015727997,0.26676090468497576,0.2605008077544427,0.5041765651384144
0.22109657526016235,0.2671647819063005,0.2605008077544427,0.5041765651384144
0.22089970111846924,0.2671647819063005,0.2619143780290792,0.5041765651384144
0.2208831012248993,0.26736672051696286,0.2619143780290792,0.5041765651384144
0.22077646851539612,0.26736672051696286,0.2621163166397415,0.5041765651384144
0.22073934972286224,0.2675686591276252,0.2621163166397415,0.5041765651384144
0.22065827250480652,0.2675686591276252,0.26231825525040386,0.5041765651384144
0.2206069529056549,0.2679725363489499,0.26231825525040386,0.5041765651384144
0.2205110341310501,0.2679725363489499,0.26252019386106623,0.5041765651384144
0.220412939786911,0.26837641357027464,0.26252019386106623,0.5041765651384144
0.22031566500663757,0.26837641357027464,0.2627221324717286,0.5041765651384144
0.22025778889656067,0.268578352180937,0.2627221324717286,0.5041765651384144
0.2202138602733612,0.268578352180937,0.26292407108239096,0.5041765651384144
0.22019608318805695,0.2687802907915994,0.26292407108239096,0.5041765651384144
0.2201072871685028,0.2687802907915994,0.263529886914378,0.5041765651384144
0.22005847096443176,0.26918416801292405,0.263529886914378,0.5041765651384144
0.22001472115516663,0.26918416801292405,0.2637318255250404,0.5041765651384144
0.2199767380952835,0.26978998384491115,0.2637318255250404,0.5041765651384144
0.21982300281524658,0.26978998384491115,0.26393376413570274,0.5041765651384144
0.2197054922580719,0.2699919224555735,0.26393376413570274,0.5041765651384144
0.21960076689720154,0.2699919224555735,0.2647415185783522,0.5041765651384144
0.2194770872592926,0.2701938610662359,0.2647415185783522,0.5041765651384144
0.21941055357456207,0.2701938610662359,0.2649434571890145,0.5041765651384144
0.2194022238254547,0.2703957996768982,0.2649434571890145,0.5041765651384144
0.2192838490009308,0.2703957996768982,0.2655492730210016,0.5041765651384144
0.2192266285419464,0.27059773828756056,0.2655492730210016,0.5041765651384144
0.21919234097003937,0.27059773828756056,0.265751211631664,0.5041765651384144
0.219159334897995,0.27079967689822293,0.265751211631664,0.5041765651384144
0.21891959011554718,0.27079967689822293,0.26676090468497576,0.5041765651384144
0.21877530217170715,0.27120355411954766,0.26676090468497576,0.5041765651384144
0.21876578032970428,0.27120355411954766,0.26696284329563813,0.5041765651384144
0.21875187754631042,0.27140549273021003,0.26696284329563813,0.5041765651384144
0.21862533688545227,0.27140549273021003,0.26777059773828754,0.5041765651384144
0.21850331127643585,0.2720113085621971,0.26777059773828754,0.5041765651384144
0.21847572922706604,0.2720113085621971,0.2681744749596123,0.5041765651384144
0.21837136149406433,0.27221324717285944,0.2681744749596123,0.5041765651384144
0.21837002038955688,0.27221324717285944,0.26837641357027464,0.5041765651384144
0.21833215653896332,0.2724151857835218,0.26837641357027464,0.5041765651384144
0.21805670857429504,0.2724151857835218,0.26918416801292405,0.5041765651384144
0.21784654259681702,0.2730210016155089,0.26918416801292405,0.5041765651384144
0.21778348088264465,0.2730210016155089,0.2695880452342488,0.5041765651384144
0.21771958470344543,0.27362681744749595,0.2695880452342488,0.5041765651384144
0.21766695380210876,0.27362681744749595,0.26978998384491115,0.5041765651384144
0.21765346825122833,0.2738287560581583,0.26978998384491115,0.5041765651384144
0.21764039993286133,0.2738287560581583,0.2699919224555735,0.5041765651384144
0.217550128698349,0.2744345718901454,0.2699919224555735,0.5041765651384144
0.21741461753845215,0.2744345718901454,0.27059773828756056,0.5041765651384144
0.21732839941978455,0.2748384491114701,0.27059773828756056,0.5041765651384144
0.21730375289916992,0.2748384491114701,0.27079967689822293,0.5041765651384144
0.21719925105571747,0.27524232633279483,0.27079967689822293,0.5041765651384144
0.21717464923858643,0.27524232633279483,0.2710016155088853,0.5041765651384144
0.21715047955513,0.27564620355411956,0.2710016155088853,0.5041765651384144
0.2171044796705246,0.27564620355411956,0.27140549273021003,0.5041765651384144
0.21706372499465942,0.27584814216478193,0.27140549273021003,0.5041765651384144
0.21705922484397888,0.27584814216478193,0.2716074313408724,0.5041765651384144
0.2169199287891388,0.2762520193861066,0.2716074313408724,0.5041765651384144
0.21683335304260254,0.2762520193861066,0.2718093699515347,0.5041765651384144
0.2166973054409027,0.2768578352180937,0.2718093699515347,0.5041765651384144
0.21664607524871826,0.2768578352180937,0.27221324717285944,0.5041765651384144
0.2165721356868744,0.2770597738287561,0.27221324717285944,0.5041765651384144
0.216532364487648,0.2770597738287561,0.2724151857835218,0.5041765651384144
0.21652951836585999,0.27726171243941844,0.2724151857835218,0.5041765651384144
0.21648988127708435,0.27726171243941844,0.2726171243941842,0.5041765651384144
0.21648266911506653,0.27746365105008075,0.2726171243941842,0.5041765651384144
0.216283917427063,0.27746365105008075,0.2738287560581583,0.5041765651384144
0.21620240807533264,0.27806946688206785,0.2738287560581583,0.5041765651384144
0.2160533219575882,0.27806946688206785,0.27423263327948305,0.5041765651384144
0.21581627428531647,0.2784733441033926,0.27423263327948305,0.5041765651384144
0.21562573313713074,0.2784733441033926,0.27463651050080773,0.5041765651384144
0.21555164456367493,0.27867528271405495,0.27463651050080773,0.5041765651384144
0.21548990905284882,0.27867528271405495,0.2748384491114701,0.5041765651384144
0.21546055376529694,0.27907915993537963,0.2748384491114701,0.5041765651384144
0.21545420587062836,0.27907915993537963,0.27504038772213246,0.5041765651384144
0.21538636088371277,0.27968497576736673,0.27504038772213246,0.5041765651384144
0.21538272500038147,0.27968497576736673,0.27524232633279483,0.5041765651384144
0.21531029045581818,0.28008885298869146,0.27524232633279483,0.5041765651384144
0.21516969799995422,0.28008885298869146,0.2754442649434572,0.5041765651384144
0.2150397002696991,0.2802907915993538,0.2754442649434572,0.5041765651384144
0.21499252319335938,0.2802907915993538,0.27584814216478193,0.5041765651384144
0.2147432267665863,0.2808966074313409,0.27584814216478193,0.5041765651384144
0.21438178420066833,0.2808966074313409,0.2776655896607431,0.5041765651384144
0.21436533331871033,0.28109854604200324,0.2776655896607431,0.5041765651384144
0.21435287594795227,0.28109854604200324,0.2778675282714055,0.5041765651384144
0.2142164409160614,0.2813004846526656,0.2778675282714055,0.5041765651384144
0.21414640545845032,0.2813004846526656,0.2784733441033926,0.5041765651384144
0.21409690380096436,0.2817043618739903,0.2784733441033926,0.5041765651384144
0.21407775580883026,0.2817043618739903,0.27867528271405495,0.5041765651384144
0.21398726105690002,0.282108239095315,0.27867528271405495,0.5041765651384144
0.2139752060174942,0.282108239095315,0.27887722132471726,0.5041765651384144
0.21396830677986145,0.2823101777059774,0.27887722132471726,0.5041765651384144
0.21391399204730988,0.2823101777059774,0.27948303715670436,0.5041765651384144
0.2136780321598053,0.2829159935379645,0.27948303715670436,0.5041765651384144
0.21358755230903625,0.2829159935379645,0.28008885298869146,0.5041765651384144
0.21343782544136047,0.284329563812601,0.28008885298869146,0.5041765651384144
0.21327856183052063,0.284329563812601,0.2802907915993538,0.5041765651384144
0.21321797370910645,0.2845315024232633,0.2802907915993538,0.5041765651384144
0.21304616332054138,0.2845315024232633,0.28049273021001614,0.5041765651384144
0.2130376398563385,0.28473344103392567,0.28049273021001614,0.5041765651384144
0.2129262387752533,0.28473344103392567,0.2808966074313409,0.5041765651384144
0.21287742257118225,0.28493537964458804,0.2808966074313409,0.5041765651384144
0.21282199025154114,0.28493537964458804,0.28109854604200324,0.5041765651384144
0.21277973055839539,0.28533925686591277,0.28109854604200324,0.5041765651384144
0.2126757800579071,0.28533925686591277,0.2817043618739903,0.5041765651384144
0.21254917979240417,0.2857431340872375,0.2817043618739903,0.5041765651384144
0.21243616938591003,0.2857431340872375,0.2827140549273021,0.5041765651384144
0.21242228150367737,0.2859450726978998,0.2827140549273021,0.5041765651384144
0.21222564578056335,0.2859450726978998,0.2835218093699515,0.5041765651384144
0.21212542057037354,0.2861470113085622,0.2835218093699515,0.5041765651384144
0.2119913399219513,0.2861470113085622,0.284329563812601,0.5041765651384144
0.2118573635816574,0.28634894991922455,0.284329563812601,0.5041765651384144
0.21177680790424347,0.28634894991922455,0.2845315024232633,0.5041765651384144
0.2116422951221466,0.2865508885298869,0.2845315024232633,0.5041765651384144
0.21162208914756775,0.2865508885298869,0.28493537964458804,0.5041765651384144
0.21152596175670624,0.28695476575121165,0.28493537964458804,0.5041765651384144
0.2113516479730606,0.28695476575121165,0.2857431340872375,0.5041765651384144
0.2113315761089325,0.287156704361874,0.2857431340872375,0.5041765651384144
0.21113428473472595,0.287156704361874,0.287156704361874,0.5041765651384144
0.210928276181221,0.28776252019386106,0.287156704361874,0.5041765651384144
0.2109159529209137,0.28776252019386106,0.2875605815831987,0.5041765651384144
0.21091076731681824,0.2879644588045234,0.2875605815831987,0.5041765651384144
0.2108287662267685,0.2879644588045234,0.28776252019386106,0.5041765651384144
0.21058949828147888,0.28877221324717284,0.28776252019386106,0.5041765651384144
0.21049804985523224,0.28877221324717284,0.2879644588045234,0.5041765651384144
0.21044716238975525,0.28917609046849757,0.2879644588045234,0.5041765651384144
0.210442453622818,0.28917609046849757,0.2881663974151858,0.5041765651384144
0.2104390561580658,0.28937802907915994,0.2881663974151858,0.5041765651384144
0.2103305160999298,0.28937802907915994,0.28836833602584816,0.5041765651384144
0.21013982594013214,0.2903877221324717,0.28836833602584816,0.5041765651384144
0.2101137787103653,0.2903877221324717,0.2885702746365105,0.5041765651384144
0.20998528599739075,0.2905896607431341,0.2885702746365105,0.5041765651384144
0.20996500551700592,0.2905896607431341,0.28877221324717284,0.5041765651384144
0.2099614441394806,0.29079159935379645,0.28877221324717284,0.5041765651384144
0.20989522337913513,0.29079159935379645,0.28937802907915994,0.5041765651384144
0.2098771631717682,0.2909935379644588,0.28937802907915994,0.5041765651384144
0.2098732739686966,0.2909935379644588,0.2895799676898223,0.5041765651384144
0.20985499024391174,0.2911954765751212,0.2895799676898223,0.5041765651384144
0.20982280373573303,0.2911954765751212,0.28978190630048467,0.5041765651384144
0.20975811779499054,0.29159935379644586,0.28978190630048467,0.5041765651384144
0.20975497364997864,0.29159935379644586,0.28998384491114704,0.5041765651384144
0.2097392976284027,0.2918012924071082,0.28998384491114704,0.5041765651384144
0.20963183045387268,0.2918012924071082,0.29018578352180935,0.5041765651384144
0.20955632627010345,0.29220516962843296,0.29018578352180935,0.5041765651384144
0.20954802632331848,0.29220516962843296,0.2903877221324717,0.5041765651384144
0.20946934819221497,0.2926090468497577,0.2903877221324717,0.5041765651384144
0.20940130949020386,0.2926090468497577,0.2905896607431341,0.5041765651384144
0.20932886004447937,0.29301292407108237,0.2905896607431341,0.5041765651384144
0.20912742614746094,0.29301292407108237,0.29139741518578355,0.5041765651384144
0.2091258466243744,0.29321486268174474,0.29139741518578355,0.5041765651384144
0.2089528739452362,0.29321486268174474,0.2918012924071082,0.5041765651384144
0.20893236994743347,0.2934168012924071,0.2918012924071082,0.5041765651384144
0.2088654339313507,0.2934168012924071,0.29220516962843296,0.5041765651384144
0.20860478281974792,0.29422455573505657,0.29220516962843296,0.5041765651384144
0.20845773816108704,0.29422455573505657,0.2924071082390953,0.5041765651384144
0.2081955373287201,0.2944264943457189,0.2924071082390953,0.5041765651384144
0.20808911323547363,0.2944264943457189,0.29281098546042006,0.5041765651384144
0.20806784927845,0.2948303715670436,0.29281098546042006,0.5041765651384144
0.20791062712669373,0.2948303715670436,0.29321486268174474,0.5041765651384144
0.20790088176727295,0.295032310177706,0.29321486268174474,0.5041765651384144
0.20788344740867615,0.295032310177706,0.2934168012924071,0.5041765651384144
0.20780371129512787,0.29523424878836835,0.2934168012924071,0.5041765651384144
0.20774933695793152,0.29523424878836835,0.29361873990306947,0.5041765651384144
0.2074054777622223,0.2964458804523425,0.29361873990306947,0.5041765651384144
0.2071598470211029,0.2964458804523425,0.2948303715670436,0.5041765651384144
0.20702502131462097,0.29664781906300486,0.2948303715670436,0.5041765651384144
0.20699240267276764,0.29664781906300486,0.295032310177706,0.5041765651384144
0.20698067545890808,0.29705169628432954,0.295032310177706,0.5041765651384144
0.20691117644309998,0.29705169628432954,0.29523424878836835,0.5041765651384144
0.20679500699043274,0.29765751211631664,0.29523424878836835,0.5041765651384144
0.2066260576248169,0.29765751211631664,0.2956381260096931,0.5041765651384144
0.20655646920204163,0.29806138933764137,0.2956381260096931,0.5041765651384144
0.20654599368572235,0.29806138933764137,0.2958400646203554,0.5041765651384144
0.20627334713935852,0.2988691437802908,0.2958400646203554,0.5041765651384144
0.2060571014881134,0.2988691437802908,0.29664781906300486,0.5041765651384144
0.20586822926998138,0.3002827140549273,0.29664781906300486,0.5041765651384144
0.2058599889278412,0.3002827140549273,0.2968497576736672,0.5041765651384144
0.2058182656764984,0.300686591276252,0.2968497576736672,0.5041765651384144
0.20574679970741272,0.300686591276252,0.29705169628432954,0.5041765651384144
0.2057226598262787,0.3008885298869144,0.29705169628432954,0.5041765651384144
0.20566099882125854,0.3008885298869144,0.29745557350565427,0.5041765651384144
0.20560862123966217,0.30129240710823907,0.29745557350565427,0.5041765651384144
0.20559588074684143,0.30129240710823907,0.29765751211631664,0.5041765651384144
0.20534373819828033,0.30210016155088854,0.29765751211631664,0.5041765651384144
0.20527997612953186,0.30210016155088854,0.29806138933764137,0.5041765651384144
0.2052610218524933,0.3023021001615509,0.29806138933764137,0.5041765651384144
0.2052522748708725,0.3023021001615509,0.29846526655896605,0.5041765651384144
0.20523065328598022,0.30250403877221327,0.29846526655896605,0.5041765651384144
0.20505303144454956,0.30250403877221327,0.2986672051696284,0.5041765651384144
0.2050488293170929,0.30290791599353795,0.2986672051696284,0.5041765651384144
0.2049594223499298,0.30290791599353795,0.29907108239095315,0.5041765651384144
0.20486050844192505,0.3033117932148627,0.29907108239095315,0.5041765651384144
0.20466379821300507,0.3033117932148627,0.2994749596122779,0.5041765651384144
0.20454993844032288,0.3039176090468498,0.2994749596122779,0.5041765651384144
0.2045060694217682,0.3039176090468498,0.3000807754442649,0.5041765651384144
0.20444992184638977,0.3045234248788368,0.3000807754442649,0.5041765651384144
0.2043701708316803,0.3045234248788368,0.300686591276252,0.5041765651384144
0.20436325669288635,0.30492730210016156,0.300686591276252,0.5041765651384144
0.20428843796253204,0.30492730210016156,0.3008885298869144,0.5041765651384144
0.20401474833488464,0.3053311793214863,0.3008885298869144,0.5041765651384144
0.20394298434257507,0.3053311793214863,0.30109046849757676,0.5041765651384144
0.20390336215496063,0.30573505654281097,0.30109046849757676,0.5041765651384144
0.20381419360637665,0.30573505654281097,0.30149434571890144,0.5041765651384144
0.20370277762413025,0.30593699515347333,0.30149434571890144,0.5041765651384144
0.20364788174629211,0.30593699515347333,0.3016962843295638,0.5041765651384144
0.2036188393831253,0.30654281098546043,0.3016962843295638,0.5041765651384144
0.2034866362810135,0.30654281098546043,0.30210016155088854,0.5041765651384144
0.20344945788383484,0.3067447495961228,0.30210016155088854,0.5041765651384144
0.20328709483146667,0.3067447495961228,0.3027059773828756,0.5041765651384144
0.20309552550315857,0.3075525040387722,0.3027059773828756,0.5041765651384144
0.20309177041053772,0.3075525040387722,0.30290791599353795,0.5041765651384144
0.2030714452266693,0.3077544426494346,0.30290791599353795,0.5041765651384144
0.20306311547756195,0.3077544426494346,0.3031098546042003,0.5041765651384144
0.20304277539253235,0.30795638126009695,0.3031098546042003,0.5041765651384144
0.202826589345932,0.30795638126009695,0.3045234248788368,0.5041765651384144
0.2026785910129547,0.308562197092084,0.3045234248788368,0.5041765651384144
0.20266029238700867,0.308562197092084,0.3047253634894992,0.5041765651384144
0.2025751769542694,0.30876413570274636,0.3047253634894992,0.5041765651384144
0.2025289237499237,0.30876413570274636,0.3051292407108239,0.5041765651384144
0.20252388715744019,0.3089660743134087,0.3051292407108239,0.5041765651384144
0.20249149203300476,0.3089660743134087,0.3055331179321486,0.5041765651384144
0.20240303874015808,0.30936995153473346,0.3055331179321486,0.5041765651384144
0.20235557854175568,0.30936995153473346,0.30573505654281097,0.5041765651384144
0.20227405428886414,0.30977382875605813,0.30573505654281097,0.5041765651384144
0.20222148299217224,0.30977382875605813,0.3061389337641357,0.5041765651384144
0.20216310024261475,0.31017770597738287,0.3061389337641357,0.5041765651384144
0.20212948322296143,0.31017770597738287,0.30634087237479807,0.5041765651384144
0.20211686193943024,0.31037964458804523,0.30634087237479807,0.5041765651384144
0.20197656750679016,0.31037964458804523,0.3069466882067851,0.5041765651384144
0.2019270360469818,0.31098546042003233,0.3069466882067851,0.5041765651384144
0.20179054141044617,0.31098546042003233,0.30735056542810985,0.5041765651384144
0.2017526924610138,0.311389337641357,0.30735056542810985,0.5041765651384144
0.20166179537773132,0.311389337641357,0.3077544426494346,0.5041765651384144
0.20165446400642395,0.3115912762520194,0.3077544426494346,0.5041765651384144
0.20162877440452576,0.3115912762520194,0.3081583198707593,0.5041765651384144
0.2016056478023529,0.31179321486268174,0.3081583198707593,0.5041765651384144
0.20131069421768188,0.31179321486268174,0.30936995153473346,0.5041765651384144
0.20121333003044128,0.3121970920840065,0.30936995153473346,0.5041765651384144
0.20115908980369568,0.3121970920840065,0.3099757673667205,0.5041765651384144
0.20101264119148254,0.3130048465266559,0.3099757673667205,0.5041765651384144
0.20088085532188416,0.3130048465266559,0.31037964458804523,0.5041765651384144
0.20084205269813538,0.31320678513731826,0.31037964458804523,0.5041765651384144
0.20083090662956238,0.31320678513731826,0.3105815831987076,0.5041765651384144
0.20078681409358978,0.3134087237479806,0.3105815831987076,0.5041765651384144
0.20078060030937195,0.3134087237479806,0.31078352180936997,0.5041765651384144
0.20077773928642273,0.313610662358643,0.31078352180936997,0.5041765651384144
0.20077623426914215,0.313610662358643,0.31098546042003233,0.5041765651384144
0.20077235996723175,0.31381260096930536,0.31098546042003233,0.5041765651384144
0.20063313841819763,0.31381260096930536,0.311389337641357,0.5041765651384144
0.20058003067970276,0.31401453957996767,0.311389337641357,0.5041765651384144
0.20044371485710144,0.31401453957996767,0.3119951534733441,0.5041765651384144
0.2003413736820221,0.3144184168012924,0.3119951534733441,0.5041765651384144
0.2003200352191925,0.3144184168012924,0.3121970920840065,0.5041765651384144
0.20030537247657776,0.31462035541195477,0.3121970920840065,0.5041765651384144
0.2002832591533661,0.31462035541195477,0.31260096930533116,0.5041765651384144
0.20007100701332092,0.3154281098546042,0.31260096930533116,0.5041765651384144
0.20006325840950012,0.3154281098546042,0.3128029079159935,0.5041765651384144
0.19992956519126892,0.3158319870759289,0.3128029079159935,0.5041765651384144
0.19983962178230286,0.3158319870759289,0.3130048465266559,0.5041765651384144
0.19977577030658722,0.3160339256865913,0.3130048465266559,0.5041765651384144
0.19977489113807678,0.3160339256865913,0.31320678513731826,0.5041765651384144
0.19974850118160248,0.31623586429725364,0.31320678513731826,0.5041765651384144
0.19957157969474792,0.31623586429725364,0.313610662358643,0.5041765651384144
0.1994914710521698,0.3168416801292407,0.313610662358643,0.5041765651384144
0.19937410950660706,0.3168416801292407,0.3144184168012924,0.5041765651384144
0.19918259978294373,0.31704361873990305,0.3144184168012924,0.5041765651384144
0.19913551211357117,0.31704361873990305,0.31482229402261713,0.5041765651384144
0.19887319207191467,0.3174474959612278,0.31482229402261713,0.5041765651384144
0.1987617313861847,0.3174474959612278,0.31522617124394187,0.5041765651384144
0.19861891865730286,0.3178513731825525,0.31522617124394187,0.5041765651384144
0.19850456714630127,0.3178513731825525,0.3154281098546042,0.5041765651384144
0.19846263527870178,0.3180533117932149,0.3154281098546042,0.5041765651384144
0.1982148289680481,0.3180533117932149,0.31623586429725364,0.5041765651384144
0.19817803800106049,0.3182552504038772,0.31623586429725364,0.5041765651384144
0.1979304850101471,0.3182552504038772,0.31704361873990305,0.5041765651384144
0.19783669710159302,0.31845718901453957,0.31704361873990305,0.5041765651384144
0.19778397679328918,0.31845718901453957,0.31764943457189015,0.5041765651384144
0.19763831794261932,0.31906300484652667,0.31764943457189015,0.5041765651384144
0.19741472601890564,0.31906300484652667,0.3178513731825525,0.5041765651384144
0.19737377762794495,0.31926494345718903,0.3178513731825525,0.5041765651384144
0.19733412563800812,0.31926494345718903,0.3180533117932149,0.5041765651384144
0.19724221527576447,0.3196688206785137,0.3180533117932149,0.5041765651384144
0.1972392499446869,0.3196688206785137,0.3182552504038772,0.5041765651384144
0.1971823275089264,0.32007269789983844,0.3182552504038772,0.5041765651384144
0.19717292487621307,0.32007269789983844,0.31865912762520193,0.5041765651384144
0.19704219698905945,0.3204765751211632,0.31865912762520193,0.5041765651384144
0.1970098316669464,0.3204765751211632,0.3188610662358643,0.5041765651384144
0.19693991541862488,0.3208804523424879,0.3188610662358643,0.5041765651384144
0.19684001803398132,0.3208804523424879,0.31926494345718903,0.5041765651384144
0.1967688649892807,0.3212843295638126,0.31926494345718903,0.5041765651384144
0.19657903909683228,0.3212843295638126,0.3196688206785137,0.5041765651384144
0.19637522101402283,0.3226978998384491,0.3196688206785137,0.5041765651384144
0.19630196690559387,0.3226978998384491,0.3204765751211632,0.5041765651384144
0.19628360867500305,0.32289983844911146,0.3204765751211632,0.5041765651384144
0.19624868035316467,0.32289983844911146,0.32067851373182554,0.5041765651384144
0.196237713098526,0.32310177705977383,0.32067851373182554,0.5041765651384144
0.19621878862380981,0.32310177705977383,0.3210823909531502,0.5041765651384144
0.19619134068489075,0.32350565428109856,0.3210823909531502,0.5041765651384144
0.19618673622608185,0.32350565428109856,0.3212843295638126,0.5041765651384144
0.19615498185157776,0.32370759289176093,0.3212843295638126,0.5041765651384144
0.19614644348621368,0.32370759289176093,0.32148626817447495,0.5041765651384144
0.19607087969779968,0.3241114701130856,0.32148626817447495,0.5041765651384144
0.1958438754081726,0.3241114701130856,0.32209208400646205,0.5041765651384144
0.19573362171649933,0.32451534733441034,0.32209208400646205,0.5041765651384144
0.19566848874092102,0.32451534733441034,0.3222940226171244,0.5041765651384144
0.19557255506515503,0.3247172859450727,0.3222940226171244,0.5041765651384144
0.19548027217388153,0.3247172859450727,0.3226978998384491,0.5041765651384144
0.19538834691047668,0.32512116316639744,0.3226978998384491,0.5041765651384144
0.19537559151649475,0.32512116316639744,0.32289983844911146,0.5041765651384144
0.19537264108657837,0.32532310177705975,0.32289983844911146,0.5041765651384144
0.1952645480632782,0.32532310177705975,0.3233037156704362,0.5041765651384144
0.1952265202999115,0.3255250403877221,0.3233037156704362,0.5041765651384144
0.19516122341156006,0.3255250403877221,0.32370759289176093,0.5041765651384144
0.19493302702903748,0.32653473344103395,0.32370759289176093,0.5041765651384144
0.19490250945091248,0.32653473344103395,0.32390953150242324,0.5041765651384144
0.19490012526512146,0.32673667205169626,0.32390953150242324,0.5041765651384144
0.19474610686302185,0.32673667205169626,0.3241114701130856,0.5041765651384144
0.19468435645103455,0.32693861066235863,0.3241114701130856,0.5041765651384144
0.19461020827293396,0.32693861066235863,0.324313408723748,0.5041765651384144
0.19457611441612244,0.327140549273021,0.324313408723748,0.5041765651384144
0.19448451697826385,0.327140549273021,0.32451534733441034,0.5041765651384144
0.19444653391838074,0.32754442649434573,0.32451534733441034,0.5041765651384144
0.1944429576396942,0.32754442649434573,0.3247172859450727,0.5041765651384144
0.19444002211093903,0.3277463651050081,0.3247172859450727,0.5041765651384144
0.19437293708324432,0.3277463651050081,0.3249192245557351,0.5041765651384144
0.19435206055641174,0.32794830371567046,0.3249192245557351,0.5041765651384144
0.1942221224308014,0.32794830371567046,0.3255250403877221,0.5041765651384144
0.19422051310539246,0.3281502423263328,0.3255250403877221,0.5041765651384144
0.19414988160133362,0.3281502423263328,0.32592891760904685,0.5041765651384144
0.19410474598407745,0.32835218093699514,0.32592891760904685,0.5041765651384144
0.1940803825855255,0.32835218093699514,0.3261308562197092,0.5041765651384144
0.1939736306667328,0.32895799676898224,0.3261308562197092,0.5041765651384144
0.19391955435276031,0.32895799676898224,0.3263327948303716,0.5041765651384144
0.19385561347007751,0.3293618739903069,0.3263327948303716,0.5041765651384144
0.19385352730751038,0.3293618739903069,0.32653473344103395,0.5041765651384144
0.19371137022972107,0.3305735056542811,0.32653473344103395,0.5041765651384144
0.1936979591846466,0.3305735056542811,0.32673667205169626,0.5041765651384144
0.19367238879203796,0.33077544426494343,0.32673667205169626,0.5041765651384144
0.19363541901111603,0.33077544426494343,0.32693861066235863,0.5041765651384144
0.19355317950248718,0.33117932148626816,0.32693861066235863,0.5041765651384144
0.19350096583366394,0.33117932148626816,0.327140549273021,0.5041765651384144
0.19349470734596252,0.33138126009693053,0.327140549273021,0.5041765651384144
0.19337762892246246,0.33138126009693053,0.32754442649434573,0.5041765651384144
0.19320282340049744,0.33218901453957994,0.32754442649434573,0.5041765651384144
0.19316211342811584,0.33218901453957994,0.3281502423263328,0.5041765651384144
0.19312992691993713,0.3323909531502423,0.3281502423263328,0.5041765651384144
0.19311217963695526,0.3323909531502423,0.32835218093699514,0.5041765651384144
0.1929267942905426,0.3338045234248788,0.32835218093699514,0.5041765651384144
0.19287584722042084,0.3338045234248788,0.3285541195476575,0.5041765651384144
0.19275397062301636,0.33420840064620355,0.3285541195476575,0.5041765651384144
0.19264695048332214,0.33420840064620355,0.3287560581583199,0.5041765651384144
0.1926347315311432,0.33481421647819065,0.3287560581583199,0.5041765651384144
0.1926209032535553,0.33481421647819065,0.32895799676898224,0.5041765651384144
0.19252771139144897,0.33521809369951533,0.32895799676898224,0.5041765651384144
0.1925254762172699,0.33521809369951533,0.3291599353796446,0.5041765651384144
0.19238603115081787,0.3360258481421648,0.3291599353796446,0.5041765651384144
0.19237521290779114,0.3360258481421648,0.3293618739903069,0.5041765651384144
0.19229790568351746,0.33622778675282716,0.3293618739903069,0.5041765651384144
0.19218352437019348,0.33622778675282716,0.3301696284329564,0.5041765651384144
0.19206294417381287,0.33723747980613894,0.3301696284329564,0.5041765651384144
0.19192233681678772,0.33723747980613894,0.3305735056542811,0.5041765651384144
0.19187602400779724,0.3374394184168013,0.3305735056542811,0.5041765651384144
0.19182047247886658,0.3374394184168013,0.33077544426494343,0.5041765651384144
0.19166645407676697,0.337843295638126,0.33077544426494343,0.5041765651384144
0.19164887070655823,0.337843295638126,0.33117932148626816,0.5041765651384144
0.1916365623474121,0.33804523424878835,0.33117932148626816,0.5041765651384144
0.19139938056468964,0.33804523424878835,0.33178513731825526,0.5041765651384144
0.19138815999031067,0.3382471728594507,0.33178513731825526,0.5041765651384144
0.19107064604759216,0.3382471728594507,0.3325928917609047,0.5041765651384144
0.1910196840763092,0.33865105008077545,0.3325928917609047,0.5041765651384144
0.19100114703178406,0.33865105008077545,0.33279483037156704,0.5041765651384144
0.19087111949920654,0.33945880452342486,0.33279483037156704,0.5041765651384144
0.1907632052898407,0.33945880452342486,0.33340064620355414,0.5041765651384144
0.19076129794120789,0.33966074313408723,0.33340064620355414,0.5041765651384144
0.19075870513916016,0.33966074313408723,0.33360258481421645,0.5041765651384144
0.1907534897327423,0.34006462035541196,0.33360258481421645,0.5041765651384144
0.19075258076190948,0.34006462035541196,0.3338045234248788,0.5041765651384144
0.19068698585033417,0.34026655896607433,0.3338045234248788,0.5041765651384144
0.1906624138355255,0.34026655896607433,0.3340064620355412,0.5041765651384144
0.19063588976860046,0.340670436187399,0.3340064620355412,0.5041765651384144
0.19060814380645752,0.340670436187399,0.33420840064620355,0.5041765651384144
0.190604567527771,0.3408723747980614,0.33420840064620355,0.5041765651384144
0.1905844509601593,0.3408723747980614,0.3344103392568659,0.5041765651384144
0.1904996931552887,0.3414781906300485,0.3344103392568659,0.5041765651384144
0.1904650330543518,0.3414781906300485,0.33501615508885296,0.5041765651384144
0.1904553472995758,0.34168012924071084,0.33501615508885296,0.5041765651384144
0.19042155146598816,0.34168012924071084,0.33521809369951533,0.5041765651384144
0.19038185477256775,0.3420840064620355,0.33521809369951533,0.5041765651384144
0.19032272696495056,0.3420840064620355,0.3354200323101777,0.5041765651384144
0.1902541220188141,0.34309369951534735,0.3354200323101777,0.5041765651384144
0.19018682837486267,0.34309369951534735,0.33562197092084006,0.5041765651384144
0.19011905789375305,0.3432956381260097,0.33562197092084006,0.5041765651384144
0.19007936120033264,0.3432956381260097,0.3364297253634895,0.5041765651384144
0.1900293529033661,0.34349757673667203,0.3364297253634895,0.5041765651384144
0.1899947226047516,0.34349757673667203,0.33663166397415184,0.5041765651384144
0.18975499272346497,0.3441033925686591,0.33663166397415184,0.5041765651384144
0.18965411186218262,0.3441033925686591,0.33723747980613894,0.5041765651384144
0.1895746886730194,0.34491114701130854,0.33723747980613894,0.5041765651384144
0.18954043090343475,0.34491114701130854,0.3374394184168013,0.5041765651384144
0.18954041600227356,0.3451130856219709,0.3374394184168013,0.5041765651384144
0.18947719037532806,0.3451130856219709,0.337843295638126,0.5041765651384144
0.1892995983362198,0.34531502423263327,0.337843295638126,0.5041765651384144
0.18907949328422546,0.34531502423263327,0.3384491114701131,0.5041765651384144
0.18891483545303345,0.34612277867528274,0.3384491114701131,0.5041765651384144
0.18888309597969055,0.34612277867528274,0.33865105008077545,0.5041765651384144
0.18884456157684326,0.3465266558966074,0.33865105008077545,0.5041765651384144
0.18879345059394836,0.3465266558966074,0.3388529886914378,0.5041765651384144
0.18878601491451263,0.3467285945072698,0.3388529886914378,0.5041765651384144
0.18876968324184418,0.3467285945072698,0.3390549273021002,0.5041765651384144
0.18863725662231445,0.34693053311793215,0.3390549273021002,0.5041765651384144
0.18830439448356628,0.34693053311793215,0.3398626817447496,0.5041765651384144
0.18827369809150696,0.3473344103392569,0.3398626817447496,0.5041765651384144
0.18820711970329285,0.3473344103392569,0.34006462035541196,0.5041765651384144
0.1881859004497528,0.34753634894991925,0.34006462035541196,0.5041765651384144
0.18817947804927826,0.34753634894991925,0.34026655896607433,0.5041765651384144
0.18807122111320496,0.34834410339256866,0.34026655896607433,0.5041765651384144
0.18806669116020203,0.34834410339256866,0.3404684975767367,0.5041765651384144
0.188014417886734,0.3487479806138934,0.3404684975767367,0.5041765651384144
0.18797986209392548,0.3487479806138934,0.3412762520193861,0.5041765651384144
0.18793204426765442,0.34915185783521807,0.3412762520193861,0.5041765651384144
0.1878879964351654,0.34915185783521807,0.34168012924071084,0.5041765651384144
0.18773618340492249,0.3495557350565428,0.34168012924071084,0.5041765651384144
0.18764017522335052,0.3495557350565428,0.3418820678513732,0.5041765651384144
0.18754282593727112,0.34995961227786754,0.3418820678513732,0.5041765651384144
0.18734750151634216,0.34995961227786754,0.34248788368336025,0.5041765651384144
0.1873309314250946,0.35036348949919227,0.34248788368336025,0.5041765651384144
0.1873053014278412,0.35036348949919227,0.3426898222940226,0.5041765651384144
0.18729735910892487,0.3505654281098546,0.3426898222940226,0.5041765651384144
0.18723006546497345,0.3505654281098546,0.34309369951534735,0.5041765651384144
0.18722429871559143,0.35076736672051695,0.34309369951534735,0.5041765651384144
0.18707695603370667,0.35076736672051695,0.34390145395799676,0.5041765651384144
0.18691667914390564,0.3519789983844911,0.34390145395799676,0.5041765651384144
0.18688789010047913,0.3519789983844911,0.3441033925686591,0.5041765651384144
0.18669843673706055,0.3525848142164782,0.3441033925686591,0.5041765651384144
0.18659010529518127,0.3525848142164782,0.3447092084006462,0.5041765651384144
0.1865517497062683,0.3529886914378029,0.3447092084006462,0.5041765651384144
0.18653787672519684,0.3529886914378029,0.3451130856219709,0.5041765651384144
0.1864244043827057,0.3533925686591276,0.3451130856219709,0.5041765651384144
0.18641456961631775,0.3533925686591276,0.34531502423263327,0.5041765651384144
0.18638184666633606,0.35359450726978997,0.34531502423263327,0.5041765651384144
0.18634192645549774,0.35359450726978997,0.34551696284329564,0.5041765651384144
0.1862240731716156,0.35420032310177707,0.34551696284329564,0.5041765651384144
0.18616965413093567,0.35420032310177707,0.345718901453958,0.5041765651384144
0.1860467940568924,0.35440226171243944,0.345718901453958,0.5041765651384144
0.18599644303321838,0.35440226171243944,0.34592084006462037,0.5041765651384144
0.1859571486711502,0.3546042003231018,0.34592084006462037,0.5041765651384144
0.18593940138816833,0.3546042003231018,0.34612277867528274,0.5041765651384144
0.185878187417984,0.3548061389337641,0.34612277867528274,0.5041765651384144
0.18582820892333984,0.3548061389337641,0.34632471728594505,0.5041765651384144
0.18581466376781464,0.3550080775444265,0.34632471728594505,0.5041765651384144
0.1856193095445633,0.3550080775444265,0.3467285945072698,0.5041765651384144
0.18561168015003204,0.35521001615508885,0.3467285945072698,0.5041765651384144
0.18557032942771912,0.35521001615508885,0.3471324717285945,0.5041765651384144
0.18549296259880066,0.35581583198707595,0.3471324717285945,0.5041765651384144
0.1852932870388031,0.35581583198707595,0.34773828756058156,0.5041765651384144
0.18518641591072083,0.3562197092084006,0.34773828756058156,0.5041765651384144
0.1851736605167389,0.3562197092084006,0.3479402261712439,0.5041765651384144
0.18490561842918396,0.3568255250403877,0.3479402261712439,0.5041765651384144
0.18486571311950684,0.3568255250403877,0.3481421647819063,0.5041765651384144
0.1847563087940216,0.35722940226171246,0.3481421647819063,0.5041765651384144
0.18472620844841003,0.35722940226171246,0.348546042003231,0.5041765651384144
0.18456199765205383,0.3574313408723748,0.348546042003231,0.5041765651384144
0.18455854058265686,0.3574313408723748,0.3487479806138934,0.5041765651384144
0.18454208970069885,0.3578352180936995,0.3487479806138934,0.5041765651384144
0.18449299037456512,0.3578352180936995,0.34915185783521807,0.5041765651384144
0.18444007635116577,0.35803715670436187,0.34915185783521807,0.5041765651384144
0.18424303829669952,0.35803715670436187,0.34975767366720517,0.5041765651384144
0.18422403931617737,0.35823909531502424,0.34975767366720517,0.5041765651384144
0.18419626355171204,0.35823909531502424,0.34995961227786754,0.5041765651384144
0.184166818857193,0.3584410339256866,0.34995961227786754,0.5041765651384144
0.18416042625904083,0.3584410339256866,0.3501615508885299,0.5041765651384144
0.184115469455719,0.35864297253634897,0.3501615508885299,0.5041765651384144
0.18406511843204498,0.35864297253634897,0.35036348949919227,0.5041765651384144
0.18405750393867493,0.35904684975767365,0.35036348949919227,0.5041765651384144
0.18396154046058655,0.35904684975767365,0.35076736672051695,0.5041765651384144
0.18387600779533386,0.3594507269789984,0.35076736672051695,0.5041765651384144
0.18377219140529633,0.3594507269789984,0.3511712439418417,0.5041765651384144
0.18363085389137268,0.3602584814216478,0.3511712439418417,0.5041765651384144
0.18360361456871033,0.3602584814216478,0.35137318255250405,0.5041765651384144
0.18359729647636414,0.36046042003231016,0.35137318255250405,0.5041765651384144
0.18349257111549377,0.36046042003231016,0.3515751211631664,0.5041765651384144
0.183353990316391,0.3608642972536349,0.3515751211631664,0.5041765651384144
0.18332163989543915,0.3608642972536349,0.3517770597738288,0.5041765651384144
0.18326464295387268,0.361470113085622,0.3517770597738288,0.5041765651384144
0.18324753642082214,0.361470113085622,0.3519789983844911,0.5041765651384144
0.18322792649269104,0.3616720516962843,0.3519789983844911,0.5041765651384144
0.18297746777534485,0.3616720516962843,0.3525848142164782,0.5041765651384144
0.1829703152179718,0.36187399030694667,0.3525848142164782,0.5041765651384144
0.18294891715049744,0.36187399030694667,0.35278675282714056,0.5041765651384144
0.18287619948387146,0.36247980613893377,0.35278675282714056,0.5041765651384144
0.18287566304206848,0.36247980613893377,0.3529886914378029,0.5041765651384144
0.18287107348442078,0.36268174474959614,0.3529886914378029,0.5041765651384144
0.18277040123939514,0.36268174474959614,0.35359450726978997,0.5041765651384144
0.18267309665679932,0.3636914378029079,0.35359450726978997,0.5041765651384144
0.18260154128074646,0.3636914378029079,0.35379644588045234,0.5041765651384144
0.18259355425834656,0.3638933764135703,0.35379644588045234,0.5041765651384144
0.18256889283657074,0.3638933764135703,0.3539983844911147,0.5041765651384144
0.18248647451400757,0.36409531502423265,0.3539983844911147,0.5041765651384144
0.1824839860200882,0.36409531502423265,0.35420032310177707,0.5041765651384144
0.18230047821998596,0.3647011308562197,0.35420032310177707,0.5041765651384144
0.1822887659072876,0.3647011308562197,0.35440226171243944,0.5041765651384144
0.1822400987148285,0.36490306946688206,0.35440226171243944,0.5041765651384144
0.1822374016046524,0.36490306946688206,0.3546042003231018,0.5041765651384144
0.18217673897743225,0.3651050080775444,0.3546042003231018,0.5041765651384144
0.18213830888271332,0.3651050080775444,0.3550080775444265,0.5041765651384144
0.18207301199436188,0.3653069466882068,0.3550080775444265,0.5041765651384144
0.18198294937610626,0.3653069466882068,0.3556138933764136,0.5041765651384144
0.18180999159812927,0.3661147011308562,0.3556138933764136,0.5041765651384144
0.18174946308135986,0.3661147011308562,0.35581583198707595,0.5041765651384144
0.18171831965446472,0.36631663974151857,0.35581583198707595,0.5041765651384144
0.18164795637130737,0.36631663974151857,0.356421647819063,0.5041765651384144
0.18164679408073425,0.36651857835218093,0.356421647819063,0.5041765651384144
0.18158778548240662,0.36651857835218093,0.3568255250403877,0.5041765651384144
0.1813799887895584,0.3675282714054927,0.3568255250403877,0.5041765651384144
0.18125119805335999,0.3675282714054927,0.35803715670436187,0.5041765651384144
0.18122616410255432,0.3677302100161551,0.35803715670436187,0.5041765651384144
0.1811523139476776,0.3677302100161551,0.35864297253634897,0.5041765651384144
0.18097606301307678,0.3681340872374798,0.35864297253634897,0.5041765651384144
0.1808643788099289,0.3681340872374798,0.359248788368336,0.5041765651384144
0.18065917491912842,0.36853796445880455,0.359248788368336,0.5041765651384144
0.1806303709745407,0.36853796445880455,0.35965266558966075,0.5041765651384144
0.18054994940757751,0.36934571890145396,0.35965266558966075,0.5041765651384144
0.18037524819374084,0.36934571890145396,0.36046042003231016,0.5041765651384144
0.18026289343833923,0.3697495961227787,0.36046042003231016,0.5041765651384144
0.18019653856754303,0.3697495961227787,0.3606623586429725,0.5041765651384144
0.18018534779548645,0.36995153473344106,0.3606623586429725,0.5041765651384144
0.18009844422340393,0.36995153473344106,0.3608642972536349,0.5041765651384144
0.1799955666065216,0.37035541195476573,0.3608642972536349,0.5041765651384144
0.17998871207237244,0.37035541195476573,0.36106623586429726,0.5041765651384144
0.1799180805683136,0.37075928917609047,0.36106623586429726,0.5041765651384144
0.17988631129264832,0.37075928917609047,0.3612681744749596,0.5041765651384144
0.17969189584255219,0.3719709208400646,0.3612681744749596,0.5041765651384144
0.17957746982574463,0.3719709208400646,0.3616720516962843,0.5041765651384144
0.1795092523097992,0.37237479806138934,0.3616720516962843,0.5041765651384144
0.17935648560523987,0.37237479806138934,0.36187399030694667,0.5041765651384144
0.1793120801448822,0.3725767366720517,0.36187399030694667,0.5041765651384144
0.17928241193294525,0.3725767366720517,0.36207592891760904,0.5041765651384144
0.17925670742988586,0.3729806138933764,0.36207592891760904,0.5041765651384144
0.1789720505475998,0.3729806138933764,0.3628836833602585,0.5041765651384144
0.17892470955848694,0.37318255250403876,0.3628836833602585,0.5041765651384144
0.17888957262039185,0.37318255250403876,0.3630856219709208,0.5041765651384144
0.17884841561317444,0.3733844911147011,0.3630856219709208,0.5041765651384144
0.1787494719028473,0.3733844911147011,0.3632875605815832,0.5041765651384144
0.17865988612174988,0.37378836833602586,0.3632875605815832,0.5041765651384144
0.1785195767879486,0.37378836833602586,0.36409531502423265,0.5041765651384144
0.17833220958709717,0.37479806138933763,0.36409531502423265,0.5041765651384144
0.17828121781349182,0.37479806138933763,0.3644991922455573,0.5041765651384144
0.17827969789505005,0.375,0.3644991922455573,0.5041765651384144
0.17810407280921936,0.375,0.36591276252019383,0.5041765651384144
0.17807240784168243,0.37540387722132473,0.36591276252019383,0.5041765651384144
0.1780240684747696,0.37540387722132473,0.36631663974151857,0.5041765651384144
0.1779348999261856,0.3758077544426494,0.36631663974151857,0.5041765651384144
0.17789903283119202,0.3758077544426494,0.36651857835218093,0.5041765651384144
0.17785319685935974,0.37621163166397414,0.36651857835218093,0.5041765651384144
0.17778071761131287,0.37621163166397414,0.36732633279483035,0.5041765651384144
0.17778000235557556,0.3764135702746365,0.36732633279483035,0.5041765651384144
0.17764516174793243,0.3764135702746365,0.36853796445880455,0.5041765651384144
0.17762181162834167,0.3766155088852989,0.36853796445880455,0.5041765651384144
0.17758265137672424,0.3766155088852989,0.36873990306946686,0.5041765651384144
0.1775243729352951,0.3770193861066236,0.36873990306946686,0.5041765651384144
0.17751792073249817,0.3770193861066236,0.3689418416801292,0.5041765651384144
0.17746517062187195,0.3774232633279483,0.3689418416801292,0.5041765651384144
0.17736642062664032,0.3774232633279483,0.3697495961227787,0.5041765651384144
0.17730236053466797,0.377827140549273,0.3697495961227787,0.5041765651384144
0.17721819877624512,0.377827140549273,0.37015347334410337,0.5041765651384144
0.17715699970722198,0.3780290791599354,0.37015347334410337,0.5041765651384144
0.17697438597679138,0.3780290791599354,0.3711631663974152,0.5041765651384144
0.17691847681999207,0.37823101777059775,0.3711631663974152,0.5041765651384144
0.17684784531593323,0.37823101777059775,0.37176898222940225,0.5041765651384144
0.1768418699502945,0.3784329563812601,0.37176898222940225,0.5041765651384144
0.17679347097873688,0.3784329563812601,0.3719709208400646,0.5041765651384144
0.17664870619773865,0.3794426494345719,0.3719709208400646,0.5041765651384144
0.17664405703544617,0.3794426494345719,0.372172859450727,0.5041765651384144
0.17661559581756592,0.37984652665589663,0.372172859450727,0.5041765651384144
0.1766001284122467,0.37984652665589663,0.37237479806138934,0.5041765651384144
0.1765861213207245,0.38004846526655894,0.37237479806138934,0.5041765651384144
0.17657485604286194,0.38004846526655894,0.3725767366720517,0.5041765651384144
0.17647573351860046,0.38065428109854604,0.3725767366720517,0.5041765651384144
0.17644324898719788,0.38065428109854604,0.3727786752827141,0.5041765651384144
0.17644092440605164,0.3808562197092084,0.3727786752827141,0.5041765651384144
0.1763225942850113,0.3808562197092084,0.37318255250403876,0.5041765651384144
0.17630605399608612,0.3810581583198708,0.37318255250403876,0.5041765651384144
0.17626655101776123,0.3810581583198708,0.3735864297253635,0.5041765651384144
0.17621314525604248,0.38126009693053314,0.3735864297253635,0.5041765651384144
0.17608723044395447,0.38126009693053314,0.37378836833602586,0.5041765651384144
0.17605172097682953,0.3816639741518578,0.37378836833602586,0.5041765651384144
0.1760367751121521,0.3816639741518578,0.3739903069466882,0.5041765651384144
0.175940603017807,0.38287560581583197,0.3739903069466882,0.5041765651384144
0.17588752508163452,0.38287560581583197,0.37459612277867527,0.5041765651384144
0.17588309943675995,0.38307754442649433,0.37459612277867527,0.5041765651384144
0.175439715385437,0.38307754442649433,0.37520193861066237,0.5041765651384144
0.17520026862621307,0.38368336025848143,0.37520193861066237,0.5041765651384144
0.17515118420124054,0.38368336025848143,0.3756058158319871,0.5041765651384144
0.17511054873466492,0.38408723747980617,0.3756058158319871,0.5041765651384144
0.1751059889793396,0.38408723747980617,0.3758077544426494,0.5041765651384144
0.17497780919075012,0.38449111470113084,0.3758077544426494,0.5041765651384144
0.17490608990192413,0.38449111470113084,0.3760096930533118,0.5041765651384144
0.17488226294517517,0.3846930533117932,0.3760096930533118,0.5041765651384144
0.17481866478919983,0.3846930533117932,0.3764135702746365,0.5041765651384144
0.17480851709842682,0.38509693053311794,0.3764135702746365,0.5041765651384144
0.17473769187927246,0.38509693053311794,0.3770193861066236,0.5041765651384144
0.17464309930801392,0.385702746365105,0.3770193861066236,0.5041765651384144
0.1745113730430603,0.385702746365105,0.377827140549273,0.5041765651384144
0.1744348108768463,0.38590468497576735,0.377827140549273,0.5041765651384144
0.17426225543022156,0.38590468497576735,0.37903877221324717,0.5041765651384144
0.17415711283683777,0.3861066235864297,0.37903877221324717,0.5041765651384144
0.17408308386802673,0.3861066235864297,0.3794426494345719,0.5041765651384144
0.17399141192436218,0.38651050080775445,0.3794426494345719,0.5041765651384144
0.17398753762245178,0.38651050080775445,0.37964458804523427,0.5041765651384144
0.17394067347049713,0.3867124394184168,0.37964458804523427,0.5041765651384144
0.17371121048927307,0.3867124394184168,0.3808562197092084,0.5041765651384144
0.17356345057487488,0.3877221324717286,0.3808562197092084,0.5041765651384144
0.17355594038963318,0.3877221324717286,0.3810581583198708,0.5041765651384144
0.17352518439292908,0.38792407108239096,0.3810581583198708,0.5041765651384144
0.1734834462404251,0.38792407108239096,0.38126009693053314,0.5041765651384144
0.17343130707740784,0.388529886914378,0.38126009693053314,0.5041765651384144
0.17338310182094574,0.388529886914378,0.3818659127625202,0.5041765651384144
0.1733415275812149,0.3887318255250404,0.3818659127625202,0.5041765651384144
0.17321787774562836,0.3887318255250404,0.38206785137318255,0.5041765651384144
0.1731131374835968,0.3891357027463651,0.38206785137318255,0.5041765651384144
0.17299380898475647,0.3891357027463651,0.38267366720516965,0.5041765651384144
0.1729661524295807,0.38953957996768984,0.38267366720516965,0.5041765651384144
0.17293253540992737,0.38953957996768984,0.38307754442649433,0.5041765651384144
0.1728922426700592,0.3901453957996769,0.38307754442649433,0.5041765651384144
0.17273691296577454,0.3901453957996769,0.3832794830371567,0.5041765651384144
0.1726851761341095,0.39034733441033925,0.3832794830371567,0.5041765651384144
0.17262935638427734,0.39034733441033925,0.38368336025848143,0.5041765651384144
0.17262333631515503,0.3905492730210016,0.38368336025848143,0.5041765651384144
0.17251965403556824,0.3905492730210016,0.3846930533117932,0.5041765651384144
0.17247427999973297,0.390751211631664,0.3846930533117932,0.5041765651384144
0.1724095344543457,0.390751211631664,0.38509693053311794,0.5041765651384144
0.1724071204662323,0.39095315024232635,0.38509693053311794,0.5041765651384144
0.1723785102367401,0.39095315024232635,0.3852988691437803,0.5041765651384144
0.1723722517490387,0.39115508885298866,0.3852988691437803,0.5041765651384144
0.17234906554222107,0.39115508885298866,0.3855008077544427,0.5041765651384144
0.1722414195537567,0.3915589660743134,0.3855008077544427,0.5041765651384144
0.1722370833158493,0.3915589660743134,0.38590468497576735,0.5041765651384144
0.17214207351207733,0.39236672051696286,0.38590468497576735,0.5041765651384144
0.17128561437129974,0.39236672051696286,0.3887318255250404,0.5041765651384144
0.17128494381904602,0.3925686591276252,0.3887318255250404,0.5041765651384144
0.1712038218975067,0.3925686591276252,0.3891357027463651,0.5041765651384144
0.17116324603557587,0.39277059773828754,0.3891357027463651,0.5041765651384144
0.1711488962173462,0.39277059773828754,0.3897415185783522,0.5041765651384144
0.17105326056480408,0.3929725363489499,0.3897415185783522,0.5041765651384144
0.17103400826454163,0.3929725363489499,0.3901453957996769,0.5041765651384144
0.17083486914634705,0.393578352180937,0.3901453957996769,0.5041765651384144
0.1708190143108368,0.393578352180937,0.39034733441033925,0.5041765651384144
0.17080365121364594,0.3937802907915994,0.39034733441033925,0.5041765651384144
0.17067262530326843,0.3937802907915994,0.390751211631664,0.5041765651384144
0.17062947154045105,0.3939822294022617,0.390751211631664,0.5041765651384144
0.17049548029899597,0.3939822294022617,0.39135702746365103,0.5041765651384144
0.17038926482200623,0.3943861066235864,0.39135702746365103,0.5041765651384144
0.17038288712501526,0.3943861066235864,0.3915589660743134,0.5041765651384144
0.1703747808933258,0.3945880452342488,0.3915589660743134,0.5041765651384144
0.17029449343681335,0.3945880452342488,0.3921647819063005,0.5041765651384144
0.1701941192150116,0.39478998384491115,0.3921647819063005,0.5041765651384144
0.1701749861240387,0.39478998384491115,0.3925686591276252,0.5041765651384144
0.17016825079917908,0.3949919224555735,0.3925686591276252,0.5041765651384144
0.17007799446582794,0.3949919224555735,0.3929725363489499,0.5041765651384144
0.17007562518119812,0.3951938610662359,0.3929725363489499,0.5041765651384144
0.17004087567329407,0.3951938610662359,0.3931744749596123,0.5041765651384144
0.16998769342899323,0.39559773828756056,0.3931744749596123,0.5041765651384144
0.16992561519145966,0.39559773828756056,0.3939822294022617,0.5041765651384144
0.16982679069042206,0.39579967689822293,0.3939822294022617,0.5041765651384144
0.169740229845047,0.39579967689822293,0.39418416801292405,0.5041765651384144
0.1696593016386032,0.39640549273021003,0.39418416801292405,0.5041765651384144
0.16965410113334656,0.39640549273021003,0.3943861066235864,0.5041765651384144
0.16963478922843933,0.3966074313408724,0.3943861066235864,0.5041765651384144
0.1695626676082611,0.3966074313408724,0.3951938610662359,0.5041765651384144
0.16949717700481415,0.3968093699515347,0.3951938610662359,0.5041765651384144
0.16946040093898773,0.3968093699515347,0.3953957996768982,0.5041765651384144
0.16944356262683868,0.3970113085621971,0.3953957996768982,0.5041765651384144
0.1693744957447052,0.3970113085621971,0.39559773828756056,0.5041765651384144
0.16927942633628845,0.3974151857835218,0.39559773828756056,0.5041765651384144
0.1692209541797638,0.3974151857835218,0.3960016155088853,0.5041765651384144
0.16920509934425354,0.39781906300484654,0.3960016155088853,0.5041765651384144
0.16919100284576416,0.39781906300484654,0.39620355411954766,0.5041765651384144
0.16907986998558044,0.3984248788368336,0.39620355411954766,0.5041765651384144
0.16902515292167664,0.3984248788368336,0.3966074313408724,0.5041765651384144
0.1688288003206253,0.3990306946688207,0.3966074313408724,0.5041765651384144
0.16878542304039001,0.3990306946688207,0.3968093699515347,0.5041765651384144
0.16846321523189545,0.40004038772213246,0.3968093699515347,0.5041765651384144
0.1684396117925644,0.40004038772213246,0.3970113085621971,0.5041765651384144
0.16832879185676575,0.40064620355411956,0.3970113085621971,0.5041765651384144
0.1682824194431305,0.40064620355411956,0.39721324717285944,0.5041765651384144
0.16822901368141174,0.40105008077544424,0.39721324717285944,0.5041765651384144
0.1681520938873291,0.40105008077544424,0.3976171243941842,0.5041765651384144
0.16813060641288757,0.40165589660743134,0.3976171243941842,0.5041765651384144
0.168047696352005,0.40165589660743134,0.39781906300484654,0.5041765651384144
0.1678953766822815,0.4020597738287561,0.39781906300484654,0.5041765651384144
0.16779011487960815,0.4020597738287561,0.3984248788368336,0.5041765651384144
0.167677104473114,0.4026655896607431,0.3984248788368336,0.5041765651384144
0.1676558554172516,0.4026655896607431,0.39862681744749595,0.5041765651384144
0.16755862534046173,0.40306946688206785,0.39862681744749595,0.5041765651384144
0.16722622513771057,0.40306946688206785,0.40004038772213246,0.5041765651384144
0.16714510321617126,0.4032714054927302,0.40004038772213246,0.5041765651384144
0.16703906655311584,0.4032714054927302,0.40024232633279483,0.5041765651384144
0.1669849306344986,0.4034733441033926,0.40024232633279483,0.5041765651384144
0.16693249344825745,0.4034733441033926,0.4004442649434572,0.5041765651384144
0.16692762076854706,0.40367528271405495,0.4004442649434572,0.5041765651384144
0.16690859198570251,0.40367528271405495,0.40064620355411956,0.5041765651384144
0.16655223071575165,0.4048869143780291,0.40064620355411956,0.5041765651384144
0.16646485030651093,0.4048869143780291,0.40105008077544424,0.5041765651384144
0.1663753092288971,0.40508885298869146,0.40105008077544424,0.5041765651384144
0.16626396775245667,0.40508885298869146,0.401453957996769,0.5041765651384144
0.1662386953830719,0.4052907915993538,0.401453957996769,0.5041765651384144
0.16617439687252045,0.4052907915993538,0.40165589660743134,0.5041765651384144
0.16616782546043396,0.40549273021001614,0.40165589660743134,0.5041765651384144
0.16614894568920135,0.40549273021001614,0.4018578352180937,0.5041765651384144
0.16606345772743225,0.40650242326332797,0.4018578352180937,0.5041765651384144
0.16603519022464752,0.40650242326332797,0.4020597738287561,0.5041765651384144
0.16599634289741516,0.40690630048465265,0.4020597738287561,0.5041765651384144
0.16597114503383636,0.40690630048465265,0.40226171243941844,0.5041765651384144
0.16594740748405457,0.407108239095315,0.40226171243941844,0.5041765651384144
0.16588827967643738,0.407108239095315,0.40246365105008075,0.5041765651384144
0.1658822000026703,0.4073101777059774,0.40246365105008075,0.5041765651384144
0.16587965190410614,0.4073101777059774,0.4026655896607431,0.5041765651384144
0.1658785045146942,0.40751211631663975,0.4026655896607431,0.5041765651384144
0.16571825742721558,0.40751211631663975,0.40367528271405495,0.5041765651384144
0.16565939784049988,0.40831987075928916,0.40367528271405495,0.5041765651384144
0.16553369164466858,0.40831987075928916,0.40387722132471726,0.5041765651384144
0.165512353181839,0.4085218093699515,0.40387722132471726,0.5041765651384144
0.16538438200950623,0.4085218093699515,0.404281098546042,0.5041765651384144
0.16532722115516663,0.4091276252019386,0.404281098546042,0.5041765651384144
0.1653015911579132,0.4091276252019386,0.40468497576736673,0.5041765651384144
0.16525760293006897,0.40993537964458804,0.40468497576736673,0.5041765651384144
0.16521954536437988,0.40993537964458804,0.40549273021001614,0.5041765651384144
0.16521693766117096,0.4101373182552504,0.40549273021001614,0.5041765651384144
0.16515325009822845,0.4101373182552504,0.4058966074313409,0.5041765651384144
0.16513869166374207,0.41054119547657514,0.4058966074313409,0.5041765651384144
0.1650925576686859,0.41054119547657514,0.4063004846526656,0.5041765651384144
0.16503635048866272,0.4107431340872375,0.4063004846526656,0.5041765651384144
0.1650257408618927,0.4107431340872375,0.4067043618739903,0.5041765651384144
0.16501829028129578,0.4109450726978998,0.4067043618739903,0.5041765651384144
0.1649872064590454,0.4109450726978998,0.40690630048465265,0.5041765651384144
0.1649116575717926,0.4115508885298869,0.40690630048465265,0.5041765651384144
0.16486778855323792,0.4115508885298869,0.4073101777059774,0.5041765651384144
0.16485023498535156,0.4117528271405493,0.4073101777059774,0.5041765651384144
0.1647884100675583,0.4117528271405493,0.4077140549273021,0.5041765651384144
0.16467513144016266,0.41195476575121165,0.4077140549273021,0.5041765651384144
0.16460779309272766,0.41195476575121165,0.4081179321486268,0.5041765651384144
0.1645846962928772,0.412156704361874,0.4081179321486268,0.5041765651384144
0.16451629996299744,0.412156704361874,0.40831987075928916,0.5041765651384144
0.16447214782238007,0.41276252019386106,0.40831987075928916,0.5041765651384144
0.16445523500442505,0.41276252019386106,0.4087237479806139,0.5041765651384144
0.16440197825431824,0.41336833602584816,0.4087237479806139,0.5041765651384144
0.16439521312713623,0.41336833602584816,0.40892568659127626,0.5041765651384144
0.16426409780979156,0.4139741518578352,0.40892568659127626,0.5041765651384144
0.1641165316104889,0.4139741518578352,0.40973344103392567,0.5041765651384144
0.16403624415397644,0.41417609046849757,0.40973344103392567,0.5041765651384144
0.16398289799690247,0.41417609046849757,0.4101373182552504,0.5041765651384144
0.16380932927131653,0.4145799676898223,0.4101373182552504,0.5041765651384144
0.16362851858139038,0.4145799676898223,0.4109450726978998,0.5041765651384144
0.16360633075237274,0.41478190630048467,0.4109450726978998,0.5041765651384144
0.16356636583805084,0.41478190630048467,0.41134894991922455,0.5041765651384144
0.1635330617427826,0.41498384491114704,0.41134894991922455,0.5041765651384144
0.16351154446601868,0.41498384491114704,0.4115508885298869,0.5041765651384144
0.16335709393024445,0.4153877221324717,0.4115508885298869,0.5041765651384144
0.16313497722148895,0.4153877221324717,0.4123586429725363,0.5041765651384144
0.16310527920722961,0.4155896607431341,0.4123586429725363,0.5041765651384144
0.1630668342113495,0.4155896607431341,0.4125605815831987,0.5041765651384144
0.16298827528953552,0.41579159935379645,0.4125605815831987,0.5041765651384144
0.1628943383693695,0.41579159935379645,0.4129644588045234,0.5041765651384144
0.1627504676580429,0.41659935379644586,0.4129644588045234,0.5041765651384144
0.16273102164268494,0.41659935379644586,0.4131663974151858,0.5041765651384144
0.16272342205047607,0.4170032310177706,0.4131663974151858,0.5041765651384144
0.16271111369132996,0.4170032310177706,0.41336833602584816,0.5041765651384144
0.16265979409217834,0.41720516962843296,0.41336833602584816,0.5041765651384144
0.16260460019111633,0.41720516962843296,0.41377221324717284,0.5041765651384144
0.1621585190296173,0.41882067851373184,0.41377221324717284,0.5041765651384144
0.1617826521396637,0.41882067851373184,0.41518578352180935,0.5041765651384144
0.16169233620166779,0.41922455573505657,0.41518578352180935,0.5041765651384144
0.1616894155740738,0.41922455573505657,0.4153877221324717,0.5041765651384144
0.16163894534111023,0.41962843295638125,0.4153877221324717,0.5041765651384144
0.16157183051109314,0.41962843295638125,0.4159935379644588,0.5041765651384144
0.16144248843193054,0.4198303715670436,0.4159935379644588,0.5041765651384144
0.16130319237709045,0.4198303715670436,0.41639741518578355,0.5041765651384144
0.1611989438533783,0.4204361873990307,0.41639741518578355,0.5041765651384144
0.16119147837162018,0.4204361873990307,0.41659935379644586,0.5041765651384144
0.16119031608104706,0.4206381260096931,0.41659935379644586,0.5041765651384144
0.16109827160835266,0.4206381260096931,0.4174071082390953,0.5041765651384144
0.16101804375648499,0.42164781906300486,0.4174071082390953,0.5041765651384144
0.16099026799201965,0.42164781906300486,0.4176090468497577,0.5041765651384144
0.16097252070903778,0.4218497576736672,0.4176090468497577,0.5041765651384144
0.1608981192111969,0.4218497576736672,0.41821486268174474,0.5041765651384144
0.16087621450424194,0.4222536348949919,0.41821486268174474,0.5041765651384144
0.16067734360694885,0.4222536348949919,0.4198303715670436,0.5041765651384144
0.16066104173660278,0.42245557350565427,0.4198303715670436,0.5041765651384144
0.16064366698265076,0.42245557350565427,0.420032310177706,0.5041765651384144
0.1606001853942871,0.42346526655896605,0.420032310177706,0.5041765651384144
0.1605444848537445,0.42346526655896605,0.42023424878836835,0.5041765651384144
0.160518616437912,0.4236672051696284,0.42023424878836835,0.5041765651384144
0.1604609191417694,0.4236672051696284,0.4204361873990307,0.5041765651384144
0.1604081690311432,0.42407108239095315,0.4204361873990307,0.5041765651384144
0.16036435961723328,0.42407108239095315,0.4206381260096931,0.5041765651384144
0.16030898690223694,0.4244749596122779,0.4206381260096931,0.5041765651384144
0.16030582785606384,0.4244749596122779,0.4208400646203554,0.5041765651384144
0.16029860079288483,0.42467689822294025,0.4208400646203554,0.5041765651384144
0.16027012467384338,0.42467689822294025,0.4212439418416801,0.5041765651384144
0.16003286838531494,0.425686591276252,0.4212439418416801,0.5041765651384144
0.16002294421195984,0.425686591276252,0.4214458804523425,0.5041765651384144
0.15983174741268158,0.42629240710823907,0.4214458804523425,0.5041765651384144
0.1598309576511383,0.42629240710823907,0.42164781906300486,0.5041765651384144
0.1597461998462677,0.4266962843295638,0.42164781906300486,0.5041765651384144
0.15973390638828278,0.4266962843295638,0.4218497576736672,0.5041765651384144
0.1597163826227188,0.42689822294022617,0.4218497576736672,0.5041765651384144
0.15943001210689545,0.42689822294022617,0.42245557350565427,0.5041765651384144
0.15942499041557312,0.42710016155088854,0.42245557350565427,0.5041765651384144
0.1592094600200653,0.42710016155088854,0.422859450726979,0.5041765651384144
0.15908315777778625,0.42790791599353795,0.422859450726979,0.5041765651384144
0.1589982658624649,0.42790791599353795,0.42306138933764137,0.5041765651384144
0.15899083018302917,0.4281098546042003,0.42306138933764137,0.5041765651384144
0.15888334810733795,0.4281098546042003,0.4236672051696284,0.5041765651384144
0.1586768925189972,0.42851373182552505,0.4236672051696284,0.5041765651384144
0.15853604674339294,0.42851373182552505,0.4242730210016155,0.5041765651384144
0.15841075778007507,0.4289176090468498,0.4242730210016155,0.5041765651384144
0.15837222337722778,0.4289176090468498,0.4244749596122779,0.5041765651384144
0.15836015343666077,0.4291195476575121,0.4244749596122779,0.5041765651384144
0.15831688046455383,0.4291195476575121,0.42467689822294025,0.5041765651384144
0.15819475054740906,0.4295234248788368,0.42467689822294025,0.5041765651384144
0.15811404585838318,0.4295234248788368,0.4250807754442649,0.5041765651384144
0.15785349905490875,0.43073505654281097,0.4250807754442649,0.5041765651384144
0.15778687596321106,0.43073505654281097,0.42548465266558966,0.5041765651384144
0.15778622031211853,0.4311389337641357,0.42548465266558966,0.5041765651384144
0.1576731652021408,0.4311389337641357,0.4258885298869144,0.5041765651384144
0.15765531361103058,0.43154281098546043,0.4258885298869144,0.5041765651384144
0.15763714909553528,0.43154281098546043,0.42609046849757676,0.5041765651384144
0.1576313078403473,0.4317447495961228,0.42609046849757676,0.5041765651384144
0.15762172639369965,0.4317447495961228,0.42629240710823907,0.5041765651384144
0.15752097964286804,0.4321486268174475,0.42629240710823907,0.5041765651384144
0.1574409157037735,0.4321486268174475,0.42689822294022617,0.5041765651384144
0.15737144649028778,0.4327544426494346,0.42689822294022617,0.5041765651384144
0.15735545754432678,0.4327544426494346,0.42710016155088854,0.5041765651384144
0.15729889273643494,0.43295638126009695,0.42710016155088854,0.5041765651384144
0.15729831159114838,0.43295638126009695,0.4273021001615509,0.5041765651384144
0.1572783887386322,0.4331583198707593,0.4273021001615509,0.5041765651384144
0.15722358226776123,0.4331583198707593,0.42750403877221327,0.5041765651384144
0.15718144178390503,0.433562197092084,0.42750403877221327,0.5041765651384144
0.15706710517406464,0.433562197092084,0.42790791599353795,0.5041765651384144
0.15704235434532166,0.43376413570274636,0.42790791599353795,0.5041765651384144
0.15685570240020752,0.43376413570274636,0.4291195476575121,0.5041765651384144
0.15685498714447021,0.4339660743134087,0.4291195476575121,0.5041765651384144
0.1568044126033783,0.4339660743134087,0.42932148626817446,0.5041765651384144
0.15679749846458435,0.4341680129240711,0.42932148626817446,0.5041765651384144
0.1567387729883194,0.4341680129240711,0.4297253634894992,0.5041765651384144
0.15673790872097015,0.43436995153473346,0.4297253634894992,0.5041765651384144
0.15671125054359436,0.43436995153473346,0.42992730210016156,0.5041765651384144
0.1566602885723114,0.43477382875605813,0.42992730210016156,0.5041765651384144
0.15665748715400696,0.43477382875605813,0.4301292407108239,0.5041765651384144
0.15652212500572205,0.43517770597738287,0.4301292407108239,0.5041765651384144
0.15650776028633118,0.43517770597738287,0.4303311793214863,0.5041765651384144
0.15634030103683472,0.43578352180936997,0.4303311793214863,0.5041765651384144
0.1562185287475586,0.43578352180936997,0.4305331179321486,0.5041765651384144
0.15618476271629333,0.43598546042003233,0.4305331179321486,0.5041765651384144
0.15613961219787598,0.43598546042003233,0.43093699515347333,0.5041765651384144
0.15608543157577515,0.43618739903069464,0.43093699515347333,0.5041765651384144
0.15603670477867126,0.43618739903069464,0.4311389337641357,0.5041765651384144
0.156034454703331,0.436389337641357,0.4311389337641357,0.5041765651384144
0.15594354271888733,0.436389337641357,0.43154281098546043,0.5041765651384144
0.15590062737464905,0.4365912762520194,0.43154281098546043,0.5041765651384144
0.15588106215000153,0.4365912762520194,0.4317447495961228,0.5041765651384144
0.1558547466993332,0.43679321486268174,0.4317447495961228,0.5041765651384144
0.15585103631019592,0.43679321486268174,0.4319466882067851,0.5041765651384144
0.1556931436061859,0.43760096930533116,0.4319466882067851,0.5041765651384144
0.1556674838066101,0.43760096930533116,0.4321486268174475,0.5041765651384144
0.15562590956687927,0.4380048465266559,0.4321486268174475,0.5041765651384144
0.15559162199497223,0.4380048465266559,0.43235056542810985,0.5041765651384144
0.1555069386959076,0.43820678513731826,0.43235056542810985,0.5041765651384144
0.15528833866119385,0.43820678513731826,0.43295638126009695,0.5041765651384144
0.15527382493019104,0.438610662358643,0.43295638126009695,0.5041765651384144
0.15525606274604797,0.438610662358643,0.4331583198707593,0.5041765651384144
0.15524300932884216,0.43881260096930536,0.4331583198707593,0.5041765651384144
0.15523859858512878,0.43881260096930536,0.4333602584814216,0.5041765651384144
0.15522804856300354,0.43901453957996767,0.4333602584814216,0.5041765651384144
0.15513770282268524,0.43901453957996767,0.43376413570274636,0.5041765651384144
0.15512040257453918,0.43921647819063003,0.43376413570274636,0.5041765651384144
0.15501633286476135,0.43921647819063003,0.43436995153473346,0.5041765651384144
0.15496352314949036,0.4404281098546042,0.43436995153473346,0.5041765651384144
0.15482589602470398,0.4404281098546042,0.43477382875605813,0.5041765651384144
0.15476027131080627,0.4410339256865913,0.43477382875605813,0.5041765651384144
0.1546545922756195,0.4410339256865913,0.43537964458804523,0.5041765651384144
0.15452632308006287,0.441437802907916,0.43537964458804523,0.5041765651384144
0.15442362427711487,0.441437802907916,0.43598546042003233,0.5041765651384144
0.15440300107002258,0.4416397415185784,0.43598546042003233,0.5041765651384144
0.15437307953834534,0.4416397415185784,0.43618739903069464,0.5041765651384144
0.15436939895153046,0.4418416801292407,0.43618739903069464,0.5041765651384144
0.15429982542991638,0.4418416801292407,0.436389337641357,0.5041765651384144
0.15422727167606354,0.4422455573505654,0.436389337641357,0.5041765651384144
0.154170423746109,0.4422455573505654,0.4365912762520194,0.5041765651384144
0.15416935086250305,0.4424474959612278,0.4365912762520194,0.5041765651384144
0.15416046977043152,0.4424474959612278,0.43679321486268174,0.5041765651384144
0.15409192442893982,0.44264943457189015,0.43679321486268174,0.5041765651384144
0.1539735496044159,0.44264943457189015,0.4371970920840065,0.5041765651384144
0.15396641194820404,0.4428513731825525,0.4371970920840065,0.5041765651384144
0.1539144665002823,0.4428513731825525,0.43739903069466884,0.5041765651384144
0.1538994312286377,0.4430533117932149,0.43739903069466884,0.5041765651384144
0.15360990166664124,0.4430533117932149,0.4384087237479806,0.5041765651384144
0.15359798073768616,0.44345718901453957,0.4384087237479806,0.5041765651384144
0.15344423055648804,0.44345718901453957,0.4394184168012924,0.5041765651384144
0.15338274836540222,0.4438610662358643,0.4394184168012924,0.5041765651384144
0.15309277176856995,0.4438610662358643,0.4410339256865913,0.5041765651384144
0.15292556583881378,0.44406300484652667,0.4410339256865913,0.5041765651384144
0.15284530818462372,0.44406300484652667,0.441437802907916,0.5041765651384144
0.15280821919441223,0.44426494345718903,0.441437802907916,0.5041765651384144
0.15276148915290833,0.44426494345718903,0.4416397415185784,0.5041765651384144
0.15274302661418915,0.4446688206785137,0.4416397415185784,0.5041765651384144
0.15248838067054749,0.4446688206785137,0.44264943457189015,0.5041765651384144
0.15238156914710999,0.4454765751211632,0.44264943457189015,0.5041765651384144
0.1523066610097885,0.4454765751211632,0.4432552504038772,0.5041765651384144
0.1521514356136322,0.4460823909531502,0.4432552504038772,0.5041765651384144
0.15214361250400543,0.4460823909531502,0.44345718901453957,0.5041765651384144
0.1521398425102234,0.4462843295638126,0.44345718901453957,0.5041765651384144
0.15209682285785675,0.4462843295638126,0.4438610662358643,0.5041765651384144
0.1520034372806549,0.44709208400646205,0.4438610662358643,0.5041765651384144
0.15191194415092468,0.44709208400646205,0.44406300484652667,0.5041765651384144
0.15190643072128296,0.4472940226171244,0.44406300484652667,0.5041765651384144
0.15186798572540283,0.4472940226171244,0.44426494345718903,0.5041765651384144
0.1517951786518097,0.44810177705977383,0.44426494345718903,0.5041765651384144
0.15173736214637756,0.44810177705977383,0.4446688206785137,0.5041765651384144
0.1515379101037979,0.4499192245557351,0.4446688206785137,0.5041765651384144
0.15152204036712646,0.4499192245557351,0.4448707592891761,0.5041765651384144
0.15152113139629364,0.45012116316639744,0.4448707592891761,0.5041765651384144
0.15140333771705627,0.45012116316639744,0.4454765751211632,0.5041765651384144
0.15139640867710114,0.45032310177705975,0.4454765751211632,0.5041765651384144
0.15131482481956482,0.45032310177705975,0.4458804523424879,0.5041765651384144
0.15126089751720428,0.4505250403877221,0.4458804523424879,0.5041765651384144
0.1512458622455597,0.4505250403877221,0.4460823909531502,0.5041765651384144
0.15123359858989716,0.45092891760904685,0.4460823909531502,0.5041765651384144
0.15121477842330933,0.45092891760904685,0.4462843295638126,0.5041765651384144
0.15119561553001404,0.4513327948303716,0.4462843295638126,0.5041765651384144
0.1510794460773468,0.4513327948303716,0.44709208400646205,0.5041765651384144
0.1510782688856125,0.45153473344103395,0.44709208400646205,0.5041765651384144
0.1510600745677948,0.45153473344103395,0.4472940226171244,0.5041765651384144
0.1510307639837265,0.45193861066235863,0.4472940226171244,0.5041765651384144
0.15102098882198334,0.45193861066235863,0.44749596122778673,0.5041765651384144
0.15099883079528809,0.45234248788368336,0.44749596122778673,0.5041765651384144
0.15094169974327087,0.45234248788368336,0.4483037156704362,0.5041765651384144
0.15088191628456116,0.45254442649434573,0.4483037156704362,0.5041765651384144
0.15086036920547485,0.45254442649434573,0.44850565428109856,0.5041765651384144
0.15083226561546326,0.4527463651050081,0.44850565428109856,0.5041765651384144
0.15081706643104553,0.4527463651050081,0.44870759289176093,0.5041765651384144
0.1507837474346161,0.45294830371567046,0.44870759289176093,0.5041765651384144
0.15077383816242218,0.45294830371567046,0.44890953150242324,0.5041765651384144
0.15070918202400208,0.4535541195476575,0.44890953150242324,0.5041765651384144
0.15062758326530457,0.4535541195476575,0.4491114701130856,0.5041765651384144
0.15058545768260956,0.4537560581583199,0.4491114701130856,0.5041765651384144
0.15052679181098938,0.4537560581583199,0.449313408723748,0.5041765651384144
0.15052087604999542,0.4541599353796446,0.449313408723748,0.5041765651384144
0.1504463255405426,0.4541599353796446,0.44951534733441034,0.5041765651384144
0.15038467943668365,0.4545638126009693,0.44951534733441034,0.5041765651384144
0.15035349130630493,0.4545638126009693,0.4497172859450727,0.5041765651384144
0.15023650228977203,0.4551696284329564,0.4497172859450727,0.5041765651384144
0.15021738409996033,0.4551696284329564,0.45012116316639744,0.5041765651384144
0.15021470189094543,0.45537156704361875,0.45012116316639744,0.5041765651384144
0.15018285810947418,0.45537156704361875,0.4505250403877221,0.5041765651384144
0.15013816952705383,0.4555735056542811,0.4505250403877221,0.5041765651384144
0.1500980705022812,0.4555735056542811,0.4507269789983845,0.5041765651384144
0.14999359846115112,0.45617932148626816,0.4507269789983845,0.5041765651384144
0.14997145533561707,0.45617932148626816,0.45092891760904685,0.5041765651384144
0.14990803599357605,0.45638126009693053,0.45092891760904685,0.5041765651384144
0.14988794922828674,0.45638126009693053,0.4511308562197092,0.5041765651384144
0.14983072876930237,0.45678513731825526,0.4511308562197092,0.5041765651384144
0.1496928632259369,0.45678513731825526,0.4513327948303716,0.5041765651384144
0.14964231848716736,0.45698707592891763,0.4513327948303716,0.5041765651384144
0.14964066445827484,0.45698707592891763,0.45153473344103395,0.5041765651384144
0.1495690643787384,0.4575928917609047,0.45153473344103395,0.5041765651384144
0.14950765669345856,0.4575928917609047,0.45173667205169626,0.5041765651384144
0.14948591589927673,0.4581987075928918,0.45173667205169626,0.5041765651384144
0.1494731605052948,0.4581987075928918,0.45193861066235863,0.5041765651384144
0.1494123488664627,0.45860258481421645,0.45193861066235863,0.5041765651384144
0.14938731491565704,0.45860258481421645,0.452140549273021,0.5041765651384144
0.14932462573051453,0.4588045234248788,0.452140549273021,0.5041765651384144
0.14922702312469482,0.4588045234248788,0.45294830371567046,0.5041765651384144
0.1492144763469696,0.4590064620355412,0.45294830371567046,0.5041765651384144
0.14909163117408752,0.4590064620355412,0.4535541195476575,0.5041765651384144
0.14906767010688782,0.45920840064620355,0.4535541195476575,0.5041765651384144
0.1489931046962738,0.45920840064620355,0.4541599353796446,0.5041765651384144
0.14890065789222717,0.46021809369951533,0.4541599353796446,0.5041765651384144
0.14889582991600037,0.46021809369951533,0.4543618739903069,0.5041765651384144
0.14888906478881836,0.4604200323101777,0.4543618739903069,0.5041765651384144
0.14881548285484314,0.4604200323101777,0.45476575121163165,0.5041765651384144
0.1486731618642807,0.4610258481421648,0.45476575121163165,0.5041765651384144
0.14860554039478302,0.4610258481421648,0.454967689822294,0.5041765651384144
0.14852461218833923,0.4614297253634895,0.454967689822294,0.5041765651384144
0.14823147654533386,0.4614297253634895,0.45577544426494343,0.5041765651384144
0.1482255756855011,0.46163166397415184,0.45577544426494343,0.5041765651384144
0.14815719425678253,0.46163166397415184,0.45617932148626816,0.5041765651384144
0.14811360836029053,0.4620355411954766,0.45617932148626816,0.5041765651384144
0.1481023132801056,0.4620355411954766,0.45638126009693053,0.5041765651384144
0.148100346326828,0.4624394184168013,0.45638126009693053,0.5041765651384144
0.14803317189216614,0.4624394184168013,0.45678513731825526,0.5041765651384144
0.14800027012825012,0.4626413570274637,0.45678513731825526,0.5041765651384144
0.14793837070465088,0.4626413570274637,0.45698707592891763,0.5041765651384144
0.1479104459285736,0.462843295638126,0.45698707592891763,0.5041765651384144
0.14790663123130798,0.462843295638126,0.45718901453957994,0.5041765651384144
0.14778272807598114,0.46365105008077545,0.45718901453957994,0.5041765651384144
0.1477687656879425,0.46365105008077545,0.4573909531502423,0.5041765651384144
0.147751584649086,0.4640549273021002,0.4573909531502423,0.5041765651384144
0.14770565927028656,0.4640549273021002,0.4575928917609047,0.5041765651384144
0.1477046012878418,0.4642568659127625,0.4575928917609047,0.5041765651384144
0.14767922461032867,0.4642568659127625,0.45779483037156704,0.5041765651384144
0.14765489101409912,0.46445880452342486,0.45779483037156704,0.5041765651384144
0.14761939644813538,0.46445880452342486,0.4579967689822294,0.5041765651384144
0.14761584997177124,0.46466074313408723,0.4579967689822294,0.5041765651384144
0.1475794017314911,0.46466074313408723,0.4581987075928918,0.5041765651384144
0.14747537672519684,0.4648626817447496,0.4581987075928918,0.5041765651384144
0.14747445285320282,0.4648626817447496,0.45840064620355414,0.5041765651384144
0.147414892911911,0.46506462035541196,0.45840064620355414,0.5041765651384144
0.14738184213638306,0.46506462035541196,0.45860258481421645,0.5041765651384144
0.14727428555488586,0.4654684975767367,0.45860258481421645,0.5041765651384144
0.14711865782737732,0.4654684975767367,0.45920840064620355,0.5041765651384144
0.14706751704216003,0.465670436187399,0.45920840064620355,0.5041765651384144
0.14705581963062286,0.465670436187399,0.45981421647819065,0.5041765651384144
0.1469816118478775,0.4658723747980614,0.45981421647819065,0.5041765651384144
0.1469172239303589,0.4658723747980614,0.46021809369951533,0.5041765651384144
0.14687936007976532,0.46607431340872374,0.46021809369951533,0.5041765651384144
0.14685118198394775,0.46607431340872374,0.4604200323101777,0.5041765651384144
0.14679762721061707,0.4664781906300485,0.4604200323101777,0.5041765651384144
0.14669054746627808,0.4664781906300485,0.46082390953150243,0.5041765651384144
0.14668172597885132,0.46668012924071084,0.46082390953150243,0.5041765651384144
0.14663290977478027,0.46668012924071084,0.46122778675282716,0.5041765651384144
0.14646989107131958,0.4670840064620355,0.46122778675282716,0.5041765651384144
0.14640873670578003,0.4670840064620355,0.46163166397415184,0.5041765651384144
0.14627572894096375,0.467891760904685,0.46163166397415184,0.5041765651384144
0.1462670862674713,0.467891760904685,0.4618336025848142,0.5041765651384144
0.14623510837554932,0.46809369951534735,0.4618336025848142,0.5041765651384144
0.14607879519462585,0.46809369951534735,0.462843295638126,0.5041765651384144
0.14603260159492493,0.4682956381260097,0.462843295638126,0.5041765651384144
0.14602291584014893,0.4682956381260097,0.46304523424878835,0.5041765651384144
0.14600199460983276,0.4686995153473344,0.46304523424878835,0.5041765651384144
0.1458940953016281,0.4686995153473344,0.4634491114701131,0.5041765651384144
0.1458813101053238,0.46890145395799676,0.4634491114701131,0.5041765651384144
0.14580845832824707,0.46890145395799676,0.4638529886914378,0.5041765651384144
0.14573201537132263,0.4693053311793215,0.4638529886914378,0.5041765651384144
0.1456877589225769,0.4693053311793215,0.4642568659127625,0.5041765651384144
0.14565490186214447,0.46950726978998386,0.4642568659127625,0.5041765651384144
0.14564353227615356,0.46950726978998386,0.46445880452342486,0.5041765651384144
0.14559297263622284,0.4697092084006462,0.46445880452342486,0.5041765651384144
0.1455594003200531,0.4697092084006462,0.46466074313408723,0.5041765651384144
0.14544157683849335,0.47031502423263327,0.46466074313408723,0.5041765651384144
0.1454322338104248,0.47031502423263327,0.4648626817447496,0.5041765651384144
0.14539749920368195,0.47051696284329564,0.4648626817447496,0.5041765651384144
0.14534877240657806,0.47051696284329564,0.46506462035541196,0.5041765651384144
0.1451755166053772,0.47112277867528274,0.46506462035541196,0.5041765651384144
0.1450338065624237,0.47112277867528274,0.4658723747980614,0.5041765651384144
0.14501456916332245,0.47132471728594505,0.4658723747980614,0.5041765651384144
0.14496734738349915,0.47132471728594505,0.4664781906300485,0.5041765651384144
0.14495393633842468,0.4715266558966074,0.4664781906300485,0.5041765651384144
0.144929438829422,0.4715266558966074,0.46668012924071084,0.5041765651384144
0.14487066864967346,0.4721324717285945,0.46668012924071084,0.5041765651384144
0.1448003500699997,0.4721324717285945,0.4670840064620355,0.5041765651384144
0.14478148519992828,0.4723344103392569,0.4670840064620355,0.5041765651384144
0.14451098442077637,0.4723344103392569,0.467891760904685,0.5041765651384144
0.14438723027706146,0.47273828756058156,0.467891760904685,0.5041765651384144
0.14428862929344177,0.47273828756058156,0.46849757673667203,0.5041765651384144
0.1442783772945404,0.4729402261712439,0.46849757673667203,0.5041765651384144
0.14421288669109344,0.4729402261712439,0.46890145395799676,0.5041765651384144
0.14417806267738342,0.4731421647819063,0.46890145395799676,0.5041765651384144
0.14417585730552673,0.4731421647819063,0.4691033925686591,0.5041765651384144
0.14413322508335114,0.47334410339256866,0.4691033925686591,0.5041765651384144
0.14405745267868042,0.47334410339256866,0.4697092084006462,0.5041765651384144
0.1440325230360031,0.473546042003231,0.4697092084006462,0.5041765651384144
0.14394941926002502,0.473546042003231,0.47031502423263327,0.5041765651384144
0.14393624663352966,0.47394991922455576,0.47031502423263327,0.5041765651384144
0.14384759962558746,0.47394991922455576,0.470718901453958,0.5041765651384144
0.14381006360054016,0.47415185783521807,0.470718901453958,0.5041765651384144
0.14375938475131989,0.47415185783521807,0.47112277867528274,0.5041765651384144
0.14369404315948486,0.47475767366720517,0.47112277867528274,0.5041765651384144
0.14362943172454834,0.47475767366720517,0.4717285945072698,0.5041765651384144
0.14361630380153656,0.47495961227786754,0.4717285945072698,0.5041765651384144
0.14344942569732666,0.47495961227786754,0.4723344103392569,0.5041765651384144
0.14340835809707642,0.47536348949919227,0.4723344103392569,0.5041765651384144
0.14337953925132751,0.47536348949919227,0.47253634894991925,0.5041765651384144
0.14334580302238464,0.4755654281098546,0.47253634894991925,0.5041765651384144
0.1433427780866623,0.4755654281098546,0.47273828756058156,0.5041765651384144
0.14331063628196716,0.4759693053311793,0.47273828756058156,0.5041765651384144
0.14322257041931152,0.4759693053311793,0.4729402261712439,0.5041765651384144
0.14319874346256256,0.4761712439418417,0.4729402261712439,0.5041765651384144
0.14304257929325104,0.4761712439418417,0.4737479806138934,0.5041765651384144
0.14300724864006042,0.4765751211631664,0.4737479806138934,0.5041765651384144
0.1429569125175476,0.4765751211631664,0.47394991922455576,0.5041765651384144
0.14289414882659912,0.4769789983844911,0.47394991922455576,0.5041765651384144
0.14284983277320862,0.4769789983844911,0.47415185783521807,0.5041765651384144
0.14284498989582062,0.47718093699515346,0.47415185783521807,0.5041765651384144
0.1426764726638794,0.47718093699515346,0.47495961227786754,0.5041765651384144
0.14253903925418854,0.47778675282714056,0.47495961227786754,0.5041765651384144
0.14248737692832947,0.47778675282714056,0.4751615508885299,0.5041765651384144
0.14246763288974762,0.4779886914378029,0.4751615508885299,0.5041765651384144
0.142432302236557,0.4779886914378029,0.4755654281098546,0.5041765651384144
0.14238256216049194,0.4781906300484653,0.4755654281098546,0.5041765651384144
0.14218474924564362,0.4781906300484653,0.4765751211631664,0.5041765651384144
0.1421804428100586,0.4783925686591276,0.4765751211631664,0.5041765651384144
0.14215096831321716,0.4783925686591276,0.4767770597738288,0.5041765651384144
0.14214476943016052,0.47859450726978997,0.4767770597738288,0.5041765651384144
0.14214426279067993,0.47859450726978997,0.4769789983844911,0.5041765651384144
0.1420782208442688,0.4789983844911147,0.4769789983844911,0.5041765651384144
0.1419769525527954,0.4789983844911147,0.47718093699515346,0.5041765651384144
0.14188441634178162,0.4796042003231018,0.47718093699515346,0.5041765651384144
0.14186042547225952,0.4796042003231018,0.4773828756058158,0.5041765651384144
0.1418481022119522,0.4800080775444265,0.4773828756058158,0.5041765651384144
0.1417829990386963,0.4800080775444265,0.4779886914378029,0.5041765651384144
0.14169180393218994,0.4806138933764136,0.4779886914378029,0.5041765651384144
0.1416185200214386,0.4806138933764136,0.4781906300484653,0.5041765651384144
0.1415896862745285,0.4810177705977383,0.4781906300484653,0.5041765651384144
0.14146241545677185,0.4810177705977383,0.4789983844911147,0.5041765651384144
0.14140091836452484,0.481421647819063,0.4789983844911147,0.5041765651384144
0.14126180112361908,0.481421647819063,0.4798061389337641,0.5041765651384144
0.14122173190116882,0.48222940226171246,0.4798061389337641,0.5041765651384144
0.14121384918689728,0.48222940226171246,0.4800080775444265,0.5041765651384144
0.14113382995128632,0.4824313408723748,0.4800080775444265,0.5041765651384144
0.14110714197158813,0.4824313408723748,0.4804119547657512,0.5041765651384144
0.14095598459243774,0.48303715670436187,0.4804119547657512,0.5041765651384144
0.14091990888118744,0.48303715670436187,0.4806138933764136,0.5041765651384144
0.14074406027793884,0.48364297253634897,0.4806138933764136,0.5041765651384144
0.14070558547973633,0.48364297253634897,0.48081583198707595,0.5041765651384144
0.14069804549217224,0.48384491114701134,0.48081583198707595,0.5041765651384144
0.14058032631874084,0.48384491114701134,0.4812197092084006,0.5041765651384144
0.14053213596343994,0.484248788368336,0.4812197092084006,0.5041765651384144
0.1405094712972641,0.484248788368336,0.481421647819063,0.5041765651384144
0.14050057530403137,0.4844507269789984,0.481421647819063,0.5041765651384144
0.1404937207698822,0.4844507269789984,0.4818255250403877,0.5041765651384144
0.1404561698436737,0.48465266558966075,0.4818255250403877,0.5041765651384144
0.14045189321041107,0.48465266558966075,0.4820274636510501,0.5041765651384144
0.14043183624744415,0.4848546042003231,0.4820274636510501,0.5041765651384144
0.1403358429670334,0.4848546042003231,0.48263327948303714,0.5041765651384144
0.1403040885925293,0.4850565428109855,0.48263327948303714,0.5041765651384144
0.1400763988494873,0.4850565428109855,0.4834410339256866,0.5041765651384144
0.14002801477909088,0.48546042003231016,0.4834410339256866,0.5041765651384144
0.13994452357292175,0.48546042003231016,0.48364297253634897,0.5041765651384144
0.1399093121290207,0.4856623586429725,0.48364297253634897,0.5041765651384144
0.13985848426818848,0.4856623586429725,0.48404684975767365,0.5041765651384144
0.13974107801914215,0.48606623586429726,0.48404684975767365,0.5041765651384144
0.1396021991968155,0.48606623586429726,0.484248788368336,0.5041765651384144
0.13959810137748718,0.4862681744749596,0.484248788368336,0.5041765651384144
0.13957184553146362,0.4862681744749596,0.4844507269789984,0.5041765651384144
0.1395498812198639,0.486470113085622,0.4844507269789984,0.5041765651384144
0.13952188193798065,0.486470113085622,0.4848546042003231,0.5041765651384144
0.13938283920288086,0.4872778675282714,0.4848546042003231,0.5041765651384144
0.13936862349510193,0.4872778675282714,0.4850565428109855,0.5041765651384144
0.13936227560043335,0.48747980613893377,0.4850565428109855,0.5041765651384144
0.13925278186798096,0.48747980613893377,0.4856623586429725,0.5041765651384144
0.1392066478729248,0.4880856219709208,0.4856623586429725,0.5041765651384144
0.13919414579868317,0.4880856219709208,0.4858642972536349,0.5041765651384144
0.13919377326965332,0.4882875605815832,0.4858642972536349,0.5041765651384144
0.13917101919651031,0.4882875605815832,0.48606623586429726,0.5041765651384144
0.13915668427944183,0.48848949919224555,0.48606623586429726,0.5041765651384144
0.13911552727222443,0.48848949919224555,0.4862681744749596,0.5041765651384144
0.13908621668815613,0.4886914378029079,0.4862681744749596,0.5041765651384144
0.13907091319561005,0.4886914378029079,0.486470113085622,0.5041765651384144
0.13905644416809082,0.4888933764135703,0.486470113085622,0.5041765651384144
0.13892635703086853,0.4888933764135703,0.48747980613893377,0.5041765651384144
0.13878417015075684,0.4897011308562197,0.48747980613893377,0.5041765651384144
0.13874782621860504,0.4897011308562197,0.48768174474959614,0.5041765651384144
0.13874229788780212,0.48990306946688206,0.48768174474959614,0.5041765651384144
0.13862501084804535,0.48990306946688206,0.4880856219709208,0.5041765651384144
0.13862058520317078,0.4901050080775444,0.4880856219709208,0.5041765651384144
0.13861781358718872,0.4901050080775444,0.4882875605815832,0.5041765651384144
0.13860175013542175,0.4903069466882068,0.4882875605815832,0.5041765651384144
0.13855227828025818,0.4903069466882068,0.4886914378029079,0.5041765651384144
0.13851776719093323,0.49050888529886916,0.4886914378029079,0.5041765651384144
0.13851068913936615,0.49050888529886916,0.48909531502423265,0.5041765651384144
0.13850969076156616,0.4907108239095315,0.48909531502423265,0.5041765651384144
0.13847222924232483,0.4907108239095315,0.489297253634895,0.5041765651384144
0.13844086229801178,0.49091276252019383,0.489297253634895,0.5041765651384144
0.13841520249843597,0.49091276252019383,0.4897011308562197,0.5041765651384144
0.13830620050430298,0.49131663974151857,0.4897011308562197,0.5041765651384144
0.13827882707118988,0.49131663974151857,0.4901050080775444,0.5041765651384144
0.138114795088768,0.4925282714054927,0.4901050080775444,0.5041765651384144
0.13809362053871155,0.4925282714054927,0.49050888529886916,0.5041765651384144
0.1378418505191803,0.4931340872374798,0.49050888529886916,0.5041765651384144
0.13782668113708496,0.4931340872374798,0.49091276252019383,0.5041765651384144
0.13765254616737366,0.4939418416801292,0.49091276252019383,0.5041765651384144
0.1376185417175293,0.4939418416801292,0.4911147011308562,0.5041765651384144
0.1374930441379547,0.49434571890145396,0.4911147011308562,0.5041765651384144
0.13741761445999146,0.49434571890145396,0.49151857835218093,0.5041765651384144
0.13727009296417236,0.4945476575121163,0.49151857835218093,0.5041765651384144
0.1372448354959488,0.4945476575121163,0.4917205169628433,0.5041765651384144
0.1372373104095459,0.4947495961227787,0.4917205169628433,0.5041765651384144
0.13719448447227478,0.4947495961227787,0.49192245557350567,0.5041765651384144
0.1371535360813141,0.49515347334410337,0.49192245557350567,0.5041765651384144
0.1371428519487381,0.49515347334410337,0.49212439418416803,0.5041765651384144
0.13705304265022278,0.4955573505654281,0.49212439418416803,0.5041765651384144
0.137040376663208,0.4955573505654281,0.49232633279483035,0.5041765651384144
0.13700127601623535,0.49596122778675283,0.49232633279483035,0.5041765651384144
0.13689814507961273,0.49596122778675283,0.49293214862681745,0.5041765651384144
0.1368146538734436,0.4965670436187399,0.49293214862681745,0.5041765651384144
0.13670101761817932,0.4965670436187399,0.49353796445880455,0.5041765651384144
0.13659484684467316,0.4975767366720517,0.49353796445880455,0.5041765651384144
0.13645929098129272,0.4975767366720517,0.4941437802907916,0.5041765651384144
0.13645529747009277,0.4977786752827141,0.4941437802907916,0.5041765651384144
0.13640563189983368,0.4977786752827141,0.4947495961227787,0.5041765651384144
0.13632570207118988,0.49818255250403876,0.4947495961227787,0.5041765651384144
0.13623374700546265,0.49818255250403876,0.4961631663974152,0.5041765651384144
0.13622045516967773,0.4983844911147011,0.4961631663974152,0.5041765651384144
0.13612642884254456,0.4983844911147011,0.49676898222940225,0.5041765651384144
0.13610070943832397,0.4985864297253635,0.49676898222940225,0.5041765651384144
0.1360853612422943,0.4985864297253635,0.4969709208400646,0.5041765651384144
0.13605548441410065,0.49878836833602586,0.4969709208400646,0.5041765651384144
0.13598276674747467,0.49878836833602586,0.497172859450727,0.5041765651384144
0.13587944209575653,0.4993941841680129,0.497172859450727,0.5041765651384144
0.1358673870563507,0.4993941841680129,0.49737479806138934,0.5041765651384144
0.13585376739501953,0.49959612277867527,0.49737479806138934,0.5041765651384144
0.1358533352613449,0.49959612277867527,0.4975767366720517,0.5041765651384144
0.1357419788837433,0.5,0.4975767366720517,0.5041765651384144
0.13567790389060974,0.5,0.4977786752827141,0.5041765651384144
0.13565529882907867,0.5002019386106623,0.4977786752827141,0.5041765651384144
0.13560006022453308,0.5002019386106623,0.4985864297253635,0.5041765651384144
0.13550066947937012,0.5010096930533118,0.4985864297253635,0.5041765651384144
0.1354987621307373,0.5010096930533118,0.49878836833602586,0.5041765651384144
0.13547128438949585,0.5012116316639742,0.49878836833602586,0.5041765651384144
0.13545361161231995,0.5012116316639742,0.4989903069466882,0.5041765651384144
0.13541696965694427,0.5014135702746365,0.4989903069466882,0.5041765651384144
0.13538450002670288,0.5014135702746365,0.4991922455573506,0.5041765651384144
0.13525453209877014,0.5016155088852988,0.4991922455573506,0.5041765651384144
0.13505029678344727,0.5016155088852988,0.5002019386106623,0.5041765651384144
0.1349671632051468,0.5018174474959612,0.5002019386106623,0.5041765651384144
0.13478785753250122,0.5018174474959612,0.5010096930533118,0.5041765651384144
0.13471797108650208,0.5026252019386107,0.5010096930533118,0.5041765651384144
0.13440468907356262,0.5026252019386107,0.5018174474959612,0.5041765651384144
0.1343948245048523,0.502827140549273,0.5018174474959612,0.5041765651384144
0.13431048393249512,0.502827140549273,0.502221324717286,0.5041765651384144
0.1342831701040268,0.5032310177705978,0.502221324717286,0.5041765651384144
0.13415135443210602,0.5032310177705978,0.502827140549273,0.5041765651384144
0.13405872881412506,0.5040387722132472,0.502827140549273,0.5041765651384144
0.1340516209602356,0.5040387722132472,0.5030290791599353,0.5041765651384144
0.13402152061462402,0.5044426494345718,0.5030290791599353,0.5041765651384144
0.13401925563812256,0.5044426494345718,0.5032310177705978,0.5041765651384144
0.13396672904491425,0.5048465266558966,0.5032310177705978,0.5041765651384144
0.1339426338672638,0.5048465266558966,0.5034329563812601,0.5041765651384144
0.13388192653656006,0.505048465266559,0.5034329563812601,0.5041765651384144
0.13384830951690674,0.505048465266559,0.5040387722132472,0.5041765651384144
0.13382402062416077,0.5052504038772213,0.5040387722132472,0.5041765651384144
0.13377007842063904,0.5052504038772213,0.5042407108239095,0.5041765651384144
0.13367709517478943,0.5054523424878837,0.5042407108239095,0.5041765651384144
0.13363078236579895,0.5054523424878837,0.5046445880452343,0.5041765651384144
0.13357305526733398,0.5058562197092084,0.5046445880452343,0.5041765651384144
0.13351497054100037,0.5058562197092084,0.505048465266559,0.5041765651384144
0.13348981738090515,0.5060581583198708,0.505048465266559,0.5041765651384144
0.1334781050682068,0.5060581583198708,0.5052504038772213,0.5041765651384144
0.13343536853790283,0.5066639741518578,0.5052504038772213,0.5041765651384144
0.13327834010124207,0.5066639741518578,0.505654281098546,0.5041765651384144
0.13327720761299133,0.5068659127625202,0.505654281098546,0.5041765651384144
0.13322585821151733,0.5068659127625202,0.5058562197092084,0.5041765651384144
0.13317939639091492,0.5072697899838449,0.5058562197092084,0.5041765651384144
0.1330234706401825,0.5072697899838449,0.5060581583198708,0.5041765651384144
0.133016437292099,0.5074717285945073,0.5060581583198708,0.5041765651384144
0.133011594414711,0.5074717285945073,0.5062600969305331,0.5041765651384144
0.13276106119155884,0.5080775444264943,0.5062600969305331,0.5041765651384144
0.1327376663684845,0.5080775444264943,0.5064620355411955,0.5041765651384144
0.13270628452301025,0.5082794830371568,0.5064620355411955,0.5041765651384144
0.13241685926914215,0.5082794830371568,0.5076736672051696,0.5041765651384144
0.13229204714298248,0.5094911147011308,0.5076736672051696,0.5041765651384144
0.13225680589675903,0.5094911147011308,0.5080775444264943,0.5041765651384144
0.13220129907131195,0.5100969305331179,0.5080775444264943,0.5041765651384144
0.13209277391433716,0.5100969305331179,0.5084814216478191,0.5041765651384144
0.13206443190574646,0.5105008077544426,0.5084814216478191,0.5041765651384144
0.13201388716697693,0.5105008077544426,0.5088852988691438,0.5041765651384144
0.1319323480129242,0.5111066235864298,0.5088852988691438,0.5041765651384144
0.1319175362586975,0.5111066235864298,0.5090872374798061,0.5041765651384144
0.1318085789680481,0.5123182552504039,0.5090872374798061,0.5041765651384144
0.13170576095581055,0.5123182552504039,0.5092891760904685,0.5041765651384144
0.13168254494667053,0.5125201938610663,0.5092891760904685,0.5041765651384144
0.13146081566810608,0.5125201938610663,0.5100969305331179,0.5041765651384144
0.1313571035861969,0.5129240710823909,0.5100969305331179,0.5041765651384144
0.13135629892349243,0.5129240710823909,0.5102988691437803,0.5041765651384144
0.13119107484817505,0.5133279483037156,0.5102988691437803,0.5041765651384144
0.13117317855358124,0.5133279483037156,0.5105008077544426,0.5041765651384144
0.13112841546535492,0.5135298869143781,0.5105008077544426,0.5041765651384144
0.13099944591522217,0.5135298869143781,0.5109046849757674,0.5041765651384144
0.13096658885478973,0.5137318255250404,0.5109046849757674,0.5041765651384144
0.1309611201286316,0.5137318255250404,0.5111066235864298,0.5041765651384144
0.13082125782966614,0.5147415185783522,0.5111066235864298,0.5041765651384144
0.13081255555152893,0.5147415185783522,0.5113085621970921,0.5041765651384144
0.13078507781028748,0.5149434571890146,0.5113085621970921,0.5041765651384144
0.1306484341621399,0.5149434571890146,0.5121163166397416,0.5041765651384144
0.13062399625778198,0.5153473344103393,0.5121163166397416,0.5041765651384144
0.1305394321680069,0.5153473344103393,0.5125201938610663,0.5041765651384144
0.13051337003707886,0.5155492730210016,0.5125201938610663,0.5041765651384144
0.1305100917816162,0.5155492730210016,0.5127221324717286,0.5041765651384144
0.13045388460159302,0.5159531502423264,0.5127221324717286,0.5041765651384144
0.1304042786359787,0.5159531502423264,0.5131260096930533,0.5041765651384144
0.13031494617462158,0.5161550888529887,0.5131260096930533,0.5041765651384144
0.130186527967453,0.5161550888529887,0.5135298869143781,0.5041765651384144
0.13013169169425964,0.5163570274636511,0.5135298869143781,0.5041765651384144
0.12999874353408813,0.5163570274636511,0.5147415185783522,0.5041765651384144
0.12996569275856018,0.5167609046849758,0.5147415185783522,0.5041765651384144
0.12994322180747986,0.5167609046849758,0.5149434571890146,0.5041765651384144
0.12990373373031616,0.5169628432956381,0.5149434571890146,0.5041765651384144
0.1298917829990387,0.5169628432956381,0.5151453957996769,0.5041765651384144
0.12988553941249847,0.5171647819063004,0.5151453957996769,0.5041765651384144
0.12983334064483643,0.5171647819063004,0.5153473344103393,0.5041765651384144
0.12981276214122772,0.5175686591276252,0.5153473344103393,0.5041765651384144
0.12979644536972046,0.5175686591276252,0.5157512116316639,0.5041765651384144
0.12973937392234802,0.5179725363489499,0.5157512116316639,0.5041765651384144
0.1297321915626526,0.5179725363489499,0.5159531502423264,0.5041765651384144
0.12972646951675415,0.5183764135702746,0.5159531502423264,0.5041765651384144
0.1297256499528885,0.5183764135702746,0.5161550888529887,0.5041765651384144
0.12968119978904724,0.518578352180937,0.5161550888529887,0.5041765651384144
0.12967893481254578,0.518578352180937,0.5165589660743134,0.5041765651384144
0.12958799302577972,0.5191841680129241,0.5165589660743134,0.5041765651384144
0.1295764446258545,0.5191841680129241,0.5169628432956381,0.5041765651384144
0.12952527403831482,0.5197899838449112,0.5169628432956381,0.5041765651384144
0.1294710338115692,0.5197899838449112,0.5173667205169629,0.5041765651384144
0.12946867942810059,0.5199919224555735,0.5173667205169629,0.5041765651384144
0.1294092983007431,0.5199919224555735,0.5181744749596123,0.5041765651384144
0.12937811017036438,0.5201938610662359,0.5181744749596123,0.5041765651384144
0.12929368019104004,0.5201938610662359,0.5189822294022617,0.5041765651384144
0.12925343215465546,0.5203957996768982,0.5189822294022617,0.5041765651384144
0.12925255298614502,0.5203957996768982,0.5191841680129241,0.5041765651384144
0.12920325994491577,0.5210016155088854,0.5191841680129241,0.5041765651384144
0.12918567657470703,0.5210016155088854,0.5195880452342488,0.5041765651384144
0.12907014787197113,0.5222132471728594,0.5195880452342488,0.5041765651384144
0.1287810504436493,0.5222132471728594,0.5207996768982229,0.5041765651384144
0.1287785768508911,0.5224151857835219,0.5207996768982229,0.5041765651384144
0.12863078713417053,0.5224151857835219,0.5212035541195477,0.5041765651384144
0.1285947561264038,0.5226171243941842,0.5212035541195477,0.5041765651384144
0.12849587202072144,0.5226171243941842,0.5220113085621971,0.5041765651384144
0.1284043788909912,0.5230210016155089,0.5220113085621971,0.5041765651384144
0.12839260697364807,0.5230210016155089,0.5222132471728594,0.5041765651384144
0.12838226556777954,0.5232229402261712,0.5222132471728594,0.5041765651384144
0.12835699319839478,0.5232229402261712,0.5224151857835219,0.5041765651384144
0.12834304571151733,0.5234248788368336,0.5224151857835219,0.5041765651384144
0.12828180193901062,0.5234248788368336,0.5226171243941842,0.5041765651384144
0.1282484531402588,0.5240306946688207,0.5226171243941842,0.5041765651384144
0.12818685173988342,0.5240306946688207,0.5230210016155089,0.5041765651384144
0.1281781792640686,0.524232633279483,0.5230210016155089,0.5041765651384144
0.1281665861606598,0.524232633279483,0.5232229402261712,0.5041765651384144
0.12813988327980042,0.5244345718901454,0.5232229402261712,0.5041765651384144
0.1281319260597229,0.5244345718901454,0.5234248788368336,0.5041765651384144
0.12808333337306976,0.5250403877221325,0.5234248788368336,0.5041765651384144
0.12799671292304993,0.5250403877221325,0.5240306946688207,0.5041765651384144
0.12793534994125366,0.5252423263327949,0.5240306946688207,0.5041765651384144
0.1278167963027954,0.5252423263327949,0.5246365105008077,0.5041765651384144
0.12776155769824982,0.5254442649434572,0.5246365105008077,0.5041765651384144
0.12767314910888672,0.5254442649434572,0.5252423263327949,0.5041765651384144
0.12761977314949036,0.5256462035541195,0.5252423263327949,0.5041765651384144
0.1276073157787323,0.5256462035541195,0.5256462035541195,0.5041765651384144
0.12749798595905304,0.5260500807754442,0.5256462035541195,0.5041765651384144
0.12748539447784424,0.5260500807754442,0.5260500807754442,0.5041765651384144
0.12746652960777283,0.526453957996769,0.5260500807754442,0.5041765651384144
0.12745606899261475,0.526453957996769,0.5262520193861067,0.5041765651384144
0.1273939311504364,0.527059773828756,0.5262520193861067,0.5041765651384144
0.1272464543581009,0.527059773828756,0.5268578352180937,0.5041765651384144
0.12717798352241516,0.5274636510500808,0.5268578352180937,0.5041765651384144
0.1271398961544037,0.5274636510500808,0.527059773828756,0.5041765651384144
0.12709587812423706,0.5276655896607432,0.527059773828756,0.5041765651384144
0.12697796523571014,0.5276655896607432,0.5278675282714055,0.5041765651384144
0.12694644927978516,0.5280694668820679,0.5278675282714055,0.5041765651384144
0.12685051560401917,0.5280694668820679,0.5290791599353797,0.5041765651384144
0.12677612900733948,0.528675282714055,0.5290791599353797,0.5041765651384144
0.12676659226417542,0.528675282714055,0.529281098546042,0.5041765651384144
0.12669652700424194,0.5290791599353797,0.529281098546042,0.5041765651384144
0.12668371200561523,0.5290791599353797,0.5294830371567044,0.5041765651384144
0.12667688727378845,0.529281098546042,0.5294830371567044,0.5041765651384144
0.12662877142429352,0.529281098546042,0.529886914378029,0.5041765651384144
0.1265787035226822,0.5294830371567044,0.529886914378029,0.5041765651384144
0.12651462852954865,0.5294830371567044,0.5302907915993538,0.5041765651384144
0.12645506858825684,0.5296849757673667,0.5302907915993538,0.5041765651384144
0.1263098567724228,0.5296849757673667,0.5306946688206785,0.5041765651384144
0.1262807846069336,0.529886914378029,0.5306946688206785,0.5041765651384144
0.12614358961582184,0.529886914378029,0.5310985460420032,0.5041765651384144
0.1258157640695572,0.5304927302100162,0.5310985460420032,0.5041765651384144
0.12573541700839996,0.5304927302100162,0.531502423263328,0.5041765651384144
0.12561455368995667,0.5310985460420032,0.531502423263328,0.5041765651384144
0.12557382881641388,0.5310985460420032,0.5317043618739903,0.5041765651384144
0.12550416588783264,0.5319063004846527,0.5317043618739903,0.5041765651384144
0.12544399499893188,0.5319063004846527,0.532108239095315,0.5041765651384144
0.12537488341331482,0.5325121163166397,0.532108239095315,0.5041765651384144
0.12526698410511017,0.5325121163166397,0.5325121163166397,0.5041765651384144
0.12525738775730133,0.5327140549273021,0.5325121163166397,0.5041765651384144
0.1252112090587616,0.5327140549273021,0.5331179321486268,0.5041765651384144
0.12520569562911987,0.5329159935379645,0.5331179321486268,0.5041765651384144
0.12481853365898132,0.5329159935379645,0.5345315024232633,0.5041765651384144
0.1248140037059784,0.5331179321486268,0.5345315024232633,0.5041765651384144
0.12478908896446228,0.5331179321486268,0.534935379644588,0.5041765651384144
0.12474673986434937,0.5335218093699515,0.534935379644588,0.5041765651384144
0.12473499774932861,0.5335218093699515,0.5351373182552503,0.5041765651384144
0.12467144429683685,0.5339256865912763,0.5351373182552503,0.5041765651384144
0.12460032105445862,0.5339256865912763,0.5357431340872375,0.5041765651384144
0.1245705783367157,0.5341276252019386,0.5357431340872375,0.5041765651384144
0.12444418668746948,0.5341276252019386,0.5359450726978998,0.5041765651384144
0.12441277503967285,0.534329563812601,0.5359450726978998,0.5041765651384144
0.12425197660923004,0.534329563812601,0.5369547657512116,0.5041765651384144
0.12425094842910767,0.5345315024232633,0.5369547657512116,0.5041765651384144
0.12420138716697693,0.5345315024232633,0.537156704361874,0.5041765651384144
0.12415821850299835,0.5347334410339257,0.537156704361874,0.5041765651384144
0.12409308552742004,0.5347334410339257,0.5373586429725363,0.5041765651384144
0.12409070134162903,0.534935379644588,0.5373586429725363,0.5041765651384144
0.12397083640098572,0.534935379644588,0.5381663974151858,0.5041765651384144
0.12380079925060272,0.5357431340872375,0.5381663974151858,0.5041765651384144
0.12379448115825653,0.5357431340872375,0.5383683360258481,0.5041765651384144
0.12375849485397339,0.5359450726978998,0.5383683360258481,0.5041765651384144
0.12362673878669739,0.5359450726978998,0.5389741518578353,0.5041765651384144
0.12345531582832336,0.5367528271405493,0.5389741518578353,0.5041765651384144
0.12329508364200592,0.5367528271405493,0.5401857835218093,0.5041765651384144
0.12327265739440918,0.5369547657512116,0.5401857835218093,0.5041765651384144
0.12320613861083984,0.5369547657512116,0.5407915993537964,0.5041765651384144
0.1231437623500824,0.5373586429725363,0.5407915993537964,0.5041765651384144
0.12303401529788971,0.5373586429725363,0.5413974151857835,0.5041765651384144
0.12290695309638977,0.5377625201938611,0.5413974151857835,0.5041765651384144
0.12285640835762024,0.5377625201938611,0.5415993537964459,0.5041765651384144
0.12283897399902344,0.5379644588045234,0.5415993537964459,0.5041765651384144
0.12280797958374023,0.5379644588045234,0.5418012924071083,0.5041765651384144
0.12273618578910828,0.5381663974151858,0.5418012924071083,0.5041765651384144
0.12272807955741882,0.5381663974151858,0.5420032310177706,0.5041765651384144
0.12268197536468506,0.5383683360258481,0.5420032310177706,0.5041765651384144
0.1226489245891571,0.5383683360258481,0.5422051696284329,0.5041765651384144
0.12264549732208252,0.5385702746365105,0.5422051696284329,0.5041765651384144
0.12242652475833893,0.5385702746365105,0.5430129240710824,0.5041765651384144
0.12241767346858978,0.5387722132471728,0.5430129240710824,0.5041765651384144
0.12236851453781128,0.5387722132471728,0.5434168012924071,0.5041765651384144
0.12229329347610474,0.5389741518578353,0.5434168012924071,0.5041765651384144
0.12224124372005463,0.5389741518578353,0.5436187399030694,0.5041765651384144
0.12221458554267883,0.5393780290791599,0.5436187399030694,0.5041765651384144
0.12217450141906738,0.5393780290791599,0.5438206785137318,0.5041765651384144
0.1221659779548645,0.5395799676898223,0.5438206785137318,0.5041765651384144
0.12210054695606232,0.5395799676898223,0.5448303715670436,0.5041765651384144
0.12207379937171936,0.539983844911147,0.5448303715670436,0.5041765651384144
0.12204065918922424,0.539983844911147,0.5450323101777059,0.5041765651384144
0.12195150554180145,0.5401857835218093,0.5450323101777059,0.5041765651384144
0.12185719609260559,0.5401857835218093,0.5454361873990307,0.5041765651384144
0.12183800339698792,0.5403877221324718,0.5454361873990307,0.5041765651384144
0.12182210385799408,0.5403877221324718,0.5456381260096931,0.5041765651384144
0.12175548076629639,0.5409935379644588,0.5456381260096931,0.5041765651384144
0.12173055112361908,0.5409935379644588,0.5458400646203554,0.5041765651384144
0.12168627977371216,0.5411954765751211,0.5458400646203554,0.5041765651384144
0.12165763974189758,0.5411954765751211,0.5460420032310178,0.5041765651384144
0.1215844452381134,0.5418012924071083,0.5460420032310178,0.5041765651384144
0.12150867283344269,0.5418012924071083,0.5464458804523424,0.5041765651384144
0.12143814563751221,0.5426090468497576,0.5464458804523424,0.5041765651384144
0.12137410044670105,0.5426090468497576,0.5468497576736672,0.5041765651384144
0.12135112285614014,0.5428109854604201,0.5468497576736672,0.5041765651384144
0.12124398350715637,0.5428109854604201,0.5474555735056543,0.5041765651384144
0.12122878432273865,0.5430129240710824,0.5474555735056543,0.5041765651384144
0.12118840217590332,0.5430129240710824,0.5482633279483037,0.5041765651384144
0.12114396691322327,0.5432148626817448,0.5482633279483037,0.5041765651384144
0.12107303738594055,0.5432148626817448,0.5484652665589661,0.5041765651384144
0.12093007564544678,0.5436187399030694,0.5484652665589661,0.5041765651384144
0.12091901898384094,0.5436187399030694,0.5486672051696284,0.5041765651384144
0.12083254754543304,0.5438206785137318,0.5486672051696284,0.5041765651384144
0.12068068981170654,0.5438206785137318,0.5490710823909531,0.5041765651384144
0.1205940842628479,0.5442245557350566,0.5490710823909531,0.5041765651384144
0.1204846054315567,0.5442245557350566,0.5492730210016155,0.5041765651384144
0.12046054005622864,0.5444264943457189,0.5492730210016155,0.5041765651384144
0.12034720182418823,0.5444264943457189,0.5494749596122779,0.5041765651384144
0.12025217711925507,0.5448303715670436,0.5494749596122779,0.5041765651384144
0.1202259212732315,0.5448303715670436,0.5496768982229402,0.5041765651384144
0.12021559476852417,0.5450323101777059,0.5496768982229402,0.5041765651384144
0.12010470032691956,0.5450323101777059,0.5504846526655897,0.5041765651384144
0.12009754776954651,0.5452342487883683,0.5504846526655897,0.5041765651384144
0.12008880078792572,0.5452342487883683,0.5508885298869144,0.5041765651384144
0.12005579471588135,0.5454361873990307,0.5508885298869144,0.5041765651384144
0.11999619007110596,0.5454361873990307,0.5514943457189014,0.5041765651384144
0.11999228596687317,0.5456381260096931,0.5514943457189014,0.5041765651384144
0.11989003419876099,0.5456381260096931,0.5518982229402262,0.5041765651384144
0.11981427669525146,0.5460420032310178,0.5518982229402262,0.5041765651384144
0.11968709528446198,0.5460420032310178,0.553513731825525,0.5041765651384144
0.11962689459323883,0.5464458804523424,0.553513731825525,0.5041765651384144
0.11960384249687195,0.5464458804523424,0.5539176090468497,0.5041765651384144
0.1195584237575531,0.5468497576736672,0.5539176090468497,0.5041765651384144
0.11933736503124237,0.5468497576736672,0.5543214862681745,0.5041765651384144
0.11922764778137207,0.5476575121163166,0.5543214862681745,0.5041765651384144
0.11919468641281128,0.5476575121163166,0.5545234248788369,0.5041765651384144
0.1191684752702713,0.5480613893376414,0.5545234248788369,0.5041765651384144
0.11912116408348083,0.5480613893376414,0.5549273021001615,0.5041765651384144
0.1189577579498291,0.5488691437802908,0.5549273021001615,0.5041765651384144
0.11892202496528625,0.5488691437802908,0.5551292407108239,0.5041765651384144
0.11888715624809265,0.5490710823909531,0.5551292407108239,0.5041765651384144
0.11880031228065491,0.5490710823909531,0.5555331179321487,0.5041765651384144
0.11879968643188477,0.5492730210016155,0.5555331179321487,0.5041765651384144
0.11867643892765045,0.5492730210016155,0.5561389337641357,0.5041765651384144
0.11861643195152283,0.5498788368336026,0.5561389337641357,0.5041765651384144
0.11857295036315918,0.5498788368336026,0.5567447495961227,0.5041765651384144
0.11851197481155396,0.5504846526655897,0.5567447495961227,0.5041765651384144
0.11850288510322571,0.5504846526655897,0.5569466882067852,0.5041765651384144
0.1184338629245758,0.550686591276252,0.5569466882067852,0.5041765651384144
0.11829312145709991,0.550686591276252,0.5575525040387722,0.5041765651384144
0.11819964647293091,0.5508885298869144,0.5575525040387722,0.5041765651384144
0.11816716194152832,0.5508885298869144,0.557956381260097,0.5041765651384144
0.11805412173271179,0.5518982229402262,0.557956381260097,0.5041765651384144
0.11804831027984619,0.5518982229402262,0.5581583198707593,0.5041765651384144
0.11794304847717285,0.5525040387722132,0.5581583198707593,0.5041765651384144
0.11791665852069855,0.5525040387722132,0.5583602584814217,0.5041765651384144
0.11787128448486328,0.5527059773828756,0.5583602584814217,0.5041765651384144
0.1178680956363678,0.5527059773828756,0.558562197092084,0.5041765651384144
0.11784954369068146,0.5531098546042004,0.558562197092084,0.5041765651384144
0.1177988350391388,0.5531098546042004,0.5589660743134087,0.5041765651384144
0.11765944957733154,0.5537156704361874,0.5589660743134087,0.5041765651384144
0.11752192676067352,0.5537156704361874,0.5595718901453958,0.5041765651384144
0.11747908592224121,0.5539176090468497,0.5595718901453958,0.5041765651384144
0.11740633845329285,0.5539176090468497,0.5599757673667205,0.5041765651384144
0.11725988984107971,0.5547253634894992,0.5599757673667205,0.5041765651384144
0.11725170910358429,0.5547253634894992,0.5601777059773829,0.5041765651384144
0.11722326278686523,0.5549273021001615,0.5601777059773829,0.5041765651384144
0.11717604100704193,0.5549273021001615,0.56078352180937,0.5041765651384144
0.11711481213569641,0.5555331179321487,0.56078352180937,0.5041765651384144
0.11706686019897461,0.5555331179321487,0.561389337641357,0.5041765651384144
0.11701425909996033,0.5561389337641357,0.561389337641357,0.5041765651384144
0.11699679493904114,0.5561389337641357,0.5615912762520194,0.5041765651384144
0.11687564849853516,0.5573505654281099,0.5615912762520194,0.5041765651384144
0.11674350500106812,0.5573505654281099,0.5628029079159935,0.5041765651384144
0.11661893129348755,0.5577544426494345,0.5628029079159935,0.5041765651384144
0.11651495099067688,0.5577544426494345,0.5632067851373183,0.5041765651384144
0.11649061739444733,0.557956381260097,0.5632067851373183,0.5041765651384144
0.11639881134033203,0.557956381260097,0.563610662358643,0.5041765651384144
0.11639060080051422,0.5581583198707593,0.563610662358643,0.5041765651384144
0.11638972163200378,0.5581583198707593,0.5638126009693053,0.5041765651384144
0.11635255813598633,0.5583602584814217,0.5638126009693053,0.5041765651384144
0.11626005172729492,0.5583602584814217,0.5644184168012925,0.5041765651384144
0.11619025468826294,0.5589660743134087,0.5644184168012925,0.5041765651384144
0.11607515811920166,0.5589660743134087,0.5654281098546042,0.5041765651384144
0.11602571606636047,0.5593699515347335,0.5654281098546042,0.5041765651384144
0.1159927248954773,0.5593699515347335,0.5662358642972536,0.5041765651384144
0.11598807573318481,0.5595718901453958,0.5662358642972536,0.5041765651384144
0.115796759724617,0.5595718901453958,0.5676494345718901,0.5041765651384144
0.11563315987586975,0.5599757673667205,0.5676494345718901,0.5041765651384144
0.11561919748783112,0.5599757673667205,0.5678513731825525,0.5041765651384144
0.11560381948947906,0.5601777059773829,0.5678513731825525,0.5041765651384144
0.1155242919921875,0.5601777059773829,0.5682552504038773,0.5041765651384144
0.11550965905189514,0.5603796445880452,0.5682552504038773,0.5041765651384144
0.11550256609916687,0.5603796445880452,0.5684571890145396,0.5041765651384144
0.11545181274414062,0.56078352180937,0.5684571890145396,0.5041765651384144
0.1153840720653534,0.56078352180937,0.5688610662358643,0.5041765651384144
0.1153651773929596,0.5609854604200323,0.5688610662358643,0.5041765651384144
0.11532160639762878,0.5609854604200323,0.5690630048465266,0.5041765651384144
0.11523401737213135,0.561389337641357,0.5690630048465266,0.5041765651384144
0.11513465642929077,0.561389337641357,0.5702746365105008,0.5041765651384144
0.115130215883255,0.5617932148626817,0.5702746365105008,0.5041765651384144
0.11512872576713562,0.5617932148626817,0.5704765751211631,0.5041765651384144
0.11487248539924622,0.5626009693053312,0.5704765751211631,0.5041765651384144
0.11486637592315674,0.5626009693053312,0.5706785137318255,0.5041765651384144
0.11486226320266724,0.5630048465266559,0.5706785137318255,0.5041765651384144
0.11477416753768921,0.5630048465266559,0.5712843295638126,0.5041765651384144
0.11476567387580872,0.5632067851373183,0.5712843295638126,0.5041765651384144
0.11461147665977478,0.5632067851373183,0.5724959612277868,0.5041765651384144
0.11460313200950623,0.5634087237479806,0.5724959612277868,0.5041765651384144
0.11452527344226837,0.5634087237479806,0.5733037156704361,0.5041765651384144
0.11448487639427185,0.5638126009693053,0.5733037156704361,0.5041765651384144
0.11441132426261902,0.5638126009693053,0.5739095315024233,0.5041765651384144
0.1143941879272461,0.5644184168012925,0.5739095315024233,0.5041765651384144
0.11438782513141632,0.5644184168012925,0.574313408723748,0.5041765651384144
0.11434105038642883,0.5646203554119548,0.574313408723748,0.5041765651384144
0.11433427035808563,0.5646203554119548,0.5745153473344103,0.5041765651384144
0.11428990960121155,0.5648222940226171,0.5745153473344103,0.5041765651384144
0.11427858471870422,0.5648222940226171,0.5747172859450727,0.5041765651384144
0.1141851544380188,0.5654281098546042,0.5747172859450727,0.5041765651384144
0.11416105926036835,0.5654281098546042,0.5753231017770598,0.5041765651384144
0.11405414342880249,0.5666397415185783,0.5753231017770598,0.5041765651384144
0.11405077576637268,0.5666397415185783,0.5755250403877221,0.5041765651384144
0.1139986515045166,0.567043618739903,0.5755250403877221,0.5041765651384144
0.11398369073867798,0.567043618739903,0.5757269789983845,0.5041765651384144
0.11395183205604553,0.5672455573505655,0.5757269789983845,0.5041765651384144
0.11365385353565216,0.5672455573505655,0.5759289176090469,0.5041765651384144
0.11365246772766113,0.5674474959612278,0.5759289176090469,0.5041765651384144
0.11360432207584381,0.5674474959612278,0.5765347334410339,0.5041765651384144
0.11354812979698181,0.5680533117932148,0.5765347334410339,0.5041765651384144
0.11345888674259186,0.5680533117932148,0.5767366720516963,0.5041765651384144
0.11345106363296509,0.5682552504038773,0.5767366720516963,0.5041765651384144
0.11340707540512085,0.5682552504038773,0.577140549273021,0.5041765651384144
0.11339086294174194,0.5684571890145396,0.577140549273021,0.5041765651384144
0.11318416893482208,0.5684571890145396,0.5777463651050081,0.5041765651384144
0.113157719373703,0.5690630048465266,0.5777463651050081,0.5041765651384144
0.11313337087631226,0.5690630048465266,0.5779483037156704,0.5041765651384144
0.11310617625713348,0.5694668820678513,0.5779483037156704,0.5041765651384144
0.11309200525283813,0.5694668820678513,0.5781502423263328,0.5041765651384144
0.11308389902114868,0.5696688206785138,0.5781502423263328,0.5041765651384144
0.1129554808139801,0.5696688206785138,0.5787560581583199,0.5041765651384144
0.11294224858283997,0.5700726978998385,0.5787560581583199,0.5041765651384144
0.11293068528175354,0.5700726978998385,0.5789579967689822,0.5041765651384144
0.11287868022918701,0.5706785137318255,0.5789579967689822,0.5041765651384144
0.11283466219902039,0.5706785137318255,0.5791599353796446,0.5041765651384144
0.11280566453933716,0.5708804523424879,0.5791599353796446,0.5041765651384144
0.11280064284801483,0.5708804523424879,0.5793618739903069,0.5041765651384144
0.11279237270355225,0.5710823909531503,0.5793618739903069,0.5041765651384144
0.1127716600894928,0.5710823909531503,0.5795638126009693,0.5041765651384144
0.11270648241043091,0.5718901453957996,0.5795638126009693,0.5041765651384144
0.11268138885498047,0.5718901453957996,0.5799676898222941,0.5041765651384144
0.11254718899726868,0.5724959612277868,0.5799676898222941,0.5041765651384144
0.11244988441467285,0.5724959612277868,0.5801696284329564,0.5041765651384144
0.1124025285243988,0.5731017770597738,0.5801696284329564,0.5041765651384144
0.11237210035324097,0.5731017770597738,0.5803715670436187,0.5041765651384144
0.11235462129116058,0.5735056542810986,0.5803715670436187,0.5041765651384144
0.11232386529445648,0.5735056542810986,0.5805735056542811,0.5041765651384144
0.11221310496330261,0.5739095315024233,0.5805735056542811,0.5041765651384144
0.11219444870948792,0.5739095315024233,0.5807754442649434,0.5041765651384144
0.11211946606636047,0.5741114701130856,0.5807754442649434,0.5041765651384144
0.11206865310668945,0.5741114701130856,0.5811793214862682,0.5041765651384144
0.11202424764633179,0.574313408723748,0.5811793214862682,0.5041765651384144
0.11196435987949371,0.574313408723748,0.5817851373182552,0.5041765651384144
0.11192010343074799,0.5745153473344103,0.5817851373182552,0.5041765651384144
0.11185480654239655,0.5745153473344103,0.5819870759289176,0.5041765651384144
0.11180984973907471,0.5749192245557351,0.5819870759289176,0.5041765651384144
0.11172404885292053,0.5749192245557351,0.5827948303715671,0.5041765651384144
0.11168703436851501,0.5755250403877221,0.5827948303715671,0.5041765651384144
0.11164656281471252,0.5755250403877221,0.5829967689822294,0.5041765651384144
0.11143758893013,0.5757269789983845,0.5829967689822294,0.5041765651384144
0.11143499612808228,0.5757269789983845,0.5831987075928917,0.5041765651384144
0.11142963171005249,0.5759289176090469,0.5831987075928917,0.5041765651384144
0.11142328381538391,0.5759289176090469,0.5836025848142165,0.5041765651384144
0.11120906472206116,0.5775444264943457,0.5836025848142165,0.5041765651384144
0.11116595566272736,0.5775444264943457,0.5844103392568659,0.5041765651384144
0.11116017401218414,0.5777463651050081,0.5844103392568659,0.5041765651384144
0.11111854016780853,0.5777463651050081,0.5846122778675282,0.5041765651384144
0.11107146739959717,0.5779483037156704,0.5846122778675282,0.5041765651384144
0.11102840304374695,0.5779483037156704,0.5848142164781907,0.5041765651384144
0.1110137403011322,0.5785541195476576,0.5848142164781907,0.5041765651384144
0.11099287867546082,0.5785541195476576,0.5852180936995154,0.5041765651384144
0.11089232563972473,0.5789579967689822,0.5852180936995154,0.5041765651384144
0.11085715889930725,0.5789579967689822,0.5856219709208401,0.5041765651384144
0.11083388328552246,0.5791599353796446,0.5856219709208401,0.5041765651384144
0.11078611016273499,0.5791599353796446,0.5864297253634895,0.5041765651384144
0.1106518805027008,0.5801696284329564,0.5864297253634895,0.5041765651384144
0.11062601208686829,0.5801696284329564,0.5866316639741519,0.5041765651384144
0.1105991005897522,0.5805735056542811,0.5866316639741519,0.5041765651384144
0.11059018969535828,0.5805735056542811,0.5868336025848142,0.5041765651384144
0.11057993769645691,0.5807754442649434,0.5868336025848142,0.5041765651384144
0.11048723757266998,0.5807754442649434,0.5872374798061389,0.5041765651384144
0.11037200689315796,0.5815831987075929,0.5872374798061389,0.5041765651384144
0.11034074425697327,0.5815831987075929,0.5876413570274637,0.5041765651384144
0.11028440296649933,0.5817851373182552,0.5876413570274637,0.5041765651384144
0.11023695766925812,0.5817851373182552,0.587843295638126,0.5041765651384144
0.11023403704166412,0.5819870759289176,0.587843295638126,0.5041765651384144
0.11020192503929138,0.5819870759289176,0.5880452342487884,0.5041765651384144
0.11017251014709473,0.5821890145395799,0.5880452342487884,0.5041765651384144
0.11017027497291565,0.5821890145395799,0.5882471728594507,0.5041765651384144
0.11016437411308289,0.5823909531502424,0.5882471728594507,0.5041765651384144
0.11013513803482056,0.5823909531502424,0.5886510500807755,0.5041765651384144
0.11003780364990234,0.5827948303715671,0.5886510500807755,0.5041765651384144
0.10998940467834473,0.5827948303715671,0.5888529886914378,0.5041765651384144
0.10984304547309875,0.5831987075928917,0.5888529886914378,0.5041765651384144
0.10967198014259338,0.5831987075928917,0.5898626817447497,0.5041765651384144
0.10960790514945984,0.5838045234248789,0.5898626817447497,0.5041765651384144
0.10933342576026917,0.5838045234248789,0.590670436187399,0.5041765651384144
0.10927313566207886,0.5840064620355412,0.590670436187399,0.5041765651384144
0.10924282670021057,0.5840064620355412,0.5910743134087237,0.5041765651384144
0.10915109515190125,0.585016155088853,0.5910743134087237,0.5041765651384144
0.10912540555000305,0.585016155088853,0.5912762520193862,0.5041765651384144
0.10908010601997375,0.5854200323101777,0.5912762520193862,0.5041765651384144
0.10903000831604004,0.5854200323101777,0.5914781906300485,0.5041765651384144
0.10893863439559937,0.5856219709208401,0.5914781906300485,0.5041765651384144
0.10891570150852203,0.5856219709208401,0.5916801292407108,0.5041765651384144
0.10875391960144043,0.5864297253634895,0.5916801292407108,0.5041765651384144
0.10872864723205566,0.5864297253634895,0.5918820678513732,0.5041765651384144
0.1086575835943222,0.5868336025848142,0.5918820678513732,0.5041765651384144
0.10863551497459412,0.5868336025848142,0.5920840064620355,0.5041765651384144
0.10856619477272034,0.5872374798061389,0.5920840064620355,0.5041765651384144
0.10841505229473114,0.5872374798061389,0.5926898222940227,0.5041765651384144
0.1084074079990387,0.5874394184168013,0.5926898222940227,0.5041765651384144
0.10835656523704529,0.5874394184168013,0.592891760904685,0.5041765651384144
0.10821209847927094,0.587843295638126,0.592891760904685,0.5041765651384144
0.10820949077606201,0.587843295638126,0.5930936995153473,0.5041765651384144
0.10816451907157898,0.5880452342487884,0.5930936995153473,0.5041765651384144
0.10815846920013428,0.5880452342487884,0.5932956381260097,0.5041765651384144
0.10812586545944214,0.5882471728594507,0.5932956381260097,0.5041765651384144
0.1080985814332962,0.5882471728594507,0.593497576736672,0.5041765651384144
0.10795566439628601,0.5890549273021002,0.593497576736672,0.5041765651384144
0.10794949531555176,0.5890549273021002,0.5936995153473344,0.5041765651384144
0.10788050293922424,0.5892568659127625,0.5936995153473344,0.5041765651384144
0.10783950984477997,0.5892568659127625,0.5947092084006462,0.5041765651384144
0.10782322287559509,0.5894588045234249,0.5947092084006462,0.5041765651384144
0.10779035091400146,0.5894588045234249,0.595113085621971,0.5041765651384144
0.10776899755001068,0.5896607431340872,0.595113085621971,0.5041765651384144
0.10760185122489929,0.5896607431340872,0.5959208400646203,0.5041765651384144
0.10747569799423218,0.5902665589660743,0.5959208400646203,0.5041765651384144
0.10742267966270447,0.5902665589660743,0.5965266558966075,0.5041765651384144
0.10735215246677399,0.5912762520193862,0.5965266558966075,0.5041765651384144
0.10729961097240448,0.5912762520193862,0.5967285945072698,0.5041765651384144
0.10729044675827026,0.5914781906300485,0.5967285945072698,0.5041765651384144
0.10707232356071472,0.5914781906300485,0.5977382875605816,0.5041765651384144
0.10705432295799255,0.5918820678513732,0.5977382875605816,0.5041765651384144
0.10704079270362854,0.5918820678513732,0.597940226171244,0.5041765651384144
0.10702620446681976,0.5922859450726979,0.597940226171244,0.5041765651384144
0.10700398683547974,0.5922859450726979,0.5981421647819063,0.5041765651384144
0.1069914698600769,0.5924878836833603,0.5981421647819063,0.5041765651384144
0.10694655776023865,0.5924878836833603,0.5983441033925686,0.5041765651384144
0.10692967474460602,0.592891760904685,0.5983441033925686,0.5041765651384144
0.10691344738006592,0.592891760904685,0.598546042003231,0.5041765651384144
0.1068560928106308,0.5930936995153473,0.598546042003231,0.5041765651384144
0.10677441954612732,0.5930936995153473,0.5991518578352181,0.5041765651384144
0.1066814512014389,0.5936995153473344,0.5991518578352181,0.5041765651384144
0.10667771100997925,0.5936995153473344,0.5993537964458805,0.5041765651384144
0.10657115280628204,0.5943053311793215,0.5993537964458805,0.5041765651384144
0.10643810033798218,0.5943053311793215,0.5995557350565428,0.5041765651384144
0.10614657402038574,0.5953150242326333,0.5995557350565428,0.5041765651384144
0.10610301792621613,0.5953150242326333,0.6003634894991923,0.5041765651384144
0.10610106587409973,0.5955169628432956,0.6003634894991923,0.5041765651384144
0.1060943603515625,0.5955169628432956,0.6005654281098546,0.5041765651384144
0.10604268312454224,0.5961227786752827,0.6005654281098546,0.5041765651384144
0.10591229796409607,0.5961227786752827,0.600767366720517,0.5041765651384144
0.10566338896751404,0.5975363489499192,0.600767366720517,0.5041765651384144
0.10562404990196228,0.5975363489499192,0.6009693053311793,0.5041765651384144
0.10544902086257935,0.5983441033925686,0.6009693053311793,0.5041765651384144
0.10543346405029297,0.5983441033925686,0.6011712439418416,0.5041765651384144
0.10540176928043365,0.5987479806138933,0.6011712439418416,0.5041765651384144
0.10539218783378601,0.5987479806138933,0.6015751211631664,0.5041765651384144
0.10532426834106445,0.5991518578352181,0.6015751211631664,0.5041765651384144
0.10515908896923065,0.5991518578352181,0.6027867528271406,0.5041765651384144
0.10503941774368286,0.5997576736672051,0.6027867528271406,0.5041765651384144
0.10495325922966003,0.5997576736672051,0.6031906300484653,0.5041765651384144
0.10489672422409058,0.6001615508885298,0.6031906300484653,0.5041765651384144
0.10485401749610901,0.6001615508885298,0.60359450726979,0.5041765651384144
0.104826420545578,0.6005654281098546,0.60359450726979,0.5041765651384144
0.10460805892944336,0.6005654281098546,0.6048061389337641,0.5041765651384144
0.10448017716407776,0.6009693053311793,0.6048061389337641,0.5041765651384144
0.10441598296165466,0.6009693053311793,0.6052100161550888,0.5041765651384144
0.1044040322303772,0.601373182552504,0.6052100161550888,0.5041765651384144
0.10426631569862366,0.601373182552504,0.6058158319870759,0.5041765651384144
0.10425913333892822,0.6015751211631664,0.6058158319870759,0.5041765651384144
0.10425299406051636,0.6015751211631664,0.6060177705977383,0.5041765651384144
0.10425224900245667,0.6017770597738288,0.6060177705977383,0.5041765651384144
0.10424578189849854,0.6017770597738288,0.6062197092084006,0.5041765651384144
0.10424023866653442,0.6019789983844911,0.6062197092084006,0.5041765651384144
0.10415375232696533,0.6019789983844911,0.6066235864297254,0.5041765651384144
0.10409754514694214,0.6021809369951535,0.6066235864297254,0.5041765651384144
0.10401645302772522,0.6021809369951535,0.6070274636510501,0.5041765651384144
0.10393810272216797,0.6029886914378029,0.6070274636510501,0.5041765651384144
0.10381171107292175,0.6029886914378029,0.6074313408723748,0.5041765651384144
0.10380636155605316,0.6031906300484653,0.6074313408723748,0.5041765651384144
0.10364149510860443,0.6031906300484653,0.6084410339256866,0.5041765651384144
0.10364076495170593,0.6033925686591276,0.6084410339256866,0.5041765651384144
0.1034904271364212,0.6033925686591276,0.6092487883683361,0.5041765651384144
0.10337269306182861,0.6046042003231018,0.6092487883683361,0.5041765651384144
0.1032574325799942,0.6046042003231018,0.6098546042003231,0.5041765651384144
0.10323093831539154,0.6052100161550888,0.6098546042003231,0.5041765651384144
0.10321739315986633,0.6052100161550888,0.6100565428109854,0.5041765651384144
0.10316959023475647,0.6056138933764136,0.6100565428109854,0.5041765651384144
0.10315507650375366,0.6056138933764136,0.6102584814216478,0.5041765651384144
0.10315290093421936,0.6058158319870759,0.6102584814216478,0.5041765651384144
0.10300587117671967,0.6058158319870759,0.6108642972536349,0.5041765651384144
0.10300227999687195,0.6060177705977383,0.6108642972536349,0.5041765651384144
0.10293841361999512,0.6060177705977383,0.6110662358642972,0.5041765651384144
0.10291631519794464,0.6062197092084006,0.6110662358642972,0.5041765651384144
0.1029016375541687,0.6062197092084006,0.6112681744749596,0.5041765651384144
0.10286025702953339,0.606421647819063,0.6112681744749596,0.5041765651384144
0.10279333591461182,0.606421647819063,0.6118739903069467,0.5041765651384144
0.10276561975479126,0.6068255250403877,0.6118739903069467,0.5041765651384144
0.10271470248699188,0.6068255250403877,0.6120759289176091,0.5041765651384144
0.10269096493721008,0.6074313408723748,0.6120759289176091,0.5041765651384144
0.10266903042793274,0.6074313408723748,0.6122778675282714,0.5041765651384144
0.10266080498695374,0.6076332794830371,0.6122778675282714,0.5041765651384144
0.10260213911533356,0.6076332794830371,0.6124798061389337,0.5041765651384144
0.10252556204795837,0.6082390953150242,0.6124798061389337,0.5041765651384144
0.10233628749847412,0.6082390953150242,0.6134894991922456,0.5041765651384144
0.10231351852416992,0.6086429725363489,0.6134894991922456,0.5041765651384144
0.1022714376449585,0.6086429725363489,0.6140953150242326,0.5041765651384144
0.10224726796150208,0.6088449111470113,0.6140953150242326,0.5041765651384144
0.10219988226890564,0.6088449111470113,0.6147011308562197,0.5041765651384144
0.1021767109632492,0.6090468497576736,0.6147011308562197,0.5041765651384144
0.10214896500110626,0.6090468497576736,0.6149030694668821,0.5041765651384144
0.10200446844100952,0.6104604200323102,0.6149030694668821,0.5041765651384144
0.101982980966568,0.6104604200323102,0.6151050080775444,0.5041765651384144
0.10196447372436523,0.6108642972536349,0.6151050080775444,0.5041765651384144
0.10189813375473022,0.6108642972536349,0.6153069466882067,0.5041765651384144
0.10186305642127991,0.6112681744749596,0.6153069466882067,0.5041765651384144
0.10172459483146667,0.6112681744749596,0.6157108239095315,0.5041765651384144
0.1016325056552887,0.6120759289176091,0.6157108239095315,0.5041765651384144
0.10162395238876343,0.6120759289176091,0.6161147011308562,0.5041765651384144
0.10149753093719482,0.6126817447495961,0.6161147011308562,0.5041765651384144
0.10149240493774414,0.6126817447495961,0.6163166397415186,0.5041765651384144
0.10146656632423401,0.6128836833602584,0.6163166397415186,0.5041765651384144
0.10144913196563721,0.6128836833602584,0.6165185783521809,0.5041765651384144
0.1013725996017456,0.6136914378029079,0.6165185783521809,0.5041765651384144
0.10129278898239136,0.6136914378029079,0.617124394184168,0.5041765651384144
0.10127097368240356,0.6138933764135702,0.617124394184168,0.5041765651384144
0.10118883848190308,0.6138933764135702,0.6175282714054927,0.5041765651384144
0.10103994607925415,0.6147011308562197,0.6175282714054927,0.5041765651384144
0.10093915462493896,0.6147011308562197,0.6181340872374798,0.5041765651384144
0.10092350840568542,0.6149030694668821,0.6181340872374798,0.5041765651384144
0.10091239213943481,0.6149030694668821,0.6183360258481422,0.5041765651384144
0.10088750720024109,0.6151050080775444,0.6183360258481422,0.5041765651384144
0.10088002681732178,0.6151050080775444,0.6185379644588045,0.5041765651384144
0.10086414217948914,0.6153069466882067,0.6185379644588045,0.5041765651384144
0.10080456733703613,0.6153069466882067,0.6187399030694669,0.5041765651384144
0.1007685661315918,0.6157108239095315,0.6187399030694669,0.5041765651384144
0.10067510604858398,0.6157108239095315,0.6189418416801292,0.5041765651384144
0.10064083337783813,0.6163166397415186,0.6189418416801292,0.5041765651384144
0.10062682628631592,0.6163166397415186,0.6191437802907916,0.5041765651384144
0.10043147206306458,0.6175282714054927,0.6191437802907916,0.5041765651384144
0.10039961338043213,0.6175282714054927,0.6197495961227787,0.5041765651384144
0.1002032458782196,0.619345718901454,0.6197495961227787,0.5041765651384144
0.10017749667167664,0.619345718901454,0.6201534733441034,0.5041765651384144
0.10012060403823853,0.6201534733441034,0.6201534733441034,0.5041765651384144
0.09999367594718933,0.6201534733441034,0.6209612277867528,0.5041765651384144
0.0999724268913269,0.6203554119547657,0.6209612277867528,0.5041765651384144
0.09991753101348877,0.6203554119547657,0.6211631663974152,0.5041765651384144
0.09990274906158447,0.6207592891760905,0.6211631663974152,0.5041765651384144
0.09987753629684448,0.6207592891760905,0.6213651050080775,0.5041765651384144
0.09984537959098816,0.6209612277867528,0.6213651050080775,0.5041765651384144
0.09983783960342407,0.6209612277867528,0.6217689822294022,0.5041765651384144
0.09983456134796143,0.6211631663974152,0.6217689822294022,0.5041765651384144
0.0997108519077301,0.6211631663974152,0.6223747980613893,0.5041765651384144
0.09966897964477539,0.6215670436187399,0.6223747980613893,0.5041765651384144
0.09964734315872192,0.6215670436187399,0.6225767366720517,0.5041765651384144
0.0995684266090393,0.622172859450727,0.6225767366720517,0.5041765651384144
0.09953123331069946,0.622172859450727,0.622778675282714,0.5041765651384144
0.09952366352081299,0.6223747980613893,0.622778675282714,0.5041765651384144
0.09947773814201355,0.6223747980613893,0.6231825525040388,0.5041765651384144
0.0994100570678711,0.6229806138933764,0.6231825525040388,0.5041765651384144
0.09938499331474304,0.6229806138933764,0.6233844911147012,0.5041765651384144
0.09938213229179382,0.6231825525040388,0.6233844911147012,0.5041765651384144
0.09937706589698792,0.6231825525040388,0.6235864297253635,0.5041765651384144
0.09925764799118042,0.6235864297253635,0.6235864297253635,0.5041765651384144
0.0992201566696167,0.6235864297253635,0.6237883683360258,0.5041765651384144
0.09918040037155151,0.6239903069466882,0.6237883683360258,0.5041765651384144
0.09917622804641724,0.6239903069466882,0.6239903069466882,0.5041765651384144
0.09903034567832947,0.6252019386106623,0.6239903069466882,0.5041765651384144
0.09897363185882568,0.6252019386106623,0.6241922455573505,0.5041765651384144
0.09884539246559143,0.6258077544426495,0.6241922455573505,0.5041765651384144
0.09883162379264832,0.6258077544426495,0.624394184168013,0.5041765651384144
0.09880730509757996,0.6260096930533118,0.624394184168013,0.5041765651384144
0.09853672981262207,0.6260096930533118,0.6254038772213247,0.5041765651384144
0.09852835536003113,0.6262116316639742,0.6254038772213247,0.5041765651384144
0.09851604700088501,0.6262116316639742,0.625605815831987,0.5041765651384144
0.09848487377166748,0.6264135702746365,0.625605815831987,0.5041765651384144
0.098396897315979,0.6264135702746365,0.6262116316639742,0.5041765651384144
0.09837755560874939,0.6266155088852988,0.6262116316639742,0.5041765651384144
0.09836220741271973,0.6266155088852988,0.6264135702746365,0.5041765651384144
0.0982506275177002,0.627221324717286,0.6264135702746365,0.5041765651384144
0.09823960065841675,0.627221324717286,0.6268174474959612,0.5041765651384144
0.09822341799736023,0.6276252019386107,0.6268174474959612,0.5041765651384144
0.0982130765914917,0.6276252019386107,0.6270193861066236,0.5041765651384144
0.09812450408935547,0.6282310177705978,0.6270193861066236,0.5041765651384144
0.09807947278022766,0.6282310177705978,0.6274232633279483,0.5041765651384144
0.09807181358337402,0.6284329563812601,0.6274232633279483,0.5041765651384144
0.0980328619480133,0.6284329563812601,0.6280290791599353,0.5041765651384144
0.09801590442657471,0.6286348949919225,0.6280290791599353,0.5041765651384144
0.09796354174613953,0.6286348949919225,0.6282310177705978,0.5041765651384144
0.09788396954536438,0.6290387722132472,0.6282310177705978,0.5041765651384144
0.09775844216346741,0.6290387722132472,0.6292407108239095,0.5041765651384144
0.097724050283432,0.6294426494345718,0.6292407108239095,0.5041765651384144
0.09769490361213684,0.6294426494345718,0.6294426494345718,0.5041765651384144
0.09762755036354065,0.6296445880452343,0.6294426494345718,0.5041765651384144
0.09749576449394226,0.6296445880452343,0.6304523424878837,0.5041765651384144
0.09732508659362793,0.6304523424878837,0.6304523424878837,0.5041765651384144
0.09728163480758667,0.6304523424878837,0.630654281098546,0.5041765651384144
0.0971706211566925,0.6314620355411955,0.630654281098546,0.5041765651384144
0.09715712070465088,0.6314620355411955,0.6312600969305331,0.5041765651384144
0.09715592861175537,0.6316639741518578,0.6312600969305331,0.5041765651384144
0.09704634547233582,0.6316639741518578,0.6318659127625202,0.5041765651384144
0.09704169631004333,0.6318659127625202,0.6318659127625202,0.5041765651384144
0.09700143337249756,0.6318659127625202,0.6320678513731826,0.5041765651384144
0.09690409898757935,0.6320678513731826,0.6320678513731826,0.5041765651384144
0.09686857461929321,0.6320678513731826,0.6322697899838449,0.5041765651384144
0.0968681275844574,0.6322697899838449,0.6322697899838449,0.5041765651384144
0.09686022996902466,0.6322697899838449,0.6324717285945073,0.5041765651384144
0.09681868553161621,0.6324717285945073,0.6324717285945073,0.5041765651384144
0.09677749872207642,0.6324717285945073,0.6330775444264943,0.5041765651384144
0.09677684307098389,0.6326736672051696,0.6330775444264943,0.5041765651384144
0.09677332639694214,0.6326736672051696,0.6332794830371568,0.5041765651384144
0.09655669331550598,0.6332794830371568,0.6332794830371568,0.5041765651384144
0.09654504060745239,0.6332794830371568,0.6334814216478191,0.5041765651384144
0.09652772545814514,0.6334814216478191,0.6334814216478191,0.5041765651384144
0.0964270532131195,0.6334814216478191,0.6336833602584814,0.5041765651384144
0.09628123044967651,0.6340872374798061,0.6336833602584814,0.5041765651384144
0.09624224901199341,0.6340872374798061,0.6338852988691438,0.5041765651384144
0.09617835283279419,0.6348949919224556,0.6338852988691438,0.5041765651384144
0.0961732268333435,0.6348949919224556,0.6344911147011308,0.5041765651384144
0.09609213471412659,0.6359046849757674,0.6344911147011308,0.5041765651384144
0.09603920578956604,0.6359046849757674,0.6348949919224556,0.5041765651384144
0.09598878026008606,0.6365105008077544,0.6348949919224556,0.5041765651384144
0.0959717333316803,0.6365105008077544,0.6350969305331179,0.5041765651384144
0.09596943855285645,0.6367124394184168,0.6350969305331179,0.5041765651384144
0.09594321250915527,0.6367124394184168,0.6355008077544426,0.5041765651384144
0.09589752554893494,0.6369143780290791,0.6355008077544426,0.5041765651384144
0.09588280320167542,0.6369143780290791,0.635702746365105,0.5041765651384144
0.09586852788925171,0.6373182552504039,0.635702746365105,0.5041765651384144
0.0958116352558136,0.6373182552504039,0.6361066235864298,0.5041765651384144
0.09577423334121704,0.6375201938610663,0.6361066235864298,0.5041765651384144
0.09567543864250183,0.6375201938610663,0.6367124394184168,0.5041765651384144
0.09562239050865173,0.6377221324717286,0.6367124394184168,0.5041765651384144
0.09561082720756531,0.6377221324717286,0.6369143780290791,0.5041765651384144
0.09560084342956543,0.6379240710823909,0.6369143780290791,0.5041765651384144
0.09559261798858643,0.6379240710823909,0.6373182552504039,0.5041765651384144
0.0955883264541626,0.6381260096930533,0.6373182552504039,0.5041765651384144
0.09557467699050903,0.6381260096930533,0.6375201938610663,0.5041765651384144
0.09555408358573914,0.6385298869143781,0.6375201938610663,0.5041765651384144
0.0951257050037384,0.6385298869143781,0.6395395799676898,0.5041765651384144
0.09508490562438965,0.6389337641357028,0.6395395799676898,0.5041765651384144
0.09479555487632751,0.6389337641357028,0.6405492730210016,0.5041765651384144
0.09477680921554565,0.6391357027463651,0.6405492730210016,0.5041765651384144
0.09470725059509277,0.6391357027463651,0.6407512116316639,0.5041765651384144
0.09467169642448425,0.6395395799676898,0.6407512116316639,0.5041765651384144
0.09465530514717102,0.6395395799676898,0.6413570274636511,0.5041765651384144
0.09463176131248474,0.6397415185783522,0.6413570274636511,0.5041765651384144
0.0946129858493805,0.6397415185783522,0.6415589660743134,0.5041765651384144
0.09461063146591187,0.6399434571890146,0.6415589660743134,0.5041765651384144
0.09458732604980469,0.6399434571890146,0.6419628432956381,0.5041765651384144
0.09453868865966797,0.6401453957996769,0.6419628432956381,0.5041765651384144
0.09447810053825378,0.6401453957996769,0.6423667205169629,0.5041765651384144
0.09444376826286316,0.6407512116316639,0.6423667205169629,0.5041765651384144
0.09441313147544861,0.6407512116316639,0.6429725363489499,0.5041765651384144
0.09431737661361694,0.6409531502423264,0.6429725363489499,0.5041765651384144
0.09420624375343323,0.6409531502423264,0.6437802907915994,0.5041765651384144
0.09412354230880737,0.6415589660743134,0.6437802907915994,0.5041765651384144
0.09406965970993042,0.6415589660743134,0.6439822294022617,0.5041765651384144
0.0938456654548645,0.6425686591276252,0.6439822294022617,0.5041765651384144
0.0937909185886383,0.6425686591276252,0.6445880452342488,0.5041765651384144
0.09375140070915222,0.6433764135702746,0.6445880452342488,0.5041765651384144
0.09373244643211365,0.6433764135702746,0.6451938610662359,0.5041765651384144
0.09372511506080627,0.643578352180937,0.6451938610662359,0.5041765651384144
0.09367388486862183,0.643578352180937,0.6453957996768982,0.5041765651384144
0.0936574935913086,0.6439822294022617,0.6453957996768982,0.5041765651384144
0.09355655312538147,0.6439822294022617,0.6457996768982229,0.5041765651384144
0.09338968992233276,0.6445880452342488,0.6457996768982229,0.5041765651384144
0.0933678150177002,0.6445880452342488,0.6462035541195477,0.5041765651384144
0.09334316849708557,0.6447899838449112,0.6462035541195477,0.5041765651384144
0.09326592087745667,0.6447899838449112,0.64640549273021,0.5041765651384144
0.09316763281822205,0.6455977382875606,0.64640549273021,0.5041765651384144
0.09311380982398987,0.6455977382875606,0.6470113085621971,0.5041765651384144
0.09305667877197266,0.6466074313408724,0.6470113085621971,0.5041765651384144
0.09302535653114319,0.6466074313408724,0.6472132471728594,0.5041765651384144
0.09292501211166382,0.6476171243941842,0.6472132471728594,0.5041765651384144
0.09283646941184998,0.6476171243941842,0.6476171243941842,0.5041765651384144
0.09277567267417908,0.6480210016155089,0.6476171243941842,0.5041765651384144
0.0927579402923584,0.6480210016155089,0.6478190630048465,0.5041765651384144
0.09266558289527893,0.6482229402261712,0.6478190630048465,0.5041765651384144
0.09258615970611572,0.6482229402261712,0.6482229402261712,0.5041765651384144
0.09251484274864197,0.6484248788368336,0.6482229402261712,0.5041765651384144
0.09248736500740051,0.6484248788368336,0.6488287560581584,0.5041765651384144
0.09248694777488708,0.648626817447496,0.6488287560581584,0.5041765651384144
0.09247985482215881,0.648626817447496,0.6490306946688207,0.5041765651384144
0.09245607256889343,0.6490306946688207,0.6490306946688207,0.5041765651384144
0.09242254495620728,0.6490306946688207,0.6500403877221325,0.5041765651384144
0.09231209754943848,0.6494345718901454,0.6500403877221325,0.5041765651384144
0.09228506684303284,0.6494345718901454,0.6502423263327949,0.5041765651384144
0.09225186705589294,0.6498384491114702,0.6502423263327949,0.5041765651384144
0.0922362208366394,0.6498384491114702,0.6504442649434572,0.5041765651384144
0.09223195910453796,0.6500403877221325,0.6504442649434572,0.5041765651384144
0.0921635627746582,0.6500403877221325,0.6506462035541195,0.5041765651384144
0.0921410620212555,0.6502423263327949,0.6506462035541195,0.5041765651384144
0.09210464358329773,0.6502423263327949,0.6510500807754442,0.5041765651384144
0.09202861785888672,0.6504442649434572,0.6510500807754442,0.5041765651384144
0.09198185801506042,0.6504442649434572,0.6516558966074314,0.5041765651384144
0.09196743369102478,0.6506462035541195,0.6516558966074314,0.5041765651384144
0.09190598130226135,0.6506462035541195,0.652059773828756,0.5041765651384144
0.09186422824859619,0.6510500807754442,0.652059773828756,0.5041765651384144
0.09185144305229187,0.6510500807754442,0.6524636510500808,0.5041765651384144
0.09184691309928894,0.6512520193861067,0.6524636510500808,0.5041765651384144
0.0918230414390564,0.6512520193861067,0.6526655896607432,0.5041765651384144
0.09170547127723694,0.6518578352180937,0.6526655896607432,0.5041765651384144
0.09165051579475403,0.6518578352180937,0.6532714054927302,0.5041765651384144
0.09149643778800964,0.6526655896607432,0.6532714054927302,0.5041765651384144
0.0914781391620636,0.6526655896607432,0.6534733441033925,0.5041765651384144
0.09141480922698975,0.6528675282714055,0.6534733441033925,0.5041765651384144
0.09140193462371826,0.6528675282714055,0.653675282714055,0.5041765651384144
0.09133461117744446,0.6530694668820679,0.653675282714055,0.5041765651384144
0.09133443236351013,0.6530694668820679,0.6538772213247173,0.5041765651384144
0.09132927656173706,0.6532714054927302,0.6538772213247173,0.5041765651384144
0.09125280380249023,0.6532714054927302,0.6544830371567044,0.5041765651384144
0.09124612808227539,0.6534733441033925,0.6544830371567044,0.5041765651384144
0.09115594625473022,0.6534733441033925,0.654886914378029,0.5041765651384144
0.0911005437374115,0.653675282714055,0.654886914378029,0.5041765651384144
0.09109446406364441,0.653675282714055,0.6550888529886915,0.5041765651384144
0.09104430675506592,0.6540791599353797,0.6550888529886915,0.5041765651384144
0.09097188711166382,0.6540791599353797,0.6554927302100162,0.5041765651384144
0.09093305468559265,0.654281098546042,0.6554927302100162,0.5041765651384144
0.09089338779449463,0.654281098546042,0.6556946688206785,0.5041765651384144
0.09080803394317627,0.654886914378029,0.6556946688206785,0.5041765651384144
0.09073078632354736,0.654886914378029,0.6560985460420032,0.5041765651384144
0.09072253108024597,0.6550888529886915,0.6560985460420032,0.5041765651384144
0.09070619940757751,0.6550888529886915,0.6563004846526656,0.5041765651384144
0.0904528796672821,0.6556946688206785,0.6563004846526656,0.5041765651384144
0.09044420719146729,0.6556946688206785,0.656502423263328,0.5041765651384144
0.09009405970573425,0.657108239095315,0.656502423263328,0.5041765651384144
0.0900799036026001,0.657108239095315,0.6567043618739903,0.5041765651384144
0.08999556303024292,0.6573101777059773,0.6567043618739903,0.5041765651384144
0.0899563729763031,0.6573101777059773,0.657108239095315,0.5041765651384144
0.08977246284484863,0.6577140549273021,0.657108239095315,0.5041765651384144
0.08971455693244934,0.6577140549273021,0.6575121163166397,0.5041765651384144
0.0896969735622406,0.6581179321486268,0.6575121163166397,0.5041765651384144
0.08958938717842102,0.6581179321486268,0.6579159935379645,0.5041765651384144
0.08954727649688721,0.6583198707592892,0.6579159935379645,0.5041765651384144
0.08954375982284546,0.6583198707592892,0.6581179321486268,0.5041765651384144
0.08949583768844604,0.6587237479806138,0.6581179321486268,0.5041765651384144
0.08944886922836304,0.6587237479806138,0.6583198707592892,0.5041765651384144
0.08944520354270935,0.6589256865912763,0.6583198707592892,0.5041765651384144
0.0894218385219574,0.6589256865912763,0.6585218093699515,0.5041765651384144
0.08935782313346863,0.6591276252019386,0.6585218093699515,0.5041765651384144
0.08933621644973755,0.6591276252019386,0.6587237479806138,0.5041765651384144
0.0892963707447052,0.659329563812601,0.6587237479806138,0.5041765651384144
0.0892915427684784,0.659329563812601,0.6589256865912763,0.5041765651384144
0.0892210304737091,0.6595315024232633,0.6589256865912763,0.5041765651384144
0.08915230631828308,0.6595315024232633,0.659329563812601,0.5041765651384144
0.08908730745315552,0.6597334410339257,0.659329563812601,0.5041765651384144
0.08904951810836792,0.6597334410339257,0.659935379644588,0.5041765651384144
0.08897131681442261,0.659935379644588,0.659935379644588,0.5041765651384144
0.08896082639694214,0.6603392568659128,0.659935379644588,0.5041765651384144
0.08880919218063354,0.6603392568659128,0.6603392568659128,0.5041765651384144
0.0887543261051178,0.6605411954765751,0.6603392568659128,0.5041765651384144
0.08872687816619873,0.6605411954765751,0.6607431340872375,0.5041765651384144
0.08867958188056946,0.6607431340872375,0.6607431340872375,0.5041765651384144
0.08862891793251038,0.6607431340872375,0.6613489499192245,0.5041765651384144
0.08859425783157349,0.6611470113085622,0.6613489499192245,0.5041765651384144
0.0885469913482666,0.6611470113085622,0.6617528271405493,0.5041765651384144
0.08849412202835083,0.6617528271405493,0.6617528271405493,0.5041765651384144
0.08848211169242859,0.6617528271405493,0.662156704361874,0.5041765651384144
0.08844220638275146,0.6623586429725363,0.662156704361874,0.5041765651384144
0.0884283185005188,0.6623586429725363,0.6625605815831987,0.5041765651384144
0.08841675519943237,0.6625605815831987,0.6625605815831987,0.5041765651384144
0.0883985161781311,0.6625605815831987,0.6627625201938611,0.5041765651384144
0.08827260136604309,0.6627625201938611,0.6627625201938611,0.5041765651384144
0.08811908960342407,0.6627625201938611,0.6631663974151858,0.5041765651384144
0.0880703330039978,0.6633683360258481,0.6631663974151858,0.5041765651384144
0.08801054954528809,0.6633683360258481,0.6637722132471728,0.5041765651384144
0.0879705548286438,0.6635702746365105,0.6637722132471728,0.5041765651384144
0.08794105052947998,0.6635702746365105,0.6643780290791599,0.5041765651384144
0.08781826496124268,0.6639741518578353,0.6643780290791599,0.5041765651384144
0.08780848979949951,0.6639741518578353,0.6645799676898223,0.5041765651384144
0.08777481317520142,0.6641760904684976,0.6645799676898223,0.5041765651384144
0.08771562576293945,0.6641760904684976,0.664983844911147,0.5041765651384144
0.08770355582237244,0.6643780290791599,0.664983844911147,0.5041765651384144
0.08753100037574768,0.6643780290791599,0.6657915993537964,0.5041765651384144
0.08749893307685852,0.6645799676898223,0.6657915993537964,0.5041765651384144
0.0874130129814148,0.6645799676898223,0.6663974151857835,0.5041765651384144
0.08736112713813782,0.664983844911147,0.6663974151857835,0.5041765651384144
0.08734685182571411,0.664983844911147,0.6668012924071083,0.5041765651384144
0.08730843663215637,0.6653877221324718,0.6668012924071083,0.5041765651384144
0.0872851312160492,0.6653877221324718,0.6670032310177706,0.5041765651384144
0.08727958798408508,0.6655896607431341,0.6670032310177706,0.5041765651384144
0.08725979924201965,0.6655896607431341,0.6672051696284329,0.5041765651384144
0.08716237545013428,0.6657915993537964,0.6672051696284329,0.5041765651384144
0.08714330196380615,0.6657915993537964,0.6674071082390953,0.5041765651384144
0.0870954692363739,0.6665993537964459,0.6674071082390953,0.5041765651384144
0.087088942527771,0.6665993537964459,0.6676090468497576,0.5041765651384144
0.0870700478553772,0.6670032310177706,0.6676090468497576,0.5041765651384144
0.08682313561439514,0.6670032310177706,0.6684168012924071,0.5041765651384144
0.086812824010849,0.6672051696284329,0.6684168012924071,0.5041765651384144
0.08671090006828308,0.6672051696284329,0.6688206785137318,0.5041765651384144
0.08668017387390137,0.6674071082390953,0.6688206785137318,0.5041765651384144
0.08653604984283447,0.6674071082390953,0.6702342487883683,0.5041765651384144
0.08651626110076904,0.6678109854604201,0.6702342487883683,0.5041765651384144
0.08645561337471008,0.6678109854604201,0.6704361873990307,0.5041765651384144
0.08636385202407837,0.6684168012924071,0.6704361873990307,0.5041765651384144
0.08621242642402649,0.6684168012924071,0.6712439418416801,0.5041765651384144
0.08604544401168823,0.6696284329563813,0.6712439418416801,0.5041765651384144
0.0860438346862793,0.6696284329563813,0.6714458804523424,0.5041765651384144
0.08589991927146912,0.6704361873990307,0.6714458804523424,0.5041765651384144
0.08589571714401245,0.6704361873990307,0.6716478190630049,0.5041765651384144
0.08586922287940979,0.6710420032310178,0.6716478190630049,0.5041765651384144
0.08586877584457397,0.6710420032310178,0.6718497576736672,0.5041765651384144
0.08584141731262207,0.6714458804523424,0.6718497576736672,0.5041765651384144
0.08573886752128601,0.6714458804523424,0.6724555735056543,0.5041765651384144
0.08573782444000244,0.6716478190630049,0.6724555735056543,0.5041765651384144
0.0856526792049408,0.6716478190630049,0.6726575121163166,0.5041765651384144
0.08555382490158081,0.6718497576736672,0.6726575121163166,0.5041765651384144
0.08553168177604675,0.6718497576736672,0.672859450726979,0.5041765651384144
0.08550393581390381,0.6724555735056543,0.672859450726979,0.5041765651384144
0.08544912934303284,0.6724555735056543,0.6732633279483037,0.5041765651384144
0.08538785576820374,0.6730613893376414,0.6732633279483037,0.5041765651384144
0.08535033464431763,0.6730613893376414,0.6736672051696284,0.5041765651384144
0.08519694209098816,0.6738691437802908,0.6736672051696284,0.5041765651384144
0.0851752758026123,0.6738691437802908,0.6738691437802908,0.5041765651384144
0.08507645130157471,0.6748788368336026,0.6738691437802908,0.5041765651384144
0.08506941795349121,0.6748788368336026,0.6740710823909531,0.5041765651384144
0.08501112461090088,0.6750807754442649,0.6740710823909531,0.5041765651384144
0.0849771797657013,0.6750807754442649,0.6748788368336026,0.5041765651384144
0.084689199924469,0.6758885298869144,0.6748788368336026,0.5041765651384144
0.08467555046081543,0.6758885298869144,0.6750807754442649,0.5041765651384144
0.08463725447654724,0.6762924071082391,0.6750807754442649,0.5041765651384144
0.084540456533432,0.6762924071082391,0.675686591276252,0.5041765651384144
0.08446469902992249,0.6768982229402262,0.675686591276252,0.5041765651384144
0.08444470167160034,0.6768982229402262,0.6760904684975767,0.5041765651384144
0.08432361483573914,0.6773021001615509,0.6760904684975767,0.5041765651384144
0.0842711329460144,0.6773021001615509,0.6762924071082391,0.5041765651384144
0.08421045541763306,0.6775040387722132,0.6762924071082391,0.5041765651384144
0.08416920900344849,0.6775040387722132,0.6764943457189014,0.5041765651384144
0.08411437273025513,0.677907915993538,0.6764943457189014,0.5041765651384144
0.08405250310897827,0.677907915993538,0.6768982229402262,0.5041765651384144
0.08402064442634583,0.6783117932148627,0.6768982229402262,0.5041765651384144
0.08391162753105164,0.6783117932148627,0.6773021001615509,0.5041765651384144
0.08381864428520203,0.6787156704361874,0.6773021001615509,0.5041765651384144
0.08379730582237244,0.6787156704361874,0.6775040387722132,0.5041765651384144
0.08373323082923889,0.6791195476575121,0.6775040387722132,0.5041765651384144
0.08366543054580688,0.6791195476575121,0.6777059773828756,0.5041765651384144
0.08365669846534729,0.6793214862681745,0.6777059773828756,0.5041765651384144
0.08357924222946167,0.6793214862681745,0.677907915993538,0.5041765651384144
0.08354845643043518,0.6797253634894992,0.677907915993538,0.5041765651384144
0.08349409699440002,0.6797253634894992,0.6783117932148627,0.5041765651384144
0.08345305919647217,0.6801292407108239,0.6783117932148627,0.5041765651384144
0.08343663811683655,0.6801292407108239,0.6787156704361874,0.5041765651384144
0.08341062068939209,0.680735056542811,0.6787156704361874,0.5041765651384144
0.08340725302696228,0.680735056542811,0.6789176090468497,0.5041765651384144
0.08332827687263489,0.6809369951534734,0.6789176090468497,0.5041765651384144
0.08325561881065369,0.6809369951534734,0.6793214862681745,0.5041765651384144
0.08324375748634338,0.6811389337641357,0.6793214862681745,0.5041765651384144
0.08321055769920349,0.6811389337641357,0.6795234248788369,0.5041765651384144
0.08310598134994507,0.6821486268174475,0.6795234248788369,0.5041765651384144
0.08308452367782593,0.6821486268174475,0.6797253634894992,0.5041765651384144
0.08307468891143799,0.6823505654281099,0.6797253634894992,0.5041765651384144
0.08305728435516357,0.6823505654281099,0.6803311793214862,0.5041765651384144
0.0830262303352356,0.682956381260097,0.6803311793214862,0.5041765651384144
0.08296164870262146,0.682956381260097,0.680735056542811,0.5041765651384144
0.08293521404266357,0.6833602584814217,0.680735056542811,0.5041765651384144
0.08285626769065857,0.6833602584814217,0.681340872374798,0.5041765651384144
0.08280456066131592,0.683562197092084,0.681340872374798,0.5041765651384144
0.08276259899139404,0.683562197092084,0.6817447495961227,0.5041765651384144
0.08272182941436768,0.6837641357027464,0.6817447495961227,0.5041765651384144
0.0826888382434845,0.6837641357027464,0.6819466882067852,0.5041765651384144
0.08253836631774902,0.6843699515347335,0.6819466882067852,0.5041765651384144
0.08240529894828796,0.6843699515347335,0.6827544426494345,0.5041765651384144
0.08233875036239624,0.6847738287560582,0.6827544426494345,0.5041765651384144
0.0822996199131012,0.6847738287560582,0.6831583198707593,0.5041765651384144
0.08213219046592712,0.6855815831987075,0.6831583198707593,0.5041765651384144
0.08211922645568848,0.6855815831987075,0.6833602584814217,0.5041765651384144
0.08198907971382141,0.686389337641357,0.6833602584814217,0.5041765651384144
0.08197620511054993,0.686389337641357,0.683562197092084,0.5041765651384144
0.08191680908203125,0.6867932148626817,0.683562197092084,0.5041765651384144
0.08186602592468262,0.6867932148626817,0.6837641357027464,0.5041765651384144
0.08181095123291016,0.6871970920840065,0.6837641357027464,0.5041765651384144
0.08179092407226562,0.6871970920840065,0.6839660743134087,0.5041765651384144
0.08172672986984253,0.6880048465266559,0.6839660743134087,0.5041765651384144
0.0816994309425354,0.6880048465266559,0.684168012924071,0.5041765651384144
0.08166763186454773,0.688610662358643,0.684168012924071,0.5041765651384144
0.0816316306591034,0.688610662358643,0.6843699515347335,0.5041765651384144
0.08161431550979614,0.6890145395799677,0.6843699515347335,0.5041765651384144
0.08149924874305725,0.6890145395799677,0.6847738287560582,0.5041765651384144
0.08141735196113586,0.6896203554119548,0.6847738287560582,0.5041765651384144
0.08138713240623474,0.6896203554119548,0.6851777059773829,0.5041765651384144
0.08134940266609192,0.6902261712439418,0.6851777059773829,0.5041765651384144
0.08131861686706543,0.6902261712439418,0.6853796445880452,0.5041765651384144
0.08117589354515076,0.691437802907916,0.6853796445880452,0.5041765651384144
0.08105215430259705,0.691437802907916,0.6859854604200323,0.5041765651384144
0.08103713393211365,0.6918416801292407,0.6859854604200323,0.5041765651384144
0.08099070191383362,0.6918416801292407,0.686389337641357,0.5041765651384144
0.08098813891410828,0.692043618739903,0.686389337641357,0.5041765651384144
0.08087235689163208,0.692043618739903,0.6867932148626817,0.5041765651384144
0.08077403903007507,0.6930533117932148,0.6867932148626817,0.5041765651384144
0.08074364066123962,0.6930533117932148,0.6876009693053312,0.5041765651384144
0.08073055744171143,0.6934571890145396,0.6876009693053312,0.5041765651384144
0.08071073889732361,0.6934571890145396,0.6878029079159935,0.5041765651384144
0.08065050840377808,0.6938610662358643,0.6878029079159935,0.5041765651384144
0.08064275979995728,0.6938610662358643,0.6882067851373183,0.5041765651384144
0.08059629797935486,0.694264943457189,0.6882067851373183,0.5041765651384144
0.08057606220245361,0.694264943457189,0.6884087237479806,0.5041765651384144
0.08039531111717224,0.6950726978998385,0.6884087237479806,0.5041765651384144
0.08028143644332886,0.6950726978998385,0.6888126009693053,0.5041765651384144
0.08019760251045227,0.6954765751211631,0.6888126009693053,0.5041765651384144
0.08009582757949829,0.6954765751211631,0.6894184168012925,0.5041765651384144
0.08009159564971924,0.6956785137318255,0.6894184168012925,0.5041765651384144
0.07996994256973267,0.6956785137318255,0.6898222940226171,0.5041765651384144
0.07996273040771484,0.6960823909531503,0.6898222940226171,0.5041765651384144
0.07985088229179382,0.6960823909531503,0.6906300484652665,0.5041765651384144
0.07975196838378906,0.6976978998384491,0.6906300484652665,0.5041765651384144
0.07972452044487,0.6976978998384491,0.6910339256865913,0.5041765651384144
0.07966867089271545,0.6978998384491115,0.6910339256865913,0.5041765651384144
0.07961204648017883,0.6978998384491115,0.6916397415185783,0.5041765651384144
0.07959848642349243,0.6981017770597738,0.6916397415185783,0.5041765651384144
0.07959499955177307,0.6981017770597738,0.6918416801292407,0.5041765651384144
0.07942500710487366,0.6989095315024233,0.6918416801292407,0.5041765651384144
0.07936736941337585,0.6989095315024233,0.6924474959612278,0.5041765651384144
0.07930874824523926,0.6991114701130856,0.6924474959612278,0.5041765651384144
0.07930698990821838,0.6991114701130856,0.6926494345718901,0.5041765651384144
0.07929503917694092,0.6995153473344103,0.6926494345718901,0.5041765651384144
0.07928276062011719,0.6995153473344103,0.6928513731825525,0.5041765651384144
0.0792664885520935,0.7001211631663974,0.6928513731825525,0.5041765651384144
0.07923218607902527,0.7001211631663974,0.6934571890145396,0.5041765651384144
0.0792284905910492,0.7003231017770598,0.6934571890145396,0.5041765651384144
0.07919162511825562,0.7003231017770598,0.6940630048465266,0.5041765651384144
0.07912430167198181,0.7007269789983845,0.6940630048465266,0.5041765651384144
0.07909804582595825,0.7007269789983845,0.6944668820678513,0.5041765651384144
0.07901924848556519,0.7015347334410339,0.6944668820678513,0.5041765651384144
0.07900300621986389,0.7015347334410339,0.6946688206785138,0.5041765651384144
0.07900020480155945,0.7017366720516963,0.6946688206785138,0.5041765651384144
0.07898813486099243,0.7017366720516963,0.6948707592891761,0.5041765651384144
0.07897397875785828,0.7019386106623586,0.6948707592891761,0.5041765651384144
0.07893428206443787,0.7019386106623586,0.6950726978998385,0.5041765651384144
0.07880866527557373,0.7023424878836834,0.6950726978998385,0.5041765651384144
0.07877632975578308,0.7023424878836834,0.6952746365105008,0.5041765651384144
0.07876130938529968,0.7025444264943457,0.6952746365105008,0.5041765651384144
0.07874736189842224,0.7025444264943457,0.6954765751211631,0.5041765651384144
0.07872471213340759,0.7027463651050081,0.6954765751211631,0.5041765651384144
0.07868272066116333,0.7027463651050081,0.6956785137318255,0.5041765651384144
0.07867169380187988,0.7029483037156704,0.6956785137318255,0.5041765651384144
0.07865417003631592,0.7029483037156704,0.6960823909531503,0.5041765651384144
0.07861396670341492,0.7031502423263328,0.6960823909531503,0.5041765651384144
0.07854565978050232,0.7031502423263328,0.6962843295638126,0.5041765651384144
0.07853460311889648,0.7033521809369951,0.6962843295638126,0.5041765651384144
0.07849857211112976,0.7033521809369951,0.697092084006462,0.5041765651384144
0.07847893238067627,0.7039579967689822,0.697092084006462,0.5041765651384144
0.07844328880310059,0.7039579967689822,0.6974959612277868,0.5041765651384144
0.07841980457305908,0.7041599353796446,0.6974959612277868,0.5041765651384144
0.07836058735847473,0.7041599353796446,0.6978998384491115,0.5041765651384144
0.07835164666175842,0.7043618739903069,0.6978998384491115,0.5041765651384144
0.07830303907394409,0.7043618739903069,0.6983037156704361,0.5041765651384144
0.07822757959365845,0.7053715670436187,0.6983037156704361,0.5041765651384144
0.07807928323745728,0.7053715670436187,0.6987075928917609,0.5041765651384144
0.07806950807571411,0.7055735056542811,0.6987075928917609,0.5041765651384144
0.07806345820426941,0.7055735056542811,0.6991114701130856,0.5041765651384144
0.07805472612380981,0.7057754442649434,0.6991114701130856,0.5041765651384144
0.07799842953681946,0.7057754442649434,0.6997172859450727,0.5041765651384144
0.07794955372810364,0.7061793214862682,0.6997172859450727,0.5041765651384144
0.07790625095367432,0.7061793214862682,0.7001211631663974,0.5041765651384144
0.07787394523620605,0.7063812600969306,0.7001211631663974,0.5041765651384144
0.07783356308937073,0.7063812600969306,0.7007269789983845,0.5041765651384144
0.07765063643455505,0.7069870759289176,0.7007269789983845,0.5041765651384144
0.07760614156723022,0.7069870759289176,0.7011308562197092,0.5041765651384144
0.0775924026966095,0.7073909531502424,0.7011308562197092,0.5041765651384144
0.07754954695701599,0.7073909531502424,0.7015347334410339,0.5041765651384144
0.07746222615242004,0.7077948303715671,0.7015347334410339,0.5041765651384144
0.0774557888507843,0.7077948303715671,0.7017366720516963,0.5041765651384144
0.07742258906364441,0.7081987075928917,0.7017366720516963,0.5041765651384144
0.07742014527320862,0.7081987075928917,0.7019386106623586,0.5041765651384144
0.07741841673851013,0.7084006462035541,0.7019386106623586,0.5041765651384144
0.07739919424057007,0.7084006462035541,0.702140549273021,0.5041765651384144
0.07734563946723938,0.7090064620355412,0.702140549273021,0.5041765651384144
0.0773327648639679,0.7090064620355412,0.7025444264943457,0.5041765651384144
0.07727116346359253,0.7092084006462036,0.7025444264943457,0.5041765651384144
0.07712531089782715,0.7092084006462036,0.7033521809369951,0.5041765651384144
0.07709163427352905,0.7096122778675282,0.7033521809369951,0.5041765651384144
0.0769621729850769,0.7096122778675282,0.7037560581583199,0.5041765651384144
0.07695227861404419,0.7098142164781907,0.7037560581583199,0.5041765651384144
0.07692316174507141,0.7098142164781907,0.7039579967689822,0.5041765651384144
0.0766446590423584,0.7110258481421647,0.7039579967689822,0.5041765651384144
0.0766187310218811,0.7110258481421647,0.7041599353796446,0.5041765651384144
0.07661709189414978,0.7112277867528272,0.7041599353796446,0.5041765651384144
0.07655751705169678,0.7112277867528272,0.7043618739903069,0.5041765651384144
0.07637247443199158,0.7118336025848142,0.7043618739903069,0.5041765651384144
0.07630747556686401,0.7118336025848142,0.7045638126009693,0.5041765651384144
0.07625329494476318,0.7122374798061389,0.7045638126009693,0.5041765651384144
0.07624366879463196,0.7122374798061389,0.7049676898222941,0.5041765651384144
0.07609233260154724,0.712843295638126,0.7049676898222941,0.5041765651384144
0.07592794299125671,0.712843295638126,0.7063812600969306,0.5041765651384144
0.07585537433624268,0.7130452342487884,0.7063812600969306,0.5041765651384144
0.0757497251033783,0.7130452342487884,0.7067851373182552,0.5041765651384144
0.07559403777122498,0.7136510500807755,0.7067851373182552,0.5041765651384144
0.07558783888816833,0.7136510500807755,0.7069870759289176,0.5041765651384144
0.07558679580688477,0.7138529886914378,0.7069870759289176,0.5041765651384144
0.07555821537971497,0.7138529886914378,0.7071890145395799,0.5041765651384144
0.07530924677848816,0.715064620355412,0.7071890145395799,0.5041765651384144
0.07517629861831665,0.715064620355412,0.7079967689822294,0.5041765651384144
0.0750628113746643,0.715670436187399,0.7079967689822294,0.5041765651384144
0.07505017518997192,0.715670436187399,0.7081987075928917,0.5041765651384144
0.0749923586845398,0.7160743134087237,0.7081987075928917,0.5041765651384144
0.0749901831150055,0.7160743134087237,0.7084006462035541,0.5041765651384144
0.07497671246528625,0.7164781906300485,0.7084006462035541,0.5041765651384144
0.07495772838592529,0.7164781906300485,0.7088045234248789,0.5041765651384144
0.07480928301811218,0.7174878836833603,0.7088045234248789,0.5041765651384144
0.07473507523536682,0.7174878836833603,0.7098142164781907,0.5041765651384144
0.07473123073577881,0.7176898222940227,0.7098142164781907,0.5041765651384144
0.07469552755355835,0.7176898222940227,0.710016155088853,0.5041765651384144
0.07467278838157654,0.7182956381260097,0.710016155088853,0.5041765651384144
0.07452645897865295,0.7182956381260097,0.7104200323101777,0.5041765651384144
0.07452216744422913,0.718497576736672,0.7104200323101777,0.5041765651384144
0.07450351119041443,0.718497576736672,0.7106219709208401,0.5041765651384144
0.07443231344223022,0.7191033925686591,0.7106219709208401,0.5041765651384144
0.0742364227771759,0.7191033925686591,0.7114297253634895,0.5041765651384144
0.0742136538028717,0.7193053311793215,0.7114297253634895,0.5041765651384144
0.07409682869911194,0.7193053311793215,0.7122374798061389,0.5041765651384144
0.07406869530677795,0.7195072697899838,0.7122374798061389,0.5041765651384144
0.07403191924095154,0.7195072697899838,0.7124394184168013,0.5041765651384144
0.07398131489753723,0.720113085621971,0.7124394184168013,0.5041765651384144
0.0739486813545227,0.720113085621971,0.7126413570274637,0.5041765651384144
0.0738966166973114,0.7205169628432956,0.7126413570274637,0.5041765651384144
0.07388576865196228,0.7205169628432956,0.712843295638126,0.5041765651384144
0.07386547327041626,0.7211227786752827,0.712843295638126,0.5041765651384144
0.07380369305610657,0.7211227786752827,0.7132471728594507,0.5041765651384144
0.07377314567565918,0.721324717285945,0.7132471728594507,0.5041765651384144
0.0737307071685791,0.721324717285945,0.7136510500807755,0.5041765651384144
0.07371413707733154,0.7215266558966075,0.7136510500807755,0.5041765651384144
0.07361280918121338,0.7215266558966075,0.7146607431340872,0.5041765651384144
0.07359844446182251,0.7217285945072698,0.7146607431340872,0.5041765651384144
0.07349735498428345,0.7217285945072698,0.7154684975767367,0.5041765651384144
0.07336679100990295,0.7225363489499192,0.7154684975767367,0.5041765651384144
0.0733492374420166,0.7225363489499192,0.7158723747980614,0.5041765651384144
0.0732787549495697,0.7231421647819063,0.7158723747980614,0.5041765651384144
0.0732201635837555,0.7231421647819063,0.7160743134087237,0.5041765651384144
0.07317855954170227,0.7233441033925686,0.7160743134087237,0.5041765651384144
0.0731591284275055,0.7233441033925686,0.7164781906300485,0.5041765651384144
0.07314339280128479,0.723546042003231,0.7164781906300485,0.5041765651384144
0.07303380966186523,0.723546042003231,0.7170840064620355,0.5041765651384144
0.07299786806106567,0.7239499192245558,0.7170840064620355,0.5041765651384144
0.0728963315486908,0.7239499192245558,0.7176898222940227,0.5041765651384144
0.07289448380470276,0.7241518578352181,0.7176898222940227,0.5041765651384144
0.07285794615745544,0.7241518578352181,0.7182956381260097,0.5041765651384144
0.07285523414611816,0.7243537964458805,0.7182956381260097,0.5041765651384144
0.0728360116481781,0.7243537964458805,0.718497576736672,0.5041765651384144
0.07277005910873413,0.7245557350565428,0.7186995153473344,0.5041765651384144
0.07269051671028137,0.7255654281098546,0.7186995153473344,0.5041765651384144
0.07261312007904053,0.7255654281098546,0.7189014539579968,0.5041765651384144
0.07258376479148865,0.725767366720517,0.7189014539579968,0.5041765651384144
0.07257342338562012,0.725767366720517,0.7191033925686591,0.5041765651384144
0.0725601315498352,0.726373182552504,0.7191033925686591,0.5041765651384144
0.07247096300125122,0.726373182552504,0.7197092084006462,0.5041765651384144
0.07229909300804138,0.7265751211631664,0.7197092084006462,0.5041765651384144
0.072294682264328,0.7265751211631664,0.7199111470113085,0.5041765651384144
0.07224133610725403,0.7271809369951535,0.7199111470113085,0.5041765651384144
0.07217055559158325,0.7271809369951535,0.7203150242326333,0.5041765651384144
0.07216095924377441,0.7273828756058158,0.7203150242326333,0.5041765651384144
0.07215309143066406,0.7273828756058158,0.7205169628432956,0.5041765651384144
0.07198432087898254,0.7279886914378029,0.7205169628432956,0.5041765651384144
0.0719306468963623,0.7279886914378029,0.7209208400646203,0.5041765651384144
0.07184401154518127,0.7289983844911146,0.7209208400646203,0.5041765651384144
0.07178947329521179,0.7289983844911146,0.7215266558966075,0.5041765651384144
0.07177942991256714,0.7292003231017771,0.7215266558966075,0.5041765651384144
0.07176458835601807,0.7292003231017771,0.7217285945072698,0.5041765651384144
0.07170313596725464,0.7300080775444265,0.7217285945072698,0.5041765651384144
0.07169356942176819,0.7300080775444265,0.7219305331179321,0.5041765651384144
0.07161211967468262,0.7304119547657512,0.7219305331179321,0.5041765651384144
0.07158806920051575,0.7304119547657512,0.7221324717285945,0.5041765651384144
0.07157468795776367,0.7306138933764136,0.7221324717285945,0.5041765651384144
0.07153812050819397,0.7306138933764136,0.7223344103392568,0.5041765651384144
0.07153725624084473,0.7308158319870759,0.7223344103392568,0.5041765651384144
0.07150936126708984,0.7308158319870759,0.7225363489499192,0.5041765651384144
0.07139113545417786,0.7316235864297254,0.7225363489499192,0.5041765651384144
0.07126611471176147,0.7316235864297254,0.722940226171244,0.5041765651384144
0.07123410701751709,0.7318255250403877,0.722940226171244,0.5041765651384144
0.07116910815238953,0.7318255250403877,0.7231421647819063,0.5041765651384144
0.07102781534194946,0.7324313408723748,0.7231421647819063,0.5041765651384144
0.07102042436599731,0.7324313408723748,0.7233441033925686,0.5041765651384144
0.07092157006263733,0.7332390953150242,0.7233441033925686,0.5041765651384144
0.07085773348808289,0.7332390953150242,0.7237479806138933,0.5041765651384144
0.070840984582901,0.7336429725363489,0.7237479806138933,0.5041765651384144
0.07082638144493103,0.7336429725363489,0.7239499192245558,0.5041765651384144
0.0708252489566803,0.7338449111470113,0.7239499192245558,0.5041765651384144
0.07078996300697327,0.7338449111470113,0.7247576736672051,0.5041765651384144
0.07072636485099792,0.7342487883683361,0.7247576736672051,0.5041765651384144
0.07063007354736328,0.7342487883683361,0.7251615508885298,0.5041765651384144
0.07062241435050964,0.7344507269789984,0.7251615508885298,0.5041765651384144
0.07059979438781738,0.7344507269789984,0.7253634894991923,0.5041765651384144
0.07050660252571106,0.7350565428109854,0.7253634894991923,0.5041765651384144
0.0704396665096283,0.7350565428109854,0.725767366720517,0.5041765651384144
0.07043430209159851,0.7352584814216478,0.725767366720517,0.5041765651384144
0.07041415572166443,0.7352584814216478,0.7261712439418416,0.5041765651384144
0.07038486003875732,0.7354604200323102,0.7261712439418416,0.5041765651384144
0.07037034630775452,0.7354604200323102,0.726373182552504,0.5041765651384144
0.07036036252975464,0.7356623586429726,0.726373182552504,0.5041765651384144
0.07030835747718811,0.7356623586429726,0.7267770597738288,0.5041765651384144
0.07024917006492615,0.7362681744749596,0.7267770597738288,0.5041765651384144
0.07018420100212097,0.7362681744749596,0.7271809369951535,0.5041765651384144
0.07010450959205627,0.7366720516962844,0.7271809369951535,0.5041765651384144
0.07009556889533997,0.7366720516962844,0.7273828756058158,0.5041765651384144
0.0700884461402893,0.7368739903069467,0.7273828756058158,0.5041765651384144
0.07005035877227783,0.7368739903069467,0.7279886914378029,0.5041765651384144
0.07003140449523926,0.7370759289176091,0.7279886914378029,0.5041765651384144
0.07003015279769897,0.7370759289176091,0.7281906300484653,0.5041765651384144
0.07001134753227234,0.7372778675282714,0.7281906300484653,0.5041765651384144
0.06993144750595093,0.7372778675282714,0.7287964458804523,0.5041765651384144
0.06987518072128296,0.7378836833602584,0.7287964458804523,0.5041765651384144
0.0698002278804779,0.7378836833602584,0.7289983844911146,0.5041765651384144
0.06975385546684265,0.7380856219709209,0.7289983844911146,0.5041765651384144
0.06974229216575623,0.7380856219709209,0.7294022617124394,0.5041765651384144
0.06971153616905212,0.7384894991922456,0.7294022617124394,0.5041765651384144
0.06965252757072449,0.7384894991922456,0.7296042003231018,0.5041765651384144
0.06964170932769775,0.7386914378029079,0.7296042003231018,0.5041765651384144
0.06950643658638,0.7386914378029079,0.7306138933764136,0.5041765651384144
0.06948521733283997,0.7388933764135702,0.7306138933764136,0.5041765651384144
0.06946957111358643,0.7388933764135702,0.7308158319870759,0.5041765651384144
0.06937840580940247,0.739297253634895,0.7308158319870759,0.5041765651384144
0.06937748193740845,0.739297253634895,0.7310177705977383,0.5041765651384144
0.06936416029930115,0.7394991922455574,0.7310177705977383,0.5041765651384144
0.06934279203414917,0.7394991922455574,0.7312197092084006,0.5041765651384144
0.06923618912696838,0.7399030694668821,0.7312197092084006,0.5041765651384144
0.06916573643684387,0.7399030694668821,0.7318255250403877,0.5041765651384144
0.06888467073440552,0.7413166397415186,0.7318255250403877,0.5041765651384144
0.06887632608413696,0.7413166397415186,0.7320274636510501,0.5041765651384144
0.06885594129562378,0.7419224555735057,0.7320274636510501,0.5041765651384144
0.0688549280166626,0.7419224555735057,0.7322294022617124,0.5041765651384144
0.06882104277610779,0.7423263327948304,0.7322294022617124,0.5041765651384144
0.06870731711387634,0.7423263327948304,0.7330371567043619,0.5041765651384144
0.06865105032920837,0.7425282714054927,0.7330371567043619,0.5041765651384144
0.06865009665489197,0.7425282714054927,0.7332390953150242,0.5041765651384144
0.06863951683044434,0.7427302100161551,0.7332390953150242,0.5041765651384144
0.06832212209701538,0.7427302100161551,0.7338449111470113,0.5041765651384144
0.06830441951751709,0.7429321486268174,0.7338449111470113,0.5041765651384144
0.06815719604492188,0.7429321486268174,0.7344507269789984,0.5041765651384144
0.06807732582092285,0.7439418416801292,0.7344507269789984,0.5041765651384144
0.06807413697242737,0.7439418416801292,0.7346526655896607,0.5041765651384144
0.06791633367538452,0.744345718901454,0.7346526655896607,0.5041765651384144
0.06783929467201233,0.744345718901454,0.7352584814216478,0.5041765651384144
0.06777399778366089,0.7453554119547657,0.7352584814216478,0.5041765651384144
0.06775978207588196,0.7453554119547657,0.7356623586429726,0.5041765651384144
0.0676039457321167,0.7463651050080775,0.7356623586429726,0.5041765651384144
0.06753605604171753,0.7463651050080775,0.7362681744749596,0.5041765651384144
0.06753483414649963,0.7465670436187399,0.7362681744749596,0.5041765651384144
0.06751513481140137,0.7465670436187399,0.7364701130856219,0.5041765651384144
0.06746235489845276,0.7473747980613893,0.7364701130856219,0.5041765651384144
0.06737828254699707,0.7473747980613893,0.7368739903069467,0.5041765651384144
0.06733226776123047,0.747778675282714,0.7368739903069467,0.5041765651384144
0.06731307506561279,0.747778675282714,0.7370759289176091,0.5041765651384144
0.06726700067520142,0.7481825525040388,0.7370759289176091,0.5041765651384144
0.06725126504898071,0.7481825525040388,0.7372778675282714,0.5041765651384144
0.06711196899414062,0.7487883683360258,0.7372778675282714,0.5041765651384144
0.06710758805274963,0.7487883683360258,0.7374798061389337,0.5041765651384144
0.06710106134414673,0.7489903069466882,0.7374798061389337,0.5041765651384144
0.06709137558937073,0.7489903069466882,0.7376817447495961,0.5041765651384144
0.06706765294075012,0.7491922455573505,0.7376817447495961,0.5041765651384144
0.06704500317573547,0.7491922455573505,0.7380856219709209,0.5041765651384144
0.06703749299049377,0.749394184168013,0.7380856219709209,0.5041765651384144
0.06702646613121033,0.749394184168013,0.7382875605815832,0.5041765651384144
0.06688117980957031,0.75,0.7382875605815832,0.5041765651384144
0.066852867603302,0.75,0.7384894991922456,0.5041765651384144
0.0668114423751831,0.7504038772213247,0.7384894991922456,0.5041765651384144
0.06673139333724976,0.7504038772213247,0.7390953150242326,0.5041765651384144
0.06666809320449829,0.750605815831987,0.7390953150242326,0.5041765651384144
0.06662392616271973,0.750605815831987,0.739297253634895,0.5041765651384144
0.06652870774269104,0.7510096930533118,0.739297253634895,0.5041765651384144
0.06637886166572571,0.7510096930533118,0.7401050080775444,0.5041765651384144
0.06636527180671692,0.7514135702746365,0.7401050080775444,0.5041765651384144
0.06624257564544678,0.7514135702746365,0.7413166397415186,0.5041765651384144
0.06606382131576538,0.752221324717286,0.7413166397415186,0.5041765651384144
0.06606069207191467,0.752221324717286,0.7415185783521809,0.5041765651384144
0.06595790386199951,0.7524232633279483,0.7415185783521809,0.5041765651384144
0.06593018770217896,0.7524232633279483,0.7417205169628432,0.5041765651384144
0.0659278929233551,0.7526252019386107,0.7417205169628432,0.5041765651384144
0.06588298082351685,0.7526252019386107,0.7423263327948304,0.5041765651384144
0.06580236554145813,0.7536348949919225,0.7423263327948304,0.5041765651384144
0.06575027108192444,0.7536348949919225,0.7425282714054927,0.5041765651384144
0.06574797630310059,0.7538368336025848,0.7425282714054927,0.5041765651384144
0.06574276089668274,0.7538368336025848,0.7427302100161551,0.5041765651384144
0.06569913029670715,0.7544426494345718,0.7427302100161551,0.5041765651384144
0.06569674611091614,0.7544426494345718,0.7429321486268174,0.5041765651384144
0.06568300724029541,0.7546445880452343,0.7429321486268174,0.5041765651384144
0.06565061211585999,0.7546445880452343,0.7431340872374798,0.5041765651384144
0.06555664539337158,0.7548465266558966,0.7431340872374798,0.5041765651384144
0.06549498438835144,0.7548465266558966,0.7437399030694669,0.5041765651384144
0.06543850898742676,0.7554523424878837,0.7437399030694669,0.5041765651384144
0.06543055176734924,0.7554523424878837,0.7439418416801292,0.5041765651384144
0.06531214714050293,0.7566639741518578,0.7439418416801292,0.5041765651384144
0.06518200039863586,0.7566639741518578,0.7447495961227787,0.5041765651384144
0.06516692042350769,0.7570678513731826,0.7447495961227787,0.5041765651384144
0.06502693891525269,0.7570678513731826,0.7451534733441034,0.5041765651384144
0.0648864209651947,0.7576736672051696,0.7451534733441034,0.5041765651384144
0.06482592225074768,0.7576736672051696,0.7455573505654282,0.5041765651384144
0.0647844672203064,0.7580775444264943,0.7455573505654282,0.5041765651384144
0.06475207209587097,0.7580775444264943,0.7459612277867528,0.5041765651384144
0.06470382213592529,0.7582794830371568,0.7459612277867528,0.5041765651384144
0.06466841697692871,0.7582794830371568,0.7463651050080775,0.5041765651384144
0.06462699174880981,0.7584814216478191,0.7463651050080775,0.5041765651384144
0.06451404094696045,0.7584814216478191,0.7469709208400647,0.5041765651384144
0.06448096036911011,0.7590872374798061,0.7469709208400647,0.5041765651384144
0.06443768739700317,0.7590872374798061,0.747172859450727,0.5041765651384144
0.0644330382347107,0.7592891760904685,0.747172859450727,0.5041765651384144
0.06442612409591675,0.7592891760904685,0.7473747980613893,0.5041765651384144
0.06441521644592285,0.7594911147011308,0.7473747980613893,0.5041765651384144
0.0644039511680603,0.7594911147011308,0.7479806138933764,0.5041765651384144
0.06438618898391724,0.7598949919224556,0.7479806138933764,0.5041765651384144
0.06436562538146973,0.7598949919224556,0.7483844911147012,0.5041765651384144
0.0642557442188263,0.7609046849757674,0.7483844911147012,0.5041765651384144
0.06416752934455872,0.7609046849757674,0.7491922455573505,0.5041765651384144
0.0641661286354065,0.7611066235864298,0.7491922455573505,0.5041765651384144
0.06411844491958618,0.7611066235864298,0.749394184168013,0.5041765651384144
0.06406527757644653,0.7613085621970921,0.749394184168013,0.5041765651384144
0.06401950120925903,0.7613085621970921,0.7497980613893377,0.5041765651384144
0.0639733076095581,0.7619143780290791,0.7497980613893377,0.5041765651384144
0.06380471587181091,0.7619143780290791,0.750605815831987,0.5041765651384144
0.06376153230667114,0.7625201938610663,0.750605815831987,0.5041765651384144
0.06376060843467712,0.7625201938610663,0.7508077544426495,0.5041765651384144
0.06364443898200989,0.7631260096930533,0.7508077544426495,0.5041765651384144
0.06358334422111511,0.7631260096930533,0.7510096930533118,0.5041765651384144
0.06357359886169434,0.7633279483037156,0.7510096930533118,0.5041765651384144
0.06355816125869751,0.7633279483037156,0.7512116316639742,0.5041765651384144
0.06350624561309814,0.7637318255250404,0.7512116316639742,0.5041765651384144
0.06345045566558838,0.7637318255250404,0.7516155088852988,0.5041765651384144
0.06338825821876526,0.7643376413570274,0.7516155088852988,0.5041765651384144
0.06327357888221741,0.7643376413570274,0.752221324717286,0.5041765651384144
0.06303080916404724,0.7651453957996769,0.752221324717286,0.5041765651384144
0.06292814016342163,0.7651453957996769,0.7530290791599353,0.5041765651384144
0.06290090084075928,0.7655492730210016,0.7530290791599353,0.5041765651384144
0.06286627054214478,0.7655492730210016,0.7536348949919225,0.5041765651384144
0.0628475546836853,0.7657512116316639,0.7536348949919225,0.5041765651384144
0.06278720498085022,0.7657512116316639,0.7538368336025848,0.5041765651384144
0.0627380907535553,0.7663570274636511,0.7538368336025848,0.5041765651384144
0.06269082427024841,0.7663570274636511,0.7544426494345718,0.5041765651384144
0.06264474987983704,0.7667609046849758,0.7544426494345718,0.5041765651384144
0.06256717443466187,0.7667609046849758,0.7548465266558966,0.5041765651384144
0.06248721480369568,0.7671647819063004,0.7548465266558966,0.5041765651384144
0.0624755322933197,0.7671647819063004,0.755048465266559,0.5041765651384144
0.06246897578239441,0.7673667205169629,0.755048465266559,0.5041765651384144
0.06245070695877075,0.7673667205169629,0.7554523424878837,0.5041765651384144
0.062441110610961914,0.7675686591276252,0.7554523424878837,0.5041765651384144
0.06239244341850281,0.7675686591276252,0.7558562197092084,0.5041765651384144
0.062375038862228394,0.7679725363489499,0.7558562197092084,0.5041765651384144
0.062374651432037354,0.7679725363489499,0.7560581583198708,0.5041765651384144
0.062276214361190796,0.7687802907915994,0.7560581583198708,0.5041765651384144
0.06216001510620117,0.7687802907915994,0.7570678513731826,0.5041765651384144
0.06214076280593872,0.7689822294022617,0.7570678513731826,0.5041765651384144
0.06193748116493225,0.7689822294022617,0.7584814216478191,0.5041765651384144
0.06193530559539795,0.7691841680129241,0.7584814216478191,0.5041765651384144
0.061850130558013916,0.7691841680129241,0.7588852988691438,0.5041765651384144
0.061731308698654175,0.7695880452342488,0.7588852988691438,0.5041765651384144
0.06161460280418396,0.7695880452342488,0.7594911147011308,0.5041765651384144
0.06156131625175476,0.7699919224555735,0.7594911147011308,0.5041765651384144
0.06154090166091919,0.7699919224555735,0.7596930533117933,0.5041765651384144
0.0615181028842926,0.7701938610662359,0.7596930533117933,0.5041765651384144
0.06150335073471069,0.7701938610662359,0.7600969305331179,0.5041765651384144
0.061354488134384155,0.7707996768982229,0.7600969305331179,0.5041765651384144
0.06131139397621155,0.7707996768982229,0.7605008077544426,0.5041765651384144
0.061291784048080444,0.7712035541195477,0.7605008077544426,0.5041765651384144
0.06125539541244507,0.7712035541195477,0.7611066235864298,0.5041765651384144
0.06102782487869263,0.7720113085621971,0.7611066235864298,0.5041765651384144
0.06098848581314087,0.7720113085621971,0.7615105008077544,0.5041765651384144
0.060973793268203735,0.7722132471728594,0.7615105008077544,0.5041765651384144
0.06091776490211487,0.7722132471728594,0.7623182552504039,0.5041765651384144
0.060917556285858154,0.7724151857835219,0.7623182552504039,0.5041765651384144
0.06083792448043823,0.7724151857835219,0.7627221324717286,0.5041765651384144
0.06064200401306152,0.7738287560581584,0.7627221324717286,0.5041765651384144
0.060448020696640015,0.7738287560581584,0.7639337641357028,0.5041765651384144
0.06042119860649109,0.774232633279483,0.7639337641357028,0.5041765651384144
0.06034517288208008,0.774232633279483,0.7643376413570274,0.5041765651384144
0.06034126877784729,0.7746365105008077,0.7643376413570274,0.5041765651384144
0.060322195291519165,0.7746365105008077,0.7645395799676898,0.5041765651384144
0.06029960513114929,0.7748384491114702,0.7645395799676898,0.5041765651384144
0.06029459834098816,0.7748384491114702,0.7647415185783522,0.5041765651384144
0.06027001142501831,0.7752423263327949,0.7647415185783522,0.5041765651384144
0.06020519137382507,0.7752423263327949,0.7651453957996769,0.5041765651384144
0.060179442167282104,0.7754442649434572,0.7651453957996769,0.5041765651384144
0.06015366315841675,0.7754442649434572,0.7653473344103393,0.5041765651384144
0.06010472774505615,0.7760500807754442,0.7653473344103393,0.5041765651384144
0.06003689765930176,0.7760500807754442,0.7659531502423264,0.5041765651384144
0.0600011944770813,0.7766558966074314,0.7659531502423264,0.5041765651384144
0.05990663170814514,0.7766558966074314,0.7661550888529887,0.5041765651384144
0.05985349416732788,0.7768578352180937,0.7661550888529887,0.5041765651384144
0.05985313653945923,0.7768578352180937,0.7663570274636511,0.5041765651384144
0.05976948142051697,0.7774636510500808,0.7663570274636511,0.5041765651384144
0.059703052043914795,0.7774636510500808,0.7667609046849758,0.5041765651384144
0.05970063805580139,0.7776655896607432,0.7667609046849758,0.5041765651384144
0.05969741940498352,0.7776655896607432,0.7669628432956381,0.5041765651384144
0.05966389179229736,0.7780694668820679,0.7669628432956381,0.5041765651384144
0.05965813994407654,0.7780694668820679,0.7671647819063004,0.5041765651384144
0.059565454721450806,0.778675282714055,0.7671647819063004,0.5041765651384144
0.059555768966674805,0.778675282714055,0.7673667205169629,0.5041765651384144
0.0593411922454834,0.7794830371567044,0.7673667205169629,0.5041765651384144
0.05930700898170471,0.7794830371567044,0.7675686591276252,0.5041765651384144
0.05925285816192627,0.7800888529886915,0.7675686591276252,0.5041765651384144
0.05919945240020752,0.7800888529886915,0.7679725363489499,0.5041765651384144
0.05909019708633423,0.7804927302100162,0.7679725363489499,0.5041765651384144
0.05898094177246094,0.7804927302100162,0.7687802907915994,0.5041765651384144
0.05896267294883728,0.7806946688206785,0.7687802907915994,0.5041765651384144
0.05887863039970398,0.7806946688206785,0.7689822294022617,0.5041765651384144
0.05886396765708923,0.7808966074313409,0.7689822294022617,0.5041765651384144
0.058843791484832764,0.7808966074313409,0.7691841680129241,0.5041765651384144
0.05882498621940613,0.7810985460420032,0.7691841680129241,0.5041765651384144
0.05880099534988403,0.7810985460420032,0.7697899838449112,0.5041765651384144
0.05873343348503113,0.7813004846526656,0.7697899838449112,0.5041765651384144
0.05872178077697754,0.7813004846526656,0.7699919224555735,0.5041765651384144
0.05864572525024414,0.781502423263328,0.7699919224555735,0.5041765651384144
0.058590978384017944,0.781502423263328,0.7701938610662359,0.5041765651384144
0.0585271418094635,0.782108239095315,0.7701938610662359,0.5041765651384144
0.058430492877960205,0.782108239095315,0.7712035541195477,0.5041765651384144
0.058363646268844604,0.7823101777059773,0.7712035541195477,0.5041765651384144
0.058297961950302124,0.7823101777059773,0.7720113085621971,0.5041765651384144
0.05829152464866638,0.7825121163166397,0.7720113085621971,0.5041765651384144
0.05820208787918091,0.7825121163166397,0.7724151857835219,0.5041765651384144
0.058160990476608276,0.7827140549273021,0.7724151857835219,0.5041765651384144
0.05814331769943237,0.7827140549273021,0.7726171243941842,0.5041765651384144
0.058127403259277344,0.7831179321486268,0.7726171243941842,0.5041765651384144
0.058081865310668945,0.7831179321486268,0.7730210016155089,0.5041765651384144
0.05802685022354126,0.7833198707592892,0.7730210016155089,0.5041765651384144
0.05799788236618042,0.7833198707592892,0.7732229402261712,0.5041765651384144
0.05797645449638367,0.7837237479806138,0.7732229402261712,0.5041765651384144
0.057884812355041504,0.7837237479806138,0.773626817447496,0.5041765651384144
0.05784809589385986,0.7841276252019386,0.773626817447496,0.5041765651384144
0.057771146297454834,0.7841276252019386,0.774232633279483,0.5041765651384144
0.057721346616744995,0.7845315024232633,0.774232633279483,0.5041765651384144
0.05771192908287048,0.7845315024232633,0.7746365105008077,0.5041765651384144
0.05767190456390381,0.784935379644588,0.7746365105008077,0.5041765651384144
0.057662785053253174,0.784935379644588,0.7748384491114702,0.5041765651384144
0.057628095149993896,0.7853392568659128,0.7748384491114702,0.5041765651384144
0.05759894847869873,0.7853392568659128,0.7754442649434572,0.5041765651384144
0.057596027851104736,0.7855411954765751,0.7754442649434572,0.5041765651384144
0.05757811665534973,0.7855411954765751,0.7756462035541195,0.5041765651384144
0.057575881481170654,0.7857431340872375,0.7756462035541195,0.5041765651384144
0.05757564306259155,0.7857431340872375,0.7758481421647819,0.5041765651384144
0.05753740668296814,0.7859450726978998,0.7758481421647819,0.5041765651384144
0.05745920538902283,0.7859450726978998,0.7760500807754442,0.5041765651384144
0.05738231539726257,0.7869547657512116,0.7760500807754442,0.5041765651384144
0.057257652282714844,0.7869547657512116,0.7766558966074314,0.5041765651384144
0.057035207748413086,0.7881663974151858,0.7766558966074314,0.5041765651384144
0.05695211887359619,0.7881663974151858,0.7774636510500808,0.5041765651384144
0.056925415992736816,0.7885702746365105,0.7774636510500808,0.5041765651384144
0.05690854787826538,0.7885702746365105,0.7776655896607432,0.5041765651384144
0.05683991312980652,0.7891760904684976,0.7776655896607432,0.5041765651384144
0.05679851770401001,0.7891760904684976,0.7780694668820679,0.5041765651384144
0.05668589472770691,0.7903877221324718,0.7780694668820679,0.5041765651384144
0.05651864409446716,0.7903877221324718,0.7796849757673667,0.5041765651384144
0.05650371313095093,0.7907915993537964,0.7796849757673667,0.5041765651384144
0.05649900436401367,0.7907915993537964,0.779886914378029,0.5041765651384144
0.05648699402809143,0.7909935379644588,0.779886914378029,0.5041765651384144
0.05643874406814575,0.7909935379644588,0.7800888529886915,0.5041765651384144
0.05643424391746521,0.7911954765751211,0.7800888529886915,0.5041765651384144
0.05638831853866577,0.7911954765751211,0.7802907915993538,0.5041765651384144
0.05630722641944885,0.7915993537964459,0.7802907915993538,0.5041765651384144
0.05604374408721924,0.7915993537964459,0.7806946688206785,0.5041765651384144
0.05603352189064026,0.7918012924071083,0.7806946688206785,0.5041765651384144
0.05602985620498657,0.7918012924071083,0.7808966074313409,0.5041765651384144
0.0559905469417572,0.7920032310177706,0.7808966074313409,0.5041765651384144
0.055881351232528687,0.7920032310177706,0.7817043618739903,0.5041765651384144
0.055783212184906006,0.7928109854604201,0.7817043618739903,0.5041765651384144
0.05560371279716492,0.7928109854604201,0.7827140549273021,0.5041765651384144
0.055591881275177,0.7930129240710824,0.7827140549273021,0.5041765651384144
0.05543753504753113,0.7930129240710824,0.7835218093699515,0.5041765651384144
0.05525049567222595,0.7938206785137318,0.7835218093699515,0.5041765651384144
0.05524817109107971,0.7938206785137318,0.7837237479806138,0.5041765651384144
0.055232465267181396,0.7940226171243941,0.7837237479806138,0.5041765651384144
0.055207788944244385,0.7940226171243941,0.7839256865912763,0.5041765651384144
0.05513980984687805,0.7942245557350566,0.7839256865912763,0.5041765651384144
0.05513352155685425,0.7942245557350566,0.7841276252019386,0.5041765651384144
0.05512556433677673,0.7944264943457189,0.7841276252019386,0.5041765651384144
0.055055975914001465,0.7944264943457189,0.7845315024232633,0.5041765651384144
0.05500021576881409,0.7946284329563813,0.7845315024232633,0.5041765651384144
0.054991722106933594,0.7946284329563813,0.7847334410339257,0.5041765651384144
0.054854005575180054,0.7952342487883683,0.7847334410339257,0.5041765651384144
0.05485263466835022,0.7952342487883683,0.784935379644588,0.5041765651384144
0.05481526255607605,0.7956381260096931,0.784935379644588,0.5041765651384144
0.05474531650543213,0.7956381260096931,0.7855411954765751,0.5041765651384144
0.05469551682472229,0.7958400646203554,0.7855411954765751,0.5041765651384144
0.054673969745635986,0.7958400646203554,0.7857431340872375,0.5041765651384144
0.054605305194854736,0.7962439418416801,0.7857431340872375,0.5041765651384144
0.054580360651016235,0.7962439418416801,0.7859450726978998,0.5041765651384144
0.05454903841018677,0.7966478190630049,0.7859450726978998,0.5041765651384144
0.05453115701675415,0.7966478190630049,0.7863489499192245,0.5041765651384144
0.05447623133659363,0.7970516962843296,0.7863489499192245,0.5041765651384144
0.054293274879455566,0.7970516962843296,0.7873586429725363,0.5041765651384144
0.054245054721832275,0.7974555735056543,0.7873586429725363,0.5041765651384144
0.054222285747528076,0.7974555735056543,0.7875605815831987,0.5041765651384144
0.05421721935272217,0.7976575121163166,0.7875605815831987,0.5041765651384144
0.05413934588432312,0.7976575121163166,0.7879644588045234,0.5041765651384144
0.0540638267993927,0.7984652665589661,0.7879644588045234,0.5041765651384144
0.053990334272384644,0.7984652665589661,0.7887722132471728,0.5041765651384144
0.053977400064468384,0.7986672051696284,0.7887722132471728,0.5041765651384144
0.05393204092979431,0.7986672051696284,0.7893780290791599,0.5041765651384144
0.05375829339027405,0.7992730210016155,0.7893780290791599,0.5041765651384144
0.0535578727722168,0.7992730210016155,0.7897819063004846,0.5041765651384144
0.05353829264640808,0.7996768982229402,0.7897819063004846,0.5041765651384144
0.053524166345596313,0.7996768982229402,0.789983844911147,0.5041765651384144
0.05350038409233093,0.7998788368336026,0.789983844911147,0.5041765651384144
0.05322429537773132,0.7998788368336026,0.7913974151857835,0.5041765651384144
0.053177058696746826,0.8004846526655897,0.7913974151857835,0.5041765651384144
0.053141266107559204,0.8004846526655897,0.7915993537964459,0.5041765651384144
0.05313161015510559,0.8008885298869144,0.7915993537964459,0.5041765651384144
0.053085923194885254,0.8008885298869144,0.7920032310177706,0.5041765651384144
0.05301123857498169,0.8010904684975767,0.7920032310177706,0.5041765651384144
0.05299147963523865,0.8010904684975767,0.7922051696284329,0.5041765651384144
0.05296298861503601,0.8012924071082391,0.7922051696284329,0.5041765651384144
0.05295318365097046,0.8012924071082391,0.7924071082390953,0.5041765651384144
0.05291739106178284,0.8016962843295639,0.7924071082390953,0.5041765651384144
0.052901625633239746,0.8016962843295639,0.7930129240710824,0.5041765651384144
0.05285376310348511,0.8018982229402262,0.7930129240710824,0.5041765651384144
0.052847206592559814,0.8018982229402262,0.7934168012924071,0.5041765651384144
0.05279785394668579,0.8023021001615509,0.7934168012924071,0.5041765651384144
0.05275970697402954,0.8023021001615509,0.7936187399030694,0.5041765651384144
0.05275607109069824,0.8025040387722132,0.7936187399030694,0.5041765651384144
0.0527457594871521,0.8025040387722132,0.7940226171243941,0.5041765651384144
0.05271923542022705,0.802907915993538,0.7940226171243941,0.5041765651384144
0.05270901322364807,0.802907915993538,0.7942245557350566,0.5041765651384144
0.0526675283908844,0.8031098546042004,0.7942245557350566,0.5041765651384144
0.052636414766311646,0.8031098546042004,0.7946284329563813,0.5041765651384144
0.05257374048233032,0.803513731825525,0.7946284329563813,0.5041765651384144
0.05255517363548279,0.803513731825525,0.7948303715670436,0.5041765651384144
0.052542686462402344,0.8039176090468497,0.7948303715670436,0.5041765651384144
0.05252358317375183,0.8039176090468497,0.7952342487883683,0.5041765651384144
0.05247536301612854,0.8043214862681745,0.7952342487883683,0.5041765651384144
0.05244803428649902,0.8043214862681745,0.7954361873990307,0.5041765651384144
0.052409589290618896,0.8045234248788369,0.7954361873990307,0.5041765651384144
0.05239903926849365,0.8045234248788369,0.7956381260096931,0.5041765651384144
0.0523989200592041,0.8047253634894992,0.7956381260096931,0.5041765651384144
0.052369624376297,0.8047253634894992,0.7958400646203554,0.5041765651384144
0.052341580390930176,0.8051292407108239,0.7958400646203554,0.5041765651384144
0.052296340465545654,0.8051292407108239,0.7960420032310178,0.5041765651384144
0.05227658152580261,0.8053311793214862,0.7960420032310178,0.5041765651384144
0.0522305965423584,0.8053311793214862,0.7964458804523424,0.5041765651384144
0.0521845817565918,0.8055331179321487,0.7964458804523424,0.5041765651384144
0.0521828830242157,0.8055331179321487,0.7966478190630049,0.5041765651384144
0.05213421583175659,0.805735056542811,0.7966478190630049,0.5041765651384144
0.05208924412727356,0.805735056542811,0.7972536348949919,0.5041765651384144
0.051993727684020996,0.806340872374798,0.7972536348949919,0.5041765651384144
0.05196160078048706,0.806340872374798,0.7976575121163166,0.5041765651384144
0.05193772912025452,0.8065428109854604,0.7976575121163166,0.5041765651384144
0.051844239234924316,0.8065428109854604,0.7982633279483037,0.5041765651384144
0.0516626238822937,0.8077544426494345,0.7982633279483037,0.5041765651384144
0.05158275365829468,0.8077544426494345,0.7988691437802908,0.5041765651384144
0.051570236682891846,0.807956381260097,0.7988691437802908,0.5041765651384144
0.05151829123497009,0.807956381260097,0.7990710823909531,0.5041765651384144
0.05150812864303589,0.8081583198707593,0.7990710823909531,0.5041765651384144
0.051379501819610596,0.8081583198707593,0.7994749596122779,0.5041765651384144
0.051358819007873535,0.8083602584814217,0.7994749596122779,0.5041765651384144
0.05133485794067383,0.8083602584814217,0.7998788368336026,0.5041765651384144
0.0511188805103302,0.8089660743134087,0.7998788368336026,0.5041765651384144
0.05110862851142883,0.8089660743134087,0.8000807754442649,0.5041765651384144
0.05107995867729187,0.809168012924071,0.8000807754442649,0.5041765651384144
0.0509817898273468,0.809168012924071,0.8004846526655897,0.5041765651384144
0.05097365379333496,0.8093699515347335,0.8004846526655897,0.5041765651384144
0.05090966820716858,0.8093699515347335,0.800686591276252,0.5041765651384144
0.05083534121513367,0.8095718901453958,0.800686591276252,0.5041765651384144
0.050827234983444214,0.8095718901453958,0.8008885298869144,0.5041765651384144
0.050760120153427124,0.8099757673667205,0.8008885298869144,0.5041765651384144
0.050743818283081055,0.8099757673667205,0.8010904684975767,0.5041765651384144
0.050726622343063354,0.8101777059773829,0.8010904684975767,0.5041765651384144
0.05066639184951782,0.8101777059773829,0.8014943457189014,0.5041765651384144
0.050664037466049194,0.8103796445880452,0.8014943457189014,0.5041765651384144
0.0506400465965271,0.8103796445880452,0.8016962843295639,0.5041765651384144
0.050630927085876465,0.8105815831987075,0.8016962843295639,0.5041765651384144
0.05058819055557251,0.8105815831987075,0.8023021001615509,0.5041765651384144
0.050571322441101074,0.81078352180937,0.8023021001615509,0.5041765651384144
0.05053555965423584,0.81078352180937,0.8025040387722132,0.5041765651384144
0.050506383180618286,0.811389337641357,0.8025040387722132,0.5041765651384144
0.05046400427818298,0.811389337641357,0.8031098546042004,0.5041765651384144
0.050394415855407715,0.8119951534733441,0.8031098546042004,0.5041765651384144
0.05036821961402893,0.8119951534733441,0.8033117932148627,0.5041765651384144
0.05032584071159363,0.8121970920840065,0.8033117932148627,0.5041765651384144
0.050267308950424194,0.8121970920840065,0.803513731825525,0.5041765651384144
0.05017465353012085,0.8128029079159935,0.803513731825525,0.5041765651384144
0.05009186267852783,0.8128029079159935,0.8043214862681745,0.5041765651384144
0.05007892847061157,0.8132067851373183,0.8043214862681745,0.5041765651384144
0.04998543858528137,0.8132067851373183,0.8045234248788369,0.5041765651384144
0.04992666840553284,0.813610662358643,0.8045234248788369,0.5041765651384144
0.049787312746047974,0.813610662358643,0.8053311793214862,0.5041765651384144
0.04975178837776184,0.8140145395799677,0.8053311793214862,0.5041765651384144
0.04973706603050232,0.8140145395799677,0.8059369951534734,0.5041765651384144
0.04963067173957825,0.81421647819063,0.8059369951534734,0.5041765651384144
0.049457013607025146,0.81421647819063,0.8069466882067852,0.5041765651384144
0.04941853880882263,0.8146203554119548,0.8069466882067852,0.5041765651384144
0.04938587546348572,0.8146203554119548,0.8073505654281099,0.5041765651384144
0.04923593997955322,0.8152261712439418,0.8073505654281099,0.5041765651384144
0.04915925860404968,0.8152261712439418,0.8075525040387722,0.5041765651384144
0.049156904220581055,0.8154281098546042,0.8075525040387722,0.5041765651384144
0.049137651920318604,0.8154281098546042,0.8077544426494345,0.5041765651384144
0.04904299974441528,0.8160339256865913,0.8077544426494345,0.5041765651384144
0.04893985390663147,0.8160339256865913,0.808562197092084,0.5041765651384144
0.04892444610595703,0.8162358642972536,0.808562197092084,0.5041765651384144
0.048873335123062134,0.8162358642972536,0.8089660743134087,0.5041765651384144
0.0487973690032959,0.8166397415185783,0.8089660743134087,0.5041765651384144
0.04876711964607239,0.8166397415185783,0.809168012924071,0.5041765651384144
0.04872480034828186,0.8174474959612278,0.809168012924071,0.5041765651384144
0.04871872067451477,0.8174474959612278,0.8093699515347335,0.5041765651384144
0.04870164394378662,0.8176494345718901,0.8093699515347335,0.5041765651384144
0.0486910343170166,0.8176494345718901,0.8097738287560582,0.5041765651384144
0.04865330457687378,0.8180533117932148,0.8097738287560582,0.5041765651384144
0.048632532358169556,0.8180533117932148,0.8099757673667205,0.5041765651384144
0.04861775040626526,0.8182552504038773,0.8099757673667205,0.5041765651384144
0.04856947064399719,0.8182552504038773,0.8101777059773829,0.5041765651384144
0.04849064350128174,0.8184571890145396,0.8101777059773829,0.5041765651384144
0.04845884442329407,0.8184571890145396,0.8105815831987075,0.5041765651384144
0.04808756709098816,0.8194668820678513,0.8105815831987075,0.5041765651384144
0.048074156045913696,0.8194668820678513,0.81078352180937,0.5041765651384144
0.0480273962020874,0.8200726978998385,0.81078352180937,0.5041765651384144
0.047929078340530396,0.8200726978998385,0.8111873990306947,0.5041765651384144
0.047734349966049194,0.8210823909531503,0.8111873990306947,0.5041765651384144
0.04767876863479614,0.8210823909531503,0.8117932148626817,0.5041765651384144
0.0476132333278656,0.8216882067851373,0.8117932148626817,0.5041765651384144
0.047549933195114136,0.8216882067851373,0.8123990306946688,0.5041765651384144
0.04752156138420105,0.8218901453957996,0.8123990306946688,0.5041765651384144
0.04742732644081116,0.8218901453957996,0.8128029079159935,0.5041765651384144
0.04741048812866211,0.8222940226171244,0.8128029079159935,0.5041765651384144
0.04740789532661438,0.8222940226171244,0.8130048465266559,0.5041765651384144
0.04736590385437012,0.8224959612277868,0.8130048465266559,0.5041765651384144
0.047326087951660156,0.8224959612277868,0.8132067851373183,0.5041765651384144
0.047320544719696045,0.8228998384491115,0.8132067851373183,0.5041765651384144
0.0472579300403595,0.8228998384491115,0.8138126009693053,0.5041765651384144
0.04725009202957153,0.8231017770597738,0.8138126009693053,0.5041765651384144
0.047199904918670654,0.8231017770597738,0.8144184168012925,0.5041765651384144
0.047190964221954346,0.8235056542810986,0.8144184168012925,0.5041765651384144
0.04717457294464111,0.8235056542810986,0.8148222940226171,0.5041765651384144
0.04714071750640869,0.8237075928917609,0.8148222940226171,0.5041765651384144
0.04711562395095825,0.8237075928917609,0.8150242326332795,0.5041765651384144
0.04711213707923889,0.8239095315024233,0.8150242326332795,0.5041765651384144
0.04697301983833313,0.8239095315024233,0.8156300484652665,0.5041765651384144
0.04691478610038757,0.8241114701130856,0.8156300484652665,0.5041765651384144
0.04687878489494324,0.8241114701130856,0.815831987075929,0.5041765651384144
0.04667431116104126,0.8255250403877221,0.815831987075929,0.5041765651384144
0.04658466577529907,0.8255250403877221,0.8160339256865913,0.5041765651384144
0.046477824449539185,0.8257269789983845,0.8160339256865913,0.5041765651384144
0.046443402767181396,0.8257269789983845,0.8162358642972536,0.5041765651384144
0.04643535614013672,0.8259289176090469,0.8162358642972536,0.5041765651384144
0.046405404806137085,0.8259289176090469,0.816437802907916,0.5041765651384144
0.04638785123825073,0.8263327948303716,0.816437802907916,0.5041765651384144
0.0462973415851593,0.8263327948303716,0.8172455573505655,0.5041765651384144
0.04628998041152954,0.8265347334410339,0.8172455573505655,0.5041765651384144
0.04621580243110657,0.8265347334410339,0.8176494345718901,0.5041765651384144
0.046190887689590454,0.8267366720516963,0.8176494345718901,0.5041765651384144
0.046137869358062744,0.8267366720516963,0.8184571890145396,0.5041765651384144
0.046119362115859985,0.8269386106623586,0.8184571890145396,0.5041765651384144
0.04604083299636841,0.8269386106623586,0.8194668820678513,0.5041765651384144
0.04601132869720459,0.8273424878836834,0.8194668820678513,0.5041765651384144
0.04598352313041687,0.8273424878836834,0.8200726978998385,0.5041765651384144
0.04596945643424988,0.8275444264943457,0.8200726978998385,0.5041765651384144
0.04588097333908081,0.8275444264943457,0.8204765751211631,0.5041765651384144
0.045860111713409424,0.8279483037156704,0.8204765751211631,0.5041765651384144
0.04558327794075012,0.8279483037156704,0.8216882067851373,0.5041765651384144
0.04552289843559265,0.8285541195476576,0.8216882067851373,0.5041765651384144
0.04551967978477478,0.8285541195476576,0.8218901453957996,0.5041765651384144
0.045453161001205444,0.8289579967689822,0.8218901453957996,0.5041765651384144
0.04541689157485962,0.8289579967689822,0.8222940226171244,0.5041765651384144
0.04524633288383484,0.8299676898222941,0.8222940226171244,0.5041765651384144
0.04523944854736328,0.8299676898222941,0.8224959612277868,0.5041765651384144
0.0452364981174469,0.8301696284329564,0.8224959612277868,0.5041765651384144
0.04513499140739441,0.8301696284329564,0.8233037156704361,0.5041765651384144
0.04513370990753174,0.8303715670436187,0.8233037156704361,0.5041765651384144
0.0450974702835083,0.8303715670436187,0.8235056542810986,0.5041765651384144
0.04503491520881653,0.8307754442649434,0.8235056542810986,0.5041765651384144
0.0449373722076416,0.8307754442649434,0.824313408723748,0.5041765651384144
0.04491040110588074,0.8311793214862682,0.824313408723748,0.5041765651384144
0.04488423466682434,0.8311793214862682,0.8245153473344103,0.5041765651384144
0.044818729162216187,0.8315831987075929,0.8245153473344103,0.5041765651384144
0.044576436281204224,0.8315831987075929,0.8261308562197092,0.5041765651384144
0.044470518827438354,0.8321890145395799,0.8261308562197092,0.5041765651384144
0.04446658492088318,0.8321890145395799,0.8263327948303716,0.5041765651384144
0.04434135556221008,0.8329967689822294,0.8263327948303716,0.5041765651384144
0.04420506954193115,0.8329967689822294,0.8269386106623586,0.5041765651384144
0.04420429468154907,0.8331987075928917,0.8269386106623586,0.5041765651384144
0.04398801922798157,0.8331987075928917,0.8275444264943457,0.5041765651384144
0.04397335648536682,0.8334006462035541,0.8275444264943457,0.5041765651384144
0.04395446181297302,0.8334006462035541,0.8277463651050081,0.5041765651384144
0.04393443465232849,0.8336025848142165,0.8277463651050081,0.5041765651384144
0.04392862319946289,0.8336025848142165,0.8279483037156704,0.5041765651384144
0.04389354586601257,0.8340064620355412,0.8279483037156704,0.5041765651384144
0.043867260217666626,0.8340064620355412,0.8281502423263328,0.5041765651384144
0.04379504919052124,0.8346122778675282,0.8281502423263328,0.5041765651384144
0.04377761483192444,0.8346122778675282,0.8285541195476576,0.5041765651384144
0.043758928775787354,0.8348142164781907,0.8285541195476576,0.5041765651384144
0.043679118156433105,0.8348142164781907,0.8289579967689822,0.5041765651384144
0.04367464780807495,0.835016155088853,0.8289579967689822,0.5041765651384144
0.04360625147819519,0.835016155088853,0.8295638126009693,0.5041765651384144
0.04356038570404053,0.8352180936995154,0.8295638126009693,0.5041765651384144
0.04355037212371826,0.8352180936995154,0.8299676898222941,0.5041765651384144
0.043524473905563354,0.8354200323101777,0.8299676898222941,0.5041765651384144
0.04339945316314697,0.8354200323101777,0.8305735056542811,0.5041765651384144
0.04336577653884888,0.8364297253634895,0.8305735056542811,0.5041765651384144
0.04326224327087402,0.8364297253634895,0.8311793214862682,0.5041765651384144
0.04312741756439209,0.8372374798061389,0.8311793214862682,0.5041765651384144
0.04310327768325806,0.8372374798061389,0.8315831987075929,0.5041765651384144
0.04307141900062561,0.8376413570274637,0.8315831987075929,0.5041765651384144
0.043052852153778076,0.8376413570274637,0.8317851373182552,0.5041765651384144
0.04301682114601135,0.837843295638126,0.8317851373182552,0.5041765651384144
0.043000251054763794,0.837843295638126,0.8319870759289176,0.5041765651384144
0.04297077655792236,0.8380452342487884,0.8319870759289176,0.5041765651384144
0.04296866059303284,0.8380452342487884,0.8321890145395799,0.5041765651384144
0.04286959767341614,0.8384491114701131,0.8321890145395799,0.5041765651384144
0.04284554719924927,0.8384491114701131,0.8323909531502424,0.5041765651384144
0.04277971386909485,0.8388529886914378,0.8323909531502424,0.5041765651384144
0.04276233911514282,0.8388529886914378,0.8325928917609047,0.5041765651384144
0.04275515675544739,0.8392568659127625,0.8325928917609047,0.5041765651384144
0.04273706674575806,0.8392568659127625,0.8329967689822294,0.5041765651384144
0.0427076518535614,0.8396607431340872,0.8329967689822294,0.5041765651384144
0.0426124632358551,0.8396607431340872,0.8338045234248789,0.5041765651384144
0.04248115420341492,0.8404684975767367,0.8338045234248789,0.5041765651384144
0.04241713881492615,0.8404684975767367,0.8344103392568659,0.5041765651384144
0.04230794310569763,0.8408723747980614,0.8344103392568659,0.5041765651384144
0.042280346155166626,0.8408723747980614,0.8346122778675282,0.5041765651384144
0.04223507642745972,0.8412762520193862,0.8346122778675282,0.5041765651384144
0.042229264974594116,0.8412762520193862,0.8348142164781907,0.5041765651384144
0.04218253493309021,0.8414781906300485,0.8348142164781907,0.5041765651384144
0.0420854389667511,0.8414781906300485,0.8352180936995154,0.5041765651384144
0.04206186532974243,0.8418820678513732,0.8352180936995154,0.5041765651384144
0.042008548974990845,0.8418820678513732,0.8354200323101777,0.5041765651384144
0.041927605867385864,0.8426898222940227,0.8354200323101777,0.5041765651384144
0.04192158579826355,0.8426898222940227,0.8356219709208401,0.5041765651384144
0.04191923141479492,0.842891760904685,0.8356219709208401,0.5041765651384144
0.04191768169403076,0.842891760904685,0.8358239095315024,0.5041765651384144
0.04191070795059204,0.8430936995153473,0.8358239095315024,0.5041765651384144
0.04189082980155945,0.8430936995153473,0.8360258481421647,0.5041765651384144
0.04187503457069397,0.8432956381260097,0.8360258481421647,0.5041765651384144
0.04185846447944641,0.8432956381260097,0.8362277867528272,0.5041765651384144
0.04184079170227051,0.843497576736672,0.8362277867528272,0.5041765651384144
0.04181787371635437,0.843497576736672,0.8364297253634895,0.5041765651384144
0.04178595542907715,0.8441033925686591,0.8364297253634895,0.5041765651384144
0.04174959659576416,0.8441033925686591,0.8366316639741519,0.5041765651384144
0.04158782958984375,0.845113085621971,0.8366316639741519,0.5041765651384144
0.04147160053253174,0.845113085621971,0.8372374798061389,0.5041765651384144
0.04145801067352295,0.8455169628432956,0.8372374798061389,0.5041765651384144
0.04143613576889038,0.8455169628432956,0.8374394184168013,0.5041765651384144
0.041417837142944336,0.845718901453958,0.8374394184168013,0.5041765651384144
0.04140067100524902,0.845718901453958,0.8376413570274637,0.5041765651384144
0.04131394624710083,0.8461227786752827,0.8376413570274637,0.5041765651384144
0.041282325983047485,0.8461227786752827,0.8382471728594507,0.5041765651384144
0.041252851486206055,0.846324717285945,0.8382471728594507,0.5041765651384144
0.04107561707496643,0.846324717285945,0.8392568659127625,0.5041765651384144
0.041038721799850464,0.8469305331179321,0.8392568659127625,0.5041765651384144
0.04103317856788635,0.8469305331179321,0.8394588045234249,0.5041765651384144
0.040989041328430176,0.8475363489499192,0.8394588045234249,0.5041765651384144
0.04094332456588745,0.8475363489499192,0.840064620355412,0.5041765651384144
0.040942609310150146,0.8477382875605816,0.840064620355412,0.5041765651384144
0.040937840938568115,0.8477382875605816,0.8402665589660743,0.5041765651384144
0.04092392325401306,0.847940226171244,0.8402665589660743,0.5041765651384144
0.04086431860923767,0.847940226171244,0.840670436187399,0.5041765651384144
0.04085594415664673,0.8481421647819063,0.840670436187399,0.5041765651384144
0.040805816650390625,0.8481421647819063,0.8410743134087237,0.5041765651384144
0.04079815745353699,0.8483441033925686,0.8410743134087237,0.5041765651384144
0.04079052805900574,0.8483441033925686,0.8412762520193862,0.5041765651384144
0.040721505880355835,0.848546042003231,0.8412762520193862,0.5041765651384144
0.040686577558517456,0.848546042003231,0.8414781906300485,0.5041765651384144
0.040624797344207764,0.8491518578352181,0.8414781906300485,0.5041765651384144
0.040613651275634766,0.8491518578352181,0.8416801292407108,0.5041765651384144
0.04060685634613037,0.8493537964458805,0.8416801292407108,0.5041765651384144
0.040509045124053955,0.8493537964458805,0.8418820678513732,0.5041765651384144
0.04049724340438843,0.8497576736672051,0.8418820678513732,0.5041765651384144
0.040493905544281006,0.8497576736672051,0.8420840064620355,0.5041765651384144
0.04047951102256775,0.8499596122778675,0.8420840064620355,0.5041765651384144
0.04042088985443115,0.8499596122778675,0.8426898222940227,0.5041765651384144
0.04036468267440796,0.8503634894991923,0.8426898222940227,0.5041765651384144
0.040339261293411255,0.8503634894991923,0.842891760904685,0.5041765651384144
0.04032394289970398,0.8505654281098546,0.842891760904685,0.5041765651384144
0.040185362100601196,0.8505654281098546,0.843497576736672,0.5041765651384144
0.04015335440635681,0.8509693053311793,0.843497576736672,0.5041765651384144
0.040087997913360596,0.8509693053311793,0.8441033925686591,0.5041765651384144
0.040018171072006226,0.8515751211631664,0.8441033925686591,0.5041765651384144
0.03993755578994751,0.8515751211631664,0.8447092084006462,0.5041765651384144
0.039910972118377686,0.8519789983844911,0.8447092084006462,0.5041765651384144
0.03977292776107788,0.8519789983844911,0.845113085621971,0.5041765651384144
0.03972417116165161,0.8521809369951535,0.845113085621971,0.5041765651384144
0.039703577756881714,0.8521809369951535,0.845718901453958,0.5041765651384144
0.03969433903694153,0.8523828756058158,0.845718901453958,0.5041765651384144
0.03959116339683533,0.8523828756058158,0.8461227786752827,0.5041765651384144
0.039545804262161255,0.8531906300484653,0.8461227786752827,0.5041765651384144
0.03950682282447815,0.8531906300484653,0.8465266558966075,0.5041765651384144
0.0394706130027771,0.8533925686591276,0.8465266558966075,0.5041765651384144
0.039380282163619995,0.8533925686591276,0.8471324717285945,0.5041765651384144
0.03928700089454651,0.8537964458804523,0.8471324717285945,0.5041765651384144
0.03921961784362793,0.8537964458804523,0.8475363489499192,0.5041765651384144
0.03911504149436951,0.8542003231017771,0.8475363489499192,0.5041765651384144
0.038981229066848755,0.8542003231017771,0.847940226171244,0.5041765651384144
0.03896191716194153,0.8544022617124394,0.847940226171244,0.5041765651384144
0.03893154859542847,0.8544022617124394,0.8483441033925686,0.5041765651384144
0.038911372423172,0.8546042003231018,0.8483441033925686,0.5041765651384144
0.038859426975250244,0.8546042003231018,0.8487479806138933,0.5041765651384144
0.03881916403770447,0.8548061389337641,0.8487479806138933,0.5041765651384144
0.03875374794006348,0.8548061389337641,0.8489499192245558,0.5041765651384144
0.038729697465896606,0.8550080775444265,0.8489499192245558,0.5041765651384144
0.03870856761932373,0.8550080775444265,0.8491518578352181,0.5041765651384144
0.03864756226539612,0.8560177705977383,0.8491518578352181,0.5041765651384144
0.0385795533657074,0.8560177705977383,0.8495557350565428,0.5041765651384144
0.038540393114089966,0.856421647819063,0.8495557350565428,0.5041765651384144
0.0384979248046875,0.856421647819063,0.8497576736672051,0.5041765651384144
0.03849300742149353,0.8568255250403877,0.8497576736672051,0.5041765651384144
0.03842562437057495,0.8568255250403877,0.8499596122778675,0.5041765651384144
0.038219839334487915,0.8580371567043619,0.8499596122778675,0.5041765651384144
0.03821370005607605,0.8580371567043619,0.8501615508885298,0.5041765651384144
0.038151323795318604,0.8584410339256866,0.8501615508885298,0.5041765651384144
0.038044631481170654,0.8584410339256866,0.850767366720517,0.5041765651384144
0.03801277279853821,0.8588449111470113,0.850767366720517,0.5041765651384144
0.03801065683364868,0.8588449111470113,0.8509693053311793,0.5041765651384144
0.03791871666908264,0.8590468497576736,0.8509693053311793,0.5041765651384144
0.037861168384552,0.8590468497576736,0.8511712439418416,0.5041765651384144
0.03785482048988342,0.8592487883683361,0.8511712439418416,0.5041765651384144
0.03768673539161682,0.8592487883683361,0.8517770597738288,0.5041765651384144
0.03761512041091919,0.8598546042003231,0.8517770597738288,0.5041765651384144
0.037577152252197266,0.8598546042003231,0.8523828756058158,0.5041765651384144
0.03728717565536499,0.8604604200323102,0.8523828756058158,0.5041765651384144
0.03727605938911438,0.8604604200323102,0.8525848142164781,0.5041765651384144
0.0372520387172699,0.8606623586429726,0.8525848142164781,0.5041765651384144
0.037221163511276245,0.8606623586429726,0.8527867528271406,0.5041765651384144
0.037125855684280396,0.8610662358642972,0.8527867528271406,0.5041765651384144
0.03711932897567749,0.8610662358642972,0.8529886914378029,0.5041765651384144
0.037064433097839355,0.8614701130856219,0.8529886914378029,0.5041765651384144
0.03694295883178711,0.8614701130856219,0.8533925686591276,0.5041765651384144
0.03665733337402344,0.8628836833602584,0.8533925686591276,0.5041765651384144
0.03665637969970703,0.8628836833602584,0.85359450726979,0.5041765651384144
0.036648958921432495,0.8630856219709209,0.85359450726979,0.5041765651384144
0.036615848541259766,0.8630856219709209,0.8537964458804523,0.5041765651384144
0.036594897508621216,0.8634894991922456,0.8537964458804523,0.5041765651384144
0.03654688596725464,0.8634894991922456,0.8548061389337641,0.5041765651384144
0.036451131105422974,0.8640953150242326,0.8548061389337641,0.5041765651384144
0.03641626238822937,0.8640953150242326,0.8550080775444265,0.5041765651384144
0.03638947010040283,0.8644991922455574,0.8550080775444265,0.5041765651384144
0.036333948373794556,0.8644991922455574,0.8554119547657512,0.5041765651384144
0.036250025033950806,0.8649030694668821,0.8554119547657512,0.5041765651384144
0.036128222942352295,0.8649030694668821,0.8558158319870759,0.5041765651384144
0.03612634539604187,0.8651050080775444,0.8558158319870759,0.5041765651384144
0.03600633144378662,0.8651050080775444,0.8570274636510501,0.5041765651384144
0.03593564033508301,0.8653069466882067,0.8570274636510501,0.5041765651384144
0.035878658294677734,0.8653069466882067,0.8574313408723748,0.5041765651384144
0.03584486246109009,0.8655088852988692,0.8574313408723748,0.5041765651384144
0.03572511672973633,0.8655088852988692,0.8582390953150242,0.5041765651384144
0.03567707538604736,0.8659127625201939,0.8582390953150242,0.5041765651384144
0.03564983606338501,0.8659127625201939,0.8586429725363489,0.5041765651384144
0.035647958517074585,0.8661147011308562,0.8586429725363489,0.5041765651384144
0.03561156988143921,0.8661147011308562,0.8588449111470113,0.5041765651384144
0.03560078144073486,0.8665185783521809,0.8588449111470113,0.5041765651384144
0.0355604887008667,0.8665185783521809,0.8590468497576736,0.5041765651384144
0.03551056981086731,0.8667205169628432,0.8590468497576736,0.5041765651384144
0.035496652126312256,0.8667205169628432,0.8592487883683361,0.5041765651384144
0.03540131449699402,0.8677302100161551,0.8592487883683361,0.5041765651384144
0.035289496183395386,0.8677302100161551,0.8602584814216478,0.5041765651384144
0.03511694073677063,0.8685379644588045,0.8602584814216478,0.5041765651384144
0.035045504570007324,0.8685379644588045,0.8606623586429726,0.5041765651384144
0.034931480884552,0.8691437802907916,0.8606623586429726,0.5041765651384144
0.03488960862159729,0.8691437802907916,0.8610662358642972,0.5041765651384144
0.03484731912612915,0.8697495961227787,0.8610662358642972,0.5041765651384144
0.03469190001487732,0.8697495961227787,0.8618739903069467,0.5041765651384144
0.034554362297058105,0.8701534733441034,0.8618739903069467,0.5041765651384144
0.03449240326881409,0.8701534733441034,0.8626817447495961,0.5041765651384144
0.03424537181854248,0.8709612277867528,0.8626817447495961,0.5041765651384144
0.034194767475128174,0.8709612277867528,0.8640953150242326,0.5041765651384144
0.03414842486381531,0.8711631663974152,0.8640953150242326,0.5041765651384144
0.0340915322303772,0.8711631663974152,0.8644991922455574,0.5041765651384144
0.0340750515460968,0.8717689822294022,0.8644991922455574,0.5041765651384144
0.03405049443244934,0.8717689822294022,0.8647011308562197,0.5041765651384144
0.03401640057563782,0.8723747980613893,0.8647011308562197,0.5041765651384144
0.03399449586868286,0.8723747980613893,0.8649030694668821,0.5041765651384144
0.03398275375366211,0.872778675282714,0.8649030694668821,0.5041765651384144
0.03384977579116821,0.872778675282714,0.8659127625201939,0.5041765651384144
0.03377583622932434,0.8729806138933764,0.8659127625201939,0.5041765651384144
0.03375270962715149,0.8729806138933764,0.8661147011308562,0.5041765651384144
0.03372347354888916,0.8731825525040388,0.8661147011308562,0.5041765651384144
0.033676743507385254,0.8731825525040388,0.8667205169628432,0.5041765651384144
0.0336536169052124,0.8735864297253635,0.8667205169628432,0.5041765651384144
0.03363853693008423,0.8735864297253635,0.8669224555735057,0.5041765651384144
0.033612221479415894,0.8739903069466882,0.8669224555735057,0.5041765651384144
0.03350549936294556,0.8739903069466882,0.8673263327948304,0.5041765651384144
0.03347885608673096,0.8741922455573505,0.8673263327948304,0.5041765651384144
0.0334165096282959,0.8741922455573505,0.8677302100161551,0.5041765651384144
0.03305980563163757,0.875,0.8677302100161551,0.5041765651384144
0.03301501274108887,0.875,0.8681340872374798,0.5041765651384144
0.032928019762039185,0.8758077544426495,0.8681340872374798,0.5041765651384144
0.032880038022994995,0.8758077544426495,0.8683360258481422,0.5041765651384144
0.032864928245544434,0.8760096930533118,0.8683360258481422,0.5041765651384144
0.03273189067840576,0.8760096930533118,0.869345718901454,0.5041765651384144
0.03264549374580383,0.8766155088852988,0.869345718901454,0.5041765651384144
0.03257766366004944,0.8766155088852988,0.8695476575121163,0.5041765651384144
0.03250354528427124,0.8770193861066236,0.8695476575121163,0.5041765651384144
0.03248259425163269,0.8770193861066236,0.869951534733441,0.5041765651384144
0.03246393799781799,0.877221324717286,0.869951534733441,0.5041765651384144
0.03243938088417053,0.877221324717286,0.8701534733441034,0.5041765651384144
0.03241446614265442,0.8776252019386107,0.8701534733441034,0.5041765651384144
0.03241324424743652,0.8776252019386107,0.8703554119547657,0.5041765651384144
0.032405346632003784,0.8780290791599353,0.8703554119547657,0.5041765651384144
0.03237554430961609,0.8780290791599353,0.8705573505654282,0.5041765651384144
0.03215831518173218,0.8796445880452343,0.8705573505654282,0.5041765651384144
0.0321386456489563,0.8796445880452343,0.8707592891760905,0.5041765651384144
0.03212878108024597,0.880048465266559,0.8707592891760905,0.5041765651384144
0.031998246908187866,0.880048465266559,0.8713651050080775,0.5041765651384144
0.03191813826560974,0.8810581583198708,0.8713651050080775,0.5041765651384144
0.0319080650806427,0.8810581583198708,0.8717689822294022,0.5041765651384144
0.03167489171028137,0.8818659127625202,0.8717689822294022,0.5041765651384144
0.03130897879600525,0.8818659127625202,0.8733844911147012,0.5041765651384144
0.031275153160095215,0.8820678513731826,0.8733844911147012,0.5041765651384144
0.031196653842926025,0.8820678513731826,0.8737883683360258,0.5041765651384144
0.031136125326156616,0.8822697899838449,0.8737883683360258,0.5041765651384144
0.031099915504455566,0.8822697899838449,0.8739903069466882,0.5041765651384144
0.03105679154396057,0.8824717285945073,0.8739903069466882,0.5041765651384144
0.03098607063293457,0.8824717285945073,0.8741922455573505,0.5041765651384144
0.03097882866859436,0.8826736672051696,0.8741922455573505,0.5041765651384144
0.030912548303604126,0.8826736672051696,0.8745961227786753,0.5041765651384144
0.030904829502105713,0.8830775444264943,0.8745961227786753,0.5041765651384144
0.030903220176696777,0.8830775444264943,0.8747980613893377,0.5041765651384144
0.030870556831359863,0.8836833602584814,0.8747980613893377,0.5041765651384144
0.030684739351272583,0.8836833602584814,0.8762116316639742,0.5041765651384144
0.030485808849334717,0.8850969305331179,0.8762116316639742,0.5041765651384144
0.030412405729293823,0.8850969305331179,0.8768174474959612,0.5041765651384144
0.03032281994819641,0.8852988691437803,0.8768174474959612,0.5041765651384144
0.030281633138656616,0.8852988691437803,0.8770193861066236,0.5041765651384144
0.03027254343032837,0.8855008077544426,0.8770193861066236,0.5041765651384144
0.03024768829345703,0.8855008077544426,0.877221324717286,0.5041765651384144
0.03019648790359497,0.885702746365105,0.877221324717286,0.5041765651384144
0.03017929196357727,0.885702746365105,0.8776252019386107,0.5041765651384144
0.030147165060043335,0.8859046849757674,0.8776252019386107,0.5041765651384144
0.030125856399536133,0.8859046849757674,0.877827140549273,0.5041765651384144
0.029952287673950195,0.8865105008077544,0.877827140549273,0.5041765651384144
0.029888540506362915,0.8865105008077544,0.8782310177705978,0.5041765651384144
0.0298042893409729,0.8869143780290791,0.8782310177705978,0.5041765651384144
0.029787659645080566,0.8869143780290791,0.8786348949919225,0.5041765651384144
0.02973267436027527,0.8871163166397416,0.8786348949919225,0.5041765651384144
0.02960789203643799,0.8871163166397416,0.8792407108239095,0.5041765651384144
0.02958264946937561,0.8873182552504039,0.8792407108239095,0.5041765651384144
0.0293864905834198,0.8873182552504039,0.8802504038772213,0.5041765651384144
0.029378950595855713,0.8875201938610663,0.8802504038772213,0.5041765651384144
0.029371798038482666,0.8875201938610663,0.8804523424878837,0.5041765651384144
0.02932116389274597,0.8879240710823909,0.8804523424878837,0.5041765651384144
0.029233604669570923,0.8879240710823909,0.880654281098546,0.5041765651384144
0.02921903133392334,0.8881260096930533,0.880654281098546,0.5041765651384144
0.02921733260154724,0.8881260096930533,0.8808562197092084,0.5041765651384144
0.02919638156890869,0.8887318255250404,0.8808562197092084,0.5041765651384144
0.02904263138771057,0.8887318255250404,0.8816639741518578,0.5041765651384144
0.02897709608078003,0.8889337641357028,0.8816639741518578,0.5041765651384144
0.028709322214126587,0.8889337641357028,0.8826736672051696,0.5041765651384144
0.028634250164031982,0.8899434571890146,0.8826736672051696,0.5041765651384144
0.028627723455429077,0.8899434571890146,0.882875605815832,0.5041765651384144
0.028576046228408813,0.8901453957996769,0.882875605815832,0.5041765651384144
0.028390496969223022,0.8901453957996769,0.8838852988691438,0.5041765651384144
0.028373301029205322,0.8903473344103393,0.8838852988691438,0.5041765651384144
0.02836504578590393,0.8903473344103393,0.8840872374798061,0.5041765651384144
0.028364360332489014,0.8907512116316639,0.8840872374798061,0.5041765651384144
0.028328269720077515,0.8907512116316639,0.8842891760904685,0.5041765651384144
0.028185099363327026,0.8913570274636511,0.8842891760904685,0.5041765651384144
0.028180599212646484,0.8913570274636511,0.8844911147011308,0.5041765651384144
0.028170228004455566,0.8915589660743134,0.8844911147011308,0.5041765651384144
0.028110772371292114,0.8915589660743134,0.8846930533117933,0.5041765651384144
0.02809774875640869,0.8917609046849758,0.8846930533117933,0.5041765651384144
0.028091013431549072,0.8917609046849758,0.8848949919224556,0.5041765651384144
0.028023064136505127,0.8919628432956381,0.8848949919224556,0.5041765651384144
0.02795112133026123,0.8919628432956381,0.8852988691437803,0.5041765651384144
0.027853399515151978,0.8925686591276252,0.8852988691437803,0.5041765651384144
0.02760136127471924,0.8925686591276252,0.8863085621970921,0.5041765651384144
0.027516335248947144,0.8933764135702746,0.8863085621970921,0.5041765651384144
0.027485698461532593,0.8933764135702746,0.8867124394184168,0.5041765651384144
0.02748006582260132,0.893578352180937,0.8867124394184168,0.5041765651384144
0.02741938829421997,0.893578352180937,0.8877221324717286,0.5041765651384144
0.027323812246322632,0.8939822294022617,0.8877221324717286,0.5041765651384144
0.02729681134223938,0.8939822294022617,0.8879240710823909,0.5041765651384144
0.02721703052520752,0.8941841680129241,0.8879240710823909,0.5041765651384144
0.027177423238754272,0.8941841680129241,0.8885298869143781,0.5041765651384144
0.027139008045196533,0.8947899838449112,0.8885298869143781,0.5041765651384144
0.02704337239265442,0.8947899838449112,0.8889337641357028,0.5041765651384144
0.027039676904678345,0.8951938610662359,0.8889337641357028,0.5041765651384144
0.027031123638153076,0.8951938610662359,0.8891357027463651,0.5041765651384144
0.026990383863449097,0.8955977382875606,0.8891357027463651,0.5041765651384144
0.026942938566207886,0.8955977382875606,0.8893376413570274,0.5041765651384144
0.026917368173599243,0.8957996768982229,0.8893376413570274,0.5041765651384144
0.026872217655181885,0.8957996768982229,0.8897415185783522,0.5041765651384144
0.026801496744155884,0.8962035541195477,0.8897415185783522,0.5041765651384144
0.026770323514938354,0.8962035541195477,0.8899434571890146,0.5041765651384144
0.02677026391029358,0.89640549273021,0.8899434571890146,0.5041765651384144
0.026569455862045288,0.89640549273021,0.8903473344103393,0.5041765651384144
0.026510924100875854,0.8968093699515347,0.8903473344103393,0.5041765651384144
0.026458323001861572,0.8968093699515347,0.8905492730210016,0.5041765651384144
0.026446104049682617,0.8970113085621971,0.8905492730210016,0.5041765651384144
0.026386409997940063,0.8970113085621971,0.8911550888529887,0.5041765651384144
0.026295095682144165,0.8978190630048465,0.8911550888529887,0.5041765651384144
0.026252001523971558,0.8978190630048465,0.8913570274636511,0.5041765651384144
0.026236683130264282,0.8982229402261712,0.8913570274636511,0.5041765651384144
0.026220232248306274,0.8982229402261712,0.8915589660743134,0.5041765651384144
0.02621150016784668,0.8984248788368336,0.8915589660743134,0.5041765651384144
0.02620762586593628,0.8984248788368336,0.8917609046849758,0.5041765651384144
0.0261821448802948,0.8988287560581584,0.8917609046849758,0.5041765651384144
0.02610364556312561,0.8988287560581584,0.8923667205169629,0.5041765651384144
0.025831758975982666,0.9006462035541195,0.8923667205169629,0.5041765651384144
0.02579668164253235,0.9006462035541195,0.8925686591276252,0.5041765651384144
0.0257798433303833,0.9008481421647819,0.8925686591276252,0.5041765651384144
0.025775372982025146,0.9008481421647819,0.8927705977382876,0.5041765651384144
0.02575969696044922,0.9010500807754442,0.8927705977382876,0.5041765651384144
0.0257282555103302,0.9010500807754442,0.8933764135702746,0.5041765651384144
0.025716274976730347,0.901453957996769,0.8933764135702746,0.5041765651384144
0.025710731744766235,0.901453957996769,0.893578352180937,0.5041765651384144
0.025709718465805054,0.9016558966074314,0.893578352180937,0.5041765651384144
0.02565056085586548,0.9016558966074314,0.8939822294022617,0.5041765651384144
0.02562585473060608,0.9018578352180937,0.8939822294022617,0.5041765651384144
0.02561512589454651,0.9018578352180937,0.8941841680129241,0.5041765651384144
0.02561289072036743,0.902059773828756,0.8941841680129241,0.5041765651384144
0.02561277151107788,0.902059773828756,0.8943861066235864,0.5041765651384144
0.02560284733772278,0.9022617124394184,0.8943861066235864,0.5041765651384144
0.025600790977478027,0.9022617124394184,0.8945880452342488,0.5041765651384144
0.025517582893371582,0.9028675282714055,0.8945880452342488,0.5041765651384144
0.025504708290100098,0.9028675282714055,0.8947899838449112,0.5041765651384144
0.025451749563217163,0.9032714054927302,0.8947899838449112,0.5041765651384144
0.025364279747009277,0.9032714054927302,0.8962035541195477,0.5041765651384144
0.02529338002204895,0.9040791599353797,0.8962035541195477,0.5041765651384144
0.02528175711631775,0.9040791599353797,0.8966074313408724,0.5041765651384144
0.025260478258132935,0.904281098546042,0.8966074313408724,0.5041765651384144
0.02525070309638977,0.904281098546042,0.8968093699515347,0.5041765651384144
0.025129884481430054,0.9044830371567044,0.8968093699515347,0.5041765651384144
0.025110691785812378,0.9044830371567044,0.8970113085621971,0.5041765651384144
0.025011718273162842,0.904886914378029,0.8970113085621971,0.5041765651384144
0.024977028369903564,0.904886914378029,0.8972132471728594,0.5041765651384144
0.024976879358291626,0.9050888529886915,0.8972132471728594,0.5041765651384144
0.024925708770751953,0.9050888529886915,0.8974151857835219,0.5041765651384144
0.02487972378730774,0.9052907915993538,0.8974151857835219,0.5041765651384144
0.024866431951522827,0.9052907915993538,0.8976171243941842,0.5041765651384144
0.02485048770904541,0.9054927302100162,0.8976171243941842,0.5041765651384144
0.024842441082000732,0.9054927302100162,0.8978190630048465,0.5041765651384144
0.024770289659500122,0.9058966074313409,0.8978190630048465,0.5041765651384144
0.024756640195846558,0.9058966074313409,0.8982229402261712,0.5041765651384144
0.02474665641784668,0.9060985460420032,0.8982229402261712,0.5041765651384144
0.0246962308883667,0.9060985460420032,0.8990306946688207,0.5041765651384144
0.024556279182434082,0.9069063004846527,0.8990306946688207,0.5041765651384144
0.024552643299102783,0.9069063004846527,0.899232633279483,0.5041765651384144
0.024528473615646362,0.907108239095315,0.899232633279483,0.5041765651384144
0.02448222041130066,0.907108239095315,0.8994345718901454,0.5041765651384144
0.024476170539855957,0.9073101777059773,0.8994345718901454,0.5041765651384144
0.024471253156661987,0.9073101777059773,0.8996365105008077,0.5041765651384144
0.024469822645187378,0.9075121163166397,0.8996365105008077,0.5041765651384144
0.024378806352615356,0.9075121163166397,0.9004442649434572,0.5041765651384144
0.02435585856437683,0.9077140549273021,0.9004442649434572,0.5041765651384144
0.024291276931762695,0.9077140549273021,0.9008481421647819,0.5041765651384144
0.02426859736442566,0.9081179321486268,0.9008481421647819,0.5041765651384144
0.024241358041763306,0.9081179321486268,0.9010500807754442,0.5041765651384144
0.02423730492591858,0.9083198707592892,0.9010500807754442,0.5041765651384144
0.02422049641609192,0.9083198707592892,0.9012520193861067,0.5041765651384144
0.02418544888496399,0.9087237479806138,0.9012520193861067,0.5041765651384144
0.0241471529006958,0.9087237479806138,0.901453957996769,0.5041765651384144
0.024105727672576904,0.9089256865912763,0.901453957996769,0.5041765651384144
0.02397400140762329,0.9089256865912763,0.9018578352180937,0.5041765651384144
0.0239734947681427,0.9091276252019386,0.9018578352180937,0.5041765651384144
0.023971647024154663,0.9091276252019386,0.902059773828756,0.5041765651384144
0.02388933300971985,0.909329563812601,0.902059773828756,0.5041765651384144
0.02387717366218567,0.909329563812601,0.9022617124394184,0.5041765651384144
0.02373167872428894,0.9101373182552503,0.9022617124394184,0.5041765651384144
0.023693472146987915,0.9101373182552503,0.9024636510500808,0.5041765651384144
0.023688018321990967,0.9103392568659128,0.9024636510500808,0.5041765651384144
0.0236835777759552,0.9103392568659128,0.9026655896607432,0.5041765651384144
0.023671954870224,0.9105411954765751,0.9026655896607432,0.5041765651384144
0.023586302995681763,0.9105411954765751,0.903675282714055,0.5041765651384144
0.023422032594680786,0.9119547657512116,0.903675282714055,0.5041765651384144
0.023417234420776367,0.9119547657512116,0.9040791599353797,0.5041765651384144
0.02338474988937378,0.9123586429725363,0.9040791599353797,0.5041765651384144
0.023315250873565674,0.9123586429725363,0.9044830371567044,0.5041765651384144
0.02331143617630005,0.9125605815831987,0.9044830371567044,0.5041765651384144
0.023243695497512817,0.9125605815831987,0.904886914378029,0.5041765651384144
0.02323511242866516,0.9127625201938611,0.904886914378029,0.5041765651384144
0.02323436737060547,0.9127625201938611,0.9050888529886915,0.5041765651384144
0.023197263479232788,0.9129644588045234,0.9050888529886915,0.5041765651384144
0.02312380075454712,0.9129644588045234,0.9052907915993538,0.5041765651384144
0.02308693528175354,0.9131663974151858,0.9052907915993538,0.5041765651384144
0.022965818643569946,0.9131663974151858,0.906502423263328,0.5041765651384144
0.022902727127075195,0.9135702746365105,0.906502423263328,0.5041765651384144
0.022896140813827515,0.9135702746365105,0.9067043618739903,0.5041765651384144
0.022888362407684326,0.9139741518578353,0.9067043618739903,0.5041765651384144
0.02288070321083069,0.9139741518578353,0.9069063004846527,0.5041765651384144
0.02271205186843872,0.9151857835218093,0.9069063004846527,0.5041765651384144
0.022663533687591553,0.9151857835218093,0.9073101777059773,0.5041765651384144
0.022574961185455322,0.9153877221324718,0.9073101777059773,0.5041765651384144
0.022482872009277344,0.9153877221324718,0.9075121163166397,0.5041765651384144
0.02246531844139099,0.9155896607431341,0.9075121163166397,0.5041765651384144
0.022455304861068726,0.9155896607431341,0.9079159935379645,0.5041765651384144
0.02240350842475891,0.9157915993537964,0.9079159935379645,0.5041765651384144
0.022297680377960205,0.9157915993537964,0.9083198707592892,0.5041765651384144
0.02229180932044983,0.9159935379644588,0.9083198707592892,0.5041765651384144
0.022284001111984253,0.9159935379644588,0.9085218093699515,0.5041765651384144
0.02225029468536377,0.9161954765751211,0.9085218093699515,0.5041765651384144
0.02223736047744751,0.9161954765751211,0.9087237479806138,0.5041765651384144
0.022061198949813843,0.9172051696284329,0.9087237479806138,0.5041765651384144
0.022023499011993408,0.9172051696284329,0.9089256865912763,0.5041765651384144
0.022004634141921997,0.9174071082390953,0.9089256865912763,0.5041765651384144
0.02197885513305664,0.9174071082390953,0.9091276252019386,0.5041765651384144
0.02196669578552246,0.9178109854604201,0.9091276252019386,0.5041765651384144
0.021956413984298706,0.9178109854604201,0.909329563812601,0.5041765651384144
0.021937966346740723,0.9184168012924071,0.909329563812601,0.5041765651384144
0.021914392709732056,0.9184168012924071,0.9097334410339257,0.5041765651384144
0.02190297842025757,0.9186187399030694,0.9097334410339257,0.5041765651384144
0.021901041269302368,0.9186187399030694,0.9101373182552503,0.5041765651384144
0.021886229515075684,0.9188206785137318,0.9101373182552503,0.5041765651384144
0.021880924701690674,0.9188206785137318,0.9103392568659128,0.5041765651384144
0.021877646446228027,0.9190226171243941,0.9103392568659128,0.5041765651384144
0.021854519844055176,0.9190226171243941,0.9109450726978998,0.5041765651384144
0.021805942058563232,0.9194264943457189,0.9109450726978998,0.5041765651384144
0.021800726652145386,0.9194264943457189,0.9111470113085622,0.5041765651384144
0.021797001361846924,0.9196284329563813,0.9111470113085622,0.5041765651384144
0.021768927574157715,0.9196284329563813,0.9115508885298869,0.5041765651384144
0.02174505591392517,0.9198303715670436,0.9115508885298869,0.5041765651384144
0.021633952856063843,0.9198303715670436,0.912156704361874,0.5041765651384144
0.021601766347885132,0.9200323101777059,0.912156704361874,0.5041765651384144
0.021526992321014404,0.9200323101777059,0.9129644588045234,0.5041765651384144
0.021501213312149048,0.9204361873990307,0.9129644588045234,0.5041765651384144
0.021476954221725464,0.9204361873990307,0.9131663974151858,0.5041765651384144
0.02143731713294983,0.9206381260096931,0.9131663974151858,0.5041765651384144
0.02124333381652832,0.9206381260096931,0.9143780290791599,0.5041765651384144
0.021216779947280884,0.9210420032310178,0.9143780290791599,0.5041765651384144
0.021165817975997925,0.9210420032310178,0.9151857835218093,0.5041765651384144
0.02116161584854126,0.9212439418416801,0.9151857835218093,0.5041765651384144
0.02113473415374756,0.9212439418416801,0.9153877221324718,0.5041765651384144
0.021110594272613525,0.9216478190630049,0.9153877221324718,0.5041765651384144
0.020989954471588135,0.9216478190630049,0.9157915993537964,0.5041765651384144
0.020981281995773315,0.9220516962843296,0.9157915993537964,0.5041765651384144
0.020958691835403442,0.9220516962843296,0.9159935379644588,0.5041765651384144
0.020948141813278198,0.9222536348949919,0.9159935379644588,0.5041765651384144
0.020940452814102173,0.9222536348949919,0.9161954765751211,0.5041765651384144
0.020895540714263916,0.9226575121163166,0.9161954765751211,0.5041765651384144
0.020885050296783447,0.9226575121163166,0.9163974151857835,0.5041765651384144
0.020780861377716064,0.9234652665589661,0.9163974151857835,0.5041765651384144
0.02069389820098877,0.9234652665589661,0.9168012924071083,0.5041765651384144
0.02065780758857727,0.9236672051696284,0.9168012924071083,0.5041765651384144
0.02057802677154541,0.9236672051696284,0.9170032310177706,0.5041765651384144
0.020575910806655884,0.9238691437802908,0.9170032310177706,0.5041765651384144
0.02052319049835205,0.9238691437802908,0.9174071082390953,0.5041765651384144
0.020452439785003662,0.9240710823909531,0.9174071082390953,0.5041765651384144
0.020443499088287354,0.9240710823909531,0.9176090468497576,0.5041765651384144
0.020429372787475586,0.9242730210016155,0.9176090468497576,0.5041765651384144
0.020347297191619873,0.9242730210016155,0.9182148626817448,0.5041765651384144
0.02034500241279602,0.9244749596122779,0.9182148626817448,0.5041765651384144
0.02027839422225952,0.9244749596122779,0.9186187399030694,0.5041765651384144
0.020235151052474976,0.9248788368336026,0.9186187399030694,0.5041765651384144
0.020201683044433594,0.9248788368336026,0.9190226171243941,0.5041765651384144
0.020136475563049316,0.9254846526655897,0.9190226171243941,0.5041765651384144
0.020134657621383667,0.9254846526655897,0.9192245557350566,0.5041765651384144
0.020012229681015015,0.9262924071082391,0.9192245557350566,0.5041765651384144
0.019969284534454346,0.9262924071082391,0.9198303715670436,0.5041765651384144
0.01989653706550598,0.9268982229402262,0.9198303715670436,0.5041765651384144
0.01983848214149475,0.9268982229402262,0.9202342487883683,0.5041765651384144
0.01981857419013977,0.9271001615508885,0.9202342487883683,0.5041765651384144
0.019771844148635864,0.9271001615508885,0.9206381260096931,0.5041765651384144
0.019768744707107544,0.9273021001615509,0.9206381260096931,0.5041765651384144
0.019765794277191162,0.9273021001615509,0.9208400646203554,0.5041765651384144
0.019754767417907715,0.9277059773828756,0.9208400646203554,0.5041765651384144
0.019728899002075195,0.9277059773828756,0.9210420032310178,0.5041765651384144
0.019687652587890625,0.9281098546042004,0.9210420032310178,0.5041765651384144
0.019642174243927002,0.9281098546042004,0.9218497576736672,0.5041765651384144
0.019608378410339355,0.928513731825525,0.9218497576736672,0.5041765651384144
0.0195043683052063,0.928513731825525,0.9226575121163166,0.5041765651384144
0.019402354955673218,0.9293214862681745,0.9226575121163166,0.5041765651384144
0.01939484477043152,0.9293214862681745,0.922859450726979,0.5041765651384144
0.019373923540115356,0.9295234248788369,0.922859450726979,0.5041765651384144
0.01933792233467102,0.9295234248788369,0.9232633279483037,0.5041765651384144
0.019317597150802612,0.9297253634894992,0.9232633279483037,0.5041765651384144
0.01926746964454651,0.9297253634894992,0.9234652665589661,0.5041765651384144
0.019219785928726196,0.9299273021001615,0.9234652665589661,0.5041765651384144
0.019203603267669678,0.9299273021001615,0.9236672051696284,0.5041765651384144
0.019176602363586426,0.9301292407108239,0.9236672051696284,0.5041765651384144
0.019092261791229248,0.9301292407108239,0.9242730210016155,0.5041765651384144
0.018903017044067383,0.9315428109854604,0.9242730210016155,0.5041765651384144
0.01889181137084961,0.9315428109854604,0.9244749596122779,0.5041765651384144
0.01888120174407959,0.9317447495961227,0.9244749596122779,0.5041765651384144
0.01884552836418152,0.9317447495961227,0.9250807754442649,0.5041765651384144
0.018836259841918945,0.9319466882067852,0.9250807754442649,0.5041765651384144
0.01879945397377014,0.9319466882067852,0.9252827140549273,0.5041765651384144
0.018794268369674683,0.9321486268174475,0.9252827140549273,0.5041765651384144
0.018750399351119995,0.9321486268174475,0.925686591276252,0.5041765651384144
0.018712013959884644,0.9323505654281099,0.925686591276252,0.5041765651384144
0.018688052892684937,0.9323505654281099,0.9258885298869144,0.5041765651384144
0.01857304573059082,0.9333602584814217,0.9258885298869144,0.5041765651384144
0.01855829358100891,0.9333602584814217,0.9262924071082391,0.5041765651384144
0.018550187349319458,0.933562197092084,0.9262924071082391,0.5041765651384144
0.018287718296051025,0.933562197092084,0.9275040387722132,0.5041765651384144
0.01827302575111389,0.9337641357027464,0.9275040387722132,0.5041765651384144
0.018260985612869263,0.9337641357027464,0.9277059773828756,0.5041765651384144
0.018253177404403687,0.9339660743134087,0.9277059773828756,0.5041765651384144
0.018219351768493652,0.9339660743134087,0.9281098546042004,0.5041765651384144
0.01818445324897766,0.9343699515347335,0.9281098546042004,0.5041765651384144
0.01816922426223755,0.9343699515347335,0.9283117932148627,0.5041765651384144
0.018111199140548706,0.9345718901453958,0.9283117932148627,0.5041765651384144
0.01809057593345642,0.9345718901453958,0.928513731825525,0.5041765651384144
0.017983585596084595,0.93578352180937,0.928513731825525,0.5041765651384144
0.017980337142944336,0.93578352180937,0.9287156704361874,0.5041765651384144
0.01795583963394165,0.9359854604200323,0.9287156704361874,0.5041765651384144
0.017867237329483032,0.9359854604200323,0.9299273021001615,0.5041765651384144
0.017770916223526,0.9367932148626817,0.9299273021001615,0.5041765651384144
0.017730504274368286,0.9367932148626817,0.9303311793214862,0.5041765651384144
0.017590463161468506,0.9371970920840065,0.9303311793214862,0.5041765651384144
0.017546921968460083,0.9371970920840065,0.930735056542811,0.5041765651384144
0.017495542764663696,0.9373990306946688,0.930735056542811,0.5041765651384144
0.017448633909225464,0.9373990306946688,0.9315428109854604,0.5041765651384144
0.0174100399017334,0.9378029079159935,0.9315428109854604,0.5041765651384144
0.017340928316116333,0.9378029079159935,0.9321486268174475,0.5041765651384144
0.017302334308624268,0.9384087237479806,0.9321486268174475,0.5041765651384144
0.01726284623146057,0.9384087237479806,0.9325525040387722,0.5041765651384144
0.0172593891620636,0.938610662358643,0.9325525040387722,0.5041765651384144
0.017253100872039795,0.938610662358643,0.9327544426494345,0.5041765651384144
0.01721280813217163,0.9388126009693053,0.9327544426494345,0.5041765651384144
0.017180413007736206,0.9388126009693053,0.9331583198707593,0.5041765651384144
0.017147541046142578,0.9390145395799677,0.9331583198707593,0.5041765651384144
0.017095059156417847,0.9390145395799677,0.9333602584814217,0.5041765651384144
0.016947001218795776,0.9402261712439418,0.9333602584814217,0.5041765651384144
0.01690414547920227,0.9402261712439418,0.9337641357027464,0.5041765651384144
0.016717910766601562,0.9412358642972536,0.9337641357027464,0.5041765651384144
0.016656547784805298,0.9412358642972536,0.9345718901453958,0.5041765651384144
0.0166415274143219,0.941437802907916,0.9345718901453958,0.5041765651384144
0.016559094190597534,0.941437802907916,0.9353796445880452,0.5041765651384144
0.016531795263290405,0.9418416801292407,0.9353796445880452,0.5041765651384144
0.016524970531463623,0.9418416801292407,0.9355815831987075,0.5041765651384144
0.016468435525894165,0.9422455573505655,0.9355815831987075,0.5041765651384144
0.01644265651702881,0.9422455573505655,0.93578352180937,0.5041765651384144
0.016428500413894653,0.9424474959612278,0.93578352180937,0.5041765651384144
0.016408920288085938,0.9424474959612278,0.9361873990306947,0.5041765651384144
0.016408145427703857,0.9426494345718901,0.9361873990306947,0.5041765651384144
0.016357898712158203,0.9426494345718901,0.936389337641357,0.5041765651384144
0.01634746789932251,0.9430533117932148,0.936389337641357,0.5041765651384144
0.01633206009864807,0.9430533117932148,0.9365912762520194,0.5041765651384144
0.016311317682266235,0.9434571890145396,0.9365912762520194,0.5041765651384144
0.016290366649627686,0.9434571890145396,0.9367932148626817,0.5041765651384144
0.01624196767807007,0.9438610662358643,0.9367932148626817,0.5041765651384144
0.016204237937927246,0.9438610662358643,0.9371970920840065,0.5041765651384144
0.0161324143409729,0.944264943457189,0.9371970920840065,0.5041765651384144
0.016000330448150635,0.944264943457189,0.9384087237479806,0.5041765651384144
0.01596856117248535,0.9444668820678513,0.9384087237479806,0.5041765651384144
0.0159304141998291,0.9444668820678513,0.9388126009693053,0.5041765651384144
0.015843689441680908,0.9448707592891761,0.9388126009693053,0.5041765651384144
0.015768080949783325,0.9448707592891761,0.9396203554119548,0.5041765651384144
0.01576519012451172,0.9450726978998385,0.9396203554119548,0.5041765651384144
0.015732675790786743,0.9450726978998385,0.9402261712439418,0.5041765651384144
0.015668749809265137,0.9454765751211631,0.9402261712439418,0.5041765651384144
0.015581727027893066,0.9454765751211631,0.9406300484652665,0.5041765651384144
0.01551961898803711,0.9458804523424879,0.9406300484652665,0.5041765651384144
0.015484273433685303,0.9458804523424879,0.940831987075929,0.5041765651384144
0.015451997518539429,0.9460823909531503,0.940831987075929,0.5041765651384144
0.01528593897819519,0.9460823909531503,0.9416397415185783,0.5041765651384144
0.015230566263198853,0.9466882067851373,0.9416397415185783,0.5041765651384144
0.015177547931671143,0.9466882067851373,0.942043618739903,0.5041765651384144
0.01497223973274231,0.9478998384491115,0.942043618739903,0.5041765651384144
0.014882653951644897,0.9478998384491115,0.9422455573505655,0.5041765651384144
0.014842480421066284,0.9483037156704361,0.9422455573505655,0.5041765651384144
0.014838933944702148,0.9483037156704361,0.9426494345718901,0.5041765651384144
0.01474723219871521,0.9495153473344103,0.9426494345718901,0.5041765651384144
0.014714360237121582,0.9495153473344103,0.9428513731825525,0.5041765651384144
0.014711111783981323,0.9497172859450727,0.9428513731825525,0.5041765651384144
0.014438450336456299,0.9497172859450727,0.944264943457189,0.5041765651384144
0.014385998249053955,0.9499192245557351,0.944264943457189,0.5041765651384144
0.014235824346542358,0.9499192245557351,0.9446688206785138,0.5041765651384144
0.014229238033294678,0.9501211631663974,0.9446688206785138,0.5041765651384144
0.014088094234466553,0.9501211631663974,0.9454765751211631,0.5041765651384144
0.014070570468902588,0.9503231017770598,0.9454765751211631,0.5041765651384144
0.01406201720237732,0.9503231017770598,0.9456785137318255,0.5041765651384144
0.013949424028396606,0.9509289176090469,0.9456785137318255,0.5041765651384144
0.013899475336074829,0.9509289176090469,0.9460823909531503,0.5041765651384144
0.0138932466506958,0.9511308562197092,0.9460823909531503,0.5041765651384144
0.013749480247497559,0.9511308562197092,0.947092084006462,0.5041765651384144
0.013678699731826782,0.9515347334410339,0.947092084006462,0.5041765651384144
0.013524740934371948,0.9515347334410339,0.9483037156704361,0.5041765651384144
0.013523340225219727,0.9517366720516963,0.9483037156704361,0.5041765651384144
0.01336929202079773,0.9517366720516963,0.949313408723748,0.5041765651384144
0.013254821300506592,0.9525444264943457,0.949313408723748,0.5041765651384144
0.01321437954902649,0.9525444264943457,0.9499192245557351,0.5041765651384144
0.0131988525390625,0.9527463651050081,0.9499192245557351,0.5041765651384144
0.013161391019821167,0.9527463651050081,0.9503231017770598,0.5041765651384144
0.013138532638549805,0.9529483037156704,0.9503231017770598,0.5041765651384144
0.013137370347976685,0.9529483037156704,0.9505250403877221,0.5041765651384144
0.013107359409332275,0.9531502423263328,0.9505250403877221,0.5041765651384144
0.013035446405410767,0.9531502423263328,0.9513327948303716,0.5041765651384144
0.013028174638748169,0.9533521809369951,0.9513327948303716,0.5041765651384144
0.01301988959312439,0.9533521809369951,0.9515347334410339,0.5041765651384144
0.012921512126922607,0.9541599353796446,0.9515347334410339,0.5041765651384144
0.012917876243591309,0.9541599353796446,0.9519386106623586,0.5041765651384144
0.012548387050628662,0.9551696284329564,0.9519386106623586,0.5041765651384144
0.012499719858169556,0.9551696284329564,0.952140549273021,0.5041765651384144
0.01247742772102356,0.9553715670436187,0.952140549273021,0.5041765651384144
0.012476563453674316,0.9553715670436187,0.9523424878836834,0.5041765651384144
0.012325078248977661,0.9561793214862682,0.9523424878836834,0.5041765651384144
0.012317121028900146,0.9561793214862682,0.9525444264943457,0.5041765651384144
0.01231488585472107,0.9563812600969306,0.9525444264943457,0.5041765651384144
0.012288480997085571,0.9563812600969306,0.9531502423263328,0.5041765651384144
0.012110292911529541,0.9577948303715671,0.9531502423263328,0.5041765651384144
0.012098997831344604,0.9577948303715671,0.9533521809369951,0.5041765651384144
0.012014120817184448,0.9579967689822294,0.9533521809369951,0.5041765651384144
0.011925935745239258,0.9579967689822294,0.9537560581583199,0.5041765651384144
0.01188388466835022,0.9584006462035541,0.9537560581583199,0.5041765651384144
0.011875718832015991,0.9584006462035541,0.9539579967689822,0.5041765651384144
0.011808216571807861,0.9590064620355412,0.9539579967689822,0.5041765651384144
0.011691570281982422,0.9590064620355412,0.9549676898222941,0.5041765651384144
0.01167258620262146,0.9594103392568659,0.9549676898222941,0.5041765651384144
0.011598825454711914,0.9594103392568659,0.9555735056542811,0.5041765651384144
0.011467903852462769,0.9610258481421647,0.9555735056542811,0.5041765651384144
0.011422932147979736,0.9610258481421647,0.9565831987075929,0.5041765651384144
0.01135680079460144,0.9614297253634895,0.9565831987075929,0.5041765651384144
0.011318802833557129,0.9614297253634895,0.9567851373182552,0.5041765651384144
0.01131024956703186,0.9616316639741519,0.9567851373182552,0.5041765651384144
0.011233866214752197,0.9616316639741519,0.9569870759289176,0.5041765651384144
0.011229664087295532,0.9618336025848142,0.9569870759289176,0.5041765651384144
0.011163860559463501,0.9618336025848142,0.9571890145395799,0.5041765651384144
0.011104851961135864,0.9624394184168013,0.9571890145395799,0.5041765651384144
0.011057168245315552,0.9624394184168013,0.9573909531502424,0.5041765651384144
0.011007696390151978,0.9626413570274637,0.9573909531502424,0.5041765651384144
0.01097521185874939,0.9626413570274637,0.9575928917609047,0.5041765651384144
0.010784685611724854,0.9640549273021002,0.9575928917609047,0.5041765651384144
0.01073366403579712,0.9640549273021002,0.9579967689822294,0.5041765651384144
0.010645180940628052,0.9644588045234249,0.9579967689822294,0.5041765651384144
0.010527938604354858,0.9644588045234249,0.9588045234248789,0.5041765651384144
0.010468661785125732,0.965064620355412,0.9588045234248789,0.5041765651384144
0.010455578565597534,0.965064620355412,0.9590064620355412,0.5041765651384144
0.010449647903442383,0.9652665589660743,0.9590064620355412,0.5041765651384144
0.010350316762924194,0.9652665589660743,0.9592084006462036,0.5041765651384144
0.010320842266082764,0.9654684975767367,0.9592084006462036,0.5041765651384144
0.01031196117401123,0.9654684975767367,0.9594103392568659,0.5041765651384144
0.010297954082489014,0.9658723747980614,0.9594103392568659,0.5041765651384144
0.010207146406173706,0.9658723747980614,0.9598142164781907,0.5041765651384144
0.01018574833869934,0.9662762520193862,0.9598142164781907,0.5041765651384144
0.010051757097244263,0.9662762520193862,0.9608239095315024,0.5041765651384144
0.010046273469924927,0.9664781906300485,0.9608239095315024,0.5041765651384144
0.009833961725234985,0.9664781906300485,0.9612277867528272,0.5041765651384144
0.009700298309326172,0.9668820678513732,0.9612277867528272,0.5041765651384144
0.009593367576599121,0.9668820678513732,0.9618336025848142,0.5041765651384144
0.009558528661727905,0.9670840064620355,0.9618336025848142,0.5041765651384144
0.009530395269393921,0.9670840064620355,0.9624394184168013,0.5041765651384144
0.00949716567993164,0.9674878836833603,0.9624394184168013,0.5041765651384144
0.009399354457855225,0.9674878836833603,0.962843295638126,0.5041765651384144
0.009238719940185547,0.9680936995153473,0.962843295638126,0.5041765651384144
0.009236365556716919,0.9680936995153473,0.9632471728594507,0.5041765651384144
0.009050577878952026,0.9693053311793215,0.9632471728594507,0.5041765651384144
0.008874058723449707,0.9693053311793215,0.9644588045234249,0.5041765651384144
0.00883859395980835,0.9695072697899838,0.9644588045234249,0.5041765651384144
0.008785605430603027,0.9695072697899838,0.9646607431340872,0.5041765651384144
0.008717596530914307,0.9697092084006462,0.9646607431340872,0.5041765651384144
0.008488386869430542,0.9697092084006462,0.9664781906300485,0.5041765651384144
0.00847521424293518,0.9699111470113085,0.9664781906300485,0.5041765651384144
0.008448570966720581,0.9699111470113085,0.9668820678513732,0.5041765651384144
0.008336305618286133,0.970113085621971,0.9668820678513732,0.5041765651384144
0.008260220289230347,0.970113085621971,0.9676898222940227,0.5041765651384144
0.008106052875518799,0.9709208400646203,0.9676898222940227,0.5041765651384144
0.008005201816558838,0.9709208400646203,0.9686995153473344,0.5041765651384144
0.007802844047546387,0.9719305331179321,0.9686995153473344,0.5041765651384144
0.007736682891845703,0.9719305331179321,0.9691033925686591,0.5041765651384144
0.007700532674789429,0.9721324717285945,0.9691033925686591,0.5041765651384144
0.007646083831787109,0.9721324717285945,0.9695072697899838,0.5041765651384144
0.007633566856384277,0.9723344103392568,0.9695072697899838,0.5041765651384144
0.0076007843017578125,0.9723344103392568,0.9697092084006462,0.5041765651384144
0.0075851380825042725,0.9725363489499192,0.9697092084006462,0.5041765651384144
0.007574021816253662,0.9725363489499192,0.970113085621971,0.5041765651384144
0.007458597421646118,0.972940226171244,0.970113085621971,0.5041765651384144
0.0074177086353302,0.972940226171244,0.9705169628432956,0.5041765651384144
0.007287710905075073,0.9741518578352181,0.9705169628432956,0.5041765651384144
0.007281869649887085,0.9741518578352181,0.970718901453958,0.5041765651384144
0.007194608449935913,0.9743537964458805,0.970718901453958,0.5041765651384144
0.007058322429656982,0.9743537964458805,0.9721324717285945,0.5041765651384144
0.006942391395568848,0.9753634894991923,0.9721324717285945,0.5041765651384144
0.006911098957061768,0.9753634894991923,0.9723344103392568,0.5041765651384144
0.006821483373641968,0.9759693053311793,0.9723344103392568,0.5041765651384144
0.006817132234573364,0.9759693053311793,0.9725363489499192,0.5041765651384144
0.0066818296909332275,0.9765751211631664,0.9725363489499192,0.5041765651384144
0.006675392389297485,0.9765751211631664,0.972940226171244,0.5041765651384144
0.006654649972915649,0.9767770597738288,0.972940226171244,0.5041765651384144
0.006625264883041382,0.9767770597738288,0.973546042003231,0.5041765651384144
0.006612539291381836,0.9769789983844911,0.973546042003231,0.5041765651384144
0.006611049175262451,0.9769789983844911,0.9737479806138933,0.5041765651384144
0.006601929664611816,0.9771809369951535,0.9737479806138933,0.5041765651384144
0.006540030241012573,0.9771809369951535,0.9743537964458805,0.5041765651384144
0.006534993648529053,0.9773828756058158,0.9743537964458805,0.5041765651384144
0.0064664483070373535,0.9773828756058158,0.9749596122778675,0.5041765651384144
0.006390035152435303,0.9777867528271406,0.9749596122778675,0.5041765651384144
0.006363332271575928,0.9777867528271406,0.9753634894991923,0.5041765651384144
0.00635954737663269,0.9779886914378029,0.9753634894991923,0.5041765651384144
0.006303012371063232,0.9779886914378029,0.975767366720517,0.5041765651384144
0.006301134824752808,0.9783925686591276,0.975767366720517,0.5041765651384144
0.006226480007171631,0.9783925686591276,0.9761712439418416,0.5041765651384144
0.006200671195983887,0.97859450726979,0.9761712439418416,0.5041765651384144
0.006170123815536499,0.97859450726979,0.9765751211631664,0.5041765651384144
0.00615808367729187,0.9789983844911146,0.9765751211631664,0.5041765651384144
0.0061546266078948975,0.9789983844911146,0.9767770597738288,0.5041765651384144
0.006105571985244751,0.9794022617124394,0.9767770597738288,0.5041765651384144
0.006053298711776733,0.9794022617124394,0.9769789983844911,0.5041765651384144
0.005992323160171509,0.9798061389337641,0.9769789983844911,0.5041765651384144
0.005987286567687988,0.9798061389337641,0.9771809369951535,0.5041765651384144
0.0058876872062683105,0.9804119547657512,0.9771809369951535,0.5041765651384144
0.005875080823898315,0.9804119547657512,0.9773828756058158,0.5041765651384144
0.005860865116119385,0.9808158319870759,0.9773828756058158,0.5041765651384144
0.0057222843170166016,0.9808158319870759,0.9775848142164781,0.5041765651384144
0.005700945854187012,0.9810177705977383,0.9775848142164781,0.5041765651384144
0.00569462776184082,0.9810177705977383,0.9777867528271406,0.5041765651384144
0.005615592002868652,0.981421647819063,0.9777867528271406,0.5041765651384144
0.0051611363887786865,0.981421647819063,0.9794022617124394,0.5041765651384144
0.005131959915161133,0.9816235864297254,0.9794022617124394,0.5041765651384144
0.0051195621490478516,0.9816235864297254,0.9796042003231018,0.5041765651384144
0.005076885223388672,0.9820274636510501,0.9796042003231018,0.5041765651384144
0.005044996738433838,0.9820274636510501,0.9800080775444265,0.5041765651384144
0.005032211542129517,0.9822294022617124,0.9800080775444265,0.5041765651384144
0.004991322755813599,0.9822294022617124,0.9802100161550888,0.5041765651384144
0.004981517791748047,0.9824313408723748,0.9802100161550888,0.5041765651384144
0.004939258098602295,0.9824313408723748,0.9808158319870759,0.5041765651384144
0.004808604717254639,0.9834410339256866,0.9808158319870759,0.5041765651384144
0.004796087741851807,0.9834410339256866,0.9810177705977383,0.5041765651384144
0.004754960536956787,0.9838449111470113,0.9810177705977383,0.5041765651384144
0.004653811454772949,0.9838449111470113,0.9818255250403877,0.5041765651384144
0.00458642840385437,0.9842487883683361,0.9818255250403877,0.5041765651384144
0.004552066326141357,0.9842487883683361,0.9822294022617124,0.5041765651384144
0.004524052143096924,0.9846526655896607,0.9822294022617124,0.5041765651384144
0.0044404566287994385,0.9846526655896607,0.9828352180936996,0.5041765651384144
0.004420548677444458,0.9848546042003231,0.9828352180936996,0.5041765651384144
0.004372686147689819,0.9848546042003231,0.9830371567043619,0.5041765651384144
0.004367649555206299,0.9850565428109854,0.9830371567043619,0.5041765651384144
0.00434073805809021,0.9850565428109854,0.9834410339256866,0.5041765651384144
0.004279822111129761,0.9852584814216478,0.9834410339256866,0.5041765651384144
0.004272580146789551,0.9852584814216478,0.9836429725363489,0.5041765651384144
0.00422552227973938,0.9856623586429726,0.9836429725363489,0.5041765651384144
0.0042192041873931885,0.9856623586429726,0.9838449111470113,0.5041765651384144
0.004206329584121704,0.9858642972536349,0.9838449111470113,0.5041765651384144
0.004136830568313599,0.9858642972536349,0.9848546042003231,0.5041765651384144
0.0041220784187316895,0.9860662358642972,0.9848546042003231,0.5041765651384144
0.004026174545288086,0.9860662358642972,0.9852584814216478,0.5041765651384144
0.003957390785217285,0.9864701130856219,0.9852584814216478,0.5041765651384144
0.003932446241378784,0.9864701130856219,0.9854604200323102,0.5041765651384144
0.003815203905105591,0.9872778675282714,0.9854604200323102,0.5041765651384144
0.0037856101989746094,0.9872778675282714,0.9858642972536349,0.5041765651384144
0.0037749409675598145,0.9874798061389337,0.9858642972536349,0.5041765651384144
0.0037517547607421875,0.9874798061389337,0.9860662358642972,0.5041765651384144
0.003711879253387451,0.9878836833602584,0.9860662358642972,0.5041765651384144
0.003653287887573242,0.9878836833602584,0.9868739903069467,0.5041765651384144
0.003626525402069092,0.9880856219709209,0.9868739903069467,0.5041765651384144
0.003535330295562744,0.9880856219709209,0.9876817447495961,0.5041765651384144
0.0034728646278381348,0.9884894991922456,0.9876817447495961,0.5041765651384144
0.003363370895385742,0.9884894991922456,0.9884894991922456,0.5041765651384144
0.00326615571975708,0.9888933764135702,0.9884894991922456,0.5041765651384144
0.0032191872596740723,0.9888933764135702,0.9888933764135702,0.5041765651384144
0.0031595230102539062,0.989297253634895,0.9888933764135702,0.5041765651384144
0.0031309127807617188,0.989297253634895,0.9890953150242326,0.5041765651384144
0.003114163875579834,0.9897011308562197,0.9890953150242326,0.5041765651384144
0.0030874013900756836,0.9897011308562197,0.989297253634895,0.5041765651384144
0.0030548274517059326,0.9899030694668821,0.989297253634895,0.5041765651384144
0.003008604049682617,0.9899030694668821,0.9894991922455574,0.5041765651384144
0.0029925107955932617,0.9901050080775444,0.9894991922455574,0.5041765651384144
0.0029744505882263184,0.9901050080775444,0.9901050080775444,0.5041765651384144
0.0029429197311401367,0.9905088852988692,0.9901050080775444,0.5041765651384144
0.002908676862716675,0.9905088852988692,0.9907108239095315,0.5041765651384144
0.0028145313262939453,0.9915185783521809,0.9907108239095315,0.5041765651384144
0.0026813149452209473,0.9915185783521809,0.9909127625201939,0.5041765651384144
0.00267598032951355,0.9917205169628432,0.9909127625201939,0.5041765651384144
0.0025263726711273193,0.9917205169628432,0.9917205169628432,0.5041765651384144
0.0024721622467041016,0.992124394184168,0.9917205169628432,0.5041765651384144
0.0022939741611480713,0.992124394184168,0.9925282714054927,0.5041765651384144
0.0022577643394470215,0.9925282714054927,0.9925282714054927,0.5041765651384144
0.0022031962871551514,0.9925282714054927,0.9931340872374798,0.5041765651384144
0.0021044015884399414,0.9927302100161551,0.9931340872374798,0.5041765651384144
0.0020987391471862793,0.9927302100161551,0.9933360258481422,0.5041765651384144
0.002093076705932617,0.9929321486268174,0.9933360258481422,0.5041765651384144
0.002084016799926758,0.9929321486268174,0.9935379644588045,0.5041765651384144
0.0020734667778015137,0.9931340872374798,0.9935379644588045,0.5041765651384144
0.0020354092121124268,0.9931340872374798,0.9937399030694669,0.5041765651384144
0.0019584298133850098,0.9935379644588045,0.9937399030694669,0.5041765651384144
0.0019554197788238525,0.9935379644588045,0.9939418416801292,0.5041765651384144
0.0017171204090118408,0.9945476575121163,0.9939418416801292,0.5041765651384144
0.0016876757144927979,0.9945476575121163,0.9945476575121163,0.5041765651384144
0.0016795694828033447,0.9947495961227787,0.9945476575121163,0.5041765651384144
0.001505523920059204,0.9947495961227787,0.9947495961227787,0.5041765651384144
0.0013582706451416016,0.9955573505654282,0.9947495961227787,0.5041765651384144
0.0011638104915618896,0.9955573505654282,0.9957592891760905,0.5041765651384144
0.0011634230613708496,0.9957592891760905,0.9957592891760905,0.5041765651384144
0.0011099576950073242,0.9957592891760905,0.9963651050080775,0.5041765651384144
0.0010773241519927979,0.9963651050080775,0.9963651050080775,0.5041765651384144
0.0010468661785125732,0.9963651050080775,0.9965670436187399,0.5041765651384144
0.0008816123008728027,0.9973747980613893,0.9965670436187399,0.5041765651384144
0.0008725523948669434,0.9973747980613893,0.9967689822294022,0.5041765651384144
0.0007979273796081543,0.9979806138933764,0.9967689822294022,0.5041765651384144
0.0007207691669464111,0.9979806138933764,0.9973747980613893,0.5041765651384144
0.0005950629711151123,0.9987883683360258,0.9973747980613893,0.5041765651384144
0.000565946102142334,0.9987883683360258,0.9975767366720517,0.5041765651384144
0.0005592703819274902,0.9989903069466882,0.9975767366720517,0.5041765651384144
0.0005453824996948242,0.9989903069466882,0.9981825525040388,0.5041765651384144
0.0005396902561187744,0.9991922455573505,0.9981825525040388,0.5041765651384144
0.0004982352256774902,0.9991922455573505,0.9985864297253635,0.5041765651384144
0.0004501640796661377,0.999394184168013,0.9985864297253635,0.5041765651384144
0.0003745555877685547,0.999394184168013,0.9991922455573505,0.5041765651384144
0.00028389692306518555,0.9997980613893377,0.9991922455573505,0.5041765651384144
0.00010517239570617676,0.9997980613893377,0.9995961227786753,0.5041765651384144
9.211897850036621e-05,1.0,0.9995961227786753,0.5041765651384144
2.0712614059448242e-05,1.0,1.0,0.5041765651384144


==> figures/data/sp/nonlinear_eps4_roc_data.csv <==
threshold,TPR,FPR,AUROC
inf,0.0,0.0,0.546384263077401
2.3228871822357178,0.00020193861066235866,0.0,0.546384263077401
1.9388371706008911,0.00020193861066235866,0.0008077544426494346,0.546384263077401
1.58198881149292,0.0018174474959612278,0.0008077544426494346,0.546384263077401
1.5419976711273193,0.0018174474959612278,0.0010096930533117932,0.546384263077401
1.439371109008789,0.0022213247172859453,0.0010096930533117932,0.546384263077401
1.3797411918640137,0.0022213247172859453,0.0012116316639741518,0.546384263077401
1.3578568696975708,0.002827140549273021,0.0012116316639741518,0.546384263077401
1.3447641134262085,0.002827140549273021,0.0018174474959612278,0.546384263077401
1.323208212852478,0.003836833602584814,0.0018174474959612278,0.546384263077401
1.303513765335083,0.003836833602584814,0.0020193861066235864,0.546384263077401
1.279507040977478,0.0046445880452342485,0.0020193861066235864,0.546384263077401
1.2442322969436646,0.0046445880452342485,0.0024232633279483036,0.546384263077401
1.2390319108963013,0.004846526655896607,0.0024232633279483036,0.546384263077401
1.2368297576904297,0.004846526655896607,0.0026252019386106625,0.546384263077401
1.236257791519165,0.005048465266558966,0.0026252019386106625,0.546384263077401
1.2337305545806885,0.005048465266558966,0.002827140549273021,0.546384263077401
1.2260762453079224,0.005250403877221325,0.002827140549273021,0.546384263077401
1.2242511510849,0.005250403877221325,0.0030290791599353797,0.546384263077401
1.208268642425537,0.006058158319870759,0.0030290791599353797,0.546384263077401
1.2051223516464233,0.006058158319870759,0.0032310177705977385,0.546384263077401
1.201265573501587,0.006260096930533118,0.0032310177705977385,0.546384263077401
1.19389808177948,0.006260096930533118,0.003432956381260097,0.546384263077401
1.1857073307037354,0.006462035541195477,0.003432956381260097,0.546384263077401
1.1727077960968018,0.006462035541195477,0.003836833602584814,0.546384263077401
1.126888394355774,0.007673667205169628,0.003836833602584814,0.546384263077401
1.1243665218353271,0.007673667205169628,0.004038772213247173,0.546384263077401
1.1198734045028687,0.007875605815831988,0.004038772213247173,0.546384263077401
1.1042931079864502,0.007875605815831988,0.004240710823909532,0.546384263077401
1.0894970893859863,0.008279483037156704,0.004240710823909532,0.546384263077401
1.0847750902175903,0.008279483037156704,0.004846526655896607,0.546384263077401
1.082106113433838,0.008481421647819063,0.004846526655896607,0.546384263077401
1.0808056592941284,0.008481421647819063,0.005048465266558966,0.546384263077401
1.0606039762496948,0.009491114701130857,0.005048465266558966,0.546384263077401
1.0426418781280518,0.009491114701130857,0.005250403877221325,0.546384263077401
1.0409278869628906,0.009894991922455574,0.005250403877221325,0.546384263077401
1.0104825496673584,0.009894991922455574,0.006058158319870759,0.546384263077401
1.010311484336853,0.010096930533117932,0.006058158319870759,0.546384263077401
1.009115219116211,0.010096930533117932,0.006260096930533118,0.546384263077401
1.0038810968399048,0.010702746365105008,0.006260096930533118,0.546384263077401
0.9962278604507446,0.010702746365105008,0.006865912762520194,0.546384263077401
0.9869170188903809,0.011308562197092083,0.006865912762520194,0.546384263077401
0.970435380935669,0.011308562197092083,0.00747172859450727,0.546384263077401
0.9618809223175049,0.012116316639741519,0.00747172859450727,0.546384263077401
0.95894455909729,0.012116316639741519,0.007673667205169628,0.546384263077401
0.9546483755111694,0.012318255250403877,0.007673667205169628,0.546384263077401
0.9462677240371704,0.012318255250403877,0.008077544426494346,0.546384263077401
0.9323602914810181,0.012924071082390954,0.008077544426494346,0.546384263077401
0.9248404502868652,0.012924071082390954,0.008683360258481421,0.546384263077401
0.9198602437973022,0.013126009693053312,0.008683360258481421,0.546384263077401
0.9197771549224854,0.013126009693053312,0.008885298869143781,0.546384263077401
0.9070203304290771,0.013933764135702747,0.008885298869143781,0.546384263077401
0.8967890739440918,0.013933764135702747,0.009491114701130857,0.546384263077401
0.8939961194992065,0.014135702746365105,0.009491114701130857,0.546384263077401
0.8909173011779785,0.014135702746365105,0.009894991922455574,0.546384263077401
0.8881505727767944,0.014337641357027463,0.009894991922455574,0.546384263077401
0.8850277662277222,0.014337641357027463,0.01029886914378029,0.546384263077401
0.875930666923523,0.015347334410339256,0.01029886914378029,0.546384263077401
0.8702477216720581,0.015347334410339256,0.011308562197092083,0.546384263077401
0.8685545921325684,0.015549273021001616,0.011308562197092083,0.546384263077401
0.8684706687927246,0.015549273021001616,0.011510500807754443,0.546384263077401
0.8558473587036133,0.01615508885298869,0.011510500807754443,0.546384263077401
0.8542336225509644,0.01615508885298869,0.01191437802907916,0.546384263077401
0.8535118103027344,0.016558966074313407,0.01191437802907916,0.546384263077401
0.8483389616012573,0.016558966074313407,0.012318255250403877,0.546384263077401
0.847232460975647,0.016760904684975767,0.012318255250403877,0.546384263077401
0.8415367603302002,0.016760904684975767,0.012520193861066236,0.546384263077401
0.8378397226333618,0.017568659127625202,0.012520193861066236,0.546384263077401
0.837472677230835,0.017568659127625202,0.012722132471728594,0.546384263077401
0.8347369432449341,0.017770597738287562,0.012722132471728594,0.546384263077401
0.8283475637435913,0.017770597738287562,0.012924071082390954,0.546384263077401
0.8189510107040405,0.018376413570274638,0.012924071082390954,0.546384263077401
0.818537712097168,0.018376413570274638,0.013126009693053312,0.546384263077401
0.8064090013504028,0.020193861066235864,0.013126009693053312,0.546384263077401
0.8036758899688721,0.020193861066235864,0.01352988691437803,0.546384263077401
0.8009630441665649,0.02079967689822294,0.01352988691437803,0.546384263077401
0.8009593486785889,0.02079967689822294,0.013731825525040387,0.546384263077401
0.7916977405548096,0.021203554119547656,0.013731825525040387,0.546384263077401
0.7914197444915771,0.021203554119547656,0.013933764135702747,0.546384263077401
0.7891987562179565,0.021607431340872375,0.013933764135702747,0.546384263077401
0.78682541847229,0.021607431340872375,0.014135702746365105,0.546384263077401
0.781792163848877,0.02221324717285945,0.014135702746365105,0.546384263077401
0.7813756465911865,0.02221324717285945,0.014337641357027463,0.546384263077401
0.7785347700119019,0.02241518578352181,0.014337641357027463,0.546384263077401
0.7784377336502075,0.02241518578352181,0.014539579967689823,0.546384263077401
0.775806188583374,0.023021001615508886,0.014539579967689823,0.546384263077401
0.7724206447601318,0.023021001615508886,0.01494345718901454,0.546384263077401
0.7702502012252808,0.023626817447495962,0.01494345718901454,0.546384263077401
0.7697219848632812,0.023626817447495962,0.015145395799676898,0.546384263077401
0.7666397094726562,0.024030694668820678,0.015145395799676898,0.546384263077401
0.7625800371170044,0.024030694668820678,0.015347334410339256,0.546384263077401
0.7620388269424438,0.024232633279483037,0.015347334410339256,0.546384263077401
0.7591938972473145,0.024232633279483037,0.015751211631663976,0.546384263077401
0.758220911026001,0.024434571890145397,0.015751211631663976,0.546384263077401
0.7578102350234985,0.024434571890145397,0.015953150242326332,0.546384263077401
0.7568084001541138,0.024838449111470113,0.015953150242326332,0.546384263077401
0.7566143274307251,0.024838449111470113,0.01615508885298869,0.546384263077401
0.7564908266067505,0.025040387722132473,0.01615508885298869,0.546384263077401
0.7562370300292969,0.025040387722132473,0.01635702746365105,0.546384263077401
0.7561277151107788,0.02524232633279483,0.01635702746365105,0.546384263077401
0.7546309232711792,0.02524232633279483,0.016962843295638127,0.546384263077401
0.7531657218933105,0.025848142164781908,0.016962843295638127,0.546384263077401
0.7463313341140747,0.025848142164781908,0.01797253634894992,0.546384263077401
0.7379831075668335,0.0268578352180937,0.01797253634894992,0.546384263077401
0.7337566614151001,0.0268578352180937,0.018780290791599354,0.546384263077401
0.731116533279419,0.027261712439418415,0.018780290791599354,0.546384263077401
0.7309406995773315,0.027261712439418415,0.018982229402261713,0.546384263077401
0.7208439111709595,0.028675282714054926,0.018982229402261713,0.546384263077401
0.7201347351074219,0.028675282714054926,0.01918416801292407,0.546384263077401
0.7174924612045288,0.029079159935379646,0.01918416801292407,0.546384263077401
0.7167288064956665,0.029079159935379646,0.01938610662358643,0.546384263077401
0.7154660224914551,0.02988691437802908,0.01938610662358643,0.546384263077401
0.7116413116455078,0.02988691437802908,0.01978998384491115,0.546384263077401
0.7082794904708862,0.030694668820678513,0.01978998384491115,0.546384263077401
0.705717921257019,0.030694668820678513,0.019991922455573505,0.546384263077401
0.7043503522872925,0.03130048465266559,0.019991922455573505,0.546384263077401
0.7031944990158081,0.03130048465266559,0.020193861066235864,0.546384263077401
0.7024396657943726,0.03150242326332795,0.020193861066235864,0.546384263077401
0.7009412050247192,0.03150242326332795,0.02079967689822294,0.546384263077401
0.6994327306747437,0.031704361873990304,0.02079967689822294,0.546384263077401
0.6990410089492798,0.031704361873990304,0.0210016155088853,0.546384263077401
0.6968587636947632,0.03210823909531502,0.0210016155088853,0.546384263077401
0.6952469348907471,0.03210823909531502,0.021405492730210016,0.546384263077401
0.6950173377990723,0.03231017770597738,0.021405492730210016,0.546384263077401
0.6914443969726562,0.03231017770597738,0.021809369951534735,0.546384263077401
0.6889512538909912,0.03251211631663974,0.021809369951534735,0.546384263077401
0.6888648271560669,0.03251211631663974,0.02201130856219709,0.546384263077401
0.6877704858779907,0.0327140549273021,0.02201130856219709,0.546384263077401
0.6874567270278931,0.0327140549273021,0.02221324717285945,0.546384263077401
0.6832377910614014,0.033319870759289175,0.02221324717285945,0.546384263077401
0.679801344871521,0.033319870759289175,0.022617124394184167,0.546384263077401
0.6784712076187134,0.033521809369951534,0.022617124394184167,0.546384263077401
0.6779478788375854,0.033521809369951534,0.023021001615508886,0.546384263077401
0.6770757436752319,0.033925686591276254,0.023021001615508886,0.546384263077401
0.6738897562026978,0.033925686591276254,0.023626817447495962,0.546384263077401
0.6722995042800903,0.034531502423263326,0.023626817447495962,0.546384263077401
0.6722085475921631,0.034531502423263326,0.02382875605815832,0.546384263077401
0.6687318086624146,0.035339256865912765,0.02382875605815832,0.546384263077401
0.6682862043380737,0.035339256865912765,0.024030694668820678,0.546384263077401
0.6674764156341553,0.03574313408723748,0.024030694668820678,0.546384263077401
0.6661951541900635,0.03574313408723748,0.024232633279483037,0.546384263077401
0.6644532680511475,0.036550888529886916,0.024232633279483037,0.546384263077401
0.6623995304107666,0.036550888529886916,0.025040387722132473,0.546384263077401
0.6607376337051392,0.03715670436187399,0.025040387722132473,0.546384263077401
0.6602191925048828,0.03715670436187399,0.02544426494345719,0.546384263077401
0.6594077348709106,0.03735864297253635,0.02544426494345719,0.546384263077401
0.6591655015945435,0.03735864297253635,0.025646203554119548,0.546384263077401
0.6579201221466064,0.03836833602584814,0.025646203554119548,0.546384263077401
0.657891035079956,0.03836833602584814,0.025848142164781908,0.546384263077401
0.6567306518554688,0.03877221324717286,0.025848142164781908,0.546384263077401
0.6553722620010376,0.03877221324717286,0.026252019386106624,0.546384263077401
0.654814600944519,0.03897415185783522,0.026252019386106624,0.546384263077401
0.6528812646865845,0.03897415185783522,0.0268578352180937,0.546384263077401
0.6515402793884277,0.03937802907915994,0.0268578352180937,0.546384263077401
0.650810718536377,0.03937802907915994,0.02705977382875606,0.546384263077401
0.6490262746810913,0.03998384491114701,0.02705977382875606,0.546384263077401
0.6484462022781372,0.03998384491114701,0.027261712439418415,0.546384263077401
0.6480990648269653,0.04038772213247173,0.027261712439418415,0.546384263077401
0.647476077079773,0.04038772213247173,0.027867528271405494,0.546384263077401
0.6458799839019775,0.04099353796445881,0.027867528271405494,0.546384263077401
0.6439682245254517,0.04099353796445881,0.02847334410339257,0.546384263077401
0.6416960954666138,0.04139741518578352,0.02847334410339257,0.546384263077401
0.6409202814102173,0.04139741518578352,0.028675282714054926,0.546384263077401
0.6394686698913574,0.04159935379644588,0.028675282714054926,0.546384263077401
0.6384929418563843,0.04159935379644588,0.028877221324717286,0.546384263077401
0.6381607055664062,0.0420032310177706,0.028877221324717286,0.546384263077401
0.6378382444381714,0.0420032310177706,0.029079159935379646,0.546384263077401
0.635825514793396,0.04260904684975767,0.029079159935379646,0.546384263077401
0.6349284648895264,0.04260904684975767,0.02948303715670436,0.546384263077401
0.6336438655853271,0.04301292407108239,0.02948303715670436,0.546384263077401
0.6328285932540894,0.04301292407108239,0.02968497576736672,0.546384263077401
0.6296321153640747,0.04361873990306947,0.02968497576736672,0.546384263077401
0.6289070844650269,0.04361873990306947,0.02988691437802908,0.546384263077401
0.6266442537307739,0.04402261712439418,0.02988691437802908,0.546384263077401
0.626548171043396,0.04402261712439418,0.030088852988691437,0.546384263077401
0.6179423332214355,0.04604200323101777,0.030088852988691437,0.546384263077401
0.6141681671142578,0.04604200323101777,0.030896607431340872,0.546384263077401
0.6134823560714722,0.046849757673667204,0.030896607431340872,0.546384263077401
0.6125938892364502,0.046849757673667204,0.03130048465266559,0.546384263077401
0.612580418586731,0.047051696284329564,0.03130048465266559,0.546384263077401
0.6118353605270386,0.047051696284329564,0.03150242326332795,0.546384263077401
0.6112860441207886,0.04765751211631664,0.03150242326332795,0.546384263077401
0.6107265949249268,0.04765751211631664,0.031704361873990304,0.546384263077401
0.610205888748169,0.047859450726978996,0.031704361873990304,0.546384263077401
0.6087172031402588,0.047859450726978996,0.03251211631663974,0.546384263077401
0.6084349155426025,0.048061389337641355,0.03251211631663974,0.546384263077401
0.6063311100006104,0.048061389337641355,0.033521809369951534,0.546384263077401
0.6062942743301392,0.048263327948303715,0.033521809369951534,0.546384263077401
0.6057462692260742,0.048263327948303715,0.033723747980613894,0.546384263077401
0.6049501895904541,0.048869143780290794,0.033723747980613894,0.546384263077401
0.6046499013900757,0.048869143780290794,0.03412762520193861,0.546384263077401
0.601537823677063,0.050080775444264945,0.03412762520193861,0.546384263077401
0.6006789207458496,0.050080775444264945,0.034329563812600966,0.546384263077401
0.6003563404083252,0.050282714054927305,0.034329563812600966,0.546384263077401
0.5996900796890259,0.050282714054927305,0.034935379644588045,0.546384263077401
0.5987787246704102,0.05048465266558966,0.034935379644588045,0.546384263077401
0.5974555015563965,0.05048465266558966,0.035339256865912765,0.546384263077401
0.5973702669143677,0.05068659127625202,0.035339256865912765,0.546384263077401
0.5962828397750854,0.05068659127625202,0.03574313408723748,0.546384263077401
0.5955102443695068,0.05088852988691438,0.03574313408723748,0.546384263077401
0.5951251983642578,0.05088852988691438,0.03594507269789984,0.546384263077401
0.5943022966384888,0.05109046849757674,0.03594507269789984,0.546384263077401
0.5938141345977783,0.05109046849757674,0.036348949919224556,0.546384263077401
0.5921653509140015,0.051292407108239096,0.036348949919224556,0.546384263077401
0.5901761054992676,0.051292407108239096,0.03735864297253635,0.546384263077401
0.587679386138916,0.051696284329563816,0.03735864297253635,0.546384263077401
0.5865787267684937,0.051696284329563816,0.03756058158319871,0.546384263077401
0.586571216583252,0.05189822294022617,0.03756058158319871,0.546384263077401
0.5865708589553833,0.05189822294022617,0.03776252019386107,0.546384263077401
0.5849379301071167,0.05270597738287561,0.03776252019386107,0.546384263077401
0.5831360816955566,0.05270597738287561,0.0385702746365105,0.546384263077401
0.5819677114486694,0.0537156704361874,0.0385702746365105,0.546384263077401
0.581727147102356,0.0537156704361874,0.03877221324717286,0.546384263077401
0.5800459384918213,0.05411954765751212,0.03877221324717286,0.546384263077401
0.5786633491516113,0.05411954765751212,0.03917609046849758,0.546384263077401
0.5773611068725586,0.05492730210016155,0.03917609046849758,0.546384263077401
0.5755358934402466,0.05492730210016155,0.03978190630048465,0.546384263077401
0.5753661394119263,0.05512924071082391,0.03978190630048465,0.546384263077401
0.5748288631439209,0.05512924071082391,0.04018578352180937,0.546384263077401
0.5738817453384399,0.0561389337641357,0.04018578352180937,0.546384263077401
0.5736939907073975,0.0561389337641357,0.04058966074313409,0.546384263077401
0.5736804008483887,0.05634087237479806,0.04058966074313409,0.546384263077401
0.5722284317016602,0.05634087237479806,0.04139741518578352,0.546384263077401
0.5718215703964233,0.05674474959612278,0.04139741518578352,0.546384263077401
0.5718107223510742,0.05674474959612278,0.04159935379644588,0.546384263077401
0.5715517997741699,0.05694668820678514,0.04159935379644588,0.546384263077401
0.5713568925857544,0.05694668820678514,0.04180129240710824,0.546384263077401
0.571198582649231,0.05714862681744749,0.04180129240710824,0.546384263077401
0.5702648162841797,0.05714862681744749,0.04220516962843296,0.546384263077401
0.5699572563171387,0.05735056542810985,0.04220516962843296,0.546384263077401
0.5692652463912964,0.05735056542810985,0.04240710823909531,0.546384263077401
0.5676891803741455,0.05755250403877221,0.04240710823909531,0.546384263077401
0.5662411451339722,0.05755250403877221,0.04260904684975767,0.546384263077401
0.5659794807434082,0.05775444264943457,0.04260904684975767,0.546384263077401
0.5642331838607788,0.05775444264943457,0.04361873990306947,0.546384263077401
0.5638971328735352,0.05795638126009693,0.04361873990306947,0.546384263077401
0.5637619495391846,0.05795638126009693,0.04382067851373182,0.546384263077401
0.5624352693557739,0.05815831987075929,0.04382067851373182,0.546384263077401
0.5620884895324707,0.05815831987075929,0.04402261712439418,0.546384263077401
0.5618747472763062,0.05836025848142165,0.04402261712439418,0.546384263077401
0.5598046779632568,0.05836025848142165,0.04462843295638126,0.546384263077401
0.5592004060745239,0.058562197092084003,0.04462843295638126,0.546384263077401
0.5591456890106201,0.058562197092084003,0.04483037156704362,0.546384263077401
0.558584451675415,0.05876413570274636,0.04483037156704362,0.546384263077401
0.5584417581558228,0.05876413570274636,0.045032310177705974,0.546384263077401
0.5576455593109131,0.05936995153473344,0.045032310177705974,0.546384263077401
0.5573643445968628,0.05936995153473344,0.045234248788368334,0.546384263077401
0.5554536581039429,0.06058158319870759,0.045234248788368334,0.546384263077401
0.5541844367980957,0.06058158319870759,0.04543618739903069,0.546384263077401
0.55278480052948,0.06098546042003231,0.04543618739903069,0.546384263077401
0.5523068904876709,0.06098546042003231,0.04604200323101777,0.546384263077401
0.5515362024307251,0.061389337641357025,0.04604200323101777,0.546384263077401
0.551205039024353,0.061389337641357025,0.04624394184168013,0.546384263077401
0.5496357679367065,0.06280290791599354,0.04624394184168013,0.546384263077401
0.5485337972640991,0.06280290791599354,0.046849757673667204,0.546384263077401
0.5483654737472534,0.0630048465266559,0.046849757673667204,0.546384263077401
0.5477135181427002,0.0630048465266559,0.047253634894991924,0.546384263077401
0.5477098226547241,0.06320678513731826,0.047253634894991924,0.546384263077401
0.5475101470947266,0.06320678513731826,0.04765751211631664,0.546384263077401
0.5442852973937988,0.06441841680129241,0.04765751211631664,0.546384263077401
0.5439238548278809,0.06441841680129241,0.048061389337641355,0.546384263077401
0.5438721179962158,0.06462035541195477,0.048061389337641355,0.546384263077401
0.5433235168457031,0.06462035541195477,0.048465266558966075,0.546384263077401
0.5429823398590088,0.06502423263327949,0.048465266558966075,0.546384263077401
0.5423165559768677,0.06502423263327949,0.048869143780290794,0.546384263077401
0.5421653985977173,0.06522617124394184,0.048869143780290794,0.546384263077401
0.5417568683624268,0.06522617124394184,0.04907108239095315,0.546384263077401
0.5396263599395752,0.06583198707592892,0.04907108239095315,0.546384263077401
0.5389193296432495,0.06583198707592892,0.049474959612277866,0.546384263077401
0.5382645130157471,0.06623586429725363,0.049474959612277866,0.546384263077401
0.5376086235046387,0.06623586429725363,0.049676898222940226,0.546384263077401
0.5350440740585327,0.06684168012924072,0.049676898222940226,0.546384263077401
0.5344046354293823,0.06684168012924072,0.050282714054927305,0.546384263077401
0.5330221652984619,0.06724555735056542,0.050282714054927305,0.546384263077401
0.5325123071670532,0.06724555735056542,0.05048465266558966,0.546384263077401
0.5324453115463257,0.06744749596122779,0.05048465266558966,0.546384263077401
0.5299472808837891,0.06744749596122779,0.05109046849757674,0.546384263077401
0.5292714834213257,0.06825525040387723,0.05109046849757674,0.546384263077401
0.5292088985443115,0.06825525040387723,0.051292407108239096,0.546384263077401
0.5277713537216187,0.0688610662358643,0.051292407108239096,0.546384263077401
0.5272829532623291,0.0688610662358643,0.051494345718901456,0.546384263077401
0.5271759033203125,0.06906300484652665,0.051494345718901456,0.546384263077401
0.52698814868927,0.06906300484652665,0.051696284329563816,0.546384263077401
0.5259069204330444,0.06946688206785137,0.051696284329563816,0.546384263077401
0.5237963199615479,0.06946688206785137,0.05250403877221325,0.546384263077401
0.5237865447998047,0.06966882067851374,0.05250403877221325,0.546384263077401
0.5231688022613525,0.06966882067851374,0.05270597738287561,0.546384263077401
0.5228902101516724,0.06987075928917609,0.05270597738287561,0.546384263077401
0.5224120616912842,0.06987075928917609,0.05290791599353797,0.546384263077401
0.5221463441848755,0.07007269789983844,0.05290791599353797,0.546384263077401
0.5209423303604126,0.07007269789983844,0.05310985460420032,0.546384263077401
0.5208969116210938,0.07027463651050081,0.05310985460420032,0.546384263077401
0.52082359790802,0.07027463651050081,0.05331179321486268,0.546384263077401
0.5205196142196655,0.07047657512116316,0.05331179321486268,0.546384263077401
0.5202617645263672,0.07047657512116316,0.05351373182552504,0.546384263077401
0.518669843673706,0.07148626817447495,0.05351373182552504,0.546384263077401
0.5183463096618652,0.07148626817447495,0.0537156704361874,0.546384263077401
0.5183061361312866,0.07189014539579967,0.0537156704361874,0.546384263077401
0.5176597833633423,0.07189014539579967,0.05411954765751212,0.546384263077401
0.5174261331558228,0.07209208400646204,0.05411954765751212,0.546384263077401
0.5172145366668701,0.07209208400646204,0.05432148626817448,0.546384263077401
0.5150891542434692,0.07330371567043618,0.05432148626817448,0.546384263077401
0.5150824785232544,0.07330371567043618,0.05452342487883683,0.546384263077401
0.5149834156036377,0.0737075928917609,0.05452342487883683,0.546384263077401
0.5148088932037354,0.0737075928917609,0.05472536348949919,0.546384263077401
0.5136134624481201,0.07431340872374798,0.05472536348949919,0.546384263077401
0.5132831335067749,0.07431340872374798,0.05512924071082391,0.546384263077401
0.5122547149658203,0.07512116316639741,0.05512924071082391,0.546384263077401
0.5111157894134521,0.07512116316639741,0.05573505654281099,0.546384263077401
0.5110515356063843,0.07532310177705977,0.05573505654281099,0.546384263077401
0.5106688737869263,0.07532310177705977,0.05593699515347334,0.546384263077401
0.5099197626113892,0.07592891760904685,0.05593699515347334,0.546384263077401
0.5096651315689087,0.07592891760904685,0.0561389337641357,0.546384263077401
0.5090371370315552,0.07653473344103393,0.0561389337641357,0.546384263077401
0.5089374780654907,0.07653473344103393,0.05634087237479806,0.546384263077401
0.5087926387786865,0.07673667205169628,0.05634087237479806,0.546384263077401
0.5082614421844482,0.07673667205169628,0.05694668820678514,0.546384263077401
0.5071320533752441,0.07754442649434572,0.05694668820678514,0.546384263077401
0.5052840709686279,0.07754442649434572,0.05775444264943457,0.546384263077401
0.5051946640014648,0.07774636510500808,0.05775444264943457,0.546384263077401
0.5042299032211304,0.07774636510500808,0.05836025848142165,0.546384263077401
0.503624439239502,0.07794830371567044,0.05836025848142165,0.546384263077401
0.5023605823516846,0.07794830371567044,0.05876413570274636,0.546384263077401
0.5022504329681396,0.07835218093699516,0.05876413570274636,0.546384263077401
0.5015765428543091,0.07835218093699516,0.05896607431340872,0.546384263077401
0.5011450052261353,0.07875605815831987,0.05896607431340872,0.546384263077401
0.5006425380706787,0.07875605815831987,0.05936995153473344,0.546384263077401
0.49983909726142883,0.0791599353796446,0.05936995153473344,0.546384263077401
0.49938341975212097,0.0791599353796446,0.0595718901453958,0.546384263077401
0.49915483593940735,0.07936187399030695,0.0595718901453958,0.546384263077401
0.49895986914634705,0.07936187399030695,0.05977382875605816,0.546384263077401
0.4979264438152313,0.0795638126009693,0.05977382875605816,0.546384263077401
0.4977057874202728,0.0795638126009693,0.059975767366720514,0.546384263077401
0.49747005105018616,0.07976575121163167,0.059975767366720514,0.546384263077401
0.49744096398353577,0.07976575121163167,0.060177705977382874,0.546384263077401
0.49675115942955017,0.08037156704361874,0.060177705977382874,0.546384263077401
0.49655452370643616,0.08037156704361874,0.060379644588045234,0.546384263077401
0.49637851119041443,0.08077544426494346,0.060379644588045234,0.546384263077401
0.496250182390213,0.08077544426494346,0.06058158319870759,0.546384263077401
0.49575069546699524,0.08097738287560581,0.06058158319870759,0.546384263077401
0.49548545479774475,0.08097738287560581,0.06078352180936995,0.546384263077401
0.49372538924217224,0.08218901453957997,0.06078352180936995,0.546384263077401
0.4936058819293976,0.08218901453957997,0.06098546042003231,0.546384263077401
0.4930444061756134,0.08239095315024232,0.06098546042003231,0.546384263077401
0.4929729402065277,0.08239095315024232,0.061187399030694666,0.546384263077401
0.4929722249507904,0.08259289176090469,0.061187399030694666,0.546384263077401
0.492326945066452,0.08259289176090469,0.061591276252019385,0.546384263077401
0.49104276299476624,0.08319870759289176,0.061591276252019385,0.546384263077401
0.49077245593070984,0.08319870759289176,0.061793214862681745,0.546384263077401
0.4907514750957489,0.08340064620355411,0.061793214862681745,0.546384263077401
0.4907505214214325,0.08340064620355411,0.061995153473344104,0.546384263077401
0.4900890290737152,0.08420840064620355,0.061995153473344104,0.546384263077401
0.48959675431251526,0.08420840064620355,0.062197092084006464,0.546384263077401
0.4890340268611908,0.08441033925686592,0.062197092084006464,0.546384263077401
0.48885056376457214,0.08441033925686592,0.062399030694668824,0.546384263077401
0.4888077676296234,0.08461227786752827,0.062399030694668824,0.546384263077401
0.4887252151966095,0.08461227786752827,0.06260096930533118,0.546384263077401
0.4870505630970001,0.08521809369951534,0.06260096930533118,0.546384263077401
0.48690518736839294,0.08521809369951534,0.06280290791599354,0.546384263077401
0.4867146909236908,0.08542003231017771,0.06280290791599354,0.546384263077401
0.4863823354244232,0.08542003231017771,0.06320678513731826,0.546384263077401
0.48565730452537537,0.08562197092084006,0.06320678513731826,0.546384263077401
0.4851226508617401,0.08562197092084006,0.06361066235864297,0.546384263077401
0.4849206507205963,0.08582390953150243,0.06361066235864297,0.546384263077401
0.48375406861305237,0.08582390953150243,0.06421647819063005,0.546384263077401
0.48348912596702576,0.08622778675282713,0.06421647819063005,0.546384263077401
0.4829910099506378,0.08622778675282713,0.06462035541195477,0.546384263077401
0.48241570591926575,0.08683360258481422,0.06462035541195477,0.546384263077401
0.4822697937488556,0.08723747980613894,0.06462035541195477,0.546384263077401
0.481240838766098,0.08804523424878836,0.06462035541195477,0.546384263077401
0.4809201657772064,0.08804523424878836,0.06482229402261712,0.546384263077401
0.4808901250362396,0.08824717285945073,0.06482229402261712,0.546384263077401
0.4806428849697113,0.08824717285945073,0.06502423263327949,0.546384263077401
0.4806130826473236,0.08844911147011308,0.06502423263327949,0.546384263077401
0.48007169365882874,0.08844911147011308,0.06563004846526656,0.546384263077401
0.4790016710758209,0.08925686591276252,0.06563004846526656,0.546384263077401
0.47895708680152893,0.08925686591276252,0.06603392568659128,0.546384263077401
0.4784664809703827,0.08945880452342488,0.06603392568659128,0.546384263077401
0.47836264967918396,0.08945880452342488,0.06623586429725363,0.546384263077401
0.4774681031703949,0.09026655896607431,0.06623586429725363,0.546384263077401
0.47659870982170105,0.09026655896607431,0.06684168012924072,0.546384263077401
0.4753780663013458,0.09107431340872375,0.06684168012924072,0.546384263077401
0.47503766417503357,0.09107431340872375,0.06724555735056542,0.546384263077401
0.47446486353874207,0.0912762520193861,0.06724555735056542,0.546384263077401
0.47419223189353943,0.0912762520193861,0.06764943457189014,0.546384263077401
0.47398892045021057,0.09147819063004846,0.06764943457189014,0.546384263077401
0.4737490117549896,0.09147819063004846,0.06785137318255251,0.546384263077401
0.4729445278644562,0.09208400646203554,0.06785137318255251,0.546384263077401
0.4726199209690094,0.09208400646203554,0.06825525040387723,0.546384263077401
0.471189945936203,0.09268982229402262,0.06825525040387723,0.546384263077401
0.47110363841056824,0.09268982229402262,0.06845718901453958,0.546384263077401
0.4707818329334259,0.09289176090468497,0.06845718901453958,0.546384263077401
0.4706079065799713,0.09289176090468497,0.0688610662358643,0.546384263077401
0.470516175031662,0.09329563812600969,0.0688610662358643,0.546384263077401
0.47040626406669617,0.09329563812600969,0.06906300484652665,0.546384263077401
0.4703467786312103,0.09349757673667206,0.06906300484652665,0.546384263077401
0.47025200724601746,0.09349757673667206,0.06926494345718902,0.546384263077401
0.4702114760875702,0.09369951534733441,0.06926494345718902,0.546384263077401
0.4700404703617096,0.09369951534733441,0.06966882067851374,0.546384263077401
0.4698595702648163,0.09410339256865913,0.06966882067851374,0.546384263077401
0.4694499671459198,0.09410339256865913,0.07047657512116316,0.546384263077401
0.4684402644634247,0.09450726978998385,0.07047657512116316,0.546384263077401
0.4683031141757965,0.09450726978998385,0.07067851373182553,0.546384263077401
0.46644672751426697,0.09592084006462036,0.07067851373182553,0.546384263077401
0.46582475304603577,0.09592084006462036,0.07108239095315025,0.546384263077401
0.46425220370292664,0.09733441033925687,0.07108239095315025,0.546384263077401
0.4640173614025116,0.09733441033925687,0.0712843295638126,0.546384263077401
0.46401098370552063,0.09753634894991922,0.0712843295638126,0.546384263077401
0.4635249078273773,0.09753634894991922,0.07168820678513732,0.546384263077401
0.4630596935749054,0.09773828756058159,0.07168820678513732,0.546384263077401
0.46275219321250916,0.09773828756058159,0.07209208400646204,0.546384263077401
0.4623953402042389,0.09794022617124394,0.07209208400646204,0.546384263077401
0.4619778096675873,0.09794022617124394,0.07289983844911146,0.546384263077401
0.4587108790874481,0.0995557350565428,0.07289983844911146,0.546384263077401
0.45870158076286316,0.0995557350565428,0.07310177705977383,0.546384263077401
0.4579879343509674,0.09995961227786752,0.07310177705977383,0.546384263077401
0.45790961384773254,0.09995961227786752,0.07350565428109855,0.546384263077401
0.4560994803905487,0.10056542810985461,0.07350565428109855,0.546384263077401
0.45571020245552063,0.10056542810985461,0.0737075928917609,0.546384263077401
0.454502135515213,0.10117124394184168,0.0737075928917609,0.546384263077401
0.4542963206768036,0.10117124394184168,0.07390953150242327,0.546384263077401
0.4540422856807709,0.1015751211631664,0.07390953150242327,0.546384263077401
0.454016774892807,0.1015751211631664,0.07411147011308562,0.546384263077401
0.4535187780857086,0.10197899838449112,0.07411147011308562,0.546384263077401
0.45331236720085144,0.10197899838449112,0.07431340872374798,0.546384263077401
0.45294126868247986,0.10258481421647819,0.07431340872374798,0.546384263077401
0.45242980122566223,0.10258481421647819,0.07451534733441034,0.546384263077401
0.45035991072654724,0.10298869143780291,0.07451534733441034,0.546384263077401
0.45022693276405334,0.10298869143780291,0.0747172859450727,0.546384263077401
0.4500674307346344,0.10319063004846526,0.0747172859450727,0.546384263077401
0.44871774315834045,0.10319063004846526,0.07532310177705977,0.546384263077401
0.44842728972435,0.10359450726978998,0.07532310177705977,0.546384263077401
0.4482671916484833,0.10359450726978998,0.07552504038772213,0.546384263077401
0.44758978486061096,0.10440226171243942,0.07552504038772213,0.546384263077401
0.44753631949424744,0.10440226171243942,0.07572697899838449,0.546384263077401
0.4470018446445465,0.10541195476575121,0.07572697899838449,0.546384263077401
0.4469616711139679,0.10541195476575121,0.07592891760904685,0.546384263077401
0.44628408551216125,0.10581583198707593,0.07592891760904685,0.546384263077401
0.44583860039711,0.10581583198707593,0.0761308562197092,0.546384263077401
0.4443214237689972,0.10682552504038773,0.0761308562197092,0.546384263077401
0.44423720240592957,0.10682552504038773,0.07633279483037157,0.546384263077401
0.44417789578437805,0.10702746365105008,0.07633279483037157,0.546384263077401
0.44406893849372864,0.10702746365105008,0.07653473344103393,0.546384263077401
0.44315090775489807,0.1074313408723748,0.07653473344103393,0.546384263077401
0.4424079358577728,0.1074313408723748,0.07673667205169628,0.546384263077401
0.4419495761394501,0.10783521809369952,0.07673667205169628,0.546384263077401
0.44188210368156433,0.10783521809369952,0.07693861066235864,0.546384263077401
0.4415303170681,0.10803715670436187,0.07693861066235864,0.546384263077401
0.44142332673072815,0.10803715670436187,0.077140549273021,0.546384263077401
0.4409327208995819,0.10823909531502424,0.077140549273021,0.546384263077401
0.4405215084552765,0.10823909531502424,0.07734248788368336,0.546384263077401
0.4403102695941925,0.10864297253634896,0.07734248788368336,0.546384263077401
0.4402575194835663,0.10864297253634896,0.07754442649434572,0.546384263077401
0.4400043785572052,0.10884491114701131,0.07754442649434572,0.546384263077401
0.4398493468761444,0.10884491114701131,0.07794830371567044,0.546384263077401
0.43977853655815125,0.10904684975767366,0.07794830371567044,0.546384263077401
0.43965253233909607,0.10904684975767366,0.07815024232633279,0.546384263077401
0.43954870104789734,0.10945072697899838,0.07815024232633279,0.546384263077401
0.43856528401374817,0.10945072697899838,0.07855411954765751,0.546384263077401
0.4379403293132782,0.1098546042003231,0.07855411954765751,0.546384263077401
0.4374646842479706,0.1098546042003231,0.07895799676898223,0.546384263077401
0.4372403919696808,0.11005654281098547,0.07895799676898223,0.546384263077401
0.43679848313331604,0.11005654281098547,0.0791599353796446,0.546384263077401
0.4356923997402191,0.11066235864297254,0.0791599353796446,0.546384263077401
0.43520674109458923,0.11066235864297254,0.0795638126009693,0.546384263077401
0.43491801619529724,0.11086429725363489,0.0795638126009693,0.546384263077401
0.4346183240413666,0.11086429725363489,0.07976575121163167,0.546384263077401
0.4341966211795807,0.11106623586429726,0.07976575121163167,0.546384263077401
0.43294957280158997,0.11106623586429726,0.08016962843295639,0.546384263077401
0.43288668990135193,0.11126817447495961,0.08016962843295639,0.546384263077401
0.4326624572277069,0.11126817447495961,0.08077544426494346,0.546384263077401
0.43136999011039734,0.11147011308562198,0.08077544426494346,0.546384263077401
0.43038663268089294,0.11147011308562198,0.08117932148626818,0.546384263077401
0.42888084053993225,0.11247980613893377,0.08117932148626818,0.546384263077401
0.42887911200523376,0.11247980613893377,0.08138126009693053,0.546384263077401
0.4288124740123749,0.11268174474959612,0.08138126009693053,0.546384263077401
0.4286799728870392,0.11268174474959612,0.0815831987075929,0.546384263077401
0.42860493063926697,0.11288368336025849,0.0815831987075929,0.546384263077401
0.42833152413368225,0.11288368336025849,0.08178513731825525,0.546384263077401
0.4274022877216339,0.1132875605815832,0.08178513731825525,0.546384263077401
0.42726197838783264,0.1132875605815832,0.08198707592891762,0.546384263077401
0.4259813725948334,0.11429725363489499,0.08198707592891762,0.546384263077401
0.42593857645988464,0.11429725363489499,0.08218901453957997,0.546384263077401
0.4254130423069,0.11490306946688207,0.08218901453957997,0.546384263077401
0.42530664801597595,0.11490306946688207,0.08259289176090469,0.546384263077401
0.42437663674354553,0.11591276252019386,0.08259289176090469,0.546384263077401
0.42432448267936707,0.11591276252019386,0.08279483037156704,0.546384263077401
0.42365559935569763,0.1167205169628433,0.08279483037156704,0.546384263077401
0.4236421287059784,0.1167205169628433,0.08299676898222941,0.546384263077401
0.4230060875415802,0.11692245557350565,0.08299676898222941,0.546384263077401
0.42274972796440125,0.11692245557350565,0.08340064620355411,0.546384263077401
0.4221440851688385,0.11793214862681745,0.08340064620355411,0.546384263077401
0.4221349060535431,0.11793214862681745,0.08360258481421648,0.546384263077401
0.4218842685222626,0.11853796445880452,0.08360258481421648,0.546384263077401
0.42149612307548523,0.11853796445880452,0.0840064620355412,0.546384263077401
0.4213896691799164,0.11873990306946688,0.0840064620355412,0.546384263077401
0.42135748267173767,0.11873990306946688,0.08420840064620355,0.546384263077401
0.4213174283504486,0.11894184168012924,0.08420840064620355,0.546384263077401
0.42116525769233704,0.11894184168012924,0.08461227786752827,0.546384263077401
0.4209522306919098,0.11974959612277868,0.08461227786752827,0.546384263077401
0.420195072889328,0.11974959612277868,0.08481421647819062,0.546384263077401
0.4197993576526642,0.1201534733441034,0.08481421647819062,0.546384263077401
0.4196207821369171,0.1201534733441034,0.08501615508885299,0.546384263077401
0.4195546805858612,0.12035541195476575,0.08501615508885299,0.546384263077401
0.41889896988868713,0.12035541195476575,0.08562197092084006,0.546384263077401
0.4167557656764984,0.12136510500807754,0.08562197092084006,0.546384263077401
0.41665253043174744,0.12136510500807754,0.08582390953150243,0.546384263077401
0.41649457812309265,0.12176898222940226,0.08582390953150243,0.546384263077401
0.41646304726600647,0.12176898222940226,0.08602584814216478,0.546384263077401
0.41566386818885803,0.1225767366720517,0.08602584814216478,0.546384263077401
0.41533276438713074,0.1225767366720517,0.0864297253634895,0.546384263077401
0.4153178632259369,0.12277867528271405,0.0864297253634895,0.546384263077401
0.4149934947490692,0.12277867528271405,0.08663166397415185,0.546384263077401
0.41488489508628845,0.12298061389337642,0.08663166397415185,0.546384263077401
0.4148366153240204,0.12298061389337642,0.08683360258481422,0.546384263077401
0.4139697849750519,0.12358642972536349,0.08683360258481422,0.546384263077401
0.4139121472835541,0.12358642972536349,0.08703554119547657,0.546384263077401
0.4135785400867462,0.12378836833602584,0.08703554119547657,0.546384263077401
0.4135762155056,0.12378836833602584,0.08723747980613894,0.546384263077401
0.4132353365421295,0.12419224555735056,0.08723747980613894,0.546384263077401
0.41307416558265686,0.12419224555735056,0.08743941841680129,0.546384263077401
0.4125049412250519,0.12439418416801293,0.08743941841680129,0.546384263077401
0.4124964773654938,0.12439418416801293,0.08764135702746365,0.546384263077401
0.41245660185813904,0.12459612277867528,0.08764135702746365,0.546384263077401
0.41209354996681213,0.12459612277867528,0.08784329563812601,0.546384263077401
0.40987125039100647,0.12580775444264944,0.08784329563812601,0.546384263077401
0.40986940264701843,0.12580775444264944,0.08804523424878836,0.546384263077401
0.4090711176395416,0.12722132471728595,0.08804523424878836,0.546384263077401
0.40865591168403625,0.12722132471728595,0.08824717285945073,0.546384263077401
0.4083888828754425,0.12762520193861066,0.08824717285945073,0.546384263077401
0.4080202877521515,0.12762520193861066,0.08865105008077545,0.546384263077401
0.40742573142051697,0.12903877221324717,0.08865105008077545,0.546384263077401
0.40727195143699646,0.12903877221324717,0.08905492730210016,0.546384263077401
0.40692803263664246,0.12964458804523424,0.08905492730210016,0.546384263077401
0.4069129526615143,0.12964458804523424,0.08925686591276252,0.546384263077401
0.40596988797187805,0.13045234248788368,0.08925686591276252,0.546384263077401
0.4051755368709564,0.13045234248788368,0.0898626817447496,0.546384263077401
0.40516725182533264,0.13065428109854604,0.0898626817447496,0.546384263077401
0.40513917803764343,0.13065428109854604,0.09006462035541195,0.546384263077401
0.40450891852378845,0.13105815831987075,0.09006462035541195,0.546384263077401
0.40449199080467224,0.13105815831987075,0.09026655896607431,0.546384263077401
0.4042443335056305,0.13146203554119548,0.09026655896607431,0.546384263077401
0.4041040241718292,0.13146203554119548,0.09087237479806139,0.546384263077401
0.4039994776248932,0.13166397415185785,0.09087237479806139,0.546384263077401
0.40394309163093567,0.13166397415185785,0.09107431340872375,0.546384263077401
0.403280109167099,0.13226978998384492,0.09107431340872375,0.546384263077401
0.40302613377571106,0.13226978998384492,0.0912762520193861,0.546384263077401
0.40293940901756287,0.13247172859450726,0.0912762520193861,0.546384263077401
0.40224096179008484,0.13247172859450726,0.09147819063004846,0.546384263077401
0.40172407031059265,0.132875605815832,0.09147819063004846,0.546384263077401
0.4014644920825958,0.132875605815832,0.09188206785137318,0.546384263077401
0.4012264907360077,0.13307754442649433,0.09188206785137318,0.546384263077401
0.4004417359828949,0.13307754442649433,0.09289176090468497,0.546384263077401
0.4004379212856293,0.1332794830371567,0.09289176090468497,0.546384263077401
0.4001857340335846,0.1332794830371567,0.09309369951534734,0.546384263077401
0.39984890818595886,0.13348142164781907,0.09309369951534734,0.546384263077401
0.39978745579719543,0.13348142164781907,0.09329563812600969,0.546384263077401
0.3992212116718292,0.13388529886914377,0.09329563812600969,0.546384263077401
0.39904293417930603,0.13388529886914377,0.09369951534733441,0.546384263077401
0.3989236056804657,0.13408723747980614,0.09369951534733441,0.546384263077401
0.3981876075267792,0.13408723747980614,0.09410339256865913,0.546384263077401
0.398100882768631,0.1342891760904685,0.09410339256865913,0.546384263077401
0.39803144335746765,0.1342891760904685,0.09430533117932148,0.546384263077401
0.39752069115638733,0.13529886914378028,0.09430533117932148,0.546384263077401
0.39741018414497375,0.13529886914378028,0.09450726978998385,0.546384263077401
0.3973892629146576,0.13550080775444265,0.09450726978998385,0.546384263077401
0.3970727026462555,0.13550080775444265,0.0947092084006462,0.546384263077401
0.39684227108955383,0.13570274636510501,0.0947092084006462,0.546384263077401
0.3966066539287567,0.13570274636510501,0.09491114701130857,0.546384263077401
0.3961949050426483,0.13610662358642972,0.09491114701130857,0.546384263077401
0.3960879147052765,0.13610662358642972,0.09511308562197092,0.546384263077401
0.3955763876438141,0.13651050080775445,0.09511308562197092,0.546384263077401
0.3949112594127655,0.13651050080775445,0.09571890145395799,0.546384263077401
0.3947870433330536,0.13691437802907916,0.09571890145395799,0.546384263077401
0.39458778500556946,0.13691437802907916,0.09612277867528271,0.546384263077401
0.3937729299068451,0.1377221324717286,0.09612277867528271,0.546384263077401
0.39313098788261414,0.1377221324717286,0.09632471728594508,0.546384263077401
0.3926655948162079,0.13852988691437804,0.09632471728594508,0.546384263077401
0.3923393189907074,0.13852988691437804,0.0967285945072698,0.546384263077401
0.3922717869281769,0.13873182552504038,0.0967285945072698,0.546384263077401
0.392269104719162,0.13873182552504038,0.09693053311793215,0.546384263077401
0.3921448290348053,0.13933764135702748,0.09693053311793215,0.546384263077401
0.39141640067100525,0.13933764135702748,0.09733441033925687,0.546384263077401
0.3910622298717499,0.13994345718901455,0.09733441033925687,0.546384263077401
0.39097318053245544,0.13994345718901455,0.09773828756058159,0.546384263077401
0.39007821679115295,0.14034733441033925,0.09773828756058159,0.546384263077401
0.3896653354167938,0.14034733441033925,0.09874798061389338,0.546384263077401
0.3896085321903229,0.14054927302100162,0.09874798061389338,0.546384263077401
0.3892154395580292,0.14054927302100162,0.09894991922455573,0.546384263077401
0.38916733860969543,0.14075121163166399,0.09894991922455573,0.546384263077401
0.38898399472236633,0.14075121163166399,0.0991518578352181,0.546384263077401
0.38879022002220154,0.14095315024232632,0.0991518578352181,0.546384263077401
0.3887081444263458,0.14095315024232632,0.09935379644588045,0.546384263077401
0.3884997069835663,0.1411550888529887,0.09935379644588045,0.546384263077401
0.3884834945201874,0.1411550888529887,0.0995557350565428,0.546384263077401
0.38793912529945374,0.14176090468497576,0.0995557350565428,0.546384263077401
0.3877755105495453,0.14176090468497576,0.09975767366720517,0.546384263077401
0.3877597749233246,0.14196284329563813,0.09975767366720517,0.546384263077401
0.3877563178539276,0.14196284329563813,0.09995961227786752,0.546384263077401
0.3872911036014557,0.14236672051696284,0.09995961227786752,0.546384263077401
0.3871423900127411,0.14236672051696284,0.10016155088852989,0.546384263077401
0.3865857422351837,0.1429725363489499,0.10016155088852989,0.546384263077401
0.38567283749580383,0.1429725363489499,0.10056542810985461,0.546384263077401
0.38506028056144714,0.14337641357027464,0.10056542810985461,0.546384263077401
0.38488683104515076,0.14337641357027464,0.10076736672051696,0.546384263077401
0.38484838604927063,0.143578352180937,0.10076736672051696,0.546384263077401
0.38477519154548645,0.143578352180937,0.10117124394184168,0.546384263077401
0.3846850097179413,0.14378029079159935,0.10117124394184168,0.546384263077401
0.3842146098613739,0.14378029079159935,0.1015751211631664,0.546384263077401
0.38409021496772766,0.14418416801292408,0.1015751211631664,0.546384263077401
0.38403502106666565,0.14418416801292408,0.10177705977382875,0.546384263077401
0.3838450610637665,0.14438610662358642,0.10177705977382875,0.546384263077401
0.38375362753868103,0.14438610662358642,0.10197899838449112,0.546384263077401
0.3837256133556366,0.14458804523424879,0.10197899838449112,0.546384263077401
0.38361820578575134,0.14458804523424879,0.10218093699515347,0.546384263077401
0.38291022181510925,0.14499192245557352,0.10218093699515347,0.546384263077401
0.38279035687446594,0.14499192245557352,0.10238287560581583,0.546384263077401
0.3827281892299652,0.14519386106623586,0.10238287560581583,0.546384263077401
0.38219985365867615,0.14519386106623586,0.10258481421647819,0.546384263077401
0.38097015023231506,0.1460016155088853,0.10258481421647819,0.546384263077401
0.3809652030467987,0.1460016155088853,0.10278675282714055,0.546384263077401
0.38076308369636536,0.14620355411954766,0.10278675282714055,0.546384263077401
0.38051262497901917,0.14620355411954766,0.10319063004846526,0.546384263077401
0.38005611300468445,0.14640549273021003,0.10319063004846526,0.546384263077401
0.37980130314826965,0.14640549273021003,0.10379644588045234,0.546384263077401
0.3794809877872467,0.14660743134087237,0.10379644588045234,0.546384263077401
0.3794567883014679,0.14660743134087237,0.1039983844911147,0.546384263077401
0.3794006407260895,0.1470113085621971,0.1039983844911147,0.546384263077401
0.3792961537837982,0.1470113085621971,0.10440226171243942,0.546384263077401
0.3792949616909027,0.14721324717285944,0.10440226171243942,0.546384263077401
0.3790316879749298,0.14721324717285944,0.10480613893376414,0.546384263077401
0.37859854102134705,0.14761712439418417,0.10480613893376414,0.546384263077401
0.37785711884498596,0.14761712439418417,0.10561389337641357,0.546384263077401
0.377520889043808,0.14781906300484654,0.10561389337641357,0.546384263077401
0.37723150849342346,0.14781906300484654,0.10601777059773829,0.546384263077401
0.37694892287254333,0.14802100161550888,0.10601777059773829,0.546384263077401
0.37652453780174255,0.14802100161550888,0.10662358642972536,0.546384263077401
0.3762265741825104,0.14822294022617125,0.10662358642972536,0.546384263077401
0.3752395212650299,0.14822294022617125,0.10722940226171244,0.546384263077401
0.3751641809940338,0.1484248788368336,0.10722940226171244,0.546384263077401
0.3749254047870636,0.1484248788368336,0.1074313408723748,0.546384263077401
0.37468281388282776,0.14882875605815832,0.1074313408723748,0.546384263077401
0.37454953789711,0.14882875605815832,0.10763327948303715,0.546384263077401
0.37399545311927795,0.14923263327948302,0.10763327948303715,0.546384263077401
0.3739946782588959,0.14923263327948302,0.10783521809369952,0.546384263077401
0.3739428222179413,0.1494345718901454,0.10783521809369952,0.546384263077401
0.3737143576145172,0.1494345718901454,0.10803715670436187,0.546384263077401
0.37340763211250305,0.14963651050080776,0.10803715670436187,0.546384263077401
0.37278202176094055,0.14963651050080776,0.10823909531502424,0.546384263077401
0.37273791432380676,0.14983844911147012,0.10823909531502424,0.546384263077401
0.37251219153404236,0.14983844911147012,0.10864297253634896,0.546384263077401
0.3717443645000458,0.1504442649434572,0.10864297253634896,0.546384263077401
0.3714715540409088,0.1504442649434572,0.10924878836833603,0.546384263077401
0.3713884651660919,0.15064620355411953,0.10924878836833603,0.546384263077401
0.37134167551994324,0.15064620355411953,0.10945072697899838,0.546384263077401
0.37081024050712585,0.15125201938610663,0.10945072697899838,0.546384263077401
0.3705531060695648,0.15125201938610663,0.1098546042003231,0.546384263077401
0.37045809626579285,0.15165589660743134,0.1098546042003231,0.546384263077401
0.37039151787757874,0.15165589660743134,0.11005654281098547,0.546384263077401
0.37025079131126404,0.1522617124394184,0.11005654281098547,0.546384263077401
0.37007936835289,0.1522617124394184,0.11046042003231017,0.546384263077401
0.3696207106113434,0.15246365105008078,0.11046042003231017,0.546384263077401
0.36926987767219543,0.15246365105008078,0.11086429725363489,0.546384263077401
0.3691900074481964,0.15266558966074315,0.11086429725363489,0.546384263077401
0.3690999448299408,0.15266558966074315,0.11126817447495961,0.546384263077401
0.36821720004081726,0.15367528271405492,0.11126817447495961,0.546384263077401
0.36767348647117615,0.15367528271405492,0.11147011308562198,0.546384263077401
0.3667883574962616,0.15448303715670436,0.11147011308562198,0.546384263077401
0.3664039075374603,0.15448303715670436,0.11167205169628433,0.546384263077401
0.3657706081867218,0.15508885298869143,0.11167205169628433,0.546384263077401
0.3655258119106293,0.15508885298869143,0.11207592891760905,0.546384263077401
0.3650393784046173,0.15549273021001617,0.11207592891760905,0.546384263077401
0.3649565875530243,0.15549273021001617,0.1122778675282714,0.546384263077401
0.36484256386756897,0.1556946688206785,0.1122778675282714,0.546384263077401
0.36461469531059265,0.1556946688206785,0.11247980613893377,0.546384263077401
0.36441782116889954,0.15630048465266558,0.11247980613893377,0.546384263077401
0.3643766939640045,0.15630048465266558,0.11268174474959612,0.546384263077401
0.3629823625087738,0.15751211631663975,0.11268174474959612,0.546384263077401
0.36274513602256775,0.15751211631663975,0.11308562197092084,0.546384263077401
0.36198845505714417,0.1583198707592892,0.11308562197092084,0.546384263077401
0.3619697391986847,0.1583198707592892,0.1132875605815832,0.546384263077401
0.36157742142677307,0.1587237479806139,0.1132875605815832,0.546384263077401
0.3605848252773285,0.1587237479806139,0.1147011308562197,0.546384263077401
0.36058464646339417,0.15892568659127626,0.1147011308562197,0.546384263077401
0.3605440557003021,0.15892568659127626,0.11490306946688207,0.546384263077401
0.36053743958473206,0.1591276252019386,0.11490306946688207,0.546384263077401
0.3595300018787384,0.1591276252019386,0.1157108239095315,0.546384263077401
0.3590330183506012,0.15953150242326333,0.1157108239095315,0.546384263077401
0.3585624396800995,0.15953150242326333,0.11591276252019386,0.546384263077401
0.3585578501224518,0.1597334410339257,0.11591276252019386,0.546384263077401
0.3580789864063263,0.1597334410339257,0.11611470113085622,0.546384263077401
0.3578353226184845,0.1601373182552504,0.11611470113085622,0.546384263077401
0.3575793206691742,0.1601373182552504,0.11651857835218093,0.546384263077401
0.3575705587863922,0.16033925686591277,0.11651857835218093,0.546384263077401
0.35727760195732117,0.16033925686591277,0.1167205169628433,0.546384263077401
0.3571920096874237,0.1605411954765751,0.1167205169628433,0.546384263077401
0.3570731580257416,0.1605411954765751,0.11692245557350565,0.546384263077401
0.35654309391975403,0.16134894991922455,0.11692245557350565,0.546384263077401
0.3559354841709137,0.16134894991922455,0.11773021001615509,0.546384263077401
0.3556462228298187,0.16175282714054928,0.11773021001615509,0.546384263077401
0.35552719235420227,0.16175282714054928,0.11793214862681745,0.546384263077401
0.3553074896335602,0.162156704361874,0.11793214862681745,0.546384263077401
0.35520556569099426,0.162156704361874,0.11813408723747981,0.546384263077401
0.35495033860206604,0.16256058158319872,0.11813408723747981,0.546384263077401
0.35423991084098816,0.16256058158319872,0.11873990306946688,0.546384263077401
0.3540559709072113,0.16296445880452343,0.11873990306946688,0.546384263077401
0.353594571352005,0.16296445880452343,0.1191437802907916,0.546384263077401
0.3534350097179413,0.16377221324717287,0.1191437802907916,0.546384263077401
0.35316750407218933,0.16377221324717287,0.11954765751211632,0.546384263077401
0.35199984908103943,0.16437802907915994,0.11954765751211632,0.546384263077401
0.35186734795570374,0.16437802907915994,0.11974959612277868,0.546384263077401
0.35159775614738464,0.16478190630048464,0.11974959612277868,0.546384263077401
0.35147470235824585,0.16478190630048464,0.1201534733441034,0.546384263077401
0.35131970047950745,0.164983844911147,0.1201534733441034,0.546384263077401
0.35082414746284485,0.164983844911147,0.12055735056542811,0.546384263077401
0.35005030035972595,0.16619547657512115,0.12055735056542811,0.546384263077401
0.3499198853969574,0.16619547657512115,0.12096122778675283,0.546384263077401
0.34956613183021545,0.1665993537964459,0.12096122778675283,0.546384263077401
0.34945687651634216,0.1665993537964459,0.12116316639741519,0.546384263077401
0.3489634096622467,0.1670032310177706,0.12116316639741519,0.546384263077401
0.34874066710472107,0.1670032310177706,0.12197092084006463,0.546384263077401
0.34843483567237854,0.16740710823909533,0.12197092084006463,0.546384263077401
0.34828731417655945,0.16740710823909533,0.12217285945072698,0.546384263077401
0.3479096591472626,0.16781098546042003,0.12217285945072698,0.546384263077401
0.3473707139492035,0.16781098546042003,0.12277867528271405,0.546384263077401
0.3468879163265228,0.1680129240710824,0.12277867528271405,0.546384263077401
0.34652069211006165,0.1680129240710824,0.12358642972536349,0.546384263077401
0.3460327088832855,0.16882067851373184,0.12358642972536349,0.546384263077401
0.345327764749527,0.16882067851373184,0.12459612277867528,0.546384263077401
0.345326691865921,0.16902261712439418,0.12459612277867528,0.546384263077401
0.3452090322971344,0.16902261712439418,0.12479806138933765,0.546384263077401
0.34501078724861145,0.16922455573505654,0.12479806138933765,0.546384263077401
0.3448929190635681,0.16922455573505654,0.125,0.546384263077401
0.34488436579704285,0.1694264943457189,0.125,0.546384263077401
0.34482884407043457,0.1694264943457189,0.12520193861066237,0.546384263077401
0.34446993470191956,0.16983037156704361,0.12520193861066237,0.546384263077401
0.34407415986061096,0.16983037156704361,0.1254038772213247,0.546384263077401
0.34368202090263367,0.1704361873990307,0.1254038772213247,0.546384263077401
0.3434048593044281,0.1704361873990307,0.12580775444264944,0.546384263077401
0.3432362973690033,0.17063812600969305,0.12580775444264944,0.546384263077401
0.3431098163127899,0.17063812600969305,0.1260096930533118,0.546384263077401
0.34291014075279236,0.17084006462035542,0.1260096930533118,0.546384263077401
0.34267762303352356,0.17084006462035542,0.12621163166397414,0.546384263077401
0.3421839773654938,0.17225363489499193,0.12621163166397414,0.546384263077401
0.3421156704425812,0.17225363489499193,0.1264135702746365,0.546384263077401
0.34101608395576477,0.1732633279483037,0.1264135702746365,0.546384263077401
0.3409387171268463,0.1732633279483037,0.12661550888529888,0.546384263077401
0.3404165804386139,0.17407108239095315,0.12661550888529888,0.546384263077401
0.3403450548648834,0.17407108239095315,0.12681744749596122,0.546384263077401
0.3403169810771942,0.1742730210016155,0.12681744749596122,0.546384263077401
0.3401658833026886,0.1742730210016155,0.12701938610662358,0.546384263077401
0.3397645652294159,0.17487883683360259,0.12701938610662358,0.546384263077401
0.339606910943985,0.17487883683360259,0.12722132471728595,0.546384263077401
0.33853742480278015,0.17568659127625202,0.12722132471728595,0.546384263077401
0.33853569626808167,0.17568659127625202,0.12742326332794832,0.546384263077401
0.3383984863758087,0.1762924071082391,0.12742326332794832,0.546384263077401
0.33814308047294617,0.1762924071082391,0.12762520193861066,0.546384263077401
0.33780333399772644,0.17710016155088854,0.12762520193861066,0.546384263077401
0.3375801742076874,0.17710016155088854,0.12782714054927302,0.546384263077401
0.3375147879123688,0.1773021001615509,0.12782714054927302,0.546384263077401
0.33734700083732605,0.1773021001615509,0.1284329563812601,0.546384263077401
0.33706244826316833,0.1777059773828756,0.1284329563812601,0.546384263077401
0.336934357881546,0.1777059773828756,0.12883683360258483,0.546384263077401
0.3365853726863861,0.17831179321486268,0.12883683360258483,0.546384263077401
0.3365807831287384,0.17831179321486268,0.12903877221324717,0.546384263077401
0.33638110756874084,0.1787156704361874,0.12903877221324717,0.546384263077401
0.3362866938114166,0.1787156704361874,0.12924071082390953,0.546384263077401
0.336201936006546,0.17911954765751212,0.12924071082390953,0.546384263077401
0.33599910140037537,0.17911954765751212,0.1294426494345719,0.546384263077401
0.33585503697395325,0.17932148626817448,0.1294426494345719,0.546384263077401
0.33584126830101013,0.17932148626817448,0.12964458804523424,0.546384263077401
0.3351319134235382,0.18033117932148626,0.12964458804523424,0.546384263077401
0.33511707186698914,0.18033117932148626,0.1298465266558966,0.546384263077401
0.3345755636692047,0.18053311793214863,0.1298465266558966,0.546384263077401
0.3343370258808136,0.18053311793214863,0.13025040387722134,0.546384263077401
0.33386561274528503,0.1811389337641357,0.13025040387722134,0.546384263077401
0.3336851894855499,0.1811389337641357,0.13045234248788368,0.546384263077401
0.33276286721229553,0.18235056542810985,0.13045234248788368,0.546384263077401
0.3325512111186981,0.18235056542810985,0.13065428109854604,0.546384263077401
0.3325470983982086,0.1825525040387722,0.13065428109854604,0.546384263077401
0.33228692412376404,0.1825525040387722,0.1308562197092084,0.546384263077401
0.33187583088874817,0.18295638126009692,0.1308562197092084,0.546384263077401
0.3316630423069,0.18295638126009692,0.13105815831987075,0.546384263077401
0.3315959870815277,0.18336025848142165,0.13105815831987075,0.546384263077401
0.33157750964164734,0.18336025848142165,0.13126009693053312,0.546384263077401
0.33146652579307556,0.18356219709208402,0.13126009693053312,0.546384263077401
0.33139804005622864,0.18356219709208402,0.13166397415185785,0.546384263077401
0.33122727274894714,0.18376413570274636,0.13166397415185785,0.546384263077401
0.33117732405662537,0.18376413570274636,0.1318659127625202,0.546384263077401
0.33111992478370667,0.18396607431340872,0.1318659127625202,0.546384263077401
0.331097275018692,0.18396607431340872,0.13206785137318255,0.546384263077401
0.33095523715019226,0.1841680129240711,0.13206785137318255,0.546384263077401
0.33084169030189514,0.1841680129240711,0.13226978998384492,0.546384263077401
0.3307015597820282,0.1845718901453958,0.13226978998384492,0.546384263077401
0.33061227202415466,0.1845718901453958,0.13247172859450726,0.546384263077401
0.33060261607170105,0.18477382875605816,0.13247172859450726,0.546384263077401
0.33029720187187195,0.18477382875605816,0.132875605815832,0.546384263077401
0.3301639258861542,0.18517770597738287,0.132875605815832,0.546384263077401
0.3292987048625946,0.18517770597738287,0.13348142164781907,0.546384263077401
0.32906320691108704,0.18537964458804523,0.13348142164781907,0.546384263077401
0.3287414610385895,0.18537964458804523,0.13408723747980614,0.546384263077401
0.3287341892719269,0.1855815831987076,0.13408723747980614,0.546384263077401
0.3286047875881195,0.1855815831987076,0.13449111470113084,0.546384263077401
0.3282488286495209,0.18578352180936994,0.13449111470113084,0.546384263077401
0.32823076844215393,0.18578352180936994,0.1346930533117932,0.546384263077401
0.32774075865745544,0.18638933764135704,0.1346930533117932,0.546384263077401
0.327699214220047,0.18638933764135704,0.13489499192245558,0.546384263077401
0.32750293612480164,0.18659127625201938,0.13489499192245558,0.546384263077401
0.32740387320518494,0.18659127625201938,0.13509693053311794,0.546384263077401
0.3270115554332733,0.18719709208400645,0.13509693053311794,0.546384263077401
0.3267993628978729,0.18719709208400645,0.13550080775444265,0.546384263077401
0.32640931010246277,0.18780290791599355,0.13550080775444265,0.546384263077401
0.32633814215660095,0.18780290791599355,0.13590468497576735,0.546384263077401
0.32613202929496765,0.18820678513731826,0.13590468497576735,0.546384263077401
0.3259355127811432,0.18820678513731826,0.1363085621970921,0.546384263077401
0.3257806599140167,0.18861066235864296,0.1363085621970921,0.546384263077401
0.32496073842048645,0.18861066235864296,0.13691437802907916,0.546384263077401
0.3247320353984833,0.18881260096930533,0.13691437802907916,0.546384263077401
0.3242168128490448,0.18881260096930533,0.13752019386106623,0.546384263077401
0.3241177499294281,0.1890145395799677,0.13752019386106623,0.546384263077401
0.32405754923820496,0.1890145395799677,0.1377221324717286,0.546384263077401
0.3240106403827667,0.18921647819063006,0.1377221324717286,0.546384263077401
0.32395508885383606,0.18921647819063006,0.13792407108239096,0.546384263077401
0.32385632395744324,0.1894184168012924,0.13792407108239096,0.546384263077401
0.3236866891384125,0.1894184168012924,0.13832794830371567,0.546384263077401
0.3236718475818634,0.18962035541195477,0.13832794830371567,0.546384263077401
0.32358989119529724,0.18962035541195477,0.13852988691437804,0.546384263077401
0.3234815299510956,0.18982229402261713,0.13852988691437804,0.546384263077401
0.3231765329837799,0.18982229402261713,0.13893376413570274,0.546384263077401
0.3229590356349945,0.1904281098546042,0.13893376413570274,0.546384263077401
0.3227503001689911,0.1904281098546042,0.13933764135702748,0.546384263077401
0.32250627875328064,0.1908319870759289,0.13933764135702748,0.546384263077401
0.3224305212497711,0.1908319870759289,0.13953957996768981,0.546384263077401
0.3223218619823456,0.19103392568659128,0.13953957996768981,0.546384263077401
0.32225361466407776,0.19103392568659128,0.13974151857835218,0.546384263077401
0.32211557030677795,0.19123586429725364,0.13974151857835218,0.546384263077401
0.32207944989204407,0.19123586429725364,0.13994345718901455,0.546384263077401
0.32167741656303406,0.19143780290791598,0.13994345718901455,0.546384263077401
0.3215692341327667,0.19143780290791598,0.14034733441033925,0.546384263077401
0.3215378224849701,0.19163974151857835,0.14034733441033925,0.546384263077401
0.32086381316185,0.19163974151857835,0.14075121163166399,0.546384263077401
0.320333331823349,0.1928513731825525,0.14075121163166399,0.546384263077401
0.32030555605888367,0.1928513731825525,0.14095315024232632,0.546384263077401
0.3201216757297516,0.19305331179321486,0.14095315024232632,0.546384263077401
0.32001593708992004,0.19305331179321486,0.14135702746365106,0.546384263077401
0.3197431266307831,0.19325525040387723,0.14135702746365106,0.546384263077401
0.3197192847728729,0.19325525040387723,0.1415589660743134,0.546384263077401
0.31938400864601135,0.19365912762520193,0.1415589660743134,0.546384263077401
0.319284588098526,0.19365912762520193,0.14196284329563813,0.546384263077401
0.31921812891960144,0.1938610662358643,0.14196284329563813,0.546384263077401
0.3190467655658722,0.1938610662358643,0.14236672051696284,0.546384263077401
0.31877800822257996,0.19466882067851374,0.14236672051696284,0.546384263077401
0.31867891550064087,0.19466882067851374,0.14277059773828757,0.546384263077401
0.3182353675365448,0.1948707592891761,0.14277059773828757,0.546384263077401
0.31817010045051575,0.1948707592891761,0.1429725363489499,0.546384263077401
0.31804731488227844,0.19547657512116318,0.1429725363489499,0.546384263077401
0.31709742546081543,0.19547657512116318,0.14378029079159935,0.546384263077401
0.3164573013782501,0.1962843295638126,0.14378029079159935,0.546384263077401
0.3164105713367462,0.1962843295638126,0.1439822294022617,0.546384263077401
0.3162241280078888,0.19668820678513732,0.1439822294022617,0.546384263077401
0.3162021338939667,0.19668820678513732,0.14418416801292408,0.546384263077401
0.31581440567970276,0.19749596122778676,0.14418416801292408,0.546384263077401
0.31563690304756165,0.19749596122778676,0.14438610662358642,0.546384263077401
0.3153265416622162,0.1976978998384491,0.14438610662358642,0.546384263077401
0.3153051435947418,0.1976978998384491,0.14458804523424879,0.546384263077401
0.31463804841041565,0.19850565428109854,0.14458804523424879,0.546384263077401
0.31460967659950256,0.19850565428109854,0.14478998384491115,0.546384263077401
0.3145473897457123,0.1987075928917609,0.14478998384491115,0.546384263077401
0.3142962157726288,0.1987075928917609,0.14539579967689822,0.546384263077401
0.31427422165870667,0.19890953150242327,0.14539579967689822,0.546384263077401
0.3142707645893097,0.19890953150242327,0.1455977382875606,0.546384263077401
0.31407269835472107,0.1997172859450727,0.1455977382875606,0.546384263077401
0.3139607012271881,0.1997172859450727,0.14579967689822293,0.546384263077401
0.313016802072525,0.20234248788368336,0.14579967689822293,0.546384263077401
0.31288942694664,0.20234248788368336,0.1460016155088853,0.546384263077401
0.3124547302722931,0.2031502423263328,0.1460016155088853,0.546384263077401
0.312165230512619,0.2031502423263328,0.14620355411954766,0.546384263077401
0.3118806779384613,0.2035541195476575,0.14620355411954766,0.546384263077401
0.31156256794929504,0.2035541195476575,0.14640549273021003,0.546384263077401
0.31152328848838806,0.20375605815831987,0.14640549273021003,0.546384263077401
0.3114754855632782,0.20375605815831987,0.1470113085621971,0.546384263077401
0.31105837225914,0.20395799676898224,0.1470113085621971,0.546384263077401
0.3104628622531891,0.20395799676898224,0.14802100161550888,0.546384263077401
0.31013354659080505,0.20436187399030695,0.14802100161550888,0.546384263077401
0.31004026532173157,0.20436187399030695,0.14822294022617125,0.546384263077401
0.3099294602870941,0.2045638126009693,0.14822294022617125,0.546384263077401
0.3095910847187042,0.2045638126009693,0.14862681744749595,0.546384263077401
0.30892816185951233,0.20496768982229402,0.14862681744749595,0.546384263077401
0.30870696902275085,0.20496768982229402,0.14903069466882068,0.546384263077401
0.3085176646709442,0.20537156704361875,0.14903069466882068,0.546384263077401
0.30848410725593567,0.20537156704361875,0.14923263327948302,0.546384263077401
0.3083045184612274,0.2055735056542811,0.14923263327948302,0.546384263077401
0.3082614839076996,0.2055735056542811,0.1494345718901454,0.546384263077401
0.3082590401172638,0.20577544426494346,0.1494345718901454,0.546384263077401
0.3082176744937897,0.20577544426494346,0.14963651050080776,0.546384263077401
0.3082049787044525,0.20597738287560582,0.14963651050080776,0.546384263077401
0.3081800043582916,0.20597738287560582,0.14983844911147012,0.546384263077401
0.30813679099082947,0.20617932148626816,0.14983844911147012,0.546384263077401
0.30810073018074036,0.20617932148626816,0.15004038772213246,0.546384263077401
0.30776330828666687,0.2069870759289176,0.15004038772213246,0.546384263077401
0.3074176013469696,0.2069870759289176,0.1504442649434572,0.546384263077401
0.3067884147167206,0.20779483037156704,0.1504442649434572,0.546384263077401
0.30673232674598694,0.20779483037156704,0.1508481421647819,0.546384263077401
0.30645403265953064,0.2084006462035541,0.1508481421647819,0.546384263077401
0.30644020438194275,0.2084006462035541,0.15105008077544427,0.546384263077401
0.30635151267051697,0.20860258481421648,0.15105008077544427,0.546384263077401
0.3058713376522064,0.20860258481421648,0.1518578352180937,0.546384263077401
0.305832177400589,0.20880452342487885,0.1518578352180937,0.546384263077401
0.305113822221756,0.20880452342487885,0.15286752827140548,0.546384263077401
0.30492815375328064,0.20961227786752828,0.15286752827140548,0.546384263077401
0.3047979176044464,0.20961227786752828,0.15327140549273022,0.546384263077401
0.3043263256549835,0.21062197092084006,0.15327140549273022,0.546384263077401
0.3042086660861969,0.21062197092084006,0.1538772213247173,0.546384263077401
0.3041217029094696,0.21082390953150243,0.1538772213247173,0.546384263077401
0.3036974370479584,0.21082390953150243,0.15448303715670436,0.546384263077401
0.30349400639533997,0.21122778675282713,0.15448303715670436,0.546384263077401
0.30326882004737854,0.21122778675282713,0.15468497576736673,0.546384263077401
0.30308404564857483,0.21163166397415187,0.15468497576736673,0.546384263077401
0.3030520975589752,0.21163166397415187,0.15488691437802907,0.546384263077401
0.30239197611808777,0.21304523424878838,0.15488691437802907,0.546384263077401
0.30209556221961975,0.21304523424878838,0.15508885298869143,0.546384263077401
0.3015764057636261,0.21344911147011308,0.15508885298869143,0.546384263077401
0.30125072598457336,0.21344911147011308,0.1556946688206785,0.546384263077401
0.301190048456192,0.21365105008077545,0.1556946688206785,0.546384263077401
0.3010167181491852,0.21365105008077545,0.15589660743134087,0.546384263077401
0.3009587228298187,0.21405492730210016,0.15589660743134087,0.546384263077401
0.30085238814353943,0.21405492730210016,0.15609854604200324,0.546384263077401
0.3005048334598541,0.21466074313408723,0.15609854604200324,0.546384263077401
0.30049607157707214,0.21466074313408723,0.15630048465266558,0.546384263077401
0.300365149974823,0.21546849757673667,0.15630048465266558,0.546384263077401
0.3001568019390106,0.21546849757673667,0.15690630048465268,0.546384263077401
0.2999241054058075,0.2162762520193861,0.15690630048465268,0.546384263077401
0.2999173104763031,0.2162762520193861,0.15710823909531502,0.546384263077401
0.29984626173973083,0.21647819063004847,0.15710823909531502,0.546384263077401
0.2998392879962921,0.21647819063004847,0.15731017770597738,0.546384263077401
0.29933133721351624,0.2172859450726979,0.15731017770597738,0.546384263077401
0.29917535185813904,0.2172859450726979,0.15751211631663975,0.546384263077401
0.2989419400691986,0.21768982229402262,0.15751211631663975,0.546384263077401
0.2986021339893341,0.21768982229402262,0.15791599353796446,0.546384263077401
0.29858896136283875,0.21789176090468498,0.15791599353796446,0.546384263077401
0.29854893684387207,0.21789176090468498,0.15811793214862682,0.546384263077401
0.2984159290790558,0.21849757673667206,0.15811793214862682,0.546384263077401
0.29836395382881165,0.21849757673667206,0.1583198707592892,0.546384263077401
0.29815027117729187,0.21869951534733442,0.1583198707592892,0.546384263077401
0.29796746373176575,0.21869951534733442,0.1587237479806139,0.546384263077401
0.29791906476020813,0.21890145395799676,0.1587237479806139,0.546384263077401
0.29779985547065735,0.21890145395799676,0.15892568659127626,0.546384263077401
0.29774412512779236,0.2193053311793215,0.15892568659127626,0.546384263077401
0.2976524531841278,0.2193053311793215,0.1597334410339257,0.546384263077401
0.2972578704357147,0.2197092084006462,0.1597334410339257,0.546384263077401
0.29723384976387024,0.2197092084006462,0.15993537964458804,0.546384263077401
0.29716864228248596,0.21991114701130857,0.15993537964458804,0.546384263077401
0.29666128754615784,0.21991114701130857,0.16033925686591277,0.546384263077401
0.2964359223842621,0.22051696284329564,0.16033925686591277,0.546384263077401
0.29602912068367004,0.22051696284329564,0.16074313408723748,0.546384263077401
0.29599323868751526,0.220718901453958,0.16074313408723748,0.546384263077401
0.29582521319389343,0.220718901453958,0.16094507269789984,0.546384263077401
0.2957952916622162,0.22092084006462034,0.16094507269789984,0.546384263077401
0.2955533564090729,0.22092084006462034,0.16134894991922455,0.546384263077401
0.29551586508750916,0.2211227786752827,0.16134894991922455,0.546384263077401
0.2949093282222748,0.2211227786752827,0.16195476575121162,0.546384263077401
0.2946285307407379,0.22132471728594508,0.16195476575121162,0.546384263077401
0.2941272556781769,0.22132471728594508,0.162156704361874,0.546384263077401
0.29401353001594543,0.22152665589660744,0.162156704361874,0.546384263077401
0.2937789261341095,0.22152665589660744,0.16256058158319872,0.546384263077401
0.2931308448314667,0.22213247172859452,0.16256058158319872,0.546384263077401
0.2926202118396759,0.22213247172859452,0.1631663974151858,0.546384263077401
0.29242727160453796,0.22294022617124395,0.1631663974151858,0.546384263077401
0.2920059561729431,0.22294022617124395,0.1635702746365105,0.546384263077401
0.2915171682834625,0.22334410339256866,0.1635702746365105,0.546384263077401
0.2913576662540436,0.22334410339256866,0.16377221324717287,0.546384263077401
0.29126283526420593,0.22394991922455573,0.16377221324717287,0.546384263077401
0.2912425100803375,0.22394991922455573,0.16417609046849757,0.546384263077401
0.29090383648872375,0.22435379644588047,0.16417609046849757,0.546384263077401
0.2905851900577545,0.22435379644588047,0.16518578352180938,0.546384263077401
0.29012760519981384,0.22495961227786754,0.16518578352180938,0.546384263077401
0.2900783121585846,0.22495961227786754,0.16538772213247172,0.546384263077401
0.2899644076824188,0.22516155088852988,0.16538772213247172,0.546384263077401
0.2898842990398407,0.22516155088852988,0.16558966074313408,0.546384263077401
0.2897575795650482,0.2255654281098546,0.16558966074313408,0.546384263077401
0.28934821486473083,0.2255654281098546,0.16639741518578352,0.546384263077401
0.28865697979927063,0.22677705977382875,0.16639741518578352,0.546384263077401
0.28835681080818176,0.22677705977382875,0.1670032310177706,0.546384263077401
0.2882976830005646,0.22697899838449112,0.1670032310177706,0.546384263077401
0.288248747587204,0.22697899838449112,0.16720516962843296,0.546384263077401
0.2881329357624054,0.2275848142164782,0.16720516962843296,0.546384263077401
0.2881292998790741,0.2275848142164782,0.16740710823909533,0.546384263077401
0.28800371289253235,0.22778675282714056,0.16740710823909533,0.546384263077401
0.28796908259391785,0.22778675282714056,0.16760904684975766,0.546384263077401
0.28772231936454773,0.22839256865912763,0.16760904684975766,0.546384263077401
0.2877139151096344,0.22839256865912763,0.16781098546042003,0.546384263077401
0.2872796356678009,0.22960420032310178,0.16781098546042003,0.546384263077401
0.2872637212276459,0.22960420032310178,0.1680129240710824,0.546384263077401
0.286943644285202,0.22980613893376414,0.1680129240710824,0.546384263077401
0.2868882119655609,0.22980613893376414,0.16821486268174474,0.546384263077401
0.28674623370170593,0.23041195476575121,0.16821486268174474,0.546384263077401
0.286695271730423,0.23041195476575121,0.1684168012924071,0.546384263077401
0.2861786186695099,0.23162358642972536,0.1684168012924071,0.546384263077401
0.28602346777915955,0.23162358642972536,0.16861873990306947,0.546384263077401
0.2858234941959381,0.23222940226171243,0.16861873990306947,0.546384263077401
0.2857855260372162,0.23222940226171243,0.16882067851373184,0.546384263077401
0.2856973111629486,0.2328352180936995,0.16882067851373184,0.546384263077401
0.2856750786304474,0.2328352180936995,0.16902261712439418,0.546384263077401
0.285187691450119,0.2334410339256866,0.16902261712439418,0.546384263077401
0.28504928946495056,0.2334410339256866,0.1694264943457189,0.546384263077401
0.2848564088344574,0.2338449111470113,0.1694264943457189,0.546384263077401
0.28465965390205383,0.2338449111470113,0.16983037156704361,0.546384263077401
0.28429922461509705,0.23445072697899838,0.16983037156704361,0.546384263077401
0.2840794622898102,0.23445072697899838,0.17023424878836835,0.546384263077401
0.28406742215156555,0.23465266558966075,0.17023424878836835,0.546384263077401
0.2836938202381134,0.23465266558966075,0.17063812600969305,0.546384263077401
0.2836715281009674,0.2348546042003231,0.17063812600969305,0.546384263077401
0.28354427218437195,0.2348546042003231,0.17104200323101776,0.546384263077401
0.2835119068622589,0.23505654281098545,0.17104200323101776,0.546384263077401
0.283318430185318,0.23505654281098545,0.1714458804523425,0.546384263077401
0.28323081135749817,0.23525848142164782,0.1714458804523425,0.546384263077401
0.2830498516559601,0.23525848142164782,0.17164781906300486,0.546384263077401
0.28288742899894714,0.2358642972536349,0.17164781906300486,0.546384263077401
0.28279319405555725,0.2358642972536349,0.17205169628432956,0.546384263077401
0.2827132046222687,0.23606623586429726,0.17205169628432956,0.546384263077401
0.282538503408432,0.23606623586429726,0.17245557350565427,0.546384263077401
0.2825222909450531,0.23626817447495962,0.17245557350565427,0.546384263077401
0.2824312746524811,0.23626817447495962,0.172859450726979,0.546384263077401
0.2822689712047577,0.23647011308562196,0.172859450726979,0.546384263077401
0.2822593152523041,0.23647011308562196,0.17306138933764137,0.546384263077401
0.28217628598213196,0.2368739903069467,0.17306138933764137,0.546384263077401
0.2821131646633148,0.2368739903069467,0.17346526655896607,0.546384263077401
0.28205469250679016,0.23707592891760904,0.17346526655896607,0.546384263077401
0.28194743394851685,0.23707592891760904,0.17386914378029078,0.546384263077401
0.2818396985530853,0.23768174474959614,0.17386914378029078,0.546384263077401
0.2817523777484894,0.23768174474959614,0.17407108239095315,0.546384263077401
0.2814806401729584,0.23808562197092084,0.17407108239095315,0.546384263077401
0.28109416365623474,0.23808562197092084,0.17447495961227788,0.546384263077401
0.28091683983802795,0.23848949919224555,0.17447495961227788,0.546384263077401
0.2807919979095459,0.23848949919224555,0.17487883683360259,0.546384263077401
0.280757337808609,0.2386914378029079,0.17487883683360259,0.546384263077401
0.28058239817619324,0.2386914378029079,0.1752827140549273,0.546384263077401
0.280224472284317,0.23909531502423265,0.1752827140549273,0.546384263077401
0.28017231822013855,0.23909531502423265,0.17548465266558966,0.546384263077401
0.2801334857940674,0.23929725363489499,0.17548465266558966,0.546384263077401
0.28008219599723816,0.23929725363489499,0.17568659127625202,0.546384263077401
0.28007927536964417,0.23949919224555735,0.17568659127625202,0.546384263077401
0.2799564301967621,0.23949919224555735,0.1758885298869144,0.546384263077401
0.27967581152915955,0.24010500807754442,0.1758885298869144,0.546384263077401
0.27933433651924133,0.24010500807754442,0.1766962843295638,0.546384263077401
0.27921709418296814,0.24091276252019386,0.1766962843295638,0.546384263077401
0.2790640592575073,0.24091276252019386,0.17710016155088854,0.546384263077401
0.278810054063797,0.24192245557350567,0.17710016155088854,0.546384263077401
0.2787379324436188,0.24192245557350567,0.1773021001615509,0.546384263077401
0.27843788266181946,0.24232633279483037,0.1773021001615509,0.546384263077401
0.278309166431427,0.24232633279483037,0.17790791599353797,0.546384263077401
0.2782900631427765,0.24252827140549274,0.17790791599353797,0.546384263077401
0.27820417284965515,0.24252827140549274,0.1781098546042003,0.546384263077401
0.2775075137615204,0.2441437802907916,0.1781098546042003,0.546384263077401
0.27745988965034485,0.2441437802907916,0.17831179321486268,0.546384263077401
0.27741214632987976,0.24434571890145396,0.17831179321486268,0.546384263077401
0.2772009074687958,0.24434571890145396,0.1787156704361874,0.546384263077401
0.2769732177257538,0.24454765751211632,0.1787156704361874,0.546384263077401
0.2769441306591034,0.24454765751211632,0.17891760904684975,0.546384263077401
0.2769159972667694,0.24474959612277866,0.17891760904684975,0.546384263077401
0.2768574059009552,0.24474959612277866,0.17911954765751212,0.546384263077401
0.2768242061138153,0.2451534733441034,0.17911954765751212,0.546384263077401
0.2766403257846832,0.2451534733441034,0.17932148626817448,0.546384263077401
0.2764734923839569,0.24535541195476576,0.17932148626817448,0.546384263077401
0.2764330208301544,0.24535541195476576,0.17992730210016156,0.546384263077401
0.2760428488254547,0.24616316639741517,0.17992730210016156,0.546384263077401
0.2758958637714386,0.24616316639741517,0.1801292407108239,0.546384263077401
0.27544036507606506,0.24636510500807754,0.1801292407108239,0.546384263077401
0.27543213963508606,0.24636510500807754,0.18033117932148626,0.546384263077401
0.2752123177051544,0.24676898222940227,0.18033117932148626,0.546384263077401
0.27513357996940613,0.24676898222940227,0.18053311793214863,0.546384263077401
0.2745729386806488,0.24777867528271405,0.18053311793214863,0.546384263077401
0.2744789123535156,0.24777867528271405,0.18093699515347333,0.546384263077401
0.2741093933582306,0.24838449111470112,0.18093699515347333,0.546384263077401
0.27410832047462463,0.24838449111470112,0.1811389337641357,0.546384263077401
0.2740735709667206,0.24878836833602586,0.1811389337641357,0.546384263077401
0.2739467918872833,0.24878836833602586,0.18134087237479807,0.546384263077401
0.27391043305397034,0.2489903069466882,0.18134087237479807,0.546384263077401
0.27377644181251526,0.2489903069466882,0.1815428109854604,0.546384263077401
0.2734213173389435,0.24979806138933763,0.1815428109854604,0.546384263077401
0.2734008729457855,0.24979806138933763,0.18174474959612277,0.546384263077401
0.27336111664772034,0.25,0.18174474959612277,0.546384263077401
0.2731519043445587,0.25,0.18194668820678514,0.546384263077401
0.27314361929893494,0.25020193861066237,0.18194668820678514,0.546384263077401
0.27312251925468445,0.25020193861066237,0.1821486268174475,0.546384263077401
0.27252641320228577,0.25121163166397414,0.1821486268174475,0.546384263077401
0.2725121080875397,0.25121163166397414,0.18235056542810985,0.546384263077401
0.27197542786598206,0.2524232633279483,0.18235056542810985,0.546384263077401
0.2718709409236908,0.2524232633279483,0.18275444264943458,0.546384263077401
0.2716324031352997,0.25262520193861066,0.18275444264943458,0.546384263077401
0.27162763476371765,0.25262520193861066,0.18295638126009692,0.546384263077401
0.2714568078517914,0.2530290791599354,0.18295638126009692,0.546384263077401
0.2712368071079254,0.2530290791599354,0.18315831987075928,0.546384263077401
0.2707425653934479,0.25464458804523427,0.18315831987075928,0.546384263077401
0.2707226276397705,0.25464458804523427,0.18336025848142165,0.546384263077401
0.27061620354652405,0.25504846526655894,0.18336025848142165,0.546384263077401
0.27049264311790466,0.25504846526655894,0.18376413570274636,0.546384263077401
0.2703110873699188,0.2552504038772213,0.18376413570274636,0.546384263077401
0.2702178657054901,0.2552504038772213,0.18396607431340872,0.546384263077401
0.27004292607307434,0.2554523424878837,0.18396607431340872,0.546384263077401
0.26994553208351135,0.2554523424878837,0.18436995153473343,0.546384263077401
0.26984068751335144,0.25565428109854604,0.18436995153473343,0.546384263077401
0.2698075473308563,0.25565428109854604,0.1845718901453958,0.546384263077401
0.26908639073371887,0.2574717285945073,0.1845718901453958,0.546384263077401
0.26893243193626404,0.2574717285945073,0.18477382875605816,0.546384263077401
0.2688033878803253,0.25767366720516965,0.18477382875605816,0.546384263077401
0.2686932682991028,0.25767366720516965,0.18497576736672053,0.546384263077401
0.2681901156902313,0.25848142164781907,0.18497576736672053,0.546384263077401
0.2679457664489746,0.25848142164781907,0.1855815831987076,0.546384263077401
0.26771387457847595,0.25908723747980617,0.1855815831987076,0.546384263077401
0.2676471173763275,0.25908723747980617,0.18578352180936994,0.546384263077401
0.26721733808517456,0.2596930533117932,0.18578352180936994,0.546384263077401
0.26712456345558167,0.2596930533117932,0.1859854604200323,0.546384263077401
0.26696285605430603,0.2602988691437803,0.1859854604200323,0.546384263077401
0.2668757736682892,0.2602988691437803,0.18618739903069467,0.546384263077401
0.26682814955711365,0.2605008077544427,0.18618739903069467,0.546384263077401
0.2666790783405304,0.2605008077544427,0.18638933764135704,0.546384263077401
0.2664049565792084,0.2611066235864297,0.18638933764135704,0.546384263077401
0.2662924528121948,0.2611066235864297,0.1869951534733441,0.546384263077401
0.26579925417900085,0.2613085621970921,0.1869951534733441,0.546384263077401
0.26575106382369995,0.2613085621970921,0.18719709208400645,0.546384263077401
0.26561877131462097,0.2617124394184168,0.18719709208400645,0.546384263077401
0.2655630111694336,0.2617124394184168,0.18739903069466882,0.546384263077401
0.26518574357032776,0.2627221324717286,0.18739903069466882,0.546384263077401
0.2651515305042267,0.2627221324717286,0.18760096930533118,0.546384263077401
0.26498153805732727,0.26312600969305333,0.18760096930533118,0.546384263077401
0.2648642361164093,0.26312600969305333,0.1880048465266559,0.546384263077401
0.2647038400173187,0.2633279483037157,0.1880048465266559,0.546384263077401
0.26442351937294006,0.2633279483037157,0.1894184168012924,0.546384263077401
0.2644086182117462,0.263529886914378,0.1894184168012924,0.546384263077401
0.2641392648220062,0.263529886914378,0.18982229402261713,0.546384263077401
0.2639772593975067,0.26393376413570274,0.18982229402261713,0.546384263077401
0.2638178765773773,0.26393376413570274,0.1904281098546042,0.546384263077401
0.2637467682361603,0.2641357027463651,0.1904281098546042,0.546384263077401
0.2634997069835663,0.2641357027463651,0.19103392568659128,0.546384263077401
0.2632623016834259,0.2651453957996769,0.19103392568659128,0.546384263077401
0.26313352584838867,0.2651453957996769,0.19143780290791598,0.546384263077401
0.2630263864994049,0.26534733441033925,0.19143780290791598,0.546384263077401
0.2629700005054474,0.26534733441033925,0.19163974151857835,0.546384263077401
0.2629229724407196,0.2655492730210016,0.19163974151857835,0.546384263077401
0.26286599040031433,0.2655492730210016,0.19204361873990308,0.546384263077401
0.26266512274742126,0.26635702746365103,0.19204361873990308,0.546384263077401
0.26228705048561096,0.26635702746365103,0.19264943457189015,0.546384263077401
0.2618018090724945,0.26777059773828754,0.19264943457189015,0.546384263077401
0.26117393374443054,0.26777059773828754,0.19365912762520193,0.546384263077401
0.2609108090400696,0.2679725363489499,0.19365912762520193,0.546384263077401
0.26079031825065613,0.2679725363489499,0.1938610662358643,0.546384263077401
0.26070985198020935,0.26837641357027464,0.1938610662358643,0.546384263077401
0.2602614462375641,0.26837641357027464,0.19446688206785137,0.546384263077401
0.26018521189689636,0.2687802907915994,0.19446688206785137,0.546384263077401
0.2598077058792114,0.2687802907915994,0.19507269789983844,0.546384263077401
0.2596164047718048,0.2693861066235864,0.19507269789983844,0.546384263077401
0.2596118152141571,0.2693861066235864,0.1952746365105008,0.546384263077401
0.2595641314983368,0.26978998384491115,0.1952746365105008,0.546384263077401
0.2594704329967499,0.26978998384491115,0.19547657512116318,0.546384263077401
0.2593962550163269,0.2703957996768982,0.19547657512116318,0.546384263077401
0.25938358902931213,0.2703957996768982,0.19567851373182552,0.546384263077401
0.2593606412410736,0.27059773828756056,0.19567851373182552,0.546384263077401
0.25893595814704895,0.27059773828756056,0.19608239095315025,0.546384263077401
0.2587908208370209,0.2710016155088853,0.19608239095315025,0.546384263077401
0.25874707102775574,0.2710016155088853,0.1962843295638126,0.546384263077401
0.2587355077266693,0.27120355411954766,0.1962843295638126,0.546384263077401
0.25870582461357117,0.27120355411954766,0.19648626817447495,0.546384263077401
0.2585562765598297,0.27221324717285944,0.19648626817447495,0.546384263077401
0.25852474570274353,0.27221324717285944,0.19668820678513732,0.546384263077401
0.25840482115745544,0.2726171243941842,0.19668820678513732,0.546384263077401
0.2581922709941864,0.2726171243941842,0.19749596122778676,0.546384263077401
0.25813212990760803,0.27281906300484654,0.19749596122778676,0.546384263077401
0.25798097252845764,0.27281906300484654,0.19789983844911146,0.546384263077401
0.2578961253166199,0.2732229402261712,0.19789983844911146,0.546384263077401
0.2578367292881012,0.2732229402261712,0.1983037156704362,0.546384263077401
0.25771990418434143,0.2734248788368336,0.1983037156704362,0.546384263077401
0.25755441188812256,0.2734248788368336,0.19850565428109854,0.546384263077401
0.25740376114845276,0.2738287560581583,0.19850565428109854,0.546384263077401
0.2573085129261017,0.2738287560581583,0.19890953150242327,0.546384263077401
0.2572597563266754,0.2740306946688207,0.19890953150242327,0.546384263077401
0.25715699791908264,0.2740306946688207,0.19931340872374798,0.546384263077401
0.2566584050655365,0.27524232633279483,0.19931340872374798,0.546384263077401
0.256655216217041,0.27524232633279483,0.19951534733441034,0.546384263077401
0.2565208375453949,0.27584814216478193,0.19951534733441034,0.546384263077401
0.25639453530311584,0.27584814216478193,0.1997172859450727,0.546384263077401
0.25638195872306824,0.27605008077544424,0.1997172859450727,0.546384263077401
0.2562710642814636,0.27605008077544424,0.20032310177705978,0.546384263077401
0.2562592327594757,0.2762520193861066,0.20032310177705978,0.546384263077401
0.25621598958969116,0.2762520193861066,0.20052504038772212,0.546384263077401
0.25607189536094666,0.27665589660743134,0.20052504038772212,0.546384263077401
0.2560608685016632,0.27665589660743134,0.2007269789983845,0.546384263077401
0.2557332217693329,0.27726171243941844,0.2007269789983845,0.546384263077401
0.2556007206439972,0.27726171243941844,0.20092891760904685,0.546384263077401
0.25544092059135437,0.2778675282714055,0.20092891760904685,0.546384263077401
0.2552920877933502,0.2778675282714055,0.20113085621970922,0.546384263077401
0.2551126480102539,0.2782714054927302,0.20113085621970922,0.546384263077401
0.2550745904445648,0.2782714054927302,0.20133279483037156,0.546384263077401
0.2548504173755646,0.27867528271405495,0.20133279483037156,0.546384263077401
0.254587858915329,0.27867528271405495,0.202140549273021,0.546384263077401
0.254240483045578,0.27968497576736673,0.202140549273021,0.546384263077401
0.25421836972236633,0.27968497576736673,0.20234248788368336,0.546384263077401
0.253862589597702,0.28008885298869146,0.20234248788368336,0.546384263077401
0.25368183851242065,0.28008885298869146,0.20294830371567044,0.546384263077401
0.25309666991233826,0.2806946688206785,0.20294830371567044,0.546384263077401
0.25286343693733215,0.2806946688206785,0.20335218093699514,0.546384263077401
0.2528320252895355,0.2808966074313409,0.20335218093699514,0.546384263077401
0.25228986144065857,0.2808966074313409,0.2045638126009693,0.546384263077401
0.2522222101688385,0.2813004846526656,0.2045638126009693,0.546384263077401
0.25215235352516174,0.2813004846526656,0.20476575121163165,0.546384263077401
0.252035528421402,0.28150242326332797,0.20476575121163165,0.546384263077401
0.25198736786842346,0.28150242326332797,0.20496768982229402,0.546384263077401
0.25178226828575134,0.282108239095315,0.20496768982229402,0.546384263077401
0.25174883008003235,0.282108239095315,0.20516962843295639,0.546384263077401
0.25173959136009216,0.2823101777059774,0.20516962843295639,0.546384263077401
0.25164780020713806,0.2823101777059774,0.20537156704361875,0.546384263077401
0.25162366032600403,0.28251211631663975,0.20537156704361875,0.546384263077401
0.2515698969364166,0.28251211631663975,0.2055735056542811,0.546384263077401
0.2514711916446686,0.2827140549273021,0.2055735056542811,0.546384263077401
0.2513989210128784,0.2827140549273021,0.20597738287560582,0.546384263077401
0.25127914547920227,0.2829159935379645,0.20597738287560582,0.546384263077401
0.25121286511421204,0.2829159935379645,0.20617932148626816,0.546384263077401
0.25118789076805115,0.2831179321486268,0.20617932148626816,0.546384263077401
0.2510305941104889,0.2831179321486268,0.2069870759289176,0.546384263077401
0.25077715516090393,0.2835218093699515,0.2069870759289176,0.546384263077401
0.25073477625846863,0.2835218093699515,0.20718901453957997,0.546384263077401
0.2507338225841522,0.2837237479806139,0.20718901453957997,0.546384263077401
0.2506575286388397,0.2837237479806139,0.20739095315024234,0.546384263077401
0.25048699975013733,0.2841276252019386,0.20739095315024234,0.546384263077401
0.25047048926353455,0.2841276252019386,0.20759289176090467,0.546384263077401
0.25044628977775574,0.284329563812601,0.20759289176090467,0.546384263077401
0.250059574842453,0.284329563812601,0.2084006462035541,0.546384263077401
0.24992689490318298,0.2845315024232633,0.2084006462035541,0.546384263077401
0.24978891015052795,0.2845315024232633,0.20880452342487885,0.546384263077401
0.24976888298988342,0.28473344103392567,0.20880452342487885,0.546384263077401
0.24972280859947205,0.28473344103392567,0.20900646203554119,0.546384263077401
0.24960580468177795,0.28493537964458804,0.20900646203554119,0.546384263077401
0.2495848834514618,0.28493537964458804,0.20920840064620355,0.546384263077401
0.24956199526786804,0.2851373182552504,0.20920840064620355,0.546384263077401
0.24943622946739197,0.2851373182552504,0.20961227786752828,0.546384263077401
0.2493184506893158,0.2859450726978998,0.20961227786752828,0.546384263077401
0.24923571944236755,0.2859450726978998,0.21021809369951536,0.546384263077401
0.24888065457344055,0.28634894991922455,0.21021809369951536,0.546384263077401
0.24886015057563782,0.28634894991922455,0.2104200323101777,0.546384263077401
0.24872276186943054,0.2867528271405493,0.2104200323101777,0.546384263077401
0.24871990084648132,0.2867528271405493,0.21062197092084006,0.546384263077401
0.24867603182792664,0.28695476575121165,0.21062197092084006,0.546384263077401
0.24843665957450867,0.28695476575121165,0.2114297253634895,0.546384263077401
0.24828514456748962,0.287156704361874,0.2114297253634895,0.546384263077401
0.24808700382709503,0.287156704361874,0.21203554119547657,0.546384263077401
0.24794086813926697,0.28776252019386106,0.21203554119547657,0.546384263077401
0.2478490024805069,0.28776252019386106,0.212843295638126,0.546384263077401
0.2477853000164032,0.2879644588045234,0.212843295638126,0.546384263077401
0.24751177430152893,0.2879644588045234,0.21324717285945072,0.546384263077401
0.2474662959575653,0.2881663974151858,0.21324717285945072,0.546384263077401
0.2470337450504303,0.2881663974151858,0.21365105008077545,0.546384263077401
0.24675267934799194,0.28836833602584816,0.21365105008077545,0.546384263077401
0.2466444969177246,0.28836833602584816,0.21405492730210016,0.546384263077401
0.24637719988822937,0.28877221324717284,0.21405492730210016,0.546384263077401
0.2463093101978302,0.28877221324717284,0.2144588045234249,0.546384263077401
0.24611249566078186,0.28998384491114704,0.2144588045234249,0.546384263077401
0.24606306850910187,0.28998384491114704,0.21466074313408723,0.546384263077401
0.24600866436958313,0.2903877221324717,0.21466074313408723,0.546384263077401
0.24598929286003113,0.2903877221324717,0.2148626817447496,0.546384263077401
0.2459627091884613,0.2905896607431341,0.2148626817447496,0.546384263077401
0.2459268867969513,0.2905896607431341,0.21506462035541196,0.546384263077401
0.24583181738853455,0.2909935379644588,0.21506462035541196,0.546384263077401
0.24568796157836914,0.2909935379644588,0.21546849757673667,0.546384263077401
0.24557551741600037,0.29139741518578355,0.21546849757673667,0.546384263077401
0.245427668094635,0.29139741518578355,0.21607431340872374,0.546384263077401
0.24529096484184265,0.2920032310177706,0.21607431340872374,0.546384263077401
0.2452617585659027,0.2920032310177706,0.21647819063004847,0.546384263077401
0.24486765265464783,0.29281098546042006,0.21647819063004847,0.546384263077401
0.24476608633995056,0.29281098546042006,0.2166801292407108,0.546384263077401
0.24470743536949158,0.29321486268174474,0.2166801292407108,0.546384263077401
0.2446766197681427,0.29321486268174474,0.21688206785137318,0.546384263077401
0.2446030080318451,0.29361873990306947,0.21688206785137318,0.546384263077401
0.2443058341741562,0.29361873990306947,0.21748788368336025,0.546384263077401
0.24410030245780945,0.2940226171243942,0.21748788368336025,0.546384263077401
0.24409356713294983,0.2940226171243942,0.21768982229402262,0.546384263077401
0.24409058690071106,0.2944264943457189,0.21768982229402262,0.546384263077401
0.244065523147583,0.2944264943457189,0.2182956381260097,0.546384263077401
0.24348339438438416,0.29523424878836835,0.2182956381260097,0.546384263077401
0.24346688389778137,0.29523424878836835,0.21849757673667206,0.546384263077401
0.24321988224983215,0.2956381260096931,0.21849757673667206,0.546384263077401
0.24306485056877136,0.2956381260096931,0.21890145395799676,0.546384263077401
0.24292925000190735,0.2958400646203554,0.21890145395799676,0.546384263077401
0.24286887049674988,0.2958400646203554,0.2193053311793215,0.546384263077401
0.24277248978614807,0.29604200323101776,0.2193053311793215,0.546384263077401
0.2426948845386505,0.29604200323101776,0.21950726978998383,0.546384263077401
0.24256500601768494,0.29664781906300486,0.21950726978998383,0.546384263077401
0.24249354004859924,0.29664781906300486,0.2197092084006462,0.546384263077401
0.2424905002117157,0.2968497576736672,0.2197092084006462,0.546384263077401
0.24239489436149597,0.2968497576736672,0.21991114701130857,0.546384263077401
0.24216315150260925,0.29745557350565427,0.21991114701130857,0.546384263077401
0.24196460843086243,0.29745557350565427,0.22031502423263327,0.546384263077401
0.24190029501914978,0.297859450726979,0.22031502423263327,0.546384263077401
0.2417481690645218,0.297859450726979,0.22092084006462034,0.546384263077401
0.24172410368919373,0.29806138933764137,0.22092084006462034,0.546384263077401
0.24159148335456848,0.29806138933764137,0.2211227786752827,0.546384263077401
0.24126002192497253,0.2992730210016155,0.2211227786752827,0.546384263077401
0.24095380306243896,0.2992730210016155,0.22172859450726978,0.546384263077401
0.24091342091560364,0.2994749596122779,0.22172859450726978,0.546384263077401
0.2408982217311859,0.2994749596122779,0.22193053311793215,0.546384263077401
0.24085941910743713,0.29967689822294025,0.22193053311793215,0.546384263077401
0.24085834622383118,0.29967689822294025,0.22213247172859452,0.546384263077401
0.24050447344779968,0.3000807754442649,0.22213247172859452,0.546384263077401
0.24023404717445374,0.3000807754442649,0.22294022617124395,0.546384263077401
0.2402288019657135,0.3002827140549273,0.22294022617124395,0.546384263077401
0.23995700478553772,0.3002827140549273,0.22334410339256866,0.546384263077401
0.23981615900993347,0.30109046849757676,0.22334410339256866,0.546384263077401
0.23980537056922913,0.30109046849757676,0.22354604200323103,0.546384263077401
0.2396564781665802,0.30129240710823907,0.22354604200323103,0.546384263077401
0.23949983716011047,0.30129240710823907,0.22374798061389337,0.546384263077401
0.23945632576942444,0.30149434571890144,0.22374798061389337,0.546384263077401
0.23935654759407043,0.30149434571890144,0.22394991922455573,0.546384263077401
0.23924747109413147,0.30210016155088854,0.22394991922455573,0.546384263077401
0.2391650229692459,0.30210016155088854,0.22435379644588047,0.546384263077401
0.2391512095928192,0.3023021001615509,0.22435379644588047,0.546384263077401
0.23852095007896423,0.3023021001615509,0.22536348949919224,0.546384263077401
0.23844464123249054,0.30290791599353795,0.22536348949919224,0.546384263077401
0.23844292759895325,0.30290791599353795,0.2255654281098546,0.546384263077401
0.23810604214668274,0.3037156704361874,0.2255654281098546,0.546384263077401
0.23783746361732483,0.3037156704361874,0.22637318255250405,0.546384263077401
0.23752406239509583,0.3041195476575121,0.22637318255250405,0.546384263077401
0.23750808835029602,0.3041195476575121,0.2265751211631664,0.546384263077401
0.23747190833091736,0.30432148626817446,0.2265751211631664,0.546384263077401
0.23706576228141785,0.30432148626817446,0.22738287560581583,0.546384263077401
0.23697355389595032,0.3045234248788368,0.22738287560581583,0.546384263077401
0.23696443438529968,0.3045234248788368,0.2275848142164782,0.546384263077401
0.23694726824760437,0.30492730210016156,0.2275848142164782,0.546384263077401
0.23686468601226807,0.30492730210016156,0.2279886914378029,0.546384263077401
0.23669305443763733,0.3055331179321486,0.2279886914378029,0.546384263077401
0.2366395890712738,0.3055331179321486,0.22819063004846526,0.546384263077401
0.23663118481636047,0.30573505654281097,0.22819063004846526,0.546384263077401
0.23640111088752747,0.30573505654281097,0.22859450726978997,0.546384263077401
0.23638388514518738,0.3061389337641357,0.22859450726978997,0.546384263077401
0.23622778058052063,0.3061389337641357,0.22879644588045234,0.546384263077401
0.23597148060798645,0.3067447495961228,0.22879644588045234,0.546384263077401
0.235841304063797,0.3067447495961228,0.2294022617124394,0.546384263077401
0.2358173429965973,0.3071486268174475,0.2294022617124394,0.546384263077401
0.23578576743602753,0.3071486268174475,0.22960420032310178,0.546384263077401
0.23574474453926086,0.30735056542810985,0.22960420032310178,0.546384263077401
0.23564258217811584,0.30735056542810985,0.23021001615508885,0.546384263077401
0.23550346493721008,0.30795638126009695,0.23021001615508885,0.546384263077401
0.2354063093662262,0.30795638126009695,0.23041195476575121,0.546384263077401
0.23521891236305237,0.30876413570274636,0.23041195476575121,0.546384263077401
0.23502656817436218,0.30876413570274636,0.23081583198707592,0.546384263077401
0.2349672019481659,0.3091680129240711,0.23081583198707592,0.546384263077401
0.2348446547985077,0.3091680129240711,0.23121970920840065,0.546384263077401
0.23481938242912292,0.30936995153473346,0.23121970920840065,0.546384263077401
0.23456943035125732,0.30936995153473346,0.231421647819063,0.546384263077401
0.2345578372478485,0.3095718901453958,0.231421647819063,0.546384263077401
0.2345239818096161,0.3095718901453958,0.23182552504038773,0.546384263077401
0.2344639003276825,0.3099757673667205,0.23182552504038773,0.546384263077401
0.23436152935028076,0.3099757673667205,0.2320274636510501,0.546384263077401
0.23426291346549988,0.31037964458804523,0.2320274636510501,0.546384263077401
0.23419180512428284,0.31037964458804523,0.2328352180936995,0.546384263077401
0.23393401503562927,0.31098546042003233,0.2328352180936995,0.546384263077401
0.2335141897201538,0.31098546042003233,0.23364297253634894,0.546384263077401
0.2333972156047821,0.311389337641357,0.23364297253634894,0.546384263077401
0.23306766152381897,0.311389337641357,0.23404684975767368,0.546384263077401
0.23306062817573547,0.3115912762520194,0.23404684975767368,0.546384263077401
0.23303928971290588,0.3115912762520194,0.23424878836833601,0.546384263077401
0.23274001479148865,0.3121970920840065,0.23424878836833601,0.546384263077401
0.2323743999004364,0.3121970920840065,0.2358642972536349,0.546384263077401
0.23202255368232727,0.3130048465266559,0.2358642972536349,0.546384263077401
0.2318808138370514,0.3130048465266559,0.23606623586429726,0.546384263077401
0.2318393886089325,0.31320678513731826,0.23606623586429726,0.546384263077401
0.23163913190364838,0.31320678513731826,0.23647011308562196,0.546384263077401
0.23152878880500793,0.31401453957996767,0.23647011308562196,0.546384263077401
0.23152491450309753,0.31401453957996767,0.23667205169628433,0.546384263077401
0.2315180003643036,0.31421647819063003,0.23667205169628433,0.546384263077401
0.23122510313987732,0.31421647819063003,0.2382875605815832,0.546384263077401
0.23119094967842102,0.3144184168012924,0.2382875605815832,0.546384263077401
0.23113815486431122,0.3144184168012924,0.23848949919224555,0.546384263077401
0.23102959990501404,0.3150242326332795,0.23848949919224555,0.546384263077401
0.23102137446403503,0.3150242326332795,0.2386914378029079,0.546384263077401
0.23092970252037048,0.3154281098546042,0.2386914378029079,0.546384263077401
0.23082199692726135,0.3154281098546042,0.23889337641357028,0.546384263077401
0.23077186942100525,0.31563004846526654,0.23889337641357028,0.546384263077401
0.2306647002696991,0.31563004846526654,0.23909531502423265,0.546384263077401
0.23060861229896545,0.3160339256865913,0.23909531502423265,0.546384263077401
0.23047545552253723,0.3160339256865913,0.2403069466882068,0.546384263077401
0.23047402501106262,0.31623586429725364,0.2403069466882068,0.546384263077401
0.23021858930587769,0.31623586429725364,0.2407108239095315,0.546384263077401
0.23018988966941833,0.3166397415185784,0.2407108239095315,0.546384263077401
0.23014286160469055,0.3166397415185784,0.24091276252019386,0.546384263077401
0.22981169819831848,0.31764943457189015,0.24091276252019386,0.546384263077401
0.22977030277252197,0.31764943457189015,0.24111470113085623,0.546384263077401
0.2297128140926361,0.3178513731825525,0.24111470113085623,0.546384263077401
0.2296077460050583,0.3178513731825525,0.2417205169628433,0.546384263077401
0.2294815480709076,0.3180533117932149,0.2417205169628433,0.546384263077401
0.22939851880073547,0.3180533117932149,0.24192245557350567,0.546384263077401
0.22886165976524353,0.3194668820678514,0.24192245557350567,0.546384263077401
0.22875919938087463,0.3194668820678514,0.242124394184168,0.546384263077401
0.22869721055030823,0.3198707592891761,0.242124394184168,0.546384263077401
0.22866412997245789,0.3198707592891761,0.24252827140549274,0.546384263077401
0.2286050021648407,0.3202746365105008,0.24252827140549274,0.546384263077401
0.22845351696014404,0.3202746365105008,0.24273021001615508,0.546384263077401
0.22834935784339905,0.3204765751211632,0.24273021001615508,0.546384263077401
0.22825008630752563,0.3204765751211632,0.24353796445880452,0.546384263077401
0.22809188067913055,0.3210823909531502,0.24353796445880452,0.546384263077401
0.22802668809890747,0.3210823909531502,0.24394184168012925,0.546384263077401
0.22798219323158264,0.3212843295638126,0.24394184168012925,0.546384263077401
0.2279757559299469,0.3212843295638126,0.2441437802907916,0.546384263077401
0.2279435694217682,0.3218901453957997,0.2441437802907916,0.546384263077401
0.22793981432914734,0.3218901453957997,0.24434571890145396,0.546384263077401
0.2279379665851593,0.32209208400646205,0.24434571890145396,0.546384263077401
0.22790220379829407,0.32209208400646205,0.24474959612277866,0.546384263077401
0.22789162397384644,0.3222940226171244,0.24474959612277866,0.546384263077401
0.2278839647769928,0.3222940226171244,0.24495153473344103,0.546384263077401
0.22788110375404358,0.32249596122778673,0.24495153473344103,0.546384263077401
0.22780436277389526,0.32249596122778673,0.24535541195476576,0.546384263077401
0.22745369374752045,0.32350565428109856,0.24535541195476576,0.546384263077401
0.22738134860992432,0.32350565428109856,0.2455573505654281,0.546384263077401
0.22717979550361633,0.32390953150242324,0.2455573505654281,0.546384263077401
0.22703933715820312,0.32390953150242324,0.2465670436187399,0.546384263077401
0.2270103394985199,0.324313408723748,0.2465670436187399,0.546384263077401
0.22698679566383362,0.324313408723748,0.2469709208400646,0.546384263077401
0.22697016596794128,0.32451534733441034,0.2469709208400646,0.546384263077401
0.22690841555595398,0.32451534733441034,0.24717285945072698,0.546384263077401
0.22663596272468567,0.3249192245557351,0.24717285945072698,0.546384263077401
0.22629259526729584,0.3249192245557351,0.24798061389337642,0.546384263077401
0.22629201412200928,0.32512116316639744,0.24798061389337642,0.546384263077401
0.22628940641880035,0.32512116316639744,0.24818255250403878,0.546384263077401
0.22608783841133118,0.32592891760904685,0.24818255250403878,0.546384263077401
0.22603411972522736,0.32592891760904685,0.24838449111470112,0.546384263077401
0.22592350840568542,0.32693861066235863,0.24838449111470112,0.546384263077401
0.22581782937049866,0.32693861066235863,0.2485864297253635,0.546384263077401
0.22579723596572876,0.327140549273021,0.2485864297253635,0.546384263077401
0.22574104368686676,0.327140549273021,0.24878836833602586,0.546384263077401
0.22558286786079407,0.32754442649434573,0.24878836833602586,0.546384263077401
0.22549524903297424,0.32754442649434573,0.24919224555735056,0.546384263077401
0.2254171073436737,0.3277463651050081,0.24919224555735056,0.546384263077401
0.22538673877716064,0.3277463651050081,0.2495961227786753,0.546384263077401
0.22533228993415833,0.32835218093699514,0.2495961227786753,0.546384263077401
0.22530773282051086,0.32835218093699514,0.24979806138933763,0.546384263077401
0.22528699040412903,0.3285541195476575,0.24979806138933763,0.546384263077401
0.22527137398719788,0.3285541195476575,0.25,0.546384263077401
0.22527119517326355,0.3287560581583199,0.25,0.546384263077401
0.2250443398952484,0.3287560581583199,0.2508077544426494,0.546384263077401
0.2250010073184967,0.3293618739903069,0.2508077544426494,0.546384263077401
0.22496584057807922,0.3293618739903069,0.25121163166397414,0.546384263077401
0.22495189309120178,0.3295638126009693,0.25121163166397414,0.546384263077401
0.2247023731470108,0.3295638126009693,0.2520193861066236,0.546384263077401
0.2246432602405548,0.329967689822294,0.2520193861066236,0.546384263077401
0.22461311519145966,0.329967689822294,0.2522213247172859,0.546384263077401
0.2244812548160553,0.33037156704361875,0.2522213247172859,0.546384263077401
0.22427549958229065,0.33037156704361875,0.25262520193861066,0.546384263077401
0.22425362467765808,0.3305735056542811,0.25262520193861066,0.546384263077401
0.2242203950881958,0.3305735056542811,0.252827140549273,0.546384263077401
0.22421583533287048,0.33077544426494343,0.252827140549273,0.546384263077401
0.22414734959602356,0.33077544426494343,0.2530290791599354,0.546384263077401
0.223997563123703,0.33178513731825526,0.2530290791599354,0.546384263077401
0.22391286492347717,0.33178513731825526,0.25323101777059775,0.546384263077401
0.22377145290374756,0.3323909531502423,0.25323101777059775,0.546384263077401
0.22371014952659607,0.3323909531502423,0.2534329563812601,0.546384263077401
0.22338075935840607,0.3331987075928918,0.2534329563812601,0.546384263077401
0.22336480021476746,0.3331987075928918,0.2538368336025848,0.546384263077401
0.22320154309272766,0.3340064620355412,0.2538368336025848,0.546384263077401
0.2228175401687622,0.3340064620355412,0.25504846526655894,0.546384263077401
0.22280290722846985,0.3344103392568659,0.25504846526655894,0.546384263077401
0.222776398062706,0.3344103392568659,0.2552504038772213,0.546384263077401
0.2226714789867401,0.3346122778675283,0.2552504038772213,0.546384263077401
0.22255286574363708,0.3346122778675283,0.2558562197092084,0.546384263077401
0.2225414216518402,0.33481421647819065,0.2558562197092084,0.546384263077401
0.2225191593170166,0.33481421647819065,0.25646203554119545,0.546384263077401
0.22229620814323425,0.3354200323101777,0.25646203554119545,0.546384263077401
0.22204437851905823,0.3354200323101777,0.25706785137318255,0.546384263077401
0.22193405032157898,0.33582390953150243,0.25706785137318255,0.546384263077401
0.2219209372997284,0.33582390953150243,0.2572697899838449,0.546384263077401
0.22188034653663635,0.33622778675282716,0.2572697899838449,0.546384263077401
0.2218775600194931,0.33622778675282716,0.2574717285945073,0.546384263077401
0.22175809741020203,0.3368336025848142,0.2574717285945073,0.546384263077401
0.221561998128891,0.3368336025848142,0.25848142164781907,0.546384263077401
0.22153416275978088,0.33723747980613894,0.25848142164781907,0.546384263077401
0.22146528959274292,0.33723747980613894,0.2588852988691438,0.546384263077401
0.22146227955818176,0.3374394184168013,0.2588852988691438,0.546384263077401
0.22142572700977325,0.3374394184168013,0.25908723747980617,0.546384263077401
0.22142097353935242,0.3376413570274637,0.25908723747980617,0.546384263077401
0.2213830053806305,0.3376413570274637,0.2592891760904685,0.546384263077401
0.22136381268501282,0.33804523424878835,0.2592891760904685,0.546384263077401
0.22134318947792053,0.33804523424878835,0.2596930533117932,0.546384263077401
0.22132399678230286,0.3382471728594507,0.2596930533117932,0.546384263077401
0.22130613029003143,0.3382471728594507,0.2598949919224556,0.546384263077401
0.22128117084503174,0.3384491114701131,0.2598949919224556,0.546384263077401
0.2210855782032013,0.3384491114701131,0.260702746365105,0.546384263077401
0.2210487425327301,0.33865105008077545,0.260702746365105,0.546384263077401
0.22095119953155518,0.33865105008077545,0.2617124394184168,0.546384263077401
0.2209298312664032,0.3388529886914378,0.2617124394184168,0.546384263077401
0.22089970111846924,0.3388529886914378,0.2619143780290792,0.546384263077401
0.22078542411327362,0.3392568659127625,0.2619143780290792,0.546384263077401
0.22065827250480652,0.3392568659127625,0.26231825525040386,0.546384263077401
0.22055412828922272,0.33966074313408723,0.26231825525040386,0.546384263077401
0.2205110341310501,0.33966074313408723,0.26252019386106623,0.546384263077401
0.22033235430717468,0.3398626817447496,0.26252019386106623,0.546384263077401
0.22014953196048737,0.3398626817447496,0.2633279483037157,0.546384263077401
0.22014692425727844,0.34006462035541196,0.2633279483037157,0.546384263077401
0.2201072871685028,0.34006462035541196,0.263529886914378,0.546384263077401
0.22002169489860535,0.34026655896607433,0.263529886914378,0.546384263077401
0.22001472115516663,0.34026655896607433,0.2637318255250404,0.546384263077401
0.21990570425987244,0.3408723747980614,0.2637318255250404,0.546384263077401
0.21982300281524658,0.3408723747980614,0.26393376413570274,0.546384263077401
0.21971389651298523,0.34107431340872374,0.26393376413570274,0.546384263077401
0.21970412135124207,0.34107431340872374,0.2641357027463651,0.546384263077401
0.21969904005527496,0.3412762520193861,0.2641357027463651,0.546384263077401
0.21960076689720154,0.3412762520193861,0.2647415185783522,0.546384263077401
0.2194269597530365,0.34248788368336025,0.2647415185783522,0.546384263077401
0.21935546398162842,0.34248788368336025,0.26534733441033925,0.546384263077401
0.219300776720047,0.3426898222940226,0.26534733441033925,0.546384263077401
0.2192838490009308,0.3426898222940226,0.2655492730210016,0.546384263077401
0.21920594573020935,0.342891760904685,0.2655492730210016,0.546384263077401
0.21919234097003937,0.342891760904685,0.265751211631664,0.546384263077401
0.21899251639842987,0.3436995153473344,0.265751211631664,0.546384263077401
0.21896883845329285,0.3436995153473344,0.26595315024232635,0.546384263077401
0.21896257996559143,0.34390145395799676,0.26595315024232635,0.546384263077401
0.2189367711544037,0.34390145395799676,0.26635702746365103,0.546384263077401
0.21892854571342468,0.3443053311793215,0.26635702746365103,0.546384263077401
0.21892330050468445,0.3443053311793215,0.2665589660743134,0.546384263077401
0.21892020106315613,0.34450726978998386,0.2665589660743134,0.546384263077401
0.21891959011554718,0.34450726978998386,0.26676090468497576,0.546384263077401
0.21884861588478088,0.3447092084006462,0.26676090468497576,0.546384263077401
0.21876578032970428,0.3447092084006462,0.26696284329563813,0.546384263077401
0.2187143862247467,0.3451130856219709,0.26696284329563813,0.546384263077401
0.21870598196983337,0.3451130856219709,0.26736672051696286,0.546384263077401
0.21868064999580383,0.34531502423263327,0.26736672051696286,0.546384263077401
0.21866977214813232,0.34531502423263327,0.2675686591276252,0.546384263077401
0.218666672706604,0.34551696284329564,0.2675686591276252,0.546384263077401
0.21862533688545227,0.34551696284329564,0.26777059773828754,0.546384263077401
0.2186109721660614,0.34592084006462037,0.26777059773828754,0.546384263077401
0.21847572922706604,0.34592084006462037,0.2681744749596123,0.546384263077401
0.21844014525413513,0.34612277867528274,0.2681744749596123,0.546384263077401
0.21805670857429504,0.34612277867528274,0.26918416801292405,0.546384263077401
0.21784032881259918,0.34632471728594505,0.26918416801292405,0.546384263077401
0.21778348088264465,0.34632471728594505,0.2695880452342488,0.546384263077401
0.21767494082450867,0.3465266558966074,0.2695880452342488,0.546384263077401
0.21764039993286133,0.3465266558966074,0.2699919224555735,0.546384263077401
0.21754136681556702,0.3467285945072698,0.2699919224555735,0.546384263077401
0.2174624502658844,0.3467285945072698,0.2703957996768982,0.546384263077401
0.21743515133857727,0.34693053311793215,0.2703957996768982,0.546384263077401
0.21741461753845215,0.34693053311793215,0.27059773828756056,0.546384263077401
0.21731629967689514,0.34753634894991925,0.27059773828756056,0.546384263077401
0.21730375289916992,0.34753634894991925,0.27079967689822293,0.546384263077401
0.21725347638130188,0.3479402261712439,0.27079967689822293,0.546384263077401
0.21717464923858643,0.3479402261712439,0.2710016155088853,0.546384263077401
0.21712526679039001,0.3481421647819063,0.2710016155088853,0.546384263077401
0.2171044796705246,0.3481421647819063,0.27140549273021003,0.546384263077401
0.21707746386528015,0.34834410339256866,0.27140549273021003,0.546384263077401
0.21705922484397888,0.34834410339256866,0.2716074313408724,0.546384263077401
0.2168445885181427,0.3487479806138934,0.2716074313408724,0.546384263077401
0.21683335304260254,0.3487479806138934,0.2718093699515347,0.546384263077401
0.21668168902397156,0.34915185783521807,0.2718093699515347,0.546384263077401
0.21644243597984314,0.34915185783521807,0.27281906300484654,0.546384263077401
0.21641549468040466,0.34935379644588044,0.27281906300484654,0.546384263077401
0.21634945273399353,0.34935379644588044,0.2734248788368336,0.546384263077401
0.21632853150367737,0.3495557350565428,0.2734248788368336,0.546384263077401
0.2160533219575882,0.3495557350565428,0.27423263327948305,0.546384263077401
0.21567590534687042,0.3505654281098546,0.27423263327948305,0.546384263077401
0.2156677544116974,0.3505654281098546,0.2744345718901454,0.546384263077401
0.21564266085624695,0.35076736672051695,0.2744345718901454,0.546384263077401
0.21548990905284882,0.35076736672051695,0.2748384491114701,0.546384263077401
0.2154657542705536,0.3509693053311793,0.2748384491114701,0.546384263077401
0.21538272500038147,0.3509693053311793,0.27524232633279483,0.546384263077401
0.21518850326538086,0.3515751211631664,0.27524232633279483,0.546384263077401
0.21501022577285767,0.3515751211631664,0.27564620355411956,0.546384263077401
0.2149997055530548,0.3517770597738288,0.27564620355411956,0.546384263077401
0.21499252319335938,0.3517770597738288,0.27584814216478193,0.546384263077401
0.21485236287117004,0.35218093699515346,0.27584814216478193,0.546384263077401
0.21460381150245667,0.35218093699515346,0.2768578352180937,0.546384263077401
0.21456953883171082,0.3523828756058158,0.2768578352180937,0.546384263077401
0.2144477665424347,0.3523828756058158,0.27746365105008075,0.546384263077401
0.21441170573234558,0.35278675282714056,0.27746365105008075,0.546384263077401
0.21435287594795227,0.35278675282714056,0.2778675282714055,0.546384263077401
0.2142018973827362,0.3533925686591276,0.2778675282714055,0.546384263077401
0.21419760584831238,0.3533925686591276,0.27806946688206785,0.546384263077401
0.2141912281513214,0.35359450726978997,0.27806946688206785,0.546384263077401
0.21407775580883026,0.35359450726978997,0.27867528271405495,0.546384263077401
0.2139798104763031,0.3539983844911147,0.27867528271405495,0.546384263077401
0.21391399204730988,0.3539983844911147,0.27948303715670436,0.546384263077401
0.21368816494941711,0.3546042003231018,0.27948303715670436,0.546384263077401
0.21363767981529236,0.3546042003231018,0.27968497576736673,0.546384263077401
0.2136135995388031,0.3550080775444265,0.27968497576736673,0.546384263077401
0.21358755230903625,0.3550080775444265,0.28008885298869146,0.546384263077401
0.21329393982887268,0.3554119547657512,0.28008885298869146,0.546384263077401
0.21327856183052063,0.3554119547657512,0.2802907915993538,0.546384263077401
0.21311619877815247,0.35581583198707595,0.2802907915993538,0.546384263077401
0.2129262387752533,0.35581583198707595,0.2808966074313409,0.546384263077401
0.2128293216228485,0.3562197092084006,0.2808966074313409,0.546384263077401
0.21282199025154114,0.3562197092084006,0.28109854604200324,0.546384263077401
0.2128208577632904,0.356421647819063,0.28109854604200324,0.546384263077401
0.21276560425758362,0.356421647819063,0.2813004846526656,0.546384263077401
0.21273693442344666,0.35662358642972536,0.2813004846526656,0.546384263077401
0.21270127594470978,0.35662358642972536,0.28150242326332797,0.546384263077401
0.21267929673194885,0.3568255250403877,0.28150242326332797,0.546384263077401
0.21222564578056335,0.3568255250403877,0.2835218093699515,0.546384263077401
0.21209320425987244,0.35722940226171246,0.2835218093699515,0.546384263077401
0.21177680790424347,0.35722940226171246,0.2845315024232633,0.546384263077401
0.21163079142570496,0.35763327948303714,0.2845315024232633,0.546384263077401
0.21162208914756775,0.35763327948303714,0.28493537964458804,0.546384263077401
0.21149393916130066,0.35823909531502424,0.28493537964458804,0.546384263077401
0.21148952841758728,0.35823909531502424,0.2851373182552504,0.546384263077401
0.211462140083313,0.3584410339256866,0.2851373182552504,0.546384263077401
0.21140310168266296,0.3584410339256866,0.28554119547657514,0.546384263077401
0.21136394143104553,0.35884491114701134,0.28554119547657514,0.546384263077401
0.2113516479730606,0.35884491114701134,0.2857431340872375,0.546384263077401
0.2113461196422577,0.35904684975767365,0.2857431340872375,0.546384263077401
0.21123601496219635,0.35904684975767365,0.2865508885298869,0.546384263077401
0.2112150490283966,0.359248788368336,0.2865508885298869,0.546384263077401
0.21120977401733398,0.359248788368336,0.2867528271405493,0.546384263077401
0.21117529273033142,0.3594507269789984,0.2867528271405493,0.546384263077401
0.21113428473472595,0.3594507269789984,0.287156704361874,0.546384263077401
0.2110016793012619,0.3602584814216478,0.287156704361874,0.546384263077401
0.2109159529209137,0.3602584814216478,0.2875605815831987,0.546384263077401
0.21083709597587585,0.36046042003231016,0.2875605815831987,0.546384263077401
0.2108287662267685,0.36046042003231016,0.28776252019386106,0.546384263077401
0.21053126454353333,0.3616720516962843,0.28776252019386106,0.546384263077401
0.210442453622818,0.3616720516962843,0.2881663974151858,0.546384263077401
0.21038305759429932,0.36207592891760904,0.2881663974151858,0.546384263077401
0.2101137787103653,0.36207592891760904,0.2885702746365105,0.546384263077401
0.21007627248764038,0.3622778675282714,0.2885702746365105,0.546384263077401
0.20993667840957642,0.3622778675282714,0.2889741518578352,0.546384263077401
0.20993176102638245,0.36247980613893377,0.2889741518578352,0.546384263077401
0.2098732739686966,0.36247980613893377,0.2895799676898223,0.546384263077401
0.2098660171031952,0.36268174474959614,0.2895799676898223,0.546384263077401
0.20982280373573303,0.36268174474959614,0.28978190630048467,0.546384263077401
0.20978966355323792,0.3632875605815832,0.28978190630048467,0.546384263077401
0.20975497364997864,0.3632875605815832,0.28998384491114704,0.546384263077401
0.20964208245277405,0.3638933764135703,0.28998384491114704,0.546384263077401
0.20954802632331848,0.3638933764135703,0.2903877221324717,0.546384263077401
0.20948144793510437,0.3647011308562197,0.2903877221324717,0.546384263077401
0.20940130949020386,0.3647011308562197,0.2905896607431341,0.546384263077401
0.2093411386013031,0.3651050080775444,0.2905896607431341,0.546384263077401
0.20931383967399597,0.3651050080775444,0.2909935379644588,0.546384263077401
0.20921853184700012,0.3657108239095315,0.2909935379644588,0.546384263077401
0.20920713245868683,0.3657108239095315,0.2911954765751212,0.546384263077401
0.20915469527244568,0.36651857835218093,0.2911954765751212,0.546384263077401
0.20912742614746094,0.36651857835218093,0.29139741518578355,0.546384263077401
0.20896488428115845,0.36712439418416803,0.29139741518578355,0.546384263077401
0.2089528739452362,0.36712439418416803,0.2918012924071082,0.546384263077401
0.20892998576164246,0.36732633279483035,0.2918012924071082,0.546384263077401
0.2088654339313507,0.36732633279483035,0.29220516962843296,0.546384263077401
0.20866158604621887,0.3675282714054927,0.29220516962843296,0.546384263077401
0.20845773816108704,0.3675282714054927,0.2924071082390953,0.546384263077401
0.20819762349128723,0.3689418416801292,0.2924071082390953,0.546384263077401
0.20814397931098938,0.3689418416801292,0.2926090468497577,0.546384263077401
0.20811620354652405,0.3691437802907916,0.2926090468497577,0.546384263077401
0.20805910229682922,0.3691437802907916,0.29301292407108237,0.546384263077401
0.20792613923549652,0.3695476575121163,0.29301292407108237,0.546384263077401
0.20788344740867615,0.3695476575121163,0.2934168012924071,0.546384263077401
0.20787283778190613,0.3697495961227787,0.2934168012924071,0.546384263077401
0.20774933695793152,0.3697495961227787,0.29361873990306947,0.546384263077401
0.20738086104393005,0.37035541195476573,0.29361873990306947,0.546384263077401
0.20728448033332825,0.37035541195476573,0.29422455573505657,0.546384263077401
0.20722267031669617,0.37075928917609047,0.29422455573505657,0.546384263077401
0.2071598470211029,0.37075928917609047,0.2948303715670436,0.546384263077401
0.20700129866600037,0.3715670436187399,0.2948303715670436,0.546384263077401
0.20699240267276764,0.3715670436187399,0.295032310177706,0.546384263077401
0.20696184039115906,0.37176898222940225,0.295032310177706,0.546384263077401
0.2067723572254181,0.37176898222940225,0.2954361873990307,0.546384263077401
0.20663559436798096,0.372172859450727,0.2954361873990307,0.546384263077401
0.20654599368572235,0.372172859450727,0.2958400646203554,0.546384263077401
0.20624734461307526,0.37318255250403876,0.2958400646203554,0.546384263077401
0.20622625946998596,0.37318255250403876,0.29604200323101776,0.546384263077401
0.2061583697795868,0.3735864297253635,0.29604200323101776,0.546384263077401
0.2060571014881134,0.3735864297253635,0.29664781906300486,0.546384263077401
0.20600971579551697,0.3739903069466882,0.29664781906300486,0.546384263077401
0.2058599889278412,0.3739903069466882,0.2968497576736672,0.546384263077401
0.2058207094669342,0.3741922455573506,0.2968497576736672,0.546384263077401
0.20574679970741272,0.3741922455573506,0.29705169628432954,0.546384263077401
0.20570608973503113,0.3743941841680129,0.29705169628432954,0.546384263077401
0.2057017982006073,0.3743941841680129,0.2972536348949919,0.546384263077401
0.20569100975990295,0.37459612277867527,0.2972536348949919,0.546384263077401
0.2052522748708725,0.37459612277867527,0.29846526655896605,0.546384263077401
0.20508363842964172,0.37540387722132473,0.29846526655896605,0.546384263077401
0.2049594223499298,0.37540387722132473,0.29907108239095315,0.546384263077401
0.2048477977514267,0.37621163166397414,0.29907108239095315,0.546384263077401
0.20480027794837952,0.37621163166397414,0.2992730210016155,0.546384263077401
0.20477470755577087,0.3764135702746365,0.2992730210016155,0.546384263077401
0.20466379821300507,0.3764135702746365,0.2994749596122779,0.546384263077401
0.20459264516830444,0.37681744749596124,0.2994749596122779,0.546384263077401
0.2044198215007782,0.37681744749596124,0.30048465266558966,0.546384263077401
0.20438149571418762,0.3770193861066236,0.30048465266558966,0.546384263077401
0.20428843796253204,0.3770193861066236,0.3008885298869144,0.546384263077401
0.20395150780677795,0.3780290791599354,0.3008885298869144,0.546384263077401
0.20381419360637665,0.3780290791599354,0.30149434571890144,0.546384263077401
0.20370468497276306,0.37823101777059775,0.30149434571890144,0.546384263077401
0.20364788174629211,0.37823101777059775,0.3016962843295638,0.546384263077401
0.20354005694389343,0.37863489499192243,0.3016962843295638,0.546384263077401
0.2034091204404831,0.37863489499192243,0.3023021001615509,0.546384263077401
0.20336490869522095,0.37903877221324717,0.3023021001615509,0.546384263077401
0.2033599317073822,0.37903877221324717,0.30250403877221327,0.546384263077401
0.2033384144306183,0.37924071082390953,0.30250403877221327,0.546384263077401
0.20328709483146667,0.37924071082390953,0.3027059773828756,0.546384263077401
0.20314934849739075,0.37964458804523427,0.3027059773828756,0.546384263077401
0.20303800702095032,0.37964458804523427,0.30351373182552505,0.546384263077401
0.20302271842956543,0.38004846526655894,0.30351373182552505,0.546384263077401
0.202826589345932,0.38004846526655894,0.3045234248788368,0.546384263077401
0.20273050665855408,0.3804523424878837,0.3045234248788368,0.546384263077401
0.20266029238700867,0.3804523424878837,0.3047253634894992,0.546384263077401
0.20254448056221008,0.38126009693053314,0.3047253634894992,0.546384263077401
0.2025332748889923,0.38126009693053314,0.30492730210016156,0.546384263077401
0.20252898335456848,0.38146203554119545,0.30492730210016156,0.546384263077401
0.2025289237499237,0.38146203554119545,0.3051292407108239,0.546384263077401
0.2025265395641327,0.3816639741518578,0.3051292407108239,0.546384263077401
0.20249149203300476,0.3816639741518578,0.3055331179321486,0.546384263077401
0.2024649679660797,0.3818659127625202,0.3055331179321486,0.546384263077401
0.20212948322296143,0.3818659127625202,0.30634087237479807,0.546384263077401
0.20208367705345154,0.38206785137318255,0.30634087237479807,0.546384263077401
0.20197656750679016,0.38206785137318255,0.3069466882067851,0.546384263077401
0.201908677816391,0.3824717285945073,0.3069466882067851,0.546384263077401
0.20179054141044617,0.3824717285945073,0.30735056542810985,0.546384263077401
0.20175595581531525,0.38287560581583197,0.30735056542810985,0.546384263077401
0.20162877440452576,0.38287560581583197,0.3081583198707593,0.546384263077401
0.20161035656929016,0.38307754442649433,0.3081583198707593,0.546384263077401
0.20146891474723816,0.38307754442649433,0.30876413570274636,0.546384263077401
0.20133879780769348,0.38348142164781907,0.30876413570274636,0.546384263077401
0.20131069421768188,0.38348142164781907,0.30936995153473346,0.546384263077401
0.2012152373790741,0.3838852988691438,0.30936995153473346,0.546384263077401
0.20115908980369568,0.3838852988691438,0.3099757673667205,0.546384263077401
0.2010314166545868,0.38449111470113084,0.3099757673667205,0.546384263077401
0.2009977400302887,0.38449111470113084,0.31017770597738287,0.546384263077401
0.20088443160057068,0.3848949919224556,0.31017770597738287,0.546384263077401
0.20083090662956238,0.3848949919224556,0.3105815831987076,0.546384263077401
0.20080462098121643,0.38509693053311794,0.3105815831987076,0.546384263077401
0.2006746232509613,0.38509693053311794,0.31118739903069464,0.546384263077401
0.20065408945083618,0.3852988691437803,0.31118739903069464,0.546384263077401
0.20063313841819763,0.3852988691437803,0.311389337641357,0.546384263077401
0.20054510235786438,0.3855008077544427,0.311389337641357,0.546384263077401
0.2002832591533661,0.3855008077544427,0.31260096930533116,0.546384263077401
0.20009152591228485,0.38651050080775445,0.31260096930533116,0.546384263077401
0.20006325840950012,0.38651050080775445,0.3128029079159935,0.546384263077401
0.19989898800849915,0.3871163166397415,0.3128029079159935,0.546384263077401
0.19983962178230286,0.3871163166397415,0.3130048465266559,0.546384263077401
0.19979903101921082,0.38731825525040386,0.3130048465266559,0.546384263077401
0.19977489113807678,0.38731825525040386,0.31320678513731826,0.546384263077401
0.19963935017585754,0.3877221324717286,0.31320678513731826,0.546384263077401
0.19937410950660706,0.3877221324717286,0.3144184168012924,0.546384263077401
0.19929149746894836,0.3883279483037157,0.3144184168012924,0.546384263077401
0.19916090369224548,0.3883279483037157,0.31462035541195477,0.546384263077401
0.19914540648460388,0.388529886914378,0.31462035541195477,0.546384263077401
0.19913551211357117,0.388529886914378,0.31482229402261713,0.546384263077401
0.19889722764492035,0.3893376413570275,0.31482229402261713,0.546384263077401
0.19884048402309418,0.3893376413570275,0.3150242326332795,0.546384263077401
0.1988135278224945,0.38953957996768984,0.3150242326332795,0.546384263077401
0.1987617313861847,0.38953957996768984,0.31522617124394187,0.546384263077401
0.198537677526474,0.3905492730210016,0.31522617124394187,0.546384263077401
0.19850456714630127,0.3905492730210016,0.3154281098546042,0.546384263077401
0.19845430552959442,0.390751211631664,0.3154281098546042,0.546384263077401
0.1983642280101776,0.390751211631664,0.3158319870759289,0.546384263077401
0.1983250081539154,0.39115508885298866,0.3158319870759289,0.546384263077401
0.1982148289680481,0.39115508885298866,0.31623586429725364,0.546384263077401
0.19818809628486633,0.39135702746365103,0.31623586429725364,0.546384263077401
0.1979304850101471,0.39135702746365103,0.31704361873990305,0.546384263077401
0.19784721732139587,0.3915589660743134,0.31704361873990305,0.546384263077401
0.19778397679328918,0.3915589660743134,0.31764943457189015,0.546384263077401
0.19743970036506653,0.39236672051696286,0.31764943457189015,0.546384263077401
0.19733412563800812,0.39236672051696286,0.3180533117932149,0.546384263077401
0.1973261535167694,0.3925686591276252,0.3180533117932149,0.546384263077401
0.1972392499446869,0.3925686591276252,0.3182552504038772,0.546384263077401
0.1972315013408661,0.39277059773828754,0.3182552504038772,0.546384263077401
0.19717292487621307,0.39277059773828754,0.31865912762520193,0.546384263077401
0.19701816141605377,0.3931744749596123,0.31865912762520193,0.546384263077401
0.1970098316669464,0.3931744749596123,0.3188610662358643,0.546384263077401
0.19693295657634735,0.39337641357027464,0.3188610662358643,0.546384263077401
0.19684001803398132,0.39337641357027464,0.31926494345718903,0.546384263077401
0.19671502709388733,0.3939822294022617,0.31926494345718903,0.546384263077401
0.19657903909683228,0.3939822294022617,0.3196688206785137,0.546384263077401
0.19640854001045227,0.39478998384491115,0.3196688206785137,0.546384263077401
0.19621878862380981,0.39478998384491115,0.3210823909531502,0.546384263077401
0.19621184468269348,0.3949919224555735,0.3210823909531502,0.546384263077401
0.19618673622608185,0.3949919224555735,0.3212843295638126,0.546384263077401
0.19615522027015686,0.3951938610662359,0.3212843295638126,0.546384263077401
0.19614644348621368,0.3951938610662359,0.32148626817447495,0.546384263077401
0.19609180092811584,0.39559773828756056,0.32148626817447495,0.546384263077401
0.19602790474891663,0.39559773828756056,0.3216882067851373,0.546384263077401
0.19602070748806,0.3960016155088853,0.3216882067851373,0.546384263077401
0.19598157703876495,0.3960016155088853,0.3218901453957997,0.546384263077401
0.19584938883781433,0.3966074313408724,0.3218901453957997,0.546384263077401
0.1958438754081726,0.3966074313408724,0.32209208400646205,0.546384263077401
0.19572800397872925,0.3970113085621971,0.32209208400646205,0.546384263077401
0.19548027217388153,0.3970113085621971,0.3226978998384491,0.546384263077401
0.1954549252986908,0.3974151857835218,0.3226978998384491,0.546384263077401
0.1952645480632782,0.3974151857835218,0.3233037156704362,0.546384263077401
0.19525274634361267,0.3976171243941842,0.3233037156704362,0.546384263077401
0.19516122341156006,0.3976171243941842,0.32370759289176093,0.546384263077401
0.19490310549736023,0.39862681744749595,0.32370759289176093,0.546384263077401
0.19474610686302185,0.39862681744749595,0.3241114701130856,0.546384263077401
0.19463947415351868,0.3994345718901454,0.3241114701130856,0.546384263077401
0.19461020827293396,0.3994345718901454,0.324313408723748,0.546384263077401
0.1944885551929474,0.40024232633279483,0.324313408723748,0.546384263077401
0.19448451697826385,0.40024232633279483,0.32451534733441034,0.546384263077401
0.19444476068019867,0.4004442649434572,0.32451534733441034,0.546384263077401
0.1943509429693222,0.4004442649434572,0.32512116316639744,0.546384263077401
0.19427743554115295,0.40084814216478193,0.32512116316639744,0.546384263077401
0.1942344605922699,0.40084814216478193,0.32532310177705975,0.546384263077401
0.1942240297794342,0.40105008077544424,0.32532310177705975,0.546384263077401
0.1942221224308014,0.40105008077544424,0.3255250403877221,0.546384263077401
0.19421370327472687,0.4012520193861066,0.3255250403877221,0.546384263077401
0.19414988160133362,0.4012520193861066,0.32592891760904685,0.546384263077401
0.1941368281841278,0.401453957996769,0.32592891760904685,0.546384263077401
0.1940803825855255,0.401453957996769,0.3261308562197092,0.546384263077401
0.19392606616020203,0.40165589660743134,0.3261308562197092,0.546384263077401
0.19391955435276031,0.40165589660743134,0.3263327948303716,0.546384263077401
0.19385899603366852,0.4018578352180937,0.3263327948303716,0.546384263077401
0.19385352730751038,0.4018578352180937,0.32653473344103395,0.546384263077401
0.19375714659690857,0.4020597738287561,0.32653473344103395,0.546384263077401
0.19363541901111603,0.4020597738287561,0.32693861066235863,0.546384263077401
0.19356116652488708,0.40226171243941844,0.32693861066235863,0.546384263077401
0.19350096583366394,0.40226171243941844,0.327140549273021,0.546384263077401
0.1934927999973297,0.40246365105008075,0.327140549273021,0.546384263077401
0.19348159432411194,0.40246365105008075,0.32734248788368336,0.546384263077401
0.1934502273797989,0.4026655896607431,0.32734248788368336,0.546384263077401
0.19337762892246246,0.4026655896607431,0.32754442649434573,0.546384263077401
0.19326309859752655,0.40306946688206785,0.32754442649434573,0.546384263077401
0.19311217963695526,0.40306946688206785,0.32835218093699514,0.546384263077401
0.19309404492378235,0.4034733441033926,0.32835218093699514,0.546384263077401
0.19287584722042084,0.4034733441033926,0.3285541195476575,0.546384263077401
0.19270232319831848,0.40387722132471726,0.3285541195476575,0.546384263077401
0.19237521290779114,0.40387722132471726,0.3293618739903069,0.546384263077401
0.1922810971736908,0.404281098546042,0.3293618739903069,0.546384263077401
0.19218352437019348,0.404281098546042,0.3301696284329564,0.546384263077401
0.19209277629852295,0.40448303715670436,0.3301696284329564,0.546384263077401
0.19192233681678772,0.40448303715670436,0.3305735056542811,0.546384263077401
0.19187882542610168,0.4048869143780291,0.3305735056542811,0.546384263077401
0.19182047247886658,0.4048869143780291,0.33077544426494343,0.546384263077401
0.1917804777622223,0.40508885298869146,0.33077544426494343,0.546384263077401
0.19164887070655823,0.40508885298869146,0.33117932148626816,0.546384263077401
0.19158971309661865,0.4058966074313409,0.33117932148626816,0.546384263077401
0.1915397346019745,0.4058966074313409,0.3315831987075929,0.546384263077401
0.1915164440870285,0.40650242326332797,0.3315831987075929,0.546384263077401
0.1913565844297409,0.40650242326332797,0.33218901453957994,0.546384263077401
0.19120706617832184,0.4067043618739903,0.33218901453957994,0.546384263077401
0.19107064604759216,0.4067043618739903,0.3325928917609047,0.546384263077401
0.1910068690776825,0.407108239095315,0.3325928917609047,0.546384263077401
0.19100114703178406,0.407108239095315,0.33279483037156704,0.546384263077401
0.19094988703727722,0.4073101777059774,0.33279483037156704,0.546384263077401
0.19075258076190948,0.4073101777059774,0.3338045234248788,0.546384263077401
0.19070002436637878,0.40751211631663975,0.3338045234248788,0.546384263077401
0.19032272696495056,0.40751211631663975,0.3354200323101777,0.546384263077401
0.190212219953537,0.40831987075928916,0.3354200323101777,0.546384263077401
0.19010797142982483,0.40831987075928916,0.33582390953150243,0.546384263077401
0.19010470807552338,0.4085218093699515,0.33582390953150243,0.546384263077401
0.19007936120033264,0.4085218093699515,0.3364297253634895,0.546384263077401
0.19001448154449463,0.4087237479806139,0.3364297253634895,0.546384263077401
0.1899947226047516,0.4087237479806139,0.33663166397415184,0.546384263077401
0.18985781073570251,0.4091276252019386,0.33663166397415184,0.546384263077401
0.1897142231464386,0.4091276252019386,0.3368336025848142,0.546384263077401
0.18970324099063873,0.409329563812601,0.3368336025848142,0.546384263077401
0.18965411186218262,0.409329563812601,0.33723747980613894,0.546384263077401
0.1895507574081421,0.4095315024232633,0.33723747980613894,0.546384263077401
0.1895371824502945,0.4095315024232633,0.3376413570274637,0.546384263077401
0.1894824206829071,0.40973344103392567,0.3376413570274637,0.546384263077401
0.18947719037532806,0.40973344103392567,0.337843295638126,0.546384263077401
0.18922141194343567,0.4101373182552504,0.337843295638126,0.546384263077401
0.18912890553474426,0.4101373182552504,0.3382471728594507,0.546384263077401
0.1890871673822403,0.41054119547657514,0.3382471728594507,0.546384263077401
0.18907949328422546,0.41054119547657514,0.3384491114701131,0.546384263077401
0.1888875812292099,0.41134894991922455,0.3384491114701131,0.546384263077401
0.18888309597969055,0.41134894991922455,0.33865105008077545,0.546384263077401
0.18883977830410004,0.41195476575121165,0.33865105008077545,0.546384263077401
0.18876968324184418,0.41195476575121165,0.3390549273021002,0.546384263077401
0.1886904537677765,0.41276252019386106,0.3390549273021002,0.546384263077401
0.18855324387550354,0.41276252019386106,0.33945880452342486,0.546384263077401
0.1883501559495926,0.41377221324717284,0.33945880452342486,0.546384263077401
0.18830439448356628,0.41377221324717284,0.3398626817447496,0.546384263077401
0.18823401629924774,0.4139741518578352,0.3398626817447496,0.546384263077401
0.18817947804927826,0.4139741518578352,0.34026655896607433,0.546384263077401
0.18816444277763367,0.41417609046849757,0.34026655896607433,0.546384263077401
0.18798109889030457,0.41417609046849757,0.34107431340872374,0.546384263077401
0.18798014521598816,0.41437802907915994,0.34107431340872374,0.546384263077401
0.1878879964351654,0.41437802907915994,0.34168012924071084,0.546384263077401
0.18767282366752625,0.41518578352180935,0.34168012924071084,0.546384263077401
0.18764017522335052,0.41518578352180935,0.3418820678513732,0.546384263077401
0.18753232061862946,0.4159935379644588,0.3418820678513732,0.546384263077401
0.18752524256706238,0.4159935379644588,0.3420840064620355,0.546384263077401
0.18741169571876526,0.41659935379644586,0.3420840064620355,0.546384263077401
0.1873053014278412,0.41659935379644586,0.3426898222940226,0.546384263077401
0.18725189566612244,0.41720516962843296,0.3426898222940226,0.546384263077401
0.18723006546497345,0.41720516962843296,0.34309369951534735,0.546384263077401
0.1871550977230072,0.4174071082390953,0.34309369951534735,0.546384263077401
0.18708927929401398,0.4174071082390953,0.3436995153473344,0.546384263077401
0.18708214163780212,0.4176090468497577,0.3436995153473344,0.546384263077401
0.18707695603370667,0.4176090468497577,0.34390145395799676,0.546384263077401
0.18689486384391785,0.41821486268174474,0.34390145395799676,0.546384263077401
0.18688789010047913,0.41821486268174474,0.3441033925686591,0.546384263077401
0.18674245476722717,0.41861873990306947,0.3441033925686591,0.546384263077401
0.18666855990886688,0.41861873990306947,0.34450726978998386,0.546384263077401
0.18660923838615417,0.41882067851373184,0.34450726978998386,0.546384263077401
0.18653787672519684,0.41882067851373184,0.3451130856219709,0.546384263077401
0.18642094731330872,0.41962843295638125,0.3451130856219709,0.546384263077401
0.18641456961631775,0.41962843295638125,0.34531502423263327,0.546384263077401
0.18636152148246765,0.4198303715670436,0.34531502423263327,0.546384263077401
0.18634192645549774,0.4198303715670436,0.34551696284329564,0.546384263077401
0.18621858954429626,0.4204361873990307,0.34551696284329564,0.546384263077401
0.18616965413093567,0.4204361873990307,0.345718901453958,0.546384263077401
0.18607303500175476,0.4208400646203554,0.345718901453958,0.546384263077401
0.18593940138816833,0.4208400646203554,0.34612277867528274,0.546384263077401
0.18592189252376556,0.42104200323101776,0.34612277867528274,0.546384263077401
0.18582820892333984,0.42104200323101776,0.34632471728594505,0.546384263077401
0.1857520043849945,0.4214458804523425,0.34632471728594505,0.546384263077401
0.1856193095445633,0.4214458804523425,0.3467285945072698,0.546384263077401
0.18561884760856628,0.42164781906300486,0.3467285945072698,0.546384263077401
0.18557032942771912,0.42164781906300486,0.3471324717285945,0.546384263077401
0.18550743162631989,0.4218497576736672,0.3471324717285945,0.546384263077401
0.18538668751716614,0.4218497576736672,0.3473344103392569,0.546384263077401
0.18535101413726807,0.42205169628432954,0.3473344103392569,0.546384263077401
0.1852932870388031,0.42205169628432954,0.34773828756058156,0.546384263077401
0.1852811872959137,0.4222536348949919,0.34773828756058156,0.546384263077401
0.1851736605167389,0.4222536348949919,0.3479402261712439,0.546384263077401
0.1849389523267746,0.42306138933764137,0.3479402261712439,0.546384263077401
0.18486571311950684,0.42306138933764137,0.3481421647819063,0.546384263077401
0.18485453724861145,0.42326332794830374,0.3481421647819063,0.546384263077401
0.18472620844841003,0.42326332794830374,0.348546042003231,0.546384263077401
0.18457874655723572,0.42407108239095315,0.348546042003231,0.546384263077401
0.18455854058265686,0.42407108239095315,0.3487479806138934,0.546384263077401
0.18451914191246033,0.4242730210016155,0.3487479806138934,0.546384263077401
0.18449299037456512,0.4242730210016155,0.34915185783521807,0.546384263077401
0.1844661384820938,0.4244749596122779,0.34915185783521807,0.546384263077401
0.18434497714042664,0.4244749596122779,0.3495557350565428,0.546384263077401
0.18430271744728088,0.42467689822294025,0.3495557350565428,0.546384263077401
0.18416042625904083,0.42467689822294025,0.3501615508885299,0.546384263077401
0.18409457802772522,0.4250807754442649,0.3501615508885299,0.546384263077401
0.18406511843204498,0.4250807754442649,0.35036348949919227,0.546384263077401
0.1840270459651947,0.425686591276252,0.35036348949919227,0.546384263077401
0.18401864171028137,0.425686591276252,0.3505654281098546,0.546384263077401
0.18398049473762512,0.42629240710823907,0.3505654281098546,0.546384263077401
0.18396154046058655,0.42629240710823907,0.35076736672051695,0.546384263077401
0.18392828106880188,0.42649434571890144,0.35076736672051695,0.546384263077401
0.18377219140529633,0.42649434571890144,0.3511712439418417,0.546384263077401
0.18366238474845886,0.42689822294022617,0.3511712439418417,0.546384263077401
0.18360361456871033,0.42689822294022617,0.35137318255250405,0.546384263077401
0.18349286913871765,0.4273021001615509,0.35137318255250405,0.546384263077401
0.18332163989543915,0.4273021001615509,0.3517770597738288,0.546384263077401
0.18326303362846375,0.42750403877221327,0.3517770597738288,0.546384263077401
0.18324753642082214,0.42750403877221327,0.3519789983844911,0.546384263077401
0.18318817019462585,0.4277059773828756,0.3519789983844911,0.546384263077401
0.18310591578483582,0.4277059773828756,0.3523828756058158,0.546384263077401
0.18301555514335632,0.4283117932148627,0.3523828756058158,0.546384263077401
0.18297746777534485,0.4283117932148627,0.3525848142164782,0.546384263077401
0.18295112252235413,0.42851373182552505,0.3525848142164782,0.546384263077401
0.18294891715049744,0.42851373182552505,0.35278675282714056,0.546384263077401
0.18293151259422302,0.4289176090468498,0.35278675282714056,0.546384263077401
0.18286612629890442,0.4289176090468498,0.3531906300484653,0.546384263077401
0.18283292651176453,0.4291195476575121,0.3531906300484653,0.546384263077401
0.18277040123939514,0.4291195476575121,0.35359450726978997,0.546384263077401
0.1826145350933075,0.4295234248788368,0.35359450726978997,0.546384263077401
0.18256889283657074,0.4295234248788368,0.3539983844911147,0.546384263077401
0.18252180516719818,0.4297253634894992,0.3539983844911147,0.546384263077401
0.1824839860200882,0.4297253634894992,0.35420032310177707,0.546384263077401
0.18229302763938904,0.4303311793214863,0.35420032310177707,0.546384263077401
0.1822887659072876,0.4303311793214863,0.35440226171243944,0.546384263077401
0.18224892020225525,0.4305331179321486,0.35440226171243944,0.546384263077401
0.1822374016046524,0.4305331179321486,0.3546042003231018,0.546384263077401
0.18219080567359924,0.43093699515347333,0.3546042003231018,0.546384263077401
0.18215727806091309,0.43093699515347333,0.3548061389337641,0.546384263077401
0.18214407563209534,0.43134087237479807,0.3548061389337641,0.546384263077401
0.18213830888271332,0.43134087237479807,0.3550080775444265,0.546384263077401
0.18207678198814392,0.4317447495961228,0.3550080775444265,0.546384263077401
0.18198294937610626,0.4317447495961228,0.3556138933764136,0.546384263077401
0.18181529641151428,0.4321486268174475,0.3556138933764136,0.546384263077401
0.18174946308135986,0.4321486268174475,0.35581583198707595,0.546384263077401
0.1817183792591095,0.4325525040387722,0.35581583198707595,0.546384263077401
0.18158778548240662,0.4325525040387722,0.3568255250403877,0.546384263077401
0.18137505650520325,0.4331583198707593,0.3568255250403877,0.546384263077401
0.18135762214660645,0.4331583198707593,0.3574313408723748,0.546384263077401
0.181319922208786,0.4333602584814216,0.3574313408723748,0.546384263077401
0.18121378123760223,0.4333602584814216,0.35823909531502424,0.546384263077401
0.18120357394218445,0.433562197092084,0.35823909531502424,0.546384263077401
0.1811523139476776,0.433562197092084,0.35864297253634897,0.546384263077401
0.18094320595264435,0.43376413570274636,0.35864297253634897,0.546384263077401
0.180943101644516,0.43376413570274636,0.35884491114701134,0.546384263077401
0.18093062937259674,0.4339660743134087,0.35884491114701134,0.546384263077401
0.1808643788099289,0.4339660743134087,0.359248788368336,0.546384263077401
0.18070638179779053,0.43477382875605813,0.359248788368336,0.546384263077401
0.18038222193717957,0.43477382875605813,0.3602584814216478,0.546384263077401
0.18037745356559753,0.4349757673667205,0.3602584814216478,0.546384263077401
0.18037524819374084,0.4349757673667205,0.36046042003231016,0.546384263077401
0.18027976155281067,0.43517770597738287,0.36046042003231016,0.546384263077401
0.18019653856754303,0.43517770597738287,0.3606623586429725,0.546384263077401
0.18011771142482758,0.43578352180936997,0.3606623586429725,0.546384263077401
0.17988631129264832,0.43578352180936997,0.3612681744749596,0.546384263077401
0.17964564263820648,0.43598546042003233,0.3612681744749596,0.546384263077401
0.17961224913597107,0.43598546042003233,0.361470113085622,0.546384263077401
0.17959538102149963,0.436389337641357,0.361470113085622,0.546384263077401
0.17957746982574463,0.436389337641357,0.3616720516962843,0.546384263077401
0.17943927645683289,0.4369951534733441,0.3616720516962843,0.546384263077401
0.17935648560523987,0.4369951534733441,0.36187399030694667,0.546384263077401
0.17928926646709442,0.4371970920840065,0.36187399030694667,0.546384263077401
0.17924976348876953,0.4371970920840065,0.3622778675282714,0.546384263077401
0.1792387068271637,0.43739903069466884,0.3622778675282714,0.546384263077401
0.17923149466514587,0.43739903069466884,0.36247980613893377,0.546384263077401
0.17905348539352417,0.4384087237479806,0.36247980613893377,0.546384263077401
0.1789720505475998,0.4384087237479806,0.3628836833602585,0.546384263077401
0.17894349992275238,0.438610662358643,0.3628836833602585,0.546384263077401
0.17888957262039185,0.438610662358643,0.3630856219709208,0.546384263077401
0.17879335582256317,0.43901453957996767,0.3630856219709208,0.546384263077401
0.1787494719028473,0.43901453957996767,0.3632875605815832,0.546384263077401
0.178748220205307,0.43921647819063003,0.3632875605815832,0.546384263077401
0.1785195767879486,0.43921647819063003,0.36409531502423265,0.546384263077401
0.17831528186798096,0.4400242326332795,0.36409531502423265,0.546384263077401
0.17828121781349182,0.4400242326332795,0.3644991922455573,0.546384263077401
0.17825093865394592,0.44063004846526654,0.3644991922455573,0.546384263077401
0.17816069722175598,0.44063004846526654,0.3653069466882068,0.546384263077401
0.1781580150127411,0.4408319870759289,0.3653069466882068,0.546384263077401
0.17815425992012024,0.4408319870759289,0.36550888529886916,0.546384263077401
0.1781502664089203,0.4410339256865913,0.36550888529886916,0.546384263077401
0.17810407280921936,0.4410339256865913,0.36591276252019383,0.546384263077401
0.17809832096099854,0.441437802907916,0.36591276252019383,0.546384263077401
0.1780240684747696,0.441437802907916,0.36631663974151857,0.546384263077401
0.1779898703098297,0.4418416801292407,0.36631663974151857,0.546384263077401
0.17789903283119202,0.4418416801292407,0.36651857835218093,0.546384263077401
0.1778421700000763,0.4422455573505654,0.36651857835218093,0.546384263077401
0.1778312623500824,0.4422455573505654,0.36692245557350567,0.546384263077401
0.17779210209846497,0.4424474959612278,0.36692245557350567,0.546384263077401
0.17775222659111023,0.4424474959612278,0.3677302100161551,0.546384263077401
0.17773589491844177,0.44264943457189015,0.3677302100161551,0.546384263077401
0.17769408226013184,0.44264943457189015,0.3683360258481422,0.546384263077401
0.17765703797340393,0.4428513731825525,0.3683360258481422,0.546384263077401
0.17764516174793243,0.4428513731825525,0.36853796445880455,0.546384263077401
0.17758938670158386,0.4432552504038772,0.36853796445880455,0.546384263077401
0.17758265137672424,0.4432552504038772,0.36873990306946686,0.546384263077401
0.17757895588874817,0.44345718901453957,0.36873990306946686,0.546384263077401
0.17742334306240082,0.44345718901453957,0.36934571890145396,0.546384263077401
0.1774154007434845,0.44365912762520193,0.36934571890145396,0.546384263077401
0.17741450667381287,0.44365912762520193,0.3695476575121163,0.546384263077401
0.17738911509513855,0.44426494345718903,0.3695476575121163,0.546384263077401
0.17736642062664032,0.44426494345718903,0.3697495961227787,0.546384263077401
0.17730429768562317,0.4446688206785137,0.3697495961227787,0.546384263077401
0.17721819877624512,0.4446688206785137,0.37015347334410337,0.546384263077401
0.17717477679252625,0.4448707592891761,0.37015347334410337,0.546384263077401
0.177127867937088,0.4448707592891761,0.3705573505654281,0.546384263077401
0.17708691954612732,0.4452746365105008,0.3705573505654281,0.546384263077401
0.17697438597679138,0.4452746365105008,0.3711631663974152,0.546384263077401
0.1768774688243866,0.4460823909531502,0.3711631663974152,0.546384263077401
0.17679347097873688,0.4460823909531502,0.3719709208400646,0.546384263077401
0.17674075067043304,0.4462843295638126,0.3719709208400646,0.546384263077401
0.1766001284122467,0.4462843295638126,0.37237479806138934,0.546384263077401
0.17658266425132751,0.4468901453957997,0.37237479806138934,0.546384263077401
0.17657485604286194,0.4468901453957997,0.3725767366720517,0.546384263077401
0.17653092741966248,0.4472940226171244,0.3725767366720517,0.546384263077401
0.17608723044395447,0.4472940226171244,0.37378836833602586,0.546384263077401
0.17607292532920837,0.4476978998384491,0.37378836833602586,0.546384263077401
0.1760367751121521,0.4476978998384491,0.3739903069466882,0.546384263077401
0.17597666382789612,0.44789983844911146,0.3739903069466882,0.546384263077401
0.1758401095867157,0.44789983844911146,0.37479806138933763,0.546384263077401
0.1755972057580948,0.44850565428109856,0.37479806138933763,0.546384263077401
0.175439715385437,0.44850565428109856,0.37520193861066237,0.546384263077401
0.1752471625804901,0.44870759289176093,0.37520193861066237,0.546384263077401
0.1751059889793396,0.44870759289176093,0.3758077544426494,0.546384263077401
0.1749228537082672,0.4497172859450727,0.3758077544426494,0.546384263077401
0.17490608990192413,0.4497172859450727,0.3760096930533118,0.546384263077401
0.17488446831703186,0.4499192245557351,0.3760096930533118,0.546384263077401
0.17473769187927246,0.4499192245557351,0.3770193861066236,0.546384263077401
0.1746692955493927,0.45012116316639744,0.3770193861066236,0.546384263077401
0.17463043332099915,0.45012116316639744,0.3772213247172859,0.546384263077401
0.1745907962322235,0.4505250403877221,0.3772213247172859,0.546384263077401
0.1745113730430603,0.4505250403877221,0.377827140549273,0.546384263077401
0.1744745671749115,0.4507269789983845,0.377827140549273,0.546384263077401
0.1743738353252411,0.4507269789983845,0.3784329563812601,0.546384263077401
0.17435547709465027,0.45092891760904685,0.3784329563812601,0.546384263077401
0.17434005439281464,0.45092891760904685,0.3788368336025848,0.546384263077401
0.17429494857788086,0.4511308562197092,0.3788368336025848,0.546384263077401
0.17410263419151306,0.4511308562197092,0.37924071082390953,0.546384263077401
0.17409434914588928,0.45153473344103395,0.37924071082390953,0.546384263077401
0.17408308386802673,0.45153473344103395,0.3794426494345719,0.546384263077401
0.17405785620212555,0.45173667205169626,0.3794426494345719,0.546384263077401
0.17371121048927307,0.45173667205169626,0.3808562197092084,0.546384263077401
0.17356517910957336,0.45254442649434573,0.3808562197092084,0.546384263077401
0.17338310182094574,0.45254442649434573,0.3818659127625202,0.546384263077401
0.1732586920261383,0.45294830371567046,0.3818659127625202,0.546384263077401
0.17321787774562836,0.45294830371567046,0.38206785137318255,0.546384263077401
0.17319753766059875,0.4531502423263328,0.38206785137318255,0.546384263077401
0.17293253540992737,0.4531502423263328,0.38307754442649433,0.546384263077401
0.17274612188339233,0.4537560581583199,0.38307754442649433,0.546384263077401
0.17262935638427734,0.4537560581583199,0.38368336025848143,0.546384263077401
0.17260554432868958,0.45395799676898224,0.38368336025848143,0.546384263077401
0.17255255579948425,0.45395799676898224,0.38449111470113084,0.546384263077401
0.1725209802389145,0.4543618739903069,0.38449111470113084,0.546384263077401
0.17251965403556824,0.4543618739903069,0.3846930533117932,0.546384263077401
0.1724819540977478,0.4545638126009693,0.3846930533117932,0.546384263077401
0.1723785102367401,0.4545638126009693,0.3852988691437803,0.546384263077401
0.17235936224460602,0.454967689822294,0.3852988691437803,0.546384263077401
0.1722370833158493,0.454967689822294,0.38590468497576735,0.546384263077401
0.17221930623054504,0.4551696284329564,0.38590468497576735,0.546384263077401
0.17208822071552277,0.4551696284329564,0.3863085621970921,0.546384263077401
0.17202727496623993,0.45537156704361875,0.3863085621970921,0.546384263077401
0.17201925814151764,0.45537156704361875,0.38651050080775445,0.546384263077401
0.17198261618614197,0.45577544426494343,0.38651050080775445,0.546384263077401
0.17180660367012024,0.45577544426494343,0.38731825525040386,0.546384263077401
0.17165926098823547,0.45617932148626816,0.38731825525040386,0.546384263077401
0.17164024710655212,0.45617932148626816,0.3877221324717286,0.546384263077401
0.17149809002876282,0.45718901453957994,0.3877221324717286,0.546384263077401
0.1714061200618744,0.45718901453957994,0.3883279483037157,0.546384263077401
0.17137320339679718,0.4575928917609047,0.3883279483037157,0.546384263077401
0.17131772637367249,0.4575928917609047,0.388529886914378,0.546384263077401
0.17128649353981018,0.45779483037156704,0.388529886914378,0.546384263077401
0.17128561437129974,0.45779483037156704,0.3887318255250404,0.546384263077401
0.17126241326332092,0.4579967689822294,0.3887318255250404,0.546384263077401
0.1712038218975067,0.4579967689822294,0.3891357027463651,0.546384263077401
0.17118766903877258,0.4581987075928918,0.3891357027463651,0.546384263077401
0.1711488962173462,0.4581987075928918,0.3897415185783522,0.546384263077401
0.17111626267433167,0.45860258481421645,0.3897415185783522,0.546384263077401
0.17103400826454163,0.45860258481421645,0.3901453957996769,0.546384263077401
0.1708482950925827,0.4594103392568659,0.3901453957996769,0.546384263077401
0.17078834772109985,0.4594103392568659,0.3905492730210016,0.546384263077401
0.17076149582862854,0.4596122778675283,0.3905492730210016,0.546384263077401
0.17058083415031433,0.4596122778675283,0.39095315024232635,0.546384263077401
0.17057155072689056,0.45981421647819065,0.39095315024232635,0.546384263077401
0.17055436968803406,0.45981421647819065,0.39115508885298866,0.546384263077401
0.17050227522850037,0.46021809369951533,0.39115508885298866,0.546384263077401
0.1703353226184845,0.46021809369951533,0.39196284329563813,0.546384263077401
0.1703016608953476,0.4604200323101777,0.39196284329563813,0.546384263077401
0.1701817810535431,0.4604200323101777,0.39236672051696286,0.546384263077401
0.17017504572868347,0.46062197092084006,0.39236672051696286,0.546384263077401
0.170159250497818,0.46062197092084006,0.39277059773828754,0.546384263077401
0.17012156546115875,0.4610258481421648,0.39277059773828754,0.546384263077401
0.17007799446582794,0.4610258481421648,0.3929725363489499,0.546384263077401
0.1700604259967804,0.46122778675282716,0.3929725363489499,0.546384263077401
0.17004087567329407,0.46122778675282716,0.3931744749596123,0.546384263077401
0.17003551125526428,0.4614297253634895,0.3931744749596123,0.546384263077401
0.16992561519145966,0.4614297253634895,0.3939822294022617,0.546384263077401
0.16974885761737823,0.4620355411954766,0.3939822294022617,0.546384263077401
0.16958491504192352,0.4620355411954766,0.3949919224555735,0.546384263077401
0.16957470774650574,0.46223747980613894,0.3949919224555735,0.546384263077401
0.1695626676082611,0.46223747980613894,0.3951938610662359,0.546384263077401
0.16946972906589508,0.462843295638126,0.3951938610662359,0.546384263077401
0.1693744957447052,0.462843295638126,0.39559773828756056,0.546384263077401
0.16934937238693237,0.46304523424878835,0.39559773828756056,0.546384263077401
0.16926859319210052,0.46304523424878835,0.39579967689822293,0.546384263077401
0.16926273703575134,0.4632471728594507,0.39579967689822293,0.546384263077401
0.1692209541797638,0.4632471728594507,0.3960016155088853,0.546384263077401
0.16919897496700287,0.46365105008077545,0.3960016155088853,0.546384263077401
0.16919100284576416,0.46365105008077545,0.39620355411954766,0.546384263077401
0.1690925508737564,0.4642568659127625,0.39620355411954766,0.546384263077401
0.16902515292167664,0.4642568659127625,0.3966074313408724,0.546384263077401
0.16878780722618103,0.46466074313408723,0.3966074313408724,0.546384263077401
0.16878542304039001,0.46466074313408723,0.3968093699515347,0.546384263077401
0.16850528120994568,0.4654684975767367,0.3968093699515347,0.546384263077401
0.1682824194431305,0.4654684975767367,0.39721324717285944,0.546384263077401
0.1681770384311676,0.4658723747980614,0.39721324717285944,0.546384263077401
0.16817216575145721,0.4658723747980614,0.3974151857835218,0.546384263077401
0.1681608259677887,0.46607431340872374,0.3974151857835218,0.546384263077401
0.1681520938873291,0.46607431340872374,0.3976171243941842,0.546384263077401
0.16810420155525208,0.4662762520193861,0.3976171243941842,0.546384263077401
0.168047696352005,0.4662762520193861,0.39781906300484654,0.546384263077401
0.16792532801628113,0.4664781906300485,0.39781906300484654,0.546384263077401
0.16779011487960815,0.4664781906300485,0.3984248788368336,0.546384263077401
0.16767409443855286,0.4672859450726979,0.3984248788368336,0.546384263077401
0.1676558554172516,0.4672859450726979,0.39862681744749595,0.546384263077401
0.16762377321720123,0.4676898222940226,0.39862681744749595,0.546384263077401
0.1675582379102707,0.4676898222940226,0.3988287560581583,0.546384263077401
0.16754761338233948,0.467891760904685,0.3988287560581583,0.546384263077401
0.16751083731651306,0.467891760904685,0.3994345718901454,0.546384263077401
0.16727575659751892,0.46890145395799676,0.3994345718901454,0.546384263077401
0.16722622513771057,0.46890145395799676,0.40004038772213246,0.546384263077401
0.1670645773410797,0.46950726978998386,0.40004038772213246,0.546384263077401
0.16690859198570251,0.46950726978998386,0.40064620355411956,0.546384263077401
0.166538804769516,0.47092084006462037,0.40064620355411956,0.546384263077401
0.1665267050266266,0.47092084006462037,0.40084814216478193,0.546384263077401
0.16649606823921204,0.47112277867528274,0.40084814216478193,0.546384263077401
0.16603519022464752,0.47112277867528274,0.4020597738287561,0.546384263077401
0.1659804880619049,0.47132471728594505,0.4020597738287561,0.546384263077401
0.16597114503383636,0.47132471728594505,0.40226171243941844,0.546384263077401
0.16595342755317688,0.4717285945072698,0.40226171243941844,0.546384263077401
0.16571825742721558,0.4717285945072698,0.40367528271405495,0.546384263077401
0.1655578464269638,0.4723344103392569,0.40367528271405495,0.546384263077401
0.16553369164466858,0.4723344103392569,0.40387722132471726,0.546384263077401
0.1654086410999298,0.4729402261712439,0.40387722132471726,0.546384263077401
0.16538438200950623,0.4729402261712439,0.404281098546042,0.546384263077401
0.16536924242973328,0.4731421647819063,0.404281098546042,0.546384263077401
0.16524913907051086,0.4731421647819063,0.4048869143780291,0.546384263077401
0.16524258255958557,0.47334410339256866,0.4048869143780291,0.546384263077401
0.16513673961162567,0.47334410339256866,0.40609854604200324,0.546384263077401
0.16510525345802307,0.473546042003231,0.40609854604200324,0.546384263077401
0.1650925576686859,0.473546042003231,0.4063004846526656,0.546384263077401
0.16502681374549866,0.4737479806138934,0.4063004846526656,0.546384263077401
0.1649872064590454,0.4737479806138934,0.40690630048465265,0.546384263077401
0.16492876410484314,0.47394991922455576,0.40690630048465265,0.546384263077401
0.16484692692756653,0.47394991922455576,0.40751211631663975,0.546384263077401
0.16480478644371033,0.47415185783521807,0.40751211631663975,0.546384263077401
0.1647884100675583,0.47415185783521807,0.4077140549273021,0.546384263077401
0.1646973192691803,0.47435379644588044,0.4077140549273021,0.546384263077401
0.16465029120445251,0.47435379644588044,0.4079159935379645,0.546384263077401
0.1646234542131424,0.4745557350565428,0.4079159935379645,0.546384263077401
0.16439521312713623,0.4745557350565428,0.40892568659127626,0.546384263077401
0.16425618529319763,0.47475767366720517,0.40892568659127626,0.546384263077401
0.1642451137304306,0.47475767366720517,0.4091276252019386,0.546384263077401
0.16421964764595032,0.47495961227786754,0.4091276252019386,0.546384263077401
0.16417919099330902,0.47495961227786754,0.409329563812601,0.546384263077401
0.16416653990745544,0.4751615508885299,0.409329563812601,0.546384263077401
0.1641165316104889,0.4751615508885299,0.40973344103392567,0.546384263077401
0.16401638090610504,0.4755654281098546,0.40973344103392567,0.546384263077401
0.16398289799690247,0.4755654281098546,0.4101373182552504,0.546384263077401
0.16376282274723053,0.47637318255250405,0.4101373182552504,0.546384263077401
0.16362851858139038,0.47637318255250405,0.4109450726978998,0.546384263077401
0.1636267602443695,0.4765751211631664,0.4109450726978998,0.546384263077401
0.16356636583805084,0.4765751211631664,0.41134894991922455,0.546384263077401
0.16354307532310486,0.4769789983844911,0.41134894991922455,0.546384263077401
0.16351154446601868,0.4769789983844911,0.4115508885298869,0.546384263077401
0.16332122683525085,0.47859450726978997,0.4115508885298869,0.546384263077401
0.16331452131271362,0.47859450726978997,0.4117528271405493,0.546384263077401
0.1632809340953827,0.47879644588045234,0.4117528271405493,0.546384263077401
0.16313497722148895,0.47879644588045234,0.4123586429725363,0.546384263077401
0.16311219334602356,0.4789983844911147,0.4123586429725363,0.546384263077401
0.1630668342113495,0.4789983844911147,0.4125605815831987,0.546384263077401
0.16301102936267853,0.4796042003231018,0.4125605815831987,0.546384263077401
0.1628943383693695,0.4796042003231018,0.4129644588045234,0.546384263077401
0.16285142302513123,0.4800080775444265,0.4129644588045234,0.546384263077401
0.16273102164268494,0.4800080775444265,0.4131663974151858,0.546384263077401
0.1627275049686432,0.48021001615508885,0.4131663974151858,0.546384263077401
0.16271111369132996,0.48021001615508885,0.41336833602584816,0.546384263077401
0.1626594364643097,0.4806138933764136,0.41336833602584816,0.546384263077401
0.16260460019111633,0.4806138933764136,0.41377221324717284,0.546384263077401
0.1622142642736435,0.4824313408723748,0.41377221324717284,0.546384263077401
0.16214802861213684,0.4824313408723748,0.4139741518578352,0.546384263077401
0.16213366389274597,0.48263327948303714,0.4139741518578352,0.546384263077401
0.1620526909828186,0.48263327948303714,0.41437802907915994,0.546384263077401
0.1619395911693573,0.48323909531502424,0.41437802907915994,0.546384263077401
0.1619144231081009,0.48323909531502424,0.4145799676898223,0.546384263077401
0.16182497143745422,0.48384491114701134,0.4145799676898223,0.546384263077401
0.16158193349838257,0.48384491114701134,0.41579159935379645,0.546384263077401
0.16157910227775574,0.48404684975767365,0.41579159935379645,0.546384263077401
0.16157183051109314,0.48404684975767365,0.4159935379644588,0.546384263077401
0.16139641404151917,0.48465266558966075,0.4159935379644588,0.546384263077401
0.16132037341594696,0.48465266558966075,0.4161954765751212,0.546384263077401
0.16130873560905457,0.4848546042003231,0.4161954765751212,0.546384263077401
0.16116544604301453,0.4848546042003231,0.4168012924071082,0.546384263077401
0.1611483246088028,0.4850565428109855,0.4168012924071082,0.546384263077401
0.16113963723182678,0.4850565428109855,0.4170032310177706,0.546384263077401
0.16112694144248962,0.4852584814216478,0.4170032310177706,0.546384263077401
0.1609601527452469,0.4852584814216478,0.41781098546042006,0.546384263077401
0.16092412173748016,0.48546042003231016,0.41781098546042006,0.546384263077401
0.1608981192111969,0.48546042003231016,0.41821486268174474,0.546384263077401
0.16088202595710754,0.4856623586429725,0.41821486268174474,0.546384263077401
0.1607520878314972,0.4856623586429725,0.41882067851373184,0.546384263077401
0.16074128448963165,0.4858642972536349,0.41882067851373184,0.546384263077401
0.16073687374591827,0.4858642972536349,0.4190226171243942,0.546384263077401
0.16073235869407654,0.48606623586429726,0.4190226171243942,0.546384263077401
0.16071775555610657,0.48606623586429726,0.41962843295638125,0.546384263077401
0.16070975363254547,0.4862681744749596,0.41962843295638125,0.546384263077401
0.16067734360694885,0.4862681744749596,0.4198303715670436,0.546384263077401
0.16065636277198792,0.486470113085622,0.4198303715670436,0.546384263077401
0.16064366698265076,0.486470113085622,0.420032310177706,0.546384263077401
0.16060444712638855,0.4866720516962843,0.420032310177706,0.546384263077401
0.1605444848537445,0.4866720516962843,0.42023424878836835,0.546384263077401
0.160506471991539,0.48687399030694667,0.42023424878836835,0.546384263077401
0.1604609191417694,0.48687399030694667,0.4204361873990307,0.546384263077401
0.1604035198688507,0.48747980613893377,0.4204361873990307,0.546384263077401
0.1602848619222641,0.48747980613893377,0.42104200323101776,0.546384263077401
0.16028448939323425,0.48768174474959614,0.42104200323101776,0.546384263077401
0.16027012467384338,0.48768174474959614,0.4212439418416801,0.546384263077401
0.16014131903648376,0.4878836833602585,0.4212439418416801,0.546384263077401
0.16002294421195984,0.4878836833602585,0.4214458804523425,0.546384263077401
0.15983977913856506,0.48848949919224555,0.4214458804523425,0.546384263077401
0.15973390638828278,0.48848949919224555,0.4218497576736672,0.546384263077401
0.1597173660993576,0.4886914378029079,0.4218497576736672,0.546384263077401
0.1596411168575287,0.4886914378029079,0.42205169628432954,0.546384263077401
0.15961763262748718,0.4888933764135703,0.42205169628432954,0.546384263077401
0.15947988629341125,0.4888933764135703,0.4222536348949919,0.546384263077401
0.15943089127540588,0.489297253634895,0.4222536348949919,0.546384263077401
0.15943001210689545,0.489297253634895,0.42245557350565427,0.546384263077401
0.15939608216285706,0.4897011308562197,0.42245557350565427,0.546384263077401
0.1592094600200653,0.4897011308562197,0.422859450726979,0.546384263077401
0.15912452340126038,0.4903069466882068,0.422859450726979,0.546384263077401
0.15888334810733795,0.4903069466882068,0.4236672051696284,0.546384263077401
0.15870091319084167,0.49091276252019383,0.4236672051696284,0.546384263077401
0.15865933895111084,0.49091276252019383,0.4238691437802908,0.546384263077401
0.15861836075782776,0.4911147011308562,0.4238691437802908,0.546384263077401
0.15853604674339294,0.4911147011308562,0.4242730210016155,0.546384263077401
0.15838250517845154,0.49151857835218093,0.4242730210016155,0.546384263077401
0.15831688046455383,0.49151857835218093,0.42467689822294025,0.546384263077401
0.15816745162010193,0.49192245557350567,0.42467689822294025,0.546384263077401
0.15811404585838318,0.49192245557350567,0.4250807754442649,0.546384263077401
0.15786947309970856,0.4931340872374798,0.4250807754442649,0.546384263077401
0.15778107941150665,0.4931340872374798,0.425686591276252,0.546384263077401
0.15776273608207703,0.4933360258481422,0.425686591276252,0.546384263077401
0.15750230848789215,0.4933360258481422,0.42649434571890144,0.546384263077401
0.1574496328830719,0.49373990306946686,0.42649434571890144,0.546384263077401
0.1574409157037735,0.49373990306946686,0.42689822294022617,0.546384263077401
0.15735657513141632,0.49434571890145396,0.42689822294022617,0.546384263077401
0.15735545754432678,0.49434571890145396,0.42710016155088854,0.546384263077401
0.15731772780418396,0.4947495961227787,0.42710016155088854,0.546384263077401
0.15729831159114838,0.4947495961227787,0.4273021001615509,0.546384263077401
0.15723660588264465,0.49495153473344106,0.4273021001615509,0.546384263077401
0.15722358226776123,0.49495153473344106,0.42750403877221327,0.546384263077401
0.157186359167099,0.49515347334410337,0.42750403877221327,0.546384263077401
0.15706710517406464,0.49515347334410337,0.42790791599353795,0.546384263077401
0.15706175565719604,0.49535541195476573,0.42790791599353795,0.546384263077401
0.1569480001926422,0.49535541195476573,0.4287156704361874,0.546384263077401
0.15691730380058289,0.49575928917609047,0.4287156704361874,0.546384263077401
0.15685570240020752,0.49575928917609047,0.4291195476575121,0.546384263077401
0.15682414174079895,0.49596122778675283,0.4291195476575121,0.546384263077401
0.15665748715400696,0.49596122778675283,0.4301292407108239,0.546384263077401
0.15653863549232483,0.4965670436187399,0.4301292407108239,0.546384263077401
0.15650776028633118,0.4965670436187399,0.4303311793214863,0.546384263077401
0.1563546359539032,0.4969709208400646,0.4303311793214863,0.546384263077401
0.1562185287475586,0.4969709208400646,0.4305331179321486,0.546384263077401
0.1561722457408905,0.4975767366720517,0.4305331179321486,0.546384263077401
0.15613961219787598,0.4975767366720517,0.43093699515347333,0.546384263077401
0.15613359212875366,0.4977786752827141,0.43093699515347333,0.546384263077401
0.15597115457057953,0.4977786752827141,0.43134087237479807,0.546384263077401
0.15594908595085144,0.4979806138933764,0.43134087237479807,0.546384263077401
0.15585103631019592,0.4979806138933764,0.4319466882067851,0.546384263077401
0.15575698018074036,0.49878836833602586,0.4319466882067851,0.546384263077401
0.15559162199497223,0.49878836833602586,0.43235056542810985,0.546384263077401
0.15545347332954407,0.4991922455573506,0.43235056542810985,0.546384263077401
0.1553594172000885,0.4991922455573506,0.4327544426494346,0.546384263077401
0.15532244741916656,0.4993941841680129,0.4327544426494346,0.546384263077401
0.15528833866119385,0.4993941841680129,0.43295638126009695,0.546384263077401
0.1552819311618805,0.49959612277867527,0.43295638126009695,0.546384263077401
0.15525606274604797,0.49959612277867527,0.4331583198707593,0.546384263077401
0.1552395522594452,0.49979806138933763,0.4331583198707593,0.546384263077401
0.15521153807640076,0.49979806138933763,0.433562197092084,0.546384263077401
0.1551947295665741,0.5,0.433562197092084,0.546384263077401
0.15501633286476135,0.5,0.43436995153473346,0.546384263077401
0.15483972430229187,0.500605815831987,0.43436995153473346,0.546384263077401
0.15482589602470398,0.500605815831987,0.43477382875605813,0.546384263077401
0.15478351712226868,0.5010096930533118,0.43477382875605813,0.546384263077401
0.15470696985721588,0.5010096930533118,0.43517770597738287,0.546384263077401
0.1546606421470642,0.5012116316639742,0.43517770597738287,0.546384263077401
0.1546545922756195,0.5012116316639742,0.43537964458804523,0.546384263077401
0.15451672673225403,0.5016155088852988,0.43537964458804523,0.546384263077401
0.15442362427711487,0.5016155088852988,0.43598546042003233,0.546384263077401
0.15441516041755676,0.5018174474959612,0.43598546042003233,0.546384263077401
0.15437307953834534,0.5018174474959612,0.43618739903069464,0.546384263077401
0.15430104732513428,0.5024232633279483,0.43618739903069464,0.546384263077401
0.15429982542991638,0.5024232633279483,0.436389337641357,0.546384263077401
0.15428736805915833,0.5026252019386107,0.436389337641357,0.546384263077401
0.1539144665002823,0.5026252019386107,0.43739903069466884,0.546384263077401
0.15391340851783752,0.502827140549273,0.43739903069466884,0.546384263077401
0.15386375784873962,0.502827140549273,0.43760096930533116,0.546384263077401
0.15369227528572083,0.5038368336025848,0.43760096930533116,0.546384263077401
0.1536598652601242,0.5038368336025848,0.4380048465266559,0.546384263077401
0.1536557972431183,0.5040387722132472,0.4380048465266559,0.546384263077401
0.1533689796924591,0.5040387722132472,0.43962035541195477,0.546384263077401
0.15333101153373718,0.5044426494345718,0.43962035541195477,0.546384263077401
0.15332528948783875,0.5044426494345718,0.43982229402261713,0.546384263077401
0.15327897667884827,0.5046445880452343,0.43982229402261713,0.546384263077401
0.1532398760318756,0.5046445880452343,0.4400242326332795,0.546384263077401
0.1532134711742401,0.5048465266558966,0.4400242326332795,0.546384263077401
0.15309277176856995,0.5048465266558966,0.4410339256865913,0.546384263077401
0.15296360850334167,0.5058562197092084,0.4410339256865913,0.546384263077401
0.15284530818462372,0.5058562197092084,0.441437802907916,0.546384263077401
0.15280643105506897,0.5060581583198708,0.441437802907916,0.546384263077401
0.15276148915290833,0.5060581583198708,0.4416397415185784,0.546384263077401
0.15268757939338684,0.5064620355411955,0.4416397415185784,0.546384263077401
0.15268415212631226,0.5064620355411955,0.44204361873990305,0.546384263077401
0.15266647934913635,0.5068659127625202,0.44204361873990305,0.546384263077401
0.15256783366203308,0.5068659127625202,0.4424474959612278,0.546384263077401
0.15252140164375305,0.5070678513731826,0.4424474959612278,0.546384263077401
0.15248838067054749,0.5070678513731826,0.44264943457189015,0.546384263077401
0.15240511298179626,0.5076736672051696,0.44264943457189015,0.546384263077401
0.1523512750864029,0.5076736672051696,0.4430533117932149,0.546384263077401
0.1523209512233734,0.5082794830371568,0.4430533117932149,0.546384263077401
0.1523066610097885,0.5082794830371568,0.4432552504038772,0.546384263077401
0.15222230553627014,0.5086833602584814,0.4432552504038772,0.546384263077401
0.15214361250400543,0.5086833602584814,0.44345718901453957,0.546384263077401
0.15212027728557587,0.5088852988691438,0.44345718901453957,0.546384263077401
0.15210887789726257,0.5088852988691438,0.44365912762520193,0.546384263077401
0.15209946036338806,0.5090872374798061,0.44365912762520193,0.546384263077401
0.15209682285785675,0.5090872374798061,0.4438610662358643,0.546384263077401
0.15192648768424988,0.5092891760904685,0.4438610662358643,0.546384263077401
0.15191194415092468,0.5092891760904685,0.44406300484652667,0.546384263077401
0.15190322697162628,0.5094911147011308,0.44406300484652667,0.546384263077401
0.15186798572540283,0.5094911147011308,0.44426494345718903,0.546384263077401
0.15180286765098572,0.5098949919224556,0.44426494345718903,0.546384263077401
0.15173736214637756,0.5098949919224556,0.4446688206785137,0.546384263077401
0.15158149600028992,0.5109046849757674,0.4446688206785137,0.546384263077401
0.15152010321617126,0.5109046849757674,0.44507269789983844,0.546384263077401
0.15151450037956238,0.5111066235864298,0.44507269789983844,0.546384263077401
0.1514713019132614,0.5111066235864298,0.4452746365105008,0.546384263077401
0.15143392980098724,0.5115105008077544,0.4452746365105008,0.546384263077401
0.15131482481956482,0.5115105008077544,0.4458804523424879,0.546384263077401
0.1512952446937561,0.5117124394184168,0.4458804523424879,0.546384263077401
0.15121477842330933,0.5117124394184168,0.4462843295638126,0.546384263077401
0.1512058824300766,0.5119143780290791,0.4462843295638126,0.546384263077401
0.1510600745677948,0.5119143780290791,0.4472940226171244,0.546384263077401
0.15102913975715637,0.5121163166397416,0.4472940226171244,0.546384263077401
0.15102098882198334,0.5121163166397416,0.44749596122778673,0.546384263077401
0.1510007083415985,0.5123182552504039,0.44749596122778673,0.546384263077401
0.15094169974327087,0.5123182552504039,0.4483037156704362,0.546384263077401
0.15090082585811615,0.5125201938610663,0.4483037156704362,0.546384263077401
0.15081706643104553,0.5125201938610663,0.44870759289176093,0.546384263077401
0.15079882740974426,0.5129240710823909,0.44870759289176093,0.546384263077401
0.15077383816242218,0.5129240710823909,0.44890953150242324,0.546384263077401
0.1506650149822235,0.5131260096930533,0.44890953150242324,0.546384263077401
0.15062758326530457,0.5131260096930533,0.4491114701130856,0.546384263077401
0.15056118369102478,0.5133279483037156,0.4491114701130856,0.546384263077401
0.15052679181098938,0.5133279483037156,0.449313408723748,0.546384263077401
0.15044817328453064,0.5139337641357028,0.449313408723748,0.546384263077401
0.1504463255405426,0.5139337641357028,0.44951534733441034,0.546384263077401
0.15036898851394653,0.5143376413570274,0.44951534733441034,0.546384263077401
0.15035349130630493,0.5143376413570274,0.4497172859450727,0.546384263077401
0.15023985505104065,0.5149434571890146,0.4497172859450727,0.546384263077401
0.15018285810947418,0.5149434571890146,0.4505250403877221,0.546384263077401
0.1501300036907196,0.5153473344103393,0.4505250403877221,0.546384263077401
0.1500980705022812,0.5153473344103393,0.4507269789983845,0.546384263077401
0.15007343888282776,0.5159531502423264,0.4507269789983845,0.546384263077401
0.14997145533561707,0.5159531502423264,0.45092891760904685,0.546384263077401
0.1499415934085846,0.5163570274636511,0.45092891760904685,0.546384263077401
0.14988794922828674,0.5163570274636511,0.4511308562197092,0.546384263077401
0.14969617128372192,0.5175686591276252,0.4511308562197092,0.546384263077401
0.1496928632259369,0.5175686591276252,0.4513327948303716,0.546384263077401
0.1496618092060089,0.5181744749596123,0.4513327948303716,0.546384263077401
0.14964066445827484,0.5181744749596123,0.45153473344103395,0.546384263077401
0.14950820803642273,0.5189822294022617,0.45153473344103395,0.546384263077401
0.1493019461631775,0.5189822294022617,0.45234248788368336,0.546384263077401
0.149271160364151,0.5191841680129241,0.45234248788368336,0.546384263077401
0.14909163117408752,0.5191841680129241,0.4535541195476575,0.546384263077401
0.14908188581466675,0.5193861066235864,0.4535541195476575,0.546384263077401
0.1489931046962738,0.5193861066235864,0.4541599353796446,0.546384263077401
0.14896808564662933,0.5197899838449112,0.4541599353796446,0.546384263077401
0.14886514842510223,0.5197899838449112,0.4545638126009693,0.546384263077401
0.1488337516784668,0.5201938610662359,0.4545638126009693,0.546384263077401
0.14881548285484314,0.5201938610662359,0.45476575121163165,0.546384263077401
0.14861123263835907,0.5205977382875606,0.45476575121163165,0.546384263077401
0.14860554039478302,0.5205977382875606,0.454967689822294,0.546384263077401
0.14847442507743835,0.5212035541195477,0.454967689822294,0.546384263077401
0.14844238758087158,0.5212035541195477,0.4551696284329564,0.546384263077401
0.1484093964099884,0.52140549273021,0.4551696284329564,0.546384263077401
0.14834074676036835,0.52140549273021,0.4555735056542811,0.546384263077401
0.14823944866657257,0.5216074313408724,0.4555735056542811,0.546384263077401
0.14823147654533386,0.5216074313408724,0.45577544426494343,0.546384263077401
0.14822211861610413,0.5220113085621971,0.45577544426494343,0.546384263077401
0.1481945812702179,0.5220113085621971,0.4559773828756058,0.546384263077401
0.14818355441093445,0.5222132471728594,0.4559773828756058,0.546384263077401
0.14815719425678253,0.5222132471728594,0.45617932148626816,0.546384263077401
0.14813315868377686,0.5224151857835219,0.45617932148626816,0.546384263077401
0.14803317189216614,0.5224151857835219,0.45678513731825526,0.546384263077401
0.14797595143318176,0.5226171243941842,0.45678513731825526,0.546384263077401
0.14793837070465088,0.5226171243941842,0.45698707592891763,0.546384263077401
0.14792397618293762,0.5228190630048465,0.45698707592891763,0.546384263077401
0.14790663123130798,0.5228190630048465,0.45718901453957994,0.546384263077401
0.14777472615242004,0.5230210016155089,0.45718901453957994,0.546384263077401
0.1477687656879425,0.5230210016155089,0.4573909531502423,0.546384263077401
0.14774441719055176,0.5232229402261712,0.4573909531502423,0.546384263077401
0.14767922461032867,0.5232229402261712,0.45779483037156704,0.546384263077401
0.1476585865020752,0.5234248788368336,0.45779483037156704,0.546384263077401
0.14761939644813538,0.5234248788368336,0.4579967689822294,0.546384263077401
0.14758843183517456,0.523626817447496,0.4579967689822294,0.546384263077401
0.1475794017314911,0.523626817447496,0.4581987075928918,0.546384263077401
0.1474902629852295,0.5238287560581584,0.4581987075928918,0.546384263077401
0.14747445285320282,0.5238287560581584,0.45840064620355414,0.546384263077401
0.14740243554115295,0.5246365105008077,0.45840064620355414,0.546384263077401
0.14738184213638306,0.5246365105008077,0.45860258481421645,0.546384263077401
0.14724861085414886,0.5250403877221325,0.45860258481421645,0.546384263077401
0.14711865782737732,0.5250403877221325,0.45920840064620355,0.546384263077401
0.14708325266838074,0.5256462035541195,0.45920840064620355,0.546384263077401
0.14705833792686462,0.5256462035541195,0.4596122778675283,0.546384263077401
0.14705809950828552,0.5258481421647819,0.4596122778675283,0.546384263077401
0.14705581963062286,0.5258481421647819,0.45981421647819065,0.546384263077401
0.14703351259231567,0.5262520193861067,0.45981421647819065,0.546384263077401
0.14697903394699097,0.5262520193861067,0.46001615508885296,0.546384263077401
0.1469605565071106,0.526453957996769,0.46001615508885296,0.546384263077401
0.14664527773857117,0.526453957996769,0.4610258481421648,0.546384263077401
0.14664283394813538,0.5268578352180937,0.4610258481421648,0.546384263077401
0.14640873670578003,0.5268578352180937,0.46163166397415184,0.546384263077401
0.14627383649349213,0.5278675282714055,0.46163166397415184,0.546384263077401
0.14614254236221313,0.5278675282714055,0.4626413570274637,0.546384263077401
0.14611047506332397,0.5280694668820679,0.4626413570274637,0.546384263077401
0.1458940953016281,0.5280694668820679,0.4634491114701131,0.546384263077401
0.1458623707294464,0.5284733441033925,0.4634491114701131,0.546384263077401
0.14564353227615356,0.5284733441033925,0.46445880452342486,0.546384263077401
0.14560656249523163,0.528675282714055,0.46445880452342486,0.546384263077401
0.1455594003200531,0.528675282714055,0.46466074313408723,0.546384263077401
0.14548751711845398,0.5290791599353797,0.46466074313408723,0.546384263077401
0.1454322338104248,0.5290791599353797,0.4648626817447496,0.546384263077401
0.14535680413246155,0.529281098546042,0.4648626817447496,0.546384263077401
0.14534877240657806,0.529281098546042,0.46506462035541196,0.546384263077401
0.14517742395401,0.5296849757673667,0.46506462035541196,0.546384263077401
0.14507648348808289,0.5296849757673667,0.465670436187399,0.546384263077401
0.1450590342283249,0.5300888529886915,0.465670436187399,0.546384263077401
0.14498737454414368,0.5300888529886915,0.46607431340872374,0.546384263077401
0.14497578144073486,0.5302907915993538,0.46607431340872374,0.546384263077401
0.14496734738349915,0.5302907915993538,0.4664781906300485,0.546384263077401
0.14495420455932617,0.5306946688206785,0.4664781906300485,0.546384263077401
0.144929438829422,0.5306946688206785,0.46668012924071084,0.546384263077401
0.14482872188091278,0.5308966074313409,0.46668012924071084,0.546384263077401
0.1448003500699997,0.5308966074313409,0.4670840064620355,0.546384263077401
0.1447145938873291,0.531502423263328,0.4670840064620355,0.546384263077401
0.14470762014389038,0.531502423263328,0.4672859450726979,0.546384263077401
0.1446133553981781,0.5319063004846527,0.4672859450726979,0.546384263077401
0.1445949673652649,0.5319063004846527,0.46748788368336025,0.546384263077401
0.14455023407936096,0.532108239095315,0.46748788368336025,0.546384263077401
0.14451098442077637,0.532108239095315,0.467891760904685,0.546384263077401
0.144375741481781,0.5325121163166397,0.467891760904685,0.546384263077401
0.14428862929344177,0.5325121163166397,0.46849757673667203,0.546384263077401
0.14426124095916748,0.5327140549273021,0.46849757673667203,0.546384263077401
0.14417585730552673,0.5327140549273021,0.4691033925686591,0.546384263077401
0.1441526561975479,0.5331179321486268,0.4691033925686591,0.546384263077401
0.14409159123897552,0.5331179321486268,0.46950726978998386,0.546384263077401
0.14406922459602356,0.5335218093699515,0.46950726978998386,0.546384263077401
0.14405745267868042,0.5335218093699515,0.4697092084006462,0.546384263077401
0.14404729008674622,0.5337237479806138,0.4697092084006462,0.546384263077401
0.14398512244224548,0.5337237479806138,0.46991114701130854,0.546384263077401
0.14397823810577393,0.5339256865912763,0.46991114701130854,0.546384263077401
0.14394941926002502,0.5339256865912763,0.47031502423263327,0.546384263077401
0.14390142261981964,0.5341276252019386,0.47031502423263327,0.546384263077401
0.14384759962558746,0.5341276252019386,0.470718901453958,0.546384263077401
0.1438010036945343,0.5345315024232633,0.470718901453958,0.546384263077401
0.14366210997104645,0.5345315024232633,0.47132471728594505,0.546384263077401
0.14365577697753906,0.5347334410339257,0.47132471728594505,0.546384263077401
0.14365264773368835,0.5347334410339257,0.4715266558966074,0.546384263077401
0.1436358094215393,0.534935379644588,0.4715266558966074,0.546384263077401
0.14362943172454834,0.534935379644588,0.4717285945072698,0.546384263077401
0.14360377192497253,0.5351373182552503,0.4717285945072698,0.546384263077401
0.14356347918510437,0.5351373182552503,0.47193053311793215,0.546384263077401
0.14353051781654358,0.5353392568659128,0.47193053311793215,0.546384263077401
0.1435304433107376,0.5353392568659128,0.4721324717285945,0.546384263077401
0.1435289978981018,0.5355411954765751,0.4721324717285945,0.546384263077401
0.14344942569732666,0.5355411954765751,0.4723344103392569,0.546384263077401
0.14341287314891815,0.5357431340872375,0.4723344103392569,0.546384263077401
0.1433427780866623,0.5357431340872375,0.47273828756058156,0.546384263077401
0.14327877759933472,0.5359450726978998,0.47273828756058156,0.546384263077401
0.1429569125175476,0.5359450726978998,0.47394991922455576,0.546384263077401
0.14285030961036682,0.5369547657512116,0.47394991922455576,0.546384263077401
0.14284983277320862,0.5369547657512116,0.47415185783521807,0.546384263077401
0.14281728863716125,0.5375605815831987,0.47415185783521807,0.546384263077401
0.14281132817268372,0.5375605815831987,0.47435379644588044,0.546384263077401
0.14278599619865417,0.5377625201938611,0.47435379644588044,0.546384263077401
0.1426764726638794,0.5377625201938611,0.47495961227786754,0.546384263077401
0.14251181483268738,0.5385702746365105,0.47495961227786754,0.546384263077401
0.142432302236557,0.5385702746365105,0.4755654281098546,0.546384263077401
0.14241288602352142,0.5387722132471728,0.4755654281098546,0.546384263077401
0.14234445989131927,0.5387722132471728,0.47576736672051695,0.546384263077401
0.14230726659297943,0.5391760904684976,0.47576736672051695,0.546384263077401
0.14225700497627258,0.5391760904684976,0.4759693053311793,0.546384263077401
0.14224779605865479,0.5393780290791599,0.4759693053311793,0.546384263077401
0.1422426402568817,0.5393780290791599,0.4761712439418417,0.546384263077401
0.14222362637519836,0.5395799676898223,0.4761712439418417,0.546384263077401
0.1422233283519745,0.5395799676898223,0.47637318255250405,0.546384263077401
0.14219987392425537,0.5397819063004846,0.47637318255250405,0.546384263077401
0.14218474924564362,0.5397819063004846,0.4765751211631664,0.546384263077401
0.1421705037355423,0.539983844911147,0.4765751211631664,0.546384263077401
0.14214426279067993,0.539983844911147,0.4769789983844911,0.546384263077401
0.14204494655132294,0.5403877221324718,0.4769789983844911,0.546384263077401
0.14186042547225952,0.5403877221324718,0.4773828756058158,0.546384263077401
0.14180779457092285,0.5413974151857835,0.4773828756058158,0.546384263077401
0.1417829990386963,0.5413974151857835,0.4779886914378029,0.546384263077401
0.14164045453071594,0.5418012924071083,0.4779886914378029,0.546384263077401
0.14146241545677185,0.5418012924071083,0.4789983844911147,0.546384263077401
0.14135491847991943,0.5422051696284329,0.4789983844911147,0.546384263077401
0.14127328991889954,0.5422051696284329,0.4796042003231018,0.546384263077401
0.14126960933208466,0.5424071082390953,0.4796042003231018,0.546384263077401
0.14126180112361908,0.5424071082390953,0.4798061389337641,0.546384263077401
0.14124470949172974,0.5426090468497576,0.4798061389337641,0.546384263077401
0.1411205679178238,0.5426090468497576,0.48021001615508885,0.546384263077401
0.14110726118087769,0.5430129240710824,0.48021001615508885,0.546384263077401
0.14110714197158813,0.5430129240710824,0.4804119547657512,0.546384263077401
0.14108768105506897,0.5432148626817448,0.4804119547657512,0.546384263077401
0.14091990888118744,0.5432148626817448,0.4806138933764136,0.546384263077401
0.14071175456047058,0.5442245557350566,0.4806138933764136,0.546384263077401
0.14068469405174255,0.5442245557350566,0.4810177705977383,0.546384263077401
0.14062881469726562,0.5444264943457189,0.4810177705977383,0.546384263077401
0.1405094712972641,0.5444264943457189,0.481421647819063,0.546384263077401
0.14050203561782837,0.5446284329563813,0.481421647819063,0.546384263077401
0.14038506150245667,0.5446284329563813,0.4824313408723748,0.546384263077401
0.1403617262840271,0.5450323101777059,0.4824313408723748,0.546384263077401
0.14026033878326416,0.5450323101777059,0.4828352180936995,0.546384263077401
0.1402432769536972,0.5452342487883683,0.4828352180936995,0.546384263077401
0.14023524522781372,0.5452342487883683,0.48303715670436187,0.546384263077401
0.14018607139587402,0.5456381260096931,0.48303715670436187,0.546384263077401
0.140162855386734,0.5456381260096931,0.48323909531502424,0.546384263077401
0.14013835787773132,0.5458400646203554,0.48323909531502424,0.546384263077401
0.1400763988494873,0.5458400646203554,0.4834410339256866,0.546384263077401
0.14003227651119232,0.5460420032310178,0.4834410339256866,0.546384263077401
0.13994452357292175,0.5460420032310178,0.48364297253634897,0.546384263077401
0.13987982273101807,0.5466478190630049,0.48364297253634897,0.546384263077401
0.13987188041210175,0.5466478190630049,0.48384491114701134,0.546384263077401
0.13986557722091675,0.5468497576736672,0.48384491114701134,0.546384263077401
0.13985848426818848,0.5468497576736672,0.48404684975767365,0.546384263077401
0.13975964486598969,0.5474555735056543,0.48404684975767365,0.546384263077401
0.13957184553146362,0.5474555735056543,0.4844507269789984,0.546384263077401
0.13953600823879242,0.5476575121163166,0.4844507269789984,0.546384263077401
0.13952188193798065,0.5476575121163166,0.4848546042003231,0.546384263077401
0.13937944173812866,0.5480613893376414,0.4848546042003231,0.546384263077401
0.13911552727222443,0.5480613893376414,0.4862681744749596,0.546384263077401
0.13908404111862183,0.5482633279483037,0.4862681744749596,0.546384263077401
0.13904836773872375,0.5482633279483037,0.4866720516962843,0.546384263077401
0.1390478014945984,0.5484652665589661,0.4866720516962843,0.546384263077401
0.13904571533203125,0.5484652665589661,0.48687399030694667,0.546384263077401
0.13904033601284027,0.5486672051696284,0.48687399030694667,0.546384263077401
0.13892635703086853,0.5486672051696284,0.48747980613893377,0.546384263077401
0.13874849677085876,0.5494749596122779,0.48747980613893377,0.546384263077401
0.13874214887619019,0.5494749596122779,0.4878836833602585,0.546384263077401
0.13872942328453064,0.5496768982229402,0.4878836833602585,0.546384263077401
0.13861781358718872,0.5496768982229402,0.4882875605815832,0.546384263077401
0.1385573446750641,0.5500807754442649,0.4882875605815832,0.546384263077401
0.13851068913936615,0.5500807754442649,0.48909531502423265,0.546384263077401
0.13849472999572754,0.5502827140549273,0.48909531502423265,0.546384263077401
0.13841520249843597,0.5502827140549273,0.4897011308562197,0.546384263077401
0.1383095383644104,0.550686591276252,0.4897011308562197,0.546384263077401
0.1382933259010315,0.550686591276252,0.48990306946688206,0.546384263077401
0.1382877230644226,0.5508885298869144,0.48990306946688206,0.546384263077401
0.13827882707118988,0.5508885298869144,0.4901050080775444,0.546384263077401
0.138154536485672,0.5523021001615509,0.4901050080775444,0.546384263077401
0.13809362053871155,0.5523021001615509,0.49050888529886916,0.546384263077401
0.1379086971282959,0.552907915993538,0.49050888529886916,0.546384263077401
0.13782668113708496,0.552907915993538,0.49091276252019383,0.546384263077401
0.13767343759536743,0.5537156704361874,0.49091276252019383,0.546384263077401
0.1376185417175293,0.5537156704361874,0.4911147011308562,0.546384263077401
0.13749372959136963,0.5547253634894992,0.4911147011308562,0.546384263077401
0.13741761445999146,0.5547253634894992,0.49151857835218093,0.546384263077401
0.13730618357658386,0.5549273021001615,0.49151857835218093,0.546384263077401
0.1372448354959488,0.5549273021001615,0.4917205169628433,0.546384263077401
0.13723310828208923,0.5551292407108239,0.4917205169628433,0.546384263077401
0.13719448447227478,0.5551292407108239,0.49192245557350567,0.546384263077401
0.13714513182640076,0.5553311793214862,0.49192245557350567,0.546384263077401
0.1371428519487381,0.5553311793214862,0.49212439418416803,0.546384263077401
0.13709965348243713,0.5555331179321487,0.49212439418416803,0.546384263077401
0.137040376663208,0.5555331179321487,0.49232633279483035,0.546384263077401
0.13696721196174622,0.555735056542811,0.49232633279483035,0.546384263077401
0.13693934679031372,0.555735056542811,0.4927302100161551,0.546384263077401
0.13690245151519775,0.5561389337641357,0.4927302100161551,0.546384263077401
0.13689814507961273,0.5561389337641357,0.49293214862681745,0.546384263077401
0.13686278462409973,0.556340872374798,0.49293214862681745,0.546384263077401
0.13670101761817932,0.556340872374798,0.49353796445880455,0.546384263077401
0.13655129075050354,0.5571486268174475,0.49353796445880455,0.546384263077401
0.13645929098129272,0.5571486268174475,0.4941437802907916,0.546384263077401
0.13644590973854065,0.5573505654281099,0.4941437802907916,0.546384263077401
0.1364230364561081,0.5573505654281099,0.4945476575121163,0.546384263077401
0.13642093539237976,0.5575525040387722,0.4945476575121163,0.546384263077401
0.13640563189983368,0.5575525040387722,0.4947495961227787,0.546384263077401
0.13638252019882202,0.5577544426494345,0.4947495961227787,0.546384263077401
0.13626420497894287,0.5577544426494345,0.4955573505654281,0.546384263077401
0.1362619400024414,0.557956381260097,0.4955573505654281,0.546384263077401
0.13623374700546265,0.557956381260097,0.4961631663974152,0.546384263077401
0.13620266318321228,0.5581583198707593,0.4961631663974152,0.546384263077401
0.13612642884254456,0.5581583198707593,0.49676898222940225,0.546384263077401
0.13608720898628235,0.5583602584814217,0.49676898222940225,0.546384263077401
0.1360853612422943,0.5583602584814217,0.4969709208400646,0.546384263077401
0.1359928548336029,0.558562197092084,0.4969709208400646,0.546384263077401
0.13598276674747467,0.558562197092084,0.497172859450727,0.546384263077401
0.13596457242965698,0.5587641357027464,0.497172859450727,0.546384263077401
0.1358533352613449,0.5587641357027464,0.4975767366720517,0.546384263077401
0.13571792840957642,0.5595718901453958,0.4975767366720517,0.546384263077401
0.13561826944351196,0.5595718901453958,0.4983844911147011,0.546384263077401
0.13560743629932404,0.5599757673667205,0.4983844911147011,0.546384263077401
0.13560006022453308,0.5599757673667205,0.4985864297253635,0.546384263077401
0.13559117913246155,0.5601777059773829,0.4985864297253635,0.546384263077401
0.13538450002670288,0.5601777059773829,0.4991922455573506,0.546384263077401
0.13513824343681335,0.5609854604200323,0.4991922455573506,0.546384263077401
0.13505029678344727,0.5609854604200323,0.5002019386106623,0.546384263077401
0.1350404918193817,0.5611873990306947,0.5002019386106623,0.546384263077401
0.13492879271507263,0.5611873990306947,0.5004038772213247,0.546384263077401
0.13491223752498627,0.5615912762520194,0.5004038772213247,0.546384263077401
0.13483774662017822,0.5615912762520194,0.5008077544426495,0.546384263077401
0.1348074972629547,0.5617932148626817,0.5008077544426495,0.546384263077401
0.13478785753250122,0.5617932148626817,0.5010096930533118,0.546384263077401
0.13478051126003265,0.5619951534733441,0.5010096930533118,0.546384263077401
0.13449831306934357,0.5619951534733441,0.5016155088852988,0.546384263077401
0.13446305692195892,0.5621970920840065,0.5016155088852988,0.546384263077401
0.13431048393249512,0.5621970920840065,0.502221324717286,0.546384263077401
0.13427641987800598,0.5623990306946688,0.502221324717286,0.546384263077401
0.13420557975769043,0.5623990306946688,0.5024232633279483,0.546384263077401
0.13420149683952332,0.5626009693053312,0.5024232633279483,0.546384263077401
0.13415691256523132,0.5628029079159935,0.5026252019386107,0.546384263077401
0.13415135443210602,0.5628029079159935,0.502827140549273,0.546384263077401
0.13410523533821106,0.5634087237479806,0.502827140549273,0.546384263077401
0.13384830951690674,0.5634087237479806,0.5040387722132472,0.546384263077401
0.13378727436065674,0.5638126009693053,0.5040387722132472,0.546384263077401
0.13377007842063904,0.5638126009693053,0.5042407108239095,0.546384263077401
0.1336803138256073,0.5644184168012925,0.5042407108239095,0.546384263077401
0.13363078236579895,0.5644184168012925,0.5046445880452343,0.546384263077401
0.1335582435131073,0.5648222940226171,0.5046445880452343,0.546384263077401
0.1334781050682068,0.5648222940226171,0.5052504038772213,0.546384263077401
0.1333305984735489,0.5662358642972536,0.5052504038772213,0.546384263077401
0.13331729173660278,0.5662358642972536,0.5054523424878837,0.546384263077401
0.13329726457595825,0.566437802907916,0.5054523424878837,0.546384263077401
0.13322585821151733,0.566437802907916,0.5058562197092084,0.546384263077401
0.13319864869117737,0.5666397415185783,0.5058562197092084,0.546384263077401
0.1330234706401825,0.5666397415185783,0.5060581583198708,0.546384263077401
0.1330188363790512,0.5668416801292407,0.5060581583198708,0.546384263077401
0.133011594414711,0.5668416801292407,0.5062600969305331,0.546384263077401
0.1327468454837799,0.5682552504038773,0.5062600969305331,0.546384263077401
0.1327376663684845,0.5682552504038773,0.5064620355411955,0.546384263077401
0.13268521428108215,0.5684571890145396,0.5064620355411955,0.546384263077401
0.13258139789104462,0.5684571890145396,0.5070678513731826,0.546384263077401
0.13255661725997925,0.568659127625202,0.5070678513731826,0.546384263077401
0.13251663744449615,0.568659127625202,0.5072697899838449,0.546384263077401
0.13251474499702454,0.5688610662358643,0.5072697899838449,0.546384263077401
0.13247841596603394,0.5688610662358643,0.5074717285945073,0.546384263077401
0.1324312686920166,0.569264943457189,0.5074717285945073,0.546384263077401
0.13241685926914215,0.569264943457189,0.5076736672051696,0.546384263077401
0.13229680061340332,0.5698707592891761,0.5076736672051696,0.546384263077401
0.13227982819080353,0.5698707592891761,0.507875605815832,0.546384263077401
0.13227853178977966,0.5700726978998385,0.507875605815832,0.546384263077401
0.13225680589675903,0.5700726978998385,0.5080775444264943,0.546384263077401
0.13221579790115356,0.5704765751211631,0.5080775444264943,0.546384263077401
0.13213825225830078,0.5704765751211631,0.5082794830371568,0.546384263077401
0.13213220238685608,0.5706785137318255,0.5082794830371568,0.546384263077401
0.13209277391433716,0.5706785137318255,0.5084814216478191,0.546384263077401
0.13206936419010162,0.5710823909531503,0.5084814216478191,0.546384263077401
0.13201388716697693,0.5710823909531503,0.5088852988691438,0.546384263077401
0.13197419047355652,0.5712843295638126,0.5088852988691438,0.546384263077401
0.1319175362586975,0.5712843295638126,0.5090872374798061,0.546384263077401
0.13177499175071716,0.5724959612277868,0.5090872374798061,0.546384263077401
0.13170576095581055,0.5724959612277868,0.5092891760904685,0.546384263077401
0.13168847560882568,0.5726978998384491,0.5092891760904685,0.546384263077401
0.13161656260490417,0.5726978998384491,0.5094911147011308,0.546384263077401
0.1315295249223709,0.5728998384491115,0.5094911147011308,0.546384263077401
0.13150976598262787,0.5728998384491115,0.5098949919224556,0.546384263077401
0.13146373629570007,0.5733037156704361,0.5098949919224556,0.546384263077401
0.13146081566810608,0.5733037156704361,0.5100969305331179,0.546384263077401
0.1314007043838501,0.5741114701130856,0.5100969305331179,0.546384263077401
0.13135629892349243,0.5741114701130856,0.5102988691437803,0.546384263077401
0.13121765851974487,0.5753231017770598,0.5102988691437803,0.546384263077401
0.13112008571624756,0.5753231017770598,0.510702746365105,0.546384263077401
0.13105450570583344,0.5755250403877221,0.510702746365105,0.546384263077401
0.13099944591522217,0.5755250403877221,0.5109046849757674,0.546384263077401
0.13099351525306702,0.5757269789983845,0.5109046849757674,0.546384263077401
0.1309611201286316,0.5757269789983845,0.5111066235864298,0.546384263077401
0.1308305561542511,0.5765347334410339,0.5111066235864298,0.546384263077401
0.13081255555152893,0.5765347334410339,0.5113085621970921,0.546384263077401
0.13075509667396545,0.5767366720516963,0.5113085621970921,0.546384263077401
0.13070255517959595,0.5767366720516963,0.5117124394184168,0.546384263077401
0.13065791130065918,0.5769386106623586,0.5117124394184168,0.546384263077401
0.13060560822486877,0.5769386106623586,0.5123182552504039,0.546384263077401
0.1305578351020813,0.577140549273021,0.5123182552504039,0.546384263077401
0.1305100917816162,0.577140549273021,0.5127221324717286,0.546384263077401
0.13048602640628815,0.5773424878836834,0.5127221324717286,0.546384263077401
0.13042542338371277,0.5773424878836834,0.5129240710823909,0.546384263077401
0.1304161697626114,0.5775444264943457,0.5129240710823909,0.546384263077401
0.13029155135154724,0.5775444264943457,0.5133279483037156,0.546384263077401
0.13020390272140503,0.5781502423263328,0.5133279483037156,0.546384263077401
0.130186527967453,0.5781502423263328,0.5135298869143781,0.546384263077401
0.13014784455299377,0.5785541195476576,0.5135298869143781,0.546384263077401
0.12994322180747986,0.5785541195476576,0.5149434571890146,0.546384263077401
0.12989474833011627,0.5789579967689822,0.5149434571890146,0.546384263077401
0.1298917829990387,0.5789579967689822,0.5151453957996769,0.546384263077401
0.12984444200992584,0.5795638126009693,0.5151453957996769,0.546384263077401
0.12983334064483643,0.5795638126009693,0.5153473344103393,0.546384263077401
0.12983036041259766,0.5797657512116317,0.5153473344103393,0.546384263077401
0.12979644536972046,0.5797657512116317,0.5157512116316639,0.546384263077401
0.12975400686264038,0.5799676898222941,0.5157512116316639,0.546384263077401
0.1297256499528885,0.5799676898222941,0.5161550888529887,0.546384263077401
0.12968909740447998,0.5803715670436187,0.5161550888529887,0.546384263077401
0.12967893481254578,0.5803715670436187,0.5165589660743134,0.546384263077401
0.12959516048431396,0.5805735056542811,0.5165589660743134,0.546384263077401
0.1295764446258545,0.5805735056542811,0.5169628432956381,0.546384263077401
0.12953072786331177,0.5807754442649434,0.5169628432956381,0.546384263077401
0.1294092983007431,0.5807754442649434,0.5181744749596123,0.546384263077401
0.129400834441185,0.5809773828756059,0.5181744749596123,0.546384263077401
0.12918567657470703,0.5809773828756059,0.5195880452342488,0.546384263077401
0.12908220291137695,0.5815831987075929,0.5195880452342488,0.546384263077401
0.1290515959262848,0.5815831987075929,0.5197899838449112,0.546384263077401
0.12903836369514465,0.5817851373182552,0.5197899838449112,0.546384263077401
0.12903448939323425,0.5817851373182552,0.5199919224555735,0.546384263077401
0.1289685070514679,0.5819870759289176,0.5199919224555735,0.546384263077401
0.1288614720106125,0.5819870759289176,0.5203957996768982,0.546384263077401
0.12879759073257446,0.5823909531502424,0.5203957996768982,0.546384263077401
0.12863078713417053,0.5823909531502424,0.5212035541195477,0.546384263077401
0.12861394882202148,0.5827948303715671,0.5212035541195477,0.546384263077401
0.128503680229187,0.5827948303715671,0.5218093699515347,0.546384263077401
0.12850287556648254,0.5829967689822294,0.5218093699515347,0.546384263077401
0.12849587202072144,0.5829967689822294,0.5220113085621971,0.546384263077401
0.1284639537334442,0.5836025848142165,0.5220113085621971,0.546384263077401
0.12835699319839478,0.5836025848142165,0.5224151857835219,0.546384263077401
0.12830257415771484,0.5838045234248789,0.5224151857835219,0.546384263077401
0.12828180193901062,0.5838045234248789,0.5226171243941842,0.546384263077401
0.12824992835521698,0.5840064620355412,0.5226171243941842,0.546384263077401
0.12818685173988342,0.5840064620355412,0.5230210016155089,0.546384263077401
0.1281844824552536,0.5842084006462036,0.5230210016155089,0.546384263077401
0.1281319260597229,0.5842084006462036,0.5234248788368336,0.546384263077401
0.12811046838760376,0.5844103392568659,0.5234248788368336,0.546384263077401
0.1280653476715088,0.5844103392568659,0.5238287560581584,0.546384263077401
0.1279994249343872,0.5846122778675282,0.5238287560581584,0.546384263077401
0.12799671292304993,0.5846122778675282,0.5240306946688207,0.546384263077401
0.1279061734676361,0.5848142164781907,0.5240306946688207,0.546384263077401
0.12767314910888672,0.5848142164781907,0.5252423263327949,0.546384263077401
0.12765541672706604,0.585016155088853,0.5252423263327949,0.546384263077401
0.1276073157787323,0.585016155088853,0.5256462035541195,0.546384263077401
0.12750652432441711,0.5854200323101777,0.5256462035541195,0.546384263077401
0.12748539447784424,0.5854200323101777,0.5260500807754442,0.546384263077401
0.12748101353645325,0.5856219709208401,0.5260500807754442,0.546384263077401
0.12745606899261475,0.5856219709208401,0.5262520193861067,0.546384263077401
0.1273353397846222,0.5862277867528272,0.5262520193861067,0.546384263077401
0.1272464543581009,0.5862277867528272,0.5268578352180937,0.546384263077401
0.12721073627471924,0.5866316639741519,0.5268578352180937,0.546384263077401
0.1271398961544037,0.5866316639741519,0.527059773828756,0.546384263077401
0.1270837038755417,0.5872374798061389,0.527059773828756,0.546384263077401
0.1269027590751648,0.5872374798061389,0.5284733441033925,0.546384263077401
0.12689118087291718,0.5874394184168013,0.5284733441033925,0.546384263077401
0.126886248588562,0.5874394184168013,0.528675282714055,0.546384263077401
0.12686753273010254,0.5880452342487884,0.528675282714055,0.546384263077401
0.1268647164106369,0.5880452342487884,0.5288772213247173,0.546384263077401
0.1268565058708191,0.5882471728594507,0.5288772213247173,0.546384263077401
0.12676659226417542,0.5882471728594507,0.529281098546042,0.546384263077401
0.126693993806839,0.5886510500807755,0.529281098546042,0.546384263077401
0.1265696883201599,0.5886510500807755,0.5300888529886915,0.546384263077401
0.12654997408390045,0.5890549273021002,0.5300888529886915,0.546384263077401
0.12651462852954865,0.5890549273021002,0.5302907915993538,0.546384263077401
0.12639954686164856,0.5894588045234249,0.5302907915993538,0.546384263077401
0.1263098567724228,0.5894588045234249,0.5306946688206785,0.546384263077401
0.1262202113866806,0.590064620355412,0.5306946688206785,0.546384263077401
0.12614358961582184,0.590064620355412,0.5310985460420032,0.546384263077401
0.12581291794776917,0.5910743134087237,0.5310985460420032,0.546384263077401
0.12573541700839996,0.5910743134087237,0.531502423263328,0.546384263077401
0.12566813826560974,0.5914781906300485,0.531502423263328,0.546384263077401
0.12557382881641388,0.5914781906300485,0.5317043618739903,0.546384263077401
0.12556518614292145,0.5918820678513732,0.5317043618739903,0.546384263077401
0.12544399499893188,0.5918820678513732,0.532108239095315,0.546384263077401
0.12536969780921936,0.5924878836833603,0.532108239095315,0.546384263077401
0.1252112090587616,0.5924878836833603,0.5331179321486268,0.546384263077401
0.12509824335575104,0.5926898222940227,0.5331179321486268,0.546384263077401
0.12491510808467865,0.5926898222940227,0.5341276252019386,0.546384263077401
0.12490788102149963,0.592891760904685,0.5341276252019386,0.546384263077401
0.12478908896446228,0.592891760904685,0.534935379644588,0.546384263077401
0.12476766109466553,0.5930936995153473,0.534935379644588,0.546384263077401
0.12473499774932861,0.5930936995153473,0.5351373182552503,0.546384263077401
0.12468275427818298,0.5932956381260097,0.5351373182552503,0.546384263077401
0.12466150522232056,0.5932956381260097,0.5353392568659128,0.546384263077401
0.1246468722820282,0.593497576736672,0.5353392568659128,0.546384263077401
0.12460032105445862,0.593497576736672,0.5357431340872375,0.546384263077401
0.1244984120130539,0.5941033925686591,0.5357431340872375,0.546384263077401
0.12444418668746948,0.5941033925686591,0.5359450726978998,0.546384263077401
0.12437757849693298,0.5947092084006462,0.5359450726978998,0.546384263077401
0.12437263131141663,0.5947092084006462,0.5361470113085622,0.546384263077401
0.12432897090911865,0.5949111470113085,0.5361470113085622,0.546384263077401
0.12430711090564728,0.5949111470113085,0.5363489499192245,0.546384263077401
0.1242993175983429,0.5953150242326333,0.5363489499192245,0.546384263077401
0.12425197660923004,0.5953150242326333,0.5369547657512116,0.546384263077401
0.12422126531600952,0.5955169628432956,0.5369547657512116,0.546384263077401
0.12420138716697693,0.5955169628432956,0.537156704361874,0.546384263077401
0.12416192889213562,0.595718901453958,0.537156704361874,0.546384263077401
0.12406016886234283,0.595718901453958,0.5375605815831987,0.546384263077401
0.12404653429985046,0.5959208400646203,0.5375605815831987,0.546384263077401
0.12397083640098572,0.5959208400646203,0.5381663974151858,0.546384263077401
0.12385702133178711,0.596324717285945,0.5381663974151858,0.546384263077401
0.12379448115825653,0.596324717285945,0.5383683360258481,0.546384263077401
0.12375378608703613,0.5965266558966075,0.5383683360258481,0.546384263077401
0.12372714281082153,0.5965266558966075,0.5385702746365105,0.546384263077401
0.12370005249977112,0.5967285945072698,0.5385702746365105,0.546384263077401
0.12362673878669739,0.5967285945072698,0.5389741518578353,0.546384263077401
0.12350594997406006,0.5975363489499192,0.5389741518578353,0.546384263077401
0.12323014438152313,0.5975363489499192,0.5405896607431341,0.546384263077401
0.12321075797080994,0.5977382875605816,0.5405896607431341,0.546384263077401
0.12320613861083984,0.5977382875605816,0.5407915993537964,0.546384263077401
0.12314188480377197,0.5981421647819063,0.5407915993537964,0.546384263077401
0.123104989528656,0.5981421647819063,0.5411954765751211,0.546384263077401
0.12309108674526215,0.598546042003231,0.5411954765751211,0.546384263077401
0.12303401529788971,0.598546042003231,0.5413974151857835,0.546384263077401
0.12295174598693848,0.5991518578352181,0.5413974151857835,0.546384263077401
0.12272807955741882,0.5991518578352181,0.5420032310177706,0.546384263077401
0.12266215682029724,0.5993537964458805,0.5420032310177706,0.546384263077401
0.1226489245891571,0.5993537964458805,0.5422051696284329,0.546384263077401
0.12258945405483246,0.5997576736672051,0.5422051696284329,0.546384263077401
0.12252788245677948,0.5997576736672051,0.5424071082390953,0.546384263077401
0.12251633405685425,0.5999596122778675,0.5424071082390953,0.546384263077401
0.1224011778831482,0.5999596122778675,0.5432148626817448,0.546384263077401
0.1223904937505722,0.6001615508885298,0.5432148626817448,0.546384263077401
0.12236851453781128,0.6001615508885298,0.5434168012924071,0.546384263077401
0.12232914566993713,0.6003634894991923,0.5434168012924071,0.546384263077401
0.12224124372005463,0.6003634894991923,0.5436187399030694,0.546384263077401
0.12218046188354492,0.600767366720517,0.5436187399030694,0.546384263077401
0.12210054695606232,0.600767366720517,0.5448303715670436,0.546384263077401
0.12208257615566254,0.6009693053311793,0.5448303715670436,0.546384263077401
0.12204065918922424,0.6009693053311793,0.5450323101777059,0.546384263077401
0.12192642688751221,0.6011712439418416,0.5450323101777059,0.546384263077401
0.1218673586845398,0.6011712439418416,0.5452342487883683,0.546384263077401
0.12186607718467712,0.601373182552504,0.5452342487883683,0.546384263077401
0.12173055112361908,0.601373182552504,0.5458400646203554,0.546384263077401
0.12166652083396912,0.6017770597738288,0.5458400646203554,0.546384263077401
0.12157618999481201,0.6017770597738288,0.5462439418416801,0.546384263077401
0.12150874733924866,0.6021809369951535,0.5462439418416801,0.546384263077401
0.12150867283344269,0.6021809369951535,0.5464458804523424,0.546384263077401
0.12142932415008545,0.6023828756058158,0.5464458804523424,0.546384263077401
0.12130334973335266,0.6023828756058158,0.5470516962843296,0.546384263077401
0.12128396332263947,0.6025848142164781,0.5470516962843296,0.546384263077401
0.12124398350715637,0.6025848142164781,0.5474555735056543,0.546384263077401
0.12123678624629974,0.6027867528271406,0.5474555735056543,0.546384263077401
0.12118840217590332,0.6027867528271406,0.5482633279483037,0.546384263077401
0.1211012750864029,0.6029886914378029,0.5482633279483037,0.546384263077401
0.12107303738594055,0.6029886914378029,0.5484652665589661,0.546384263077401
0.1210518628358841,0.6031906300484653,0.5484652665589661,0.546384263077401
0.12091901898384094,0.6031906300484653,0.5486672051696284,0.546384263077401
0.12081557512283325,0.6037964458804523,0.5486672051696284,0.546384263077401
0.12079337239265442,0.6037964458804523,0.5488691437802908,0.546384263077401
0.12069578468799591,0.6044022617124394,0.5488691437802908,0.546384263077401
0.12068068981170654,0.6044022617124394,0.5490710823909531,0.546384263077401
0.12058165669441223,0.6054119547657512,0.5490710823909531,0.546384263077401
0.1204846054315567,0.6054119547657512,0.5492730210016155,0.546384263077401
0.12037414312362671,0.606421647819063,0.5492730210016155,0.546384263077401
0.12034720182418823,0.606421647819063,0.5494749596122779,0.546384263077401
0.12024778127670288,0.6066235864297254,0.5494749596122779,0.546384263077401
0.12019911408424377,0.6066235864297254,0.5498788368336026,0.546384263077401
0.12019532918930054,0.6068255250403877,0.5498788368336026,0.546384263077401
0.12014409899711609,0.6068255250403877,0.5502827140549273,0.546384263077401
0.1201150119304657,0.6072294022617124,0.5502827140549273,0.546384263077401
0.12008880078792572,0.6072294022617124,0.5508885298869144,0.546384263077401
0.12004590034484863,0.6076332794830371,0.5508885298869144,0.546384263077401
0.12004208564758301,0.6076332794830371,0.5510904684975767,0.546384263077401
0.1200140118598938,0.6078352180936996,0.5510904684975767,0.546384263077401
0.11998410522937775,0.6078352180936996,0.5516962843295639,0.546384263077401
0.11990863084793091,0.6082390953150242,0.5516962843295639,0.546384263077401
0.11989003419876099,0.6082390953150242,0.5518982229402262,0.546384263077401
0.1198456883430481,0.6084410339256866,0.5518982229402262,0.546384263077401
0.11977836489677429,0.6084410339256866,0.5525040387722132,0.546384263077401
0.11976894736289978,0.6086429725363489,0.5525040387722132,0.546384263077401
0.11968709528446198,0.6086429725363489,0.553513731825525,0.546384263077401
0.11963281035423279,0.6090468497576736,0.553513731825525,0.546384263077401
0.11960384249687195,0.6090468497576736,0.5539176090468497,0.546384263077401
0.11939390003681183,0.6098546042003231,0.5539176090468497,0.546384263077401
0.11912116408348083,0.6098546042003231,0.5549273021001615,0.546384263077401
0.11900240182876587,0.6100565428109854,0.5549273021001615,0.546384263077401
0.11887583136558533,0.6100565428109854,0.5553311793214862,0.546384263077401
0.11880294978618622,0.6110662358642972,0.5553311793214862,0.546384263077401
0.11867643892765045,0.6110662358642972,0.5561389337641357,0.546384263077401
0.11865702271461487,0.6112681744749596,0.5561389337641357,0.546384263077401
0.11861312389373779,0.6112681744749596,0.556340872374798,0.546384263077401
0.11861234903335571,0.6114701130856219,0.556340872374798,0.546384263077401
0.11857295036315918,0.6114701130856219,0.5567447495961227,0.546384263077401
0.11850515007972717,0.6120759289176091,0.5567447495961227,0.546384263077401
0.11850288510322571,0.6120759289176091,0.5569466882067852,0.546384263077401
0.11844360828399658,0.6126817447495961,0.5569466882067852,0.546384263077401
0.11839036643505096,0.6126817447495961,0.5571486268174475,0.546384263077401
0.11838015913963318,0.6128836833602584,0.5571486268174475,0.546384263077401
0.11829312145709991,0.6128836833602584,0.5575525040387722,0.546384263077401
0.11817795038223267,0.6130856219709209,0.5575525040387722,0.546384263077401
0.11816716194152832,0.6130856219709209,0.557956381260097,0.546384263077401
0.11805126070976257,0.6138933764135702,0.557956381260097,0.546384263077401
0.11804831027984619,0.6138933764135702,0.5581583198707593,0.546384263077401
0.11793407797813416,0.6144991922455574,0.5581583198707593,0.546384263077401
0.1178680956363678,0.6144991922455574,0.558562197092084,0.546384263077401
0.1178276538848877,0.6147011308562197,0.558562197092084,0.546384263077401
0.1177988350391388,0.6147011308562197,0.5589660743134087,0.546384263077401
0.11759081482887268,0.6155088852988692,0.5589660743134087,0.546384263077401
0.11758899688720703,0.6155088852988692,0.559168012924071,0.546384263077401
0.1175464391708374,0.6161147011308562,0.559168012924071,0.546384263077401
0.11752192676067352,0.6161147011308562,0.5595718901453958,0.546384263077401
0.11746826767921448,0.6169224555735057,0.5595718901453958,0.546384263077401
0.11743342876434326,0.6169224555735057,0.5597738287560582,0.546384263077401
0.11742112040519714,0.617124394184168,0.5597738287560582,0.546384263077401
0.11740633845329285,0.617124394184168,0.5599757673667205,0.546384263077401
0.1173073947429657,0.6173263327948304,0.5599757673667205,0.546384263077401
0.11717604100704193,0.6173263327948304,0.56078352180937,0.546384263077401
0.11717072129249573,0.6175282714054927,0.56078352180937,0.546384263077401
0.11706686019897461,0.6175282714054927,0.561389337641357,0.546384263077401
0.11703279614448547,0.6179321486268174,0.561389337641357,0.546384263077401
0.11699679493904114,0.6179321486268174,0.5615912762520194,0.546384263077401
0.11689931154251099,0.6187399030694669,0.5615912762520194,0.546384263077401
0.11674350500106812,0.6187399030694669,0.5628029079159935,0.546384263077401
0.11658439040184021,0.6191437802907916,0.5628029079159935,0.546384263077401
0.11657071113586426,0.6191437802907916,0.5630048465266559,0.546384263077401
0.11651572585105896,0.619345718901454,0.5630048465266559,0.546384263077401
0.11626005172729492,0.619345718901454,0.5644184168012925,0.546384263077401
0.11622951924800873,0.6195476575121163,0.5644184168012925,0.546384263077401
0.11610916256904602,0.6195476575121163,0.5648222940226171,0.546384263077401
0.11610627174377441,0.6197495961227787,0.5648222940226171,0.546384263077401
0.11607515811920166,0.6197495961227787,0.5654281098546042,0.546384263077401
0.11603313684463501,0.6201534733441034,0.5654281098546042,0.546384263077401
0.11583665013313293,0.6201534733441034,0.567043618739903,0.546384263077401
0.11583296954631805,0.6203554119547657,0.567043618739903,0.546384263077401
0.11581623554229736,0.6203554119547657,0.5674474959612278,0.546384263077401
0.11579756438732147,0.6205573505654282,0.5674474959612278,0.546384263077401
0.115796759724617,0.6205573505654282,0.5676494345718901,0.546384263077401
0.1156926155090332,0.6207592891760905,0.5676494345718901,0.546384263077401
0.11561919748783112,0.6207592891760905,0.5678513731825525,0.546384263077401
0.1155976951122284,0.6211631663974152,0.5678513731825525,0.546384263077401
0.11550256609916687,0.6211631663974152,0.5684571890145396,0.546384263077401
0.11542396247386932,0.6217689822294022,0.5684571890145396,0.546384263077401
0.11532160639762878,0.6217689822294022,0.5690630048465266,0.546384263077401
0.11524161696434021,0.6219709208400647,0.5690630048465266,0.546384263077401
0.11520944535732269,0.6219709208400647,0.5694668820678513,0.546384263077401
0.11518988013267517,0.622172859450727,0.5694668820678513,0.546384263077401
0.11517259478569031,0.622172859450727,0.5696688206785138,0.546384263077401
0.11515149474143982,0.6223747980613893,0.5696688206785138,0.546384263077401
0.11512872576713562,0.6223747980613893,0.5704765751211631,0.546384263077401
0.11487001180648804,0.6231825525040388,0.5704765751211631,0.546384263077401
0.11461147665977478,0.6231825525040388,0.5724959612277868,0.546384263077401
0.11460208892822266,0.6233844911147012,0.5724959612277868,0.546384263077401
0.11452527344226837,0.6233844911147012,0.5733037156704361,0.546384263077401
0.11449316143989563,0.6235864297253635,0.5733037156704361,0.546384263077401
0.114471435546875,0.6235864297253635,0.5737075928917609,0.546384263077401
0.11441834270954132,0.6237883683360258,0.5737075928917609,0.546384263077401
0.11441132426261902,0.6237883683360258,0.5739095315024233,0.546384263077401
0.11440156400203705,0.6239903069466882,0.5739095315024233,0.546384263077401
0.11427858471870422,0.6239903069466882,0.5747172859450727,0.546384263077401
0.11418381333351135,0.624394184168013,0.5747172859450727,0.546384263077401
0.11416105926036835,0.624394184168013,0.5753231017770598,0.546384263077401
0.11413784325122833,0.6245961227786753,0.5753231017770598,0.546384263077401
0.11405077576637268,0.6245961227786753,0.5755250403877221,0.546384263077401
0.11403754353523254,0.6252019386106623,0.5755250403877221,0.546384263077401
0.11398369073867798,0.6252019386106623,0.5757269789983845,0.546384263077401
0.11370879411697388,0.6260096930533118,0.5757269789983845,0.546384263077401
0.11360432207584381,0.6260096930533118,0.5765347334410339,0.546384263077401
0.11349105834960938,0.6262116316639742,0.5765347334410339,0.546384263077401
0.11340707540512085,0.6262116316639742,0.577140549273021,0.546384263077401
0.1133812963962555,0.6264135702746365,0.577140549273021,0.546384263077401
0.11330169439315796,0.6264135702746365,0.5773424878836834,0.546384263077401
0.11323708295822144,0.6268174474959612,0.5773424878836834,0.546384263077401
0.11313337087631226,0.6268174474959612,0.5779483037156704,0.546384263077401
0.11311143636703491,0.6270193861066236,0.5779483037156704,0.546384263077401
0.11309200525283813,0.6270193861066236,0.5781502423263328,0.546384263077401
0.11300309002399445,0.6274232633279483,0.5781502423263328,0.546384263077401
0.11283466219902039,0.6274232633279483,0.5791599353796446,0.546384263077401
0.11281871795654297,0.6276252019386107,0.5791599353796446,0.546384263077401
0.11280064284801483,0.6276252019386107,0.5793618739903069,0.546384263077401
0.11278036236763,0.627827140549273,0.5793618739903069,0.546384263077401
0.11268138885498047,0.627827140549273,0.5799676898222941,0.546384263077401
0.11247891187667847,0.6288368336025848,0.5799676898222941,0.546384263077401
0.11244988441467285,0.6288368336025848,0.5801696284329564,0.546384263077401
0.11239323019981384,0.6290387722132472,0.5801696284329564,0.546384263077401
0.11237210035324097,0.6290387722132472,0.5803715670436187,0.546384263077401
0.11234509944915771,0.6294426494345718,0.5803715670436187,0.546384263077401
0.11232386529445648,0.6294426494345718,0.5805735056542811,0.546384263077401
0.11226044595241547,0.6298465266558966,0.5805735056542811,0.546384263077401
0.11219444870948792,0.6298465266558966,0.5807754442649434,0.546384263077401
0.112127885222435,0.6302504038772213,0.5807754442649434,0.546384263077401
0.11196435987949371,0.6302504038772213,0.5817851373182552,0.546384263077401
0.11186452209949493,0.6310581583198708,0.5817851373182552,0.546384263077401
0.11185480654239655,0.6310581583198708,0.5819870759289176,0.546384263077401
0.11179475486278534,0.6314620355411955,0.5819870759289176,0.546384263077401
0.11172404885292053,0.6314620355411955,0.5827948303715671,0.546384263077401
0.11164861917495728,0.6316639741518578,0.5827948303715671,0.546384263077401
0.11164656281471252,0.6316639741518578,0.5829967689822294,0.546384263077401
0.11150461435317993,0.6322697899838449,0.5829967689822294,0.546384263077401
0.11142328381538391,0.6322697899838449,0.5836025848142165,0.546384263077401
0.1112971156835556,0.6324717285945073,0.5836025848142165,0.546384263077401
0.11118598282337189,0.6324717285945073,0.5842084006462036,0.546384263077401
0.11117473244667053,0.632875605815832,0.5842084006462036,0.546384263077401
0.11116595566272736,0.632875605815832,0.5844103392568659,0.546384263077401
0.11113862693309784,0.6330775444264943,0.5844103392568659,0.546384263077401
0.11111854016780853,0.6330775444264943,0.5846122778675282,0.546384263077401
0.11104246973991394,0.6334814216478191,0.5846122778675282,0.546384263077401
0.11102840304374695,0.6334814216478191,0.5848142164781907,0.546384263077401
0.11101284623146057,0.6338852988691438,0.5848142164781907,0.546384263077401
0.11099287867546082,0.6338852988691438,0.5852180936995154,0.546384263077401
0.11088351905345917,0.6342891760904685,0.5852180936995154,0.546384263077401
0.11085715889930725,0.6342891760904685,0.5856219709208401,0.546384263077401
0.11084254086017609,0.6346930533117933,0.5856219709208401,0.546384263077401
0.11078611016273499,0.6346930533117933,0.5864297253634895,0.546384263077401
0.11066845059394836,0.635702746365105,0.5864297253634895,0.546384263077401
0.11059018969535828,0.635702746365105,0.5868336025848142,0.546384263077401
0.11057306826114655,0.6359046849757674,0.5868336025848142,0.546384263077401
0.11048723757266998,0.6359046849757674,0.5872374798061389,0.546384263077401
0.1104157567024231,0.6361066235864298,0.5872374798061389,0.546384263077401
0.11020192503929138,0.6361066235864298,0.5880452342487884,0.546384263077401
0.11019031703472137,0.6363085621970921,0.5880452342487884,0.546384263077401
0.11016382277011871,0.6363085621970921,0.5884491114701131,0.546384263077401
0.11016061902046204,0.6365105008077544,0.5884491114701131,0.546384263077401
0.11013513803482056,0.6365105008077544,0.5886510500807755,0.546384263077401
0.11000537872314453,0.6369143780290791,0.5886510500807755,0.546384263077401
0.10998940467834473,0.6369143780290791,0.5888529886914378,0.546384263077401
0.10988932847976685,0.6373182552504039,0.5888529886914378,0.546384263077401
0.10981181263923645,0.6373182552504039,0.5892568659127625,0.546384263077401
0.10979214310646057,0.6375201938610663,0.5892568659127625,0.546384263077401
0.10973986983299255,0.6375201938610663,0.5894588045234249,0.546384263077401
0.10970756411552429,0.6377221324717286,0.5894588045234249,0.546384263077401
0.10967198014259338,0.6377221324717286,0.5898626817447497,0.546384263077401
0.1096411645412445,0.6379240710823909,0.5898626817447497,0.546384263077401
0.10933342576026917,0.6379240710823909,0.590670436187399,0.546384263077401
0.10928232967853546,0.6385298869143781,0.590670436187399,0.546384263077401
0.10912540555000305,0.6385298869143781,0.5912762520193862,0.546384263077401
0.10904261469841003,0.6391357027463651,0.5912762520193862,0.546384263077401
0.10903000831604004,0.6391357027463651,0.5914781906300485,0.546384263077401
0.10901343822479248,0.6393376413570274,0.5914781906300485,0.546384263077401
0.10891570150852203,0.6393376413570274,0.5916801292407108,0.546384263077401
0.10874730348587036,0.6403473344103393,0.5916801292407108,0.546384263077401
0.10872864723205566,0.6403473344103393,0.5918820678513732,0.546384263077401
0.10864391922950745,0.6409531502423264,0.5918820678513732,0.546384263077401
0.10863551497459412,0.6409531502423264,0.5920840064620355,0.546384263077401
0.10855922102928162,0.6413570274636511,0.5920840064620355,0.546384263077401
0.10854609310626984,0.6413570274636511,0.5922859450726979,0.546384263077401
0.10853448510169983,0.6415589660743134,0.5922859450726979,0.546384263077401
0.10847209393978119,0.6415589660743134,0.5924878836833603,0.546384263077401
0.10841774940490723,0.6417609046849758,0.5924878836833603,0.546384263077401
0.10835656523704529,0.6417609046849758,0.592891760904685,0.546384263077401
0.10824427008628845,0.6423667205169629,0.592891760904685,0.546384263077401
0.10820949077606201,0.6423667205169629,0.5930936995153473,0.546384263077401
0.10817103087902069,0.6425686591276252,0.5930936995153473,0.546384263077401
0.1080985814332962,0.6425686591276252,0.593497576736672,0.546384263077401
0.10802692174911499,0.6433764135702746,0.593497576736672,0.546384263077401
0.10794949531555176,0.6433764135702746,0.5936995153473344,0.546384263077401
0.10793505609035492,0.643578352180937,0.5936995153473344,0.546384263077401
0.10779738426208496,0.643578352180937,0.5949111470113085,0.546384263077401
0.10779401659965515,0.6437802907915994,0.5949111470113085,0.546384263077401
0.10766518115997314,0.6437802907915994,0.595718901453958,0.546384263077401
0.10761432349681854,0.6439822294022617,0.595718901453958,0.546384263077401
0.10760185122489929,0.6439822294022617,0.5959208400646203,0.546384263077401
0.10748842358589172,0.6449919224555735,0.5959208400646203,0.546384263077401
0.10742267966270447,0.6449919224555735,0.5965266558966075,0.546384263077401
0.10735359787940979,0.6457996768982229,0.5965266558966075,0.546384263077401
0.10729961097240448,0.6457996768982229,0.5967285945072698,0.546384263077401
0.10724982619285583,0.6460016155088854,0.5967285945072698,0.546384263077401
0.10715481638908386,0.6460016155088854,0.5973344103392568,0.546384263077401
0.10715311765670776,0.6462035541195477,0.5973344103392568,0.546384263077401
0.10700398683547974,0.6462035541195477,0.5981421647819063,0.546384263077401
0.10698238015174866,0.64640549273021,0.5981421647819063,0.546384263077401
0.10694655776023865,0.64640549273021,0.5983441033925686,0.546384263077401
0.10693208873271942,0.6466074313408724,0.5983441033925686,0.546384263077401
0.10677441954612732,0.6466074313408724,0.5991518578352181,0.546384263077401
0.1067018210887909,0.6476171243941842,0.5991518578352181,0.546384263077401
0.10667771100997925,0.6476171243941842,0.5993537964458805,0.546384263077401
0.10656103491783142,0.6484248788368336,0.5993537964458805,0.546384263077401
0.10643810033798218,0.6484248788368336,0.5995557350565428,0.546384263077401
0.10616926848888397,0.6488287560581584,0.5995557350565428,0.546384263077401
0.1060943603515625,0.6488287560581584,0.6005654281098546,0.546384263077401
0.10603015124797821,0.649232633279483,0.6005654281098546,0.546384263077401
0.10591229796409607,0.649232633279483,0.600767366720517,0.546384263077401
0.10576505959033966,0.6502423263327949,0.600767366720517,0.546384263077401
0.10562404990196228,0.6502423263327949,0.6009693053311793,0.546384263077401
0.10552909970283508,0.6508481421647819,0.6009693053311793,0.546384263077401
0.10539495944976807,0.6508481421647819,0.601373182552504,0.546384263077401
0.10539227724075317,0.6510500807754442,0.601373182552504,0.546384263077401
0.10539218783378601,0.6510500807754442,0.6015751211631664,0.546384263077401
0.1053706556558609,0.6512520193861067,0.6015751211631664,0.546384263077401
0.10515908896923065,0.6512520193861067,0.6027867528271406,0.546384263077401
0.10504019260406494,0.6530694668820679,0.6027867528271406,0.546384263077401
0.10495325922966003,0.6530694668820679,0.6031906300484653,0.546384263077401
0.10489773750305176,0.6538772213247173,0.6031906300484653,0.546384263077401
0.10485401749610901,0.6538772213247173,0.60359450726979,0.546384263077401
0.10470932722091675,0.6546849757673667,0.60359450726979,0.546384263077401
0.10470017790794373,0.6546849757673667,0.6037964458804523,0.546384263077401
0.10469475388526917,0.654886914378029,0.6037964458804523,0.546384263077401
0.10466709733009338,0.654886914378029,0.6042003231017771,0.546384263077401
0.10466587543487549,0.6550888529886915,0.6042003231017771,0.546384263077401
0.10460805892944336,0.6550888529886915,0.6048061389337641,0.546384263077401
0.10447584092617035,0.6554927302100162,0.6048061389337641,0.546384263077401
0.10445311665534973,0.6554927302100162,0.6050080775444265,0.546384263077401
0.10443609952926636,0.6558966074313409,0.6050080775444265,0.546384263077401
0.10441598296165466,0.6558966074313409,0.6052100161550888,0.546384263077401
0.10433705151081085,0.656502423263328,0.6052100161550888,0.546384263077401
0.10429735481739044,0.656502423263328,0.6056138933764136,0.546384263077401
0.1042679101228714,0.6567043618739903,0.6056138933764136,0.546384263077401
0.10424578189849854,0.6567043618739903,0.6062197092084006,0.546384263077401
0.10421615839004517,0.6569063004846527,0.6062197092084006,0.546384263077401
0.10420218110084534,0.6569063004846527,0.606421647819063,0.546384263077401
0.1041652262210846,0.6573101777059773,0.606421647819063,0.546384263077401
0.10415375232696533,0.6573101777059773,0.6066235864297254,0.546384263077401
0.10412091016769409,0.6577140549273021,0.6066235864297254,0.546384263077401
0.10401645302772522,0.6577140549273021,0.6070274636510501,0.546384263077401
0.10392478108406067,0.6581179321486268,0.6070274636510501,0.546384263077401
0.1038779616355896,0.6581179321486268,0.6072294022617124,0.546384263077401
0.10381683707237244,0.6587237479806138,0.6072294022617124,0.546384263077401
0.10381171107292175,0.6587237479806138,0.6074313408723748,0.546384263077401
0.10377290844917297,0.6589256865912763,0.6074313408723748,0.546384263077401
0.1037350594997406,0.6589256865912763,0.6078352180936996,0.546384263077401
0.10370630025863647,0.6591276252019386,0.6078352180936996,0.546384263077401
0.10369269549846649,0.6591276252019386,0.6080371567043619,0.546384263077401
0.10367092490196228,0.659329563812601,0.6080371567043619,0.546384263077401
0.1033623069524765,0.659329563812601,0.6096526655896607,0.546384263077401
0.10326088964939117,0.6597334410339257,0.6096526655896607,0.546384263077401
0.10321739315986633,0.6597334410339257,0.6100565428109854,0.546384263077401
0.10319593548774719,0.6601373182552503,0.6100565428109854,0.546384263077401
0.10315507650375366,0.6601373182552503,0.6102584814216478,0.546384263077401
0.10307860374450684,0.6605411954765751,0.6102584814216478,0.546384263077401
0.10300587117671967,0.6605411954765751,0.6108642972536349,0.546384263077401
0.10293886065483093,0.6611470113085622,0.6108642972536349,0.546384263077401
0.10279333591461182,0.6611470113085622,0.6118739903069467,0.546384263077401
0.10274022817611694,0.6613489499192245,0.6118739903069467,0.546384263077401
0.10271470248699188,0.6613489499192245,0.6120759289176091,0.546384263077401
0.10267475247383118,0.6615508885298869,0.6120759289176091,0.546384263077401
0.10266903042793274,0.6615508885298869,0.6122778675282714,0.546384263077401
0.10260501503944397,0.662156704361874,0.6122778675282714,0.546384263077401
0.10260213911533356,0.662156704361874,0.6124798061389337,0.546384263077401
0.10244661569595337,0.6629644588045234,0.6124798061389337,0.546384263077401
0.10243487358093262,0.6629644588045234,0.6126817447495961,0.546384263077401
0.10243389010429382,0.6631663974151858,0.6126817447495961,0.546384263077401
0.10233628749847412,0.6631663974151858,0.6134894991922456,0.546384263077401
0.1023256778717041,0.6633683360258481,0.6134894991922456,0.546384263077401
0.10229429602622986,0.6633683360258481,0.6138933764135702,0.546384263077401
0.1022794246673584,0.6635702746365105,0.6138933764135702,0.546384263077401
0.1022714376449585,0.6635702746365105,0.6140953150242326,0.546384263077401
0.10223397612571716,0.6637722132471728,0.6140953150242326,0.546384263077401
0.10214896500110626,0.6637722132471728,0.6149030694668821,0.546384263077401
0.10202044248580933,0.6645799676898223,0.6149030694668821,0.546384263077401
0.101982980966568,0.6645799676898223,0.6151050080775444,0.546384263077401
0.10192608833312988,0.6647819063004846,0.6151050080775444,0.546384263077401
0.10189813375473022,0.6647819063004846,0.6153069466882067,0.546384263077401
0.10175654292106628,0.6655896607431341,0.6153069466882067,0.546384263077401
0.10172459483146667,0.6655896607431341,0.6157108239095315,0.546384263077401
0.10163956880569458,0.6657915993537964,0.6157108239095315,0.546384263077401
0.10162752866744995,0.6657915993537964,0.6159127625201939,0.546384263077401
0.10162651538848877,0.6659935379644588,0.6159127625201939,0.546384263077401
0.10162395238876343,0.6659935379644588,0.6161147011308562,0.546384263077401
0.1015177071094513,0.6661954765751211,0.6161147011308562,0.546384263077401
0.10129278898239136,0.6661954765751211,0.617124394184168,0.546384263077401
0.10129135847091675,0.6663974151857835,0.617124394184168,0.546384263077401
0.10126310586929321,0.6663974151857835,0.6173263327948304,0.546384263077401
0.1012401282787323,0.6665993537964459,0.6173263327948304,0.546384263077401
0.10118883848190308,0.6665993537964459,0.6175282714054927,0.546384263077401
0.10109090805053711,0.6670032310177706,0.6175282714054927,0.546384263077401
0.10103499889373779,0.6670032310177706,0.6177302100161551,0.546384263077401
0.10100722312927246,0.6672051696284329,0.6177302100161551,0.546384263077401
0.10100027918815613,0.6672051696284329,0.6179321486268174,0.546384263077401
0.10099837183952332,0.6674071082390953,0.6179321486268174,0.546384263077401
0.10088002681732178,0.6674071082390953,0.6185379644588045,0.546384263077401
0.10083988308906555,0.6678109854604201,0.6185379644588045,0.546384263077401
0.10080456733703613,0.6678109854604201,0.6187399030694669,0.546384263077401
0.10070142149925232,0.6688206785137318,0.6187399030694669,0.546384263077401
0.10067510604858398,0.6688206785137318,0.6189418416801292,0.546384263077401
0.10064896941184998,0.6692245557350566,0.6189418416801292,0.546384263077401
0.10062682628631592,0.6692245557350566,0.6191437802907916,0.546384263077401
0.10056108236312866,0.6694264943457189,0.6191437802907916,0.546384263077401
0.10039961338043213,0.6694264943457189,0.6197495961227787,0.546384263077401
0.10020002722740173,0.6708400646203554,0.6197495961227787,0.546384263077401
0.10017749667167664,0.6708400646203554,0.6201534733441034,0.546384263077401
0.10010585188865662,0.6712439418416801,0.6201534733441034,0.546384263077401
0.10008859634399414,0.6712439418416801,0.6205573505654282,0.546384263077401
0.1000119149684906,0.6714458804523424,0.6205573505654282,0.546384263077401
0.09999367594718933,0.6714458804523424,0.6209612277867528,0.546384263077401
0.09995275735855103,0.6718497576736672,0.6209612277867528,0.546384263077401
0.09991753101348877,0.6718497576736672,0.6211631663974152,0.546384263077401
0.09988048672676086,0.6722536348949919,0.6211631663974152,0.546384263077401
0.09983783960342407,0.6722536348949919,0.6217689822294022,0.546384263077401
0.09982052445411682,0.6724555735056543,0.6217689822294022,0.546384263077401
0.09964734315872192,0.6724555735056543,0.6225767366720517,0.546384263077401
0.09955385327339172,0.6730613893376414,0.6225767366720517,0.546384263077401
0.09947773814201355,0.6730613893376414,0.6231825525040388,0.546384263077401
0.09945559501647949,0.6732633279483037,0.6231825525040388,0.546384263077401
0.09937706589698792,0.6732633279483037,0.6235864297253635,0.546384263077401
0.09930235147476196,0.6734652665589661,0.6235864297253635,0.546384263077401
0.0992201566696167,0.6734652665589661,0.6237883683360258,0.546384263077401
0.09918546676635742,0.6736672051696284,0.6237883683360258,0.546384263077401
0.09917622804641724,0.6736672051696284,0.6239903069466882,0.546384263077401
0.09904977679252625,0.6744749596122779,0.6239903069466882,0.546384263077401
0.09897363185882568,0.6744749596122779,0.6241922455573505,0.546384263077401
0.09890857338905334,0.6748788368336026,0.6241922455573505,0.546384263077401
0.09883162379264832,0.6748788368336026,0.624394184168013,0.546384263077401
0.09880140423774719,0.6750807754442649,0.624394184168013,0.546384263077401
0.09859627485275269,0.6750807754442649,0.6252019386106623,0.546384263077401
0.09857308864593506,0.6752827140549273,0.6252019386106623,0.546384263077401
0.09847509860992432,0.6752827140549273,0.6258077544426495,0.546384263077401
0.09841755032539368,0.675686591276252,0.6258077544426495,0.546384263077401
0.098396897315979,0.675686591276252,0.6262116316639742,0.546384263077401
0.09837710857391357,0.6760904684975767,0.6262116316639742,0.546384263077401
0.0982130765914917,0.6760904684975767,0.6270193861066236,0.546384263077401
0.0981205403804779,0.6766962843295639,0.6270193861066236,0.546384263077401
0.09807947278022766,0.6766962843295639,0.6274232633279483,0.546384263077401
0.09806901216506958,0.6768982229402262,0.6274232633279483,0.546384263077401
0.0980328619480133,0.6768982229402262,0.6280290791599353,0.546384263077401
0.09801974892616272,0.6773021001615509,0.6280290791599353,0.546384263077401
0.09796354174613953,0.6773021001615509,0.6282310177705978,0.546384263077401
0.09789356589317322,0.6777059773828756,0.6282310177705978,0.546384263077401
0.09780994057655334,0.6777059773828756,0.6288368336025848,0.546384263077401
0.09780597686767578,0.677907915993538,0.6288368336025848,0.546384263077401
0.09775844216346741,0.677907915993538,0.6292407108239095,0.546384263077401
0.0977221429347992,0.6783117932148627,0.6292407108239095,0.546384263077401
0.09769490361213684,0.6783117932148627,0.6294426494345718,0.546384263077401
0.09765249490737915,0.6789176090468497,0.6294426494345718,0.546384263077401
0.09759983420372009,0.6789176090468497,0.6296445880452343,0.546384263077401
0.09758028388023376,0.6793214862681745,0.6296445880452343,0.546384263077401
0.0975801944732666,0.6793214862681745,0.6298465266558966,0.546384263077401
0.09756377339363098,0.6795234248788369,0.6298465266558966,0.546384263077401
0.09751302003860474,0.6795234248788369,0.6302504038772213,0.546384263077401
0.09749937057495117,0.6797253634894992,0.6302504038772213,0.546384263077401
0.09713327884674072,0.6797253634894992,0.6314620355411955,0.546384263077401
0.09709104895591736,0.6799273021001615,0.6314620355411955,0.546384263077401
0.0970819890499115,0.6799273021001615,0.6316639741518578,0.546384263077401
0.09706893563270569,0.6801292407108239,0.6316639741518578,0.546384263077401
0.09704634547233582,0.6801292407108239,0.6318659127625202,0.546384263077401
0.09702500700950623,0.6803311793214862,0.6318659127625202,0.546384263077401
0.09700143337249756,0.6803311793214862,0.6320678513731826,0.546384263077401
0.09697085618972778,0.680735056542811,0.6320678513731826,0.546384263077401
0.09677332639694214,0.680735056542811,0.6332794830371568,0.546384263077401
0.09655401110649109,0.6817447495961227,0.6332794830371568,0.546384263077401
0.09654504060745239,0.6817447495961227,0.6334814216478191,0.546384263077401
0.09648111462593079,0.6819466882067852,0.6334814216478191,0.546384263077401
0.0964270532131195,0.6819466882067852,0.6336833602584814,0.546384263077401
0.09630674123764038,0.6823505654281099,0.6336833602584814,0.546384263077401
0.09624224901199341,0.6823505654281099,0.6338852988691438,0.546384263077401
0.0961851179599762,0.6827544426494345,0.6338852988691438,0.546384263077401
0.0961768627166748,0.6827544426494345,0.6342891760904685,0.546384263077401
0.09617459774017334,0.682956381260097,0.6342891760904685,0.546384263077401
0.0961732268333435,0.682956381260097,0.6344911147011308,0.546384263077401
0.09605273604393005,0.6831583198707593,0.6344911147011308,0.546384263077401
0.09594321250915527,0.6831583198707593,0.6355008077544426,0.546384263077401
0.09589755535125732,0.683562197092084,0.6355008077544426,0.546384263077401
0.09588280320167542,0.683562197092084,0.635702746365105,0.546384263077401
0.09584015607833862,0.684168012924071,0.635702746365105,0.546384263077401
0.09582269191741943,0.684168012924071,0.6359046849757674,0.546384263077401
0.09581306576728821,0.6843699515347335,0.6359046849757674,0.546384263077401
0.09575977921485901,0.6843699515347335,0.6363085621970921,0.546384263077401
0.09571409225463867,0.6847738287560582,0.6363085621970921,0.546384263077401
0.09567543864250183,0.6847738287560582,0.6367124394184168,0.546384263077401
0.09563878178596497,0.68578352180937,0.6367124394184168,0.546384263077401
0.09542164206504822,0.68578352180937,0.6381260096930533,0.546384263077401
0.09540295600891113,0.6859854604200323,0.6381260096930533,0.546384263077401
0.09536862373352051,0.6859854604200323,0.6387318255250404,0.546384263077401
0.09530961513519287,0.686389337641357,0.6387318255250404,0.546384263077401
0.09525120258331299,0.686389337641357,0.6391357027463651,0.546384263077401
0.09517669677734375,0.6867932148626817,0.6391357027463651,0.546384263077401
0.09507414698600769,0.6867932148626817,0.6399434571890146,0.546384263077401
0.09506180882453918,0.6869951534733441,0.6399434571890146,0.546384263077401
0.094946950674057,0.6869951534733441,0.6401453957996769,0.546384263077401
0.09481775760650635,0.6878029079159935,0.6401453957996769,0.546384263077401
0.09470725059509277,0.6878029079159935,0.6407512116316639,0.546384263077401
0.09470552206039429,0.6880048465266559,0.6407512116316639,0.546384263077401
0.09465530514717102,0.6880048465266559,0.6413570274636511,0.546384263077401
0.09464466571807861,0.6882067851373183,0.6413570274636511,0.546384263077401
0.09458732604980469,0.6882067851373183,0.6419628432956381,0.546384263077401
0.09457853436470032,0.6884087237479806,0.6419628432956381,0.546384263077401
0.0945374071598053,0.6884087237479806,0.6421647819063004,0.546384263077401
0.09448722004890442,0.6890145395799677,0.6421647819063004,0.546384263077401
0.09447810053825378,0.6890145395799677,0.6423667205169629,0.546384263077401
0.09447503089904785,0.68921647819063,0.6423667205169629,0.546384263077401
0.09443551301956177,0.68921647819063,0.6425686591276252,0.546384263077401
0.09441959857940674,0.6896203554119548,0.6425686591276252,0.546384263077401
0.09441313147544861,0.6896203554119548,0.6429725363489499,0.546384263077401
0.09432089328765869,0.6898222940226171,0.6429725363489499,0.546384263077401
0.0942821204662323,0.6898222940226171,0.6431744749596123,0.546384263077401
0.09426537156105042,0.6900242326332795,0.6431744749596123,0.546384263077401
0.09421175718307495,0.6900242326332795,0.643578352180937,0.546384263077401
0.09421145915985107,0.6902261712439418,0.643578352180937,0.546384263077401
0.09420624375343323,0.6902261712439418,0.6437802907915994,0.546384263077401
0.09408989548683167,0.691437802907916,0.6437802907915994,0.546384263077401
0.09406965970993042,0.691437802907916,0.6439822294022617,0.546384263077401
0.0940006673336029,0.6916397415185783,0.6439822294022617,0.546384263077401
0.09384027123451233,0.6916397415185783,0.6441841680129241,0.546384263077401
0.09380707144737244,0.6924474959612278,0.6441841680129241,0.546384263077401
0.09373244643211365,0.6924474959612278,0.6451938610662359,0.546384263077401
0.09368020296096802,0.6926494345718901,0.6451938610662359,0.546384263077401
0.09355655312538147,0.6926494345718901,0.6457996768982229,0.546384263077401
0.09343010187149048,0.6934571890145396,0.6457996768982229,0.546384263077401
0.0933678150177002,0.6934571890145396,0.6462035541195477,0.546384263077401
0.0932951271533966,0.693659127625202,0.6462035541195477,0.546384263077401
0.09326592087745667,0.693659127625202,0.64640549273021,0.546384263077401
0.09321188926696777,0.6938610662358643,0.64640549273021,0.546384263077401
0.09311890602111816,0.6938610662358643,0.6468093699515347,0.546384263077401
0.09311774373054504,0.6940630048465266,0.6468093699515347,0.546384263077401
0.09311380982398987,0.6940630048465266,0.6470113085621971,0.546384263077401
0.09304770827293396,0.6944668820678513,0.6470113085621971,0.546384263077401
0.09290483593940735,0.6944668820678513,0.6474151857835219,0.546384263077401
0.09288287162780762,0.6946688206785138,0.6474151857835219,0.546384263077401
0.09283646941184998,0.6946688206785138,0.6476171243941842,0.546384263077401
0.09278377890586853,0.6948707592891761,0.6476171243941842,0.546384263077401
0.0927579402923584,0.6948707592891761,0.6478190630048465,0.546384263077401
0.09260764718055725,0.6956785137318255,0.6478190630048465,0.546384263077401
0.09258615970611572,0.6956785137318255,0.6482229402261712,0.546384263077401
0.09253829717636108,0.6960823909531503,0.6482229402261712,0.546384263077401
0.09247985482215881,0.6960823909531503,0.6490306946688207,0.546384263077401
0.09246224164962769,0.6962843295638126,0.6490306946688207,0.546384263077401
0.09242254495620728,0.6962843295638126,0.6500403877221325,0.546384263077401
0.0923776626586914,0.6968901453957996,0.6500403877221325,0.546384263077401
0.0922362208366394,0.6968901453957996,0.6504442649434572,0.546384263077401
0.09222722053527832,0.697092084006462,0.6504442649434572,0.546384263077401
0.09210464358329773,0.697092084006462,0.6510500807754442,0.546384263077401
0.09201738238334656,0.6974959612277868,0.6510500807754442,0.546384263077401
0.09201517701148987,0.6974959612277868,0.6512520193861067,0.546384263077401
0.0920059084892273,0.6976978998384491,0.6512520193861067,0.546384263077401
0.09198564291000366,0.6976978998384491,0.651453957996769,0.546384263077401
0.09198462963104248,0.6978998384491115,0.651453957996769,0.546384263077401
0.09198185801506042,0.6978998384491115,0.6516558966074314,0.546384263077401
0.09197130799293518,0.6981017770597738,0.6516558966074314,0.546384263077401
0.09190598130226135,0.6981017770597738,0.652059773828756,0.546384263077401
0.09188061952590942,0.6983037156704361,0.652059773828756,0.546384263077401
0.09167402982711792,0.6983037156704361,0.6530694668820679,0.546384263077401
0.09166651964187622,0.6985056542810986,0.6530694668820679,0.546384263077401
0.09165051579475403,0.6985056542810986,0.6532714054927302,0.546384263077401
0.09150615334510803,0.6989095315024233,0.6532714054927302,0.546384263077401
0.09140193462371826,0.6989095315024233,0.653675282714055,0.546384263077401
0.09133830666542053,0.6991114701130856,0.653675282714055,0.546384263077401
0.09133443236351013,0.6991114701130856,0.6538772213247173,0.546384263077401
0.09133094549179077,0.699313408723748,0.6538772213247173,0.546384263077401
0.09130394458770752,0.699313408723748,0.6540791599353797,0.546384263077401
0.09128940105438232,0.6995153473344103,0.6540791599353797,0.546384263077401
0.09115594625473022,0.6995153473344103,0.654886914378029,0.546384263077401
0.09109613299369812,0.6997172859450727,0.654886914378029,0.546384263077401
0.09109446406364441,0.6997172859450727,0.6550888529886915,0.546384263077401
0.09107410907745361,0.7001211631663974,0.6550888529886915,0.546384263077401
0.09073078632354736,0.7001211631663974,0.6560985460420032,0.546384263077401
0.09071552753448486,0.7005250403877221,0.6560985460420032,0.546384263077401
0.09070619940757751,0.7005250403877221,0.6563004846526656,0.546384263077401
0.0904654860496521,0.7017366720516963,0.6563004846526656,0.546384263077401
0.09044420719146729,0.7017366720516963,0.656502423263328,0.546384263077401
0.09012916684150696,0.7029483037156704,0.656502423263328,0.546384263077401
0.0900799036026001,0.7029483037156704,0.6567043618739903,0.546384263077401
0.09002774953842163,0.7033521809369951,0.6567043618739903,0.546384263077401
0.0899563729763031,0.7033521809369951,0.657108239095315,0.546384263077401
0.08979806303977966,0.7037560581583199,0.657108239095315,0.546384263077401
0.08965682983398438,0.7037560581583199,0.6577140549273021,0.546384263077401
0.08959084749221802,0.7039579967689822,0.6577140549273021,0.546384263077401
0.08958938717842102,0.7039579967689822,0.6579159935379645,0.546384263077401
0.08954477310180664,0.7041599353796446,0.6579159935379645,0.546384263077401
0.08954375982284546,0.7041599353796446,0.6581179321486268,0.546384263077401
0.08952054381370544,0.7043618739903069,0.6581179321486268,0.546384263077401
0.0894218385219574,0.7043618739903069,0.6585218093699515,0.546384263077401
0.08933651447296143,0.7049676898222941,0.6585218093699515,0.546384263077401
0.08933621644973755,0.7049676898222941,0.6587237479806138,0.546384263077401
0.08931854367256165,0.7051696284329564,0.6587237479806138,0.546384263077401
0.0892002284526825,0.7051696284329564,0.6591276252019386,0.546384263077401
0.08919042348861694,0.7055735056542811,0.6591276252019386,0.546384263077401
0.08904951810836792,0.7055735056542811,0.659935379644588,0.546384263077401
0.08895441889762878,0.7059773828756059,0.659935379644588,0.546384263077401
0.08880919218063354,0.7059773828756059,0.6603392568659128,0.546384263077401
0.08876165747642517,0.7061793214862682,0.6603392568659128,0.546384263077401
0.08875304460525513,0.7061793214862682,0.6605411954765751,0.546384263077401
0.0887291431427002,0.7063812600969306,0.6605411954765751,0.546384263077401
0.08872687816619873,0.7063812600969306,0.6607431340872375,0.546384263077401
0.0887245237827301,0.7065831987075929,0.6607431340872375,0.546384263077401
0.0885469913482666,0.7065831987075929,0.6617528271405493,0.546384263077401
0.08850103616714478,0.7069870759289176,0.6617528271405493,0.546384263077401
0.08826074004173279,0.7069870759289176,0.6629644588045234,0.546384263077401
0.08817091584205627,0.7073909531502424,0.6629644588045234,0.546384263077401
0.08811908960342407,0.7073909531502424,0.6631663974151858,0.546384263077401
0.08805781602859497,0.7077948303715671,0.6631663974151858,0.546384263077401
0.08801054954528809,0.7077948303715671,0.6637722132471728,0.546384263077401
0.08797064423561096,0.7079967689822294,0.6637722132471728,0.546384263077401
0.08796468377113342,0.7079967689822294,0.6639741518578353,0.546384263077401
0.08795160055160522,0.7081987075928917,0.6639741518578353,0.546384263077401
0.08794105052947998,0.7081987075928917,0.6643780290791599,0.546384263077401
0.08785918354988098,0.7086025848142165,0.6643780290791599,0.546384263077401
0.08780848979949951,0.7086025848142165,0.6645799676898223,0.546384263077401
0.08779451251029968,0.7088045234248789,0.6645799676898223,0.546384263077401
0.08764734864234924,0.7088045234248789,0.6655896607431341,0.546384263077401
0.08754691481590271,0.7094103392568659,0.6655896607431341,0.546384263077401
0.08753100037574768,0.7094103392568659,0.6657915993537964,0.546384263077401
0.08748015761375427,0.7098142164781907,0.6657915993537964,0.546384263077401
0.08744931221008301,0.7098142164781907,0.6661954765751211,0.546384263077401
0.08743304014205933,0.710016155088853,0.6661954765751211,0.546384263077401
0.0874130129814148,0.710016155088853,0.6663974151857835,0.546384263077401
0.08741229772567749,0.7102180936995154,0.6663974151857835,0.546384263077401
0.08725979924201965,0.7102180936995154,0.6672051696284329,0.546384263077401
0.08715331554412842,0.7108239095315024,0.6672051696284329,0.546384263077401
0.08714330196380615,0.7108239095315024,0.6674071082390953,0.546384263077401
0.08709213137626648,0.7110258481421647,0.6674071082390953,0.546384263077401
0.087088942527771,0.7110258481421647,0.6676090468497576,0.546384263077401
0.08700841665267944,0.7114297253634895,0.6676090468497576,0.546384263077401
0.08689352869987488,0.7114297253634895,0.6680129240710824,0.546384263077401
0.08685305714607239,0.7122374798061389,0.6680129240710824,0.546384263077401
0.08680155873298645,0.7122374798061389,0.6686187399030694,0.546384263077401
0.08673739433288574,0.7126413570274637,0.6686187399030694,0.546384263077401
0.08666011691093445,0.7126413570274637,0.6692245557350566,0.546384263077401
0.0866549015045166,0.712843295638126,0.6692245557350566,0.546384263077401
0.086629718542099,0.712843295638126,0.6696284329563813,0.546384263077401
0.08661952614784241,0.7130452342487884,0.6696284329563813,0.546384263077401
0.08653604984283447,0.7130452342487884,0.6702342487883683,0.546384263077401
0.08646464347839355,0.7132471728594507,0.6702342487883683,0.546384263077401
0.08636093139648438,0.7132471728594507,0.6706381260096931,0.546384263077401
0.08634838461875916,0.7134491114701131,0.6706381260096931,0.546384263077401
0.08628588914871216,0.7134491114701131,0.6710420032310178,0.546384263077401
0.08621424436569214,0.7138529886914378,0.6710420032310178,0.546384263077401
0.08621242642402649,0.7138529886914378,0.6712439418416801,0.546384263077401
0.08606752753257751,0.7146607431340872,0.6712439418416801,0.546384263077401
0.0860438346862793,0.7146607431340872,0.6714458804523424,0.546384263077401
0.08594027161598206,0.715064620355412,0.6714458804523424,0.546384263077401
0.08589571714401245,0.715064620355412,0.6716478190630049,0.546384263077401
0.08588674664497375,0.7152665589660743,0.6716478190630049,0.546384263077401
0.08582490682601929,0.7152665589660743,0.6722536348949919,0.546384263077401
0.08573991060256958,0.715670436187399,0.6722536348949919,0.546384263077401
0.0856526792049408,0.715670436187399,0.6726575121163166,0.546384263077401
0.08560898900032043,0.7160743134087237,0.6726575121163166,0.546384263077401
0.08550074696540833,0.7160743134087237,0.6730613893376414,0.546384263077401
0.08546754717826843,0.7164781906300485,0.6730613893376414,0.546384263077401
0.08544912934303284,0.7164781906300485,0.6732633279483037,0.546384263077401
0.08540928363800049,0.7168820678513732,0.6732633279483037,0.546384263077401
0.08538380265235901,0.7168820678513732,0.6734652665589661,0.546384263077401
0.0853767991065979,0.7170840064620355,0.6734652665589661,0.546384263077401
0.0851752758026123,0.7170840064620355,0.6738691437802908,0.546384263077401
0.0850919783115387,0.7174878836833603,0.6738691437802908,0.546384263077401
0.08498421311378479,0.7174878836833603,0.6746768982229402,0.546384263077401
0.08498182892799377,0.7176898222940227,0.6746768982229402,0.546384263077401
0.0849771797657013,0.7176898222940227,0.6748788368336026,0.546384263077401
0.08468124270439148,0.7189014539579968,0.6748788368336026,0.546384263077401
0.08467555046081543,0.7189014539579968,0.6750807754442649,0.546384263077401
0.08459523320198059,0.7195072697899838,0.6750807754442649,0.546384263077401
0.0845814049243927,0.7195072697899838,0.6754846526655897,0.546384263077401
0.08456394076347351,0.7197092084006462,0.6754846526655897,0.546384263077401
0.084540456533432,0.7197092084006462,0.675686591276252,0.546384263077401
0.08446621894836426,0.7203150242326333,0.675686591276252,0.546384263077401
0.08409050107002258,0.7203150242326333,0.6766962843295639,0.546384263077401
0.08406206965446472,0.7205169628432956,0.6766962843295639,0.546384263077401
0.08405250310897827,0.7205169628432956,0.6768982229402262,0.546384263077401
0.08395951986312866,0.721324717285945,0.6768982229402262,0.546384263077401
0.08391162753105164,0.721324717285945,0.6773021001615509,0.546384263077401
0.08387622237205505,0.7217285945072698,0.6773021001615509,0.546384263077401
0.08379730582237244,0.7217285945072698,0.6775040387722132,0.546384263077401
0.08369699120521545,0.7223344103392568,0.6775040387722132,0.546384263077401
0.08357924222946167,0.7223344103392568,0.677907915993538,0.546384263077401
0.08356940746307373,0.7225363489499192,0.677907915993538,0.546384263077401
0.08353519439697266,0.7225363489499192,0.6781098546042004,0.546384263077401
0.0835287868976593,0.7227382875605816,0.6781098546042004,0.546384263077401
0.08349409699440002,0.7227382875605816,0.6783117932148627,0.546384263077401
0.0834614634513855,0.722940226171244,0.6783117932148627,0.546384263077401
0.08343663811683655,0.722940226171244,0.6787156704361874,0.546384263077401
0.0834205150604248,0.7231421647819063,0.6787156704361874,0.546384263077401
0.08340725302696228,0.7231421647819063,0.6789176090468497,0.546384263077401
0.08331140875816345,0.723546042003231,0.6789176090468497,0.546384263077401
0.08328902721405029,0.723546042003231,0.6791195476575121,0.546384263077401
0.08326297998428345,0.7239499192245558,0.6791195476575121,0.546384263077401
0.08325561881065369,0.7239499192245558,0.6793214862681745,0.546384263077401
0.08321118354797363,0.7241518578352181,0.6793214862681745,0.546384263077401
0.08321055769920349,0.7241518578352181,0.6795234248788369,0.546384263077401
0.08313494920730591,0.7245557350565428,0.6795234248788369,0.546384263077401
0.08308452367782593,0.7245557350565428,0.6797253634894992,0.546384263077401
0.08307883143424988,0.7247576736672051,0.6797253634894992,0.546384263077401
0.08298274874687195,0.7247576736672051,0.6805331179321487,0.546384263077401
0.08297795057296753,0.7249596122778675,0.6805331179321487,0.546384263077401
0.08285626769065857,0.7249596122778675,0.681340872374798,0.546384263077401
0.08279886841773987,0.7253634894991923,0.681340872374798,0.546384263077401
0.08278751373291016,0.7253634894991923,0.6815428109854604,0.546384263077401
0.08278223872184753,0.7255654281098546,0.6815428109854604,0.546384263077401
0.08276259899139404,0.7255654281098546,0.6817447495961227,0.546384263077401
0.08270078897476196,0.7259693053311793,0.6817447495961227,0.546384263077401
0.0826888382434845,0.7259693053311793,0.6819466882067852,0.546384263077401
0.08251765370368958,0.7265751211631664,0.6819466882067852,0.546384263077401
0.08243721723556519,0.7265751211631664,0.6825525040387722,0.546384263077401
0.08240905404090881,0.7267770597738288,0.6825525040387722,0.546384263077401
0.08240529894828796,0.7267770597738288,0.6827544426494345,0.546384263077401
0.08240163326263428,0.7269789983844911,0.6827544426494345,0.546384263077401
0.0822996199131012,0.7269789983844911,0.6831583198707593,0.546384263077401
0.08226287364959717,0.7271809369951535,0.6831583198707593,0.546384263077401
0.08211922645568848,0.7271809369951535,0.6833602584814217,0.546384263077401
0.08200335502624512,0.7275848142164781,0.6833602584814217,0.546384263077401
0.08197620511054993,0.7275848142164781,0.683562197092084,0.546384263077401
0.08189228177070618,0.7281906300484653,0.683562197092084,0.546384263077401
0.0816994309425354,0.7281906300484653,0.684168012924071,0.546384263077401
0.08164915442466736,0.72859450726979,0.684168012924071,0.546384263077401
0.0816316306591034,0.72859450726979,0.6843699515347335,0.546384263077401
0.08158376812934875,0.7289983844911146,0.6843699515347335,0.546384263077401
0.0815504789352417,0.7289983844911146,0.6845718901453958,0.546384263077401
0.08154711127281189,0.7292003231017771,0.6845718901453958,0.546384263077401
0.08149924874305725,0.7292003231017771,0.6847738287560582,0.546384263077401
0.08147895336151123,0.7294022617124394,0.6847738287560582,0.546384263077401
0.08138713240623474,0.7294022617124394,0.6851777059773829,0.546384263077401
0.08132150769233704,0.7296042003231018,0.6851777059773829,0.546384263077401
0.08131861686706543,0.7296042003231018,0.6853796445880452,0.546384263077401
0.08131730556488037,0.7298061389337641,0.6853796445880452,0.546384263077401
0.08116075396537781,0.7298061389337641,0.68578352180937,0.546384263077401
0.08107015490531921,0.7306138933764136,0.68578352180937,0.546384263077401
0.08093222975730896,0.7306138933764136,0.6865912762520194,0.546384263077401
0.08088162541389465,0.7310177705977383,0.6865912762520194,0.546384263077401
0.08087235689163208,0.7310177705977383,0.6867932148626817,0.546384263077401
0.08080357313156128,0.7312197092084006,0.6867932148626817,0.546384263077401
0.08075454831123352,0.7312197092084006,0.6869951534733441,0.546384263077401
0.08075234293937683,0.731421647819063,0.6869951534733441,0.546384263077401
0.08074364066123962,0.731421647819063,0.6876009693053312,0.546384263077401
0.08072653412818909,0.7320274636510501,0.6876009693053312,0.546384263077401
0.08064275979995728,0.7320274636510501,0.6882067851373183,0.546384263077401
0.08063608407974243,0.7322294022617124,0.6882067851373183,0.546384263077401
0.08057606220245361,0.7322294022617124,0.6884087237479806,0.546384263077401
0.08056655526161194,0.7324313408723748,0.6884087237479806,0.546384263077401
0.0803423523902893,0.7324313408723748,0.688610662358643,0.546384263077401
0.0803312361240387,0.7326332794830371,0.688610662358643,0.546384263077401
0.08028143644332886,0.7326332794830371,0.6888126009693053,0.546384263077401
0.08018934726715088,0.7330371567043619,0.6888126009693053,0.546384263077401
0.08018580079078674,0.7330371567043619,0.6890145395799677,0.546384263077401
0.08013579249382019,0.7332390953150242,0.6890145395799677,0.546384263077401
0.08009582757949829,0.7332390953150242,0.6894184168012925,0.546384263077401
0.08005732297897339,0.7334410339256866,0.6894184168012925,0.546384263077401
0.07988864183425903,0.7334410339256866,0.6904281098546042,0.546384263077401
0.0798705518245697,0.7340468497576736,0.6904281098546042,0.546384263077401
0.07985088229179382,0.7340468497576736,0.6906300484652665,0.546384263077401
0.07975992560386658,0.7342487883683361,0.6906300484652665,0.546384263077401
0.07974979281425476,0.7342487883683361,0.690831987075929,0.546384263077401
0.07972750067710876,0.7344507269789984,0.690831987075929,0.546384263077401
0.07959499955177307,0.7344507269789984,0.6918416801292407,0.546384263077401
0.0794420838356018,0.7348546042003231,0.6918416801292407,0.546384263077401
0.07936736941337585,0.7348546042003231,0.6924474959612278,0.546384263077401
0.07935184240341187,0.7350565428109854,0.6924474959612278,0.546384263077401
0.07930698990821838,0.7350565428109854,0.6926494345718901,0.546384263077401
0.07928302884101868,0.7352584814216478,0.6926494345718901,0.546384263077401
0.07928276062011719,0.7352584814216478,0.6928513731825525,0.546384263077401
0.0792621374130249,0.7354604200323102,0.6928513731825525,0.546384263077401
0.07923218607902527,0.7354604200323102,0.6934571890145396,0.546384263077401
0.07923084497451782,0.7356623586429726,0.6934571890145396,0.546384263077401
0.07911470532417297,0.7356623586429726,0.694264943457189,0.546384263077401
0.0791047215461731,0.7360662358642972,0.694264943457189,0.546384263077401
0.07909804582595825,0.7360662358642972,0.6944668820678513,0.546384263077401
0.07902318239212036,0.7362681744749596,0.6944668820678513,0.546384263077401
0.07898813486099243,0.7362681744749596,0.6948707592891761,0.546384263077401
0.0789574682712555,0.7364701130856219,0.6948707592891761,0.546384263077401
0.07893428206443787,0.7364701130856219,0.6950726978998385,0.546384263077401
0.07883071899414062,0.7368739903069467,0.6950726978998385,0.546384263077401
0.07874736189842224,0.7368739903069467,0.6954765751211631,0.546384263077401
0.07871592044830322,0.7372778675282714,0.6954765751211631,0.546384263077401
0.07865417003631592,0.7372778675282714,0.6960823909531503,0.546384263077401
0.07856541872024536,0.7376817447495961,0.6960823909531503,0.546384263077401
0.07854565978050232,0.7376817447495961,0.6962843295638126,0.546384263077401
0.07854396104812622,0.7378836833602584,0.6962843295638126,0.546384263077401
0.07850787043571472,0.7378836833602584,0.6968901453957996,0.546384263077401
0.07850784063339233,0.7380856219709209,0.6968901453957996,0.546384263077401
0.07849857211112976,0.7380856219709209,0.697092084006462,0.546384263077401
0.07847237586975098,0.7382875605815832,0.697092084006462,0.546384263077401
0.07844328880310059,0.7382875605815832,0.6974959612277868,0.546384263077401
0.0784294605255127,0.7384894991922456,0.6974959612277868,0.546384263077401
0.07836058735847473,0.7384894991922456,0.6978998384491115,0.546384263077401
0.07832092046737671,0.7386914378029079,0.6978998384491115,0.546384263077401
0.07830303907394409,0.7386914378029079,0.6983037156704361,0.546384263077401
0.078163743019104,0.7397011308562197,0.6983037156704361,0.546384263077401
0.07815539836883545,0.7397011308562197,0.6985056542810986,0.546384263077401
0.07810211181640625,0.7399030694668821,0.6985056542810986,0.546384263077401
0.07807928323745728,0.7399030694668821,0.6987075928917609,0.546384263077401
0.07807105779647827,0.7403069466882067,0.6987075928917609,0.546384263077401
0.07805129885673523,0.7403069466882067,0.699313408723748,0.546384263077401
0.07804843783378601,0.7405088852988692,0.699313408723748,0.546384263077401
0.07802316546440125,0.7405088852988692,0.6995153473344103,0.546384263077401
0.0780104398727417,0.7409127625201939,0.6995153473344103,0.546384263077401
0.07786610722541809,0.7409127625201939,0.7005250403877221,0.546384263077401
0.07784464955329895,0.7411147011308562,0.7005250403877221,0.546384263077401
0.07783356308937073,0.7411147011308562,0.7007269789983845,0.546384263077401
0.0777355432510376,0.7417205169628432,0.7007269789983845,0.546384263077401
0.07763263583183289,0.7417205169628432,0.7009289176090469,0.546384263077401
0.07761922478675842,0.7419224555735057,0.7009289176090469,0.546384263077401
0.07760614156723022,0.7419224555735057,0.7011308562197092,0.546384263077401
0.0775941014289856,0.7423263327948304,0.7011308562197092,0.546384263077401
0.07754954695701599,0.7423263327948304,0.7015347334410339,0.546384263077401
0.07746639847755432,0.7435379644588045,0.7015347334410339,0.546384263077401
0.07739919424057007,0.7435379644588045,0.702140549273021,0.546384263077401
0.07735931873321533,0.7437399030694669,0.702140549273021,0.546384263077401
0.0773327648639679,0.7437399030694669,0.7025444264943457,0.546384263077401
0.07724502682685852,0.7441437802907916,0.7025444264943457,0.546384263077401
0.07712531089782715,0.7441437802907916,0.7033521809369951,0.546384263077401
0.07712167501449585,0.744345718901454,0.7033521809369951,0.546384263077401
0.07704433798789978,0.744345718901454,0.7035541195476576,0.546384263077401
0.07698038220405579,0.7447495961227787,0.7035541195476576,0.546384263077401
0.07692316174507141,0.7447495961227787,0.7039579967689822,0.546384263077401
0.07662695646286011,0.7455573505654282,0.7039579967689822,0.546384263077401
0.07655751705169678,0.7455573505654282,0.7043618739903069,0.546384263077401
0.07639694213867188,0.7465670436187399,0.7043618739903069,0.546384263077401
0.07624366879463196,0.7465670436187399,0.7049676898222941,0.546384263077401
0.0760984718799591,0.7469709208400647,0.7049676898222941,0.546384263077401
0.07600954174995422,0.7469709208400647,0.7057754442649434,0.546384263077401
0.07600092887878418,0.747172859450727,0.7057754442649434,0.546384263077401
0.07592794299125671,0.747172859450727,0.7063812600969306,0.546384263077401
0.07588714361190796,0.7473747980613893,0.7063812600969306,0.546384263077401
0.07583215832710266,0.7473747980613893,0.7065831987075929,0.546384263077401
0.07577833533287048,0.7479806138933764,0.7065831987075929,0.546384263077401
0.0757497251033783,0.7479806138933764,0.7067851373182552,0.546384263077401
0.07560038566589355,0.7489903069466882,0.7067851373182552,0.546384263077401
0.07558783888816833,0.7489903069466882,0.7069870759289176,0.546384263077401
0.0755627453327179,0.7491922455573505,0.7069870759289176,0.546384263077401
0.07555821537971497,0.7491922455573505,0.7071890145395799,0.546384263077401
0.0753261148929596,0.7502019386106623,0.7071890145395799,0.546384263077401
0.07529973983764648,0.7502019386106623,0.7073909531502424,0.546384263077401
0.07526710629463196,0.7504038772213247,0.7073909531502424,0.546384263077401
0.07520481944084167,0.7504038772213247,0.7077948303715671,0.546384263077401
0.07518362998962402,0.750605815831987,0.7077948303715671,0.546384263077401
0.07505017518997192,0.750605815831987,0.7081987075928917,0.546384263077401
0.0750417411327362,0.7508077544426495,0.7081987075928917,0.546384263077401
0.07495772838592529,0.7508077544426495,0.7088045234248789,0.546384263077401
0.0748274028301239,0.7514135702746365,0.7088045234248789,0.546384263077401
0.07473507523536682,0.7514135702746365,0.7098142164781907,0.546384263077401
0.07471773028373718,0.7516155088852988,0.7098142164781907,0.546384263077401
0.07469552755355835,0.7516155088852988,0.710016155088853,0.546384263077401
0.0746319591999054,0.7520193861066236,0.710016155088853,0.546384263077401
0.07460537552833557,0.7520193861066236,0.7102180936995154,0.546384263077401
0.07458317279815674,0.7524232633279483,0.7102180936995154,0.546384263077401
0.07450351119041443,0.7524232633279483,0.7106219709208401,0.546384263077401
0.07447353005409241,0.7530290791599353,0.7106219709208401,0.546384263077401
0.07438960671424866,0.7530290791599353,0.7108239095315024,0.546384263077401
0.07427650690078735,0.7534329563812601,0.7108239095315024,0.546384263077401
0.07427021861076355,0.7534329563812601,0.7110258481421647,0.546384263077401
0.07426831126213074,0.7536348949919225,0.7110258481421647,0.546384263077401
0.0742681622505188,0.7536348949919225,0.7112277867528272,0.546384263077401
0.07424381375312805,0.7538368336025848,0.7112277867528272,0.546384263077401
0.07420548796653748,0.7538368336025848,0.7118336025848142,0.546384263077401
0.0741930603981018,0.7540387722132472,0.7118336025848142,0.546384263077401
0.07415130734443665,0.7540387722132472,0.7120355411954766,0.546384263077401
0.07412508130073547,0.7544426494345718,0.7120355411954766,0.546384263077401
0.07409682869911194,0.7544426494345718,0.7122374798061389,0.546384263077401
0.07406607270240784,0.755048465266559,0.7122374798061389,0.546384263077401
0.07386359572410583,0.755048465266559,0.7130452342487884,0.546384263077401
0.07385525107383728,0.7552504038772213,0.7130452342487884,0.546384263077401
0.07380369305610657,0.7552504038772213,0.7132471728594507,0.546384263077401
0.07377415895462036,0.755654281098546,0.7132471728594507,0.546384263077401
0.07369348406791687,0.755654281098546,0.7138529886914378,0.546384263077401
0.07367807626724243,0.7560581583198708,0.7138529886914378,0.546384263077401
0.07359185814857483,0.7560581583198708,0.7148626817447497,0.546384263077401
0.0735776424407959,0.7562600969305331,0.7148626817447497,0.546384263077401
0.07357269525527954,0.7562600969305331,0.715064620355412,0.546384263077401
0.07356560230255127,0.7564620355411955,0.715064620355412,0.546384263077401
0.07349735498428345,0.7564620355411955,0.7154684975767367,0.546384263077401
0.07337537407875061,0.7568659127625202,0.7154684975767367,0.546384263077401
0.0733492374420166,0.7568659127625202,0.7158723747980614,0.546384263077401
0.07333329319953918,0.7572697899838449,0.7158723747980614,0.546384263077401
0.0731591284275055,0.7572697899838449,0.7164781906300485,0.546384263077401
0.07310160994529724,0.7576736672051696,0.7164781906300485,0.546384263077401
0.07303380966186523,0.7576736672051696,0.7170840064620355,0.546384263077401
0.07299980521202087,0.7580775444264943,0.7170840064620355,0.546384263077401
0.07298633456230164,0.7580775444264943,0.7172859450726979,0.546384263077401
0.07293775677680969,0.7584814216478191,0.7172859450726979,0.546384263077401
0.07292082905769348,0.7584814216478191,0.7174878836833603,0.546384263077401
0.07290592789649963,0.7586833602584814,0.7174878836833603,0.546384263077401
0.07285794615745544,0.7586833602584814,0.7182956381260097,0.546384263077401
0.07283839583396912,0.7588852988691438,0.7182956381260097,0.546384263077401
0.0728360116481781,0.7588852988691438,0.718497576736672,0.546384263077401
0.07282200455665588,0.7590872374798061,0.718497576736672,0.546384263077401
0.07277005910873413,0.7590872374798061,0.7186995153473344,0.546384263077401
0.07273074984550476,0.7592891760904685,0.7186995153473344,0.546384263077401
0.07261312007904053,0.7592891760904685,0.7189014539579968,0.546384263077401
0.07259669899940491,0.7594911147011308,0.7189014539579968,0.546384263077401
0.07249504327774048,0.7594911147011308,0.7195072697899838,0.546384263077401
0.07247909903526306,0.7596930533117933,0.7195072697899838,0.546384263077401
0.07215309143066406,0.7596930533117933,0.7205169628432956,0.546384263077401
0.07206276059150696,0.7602988691437803,0.7205169628432956,0.546384263077401
0.0719306468963623,0.7602988691437803,0.7209208400646203,0.546384263077401
0.07182100415229797,0.7609046849757674,0.7209208400646203,0.546384263077401
0.07180291414260864,0.7609046849757674,0.721324717285945,0.546384263077401
0.07179045677185059,0.7611066235864298,0.721324717285945,0.546384263077401
0.07176458835601807,0.7611066235864298,0.7217285945072698,0.546384263077401
0.07173401117324829,0.7613085621970921,0.7217285945072698,0.546384263077401
0.07169356942176819,0.7613085621970921,0.7219305331179321,0.546384263077401
0.07167693972587585,0.7615105008077544,0.7219305331179321,0.546384263077401
0.07158806920051575,0.7615105008077544,0.7221324717285945,0.546384263077401
0.07156738638877869,0.7617124394184168,0.7221324717285945,0.546384263077401
0.07153812050819397,0.7617124394184168,0.7223344103392568,0.546384263077401
0.07151001691818237,0.7619143780290791,0.7223344103392568,0.546384263077401
0.07150936126708984,0.7619143780290791,0.7225363489499192,0.546384263077401
0.07136410474777222,0.7623182552504039,0.7225363489499192,0.546384263077401
0.07126611471176147,0.7623182552504039,0.722940226171244,0.546384263077401
0.0712004005908966,0.7625201938610663,0.722940226171244,0.546384263077401
0.07116910815238953,0.7625201938610663,0.7231421647819063,0.546384263077401
0.07103535532951355,0.7635298869143781,0.7231421647819063,0.546384263077401
0.07102042436599731,0.7635298869143781,0.7233441033925686,0.546384263077401
0.07097676396369934,0.7639337641357028,0.7233441033925686,0.546384263077401
0.07070297002792358,0.7639337641357028,0.7249596122778675,0.546384263077401
0.07066348195075989,0.7645395799676898,0.7249596122778675,0.546384263077401
0.07063007354736328,0.7645395799676898,0.7251615508885298,0.546384263077401
0.07062831521034241,0.7647415185783522,0.7251615508885298,0.546384263077401
0.07059979438781738,0.7647415185783522,0.7253634894991923,0.546384263077401
0.07050049304962158,0.7653473344103393,0.7253634894991923,0.546384263077401
0.0704396665096283,0.7653473344103393,0.725767366720517,0.546384263077401
0.07042679190635681,0.7655492730210016,0.725767366720517,0.546384263077401
0.07041415572166443,0.7655492730210016,0.7261712439418416,0.546384263077401
0.07041355967521667,0.7657512116316639,0.7261712439418416,0.546384263077401
0.07037034630775452,0.7657512116316639,0.726373182552504,0.546384263077401
0.07034963369369507,0.7659531502423264,0.726373182552504,0.546384263077401
0.07030835747718811,0.7659531502423264,0.7267770597738288,0.546384263077401
0.07028970122337341,0.7661550888529887,0.7267770597738288,0.546384263077401
0.07018420100212097,0.7661550888529887,0.7271809369951535,0.546384263077401
0.07014507055282593,0.7665589660743134,0.7271809369951535,0.546384263077401
0.07009556889533997,0.7665589660743134,0.7273828756058158,0.546384263077401
0.07009124755859375,0.7667609046849758,0.7273828756058158,0.546384263077401
0.06993144750595093,0.7667609046849758,0.7287964458804523,0.546384263077401
0.069846510887146,0.7673667205169629,0.7287964458804523,0.546384263077401
0.0698002278804779,0.7673667205169629,0.7289983844911146,0.546384263077401
0.06975063681602478,0.7679725363489499,0.7289983844911146,0.546384263077401
0.06974229216575623,0.7679725363489499,0.7294022617124394,0.546384263077401
0.06965494155883789,0.768578352180937,0.7294022617124394,0.546384263077401
0.06965252757072449,0.768578352180937,0.7296042003231018,0.546384263077401
0.06963622570037842,0.7687802907915994,0.7296042003231018,0.546384263077401
0.06956550478935242,0.7687802907915994,0.7302100161550888,0.546384263077401
0.06951886415481567,0.7693861066235864,0.7302100161550888,0.546384263077401
0.06950643658638,0.7693861066235864,0.7306138933764136,0.546384263077401
0.06947901844978333,0.7697899838449112,0.7306138933764136,0.546384263077401
0.06937748193740845,0.7697899838449112,0.7310177705977383,0.546384263077401
0.06935086846351624,0.7701938610662359,0.7310177705977383,0.546384263077401
0.06919053196907043,0.7701938610662359,0.7316235864297254,0.546384263077401
0.0691758394241333,0.7703957996768982,0.7316235864297254,0.546384263077401
0.06916573643684387,0.7703957996768982,0.7318255250403877,0.546384263077401
0.06906932592391968,0.77140549273021,0.7318255250403877,0.546384263077401
0.0688549280166626,0.77140549273021,0.7322294022617124,0.546384263077401
0.06881669163703918,0.7718093699515347,0.7322294022617124,0.546384263077401
0.06865009665489197,0.7718093699515347,0.7332390953150242,0.546384263077401
0.06853798031806946,0.7720113085621971,0.7332390953150242,0.546384263077401
0.06829586625099182,0.7720113085621971,0.7340468497576736,0.546384263077401
0.06822341680526733,0.7728190630048465,0.7340468497576736,0.546384263077401
0.06815719604492188,0.7728190630048465,0.7344507269789984,0.546384263077401
0.06811413168907166,0.7730210016155089,0.7344507269789984,0.546384263077401
0.06807413697242737,0.7730210016155089,0.7346526655896607,0.546384263077401
0.06798228621482849,0.773626817447496,0.7346526655896607,0.546384263077401
0.06786704063415527,0.773626817447496,0.7350565428109854,0.546384263077401
0.06784328818321228,0.7738287560581584,0.7350565428109854,0.546384263077401
0.06775978207588196,0.7738287560581584,0.7356623586429726,0.546384263077401
0.06756338477134705,0.7744345718901454,0.7356623586429726,0.546384263077401
0.06751513481140137,0.7744345718901454,0.7364701130856219,0.546384263077401
0.06750982999801636,0.7746365105008077,0.7364701130856219,0.546384263077401
0.06746223568916321,0.7746365105008077,0.7366720516962844,0.546384263077401
0.06740674376487732,0.7750403877221325,0.7366720516962844,0.546384263077401
0.06737828254699707,0.7750403877221325,0.7368739903069467,0.546384263077401
0.06736412644386292,0.7752423263327949,0.7368739903069467,0.546384263077401
0.06731307506561279,0.7752423263327949,0.7370759289176091,0.546384263077401
0.06729575991630554,0.7756462035541195,0.7370759289176091,0.546384263077401
0.06710758805274963,0.7756462035541195,0.7374798061389337,0.546384263077401
0.06709256768226624,0.7758481421647819,0.7374798061389337,0.546384263077401
0.06702646613121033,0.7758481421647819,0.7382875605815832,0.546384263077401
0.06686317920684814,0.7768578352180937,0.7382875605815832,0.546384263077401
0.06677016615867615,0.7768578352180937,0.7388933764135702,0.546384263077401
0.06676152348518372,0.777059773828756,0.7388933764135702,0.546384263077401
0.06662392616271973,0.777059773828756,0.739297253634895,0.546384263077401
0.06654462218284607,0.7776655896607432,0.739297253634895,0.546384263077401
0.066438227891922,0.7776655896607432,0.7399030694668821,0.546384263077401
0.0663999617099762,0.7778675282714055,0.7399030694668821,0.546384263077401
0.06633773446083069,0.7778675282714055,0.7407108239095315,0.546384263077401
0.06631767749786377,0.7780694668820679,0.7407108239095315,0.546384263077401
0.06624257564544678,0.7780694668820679,0.7413166397415186,0.546384263077401
0.06609582901000977,0.778675282714055,0.7413166397415186,0.546384263077401
0.06606069207191467,0.778675282714055,0.7415185783521809,0.546384263077401
0.06595486402511597,0.779281098546042,0.7415185783521809,0.546384263077401
0.06588298082351685,0.779281098546042,0.7423263327948304,0.546384263077401
0.06585389375686646,0.7794830371567044,0.7423263327948304,0.546384263077401
0.06565061211585999,0.7794830371567044,0.7431340872374798,0.546384263077401
0.0655401349067688,0.779886914378029,0.7431340872374798,0.546384263077401
0.06549498438835144,0.779886914378029,0.7437399030694669,0.546384263077401
0.06547603011131287,0.7800888529886915,0.7437399030694669,0.546384263077401
0.06543055176734924,0.7800888529886915,0.7439418416801292,0.546384263077401
0.06534183025360107,0.7806946688206785,0.7439418416801292,0.546384263077401
0.06511688232421875,0.7806946688206785,0.744951534733441,0.546384263077401
0.06504547595977783,0.7808966074313409,0.744951534733441,0.546384263077401
0.06502693891525269,0.7808966074313409,0.7451534733441034,0.546384263077401
0.0648876428604126,0.7813004846526656,0.7451534733441034,0.546384263077401
0.06488460302352905,0.7813004846526656,0.7453554119547657,0.546384263077401
0.06483513116836548,0.781502423263328,0.7453554119547657,0.546384263077401
0.06482592225074768,0.781502423263328,0.7455573505654282,0.546384263077401
0.06480562686920166,0.7817043618739903,0.7455573505654282,0.546384263077401
0.0647830069065094,0.7817043618739903,0.7457592891760905,0.546384263077401
0.0647595226764679,0.7819063004846527,0.7457592891760905,0.546384263077401
0.06468668580055237,0.7819063004846527,0.7461631663974152,0.546384263077401
0.06467655301094055,0.782108239095315,0.7461631663974152,0.546384263077401
0.06466841697692871,0.782108239095315,0.7463651050080775,0.546384263077401
0.06457892060279846,0.7827140549273021,0.7463651050080775,0.546384263077401
0.06451404094696045,0.7827140549273021,0.7469709208400647,0.546384263077401
0.06446591019630432,0.7829159935379645,0.7469709208400647,0.546384263077401
0.06442612409591675,0.7829159935379645,0.7473747980613893,0.546384263077401
0.06441950798034668,0.7831179321486268,0.7473747980613893,0.546384263077401
0.0644039511680603,0.7831179321486268,0.7479806138933764,0.546384263077401
0.06438788771629333,0.7833198707592892,0.7479806138933764,0.546384263077401
0.06416752934455872,0.7833198707592892,0.7491922455573505,0.546384263077401
0.06412139534950256,0.7837237479806138,0.7491922455573505,0.546384263077401
0.06411844491958618,0.7837237479806138,0.749394184168013,0.546384263077401
0.06406795978546143,0.784329563812601,0.749394184168013,0.546384263077401
0.06403693556785583,0.784329563812601,0.7495961227786753,0.546384263077401
0.06402447819709778,0.7847334410339257,0.7495961227786753,0.546384263077401
0.06401950120925903,0.7847334410339257,0.7497980613893377,0.546384263077401
0.06399312615394592,0.784935379644588,0.7497980613893377,0.546384263077401
0.06392297148704529,0.784935379644588,0.75,0.546384263077401
0.06392025947570801,0.7851373182552503,0.75,0.546384263077401
0.0639066994190216,0.7851373182552503,0.7502019386106623,0.546384263077401
0.06389179825782776,0.7855411954765751,0.7502019386106623,0.546384263077401
0.06384876370429993,0.7855411954765751,0.7504038772213247,0.546384263077401
0.06383445858955383,0.7861470113085622,0.7504038772213247,0.546384263077401
0.06376060843467712,0.7861470113085622,0.7508077544426495,0.546384263077401
0.06368175148963928,0.7863489499192245,0.7508077544426495,0.546384263077401
0.06358334422111511,0.7863489499192245,0.7510096930533118,0.546384263077401
0.06357744336128235,0.7865508885298869,0.7510096930533118,0.546384263077401
0.06355816125869751,0.7865508885298869,0.7512116316639742,0.546384263077401
0.06352853775024414,0.7867528271405493,0.7512116316639742,0.546384263077401
0.06345045566558838,0.7867528271405493,0.7516155088852988,0.546384263077401
0.06334376335144043,0.7873586429725363,0.7516155088852988,0.546384263077401
0.0633394718170166,0.7873586429725363,0.7518174474959612,0.546384263077401
0.0633176863193512,0.7875605815831987,0.7518174474959612,0.546384263077401
0.06327357888221741,0.7875605815831987,0.752221324717286,0.546384263077401
0.06315356492996216,0.7883683360258481,0.752221324717286,0.546384263077401
0.06286627054214478,0.7883683360258481,0.7536348949919225,0.546384263077401
0.06282633543014526,0.7885702746365105,0.7536348949919225,0.546384263077401
0.06278720498085022,0.7885702746365105,0.7538368336025848,0.546384263077401
0.06275224685668945,0.7887722132471728,0.7538368336025848,0.546384263077401
0.06272366642951965,0.7887722132471728,0.7540387722132472,0.546384263077401
0.06271126866340637,0.7889741518578353,0.7540387722132472,0.546384263077401
0.06270653009414673,0.7889741518578353,0.7542407108239095,0.546384263077401
0.06269964575767517,0.7891760904684976,0.7542407108239095,0.546384263077401
0.06258529424667358,0.7891760904684976,0.7546445880452343,0.546384263077401
0.06258118152618408,0.7893780290791599,0.7546445880452343,0.546384263077401
0.06256717443466187,0.7893780290791599,0.7548465266558966,0.546384263077401
0.06252828240394592,0.789983844911147,0.7548465266558966,0.546384263077401
0.06245070695877075,0.789983844911147,0.7554523424878837,0.546384263077401
0.06242966651916504,0.7901857835218093,0.7554523424878837,0.546384263077401
0.06239244341850281,0.7901857835218093,0.7558562197092084,0.546384263077401
0.062389761209487915,0.7903877221324718,0.7558562197092084,0.546384263077401
0.062374651432037354,0.7903877221324718,0.7560581583198708,0.546384263077401
0.06237119436264038,0.7905896607431341,0.7560581583198708,0.546384263077401
0.06225097179412842,0.7905896607431341,0.7562600969305331,0.546384263077401
0.06219550967216492,0.7913974151857835,0.7562600969305331,0.546384263077401
0.06216001510620117,0.7913974151857835,0.7570678513731826,0.546384263077401
0.06214830279350281,0.7915993537964459,0.7570678513731826,0.546384263077401
0.06210532784461975,0.7915993537964459,0.7576736672051696,0.546384263077401
0.06209644675254822,0.7918012924071083,0.7576736672051696,0.546384263077401
0.0620250403881073,0.7918012924071083,0.7580775444264943,0.546384263077401
0.06202414631843567,0.7920032310177706,0.7580775444264943,0.546384263077401
0.061893850564956665,0.7920032310177706,0.7586833602584814,0.546384263077401
0.06185978651046753,0.7924071082390953,0.7586833602584814,0.546384263077401
0.061850130558013916,0.7924071082390953,0.7588852988691438,0.546384263077401
0.061687588691711426,0.7936187399030694,0.7588852988691438,0.546384263077401
0.06161460280418396,0.7936187399030694,0.7594911147011308,0.546384263077401
0.06154322624206543,0.7940226171243941,0.7594911147011308,0.546384263077401
0.06154090166091919,0.7940226171243941,0.7596930533117933,0.546384263077401
0.061530888080596924,0.7942245557350566,0.7596930533117933,0.546384263077401
0.06150335073471069,0.7942245557350566,0.7600969305331179,0.546384263077401
0.06136539578437805,0.7944264943457189,0.7600969305331179,0.546384263077401
0.061350733041763306,0.7944264943457189,0.7602988691437803,0.546384263077401
0.0613463819026947,0.7948303715670436,0.7602988691437803,0.546384263077401
0.06128132343292236,0.7948303715670436,0.760702746365105,0.546384263077401
0.06127023696899414,0.7950323101777059,0.760702746365105,0.546384263077401
0.06125539541244507,0.7950323101777059,0.7611066235864298,0.546384263077401
0.06106621026992798,0.7958400646203554,0.7611066235864298,0.546384263077401
0.060945600271224976,0.7958400646203554,0.7619143780290791,0.546384263077401
0.06094396114349365,0.7960420032310178,0.7619143780290791,0.546384263077401
0.060943275690078735,0.7960420032310178,0.7621163166397416,0.546384263077401
0.06092509627342224,0.7962439418416801,0.7621163166397416,0.546384263077401
0.06091776490211487,0.7962439418416801,0.7623182552504039,0.546384263077401
0.06085804104804993,0.7966478190630049,0.7623182552504039,0.546384263077401
0.06083792448043823,0.7966478190630049,0.7627221324717286,0.546384263077401
0.06073915958404541,0.7976575121163166,0.7627221324717286,0.546384263077401
0.060606420040130615,0.7976575121163166,0.7629240710823909,0.546384263077401
0.06060069799423218,0.797859450726979,0.7629240710823909,0.546384263077401
0.060448020696640015,0.797859450726979,0.7639337641357028,0.546384263077401
0.060438692569732666,0.7982633279483037,0.7639337641357028,0.546384263077401
0.06029459834098816,0.7982633279483037,0.7647415185783522,0.546384263077401
0.06022188067436218,0.7988691437802908,0.7647415185783522,0.546384263077401
0.06020519137382507,0.7988691437802908,0.7651453957996769,0.546384263077401
0.060176998376846313,0.7990710823909531,0.7651453957996769,0.546384263077401
0.06015366315841675,0.7990710823909531,0.7653473344103393,0.546384263077401
0.06007900834083557,0.7994749596122779,0.7653473344103393,0.546384263077401
0.06003689765930176,0.7994749596122779,0.7659531502423264,0.546384263077401
0.05999526381492615,0.7996768982229402,0.7659531502423264,0.546384263077401
0.05985313653945923,0.7996768982229402,0.7663570274636511,0.546384263077401
0.05984389781951904,0.7998788368336026,0.7663570274636511,0.546384263077401
0.05975896120071411,0.7998788368336026,0.7665589660743134,0.546384263077401
0.05971628427505493,0.8004846526655897,0.7665589660743134,0.546384263077401
0.05969741940498352,0.8004846526655897,0.7669628432956381,0.546384263077401
0.059669673442840576,0.800686591276252,0.7669628432956381,0.546384263077401
0.05965813994407654,0.800686591276252,0.7671647819063004,0.546384263077401
0.0595850944519043,0.8018982229402262,0.7671647819063004,0.546384263077401
0.059555768966674805,0.8018982229402262,0.7673667205169629,0.546384263077401
0.0594993531703949,0.8021001615508885,0.7673667205169629,0.546384263077401
0.05930700898170471,0.8021001615508885,0.7675686591276252,0.546384263077401
0.05922994017601013,0.8023021001615509,0.7675686591276252,0.546384263077401
0.05922010540962219,0.8023021001615509,0.7677705977382876,0.546384263077401
0.05921933054924011,0.8025040387722132,0.7677705977382876,0.546384263077401
0.05919945240020752,0.8025040387722132,0.7679725363489499,0.546384263077401
0.05914252996444702,0.8027059773828756,0.7679725363489499,0.546384263077401
0.05907237529754639,0.8027059773828756,0.7683764135702746,0.546384263077401
0.059021204710006714,0.8033117932148627,0.7683764135702746,0.546384263077401
0.05898094177246094,0.8033117932148627,0.7687802907915994,0.546384263077401
0.05890291929244995,0.8037156704361874,0.7687802907915994,0.546384263077401
0.05887863039970398,0.8037156704361874,0.7689822294022617,0.546384263077401
0.05887618660926819,0.8039176090468497,0.7689822294022617,0.546384263077401
0.058843791484832764,0.8039176090468497,0.7691841680129241,0.546384263077401
0.058826178312301636,0.8041195476575121,0.7691841680129241,0.546384263077401
0.05880099534988403,0.8041195476575121,0.7697899838449112,0.546384263077401
0.05874177813529968,0.8045234248788369,0.7697899838449112,0.546384263077401
0.05872178077697754,0.8045234248788369,0.7699919224555735,0.546384263077401
0.05861195921897888,0.8047253634894992,0.7699919224555735,0.546384263077401
0.058590978384017944,0.8047253634894992,0.7701938610662359,0.546384263077401
0.05849999189376831,0.8049273021001615,0.7701938610662359,0.546384263077401
0.058297961950302124,0.8049273021001615,0.7720113085621971,0.546384263077401
0.058227598667144775,0.8053311793214862,0.7720113085621971,0.546384263077401
0.058219701051712036,0.8053311793214862,0.7722132471728594,0.546384263077401
0.058216750621795654,0.8055331179321487,0.7722132471728594,0.546384263077401
0.05820208787918091,0.8055331179321487,0.7724151857835219,0.546384263077401
0.058158934116363525,0.805735056542811,0.7724151857835219,0.546384263077401
0.05812448263168335,0.805735056542811,0.7728190630048465,0.546384263077401
0.05810511112213135,0.8059369951534734,0.7728190630048465,0.546384263077401
0.05799788236618042,0.8059369951534734,0.7732229402261712,0.546384263077401
0.057981133460998535,0.8061389337641357,0.7732229402261712,0.546384263077401
0.057884812355041504,0.8061389337641357,0.773626817447496,0.546384263077401
0.05783796310424805,0.806340872374798,0.773626817447496,0.546384263077401
0.05781307816505432,0.806340872374798,0.7738287560581584,0.546384263077401
0.0578000545501709,0.8065428109854604,0.7738287560581584,0.546384263077401
0.057785868644714355,0.8065428109854604,0.7740306946688207,0.546384263077401
0.05778324604034424,0.8067447495961227,0.7740306946688207,0.546384263077401
0.057662785053253174,0.8067447495961227,0.7748384491114702,0.546384263077401
0.057653218507766724,0.8069466882067852,0.7748384491114702,0.546384263077401
0.05760875344276428,0.8069466882067852,0.7752423263327949,0.546384263077401
0.05760118365287781,0.8071486268174475,0.7752423263327949,0.546384263077401
0.05757564306259155,0.8071486268174475,0.7758481421647819,0.546384263077401
0.057460397481918335,0.8075525040387722,0.7758481421647819,0.546384263077401
0.05745920538902283,0.8075525040387722,0.7760500807754442,0.546384263077401
0.05738568305969238,0.8077544426494345,0.7760500807754442,0.546384263077401
0.05738180875778198,0.8077544426494345,0.7762520193861067,0.546384263077401
0.05734473466873169,0.8081583198707593,0.7762520193861067,0.546384263077401
0.057341158390045166,0.8081583198707593,0.776453957996769,0.546384263077401
0.057261496782302856,0.808562197092084,0.776453957996769,0.546384263077401
0.057257652282714844,0.808562197092084,0.7766558966074314,0.546384263077401
0.05704241991043091,0.8097738287560582,0.7766558966074314,0.546384263077401
0.057028740644454956,0.8097738287560582,0.7768578352180937,0.546384263077401
0.05702543258666992,0.8099757673667205,0.7768578352180937,0.546384263077401
0.05690854787826538,0.8099757673667205,0.7776655896607432,0.546384263077401
0.05684196949005127,0.8109854604200323,0.7776655896607432,0.546384263077401
0.056817322969436646,0.8109854604200323,0.7778675282714055,0.546384263077401
0.05681067705154419,0.811389337641357,0.7778675282714055,0.546384263077401
0.056598275899887085,0.811389337641357,0.779281098546042,0.546384263077401
0.056580960750579834,0.8115912762520194,0.779281098546042,0.546384263077401
0.05656307935714722,0.8115912762520194,0.7794830371567044,0.546384263077401
0.05653873085975647,0.8117932148626817,0.7794830371567044,0.546384263077401
0.05638831853866577,0.8117932148626817,0.7802907915993538,0.546384263077401
0.056376129388809204,0.8119951534733441,0.7802907915993538,0.546384263077401
0.0562785267829895,0.8119951534733441,0.7804927302100162,0.546384263077401
0.05615296959877014,0.8130048465266559,0.7804927302100162,0.546384263077401
0.05594944953918457,0.8130048465266559,0.7813004846526656,0.546384263077401
0.055941224098205566,0.8132067851373183,0.7813004846526656,0.546384263077401
0.055881351232528687,0.8132067851373183,0.7817043618739903,0.546384263077401
0.05580592155456543,0.8134087237479806,0.7817043618739903,0.546384263077401
0.055727243423461914,0.8134087237479806,0.782108239095315,0.546384263077401
0.05569121241569519,0.813610662358643,0.782108239095315,0.546384263077401
0.055663734674453735,0.813610662358643,0.7825121163166397,0.546384263077401
0.05561968684196472,0.8140145395799677,0.7825121163166397,0.546384263077401
0.055544495582580566,0.8140145395799677,0.7831179321486268,0.546384263077401
0.05547794699668884,0.81421647819063,0.7831179321486268,0.546384263077401
0.05547204613685608,0.81421647819063,0.7833198707592892,0.546384263077401
0.05546543002128601,0.8146203554119548,0.7833198707592892,0.546384263077401
0.05543753504753113,0.8146203554119548,0.7835218093699515,0.546384263077401
0.055289238691329956,0.8154281098546042,0.7835218093699515,0.546384263077401
0.05524817109107971,0.8154281098546042,0.7837237479806138,0.546384263077401
0.055221736431121826,0.8156300484652665,0.7837237479806138,0.546384263077401
0.05513352155685425,0.8156300484652665,0.7841276252019386,0.546384263077401
0.05512556433677673,0.815831987075929,0.7841276252019386,0.546384263077401
0.055055975914001465,0.815831987075929,0.7845315024232633,0.546384263077401
0.05502554774284363,0.8160339256865913,0.7845315024232633,0.546384263077401
0.05485263466835022,0.8160339256865913,0.784935379644588,0.546384263077401
0.054782599210739136,0.8162358642972536,0.784935379644588,0.546384263077401
0.05478203296661377,0.8162358642972536,0.7851373182552503,0.546384263077401
0.05476388335227966,0.816437802907916,0.7851373182552503,0.546384263077401
0.054673969745635986,0.816437802907916,0.7857431340872375,0.546384263077401
0.05458703637123108,0.8168416801292407,0.7857431340872375,0.546384263077401
0.05453115701675415,0.8168416801292407,0.7863489499192245,0.546384263077401
0.05448824167251587,0.817043618739903,0.7863489499192245,0.546384263077401
0.0544319748878479,0.817043618739903,0.7867528271405493,0.546384263077401
0.054407984018325806,0.8172455573505655,0.7867528271405493,0.546384263077401
0.054293274879455566,0.8172455573505655,0.7873586429725363,0.546384263077401
0.05425459146499634,0.8174474959612278,0.7873586429725363,0.546384263077401
0.054222285747528076,0.8174474959612278,0.7875605815831987,0.546384263077401
0.054219454526901245,0.8176494345718901,0.7875605815831987,0.546384263077401
0.05413934588432312,0.8176494345718901,0.7879644588045234,0.546384263077401
0.05413013696670532,0.8178513731825525,0.7879644588045234,0.546384263077401
0.053990334272384644,0.8178513731825525,0.7887722132471728,0.546384263077401
0.05398142337799072,0.8180533117932148,0.7887722132471728,0.546384263077401
0.05393204092979431,0.8180533117932148,0.7893780290791599,0.546384263077401
0.05358529090881348,0.8198707592891761,0.7893780290791599,0.546384263077401
0.053524166345596313,0.8198707592891761,0.789983844911147,0.546384263077401
0.05348941683769226,0.8200726978998385,0.789983844911147,0.546384263077401
0.05346563458442688,0.8200726978998385,0.7903877221324718,0.546384263077401
0.0534595251083374,0.8202746365105008,0.7903877221324718,0.546384263077401
0.05344671010971069,0.8202746365105008,0.7905896607431341,0.546384263077401
0.05340781807899475,0.8206785137318255,0.7905896607431341,0.546384263077401
0.053374797105789185,0.8206785137318255,0.7907915993537964,0.546384263077401
0.05334216356277466,0.8208804523424879,0.7907915993537964,0.546384263077401
0.05331391096115112,0.8208804523424879,0.7911954765751211,0.546384263077401
0.05326712131500244,0.8210823909531503,0.7911954765751211,0.546384263077401
0.05322429537773132,0.8210823909531503,0.7913974151857835,0.546384263077401
0.05315202474594116,0.8212843295638126,0.7913974151857835,0.546384263077401
0.053141266107559204,0.8212843295638126,0.7915993537964459,0.546384263077401
0.053110986948013306,0.821486268174475,0.7915993537964459,0.546384263077401
0.05310940742492676,0.821486268174475,0.7918012924071083,0.546384263077401
0.05309420824050903,0.8216882067851373,0.7918012924071083,0.546384263077401
0.053085923194885254,0.8216882067851373,0.7920032310177706,0.546384263077401
0.05299308896064758,0.822092084006462,0.7920032310177706,0.546384263077401
0.05295318365097046,0.822092084006462,0.7924071082390953,0.546384263077401
0.052924275398254395,0.8228998384491115,0.7924071082390953,0.546384263077401
0.052901625633239746,0.8228998384491115,0.7930129240710824,0.546384263077401
0.05285939574241638,0.8233037156704361,0.7930129240710824,0.546384263077401
0.052847206592559814,0.8233037156704361,0.7934168012924071,0.546384263077401
0.052794694900512695,0.8237075928917609,0.7934168012924071,0.546384263077401
0.05275970697402954,0.8237075928917609,0.7936187399030694,0.546384263077401
0.05275586247444153,0.8239095315024233,0.7936187399030694,0.546384263077401
0.0527457594871521,0.8239095315024233,0.7940226171243941,0.546384263077401
0.05270981788635254,0.8241114701130856,0.7940226171243941,0.546384263077401
0.05270901322364807,0.8241114701130856,0.7942245557350566,0.546384263077401
0.052706629037857056,0.824313408723748,0.7942245557350566,0.546384263077401
0.052636414766311646,0.824313408723748,0.7946284329563813,0.546384263077401
0.052555978298187256,0.8247172859450727,0.7946284329563813,0.546384263077401
0.05255517363548279,0.8247172859450727,0.7948303715670436,0.546384263077401
0.052546948194503784,0.8249192245557351,0.7948303715670436,0.546384263077401
0.05253952741622925,0.8249192245557351,0.7950323101777059,0.546384263077401
0.05252593755722046,0.8251211631663974,0.7950323101777059,0.546384263077401
0.05244803428649902,0.8251211631663974,0.7954361873990307,0.546384263077401
0.052447885274887085,0.8253231017770598,0.7954361873990307,0.546384263077401
0.05239903926849365,0.8253231017770598,0.7956381260096931,0.546384263077401
0.05239495635032654,0.8255250403877221,0.7956381260096931,0.546384263077401
0.052369624376297,0.8255250403877221,0.7958400646203554,0.546384263077401
0.052311480045318604,0.8257269789983845,0.7958400646203554,0.546384263077401
0.052296340465545654,0.8257269789983845,0.7960420032310178,0.546384263077401
0.052295804023742676,0.8259289176090469,0.7960420032310178,0.546384263077401
0.0522305965423584,0.8259289176090469,0.7964458804523424,0.546384263077401
0.05222266912460327,0.8261308562197092,0.7964458804523424,0.546384263077401
0.0521828830242157,0.8261308562197092,0.7966478190630049,0.546384263077401
0.05213877558708191,0.8263327948303716,0.7966478190630049,0.546384263077401
0.05212154984474182,0.8263327948303716,0.7968497576736672,0.546384263077401
0.052108824253082275,0.8265347334410339,0.7968497576736672,0.546384263077401
0.05196160078048706,0.8265347334410339,0.7976575121163166,0.546384263077401
0.05191829800605774,0.8269386106623586,0.7976575121163166,0.546384263077401
0.05188968777656555,0.8269386106623586,0.7980613893376414,0.546384263077401
0.05186501145362854,0.8273424878836834,0.7980613893376414,0.546384263077401
0.051844239234924316,0.8273424878836834,0.7982633279483037,0.546384263077401
0.051636695861816406,0.8287560581583199,0.7982633279483037,0.546384263077401
0.05163133144378662,0.8287560581583199,0.7984652665589661,0.546384263077401
0.051626235246658325,0.8289579967689822,0.7984652665589661,0.546384263077401
0.05158275365829468,0.8289579967689822,0.7988691437802908,0.546384263077401
0.05154535174369812,0.8291599353796446,0.7988691437802908,0.546384263077401
0.051379501819610596,0.8291599353796446,0.7994749596122779,0.546384263077401
0.05136767029762268,0.8293618739903069,0.7994749596122779,0.546384263077401
0.05133485794067383,0.8293618739903069,0.7998788368336026,0.546384263077401
0.05111438035964966,0.8299676898222941,0.7998788368336026,0.546384263077401
0.05110862851142883,0.8299676898222941,0.8000807754442649,0.546384263077401
0.05108284950256348,0.8305735056542811,0.8000807754442649,0.546384263077401
0.05107837915420532,0.8305735056542811,0.8002827140549273,0.546384263077401
0.05107545852661133,0.8307754442649434,0.8002827140549273,0.546384263077401
0.0509817898273468,0.8307754442649434,0.8004846526655897,0.546384263077401
0.05091443657875061,0.8311793214862682,0.8004846526655897,0.546384263077401
0.050743818283081055,0.8311793214862682,0.8010904684975767,0.546384263077401
0.050727516412734985,0.8315831987075929,0.8010904684975767,0.546384263077401
0.050721436738967896,0.8315831987075929,0.8012924071082391,0.546384263077401
0.05071035027503967,0.8317851373182552,0.8012924071082391,0.546384263077401
0.05058819055557251,0.8317851373182552,0.8023021001615509,0.546384263077401
0.0505678653717041,0.8319870759289176,0.8023021001615509,0.546384263077401
0.05053555965423584,0.8319870759289176,0.8025040387722132,0.546384263077401
0.050510525703430176,0.8321890145395799,0.8025040387722132,0.546384263077401
0.05046400427818298,0.8321890145395799,0.8031098546042004,0.546384263077401
0.05041515827178955,0.8325928917609047,0.8031098546042004,0.546384263077401
0.05036821961402893,0.8325928917609047,0.8033117932148627,0.546384263077401
0.05032035708427429,0.8327948303715671,0.8033117932148627,0.546384263077401
0.050267308950424194,0.8327948303715671,0.803513731825525,0.546384263077401
0.05018216371536255,0.8331987075928917,0.803513731825525,0.546384263077401
0.05010947585105896,0.8331987075928917,0.8041195476575121,0.546384263077401
0.05009374022483826,0.8334006462035541,0.8041195476575121,0.546384263077401
0.05009186267852783,0.8334006462035541,0.8043214862681745,0.546384263077401
0.05001416802406311,0.8336025848142165,0.8043214862681745,0.546384263077401
0.04991850256919861,0.8336025848142165,0.8047253634894992,0.546384263077401
0.04991820454597473,0.8340064620355412,0.8047253634894992,0.546384263077401
0.04990038275718689,0.8340064620355412,0.8049273021001615,0.546384263077401
0.04985523223876953,0.8342084006462036,0.8049273021001615,0.546384263077401
0.04973706603050232,0.8342084006462036,0.8059369951534734,0.546384263077401
0.04963815212249756,0.835016155088853,0.8059369951534734,0.546384263077401
0.04962697625160217,0.835016155088853,0.8061389337641357,0.546384263077401
0.04956379532814026,0.8352180936995154,0.8061389337641357,0.546384263077401
0.04956135153770447,0.8352180936995154,0.806340872374798,0.546384263077401
0.049554795026779175,0.8356219709208401,0.806340872374798,0.546384263077401
0.04954653978347778,0.8356219709208401,0.8067447495961227,0.546384263077401
0.04950353503227234,0.8358239095315024,0.8067447495961227,0.546384263077401
0.049457013607025146,0.8358239095315024,0.8069466882067852,0.546384263077401
0.04942229390144348,0.8362277867528272,0.8069466882067852,0.546384263077401
0.04938587546348572,0.8362277867528272,0.8073505654281099,0.546384263077401
0.04916533827781677,0.8370355411954766,0.8073505654281099,0.546384263077401
0.04915925860404968,0.8370355411954766,0.8075525040387722,0.546384263077401
0.04914769530296326,0.8372374798061389,0.8075525040387722,0.546384263077401
0.049137651920318604,0.8372374798061389,0.8077544426494345,0.546384263077401
0.049036115407943726,0.8376413570274637,0.8077544426494345,0.546384263077401
0.04893985390663147,0.8376413570274637,0.808562197092084,0.546384263077401
0.04891151189804077,0.8380452342487884,0.808562197092084,0.546384263077401
0.04876711964607239,0.8380452342487884,0.809168012924071,0.546384263077401
0.048734426498413086,0.8382471728594507,0.809168012924071,0.546384263077401
0.0486910343170166,0.8382471728594507,0.8097738287560582,0.546384263077401
0.048641979694366455,0.8386510500807755,0.8097738287560582,0.546384263077401
0.04856947064399719,0.8386510500807755,0.8101777059773829,0.546384263077401
0.048473626375198364,0.8390549273021002,0.8101777059773829,0.546384263077401
0.04845884442329407,0.8390549273021002,0.8105815831987075,0.546384263077401
0.04816854000091553,0.8412762520193862,0.8105815831987075,0.546384263077401
0.048074156045913696,0.8412762520193862,0.81078352180937,0.546384263077401
0.04801309108734131,0.8416801292407108,0.81078352180937,0.546384263077401
0.047929078340530396,0.8416801292407108,0.8111873990306947,0.546384263077401
0.047754377126693726,0.8430936995153473,0.8111873990306947,0.546384263077401
0.04772612452507019,0.8430936995153473,0.811389337641357,0.546384263077401
0.04772427678108215,0.8432956381260097,0.811389337641357,0.546384263077401
0.04767876863479614,0.8432956381260097,0.8117932148626817,0.546384263077401
0.04762369394302368,0.8436995153473344,0.8117932148626817,0.546384263077401
0.04758256673812866,0.8436995153473344,0.8121970920840065,0.546384263077401
0.04756513237953186,0.8439014539579968,0.8121970920840065,0.546384263077401
0.047549933195114136,0.8439014539579968,0.8123990306946688,0.546384263077401
0.0474814772605896,0.8441033925686591,0.8123990306946688,0.546384263077401
0.04745161533355713,0.8441033925686591,0.8126009693053312,0.546384263077401
0.04743209481239319,0.8443053311793215,0.8126009693053312,0.546384263077401
0.04731681942939758,0.8443053311793215,0.813610662358643,0.546384263077401
0.04731088876724243,0.8445072697899838,0.813610662358643,0.546384263077401
0.04707154631614685,0.8445072697899838,0.8152261712439418,0.546384263077401
0.047053635120391846,0.8447092084006462,0.8152261712439418,0.546384263077401
0.04697301983833313,0.8447092084006462,0.8156300484652665,0.546384263077401
0.04691937565803528,0.8455169628432956,0.8156300484652665,0.546384263077401
0.04687878489494324,0.8455169628432956,0.815831987075929,0.546384263077401
0.046595752239227295,0.8465266558966075,0.815831987075929,0.546384263077401
0.04658466577529907,0.8465266558966075,0.8160339256865913,0.546384263077401
0.0464855432510376,0.8471324717285945,0.8160339256865913,0.546384263077401
0.04627883434295654,0.8471324717285945,0.8174474959612278,0.546384263077401
0.046216875314712524,0.8473344103392568,0.8174474959612278,0.546384263077401
0.04615166783332825,0.8473344103392568,0.8182552504038773,0.546384263077401
0.04615134000778198,0.8475363489499192,0.8182552504038773,0.546384263077401
0.046079814434051514,0.8475363489499192,0.8190630048465266,0.546384263077401
0.04605761170387268,0.8477382875605816,0.8190630048465266,0.546384263077401
0.046050459146499634,0.8477382875605816,0.819264943457189,0.546384263077401
0.04605025053024292,0.847940226171244,0.819264943457189,0.546384263077401
0.04604083299636841,0.847940226171244,0.8194668820678513,0.546384263077401
0.04601338505744934,0.8481421647819063,0.8194668820678513,0.546384263077401
0.04598352313041687,0.8481421647819063,0.8200726978998385,0.546384263077401
0.045918047428131104,0.848546042003231,0.8200726978998385,0.546384263077401
0.04588097333908081,0.848546042003231,0.8204765751211631,0.546384263077401
0.04576084017753601,0.8491518578352181,0.8204765751211631,0.546384263077401
0.04575255513191223,0.8491518578352181,0.8206785137318255,0.546384263077401
0.04568004608154297,0.8493537964458805,0.8206785137318255,0.546384263077401
0.04562601447105408,0.8493537964458805,0.8212843295638126,0.546384263077401
0.045611023902893066,0.8497576736672051,0.8212843295638126,0.546384263077401
0.0456109344959259,0.8497576736672051,0.821486268174475,0.546384263077401
0.0455838143825531,0.8499596122778675,0.821486268174475,0.546384263077401
0.04558327794075012,0.8499596122778675,0.8216882067851373,0.546384263077401
0.0455300509929657,0.850767366720517,0.8216882067851373,0.546384263077401
0.04551967978477478,0.850767366720517,0.8218901453957996,0.546384263077401
0.045453041791915894,0.8515751211631664,0.8218901453957996,0.546384263077401
0.0454312264919281,0.8515751211631664,0.822092084006462,0.546384263077401
0.04541769623756409,0.8517770597738288,0.822092084006462,0.546384263077401
0.04541689157485962,0.8517770597738288,0.8222940226171244,0.546384263077401
0.04526612162590027,0.8521809369951535,0.8222940226171244,0.546384263077401
0.04523944854736328,0.8521809369951535,0.8224959612277868,0.546384263077401
0.045215725898742676,0.8523828756058158,0.8224959612277868,0.546384263077401
0.045199066400527954,0.8523828756058158,0.8228998384491115,0.546384263077401
0.04517173767089844,0.8525848142164781,0.8228998384491115,0.546384263077401
0.04516240954399109,0.8525848142164781,0.8231017770597738,0.546384263077401
0.04514813423156738,0.8527867528271406,0.8231017770597738,0.546384263077401
0.0450974702835083,0.8527867528271406,0.8235056542810986,0.546384263077401
0.045077770948410034,0.8529886914378029,0.8235056542810986,0.546384263077401
0.04502898454666138,0.8529886914378029,0.8237075928917609,0.546384263077401
0.045015037059783936,0.8533925686591276,0.8237075928917609,0.546384263077401
0.04488423466682434,0.8533925686591276,0.8245153473344103,0.546384263077401
0.04481911659240723,0.8544022617124394,0.8245153473344103,0.546384263077401
0.044813960790634155,0.8544022617124394,0.8247172859450727,0.546384263077401
0.044764429330825806,0.8548061389337641,0.8247172859450727,0.546384263077401
0.04476103186607361,0.8548061389337641,0.8249192245557351,0.546384263077401
0.04474017024040222,0.8552100161550888,0.8249192245557351,0.546384263077401
0.044675618410110474,0.8552100161550888,0.8255250403877221,0.546384263077401
0.0446607768535614,0.8554119547657512,0.8255250403877221,0.546384263077401
0.044576436281204224,0.8554119547657512,0.8261308562197092,0.546384263077401
0.04452449083328247,0.8556138933764136,0.8261308562197092,0.546384263077401
0.04446658492088318,0.8556138933764136,0.8263327948303716,0.546384263077401
0.044316381216049194,0.8568255250403877,0.8263327948303716,0.546384263077401
0.04427656531333923,0.8568255250403877,0.8265347334410339,0.546384263077401
0.044273048639297485,0.8570274636510501,0.8265347334410339,0.546384263077401
0.04420506954193115,0.8570274636510501,0.8269386106623586,0.546384263077401
0.044148266315460205,0.8578352180936996,0.8269386106623586,0.546384263077401
0.04407903552055359,0.8578352180936996,0.8273424878836834,0.546384263077401
0.04401472210884094,0.8584410339256866,0.8273424878836834,0.546384263077401
0.043867260217666626,0.8584410339256866,0.8281502423263328,0.546384263077401
0.043845683336257935,0.8586429725363489,0.8281502423263328,0.546384263077401
0.04377761483192444,0.8586429725363489,0.8285541195476576,0.546384263077401
0.043749451637268066,0.8588449111470113,0.8285541195476576,0.546384263077401
0.04374551773071289,0.8588449111470113,0.8287560581583199,0.546384263077401
0.043697625398635864,0.8592487883683361,0.8287560581583199,0.546384263077401
0.043679118156433105,0.8592487883683361,0.8289579967689822,0.546384263077401
0.043660640716552734,0.8596526655896607,0.8289579967689822,0.546384263077401
0.043619751930236816,0.8596526655896607,0.8293618739903069,0.546384263077401
0.0436091423034668,0.8598546042003231,0.8293618739903069,0.546384263077401
0.04360625147819519,0.8598546042003231,0.8295638126009693,0.546384263077401
0.04355567693710327,0.8600565428109854,0.8295638126009693,0.546384263077401
0.04355037212371826,0.8600565428109854,0.8299676898222941,0.546384263077401
0.04351222515106201,0.8604604200323102,0.8299676898222941,0.546384263077401
0.04350605607032776,0.8604604200323102,0.8301696284329564,0.546384263077401
0.04350075125694275,0.8606623586429726,0.8301696284329564,0.546384263077401
0.04339945316314697,0.8606623586429726,0.8305735056542811,0.546384263077401
0.043308109045028687,0.8608642972536349,0.8305735056542811,0.546384263077401
0.04326224327087402,0.8608642972536349,0.8311793214862682,0.546384263077401
0.04315680265426636,0.8614701130856219,0.8311793214862682,0.546384263077401
0.043052852153778076,0.8614701130856219,0.8317851373182552,0.546384263077401
0.043041497468948364,0.8618739903069467,0.8317851373182552,0.546384263077401
0.04296866059303284,0.8618739903069467,0.8321890145395799,0.546384263077401
0.04287359118461609,0.8620759289176091,0.8321890145395799,0.546384263077401
0.04284554719924927,0.8620759289176091,0.8323909531502424,0.546384263077401
0.042786598205566406,0.8626817447495961,0.8323909531502424,0.546384263077401
0.04273706674575806,0.8626817447495961,0.8329967689822294,0.546384263077401
0.04268687963485718,0.8630856219709209,0.8329967689822294,0.546384263077401
0.04267650842666626,0.8630856219709209,0.8334006462035541,0.546384263077401
0.042652249336242676,0.8632875605815832,0.8334006462035541,0.546384263077401
0.0426124632358551,0.8632875605815832,0.8338045234248789,0.546384263077401
0.042462557554244995,0.8638933764135702,0.8338045234248789,0.546384263077401
0.04245281219482422,0.8638933764135702,0.8340064620355412,0.546384263077401
0.04244023561477661,0.8640953150242326,0.8340064620355412,0.546384263077401
0.042280346155166626,0.8640953150242326,0.8346122778675282,0.546384263077401
0.042230039834976196,0.864297253634895,0.8346122778675282,0.546384263077401
0.042229264974594116,0.864297253634895,0.8348142164781907,0.546384263077401
0.042165935039520264,0.8647011308562197,0.8348142164781907,0.546384263077401
0.0420854389667511,0.8647011308562197,0.8352180936995154,0.546384263077401
0.04207971692085266,0.8649030694668821,0.8352180936995154,0.546384263077401
0.042008548974990845,0.8649030694668821,0.8354200323101777,0.546384263077401
0.04196387529373169,0.8651050080775444,0.8354200323101777,0.546384263077401
0.04189082980155945,0.8651050080775444,0.8360258481421647,0.546384263077401
0.04186666011810303,0.8653069466882067,0.8360258481421647,0.546384263077401
0.04181787371635437,0.8653069466882067,0.8364297253634895,0.546384263077401
0.04180362820625305,0.8655088852988692,0.8364297253634895,0.546384263077401
0.04174959659576416,0.8655088852988692,0.8366316639741519,0.546384263077401
0.041727215051651,0.8657108239095315,0.8366316639741519,0.546384263077401
0.041541874408721924,0.8657108239095315,0.8368336025848142,0.546384263077401
0.04152226448059082,0.8663166397415186,0.8368336025848142,0.546384263077401
0.04143613576889038,0.8663166397415186,0.8374394184168013,0.546384263077401
0.041417717933654785,0.8665185783521809,0.8374394184168013,0.546384263077401
0.04140067100524902,0.8665185783521809,0.8376413570274637,0.546384263077401
0.04136437177658081,0.867124394184168,0.8376413570274637,0.546384263077401
0.04129484295845032,0.867124394184168,0.8380452342487884,0.546384263077401
0.04128873348236084,0.8673263327948304,0.8380452342487884,0.546384263077401
0.041282325983047485,0.8673263327948304,0.8382471728594507,0.546384263077401
0.04127335548400879,0.8675282714054927,0.8382471728594507,0.546384263077401
0.041225969791412354,0.8675282714054927,0.8384491114701131,0.546384263077401
0.04118436574935913,0.8677302100161551,0.8384491114701131,0.546384263077401
0.04116857051849365,0.8677302100161551,0.8386510500807755,0.546384263077401
0.041159242391586304,0.8679321486268174,0.8386510500807755,0.546384263077401
0.041121095418930054,0.8679321486268174,0.8388529886914378,0.546384263077401
0.04109033942222595,0.8681340872374798,0.8388529886914378,0.546384263077401
0.04103317856788635,0.8681340872374798,0.8394588045234249,0.546384263077401
0.04100814461708069,0.8683360258481422,0.8394588045234249,0.546384263077401
0.040975868701934814,0.8683360258481422,0.8396607431340872,0.546384263077401
0.040961891412734985,0.8685379644588045,0.8396607431340872,0.546384263077401
0.04079052805900574,0.8685379644588045,0.8412762520193862,0.546384263077401
0.040689170360565186,0.8689418416801292,0.8412762520193862,0.546384263077401
0.040613651275634766,0.8689418416801292,0.8416801292407108,0.546384263077401
0.04052191972732544,0.8691437802907916,0.8416801292407108,0.546384263077401
0.040464818477630615,0.8691437802907916,0.8422859450726979,0.546384263077401
0.040455371141433716,0.8695476575121163,0.8422859450726979,0.546384263077401
0.0404316782951355,0.8695476575121163,0.8424878836833603,0.546384263077401
0.04042172431945801,0.8697495961227787,0.8424878836833603,0.546384263077401
0.04042088985443115,0.8697495961227787,0.8426898222940227,0.546384263077401
0.04037794470787048,0.869951534733441,0.8426898222940227,0.546384263077401
0.04030811786651611,0.869951534733441,0.8430936995153473,0.546384263077401
0.040244221687316895,0.8701534733441034,0.8430936995153473,0.546384263077401
0.03990784287452698,0.8701534733441034,0.8449111470113085,0.546384263077401
0.0398537814617157,0.8705573505654282,0.8449111470113085,0.546384263077401
0.03977292776107788,0.8705573505654282,0.845113085621971,0.546384263077401
0.03972983360290527,0.8709612277867528,0.845113085621971,0.546384263077401
0.039703577756881714,0.8709612277867528,0.845718901453958,0.546384263077401
0.03965523838996887,0.8713651050080775,0.845718901453958,0.546384263077401
0.03964334726333618,0.8713651050080775,0.8459208400646203,0.546384263077401
0.03962022066116333,0.8719709208400647,0.8459208400646203,0.546384263077401
0.03959116339683533,0.8719709208400647,0.8461227786752827,0.546384263077401
0.03953483700752258,0.8723747980613893,0.8461227786752827,0.546384263077401
0.039380282163619995,0.8723747980613893,0.8471324717285945,0.546384263077401
0.039271414279937744,0.8729806138933764,0.8471324717285945,0.546384263077401
0.03921961784362793,0.8729806138933764,0.8475363489499192,0.546384263077401
0.03913700580596924,0.8739903069466882,0.8475363489499192,0.546384263077401
0.03907784819602966,0.8739903069466882,0.8477382875605816,0.546384263077401
0.03902420401573181,0.874394184168013,0.8477382875605816,0.546384263077401
0.038981229066848755,0.874394184168013,0.847940226171244,0.546384263077401
0.038966089487075806,0.8745961227786753,0.847940226171244,0.546384263077401
0.03896045684814453,0.8745961227786753,0.8481421647819063,0.546384263077401
0.038945019245147705,0.8747980613893377,0.8481421647819063,0.546384263077401
0.03887826204299927,0.8747980613893377,0.848546042003231,0.546384263077401
0.0388733446598053,0.8752019386106623,0.848546042003231,0.546384263077401
0.038859426975250244,0.8752019386106623,0.8487479806138933,0.546384263077401
0.038833439350128174,0.8754038772213247,0.8487479806138933,0.546384263077401
0.03875374794006348,0.8754038772213247,0.8489499192245558,0.546384263077401
0.03874772787094116,0.875605815831987,0.8489499192245558,0.546384263077401
0.03870856761932373,0.875605815831987,0.8491518578352181,0.546384263077401
0.038631439208984375,0.8762116316639742,0.8491518578352181,0.546384263077401
0.0385795533657074,0.8762116316639742,0.8495557350565428,0.546384263077401
0.038498759269714355,0.8768174474959612,0.8495557350565428,0.546384263077401
0.0384979248046875,0.8768174474959612,0.8497576736672051,0.546384263077401
0.0384523868560791,0.8770193861066236,0.8497576736672051,0.546384263077401
0.03842562437057495,0.8770193861066236,0.8499596122778675,0.546384263077401
0.03830882906913757,0.8774232633279483,0.8499596122778675,0.546384263077401
0.03821370005607605,0.8774232633279483,0.8501615508885298,0.546384263077401
0.03810796141624451,0.8780290791599353,0.8501615508885298,0.546384263077401
0.0380936861038208,0.8780290791599353,0.8503634894991923,0.546384263077401
0.0380648672580719,0.8784329563812601,0.8503634894991923,0.546384263077401
0.03801065683364868,0.8784329563812601,0.8509693053311793,0.546384263077401
0.03787124156951904,0.8790387722132472,0.8509693053311793,0.546384263077401
0.037861168384552,0.8790387722132472,0.8511712439418416,0.546384263077401
0.03776797652244568,0.8794426494345718,0.8511712439418416,0.546384263077401
0.03768673539161682,0.8794426494345718,0.8517770597738288,0.546384263077401
0.037624746561050415,0.8798465266558966,0.8517770597738288,0.546384263077401
0.03759530186653137,0.8798465266558966,0.8519789983844911,0.546384263077401
0.03759303689002991,0.880048465266559,0.8519789983844911,0.546384263077401
0.037577152252197266,0.880048465266559,0.8523828756058158,0.546384263077401
0.03729626536369324,0.8808562197092084,0.8523828756058158,0.546384263077401
0.037221163511276245,0.8808562197092084,0.8527867528271406,0.546384263077401
0.0371667742729187,0.8814620355411955,0.8527867528271406,0.546384263077401
0.03711932897567749,0.8814620355411955,0.8529886914378029,0.546384263077401
0.03711807727813721,0.8816639741518578,0.8529886914378029,0.546384263077401
0.03702804446220398,0.8816639741518578,0.8531906300484653,0.546384263077401
0.03699839115142822,0.8818659127625202,0.8531906300484653,0.546384263077401
0.03694295883178711,0.8818659127625202,0.8533925686591276,0.546384263077401
0.03675192594528198,0.8826736672051696,0.8533925686591276,0.546384263077401
0.03665637969970703,0.8826736672051696,0.85359450726979,0.546384263077401
0.03663116693496704,0.882875605815832,0.85359450726979,0.546384263077401
0.036576807498931885,0.882875605815832,0.8546042003231018,0.546384263077401
0.03655591607093811,0.8830775444264943,0.8546042003231018,0.546384263077401
0.03654688596725464,0.8830775444264943,0.8548061389337641,0.546384263077401
0.036490678787231445,0.8832794830371568,0.8548061389337641,0.546384263077401
0.036353617906570435,0.8832794830371568,0.8552100161550888,0.546384263077401
0.03634732961654663,0.8834814216478191,0.8552100161550888,0.546384263077401
0.036333948373794556,0.8834814216478191,0.8554119547657512,0.546384263077401
0.036132991313934326,0.8836833602584814,0.8554119547657512,0.546384263077401
0.03612080216407776,0.8836833602584814,0.8562197092084006,0.546384263077401
0.0361194908618927,0.8838852988691438,0.8562197092084006,0.546384263077401
0.03600633144378662,0.8838852988691438,0.8570274636510501,0.546384263077401
0.035925716161727905,0.8840872374798061,0.8570274636510501,0.546384263077401
0.035840004682540894,0.8840872374798061,0.8576332794830371,0.546384263077401
0.03581932187080383,0.8842891760904685,0.8576332794830371,0.546384263077401
0.035797566175460815,0.8842891760904685,0.8580371567043619,0.546384263077401
0.035728394985198975,0.8846930533117933,0.8580371567043619,0.546384263077401
0.0355604887008667,0.8846930533117933,0.8590468497576736,0.546384263077401
0.035500675439834595,0.8850969305331179,0.8590468497576736,0.546384263077401
0.035496652126312256,0.8850969305331179,0.8592487883683361,0.546384263077401
0.03546631336212158,0.8852988691437803,0.8592487883683361,0.546384263077401
0.035289496183395386,0.8852988691437803,0.8602584814216478,0.546384263077401
0.03510132431983948,0.885702746365105,0.8602584814216478,0.546384263077401
0.035045504570007324,0.885702746365105,0.8606623586429726,0.546384263077401
0.035026490688323975,0.8859046849757674,0.8606623586429726,0.546384263077401
0.03483864665031433,0.8859046849757674,0.8612681744749596,0.546384263077401
0.034823209047317505,0.8861066235864298,0.8612681744749596,0.546384263077401
0.03477603197097778,0.8861066235864298,0.8614701130856219,0.546384263077401
0.03477436304092407,0.8863085621970921,0.8614701130856219,0.546384263077401
0.034762829542160034,0.8863085621970921,0.8616720516962844,0.546384263077401
0.03469899296760559,0.8867124394184168,0.8616720516962844,0.546384263077401
0.034502238035202026,0.8867124394184168,0.8624798061389337,0.546384263077401
0.03450140357017517,0.8869143780290791,0.8624798061389337,0.546384263077401
0.03449240326881409,0.8869143780290791,0.8626817447495961,0.546384263077401
0.03428739309310913,0.8881260096930533,0.8626817447495961,0.546384263077401
0.03397846221923828,0.8881260096930533,0.8651050080775444,0.546384263077401
0.03396761417388916,0.8883279483037156,0.8651050080775444,0.546384263077401
0.033950626850128174,0.8883279483037156,0.8653069466882067,0.546384263077401
0.033949315547943115,0.8885298869143781,0.8653069466882067,0.546384263077401
0.03394249081611633,0.8885298869143781,0.8655088852988692,0.546384263077401
0.03392961621284485,0.8887318255250404,0.8655088852988692,0.546384263077401
0.03392094373703003,0.8887318255250404,0.8657108239095315,0.546384263077401
0.0338781476020813,0.8893376413570274,0.8657108239095315,0.546384263077401
0.03384977579116821,0.8893376413570274,0.8659127625201939,0.546384263077401
0.033775150775909424,0.8899434571890146,0.8659127625201939,0.546384263077401
0.033676743507385254,0.8899434571890146,0.8667205169628432,0.546384263077401
0.033673614263534546,0.8901453957996769,0.8667205169628432,0.546384263077401
0.03363853693008423,0.8901453957996769,0.8669224555735057,0.546384263077401
0.03361591696739197,0.8911550888529887,0.8669224555735057,0.546384263077401
0.03350549936294556,0.8911550888529887,0.8673263327948304,0.546384263077401
0.03346714377403259,0.8915589660743134,0.8673263327948304,0.546384263077401
0.0334165096282959,0.8915589660743134,0.8677302100161551,0.546384263077401
0.03308865427970886,0.8925686591276252,0.8677302100161551,0.546384263077401
0.03301501274108887,0.8925686591276252,0.8681340872374798,0.546384263077401
0.03288194537162781,0.8931744749596123,0.8681340872374798,0.546384263077401
0.032778143882751465,0.8931744749596123,0.8687399030694669,0.546384263077401
0.03277677297592163,0.8933764135702746,0.8687399030694669,0.546384263077401
0.03248998522758484,0.8933764135702746,0.8697495961227787,0.546384263077401
0.032483577728271484,0.893578352180937,0.8697495961227787,0.546384263077401
0.03248259425163269,0.893578352180937,0.869951534733441,0.546384263077401
0.03244119882583618,0.8937802907915994,0.869951534733441,0.546384263077401
0.03241324424743652,0.8937802907915994,0.8703554119547657,0.546384263077401
0.032401084899902344,0.8939822294022617,0.8703554119547657,0.546384263077401
0.03237554430961609,0.8939822294022617,0.8705573505654282,0.546384263077401
0.032201945781707764,0.8943861066235864,0.8705573505654282,0.546384263077401
0.03207460045814514,0.8943861066235864,0.8709612277867528,0.546384263077401
0.032027363777160645,0.8949919224555735,0.8709612277867528,0.546384263077401
0.031998246908187866,0.8949919224555735,0.8713651050080775,0.546384263077401
0.03192576766014099,0.8955977382875606,0.8713651050080775,0.546384263077401
0.0319080650806427,0.8955977382875606,0.8717689822294022,0.546384263077401
0.03162887692451477,0.89640549273021,0.8717689822294022,0.546384263077401
0.03157207369804382,0.89640549273021,0.8719709208400647,0.546384263077401
0.031545042991638184,0.8966074313408724,0.8719709208400647,0.546384263077401
0.03149890899658203,0.8966074313408724,0.8723747980613893,0.546384263077401
0.03149616718292236,0.8968093699515347,0.8723747980613893,0.546384263077401
0.0314943790435791,0.8968093699515347,0.8725767366720517,0.546384263077401
0.031449735164642334,0.8970113085621971,0.8725767366720517,0.546384263077401
0.03143933415412903,0.8970113085621971,0.872778675282714,0.546384263077401
0.03142598271369934,0.8972132471728594,0.872778675282714,0.546384263077401
0.0314176082611084,0.8972132471728594,0.8729806138933764,0.546384263077401
0.03140312433242798,0.8976171243941842,0.8729806138933764,0.546384263077401
0.03139802813529968,0.8976171243941842,0.8731825525040388,0.546384263077401
0.03135645389556885,0.8978190630048465,0.8731825525040388,0.546384263077401
0.03130897879600525,0.8978190630048465,0.8733844911147012,0.546384263077401
0.03125616908073425,0.8980210016155089,0.8733844911147012,0.546384263077401
0.03124377131462097,0.8980210016155089,0.8735864297253635,0.546384263077401
0.031233608722686768,0.8984248788368336,0.8735864297253635,0.546384263077401
0.031196653842926025,0.8984248788368336,0.8737883683360258,0.546384263077401
0.031131237745285034,0.898626817447496,0.8737883683360258,0.546384263077401
0.031099915504455566,0.898626817447496,0.8739903069466882,0.546384263077401
0.031064152717590332,0.8988287560581584,0.8739903069466882,0.546384263077401
0.03098607063293457,0.8988287560581584,0.8741922455573505,0.546384263077401
0.03093460202217102,0.899232633279483,0.8741922455573505,0.546384263077401
0.030768990516662598,0.899232633279483,0.8754038772213247,0.546384263077401
0.030757099390029907,0.8998384491114702,0.8754038772213247,0.546384263077401
0.03070700168609619,0.8998384491114702,0.8760096930533118,0.546384263077401
0.030696988105773926,0.9000403877221325,0.8760096930533118,0.546384263077401
0.030684739351272583,0.9000403877221325,0.8762116316639742,0.546384263077401
0.030471771955490112,0.9006462035541195,0.8762116316639742,0.546384263077401
0.030412405729293823,0.9006462035541195,0.8768174474959612,0.546384263077401
0.03028509020805359,0.9010500807754442,0.8768174474959612,0.546384263077401
0.030281633138656616,0.9010500807754442,0.8770193861066236,0.546384263077401
0.03026270866394043,0.9012520193861067,0.8770193861066236,0.546384263077401
0.03024768829345703,0.9012520193861067,0.877221324717286,0.546384263077401
0.03023350238800049,0.901453957996769,0.877221324717286,0.546384263077401
0.03017929196357727,0.901453957996769,0.8776252019386107,0.546384263077401
0.030149221420288086,0.9018578352180937,0.8776252019386107,0.546384263077401
0.030125856399536133,0.9018578352180937,0.877827140549273,0.546384263077401
0.029954969882965088,0.9030694668820679,0.877827140549273,0.546384263077401
0.029888540506362915,0.9030694668820679,0.8782310177705978,0.546384263077401
0.029805988073349,0.903675282714055,0.8782310177705978,0.546384263077401
0.029787659645080566,0.903675282714055,0.8786348949919225,0.546384263077401
0.0297277569770813,0.9038772213247173,0.8786348949919225,0.546384263077401
0.029709726572036743,0.9038772213247173,0.8788368336025848,0.546384263077401
0.029646366834640503,0.904281098546042,0.8788368336025848,0.546384263077401
0.029624849557876587,0.904281098546042,0.8790387722132472,0.546384263077401
0.029616743326187134,0.9044830371567044,0.8790387722132472,0.546384263077401
0.02960789203643799,0.9044830371567044,0.8792407108239095,0.546384263077401
0.029585152864456177,0.9046849757673667,0.8792407108239095,0.546384263077401
0.029371798038482666,0.9046849757673667,0.8804523424878837,0.546384263077401
0.029281973838806152,0.904886914378029,0.8804523424878837,0.546384263077401
0.029233604669570923,0.904886914378029,0.880654281098546,0.546384263077401
0.029226988554000854,0.9050888529886915,0.880654281098546,0.546384263077401
0.02921733260154724,0.9050888529886915,0.8808562197092084,0.546384263077401
0.029195785522460938,0.9052907915993538,0.8808562197092084,0.546384263077401
0.02904263138771057,0.9052907915993538,0.8816639741518578,0.546384263077401
0.02903464436531067,0.9054927302100162,0.8816639741518578,0.546384263077401
0.028937339782714844,0.9054927302100162,0.8818659127625202,0.546384263077401
0.028864771127700806,0.9056946688206785,0.8818659127625202,0.546384263077401
0.028826266527175903,0.9056946688206785,0.8822697899838449,0.546384263077401
0.028744906187057495,0.9063004846526656,0.8822697899838449,0.546384263077401
0.028732627630233765,0.9063004846526656,0.8824717285945073,0.546384263077401
0.028731733560562134,0.906502423263328,0.8824717285945073,0.546384263077401
0.028709322214126587,0.906502423263328,0.8826736672051696,0.546384263077401
0.028651803731918335,0.9069063004846527,0.8826736672051696,0.546384263077401
0.028627723455429077,0.9069063004846527,0.882875605815832,0.546384263077401
0.028605610132217407,0.907108239095315,0.882875605815832,0.546384263077401
0.02857568860054016,0.907108239095315,0.8830775444264943,0.546384263077401
0.028456807136535645,0.9075121163166397,0.8830775444264943,0.546384263077401
0.02844974398612976,0.9075121163166397,0.8832794830371568,0.546384263077401
0.02844098210334778,0.9077140549273021,0.8832794830371568,0.546384263077401
0.028390496969223022,0.9077140549273021,0.8838852988691438,0.546384263077401
0.028384536504745483,0.9079159935379645,0.8838852988691438,0.546384263077401
0.02836504578590393,0.9079159935379645,0.8840872374798061,0.546384263077401
0.02833375334739685,0.9081179321486268,0.8840872374798061,0.546384263077401
0.028021901845932007,0.9081179321486268,0.8850969305331179,0.546384263077401
0.028002440929412842,0.9083198707592892,0.8850969305331179,0.546384263077401
0.02795112133026123,0.9083198707592892,0.8852988691437803,0.546384263077401
0.0278395414352417,0.9087237479806138,0.8852988691437803,0.546384263077401
0.027794361114501953,0.9087237479806138,0.885702746365105,0.546384263077401
0.027764439582824707,0.9089256865912763,0.885702746365105,0.546384263077401
0.027688413858413696,0.9089256865912763,0.8861066235864298,0.546384263077401
0.027608752250671387,0.9091276252019386,0.8861066235864298,0.546384263077401
0.02760136127471924,0.9091276252019386,0.8863085621970921,0.546384263077401
0.027540534734725952,0.909329563812601,0.8863085621970921,0.546384263077401
0.027455389499664307,0.909329563812601,0.8869143780290791,0.546384263077401
0.027444660663604736,0.9095315024232633,0.8869143780290791,0.546384263077401
0.02743116021156311,0.9095315024232633,0.8875201938610663,0.546384263077401
0.02742666006088257,0.9097334410339257,0.8875201938610663,0.546384263077401
0.02729681134223938,0.9097334410339257,0.8879240710823909,0.546384263077401
0.027252137660980225,0.909935379644588,0.8879240710823909,0.546384263077401
0.027198225259780884,0.909935379644588,0.8883279483037156,0.546384263077401
0.027189165353775024,0.9101373182552503,0.8883279483037156,0.546384263077401
0.02711126208305359,0.9101373182552503,0.8887318255250404,0.546384263077401
0.02705615758895874,0.9107431340872375,0.8887318255250404,0.546384263077401
0.027031123638153076,0.9107431340872375,0.8891357027463651,0.546384263077401
0.026958853006362915,0.9115508885298869,0.8891357027463651,0.546384263077401
0.026872217655181885,0.9115508885298869,0.8897415185783522,0.546384263077401
0.026772886514663696,0.9119547657512116,0.8897415185783522,0.546384263077401
0.026770323514938354,0.9119547657512116,0.8899434571890146,0.546384263077401
0.02658197283744812,0.9123586429725363,0.8899434571890146,0.546384263077401
0.026569455862045288,0.9123586429725363,0.8903473344103393,0.546384263077401
0.026468932628631592,0.9125605815831987,0.8903473344103393,0.546384263077401
0.026458323001861572,0.9125605815831987,0.8905492730210016,0.546384263077401
0.026446014642715454,0.9127625201938611,0.8905492730210016,0.546384263077401
0.026436209678649902,0.9127625201938611,0.8909531502423264,0.546384263077401
0.026389628648757935,0.9129644588045234,0.8909531502423264,0.546384263077401
0.026386409997940063,0.9129644588045234,0.8911550888529887,0.546384263077401
0.026300817728042603,0.9131663974151858,0.8911550888529887,0.546384263077401
0.026252001523971558,0.9131663974151858,0.8913570274636511,0.546384263077401
0.026236385107040405,0.9133683360258481,0.8913570274636511,0.546384263077401
0.02620762586593628,0.9133683360258481,0.8917609046849758,0.546384263077401
0.0261630117893219,0.9135702746365105,0.8917609046849758,0.546384263077401
0.02610364556312561,0.9135702746365105,0.8923667205169629,0.546384263077401
0.025847792625427246,0.9143780290791599,0.8923667205169629,0.546384263077401
0.02579668164253235,0.9143780290791599,0.8925686591276252,0.546384263077401
0.025776445865631104,0.9145799676898223,0.8925686591276252,0.546384263077401
0.025775372982025146,0.9145799676898223,0.8927705977382876,0.546384263077401
0.025755733251571655,0.914983844911147,0.8927705977382876,0.546384263077401
0.0257282555103302,0.914983844911147,0.8933764135702746,0.546384263077401
0.0257112979888916,0.9151857835218093,0.8933764135702746,0.546384263077401
0.025600790977478027,0.9151857835218093,0.8945880452342488,0.546384263077401
0.025600016117095947,0.9153877221324718,0.8945880452342488,0.546384263077401
0.02543807029724121,0.9153877221324718,0.8955977382875606,0.546384263077401
0.025393545627593994,0.9155896607431341,0.8955977382875606,0.546384263077401
0.025364279747009277,0.9155896607431341,0.8962035541195477,0.546384263077401
0.025296509265899658,0.9159935379644588,0.8962035541195477,0.546384263077401
0.02525070309638977,0.9159935379644588,0.8968093699515347,0.546384263077401
0.02514585852622986,0.9168012924071083,0.8968093699515347,0.546384263077401
0.025110691785812378,0.9168012924071083,0.8970113085621971,0.546384263077401
0.024977564811706543,0.9174071082390953,0.8970113085621971,0.546384263077401
0.024842441082000732,0.9174071082390953,0.8978190630048465,0.546384263077401
0.024794042110443115,0.9176090468497576,0.8978190630048465,0.546384263077401
0.024756640195846558,0.9176090468497576,0.8982229402261712,0.546384263077401
0.024743497371673584,0.9178109854604201,0.8982229402261712,0.546384263077401
0.02474161982536316,0.9178109854604201,0.8984248788368336,0.546384263077401
0.024729937314987183,0.9180129240710824,0.8984248788368336,0.546384263077401
0.0246962308883667,0.9180129240710824,0.8990306946688207,0.546384263077401
0.02458643913269043,0.9186187399030694,0.8990306946688207,0.546384263077401
0.024471253156661987,0.9186187399030694,0.8996365105008077,0.546384263077401
0.02440667152404785,0.9190226171243941,0.8996365105008077,0.546384263077401
0.024301379919052124,0.9190226171243941,0.9006462035541195,0.546384263077401
0.024297982454299927,0.9192245557350566,0.9006462035541195,0.546384263077401
0.0241471529006958,0.9192245557350566,0.901453957996769,0.546384263077401
0.024088174104690552,0.9194264943457189,0.901453957996769,0.546384263077401
0.023971647024154663,0.9194264943457189,0.902059773828756,0.546384263077401
0.02389797568321228,0.9200323101777059,0.902059773828756,0.546384263077401
0.02387717366218567,0.9200323101777059,0.9022617124394184,0.546384263077401
0.023801177740097046,0.9204361873990307,0.9022617124394184,0.546384263077401
0.023417234420776367,0.9204361873990307,0.9040791599353797,0.546384263077401
0.023367494344711304,0.9206381260096931,0.9040791599353797,0.546384263077401
0.02335524559020996,0.9206381260096931,0.904281098546042,0.546384263077401
0.02332371473312378,0.9210420032310178,0.904281098546042,0.546384263077401
0.023315250873565674,0.9210420032310178,0.9044830371567044,0.546384263077401
0.023282378911972046,0.9214458804523424,0.9044830371567044,0.546384263077401
0.02327275276184082,0.9214458804523424,0.9046849757673667,0.546384263077401
0.023266732692718506,0.9216478190630049,0.9046849757673667,0.546384263077401
0.02323436737060547,0.9216478190630049,0.9050888529886915,0.546384263077401
0.023174166679382324,0.9220516962843296,0.9050888529886915,0.546384263077401
0.022977471351623535,0.9220516962843296,0.9063004846526656,0.546384263077401
0.022976577281951904,0.9222536348949919,0.9063004846526656,0.546384263077401
0.022965818643569946,0.9222536348949919,0.906502423263328,0.546384263077401
0.022939741611480713,0.9224555735056543,0.906502423263328,0.546384263077401
0.02288070321083069,0.9224555735056543,0.9069063004846527,0.546384263077401
0.022725313901901245,0.9234652665589661,0.9069063004846527,0.546384263077401
0.022663533687591553,0.9234652665589661,0.9073101777059773,0.546384263077401
0.022602498531341553,0.9236672051696284,0.9073101777059773,0.546384263077401
0.022455304861068726,0.9236672051696284,0.9079159935379645,0.546384263077401
0.022422343492507935,0.9240710823909531,0.9079159935379645,0.546384263077401
0.02223736047744751,0.9240710823909531,0.9087237479806138,0.546384263077401
0.022098243236541748,0.9244749596122779,0.9087237479806138,0.546384263077401
0.022023499011993408,0.9244749596122779,0.9089256865912763,0.546384263077401
0.022006332874298096,0.9246768982229402,0.9089256865912763,0.546384263077401
0.021956413984298706,0.9246768982229402,0.909329563812601,0.546384263077401
0.021951794624328613,0.9248788368336026,0.909329563812601,0.546384263077401
0.021768927574157715,0.9248788368336026,0.9115508885298869,0.546384263077401
0.021749109029769897,0.9252827140549273,0.9115508885298869,0.546384263077401
0.02169695496559143,0.9252827140549273,0.9117528271405493,0.546384263077401
0.02166011929512024,0.9254846526655897,0.9117528271405493,0.546384263077401
0.021658718585968018,0.9254846526655897,0.9119547657512116,0.546384263077401
0.021642327308654785,0.925686591276252,0.9119547657512116,0.546384263077401
0.021633952856063843,0.925686591276252,0.912156704361874,0.546384263077401
0.021575629711151123,0.9262924071082391,0.912156704361874,0.546384263077401
0.021432936191558838,0.9262924071082391,0.9133683360258481,0.546384263077401
0.02143174409866333,0.9264943457189014,0.9133683360258481,0.546384263077401
0.02124333381652832,0.9264943457189014,0.9143780290791599,0.546384263077401
0.021215975284576416,0.9271001615508885,0.9143780290791599,0.546384263077401
0.021165817975997925,0.9271001615508885,0.9151857835218093,0.546384263077401
0.021139830350875854,0.9273021001615509,0.9151857835218093,0.546384263077401
0.02113473415374756,0.9273021001615509,0.9153877221324718,0.546384263077401
0.021105140447616577,0.927907915993538,0.9153877221324718,0.546384263077401
0.021098673343658447,0.927907915993538,0.9155896607431341,0.546384263077401
0.021023154258728027,0.9283117932148627,0.9155896607431341,0.546384263077401
0.020989954471588135,0.9283117932148627,0.9157915993537964,0.546384263077401
0.0209771990776062,0.928513731825525,0.9157915993537964,0.546384263077401
0.020940452814102173,0.928513731825525,0.9161954765751211,0.546384263077401
0.020915836095809937,0.9287156704361874,0.9161954765751211,0.546384263077401
0.020885050296783447,0.9287156704361874,0.9163974151857835,0.546384263077401
0.020879089832305908,0.9289176090468497,0.9163974151857835,0.546384263077401
0.02069389820098877,0.9289176090468497,0.9168012924071083,0.546384263077401
0.020661383867263794,0.9291195476575121,0.9168012924071083,0.546384263077401
0.020568937063217163,0.9291195476575121,0.9172051696284329,0.546384263077401
0.020538747310638428,0.9295234248788369,0.9172051696284329,0.546384263077401
0.02052319049835205,0.9295234248788369,0.9174071082390953,0.546384263077401
0.020509451627731323,0.9299273021001615,0.9174071082390953,0.546384263077401
0.020443499088287354,0.9299273021001615,0.9176090468497576,0.546384263077401
0.020434141159057617,0.9301292407108239,0.9176090468497576,0.546384263077401
0.02040603756904602,0.9301292407108239,0.9178109854604201,0.546384263077401
0.020398706197738647,0.9303311793214862,0.9178109854604201,0.546384263077401
0.020378291606903076,0.9303311793214862,0.9180129240710824,0.546384263077401
0.020373791456222534,0.9305331179321487,0.9180129240710824,0.546384263077401
0.020316332578659058,0.9305331179321487,0.9184168012924071,0.546384263077401
0.0202922523021698,0.930735056542811,0.9184168012924071,0.546384263077401
0.02022320032119751,0.930735056542811,0.9188206785137318,0.546384263077401
0.020217806100845337,0.9309369951534734,0.9188206785137318,0.546384263077401
0.020201683044433594,0.9309369951534734,0.9190226171243941,0.546384263077401
0.020179808139801025,0.931340872374798,0.9190226171243941,0.546384263077401
0.020134657621383667,0.931340872374798,0.9192245557350566,0.546384263077401
0.019983232021331787,0.9321486268174475,0.9192245557350566,0.546384263077401
0.019969284534454346,0.9321486268174475,0.9198303715670436,0.546384263077401
0.019935399293899536,0.9325525040387722,0.9198303715670436,0.546384263077401
0.01983848214149475,0.9325525040387722,0.9202342487883683,0.546384263077401
0.019830286502838135,0.932956381260097,0.9202342487883683,0.546384263077401
0.019596517086029053,0.932956381260097,0.9220516962843296,0.546384263077401
0.019561678171157837,0.9331583198707593,0.9220516962843296,0.546384263077401
0.019556879997253418,0.9331583198707593,0.9222536348949919,0.546384263077401
0.019535332918167114,0.933562197092084,0.9222536348949919,0.546384263077401
0.0195043683052063,0.933562197092084,0.9226575121163166,0.546384263077401
0.0194433331489563,0.9337641357027464,0.9226575121163166,0.546384263077401
0.01933792233467102,0.9337641357027464,0.9232633279483037,0.546384263077401
0.019313901662826538,0.9339660743134087,0.9232633279483037,0.546384263077401
0.01926746964454651,0.9339660743134087,0.9234652665589661,0.546384263077401
0.019224226474761963,0.934168012924071,0.9234652665589661,0.546384263077401
0.019158363342285156,0.934168012924071,0.9238691437802908,0.546384263077401
0.019143640995025635,0.9343699515347335,0.9238691437802908,0.546384263077401
0.019092261791229248,0.9343699515347335,0.9242730210016155,0.546384263077401
0.018963903188705444,0.9347738287560582,0.9242730210016155,0.546384263077401
0.01884552836418152,0.9347738287560582,0.9250807754442649,0.546384263077401
0.018821507692337036,0.9353796445880452,0.9250807754442649,0.546384263077401
0.018750399351119995,0.9353796445880452,0.925686591276252,0.546384263077401
0.018692344427108765,0.9355815831987075,0.925686591276252,0.546384263077401
0.018688052892684937,0.9355815831987075,0.9258885298869144,0.546384263077401
0.01866018772125244,0.93578352180937,0.9258885298869144,0.546384263077401
0.01855829358100891,0.93578352180937,0.9262924071082391,0.546384263077401
0.01855805516242981,0.9359854604200323,0.9262924071082391,0.546384263077401
0.018499165773391724,0.9359854604200323,0.9264943457189014,0.546384263077401
0.018479973077774048,0.9361873990306947,0.9264943457189014,0.546384263077401
0.01844152808189392,0.9361873990306947,0.9268982229402262,0.546384263077401
0.01838219165802002,0.9365912762520194,0.9268982229402262,0.546384263077401
0.018378496170043945,0.9365912762520194,0.9271001615508885,0.546384263077401
0.018327713012695312,0.9367932148626817,0.9271001615508885,0.546384263077401
0.018260985612869263,0.9367932148626817,0.9277059773828756,0.546384263077401
0.018255293369293213,0.9369951534733441,0.9277059773828756,0.546384263077401
0.018219351768493652,0.9369951534733441,0.9281098546042004,0.546384263077401
0.018217742443084717,0.9371970920840065,0.9281098546042004,0.546384263077401
0.01816922426223755,0.9371970920840065,0.9283117932148627,0.546384263077401
0.01812872290611267,0.9376009693053312,0.9283117932148627,0.546384263077401
0.01809057593345642,0.9376009693053312,0.928513731825525,0.546384263077401
0.01798352599143982,0.9382067851373183,0.928513731825525,0.546384263077401
0.017980337142944336,0.9382067851373183,0.9287156704361874,0.546384263077401
0.01795858144760132,0.9384087237479806,0.9287156704361874,0.546384263077401
0.01792287826538086,0.9384087237479806,0.9293214862681745,0.546384263077401
0.01791483163833618,0.938610662358643,0.9293214862681745,0.546384263077401
0.01788783073425293,0.938610662358643,0.9297253634894992,0.546384263077401
0.017870336771011353,0.9388126009693053,0.9297253634894992,0.546384263077401
0.017867237329483032,0.9388126009693053,0.9299273021001615,0.546384263077401
0.01778799295425415,0.9394184168012925,0.9299273021001615,0.546384263077401
0.017546921968460083,0.9394184168012925,0.930735056542811,0.546384263077401
0.01753830909729004,0.9396203554119548,0.930735056542811,0.546384263077401
0.017490476369857788,0.9396203554119548,0.9309369951534734,0.546384263077401
0.01747468113899231,0.9398222940226171,0.9311389337641357,0.546384263077401
0.01739630103111267,0.9398222940226171,0.9317447495961227,0.546384263077401
0.017356663942337036,0.9402261712439418,0.9317447495961227,0.546384263077401
0.017340928316116333,0.9402261712439418,0.9321486268174475,0.546384263077401
0.017298519611358643,0.9404281098546042,0.9321486268174475,0.546384263077401
0.017297804355621338,0.9404281098546042,0.9323505654281099,0.546384263077401
0.01727980375289917,0.9406300484652665,0.9323505654281099,0.546384263077401
0.017253100872039795,0.9406300484652665,0.9327544426494345,0.546384263077401
0.017241299152374268,0.940831987075929,0.9327544426494345,0.546384263077401
0.017180413007736206,0.940831987075929,0.9331583198707593,0.546384263077401
0.017106980085372925,0.941437802907916,0.9331583198707593,0.546384263077401
0.017095059156417847,0.941437802907916,0.9333602584814217,0.546384263077401
0.016975313425064087,0.9422455573505655,0.9333602584814217,0.546384263077401
0.01694023609161377,0.9422455573505655,0.933562197092084,0.546384263077401
0.01691630482673645,0.9424474959612278,0.933562197092084,0.546384263077401
0.01690414547920227,0.9424474959612278,0.9337641357027464,0.546384263077401
0.016859054565429688,0.9426494345718901,0.9337641357027464,0.546384263077401
0.016673237085342407,0.9426494345718901,0.9343699515347335,0.546384263077401
0.01666921377182007,0.9428513731825525,0.9343699515347335,0.546384263077401
0.016641169786453247,0.9428513731825525,0.9347738287560582,0.546384263077401
0.01662212610244751,0.9430533117932148,0.9347738287560582,0.546384263077401
0.01661825180053711,0.9430533117932148,0.9349757673667205,0.546384263077401
0.016588151454925537,0.9432552504038773,0.9349757673667205,0.546384263077401
0.016559094190597534,0.9432552504038773,0.9353796445880452,0.546384263077401
0.0165291428565979,0.9434571890145396,0.9353796445880452,0.546384263077401
0.016524970531463623,0.9434571890145396,0.9355815831987075,0.546384263077401
0.016515254974365234,0.943659127625202,0.9355815831987075,0.546384263077401
0.016408920288085938,0.943659127625202,0.9361873990306947,0.546384263077401
0.01638302206993103,0.9438610662358643,0.9361873990306947,0.546384263077401
0.016290366649627686,0.9438610662358643,0.9367932148626817,0.546384263077401
0.01626455783843994,0.944264943457189,0.9367932148626817,0.546384263077401
0.016204237937927246,0.944264943457189,0.9371970920840065,0.546384263077401
0.01616385579109192,0.9444668820678513,0.9371970920840065,0.546384263077401
0.01608690619468689,0.9444668820678513,0.9376009693053312,0.546384263077401
0.01608055830001831,0.9448707592891761,0.9376009693053312,0.546384263077401
0.016000330448150635,0.9448707592891761,0.9384087237479806,0.546384263077401
0.015960782766342163,0.9450726978998385,0.9384087237479806,0.546384263077401
0.0159304141998291,0.9450726978998385,0.9388126009693053,0.546384263077401
0.015902221202850342,0.9452746365105008,0.9388126009693053,0.546384263077401
0.015753328800201416,0.9452746365105008,0.9398222940226171,0.546384263077401
0.015752315521240234,0.9454765751211631,0.9398222940226171,0.546384263077401
0.015651404857635498,0.9454765751211631,0.9404281098546042,0.546384263077401
0.015650421380996704,0.9456785137318255,0.9404281098546042,0.546384263077401
0.015581727027893066,0.9456785137318255,0.9406300484652665,0.546384263077401
0.015497207641601562,0.946486268174475,0.9406300484652665,0.546384263077401
0.015484273433685303,0.946486268174475,0.940831987075929,0.546384263077401
0.015431046485900879,0.9472940226171244,0.940831987075929,0.546384263077401
0.015429586172103882,0.9472940226171244,0.9410339256865913,0.546384263077401
0.015413612127304077,0.9474959612277868,0.9410339256865913,0.546384263077401
0.01528593897819519,0.9474959612277868,0.9416397415185783,0.546384263077401
0.015216708183288574,0.9476978998384491,0.9416397415185783,0.546384263077401
0.015213429927825928,0.9476978998384491,0.9418416801292407,0.546384263077401
0.015178263187408447,0.9478998384491115,0.9418416801292407,0.546384263077401
0.015177547931671143,0.9478998384491115,0.942043618739903,0.546384263077401
0.014968842267990112,0.9485056542810986,0.942043618739903,0.546384263077401
0.014882653951644897,0.9485056542810986,0.9422455573505655,0.546384263077401
0.014873772859573364,0.9487075928917609,0.9422455573505655,0.546384263077401
0.014838933944702148,0.9487075928917609,0.9426494345718901,0.546384263077401
0.014734506607055664,0.9497172859450727,0.9426494345718901,0.546384263077401
0.014714360237121582,0.9497172859450727,0.9428513731825525,0.546384263077401
0.014663755893707275,0.9503231017770598,0.9428513731825525,0.546384263077401
0.014456778764724731,0.9503231017770598,0.9440630048465266,0.546384263077401
0.014440715312957764,0.9505250403877221,0.9440630048465266,0.546384263077401
0.014438450336456299,0.9505250403877221,0.944264943457189,0.546384263077401
0.014366388320922852,0.9511308562197092,0.944264943457189,0.546384263077401
0.014276385307312012,0.9511308562197092,0.9444668820678513,0.546384263077401
0.014253705739974976,0.9513327948303716,0.9444668820678513,0.546384263077401
0.014209091663360596,0.9513327948303716,0.9448707592891761,0.546384263077401
0.014164984226226807,0.9515347334410339,0.9448707592891761,0.546384263077401
0.01406201720237732,0.9515347334410339,0.9456785137318255,0.546384263077401
0.013924002647399902,0.952140549273021,0.9456785137318255,0.546384263077401
0.013899475336074829,0.952140549273021,0.9460823909531503,0.546384263077401
0.013876527547836304,0.9523424878836834,0.9460823909531503,0.546384263077401
0.013749480247497559,0.9523424878836834,0.947092084006462,0.546384263077401
0.013696730136871338,0.9531502423263328,0.947092084006462,0.546384263077401
0.013669341802597046,0.9531502423263328,0.9474959612277868,0.546384263077401
0.013644367456436157,0.9537560581583199,0.9474959612277868,0.546384263077401
0.01349329948425293,0.9537560581583199,0.9487075928917609,0.546384263077401
0.013460785150527954,0.9539579967689822,0.9487075928917609,0.546384263077401
0.013436496257781982,0.9539579967689822,0.9489095315024233,0.546384263077401
0.013412564992904663,0.9543618739903069,0.9489095315024233,0.546384263077401
0.01336929202079773,0.9543618739903069,0.949313408723748,0.546384263077401
0.01326325535774231,0.9549676898222941,0.949313408723748,0.546384263077401
0.013250976800918579,0.9549676898222941,0.9495153473344103,0.546384263077401
0.013242751359939575,0.9553715670436187,0.9495153473344103,0.546384263077401
0.01301988959312439,0.9553715670436187,0.9515347334410339,0.546384263077401
0.012933403253555298,0.9557754442649434,0.9515347334410339,0.546384263077401
0.012917876243591309,0.9557754442649434,0.9519386106623586,0.546384263077401
0.012554854154586792,0.9569870759289176,0.9519386106623586,0.546384263077401
0.012476563453674316,0.9569870759289176,0.9523424878836834,0.546384263077401
0.012358546257019043,0.9581987075928917,0.9523424878836834,0.546384263077401
0.012291193008422852,0.9581987075928917,0.9529483037156704,0.546384263077401
0.012288779020309448,0.9584006462035541,0.9529483037156704,0.546384263077401
0.012098997831344604,0.9584006462035541,0.9533521809369951,0.546384263077401
0.012015551328659058,0.9590064620355412,0.9533521809369951,0.546384263077401
0.011925935745239258,0.9590064620355412,0.9537560581583199,0.546384263077401
0.011913120746612549,0.9592084006462036,0.9537560581583199,0.546384263077401
0.011875718832015991,0.9592084006462036,0.9539579967689822,0.546384263077401
0.011798053979873657,0.9594103392568659,0.9539579967689822,0.546384263077401
0.011791467666625977,0.9594103392568659,0.9541599353796446,0.546384263077401
0.011790215969085693,0.9596122778675282,0.9541599353796446,0.546384263077401
0.011449486017227173,0.9596122778675282,0.9561793214862682,0.546384263077401
0.011445403099060059,0.9598142164781907,0.9561793214862682,0.546384263077401
0.011422932147979736,0.9598142164781907,0.9565831987075929,0.546384263077401
0.011330962181091309,0.9604200323101777,0.9565831987075929,0.546384263077401
0.011318802833557129,0.9604200323101777,0.9567851373182552,0.546384263077401
0.011244893074035645,0.9606219709208401,0.9567851373182552,0.546384263077401
0.011233866214752197,0.9606219709208401,0.9569870759289176,0.546384263077401
0.011166036128997803,0.9610258481421647,0.9569870759289176,0.546384263077401
0.011163860559463501,0.9610258481421647,0.9571890145395799,0.546384263077401
0.011083364486694336,0.9616316639741519,0.9571890145395799,0.546384263077401
0.011057168245315552,0.9616316639741519,0.9573909531502424,0.546384263077401
0.010993987321853638,0.9620355411954766,0.9573909531502424,0.546384263077401
0.01097521185874939,0.9620355411954766,0.9575928917609047,0.546384263077401
0.010776758193969727,0.9626413570274637,0.9575928917609047,0.546384263077401
0.010639935731887817,0.9626413570274637,0.9581987075928917,0.546384263077401
0.010616660118103027,0.962843295638126,0.9581987075928917,0.546384263077401
0.010527938604354858,0.962843295638126,0.9588045234248789,0.546384263077401
0.010487407445907593,0.9630452342487884,0.9588045234248789,0.546384263077401
0.010455578565597534,0.9630452342487884,0.9590064620355412,0.546384263077401
0.01035463809967041,0.9632471728594507,0.9590064620355412,0.546384263077401
0.01031196117401123,0.9632471728594507,0.9594103392568659,0.546384263077401
0.010247796773910522,0.9644588045234249,0.9594103392568659,0.546384263077401
0.010207146406173706,0.9644588045234249,0.9598142164781907,0.546384263077401
0.010184288024902344,0.9646607431340872,0.9598142164781907,0.546384263077401
0.010177314281463623,0.9646607431340872,0.960016155088853,0.546384263077401
0.01013752818107605,0.9648626817447497,0.960016155088853,0.546384263077401
0.010072916746139526,0.9648626817447497,0.9604200323101777,0.546384263077401
0.010068327188491821,0.965064620355412,0.9604200323101777,0.546384263077401
0.010051757097244263,0.965064620355412,0.9608239095315024,0.546384263077401
0.009979844093322754,0.965670436187399,0.9608239095315024,0.546384263077401
0.00996631383895874,0.965670436187399,0.9610258481421647,0.546384263077401
0.009841114282608032,0.9662762520193862,0.9610258481421647,0.546384263077401
0.009833961725234985,0.9662762520193862,0.9612277867528272,0.546384263077401
0.009680688381195068,0.9676898222940227,0.9612277867528272,0.546384263077401
0.00966373085975647,0.9676898222940227,0.9614297253634895,0.546384263077401
0.009661227464675903,0.967891760904685,0.9614297253634895,0.546384263077401
0.00965338945388794,0.967891760904685,0.9616316639741519,0.546384263077401
0.009598851203918457,0.9682956381260097,0.9616316639741519,0.546384263077401
0.009593367576599121,0.9682956381260097,0.9618336025848142,0.546384263077401
0.009565472602844238,0.9686995153473344,0.9618336025848142,0.546384263077401
0.00953933596611023,0.9686995153473344,0.9622374798061389,0.546384263077401
0.009532570838928223,0.9689014539579968,0.9622374798061389,0.546384263077401
0.009530395269393921,0.9689014539579968,0.9624394184168013,0.546384263077401
0.009509146213531494,0.9691033925686591,0.9624394184168013,0.546384263077401
0.009485512971878052,0.9691033925686591,0.9626413570274637,0.546384263077401
0.009446889162063599,0.9695072697899838,0.9626413570274637,0.546384263077401
0.009399354457855225,0.9695072697899838,0.962843295638126,0.546384263077401
0.009298056364059448,0.9699111470113085,0.962843295638126,0.546384263077401
0.009236365556716919,0.9699111470113085,0.9632471728594507,0.546384263077401
0.009069591760635376,0.970718901453958,0.9632471728594507,0.546384263077401
0.009034007787704468,0.970718901453958,0.9640549273021002,0.546384263077401
0.00900915265083313,0.9709208400646203,0.9640549273021002,0.546384263077401
0.00900772213935852,0.9709208400646203,0.9642568659127625,0.546384263077401
0.008878529071807861,0.971324717285945,0.9642568659127625,0.546384263077401
0.008785605430603027,0.971324717285945,0.9646607431340872,0.546384263077401
0.008666008710861206,0.9721324717285945,0.9646607431340872,0.546384263077401
0.008519977331161499,0.9721324717285945,0.9662762520193862,0.546384263077401
0.008510679006576538,0.9723344103392568,0.9662762520193862,0.546384263077401
0.008488386869430542,0.9723344103392568,0.9664781906300485,0.546384263077401
0.008464992046356201,0.9725363489499192,0.9664781906300485,0.546384263077401
0.008448570966720581,0.9725363489499192,0.9668820678513732,0.546384263077401
0.008352398872375488,0.972940226171244,0.9668820678513732,0.546384263077401
0.008327513933181763,0.972940226171244,0.9670840064620355,0.546384263077401
0.008325457572937012,0.9731421647819063,0.9670840064620355,0.546384263077401
0.008317261934280396,0.9731421647819063,0.9672859450726979,0.546384263077401
0.008293986320495605,0.9733441033925686,0.9672859450726979,0.546384263077401
0.008260220289230347,0.9733441033925686,0.9676898222940227,0.546384263077401
0.008181124925613403,0.9741518578352181,0.9676898222940227,0.546384263077401
0.008005201816558838,0.9741518578352181,0.9686995153473344,0.546384263077401
0.007814854383468628,0.9747576736672051,0.9686995153473344,0.546384263077401
0.007671236991882324,0.9747576736672051,0.9693053311793215,0.546384263077401
0.007646709680557251,0.9751615508885298,0.9693053311793215,0.546384263077401
0.007646083831787109,0.9751615508885298,0.9695072697899838,0.546384263077401
0.007620185613632202,0.9753634894991923,0.9695072697899838,0.546384263077401
0.007574021816253662,0.9753634894991923,0.970113085621971,0.546384263077401
0.007473886013031006,0.975767366720517,0.970113085621971,0.546384263077401
0.0074177086353302,0.975767366720517,0.9705169628432956,0.546384263077401
0.007325977087020874,0.9765751211631664,0.9705169628432956,0.546384263077401
0.007281869649887085,0.9765751211631664,0.970718901453958,0.546384263077401
0.0071537792682647705,0.9769789983844911,0.970718901453958,0.546384263077401
0.007143259048461914,0.9769789983844911,0.9711227786752827,0.546384263077401
0.007140547037124634,0.9771809369951535,0.9711227786752827,0.546384263077401
0.007123589515686035,0.9771809369951535,0.9715266558966075,0.546384263077401
0.0071067214012146,0.9777867528271406,0.9715266558966075,0.546384263077401
0.007058322429656982,0.9777867528271406,0.9721324717285945,0.546384263077401
0.0070326924324035645,0.9779886914378029,0.9721324717285945,0.546384263077401
0.006911098957061768,0.9779886914378029,0.9723344103392568,0.546384263077401
0.006891876459121704,0.9783925686591276,0.9723344103392568,0.546384263077401
0.006817132234573364,0.9783925686591276,0.9725363489499192,0.546384263077401
0.006730407476425171,0.9787964458804523,0.9725363489499192,0.546384263077401
0.006611049175262451,0.9787964458804523,0.9737479806138933,0.546384263077401
0.006579935550689697,0.9792003231017771,0.9737479806138933,0.546384263077401
0.006487101316452026,0.9792003231017771,0.9747576736672051,0.546384263077401
0.006475716829299927,0.9796042003231018,0.9747576736672051,0.546384263077401
0.0064664483070373535,0.9796042003231018,0.9749596122778675,0.546384263077401
0.0064150989055633545,0.9798061389337641,0.9749596122778675,0.546384263077401
0.006385236978530884,0.9798061389337641,0.9751615508885298,0.546384263077401
0.006368577480316162,0.9800080775444265,0.9751615508885298,0.546384263077401
0.006303012371063232,0.9800080775444265,0.975767366720517,0.546384263077401
0.006264328956604004,0.9804119547657512,0.975767366720517,0.546384263077401
0.0061546266078948975,0.9804119547657512,0.9767770597738288,0.546384263077401
0.006053537130355835,0.9808158319870759,0.9767770597738288,0.546384263077401
0.006053298711776733,0.9808158319870759,0.9769789983844911,0.546384263077401
0.006044119596481323,0.9810177705977383,0.9769789983844911,0.546384263077401
0.005987286567687988,0.9810177705977383,0.9771809369951535,0.546384263077401
0.005953699350357056,0.9812197092084006,0.9771809369951535,0.546384263077401
0.005875080823898315,0.9812197092084006,0.9773828756058158,0.546384263077401
0.005725681781768799,0.981421647819063,0.9773828756058158,0.546384263077401
0.00569462776184082,0.981421647819063,0.9777867528271406,0.546384263077401
0.005646497011184692,0.9816235864297254,0.9777867528271406,0.546384263077401
0.005565613508224487,0.9816235864297254,0.9781906300484653,0.546384263077401
0.005561709403991699,0.9818255250403877,0.9781906300484653,0.546384263077401
0.005428671836853027,0.9818255250403877,0.9783925686591276,0.546384263077401
0.005400896072387695,0.9820274636510501,0.9783925686591276,0.546384263077401
0.005365610122680664,0.9820274636510501,0.9792003231017771,0.546384263077401
0.005186736583709717,0.9826332794830371,0.9792003231017771,0.546384263077401
0.0051611363887786865,0.9826332794830371,0.9794022617124394,0.546384263077401
0.005120217800140381,0.9832390953150242,0.9794022617124394,0.546384263077401
0.005044996738433838,0.9832390953150242,0.9800080775444265,0.546384263077401
0.005004018545150757,0.9836429725363489,0.9800080775444265,0.546384263077401
0.004991322755813599,0.9836429725363489,0.9802100161550888,0.546384263077401
0.00498393177986145,0.9838449111470113,0.9802100161550888,0.546384263077401
0.004959225654602051,0.9838449111470113,0.9806138933764136,0.546384263077401
0.004945725202560425,0.9840468497576736,0.9806138933764136,0.546384263077401
0.004939258098602295,0.9840468497576736,0.9808158319870759,0.546384263077401
0.004837065935134888,0.9842487883683361,0.9808158319870759,0.546384263077401
0.004796087741851807,0.9842487883683361,0.9810177705977383,0.546384263077401
0.004725843667984009,0.9850565428109854,0.9810177705977383,0.546384263077401
0.004700899124145508,0.9850565428109854,0.9816235864297254,0.546384263077401
0.004676997661590576,0.9852584814216478,0.9816235864297254,0.546384263077401
0.004552066326141357,0.9852584814216478,0.9822294022617124,0.546384263077401
0.00454065203666687,0.9854604200323102,0.9822294022617124,0.546384263077401
0.004486799240112305,0.9854604200323102,0.9826332794830371,0.546384263077401
0.004460036754608154,0.9856623586429726,0.9826332794830371,0.546384263077401
0.004372686147689819,0.9856623586429726,0.9830371567043619,0.546384263077401
0.0043634772300720215,0.9858642972536349,0.9830371567043619,0.546384263077401
0.00434073805809021,0.9858642972536349,0.9834410339256866,0.546384263077401
0.004337877035140991,0.9860662358642972,0.9834410339256866,0.546384263077401
0.004152923822402954,0.9860662358642972,0.9844507269789984,0.546384263077401
0.004139035940170288,0.9862681744749596,0.9844507269789984,0.546384263077401
0.004026174545288086,0.9862681744749596,0.9852584814216478,0.546384263077401
0.0039351582527160645,0.9870759289176091,0.9852584814216478,0.546384263077401
0.003932446241378784,0.9870759289176091,0.9854604200323102,0.546384263077401
0.003915518522262573,0.9874798061389337,0.9854604200323102,0.546384263077401
0.0037856101989746094,0.9874798061389337,0.9858642972536349,0.546384263077401
0.0037643015384674072,0.9876817447495961,0.9858642972536349,0.546384263077401
0.0036810338497161865,0.9876817447495961,0.9866720516962844,0.546384263077401
0.0036592483520507812,0.9880856219709209,0.9866720516962844,0.546384263077401
0.0035856664180755615,0.9880856219709209,0.9874798061389337,0.546384263077401
0.0035719573497772217,0.9882875605815832,0.9874798061389337,0.546384263077401
0.003535330295562744,0.9882875605815832,0.9876817447495961,0.546384263077401
0.003470510244369507,0.9886914378029079,0.9876817447495961,0.546384263077401
0.003363370895385742,0.9886914378029079,0.9884894991922456,0.546384263077401
0.003247082233428955,0.989297253634895,0.9884894991922456,0.546384263077401
0.0032191872596740723,0.989297253634895,0.9888933764135702,0.546384263077401
0.0031753182411193848,0.9894991922455574,0.9888933764135702,0.546384263077401
0.0031309127807617188,0.9894991922455574,0.9890953150242326,0.546384263077401
0.0031213462352752686,0.9899030694668821,0.9890953150242326,0.546384263077401
0.002908676862716675,0.9899030694668821,0.9907108239095315,0.546384263077401
0.0027445852756500244,0.9905088852988692,0.9907108239095315,0.546384263077401
0.0026338398456573486,0.9905088852988692,0.9915185783521809,0.546384263077401
0.002538621425628662,0.9909127625201939,0.9915185783521809,0.546384263077401
0.0025263726711273193,0.9909127625201939,0.9917205169628432,0.546384263077401
0.002484142780303955,0.9913166397415186,0.9917205169628432,0.546384263077401
0.0023752450942993164,0.9913166397415186,0.9923263327948304,0.546384263077401
0.0023035407066345215,0.9915185783521809,0.9923263327948304,0.546384263077401
0.0022939741611480713,0.9915185783521809,0.9925282714054927,0.546384263077401
0.0022261440753936768,0.9923263327948304,0.9925282714054927,0.546384263077401
0.0022031962871551514,0.9923263327948304,0.9931340872374798,0.546384263077401
0.0021019577980041504,0.9931340872374798,0.9931340872374798,0.546384263077401
0.0019554197788238525,0.9931340872374798,0.9939418416801292,0.546384263077401
0.0017174184322357178,0.9939418416801292,0.9939418416801292,0.546384263077401
0.0016876757144927979,0.9939418416801292,0.9945476575121163,0.546384263077401
0.0015339553356170654,0.9951534733441034,0.9945476575121163,0.546384263077401
0.001505523920059204,0.9951534733441034,0.9947495961227787,0.546384263077401
0.0013640820980072021,0.9957592891760905,0.9947495961227787,0.546384263077401
0.0013003647327423096,0.9957592891760905,0.994951534733441,0.546384263077401
0.00129014253616333,0.9959612277867528,0.994951534733441,0.546384263077401
0.001219332218170166,0.9959612277867528,0.9953554119547657,0.546384263077401
0.0011731982231140137,0.9961631663974152,0.9953554119547657,0.546384263077401
0.0011628568172454834,0.9961631663974152,0.9959612277867528,0.546384263077401
0.0011532604694366455,0.9965670436187399,0.9959612277867528,0.546384263077401
0.001145869493484497,0.9965670436187399,0.9961631663974152,0.546384263077401
0.001111745834350586,0.9969709208400647,0.9961631663974152,0.546384263077401
0.0010468661785125732,0.9969709208400647,0.9965670436187399,0.546384263077401
0.0008944571018218994,0.997172859450727,0.9965670436187399,0.546384263077401
0.0008725523948669434,0.997172859450727,0.9967689822294022,0.546384263077401
0.0007351040840148926,0.9979806138933764,0.9967689822294022,0.546384263077401
0.0007207691669464111,0.9979806138933764,0.9973747980613893,0.546384263077401
0.0005820989608764648,0.9985864297253635,0.9973747980613893,0.546384263077401
0.0005368888378143311,0.9985864297253635,0.9983844911147012,0.546384263077401
0.0005014538764953613,0.9987883683360258,0.9983844911147012,0.546384263077401
0.00039646029472351074,0.9987883683360258,0.9987883683360258,0.546384263077401
0.00039145350456237793,0.9989903069466882,0.9987883683360258,0.546384263077401
0.0003745555877685547,0.9989903069466882,0.9991922455573505,0.546384263077401
0.0001983940601348877,0.9995961227786753,0.9991922455573505,0.546384263077401
2.0712614059448242e-05,0.9995961227786753,1.0,0.546384263077401
1.811981201171875e-05,1.0,1.0,0.546384263077401


==> figures/data/sp/nonlinear_eps8_roc_data.csv <==
threshold,TPR,FPR,AUROC
inf,0.0,0.0,0.5630270711920055
2.28534197807312,0.0,0.00020193861066235866,0.5630270711920055
1.9388371706008911,0.0,0.0008077544426494346,0.5630270711920055
1.6281734704971313,0.0006058158319870759,0.0008077544426494346,0.5630270711920055
1.5419976711273193,0.0006058158319870759,0.0010096930533117932,0.5630270711920055
1.3987438678741455,0.0016155088852988692,0.0010096930533117932,0.5630270711920055
1.357125997543335,0.0016155088852988692,0.0014135702746365104,0.5630270711920055
1.3532196283340454,0.0018174474959612278,0.0014135702746365104,0.5630270711920055
1.3447641134262085,0.0018174474959612278,0.0018174474959612278,0.5630270711920055
1.3229122161865234,0.0020193861066235864,0.0018174474959612278,0.5630270711920055
1.303513765335083,0.0020193861066235864,0.0020193861066235864,0.5630270711920055
1.2646209001541138,0.0024232633279483036,0.0020193861066235864,0.5630270711920055
1.2337305545806885,0.0024232633279483036,0.002827140549273021,0.5630270711920055
1.2324987649917603,0.0026252019386106625,0.002827140549273021,0.5630270711920055
1.2242511510849,0.0026252019386106625,0.0030290791599353797,0.5630270711920055
1.2206089496612549,0.002827140549273021,0.0030290791599353797,0.5630270711920055
1.19389808177948,0.002827140549273021,0.003432956381260097,0.5630270711920055
1.1832129955291748,0.003432956381260097,0.003432956381260097,0.5630270711920055
1.1829471588134766,0.003432956381260097,0.0036348949919224557,0.5630270711920055
1.1776195764541626,0.003836833602584814,0.0036348949919224557,0.5630270711920055
1.1727077960968018,0.003836833602584814,0.003836833602584814,0.5630270711920055
1.1256824731826782,0.005048465266558966,0.003836833602584814,0.5630270711920055
1.1243665218353271,0.005048465266558966,0.004038772213247173,0.5630270711920055
1.1059454679489136,0.0058562197092084005,0.004038772213247173,0.5630270711920055
1.1042931079864502,0.0058562197092084005,0.004240710823909532,0.5630270711920055
1.0912082195281982,0.006260096930533118,0.004240710823909532,0.5630270711920055
1.0893497467041016,0.006260096930533118,0.0044426494345718905,0.5630270711920055
1.0884859561920166,0.006462035541195477,0.0044426494345718905,0.5630270711920055
1.087092638015747,0.006462035541195477,0.0046445880452342485,0.5630270711920055
1.0854121446609497,0.006663974151857835,0.0046445880452342485,0.5630270711920055
1.0808056592941284,0.006663974151857835,0.005048465266558966,0.5630270711920055
1.0435017347335815,0.008077544426494346,0.005048465266558966,0.5630270711920055
1.0426418781280518,0.008077544426494346,0.005250403877221325,0.5630270711920055
1.0302236080169678,0.008481421647819063,0.005250403877221325,0.5630270711920055
1.0296118259429932,0.008481421647819063,0.005452342487883684,0.5630270711920055
1.018540859222412,0.009289176090468497,0.005452342487883684,0.5630270711920055
1.0183643102645874,0.009289176090468497,0.005654281098546042,0.5630270711920055
1.0181446075439453,0.009491114701130857,0.005654281098546042,0.5630270711920055
1.0174341201782227,0.009491114701130857,0.0058562197092084005,0.5630270711920055
1.011244773864746,0.010096930533117932,0.0058562197092084005,0.5630270711920055
1.009115219116211,0.010096930533117932,0.006260096930533118,0.5630270711920055
1.0046744346618652,0.01050080775444265,0.006260096930533118,0.5630270711920055
0.9962278604507446,0.01050080775444265,0.006865912762520194,0.5630270711920055
0.9942177534103394,0.010904684975767368,0.006865912762520194,0.5630270711920055
0.9841631650924683,0.010904684975767368,0.0070678513731825526,0.5630270711920055
0.9825414419174194,0.011308562197092083,0.0070678513731825526,0.5630270711920055
0.9789565801620483,0.011308562197092083,0.007269789983844911,0.5630270711920055
0.9729454517364502,0.01191437802907916,0.007269789983844911,0.5630270711920055
0.970435380935669,0.01191437802907916,0.00747172859450727,0.5630270711920055
0.961426854133606,0.012924071082390954,0.00747172859450727,0.5630270711920055
0.95894455909729,0.012924071082390954,0.007673667205169628,0.5630270711920055
0.9538294076919556,0.013126009693053312,0.007673667205169628,0.5630270711920055
0.9462677240371704,0.013126009693053312,0.008077544426494346,0.5630270711920055
0.9341340065002441,0.01332794830371567,0.008077544426494346,0.5630270711920055
0.9308497905731201,0.01332794830371567,0.008279483037156704,0.5630270711920055
0.9303300380706787,0.01352988691437803,0.008279483037156704,0.5630270711920055
0.930076003074646,0.01352988691437803,0.008481421647819063,0.5630270711920055
0.9289319515228271,0.013933764135702747,0.008481421647819063,0.5630270711920055
0.9248404502868652,0.013933764135702747,0.008683360258481421,0.5630270711920055
0.9213104248046875,0.014539579967689823,0.008683360258481421,0.5630270711920055
0.9197771549224854,0.014539579967689823,0.008885298869143781,0.5630270711920055
0.9106488227844238,0.01474151857835218,0.008885298869143781,0.5630270711920055
0.9017633199691772,0.01474151857835218,0.009289176090468497,0.5630270711920055
0.8997272253036499,0.01494345718901454,0.009289176090468497,0.5630270711920055
0.8967890739440918,0.01494345718901454,0.009491114701130857,0.5630270711920055
0.8950788974761963,0.015145395799676898,0.009491114701130857,0.5630270711920055
0.8873538970947266,0.015145395799676898,0.010096930533117932,0.5630270711920055
0.8872456550598145,0.015347334410339256,0.010096930533117932,0.5630270711920055
0.8850277662277222,0.015347334410339256,0.01029886914378029,0.5630270711920055
0.8824052810668945,0.015549273021001616,0.01029886914378029,0.5630270711920055
0.8728107213973999,0.015549273021001616,0.010702746365105008,0.5630270711920055
0.8720169067382812,0.015751211631663976,0.010702746365105008,0.5630270711920055
0.8684706687927246,0.015751211631663976,0.011510500807754443,0.5630270711920055
0.8563896417617798,0.016962843295638127,0.011510500807754443,0.5630270711920055
0.8542336225509644,0.016962843295638127,0.01191437802907916,0.5630270711920055
0.8538123369216919,0.017366720516962843,0.01191437802907916,0.5630270711920055
0.8527801036834717,0.017366720516962843,0.012116316639741519,0.5630270711920055
0.8505299091339111,0.018174474959612278,0.012116316639741519,0.5630270711920055
0.8483389616012573,0.018174474959612278,0.012318255250403877,0.5630270711920055
0.8425271511077881,0.018780290791599354,0.012318255250403877,0.5630270711920055
0.8415367603302002,0.018780290791599354,0.012520193861066236,0.5630270711920055
0.8383529186248779,0.01938610662358643,0.012520193861066236,0.5630270711920055
0.837472677230835,0.01938610662358643,0.012722132471728594,0.5630270711920055
0.8285131454467773,0.020193861066235864,0.012722132471728594,0.5630270711920055
0.8283475637435913,0.020193861066235864,0.012924071082390954,0.5630270711920055
0.8216246366500854,0.02079967689822294,0.012924071082390954,0.5630270711920055
0.818537712097168,0.02079967689822294,0.013126009693053312,0.5630270711920055
0.8072876930236816,0.022819063004846526,0.013126009693053312,0.5630270711920055
0.805728554725647,0.022819063004846526,0.01332794830371567,0.5630270711920055
0.8036903142929077,0.023021001615508886,0.01332794830371567,0.5630270711920055
0.8036758899688721,0.023021001615508886,0.01352988691437803,0.5630270711920055
0.8016130924224854,0.023626817447495962,0.01352988691437803,0.5630270711920055
0.8009593486785889,0.023626817447495962,0.013731825525040387,0.5630270711920055
0.7926571369171143,0.024232633279483037,0.013731825525040387,0.5630270711920055
0.7914197444915771,0.024232633279483037,0.013933764135702747,0.5630270711920055
0.7873843908309937,0.024636510500807753,0.013933764135702747,0.5630270711920055
0.78682541847229,0.024636510500807753,0.014135702746365105,0.5630270711920055
0.7819170951843262,0.02544426494345719,0.014135702746365105,0.5630270711920055
0.7813756465911865,0.02544426494345719,0.014337641357027463,0.5630270711920055
0.7803804874420166,0.025646203554119548,0.014337641357027463,0.5630270711920055
0.7784377336502075,0.025646203554119548,0.014539579967689823,0.5630270711920055
0.7753949165344238,0.025848142164781908,0.014539579967689823,0.5630270711920055
0.7724206447601318,0.025848142164781908,0.01494345718901454,0.5630270711920055
0.7700870037078857,0.026050080775444264,0.01494345718901454,0.5630270711920055
0.7697219848632812,0.026050080775444264,0.015145395799676898,0.5630270711920055
0.7630032300949097,0.027665589660743135,0.015145395799676898,0.5630270711920055
0.7625800371170044,0.027665589660743135,0.015347334410339256,0.5630270711920055
0.7619576454162598,0.02806946688206785,0.015347334410339256,0.5630270711920055
0.7616949081420898,0.02806946688206785,0.015549273021001616,0.5630270711920055
0.7599582672119141,0.02827140549273021,0.015549273021001616,0.5630270711920055
0.7591938972473145,0.02827140549273021,0.015751211631663976,0.5630270711920055
0.7589282989501953,0.028877221324717286,0.015751211631663976,0.5630270711920055
0.7578102350234985,0.028877221324717286,0.015953150242326332,0.5630270711920055
0.7567371129989624,0.029281098546042002,0.015953150242326332,0.5630270711920055
0.7566143274307251,0.029281098546042002,0.01615508885298869,0.5630270711920055
0.7565001249313354,0.02948303715670436,0.01615508885298869,0.5630270711920055
0.7562370300292969,0.02948303715670436,0.01635702746365105,0.5630270711920055
0.7560651302337646,0.02968497576736672,0.01635702746365105,0.5630270711920055
0.7546309232711792,0.02968497576736672,0.016962843295638127,0.5630270711920055
0.7532436847686768,0.030290791599353797,0.016962843295638127,0.5630270711920055
0.7529735565185547,0.030290791599353797,0.017164781906300483,0.5630270711920055
0.7496602535247803,0.030694668820678513,0.017164781906300483,0.5630270711920055
0.7484709024429321,0.030694668820678513,0.017568659127625202,0.5630270711920055
0.7467981576919556,0.031098546042003232,0.017568659127625202,0.5630270711920055
0.7463313341140747,0.031098546042003232,0.01797253634894992,0.5630270711920055
0.7372555732727051,0.03231017770597738,0.01797253634894992,0.5630270711920055
0.7362922430038452,0.03231017770597738,0.018174474959612278,0.5630270711920055
0.7357869148254395,0.03251211631663974,0.018174474959612278,0.5630270711920055
0.7353156805038452,0.03251211631663974,0.018578352180936994,0.5630270711920055
0.7339481115341187,0.033117932148626815,0.018578352180936994,0.5630270711920055
0.7337566614151001,0.033117932148626815,0.018780290791599354,0.5630270711920055
0.7311007976531982,0.033723747980613894,0.018780290791599354,0.5630270711920055
0.7309406995773315,0.033723747980613894,0.018982229402261713,0.5630270711920055
0.7231248617172241,0.035339256865912765,0.018982229402261713,0.5630270711920055
0.7201347351074219,0.035339256865912765,0.01918416801292407,0.5630270711920055
0.7170758247375488,0.036147011308562196,0.01918416801292407,0.5630270711920055
0.7167288064956665,0.036147011308562196,0.01938610662358643,0.5630270711920055
0.7152314186096191,0.036954765751211635,0.01938610662358643,0.5630270711920055
0.7134757041931152,0.036954765751211635,0.01958804523424879,0.5630270711920055
0.711972713470459,0.03715670436187399,0.01958804523424879,0.5630270711920055
0.7116413116455078,0.03715670436187399,0.01978998384491115,0.5630270711920055
0.7064880132675171,0.03796445880452343,0.01978998384491115,0.5630270711920055
0.7031944990158081,0.03796445880452343,0.020193861066235864,0.5630270711920055
0.7023491859436035,0.03877221324717286,0.020193861066235864,0.5630270711920055
0.7021774053573608,0.03877221324717286,0.020395799676898224,0.5630270711920055
0.7012557983398438,0.03897415185783522,0.020395799676898224,0.5630270711920055
0.7009412050247192,0.03897415185783522,0.02079967689822294,0.5630270711920055
0.7003297805786133,0.0395799676898223,0.02079967689822294,0.5630270711920055
0.6990410089492798,0.0395799676898223,0.0210016155088853,0.5630270711920055
0.6964290142059326,0.04058966074313409,0.0210016155088853,0.5630270711920055
0.6963707208633423,0.04058966074313409,0.021203554119547656,0.5630270711920055
0.6962950229644775,0.04079159935379645,0.021203554119547656,0.5630270711920055
0.6952469348907471,0.04079159935379645,0.021405492730210016,0.5630270711920055
0.6927801370620728,0.04119547657512116,0.021405492730210016,0.5630270711920055
0.6926231384277344,0.04119547657512116,0.021607431340872375,0.5630270711920055
0.6920430660247803,0.04139741518578352,0.021607431340872375,0.5630270711920055
0.6914443969726562,0.04139741518578352,0.021809369951534735,0.5630270711920055
0.6901655197143555,0.04180129240710824,0.021809369951534735,0.5630270711920055
0.6888648271560669,0.04180129240710824,0.02201130856219709,0.5630270711920055
0.6878304481506348,0.0420032310177706,0.02201130856219709,0.5630270711920055
0.6874567270278931,0.0420032310177706,0.02221324717285945,0.5630270711920055
0.6808630228042603,0.04361873990306947,0.02221324717285945,0.5630270711920055
0.6808165311813354,0.04361873990306947,0.02241518578352181,0.5630270711920055
0.6804497241973877,0.04402261712439418,0.02241518578352181,0.5630270711920055
0.679801344871521,0.04402261712439418,0.022617124394184167,0.5630270711920055
0.6795552968978882,0.04422455573505654,0.022617124394184167,0.5630270711920055
0.6770374774932861,0.04422455573505654,0.023222940226171242,0.5630270711920055
0.6740528345108032,0.04483037156704362,0.023222940226171242,0.5630270711920055
0.6738897562026978,0.04483037156704362,0.023626817447495962,0.5630270711920055
0.6734830141067505,0.045032310177705974,0.023626817447495962,0.5630270711920055
0.6722085475921631,0.045032310177705974,0.02382875605815832,0.5630270711920055
0.669613242149353,0.04584006462035541,0.02382875605815832,0.5630270711920055
0.6661951541900635,0.04584006462035541,0.024232633279483037,0.5630270711920055
0.6651747226715088,0.04604200323101777,0.024232633279483037,0.5630270711920055
0.6632535457611084,0.04604200323101777,0.024838449111470113,0.5630270711920055
0.662940263748169,0.046445880452342485,0.024838449111470113,0.5630270711920055
0.6623995304107666,0.046445880452342485,0.025040387722132473,0.5630270711920055
0.6602717638015747,0.047051696284329564,0.025040387722132473,0.5630270711920055
0.6602191925048828,0.047051696284329564,0.02544426494345719,0.5630270711920055
0.6594462394714355,0.04745557350565428,0.02544426494345719,0.5630270711920055
0.6591655015945435,0.04745557350565428,0.025646203554119548,0.5630270711920055
0.6585257053375244,0.048061389337641355,0.025646203554119548,0.5630270711920055
0.657891035079956,0.048061389337641355,0.025848142164781908,0.5630270711920055
0.6565823554992676,0.048667205169628434,0.025848142164781908,0.5630270711920055
0.6553722620010376,0.048667205169628434,0.026252019386106624,0.5630270711920055
0.654342532157898,0.048869143780290794,0.026252019386106624,0.5630270711920055
0.6542214155197144,0.048869143780290794,0.026453957996768983,0.5630270711920055
0.6533702611923218,0.04907108239095315,0.026453957996768983,0.5630270711920055
0.6528812646865845,0.04907108239095315,0.0268578352180937,0.5630270711920055
0.6508910655975342,0.05048465266558966,0.0268578352180937,0.5630270711920055
0.650810718536377,0.05048465266558966,0.02705977382875606,0.5630270711920055
0.6500931978225708,0.05109046849757674,0.02705977382875606,0.5630270711920055
0.6484462022781372,0.05109046849757674,0.027261712439418415,0.5630270711920055
0.648237943649292,0.051292407108239096,0.027261712439418415,0.5630270711920055
0.647476077079773,0.051292407108239096,0.027867528271405494,0.5630270711920055
0.6466289758682251,0.051696284329563816,0.027867528271405494,0.5630270711920055
0.6446441411972046,0.051696284329563816,0.02827140549273021,0.5630270711920055
0.644455075263977,0.05210016155088853,0.02827140549273021,0.5630270711920055
0.6439682245254517,0.05210016155088853,0.02847334410339257,0.5630270711920055
0.6423485279083252,0.05250403877221325,0.02847334410339257,0.5630270711920055
0.6409202814102173,0.05250403877221325,0.028675282714054926,0.5630270711920055
0.6388231515884399,0.05270597738287561,0.028675282714054926,0.5630270711920055
0.6378382444381714,0.05270597738287561,0.029079159935379646,0.5630270711920055
0.6361356973648071,0.05331179321486268,0.029079159935379646,0.5630270711920055
0.6357868909835815,0.05331179321486268,0.029281098546042002,0.5630270711920055
0.6351237297058105,0.05351373182552504,0.029281098546042002,0.5630270711920055
0.6349284648895264,0.05351373182552504,0.02948303715670436,0.5630270711920055
0.6330976486206055,0.05432148626817448,0.02948303715670436,0.5630270711920055
0.6328285932540894,0.05432148626817448,0.02968497576736672,0.5630270711920055
0.629387378692627,0.05573505654281099,0.02968497576736672,0.5630270711920055
0.6289070844650269,0.05573505654281099,0.02988691437802908,0.5630270711920055
0.6267207860946655,0.0561389337641357,0.02988691437802908,0.5630270711920055
0.626548171043396,0.0561389337641357,0.030088852988691437,0.5630270711920055
0.6179729700088501,0.05755250403877221,0.030088852988691437,0.5630270711920055
0.6173402070999146,0.05755250403877221,0.030290791599353797,0.5630270711920055
0.6171598434448242,0.05775444264943457,0.030290791599353797,0.5630270711920055
0.6166106462478638,0.05775444264943457,0.030492730210016156,0.5630270711920055
0.6164999008178711,0.05795638126009693,0.030492730210016156,0.5630270711920055
0.6156442165374756,0.05795638126009693,0.030694668820678513,0.5630270711920055
0.6143555641174316,0.05876413570274636,0.030694668820678513,0.5630270711920055
0.6141681671142578,0.05876413570274636,0.030896607431340872,0.5630270711920055
0.6132351160049438,0.05916801292407108,0.030896607431340872,0.5630270711920055
0.6127517223358154,0.05916801292407108,0.031098546042003232,0.5630270711920055
0.6127103567123413,0.05936995153473344,0.031098546042003232,0.5630270711920055
0.6125938892364502,0.05936995153473344,0.03130048465266559,0.5630270711920055
0.6125369071960449,0.0595718901453958,0.03130048465266559,0.5630270711920055
0.6118353605270386,0.0595718901453958,0.03150242326332795,0.5630270711920055
0.6110138893127441,0.059975767366720514,0.03150242326332795,0.5630270711920055
0.6107265949249268,0.059975767366720514,0.031704361873990304,0.5630270711920055
0.6101008653640747,0.060379644588045234,0.031704361873990304,0.5630270711920055
0.61006760597229,0.060379644588045234,0.031906300484652664,0.5630270711920055
0.6092182397842407,0.06058158319870759,0.031906300484652664,0.5630270711920055
0.6091114282608032,0.06058158319870759,0.03210823909531502,0.5630270711920055
0.6090701818466187,0.06098546042003231,0.03210823909531502,0.5630270711920055
0.6087172031402588,0.06098546042003231,0.03251211631663974,0.5630270711920055
0.6077982187271118,0.061389337641357025,0.03251211631663974,0.5630270711920055
0.6073899269104004,0.061389337641357025,0.0327140549273021,0.5630270711920055
0.6071770191192627,0.061591276252019385,0.0327140549273021,0.5630270711920055
0.6057462692260742,0.061591276252019385,0.033723747980613894,0.5630270711920055
0.6049085855484009,0.061995153473344104,0.033723747980613894,0.5630270711920055
0.6046499013900757,0.061995153473344104,0.03412762520193861,0.5630270711920055
0.600875973701477,0.06361066235864297,0.03412762520193861,0.5630270711920055
0.5996900796890259,0.06361066235864297,0.034935379644588045,0.5630270711920055
0.5985678434371948,0.0640145395799677,0.034935379644588045,0.5630270711920055
0.5976533889770508,0.0640145395799677,0.035137318255250405,0.5630270711920055
0.5975784063339233,0.06421647819063005,0.035137318255250405,0.5630270711920055
0.5974555015563965,0.06421647819063005,0.035339256865912765,0.5630270711920055
0.5974276065826416,0.06441841680129241,0.035339256865912765,0.5630270711920055
0.5962828397750854,0.06441841680129241,0.03574313408723748,0.5630270711920055
0.5960967540740967,0.06462035541195477,0.03574313408723748,0.5630270711920055
0.5951251983642578,0.06462035541195477,0.03594507269789984,0.5630270711920055
0.5947378873825073,0.06482229402261712,0.03594507269789984,0.5630270711920055
0.5938141345977783,0.06482229402261712,0.036348949919224556,0.5630270711920055
0.5919754505157471,0.06522617124394184,0.036348949919224556,0.5630270711920055
0.5918418169021606,0.06522617124394184,0.036550888529886916,0.5630270711920055
0.5914005041122437,0.06563004846526656,0.036550888529886916,0.5630270711920055
0.5907710790634155,0.06563004846526656,0.036752827140549275,0.5630270711920055
0.5904802083969116,0.06583198707592892,0.036752827140549275,0.5630270711920055
0.5901761054992676,0.06583198707592892,0.03735864297253635,0.5630270711920055
0.5882304906845093,0.066437802907916,0.03735864297253635,0.5630270711920055
0.5865708589553833,0.066437802907916,0.03776252019386107,0.5630270711920055
0.5843464136123657,0.06764943457189014,0.03776252019386107,0.5630270711920055
0.5831360816955566,0.06764943457189014,0.0385702746365105,0.5630270711920055
0.5817582607269287,0.06805331179321486,0.0385702746365105,0.5630270711920055
0.579540491104126,0.06805331179321486,0.03897415185783522,0.5630270711920055
0.5787159204483032,0.0688610662358643,0.03897415185783522,0.5630270711920055
0.5786633491516113,0.0688610662358643,0.03917609046849758,0.5630270711920055
0.5766614675521851,0.06946688206785137,0.03917609046849758,0.5630270711920055
0.5755358934402466,0.06946688206785137,0.03978190630048465,0.5630270711920055
0.5752506256103516,0.06966882067851374,0.03978190630048465,0.5630270711920055
0.5735592842102051,0.06966882067851374,0.04079159935379645,0.5630270711920055
0.5726863145828247,0.07067851373182553,0.04079159935379645,0.5630270711920055
0.5722284317016602,0.07067851373182553,0.04139741518578352,0.5630270711920055
0.5719825029373169,0.07088045234248788,0.04139741518578352,0.5630270711920055
0.5718107223510742,0.07088045234248788,0.04159935379644588,0.5630270711920055
0.5713597536087036,0.07108239095315025,0.04159935379644588,0.5630270711920055
0.5702648162841797,0.07108239095315025,0.04220516962843296,0.5630270711920055
0.5696258544921875,0.0712843295638126,0.04220516962843296,0.5630270711920055
0.5692652463912964,0.0712843295638126,0.04240710823909531,0.5630270711920055
0.5663747787475586,0.07289983844911146,0.04240710823909531,0.5630270711920055
0.5662411451339722,0.07289983844911146,0.04260904684975767,0.5630270711920055
0.5658392906188965,0.07310177705977383,0.04260904684975767,0.5630270711920055
0.5657573938369751,0.07310177705977383,0.04281098546042003,0.5630270711920055
0.5654997825622559,0.07350565428109855,0.04281098546042003,0.5630270711920055
0.5650753974914551,0.07350565428109855,0.04301292407108239,0.5630270711920055
0.5649162530899048,0.0737075928917609,0.04301292407108239,0.5630270711920055
0.5642331838607788,0.0737075928917609,0.04361873990306947,0.5630270711920055
0.5641361474990845,0.07390953150242327,0.04361873990306947,0.5630270711920055
0.5637619495391846,0.07390953150242327,0.04382067851373182,0.5630270711920055
0.5623189210891724,0.07491922455573506,0.04382067851373182,0.5630270711920055
0.5620884895324707,0.07491922455573506,0.04402261712439418,0.5630270711920055
0.5615004301071167,0.07512116316639741,0.04402261712439418,0.5630270711920055
0.5614343881607056,0.07512116316639741,0.04422455573505654,0.5630270711920055
0.5598645210266113,0.07592891760904685,0.04422455573505654,0.5630270711920055
0.5598046779632568,0.07592891760904685,0.04462843295638126,0.5630270711920055
0.5592350959777832,0.0761308562197092,0.04462843295638126,0.5630270711920055
0.5591456890106201,0.0761308562197092,0.04483037156704362,0.5630270711920055
0.5586996078491211,0.07673667205169628,0.04483037156704362,0.5630270711920055
0.5584417581558228,0.07673667205169628,0.045032310177705974,0.5630270711920055
0.5574063062667847,0.077140549273021,0.045032310177705974,0.5630270711920055
0.5573643445968628,0.077140549273021,0.045234248788368334,0.5630270711920055
0.5553790330886841,0.07815024232633279,0.045234248788368334,0.5630270711920055
0.5541844367980957,0.07815024232633279,0.04543618739903069,0.5630270711920055
0.5529788732528687,0.07895799676898223,0.04543618739903069,0.5630270711920055
0.5523068904876709,0.07895799676898223,0.04604200323101777,0.5630270711920055
0.5519143342971802,0.0791599353796446,0.04604200323101777,0.5630270711920055
0.551205039024353,0.0791599353796446,0.04624394184168013,0.5630270711920055
0.5487701892852783,0.07996768982229402,0.04624394184168013,0.5630270711920055
0.5475101470947266,0.07996768982229402,0.04765751211631664,0.5630270711920055
0.5445348024368286,0.08138126009693053,0.04765751211631664,0.5630270711920055
0.5439238548278809,0.08138126009693053,0.048061389337641355,0.5630270711920055
0.5438040494918823,0.0815831987075929,0.048061389337641355,0.5630270711920055
0.5433235168457031,0.0815831987075929,0.048465266558966075,0.5630270711920055
0.5426058769226074,0.08178513731825525,0.048465266558966075,0.5630270711920055
0.5423165559768677,0.08178513731825525,0.048869143780290794,0.5630270711920055
0.5422604084014893,0.08198707592891762,0.048869143780290794,0.5630270711920055
0.5417568683624268,0.08198707592891762,0.04907108239095315,0.5630270711920055
0.5407475233078003,0.08259289176090469,0.04907108239095315,0.5630270711920055
0.5389193296432495,0.08259289176090469,0.049474959612277866,0.5630270711920055
0.5379363298416138,0.08340064620355411,0.049474959612277866,0.5630270711920055
0.5376086235046387,0.08360258481421648,0.049676898222940226,0.5630270711920055
0.5351006984710693,0.08420840064620355,0.049676898222940226,0.5630270711920055
0.5346156358718872,0.08420840064620355,0.050080775444264945,0.5630270711920055
0.534508466720581,0.08441033925686592,0.050080775444264945,0.5630270711920055
0.5325123071670532,0.08441033925686592,0.05048465266558966,0.5630270711920055
0.5316671133041382,0.08481421647819062,0.05048465266558966,0.5630270711920055
0.5306884050369263,0.08481421647819062,0.05088852988691438,0.5630270711920055
0.5301214456558228,0.08521809369951534,0.05088852988691438,0.5630270711920055
0.5299472808837891,0.08521809369951534,0.05109046849757674,0.5630270711920055
0.5295699834823608,0.08542003231017771,0.05109046849757674,0.5630270711920055
0.5292088985443115,0.08542003231017771,0.051292407108239096,0.5630270711920055
0.5277692079544067,0.08622778675282713,0.051292407108239096,0.5630270711920055
0.52698814868927,0.08622778675282713,0.051696284329563816,0.5630270711920055
0.5255767107009888,0.08723747980613894,0.051696284329563816,0.5630270711920055
0.524800181388855,0.08723747980613894,0.05210016155088853,0.5630270711920055
0.5245739221572876,0.08764135702746365,0.05210016155088853,0.5630270711920055
0.5231688022613525,0.08764135702746365,0.05270597738287561,0.5630270711920055
0.5227762460708618,0.08784329563812601,0.05270597738287561,0.5630270711920055
0.5224120616912842,0.08784329563812601,0.05290791599353797,0.5630270711920055
0.5218082666397095,0.08824717285945073,0.05290791599353797,0.5630270711920055
0.52082359790802,0.08824717285945073,0.05331179321486268,0.5630270711920055
0.520585298538208,0.08844911147011308,0.05331179321486268,0.5630270711920055
0.5202617645263672,0.08844911147011308,0.05351373182552504,0.5630270711920055
0.5191782712936401,0.08966074313408724,0.05351373182552504,0.5630270711920055
0.5178546905517578,0.08966074313408724,0.05391760904684976,0.5630270711920055
0.5177141427993774,0.09006462035541195,0.05391760904684976,0.5630270711920055
0.5176597833633423,0.09006462035541195,0.05411954765751212,0.5630270711920055
0.5172748565673828,0.09026655896607431,0.05411954765751212,0.5630270711920055
0.5172145366668701,0.09026655896607431,0.05432148626817448,0.5630270711920055
0.5159076452255249,0.09147819063004846,0.05432148626817448,0.5630270711920055
0.5150824785232544,0.09147819063004846,0.05452342487883683,0.5630270711920055
0.5148706436157227,0.09168012924071083,0.05452342487883683,0.5630270711920055
0.5148088932037354,0.09168012924071083,0.05472536348949919,0.5630270711920055
0.5137548446655273,0.09248788368336026,0.05472536348949919,0.5630270711920055
0.5134611129760742,0.09248788368336026,0.05492730210016155,0.5630270711920055
0.5134248733520508,0.09268982229402262,0.05492730210016155,0.5630270711920055
0.5132831335067749,0.09268982229402262,0.05512924071082391,0.5630270711920055
0.512357234954834,0.09329563812600969,0.05512924071082391,0.5630270711920055
0.5116523504257202,0.09329563812600969,0.05553311793214863,0.5630270711920055
0.5112911462783813,0.09349757673667206,0.05553311793214863,0.5630270711920055
0.5111157894134521,0.09349757673667206,0.05573505654281099,0.5630270711920055
0.5106996297836304,0.09369951534733441,0.05573505654281099,0.5630270711920055
0.5106688737869263,0.09369951534733441,0.05593699515347334,0.5630270711920055
0.5098297595977783,0.09430533117932148,0.05593699515347334,0.5630270711920055
0.5089374780654907,0.09430533117932148,0.05634087237479806,0.5630270711920055
0.5086201429367065,0.0947092084006462,0.05634087237479806,0.5630270711920055
0.5085161924362183,0.0947092084006462,0.05674474959612278,0.5630270711920055
0.5084553956985474,0.09491114701130857,0.05674474959612278,0.5630270711920055
0.5082614421844482,0.09491114701130857,0.05694668820678514,0.5630270711920055
0.5071920156478882,0.09551696284329564,0.05694668820678514,0.5630270711920055
0.5060703754425049,0.09551696284329564,0.05714862681744749,0.5630270711920055
0.5060298442840576,0.09571890145395799,0.05714862681744749,0.5630270711920055
0.5058282613754272,0.09571890145395799,0.05755250403877221,0.5630270711920055
0.505313515663147,0.09592084006462036,0.05755250403877221,0.5630270711920055
0.5052840709686279,0.09592084006462036,0.05775444264943457,0.5630270711920055
0.5050002336502075,0.09612277867528271,0.05775444264943457,0.5630270711920055
0.5046268701553345,0.09612277867528271,0.05795638126009693,0.5630270711920055
0.5046188831329346,0.09632471728594508,0.05795638126009693,0.5630270711920055
0.5023605823516846,0.09632471728594508,0.05876413570274636,0.5630270711920055
0.5018521547317505,0.0967285945072698,0.05876413570274636,0.5630270711920055
0.5006425380706787,0.0967285945072698,0.05936995153473344,0.5630270711920055
0.5000226497650146,0.09733441033925687,0.05936995153473344,0.5630270711920055
0.49938341975212097,0.09733441033925687,0.0595718901453958,0.5630270711920055
0.4993714392185211,0.09753634894991922,0.0595718901453958,0.5630270711920055
0.49655452370643616,0.09753634894991922,0.060379644588045234,0.5630270711920055
0.4964093863964081,0.09794022617124394,0.060379644588045234,0.5630270711920055
0.496250182390213,0.09794022617124394,0.06058158319870759,0.5630270711920055
0.49580326676368713,0.0981421647819063,0.06058158319870759,0.5630270711920055
0.49548545479774475,0.0981421647819063,0.06078352180936995,0.5630270711920055
0.49375829100608826,0.09894991922455573,0.06078352180936995,0.5630270711920055
0.4936058819293976,0.09894991922455573,0.06098546042003231,0.5630270711920055
0.49312523007392883,0.0995557350565428,0.06098546042003231,0.5630270711920055
0.4928319752216339,0.0995557350565428,0.061389337641357025,0.5630270711920055
0.4923792779445648,0.10016155088852989,0.061389337641357025,0.5630270711920055
0.492326945066452,0.10016155088852989,0.061591276252019385,0.5630270711920055
0.4909525215625763,0.10076736672051696,0.061591276252019385,0.5630270711920055
0.49077245593070984,0.10076736672051696,0.061793214862681745,0.5630270711920055
0.4907701909542084,0.10096930533117932,0.061793214862681745,0.5630270711920055
0.4907505214214325,0.10096930533117932,0.061995153473344104,0.5630270711920055
0.4897784888744354,0.10137318255250403,0.061995153473344104,0.5630270711920055
0.48959675431251526,0.10137318255250403,0.062197092084006464,0.5630270711920055
0.4892876446247101,0.10177705977382875,0.062197092084006464,0.5630270711920055
0.48885056376457214,0.10177705977382875,0.062399030694668824,0.5630270711920055
0.4887801706790924,0.10197899838449112,0.062399030694668824,0.5630270711920055
0.4887252151966095,0.10197899838449112,0.06260096930533118,0.5630270711920055
0.4870927035808563,0.10298869143780291,0.06260096930533118,0.5630270711920055
0.486687570810318,0.10298869143780291,0.0630048465266559,0.5630270711920055
0.48654618859291077,0.10319063004846526,0.0630048465266559,0.5630270711920055
0.4851226508617401,0.10319063004846526,0.06361066235864297,0.5630270711920055
0.48504355549812317,0.10339256865912763,0.06361066235864297,0.5630270711920055
0.48464235663414,0.10339256865912763,0.0640145395799677,0.5630270711920055
0.4839029014110565,0.1039983844911147,0.0640145395799677,0.5630270711920055
0.48375406861305237,0.1039983844911147,0.06421647819063005,0.5630270711920055
0.4833724796772003,0.10440226171243942,0.06421647819063005,0.5630270711920055
0.4829910099506378,0.10440226171243942,0.06462035541195477,0.5630270711920055
0.48117098212242126,0.10561389337641357,0.06462035541195477,0.5630270711920055
0.4806428849697113,0.10561389337641357,0.06502423263327949,0.5630270711920055
0.48060426115989685,0.10601777059773829,0.06502423263327949,0.5630270711920055
0.480540007352829,0.10601777059773829,0.06522617124394184,0.5630270711920055
0.48050037026405334,0.106421647819063,0.06522617124394184,0.5630270711920055
0.48037150502204895,0.106421647819063,0.0654281098546042,0.5630270711920055
0.48018935322761536,0.10662358642972536,0.0654281098546042,0.5630270711920055
0.48007169365882874,0.10662358642972536,0.06563004846526656,0.5630270711920055
0.47914668917655945,0.1074313408723748,0.06563004846526656,0.5630270711920055
0.47899577021598816,0.1074313408723748,0.06583198707592892,0.5630270711920055
0.47898855805397034,0.10763327948303715,0.06583198707592892,0.5630270711920055
0.47836264967918396,0.10763327948303715,0.06623586429725363,0.5630270711920055
0.4774285852909088,0.10864297253634896,0.06623586429725363,0.5630270711920055
0.47659870982170105,0.10864297253634896,0.06684168012924072,0.5630270711920055
0.4752606451511383,0.11005654281098547,0.06684168012924072,0.5630270711920055
0.47520777583122253,0.11005654281098547,0.06704361873990307,0.5630270711920055
0.4751097857952118,0.11046042003231017,0.06704361873990307,0.5630270711920055
0.47503766417503357,0.11046042003231017,0.06724555735056542,0.5630270711920055
0.474513441324234,0.11106623586429726,0.06724555735056542,0.5630270711920055
0.4743730127811432,0.11106623586429726,0.06744749596122779,0.5630270711920055
0.474333792924881,0.11126817447495961,0.06744749596122779,0.5630270711920055
0.47419223189353943,0.11126817447495961,0.06764943457189014,0.5630270711920055
0.4741721451282501,0.11147011308562198,0.06764943457189014,0.5630270711920055
0.4737490117549896,0.11147011308562198,0.06785137318255251,0.5630270711920055
0.47338178753852844,0.11187399030694668,0.06785137318255251,0.5630270711920055
0.4728507101535797,0.11187399030694668,0.06805331179321486,0.5630270711920055
0.47269371151924133,0.11247980613893377,0.06805331179321486,0.5630270711920055
0.47110363841056824,0.11247980613893377,0.06845718901453958,0.5630270711920055
0.47090771794319153,0.11268174474959612,0.06845718901453958,0.5630270711920055
0.470737487077713,0.11268174474959612,0.06865912762520193,0.5630270711920055
0.470662385225296,0.11288368336025849,0.06865912762520193,0.5630270711920055
0.4700404703617096,0.11288368336025849,0.06966882067851374,0.5630270711920055
0.46999165415763855,0.11308562197092084,0.06966882067851374,0.5630270711920055
0.46976467967033386,0.11308562197092084,0.07007269789983844,0.5630270711920055
0.46970388293266296,0.1132875605815832,0.07007269789983844,0.5630270711920055
0.4694499671459198,0.1132875605815832,0.07047657512116316,0.5630270711920055
0.46856966614723206,0.11429725363489499,0.07047657512116316,0.5630270711920055
0.4683031141757965,0.11429725363489499,0.07067851373182553,0.5630270711920055
0.4663863480091095,0.11591276252019386,0.07067851373182553,0.5630270711920055
0.46611395478248596,0.11591276252019386,0.07088045234248788,0.5630270711920055
0.4658983647823334,0.11611470113085622,0.07088045234248788,0.5630270711920055
0.46582475304603577,0.11611470113085622,0.07108239095315025,0.5630270711920055
0.4652320444583893,0.11651857835218093,0.07108239095315025,0.5630270711920055
0.46393123269081116,0.11651857835218093,0.07148626817447495,0.5630270711920055
0.46354594826698303,0.11692245557350565,0.07148626817447495,0.5630270711920055
0.4635249078273773,0.11692245557350565,0.07168820678513732,0.5630270711920055
0.46310922503471375,0.11712439418416801,0.07168820678513732,0.5630270711920055
0.46275219321250916,0.11712439418416801,0.07209208400646204,0.5630270711920055
0.4626171290874481,0.11732633279483037,0.07209208400646204,0.5630270711920055
0.4619778096675873,0.11732633279483037,0.07289983844911146,0.5630270711920055
0.45931580662727356,0.11793214862681745,0.07289983844911146,0.5630270711920055
0.45870158076286316,0.11793214862681745,0.07310177705977383,0.5630270711920055
0.458114892244339,0.11833602584814217,0.07310177705977383,0.5630270711920055
0.4579686224460602,0.11833602584814217,0.07330371567043618,0.5630270711920055
0.457968145608902,0.11853796445880452,0.07330371567043618,0.5630270711920055
0.45790961384773254,0.11853796445880452,0.07350565428109855,0.5630270711920055
0.45624038577079773,0.11894184168012924,0.07350565428109855,0.5630270711920055
0.45571020245552063,0.11894184168012924,0.0737075928917609,0.5630270711920055
0.45469239354133606,0.1191437802907916,0.0737075928917609,0.5630270711920055
0.454016774892807,0.1191437802907916,0.07411147011308562,0.5630270711920055
0.4535171091556549,0.11934571890145396,0.07411147011308562,0.5630270711920055
0.45331236720085144,0.11934571890145396,0.07431340872374798,0.5630270711920055
0.45311859250068665,0.11954765751211632,0.07431340872374798,0.5630270711920055
0.45242980122566223,0.11954765751211632,0.07451534733441034,0.5630270711920055
0.4503960907459259,0.12176898222940226,0.07451534733441034,0.5630270711920055
0.45022693276405334,0.12176898222940226,0.0747172859450727,0.5630270711920055
0.4492062032222748,0.12277867528271405,0.0747172859450727,0.5630270711920055
0.4491983950138092,0.12277867528271405,0.07491922455573506,0.5630270711920055
0.44897887110710144,0.12298061389337642,0.07491922455573506,0.5630270711920055
0.44871774315834045,0.12298061389337642,0.07532310177705977,0.5630270711920055
0.4482998549938202,0.12338449111470114,0.07532310177705977,0.5630270711920055
0.4482671916484833,0.12338449111470114,0.07552504038772213,0.5630270711920055
0.44792190194129944,0.12378836833602584,0.07552504038772213,0.5630270711920055
0.44753631949424744,0.12378836833602584,0.07572697899838449,0.5630270711920055
0.44711217284202576,0.12419224555735056,0.07572697899838449,0.5630270711920055
0.4469616711139679,0.12419224555735056,0.07592891760904685,0.5630270711920055
0.44602468609809875,0.12459612277867528,0.07592891760904685,0.5630270711920055
0.44583860039711,0.12459612277867528,0.0761308562197092,0.5630270711920055
0.4446127116680145,0.12661550888529888,0.0761308562197092,0.5630270711920055
0.44423720240592957,0.12661550888529888,0.07633279483037157,0.5630270711920055
0.4441237151622772,0.12681744749596122,0.07633279483037157,0.5630270711920055
0.44406893849372864,0.12681744749596122,0.07653473344103393,0.5630270711920055
0.44268158078193665,0.12823101777059773,0.07653473344103393,0.5630270711920055
0.4424079358577728,0.12823101777059773,0.07673667205169628,0.5630270711920055
0.4420335590839386,0.12883683360258483,0.07673667205169628,0.5630270711920055
0.44142332673072815,0.12883683360258483,0.077140549273021,0.5630270711920055
0.44053128361701965,0.12903877221324717,0.077140549273021,0.5630270711920055
0.4402575194835663,0.12903877221324717,0.07754442649434572,0.5630270711920055
0.4400981366634369,0.12924071082390953,0.07754442649434572,0.5630270711920055
0.43965253233909607,0.12924071082390953,0.07815024232633279,0.5630270711920055
0.4387682378292084,0.1298465266558966,0.07815024232633279,0.5630270711920055
0.4386473596096039,0.1298465266558966,0.07835218093699516,0.5630270711920055
0.4386313259601593,0.13004846526655897,0.07835218093699516,0.5630270711920055
0.43856528401374817,0.13004846526655897,0.07855411954765751,0.5630270711920055
0.4379754364490509,0.13025040387722134,0.07855411954765751,0.5630270711920055
0.43774381279945374,0.13025040387722134,0.07875605815831987,0.5630270711920055
0.4375474750995636,0.13045234248788368,0.07875605815831987,0.5630270711920055
0.4374646842479706,0.13045234248788368,0.07895799676898223,0.5630270711920055
0.43707212805747986,0.13126009693053312,0.07895799676898223,0.5630270711920055
0.43679848313331604,0.13126009693053312,0.0791599353796446,0.5630270711920055
0.4354383051395416,0.13226978998384492,0.0791599353796446,0.5630270711920055
0.43539395928382874,0.13226978998384492,0.07936187399030695,0.5630270711920055
0.43522825837135315,0.13307754442649433,0.07936187399030695,0.5630270711920055
0.43520674109458923,0.13307754442649433,0.0795638126009693,0.5630270711920055
0.4346354305744171,0.13368336025848143,0.0795638126009693,0.5630270711920055
0.4346183240413666,0.13368336025848143,0.07976575121163167,0.5630270711920055
0.43355271220207214,0.13509693053311794,0.07976575121163167,0.5630270711920055
0.4334888160228729,0.13509693053311794,0.07996768982229402,0.5630270711920055
0.4329671561717987,0.13590468497576735,0.07996768982229402,0.5630270711920055
0.4328497350215912,0.13590468497576735,0.0805735056542811,0.5630270711920055
0.4327029287815094,0.1363085621970921,0.0805735056542811,0.5630270711920055
0.4326624572277069,0.1363085621970921,0.08077544426494346,0.5630270711920055
0.4311073124408722,0.13691437802907916,0.08077544426494346,0.5630270711920055
0.43038663268089294,0.13691437802907916,0.08117932148626818,0.5630270711920055
0.4293137490749359,0.13752019386106623,0.08117932148626818,0.5630270711920055
0.42833152413368225,0.13752019386106623,0.08178513731825525,0.5630270711920055
0.42759719491004944,0.13792407108239096,0.08178513731825525,0.5630270711920055
0.42726197838783264,0.13792407108239096,0.08198707592891762,0.5630270711920055
0.42628464102745056,0.13852988691437804,0.08198707592891762,0.5630270711920055
0.42593857645988464,0.13852988691437804,0.08218901453957997,0.5630270711920055
0.4254389703273773,0.13893376413570274,0.08218901453957997,0.5630270711920055
0.42530664801597595,0.13893376413570274,0.08259289176090469,0.5630270711920055
0.4246235191822052,0.13974151857835218,0.08259289176090469,0.5630270711920055
0.4236421287059784,0.13974151857835218,0.08299676898222941,0.5630270711920055
0.4229460656642914,0.14034733441033925,0.08299676898222941,0.5630270711920055
0.42274972796440125,0.14034733441033925,0.08340064620355411,0.5630270711920055
0.4222361147403717,0.14054927302100162,0.08340064620355411,0.5630270711920055
0.4221349060535431,0.14054927302100162,0.08360258481421648,0.5630270711920055
0.42173489928245544,0.1411550888529887,0.08360258481421648,0.5630270711920055
0.42116525769233704,0.1411550888529887,0.08461227786752827,0.5630270711920055
0.4204336702823639,0.1415589660743134,0.08461227786752827,0.5630270711920055
0.420195072889328,0.1415589660743134,0.08481421647819062,0.5630270711920055
0.4196884334087372,0.1421647819063005,0.08481421647819062,0.5630270711920055
0.41942742466926575,0.1421647819063005,0.08521809369951534,0.5630270711920055
0.41912856698036194,0.1425686591276252,0.08521809369951534,0.5630270711920055
0.41897502541542053,0.1425686591276252,0.08542003231017771,0.5630270711920055
0.4189002811908722,0.1429725363489499,0.08542003231017771,0.5630270711920055
0.41889896988868713,0.1429725363489499,0.08562197092084006,0.5630270711920055
0.4168154299259186,0.14418416801292408,0.08562197092084006,0.5630270711920055
0.41665253043174744,0.14418416801292408,0.08582390953150243,0.5630270711920055
0.4164991080760956,0.14458804523424879,0.08582390953150243,0.5630270711920055
0.41646304726600647,0.14458804523424879,0.08602584814216478,0.5630270711920055
0.41575273871421814,0.14519386106623586,0.08602584814216478,0.5630270711920055
0.4148366153240204,0.14519386106623586,0.08683360258481422,0.5630270711920055
0.41392049193382263,0.1455977382875606,0.08683360258481422,0.5630270711920055
0.4139121472835541,0.1455977382875606,0.08703554119547657,0.5630270711920055
0.41384854912757874,0.14579967689822293,0.08703554119547657,0.5630270711920055
0.4135762155056,0.14579967689822293,0.08723747980613894,0.5630270711920055
0.4132223427295685,0.14640549273021003,0.08723747980613894,0.5630270711920055
0.4124964773654938,0.14640549273021003,0.08764135702746365,0.5630270711920055
0.4121313989162445,0.14680936995153474,0.08764135702746365,0.5630270711920055
0.41209354996681213,0.14680936995153474,0.08784329563812601,0.5630270711920055
0.41005709767341614,0.1484248788368336,0.08784329563812601,0.5630270711920055
0.40986940264701843,0.1484248788368336,0.08804523424878836,0.5630270711920055
0.4089849889278412,0.14963651050080776,0.08804523424878836,0.5630270711920055
0.4080202877521515,0.14963651050080776,0.08865105008077545,0.5630270711920055
0.40769246220588684,0.15004038772213246,0.08865105008077545,0.5630270711920055
0.4073748290538788,0.15004038772213246,0.0888529886914378,0.5630270711920055
0.40736666321754456,0.1504442649434572,0.0888529886914378,0.5630270711920055
0.40727195143699646,0.1504442649434572,0.08905492730210016,0.5630270711920055
0.4069744646549225,0.15125201938610663,0.08905492730210016,0.5630270711920055
0.4069129526615143,0.15125201938610663,0.08925686591276252,0.5630270711920055
0.40636369585990906,0.15165589660743134,0.08925686591276252,0.5630270711920055
0.4058965742588043,0.15165589660743134,0.08945880452342488,0.5630270711920055
0.40571656823158264,0.1518578352180937,0.08945880452342488,0.5630270711920055
0.40513917803764343,0.1518578352180937,0.09006462035541195,0.5630270711920055
0.4045587480068207,0.15266558966074315,0.09006462035541195,0.5630270711920055
0.40422263741493225,0.15266558966074315,0.09067043618739903,0.5630270711920055
0.4041884243488312,0.15286752827140548,0.09067043618739903,0.5630270711920055
0.40394309163093567,0.15286752827140548,0.09107431340872375,0.5630270711920055
0.40306052565574646,0.154281098546042,0.09107431340872375,0.5630270711920055
0.40302613377571106,0.154281098546042,0.0912762520193861,0.5630270711920055
0.40269240736961365,0.15488691437802907,0.0912762520193861,0.5630270711920055
0.40224096179008484,0.15488691437802907,0.09147819063004846,0.5630270711920055
0.4017680585384369,0.15549273021001617,0.09147819063004846,0.5630270711920055
0.4014644920825958,0.15549273021001617,0.09188206785137318,0.5630270711920055
0.40129271149635315,0.15609854604200324,0.09188206785137318,0.5630270711920055
0.4010629951953888,0.15609854604200324,0.09208400646203554,0.5630270711920055
0.4008843004703522,0.15630048465266558,0.09208400646203554,0.5630270711920055
0.4006480872631073,0.15630048465266558,0.09248788368336026,0.5630270711920055
0.4005602300167084,0.15650242326332794,0.09248788368336026,0.5630270711920055
0.40044429898262024,0.15650242326332794,0.09268982229402262,0.5630270711920055
0.4004434645175934,0.1567043618739903,0.09268982229402262,0.5630270711920055
0.4004417359828949,0.1567043618739903,0.09289176090468497,0.5630270711920055
0.40043607354164124,0.15690630048465268,0.09289176090468497,0.5630270711920055
0.39978745579719543,0.15690630048465268,0.09329563812600969,0.5630270711920055
0.3992784321308136,0.15751211631663975,0.09329563812600969,0.5630270711920055
0.3992210328578949,0.15751211631663975,0.09349757673667206,0.5630270711920055
0.39919236302375793,0.1577140549273021,0.09349757673667206,0.5630270711920055
0.39904293417930603,0.1577140549273021,0.09369951534733441,0.5630270711920055
0.3983646333217621,0.15811793214862682,0.09369951534733441,0.5630270711920055
0.3981876075267792,0.15811793214862682,0.09410339256865913,0.5630270711920055
0.3981395661830902,0.1583198707592892,0.09410339256865913,0.5630270711920055
0.39803144335746765,0.1583198707592892,0.09430533117932148,0.5630270711920055
0.3975715935230255,0.15892568659127626,0.09430533117932148,0.5630270711920055
0.39741018414497375,0.15892568659127626,0.09450726978998385,0.5630270711920055
0.39707520604133606,0.15953150242326333,0.09450726978998385,0.5630270711920055
0.3966066539287567,0.15953150242326333,0.09491114701130857,0.5630270711920055
0.3961532413959503,0.15993537964458804,0.09491114701130857,0.5630270711920055
0.3960879147052765,0.15993537964458804,0.09511308562197092,0.5630270711920055
0.39553675055503845,0.16094507269789984,0.09511308562197092,0.5630270711920055
0.3953860104084015,0.16094507269789984,0.09551696284329564,0.5630270711920055
0.39501962065696716,0.16195476575121162,0.09551696284329564,0.5630270711920055
0.3949112594127655,0.16195476575121162,0.09571890145395799,0.5630270711920055
0.39490118622779846,0.162156704361874,0.09571890145395799,0.5630270711920055
0.39458778500556946,0.162156704361874,0.09612277867528271,0.5630270711920055
0.3931693136692047,0.16336833602584813,0.09612277867528271,0.5630270711920055
0.39313098788261414,0.16336833602584813,0.09632471728594508,0.5630270711920055
0.3927006423473358,0.16377221324717287,0.09632471728594508,0.5630270711920055
0.3925376832485199,0.16377221324717287,0.09652665589660743,0.5630270711920055
0.3923638164997101,0.16397415185783523,0.09652665589660743,0.5630270711920055
0.39172717928886414,0.16397415185783523,0.0971324717285945,0.5630270711920055
0.3914709985256195,0.1645799676898223,0.0971324717285945,0.5630270711920055
0.39141640067100525,0.1645799676898223,0.09733441033925687,0.5630270711920055
0.3910847008228302,0.16518578352180938,0.09733441033925687,0.5630270711920055
0.39097318053245544,0.16518578352180938,0.09773828756058159,0.5630270711920055
0.39010289311408997,0.16619547657512115,0.09773828756058159,0.5630270711920055
0.3899773061275482,0.16619547657512115,0.0981421647819063,0.5630270711920055
0.38984987139701843,0.16639741518578352,0.0981421647819063,0.5630270711920055
0.3896653354167938,0.16639741518578352,0.09874798061389338,0.5630270711920055
0.38928475975990295,0.16680129240710823,0.09874798061389338,0.5630270711920055
0.3892154395580292,0.16680129240710823,0.09894991922455573,0.5630270711920055
0.3890472948551178,0.1670032310177706,0.09894991922455573,0.5630270711920055
0.38898399472236633,0.1670032310177706,0.0991518578352181,0.5630270711920055
0.3889226019382477,0.16720516962843296,0.0991518578352181,0.5630270711920055
0.3887081444263458,0.16720516962843296,0.09935379644588045,0.5630270711920055
0.3886052668094635,0.16740710823909533,0.09935379644588045,0.5630270711920055
0.3884834945201874,0.16740710823909533,0.0995557350565428,0.5630270711920055
0.38782647252082825,0.16821486268174474,0.0995557350565428,0.5630270711920055
0.3877563178539276,0.16821486268174474,0.09995961227786752,0.5630270711920055
0.38765308260917664,0.1684168012924071,0.09995961227786752,0.5630270711920055
0.3871423900127411,0.1684168012924071,0.10016155088852989,0.5630270711920055
0.3859960734844208,0.17003231017770598,0.10016155088852989,0.5630270711920055
0.38597115874290466,0.17003231017770598,0.10036348949919224,0.5630270711920055
0.385721355676651,0.1704361873990307,0.10036348949919224,0.5630270711920055
0.38567283749580383,0.1704361873990307,0.10056542810985461,0.5630270711920055
0.3851948082447052,0.17104200323101776,0.10056542810985461,0.5630270711920055
0.38477519154548645,0.17104200323101776,0.10117124394184168,0.5630270711920055
0.3843000829219818,0.17164781906300486,0.10117124394184168,0.5630270711920055
0.38403502106666565,0.17164781906300486,0.10177705977382875,0.5630270711920055
0.38379374146461487,0.1718497576736672,0.10177705977382875,0.5630270711920055
0.38375362753868103,0.1718497576736672,0.10197899838449112,0.5630270711920055
0.38368234038352966,0.17225363489499193,0.10197899838449112,0.5630270711920055
0.38361820578575134,0.17225363489499193,0.10218093699515347,0.5630270711920055
0.3828681409358978,0.17306138933764137,0.10218093699515347,0.5630270711920055
0.38279035687446594,0.17306138933764137,0.10238287560581583,0.5630270711920055
0.382364958524704,0.17346526655896607,0.10238287560581583,0.5630270711920055
0.38219985365867615,0.17346526655896607,0.10258481421647819,0.5630270711920055
0.3811478912830353,0.1742730210016155,0.10258481421647819,0.5630270711920055
0.3809652030467987,0.1742730210016155,0.10278675282714055,0.5630270711920055
0.3808266222476959,0.17447495961227788,0.10278675282714055,0.5630270711920055
0.38051262497901917,0.17447495961227788,0.10319063004846526,0.5630270711920055
0.38050970435142517,0.17467689822294022,0.10319063004846526,0.5630270711920055
0.3799137771129608,0.17467689822294022,0.10359450726978998,0.5630270711920055
0.37983009219169617,0.17487883683360259,0.10359450726978998,0.5630270711920055
0.37980130314826965,0.17487883683360259,0.10379644588045234,0.5630270711920055
0.3797065317630768,0.17508077544426495,0.10379644588045234,0.5630270711920055
0.3794567883014679,0.17508077544426495,0.1039983844911147,0.5630270711920055
0.37935420870780945,0.1752827140549273,0.1039983844911147,0.5630270711920055
0.3792961537837982,0.1752827140549273,0.10440226171243942,0.5630270711920055
0.3792790472507477,0.17548465266558966,0.10440226171243942,0.5630270711920055
0.37785711884498596,0.17548465266558966,0.10561389337641357,0.5630270711920055
0.3775574862957001,0.17568659127625202,0.10561389337641357,0.5630270711920055
0.37723150849342346,0.17568659127625202,0.10601777059773829,0.5630270711920055
0.37689223885536194,0.17609046849757673,0.10601777059773829,0.5630270711920055
0.3767833411693573,0.17609046849757673,0.10621970920840064,0.5630270711920055
0.3766386806964874,0.17649434571890146,0.10621970920840064,0.5630270711920055
0.37652453780174255,0.17649434571890146,0.10662358642972536,0.5630270711920055
0.37615951895713806,0.1773021001615509,0.10662358642972536,0.5630270711920055
0.37612369656562805,0.1773021001615509,0.10682552504038773,0.5630270711920055
0.37609371542930603,0.17750403877221324,0.10682552504038773,0.5630270711920055
0.3759850561618805,0.17750403877221324,0.10702746365105008,0.5630270711920055
0.37568792700767517,0.1781098546042003,0.10702746365105008,0.5630270711920055
0.37454953789711,0.1781098546042003,0.10763327948303715,0.5630270711920055
0.37420424818992615,0.17851373182552505,0.10763327948303715,0.5630270711920055
0.3737143576145172,0.17851373182552505,0.10803715670436187,0.5630270711920055
0.37303218245506287,0.17952342487883682,0.10803715670436187,0.5630270711920055
0.37278202176094055,0.17952342487883682,0.10823909531502424,0.5630270711920055
0.3727685511112213,0.1797253634894992,0.10823909531502424,0.5630270711920055
0.37272754311561584,0.1797253634894992,0.10844103392568659,0.5630270711920055
0.37259921431541443,0.17992730210016156,0.10844103392568659,0.5630270711920055
0.37251219153404236,0.17992730210016156,0.10864297253634896,0.5630270711920055
0.37164101004600525,0.18053311793214863,0.10864297253634896,0.5630270711920055
0.3714715540409088,0.18053311793214863,0.10924878836833603,0.5630270711920055
0.37135860323905945,0.180735056542811,0.10924878836833603,0.5630270711920055
0.37134167551994324,0.180735056542811,0.10945072697899838,0.5630270711920055
0.37102964520454407,0.18134087237479807,0.10945072697899838,0.5630270711920055
0.3707457482814789,0.18134087237479807,0.10965266558966075,0.5630270711920055
0.37060216069221497,0.18174474959612277,0.10965266558966075,0.5630270711920055
0.37039151787757874,0.18174474959612277,0.11005654281098547,0.5630270711920055
0.37013235688209534,0.1825525040387722,0.11005654281098547,0.5630270711920055
0.37007936835289,0.1825525040387722,0.11046042003231017,0.5630270711920055
0.3699188530445099,0.18275444264943458,0.11046042003231017,0.5630270711920055
0.3693666160106659,0.18275444264943458,0.11066235864297254,0.5630270711920055
0.3693303167819977,0.18295638126009692,0.11066235864297254,0.5630270711920055
0.3690999448299408,0.18295638126009692,0.11126817447495961,0.5630270711920055
0.3679609000682831,0.1841680129240711,0.11126817447495961,0.5630270711920055
0.36767348647117615,0.1841680129240711,0.11147011308562198,0.5630270711920055
0.3664684593677521,0.18477382875605816,0.11147011308562198,0.5630270711920055
0.3664039075374603,0.18477382875605816,0.11167205169628433,0.5630270711920055
0.3658757507801056,0.18537964458804523,0.11167205169628433,0.5630270711920055
0.36576035618782043,0.18537964458804523,0.11187399030694668,0.5630270711920055
0.36566582322120667,0.1855815831987076,0.11187399030694668,0.5630270711920055
0.3655258119106293,0.1855815831987076,0.11207592891760905,0.5630270711920055
0.3650713264942169,0.1859854604200323,0.11207592891760905,0.5630270711920055
0.3649565875530243,0.1859854604200323,0.1122778675282714,0.5630270711920055
0.3647494614124298,0.18638933764135704,0.1122778675282714,0.5630270711920055
0.36461469531059265,0.18638933764135704,0.11247980613893377,0.5630270711920055
0.3645794093608856,0.18659127625201938,0.11247980613893377,0.5630270711920055
0.3643766939640045,0.18659127625201938,0.11268174474959612,0.5630270711920055
0.3629392683506012,0.18760096930533118,0.11268174474959612,0.5630270711920055
0.36286190152168274,0.18760096930533118,0.11288368336025849,0.5630270711920055
0.36276188492774963,0.18780290791599355,0.11288368336025849,0.5630270711920055
0.36274513602256775,0.18780290791599355,0.11308562197092084,0.5630270711920055
0.36220458149909973,0.18861066235864296,0.11308562197092084,0.5630270711920055
0.3619697391986847,0.18861066235864296,0.1132875605815832,0.5630270711920055
0.3615720570087433,0.1894184168012924,0.1132875605815832,0.5630270711920055
0.36151644587516785,0.1894184168012924,0.11348949919224556,0.5630270711920055
0.3613906800746918,0.18982229402261713,0.11348949919224556,0.5630270711920055
0.36131784319877625,0.18982229402261713,0.11369143780290791,0.5630270711920055
0.36113718152046204,0.19022617124394184,0.11369143780290791,0.5630270711920055
0.3609981834888458,0.19022617124394184,0.11389337641357028,0.5630270711920055
0.3609977066516876,0.1904281098546042,0.11389337641357028,0.5630270711920055
0.3605440557003021,0.1904281098546042,0.11490306946688207,0.5630270711920055
0.36049434542655945,0.19063004846526657,0.11490306946688207,0.5630270711920055
0.3602280914783478,0.19063004846526657,0.11510500807754442,0.5630270711920055
0.3600703775882721,0.19103392568659128,0.11510500807754442,0.5630270711920055
0.36005815863609314,0.19103392568659128,0.11530694668820679,0.5630270711920055
0.36003240942955017,0.19123586429725364,0.11530694668820679,0.5630270711920055
0.36003103852272034,0.19123586429725364,0.11550888529886914,0.5630270711920055
0.35969606041908264,0.19204361873990308,0.11550888529886914,0.5630270711920055
0.3595300018787384,0.19204361873990308,0.1157108239095315,0.5630270711920055
0.3587177097797394,0.19264943457189015,0.1157108239095315,0.5630270711920055
0.3585624396800995,0.19264943457189015,0.11591276252019386,0.5630270711920055
0.3581153452396393,0.19305331179321486,0.11591276252019386,0.5630270711920055
0.3580789864063263,0.19305331179321486,0.11611470113085622,0.5630270711920055
0.35778430104255676,0.19406300484652667,0.11611470113085622,0.5630270711920055
0.35775336623191833,0.19406300484652667,0.11631663974151858,0.5630270711920055
0.3576609194278717,0.194264943457189,0.11631663974151858,0.5630270711920055
0.35727760195732117,0.194264943457189,0.1167205169628433,0.5630270711920055
0.35712048411369324,0.1948707592891761,0.1167205169628433,0.5630270711920055
0.3570731580257416,0.1948707592891761,0.11692245557350565,0.5630270711920055
0.3564867675304413,0.19588045234248788,0.11692245557350565,0.5630270711920055
0.35629597306251526,0.19588045234248788,0.11752827140549273,0.5630270711920055
0.35624709725379944,0.1962843295638126,0.11752827140549273,0.5630270711920055
0.3559354841709137,0.1962843295638126,0.11773021001615509,0.5630270711920055
0.3556338846683502,0.19648626817447495,0.11773021001615509,0.5630270711920055
0.35552719235420227,0.19648626817447495,0.11793214862681745,0.5630270711920055
0.355461448431015,0.1968901453957997,0.11793214862681745,0.5630270711920055
0.35520556569099426,0.1968901453957997,0.11813408723747981,0.5630270711920055
0.3546110689640045,0.19789983844911146,0.11813408723747981,0.5630270711920055
0.354485422372818,0.19789983844911146,0.11833602584814217,0.5630270711920055
0.35443058609962463,0.19810177705977383,0.11833602584814217,0.5630270711920055
0.35423991084098816,0.19810177705977383,0.11873990306946688,0.5630270711920055
0.3541586101055145,0.19850565428109854,0.11873990306946688,0.5630270711920055
0.3538559377193451,0.19850565428109854,0.11894184168012924,0.5630270711920055
0.3537161648273468,0.1987075928917609,0.11894184168012924,0.5630270711920055
0.353594571352005,0.1987075928917609,0.1191437802907916,0.5630270711920055
0.3534848392009735,0.19890953150242327,0.1191437802907916,0.5630270711920055
0.35340234637260437,0.19890953150242327,0.11934571890145396,0.5630270711920055
0.35319748520851135,0.19951534733441034,0.11934571890145396,0.5630270711920055
0.35316750407218933,0.19951534733441034,0.11954765751211632,0.5630270711920055
0.35201409459114075,0.20113085621970922,0.11954765751211632,0.5630270711920055
0.35186734795570374,0.20113085621970922,0.11974959612277868,0.5630270711920055
0.35167619585990906,0.20193861066235863,0.11974959612277868,0.5630270711920055
0.35125812888145447,0.20193861066235863,0.12035541195476575,0.5630270711920055
0.35098597407341003,0.20274636510500807,0.12035541195476575,0.5630270711920055
0.35082414746284485,0.20274636510500807,0.12055735056542811,0.5630270711920055
0.35004839301109314,0.20415993537964458,0.12055735056542811,0.5630270711920055
0.3499198853969574,0.20415993537964458,0.12096122778675283,0.5630270711920055
0.3496116101741791,0.20476575121163165,0.12096122778675283,0.5630270711920055
0.34945687651634216,0.20476575121163165,0.12116316639741519,0.5630270711920055
0.3490292727947235,0.2055735056542811,0.12116316639741519,0.5630270711920055
0.34890517592430115,0.2055735056542811,0.12136510500807754,0.5630270711920055
0.34887775778770447,0.20577544426494346,0.12136510500807754,0.5630270711920055
0.34874066710472107,0.20577544426494346,0.12197092084006463,0.5630270711920055
0.3483181297779083,0.2065831987075929,0.12197092084006463,0.5630270711920055
0.34828731417655945,0.2065831987075929,0.12217285945072698,0.5630270711920055
0.34825941920280457,0.2069870759289176,0.12217285945072698,0.5630270711920055
0.34787705540657043,0.2069870759289176,0.12237479806138933,0.5630270711920055
0.34749695658683777,0.20718901453957997,0.12237479806138933,0.5630270711920055
0.3473707139492035,0.20718901453957997,0.12277867528271405,0.5630270711920055
0.34695252776145935,0.20779483037156704,0.12277867528271405,0.5630270711920055
0.34677383303642273,0.20779483037156704,0.12318255250403877,0.5630270711920055
0.3466653525829315,0.20819870759289177,0.12318255250403877,0.5630270711920055
0.34652069211006165,0.20819870759289177,0.12358642972536349,0.5630270711920055
0.3464004695415497,0.2084006462035541,0.12358642972536349,0.5630270711920055
0.34578797221183777,0.2084006462035541,0.12439418416801293,0.5630270711920055
0.34536466002464294,0.20880452342487885,0.12439418416801293,0.5630270711920055
0.345327764749527,0.20880452342487885,0.12459612277867528,0.5630270711920055
0.3453230559825897,0.20900646203554119,0.12459612277867528,0.5630270711920055
0.3452090322971344,0.20900646203554119,0.12479806138933765,0.5630270711920055
0.34510788321495056,0.20920840064620355,0.12479806138933765,0.5630270711920055
0.34482884407043457,0.20920840064620355,0.12520193861066237,0.5630270711920055
0.34415701031684875,0.21062197092084006,0.12520193861066237,0.5630270711920055
0.34407415986061096,0.21062197092084006,0.1254038772213247,0.5630270711920055
0.3436422049999237,0.21122778675282713,0.1254038772213247,0.5630270711920055
0.3435846269130707,0.21122778675282713,0.12560581583198707,0.5630270711920055
0.3434612452983856,0.21163166397415187,0.12560581583198707,0.5630270711920055
0.3434048593044281,0.21163166397415187,0.12580775444264944,0.5630270711920055
0.3431394398212433,0.21223747980613894,0.12580775444264944,0.5630270711920055
0.3431098163127899,0.21223747980613894,0.1260096930533118,0.5630270711920055
0.34278711676597595,0.21264135702746365,0.1260096930533118,0.5630270711920055
0.34267762303352356,0.21264135702746365,0.12621163166397414,0.5630270711920055
0.3423033654689789,0.212843295638126,0.12621163166397414,0.5630270711920055
0.3421156704425812,0.212843295638126,0.1264135702746365,0.5630270711920055
0.34122392535209656,0.2138529886914378,0.1264135702746365,0.5630270711920055
0.3409387171268463,0.2138529886914378,0.12661550888529888,0.5630270711920055
0.3405393660068512,0.21405492730210016,0.12661550888529888,0.5630270711920055
0.3401658833026886,0.21405492730210016,0.12701938610662358,0.5630270711920055
0.33969560265541077,0.21466074313408723,0.12701938610662358,0.5630270711920055
0.339606910943985,0.21466074313408723,0.12722132471728595,0.5630270711920055
0.33855631947517395,0.2158723747980614,0.12722132471728595,0.5630270711920055
0.33853569626808167,0.2158723747980614,0.12742326332794832,0.5630270711920055
0.3384597599506378,0.2162762520193861,0.12742326332794832,0.5630270711920055
0.33814308047294617,0.2162762520193861,0.12762520193861066,0.5630270711920055
0.337842732667923,0.21688206785137318,0.12762520193861066,0.5630270711920055
0.3365807831287384,0.21688206785137318,0.12903877221324717,0.5630270711920055
0.33641448616981506,0.21748788368336025,0.12903877221324717,0.5630270711920055
0.33599910140037537,0.21748788368336025,0.1294426494345719,0.5630270711920055
0.335853636264801,0.21789176090468498,0.1294426494345719,0.5630270711920055
0.33584126830101013,0.21789176090468498,0.12964458804523424,0.5630270711920055
0.3351384103298187,0.21890145395799676,0.12964458804523424,0.5630270711920055
0.33511707186698914,0.21890145395799676,0.1298465266558966,0.5630270711920055
0.3344811499118805,0.2197092084006462,0.1298465266558966,0.5630270711920055
0.3343370258808136,0.2197092084006462,0.13025040387722134,0.5630270711920055
0.333855003118515,0.220718901453958,0.13025040387722134,0.5630270711920055
0.3336851894855499,0.220718901453958,0.13045234248788368,0.5630270711920055
0.3325633108615875,0.22233441033925685,0.13045234248788368,0.5630270711920055
0.3325512111186981,0.22233441033925685,0.13065428109854604,0.5630270711920055
0.3323918879032135,0.22253634894991922,0.13065428109854604,0.5630270711920055
0.33228692412376404,0.22253634894991922,0.1308562197092084,0.5630270711920055
0.33176109194755554,0.22374798061389337,0.1308562197092084,0.5630270711920055
0.3316630423069,0.22374798061389337,0.13105815831987075,0.5630270711920055
0.3316377103328705,0.22394991922455573,0.13105815831987075,0.5630270711920055
0.33157750964164734,0.22394991922455573,0.13126009693053312,0.5630270711920055
0.3315611183643341,0.2241518578352181,0.13126009693053312,0.5630270711920055
0.33139804005622864,0.2241518578352181,0.13166397415185785,0.5630270711920055
0.33138445019721985,0.22435379644588047,0.13166397415185785,0.5630270711920055
0.331097275018692,0.22435379644588047,0.13206785137318255,0.5630270711920055
0.33096978068351746,0.22475767366720517,0.13206785137318255,0.5630270711920055
0.33061227202415466,0.22475767366720517,0.13247172859450726,0.5630270711920055
0.330429345369339,0.22495961227786754,0.13247172859450726,0.5630270711920055
0.3300500810146332,0.22495961227786754,0.13307754442649433,0.5630270711920055
0.3298629820346832,0.22536348949919224,0.13307754442649433,0.5630270711920055
0.32986053824424744,0.22536348949919224,0.1332794830371567,0.5630270711920055
0.3294012248516083,0.22617124394184168,0.1332794830371567,0.5630270711920055
0.32902106642723083,0.22617124394184168,0.13368336025848143,0.5630270711920055
0.3288537561893463,0.22677705977382875,0.13368336025848143,0.5630270711920055
0.3286829888820648,0.22677705977382875,0.1342891760904685,0.5630270711920055
0.3286654055118561,0.22697899838449112,0.1342891760904685,0.5630270711920055
0.3286047875881195,0.22697899838449112,0.13449111470113084,0.5630270711920055
0.328534871339798,0.22718093699515346,0.13449111470113084,0.5630270711920055
0.32823076844215393,0.22718093699515346,0.1346930533117932,0.5630270711920055
0.3277340829372406,0.2275848142164782,0.1346930533117932,0.5630270711920055
0.327699214220047,0.2275848142164782,0.13489499192245558,0.5630270711920055
0.3276597559452057,0.2279886914378029,0.13489499192245558,0.5630270711920055
0.32740387320518494,0.2279886914378029,0.13509693053311794,0.5630270711920055
0.32719823718070984,0.22859450726978997,0.13509693053311794,0.5630270711920055
0.3257632553577423,0.22859450726978997,0.13651050080775445,0.5630270711920055
0.32507798075675964,0.22960420032310178,0.13651050080775445,0.5630270711920055
0.32496073842048645,0.22960420032310178,0.13691437802907916,0.5630270711920055
0.32473066449165344,0.23000807754442648,0.13691437802907916,0.5630270711920055
0.3243217170238495,0.23000807754442648,0.13731825525040386,0.5630270711920055
0.324275404214859,0.23041195476575121,0.13731825525040386,0.5630270711920055
0.32358989119529724,0.23041195476575121,0.13852988691437804,0.5630270711920055
0.32351329922676086,0.23061389337641358,0.13852988691437804,0.5630270711920055
0.3233982026576996,0.23061389337641358,0.13873182552504038,0.5630270711920055
0.32321324944496155,0.2310177705977383,0.13873182552504038,0.5630270711920055
0.3231765329837799,0.2310177705977383,0.13893376413570274,0.5630270711920055
0.3229970633983612,0.23121970920840065,0.13893376413570274,0.5630270711920055
0.32281258702278137,0.23121970920840065,0.1391357027463651,0.5630270711920055
0.3227556049823761,0.231421647819063,0.1391357027463651,0.5630270711920055
0.3224305212497711,0.231421647819063,0.13953957996768981,0.5630270711920055
0.32236960530281067,0.23162358642972536,0.13953957996768981,0.5630270711920055
0.32207944989204407,0.23162358642972536,0.13994345718901455,0.5630270711920055
0.32170960307121277,0.23303715670436187,0.13994345718901455,0.5630270711920055
0.32146158814430237,0.23303715670436187,0.14054927302100162,0.5630270711920055
0.3211197555065155,0.2334410339256866,0.14054927302100162,0.5630270711920055
0.32086381316185,0.2334410339256866,0.14075121163166399,0.5630270711920055
0.3206522762775421,0.2338449111470113,0.14075121163166399,0.5630270711920055
0.32030555605888367,0.2338449111470113,0.14095315024232632,0.5630270711920055
0.3200847804546356,0.23424878836833601,0.14095315024232632,0.5630270711920055
0.3200472891330719,0.23424878836833601,0.1411550888529887,0.5630270711920055
0.3200279772281647,0.23445072697899838,0.1411550888529887,0.5630270711920055
0.32001593708992004,0.23445072697899838,0.14135702746365106,0.5630270711920055
0.3197692334651947,0.23505654281098545,0.14135702746365106,0.5630270711920055
0.3197192847728729,0.23505654281098545,0.1415589660743134,0.5630270711920055
0.319348007440567,0.2358642972536349,0.1415589660743134,0.5630270711920055
0.31932857632637024,0.2358642972536349,0.14176090468497576,0.5630270711920055
0.3193267285823822,0.23606623586429726,0.14176090468497576,0.5630270711920055
0.319284588098526,0.23606623586429726,0.14196284329563813,0.5630270711920055
0.319153755903244,0.23647011308562196,0.14196284329563813,0.5630270711920055
0.3190467655658722,0.23647011308562196,0.14236672051696284,0.5630270711920055
0.3187742531299591,0.2368739903069467,0.14236672051696284,0.5630270711920055
0.31867891550064087,0.2368739903069467,0.14277059773828757,0.5630270711920055
0.31839439272880554,0.2372778675282714,0.14277059773828757,0.5630270711920055
0.31817010045051575,0.2372778675282714,0.1429725363489499,0.5630270711920055
0.3174874484539032,0.2386914378029079,0.1429725363489499,0.5630270711920055
0.31709742546081543,0.2386914378029079,0.14378029079159935,0.5630270711920055
0.3166476786136627,0.23929725363489499,0.14378029079159935,0.5630270711920055
0.3164105713367462,0.23929725363489499,0.1439822294022617,0.5630270711920055
0.3162354826927185,0.23970113085621972,0.1439822294022617,0.5630270711920055
0.3162021338939667,0.23970113085621972,0.14418416801292408,0.5630270711920055
0.3160897195339203,0.23990306946688206,0.14418416801292408,0.5630270711920055
0.31563690304756165,0.23990306946688206,0.14438610662358642,0.5630270711920055
0.31545278429985046,0.2403069466882068,0.14438610662358642,0.5630270711920055
0.3153051435947418,0.2403069466882068,0.14458804523424879,0.5630270711920055
0.31464752554893494,0.24192245557350567,0.14458804523424879,0.5630270711920055
0.31438061594963074,0.24192245557350567,0.14519386106623586,0.5630270711920055
0.3143024146556854,0.242124394184168,0.14519386106623586,0.5630270711920055
0.3142707645893097,0.242124394184168,0.1455977382875606,0.5630270711920055
0.3140430748462677,0.24273021001615508,0.1455977382875606,0.5630270711920055
0.3139607012271881,0.24273021001615508,0.14579967689822293,0.5630270711920055
0.3128913342952728,0.24454765751211632,0.14579967689822293,0.5630270711920055
0.31288942694664,0.24454765751211632,0.1460016155088853,0.5630270711920055
0.31222474575042725,0.24495153473344103,0.1460016155088853,0.5630270711920055
0.312165230512619,0.24495153473344103,0.14620355411954766,0.5630270711920055
0.3117375075817108,0.2455573505654281,0.14620355411954766,0.5630270711920055
0.3114754855632782,0.2455573505654281,0.1470113085621971,0.5630270711920055
0.3107764422893524,0.24636510500807754,0.1470113085621971,0.5630270711920055
0.31069597601890564,0.24636510500807754,0.14761712439418417,0.5630270711920055
0.31058332324028015,0.2465670436187399,0.14761712439418417,0.5630270711920055
0.31004026532173157,0.2465670436187399,0.14822294022617125,0.5630270711920055
0.309754878282547,0.24737479806138934,0.14822294022617125,0.5630270711920055
0.309712678194046,0.24737479806138934,0.1484248788368336,0.5630270711920055
0.30966052412986755,0.24757673667205168,0.1484248788368336,0.5630270711920055
0.3095910847187042,0.24757673667205168,0.14862681744749595,0.5630270711920055
0.3090255558490753,0.24919224555735056,0.14862681744749595,0.5630270711920055
0.30870696902275085,0.24919224555735056,0.14903069466882068,0.5630270711920055
0.3086782395839691,0.24939418416801293,0.14903069466882068,0.5630270711920055
0.30848410725593567,0.24939418416801293,0.14923263327948302,0.5630270711920055
0.3084656894207001,0.2495961227786753,0.14923263327948302,0.5630270711920055
0.30767688155174255,0.2495961227786753,0.15024232633279483,0.5630270711920055
0.30744245648384094,0.25040387722132473,0.15024232633279483,0.5630270711920055
0.3074176013469696,0.25040387722132473,0.1504442649434572,0.5630270711920055
0.30702486634254456,0.25121163166397414,0.1504442649434572,0.5630270711920055
0.30673232674598694,0.25121163166397414,0.1508481421647819,0.5630270711920055
0.30651676654815674,0.2522213247172859,0.1508481421647819,0.5630270711920055
0.3063066303730011,0.2522213247172859,0.15125201938610663,0.5630270711920055
0.30628862977027893,0.2524232633279483,0.15125201938610663,0.5630270711920055
0.3060055077075958,0.2524232633279483,0.15165589660743134,0.5630270711920055
0.30599215626716614,0.25262520193861066,0.15165589660743134,0.5630270711920055
0.3056332767009735,0.25262520193861066,0.1522617124394184,0.5630270711920055
0.30541500449180603,0.25323101777059775,0.1522617124394184,0.5630270711920055
0.305113822221756,0.25323101777059775,0.15286752827140548,0.5630270711920055
0.30503812432289124,0.25363489499192243,0.15286752827140548,0.5630270711920055
0.3047979176044464,0.25363489499192243,0.15327140549273022,0.5630270711920055
0.30444857478141785,0.25403877221324717,0.15327140549273022,0.5630270711920055
0.30409589409828186,0.25403877221324717,0.15407915993537966,0.5630270711920055
0.3040655553340912,0.2544426494345719,0.15407915993537966,0.5630270711920055
0.3036974370479584,0.2544426494345719,0.15448303715670436,0.5630270711920055
0.30327460169792175,0.25484652665589663,0.15448303715670436,0.5630270711920055
0.30326882004737854,0.25484652665589663,0.15468497576736673,0.5630270711920055
0.30319127440452576,0.2552504038772213,0.15468497576736673,0.5630270711920055
0.3030520975589752,0.2552504038772213,0.15488691437802907,0.5630270711920055
0.3022077977657318,0.2566639741518578,0.15488691437802907,0.5630270711920055
0.30209556221961975,0.2566639741518578,0.15508885298869143,0.5630270711920055
0.3018195927143097,0.2572697899838449,0.15508885298869143,0.5630270711920055
0.30125072598457336,0.2572697899838449,0.1556946688206785,0.5630270711920055
0.30122825503349304,0.25767366720516965,0.1556946688206785,0.5630270711920055
0.30085238814353943,0.25767366720516965,0.15609854604200324,0.5630270711920055
0.30061075091362,0.25787560581583197,0.15609854604200324,0.5630270711920055
0.30049607157707214,0.25787560581583197,0.15630048465266558,0.5630270711920055
0.30037060379981995,0.25807754442649433,0.15630048465266558,0.5630270711920055
0.3001568019390106,0.25807754442649433,0.15690630048465268,0.5630270711920055
0.3000046908855438,0.25868336025848143,0.15690630048465268,0.5630270711920055
0.2998392879962921,0.25868336025848143,0.15731017770597738,0.5630270711920055
0.29920706152915955,0.26009693053311794,0.15731017770597738,0.5630270711920055
0.29917535185813904,0.26009693053311794,0.15751211631663975,0.5630270711920055
0.29901400208473206,0.2605008077544427,0.15751211631663975,0.5630270711920055
0.2988561689853668,0.2605008077544427,0.1577140549273021,0.5630270711920055
0.29878172278404236,0.260702746365105,0.1577140549273021,0.5630270711920055
0.29836395382881165,0.260702746365105,0.1583198707592892,0.5630270711920055
0.29832884669303894,0.26090468497576735,0.1583198707592892,0.5630270711920055
0.29796746373176575,0.26090468497576735,0.1587237479806139,0.5630270711920055
0.297916442155838,0.2611066235864297,0.1587237479806139,0.5630270711920055
0.2976524531841278,0.2611066235864297,0.1597334410339257,0.5630270711920055
0.29729941487312317,0.26151050080775445,0.1597334410339257,0.5630270711920055
0.29697373509407043,0.26151050080775445,0.1601373182552504,0.5630270711920055
0.2967728078365326,0.2619143780290792,0.1601373182552504,0.5630270711920055
0.29666128754615784,0.2619143780290792,0.16033925686591277,0.5630270711920055
0.296640545129776,0.2621163166397415,0.16033925686591277,0.5630270711920055
0.2963307797908783,0.2621163166397415,0.1605411954765751,0.5630270711920055
0.29603853821754456,0.26292407108239096,0.1605411954765751,0.5630270711920055
0.29602912068367004,0.26292407108239096,0.16074313408723748,0.5630270711920055
0.29593876004219055,0.26312600969305333,0.16074313408723748,0.5630270711920055
0.29576632380485535,0.26312600969305333,0.1611470113085622,0.5630270711920055
0.29572439193725586,0.2633279483037157,0.1611470113085622,0.5630270711920055
0.2955533564090729,0.2633279483037157,0.16134894991922455,0.5630270711920055
0.2955247461795807,0.26393376413570274,0.16134894991922455,0.5630270711920055
0.2954513132572174,0.26393376413570274,0.16155088852988692,0.5630270711920055
0.2953910529613495,0.2641357027463651,0.16155088852988692,0.5630270711920055
0.2951360046863556,0.2641357027463651,0.16175282714054928,0.5630270711920055
0.2950003445148468,0.26453957996768984,0.16175282714054928,0.5630270711920055
0.2949093282222748,0.26453957996768984,0.16195476575121162,0.5630270711920055
0.29413512349128723,0.2655492730210016,0.16195476575121162,0.5630270711920055
0.2938879430294037,0.2655492730210016,0.16235864297253635,0.5630270711920055
0.2938484251499176,0.265751211631664,0.16235864297253635,0.5630270711920055
0.2937789261341095,0.265751211631664,0.16256058158319872,0.5630270711920055
0.2930596172809601,0.2675686591276252,0.16256058158319872,0.5630270711920055
0.2929593622684479,0.2675686591276252,0.16276252019386106,0.5630270711920055
0.29291781783103943,0.26777059773828754,0.16276252019386106,0.5630270711920055
0.29281458258628845,0.26777059773828754,0.16296445880452343,0.5630270711920055
0.29267260432243347,0.2681744749596123,0.16296445880452343,0.5630270711920055
0.2926202118396759,0.2681744749596123,0.1631663974151858,0.5630270711920055
0.29228565096855164,0.26918416801292405,0.1631663974151858,0.5630270711920055
0.29219141602516174,0.26918416801292405,0.16336833602584813,0.5630270711920055
0.29203811287879944,0.2695880452342488,0.16336833602584813,0.5630270711920055
0.2920059561729431,0.2695880452342488,0.1635702746365105,0.5630270711920055
0.2916029393672943,0.2701938610662359,0.1635702746365105,0.5630270711920055
0.2913576662540436,0.2701938610662359,0.16377221324717287,0.5630270711920055
0.29130616784095764,0.2703957996768982,0.16377221324717287,0.5630270711920055
0.2912425100803375,0.2703957996768982,0.16417609046849757,0.5630270711920055
0.2907542884349823,0.27079967689822293,0.16417609046849757,0.5630270711920055
0.2907465994358063,0.27079967689822293,0.16437802907915994,0.5630270711920055
0.2906979024410248,0.2710016155088853,0.16437802907915994,0.5630270711920055
0.2905851900577545,0.2710016155088853,0.16518578352180938,0.5630270711920055
0.2902434766292572,0.27221324717285944,0.16518578352180938,0.5630270711920055
0.2900783121585846,0.27221324717285944,0.16538772213247172,0.5630270711920055
0.28990063071250916,0.2724151857835218,0.16538772213247172,0.5630270711920055
0.2898842990398407,0.2724151857835218,0.16558966074313408,0.5630270711920055
0.28973785042762756,0.27281906300484654,0.16558966074313408,0.5630270711920055
0.2895820438861847,0.27281906300484654,0.16599353796445881,0.5630270711920055
0.2894150912761688,0.2732229402261712,0.16599353796445881,0.5630270711920055
0.28934821486473083,0.2732229402261712,0.16639741518578352,0.5630270711920055
0.28843554854393005,0.27524232633279483,0.16639741518578352,0.5630270711920055
0.2881292998790741,0.27524232633279483,0.16740710823909533,0.5630270711920055
0.2880002558231354,0.27584814216478193,0.16740710823909533,0.5630270711920055
0.28796908259391785,0.27584814216478193,0.16760904684975766,0.5630270711920055
0.28783002495765686,0.27605008077544424,0.16760904684975766,0.5630270711920055
0.2877139151096344,0.27605008077544424,0.16781098546042003,0.5630270711920055
0.2872888743877411,0.27746365105008075,0.16781098546042003,0.5630270711920055
0.2872637212276459,0.27746365105008075,0.1680129240710824,0.5630270711920055
0.287080317735672,0.2784733441033926,0.1680129240710824,0.5630270711920055
0.2868882119655609,0.2784733441033926,0.16821486268174474,0.5630270711920055
0.286882609128952,0.27867528271405495,0.16821486268174474,0.5630270711920055
0.286695271730423,0.27867528271405495,0.1684168012924071,0.5630270711920055
0.2866195738315582,0.27907915993537963,0.1684168012924071,0.5630270711920055
0.286506325006485,0.27968497576736673,0.1684168012924071,0.5630270711920055
0.2857855260372162,0.27968497576736673,0.16882067851373184,0.5630270711920055
0.28576740622520447,0.2798869143780291,0.16882067851373184,0.5630270711920055
0.2856750786304474,0.2798869143780291,0.16902261712439418,0.5630270711920055
0.2854863703250885,0.28008885298869146,0.16902261712439418,0.5630270711920055
0.28517118096351624,0.28008885298869146,0.16922455573505654,0.5630270711920055
0.2850687801837921,0.2802907915993538,0.16922455573505654,0.5630270711920055
0.28504928946495056,0.2802907915993538,0.1694264943457189,0.5630270711920055
0.28485867381095886,0.28049273021001614,0.1694264943457189,0.5630270711920055
0.28465965390205383,0.28049273021001614,0.16983037156704361,0.5630270711920055
0.2843572199344635,0.2817043618739903,0.16983037156704361,0.5630270711920055
0.2842741012573242,0.2817043618739903,0.17003231017770598,0.5630270711920055
0.2841165363788605,0.282108239095315,0.17003231017770598,0.5630270711920055
0.2840794622898102,0.282108239095315,0.17023424878836835,0.5630270711920055
0.2839735448360443,0.28251211631663975,0.17023424878836835,0.5630270711920055
0.2839008867740631,0.28251211631663975,0.1704361873990307,0.5630270711920055
0.2838149964809418,0.2827140549273021,0.1704361873990307,0.5630270711920055
0.2836640775203705,0.2827140549273021,0.17084006462035542,0.5630270711920055
0.283557265996933,0.2829159935379645,0.17084006462035542,0.5630270711920055
0.283318430185318,0.2829159935379645,0.1714458804523425,0.5630270711920055
0.2831853926181793,0.28331987075928916,0.1714458804523425,0.5630270711920055
0.2830498516559601,0.28331987075928916,0.17164781906300486,0.5630270711920055
0.28298649191856384,0.2835218093699515,0.17164781906300486,0.5630270711920055
0.28279319405555725,0.2835218093699515,0.17205169628432956,0.5630270711920055
0.282713919878006,0.28392568659127626,0.17205169628432956,0.5630270711920055
0.2824312746524811,0.28392568659127626,0.172859450726979,0.5630270711920055
0.28234824538230896,0.2841276252019386,0.172859450726979,0.5630270711920055
0.28194743394851685,0.2841276252019386,0.17386914378029078,0.5630270711920055
0.2817575931549072,0.2845315024232633,0.17386914378029078,0.5630270711920055
0.2817523777484894,0.2845315024232633,0.17407108239095315,0.5630270711920055
0.28136196732521057,0.28473344103392567,0.17407108239095315,0.5630270711920055
0.28136107325553894,0.28473344103392567,0.1742730210016155,0.5630270711920055
0.2810969650745392,0.2851373182552504,0.1742730210016155,0.5630270711920055
0.28058239817619324,0.2851373182552504,0.1752827140549273,0.5630270711920055
0.28019675612449646,0.28634894991922455,0.1752827140549273,0.5630270711920055
0.28017231822013855,0.28634894991922455,0.17548465266558966,0.5630270711920055
0.28013572096824646,0.2867528271405493,0.17548465266558966,0.5630270711920055
0.28008219599723816,0.2867528271405493,0.17568659127625202,0.5630270711920055
0.27998366951942444,0.2875605815831987,0.17568659127625202,0.5630270711920055
0.2799564301967621,0.2875605815831987,0.1758885298869144,0.5630270711920055
0.27981916069984436,0.28836833602584816,0.1758885298869144,0.5630270711920055
0.2796073853969574,0.28836833602584816,0.1762924071082391,0.5630270711920055
0.2795810401439667,0.2885702746365105,0.1762924071082391,0.5630270711920055
0.2795626223087311,0.2885702746365105,0.17649434571890146,0.5630270711920055
0.27950313687324524,0.2889741518578352,0.17649434571890146,0.5630270711920055
0.27933433651924133,0.2889741518578352,0.1766962843295638,0.5630270711920055
0.2792447507381439,0.28937802907915994,0.1766962843295638,0.5630270711920055
0.27919498085975647,0.28937802907915994,0.17689822294022617,0.5630270711920055
0.27910593152046204,0.2895799676898223,0.17689822294022617,0.5630270711920055
0.2790640592575073,0.2895799676898223,0.17710016155088854,0.5630270711920055
0.27877965569496155,0.2903877221324717,0.17710016155088854,0.5630270711920055
0.2787379324436188,0.2903877221324717,0.1773021001615509,0.5630270711920055
0.27844324707984924,0.2911954765751212,0.1773021001615509,0.5630270711920055
0.278309166431427,0.2911954765751212,0.17790791599353797,0.5630270711920055
0.2782210409641266,0.29159935379644586,0.17790791599353797,0.5630270711920055
0.27820417284965515,0.29159935379644586,0.1781098546042003,0.5630270711920055
0.2779599130153656,0.2918012924071082,0.1781098546042003,0.5630270711920055
0.2769441306591034,0.2918012924071082,0.17891760904684975,0.5630270711920055
0.27689501643180847,0.2920032310177706,0.17891760904684975,0.5630270711920055
0.2768574059009552,0.2920032310177706,0.17911954765751212,0.5630270711920055
0.27673956751823425,0.2924071082390953,0.17911954765751212,0.5630270711920055
0.2766403257846832,0.2924071082390953,0.17932148626817448,0.5630270711920055
0.27660730481147766,0.2926090468497577,0.17932148626817448,0.5630270711920055
0.276468962430954,0.2926090468497577,0.17952342487883682,0.5630270711920055
0.2764560282230377,0.29281098546042006,0.17952342487883682,0.5630270711920055
0.2764330208301544,0.29281098546042006,0.17992730210016156,0.5630270711920055
0.27590081095695496,0.29361873990306947,0.17992730210016156,0.5630270711920055
0.2758958637714386,0.29361873990306947,0.1801292407108239,0.5630270711920055
0.27563032507896423,0.2940226171243942,0.1801292407108239,0.5630270711920055
0.27543213963508606,0.2940226171243942,0.18033117932148626,0.5630270711920055
0.27531668543815613,0.29422455573505657,0.18033117932148626,0.5630270711920055
0.27513357996940613,0.29422455573505657,0.18053311793214863,0.5630270711920055
0.27485862374305725,0.2948303715670436,0.18053311793214863,0.5630270711920055
0.2744789123535156,0.2948303715670436,0.18093699515347333,0.5630270711920055
0.2741886079311371,0.2954361873990307,0.18093699515347333,0.5630270711920055
0.27410832047462463,0.2954361873990307,0.1811389337641357,0.5630270711920055
0.27404770255088806,0.2956381260096931,0.1811389337641357,0.5630270711920055
0.2739467918872833,0.2956381260096931,0.18134087237479807,0.5630270711920055
0.2738651931285858,0.2962439418416801,0.18134087237479807,0.5630270711920055
0.27377644181251526,0.2962439418416801,0.1815428109854604,0.5630270711920055
0.2734588086605072,0.29705169628432954,0.1815428109854604,0.5630270711920055
0.27312251925468445,0.29705169628432954,0.1821486268174475,0.5630270711920055
0.27258679270744324,0.297859450726979,0.1821486268174475,0.5630270711920055
0.2725121080875397,0.297859450726979,0.18235056542810985,0.5630270711920055
0.2721593677997589,0.2986672051696284,0.18235056542810985,0.5630270711920055
0.2718709409236908,0.2986672051696284,0.18275444264943458,0.5630270711920055
0.27163711190223694,0.29907108239095315,0.18275444264943458,0.5630270711920055
0.27162763476371765,0.29907108239095315,0.18295638126009692,0.5630270711920055
0.27125880122184753,0.300686591276252,0.18295638126009692,0.5630270711920055
0.2712368071079254,0.300686591276252,0.18315831987075928,0.5630270711920055
0.2707395851612091,0.30109046849757676,0.18315831987075928,0.5630270711920055
0.27049264311790466,0.30109046849757676,0.18376413570274636,0.5630270711920055
0.2704472839832306,0.30129240710823907,0.18376413570274636,0.5630270711920055
0.2702178657054901,0.30129240710823907,0.18396607431340872,0.5630270711920055
0.2700968086719513,0.30149434571890144,0.18396607431340872,0.5630270711920055
0.27004238963127136,0.30149434571890144,0.1841680129240711,0.5630270711920055
0.2700340449810028,0.3016962843295638,0.1841680129240711,0.5630270711920055
0.2698075473308563,0.3016962843295638,0.1845718901453958,0.5630270711920055
0.2691282331943512,0.3031098546042003,0.1845718901453958,0.5630270711920055
0.26893243193626404,0.3031098546042003,0.18477382875605816,0.5630270711920055
0.2687300145626068,0.3037156704361874,0.18477382875605816,0.5630270711920055
0.2686932682991028,0.3037156704361874,0.18497576736672053,0.5630270711920055
0.2681366503238678,0.30492730210016156,0.18497576736672053,0.5630270711920055
0.26806995272636414,0.30492730210016156,0.18537964458804523,0.5630270711920055
0.26799264550209045,0.3051292407108239,0.18537964458804523,0.5630270711920055
0.2679457664489746,0.3051292407108239,0.1855815831987076,0.5630270711920055
0.26784220337867737,0.3055331179321486,0.1855815831987076,0.5630270711920055
0.2676471173763275,0.3055331179321486,0.18578352180936994,0.5630270711920055
0.2672542631626129,0.30654281098546043,0.18578352180936994,0.5630270711920055
0.2662924528121948,0.30654281098546043,0.1869951534733441,0.5630270711920055
0.2658486068248749,0.30735056542810985,0.1869951534733441,0.5630270711920055
0.26575106382369995,0.30735056542810985,0.18719709208400645,0.5630270711920055
0.2656538784503937,0.3081583198707593,0.18719709208400645,0.5630270711920055
0.2655630111694336,0.3081583198707593,0.18739903069466882,0.5630270711920055
0.26528945565223694,0.30876413570274636,0.18739903069466882,0.5630270711920055
0.2648642361164093,0.30876413570274636,0.1880048465266559,0.5630270711920055
0.2648639380931854,0.3089660743134087,0.1880048465266559,0.5630270711920055
0.2646618187427521,0.3089660743134087,0.18820678513731826,0.5630270711920055
0.2646578252315521,0.3091680129240711,0.18820678513731826,0.5630270711920055
0.26463714241981506,0.3091680129240711,0.18840872374798062,0.5630270711920055
0.26461347937583923,0.30936995153473346,0.18840872374798062,0.5630270711920055
0.2644462287425995,0.30936995153473346,0.18921647819063006,0.5630270711920055
0.2644249498844147,0.3095718901453958,0.18921647819063006,0.5630270711920055
0.26442351937294006,0.3095718901453958,0.1894184168012924,0.5630270711920055
0.26438847184181213,0.30977382875605813,0.1894184168012924,0.5630270711920055
0.2641392648220062,0.30977382875605813,0.18982229402261713,0.5630270711920055
0.26400402188301086,0.31017770597738287,0.18982229402261713,0.5630270711920055
0.2639683187007904,0.31017770597738287,0.19002423263327947,0.5630270711920055
0.26389095187187195,0.3105815831987076,0.19002423263327947,0.5630270711920055
0.26371243596076965,0.3105815831987076,0.1908319870759289,0.5630270711920055
0.26356837153434753,0.31118739903069464,0.1908319870759289,0.5630270711920055
0.2634997069835663,0.31118739903069464,0.19103392568659128,0.5630270711920055
0.2632586658000946,0.3115912762520194,0.19103392568659128,0.5630270711920055
0.26313352584838867,0.3115912762520194,0.19143780290791598,0.5630270711920055
0.2630111873149872,0.3121970920840065,0.19143780290791598,0.5630270711920055
0.2629700005054474,0.3121970920840065,0.19163974151857835,0.5630270711920055
0.2629256546497345,0.31239903069466884,0.19163974151857835,0.5630270711920055
0.26286599040031433,0.31239903069466884,0.19204361873990308,0.5630270711920055
0.2626342475414276,0.31320678513731826,0.19204361873990308,0.5630270711920055
0.26257896423339844,0.31320678513731826,0.1924474959612278,0.5630270711920055
0.2624008357524872,0.3134087237479806,0.1924474959612278,0.5630270711920055
0.26228705048561096,0.3134087237479806,0.19264943457189015,0.5630270711920055
0.2618907392024994,0.31421647819063003,0.19264943457189015,0.5630270711920055
0.261791855096817,0.31421647819063003,0.1928513731825525,0.5630270711920055
0.2616257965564728,0.3150242326332795,0.1928513731825525,0.5630270711920055
0.26160839200019836,0.3150242326332795,0.19325525040387723,0.5630270711920055
0.2615746557712555,0.31522617124394187,0.19325525040387723,0.5630270711920055
0.2614656388759613,0.31522617124394187,0.1934571890145396,0.5630270711920055
0.2612028419971466,0.31623586429725364,0.1934571890145396,0.5630270711920055
0.26117393374443054,0.31623586429725364,0.19365912762520193,0.5630270711920055
0.2608540654182434,0.3166397415185784,0.19365912762520193,0.5630270711920055
0.26079031825065613,0.3166397415185784,0.1938610662358643,0.5630270711920055
0.26053163409233093,0.31704361873990305,0.1938610662358643,0.5630270711920055
0.2603839337825775,0.31704361873990305,0.194264943457189,0.5630270711920055
0.2602931559085846,0.3174474959612278,0.194264943457189,0.5630270711920055
0.26014581322669983,0.3174474959612278,0.19466882067851374,0.5630270711920055
0.2599075138568878,0.31764943457189015,0.19466882067851374,0.5630270711920055
0.2598077058792114,0.31764943457189015,0.19507269789983844,0.5630270711920055
0.25961920619010925,0.3182552504038772,0.19507269789983844,0.5630270711920055
0.2596118152141571,0.3182552504038772,0.1952746365105008,0.5630270711920055
0.2595331370830536,0.31865912762520193,0.1952746365105008,0.5630270711920055
0.25938358902931213,0.31865912762520193,0.19567851373182552,0.5630270711920055
0.2590440809726715,0.3198707592891761,0.19567851373182552,0.5630270711920055
0.2590333819389343,0.3198707592891761,0.19588045234248788,0.5630270711920055
0.25897058844566345,0.32007269789983844,0.19588045234248788,0.5630270711920055
0.25893595814704895,0.32007269789983844,0.19608239095315025,0.5630270711920055
0.25879016518592834,0.32067851373182554,0.19608239095315025,0.5630270711920055
0.25870582461357117,0.32067851373182554,0.19648626817447495,0.5630270711920055
0.2586703598499298,0.3208804523424879,0.19648626817447495,0.5630270711920055
0.25798097252845764,0.3208804523424879,0.19789983844911146,0.5630270711920055
0.25792786478996277,0.3210823909531502,0.19789983844911146,0.5630270711920055
0.2578367292881012,0.3210823909531502,0.1983037156704362,0.5630270711920055
0.2577418386936188,0.3212843295638126,0.1983037156704362,0.5630270711920055
0.25755441188812256,0.3212843295638126,0.19850565428109854,0.5630270711920055
0.2574341595172882,0.3216882067851373,0.19850565428109854,0.5630270711920055
0.25715699791908264,0.3216882067851373,0.19931340872374798,0.5630270711920055
0.25665804743766785,0.32289983844911146,0.19931340872374798,0.5630270711920055
0.256655216217041,0.32289983844911146,0.19951534733441034,0.5630270711920055
0.2564193904399872,0.32370759289176093,0.19951534733441034,0.5630270711920055
0.25639453530311584,0.32370759289176093,0.1997172859450727,0.5630270711920055
0.2563866078853607,0.32390953150242324,0.1997172859450727,0.5630270711920055
0.2560608685016632,0.32390953150242324,0.2007269789983845,0.5630270711920055
0.2556295096874237,0.3249192245557351,0.2007269789983845,0.5630270711920055
0.2556007206439972,0.3249192245557351,0.20092891760904685,0.5630270711920055
0.2555077373981476,0.32512116316639744,0.20092891760904685,0.5630270711920055
0.2552920877933502,0.32512116316639744,0.20113085621970922,0.5630270711920055
0.25513526797294617,0.3257269789983845,0.20113085621970922,0.5630270711920055
0.2550745904445648,0.3257269789983845,0.20133279483037156,0.5630270711920055
0.2548498213291168,0.3261308562197092,0.20133279483037156,0.5630270711920055
0.254812628030777,0.3261308562197092,0.20153473344103393,0.5630270711920055
0.2547817528247833,0.3263327948303716,0.20153473344103393,0.5630270711920055
0.25472161173820496,0.3263327948303716,0.2017366720516963,0.5630270711920055
0.2546434700489044,0.32653473344103395,0.2017366720516963,0.5630270711920055
0.254587858915329,0.32653473344103395,0.202140549273021,0.5630270711920055
0.2543794810771942,0.32734248788368336,0.202140549273021,0.5630270711920055
0.25421836972236633,0.32734248788368336,0.20234248788368336,0.5630270711920055
0.25403863191604614,0.32754442649434573,0.20234248788368336,0.5630270711920055
0.25385281443595886,0.32754442649434573,0.20254442649434573,0.5630270711920055
0.25373753905296326,0.3277463651050081,0.20254442649434573,0.5630270711920055
0.25371941924095154,0.3277463651050081,0.20274636510500807,0.5630270711920055
0.25370272994041443,0.32794830371567046,0.20274636510500807,0.5630270711920055
0.25368183851242065,0.32794830371567046,0.20294830371567044,0.5630270711920055
0.2530241310596466,0.3291599353796446,0.20294830371567044,0.5630270711920055
0.25286343693733215,0.3291599353796446,0.20335218093699514,0.5630270711920055
0.2527502477169037,0.3295638126009693,0.20335218093699514,0.5630270711920055
0.2527332603931427,0.3295638126009693,0.2035541195476575,0.5630270711920055
0.252654105424881,0.32976575121163165,0.2035541195476575,0.5630270711920055
0.2524537146091461,0.32976575121163165,0.20395799676898224,0.5630270711920055
0.2523910701274872,0.329967689822294,0.20395799676898224,0.5630270711920055
0.25215235352516174,0.329967689822294,0.20476575121163165,0.5630270711920055
0.25202324986457825,0.33037156704361875,0.20476575121163165,0.5630270711920055
0.25198736786842346,0.33037156704361875,0.20496768982229402,0.5630270711920055
0.2518804967403412,0.3309773828756058,0.20496768982229402,0.5630270711920055
0.25174883008003235,0.3309773828756058,0.20516962843295639,0.5630270711920055
0.2517201006412506,0.33117932148626816,0.20516962843295639,0.5630270711920055
0.25164780020713806,0.33117932148626816,0.20537156704361875,0.5630270711920055
0.25161197781562805,0.33138126009693053,0.20537156704361875,0.5630270711920055
0.2515698969364166,0.33138126009693053,0.2055735056542811,0.5630270711920055
0.25148725509643555,0.33178513731825526,0.2055735056542811,0.5630270711920055
0.2513989210128784,0.33178513731825526,0.20597738287560582,0.5630270711920055
0.25138840079307556,0.33198707592891763,0.20597738287560582,0.5630270711920055
0.2510305941104889,0.33198707592891763,0.2069870759289176,0.5630270711920055
0.2509606182575226,0.3323909531502423,0.2069870759289176,0.5630270711920055
0.2506575286388397,0.3323909531502423,0.20739095315024234,0.5630270711920055
0.2505998909473419,0.3325928917609047,0.20739095315024234,0.5630270711920055
0.25047048926353455,0.3325928917609047,0.20759289176090467,0.5630270711920055
0.2502557337284088,0.3329967689822294,0.20759289176090467,0.5630270711920055
0.25017431378364563,0.3329967689822294,0.20779483037156704,0.5630270711920055
0.2501537501811981,0.3331987075928918,0.20779483037156704,0.5630270711920055
0.24985715746879578,0.3331987075928918,0.20860258481421648,0.5630270711920055
0.24985572695732117,0.33340064620355414,0.20860258481421648,0.5630270711920055
0.2495848834514618,0.33340064620355414,0.20920840064620355,0.5630270711920055
0.24953094124794006,0.33360258481421645,0.20920840064620355,0.5630270711920055
0.24950578808784485,0.33360258481421645,0.20941033925686592,0.5630270711920055
0.2494770586490631,0.3338045234248788,0.20941033925686592,0.5630270711920055
0.24943622946739197,0.3338045234248788,0.20961227786752828,0.5630270711920055
0.24932020902633667,0.33420840064620355,0.20961227786752828,0.5630270711920055
0.24923571944236755,0.33420840064620355,0.21021809369951536,0.5630270711920055
0.24897852540016174,0.3344103392568659,0.21021809369951536,0.5630270711920055
0.24871990084648132,0.3344103392568659,0.21062197092084006,0.5630270711920055
0.2486884891986847,0.3346122778675283,0.21062197092084006,0.5630270711920055
0.24843665957450867,0.3346122778675283,0.2114297253634895,0.5630270711920055
0.24821892380714417,0.33501615508885296,0.2114297253634895,0.5630270711920055
0.24818286299705505,0.33501615508885296,0.2118336025848142,0.5630270711920055
0.24809882044792175,0.33521809369951533,0.2118336025848142,0.5630270711920055
0.2478490024805069,0.33521809369951533,0.212843295638126,0.5630270711920055
0.24761608242988586,0.3360258481421648,0.212843295638126,0.5630270711920055
0.24751177430152893,0.3360258481421648,0.21324717285945072,0.5630270711920055
0.24735763669013977,0.3364297253634895,0.21324717285945072,0.5630270711920055
0.24729809165000916,0.3364297253634895,0.21344911147011308,0.5630270711920055
0.24718579649925232,0.3368336025848142,0.21344911147011308,0.5630270711920055
0.2470337450504303,0.3368336025848142,0.21365105008077545,0.5630270711920055
0.2467508614063263,0.337843295638126,0.21365105008077545,0.5630270711920055
0.2466444969177246,0.337843295638126,0.21405492730210016,0.5630270711920055
0.24636372923851013,0.33804523424878835,0.21405492730210016,0.5630270711920055
0.2463093101978302,0.33804523424878835,0.2144588045234249,0.5630270711920055
0.24630913138389587,0.3382471728594507,0.2144588045234249,0.5630270711920055
0.24606306850910187,0.3382471728594507,0.21466074313408723,0.5630270711920055
0.2460193932056427,0.33865105008077545,0.21466074313408723,0.5630270711920055
0.24598929286003113,0.33865105008077545,0.2148626817447496,0.5630270711920055
0.24595233798027039,0.3388529886914378,0.2148626817447496,0.5630270711920055
0.2459268867969513,0.3388529886914378,0.21506462035541196,0.5630270711920055
0.2458570897579193,0.3392568659127625,0.21506462035541196,0.5630270711920055
0.24579378962516785,0.3392568659127625,0.2152665589660743,0.5630270711920055
0.24577799439430237,0.33945880452342486,0.2152665589660743,0.5630270711920055
0.24568796157836914,0.33945880452342486,0.21546849757673667,0.5630270711920055
0.24561871588230133,0.33966074313408723,0.21546849757673667,0.5630270711920055
0.245427668094635,0.33966074313408723,0.21607431340872374,0.5630270711920055
0.24529364705085754,0.3398626817447496,0.21607431340872374,0.5630270711920055
0.2452617585659027,0.3398626817447496,0.21647819063004847,0.5630270711920055
0.24489668011665344,0.340670436187399,0.21647819063004847,0.5630270711920055
0.2446766197681427,0.340670436187399,0.21688206785137318,0.5630270711920055
0.24454089999198914,0.3408723747980614,0.21688206785137318,0.5630270711920055
0.2443058341741562,0.3408723747980614,0.21748788368336025,0.5630270711920055
0.24420419335365295,0.34107431340872374,0.21748788368336025,0.5630270711920055
0.244065523147583,0.34107431340872374,0.2182956381260097,0.5630270711920055
0.24358567595481873,0.34168012924071084,0.2182956381260097,0.5630270711920055
0.24346688389778137,0.34168012924071084,0.21849757673667206,0.5630270711920055
0.24315151572227478,0.3426898222940226,0.21849757673667206,0.5630270711920055
0.2431204617023468,0.3426898222940226,0.21869951534733442,0.5630270711920055
0.2430855929851532,0.34309369951534735,0.21869951534733442,0.5630270711920055
0.24286887049674988,0.34309369951534735,0.2193053311793215,0.5630270711920055
0.24285933375358582,0.3432956381260097,0.2193053311793215,0.5630270711920055
0.2426948845386505,0.3432956381260097,0.21950726978998383,0.5630270711920055
0.24250200390815735,0.3436995153473344,0.21950726978998383,0.5630270711920055
0.24249354004859924,0.3436995153473344,0.2197092084006462,0.5630270711920055
0.24242892861366272,0.34390145395799676,0.2197092084006462,0.5630270711920055
0.24239489436149597,0.34390145395799676,0.21991114701130857,0.5630270711920055
0.2422255575656891,0.3447092084006462,0.21991114701130857,0.5630270711920055
0.2417481690645218,0.3447092084006462,0.22092084006462034,0.5630270711920055
0.2416715919971466,0.34491114701130854,0.22092084006462034,0.5630270711920055
0.24159148335456848,0.34491114701130854,0.2211227786752827,0.5630270711920055
0.24119922518730164,0.3451130856219709,0.2211227786752827,0.5630270711920055
0.24114498496055603,0.3451130856219709,0.22152665589660744,0.5630270711920055
0.24106839299201965,0.34551696284329564,0.22152665589660744,0.5630270711920055
0.24085834622383118,0.34551696284329564,0.22213247172859452,0.5630270711920055
0.2404707372188568,0.34632471728594505,0.22213247172859452,0.5630270711920055
0.24023404717445374,0.34632471728594505,0.22294022617124395,0.5630270711920055
0.24017378687858582,0.3471324717285945,0.22294022617124395,0.5630270711920055
0.23995700478553772,0.3471324717285945,0.22334410339256866,0.5630270711920055
0.23983433842658997,0.3473344103392569,0.22334410339256866,0.5630270711920055
0.23980537056922913,0.3473344103392569,0.22354604200323103,0.5630270711920055
0.2395966351032257,0.3479402261712439,0.22354604200323103,0.5630270711920055
0.23949983716011047,0.3479402261712439,0.22374798061389337,0.5630270711920055
0.23941770195960999,0.3481421647819063,0.22374798061389337,0.5630270711920055
0.23935654759407043,0.3481421647819063,0.22394991922455573,0.5630270711920055
0.23925432562828064,0.348546042003231,0.22394991922455573,0.5630270711920055
0.2391480803489685,0.348546042003231,0.2245557350565428,0.5630270711920055
0.239090234041214,0.3487479806138934,0.2245557350565428,0.5630270711920055
0.23906132578849792,0.3487479806138934,0.22475767366720517,0.5630270711920055
0.23869362473487854,0.34935379644588044,0.22475767366720517,0.5630270711920055
0.23859140276908875,0.34935379644588044,0.22516155088852988,0.5630270711920055
0.23853465914726257,0.3495557350565428,0.22516155088852988,0.5630270711920055
0.23852095007896423,0.3495557350565428,0.22536348949919224,0.5630270711920055
0.23847559094429016,0.34995961227786754,0.22536348949919224,0.5630270711920055
0.23844292759895325,0.34995961227786754,0.2255654281098546,0.5630270711920055
0.23816770315170288,0.3505654281098546,0.2255654281098546,0.5630270711920055
0.2381048947572708,0.3505654281098546,0.22576736672051698,0.5630270711920055
0.2380441129207611,0.3509693053311793,0.22576736672051698,0.5630270711920055
0.23789474368095398,0.3511712439418417,0.22596930533117932,0.5630270711920055
0.23783746361732483,0.3511712439418417,0.22637318255250405,0.5630270711920055
0.23765972256660461,0.3525848142164782,0.22637318255250405,0.5630270711920055
0.2373799979686737,0.3525848142164782,0.22677705977382875,0.5630270711920055
0.2373041808605194,0.3529886914378029,0.22677705977382875,0.5630270711920055
0.2366395890712738,0.3529886914378029,0.22819063004846526,0.5630270711920055
0.23658087849617004,0.3531906300484653,0.22819063004846526,0.5630270711920055
0.23640111088752747,0.3531906300484653,0.22859450726978997,0.5630270711920055
0.23627027869224548,0.35359450726978997,0.22859450726978997,0.5630270711920055
0.23622778058052063,0.35359450726978997,0.22879644588045234,0.5630270711920055
0.23612931370735168,0.3539983844911147,0.22879644588045234,0.5630270711920055
0.2359693944454193,0.3539983844911147,0.22920032310177707,0.5630270711920055
0.23588410019874573,0.35420032310177707,0.22920032310177707,0.5630270711920055
0.235694020986557,0.35420032310177707,0.23000807754442648,0.5630270711920055
0.23564401268959045,0.3548061389337641,0.23000807754442648,0.5630270711920055
0.2354063093662262,0.3548061389337641,0.23041195476575121,0.5630270711920055
0.23516270518302917,0.35521001615508885,0.23041195476575121,0.5630270711920055
0.23502656817436218,0.35521001615508885,0.23081583198707592,0.5630270711920055
0.23497948050498962,0.3554119547657512,0.23081583198707592,0.5630270711920055
0.23495088517665863,0.3554119547657512,0.2310177705977383,0.5630270711920055
0.23485097289085388,0.3556138933764136,0.2310177705977383,0.5630270711920055
0.2348446547985077,0.3556138933764136,0.23121970920840065,0.5630270711920055
0.23464205861091614,0.3560177705977383,0.23121970920840065,0.5630270711920055
0.2345239818096161,0.3560177705977383,0.23182552504038773,0.5630270711920055
0.23439934849739075,0.3562197092084006,0.23182552504038773,0.5630270711920055
0.23436152935028076,0.3562197092084006,0.2320274636510501,0.5630270711920055
0.2342611849308014,0.35662358642972536,0.2320274636510501,0.5630270711920055
0.2342352569103241,0.35662358642972536,0.23222940226171243,0.5630270711920055
0.23421791195869446,0.3568255250403877,0.23222940226171243,0.5630270711920055
0.23419180512428284,0.3568255250403877,0.2328352180936995,0.5630270711920055
0.23415914177894592,0.3570274636510501,0.2328352180936995,0.5630270711920055
0.23382911086082458,0.3570274636510501,0.23303715670436187,0.5630270711920055
0.23356518149375916,0.3578352180936995,0.23303715670436187,0.5630270711920055
0.23336955904960632,0.3578352180936995,0.2338449111470113,0.5630270711920055
0.2331186830997467,0.35904684975767365,0.2338449111470113,0.5630270711920055
0.23303928971290588,0.35904684975767365,0.23424878836833601,0.5630270711920055
0.23280063271522522,0.35965266558966075,0.23424878836833601,0.5630270711920055
0.23265884816646576,0.35965266558966075,0.23465266558966075,0.5630270711920055
0.23263761401176453,0.3598546042003231,0.23465266558966075,0.5630270711920055
0.23255744576454163,0.3598546042003231,0.23505654281098545,0.5630270711920055
0.23255345225334167,0.3600565428109855,0.23505654281098545,0.5630270711920055
0.23239898681640625,0.3600565428109855,0.23566235864297252,0.5630270711920055
0.23237809538841248,0.3602584814216478,0.23566235864297252,0.5630270711920055
0.2323743999004364,0.3602584814216478,0.2358642972536349,0.5630270711920055
0.23209020495414734,0.361470113085622,0.2358642972536349,0.5630270711920055
0.23163913190364838,0.361470113085622,0.23647011308562196,0.5630270711920055
0.23161032795906067,0.3616720516962843,0.23647011308562196,0.5630270711920055
0.23152491450309753,0.3616720516962843,0.23667205169628433,0.5630270711920055
0.23150119185447693,0.36187399030694667,0.23667205169628433,0.5630270711920055
0.23144152760505676,0.36187399030694667,0.2372778675282714,0.5630270711920055
0.23137983679771423,0.36207592891760904,0.2372778675282714,0.5630270711920055
0.23136407136917114,0.36207592891760904,0.23747980613893377,0.5630270711920055
0.23134133219718933,0.36247980613893377,0.23747980613893377,0.5630270711920055
0.23128727078437805,0.36247980613893377,0.23808562197092084,0.5630270711920055
0.2312316596508026,0.36268174474959614,0.23808562197092084,0.5630270711920055
0.23122510313987732,0.36268174474959614,0.2382875605815832,0.5630270711920055
0.23114660382270813,0.3632875605815832,0.2382875605815832,0.5630270711920055
0.23113815486431122,0.3632875605815832,0.23848949919224555,0.5630270711920055
0.23108437657356262,0.36348949919224555,0.23848949919224555,0.5630270711920055
0.23102137446403503,0.36348949919224555,0.2386914378029079,0.5630270711920055
0.23091307282447815,0.36409531502423265,0.2386914378029079,0.5630270711920055
0.23082199692726135,0.36409531502423265,0.23889337641357028,0.5630270711920055
0.2308189570903778,0.364297253634895,0.23889337641357028,0.5630270711920055
0.2306647002696991,0.364297253634895,0.23909531502423265,0.5630270711920055
0.2306254804134369,0.3644991922455573,0.23909531502423265,0.5630270711920055
0.2305777370929718,0.3644991922455573,0.23949919224555735,0.5630270711920055
0.2305401861667633,0.3647011308562197,0.23949919224555735,0.5630270711920055
0.23047545552253723,0.3647011308562197,0.2403069466882068,0.5630270711920055
0.23040512204170227,0.36490306946688206,0.2403069466882068,0.5630270711920055
0.23014286160469055,0.36490306946688206,0.24091276252019386,0.5630270711920055
0.229868084192276,0.36550888529886916,0.24091276252019386,0.5630270711920055
0.2296077460050583,0.36550888529886916,0.2417205169628433,0.5630270711920055
0.22953280806541443,0.3657108239095315,0.2417205169628433,0.5630270711920055
0.22939851880073547,0.3657108239095315,0.24192245557350567,0.5630270711920055
0.22899994254112244,0.36692245557350567,0.24192245557350567,0.5630270711920055
0.22875919938087463,0.36692245557350567,0.242124394184168,0.5630270711920055
0.22869804501533508,0.36732633279483035,0.242124394184168,0.5630270711920055
0.22866412997245789,0.36732633279483035,0.24252827140549274,0.5630270711920055
0.22854730486869812,0.3681340872374798,0.24252827140549274,0.5630270711920055
0.2283419668674469,0.3681340872374798,0.24293214862681745,0.5630270711920055
0.22827622294425964,0.36873990306946686,0.24293214862681745,0.5630270711920055
0.22825008630752563,0.36873990306946686,0.24353796445880452,0.5630270711920055
0.22807535529136658,0.3689418416801292,0.24353796445880452,0.5630270711920055
0.22780436277389526,0.3689418416801292,0.24535541195476576,0.5630270711920055
0.2274092137813568,0.37015347334410337,0.24535541195476576,0.5630270711920055
0.22738134860992432,0.37015347334410337,0.2455573505654281,0.5630270711920055
0.2271638810634613,0.37035541195476573,0.2455573505654281,0.5630270711920055
0.22715988755226135,0.37035541195476573,0.24596122778675283,0.5630270711920055
0.22715523838996887,0.3705573505654281,0.24596122778675283,0.5630270711920055
0.22690841555595398,0.3705573505654281,0.24717285945072698,0.5630270711920055
0.2266310304403305,0.3711631663974152,0.24717285945072698,0.5630270711920055
0.22661325335502625,0.3711631663974152,0.24737479806138934,0.5630270711920055
0.22656694054603577,0.37136510500807757,0.24737479806138934,0.5630270711920055
0.22656527161598206,0.37136510500807757,0.24757673667205168,0.5630270711920055
0.22651931643486023,0.3715670436187399,0.24757673667205168,0.5630270711920055
0.22638246417045593,0.3715670436187399,0.24777867528271405,0.5630270711920055
0.22634318470954895,0.37176898222940225,0.24777867528271405,0.5630270711920055
0.22628940641880035,0.37176898222940225,0.24818255250403878,0.5630270711920055
0.22603872418403625,0.37237479806138934,0.24818255250403878,0.5630270711920055
0.22603411972522736,0.37237479806138934,0.24838449111470112,0.5630270711920055
0.22582575678825378,0.37318255250403876,0.24838449111470112,0.5630270711920055
0.22574104368686676,0.37318255250403876,0.24878836833602586,0.5630270711920055
0.2256855070590973,0.3733844911147011,0.24878836833602586,0.5630270711920055
0.22549524903297424,0.3733844911147011,0.24919224555735056,0.5630270711920055
0.22539928555488586,0.3735864297253635,0.24919224555735056,0.5630270711920055
0.22524377703666687,0.3735864297253635,0.25020193861066237,0.5630270711920055
0.22517183423042297,0.37378836833602586,0.25020193861066237,0.5630270711920055
0.22515471279621124,0.37378836833602586,0.25040387722132473,0.5630270711920055
0.225132018327713,0.3743941841680129,0.25040387722132473,0.5630270711920055
0.2250903844833374,0.3743941841680129,0.2506058158319871,0.5630270711920055
0.2250601351261139,0.37459612277867527,0.2506058158319871,0.5630270711920055
0.2250443398952484,0.37459612277867527,0.2508077544426494,0.5630270711920055
0.22499099373817444,0.375,0.2508077544426494,0.5630270711920055
0.22498707473278046,0.375,0.2510096930533118,0.5630270711920055
0.22497054934501648,0.37520193861066237,0.2510096930533118,0.5630270711920055
0.22496584057807922,0.37520193861066237,0.25121163166397414,0.5630270711920055
0.22486069798469543,0.3756058158319871,0.25121163166397414,0.5630270711920055
0.2248358279466629,0.3756058158319871,0.2514135702746365,0.5630270711920055
0.2248246967792511,0.3758077544426494,0.2514135702746365,0.5630270711920055
0.2248009592294693,0.3758077544426494,0.2516155088852989,0.5630270711920055
0.22471661865711212,0.3764135702746365,0.2516155088852989,0.5630270711920055
0.22461311519145966,0.3764135702746365,0.2522213247172859,0.5630270711920055
0.22446194291114807,0.3766155088852989,0.2522213247172859,0.5630270711920055
0.22435034811496735,0.3766155088852989,0.2524232633279483,0.5630270711920055
0.22427883744239807,0.37681744749596124,0.2524232633279483,0.5630270711920055
0.22414734959602356,0.37681744749596124,0.2530290791599354,0.5630270711920055
0.22399106621742249,0.3770193861066236,0.2530290791599354,0.5630270711920055
0.22371014952659607,0.3770193861066236,0.2534329563812601,0.5630270711920055
0.22339697182178497,0.377827140549273,0.2534329563812601,0.5630270711920055
0.22336480021476746,0.377827140549273,0.2538368336025848,0.5630270711920055
0.22331449389457703,0.3780290791599354,0.2538368336025848,0.5630270711920055
0.2231338918209076,0.3780290791599354,0.25424071082390953,0.5630270711920055
0.22300425171852112,0.3784329563812601,0.25424071082390953,0.5630270711920055
0.2229563295841217,0.3784329563812601,0.2544426494345719,0.5630270711920055
0.2228849232196808,0.37863489499192243,0.2544426494345719,0.5630270711920055
0.22285708785057068,0.37863489499192243,0.25484652665589663,0.5630270711920055
0.2228398621082306,0.3788368336025848,0.25484652665589663,0.5630270711920055
0.22221523523330688,0.3788368336025848,0.2566639741518578,0.5630270711920055
0.22213253378868103,0.37924071082390953,0.2566639741518578,0.5630270711920055
0.22204437851905823,0.37924071082390953,0.25706785137318255,0.5630270711920055
0.2219391167163849,0.37984652665589663,0.25706785137318255,0.5630270711920055
0.2218775600194931,0.37984652665589663,0.2574717285945073,0.5630270711920055
0.22175881266593933,0.3802504038772213,0.2574717285945073,0.5630270711920055
0.22164592146873474,0.3802504038772213,0.25787560581583197,0.5630270711920055
0.22160562872886658,0.3804523424878837,0.25787560581583197,0.5630270711920055
0.221561998128891,0.3804523424878837,0.25848142164781907,0.5630270711920055
0.22155854105949402,0.38065428109854604,0.25848142164781907,0.5630270711920055
0.2215065062046051,0.38065428109854604,0.25868336025848143,0.5630270711920055
0.22147050499916077,0.3808562197092084,0.25868336025848143,0.5630270711920055
0.22142572700977325,0.3808562197092084,0.25908723747980617,0.5630270711920055
0.22139951586723328,0.38126009693053314,0.25908723747980617,0.5630270711920055
0.2213830053806305,0.38126009693053314,0.2592891760904685,0.5630270711920055
0.22135964035987854,0.38146203554119545,0.2592891760904685,0.5630270711920055
0.22134318947792053,0.38146203554119545,0.2596930533117932,0.5630270711920055
0.22132453322410583,0.3816639741518578,0.2596930533117932,0.5630270711920055
0.22124283015727997,0.3816639741518578,0.2605008077544427,0.5630270711920055
0.22109493613243103,0.3818659127625202,0.2605008077544427,0.5630270711920055
0.22089970111846924,0.3818659127625202,0.2619143780290792,0.5630270711920055
0.22079001367092133,0.3822697899838449,0.2619143780290792,0.5630270711920055
0.2205110341310501,0.3822697899838449,0.26252019386106623,0.5630270711920055
0.22043898701667786,0.3824717285945073,0.26252019386106623,0.5630270711920055
0.22031566500663757,0.3824717285945073,0.2627221324717286,0.5630270711920055
0.2202962338924408,0.38287560581583197,0.2627221324717286,0.5630270711920055
0.22014953196048737,0.38287560581583197,0.2633279483037157,0.5630270711920055
0.2201308310031891,0.38307754442649433,0.2633279483037157,0.5630270711920055
0.2201072871685028,0.38307754442649433,0.263529886914378,0.5630270711920055
0.22009830176830292,0.3832794830371567,0.263529886914378,0.5630270711920055
0.22001472115516663,0.3832794830371567,0.2637318255250404,0.5630270711920055
0.2198411524295807,0.38368336025848143,0.2637318255250404,0.5630270711920055
0.21982300281524658,0.38368336025848143,0.26393376413570274,0.5630270711920055
0.21982057392597198,0.3838852988691438,0.26393376413570274,0.5630270711920055
0.21968385577201843,0.3838852988691438,0.26453957996768984,0.5630270711920055
0.21965107321739197,0.38408723747980617,0.26453957996768984,0.5630270711920055
0.21960076689720154,0.38408723747980617,0.2647415185783522,0.5630270711920055
0.21943822503089905,0.38449111470113084,0.2647415185783522,0.5630270711920055
0.21941055357456207,0.38449111470113084,0.2649434571890145,0.5630270711920055
0.21937379240989685,0.3846930533117932,0.2649434571890145,0.5630270711920055
0.21935546398162842,0.3846930533117932,0.26534733441033925,0.5630270711920055
0.21929612755775452,0.38509693053311794,0.26534733441033925,0.5630270711920055
0.21919234097003937,0.38509693053311794,0.265751211631664,0.5630270711920055
0.21918967366218567,0.3852988691437803,0.265751211631664,0.5630270711920055
0.21896883845329285,0.3852988691437803,0.26595315024232635,0.5630270711920055
0.21896162629127502,0.3855008077544427,0.26595315024232635,0.5630270711920055
0.21891959011554718,0.3855008077544427,0.26676090468497576,0.5630270711920055
0.2188301384449005,0.38590468497576735,0.26676090468497576,0.5630270711920055
0.21876578032970428,0.38590468497576735,0.26696284329563813,0.5630270711920055
0.21876010298728943,0.3861066235864297,0.26696284329563813,0.5630270711920055
0.21866977214813232,0.3861066235864297,0.2675686591276252,0.5630270711920055
0.2186385691165924,0.3863085621970921,0.2675686591276252,0.5630270711920055
0.21862533688545227,0.3863085621970921,0.26777059773828754,0.5630270711920055
0.2185397446155548,0.3871163166397415,0.26777059773828754,0.5630270711920055
0.21847572922706604,0.3871163166397415,0.2681744749596123,0.5630270711920055
0.21839502453804016,0.38752019386106623,0.2681744749596123,0.5630270711920055
0.21837002038955688,0.38752019386106623,0.26837641357027464,0.5630270711920055
0.21832910180091858,0.3877221324717286,0.26837641357027464,0.5630270711920055
0.2182193100452423,0.3877221324717286,0.2687802907915994,0.5630270711920055
0.21815747022628784,0.38792407108239096,0.2687802907915994,0.5630270711920055
0.21805670857429504,0.38792407108239096,0.26918416801292405,0.5630270711920055
0.21791186928749084,0.38812600969305333,0.26918416801292405,0.5630270711920055
0.21764039993286133,0.38812600969305333,0.2699919224555735,0.5630270711920055
0.2175368368625641,0.388529886914378,0.2699919224555735,0.5630270711920055
0.21730375289916992,0.388529886914378,0.27079967689822293,0.5630270711920055
0.2172304093837738,0.38893376413570274,0.27079967689822293,0.5630270711920055
0.2171044796705246,0.38893376413570274,0.27140549273021003,0.5630270711920055
0.21710088849067688,0.3891357027463651,0.27140549273021003,0.5630270711920055
0.21705922484397888,0.3891357027463651,0.2716074313408724,0.5630270711920055
0.2169104516506195,0.3893376413570275,0.2716074313408724,0.5630270711920055
0.21683335304260254,0.3893376413570275,0.2718093699515347,0.5630270711920055
0.21664699912071228,0.3899434571890145,0.2718093699515347,0.5630270711920055
0.216532364487648,0.3899434571890145,0.2724151857835218,0.5630270711920055
0.21651670336723328,0.3901453957996769,0.2724151857835218,0.5630270711920055
0.21637333929538727,0.3901453957996769,0.2732229402261712,0.5630270711920055
0.21634992957115173,0.39034733441033925,0.2732229402261712,0.5630270711920055
0.216283917427063,0.39034733441033925,0.2738287560581583,0.5630270711920055
0.21627262234687805,0.3905492730210016,0.2738287560581583,0.5630270711920055
0.2160533219575882,0.3905492730210016,0.27423263327948305,0.5630270711920055
0.21576723456382751,0.39176090468497576,0.27423263327948305,0.5630270711920055
0.21562573313713074,0.39176090468497576,0.27463651050080773,0.5630270711920055
0.2155943214893341,0.39196284329563813,0.27463651050080773,0.5630270711920055
0.21538272500038147,0.39196284329563813,0.27524232633279483,0.5630270711920055
0.21536198258399963,0.39236672051696286,0.27524232633279483,0.5630270711920055
0.21499252319335938,0.39236672051696286,0.27584814216478193,0.5630270711920055
0.21483011543750763,0.39277059773828754,0.27584814216478193,0.5630270711920055
0.2147393524646759,0.39277059773828754,0.27605008077544424,0.5630270711920055
0.21470925211906433,0.3929725363489499,0.27605008077544424,0.5630270711920055
0.21456816792488098,0.3929725363489499,0.2770597738287561,0.5630270711920055
0.21450284123420715,0.393578352180937,0.2770597738287561,0.5630270711920055
0.2144477665424347,0.393578352180937,0.27746365105008075,0.5630270711920055
0.21441003680229187,0.3937802907915994,0.27746365105008075,0.5630270711920055
0.21438178420066833,0.3937802907915994,0.2776655896607431,0.5630270711920055
0.21435847878456116,0.3939822294022617,0.2776655896607431,0.5630270711920055
0.21435287594795227,0.3939822294022617,0.2778675282714055,0.5630270711920055
0.21420302987098694,0.39478998384491115,0.2778675282714055,0.5630270711920055
0.21407775580883026,0.39478998384491115,0.27867528271405495,0.5630270711920055
0.21402999758720398,0.3949919224555735,0.27867528271405495,0.5630270711920055
0.21391399204730988,0.3949919224555735,0.27948303715670436,0.5630270711920055
0.21390357613563538,0.3951938610662359,0.27948303715670436,0.5630270711920055
0.21358755230903625,0.3951938610662359,0.28008885298869146,0.5630270711920055
0.21344980597496033,0.3953957996768982,0.28008885298869146,0.5630270711920055
0.21327856183052063,0.3953957996768982,0.2802907915993538,0.5630270711920055
0.21314379572868347,0.3960016155088853,0.2802907915993538,0.5630270711920055
0.2129262387752533,0.3960016155088853,0.2808966074313409,0.5630270711920055
0.21287819743156433,0.39620355411954766,0.2808966074313409,0.5630270711920055
0.2126757800579071,0.39620355411954766,0.2817043618739903,0.5630270711920055
0.2125365436077118,0.39640549273021003,0.2817043618739903,0.5630270711920055
0.2124813348054886,0.39640549273021003,0.28251211631663975,0.5630270711920055
0.21247580647468567,0.3966074313408724,0.28251211631663975,0.5630270711920055
0.21241793036460876,0.3966074313408724,0.2831179321486268,0.5630270711920055
0.21238282322883606,0.3968093699515347,0.2831179321486268,0.5630270711920055
0.2123652547597885,0.3968093699515347,0.28331987075928916,0.5630270711920055
0.2123422920703888,0.3970113085621971,0.28331987075928916,0.5630270711920055
0.2119913399219513,0.3970113085621971,0.284329563812601,0.5630270711920055
0.21190425753593445,0.3976171243941842,0.284329563812601,0.5630270711920055
0.21177680790424347,0.3976171243941842,0.2845315024232633,0.5630270711920055
0.21171554923057556,0.3980210016155089,0.2845315024232633,0.5630270711920055
0.21141937375068665,0.3980210016155089,0.28533925686591277,0.5630270711920055
0.2114088237285614,0.3984248788368336,0.28533925686591277,0.5630270711920055
0.2113516479730606,0.3984248788368336,0.2857431340872375,0.5630270711920055
0.2113259732723236,0.39862681744749595,0.2857431340872375,0.5630270711920055
0.21117189526557922,0.39862681744749595,0.28695476575121165,0.5630270711920055
0.21115157008171082,0.3988287560581583,0.28695476575121165,0.5630270711920055
0.2109159529209137,0.3988287560581583,0.2875605815831987,0.5630270711920055
0.21083632111549377,0.3994345718901454,0.2875605815831987,0.5630270711920055
0.2108287662267685,0.3994345718901454,0.28776252019386106,0.5630270711920055
0.21056398749351501,0.4004442649434572,0.28776252019386106,0.5630270711920055
0.210442453622818,0.4004442649434572,0.2881663974151858,0.5630270711920055
0.21033528447151184,0.4012520193861066,0.2881663974151858,0.5630270711920055
0.2103305160999298,0.4012520193861066,0.28836833602584816,0.5630270711920055
0.21019412577152252,0.40165589660743134,0.28836833602584816,0.5630270711920055
0.2101137787103653,0.40165589660743134,0.2885702746365105,0.5630270711920055
0.21007969975471497,0.4020597738287561,0.2885702746365105,0.5630270711920055
0.20996500551700592,0.4020597738287561,0.28877221324717284,0.5630270711920055
0.20995447039604187,0.40226171243941844,0.28877221324717284,0.5630270711920055
0.20993667840957642,0.40226171243941844,0.2889741518578352,0.5630270711920055
0.20991948246955872,0.4026655896607431,0.2889741518578352,0.5630270711920055
0.20982280373573303,0.4026655896607431,0.28978190630048467,0.5630270711920055
0.20979580283164978,0.40306946688206785,0.28978190630048467,0.5630270711920055
0.20954802632331848,0.40306946688206785,0.2903877221324717,0.5630270711920055
0.20940455794334412,0.40367528271405495,0.2903877221324717,0.5630270711920055
0.20931383967399597,0.40367528271405495,0.2909935379644588,0.5630270711920055
0.20925602316856384,0.40387722132471726,0.2909935379644588,0.5630270711920055
0.20912742614746094,0.40387722132471726,0.29139741518578355,0.5630270711920055
0.20896568894386292,0.404281098546042,0.29139741518578355,0.5630270711920055
0.20892295241355896,0.404281098546042,0.2920032310177706,0.5630270711920055
0.20887620747089386,0.40468497576736673,0.2920032310177706,0.5630270711920055
0.2088654339313507,0.40468497576736673,0.29220516962843296,0.5630270711920055
0.20848551392555237,0.4058966074313409,0.29220516962843296,0.5630270711920055
0.20805910229682922,0.4058966074313409,0.29301292407108237,0.5630270711920055
0.20799002051353455,0.40609854604200324,0.29301292407108237,0.5630270711920055
0.20788344740867615,0.40609854604200324,0.2934168012924071,0.5630270711920055
0.2078184187412262,0.4063004846526656,0.2934168012924071,0.5630270711920055
0.20774933695793152,0.4063004846526656,0.29361873990306947,0.5630270711920055
0.2073952853679657,0.4073101777059774,0.29361873990306947,0.5630270711920055
0.20728448033332825,0.4073101777059774,0.29422455573505657,0.5630270711920055
0.2072226107120514,0.4077140549273021,0.29422455573505657,0.5630270711920055
0.2071598470211029,0.4077140549273021,0.2948303715670436,0.5630270711920055
0.2070033848285675,0.4081179321486268,0.2948303715670436,0.5630270711920055
0.20699240267276764,0.4081179321486268,0.295032310177706,0.5630270711920055
0.20698818564414978,0.40831987075928916,0.295032310177706,0.5630270711920055
0.20691117644309998,0.40831987075928916,0.29523424878836835,0.5630270711920055
0.2067936807870865,0.4087237479806139,0.29523424878836835,0.5630270711920055
0.2067723572254181,0.4087237479806139,0.2954361873990307,0.5630270711920055
0.2066573202610016,0.409329563812601,0.2954361873990307,0.5630270711920055
0.2066260576248169,0.409329563812601,0.2956381260096931,0.5630270711920055
0.2065756618976593,0.40973344103392567,0.2956381260096931,0.5630270711920055
0.20654599368572235,0.40973344103392567,0.2958400646203554,0.5630270711920055
0.20627930760383606,0.4101373182552504,0.2958400646203554,0.5630270711920055
0.2060571014881134,0.4101373182552504,0.29664781906300486,0.5630270711920055
0.2059786021709442,0.41033925686591277,0.29664781906300486,0.5630270711920055
0.20559588074684143,0.41033925686591277,0.29765751211631664,0.5630270711920055
0.20535776019096375,0.4109450726978998,0.29765751211631664,0.5630270711920055
0.2052522748708725,0.4109450726978998,0.29846526655896605,0.5630270711920055
0.20507600903511047,0.412156704361874,0.29846526655896605,0.5630270711920055
0.2049594223499298,0.412156704361874,0.29907108239095315,0.5630270711920055
0.20484712719917297,0.4125605815831987,0.29907108239095315,0.5630270711920055
0.20480027794837952,0.4125605815831987,0.2992730210016155,0.5630270711920055
0.2046707570552826,0.4131663974151858,0.2992730210016155,0.5630270711920055
0.2045060694217682,0.4131663974151858,0.3000807754442649,0.5630270711920055
0.20449313521385193,0.41336833602584816,0.3000807754442649,0.5630270711920055
0.20442934334278107,0.41336833602584816,0.3002827140549273,0.5630270711920055
0.2044210433959961,0.4135702746365105,0.3002827140549273,0.5630270711920055
0.2044198215007782,0.4135702746365105,0.30048465266558966,0.5630270711920055
0.20439794659614563,0.41377221324717284,0.30048465266558966,0.5630270711920055
0.2043701708316803,0.41377221324717284,0.300686591276252,0.5630270711920055
0.20430168509483337,0.4139741518578352,0.300686591276252,0.5630270711920055
0.20428843796253204,0.4139741518578352,0.3008885298869144,0.5630270711920055
0.20395085215568542,0.4153877221324717,0.3008885298869144,0.5630270711920055
0.20394298434257507,0.4153877221324717,0.30109046849757676,0.5630270711920055
0.20383313298225403,0.4159935379644588,0.30109046849757676,0.5630270711920055
0.20364788174629211,0.4159935379644588,0.3016962843295638,0.5630270711920055
0.2034951150417328,0.41639741518578355,0.3016962843295638,0.5630270711920055
0.2034091204404831,0.41639741518578355,0.3023021001615509,0.5630270711920055
0.20340082049369812,0.41659935379644586,0.3023021001615509,0.5630270711920055
0.2033599317073822,0.41659935379644586,0.30250403877221327,0.5630270711920055
0.20333364605903625,0.4168012924071082,0.30250403877221327,0.5630270711920055
0.20328709483146667,0.4168012924071082,0.3027059773828756,0.5630270711920055
0.20310571789741516,0.41720516962843296,0.3027059773828756,0.5630270711920055
0.202826589345932,0.41720516962843296,0.3045234248788368,0.5630270711920055
0.20276865363121033,0.4174071082390953,0.3045234248788368,0.5630270711920055
0.20266029238700867,0.4174071082390953,0.3047253634894992,0.5630270711920055
0.2026057243347168,0.41781098546042006,0.3047253634894992,0.5630270711920055
0.20249149203300476,0.41781098546042006,0.3055331179321486,0.5630270711920055
0.2023959457874298,0.41821486268174474,0.3055331179321486,0.5630270711920055
0.20222148299217224,0.41821486268174474,0.3061389337641357,0.5630270711920055
0.20217427611351013,0.41882067851373184,0.3061389337641357,0.5630270711920055
0.20212948322296143,0.41882067851373184,0.30634087237479807,0.5630270711920055
0.20209792256355286,0.4190226171243942,0.30634087237479807,0.5630270711920055
0.2020677924156189,0.4190226171243942,0.30654281098546043,0.5630270711920055
0.20202580094337463,0.41922455573505657,0.30654281098546043,0.5630270711920055
0.20197656750679016,0.41922455573505657,0.3069466882067851,0.5630270711920055
0.2018958479166031,0.4194264943457189,0.3069466882067851,0.5630270711920055
0.20179054141044617,0.4194264943457189,0.30735056542810985,0.5630270711920055
0.20172128081321716,0.41962843295638125,0.30735056542810985,0.5630270711920055
0.20164266228675842,0.41962843295638125,0.30795638126009695,0.5630270711920055
0.20164120197296143,0.4198303715670436,0.30795638126009695,0.5630270711920055
0.20162877440452576,0.4198303715670436,0.3081583198707593,0.5630270711920055
0.20157143473625183,0.42023424878836835,0.3081583198707593,0.5630270711920055
0.20146891474723816,0.42023424878836835,0.30876413570274636,0.5630270711920055
0.20137938857078552,0.4206381260096931,0.30876413570274636,0.5630270711920055
0.20131069421768188,0.4206381260096931,0.30936995153473346,0.5630270711920055
0.20129022002220154,0.4208400646203554,0.30936995153473346,0.5630270711920055
0.2011975347995758,0.4208400646203554,0.3095718901453958,0.5630270711920055
0.2011885941028595,0.42104200323101776,0.3095718901453958,0.5630270711920055
0.20115908980369568,0.42104200323101776,0.3099757673667205,0.5630270711920055
0.201056569814682,0.4212439418416801,0.3099757673667205,0.5630270711920055
0.2009977400302887,0.4212439418416801,0.31017770597738287,0.5630270711920055
0.20095005631446838,0.4214458804523425,0.31017770597738287,0.5630270711920055
0.20077623426914215,0.4214458804523425,0.31098546042003233,0.5630270711920055
0.2007516324520111,0.4218497576736672,0.31098546042003233,0.5630270711920055
0.2006746232509613,0.4218497576736672,0.31118739903069464,0.5630270711920055
0.20066681504249573,0.42205169628432954,0.31118739903069464,0.5630270711920055
0.20044371485710144,0.42205169628432954,0.3119951534733441,0.5630270711920055
0.20039650797843933,0.4222536348949919,0.3119951534733441,0.5630270711920055
0.2002832591533661,0.4222536348949919,0.31260096930533116,0.5630270711920055
0.20014460384845734,0.42245557350565427,0.31260096930533116,0.5630270711920055
0.20006325840950012,0.42245557350565427,0.3128029079159935,0.5630270711920055
0.19993314146995544,0.42346526655896605,0.3128029079159935,0.5630270711920055
0.19977489113807678,0.42346526655896605,0.31320678513731826,0.5630270711920055
0.19974949955940247,0.4236672051696284,0.31320678513731826,0.5630270711920055
0.19957157969474792,0.4236672051696284,0.313610662358643,0.5630270711920055
0.19948896765708923,0.4244749596122779,0.313610662358643,0.5630270711920055
0.19937410950660706,0.4244749596122779,0.3144184168012924,0.5630270711920055
0.19922801852226257,0.4250807754442649,0.3144184168012924,0.5630270711920055
0.19916090369224548,0.4250807754442649,0.31462035541195477,0.5630270711920055
0.19914552569389343,0.4252827140549273,0.31462035541195477,0.5630270711920055
0.19913551211357117,0.4252827140549273,0.31482229402261713,0.5630270711920055
0.1989736258983612,0.42548465266558966,0.31482229402261713,0.5630270711920055
0.19884048402309418,0.42548465266558966,0.3150242326332795,0.5630270711920055
0.19877442717552185,0.425686591276252,0.3150242326332795,0.5630270711920055
0.1987617313861847,0.425686591276252,0.31522617124394187,0.5630270711920055
0.19862064719200134,0.4258885298869144,0.31522617124394187,0.5630270711920055
0.19850456714630127,0.4258885298869144,0.3154281098546042,0.5630270711920055
0.19848647713661194,0.42629240710823907,0.3154281098546042,0.5630270711920055
0.19843056797981262,0.42629240710823907,0.31563004846526654,0.5630270711920055
0.19837841391563416,0.42689822294022617,0.31563004846526654,0.5630270711920055
0.1983642280101776,0.42689822294022617,0.3158319870759289,0.5630270711920055
0.19832643866539001,0.42710016155088854,0.3158319870759289,0.5630270711920055
0.198088139295578,0.42710016155088854,0.3166397415185784,0.5630270711920055
0.19794782996177673,0.4273021001615509,0.3166397415185784,0.5630270711920055
0.1978340744972229,0.4273021001615509,0.3172455573505654,0.5630270711920055
0.19782105088233948,0.42750403877221327,0.3172455573505654,0.5630270711920055
0.19778397679328918,0.42750403877221327,0.31764943457189015,0.5630270711920055
0.1974293291568756,0.4283117932148627,0.31764943457189015,0.5630270711920055
0.19741472601890564,0.4283117932148627,0.3178513731825525,0.5630270711920055
0.19735786318778992,0.42851373182552505,0.3178513731825525,0.5630270711920055
0.19733412563800812,0.42851373182552505,0.3180533117932149,0.5630270711920055
0.19733215868473053,0.4287156704361874,0.3180533117932149,0.5630270711920055
0.1970098316669464,0.4287156704361874,0.3188610662358643,0.5630270711920055
0.19695314764976501,0.4289176090468498,0.3188610662358643,0.5630270711920055
0.19684001803398132,0.4289176090468498,0.31926494345718903,0.5630270711920055
0.19664660096168518,0.4295234248788368,0.31926494345718903,0.5630270711920055
0.19663020968437195,0.4295234248788368,0.3194668820678514,0.5630270711920055
0.1965881884098053,0.4297253634894992,0.3194668820678514,0.5630270711920055
0.19657903909683228,0.4297253634894992,0.3196688206785137,0.5630270711920055
0.19634409248828888,0.4301292407108239,0.3196688206785137,0.5630270711920055
0.19618673622608185,0.4301292407108239,0.3212843295638126,0.5630270711920055
0.1961478888988495,0.4303311793214863,0.3212843295638126,0.5630270711920055
0.19614644348621368,0.4303311793214863,0.32148626817447495,0.5630270711920055
0.1960410177707672,0.43073505654281097,0.32148626817447495,0.5630270711920055
0.19602790474891663,0.43073505654281097,0.3216882067851373,0.5630270711920055
0.195985347032547,0.4311389337641357,0.3216882067851373,0.5630270711920055
0.19598157703876495,0.4311389337641357,0.3218901453957997,0.5630270711920055
0.19587811827659607,0.43154281098546043,0.3218901453957997,0.5630270711920055
0.1958438754081726,0.43154281098546043,0.32209208400646205,0.5630270711920055
0.19579967856407166,0.4317447495961228,0.32209208400646205,0.5630270711920055
0.19520197808742523,0.4317447495961228,0.32350565428109856,0.5630270711920055
0.19516804814338684,0.4319466882067851,0.32350565428109856,0.5630270711920055
0.19516122341156006,0.4319466882067851,0.32370759289176093,0.5630270711920055
0.19499722123146057,0.43235056542810985,0.32370759289176093,0.5630270711920055
0.19490250945091248,0.43235056542810985,0.32390953150242324,0.5630270711920055
0.19481001794338226,0.4325525040387722,0.32390953150242324,0.5630270711920055
0.19474610686302185,0.4325525040387722,0.3241114701130856,0.5630270711920055
0.19465520977973938,0.43295638126009695,0.3241114701130856,0.5630270711920055
0.1943509429693222,0.43295638126009695,0.32512116316639744,0.5630270711920055
0.1942591816186905,0.4333602584814216,0.32512116316639744,0.5630270711920055
0.1942221224308014,0.4333602584814216,0.3255250403877221,0.5630270711920055
0.19421342015266418,0.43376413570274636,0.3255250403877221,0.5630270711920055
0.1940803825855255,0.43376413570274636,0.3261308562197092,0.5630270711920055
0.19394198060035706,0.4341680129240711,0.3261308562197092,0.5630270711920055
0.19391955435276031,0.4341680129240711,0.3263327948303716,0.5630270711920055
0.19385942816734314,0.43436995153473346,0.3263327948303716,0.5630270711920055
0.19385352730751038,0.43436995153473346,0.32653473344103395,0.5630270711920055
0.19378620386123657,0.43477382875605813,0.32653473344103395,0.5630270711920055
0.1936979591846466,0.43477382875605813,0.32673667205169626,0.5630270711920055
0.19365999102592468,0.4349757673667205,0.32673667205169626,0.5630270711920055
0.19363541901111603,0.4349757673667205,0.32693861066235863,0.5630270711920055
0.19355952739715576,0.43537964458804523,0.32693861066235863,0.5630270711920055
0.19337762892246246,0.43537964458804523,0.32754442649434573,0.5630270711920055
0.19328972697257996,0.43598546042003233,0.32754442649434573,0.5630270711920055
0.19311217963695526,0.43598546042003233,0.32835218093699514,0.5630270711920055
0.19305434823036194,0.436389337641357,0.32835218093699514,0.5630270711920055
0.19287584722042084,0.436389337641357,0.3285541195476575,0.5630270711920055
0.1928352415561676,0.4365912762520194,0.3285541195476575,0.5630270711920055
0.1925254762172699,0.4365912762520194,0.3291599353796446,0.5630270711920055
0.19243694841861725,0.4369951534733441,0.3291599353796446,0.5630270711920055
0.19237521290779114,0.4369951534733441,0.3293618739903069,0.5630270711920055
0.19226905703544617,0.43739903069466884,0.3293618739903069,0.5630270711920055
0.19222337007522583,0.43739903069466884,0.3295638126009693,0.5630270711920055
0.19220122694969177,0.43760096930533116,0.3295638126009693,0.5630270711920055
0.19192233681678772,0.43760096930533116,0.3305735056542811,0.5630270711920055
0.19185945391654968,0.4384087237479806,0.3305735056542811,0.5630270711920055
0.1915397346019745,0.4384087237479806,0.3315831987075929,0.5630270711920055
0.19147542119026184,0.438610662358643,0.3315831987075929,0.5630270711920055
0.19139938056468964,0.438610662358643,0.33178513731825526,0.5630270711920055
0.1913832128047943,0.43881260096930536,0.33178513731825526,0.5630270711920055
0.1913565844297409,0.43881260096930536,0.33218901453957994,0.5630270711920055
0.19129076600074768,0.43901453957996767,0.33218901453957994,0.5630270711920055
0.19120445847511292,0.43901453957996767,0.3323909531502423,0.5630270711920055
0.1910945624113083,0.43921647819063003,0.3323909531502423,0.5630270711920055
0.19107064604759216,0.43921647819063003,0.3325928917609047,0.5630270711920055
0.19101068377494812,0.43962035541195477,0.3325928917609047,0.5630270711920055
0.19100114703178406,0.43962035541195477,0.33279483037156704,0.5630270711920055
0.19088789820671082,0.43982229402261713,0.33279483037156704,0.5630270711920055
0.19075258076190948,0.43982229402261713,0.3338045234248788,0.5630270711920055
0.19070622324943542,0.4400242326332795,0.3338045234248788,0.5630270711920055
0.1906624138355255,0.4400242326332795,0.3340064620355412,0.5630270711920055
0.19061265885829926,0.44022617124394187,0.3340064620355412,0.5630270711920055
0.19049488008022308,0.44022617124394187,0.3346122778675283,0.5630270711920055
0.19047260284423828,0.44063004846526654,0.3346122778675283,0.5630270711920055
0.19042155146598816,0.44063004846526654,0.33521809369951533,0.5630270711920055
0.19035646319389343,0.4408319870759289,0.33521809369951533,0.5630270711920055
0.19018682837486267,0.4408319870759289,0.33562197092084006,0.5630270711920055
0.19014319777488708,0.4410339256865913,0.33562197092084006,0.5630270711920055
0.19010797142982483,0.4410339256865913,0.33582390953150243,0.5630270711920055
0.1901032030582428,0.44123586429725364,0.3360258481421648,0.5630270711920055
0.19007936120033264,0.44123586429725364,0.3364297253634895,0.5630270711920055
0.19003060460090637,0.441437802907916,0.3364297253634895,0.5630270711920055
0.1899947226047516,0.441437802907916,0.33663166397415184,0.5630270711920055
0.18971523642539978,0.4418416801292407,0.33663166397415184,0.5630270711920055
0.1897142231464386,0.4418416801292407,0.3368336025848142,0.5630270711920055
0.18970856070518494,0.44204361873990305,0.3368336025848142,0.5630270711920055
0.18965411186218262,0.44204361873990305,0.33723747980613894,0.5630270711920055
0.18962153792381287,0.4422455573505654,0.33723747980613894,0.5630270711920055
0.18947719037532806,0.4422455573505654,0.337843295638126,0.5630270711920055
0.18925374746322632,0.4428513731825525,0.337843295638126,0.5630270711920055
0.18912890553474426,0.4428513731825525,0.3382471728594507,0.5630270711920055
0.18909308314323425,0.4430533117932149,0.3382471728594507,0.5630270711920055
0.18907949328422546,0.4430533117932149,0.3384491114701131,0.5630270711920055
0.18893715739250183,0.44345718901453957,0.3384491114701131,0.5630270711920055
0.18888309597969055,0.44345718901453957,0.33865105008077545,0.5630270711920055
0.18881601095199585,0.44406300484652667,0.33865105008077545,0.5630270711920055
0.18876968324184418,0.44406300484652667,0.3390549273021002,0.5630270711920055
0.1886148750782013,0.4444668820678514,0.3390549273021002,0.5630270711920055
0.18855324387550354,0.4444668820678514,0.33945880452342486,0.5630270711920055
0.1883910447359085,0.4446688206785137,0.33945880452342486,0.5630270711920055
0.18834826350212097,0.4446688206785137,0.33966074313408723,0.5630270711920055
0.18832173943519592,0.44507269789983844,0.33966074313408723,0.5630270711920055
0.18830439448356628,0.44507269789983844,0.3398626817447496,0.5630270711920055
0.18826410174369812,0.4452746365105008,0.3398626817447496,0.5630270711920055
0.18820711970329285,0.4452746365105008,0.34006462035541196,0.5630270711920055
0.1881825029850006,0.44567851373182554,0.34006462035541196,0.5630270711920055
0.18817947804927826,0.44567851373182554,0.34026655896607433,0.5630270711920055
0.18813267350196838,0.4458804523424879,0.34026655896607433,0.5630270711920055
0.18806669116020203,0.4458804523424879,0.3404684975767367,0.5630270711920055
0.1880318820476532,0.4460823909531502,0.3404684975767367,0.5630270711920055
0.1878879964351654,0.4460823909531502,0.34168012924071084,0.5630270711920055
0.18766263127326965,0.4466882067851373,0.34168012924071084,0.5630270711920055
0.18752524256706238,0.4466882067851373,0.3420840064620355,0.5630270711920055
0.18750765919685364,0.4468901453957997,0.3420840064620355,0.5630270711920055
0.1873053014278412,0.4468901453957997,0.3426898222940226,0.5630270711920055
0.18725135922431946,0.44709208400646205,0.3426898222940226,0.5630270711920055
0.18723006546497345,0.44709208400646205,0.34309369951534735,0.5630270711920055
0.18717440962791443,0.4476978998384491,0.34309369951534735,0.5630270711920055
0.18707695603370667,0.4476978998384491,0.34390145395799676,0.5630270711920055
0.1869998276233673,0.44789983844911146,0.34390145395799676,0.5630270711920055
0.18688789010047913,0.44789983844911146,0.3441033925686591,0.5630270711920055
0.18680426478385925,0.44850565428109856,0.3441033925686591,0.5630270711920055
0.18666855990886688,0.44850565428109856,0.34450726978998386,0.5630270711920055
0.18660621345043182,0.44890953150242324,0.34450726978998386,0.5630270711920055
0.18659010529518127,0.44890953150242324,0.3447092084006462,0.5630270711920055
0.1865876019001007,0.4491114701130856,0.3447092084006462,0.5630270711920055
0.18653787672519684,0.4491114701130856,0.3451130856219709,0.5630270711920055
0.18650248646736145,0.44951534733441034,0.3451130856219709,0.5630270711920055
0.18641456961631775,0.44951534733441034,0.34531502423263327,0.5630270711920055
0.18634960055351257,0.45012116316639744,0.34531502423263327,0.5630270711920055
0.18634192645549774,0.45012116316639744,0.34551696284329564,0.5630270711920055
0.1862311065196991,0.4505250403877221,0.34551696284329564,0.5630270711920055
0.18616965413093567,0.4505250403877221,0.345718901453958,0.5630270711920055
0.1860574185848236,0.45092891760904685,0.345718901453958,0.5630270711920055
0.18599644303321838,0.45092891760904685,0.34592084006462037,0.5630270711920055
0.18598005175590515,0.4511308562197092,0.34592084006462037,0.5630270711920055
0.18593940138816833,0.4511308562197092,0.34612277867528274,0.5630270711920055
0.1858561933040619,0.45153473344103395,0.34612277867528274,0.5630270711920055
0.1856902539730072,0.45153473344103395,0.3465266558966074,0.5630270711920055
0.18564578890800476,0.452140549273021,0.3465266558966074,0.5630270711920055
0.18557032942771912,0.452140549273021,0.3471324717285945,0.5630270711920055
0.18541547656059265,0.45234248788368336,0.3471324717285945,0.5630270711920055
0.1852932870388031,0.45234248788368336,0.34773828756058156,0.5630270711920055
0.18524834513664246,0.4527463651050081,0.34773828756058156,0.5630270711920055
0.1851736605167389,0.4527463651050081,0.3479402261712439,0.5630270711920055
0.184928759932518,0.4531502423263328,0.3479402261712439,0.5630270711920055
0.18472620844841003,0.4531502423263328,0.348546042003231,0.5630270711920055
0.18455952405929565,0.4537560581583199,0.348546042003231,0.5630270711920055
0.18455854058265686,0.4537560581583199,0.3487479806138934,0.5630270711920055
0.18454310297966003,0.45395799676898224,0.3487479806138934,0.5630270711920055
0.18449299037456512,0.45395799676898224,0.34915185783521807,0.5630270711920055
0.1843990981578827,0.4543618739903069,0.34915185783521807,0.5630270711920055
0.18434497714042664,0.4543618739903069,0.3495557350565428,0.5630270711920055
0.1842544972896576,0.4545638126009693,0.3495557350565428,0.5630270711920055
0.18401864171028137,0.4545638126009693,0.3505654281098546,0.5630270711920055
0.1839689314365387,0.45476575121163165,0.3505654281098546,0.5630270711920055
0.18396154046058655,0.45476575121163165,0.35076736672051695,0.5630270711920055
0.1839185655117035,0.454967689822294,0.35076736672051695,0.5630270711920055
0.18385282158851624,0.454967689822294,0.3509693053311793,0.5630270711920055
0.18383029103279114,0.45537156704361875,0.3509693053311793,0.5630270711920055
0.18377219140529633,0.45537156704361875,0.3511712439418417,0.5630270711920055
0.183750718832016,0.4555735056542811,0.3511712439418417,0.5630270711920055
0.18360361456871033,0.4555735056542811,0.35137318255250405,0.5630270711920055
0.18358275294303894,0.45577544426494343,0.35137318255250405,0.5630270711920055
0.18349257111549377,0.45577544426494343,0.3515751211631664,0.5630270711920055
0.18338295817375183,0.45617932148626816,0.3515751211631664,0.5630270711920055
0.18332163989543915,0.45617932148626816,0.3517770597738288,0.5630270711920055
0.1832941472530365,0.45638126009693053,0.3517770597738288,0.5630270711920055
0.18324753642082214,0.45638126009693053,0.3519789983844911,0.5630270711920055
0.1832306683063507,0.4565831987075929,0.3519789983844911,0.5630270711920055
0.18310591578483582,0.4565831987075929,0.3523828756058158,0.5630270711920055
0.18306973576545715,0.45678513731825526,0.3523828756058158,0.5630270711920055
0.18294891715049744,0.45678513731825526,0.35278675282714056,0.5630270711920055
0.18293264508247375,0.45698707592891763,0.35278675282714056,0.5630270711920055
0.18286612629890442,0.45698707592891763,0.3531906300484653,0.5630270711920055
0.18283537030220032,0.45718901453957994,0.3531906300484653,0.5630270711920055
0.18277040123939514,0.45718901453957994,0.35359450726978997,0.5630270711920055
0.18261727690696716,0.4575928917609047,0.35359450726978997,0.5630270711920055
0.18256889283657074,0.4575928917609047,0.3539983844911147,0.5630270711920055
0.18250277638435364,0.45779483037156704,0.3539983844911147,0.5630270711920055
0.1824839860200882,0.45779483037156704,0.35420032310177707,0.5630270711920055
0.1823350340127945,0.45860258481421645,0.35420032310177707,0.5630270711920055
0.1822374016046524,0.45860258481421645,0.3546042003231018,0.5630270711920055
0.1822148859500885,0.4588045234248788,0.3546042003231018,0.5630270711920055
0.18213830888271332,0.4588045234248788,0.3550080775444265,0.5630270711920055
0.18205806612968445,0.4590064620355412,0.3550080775444265,0.5630270711920055
0.18203048408031464,0.4590064620355412,0.3554119547657512,0.5630270711920055
0.18202121555805206,0.45920840064620355,0.3554119547657512,0.5630270711920055
0.18174946308135986,0.45920840064620355,0.35581583198707595,0.5630270711920055
0.18167373538017273,0.4596122778675283,0.35581583198707595,0.5630270711920055
0.18158778548240662,0.4596122778675283,0.3568255250403877,0.5630270711920055
0.18138930201530457,0.46082390953150243,0.3568255250403877,0.5630270711920055
0.1811523139476776,0.46082390953150243,0.35864297253634897,0.5630270711920055
0.18095657229423523,0.4614297253634895,0.35864297253634897,0.5630270711920055
0.18089649081230164,0.4614297253634895,0.35904684975767365,0.5630270711920055
0.18087521195411682,0.4618336025848142,0.35904684975767365,0.5630270711920055
0.1808643788099289,0.4618336025848142,0.359248788368336,0.5630270711920055
0.18072953820228577,0.46223747980613894,0.359248788368336,0.5630270711920055
0.1806303709745407,0.46223747980613894,0.35965266558966075,0.5630270711920055
0.18056437373161316,0.4624394184168013,0.35965266558966075,0.5630270711920055
0.18051940202713013,0.4624394184168013,0.3600565428109855,0.5630270711920055
0.18043676018714905,0.462843295638126,0.3600565428109855,0.5630270711920055
0.18037524819374084,0.462843295638126,0.36046042003231016,0.5630270711920055
0.18020638823509216,0.4632471728594507,0.36046042003231016,0.5630270711920055
0.18019653856754303,0.4632471728594507,0.3606623586429725,0.5630270711920055
0.18012461066246033,0.46365105008077545,0.3606623586429725,0.5630270711920055
0.17998871207237244,0.46365105008077545,0.36106623586429726,0.5630270711920055
0.1799844205379486,0.4638529886914378,0.36106623586429726,0.5630270711920055
0.17988631129264832,0.4638529886914378,0.3612681744749596,0.5630270711920055
0.17963764071464539,0.4642568659127625,0.3612681744749596,0.5630270711920055
0.17957746982574463,0.4642568659127625,0.3616720516962843,0.5630270711920055
0.17942103743553162,0.46466074313408723,0.3616720516962843,0.5630270711920055
0.17923149466514587,0.46466074313408723,0.36247980613893377,0.5630270711920055
0.1790349781513214,0.46526655896607433,0.36247980613893377,0.5630270711920055
0.1789720505475998,0.46526655896607433,0.3628836833602585,0.5630270711920055
0.17889538407325745,0.4654684975767367,0.3628836833602585,0.5630270711920055
0.17888957262039185,0.4654684975767367,0.3630856219709208,0.5630270711920055
0.17883208394050598,0.4658723747980614,0.3630856219709208,0.5630270711920055
0.17863115668296814,0.4658723747980614,0.3638933764135703,0.5630270711920055
0.1785687506198883,0.46607431340872374,0.3638933764135703,0.5630270711920055
0.1785195767879486,0.46607431340872374,0.36409531502423265,0.5630270711920055
0.1784498393535614,0.4662762520193861,0.36409531502423265,0.5630270711920055
0.1782311499118805,0.4662762520193861,0.36490306946688206,0.5630270711920055
0.17822739481925964,0.4664781906300485,0.36490306946688206,0.5630270711920055
0.17811670899391174,0.4664781906300485,0.3657108239095315,0.5630270711920055
0.17811261117458344,0.46668012924071084,0.3657108239095315,0.5630270711920055
0.1778312623500824,0.46668012924071084,0.36692245557350567,0.5630270711920055
0.17779900133609772,0.4672859450726979,0.36692245557350567,0.5630270711920055
0.17772898077964783,0.4672859450726979,0.36793214862681745,0.5630270711920055
0.17772367596626282,0.46748788368336025,0.36793214862681745,0.5630270711920055
0.17769408226013184,0.46748788368336025,0.3683360258481422,0.5630270711920055
0.17766645550727844,0.467891760904685,0.3683360258481422,0.5630270711920055
0.17751792073249817,0.467891760904685,0.3689418416801292,0.5630270711920055
0.17748728394508362,0.46809369951534735,0.3689418416801292,0.5630270711920055
0.17736642062664032,0.46809369951534735,0.3697495961227787,0.5630270711920055
0.1772802770137787,0.4686995153473344,0.3697495961227787,0.5630270711920055
0.17721819877624512,0.4686995153473344,0.37015347334410337,0.5630270711920055
0.17715492844581604,0.4691033925686591,0.37015347334410337,0.5630270711920055
0.17714591324329376,0.4691033925686591,0.37035541195476573,0.5630270711920055
0.1771288812160492,0.4693053311793215,0.37035541195476573,0.5630270711920055
0.177127867937088,0.4693053311793215,0.3705573505654281,0.5630270711920055
0.1770661473274231,0.4697092084006462,0.3705573505654281,0.5630270711920055
0.17705467343330383,0.4697092084006462,0.37075928917609047,0.5630270711920055
0.17701366543769836,0.46991114701130854,0.37075928917609047,0.5630270711920055
0.17697438597679138,0.46991114701130854,0.3711631663974152,0.5630270711920055
0.17694438993930817,0.4701130856219709,0.3711631663974152,0.5630270711920055
0.17687508463859558,0.4701130856219709,0.37136510500807757,0.5630270711920055
0.1768740713596344,0.47031502423263327,0.37136510500807757,0.5630270711920055
0.17664405703544617,0.47031502423263327,0.372172859450727,0.5630270711920055
0.17664340138435364,0.47051696284329564,0.372172859450727,0.5630270711920055
0.17657485604286194,0.47051696284329564,0.3725767366720517,0.5630270711920055
0.17646566033363342,0.4715266558966074,0.3725767366720517,0.5630270711920055
0.1763865053653717,0.4715266558966074,0.3729806138933764,0.5630270711920055
0.17633822560310364,0.4721324717285945,0.3729806138933764,0.5630270711920055
0.17626655101776123,0.4721324717285945,0.3735864297253635,0.5630270711920055
0.17609354853630066,0.47253634894991925,0.3735864297253635,0.5630270711920055
0.1760367751121521,0.47253634894991925,0.3739903069466882,0.5630270711920055
0.1759374439716339,0.47273828756058156,0.3739903069466882,0.5630270711920055
0.175924152135849,0.47273828756058156,0.3741922455573506,0.5630270711920055
0.17590710520744324,0.4729402261712439,0.3741922455573506,0.5630270711920055
0.1758401095867157,0.4729402261712439,0.37479806138933763,0.5630270711920055
0.17560626566410065,0.4737479806138934,0.37479806138933763,0.5630270711920055
0.17553618550300598,0.4737479806138934,0.375,0.5630270711920055
0.1754988133907318,0.47415185783521807,0.375,0.5630270711920055
0.175439715385437,0.47415185783521807,0.37520193861066237,0.5630270711920055
0.17524775862693787,0.47475767366720517,0.37520193861066237,0.5630270711920055
0.1751059889793396,0.47475767366720517,0.3758077544426494,0.5630270711920055
0.17491838335990906,0.47536348949919227,0.3758077544426494,0.5630270711920055
0.1745113730430603,0.47536348949919227,0.377827140549273,0.5630270711920055
0.1745065152645111,0.4755654281098546,0.377827140549273,0.5630270711920055
0.1744118332862854,0.4755654281098546,0.37823101777059775,0.5630270711920055
0.1743832528591156,0.47576736672051695,0.37823101777059775,0.5630270711920055
0.1743738353252411,0.47576736672051695,0.3784329563812601,0.5630270711920055
0.17436690628528595,0.4759693053311793,0.3784329563812601,0.5630270711920055
0.17410263419151306,0.4759693053311793,0.37924071082390953,0.5630270711920055
0.17408433556556702,0.47637318255250405,0.37924071082390953,0.5630270711920055
0.17398753762245178,0.47637318255250405,0.37964458804523427,0.5630270711920055
0.1739816963672638,0.4767770597738288,0.37964458804523427,0.5630270711920055
0.17392107844352722,0.4767770597738288,0.37984652665589663,0.5630270711920055
0.17391547560691833,0.4769789983844911,0.37984652665589663,0.5630270711920055
0.17390629649162292,0.4769789983844911,0.38004846526655894,0.5630270711920055
0.17374762892723083,0.4773828756058158,0.38004846526655894,0.5630270711920055
0.17371121048927307,0.4773828756058158,0.3808562197092084,0.5630270711920055
0.17359325289726257,0.47778675282714056,0.3808562197092084,0.5630270711920055
0.17355594038963318,0.47778675282714056,0.3810581583198708,0.5630270711920055
0.17349383234977722,0.4781906300484653,0.3810581583198708,0.5630270711920055
0.17338310182094574,0.4781906300484653,0.3818659127625202,0.5630270711920055
0.17337366938591003,0.4783925686591276,0.3818659127625202,0.5630270711920055
0.17299380898475647,0.4783925686591276,0.38267366720516965,0.5630270711920055
0.17295411229133606,0.47879644588045234,0.38267366720516965,0.5630270711920055
0.17293253540992737,0.47879644588045234,0.38307754442649433,0.5630270711920055
0.1727907359600067,0.4796042003231018,0.38307754442649433,0.5630270711920055
0.17262935638427734,0.4796042003231018,0.38368336025848143,0.5630270711920055
0.17262843251228333,0.4798061389337641,0.38368336025848143,0.5630270711920055
0.17241151630878448,0.4798061389337641,0.3848949919224556,0.5630270711920055
0.17241111397743225,0.4800080775444265,0.3848949919224556,0.5630270711920055
0.17234906554222107,0.4800080775444265,0.3855008077544427,0.5630270711920055
0.1722579300403595,0.4804119547657512,0.3855008077544427,0.5630270711920055
0.17208822071552277,0.4804119547657512,0.3863085621970921,0.5630270711920055
0.1720399558544159,0.4806138933764136,0.3863085621970921,0.5630270711920055
0.17201925814151764,0.4806138933764136,0.38651050080775445,0.5630270711920055
0.1719854772090912,0.48081583198707595,0.38651050080775445,0.5630270711920055
0.17193150520324707,0.48081583198707595,0.3867124394184168,0.5630270711920055
0.17193087935447693,0.4810177705977383,0.3867124394184168,0.5630270711920055
0.17180660367012024,0.4810177705977383,0.38731825525040386,0.5630270711920055
0.17165234684944153,0.4812197092084006,0.38731825525040386,0.5630270711920055
0.1716497838497162,0.4812197092084006,0.38752019386106623,0.5630270711920055
0.17164716124534607,0.481421647819063,0.38752019386106623,0.5630270711920055
0.17164024710655212,0.481421647819063,0.3877221324717286,0.5630270711920055
0.1715492308139801,0.4818255250403877,0.3877221324717286,0.5630270711920055
0.171479731798172,0.4818255250403877,0.38792407108239096,0.5630270711920055
0.17144611477851868,0.4820274636510501,0.38792407108239096,0.5630270711920055
0.1714061200618744,0.4820274636510501,0.3883279483037157,0.5630270711920055
0.17136970162391663,0.48263327948303714,0.3883279483037157,0.5630270711920055
0.17131772637367249,0.48263327948303714,0.388529886914378,0.5630270711920055
0.17129090428352356,0.48303715670436187,0.388529886914378,0.5630270711920055
0.17128561437129974,0.48303715670436187,0.3887318255250404,0.5630270711920055
0.1712622344493866,0.48323909531502424,0.3887318255250404,0.5630270711920055
0.1712038218975067,0.48323909531502424,0.3891357027463651,0.5630270711920055
0.17118456959724426,0.4834410339256866,0.3891357027463651,0.5630270711920055
0.17103400826454163,0.4834410339256866,0.3901453957996769,0.5630270711920055
0.17083683609962463,0.48384491114701134,0.3901453957996769,0.5630270711920055
0.1708190143108368,0.48384491114701134,0.39034733441033925,0.5630270711920055
0.17081084847450256,0.48404684975767365,0.39034733441033925,0.5630270711920055
0.17078834772109985,0.48404684975767365,0.3905492730210016,0.5630270711920055
0.17071762681007385,0.484248788368336,0.3905492730210016,0.5630270711920055
0.17029449343681335,0.484248788368336,0.3921647819063005,0.5630270711920055
0.170212060213089,0.48465266558966075,0.3921647819063005,0.5630270711920055
0.170159250497818,0.48465266558966075,0.39277059773828754,0.5630270711920055
0.17009738087654114,0.4848546042003231,0.39277059773828754,0.5630270711920055
0.17007799446582794,0.4848546042003231,0.3929725363489499,0.5630270711920055
0.17005619406700134,0.4850565428109855,0.3929725363489499,0.5630270711920055
0.17004087567329407,0.4850565428109855,0.3931744749596123,0.5630270711920055
0.17002585530281067,0.48546042003231016,0.3931744749596123,0.5630270711920055
0.16994169354438782,0.48546042003231016,0.3937802907915994,0.5630270711920055
0.16993024945259094,0.4856623586429725,0.3937802907915994,0.5630270711920055
0.169740229845047,0.4856623586429725,0.39418416801292405,0.5630270711920055
0.16968247294425964,0.48606623586429726,0.39418416801292405,0.5630270711920055
0.16965410113334656,0.48606623586429726,0.3943861066235864,0.5630270711920055
0.16963723301887512,0.4862681744749596,0.3943861066235864,0.5630270711920055
0.1695626676082611,0.4862681744749596,0.3951938610662359,0.5630270711920055
0.16956064105033875,0.486470113085622,0.3951938610662359,0.5630270711920055
0.1693744957447052,0.486470113085622,0.39559773828756056,0.5630270711920055
0.16928651928901672,0.4866720516962843,0.39559773828756056,0.5630270711920055
0.16919100284576416,0.4866720516962843,0.39620355411954766,0.5630270711920055
0.16910871863365173,0.4872778675282714,0.39620355411954766,0.5630270711920055
0.16902515292167664,0.4872778675282714,0.3966074313408724,0.5630270711920055
0.16891446709632874,0.48768174474959614,0.3966074313408724,0.5630270711920055
0.16878542304039001,0.48768174474959614,0.3968093699515347,0.5630270711920055
0.16847866773605347,0.4894991922455573,0.3968093699515347,0.5630270711920055
0.1684396117925644,0.4894991922455573,0.3970113085621971,0.5630270711920055
0.1683957874774933,0.4897011308562197,0.3970113085621971,0.5630270711920055
0.1682824194431305,0.4897011308562197,0.39721324717285944,0.5630270711920055
0.16826513409614563,0.48990306946688206,0.39721324717285944,0.5630270711920055
0.16817216575145721,0.48990306946688206,0.3974151857835218,0.5630270711920055
0.1681530773639679,0.4903069466882068,0.3974151857835218,0.5630270711920055
0.1681520938873291,0.4903069466882068,0.3976171243941842,0.5630270711920055
0.16812720894813538,0.4907108239095315,0.3976171243941842,0.5630270711920055
0.168047696352005,0.4907108239095315,0.39781906300484654,0.5630270711920055
0.16792520880699158,0.4911147011308562,0.39781906300484654,0.5630270711920055
0.16779011487960815,0.4911147011308562,0.3984248788368336,0.5630270711920055
0.16773024201393127,0.49131663974151857,0.3984248788368336,0.5630270711920055
0.1676558554172516,0.49131663974151857,0.39862681744749595,0.5630270711920055
0.16758669912815094,0.49151857835218093,0.39862681744749595,0.5630270711920055
0.16751083731651306,0.49151857835218093,0.3994345718901454,0.5630270711920055
0.16728785634040833,0.49293214862681745,0.3994345718901454,0.5630270711920055
0.16722622513771057,0.49293214862681745,0.40004038772213246,0.5630270711920055
0.16704389452934265,0.49353796445880455,0.40004038772213246,0.5630270711920055
0.16703906655311584,0.49353796445880455,0.40024232633279483,0.5630270711920055
0.16699407994747162,0.49373990306946686,0.40024232633279483,0.5630270711920055
0.16690859198570251,0.49373990306946686,0.40064620355411956,0.5630270711920055
0.16653522849082947,0.49495153473344106,0.40064620355411956,0.5630270711920055
0.16646485030651093,0.49495153473344106,0.40105008077544424,0.5630270711920055
0.16640624403953552,0.49575928917609047,0.40105008077544424,0.5630270711920055
0.16614894568920135,0.49575928917609047,0.4018578352180937,0.5630270711920055
0.1660585105419159,0.4961631663974152,0.4018578352180937,0.5630270711920055
0.16603519022464752,0.4961631663974152,0.4020597738287561,0.5630270711920055
0.1660102903842926,0.4965670436187399,0.4020597738287561,0.5630270711920055
0.16597114503383636,0.4965670436187399,0.40226171243941844,0.5630270711920055
0.16591408848762512,0.4969709208400646,0.40226171243941844,0.5630270711920055
0.16586318612098694,0.4969709208400646,0.40306946688206785,0.5630270711920055
0.1657606065273285,0.497172859450727,0.40306946688206785,0.5630270711920055
0.16571825742721558,0.497172859450727,0.40367528271405495,0.5630270711920055
0.165556401014328,0.4975767366720517,0.40367528271405495,0.5630270711920055
0.16553369164466858,0.4975767366720517,0.40387722132471726,0.5630270711920055
0.16539838910102844,0.4979806138933764,0.40387722132471726,0.5630270711920055
0.1653015911579132,0.4979806138933764,0.40468497576736673,0.5630270711920055
0.16530023515224457,0.49818255250403876,0.40468497576736673,0.5630270711920055
0.16521954536437988,0.49818255250403876,0.40549273021001614,0.5630270711920055
0.16520802676677704,0.4983844911147011,0.40549273021001614,0.5630270711920055
0.16518619656562805,0.4983844911147011,0.4056946688206785,0.5630270711920055
0.16518226265907288,0.4985864297253635,0.4056946688206785,0.5630270711920055
0.16513673961162567,0.4985864297253635,0.40609854604200324,0.5630270711920055
0.16511830687522888,0.4989903069466882,0.40609854604200324,0.5630270711920055
0.1649872064590454,0.4989903069466882,0.40690630048465265,0.5630270711920055
0.1649734079837799,0.4991922455573506,0.40690630048465265,0.5630270711920055
0.16484692692756653,0.4991922455573506,0.40751211631663975,0.5630270711920055
0.16481545567512512,0.49959612277867527,0.40751211631663975,0.5630270711920055
0.1647884100675583,0.49959612277867527,0.4077140549273021,0.5630270711920055
0.1647827923297882,0.49979806138933763,0.4077140549273021,0.5630270711920055
0.16465029120445251,0.49979806138933763,0.4079159935379645,0.5630270711920055
0.16462120413780212,0.5,0.4079159935379645,0.5630270711920055
0.16460779309272766,0.5,0.4081179321486268,0.5630270711920055
0.16460201144218445,0.5002019386106623,0.4081179321486268,0.5630270711920055
0.16451629996299744,0.5002019386106623,0.40831987075928916,0.5630270711920055
0.16447272896766663,0.500605815831987,0.40831987075928916,0.5630270711920055
0.16445523500442505,0.500605815831987,0.4087237479806139,0.5630270711920055
0.1644240915775299,0.5010096930533118,0.4087237479806139,0.5630270711920055
0.16439521312713623,0.5010096930533118,0.40892568659127626,0.5630270711920055
0.16426566243171692,0.5012116316639742,0.40892568659127626,0.5630270711920055
0.16417919099330902,0.5012116316639742,0.409329563812601,0.5630270711920055
0.16414520144462585,0.5016155088852988,0.409329563812601,0.5630270711920055
0.1641165316104889,0.5016155088852988,0.40973344103392567,0.5630270711920055
0.16400906443595886,0.5020193861066236,0.40973344103392567,0.5630270711920055
0.16398289799690247,0.5020193861066236,0.4101373182552504,0.5630270711920055
0.16371580958366394,0.5030290791599353,0.4101373182552504,0.5630270711920055
0.1637137234210968,0.5030290791599353,0.41033925686591277,0.5630270711920055
0.1636972874403,0.5036348949919225,0.41033925686591277,0.5630270711920055
0.16367536783218384,0.5036348949919225,0.41054119547657514,0.5630270711920055
0.1636376678943634,0.5038368336025848,0.41054119547657514,0.5630270711920055
0.16356636583805084,0.5038368336025848,0.41134894991922455,0.5630270711920055
0.16353347897529602,0.5040387722132472,0.41134894991922455,0.5630270711920055
0.16351154446601868,0.5040387722132472,0.4115508885298869,0.5630270711920055
0.16332802176475525,0.5052504038772213,0.4115508885298869,0.5630270711920055
0.16331452131271362,0.5052504038772213,0.4117528271405493,0.5630270711920055
0.16325798630714417,0.5054523424878837,0.4117528271405493,0.5630270711920055
0.16320374608039856,0.5054523424878837,0.41195476575121165,0.5630270711920055
0.16314855217933655,0.505654281098546,0.41195476575121165,0.5630270711920055
0.1628943383693695,0.505654281098546,0.4129644588045234,0.5630270711920055
0.16286149621009827,0.5062600969305331,0.4129644588045234,0.5630270711920055
0.16260460019111633,0.5062600969305331,0.41377221324717284,0.5630270711920055
0.16221055388450623,0.5080775444264943,0.41377221324717284,0.5630270711920055
0.1620526909828186,0.5080775444264943,0.41437802907915994,0.5630270711920055
0.16204121708869934,0.5082794830371568,0.41437802907915994,0.5630270711920055
0.1619144231081009,0.5082794830371568,0.4145799676898223,0.5630270711920055
0.16186359524726868,0.5086833602584814,0.4145799676898223,0.5630270711920055
0.1617826521396637,0.5086833602584814,0.41518578352180935,0.5630270711920055
0.16176143288612366,0.5088852988691438,0.41518578352180935,0.5630270711920055
0.1616894155740738,0.5088852988691438,0.4153877221324717,0.5630270711920055
0.16158396005630493,0.5090872374798061,0.4153877221324717,0.5630270711920055
0.16157183051109314,0.5090872374798061,0.4159935379644588,0.5630270711920055
0.16136977076530457,0.5092891760904685,0.4159935379644588,0.5630270711920055
0.16130319237709045,0.5092891760904685,0.41639741518578355,0.5630270711920055
0.16126665472984314,0.5094911147011308,0.41639741518578355,0.5630270711920055
0.1609601527452469,0.5094911147011308,0.41781098546042006,0.5630270711920055
0.16093167662620544,0.5096930533117933,0.41781098546042006,0.5630270711920055
0.160864919424057,0.5096930533117933,0.41861873990306947,0.5630270711920055
0.16078808903694153,0.5098949919224556,0.41861873990306947,0.5630270711920055
0.16067734360694885,0.5098949919224556,0.4198303715670436,0.5630270711920055
0.16067370772361755,0.5100969305331179,0.4198303715670436,0.5630270711920055
0.16064366698265076,0.5100969305331179,0.420032310177706,0.5630270711920055
0.16055569052696228,0.5102988691437803,0.420032310177706,0.5630270711920055
0.1605444848537445,0.5102988691437803,0.42023424878836835,0.5630270711920055
0.16051548719406128,0.510702746365105,0.42023424878836835,0.5630270711920055
0.1604609191417694,0.510702746365105,0.4204361873990307,0.5630270711920055
0.16045400500297546,0.5109046849757674,0.4204361873990307,0.5630270711920055
0.16036435961723328,0.5109046849757674,0.4206381260096931,0.5630270711920055
0.16032281517982483,0.5111066235864298,0.4206381260096931,0.5630270711920055
0.1602848619222641,0.5111066235864298,0.42104200323101776,0.5630270711920055
0.16027021408081055,0.5113085621970921,0.42104200323101776,0.5630270711920055
0.16027012467384338,0.5113085621970921,0.4212439418416801,0.5630270711920055
0.1600375473499298,0.5121163166397416,0.4212439418416801,0.5630270711920055
0.16002294421195984,0.5121163166397416,0.4214458804523425,0.5630270711920055
0.15988460183143616,0.5127221324717286,0.4214458804523425,0.5630270711920055
0.15973390638828278,0.5127221324717286,0.4218497576736672,0.5630270711920055
0.1596839725971222,0.5131260096930533,0.4218497576736672,0.5630270711920055
0.1596411168575287,0.5131260096930533,0.42205169628432954,0.5630270711920055
0.1595000922679901,0.5133279483037156,0.42205169628432954,0.5630270711920055
0.15943001210689545,0.5133279483037156,0.42245557350565427,0.5630270711920055
0.15934571623802185,0.5135298869143781,0.42245557350565427,0.5630270711920055
0.1593322455883026,0.5135298869143781,0.42265751211631664,0.5630270711920055
0.15921443700790405,0.5137318255250404,0.42265751211631664,0.5630270711920055
0.1592094600200653,0.5137318255250404,0.422859450726979,0.5630270711920055
0.15904352068901062,0.5145395799676898,0.422859450726979,0.5630270711920055
0.15888334810733795,0.5145395799676898,0.4236672051696284,0.5630270711920055
0.15868687629699707,0.5149434571890146,0.4236672051696284,0.5630270711920055
0.15853604674339294,0.5149434571890146,0.4242730210016155,0.5630270711920055
0.15839019417762756,0.5163570274636511,0.4242730210016155,0.5630270711920055
0.15837222337722778,0.5163570274636511,0.4244749596122779,0.5630270711920055
0.15833434462547302,0.5165589660743134,0.4244749596122779,0.5630270711920055
0.15831688046455383,0.5165589660743134,0.42467689822294025,0.5630270711920055
0.1581428200006485,0.5173667205169629,0.42467689822294025,0.5630270711920055
0.15811404585838318,0.5173667205169629,0.4250807754442649,0.5630270711920055
0.15798220038414001,0.5177705977382876,0.4250807754442649,0.5630270711920055
0.15782257914543152,0.5177705977382876,0.4252827140549273,0.5630270711920055
0.15779229998588562,0.5179725363489499,0.4252827140549273,0.5630270711920055
0.15778107941150665,0.5179725363489499,0.425686591276252,0.5630270711920055
0.15777888894081116,0.5181744749596123,0.425686591276252,0.5630270711920055
0.1576731652021408,0.5181744749596123,0.4258885298869144,0.5630270711920055
0.1576646864414215,0.5183764135702746,0.4258885298869144,0.5630270711920055
0.15762172639369965,0.5183764135702746,0.42629240710823907,0.5630270711920055
0.1575959324836731,0.518578352180937,0.42629240710823907,0.5630270711920055
0.15750230848789215,0.518578352180937,0.42649434571890144,0.5630270711920055
0.1574777513742447,0.5187802907915994,0.42649434571890144,0.5630270711920055
0.1571403443813324,0.5187802907915994,0.4277059773828756,0.5630270711920055
0.1571018397808075,0.5191841680129241,0.4277059773828756,0.5630270711920055
0.15702514350414276,0.5191841680129241,0.4283117932148627,0.5630270711920055
0.15702101588249207,0.5193861066235864,0.4283117932148627,0.5630270711920055
0.15685570240020752,0.5193861066235864,0.4291195476575121,0.5630270711920055
0.156813845038414,0.5197899838449112,0.4291195476575121,0.5630270711920055
0.15665748715400696,0.5197899838449112,0.4301292407108239,0.5630270711920055
0.1565246880054474,0.5203957996768982,0.4301292407108239,0.5630270711920055
0.15650776028633118,0.5203957996768982,0.4303311793214863,0.5630270711920055
0.15624162554740906,0.52140549273021,0.4303311793214863,0.5630270711920055
0.1562185287475586,0.52140549273021,0.4305331179321486,0.5630270711920055
0.15617963671684265,0.5218093699515347,0.4305331179321486,0.5630270711920055
0.15613961219787598,0.5218093699515347,0.43093699515347333,0.5630270711920055
0.15604302287101746,0.5220113085621971,0.43093699515347333,0.5630270711920055
0.15594354271888733,0.5220113085621971,0.43154281098546043,0.5630270711920055
0.1559254229068756,0.5222132471728594,0.43154281098546043,0.5630270711920055
0.15585103631019592,0.5222132471728594,0.4319466882067851,0.5630270711920055
0.15570268034934998,0.5230210016155089,0.4319466882067851,0.5630270711920055
0.1556674838066101,0.5230210016155089,0.4321486268174475,0.5630270711920055
0.15562084317207336,0.5234248788368336,0.4321486268174475,0.5630270711920055
0.15559162199497223,0.5234248788368336,0.43235056542810985,0.5630270711920055
0.15551358461380005,0.524232633279483,0.43235056542810985,0.5630270711920055
0.15539249777793884,0.524232633279483,0.4325525040387722,0.5630270711920055
0.15537795424461365,0.5244345718901454,0.4325525040387722,0.5630270711920055
0.1553594172000885,0.5244345718901454,0.4327544426494346,0.5630270711920055
0.15531769394874573,0.5246365105008077,0.4327544426494346,0.5630270711920055
0.15521153807640076,0.5246365105008077,0.433562197092084,0.5630270711920055
0.15513810515403748,0.5248384491114702,0.433562197092084,0.5630270711920055
0.15482589602470398,0.5248384491114702,0.43477382875605813,0.5630270711920055
0.15473857522010803,0.5250403877221325,0.43477382875605813,0.5630270711920055
0.15470696985721588,0.5250403877221325,0.43517770597738287,0.5630270711920055
0.15465465188026428,0.5252423263327949,0.43517770597738287,0.5630270711920055
0.1546545922756195,0.5252423263327949,0.43537964458804523,0.5630270711920055
0.15464988350868225,0.5254442649434572,0.43537964458804523,0.5630270711920055
0.15442362427711487,0.5254442649434572,0.43598546042003233,0.5630270711920055
0.15439793467521667,0.5256462035541195,0.43598546042003233,0.5630270711920055
0.15429982542991638,0.5256462035541195,0.436389337641357,0.5630270711920055
0.15425428748130798,0.5258481421647819,0.436389337641357,0.5630270711920055
0.15408667922019958,0.5258481421647819,0.4369951534733441,0.5630270711920055
0.15405502915382385,0.5262520193861067,0.4369951534733441,0.5630270711920055
0.1539735496044159,0.5262520193861067,0.4371970920840065,0.5630270711920055
0.15392890572547913,0.526453957996769,0.4371970920840065,0.5630270711920055
0.15386375784873962,0.526453957996769,0.43760096930533116,0.5630270711920055
0.1538439691066742,0.5266558966074314,0.43760096930533116,0.5630270711920055
0.153650164604187,0.5266558966074314,0.43820678513731826,0.5630270711920055
0.1536271870136261,0.527059773828756,0.43820678513731826,0.5630270711920055
0.15344423055648804,0.527059773828756,0.4394184168012924,0.5630270711920055
0.15340062975883484,0.5272617124394184,0.4394184168012924,0.5630270711920055
0.15332528948783875,0.5272617124394184,0.43982229402261713,0.5630270711920055
0.15326526761054993,0.5274636510500808,0.43982229402261713,0.5630270711920055
0.15309277176856995,0.5274636510500808,0.4410339256865913,0.5630270711920055
0.15293297171592712,0.5278675282714055,0.4410339256865913,0.5630270711920055
0.15284530818462372,0.5278675282714055,0.441437802907916,0.5630270711920055
0.15277215838432312,0.5284733441033925,0.441437802907916,0.5630270711920055
0.15276148915290833,0.5284733441033925,0.4416397415185784,0.5630270711920055
0.15270563960075378,0.528675282714055,0.4416397415185784,0.5630270711920055
0.15260669589042664,0.528675282714055,0.4422455573505654,0.5630270711920055
0.1525697112083435,0.5288772213247173,0.4422455573505654,0.5630270711920055
0.15256783366203308,0.5288772213247173,0.4424474959612278,0.5630270711920055
0.15256056189537048,0.5290791599353797,0.4424474959612278,0.5630270711920055
0.15248838067054749,0.5290791599353797,0.44264943457189015,0.5630270711920055
0.152483731508255,0.529281098546042,0.44264943457189015,0.5630270711920055
0.1523066610097885,0.529281098546042,0.4432552504038772,0.5630270711920055
0.15220823884010315,0.5294830371567044,0.4432552504038772,0.5630270711920055
0.15214361250400543,0.5294830371567044,0.44345718901453957,0.5630270711920055
0.15210957825183868,0.5300888529886915,0.44345718901453957,0.5630270711920055
0.15209682285785675,0.5300888529886915,0.4438610662358643,0.5630270711920055
0.15197065472602844,0.5304927302100162,0.4438610662358643,0.5630270711920055
0.15186798572540283,0.5304927302100162,0.44426494345718903,0.5630270711920055
0.15184256434440613,0.5306946688206785,0.44426494345718903,0.5630270711920055
0.15175560116767883,0.5306946688206785,0.4444668820678514,0.5630270711920055
0.15173938870429993,0.5308966074313409,0.4444668820678514,0.5630270711920055
0.15173736214637756,0.5308966074313409,0.4446688206785137,0.5630270711920055
0.15154072642326355,0.532108239095315,0.4446688206785137,0.5630270711920055
0.1514713019132614,0.532108239095315,0.4452746365105008,0.5630270711920055
0.15145036578178406,0.5325121163166397,0.4452746365105008,0.5630270711920055
0.15138982236385345,0.5325121163166397,0.44567851373182554,0.5630270711920055
0.1513521373271942,0.5327140549273021,0.44567851373182554,0.5630270711920055
0.15121477842330933,0.5327140549273021,0.4462843295638126,0.5630270711920055
0.15114878118038177,0.5329159935379645,0.4462843295638126,0.5630270711920055
0.15113148093223572,0.5329159935379645,0.4466882067851373,0.5630270711920055
0.15111365914344788,0.5331179321486268,0.4466882067851373,0.5630270711920055
0.1511128842830658,0.5331179321486268,0.4468901453957997,0.5630270711920055
0.1511097252368927,0.5333198707592892,0.4468901453957997,0.5630270711920055
0.1510600745677948,0.5333198707592892,0.4472940226171244,0.5630270711920055
0.15102174878120422,0.5337237479806138,0.4472940226171244,0.5630270711920055
0.15086036920547485,0.5337237479806138,0.44850565428109856,0.5630270711920055
0.150821715593338,0.5339256865912763,0.44850565428109856,0.5630270711920055
0.15077383816242218,0.5339256865912763,0.44890953150242324,0.5630270711920055
0.15075024962425232,0.5341276252019386,0.44890953150242324,0.5630270711920055
0.15062758326530457,0.5341276252019386,0.4491114701130856,0.5630270711920055
0.15053465962409973,0.5345315024232633,0.4491114701130856,0.5630270711920055
0.1504463255405426,0.5345315024232633,0.44951534733441034,0.5630270711920055
0.15042772889137268,0.5347334410339257,0.44951534733441034,0.5630270711920055
0.15035349130630493,0.5347334410339257,0.4497172859450727,0.5630270711920055
0.1502496302127838,0.5353392568659128,0.4497172859450727,0.5630270711920055
0.15021738409996033,0.5353392568659128,0.45012116316639744,0.5630270711920055
0.1502074897289276,0.5355411954765751,0.45012116316639744,0.5630270711920055
0.1500980705022812,0.5355411954765751,0.4507269789983845,0.5630270711920055
0.15000556409358978,0.5361470113085622,0.4507269789983845,0.5630270711920055
0.14988794922828674,0.5361470113085622,0.4511308562197092,0.5630270711920055
0.1497165858745575,0.5367528271405493,0.4511308562197092,0.5630270711920055
0.14964066445827484,0.5367528271405493,0.45153473344103395,0.5630270711920055
0.14958062767982483,0.537156704361874,0.45153473344103395,0.5630270711920055
0.14950765669345856,0.537156704361874,0.45173667205169626,0.5630270711920055
0.14948531985282898,0.5373586429725363,0.45173667205169626,0.5630270711920055
0.14938731491565704,0.5373586429725363,0.452140549273021,0.5630270711920055
0.14937378466129303,0.5375605815831987,0.452140549273021,0.5630270711920055
0.14926239848136902,0.5375605815831987,0.45254442649434573,0.5630270711920055
0.14924439787864685,0.5377625201938611,0.45254442649434573,0.5630270711920055
0.14922702312469482,0.5377625201938611,0.45294830371567046,0.5630270711920055
0.14918246865272522,0.5383683360258481,0.45294830371567046,0.5630270711920055
0.14918038249015808,0.5383683360258481,0.4531502423263328,0.5630270711920055
0.1491631716489792,0.5385702746365105,0.4531502423263328,0.5630270711920055
0.14909163117408752,0.5385702746365105,0.4535541195476575,0.5630270711920055
0.1490558683872223,0.5391760904684976,0.4535541195476575,0.5630270711920055
0.1489931046962738,0.5391760904684976,0.4541599353796446,0.5630270711920055
0.1489565670490265,0.5395799676898223,0.4541599353796446,0.5630270711920055
0.14889582991600037,0.5395799676898223,0.4543618739903069,0.5630270711920055
0.14887115359306335,0.5397819063004846,0.4543618739903069,0.5630270711920055
0.14886514842510223,0.5397819063004846,0.4545638126009693,0.5630270711920055
0.14884349703788757,0.539983844911147,0.4545638126009693,0.5630270711920055
0.14881548285484314,0.539983844911147,0.45476575121163165,0.5630270711920055
0.1487564742565155,0.5403877221324718,0.45476575121163165,0.5630270711920055
0.14860554039478302,0.5403877221324718,0.454967689822294,0.5630270711920055
0.14844480156898499,0.5409935379644588,0.454967689822294,0.5630270711920055
0.14844238758087158,0.5409935379644588,0.4551696284329564,0.5630270711920055
0.1484212577342987,0.5411954765751211,0.4551696284329564,0.5630270711920055
0.1483617126941681,0.5411954765751211,0.45537156704361875,0.5630270711920055
0.14835968613624573,0.5413974151857835,0.45537156704361875,0.5630270711920055
0.14834074676036835,0.5413974151857835,0.4555735056542811,0.5630270711920055
0.14828458428382874,0.5418012924071083,0.4555735056542811,0.5630270711920055
0.1480911374092102,0.5418012924071083,0.4565831987075929,0.5630270711920055
0.1480892300605774,0.5420032310177706,0.4565831987075929,0.5630270711920055
0.14803317189216614,0.5420032310177706,0.45678513731825526,0.5630270711920055
0.14793851971626282,0.5422051696284329,0.45678513731825526,0.5630270711920055
0.14790663123130798,0.5422051696284329,0.45718901453957994,0.5630270711920055
0.14786669611930847,0.5424071082390953,0.45718901453957994,0.5630270711920055
0.1477687656879425,0.5424071082390953,0.4573909531502423,0.5630270711920055
0.14773795008659363,0.5426090468497576,0.4573909531502423,0.5630270711920055
0.14767922461032867,0.5426090468497576,0.45779483037156704,0.5630270711920055
0.1476384401321411,0.5428109854604201,0.45779483037156704,0.5630270711920055
0.14747445285320282,0.5428109854604201,0.45840064620355414,0.5630270711920055
0.1474742293357849,0.5430129240710824,0.45840064620355414,0.5630270711920055
0.14738184213638306,0.5430129240710824,0.45860258481421645,0.5630270711920055
0.14729377627372742,0.5432148626817448,0.45860258481421645,0.5630270711920055
0.14724354445934296,0.5432148626817448,0.4590064620355412,0.5630270711920055
0.14721597731113434,0.5436187399030694,0.4590064620355412,0.5630270711920055
0.14711865782737732,0.5436187399030694,0.45920840064620355,0.5630270711920055
0.14707842469215393,0.5440226171243941,0.45920840064620355,0.5630270711920055
0.14705581963062286,0.5440226171243941,0.45981421647819065,0.5630270711920055
0.14700019359588623,0.5442245557350566,0.45981421647819065,0.5630270711920055
0.14697903394699097,0.5442245557350566,0.46001615508885296,0.5630270711920055
0.14694657921791077,0.5446284329563813,0.46001615508885296,0.5630270711920055
0.1469172239303589,0.5446284329563813,0.46021809369951533,0.5630270711920055
0.14687907695770264,0.5448303715670436,0.46021809369951533,0.5630270711920055
0.14685118198394775,0.5448303715670436,0.4604200323101777,0.5630270711920055
0.14677828550338745,0.5454361873990307,0.4604200323101777,0.5630270711920055
0.14669054746627808,0.5454361873990307,0.46082390953150243,0.5630270711920055
0.14665710926055908,0.5458400646203554,0.46082390953150243,0.5630270711920055
0.14663290977478027,0.5458400646203554,0.46122778675282716,0.5630270711920055
0.1464335173368454,0.5464458804523424,0.46122778675282716,0.5630270711920055
0.14640873670578003,0.5464458804523424,0.46163166397415184,0.5630270711920055
0.14627289772033691,0.5468497576736672,0.46163166397415184,0.5630270711920055
0.1462670862674713,0.5468497576736672,0.4618336025848142,0.5630270711920055
0.14622056484222412,0.5470516962843296,0.4618336025848142,0.5630270711920055
0.14619165658950806,0.5470516962843296,0.46223747980613894,0.5630270711920055
0.14618131518363953,0.5472536348949919,0.46223747980613894,0.5630270711920055
0.14614254236221313,0.5472536348949919,0.4626413570274637,0.5630270711920055
0.146114319562912,0.5474555735056543,0.4626413570274637,0.5630270711920055
0.14607879519462585,0.5474555735056543,0.462843295638126,0.5630270711920055
0.1460435390472412,0.5476575121163166,0.462843295638126,0.5630270711920055
0.14602291584014893,0.5476575121163166,0.46304523424878835,0.5630270711920055
0.1460057497024536,0.547859450726979,0.46304523424878835,0.5630270711920055
0.1458940953016281,0.547859450726979,0.4634491114701131,0.5630270711920055
0.1458578109741211,0.5484652665589661,0.4634491114701131,0.5630270711920055
0.1456877589225769,0.5484652665589661,0.4642568659127625,0.5630270711920055
0.1456725299358368,0.5486672051696284,0.4642568659127625,0.5630270711920055
0.14564353227615356,0.5486672051696284,0.46445880452342486,0.5630270711920055
0.14563345909118652,0.5488691437802908,0.46445880452342486,0.5630270711920055
0.1455594003200531,0.5488691437802908,0.46466074313408723,0.5630270711920055
0.1455060839653015,0.5490710823909531,0.46466074313408723,0.5630270711920055
0.1454322338104248,0.5490710823909531,0.4648626817447496,0.5630270711920055
0.14538201689720154,0.5494749596122779,0.4648626817447496,0.5630270711920055
0.14534877240657806,0.5494749596122779,0.46506462035541196,0.5630270711920055
0.1452023983001709,0.5500807754442649,0.46506462035541196,0.5630270711920055
0.1450338065624237,0.5500807754442649,0.4658723747980614,0.5630270711920055
0.14500945806503296,0.5502827140549273,0.4658723747980614,0.5630270711920055
0.14496734738349915,0.5502827140549273,0.4664781906300485,0.5630270711920055
0.14493435621261597,0.5504846526655897,0.4664781906300485,0.5630270711920055
0.144929438829422,0.5504846526655897,0.46668012924071084,0.5630270711920055
0.14483103156089783,0.5510904684975767,0.46668012924071084,0.5630270711920055
0.1445949673652649,0.5510904684975767,0.46748788368336025,0.5630270711920055
0.14454016089439392,0.5514943457189014,0.46748788368336025,0.5630270711920055
0.14451098442077637,0.5514943457189014,0.467891760904685,0.5630270711920055
0.1444547176361084,0.5523021001615509,0.467891760904685,0.5630270711920055
0.14428862929344177,0.5523021001615509,0.46849757673667203,0.5630270711920055
0.14428406953811646,0.5525040387722132,0.46849757673667203,0.5630270711920055
0.14425820112228394,0.5525040387722132,0.4686995153473344,0.5630270711920055
0.14421521127223969,0.552907915993538,0.4686995153473344,0.5630270711920055
0.14394941926002502,0.552907915993538,0.47031502423263327,0.5630270711920055
0.14389543235301971,0.5533117932148627,0.47031502423263327,0.5630270711920055
0.14384759962558746,0.5533117932148627,0.470718901453958,0.5630270711920055
0.14383193850517273,0.553513731825525,0.470718901453958,0.5630270711920055
0.14379015564918518,0.553513731825525,0.47092084006462037,0.5630270711920055
0.14378660917282104,0.5537156704361874,0.47092084006462037,0.5630270711920055
0.14375938475131989,0.5537156704361874,0.47112277867528274,0.5630270711920055
0.14370673894882202,0.5539176090468497,0.47112277867528274,0.5630270711920055
0.14365264773368835,0.5539176090468497,0.4715266558966074,0.5630270711920055
0.14364144206047058,0.5543214862681745,0.4715266558966074,0.5630270711920055
0.14362943172454834,0.5543214862681745,0.4717285945072698,0.5630270711920055
0.14360004663467407,0.5547253634894992,0.4717285945072698,0.5630270711920055
0.14356347918510437,0.5547253634894992,0.47193053311793215,0.5630270711920055
0.143530935049057,0.5553311793214862,0.47193053311793215,0.5630270711920055
0.1435304433107376,0.5553311793214862,0.4721324717285945,0.5630270711920055
0.14350083470344543,0.5555331179321487,0.4721324717285945,0.5630270711920055
0.14344942569732666,0.5555331179321487,0.4723344103392569,0.5630270711920055
0.14338409900665283,0.5561389337641357,0.4723344103392569,0.5630270711920055
0.1433427780866623,0.5561389337641357,0.47273828756058156,0.5630270711920055
0.14322280883789062,0.5565428109854604,0.47273828756058156,0.5630270711920055
0.14318157732486725,0.5565428109854604,0.47334410339256866,0.5630270711920055
0.14307446777820587,0.5567447495961227,0.47334410339256866,0.5630270711920055
0.14284983277320862,0.5567447495961227,0.47415185783521807,0.5630270711920055
0.14284521341323853,0.5569466882067852,0.47415185783521807,0.5630270711920055
0.14281132817268372,0.5569466882067852,0.47435379644588044,0.5630270711920055
0.1427280306816101,0.5577544426494345,0.47435379644588044,0.5630270711920055
0.1426764726638794,0.5577544426494345,0.47495961227786754,0.5630270711920055
0.14249369502067566,0.5583602584814217,0.47495961227786754,0.5630270711920055
0.14248737692832947,0.5583602584814217,0.4751615508885299,0.5630270711920055
0.1424587368965149,0.558562197092084,0.4751615508885299,0.5630270711920055
0.14234445989131927,0.558562197092084,0.47576736672051695,0.5630270711920055
0.14227378368377686,0.5589660743134087,0.47576736672051695,0.5630270711920055
0.14225700497627258,0.5589660743134087,0.4759693053311793,0.5630270711920055
0.14224934577941895,0.559168012924071,0.4759693053311793,0.5630270711920055
0.1422233283519745,0.559168012924071,0.47637318255250405,0.5630270711920055
0.14219141006469727,0.5593699515347335,0.47637318255250405,0.5630270711920055
0.1419769525527954,0.5593699515347335,0.47718093699515346,0.5630270711920055
0.14194703102111816,0.5595718901453958,0.47718093699515346,0.5630270711920055
0.14186042547225952,0.5595718901453958,0.4773828756058158,0.5630270711920055
0.14185383915901184,0.5597738287560582,0.4773828756058158,0.5630270711920055
0.1417829990386963,0.5597738287560582,0.4779886914378029,0.5630270711920055
0.14163650572299957,0.5599757673667205,0.4779886914378029,0.5630270711920055
0.14146241545677185,0.5599757673667205,0.4789983844911147,0.5630270711920055
0.14132905006408691,0.5609854604200323,0.4789983844911147,0.5630270711920055
0.14131595194339752,0.5609854604200323,0.47920032310177707,0.5630270711920055
0.14129137992858887,0.5611873990306947,0.47920032310177707,0.5630270711920055
0.14126180112361908,0.5611873990306947,0.4798061389337641,0.5630270711920055
0.14122667908668518,0.561389337641357,0.4798061389337641,0.5630270711920055
0.1411205679178238,0.561389337641357,0.48021001615508885,0.5630270711920055
0.14110888540744781,0.5615912762520194,0.48021001615508885,0.5630270711920055
0.14110714197158813,0.5615912762520194,0.4804119547657512,0.5630270711920055
0.14092189073562622,0.5623990306946688,0.4804119547657512,0.5630270711920055
0.14091990888118744,0.5623990306946688,0.4806138933764136,0.5630270711920055
0.14072540402412415,0.5632067851373183,0.4806138933764136,0.5630270711920055
0.14068469405174255,0.5632067851373183,0.4810177705977383,0.5630270711920055
0.14061112701892853,0.5634087237479806,0.4810177705977383,0.5630270711920055
0.14058032631874084,0.5634087237479806,0.4812197092084006,0.5630270711920055
0.140546977519989,0.563610662358643,0.4812197092084006,0.5630270711920055
0.14045189321041107,0.563610662358643,0.4820274636510501,0.5630270711920055
0.14041656255722046,0.5640145395799677,0.4820274636510501,0.5630270711920055
0.14023524522781372,0.5640145395799677,0.48303715670436187,0.5630270711920055
0.1401658058166504,0.56421647819063,0.48303715670436187,0.5630270711920055
0.1400763988494873,0.56421647819063,0.4834410339256866,0.5630270711920055
0.13996753096580505,0.5646203554119548,0.4834410339256866,0.5630270711920055
0.13994452357292175,0.5646203554119548,0.48364297253634897,0.5630270711920055
0.13990727066993713,0.5648222940226171,0.48364297253634897,0.5630270711920055
0.13985848426818848,0.5648222940226171,0.48404684975767365,0.5630270711920055
0.13972565531730652,0.5652261712439418,0.48404684975767365,0.5630270711920055
0.13957184553146362,0.5652261712439418,0.4844507269789984,0.5630270711920055
0.1395345777273178,0.5654281098546042,0.4844507269789984,0.5630270711920055
0.13917101919651031,0.5654281098546042,0.48606623586429726,0.5630270711920055
0.13912662863731384,0.565831987075929,0.48606623586429726,0.5630270711920055
0.13907091319561005,0.565831987075929,0.486470113085622,0.5630270711920055
0.139061838388443,0.5660339256865913,0.486470113085622,0.5630270711920055
0.13904571533203125,0.5660339256865913,0.48687399030694667,0.5630270711920055
0.1390312910079956,0.5662358642972536,0.48687399030694667,0.5630270711920055
0.13892635703086853,0.5662358642972536,0.48747980613893377,0.5630270711920055
0.13879725337028503,0.566437802907916,0.48747980613893377,0.5630270711920055
0.13841520249843597,0.566437802907916,0.4897011308562197,0.5630270711920055
0.13836464285850525,0.5666397415185783,0.4897011308562197,0.5630270711920055
0.13827882707118988,0.5666397415185783,0.4901050080775444,0.5630270711920055
0.13818305730819702,0.5672455573505655,0.4901050080775444,0.5630270711920055
0.13809362053871155,0.5672455573505655,0.49050888529886916,0.5630270711920055
0.13796716928482056,0.5678513731825525,0.49050888529886916,0.5630270711920055
0.13783034682273865,0.5678513731825525,0.4907108239095315,0.5630270711920055
0.13782943785190582,0.5680533117932148,0.4907108239095315,0.5630270711920055
0.13782668113708496,0.5680533117932148,0.49091276252019383,0.5630270711920055
0.13766005635261536,0.5684571890145396,0.49091276252019383,0.5630270711920055
0.1376185417175293,0.5684571890145396,0.4911147011308562,0.5630270711920055
0.13742564618587494,0.5690630048465266,0.4911147011308562,0.5630270711920055
0.13742178678512573,0.5690630048465266,0.49131663974151857,0.5630270711920055
0.13741937279701233,0.569264943457189,0.49131663974151857,0.5630270711920055
0.13741761445999146,0.569264943457189,0.49151857835218093,0.5630270711920055
0.13726690411567688,0.5696688206785138,0.49151857835218093,0.5630270711920055
0.1371428519487381,0.5696688206785138,0.49212439418416803,0.5630270711920055
0.13706597685813904,0.5702746365105008,0.49212439418416803,0.5630270711920055
0.137040376663208,0.5702746365105008,0.49232633279483035,0.5630270711920055
0.13697603344917297,0.5712843295638126,0.49232633279483035,0.5630270711920055
0.13675940036773682,0.5712843295638126,0.4931340872374798,0.5630270711920055
0.13675843179225922,0.571486268174475,0.4931340872374798,0.5630270711920055
0.13670101761817932,0.571486268174475,0.49353796445880455,0.5630270711920055
0.13664193451404572,0.572092084006462,0.49353796445880455,0.5630270711920055
0.13645929098129272,0.572092084006462,0.4941437802907916,0.5630270711920055
0.1364557296037674,0.5722940226171244,0.4941437802907916,0.5630270711920055
0.13640563189983368,0.5722940226171244,0.4947495961227787,0.5630270711920055
0.1363706886768341,0.5724959612277868,0.4947495961227787,0.5630270711920055
0.13629138469696045,0.5724959612277868,0.49535541195476573,0.5630270711920055
0.1362839937210083,0.5726978998384491,0.49535541195476573,0.5630270711920055
0.13626420497894287,0.5726978998384491,0.4955573505654281,0.5630270711920055
0.1362515389919281,0.5728998384491115,0.4955573505654281,0.5630270711920055
0.13619911670684814,0.5728998384491115,0.49636510500807757,0.5630270711920055
0.1361972689628601,0.5731017770597738,0.49636510500807757,0.5630270711920055
0.13598276674747467,0.5731017770597738,0.497172859450727,0.5630270711920055
0.1358788013458252,0.5739095315024233,0.497172859450727,0.5630270711920055
0.1358673870563507,0.5739095315024233,0.49737479806138934,0.5630270711920055
0.1358606517314911,0.5741114701130856,0.49737479806138934,0.5630270711920055
0.1358533352613449,0.5741114701130856,0.4975767366720517,0.5630270711920055
0.1357051134109497,0.574313408723748,0.4975767366720517,0.5630270711920055
0.13560006022453308,0.574313408723748,0.4985864297253635,0.5630270711920055
0.13556495308876038,0.5745153473344103,0.4985864297253635,0.5630270711920055
0.13510650396347046,0.5745153473344103,0.4993941841680129,0.5630270711920055
0.13509663939476013,0.5747172859450727,0.4993941841680129,0.5630270711920055
0.13505029678344727,0.5747172859450727,0.5002019386106623,0.5630270711920055
0.13493749499320984,0.5749192245557351,0.5002019386106623,0.5630270711920055
0.13483774662017822,0.5749192245557351,0.5008077544426495,0.5630270711920055
0.13482654094696045,0.5753231017770598,0.5008077544426495,0.5630270711920055
0.13478785753250122,0.5753231017770598,0.5010096930533118,0.5630270711920055
0.13468728959560394,0.5757269789983845,0.5010096930533118,0.5630270711920055
0.1346457153558731,0.5757269789983845,0.5014135702746365,0.5630270711920055
0.1345287263393402,0.5759289176090469,0.5014135702746365,0.5630270711920055
0.13449831306934357,0.5759289176090469,0.5016155088852988,0.5630270711920055
0.13442718982696533,0.5761308562197092,0.5016155088852988,0.5630270711920055
0.13431048393249512,0.5761308562197092,0.502221324717286,0.5630270711920055
0.13425058126449585,0.5767366720516963,0.502221324717286,0.5630270711920055
0.13420557975769043,0.5767366720516963,0.5024232633279483,0.5630270711920055
0.13416944444179535,0.5769386106623586,0.5024232633279483,0.5630270711920055
0.13415135443210602,0.5769386106623586,0.502827140549273,0.5630270711920055
0.13405224680900574,0.5773424878836834,0.502827140549273,0.5630270711920055
0.13401925563812256,0.5773424878836834,0.5032310177705978,0.5630270711920055
0.13394838571548462,0.5775444264943457,0.5032310177705978,0.5630270711920055
0.1339426338672638,0.5775444264943457,0.5034329563812601,0.5630270711920055
0.13387605547904968,0.5779483037156704,0.5034329563812601,0.5630270711920055
0.13386881351470947,0.5779483037156704,0.5038368336025848,0.5630270711920055
0.13386723399162292,0.5781502423263328,0.5038368336025848,0.5630270711920055
0.13384830951690674,0.5781502423263328,0.5040387722132472,0.5630270711920055
0.1337987184524536,0.5785541195476576,0.5040387722132472,0.5630270711920055
0.13351497054100037,0.5785541195476576,0.505048465266559,0.5630270711920055
0.13350078463554382,0.5787560581583199,0.505048465266559,0.5630270711920055
0.1334781050682068,0.5787560581583199,0.5052504038772213,0.5630270711920055
0.13332241773605347,0.5791599353796446,0.5052504038772213,0.5630270711920055
0.13327834010124207,0.5791599353796446,0.505654281098546,0.5630270711920055
0.1332482397556305,0.5793618739903069,0.505654281098546,0.5630270711920055
0.13322585821151733,0.5793618739903069,0.5058562197092084,0.5630270711920055
0.1330309510231018,0.5799676898222941,0.5058562197092084,0.5630270711920055
0.1330234706401825,0.5799676898222941,0.5060581583198708,0.5630270711920055
0.1330140382051468,0.5801696284329564,0.5060581583198708,0.5630270711920055
0.133011594414711,0.5801696284329564,0.5062600969305331,0.5630270711920055
0.1327550709247589,0.5805735056542811,0.5062600969305331,0.5630270711920055
0.1327376663684845,0.5805735056542811,0.5064620355411955,0.5630270711920055
0.13267457485198975,0.5807754442649434,0.5064620355411955,0.5630270711920055
0.13258139789104462,0.5807754442649434,0.5070678513731826,0.5630270711920055
0.13253292441368103,0.5809773828756059,0.5070678513731826,0.5630270711920055
0.13247841596603394,0.5809773828756059,0.5074717285945073,0.5630270711920055
0.1324431598186493,0.5811793214862682,0.5074717285945073,0.5630270711920055
0.13241685926914215,0.5811793214862682,0.5076736672051696,0.5630270711920055
0.13230089843273163,0.5819870759289176,0.5076736672051696,0.5630270711920055
0.13225680589675903,0.5819870759289176,0.5080775444264943,0.5630270711920055
0.13214290142059326,0.5821890145395799,0.5080775444264943,0.5630270711920055
0.13205456733703613,0.5821890145395799,0.5086833602584814,0.5630270711920055
0.1320408284664154,0.5823909531502424,0.5086833602584814,0.5630270711920055
0.1319175362586975,0.5823909531502424,0.5090872374798061,0.5630270711920055
0.1317199468612671,0.5834006462035541,0.5090872374798061,0.5630270711920055
0.13170576095581055,0.5834006462035541,0.5092891760904685,0.5630270711920055
0.1316281259059906,0.5840064620355412,0.5092891760904685,0.5630270711920055
0.13135629892349243,0.5840064620355412,0.5102988691437803,0.5630270711920055
0.13118797540664673,0.5844103392568659,0.5102988691437803,0.5630270711920055
0.13117317855358124,0.5844103392568659,0.5105008077544426,0.5630270711920055
0.13115635514259338,0.5846122778675282,0.5105008077544426,0.5630270711920055
0.13112008571624756,0.5846122778675282,0.510702746365105,0.5630270711920055
0.13103798031806946,0.5848142164781907,0.510702746365105,0.5630270711920055
0.1309611201286316,0.5848142164781907,0.5111066235864298,0.5630270711920055
0.13086077570915222,0.5854200323101777,0.5111066235864298,0.5630270711920055
0.13081255555152893,0.5854200323101777,0.5113085621970921,0.5630270711920055
0.13074997067451477,0.5856219709208401,0.5113085621970921,0.5630270711920055
0.1307448297739029,0.5856219709208401,0.5115105008077544,0.5630270711920055
0.13070470094680786,0.5858239095315024,0.5115105008077544,0.5630270711920055
0.1306484341621399,0.5858239095315024,0.5121163166397416,0.5630270711920055
0.13064351677894592,0.5860258481421647,0.5121163166397416,0.5630270711920055
0.13060560822486877,0.5860258481421647,0.5123182552504039,0.5630270711920055
0.13059289753437042,0.5862277867528272,0.5123182552504039,0.5630270711920055
0.1305100917816162,0.5862277867528272,0.5127221324717286,0.5630270711920055
0.1304275393486023,0.5868336025848142,0.5127221324717286,0.5630270711920055
0.13042542338371277,0.5868336025848142,0.5129240710823909,0.5630270711920055
0.13040807843208313,0.5870355411954766,0.5129240710823909,0.5630270711920055
0.13029155135154724,0.5870355411954766,0.5133279483037156,0.5630270711920055
0.13022014498710632,0.5872374798061389,0.5133279483037156,0.5630270711920055
0.130186527967453,0.5872374798061389,0.5135298869143781,0.5630270711920055
0.1301405131816864,0.5876413570274637,0.5135298869143781,0.5630270711920055
0.13009434938430786,0.5876413570274637,0.5141357027463651,0.5630270711920055
0.13004842400550842,0.5880452342487884,0.5141357027463651,0.5630270711920055
0.12999874353408813,0.5880452342487884,0.5147415185783522,0.5630270711920055
0.12997177243232727,0.5882471728594507,0.5147415185783522,0.5630270711920055
0.1298917829990387,0.5882471728594507,0.5151453957996769,0.5630270711920055
0.12988734245300293,0.5884491114701131,0.5151453957996769,0.5630270711920055
0.12979644536972046,0.5884491114701131,0.5157512116316639,0.5630270711920055
0.1297580897808075,0.5886510500807755,0.5157512116316639,0.5630270711920055
0.1297256499528885,0.5886510500807755,0.5161550888529887,0.5630270711920055
0.12971127033233643,0.5888529886914378,0.5161550888529887,0.5630270711920055
0.1295764446258545,0.5888529886914378,0.5169628432956381,0.5630270711920055
0.12949717044830322,0.5890549273021002,0.5169628432956381,0.5630270711920055
0.1294710338115692,0.5890549273021002,0.5173667205169629,0.5630270711920055
0.129452645778656,0.5892568659127625,0.5173667205169629,0.5630270711920055
0.1294092983007431,0.5892568659127625,0.5181744749596123,0.5630270711920055
0.12935510277748108,0.5894588045234249,0.5181744749596123,0.5630270711920055
0.12925255298614502,0.5894588045234249,0.5191841680129241,0.5630270711920055
0.12921231985092163,0.5898626817447497,0.5191841680129241,0.5630270711920055
0.12918567657470703,0.5898626817447497,0.5195880452342488,0.5630270711920055
0.12907317280769348,0.590670436187399,0.5195880452342488,0.5630270711920055
0.1290515959262848,0.590670436187399,0.5197899838449112,0.5630270711920055
0.1290353387594223,0.5908723747980614,0.5197899838449112,0.5630270711920055
0.12903448939323425,0.5908723747980614,0.5199919224555735,0.5630270711920055
0.12890589237213135,0.5914781906300485,0.5199919224555735,0.5630270711920055
0.1287810504436493,0.5914781906300485,0.5207996768982229,0.5630270711920055
0.12873128056526184,0.5922859450726979,0.5207996768982229,0.5630270711920055
0.12863078713417053,0.5922859450726979,0.5212035541195477,0.5630270711920055
0.12862955033779144,0.5924878836833603,0.5212035541195477,0.5630270711920055
0.12849587202072144,0.5924878836833603,0.5220113085621971,0.5630270711920055
0.12842977046966553,0.5926898222940227,0.5220113085621971,0.5630270711920055
0.12835699319839478,0.5926898222940227,0.5224151857835219,0.5630270711920055
0.1282956600189209,0.593497576736672,0.5224151857835219,0.5630270711920055
0.12818685173988342,0.593497576736672,0.5230210016155089,0.5630270711920055
0.12817317247390747,0.5939014539579968,0.5230210016155089,0.5630270711920055
0.12808318436145782,0.5939014539579968,0.523626817447496,0.5630270711920055
0.12807844579219818,0.5941033925686591,0.523626817447496,0.5630270711920055
0.12799671292304993,0.5941033925686591,0.5240306946688207,0.5630270711920055
0.12795299291610718,0.5945072697899838,0.5240306946688207,0.5630270711920055
0.1278931051492691,0.5945072697899838,0.524232633279483,0.5630270711920055
0.1278454065322876,0.5947092084006462,0.524232633279483,0.5630270711920055
0.12767314910888672,0.5947092084006462,0.5252423263327949,0.5630270711920055
0.12766876816749573,0.5949111470113085,0.5252423263327949,0.5630270711920055
0.1276073157787323,0.5949111470113085,0.5256462035541195,0.5630270711920055
0.12751391530036926,0.5953150242326333,0.5256462035541195,0.5630270711920055
0.12745606899261475,0.5953150242326333,0.5262520193861067,0.5630270711920055
0.1273537278175354,0.595718901453958,0.5262520193861067,0.5630270711920055
0.1272464543581009,0.595718901453958,0.5268578352180937,0.5630270711920055
0.12722423672676086,0.5961227786752827,0.5268578352180937,0.5630270711920055
0.1271398961544037,0.5961227786752827,0.527059773828756,0.5630270711920055
0.12703505158424377,0.5969305331179321,0.527059773828756,0.5630270711920055
0.12697796523571014,0.5969305331179321,0.5278675282714055,0.5630270711920055
0.12693452835083008,0.5971324717285945,0.5278675282714055,0.5630270711920055
0.12685051560401917,0.5971324717285945,0.5290791599353797,0.5630270711920055
0.1267969310283661,0.5975363489499192,0.5290791599353797,0.5630270711920055
0.12676659226417542,0.5975363489499192,0.529281098546042,0.5630270711920055
0.1267000287771225,0.5977382875605816,0.529281098546042,0.5630270711920055
0.12668371200561523,0.5977382875605816,0.5294830371567044,0.5630270711920055
0.12666387856006622,0.597940226171244,0.5294830371567044,0.5630270711920055
0.12665154039859772,0.597940226171244,0.5296849757673667,0.5630270711920055
0.1266508251428604,0.5981421647819063,0.5296849757673667,0.5630270711920055
0.12662877142429352,0.5981421647819063,0.529886914378029,0.5630270711920055
0.12658339738845825,0.5983441033925686,0.529886914378029,0.5630270711920055
0.1265696883201599,0.5983441033925686,0.5300888529886915,0.5630270711920055
0.12653551995754242,0.5987479806138933,0.5300888529886915,0.5630270711920055
0.12651462852954865,0.5987479806138933,0.5302907915993538,0.5630270711920055
0.12635312974452972,0.5997576736672051,0.5302907915993538,0.5630270711920055
0.1263098567724228,0.5997576736672051,0.5306946688206785,0.5630270711920055
0.1261952519416809,0.6005654281098546,0.5306946688206785,0.5630270711920055
0.12614358961582184,0.6005654281098546,0.5310985460420032,0.5630270711920055
0.12579810619354248,0.6021809369951535,0.5310985460420032,0.5630270711920055
0.12573541700839996,0.6021809369951535,0.531502423263328,0.5630270711920055
0.12557826936244965,0.6033925686591276,0.531502423263328,0.5630270711920055
0.12557382881641388,0.6033925686591276,0.5317043618739903,0.5630270711920055
0.12551334500312805,0.60359450726979,0.5317043618739903,0.5630270711920055
0.12546727061271667,0.60359450726979,0.5319063004846527,0.5630270711920055
0.1254526972770691,0.6037964458804523,0.5319063004846527,0.5630270711920055
0.12544399499893188,0.6037964458804523,0.532108239095315,0.5630270711920055
0.12533752620220184,0.6039983844911146,0.532108239095315,0.5630270711920055
0.1253281533718109,0.6039983844911146,0.5323101777059773,0.5630270711920055
0.1253088116645813,0.6042003231017771,0.5323101777059773,0.5630270711920055
0.1252112090587616,0.6042003231017771,0.5331179321486268,0.5630270711920055
0.12502357363700867,0.6048061389337641,0.5331179321486268,0.5630270711920055
0.12499690055847168,0.6048061389337641,0.5337237479806138,0.5630270711920055
0.12499445676803589,0.6050080775444265,0.5337237479806138,0.5630270711920055
0.12486551702022552,0.6050080775444265,0.534329563812601,0.5630270711920055
0.1248200535774231,0.6054119547657512,0.534329563812601,0.5630270711920055
0.12478908896446228,0.6054119547657512,0.534935379644588,0.5630270711920055
0.1247725784778595,0.6056138933764136,0.534935379644588,0.5630270711920055
0.12473499774932861,0.6056138933764136,0.5351373182552503,0.5630270711920055
0.12472409009933472,0.6058158319870759,0.5351373182552503,0.5630270711920055
0.12460032105445862,0.6058158319870759,0.5357431340872375,0.5630270711920055
0.12447205185890198,0.6066235864297254,0.5357431340872375,0.5630270711920055
0.12444418668746948,0.6068255250403877,0.5359450726978998,0.5630270711920055
0.12438574433326721,0.6070274636510501,0.5359450726978998,0.5630270711920055
0.12425197660923004,0.6070274636510501,0.5369547657512116,0.5630270711920055
0.1242193877696991,0.6072294022617124,0.5369547657512116,0.5630270711920055
0.12402577698230743,0.6072294022617124,0.5379644588045234,0.5630270711920055
0.12397521734237671,0.6076332794830371,0.5379644588045234,0.5630270711920055
0.12397083640098572,0.6076332794830371,0.5381663974151858,0.5630270711920055
0.12381324172019958,0.6082390953150242,0.5381663974151858,0.5630270711920055
0.12379448115825653,0.6082390953150242,0.5383683360258481,0.5630270711920055
0.12373682856559753,0.6088449111470113,0.5383683360258481,0.5630270711920055
0.12341004610061646,0.6088449111470113,0.5393780290791599,0.5630270711920055
0.12340757250785828,0.6090468497576736,0.5393780290791599,0.5630270711920055
0.12323014438152313,0.6090468497576736,0.5405896607431341,0.5630270711920055
0.12320917844772339,0.6092487883683361,0.5405896607431341,0.5630270711920055
0.12303401529788971,0.6092487883683361,0.5413974151857835,0.5630270711920055
0.12301498651504517,0.6094507269789984,0.5413974151857835,0.5630270711920055
0.12280797958374023,0.6094507269789984,0.5418012924071083,0.5630270711920055
0.12277844548225403,0.6096526655896607,0.5418012924071083,0.5630270711920055
0.12272807955741882,0.6096526655896607,0.5420032310177706,0.5630270711920055
0.12272658944129944,0.6098546042003231,0.5420032310177706,0.5630270711920055
0.1226489245891571,0.6098546042003231,0.5422051696284329,0.5630270711920055
0.12253463268280029,0.6104604200323102,0.5422051696284329,0.5630270711920055
0.12252788245677948,0.6104604200323102,0.5424071082390953,0.5630270711920055
0.12250456213951111,0.6106623586429726,0.5424071082390953,0.5630270711920055
0.12242652475833893,0.6106623586429726,0.5430129240710824,0.5630270711920055
0.12240496277809143,0.6108642972536349,0.5430129240710824,0.5630270711920055
0.12236851453781128,0.6108642972536349,0.5434168012924071,0.5630270711920055
0.12224802374839783,0.6112681744749596,0.5434168012924071,0.5630270711920055
0.12216368317604065,0.6112681744749596,0.5440226171243941,0.5630270711920055
0.1221611350774765,0.6114701130856219,0.5440226171243941,0.5630270711920055
0.12215997278690338,0.6114701130856219,0.5442245557350566,0.5630270711920055
0.12212434411048889,0.6116720516962844,0.5442245557350566,0.5630270711920055
0.12211436033248901,0.6116720516962844,0.5444264943457189,0.5630270711920055
0.122111976146698,0.6118739903069467,0.5444264943457189,0.5630270711920055
0.12210054695606232,0.6118739903069467,0.5448303715670436,0.5630270711920055
0.12207311391830444,0.6120759289176091,0.5448303715670436,0.5630270711920055
0.12204065918922424,0.6120759289176091,0.5450323101777059,0.5630270711920055
0.12191644310951233,0.6126817447495961,0.5450323101777059,0.5630270711920055
0.12182210385799408,0.6126817447495961,0.5456381260096931,0.5630270711920055
0.12177124619483948,0.6130856219709209,0.5456381260096931,0.5630270711920055
0.12173055112361908,0.6130856219709209,0.5458400646203554,0.5630270711920055
0.12166494131088257,0.6136914378029079,0.5458400646203554,0.5630270711920055
0.12157618999481201,0.6136914378029079,0.5462439418416801,0.5630270711920055
0.12151813507080078,0.6138933764135702,0.5462439418416801,0.5630270711920055
0.12150867283344269,0.6138933764135702,0.5464458804523424,0.5630270711920055
0.12143176794052124,0.6144991922455574,0.5464458804523424,0.5630270711920055
0.12140962481498718,0.6144991922455574,0.5466478190630049,0.5630270711920055
0.12137576937675476,0.6151050080775444,0.5466478190630049,0.5630270711920055
0.12137410044670105,0.6151050080775444,0.5468497576736672,0.5630270711920055
0.12130534648895264,0.6155088852988692,0.5468497576736672,0.5630270711920055
0.1212080866098404,0.6155088852988692,0.5476575121163166,0.5630270711920055
0.12120771408081055,0.6157108239095315,0.5476575121163166,0.5630270711920055
0.12118840217590332,0.6157108239095315,0.5482633279483037,0.5630270711920055
0.12109458446502686,0.6161147011308562,0.5482633279483037,0.5630270711920055
0.12107303738594055,0.6161147011308562,0.5484652665589661,0.5630270711920055
0.1209632158279419,0.6167205169628432,0.5484652665589661,0.5630270711920055
0.12091901898384094,0.6167205169628432,0.5486672051696284,0.5630270711920055
0.12088149785995483,0.617124394184168,0.5486672051696284,0.5630270711920055
0.12068068981170654,0.617124394184168,0.5490710823909531,0.5630270711920055
0.12052100896835327,0.6175282714054927,0.5490710823909531,0.5630270711920055
0.1204846054315567,0.6175282714054927,0.5492730210016155,0.5630270711920055
0.12047401070594788,0.6177302100161551,0.5492730210016155,0.5630270711920055
0.12034720182418823,0.6177302100161551,0.5494749596122779,0.5630270711920055
0.12024858593940735,0.6179321486268174,0.5494749596122779,0.5630270711920055
0.12019911408424377,0.6179321486268174,0.5498788368336026,0.5630270711920055
0.12019720673561096,0.6181340872374798,0.5498788368336026,0.5630270711920055
0.12019103765487671,0.6181340872374798,0.5500807754442649,0.5630270711920055
0.12017843127250671,0.6183360258481422,0.5500807754442649,0.5630270711920055
0.1200902909040451,0.6183360258481422,0.550686591276252,0.5630270711920055
0.12008929252624512,0.6185379644588045,0.550686591276252,0.5630270711920055
0.11989003419876099,0.6185379644588045,0.5518982229402262,0.5630270711920055
0.11982420086860657,0.6191437802907916,0.5518982229402262,0.5630270711920055
0.11977836489677429,0.6191437802907916,0.5525040387722132,0.5630270711920055
0.11975967884063721,0.619345718901454,0.5525040387722132,0.5630270711920055
0.11969904601573944,0.619345718901454,0.5531098546042004,0.5630270711920055
0.11969463527202606,0.6195476575121163,0.5531098546042004,0.5630270711920055
0.11969439685344696,0.6195476575121163,0.5533117932148627,0.5630270711920055
0.11968830227851868,0.6197495961227787,0.5533117932148627,0.5630270711920055
0.11960384249687195,0.6197495961227787,0.5539176090468497,0.5630270711920055
0.11936387419700623,0.6201534733441034,0.5539176090468497,0.5630270711920055
0.11933736503124237,0.6201534733441034,0.5543214862681745,0.5630270711920055
0.11923849582672119,0.6205573505654282,0.5543214862681745,0.5630270711920055
0.11919468641281128,0.6205573505654282,0.5545234248788369,0.5630270711920055
0.1191503256559372,0.6207592891760905,0.5545234248788369,0.5630270711920055
0.11914089322090149,0.6207592891760905,0.5547253634894992,0.5630270711920055
0.11912664771080017,0.6209612277867528,0.5547253634894992,0.5630270711920055
0.11912116408348083,0.6209612277867528,0.5549273021001615,0.5630270711920055
0.11897996068000793,0.6215670436187399,0.5549273021001615,0.5630270711920055
0.11887583136558533,0.6215670436187399,0.5553311793214862,0.5630270711920055
0.11882281303405762,0.6217689822294022,0.5553311793214862,0.5630270711920055
0.11880031228065491,0.6217689822294022,0.5555331179321487,0.5630270711920055
0.11876532435417175,0.6219709208400647,0.5555331179321487,0.5630270711920055
0.11869004368782043,0.6219709208400647,0.555735056542811,0.5630270711920055
0.11868536472320557,0.6223747980613893,0.555735056542811,0.5630270711920055
0.11867643892765045,0.6223747980613893,0.5561389337641357,0.5630270711920055
0.11863866448402405,0.622778675282714,0.5561389337641357,0.5630270711920055
0.11861312389373779,0.622778675282714,0.556340872374798,0.5630270711920055
0.11860916018486023,0.6229806138933764,0.556340872374798,0.5630270711920055
0.11857295036315918,0.6229806138933764,0.5567447495961227,0.5630270711920055
0.11850994825363159,0.6231825525040388,0.5567447495961227,0.5630270711920055
0.11850288510322571,0.6231825525040388,0.5569466882067852,0.5630270711920055
0.11848193407058716,0.6233844911147012,0.5569466882067852,0.5630270711920055
0.11839036643505096,0.6233844911147012,0.5571486268174475,0.5630270711920055
0.11831773817539215,0.6237883683360258,0.5571486268174475,0.5630270711920055
0.11829312145709991,0.6237883683360258,0.5575525040387722,0.5630270711920055
0.11817707121372223,0.6239903069466882,0.5575525040387722,0.5630270711920055
0.11816716194152832,0.6239903069466882,0.557956381260097,0.5630270711920055
0.118093341588974,0.6241922455573505,0.557956381260097,0.5630270711920055
0.11804831027984619,0.6241922455573505,0.5581583198707593,0.5630270711920055
0.11792987585067749,0.6245961227786753,0.5581583198707593,0.5630270711920055
0.1178680956363678,0.6245961227786753,0.558562197092084,0.5630270711920055
0.1178293228149414,0.625,0.558562197092084,0.5630270711920055
0.11781571805477142,0.625,0.5587641357027464,0.5630270711920055
0.11780063807964325,0.6252019386106623,0.5587641357027464,0.5630270711920055
0.1177988350391388,0.6252019386106623,0.5589660743134087,0.5630270711920055
0.11760696768760681,0.6260096930533118,0.5589660743134087,0.5630270711920055
0.11758899688720703,0.6260096930533118,0.559168012924071,0.5630270711920055
0.11758556962013245,0.6262116316639742,0.559168012924071,0.5630270711920055
0.1175268292427063,0.6262116316639742,0.5593699515347335,0.5630270711920055
0.11752453446388245,0.6264135702746365,0.5593699515347335,0.5630270711920055
0.11752192676067352,0.6264135702746365,0.5595718901453958,0.5630270711920055
0.11747336387634277,0.6268174474959612,0.5595718901453958,0.5630270711920055
0.11740633845329285,0.6268174474959612,0.5599757673667205,0.5630270711920055
0.11732974648475647,0.6270193861066236,0.5599757673667205,0.5630270711920055
0.11725170910358429,0.6270193861066236,0.5601777059773829,0.5630270711920055
0.11724457144737244,0.627221324717286,0.5601777059773829,0.5630270711920055
0.11711236834526062,0.627221324717286,0.5609854604200323,0.5630270711920055
0.11708322167396545,0.627827140549273,0.5609854604200323,0.5630270711920055
0.11699679493904114,0.627827140549273,0.5615912762520194,0.5630270711920055
0.11691558361053467,0.6282310177705978,0.5615912762520194,0.5630270711920055
0.11681096255779266,0.6282310177705978,0.5621970920840065,0.5630270711920055
0.11677855253219604,0.6284329563812601,0.5621970920840065,0.5630270711920055
0.11677524447441101,0.6284329563812601,0.5623990306946688,0.5630270711920055
0.11676493287086487,0.6286348949919225,0.5623990306946688,0.5630270711920055
0.11674350500106812,0.6286348949919225,0.5628029079159935,0.5630270711920055
0.11664360761642456,0.6292407108239095,0.5628029079159935,0.5630270711920055
0.11651495099067688,0.6292407108239095,0.5632067851373183,0.5630270711920055
0.11645427346229553,0.6298465266558966,0.5632067851373183,0.5630270711920055
0.11626005172729492,0.6298465266558966,0.5644184168012925,0.5630270711920055
0.1161399781703949,0.6302504038772213,0.5644184168012925,0.5630270711920055
0.11610916256904602,0.6302504038772213,0.5648222940226171,0.5630270711920055
0.11610013246536255,0.630654281098546,0.5648222940226171,0.5630270711920055
0.11609922349452972,0.630654281098546,0.5650242326332795,0.5630270711920055
0.11609110236167908,0.6308562197092084,0.5650242326332795,0.5630270711920055
0.11588412523269653,0.6308562197092084,0.5668416801292407,0.5630270711920055
0.11585095524787903,0.6310581583198708,0.5668416801292407,0.5630270711920055
0.115536630153656,0.6310581583198708,0.5680533117932148,0.5630270711920055
0.11553621292114258,0.6312600969305331,0.5680533117932148,0.5630270711920055
0.1155242919921875,0.6312600969305331,0.5682552504038773,0.5630270711920055
0.11550690233707428,0.6314620355411955,0.5682552504038773,0.5630270711920055
0.11550256609916687,0.6314620355411955,0.5684571890145396,0.5630270711920055
0.11543133854866028,0.6318659127625202,0.5684571890145396,0.5630270711920055
0.1153840720653534,0.6318659127625202,0.5688610662358643,0.5630270711920055
0.11532577872276306,0.6322697899838449,0.5688610662358643,0.5630270711920055
0.11532160639762878,0.6322697899838449,0.5690630048465266,0.5630270711920055
0.11524274945259094,0.632875605815832,0.5690630048465266,0.5630270711920055
0.11520944535732269,0.632875605815832,0.5694668820678513,0.5630270711920055
0.11518131196498871,0.6330775444264943,0.5694668820678513,0.5630270711920055
0.11517259478569031,0.6330775444264943,0.5696688206785138,0.5630270711920055
0.1151551753282547,0.6332794830371568,0.5696688206785138,0.5630270711920055
0.11512872576713562,0.6332794830371568,0.5704765751211631,0.5630270711920055
0.11488787829875946,0.6336833602584814,0.5704765751211631,0.5630270711920055
0.11484988033771515,0.6336833602584814,0.5708804523424879,0.5630270711920055
0.11483728885650635,0.6338852988691438,0.5708804523424879,0.5630270711920055
0.11482700705528259,0.6338852988691438,0.5710823909531503,0.5630270711920055
0.1148124486207962,0.6342891760904685,0.5710823909531503,0.5630270711920055
0.11471536755561829,0.6342891760904685,0.5716882067851373,0.5630270711920055
0.11462211608886719,0.6344911147011308,0.5716882067851373,0.5630270711920055
0.11461648344993591,0.6344911147011308,0.5722940226171244,0.5630270711920055
0.1146153062582016,0.6346930533117933,0.5722940226171244,0.5630270711920055
0.11461147665977478,0.6346930533117933,0.5724959612277868,0.5630270711920055
0.11458748579025269,0.6348949919224556,0.5724959612277868,0.5630270711920055
0.11457294225692749,0.6348949919224556,0.5728998384491115,0.5630270711920055
0.11455002427101135,0.6350969305331179,0.5728998384491115,0.5630270711920055
0.11427858471870422,0.6350969305331179,0.5747172859450727,0.5630270711920055
0.11418351531028748,0.6355008077544426,0.5747172859450727,0.5630270711920055
0.11416105926036835,0.6355008077544426,0.5753231017770598,0.5630270711920055
0.11409905552864075,0.635702746365105,0.5753231017770598,0.5630270711920055
0.11405077576637268,0.635702746365105,0.5755250403877221,0.5630270711920055
0.11398467421531677,0.6359046849757674,0.5755250403877221,0.5630270711920055
0.11398369073867798,0.6359046849757674,0.5757269789983845,0.5630270711920055
0.11365827918052673,0.6377221324717286,0.5757269789983845,0.5630270711920055
0.11345888674259186,0.6377221324717286,0.5767366720516963,0.5630270711920055
0.11344905197620392,0.6379240710823909,0.5767366720516963,0.5630270711920055
0.11340707540512085,0.6379240710823909,0.577140549273021,0.5630270711920055
0.11335334181785583,0.6383279483037156,0.577140549273021,0.5630270711920055
0.11330169439315796,0.6383279483037156,0.5773424878836834,0.5630270711920055
0.11329925060272217,0.6385298869143781,0.5773424878836834,0.5630270711920055
0.11313337087631226,0.6385298869143781,0.5779483037156704,0.5630270711920055
0.1130974292755127,0.6389337641357028,0.5779483037156704,0.5630270711920055
0.11309200525283813,0.6389337641357028,0.5781502423263328,0.5630270711920055
0.11302673816680908,0.6393376413570274,0.5781502423263328,0.5630270711920055
0.11299663782119751,0.6393376413570274,0.5785541195476576,0.5630270711920055
0.11297920346260071,0.6395395799676898,0.5785541195476576,0.5630270711920055
0.11293068528175354,0.6395395799676898,0.5789579967689822,0.5630270711920055
0.1128472238779068,0.6397415185783522,0.5789579967689822,0.5630270711920055
0.11283466219902039,0.6397415185783522,0.5791599353796446,0.5630270711920055
0.11280959844589233,0.6399434571890146,0.5791599353796446,0.5630270711920055
0.1127716600894928,0.6399434571890146,0.5795638126009693,0.5630270711920055
0.11272799968719482,0.6401453957996769,0.5795638126009693,0.5630270711920055
0.11268138885498047,0.6401453957996769,0.5799676898222941,0.5630270711920055
0.11253160238265991,0.6403473344103393,0.5799676898222941,0.5630270711920055
0.11244988441467285,0.6403473344103393,0.5801696284329564,0.5630270711920055
0.11237870156764984,0.6405492730210016,0.5801696284329564,0.5630270711920055
0.11237210035324097,0.6405492730210016,0.5803715670436187,0.5630270711920055
0.11236909031867981,0.6407512116316639,0.5803715670436187,0.5630270711920055
0.11232386529445648,0.6407512116316639,0.5805735056542811,0.5630270711920055
0.11223137378692627,0.6411550888529887,0.5805735056542811,0.5630270711920055
0.11219444870948792,0.6411550888529887,0.5807754442649434,0.5630270711920055
0.11213147640228271,0.6417609046849758,0.5807754442649434,0.5630270711920055
0.11211748421192169,0.6417609046849758,0.5809773828756059,0.5630270711920055
0.11207062005996704,0.6419628432956381,0.5809773828756059,0.5630270711920055
0.11206865310668945,0.6419628432956381,0.5811793214862682,0.5630270711920055
0.11201927065849304,0.6421647819063004,0.5811793214862682,0.5630270711920055
0.11196435987949371,0.6421647819063004,0.5817851373182552,0.5630270711920055
0.1118747889995575,0.6427705977382876,0.5817851373182552,0.5630270711920055
0.11185480654239655,0.6427705977382876,0.5819870759289176,0.5630270711920055
0.11180762946605682,0.6431744749596123,0.5819870759289176,0.5630270711920055
0.11143499612808228,0.6431744749596123,0.5831987075928917,0.5630270711920055
0.11143368482589722,0.6433764135702746,0.5831987075928917,0.5630270711920055
0.11142328381538391,0.6433764135702746,0.5836025848142165,0.5630270711920055
0.11123153567314148,0.6443861066235864,0.5836025848142165,0.5630270711920055
0.11111854016780853,0.6443861066235864,0.5846122778675282,0.5630270711920055
0.111063152551651,0.6449919224555735,0.5846122778675282,0.5630270711920055
0.11099287867546082,0.6449919224555735,0.5852180936995154,0.5630270711920055
0.11088931560516357,0.6455977382875606,0.5852180936995154,0.5630270711920055
0.11082343757152557,0.6455977382875606,0.5860258481421647,0.5630270711920055
0.11080582439899445,0.6457996768982229,0.5860258481421647,0.5630270711920055
0.11059018969535828,0.6457996768982229,0.5868336025848142,0.5630270711920055
0.11056855320930481,0.6462035541195477,0.5868336025848142,0.5630270711920055
0.11048723757266998,0.6462035541195477,0.5872374798061389,0.5630270711920055
0.11038222908973694,0.6466074313408724,0.5872374798061389,0.5630270711920055
0.11013513803482056,0.6466074313408724,0.5886510500807755,0.5630270711920055
0.1100548803806305,0.6470113085621971,0.5886510500807755,0.5630270711920055
0.10998940467834473,0.6470113085621971,0.5888529886914378,0.5630270711920055
0.10993972420692444,0.6474151857835219,0.5888529886914378,0.5630270711920055
0.10981181263923645,0.6474151857835219,0.5892568659127625,0.5630270711920055
0.10975302755832672,0.6476171243941842,0.5892568659127625,0.5630270711920055
0.10973986983299255,0.6476171243941842,0.5894588045234249,0.5630270711920055
0.10969546437263489,0.6478190630048465,0.5894588045234249,0.5630270711920055
0.10967198014259338,0.6478190630048465,0.5898626817447497,0.5630270711920055
0.10964086651802063,0.6482229402261712,0.5898626817447497,0.5630270711920055
0.10933342576026917,0.6482229402261712,0.590670436187399,0.5630270711920055
0.10932205617427826,0.6484248788368336,0.590670436187399,0.5630270711920055
0.10924282670021057,0.6484248788368336,0.5910743134087237,0.5630270711920055
0.10924255847930908,0.648626817447496,0.5910743134087237,0.5630270711920055
0.10912540555000305,0.648626817447496,0.5912762520193862,0.5630270711920055
0.10904474556446075,0.6488287560581584,0.5912762520193862,0.5630270711920055
0.10891570150852203,0.6488287560581584,0.5916801292407108,0.5630270711920055
0.10884040594100952,0.6494345718901454,0.5916801292407108,0.5630270711920055
0.10872864723205566,0.6494345718901454,0.5918820678513732,0.5630270711920055
0.10867771506309509,0.6496365105008077,0.5918820678513732,0.5630270711920055
0.10863551497459412,0.6496365105008077,0.5920840064620355,0.5630270711920055
0.10855808854103088,0.6508481421647819,0.5920840064620355,0.5630270711920055
0.10854609310626984,0.6508481421647819,0.5922859450726979,0.5630270711920055
0.10851983726024628,0.6510500807754442,0.5922859450726979,0.5630270711920055
0.10847209393978119,0.6510500807754442,0.5924878836833603,0.5630270711920055
0.10842922329902649,0.6512520193861067,0.5924878836833603,0.5630270711920055
0.10835656523704529,0.6512520193861067,0.592891760904685,0.5630270711920055
0.10828752815723419,0.6516558966074314,0.592891760904685,0.5630270711920055
0.10820949077606201,0.6516558966074314,0.5930936995153473,0.5630270711920055
0.10816693305969238,0.6518578352180937,0.5930936995153473,0.5630270711920055
0.1080985814332962,0.6518578352180937,0.593497576736672,0.5630270711920055
0.10802432894706726,0.6522617124394184,0.593497576736672,0.5630270711920055
0.10779035091400146,0.6522617124394184,0.595113085621971,0.5630270711920055
0.10777735710144043,0.6524636510500808,0.595113085621971,0.5630270711920055
0.10760185122489929,0.6524636510500808,0.5959208400646203,0.5630270711920055
0.10750564932823181,0.6532714054927302,0.5959208400646203,0.5630270711920055
0.10746419429779053,0.6532714054927302,0.596324717285945,0.5630270711920055
0.10742734372615814,0.6534733441033925,0.596324717285945,0.5630270711920055
0.10742267966270447,0.6534733441033925,0.5965266558966075,0.5630270711920055
0.10733060538768768,0.6538772213247173,0.5965266558966075,0.5630270711920055
0.10729961097240448,0.6538772213247173,0.5967285945072698,0.5630270711920055
0.10727040469646454,0.6540791599353797,0.5967285945072698,0.5630270711920055
0.10707232356071472,0.6540791599353797,0.5977382875605816,0.5630270711920055
0.10705584287643433,0.654281098546042,0.5977382875605816,0.5630270711920055
0.10704079270362854,0.654281098546042,0.597940226171244,0.5630270711920055
0.1070292592048645,0.6546849757673667,0.597940226171244,0.5630270711920055
0.10700398683547974,0.6546849757673667,0.5981421647819063,0.5630270711920055
0.10695838928222656,0.654886914378029,0.5981421647819063,0.5630270711920055
0.10694655776023865,0.654886914378029,0.5983441033925686,0.5630270711920055
0.1069229245185852,0.6550888529886915,0.5983441033925686,0.5630270711920055
0.10691344738006592,0.6550888529886915,0.598546042003231,0.5630270711920055
0.10683119297027588,0.6554927302100162,0.598546042003231,0.5630270711920055
0.10681864619255066,0.6554927302100162,0.5987479806138933,0.5630270711920055
0.10680204629898071,0.6556946688206785,0.5987479806138933,0.5630270711920055
0.1067846268415451,0.6556946688206785,0.5989499192245558,0.5630270711920055
0.10677766799926758,0.6558966074313409,0.5989499192245558,0.5630270711920055
0.10667771100997925,0.6558966074313409,0.5993537964458805,0.5630270711920055
0.10649764537811279,0.6569063004846527,0.5993537964458805,0.5630270711920055
0.10643810033798218,0.6569063004846527,0.5995557350565428,0.5630270711920055
0.1062462329864502,0.6579159935379645,0.5995557350565428,0.5630270711920055
0.1060943603515625,0.6579159935379645,0.6005654281098546,0.5630270711920055
0.10593602061271667,0.6591276252019386,0.6005654281098546,0.5630270711920055
0.10591229796409607,0.6591276252019386,0.600767366720517,0.5630270711920055
0.10562515258789062,0.6601373182552503,0.600767366720517,0.5630270711920055
0.10562404990196228,0.6601373182552503,0.6009693053311793,0.5630270711920055
0.10547986626625061,0.6609450726978998,0.6009693053311793,0.5630270711920055
0.10543346405029297,0.6609450726978998,0.6011712439418416,0.5630270711920055
0.1054014265537262,0.6611470113085622,0.6011712439418416,0.5630270711920055
0.10539218783378601,0.6611470113085622,0.6015751211631664,0.5630270711920055
0.10536864399909973,0.6613489499192245,0.6015751211631664,0.5630270711920055
0.10530982911586761,0.6613489499192245,0.6017770597738288,0.5630270711920055
0.10530966520309448,0.6615508885298869,0.6017770597738288,0.5630270711920055
0.1052834689617157,0.6615508885298869,0.6019789983844911,0.5630270711920055
0.10527840256690979,0.6617528271405493,0.6019789983844911,0.5630270711920055
0.1052684485912323,0.6617528271405493,0.6021809369951535,0.5630270711920055
0.10525301098823547,0.6619547657512116,0.6021809369951535,0.5630270711920055
0.10515908896923065,0.6619547657512116,0.6027867528271406,0.5630270711920055
0.10510951280593872,0.662156704361874,0.6027867528271406,0.5630270711920055
0.10495325922966003,0.662156704361874,0.6031906300484653,0.5630270711920055
0.10490232706069946,0.6625605815831987,0.6031906300484653,0.5630270711920055
0.10489015281200409,0.6625605815831987,0.6033925686591276,0.5630270711920055
0.1048707664012909,0.6627625201938611,0.6033925686591276,0.5630270711920055
0.10485401749610901,0.6627625201938611,0.60359450726979,0.5630270711920055
0.10470777750015259,0.6633683360258481,0.60359450726979,0.5630270711920055
0.10470017790794373,0.6633683360258481,0.6037964458804523,0.5630270711920055
0.10469469428062439,0.6635702746365105,0.6037964458804523,0.5630270711920055
0.10460805892944336,0.6635702746365105,0.6048061389337641,0.5630270711920055
0.10449245572090149,0.6641760904684976,0.6048061389337641,0.5630270711920055
0.10445311665534973,0.6641760904684976,0.6050080775444265,0.5630270711920055
0.10445284843444824,0.6643780290791599,0.6050080775444265,0.5630270711920055
0.10441598296165466,0.6643780290791599,0.6052100161550888,0.5630270711920055
0.10430918633937836,0.6647819063004846,0.6052100161550888,0.5630270711920055
0.10429735481739044,0.6647819063004846,0.6056138933764136,0.5630270711920055
0.10428407788276672,0.664983844911147,0.6056138933764136,0.5630270711920055
0.10424578189849854,0.664983844911147,0.6062197092084006,0.5630270711920055
0.1042223572731018,0.6651857835218093,0.6062197092084006,0.5630270711920055
0.10401645302772522,0.6651857835218093,0.6070274636510501,0.5630270711920055
0.10391882061958313,0.6657915993537964,0.6070274636510501,0.5630270711920055
0.1038779616355896,0.6657915993537964,0.6072294022617124,0.5630270711920055
0.10381492972373962,0.6661954765751211,0.6072294022617124,0.5630270711920055
0.10381171107292175,0.6661954765751211,0.6074313408723748,0.5630270711920055
0.10375681519508362,0.6668012924071083,0.6074313408723748,0.5630270711920055
0.10369269549846649,0.6668012924071083,0.6080371567043619,0.5630270711920055
0.1036863774061203,0.6670032310177706,0.6080371567043619,0.5630270711920055
0.10354317724704742,0.6670032310177706,0.6090468497576736,0.5630270711920055
0.10354043543338776,0.6672051696284329,0.6090468497576736,0.5630270711920055
0.10321739315986633,0.6672051696284329,0.6100565428109854,0.5630270711920055
0.103156179189682,0.6674071082390953,0.6100565428109854,0.5630270711920055
0.10315507650375366,0.6674071082390953,0.6102584814216478,0.5630270711920055
0.10307665169239044,0.6676090468497576,0.6102584814216478,0.5630270711920055
0.10293841361999512,0.6676090468497576,0.6110662358642972,0.5630270711920055
0.10290312767028809,0.6678109854604201,0.6110662358642972,0.5630270711920055
0.1029016375541687,0.6678109854604201,0.6112681744749596,0.5630270711920055
0.10282772779464722,0.6682148626817448,0.6112681744749596,0.5630270711920055
0.10279333591461182,0.6682148626817448,0.6118739903069467,0.5630270711920055
0.10275730490684509,0.6684168012924071,0.6118739903069467,0.5630270711920055
0.10271470248699188,0.6684168012924071,0.6120759289176091,0.5630270711920055
0.10268312692642212,0.6686187399030694,0.6120759289176091,0.5630270711920055
0.10260213911533356,0.6686187399030694,0.6124798061389337,0.5630270711920055
0.10245335102081299,0.6688206785137318,0.6124798061389337,0.5630270711920055
0.10241915285587311,0.6688206785137318,0.6130856219709209,0.5630270711920055
0.10238787531852722,0.6690226171243941,0.6130856219709209,0.5630270711920055
0.10220476984977722,0.6690226171243941,0.6144991922455574,0.5630270711920055
0.10220283269882202,0.6692245557350566,0.6144991922455574,0.5630270711920055
0.10219988226890564,0.6692245557350566,0.6147011308562197,0.5630270711920055
0.1021856814622879,0.6694264943457189,0.6147011308562197,0.5630270711920055
0.10214896500110626,0.6694264943457189,0.6149030694668821,0.5630270711920055
0.10208436846733093,0.6700323101777059,0.6149030694668821,0.5630270711920055
0.101982980966568,0.6700323101777059,0.6151050080775444,0.5630270711920055
0.10192316770553589,0.6704361873990307,0.6151050080775444,0.5630270711920055
0.10189813375473022,0.6704361873990307,0.6153069466882067,0.5630270711920055
0.10181906819343567,0.6706381260096931,0.6153069466882067,0.5630270711920055
0.10162395238876343,0.6706381260096931,0.6161147011308562,0.5630270711920055
0.10151934623718262,0.6710420032310178,0.6161147011308562,0.5630270711920055
0.10149240493774414,0.6710420032310178,0.6163166397415186,0.5630270711920055
0.10145094990730286,0.6714458804523424,0.6163166397415186,0.5630270711920055
0.10144913196563721,0.6714458804523424,0.6165185783521809,0.5630270711920055
0.1013738214969635,0.6718497576736672,0.6165185783521809,0.5630270711920055
0.10136595368385315,0.6718497576736672,0.6167205169628432,0.5630270711920055
0.10135093331336975,0.6722536348949919,0.6167205169628432,0.5630270711920055
0.10118883848190308,0.6722536348949919,0.6175282714054927,0.5630270711920055
0.1010587215423584,0.6724555735056543,0.6175282714054927,0.5630270711920055
0.10100027918815613,0.6724555735056543,0.6179321486268174,0.5630270711920055
0.10094788670539856,0.6726575121163166,0.6179321486268174,0.5630270711920055
0.10093915462493896,0.6726575121163166,0.6181340872374798,0.5630270711920055
0.10092008113861084,0.672859450726979,0.6181340872374798,0.5630270711920055
0.10088002681732178,0.672859450726979,0.6185379644588045,0.5630270711920055
0.1008075475692749,0.6730613893376414,0.6185379644588045,0.5630270711920055
0.10080456733703613,0.6730613893376414,0.6187399030694669,0.5630270711920055
0.10069793462753296,0.6734652665589661,0.6187399030694669,0.5630270711920055
0.10067510604858398,0.6734652665589661,0.6189418416801292,0.5630270711920055
0.10063284635543823,0.6738691437802908,0.6189418416801292,0.5630270711920055
0.10062682628631592,0.6738691437802908,0.6191437802907916,0.5630270711920055
0.10045880079269409,0.6742730210016155,0.6191437802907916,0.5630270711920055
0.1004112958908081,0.6742730210016155,0.6195476575121163,0.5630270711920055
0.1004018485546112,0.6744749596122779,0.6195476575121163,0.5630270711920055
0.10039961338043213,0.6744749596122779,0.6197495961227787,0.5630270711920055
0.10026675462722778,0.6748788368336026,0.6197495961227787,0.5630270711920055
0.10017749667167664,0.6748788368336026,0.6201534733441034,0.5630270711920055
0.1001654863357544,0.6750807754442649,0.6201534733441034,0.5630270711920055
0.10008859634399414,0.6750807754442649,0.6205573505654282,0.5630270711920055
0.1000339686870575,0.6754846526655897,0.6205573505654282,0.5630270711920055
0.09999367594718933,0.6754846526655897,0.6209612277867528,0.5630270711920055
0.09999275207519531,0.675686591276252,0.6209612277867528,0.5630270711920055
0.09984403848648071,0.675686591276252,0.6215670436187399,0.5630270711920055
0.09983956813812256,0.6758885298869144,0.6215670436187399,0.5630270711920055
0.09983783960342407,0.6758885298869144,0.6217689822294022,0.5630270711920055
0.09979584813117981,0.6762924071082391,0.6217689822294022,0.5630270711920055
0.09976723790168762,0.6762924071082391,0.6219709208400647,0.5630270711920055
0.09971755743026733,0.6764943457189014,0.6219709208400647,0.5630270711920055
0.0997108519077301,0.6764943457189014,0.6223747980613893,0.5630270711920055
0.09965816140174866,0.6766962843295639,0.6223747980613893,0.5630270711920055
0.09964734315872192,0.6766962843295639,0.6225767366720517,0.5630270711920055
0.09961602091789246,0.6771001615508885,0.6225767366720517,0.5630270711920055
0.0995090901851654,0.6771001615508885,0.6229806138933764,0.5630270711920055
0.09949839115142822,0.6773021001615509,0.6229806138933764,0.5630270711920055
0.09947773814201355,0.6773021001615509,0.6231825525040388,0.5630270711920055
0.09941300749778748,0.677907915993538,0.6231825525040388,0.5630270711920055
0.09937706589698792,0.677907915993538,0.6235864297253635,0.5630270711920055
0.09926915168762207,0.6787156704361874,0.6235864297253635,0.5630270711920055
0.09897363185882568,0.6787156704361874,0.6241922455573505,0.5630270711920055
0.09885400533676147,0.6795234248788369,0.6241922455573505,0.5630270711920055
0.09883162379264832,0.6795234248788369,0.624394184168013,0.5630270711920055
0.09881725907325745,0.6797253634894992,0.624394184168013,0.5630270711920055
0.09877422451972961,0.6797253634894992,0.6247980613893377,0.5630270711920055
0.09872052073478699,0.6803311793214862,0.6247980613893377,0.5630270711920055
0.09867721796035767,0.6803311793214862,0.625,0.5630270711920055
0.09863337874412537,0.6805331179321487,0.625,0.5630270711920055
0.09851604700088501,0.6805331179321487,0.625605815831987,0.5630270711920055
0.09850254654884338,0.680735056542811,0.625605815831987,0.5630270711920055
0.09836220741271973,0.680735056542811,0.6264135702746365,0.5630270711920055
0.09829548001289368,0.6811389337641357,0.6264135702746365,0.5630270711920055
0.0980328619480133,0.6811389337641357,0.6280290791599353,0.5630270711920055
0.09798890352249146,0.681340872374798,0.6280290791599353,0.5630270711920055
0.09796354174613953,0.681340872374798,0.6282310177705978,0.5630270711920055
0.09788233041763306,0.6821486268174475,0.6282310177705978,0.5630270711920055
0.09786683320999146,0.6821486268174475,0.6286348949919225,0.5630270711920055
0.09783565998077393,0.6823505654281099,0.6286348949919225,0.5630270711920055
0.0978013277053833,0.6823505654281099,0.6290387722132472,0.5630270711920055
0.09778207540512085,0.6825525040387722,0.6290387722132472,0.5630270711920055
0.09775844216346741,0.6825525040387722,0.6292407108239095,0.5630270711920055
0.0977017879486084,0.6827544426494345,0.6292407108239095,0.5630270711920055
0.09769490361213684,0.6827544426494345,0.6294426494345718,0.5630270711920055
0.09764596819877625,0.6831583198707593,0.6294426494345718,0.5630270711920055
0.09749576449394226,0.6831583198707593,0.6304523424878837,0.5630270711920055
0.09735962748527527,0.684168012924071,0.6304523424878837,0.5630270711920055
0.09728163480758667,0.684168012924071,0.630654281098546,0.5630270711920055
0.09720101952552795,0.6843699515347335,0.630654281098546,0.5630270711920055
0.0971701443195343,0.6843699515347335,0.6308562197092084,0.5630270711920055
0.09716334939002991,0.6845718901453958,0.6308562197092084,0.5630270711920055
0.09715712070465088,0.6845718901453958,0.6312600969305331,0.5630270711920055
0.09713593125343323,0.6847738287560582,0.6312600969305331,0.5630270711920055
0.09713327884674072,0.6847738287560582,0.6314620355411955,0.5630270711920055
0.09708812832832336,0.6849757673667205,0.6314620355411955,0.5630270711920055
0.0970819890499115,0.6849757673667205,0.6316639741518578,0.5630270711920055
0.09705770015716553,0.6851777059773829,0.6316639741518578,0.5630270711920055
0.09704634547233582,0.6851777059773829,0.6318659127625202,0.5630270711920055
0.0970214307308197,0.6853796445880452,0.6318659127625202,0.5630270711920055
0.09700143337249756,0.6853796445880452,0.6320678513731826,0.5630270711920055
0.09691974520683289,0.68578352180937,0.6320678513731826,0.5630270711920055
0.09677332639694214,0.68578352180937,0.6332794830371568,0.5630270711920055
0.09666639566421509,0.686389337641357,0.6332794830371568,0.5630270711920055
0.0964270532131195,0.686389337641357,0.6336833602584814,0.5630270711920055
0.09626531600952148,0.6876009693053312,0.6336833602584814,0.5630270711920055
0.09624224901199341,0.6876009693053312,0.6338852988691438,0.5630270711920055
0.09622940421104431,0.6878029079159935,0.6338852988691438,0.5630270711920055
0.09604686498641968,0.6878029079159935,0.6346930533117933,0.5630270711920055
0.0960458517074585,0.6880048465266559,0.6346930533117933,0.5630270711920055
0.0959717333316803,0.6880048465266559,0.6350969305331179,0.5630270711920055
0.09596940875053406,0.6882067851373183,0.6350969305331179,0.5630270711920055
0.09588280320167542,0.6882067851373183,0.635702746365105,0.5630270711920055
0.09587132930755615,0.6884087237479806,0.635702746365105,0.5630270711920055
0.09561082720756531,0.6884087237479806,0.6369143780290791,0.5630270711920055
0.09560975432395935,0.688610662358643,0.6369143780290791,0.5630270711920055
0.09557467699050903,0.688610662358643,0.6375201938610663,0.5630270711920055
0.0954899787902832,0.68921647819063,0.6375201938610663,0.5630270711920055
0.09525120258331299,0.68921647819063,0.6391357027463651,0.5630270711920055
0.09519505500793457,0.6900242326332795,0.6391357027463651,0.5630270711920055
0.0951685905456543,0.6900242326332795,0.6393376413570274,0.5630270711920055
0.09516775608062744,0.6902261712439418,0.6393376413570274,0.5630270711920055
0.0951257050037384,0.6902261712439418,0.6395395799676898,0.5630270711920055
0.09510421752929688,0.6904281098546042,0.6395395799676898,0.5630270711920055
0.09507414698600769,0.6904281098546042,0.6399434571890146,0.5630270711920055
0.09504255652427673,0.6906300484652665,0.6399434571890146,0.5630270711920055
0.094946950674057,0.6906300484652665,0.6401453957996769,0.5630270711920055
0.0948495864868164,0.6916397415185783,0.6401453957996769,0.5630270711920055
0.09479555487632751,0.6916397415185783,0.6405492730210016,0.5630270711920055
0.09478554129600525,0.6918416801292407,0.6405492730210016,0.5630270711920055
0.09465530514717102,0.6918416801292407,0.6413570274636511,0.5630270711920055
0.09463515877723694,0.692043618739903,0.6413570274636511,0.5630270711920055
0.09458732604980469,0.692043618739903,0.6419628432956381,0.5630270711920055
0.09455254673957825,0.6922455573505655,0.6419628432956381,0.5630270711920055
0.09420624375343323,0.6922455573505655,0.6437802907915994,0.5630270711920055
0.09412363171577454,0.6932552504038773,0.6437802907915994,0.5630270711920055
0.09406965970993042,0.6932552504038773,0.6439822294022617,0.5630270711920055
0.09401997923851013,0.693659127625202,0.6439822294022617,0.5630270711920055
0.09384027123451233,0.693659127625202,0.6441841680129241,0.5630270711920055
0.093817800283432,0.694264943457189,0.6441841680129241,0.5630270711920055
0.0937909185886383,0.694264943457189,0.6445880452342488,0.5630270711920055
0.09374764561653137,0.6944668820678513,0.6445880452342488,0.5630270711920055
0.09373244643211365,0.6944668820678513,0.6451938610662359,0.5630270711920055
0.09367400407791138,0.6950726978998385,0.6451938610662359,0.5630270711920055
0.09367388486862183,0.6950726978998385,0.6453957996768982,0.5630270711920055
0.09365043044090271,0.6952746365105008,0.6453957996768982,0.5630270711920055
0.09355655312538147,0.6952746365105008,0.6457996768982229,0.5630270711920055
0.09341004490852356,0.6962843295638126,0.6457996768982229,0.5630270711920055
0.09311380982398987,0.6962843295638126,0.6470113085621971,0.5630270711920055
0.09307971596717834,0.696486268174475,0.6470113085621971,0.5630270711920055
0.0927579402923584,0.696486268174475,0.6478190630048465,0.5630270711920055
0.09260863065719604,0.6976978998384491,0.6478190630048465,0.5630270711920055
0.09258615970611572,0.6976978998384491,0.6482229402261712,0.5630270711920055
0.09253799915313721,0.6978998384491115,0.6482229402261712,0.5630270711920055
0.09242254495620728,0.6978998384491115,0.6500403877221325,0.5630270711920055
0.09234443306922913,0.6983037156704361,0.6500403877221325,0.5630270711920055
0.0922362208366394,0.6983037156704361,0.6504442649434572,0.5630270711920055
0.09217232465744019,0.6989095315024233,0.6504442649434572,0.5630270711920055
0.0921635627746582,0.6989095315024233,0.6506462035541195,0.5630270711920055
0.09216278791427612,0.6991114701130856,0.6506462035541195,0.5630270711920055
0.09210464358329773,0.6991114701130856,0.6510500807754442,0.5630270711920055
0.09203729033470154,0.6999192245557351,0.6510500807754442,0.5630270711920055
0.09201517701148987,0.6999192245557351,0.6512520193861067,0.5630270711920055
0.09201112389564514,0.7001211631663974,0.6512520193861067,0.5630270711920055
0.09193810820579529,0.7001211631663974,0.6518578352180937,0.5630270711920055
0.09190958738327026,0.7003231017770598,0.6518578352180937,0.5630270711920055
0.09190598130226135,0.7003231017770598,0.652059773828756,0.5630270711920055
0.09189179539680481,0.7005250403877221,0.652059773828756,0.5630270711920055
0.0918230414390564,0.7005250403877221,0.6526655896607432,0.5630270711920055
0.09176522493362427,0.7009289176090469,0.6526655896607432,0.5630270711920055
0.09168365597724915,0.7009289176090469,0.6528675282714055,0.5630270711920055
0.09167489409446716,0.7011308562197092,0.6528675282714055,0.5630270711920055
0.09165051579475403,0.7011308562197092,0.6532714054927302,0.5630270711920055
0.09157511591911316,0.7013327948303716,0.6532714054927302,0.5630270711920055
0.0914781391620636,0.7013327948303716,0.6534733441033925,0.5630270711920055
0.09144270420074463,0.7015347334410339,0.6534733441033925,0.5630270711920055
0.09140193462371826,0.7015347334410339,0.653675282714055,0.5630270711920055
0.09137889742851257,0.7019386106623586,0.653675282714055,0.5630270711920055
0.09133443236351013,0.7019386106623586,0.6538772213247173,0.5630270711920055
0.09130859375,0.7023424878836834,0.6538772213247173,0.5630270711920055
0.09125280380249023,0.7023424878836834,0.6544830371567044,0.5630270711920055
0.09116613864898682,0.7027463651050081,0.6544830371567044,0.5630270711920055
0.09109446406364441,0.7027463651050081,0.6550888529886915,0.5630270711920055
0.09107851982116699,0.7029483037156704,0.6550888529886915,0.5630270711920055
0.09097188711166382,0.7029483037156704,0.6554927302100162,0.5630270711920055
0.09092652797698975,0.7031502423263328,0.6554927302100162,0.5630270711920055
0.09089338779449463,0.7031502423263328,0.6556946688206785,0.5630270711920055
0.09079429507255554,0.7033521809369951,0.6556946688206785,0.5630270711920055
0.09070619940757751,0.7033521809369951,0.6563004846526656,0.5630270711920055
0.09059718251228333,0.7037560581583199,0.6563004846526656,0.5630270711920055
0.09044420719146729,0.7037560581583199,0.656502423263328,0.5630270711920055
0.09010127186775208,0.7057754442649434,0.656502423263328,0.5630270711920055
0.0900799036026001,0.7057754442649434,0.6567043618739903,0.5630270711920055
0.08998438715934753,0.7059773828756059,0.6567043618739903,0.5630270711920055
0.0899563729763031,0.7059773828756059,0.657108239095315,0.5630270711920055
0.08988523483276367,0.7063812600969306,0.657108239095315,0.5630270711920055
0.08971455693244934,0.7063812600969306,0.6575121163166397,0.5630270711920055
0.08966237306594849,0.7067851373182552,0.6575121163166397,0.5630270711920055
0.08965682983398438,0.7067851373182552,0.6577140549273021,0.5630270711920055
0.08962401747703552,0.7069870759289176,0.6577140549273021,0.5630270711920055
0.08954375982284546,0.7069870759289176,0.6581179321486268,0.5630270711920055
0.08951374888420105,0.7071890145395799,0.6581179321486268,0.5630270711920055
0.08944886922836304,0.7071890145395799,0.6583198707592892,0.5630270711920055
0.0894271731376648,0.7073909531502424,0.6583198707592892,0.5630270711920055
0.08915230631828308,0.7073909531502424,0.659329563812601,0.5630270711920055
0.08914992213249207,0.7075928917609047,0.659329563812601,0.5630270711920055
0.08905398845672607,0.7075928917609047,0.6597334410339257,0.5630270711920055
0.08905327320098877,0.7077948303715671,0.6597334410339257,0.5630270711920055
0.08904951810836792,0.7077948303715671,0.659935379644588,0.5630270711920055
0.0889158546924591,0.7084006462035541,0.659935379644588,0.5630270711920055
0.08872687816619873,0.7084006462035541,0.6607431340872375,0.5630270711920055
0.0886869728565216,0.7088045234248789,0.6607431340872375,0.5630270711920055
0.08862891793251038,0.7088045234248789,0.6613489499192245,0.5630270711920055
0.08856275677680969,0.7092084006462036,0.6613489499192245,0.5630270711920055
0.0885469913482666,0.7092084006462036,0.6617528271405493,0.5630270711920055
0.08854028582572937,0.7094103392568659,0.6617528271405493,0.5630270711920055
0.08848211169242859,0.7094103392568659,0.662156704361874,0.5630270711920055
0.08844068646430969,0.7098142164781907,0.662156704361874,0.5630270711920055
0.0883985161781311,0.7098142164781907,0.6627625201938611,0.5630270711920055
0.08830559253692627,0.7108239095315024,0.6627625201938611,0.5630270711920055
0.08805599808692932,0.7108239095315024,0.6633683360258481,0.5630270711920055
0.08805292844772339,0.7110258481421647,0.6633683360258481,0.5630270711920055
0.08801054954528809,0.7110258481421647,0.6637722132471728,0.5630270711920055
0.08797872066497803,0.7112277867528272,0.6637722132471728,0.5630270711920055
0.08794105052947998,0.7112277867528272,0.6643780290791599,0.5630270711920055
0.08782011270523071,0.7114297253634895,0.6643780290791599,0.5630270711920055
0.08780848979949951,0.7114297253634895,0.6645799676898223,0.5630270711920055
0.08776265382766724,0.7118336025848142,0.6645799676898223,0.5630270711920055
0.08771562576293945,0.7118336025848142,0.664983844911147,0.5630270711920055
0.08767125010490417,0.7120355411954766,0.664983844911147,0.5630270711920055
0.08735936880111694,0.7120355411954766,0.6665993537964459,0.5630270711920055
0.08735239505767822,0.7122374798061389,0.6665993537964459,0.5630270711920055
0.08725979924201965,0.7122374798061389,0.6672051696284329,0.5630270711920055
0.0871439278125763,0.712843295638126,0.6672051696284329,0.5630270711920055
0.08714330196380615,0.712843295638126,0.6674071082390953,0.5630270711920055
0.08713045716285706,0.7130452342487884,0.6674071082390953,0.5630270711920055
0.087088942527771,0.7130452342487884,0.6676090468497576,0.5630270711920055
0.08695486187934875,0.7132471728594507,0.6676090468497576,0.5630270711920055
0.08689352869987488,0.7132471728594507,0.6680129240710824,0.5630270711920055
0.08684268593788147,0.7134491114701131,0.6680129240710824,0.5630270711920055
0.08680155873298645,0.7134491114701131,0.6686187399030694,0.5630270711920055
0.08675816655158997,0.7136510500807755,0.6686187399030694,0.5630270711920055
0.08666616678237915,0.7136510500807755,0.6690226171243941,0.5630270711920055
0.08666440844535828,0.7138529886914378,0.6690226171243941,0.5630270711920055
0.086629718542099,0.7138529886914378,0.6696284329563813,0.5630270711920055
0.08658766746520996,0.7142568659127625,0.6696284329563813,0.5630270711920055
0.08653604984283447,0.7142568659127625,0.6702342487883683,0.5630270711920055
0.08650168776512146,0.7148626817447497,0.6702342487883683,0.5630270711920055
0.08636093139648438,0.7148626817447497,0.6706381260096931,0.5630270711920055
0.08635464310646057,0.715064620355412,0.6706381260096931,0.5630270711920055
0.08633288741111755,0.715064620355412,0.6708400646203554,0.5630270711920055
0.08631852269172668,0.7152665589660743,0.6708400646203554,0.5630270711920055
0.08628588914871216,0.7152665589660743,0.6710420032310178,0.5630270711920055
0.0862402617931366,0.7154684975767367,0.6710420032310178,0.5630270711920055
0.08621242642402649,0.7154684975767367,0.6712439418416801,0.5630270711920055
0.08610701560974121,0.7164781906300485,0.6712439418416801,0.5630270711920055
0.08586877584457397,0.7164781906300485,0.6718497576736672,0.5630270711920055
0.08582919836044312,0.7168820678513732,0.6718497576736672,0.5630270711920055
0.08582490682601929,0.7168820678513732,0.6722536348949919,0.5630270711920055
0.08574095368385315,0.7176898222940227,0.6722536348949919,0.5630270711920055
0.08573886752128601,0.7176898222940227,0.6724555735056543,0.5630270711920055
0.08566391468048096,0.717891760904685,0.6724555735056543,0.5630270711920055
0.0856526792049408,0.717891760904685,0.6726575121163166,0.5630270711920055
0.08559468388557434,0.718497576736672,0.6726575121163166,0.5630270711920055
0.08550074696540833,0.718497576736672,0.6730613893376414,0.5630270711920055
0.0854986310005188,0.7186995153473344,0.6730613893376414,0.5630270711920055
0.08535033464431763,0.7186995153473344,0.6736672051696284,0.5630270711920055
0.08523252606391907,0.7197092084006462,0.6736672051696284,0.5630270711920055
0.0851752758026123,0.7197092084006462,0.6738691437802908,0.5630270711920055
0.08509892225265503,0.7203150242326333,0.6738691437802908,0.5630270711920055
0.08498421311378479,0.7203150242326333,0.6746768982229402,0.5630270711920055
0.08498150110244751,0.7205169628432956,0.6746768982229402,0.5630270711920055
0.0849771797657013,0.7205169628432956,0.6748788368336026,0.5630270711920055
0.08468759059906006,0.7219305331179321,0.6748788368336026,0.5630270711920055
0.0845814049243927,0.7219305331179321,0.6754846526655897,0.5630270711920055
0.08455926179885864,0.7221324717285945,0.6754846526655897,0.5630270711920055
0.084540456533432,0.7221324717285945,0.675686591276252,0.5630270711920055
0.08445075154304504,0.7225363489499192,0.675686591276252,0.5630270711920055
0.08444470167160034,0.7225363489499192,0.6760904684975767,0.5630270711920055
0.08429914712905884,0.722940226171244,0.6760904684975767,0.5630270711920055
0.0842711329460144,0.722940226171244,0.6762924071082391,0.5630270711920055
0.08418098092079163,0.7233441033925686,0.6762924071082391,0.5630270711920055
0.08416920900344849,0.7233441033925686,0.6764943457189014,0.5630270711920055
0.08413085341453552,0.723546042003231,0.6764943457189014,0.5630270711920055
0.08409050107002258,0.723546042003231,0.6766962843295639,0.5630270711920055
0.08407759666442871,0.7237479806138933,0.6766962843295639,0.5630270711920055
0.08405250310897827,0.7237479806138933,0.6768982229402262,0.5630270711920055
0.08401471376419067,0.7239499192245558,0.6768982229402262,0.5630270711920055
0.08391690254211426,0.7239499192245558,0.6771001615508885,0.5630270711920055
0.08391571044921875,0.7241518578352181,0.6771001615508885,0.5630270711920055
0.08391162753105164,0.7241518578352181,0.6773021001615509,0.5630270711920055
0.08380544185638428,0.7245557350565428,0.6773021001615509,0.5630270711920055
0.08379730582237244,0.7245557350565428,0.6775040387722132,0.5630270711920055
0.08367332816123962,0.7247576736672051,0.6775040387722132,0.5630270711920055
0.08353519439697266,0.7247576736672051,0.6781098546042004,0.5630270711920055
0.0835351049900055,0.7249596122778675,0.6781098546042004,0.5630270711920055
0.08343663811683655,0.7249596122778675,0.6787156704361874,0.5630270711920055
0.08341285586357117,0.7251615508885298,0.6787156704361874,0.5630270711920055
0.08340725302696228,0.7251615508885298,0.6789176090468497,0.5630270711920055
0.08335018157958984,0.7255654281098546,0.6789176090468497,0.5630270711920055
0.08328902721405029,0.7255654281098546,0.6791195476575121,0.5630270711920055
0.0832693874835968,0.7259693053311793,0.6791195476575121,0.5630270711920055
0.08321055769920349,0.7259693053311793,0.6795234248788369,0.5630270711920055
0.08318105340003967,0.726373182552504,0.6795234248788369,0.5630270711920055
0.08306410908699036,0.726373182552504,0.6801292407108239,0.5630270711920055
0.08306270837783813,0.7265751211631664,0.6801292407108239,0.5630270711920055
0.08293229341506958,0.7265751211631664,0.6809369951534734,0.5630270711920055
0.08290165662765503,0.7267770597738288,0.6809369951534734,0.5630270711920055
0.08288812637329102,0.7267770597738288,0.6811389337641357,0.5630270711920055
0.08288457989692688,0.7269789983844911,0.6811389337641357,0.5630270711920055
0.08285626769065857,0.7269789983844911,0.681340872374798,0.5630270711920055
0.0828128457069397,0.7271809369951535,0.681340872374798,0.5630270711920055
0.08276259899139404,0.7271809369951535,0.6817447495961227,0.5630270711920055
0.08269944787025452,0.7275848142164781,0.6817447495961227,0.5630270711920055
0.0826888382434845,0.7275848142164781,0.6819466882067852,0.5630270711920055
0.08252283930778503,0.7281906300484653,0.6819466882067852,0.5630270711920055
0.0825052261352539,0.7281906300484653,0.6821486268174475,0.5630270711920055
0.08249744772911072,0.7283925686591276,0.6821486268174475,0.5630270711920055
0.08244189620018005,0.7283925686591276,0.6823505654281099,0.5630270711920055
0.0824386477470398,0.72859450726979,0.6823505654281099,0.5630270711920055
0.08230715990066528,0.72859450726979,0.682956381260097,0.5630270711920055
0.08230307698249817,0.7287964458804523,0.682956381260097,0.5630270711920055
0.0822996199131012,0.7287964458804523,0.6831583198707593,0.5630270711920055
0.08220213651657104,0.7298061389337641,0.6831583198707593,0.5630270711920055
0.08211922645568848,0.7298061389337641,0.6833602584814217,0.5630270711920055
0.08198115229606628,0.7300080775444265,0.6833602584814217,0.5630270711920055
0.08186602592468262,0.7300080775444265,0.6837641357027464,0.5630270711920055
0.0818343460559845,0.7304119547657512,0.6837641357027464,0.5630270711920055
0.08179092407226562,0.7304119547657512,0.6839660743134087,0.5630270711920055
0.08172556757926941,0.7308158319870759,0.6839660743134087,0.5630270711920055
0.0816316306591034,0.7308158319870759,0.6843699515347335,0.5630270711920055
0.08162921667098999,0.7312197092084006,0.6843699515347335,0.5630270711920055
0.0815504789352417,0.7312197092084006,0.6845718901453958,0.5630270711920055
0.08151006698608398,0.731421647819063,0.6845718901453958,0.5630270711920055
0.08149924874305725,0.731421647819063,0.6847738287560582,0.5630270711920055
0.08140313625335693,0.7328352180936996,0.6847738287560582,0.5630270711920055
0.08138713240623474,0.7328352180936996,0.6851777059773829,0.5630270711920055
0.08135569095611572,0.7332390953150242,0.6851777059773829,0.5630270711920055
0.08131861686706543,0.7332390953150242,0.6853796445880452,0.5630270711920055
0.08121046423912048,0.7338449111470113,0.6853796445880452,0.5630270711920055
0.08116856217384338,0.7338449111470113,0.6855815831987075,0.5630270711920055
0.08116850256919861,0.7340468497576736,0.6855815831987075,0.5630270711920055
0.08116075396537781,0.7340468497576736,0.68578352180937,0.5630270711920055
0.08109667897224426,0.7346526655896607,0.68578352180937,0.5630270711920055
0.08099070191383362,0.7346526655896607,0.686389337641357,0.5630270711920055
0.0809665322303772,0.7350565428109854,0.686389337641357,0.5630270711920055
0.08093222975730896,0.7350565428109854,0.6865912762520194,0.5630270711920055
0.08087277412414551,0.7352584814216478,0.6865912762520194,0.5630270711920055
0.08071073889732361,0.7352584814216478,0.6878029079159935,0.5630270711920055
0.08064994215965271,0.7354604200323102,0.6878029079159935,0.5630270711920055
0.08064275979995728,0.7354604200323102,0.6882067851373183,0.5630270711920055
0.08057728409767151,0.7358642972536349,0.6882067851373183,0.5630270711920055
0.08057606220245361,0.7358642972536349,0.6884087237479806,0.5630270711920055
0.080386221408844,0.7364701130856219,0.6884087237479806,0.5630270711920055
0.08028143644332886,0.7364701130856219,0.6888126009693053,0.5630270711920055
0.08019131422042847,0.7370759289176091,0.6888126009693053,0.5630270711920055
0.08018580079078674,0.7370759289176091,0.6890145395799677,0.5630270711920055
0.08016464114189148,0.7372778675282714,0.6890145395799677,0.5630270711920055
0.08009582757949829,0.7372778675282714,0.6894184168012925,0.5630270711920055
0.08005639910697937,0.7374798061389337,0.6894184168012925,0.5630270711920055
0.08004817366600037,0.7374798061389337,0.6896203554119548,0.5630270711920055
0.07999920845031738,0.7380856219709209,0.6896203554119548,0.5630270711920055
0.07996994256973267,0.7380856219709209,0.6898222940226171,0.5630270711920055
0.07993558049201965,0.7382875605815832,0.6898222940226171,0.5630270711920055
0.07985088229179382,0.7382875605815832,0.6906300484652665,0.5630270711920055
0.07980683445930481,0.7386914378029079,0.6906300484652665,0.5630270711920055
0.07974979281425476,0.7386914378029079,0.690831987075929,0.5630270711920055
0.07972940802574158,0.7388933764135702,0.690831987075929,0.5630270711920055
0.07972452044487,0.7388933764135702,0.6910339256865913,0.5630270711920055
0.07966145873069763,0.7394991922455574,0.6910339256865913,0.5630270711920055
0.07959499955177307,0.7394991922455574,0.6918416801292407,0.5630270711920055
0.07950440049171448,0.7397011308562197,0.6918416801292407,0.5630270711920055
0.07941913604736328,0.7397011308562197,0.692043618739903,0.5630270711920055
0.07940179109573364,0.7399030694668821,0.692043618739903,0.5630270711920055
0.07939055562019348,0.7399030694668821,0.6922455573505655,0.5630270711920055
0.07937118411064148,0.7403069466882067,0.6922455573505655,0.5630270711920055
0.07936736941337585,0.7403069466882067,0.6924474959612278,0.5630270711920055
0.07934984564781189,0.7405088852988692,0.6924474959612278,0.5630270711920055
0.07930698990821838,0.7405088852988692,0.6926494345718901,0.5630270711920055
0.07928282022476196,0.7409127625201939,0.6926494345718901,0.5630270711920055
0.07923218607902527,0.7409127625201939,0.6934571890145396,0.5630270711920055
0.07922360301017761,0.7411147011308562,0.6934571890145396,0.5630270711920055
0.07919162511825562,0.7411147011308562,0.6940630048465266,0.5630270711920055
0.0791265070438385,0.7413166397415186,0.6940630048465266,0.5630270711920055
0.07911470532417297,0.7413166397415186,0.694264943457189,0.5630270711920055
0.07911258935928345,0.7415185783521809,0.694264943457189,0.5630270711920055
0.07893428206443787,0.7415185783521809,0.6950726978998385,0.5630270711920055
0.07889756560325623,0.7417205169628432,0.6950726978998385,0.5630270711920055
0.07877632975578308,0.7417205169628432,0.6952746365105008,0.5630270711920055
0.07875755429267883,0.7419224555735057,0.6952746365105008,0.5630270711920055
0.07874736189842224,0.7419224555735057,0.6954765751211631,0.5630270711920055
0.07869130373001099,0.742124394184168,0.6954765751211631,0.5630270711920055
0.07868272066116333,0.742124394184168,0.6956785137318255,0.5630270711920055
0.07866257429122925,0.7423263327948304,0.6956785137318255,0.5630270711920055
0.07865417003631592,0.7423263327948304,0.6960823909531503,0.5630270711920055
0.07863825559616089,0.7425282714054927,0.6960823909531503,0.5630270711920055
0.07852420210838318,0.7425282714054927,0.6966882067851373,0.5630270711920055
0.07852071523666382,0.7429321486268174,0.6966882067851373,0.5630270711920055
0.07849857211112976,0.7429321486268174,0.697092084006462,0.5630270711920055
0.07848212122917175,0.7431340872374798,0.697092084006462,0.5630270711920055
0.07844328880310059,0.7431340872374798,0.6974959612277868,0.5630270711920055
0.07840675115585327,0.7433360258481422,0.6974959612277868,0.5630270711920055
0.07840663194656372,0.7433360258481422,0.6976978998384491,0.5630270711920055
0.07836684584617615,0.7435379644588045,0.6976978998384491,0.5630270711920055
0.07830303907394409,0.7435379644588045,0.6983037156704361,0.5630270711920055
0.07824552059173584,0.7439418416801292,0.6983037156704361,0.5630270711920055
0.07815539836883545,0.7439418416801292,0.6985056542810986,0.5630270711920055
0.07808485627174377,0.7445476575121163,0.6985056542810986,0.5630270711920055
0.07807928323745728,0.7445476575121163,0.6987075928917609,0.5630270711920055
0.07806816697120667,0.7447495961227787,0.6987075928917609,0.5630270711920055
0.07783356308937073,0.7447495961227787,0.7007269789983845,0.5630270711920055
0.07763642072677612,0.7459612277867528,0.7007269789983845,0.5630270711920055
0.07763263583183289,0.7459612277867528,0.7009289176090469,0.5630270711920055
0.07762134075164795,0.7461631663974152,0.7009289176090469,0.5630270711920055
0.07760614156723022,0.7461631663974152,0.7011308562197092,0.5630270711920055
0.07756620645523071,0.7463651050080775,0.7011308562197092,0.5630270711920055
0.0774557888507843,0.7463651050080775,0.7017366720516963,0.5630270711920055
0.07744070887565613,0.7465670436187399,0.7017366720516963,0.5630270711920055
0.07739919424057007,0.7465670436187399,0.702140549273021,0.5630270711920055
0.07735547423362732,0.747172859450727,0.702140549273021,0.5630270711920055
0.0773327648639679,0.747172859450727,0.7025444264943457,0.5630270711920055
0.07725551724433899,0.7473747980613893,0.7025444264943457,0.5630270711920055
0.07721340656280518,0.7473747980613893,0.7029483037156704,0.5630270711920055
0.07715088129043579,0.747778675282714,0.7029483037156704,0.5630270711920055
0.07712531089782715,0.747778675282714,0.7033521809369951,0.5630270711920055
0.07706132531166077,0.7479806138933764,0.7033521809369951,0.5630270711920055
0.07704433798789978,0.7479806138933764,0.7035541195476576,0.5630270711920055
0.07701244950294495,0.7481825525040388,0.7035541195476576,0.5630270711920055
0.0769621729850769,0.7481825525040388,0.7037560581583199,0.5630270711920055
0.07693636417388916,0.7487883683360258,0.7037560581583199,0.5630270711920055
0.07692316174507141,0.7487883683360258,0.7039579967689822,0.5630270711920055
0.07661914825439453,0.7497980613893377,0.7039579967689822,0.5630270711920055
0.0766187310218811,0.7497980613893377,0.7041599353796446,0.5630270711920055
0.0766039490699768,0.75,0.7041599353796446,0.5630270711920055
0.07655751705169678,0.75,0.7043618739903069,0.5630270711920055
0.0763714611530304,0.750605815831987,0.7043618739903069,0.5630270711920055
0.07624366879463196,0.750605815831987,0.7049676898222941,0.5630270711920055
0.07606241106987,0.7510096930533118,0.7049676898222941,0.5630270711920055
0.07603457570075989,0.7510096930533118,0.7055735056542811,0.5630270711920055
0.07602748274803162,0.7512116316639742,0.7055735056542811,0.5630270711920055
0.07592794299125671,0.7512116316639742,0.7063812600969306,0.5630270711920055
0.07589232921600342,0.7514135702746365,0.7063812600969306,0.5630270711920055
0.07583215832710266,0.7514135702746365,0.7065831987075929,0.5630270711920055
0.07575586438179016,0.7518174474959612,0.7065831987075929,0.5630270711920055
0.0757497251033783,0.7518174474959612,0.7067851373182552,0.5630270711920055
0.07566133141517639,0.752221324717286,0.7067851373182552,0.5630270711920055
0.07558783888816833,0.752221324717286,0.7069870759289176,0.5630270711920055
0.07558190822601318,0.7526252019386107,0.7069870759289176,0.5630270711920055
0.07555821537971497,0.7526252019386107,0.7071890145395799,0.5630270711920055
0.07535907626152039,0.7532310177705978,0.7071890145395799,0.5630270711920055
0.07529973983764648,0.7532310177705978,0.7073909531502424,0.5630270711920055
0.07529520988464355,0.7534329563812601,0.7073909531502424,0.5630270711920055
0.0752631425857544,0.7534329563812601,0.7075928917609047,0.5630270711920055
0.07521843910217285,0.7536348949919225,0.7075928917609047,0.5630270711920055
0.07520481944084167,0.7536348949919225,0.7077948303715671,0.5630270711920055
0.07519006729125977,0.7538368336025848,0.7077948303715671,0.5630270711920055
0.07517629861831665,0.7538368336025848,0.7079967689822294,0.5630270711920055
0.07509687542915344,0.7542407108239095,0.7079967689822294,0.5630270711920055
0.07460537552833557,0.7542407108239095,0.7102180936995154,0.5630270711920055
0.07453152537345886,0.7546445880452343,0.7102180936995154,0.5630270711920055
0.07438960671424866,0.7546445880452343,0.7108239095315024,0.5630270711920055
0.07430070638656616,0.7552504038772213,0.7108239095315024,0.5630270711920055
0.07420548796653748,0.7552504038772213,0.7118336025848142,0.5630270711920055
0.07419449090957642,0.7554523424878837,0.7118336025848142,0.5630270711920055
0.07409682869911194,0.7554523424878837,0.7122374798061389,0.5630270711920055
0.07407271862030029,0.755654281098546,0.7122374798061389,0.5630270711920055
0.07403191924095154,0.755654281098546,0.7124394184168013,0.5630270711920055
0.07401585578918457,0.7558562197092084,0.7124394184168013,0.5630270711920055
0.07386359572410583,0.7558562197092084,0.7130452342487884,0.5630270711920055
0.07385879755020142,0.7560581583198708,0.7130452342487884,0.5630270711920055
0.07380369305610657,0.7560581583198708,0.7132471728594507,0.5630270711920055
0.07376408576965332,0.7562600969305331,0.7132471728594507,0.5630270711920055
0.0737307071685791,0.7562600969305331,0.7136510500807755,0.5630270711920055
0.07370322942733765,0.7564620355411955,0.7136510500807755,0.5630270711920055
0.07369348406791687,0.7564620355411955,0.7138529886914378,0.5630270711920055
0.07366791367530823,0.7566639741518578,0.7138529886914378,0.5630270711920055
0.07362857460975647,0.7566639741518578,0.7144588045234249,0.5630270711920055
0.0736187994480133,0.7568659127625202,0.7144588045234249,0.5630270711920055
0.07361280918121338,0.7568659127625202,0.7146607431340872,0.5630270711920055
0.07359763979911804,0.7570678513731826,0.7146607431340872,0.5630270711920055
0.07357269525527954,0.7570678513731826,0.715064620355412,0.5630270711920055
0.07356733083724976,0.7572697899838449,0.715064620355412,0.5630270711920055
0.07353377342224121,0.7572697899838449,0.7152665589660743,0.5630270711920055
0.07350337505340576,0.7574717285945073,0.7152665589660743,0.5630270711920055
0.07349735498428345,0.7574717285945073,0.7154684975767367,0.5630270711920055
0.07345235347747803,0.757875605815832,0.7154684975767367,0.5630270711920055
0.0733492374420166,0.757875605815832,0.7158723747980614,0.5630270711920055
0.07331570982933044,0.7582794830371568,0.7158723747980614,0.5630270711920055
0.0732201635837555,0.7582794830371568,0.7160743134087237,0.5630270711920055
0.07318004965782166,0.7584814216478191,0.7160743134087237,0.5630270711920055
0.0731591284275055,0.7584814216478191,0.7164781906300485,0.5630270711920055
0.0730733573436737,0.7590872374798061,0.7164781906300485,0.5630270711920055
0.07304355502128601,0.7590872374798061,0.7168820678513732,0.5630270711920055
0.07303795218467712,0.7592891760904685,0.7168820678513732,0.5630270711920055
0.07298633456230164,0.7592891760904685,0.7172859450726979,0.5630270711920055
0.0729455053806305,0.7596930533117933,0.7172859450726979,0.5630270711920055
0.07292082905769348,0.7596930533117933,0.7174878836833603,0.5630270711920055
0.07291784882545471,0.7598949919224556,0.7174878836833603,0.5630270711920055
0.07285794615745544,0.7598949919224556,0.7182956381260097,0.5630270711920055
0.07284572720527649,0.7600969305331179,0.7182956381260097,0.5630270711920055
0.0728360116481781,0.7600969305331179,0.718497576736672,0.5630270711920055
0.07283493876457214,0.7602988691437803,0.718497576736672,0.5630270711920055
0.07277005910873413,0.7602988691437803,0.7186995153473344,0.5630270711920055
0.07264381647109985,0.760702746365105,0.7186995153473344,0.5630270711920055
0.07247096300125122,0.760702746365105,0.7197092084006462,0.5630270711920055
0.07232257723808289,0.7609046849757674,0.7197092084006462,0.5630270711920055
0.072294682264328,0.7609046849757674,0.7199111470113085,0.5630270711920055
0.07223007082939148,0.7611066235864298,0.7199111470113085,0.5630270711920055
0.07217055559158325,0.7611066235864298,0.7203150242326333,0.5630270711920055
0.0721609890460968,0.7613085621970921,0.7203150242326333,0.5630270711920055
0.07215309143066406,0.7613085621970921,0.7205169628432956,0.5630270711920055
0.07203313708305359,0.7617124394184168,0.7205169628432956,0.5630270711920055
0.0719306468963623,0.7617124394184168,0.7209208400646203,0.5630270711920055
0.07187023758888245,0.7621163166397416,0.7209208400646203,0.5630270711920055
0.07176458835601807,0.7621163166397416,0.7217285945072698,0.5630270711920055
0.0717010498046875,0.7627221324717286,0.7217285945072698,0.5630270711920055
0.07169356942176819,0.7627221324717286,0.7219305331179321,0.5630270711920055
0.07165887951850891,0.7631260096930533,0.7219305331179321,0.5630270711920055
0.07158806920051575,0.7631260096930533,0.7221324717285945,0.5630270711920055
0.07157978415489197,0.7633279483037156,0.7221324717285945,0.5630270711920055
0.07153812050819397,0.7633279483037156,0.7223344103392568,0.5630270711920055
0.07153686881065369,0.7635298869143781,0.7223344103392568,0.5630270711920055
0.07150936126708984,0.7635298869143781,0.7225363489499192,0.5630270711920055
0.07139277458190918,0.7643376413570274,0.7225363489499192,0.5630270711920055
0.07126611471176147,0.7643376413570274,0.722940226171244,0.5630270711920055
0.07120248675346375,0.7647415185783522,0.722940226171244,0.5630270711920055
0.07116910815238953,0.7647415185783522,0.7231421647819063,0.5630270711920055
0.07105132937431335,0.7651453957996769,0.7231421647819063,0.5630270711920055
0.07102042436599731,0.7651453957996769,0.7233441033925686,0.5630270711920055
0.07093173265457153,0.7657512116316639,0.7233441033925686,0.5630270711920055
0.07091796398162842,0.7657512116316639,0.723546042003231,0.5630270711920055
0.07090890407562256,0.7659531502423264,0.723546042003231,0.5630270711920055
0.07079535722732544,0.7659531502423264,0.7245557350565428,0.5630270711920055
0.07079431414604187,0.7661550888529887,0.7245557350565428,0.5630270711920055
0.07078996300697327,0.7661550888529887,0.7247576736672051,0.5630270711920055
0.0707370936870575,0.7667609046849758,0.7247576736672051,0.5630270711920055
0.07070297002792358,0.7667609046849758,0.7249596122778675,0.5630270711920055
0.07069671154022217,0.7669628432956381,0.7249596122778675,0.5630270711920055
0.07063007354736328,0.7669628432956381,0.7251615508885298,0.5630270711920055
0.07062000036239624,0.7671647819063004,0.7251615508885298,0.5630270711920055
0.07059979438781738,0.7671647819063004,0.7253634894991923,0.5630270711920055
0.07057759165763855,0.7673667205169629,0.7253634894991923,0.5630270711920055
0.0704396665096283,0.7673667205169629,0.725767366720517,0.5630270711920055
0.07043921947479248,0.7675686591276252,0.725767366720517,0.5630270711920055
0.07041415572166443,0.7675686591276252,0.7261712439418416,0.5630270711920055
0.07038703560829163,0.7679725363489499,0.7261712439418416,0.5630270711920055
0.07037034630775452,0.7679725363489499,0.726373182552504,0.5630270711920055
0.07034295797348022,0.7681744749596123,0.726373182552504,0.5630270711920055
0.07030835747718811,0.7681744749596123,0.7267770597738288,0.5630270711920055
0.07028412818908691,0.768578352180937,0.7267770597738288,0.5630270711920055
0.07023969292640686,0.768578352180937,0.7269789983844911,0.5630270711920055
0.07022938132286072,0.7689822294022617,0.7269789983844911,0.5630270711920055
0.07018420100212097,0.7689822294022617,0.7271809369951535,0.5630270711920055
0.0701027512550354,0.7695880452342488,0.7271809369951535,0.5630270711920055
0.07006177306175232,0.7695880452342488,0.7277867528271406,0.5630270711920055
0.07005965709686279,0.7697899838449112,0.7277867528271406,0.5630270711920055
0.06993144750595093,0.7697899838449112,0.7287964458804523,0.5630270711920055
0.06988349556922913,0.7699919224555735,0.7287964458804523,0.5630270711920055
0.0697498619556427,0.7699919224555735,0.7292003231017771,0.5630270711920055
0.06974270939826965,0.7701938610662359,0.7292003231017771,0.5630270711920055
0.06974229216575623,0.7701938610662359,0.7294022617124394,0.5630270711920055
0.06966164708137512,0.7710016155088854,0.7294022617124394,0.5630270711920055
0.06965252757072449,0.7710016155088854,0.7296042003231018,0.5630270711920055
0.06962326169013977,0.77140549273021,0.7296042003231018,0.5630270711920055
0.06960561871528625,0.77140549273021,0.7298061389337641,0.5630270711920055
0.06958866119384766,0.7716074313408724,0.7298061389337641,0.5630270711920055
0.06950643658638,0.7716074313408724,0.7306138933764136,0.5630270711920055
0.06947788596153259,0.7720113085621971,0.7306138933764136,0.5630270711920055
0.06946957111358643,0.7720113085621971,0.7308158319870759,0.5630270711920055
0.06941026449203491,0.7724151857835219,0.7308158319870759,0.5630270711920055
0.06934279203414917,0.7724151857835219,0.7312197092084006,0.5630270711920055
0.06922656297683716,0.7732229402261712,0.7312197092084006,0.5630270711920055
0.06916573643684387,0.7732229402261712,0.7318255250403877,0.5630270711920055
0.06904643774032593,0.773626817447496,0.7318255250403877,0.5630270711920055
0.06887632608413696,0.773626817447496,0.7320274636510501,0.5630270711920055
0.0688551664352417,0.7740306946688207,0.7320274636510501,0.5630270711920055
0.0688549280166626,0.7740306946688207,0.7322294022617124,0.5630270711920055
0.06879106163978577,0.7748384491114702,0.7322294022617124,0.5630270711920055
0.06877771019935608,0.7748384491114702,0.7324313408723748,0.5630270711920055
0.06876501441001892,0.7750403877221325,0.7324313408723748,0.5630270711920055
0.06874758005142212,0.7750403877221325,0.7328352180936996,0.5630270711920055
0.06873282790184021,0.7752423263327949,0.7328352180936996,0.5630270711920055
0.06870731711387634,0.7752423263327949,0.7330371567043619,0.5630270711920055
0.06865963339805603,0.7756462035541195,0.7330371567043619,0.5630270711920055
0.06865009665489197,0.7756462035541195,0.7332390953150242,0.5630270711920055
0.06850910186767578,0.776453957996769,0.7332390953150242,0.5630270711920055
0.06844902038574219,0.776453957996769,0.7336429725363489,0.5630270711920055
0.06840920448303223,0.777059773828756,0.7336429725363489,0.5630270711920055
0.06832212209701538,0.777059773828756,0.7338449111470113,0.5630270711920055
0.06829673051834106,0.7772617124394184,0.7338449111470113,0.5630270711920055
0.06829586625099182,0.7772617124394184,0.7340468497576736,0.5630270711920055
0.06824234127998352,0.7774636510500808,0.7340468497576736,0.5630270711920055
0.06821498274803162,0.7774636510500808,0.7342487883683361,0.5630270711920055
0.06817173957824707,0.7778675282714055,0.7342487883683361,0.5630270711920055
0.06815719604492188,0.7778675282714055,0.7344507269789984,0.5630270711920055
0.06808629631996155,0.7780694668820679,0.7344507269789984,0.5630270711920055
0.06807413697242737,0.7780694668820679,0.7346526655896607,0.5630270711920055
0.0679648220539093,0.778675282714055,0.7346526655896607,0.5630270711920055
0.06783929467201233,0.778675282714055,0.7352584814216478,0.5630270711920055
0.0678098201751709,0.7790791599353797,0.7352584814216478,0.5630270711920055
0.06753605604171753,0.7790791599353797,0.7362681744749596,0.5630270711920055
0.0675223171710968,0.779281098546042,0.7362681744749596,0.5630270711920055
0.06746223568916321,0.779281098546042,0.7366720516962844,0.5630270711920055
0.0674191415309906,0.7794830371567044,0.7366720516962844,0.5630270711920055
0.06737828254699707,0.7794830371567044,0.7368739903069467,0.5630270711920055
0.06734347343444824,0.779886914378029,0.7368739903069467,0.5630270711920055
0.06731307506561279,0.779886914378029,0.7370759289176091,0.5630270711920055
0.06728777289390564,0.7800888529886915,0.7370759289176091,0.5630270711920055
0.06725126504898071,0.7800888529886915,0.7372778675282714,0.5630270711920055
0.06724268198013306,0.7802907915993538,0.7372778675282714,0.5630270711920055
0.06702646613121033,0.7802907915993538,0.7382875605815832,0.5630270711920055
0.06686511635780334,0.7804927302100162,0.7382875605815832,0.5630270711920055
0.066852867603302,0.7804927302100162,0.7384894991922456,0.5630270711920055
0.06679967045783997,0.7806946688206785,0.7384894991922456,0.5630270711920055
0.06677016615867615,0.7806946688206785,0.7388933764135702,0.5630270711920055
0.0667634904384613,0.7808966074313409,0.7388933764135702,0.5630270711920055
0.06673139333724976,0.7808966074313409,0.7390953150242326,0.5630270711920055
0.06667125225067139,0.781502423263328,0.7390953150242326,0.5630270711920055
0.06648576259613037,0.781502423263328,0.7397011308562197,0.5630270711920055
0.06644704937934875,0.7817043618739903,0.7397011308562197,0.5630270711920055
0.06634849309921265,0.7817043618739903,0.7405088852988692,0.5630270711920055
0.06634536385536194,0.7819063004846527,0.7405088852988692,0.5630270711920055
0.06624257564544678,0.7819063004846527,0.7413166397415186,0.5630270711920055
0.06618925929069519,0.782108239095315,0.7413166397415186,0.5630270711920055
0.06606069207191467,0.782108239095315,0.7415185783521809,0.5630270711920055
0.06595522165298462,0.7827140549273021,0.7415185783521809,0.5630270711920055
0.06588298082351685,0.7827140549273021,0.7423263327948304,0.5630270711920055
0.06582370400428772,0.7831179321486268,0.7423263327948304,0.5630270711920055
0.06569674611091614,0.7831179321486268,0.7429321486268174,0.5630270711920055
0.06565889716148376,0.7833198707592892,0.7429321486268174,0.5630270711920055
0.06565061211585999,0.7833198707592892,0.7431340872374798,0.5630270711920055
0.06562492251396179,0.7835218093699515,0.7431340872374798,0.5630270711920055
0.0654955506324768,0.7835218093699515,0.7435379644588045,0.5630270711920055
0.06549534201622009,0.7839256865912763,0.7435379644588045,0.5630270711920055
0.06549498438835144,0.7839256865912763,0.7437399030694669,0.5630270711920055
0.0654568076133728,0.7841276252019386,0.7437399030694669,0.5630270711920055
0.06524726748466492,0.7841276252019386,0.7445476575121163,0.5630270711920055
0.06520378589630127,0.7845315024232633,0.7445476575121163,0.5630270711920055
0.06518200039863586,0.7845315024232633,0.7447495961227787,0.5630270711920055
0.06515797972679138,0.784935379644588,0.7447495961227787,0.5630270711920055
0.06511688232421875,0.784935379644588,0.744951534733441,0.5630270711920055
0.06508326530456543,0.7851373182552503,0.744951534733441,0.5630270711920055
0.06502693891525269,0.7851373182552503,0.7451534733441034,0.5630270711920055
0.06494241952896118,0.7859450726978998,0.7451534733441034,0.5630270711920055
0.06488460302352905,0.7859450726978998,0.7453554119547657,0.5630270711920055
0.06485944986343384,0.7863489499192245,0.7453554119547657,0.5630270711920055
0.0647830069065094,0.7863489499192245,0.7457592891760905,0.5630270711920055
0.064759761095047,0.7865508885298869,0.7457592891760905,0.5630270711920055
0.06475207209587097,0.7865508885298869,0.7459612277867528,0.5630270711920055
0.06474509835243225,0.7867528271405493,0.7459612277867528,0.5630270711920055
0.06466841697692871,0.7867528271405493,0.7463651050080775,0.5630270711920055
0.06461051106452942,0.7873586429725363,0.7463651050080775,0.5630270711920055
0.0645359456539154,0.7873586429725363,0.7467689822294022,0.5630270711920055
0.06453567743301392,0.7875605815831987,0.7467689822294022,0.5630270711920055
0.06451404094696045,0.7875605815831987,0.7469709208400647,0.5630270711920055
0.0644398033618927,0.7877625201938611,0.7469709208400647,0.5630270711920055
0.06436562538146973,0.7877625201938611,0.7483844911147012,0.5630270711920055
0.06430399417877197,0.7879644588045234,0.7483844911147012,0.5630270711920055
0.06425034999847412,0.7879644588045234,0.7487883683360258,0.5630270711920055
0.06424349546432495,0.7881663974151858,0.7487883683360258,0.5630270711920055
0.06401950120925903,0.7881663974151858,0.7497980613893377,0.5630270711920055
0.06392791867256165,0.7887722132471728,0.7497980613893377,0.5630270711920055
0.0639066994190216,0.7887722132471728,0.7502019386106623,0.5630270711920055
0.063894122838974,0.7889741518578353,0.7502019386106623,0.5630270711920055
0.06384876370429993,0.7889741518578353,0.7504038772213247,0.5630270711920055
0.0638115406036377,0.7893780290791599,0.7504038772213247,0.5630270711920055
0.06376060843467712,0.7893780290791599,0.7508077544426495,0.5630270711920055
0.06361538171768188,0.7897819063004846,0.7508077544426495,0.5630270711920055
0.06345045566558838,0.7897819063004846,0.7516155088852988,0.5630270711920055
0.06337141990661621,0.7903877221324718,0.7516155088852988,0.5630270711920055
0.0633394718170166,0.7903877221324718,0.7518174474959612,0.5630270711920055
0.06332775950431824,0.7905896607431341,0.7518174474959612,0.5630270711920055
0.06327357888221741,0.7905896607431341,0.752221324717286,0.5630270711920055
0.06300970911979675,0.7918012924071083,0.752221324717286,0.5630270711920055
0.0629524290561676,0.7918012924071083,0.7526252019386107,0.5630270711920055
0.06293982267379761,0.7920032310177706,0.7526252019386107,0.5630270711920055
0.06292814016342163,0.7920032310177706,0.7530290791599353,0.5630270711920055
0.0629013180732727,0.7922051696284329,0.7530290791599353,0.5630270711920055
0.06290057301521301,0.7922051696284329,0.7532310177705978,0.5630270711920055
0.062895268201828,0.7924071082390953,0.7532310177705978,0.5630270711920055
0.06256717443466187,0.7924071082390953,0.7548465266558966,0.5630270711920055
0.06248664855957031,0.7928109854604201,0.7548465266558966,0.5630270711920055
0.06245070695877075,0.7928109854604201,0.7554523424878837,0.5630270711920055
0.06241494417190552,0.7930129240710824,0.7554523424878837,0.5630270711920055
0.062374651432037354,0.7930129240710824,0.7560581583198708,0.5630270711920055
0.062290966510772705,0.7934168012924071,0.7560581583198708,0.5630270711920055
0.06225097179412842,0.7934168012924071,0.7562600969305331,0.5630270711920055
0.062215179204940796,0.7936187399030694,0.7562600969305331,0.5630270711920055
0.06210532784461975,0.7936187399030694,0.7576736672051696,0.5630270711920055
0.06204754114151001,0.7938206785137318,0.7576736672051696,0.5630270711920055
0.0620250403881073,0.7938206785137318,0.7580775444264943,0.5630270711920055
0.06200253963470459,0.7940226171243941,0.7580775444264943,0.5630270711920055
0.06196144223213196,0.7940226171243941,0.7582794830371568,0.5630270711920055
0.06195974349975586,0.7942245557350566,0.7582794830371568,0.5630270711920055
0.06193748116493225,0.7942245557350566,0.7584814216478191,0.5630270711920055
0.06190699338912964,0.7944264943457189,0.7584814216478191,0.5630270711920055
0.061893850564956665,0.7944264943457189,0.7586833602584814,0.5630270711920055
0.06185063719749451,0.7946284329563813,0.7586833602584814,0.5630270711920055
0.061850130558013916,0.7946284329563813,0.7588852988691438,0.5630270711920055
0.06173178553581238,0.7950323101777059,0.7588852988691438,0.5630270711920055
0.06161460280418396,0.7950323101777059,0.7594911147011308,0.5630270711920055
0.061558932065963745,0.7952342487883683,0.7594911147011308,0.5630270711920055
0.06154090166091919,0.7952342487883683,0.7596930533117933,0.5630270711920055
0.06152781844139099,0.7958400646203554,0.7596930533117933,0.5630270711920055
0.06150335073471069,0.7958400646203554,0.7600969305331179,0.5630270711920055
0.06137564778327942,0.7962439418416801,0.7600969305331179,0.5630270711920055
0.061350733041763306,0.7962439418416801,0.7602988691437803,0.5630270711920055
0.06132769584655762,0.7964458804523424,0.7602988691437803,0.5630270711920055
0.06131139397621155,0.7964458804523424,0.7605008077544426,0.5630270711920055
0.06128215789794922,0.7966478190630049,0.7605008077544426,0.5630270711920055
0.06128132343292236,0.7966478190630049,0.760702746365105,0.5630270711920055
0.06126290559768677,0.7970516962843296,0.760702746365105,0.5630270711920055
0.06125539541244507,0.7970516962843296,0.7611066235864298,0.5630270711920055
0.061028242111206055,0.7974555735056543,0.7611066235864298,0.5630270711920055
0.06101462244987488,0.7974555735056543,0.7613085621970921,0.5630270711920055
0.060998767614364624,0.7976575121163166,0.7613085621970921,0.5630270711920055
0.06095972657203674,0.7976575121163166,0.7617124394184168,0.5630270711920055
0.06094875931739807,0.7980613893376414,0.7617124394184168,0.5630270711920055
0.060943275690078735,0.7980613893376414,0.7621163166397416,0.5630270711920055
0.060922831296920776,0.7982633279483037,0.7621163166397416,0.5630270711920055
0.06091776490211487,0.7982633279483037,0.7623182552504039,0.5630270711920055
0.06087300181388855,0.7984652665589661,0.7623182552504039,0.5630270711920055
0.06083792448043823,0.7984652665589661,0.7627221324717286,0.5630270711920055
0.060663312673568726,0.7990710823909531,0.7627221324717286,0.5630270711920055
0.060606420040130615,0.7990710823909531,0.7629240710823909,0.5630270711920055
0.060598552227020264,0.7992730210016155,0.7629240710823909,0.5630270711920055
0.060596346855163574,0.7992730210016155,0.7631260096930533,0.5630270711920055
0.06058239936828613,0.7994749596122779,0.7631260096930533,0.5630270711920055
0.060551226139068604,0.7994749596122779,0.7635298869143781,0.5630270711920055
0.060541123151779175,0.7996768982229402,0.7635298869143781,0.5630270711920055
0.060448020696640015,0.7996768982229402,0.7639337641357028,0.5630270711920055
0.06042411923408508,0.7998788368336026,0.7639337641357028,0.5630270711920055
0.06039723753929138,0.7998788368336026,0.7641357027463651,0.5630270711920055
0.06038498878479004,0.8002827140549273,0.7641357027463651,0.5630270711920055
0.06034517288208008,0.8002827140549273,0.7643376413570274,0.5630270711920055
0.06033444404602051,0.8004846526655897,0.7643376413570274,0.5630270711920055
0.06029459834098816,0.8004846526655897,0.7647415185783522,0.5630270711920055
0.060258716344833374,0.800686591276252,0.7647415185783522,0.5630270711920055
0.06020519137382507,0.800686591276252,0.7651453957996769,0.5630270711920055
0.06018972396850586,0.8008885298869144,0.7651453957996769,0.5630270711920055
0.06015366315841675,0.8008885298869144,0.7653473344103393,0.5630270711920055
0.06007322669029236,0.8010904684975767,0.7653473344103393,0.5630270711920055
0.06006935238838196,0.8010904684975767,0.7657512116316639,0.5630270711920055
0.060036927461624146,0.8012924071082391,0.7657512116316639,0.5630270711920055
0.05990663170814514,0.8012924071082391,0.7661550888529887,0.5630270711920055
0.05989760160446167,0.8014943457189014,0.7661550888529887,0.5630270711920055
0.05985313653945923,0.8014943457189014,0.7663570274636511,0.5630270711920055
0.0597778856754303,0.8016962843295639,0.7663570274636511,0.5630270711920055
0.05965813994407654,0.8016962843295639,0.7671647819063004,0.5630270711920055
0.05962690711021423,0.8021001615508885,0.7671647819063004,0.5630270711920055
0.059555768966674805,0.8021001615508885,0.7673667205169629,0.5630270711920055
0.059345394372940063,0.802907915993538,0.7673667205169629,0.5630270711920055
0.05930700898170471,0.802907915993538,0.7675686591276252,0.5630270711920055
0.05924355983734131,0.8037156704361874,0.7675686591276252,0.5630270711920055
0.05919945240020752,0.8037156704361874,0.7679725363489499,0.5630270711920055
0.05916464328765869,0.8039176090468497,0.7679725363489499,0.5630270711920055
0.05907237529754639,0.8039176090468497,0.7683764135702746,0.5630270711920055
0.05903655290603638,0.8041195476575121,0.7683764135702746,0.5630270711920055
0.05887863039970398,0.8041195476575121,0.7689822294022617,0.5630270711920055
0.05884796380996704,0.8045234248788369,0.7689822294022617,0.5630270711920055
0.05881780385971069,0.8045234248788369,0.7693861066235864,0.5630270711920055
0.05881500244140625,0.8047253634894992,0.7693861066235864,0.5630270711920055
0.05880099534988403,0.8047253634894992,0.7697899838449112,0.5630270711920055
0.05876642465591431,0.8049273021001615,0.7697899838449112,0.5630270711920055
0.05872178077697754,0.8049273021001615,0.7699919224555735,0.5630270711920055
0.058628618717193604,0.8051292407108239,0.7699919224555735,0.5630270711920055
0.05848795175552368,0.8051292407108239,0.7705977382875606,0.5630270711920055
0.05847904086112976,0.8053311793214862,0.7705977382875606,0.5630270711920055
0.058297961950302124,0.8053311793214862,0.7720113085621971,0.5630270711920055
0.05822548270225525,0.805735056542811,0.7720113085621971,0.5630270711920055
0.058219701051712036,0.805735056542811,0.7722132471728594,0.5630270711920055
0.05820384621620178,0.8059369951534734,0.7722132471728594,0.5630270711920055
0.05812448263168335,0.8059369951534734,0.7728190630048465,0.5630270711920055
0.05809307098388672,0.8061389337641357,0.7728190630048465,0.5630270711920055
0.05799788236618042,0.8061389337641357,0.7732229402261712,0.5630270711920055
0.05793389678001404,0.8067447495961227,0.7732229402261712,0.5630270711920055
0.057884812355041504,0.8067447495961227,0.773626817447496,0.5630270711920055
0.057864487171173096,0.8071486268174475,0.773626817447496,0.5630270711920055
0.05781307816505432,0.8071486268174475,0.7738287560581584,0.5630270711920055
0.05779898166656494,0.8073505654281099,0.7738287560581584,0.5630270711920055
0.057662785053253174,0.8073505654281099,0.7748384491114702,0.5630270711920055
0.05763235688209534,0.8075525040387722,0.7748384491114702,0.5630270711920055
0.05759894847869873,0.8075525040387722,0.7754442649434572,0.5630270711920055
0.05758175253868103,0.8077544426494345,0.7754442649434572,0.5630270711920055
0.05757564306259155,0.8077544426494345,0.7758481421647819,0.5630270711920055
0.057494670152664185,0.8081583198707593,0.7758481421647819,0.5630270711920055
0.05745920538902283,0.8081583198707593,0.7760500807754442,0.5630270711920055
0.05742287635803223,0.8083602584814217,0.7760500807754442,0.5630270711920055
0.05738180875778198,0.8083602584814217,0.7762520193861067,0.5630270711920055
0.057354241609573364,0.808562197092084,0.7762520193861067,0.5630270711920055
0.057341158390045166,0.808562197092084,0.776453957996769,0.5630270711920055
0.05728122591972351,0.809168012924071,0.776453957996769,0.5630270711920055
0.057257652282714844,0.809168012924071,0.7766558966074314,0.5630270711920055
0.05711638927459717,0.8095718901453958,0.7766558966074314,0.5630270711920055
0.0570090115070343,0.8095718901453958,0.777059773828756,0.5630270711920055
0.0569898784160614,0.8097738287560582,0.777059773828756,0.5630270711920055
0.05695560574531555,0.8097738287560582,0.7772617124394184,0.5630270711920055
0.0569535493850708,0.8099757673667205,0.7772617124394184,0.5630270711920055
0.05695211887359619,0.8099757673667205,0.7774636510500808,0.5630270711920055
0.05694940686225891,0.8101777059773829,0.7774636510500808,0.5630270711920055
0.05690854787826538,0.8101777059773829,0.7776655896607432,0.5630270711920055
0.05684459209442139,0.8103796445880452,0.7776655896607432,0.5630270711920055
0.05679851770401001,0.8103796445880452,0.7780694668820679,0.5630270711920055
0.056706786155700684,0.81078352180937,0.7780694668820679,0.5630270711920055
0.05667462944984436,0.81078352180937,0.7784733441033925,0.5630270711920055
0.05667415261268616,0.8109854604200323,0.7784733441033925,0.5630270711920055
0.056598275899887085,0.8109854604200323,0.779281098546042,0.5630270711920055
0.05658167600631714,0.8111873990306947,0.779281098546042,0.5630270711920055
0.05656307935714722,0.8111873990306947,0.7794830371567044,0.5630270711920055
0.0565410852432251,0.811389337641357,0.7794830371567044,0.5630270711920055
0.05649900436401367,0.811389337641357,0.779886914378029,0.5630270711920055
0.056489378213882446,0.8117932148626817,0.779886914378029,0.5630270711920055
0.05643874406814575,0.8117932148626817,0.7800888529886915,0.5630270711920055
0.056422024965286255,0.8119951534733441,0.7800888529886915,0.5630270711920055
0.05638831853866577,0.8119951534733441,0.7802907915993538,0.5630270711920055
0.05631577968597412,0.8123990306946688,0.7802907915993538,0.5630270711920055
0.0562785267829895,0.8123990306946688,0.7804927302100162,0.5630270711920055
0.056047260761260986,0.8130048465266559,0.7804927302100162,0.5630270711920055
0.05602985620498657,0.8130048465266559,0.7808966074313409,0.5630270711920055
0.05595552921295166,0.8134087237479806,0.7808966074313409,0.5630270711920055
0.05594944953918457,0.8134087237479806,0.7813004846526656,0.5630270711920055
0.05589950084686279,0.8138126009693053,0.7813004846526656,0.5630270711920055
0.055881351232528687,0.8138126009693053,0.7817043618739903,0.5630270711920055
0.055802375078201294,0.81421647819063,0.7817043618739903,0.5630270711920055
0.055727243423461914,0.81421647819063,0.782108239095315,0.5630270711920055
0.05568322539329529,0.8146203554119548,0.782108239095315,0.5630270711920055
0.05560371279716492,0.8146203554119548,0.7827140549273021,0.5630270711920055
0.05560028553009033,0.8148222940226171,0.7827140549273021,0.5630270711920055
0.055582642555236816,0.8148222940226171,0.7829159935379645,0.5630270711920055
0.05555996298789978,0.8150242326332795,0.7829159935379645,0.5630270711920055
0.055544495582580566,0.8150242326332795,0.7831179321486268,0.5630270711920055
0.05549079179763794,0.8154281098546042,0.7831179321486268,0.5630270711920055
0.05547204613685608,0.8154281098546042,0.7833198707592892,0.5630270711920055
0.05544900894165039,0.8156300484652665,0.7833198707592892,0.5630270711920055
0.05543753504753113,0.8156300484652665,0.7835218093699515,0.5630270711920055
0.05535724759101868,0.8166397415185783,0.7835218093699515,0.5630270711920055
0.055207788944244385,0.8166397415185783,0.7839256865912763,0.5630270711920055
0.05514240264892578,0.817043618739903,0.7839256865912763,0.5630270711920055
0.05513352155685425,0.817043618739903,0.7841276252019386,0.5630270711920055
0.05512052774429321,0.8172455573505655,0.7841276252019386,0.5630270711920055
0.055055975914001465,0.8172455573505655,0.7845315024232633,0.5630270711920055
0.05499723553657532,0.8180533117932148,0.7845315024232633,0.5630270711920055
0.054991722106933594,0.8180533117932148,0.7847334410339257,0.5630270711920055
0.05486851930618286,0.8184571890145396,0.7847334410339257,0.5630270711920055
0.05478203296661377,0.8184571890145396,0.7851373182552503,0.5630270711920055
0.05477553606033325,0.818659127625202,0.7851373182552503,0.5630270711920055
0.05474531650543213,0.818659127625202,0.7855411954765751,0.5630270711920055
0.05470511317253113,0.8188610662358643,0.7855411954765751,0.5630270711920055
0.05453115701675415,0.8188610662358643,0.7863489499192245,0.5630270711920055
0.05449250340461731,0.819264943457189,0.7863489499192245,0.5630270711920055
0.054461896419525146,0.819264943457189,0.7865508885298869,0.5630270711920055
0.05445638298988342,0.8194668820678513,0.7865508885298869,0.5630270711920055
0.054293274879455566,0.8194668820678513,0.7873586429725363,0.5630270711920055
0.05422362685203552,0.8196688206785138,0.7873586429725363,0.5630270711920055
0.054222285747528076,0.8196688206785138,0.7875605815831987,0.5630270711920055
0.054164230823516846,0.8200726978998385,0.7875605815831987,0.5630270711920055
0.05413934588432312,0.8200726978998385,0.7879644588045234,0.5630270711920055
0.054048895835876465,0.8210823909531503,0.7879644588045234,0.5630270711920055
0.05401042103767395,0.8210823909531503,0.7885702746365105,0.5630270711920055
0.05399128794670105,0.821486268174475,0.7885702746365105,0.5630270711920055
0.05393204092979431,0.821486268174475,0.7893780290791599,0.5630270711920055
0.05356401205062866,0.8237075928917609,0.7893780290791599,0.5630270711920055
0.0535578727722168,0.8237075928917609,0.7897819063004846,0.5630270711920055
0.05355179309844971,0.8239095315024233,0.7897819063004846,0.5630270711920055
0.053524166345596313,0.8239095315024233,0.789983844911147,0.5630270711920055
0.05347311496734619,0.824313408723748,0.789983844911147,0.5630270711920055
0.05344671010971069,0.824313408723748,0.7905896607431341,0.5630270711920055
0.053404271602630615,0.8245153473344103,0.7905896607431341,0.5630270711920055
0.053374797105789185,0.8245153473344103,0.7907915993537964,0.5630270711920055
0.05337360501289368,0.8247172859450727,0.7907915993537964,0.5630270711920055
0.05331391096115112,0.8247172859450727,0.7911954765751211,0.5630270711920055
0.053272753953933716,0.8249192245557351,0.7911954765751211,0.5630270711920055
0.05322429537773132,0.8249192245557351,0.7913974151857835,0.5630270711920055
0.05316305160522461,0.8251211631663974,0.7913974151857835,0.5630270711920055
0.053141266107559204,0.8251211631663974,0.7915993537964459,0.5630270711920055
0.0531163215637207,0.8253231017770598,0.7915993537964459,0.5630270711920055
0.05295318365097046,0.8253231017770598,0.7924071082390953,0.5630270711920055
0.05291950702667236,0.8255250403877221,0.7924071082390953,0.5630270711920055
0.05270901322364807,0.8255250403877221,0.7942245557350566,0.5630270711920055
0.052666038274765015,0.8257269789983845,0.7942245557350566,0.5630270711920055
0.05266109108924866,0.8257269789983845,0.7944264943457189,0.5630270711920055
0.052637696266174316,0.8259289176090469,0.7944264943457189,0.5630270711920055
0.052636414766311646,0.8259289176090469,0.7946284329563813,0.5630270711920055
0.05257287621498108,0.8263327948303716,0.7946284329563813,0.5630270711920055
0.052296340465545654,0.8263327948303716,0.7960420032310178,0.5630270711920055
0.05226829648017883,0.8265347334410339,0.7960420032310178,0.5630270711920055
0.05212154984474182,0.8265347334410339,0.7968497576736672,0.5630270711920055
0.052096396684646606,0.8269386106623586,0.7968497576736672,0.5630270711920055
0.05208924412727356,0.8269386106623586,0.7972536348949919,0.5630270711920055
0.05199351906776428,0.8277463651050081,0.7972536348949919,0.5630270711920055
0.05197522044181824,0.8277463651050081,0.7974555735056543,0.5630270711920055
0.05196830630302429,0.8279483037156704,0.7974555735056543,0.5630270711920055
0.05196160078048706,0.8279483037156704,0.7976575121163166,0.5630270711920055
0.051948755979537964,0.8283521809369951,0.7976575121163166,0.5630270711920055
0.051844239234924316,0.8283521809369951,0.7982633279483037,0.5630270711920055
0.051669299602508545,0.8289579967689822,0.7982633279483037,0.5630270711920055
0.05163133144378662,0.8289579967689822,0.7984652665589661,0.5630270711920055
0.05162239074707031,0.8291599353796446,0.7984652665589661,0.5630270711920055
0.05158275365829468,0.8291599353796446,0.7988691437802908,0.5630270711920055
0.05154705047607422,0.8297657512116317,0.7988691437802908,0.5630270711920055
0.05151829123497009,0.8297657512116317,0.7990710823909531,0.5630270711920055
0.05145841836929321,0.8305735056542811,0.7990710823909531,0.5630270711920055
0.05133485794067383,0.8305735056542811,0.7998788368336026,0.5630270711920055
0.05113443732261658,0.8327948303715671,0.7998788368336026,0.5630270711920055
0.05107837915420532,0.8327948303715671,0.8002827140549273,0.5630270711920055
0.051049232482910156,0.8331987075928917,0.8002827140549273,0.5630270711920055
0.0509817898273468,0.8331987075928917,0.8004846526655897,0.5630270711920055
0.05095294117927551,0.8334006462035541,0.8004846526655897,0.5630270711920055
0.050743818283081055,0.8334006462035541,0.8010904684975767,0.5630270711920055
0.050728678703308105,0.8336025848142165,0.8010904684975767,0.5630270711920055
0.05061492323875427,0.8336025848142165,0.8018982229402262,0.5630270711920055
0.05061236023902893,0.8338045234248789,0.8018982229402262,0.5630270711920055
0.05058819055557251,0.8338045234248789,0.8023021001615509,0.5630270711920055
0.05054953694343567,0.8342084006462036,0.8023021001615509,0.5630270711920055
0.05053555965423584,0.8342084006462036,0.8025040387722132,0.5630270711920055
0.05051884055137634,0.8344103392568659,0.8025040387722132,0.5630270711920055
0.05046400427818298,0.8344103392568659,0.8031098546042004,0.5630270711920055
0.050419121980667114,0.8346122778675282,0.8031098546042004,0.5630270711920055
0.05036821961402893,0.8346122778675282,0.8033117932148627,0.5630270711920055
0.05035734176635742,0.835016155088853,0.8033117932148627,0.5630270711920055
0.050267308950424194,0.835016155088853,0.803513731825525,0.5630270711920055
0.050237417221069336,0.8352180936995154,0.803513731825525,0.5630270711920055
0.05010947585105896,0.8352180936995154,0.8041195476575121,0.5630270711920055
0.05010455846786499,0.8354200323101777,0.8041195476575121,0.5630270711920055
0.05009186267852783,0.8354200323101777,0.8043214862681745,0.5630270711920055
0.050000667572021484,0.8356219709208401,0.8043214862681745,0.5630270711920055
0.04998543858528137,0.8356219709208401,0.8045234248788369,0.5630270711920055
0.04992327094078064,0.8360258481421647,0.8045234248788369,0.5630270711920055
0.04991850256919861,0.8360258481421647,0.8047253634894992,0.5630270711920055
0.04991048574447632,0.8364297253634895,0.8047253634894992,0.5630270711920055
0.04990038275718689,0.8364297253634895,0.8049273021001615,0.5630270711920055
0.04984474182128906,0.8366316639741519,0.8049273021001615,0.5630270711920055
0.049787312746047974,0.8366316639741519,0.8053311793214862,0.5630270711920055
0.04976832866668701,0.8368336025848142,0.8053311793214862,0.5630270711920055
0.04973706603050232,0.8368336025848142,0.8059369951534734,0.5630270711920055
0.04967048764228821,0.8374394184168013,0.8059369951534734,0.5630270711920055
0.04954653978347778,0.8374394184168013,0.8067447495961227,0.5630270711920055
0.04950600862503052,0.8376413570274637,0.8067447495961227,0.5630270711920055
0.04938587546348572,0.8376413570274637,0.8073505654281099,0.5630270711920055
0.049196600914001465,0.8384491114701131,0.8073505654281099,0.5630270711920055
0.049137651920318604,0.8384491114701131,0.8077544426494345,0.5630270711920055
0.049030691385269165,0.8392568659127625,0.8077544426494345,0.5630270711920055
0.0490247905254364,0.8392568659127625,0.807956381260097,0.5630270711920055
0.048985064029693604,0.8394588045234249,0.807956381260097,0.5630270711920055
0.04893985390663147,0.8394588045234249,0.808562197092084,0.5630270711920055
0.04893830418586731,0.8396607431340872,0.808562197092084,0.5630270711920055
0.048873335123062134,0.8396607431340872,0.8089660743134087,0.5630270711920055
0.048797935247421265,0.8402665589660743,0.8089660743134087,0.5630270711920055
0.0486910343170166,0.8402665589660743,0.8097738287560582,0.5630270711920055
0.04863491654396057,0.8412762520193862,0.8097738287560582,0.5630270711920055
0.048632532358169556,0.8412762520193862,0.8099757673667205,0.5630270711920055
0.04860877990722656,0.8414781906300485,0.8099757673667205,0.5630270711920055
0.04856947064399719,0.8414781906300485,0.8101777059773829,0.5630270711920055
0.048475950956344604,0.8416801292407108,0.8101777059773829,0.5630270711920055
0.04846853017807007,0.8416801292407108,0.8103796445880452,0.5630270711920055
0.048467278480529785,0.8418820678513732,0.8103796445880452,0.5630270711920055
0.04845884442329407,0.8418820678513732,0.8105815831987075,0.5630270711920055
0.04816317558288574,0.8426898222940227,0.8105815831987075,0.5630270711920055
0.047929078340530396,0.8426898222940227,0.8111873990306947,0.5630270711920055
0.047739624977111816,0.8430936995153473,0.8111873990306947,0.5630270711920055
0.04767876863479614,0.8430936995153473,0.8117932148626817,0.5630270711920055
0.04761120676994324,0.8432956381260097,0.8117932148626817,0.5630270711920055
0.047549933195114136,0.8432956381260097,0.8123990306946688,0.5630270711920055
0.047483980655670166,0.8436995153473344,0.8123990306946688,0.5630270711920055
0.04745161533355713,0.8436995153473344,0.8126009693053312,0.5630270711920055
0.047435462474823,0.8439014539579968,0.8126009693053312,0.5630270711920055
0.04742732644081116,0.8439014539579968,0.8128029079159935,0.5630270711920055
0.047410666942596436,0.8441033925686591,0.8128029079159935,0.5630270711920055
0.04740789532661438,0.8441033925686591,0.8130048465266559,0.5630270711920055
0.04736125469207764,0.8447092084006462,0.8130048465266559,0.5630270711920055
0.04731681942939758,0.8447092084006462,0.813610662358643,0.5630270711920055
0.04727131128311157,0.845113085621971,0.813610662358643,0.5630270711920055
0.047199904918670654,0.845113085621971,0.8144184168012925,0.5630270711920055
0.04719489812850952,0.8453150242326333,0.8144184168012925,0.5630270711920055
0.047052472829818726,0.8453150242326333,0.8154281098546042,0.5630270711920055
0.047008395195007324,0.8455169628432956,0.8154281098546042,0.5630270711920055
0.04697301983833313,0.8455169628432956,0.8156300484652665,0.5630270711920055
0.04691046476364136,0.8459208400646203,0.8156300484652665,0.5630270711920055
0.04687878489494324,0.8459208400646203,0.815831987075929,0.5630270711920055
0.046627163887023926,0.8465266558966075,0.815831987075929,0.5630270711920055
0.04658466577529907,0.8465266558966075,0.8160339256865913,0.5630270711920055
0.046495646238327026,0.8469305331179321,0.8160339256865913,0.5630270711920055
0.04638516902923584,0.8469305331179321,0.8166397415185783,0.5630270711920055
0.04637259244918823,0.8471324717285945,0.8166397415185783,0.5630270711920055
0.046342313289642334,0.8471324717285945,0.817043618739903,0.5630270711920055
0.04630967974662781,0.8475363489499192,0.817043618739903,0.5630270711920055
0.0462973415851593,0.8475363489499192,0.8172455573505655,0.5630270711920055
0.04629144072532654,0.8477382875605816,0.8172455573505655,0.5630270711920055
0.04627883434295654,0.8477382875605816,0.8174474959612278,0.5630270711920055
0.046233147382736206,0.8481421647819063,0.8174474959612278,0.5630270711920055
0.04621580243110657,0.8481421647819063,0.8176494345718901,0.5630270711920055
0.04619351029396057,0.8483441033925686,0.8176494345718901,0.5630270711920055
0.04617127776145935,0.8483441033925686,0.8178513731825525,0.5630270711920055
0.04616382718086243,0.848546042003231,0.8178513731825525,0.5630270711920055
0.04608345031738281,0.848546042003231,0.8188610662358643,0.5630270711920055
0.04608151316642761,0.8487479806138933,0.8188610662358643,0.5630270711920055
0.046001583337783813,0.8487479806138933,0.8196688206785138,0.5630270711920055
0.04599475860595703,0.8491518578352181,0.8196688206785138,0.5630270711920055
0.04588097333908081,0.8491518578352181,0.8204765751211631,0.5630270711920055
0.04579359292984009,0.8493537964458805,0.8204765751211631,0.5630270711920055
0.04575255513191223,0.8493537964458805,0.8206785137318255,0.5630270711920055
0.045687586069107056,0.8497576736672051,0.8206785137318255,0.5630270711920055
0.04562601447105408,0.8497576736672051,0.8212843295638126,0.5630270711920055
0.045621901750564575,0.8499596122778675,0.8212843295638126,0.5630270711920055
0.0456109344959259,0.8499596122778675,0.821486268174475,0.5630270711920055
0.04559257626533508,0.8501615508885298,0.821486268174475,0.5630270711920055
0.04551967978477478,0.8501615508885298,0.8218901453957996,0.5630270711920055
0.04547131061553955,0.8505654281098546,0.8218901453957996,0.5630270711920055
0.04541689157485962,0.8505654281098546,0.8222940226171244,0.5630270711920055
0.04540446400642395,0.850767366720517,0.8222940226171244,0.5630270711920055
0.04523944854736328,0.850767366720517,0.8224959612277868,0.5630270711920055
0.04522442817687988,0.8511712439418416,0.8224959612277868,0.5630270711920055
0.04516240954399109,0.8511712439418416,0.8231017770597738,0.5630270711920055
0.04514038562774658,0.851373182552504,0.8231017770597738,0.5630270711920055
0.0450974702835083,0.851373182552504,0.8235056542810986,0.5630270711920055
0.04509595036506653,0.8515751211631664,0.8235056542810986,0.5630270711920055
0.04502898454666138,0.8515751211631664,0.8237075928917609,0.5630270711920055
0.0450233519077301,0.8517770597738288,0.8237075928917609,0.5630270711920055
0.044990330934524536,0.8517770597738288,0.8239095315024233,0.5630270711920055
0.044965118169784546,0.8519789983844911,0.8239095315024233,0.5630270711920055
0.044735342264175415,0.8519789983844911,0.8251211631663974,0.5630270711920055
0.044688642024993896,0.8521809369951535,0.8251211631663974,0.5630270711920055
0.044675618410110474,0.8521809369951535,0.8255250403877221,0.5630270711920055
0.0446740984916687,0.8523828756058158,0.8255250403877221,0.5630270711920055
0.044576436281204224,0.8523828756058158,0.8261308562197092,0.5630270711920055
0.044518351554870605,0.8527867528271406,0.8261308562197092,0.5630270711920055
0.04446658492088318,0.8527867528271406,0.8263327948303716,0.5630270711920055
0.04428046941757202,0.8537964458804523,0.8263327948303716,0.5630270711920055
0.04414519667625427,0.8537964458804523,0.827140549273021,0.5630270711920055
0.04410618543624878,0.8544022617124394,0.827140549273021,0.5630270711920055
0.04407903552055359,0.8544022617124394,0.8273424878836834,0.5630270711920055
0.04402512311935425,0.8548061389337641,0.8273424878836834,0.5630270711920055
0.04395446181297302,0.8548061389337641,0.8277463651050081,0.5630270711920055
0.04393744468688965,0.8552100161550888,0.8277463651050081,0.5630270711920055
0.04377761483192444,0.8552100161550888,0.8285541195476576,0.5630270711920055
0.04376581311225891,0.8554119547657512,0.8285541195476576,0.5630270711920055
0.043679118156433105,0.8554119547657512,0.8289579967689822,0.5630270711920055
0.043669193983078,0.8556138933764136,0.8289579967689822,0.5630270711920055
0.04355037212371826,0.8556138933764136,0.8299676898222941,0.5630270711920055
0.04350686073303223,0.8558158319870759,0.8299676898222941,0.5630270711920055
0.04350605607032776,0.8558158319870759,0.8301696284329564,0.5630270711920055
0.043467819690704346,0.8562197092084006,0.8301696284329564,0.5630270711920055
0.04345065355300903,0.8562197092084006,0.8303715670436187,0.5630270711920055
0.0434231162071228,0.8566235864297254,0.8303715670436187,0.5630270711920055
0.04329988360404968,0.8566235864297254,0.8307754442649434,0.5630270711920055
0.04327002167701721,0.8570274636510501,0.8307754442649434,0.5630270711920055
0.04326224327087402,0.8570274636510501,0.8311793214862682,0.5630270711920055
0.04313400387763977,0.8574313408723748,0.8311793214862682,0.5630270711920055
0.04296866059303284,0.8574313408723748,0.8321890145395799,0.5630270711920055
0.042872995138168335,0.8580371567043619,0.8321890145395799,0.5630270711920055
0.04284554719924927,0.8580371567043619,0.8323909531502424,0.5630270711920055
0.0428374707698822,0.8582390953150242,0.8323909531502424,0.5630270711920055
0.04264599084854126,0.8582390953150242,0.8336025848142165,0.5630270711920055
0.042623043060302734,0.8584410339256866,0.8336025848142165,0.5630270711920055
0.04241713881492615,0.8584410339256866,0.8344103392568659,0.5630270711920055
0.04230418801307678,0.8588449111470113,0.8344103392568659,0.5630270711920055
0.04191768169403076,0.8588449111470113,0.8358239095315024,0.5630270711920055
0.041899532079696655,0.8592487883683361,0.8358239095315024,0.5630270711920055
0.04189082980155945,0.8592487883683361,0.8360258481421647,0.5630270711920055
0.04186025261878967,0.8594507269789984,0.8360258481421647,0.5630270711920055
0.04185846447944641,0.8594507269789984,0.8362277867528272,0.5630270711920055
0.04185456037521362,0.8598546042003231,0.8362277867528272,0.5630270711920055
0.04174959659576416,0.8598546042003231,0.8366316639741519,0.5630270711920055
0.04156264662742615,0.8612681744749596,0.8366316639741519,0.5630270711920055
0.041541874408721924,0.8612681744749596,0.8368336025848142,0.5630270711920055
0.04151928424835205,0.8614701130856219,0.8368336025848142,0.5630270711920055
0.04147160053253174,0.8614701130856219,0.8372374798061389,0.5630270711920055
0.041443705558776855,0.8616720516962844,0.8372374798061389,0.5630270711920055
0.041225969791412354,0.8616720516962844,0.8384491114701131,0.5630270711920055
0.04120996594429016,0.8620759289176091,0.8384491114701131,0.5630270711920055
0.04116857051849365,0.8620759289176091,0.8386510500807755,0.5630270711920055
0.041165709495544434,0.8622778675282714,0.8386510500807755,0.5630270711920055
0.041121095418930054,0.8622778675282714,0.8388529886914378,0.5630270711920055
0.041106969118118286,0.8626817447495961,0.8388529886914378,0.5630270711920055
0.04107561707496643,0.8626817447495961,0.8392568659127625,0.5630270711920055
0.041048288345336914,0.8628836833602584,0.8392568659127625,0.5630270711920055
0.04103317856788635,0.8628836833602584,0.8394588045234249,0.5630270711920055
0.04101848602294922,0.8630856219709209,0.8394588045234249,0.5630270711920055
0.04086431860923767,0.8630856219709209,0.840670436187399,0.5630270711920055
0.04083564877510071,0.8632875605815832,0.840670436187399,0.5630270711920055
0.04079052805900574,0.8632875605815832,0.8412762520193862,0.5630270711920055
0.04069751501083374,0.8638933764135702,0.8412762520193862,0.5630270711920055
0.040686577558517456,0.8638933764135702,0.8414781906300485,0.5630270711920055
0.040669381618499756,0.8640953150242326,0.8414781906300485,0.5630270711920055
0.040613651275634766,0.8640953150242326,0.8416801292407108,0.5630270711920055
0.0405099093914032,0.8644991922455574,0.8416801292407108,0.5630270711920055
0.040493905544281006,0.8644991922455574,0.8420840064620355,0.5630270711920055
0.040465354919433594,0.8647011308562197,0.8420840064620355,0.5630270711920055
0.04042088985443115,0.8647011308562197,0.8426898222940227,0.5630270711920055
0.04035666584968567,0.8651050080775444,0.8426898222940227,0.5630270711920055
0.04030811786651611,0.8651050080775444,0.8430936995153473,0.5630270711920055
0.04021167755126953,0.8653069466882067,0.8430936995153473,0.5630270711920055
0.03990784287452698,0.8653069466882067,0.8449111470113085,0.5630270711920055
0.039801210165023804,0.8661147011308562,0.8449111470113085,0.5630270711920055
0.03977292776107788,0.8661147011308562,0.845113085621971,0.5630270711920055
0.03972691297531128,0.8663166397415186,0.845113085621971,0.5630270711920055
0.03964334726333618,0.8663166397415186,0.8459208400646203,0.5630270711920055
0.039591193199157715,0.8665185783521809,0.8459208400646203,0.5630270711920055
0.03959116339683533,0.8665185783521809,0.8461227786752827,0.5630270711920055
0.039517372846603394,0.8669224555735057,0.8461227786752827,0.5630270711920055
0.03950682282447815,0.8669224555735057,0.8465266558966075,0.5630270711920055
0.03942972421646118,0.8675282714054927,0.8465266558966075,0.5630270711920055
0.039380282163619995,0.8675282714054927,0.8471324717285945,0.5630270711920055
0.03926795721054077,0.8679321486268174,0.8471324717285945,0.5630270711920055
0.03924292325973511,0.8679321486268174,0.8473344103392568,0.5630270711920055
0.03922075033187866,0.8681340872374798,0.8473344103392568,0.5630270711920055
0.03921961784362793,0.8681340872374798,0.8475363489499192,0.5630270711920055
0.03916701674461365,0.8683360258481422,0.8475363489499192,0.5630270711920055
0.03907784819602966,0.8683360258481422,0.8477382875605816,0.5630270711920055
0.039030373096466064,0.8685379644588045,0.8477382875605816,0.5630270711920055
0.03896045684814453,0.8685379644588045,0.8481421647819063,0.5630270711920055
0.038940370082855225,0.8687399030694669,0.8481421647819063,0.5630270711920055
0.03893154859542847,0.8687399030694669,0.8483441033925686,0.5630270711920055
0.03888291120529175,0.8689418416801292,0.8483441033925686,0.5630270711920055
0.038859426975250244,0.8689418416801292,0.8487479806138933,0.5630270711920055
0.03877130150794983,0.8697495961227787,0.8487479806138933,0.5630270711920055
0.03870856761932373,0.8697495961227787,0.8491518578352181,0.5630270711920055
0.03861069679260254,0.8701534733441034,0.8491518578352181,0.5630270711920055
0.0385795533657074,0.8701534733441034,0.8495557350565428,0.5630270711920055
0.03852337598800659,0.8707592891760905,0.8495557350565428,0.5630270711920055
0.0384979248046875,0.8707592891760905,0.8497576736672051,0.5630270711920055
0.03846904635429382,0.8709612277867528,0.8497576736672051,0.5630270711920055
0.03842562437057495,0.8709612277867528,0.8499596122778675,0.5630270711920055
0.038285255432128906,0.8715670436187399,0.8499596122778675,0.5630270711920055
0.03821370005607605,0.8715670436187399,0.8501615508885298,0.5630270711920055
0.03815308213233948,0.872172859450727,0.8501615508885298,0.5630270711920055
0.0380936861038208,0.872172859450727,0.8503634894991923,0.5630270711920055
0.03806987404823303,0.8723747980613893,0.8503634894991923,0.5630270711920055
0.03801065683364868,0.8723747980613893,0.8509693053311793,0.5630270711920055
0.03788575530052185,0.8731825525040388,0.8509693053311793,0.5630270711920055
0.037861168384552,0.8731825525040388,0.8511712439418416,0.5630270711920055
0.03776603937149048,0.8735864297253635,0.8511712439418416,0.5630270711920055
0.03771582245826721,0.8735864297253635,0.8515751211631664,0.5630270711920055
0.0377005934715271,0.8739903069466882,0.8515751211631664,0.5630270711920055
0.037577152252197266,0.8739903069466882,0.8523828756058158,0.5630270711920055
0.03729066252708435,0.8745961227786753,0.8523828756058158,0.5630270711920055
0.03727605938911438,0.8745961227786753,0.8525848142164781,0.5630270711920055
0.037236183881759644,0.875,0.8525848142164781,0.5630270711920055
0.03711932897567749,0.875,0.8529886914378029,0.5630270711920055
0.03708052635192871,0.8754038772213247,0.8529886914378029,0.5630270711920055
0.03702804446220398,0.8754038772213247,0.8531906300484653,0.5630270711920055
0.03698772192001343,0.875605815831987,0.8531906300484653,0.5630270711920055
0.03694295883178711,0.875605815831987,0.8533925686591276,0.5630270711920055
0.03682518005371094,0.8760096930533118,0.8533925686591276,0.5630270711920055
0.03665637969970703,0.8760096930533118,0.85359450726979,0.5630270711920055
0.03662961721420288,0.8762116316639742,0.85359450726979,0.5630270711920055
0.03641626238822937,0.8762116316639742,0.8550080775444265,0.5630270711920055
0.036394864320755005,0.8764135702746365,0.8550080775444265,0.5630270711920055
0.036353617906570435,0.8764135702746365,0.8552100161550888,0.5630270711920055
0.03633609414100647,0.8768174474959612,0.8552100161550888,0.5630270711920055
0.036333948373794556,0.8768174474959612,0.8554119547657512,0.5630270711920055
0.03620356321334839,0.8776252019386107,0.8554119547657512,0.5630270711920055
0.036032021045684814,0.8776252019386107,0.8568255250403877,0.5630270711920055
0.036013394594192505,0.877827140549273,0.8568255250403877,0.5630270711920055
0.03600633144378662,0.877827140549273,0.8570274636510501,0.5630270711920055
0.03598424792289734,0.8780290791599353,0.8570274636510501,0.5630270711920055
0.035840004682540894,0.8780290791599353,0.8576332794830371,0.5630270711920055
0.03582298755645752,0.8782310177705978,0.8576332794830371,0.5630270711920055
0.0355604887008667,0.8782310177705978,0.8590468497576736,0.5630270711920055
0.03549686074256897,0.8788368336025848,0.8590468497576736,0.5630270711920055
0.035496652126312256,0.8788368336025848,0.8592487883683361,0.5630270711920055
0.03538951277732849,0.8798465266558966,0.8592487883683361,0.5630270711920055
0.03537726402282715,0.8798465266558966,0.8596526655896607,0.5630270711920055
0.03536990284919739,0.880048465266559,0.8596526655896607,0.5630270711920055
0.03532487154006958,0.880048465266559,0.8600565428109854,0.5630270711920055
0.03530362248420715,0.8802504038772213,0.8600565428109854,0.5630270711920055
0.035289496183395386,0.8802504038772213,0.8602584814216478,0.5630270711920055
0.03506895899772644,0.8814620355411955,0.8602584814216478,0.5630270711920055
0.035045504570007324,0.8814620355411955,0.8606623586429726,0.5630270711920055
0.0349389910697937,0.8818659127625202,0.8606623586429726,0.5630270711920055
0.034762829542160034,0.8818659127625202,0.8616720516962844,0.5630270711920055
0.03475204110145569,0.8820678513731826,0.8616720516962844,0.5630270711920055
0.03449240326881409,0.8820678513731826,0.8626817447495961,0.5630270711920055
0.034262508153915405,0.8830775444264943,0.8626817447495961,0.5630270711920055
0.0340915322303772,0.8830775444264943,0.8644991922455574,0.5630270711920055
0.03407469391822815,0.8836833602584814,0.8644991922455574,0.5630270711920055
0.03392094373703003,0.8836833602584814,0.8657108239095315,0.5630270711920055
0.03387308120727539,0.8840872374798061,0.8657108239095315,0.5630270711920055
0.03384977579116821,0.8840872374798061,0.8659127625201939,0.5630270711920055
0.03382110595703125,0.8842891760904685,0.8659127625201939,0.5630270711920055
0.03375270962715149,0.8842891760904685,0.8661147011308562,0.5630270711920055
0.033728837966918945,0.8848949919224556,0.8661147011308562,0.5630270711920055
0.03372293710708618,0.8848949919224556,0.8663166397415186,0.5630270711920055
0.03371867537498474,0.8850969305331179,0.8663166397415186,0.5630270711920055
0.033676743507385254,0.8850969305331179,0.8667205169628432,0.5630270711920055
0.0336606502532959,0.8852988691437803,0.8667205169628432,0.5630270711920055
0.03350549936294556,0.8852988691437803,0.8673263327948304,0.5630270711920055
0.03347593545913696,0.885702746365105,0.8673263327948304,0.5630270711920055
0.03345730900764465,0.885702746365105,0.8675282714054927,0.5630270711920055
0.03341701626777649,0.8861066235864298,0.8675282714054927,0.5630270711920055
0.0334165096282959,0.8861066235864298,0.8677302100161551,0.5630270711920055
0.033095866441726685,0.8873182552504039,0.8677302100161551,0.5630270711920055
0.03301501274108887,0.8873182552504039,0.8681340872374798,0.5630270711920055
0.0328921377658844,0.8875201938610663,0.8681340872374798,0.5630270711920055
0.032880038022994995,0.8875201938610663,0.8683360258481422,0.5630270711920055
0.0328386127948761,0.8877221324717286,0.8683360258481422,0.5630270711920055
0.03277251124382019,0.8877221324717286,0.8689418416801292,0.5630270711920055
0.03276336193084717,0.8879240710823909,0.8689418416801292,0.5630270711920055
0.03273189067840576,0.8879240710823909,0.869345718901454,0.5630270711920055
0.03257828950881958,0.8883279483037156,0.869345718901454,0.5630270711920055
0.03257766366004944,0.8883279483037156,0.8695476575121163,0.5630270711920055
0.032549649477005005,0.8885298869143781,0.8695476575121163,0.5630270711920055
0.03243938088417053,0.8885298869143781,0.8701534733441034,0.5630270711920055
0.03241410851478577,0.8887318255250404,0.8701534733441034,0.5630270711920055
0.03241324424743652,0.8887318255250404,0.8703554119547657,0.5630270711920055
0.032402485609054565,0.8889337641357028,0.8703554119547657,0.5630270711920055
0.03237554430961609,0.8889337641357028,0.8705573505654282,0.5630270711920055
0.032260745763778687,0.8897415185783522,0.8705573505654282,0.5630270711920055
0.0321386456489563,0.8897415185783522,0.8707592891760905,0.5630270711920055
0.032092928886413574,0.8899434571890146,0.8707592891760905,0.5630270711920055
0.03207460045814514,0.8899434571890146,0.8709612277867528,0.5630270711920055
0.03202572464942932,0.8901453957996769,0.8709612277867528,0.5630270711920055
0.031998246908187866,0.8901453957996769,0.8713651050080775,0.5630270711920055
0.03191569447517395,0.8905492730210016,0.8713651050080775,0.5630270711920055
0.03190985321998596,0.8905492730210016,0.8715670436187399,0.5630270711920055
0.0319083034992218,0.8907512116316639,0.8715670436187399,0.5630270711920055
0.0319080650806427,0.8907512116316639,0.8717689822294022,0.5630270711920055
0.031604230403900146,0.8917609046849758,0.8717689822294022,0.5630270711920055
0.0314943790435791,0.8917609046849758,0.8725767366720517,0.5630270711920055
0.031455159187316895,0.8919628432956381,0.8725767366720517,0.5630270711920055
0.03124377131462097,0.8919628432956381,0.8735864297253635,0.5630270711920055
0.031201869249343872,0.8921647819063004,0.8735864297253635,0.5630270711920055
0.031196653842926025,0.8921647819063004,0.8737883683360258,0.5630270711920055
0.031172841787338257,0.8923667205169629,0.8737883683360258,0.5630270711920055
0.031099915504455566,0.8923667205169629,0.8739903069466882,0.5630270711920055
0.031023234128952026,0.8927705977382876,0.8739903069466882,0.5630270711920055
0.03098607063293457,0.8927705977382876,0.8741922455573505,0.5630270711920055
0.03092554211616516,0.8931744749596123,0.8741922455573505,0.5630270711920055
0.030903220176696777,0.8931744749596123,0.8747980613893377,0.5630270711920055
0.03085118532180786,0.8933764135702746,0.8747980613893377,0.5630270711920055
0.030744880437850952,0.8933764135702746,0.875605815831987,0.5630270711920055
0.030744224786758423,0.893578352180937,0.875605815831987,0.5630270711920055
0.030684739351272583,0.893578352180937,0.8762116316639742,0.5630270711920055
0.030531227588653564,0.8939822294022617,0.8762116316639742,0.5630270711920055
0.030463039875030518,0.8939822294022617,0.8764135702746365,0.5630270711920055
0.030430495738983154,0.8943861066235864,0.8764135702746365,0.5630270711920055
0.030412405729293823,0.8943861066235864,0.8768174474959612,0.5630270711920055
0.030291378498077393,0.8949919224555735,0.8768174474959612,0.5630270711920055
0.03024768829345703,0.8949919224555735,0.877221324717286,0.5630270711920055
0.030191570520401,0.8951938610662359,0.877221324717286,0.5630270711920055
0.030125856399536133,0.8951938610662359,0.877827140549273,0.5630270711920055
0.029904425144195557,0.89640549273021,0.877827140549273,0.5630270711920055
0.029888540506362915,0.89640549273021,0.8782310177705978,0.5630270711920055
0.02984064817428589,0.8966074313408724,0.8782310177705978,0.5630270711920055
0.029787659645080566,0.8966074313408724,0.8786348949919225,0.5630270711920055
0.029727309942245483,0.8970113085621971,0.8786348949919225,0.5630270711920055
0.029709726572036743,0.8970113085621971,0.8788368336025848,0.5630270711920055
0.02966269850730896,0.8972132471728594,0.8788368336025848,0.5630270711920055
0.029624849557876587,0.8972132471728594,0.8790387722132472,0.5630270711920055
0.029615342617034912,0.8974151857835219,0.8790387722132472,0.5630270711920055
0.029561012983322144,0.8974151857835219,0.8794426494345718,0.5630270711920055
0.02955162525177002,0.8976171243941842,0.8794426494345718,0.5630270711920055
0.029527664184570312,0.8976171243941842,0.8796445880452343,0.5630270711920055
0.029493719339370728,0.8980210016155089,0.8796445880452343,0.5630270711920055
0.02947095036506653,0.8980210016155089,0.880048465266559,0.5630270711920055
0.029421448707580566,0.8984248788368336,0.880048465266559,0.5630270711920055
0.029371798038482666,0.8984248788368336,0.8804523424878837,0.5630270711920055
0.029257595539093018,0.8990306946688207,0.8804523424878837,0.5630270711920055
0.029233604669570923,0.8990306946688207,0.880654281098546,0.5630270711920055
0.02923142910003662,0.8994345718901454,0.880654281098546,0.5630270711920055
0.02921733260154724,0.8994345718901454,0.8808562197092084,0.5630270711920055
0.029173225164413452,0.9000403877221325,0.8808562197092084,0.5630270711920055
0.02904263138771057,0.9000403877221325,0.8816639741518578,0.5630270711920055
0.02895978093147278,0.9004442649434572,0.8816639741518578,0.5630270711920055
0.028937339782714844,0.9004442649434572,0.8818659127625202,0.5630270711920055
0.028927981853485107,0.9006462035541195,0.8818659127625202,0.5630270711920055
0.028826266527175903,0.9006462035541195,0.8822697899838449,0.5630270711920055
0.028732985258102417,0.901453957996769,0.8822697899838449,0.5630270711920055
0.02857568860054016,0.901453957996769,0.8830775444264943,0.5630270711920055
0.028453290462493896,0.9016558966074314,0.8830775444264943,0.5630270711920055
0.028397947549819946,0.9016558966074314,0.8836833602584814,0.5630270711920055
0.028397709131240845,0.9018578352180937,0.8836833602584814,0.5630270711920055
0.02836504578590393,0.9018578352180937,0.8840872374798061,0.5630270711920055
0.028340399265289307,0.902059773828756,0.8840872374798061,0.5630270711920055
0.028328269720077515,0.902059773828756,0.8842891760904685,0.5630270711920055
0.02823701500892639,0.9032714054927302,0.8842891760904685,0.5630270711920055
0.028180599212646484,0.9032714054927302,0.8844911147011308,0.5630270711920055
0.0281732976436615,0.9034733441033925,0.8844911147011308,0.5630270711920055
0.028091013431549072,0.9034733441033925,0.8848949919224556,0.5630270711920055
0.028036415576934814,0.9040791599353797,0.8848949919224556,0.5630270711920055
0.02795112133026123,0.9040791599353797,0.8852988691437803,0.5630270711920055
0.027886509895324707,0.9044830371567044,0.8852988691437803,0.5630270711920055
0.027757704257965088,0.9044830371567044,0.8859046849757674,0.5630270711920055
0.02769497036933899,0.9052907915993538,0.8859046849757674,0.5630270711920055
0.027688413858413696,0.9052907915993538,0.8861066235864298,0.5630270711920055
0.027648895978927612,0.9058966074313409,0.8861066235864298,0.5630270711920055
0.02760136127471924,0.9058966074313409,0.8863085621970921,0.5630270711920055
0.027554571628570557,0.9067043618739903,0.8863085621970921,0.5630270711920055
0.027455389499664307,0.9067043618739903,0.8869143780290791,0.5630270711920055
0.02745315432548523,0.9069063004846527,0.8869143780290791,0.5630270711920055
0.02741938829421997,0.9069063004846527,0.8877221324717286,0.5630270711920055
0.02735915780067444,0.9073101777059773,0.8877221324717286,0.5630270711920055
0.02729681134223938,0.9073101777059773,0.8879240710823909,0.5630270711920055
0.027249246835708618,0.9079159935379645,0.8879240710823909,0.5630270711920055
0.027210712432861328,0.9079159935379645,0.8881260096930533,0.5630270711920055
0.027205288410186768,0.9081179321486268,0.8881260096930533,0.5630270711920055
0.027198225259780884,0.9081179321486268,0.8883279483037156,0.5630270711920055
0.027195632457733154,0.9083198707592892,0.8883279483037156,0.5630270711920055
0.027177423238754272,0.9083198707592892,0.8885298869143781,0.5630270711920055
0.027115464210510254,0.9085218093699515,0.8885298869143781,0.5630270711920055
0.02711126208305359,0.9085218093699515,0.8887318255250404,0.5630270711920055
0.02707114815711975,0.9087237479806138,0.8887318255250404,0.5630270711920055
0.02704337239265442,0.9087237479806138,0.8889337641357028,0.5630270711920055
0.027035415172576904,0.9089256865912763,0.8889337641357028,0.5630270711920055
0.026942938566207886,0.9089256865912763,0.8893376413570274,0.5630270711920055
0.026923298835754395,0.9091276252019386,0.8893376413570274,0.5630270711920055
0.026872217655181885,0.9091276252019386,0.8897415185783522,0.5630270711920055
0.026808887720108032,0.9095315024232633,0.8897415185783522,0.5630270711920055
0.026770323514938354,0.9095315024232633,0.8899434571890146,0.5630270711920055
0.0266912579536438,0.9101373182552503,0.8899434571890146,0.5630270711920055
0.02658018469810486,0.9101373182552503,0.8901453957996769,0.5630270711920055
0.026572823524475098,0.9103392568659128,0.8901453957996769,0.5630270711920055
0.026569455862045288,0.9103392568659128,0.8903473344103393,0.5630270711920055
0.02648615837097168,0.9107431340872375,0.8903473344103393,0.5630270711920055
0.026458323001861572,0.9107431340872375,0.8905492730210016,0.5630270711920055
0.026448339223861694,0.9109450726978998,0.8905492730210016,0.5630270711920055
0.02620762586593628,0.9109450726978998,0.8917609046849758,0.5630270711920055
0.026136308908462524,0.9113489499192245,0.8917609046849758,0.5630270711920055
0.02610364556312561,0.9113489499192245,0.8923667205169629,0.5630270711920055
0.025867938995361328,0.9125605815831987,0.8923667205169629,0.5630270711920055
0.02579668164253235,0.9125605815831987,0.8925686591276252,0.5630270711920055
0.025784343481063843,0.9127625201938611,0.8925686591276252,0.5630270711920055
0.025736063718795776,0.9127625201938611,0.8931744749596123,0.5630270711920055
0.02573561668395996,0.9129644588045234,0.8931744749596123,0.5630270711920055
0.025600790977478027,0.9129644588045234,0.8945880452342488,0.5630270711920055
0.025539755821228027,0.9135702746365105,0.8945880452342488,0.5630270711920055
0.02525070309638977,0.9135702746365105,0.8968093699515347,0.5630270711920055
0.025116711854934692,0.9145799676898223,0.8968093699515347,0.5630270711920055
0.025110691785812378,0.9145799676898223,0.8970113085621971,0.5630270711920055
0.02506309747695923,0.9147819063004846,0.8970113085621971,0.5630270711920055
0.024977028369903564,0.9147819063004846,0.8972132471728594,0.5630270711920055
0.024926811456680298,0.9153877221324718,0.8972132471728594,0.5630270711920055
0.024866431951522827,0.9153877221324718,0.8976171243941842,0.5630270711920055
0.02486482262611389,0.9155896607431341,0.8976171243941842,0.5630270711920055
0.024842441082000732,0.9155896607431341,0.8978190630048465,0.5630270711920055
0.024767905473709106,0.9159935379644588,0.8978190630048465,0.5630270711920055
0.0246962308883667,0.9159935379644588,0.8990306946688207,0.5630270711920055
0.024557441473007202,0.9168012924071083,0.8990306946688207,0.5630270711920055
0.024552643299102783,0.9168012924071083,0.899232633279483,0.5630270711920055
0.024500250816345215,0.9170032310177706,0.899232633279483,0.5630270711920055
0.024471253156661987,0.9170032310177706,0.8996365105008077,0.5630270711920055
0.02439063787460327,0.9176090468497576,0.8996365105008077,0.5630270711920055
0.024378806352615356,0.9176090468497576,0.9004442649434572,0.5630270711920055
0.024303674697875977,0.9178109854604201,0.9004442649434572,0.5630270711920055
0.02422049641609192,0.9178109854604201,0.9012520193861067,0.5630270711920055
0.024152427911758423,0.9184168012924071,0.9012520193861067,0.5630270711920055
0.0241471529006958,0.9184168012924071,0.901453957996769,0.5630270711920055
0.02404722571372986,0.9188206785137318,0.901453957996769,0.5630270711920055
0.023971647024154663,0.9188206785137318,0.902059773828756,0.5630270711920055
0.02390924096107483,0.9192245557350566,0.902059773828756,0.5630270711920055
0.02387717366218567,0.9192245557350566,0.9022617124394184,0.5630270711920055
0.023697465658187866,0.9204361873990307,0.9022617124394184,0.5630270711920055
0.0236416757106781,0.9204361873990307,0.9032714054927302,0.5630270711920055
0.023640543222427368,0.9206381260096931,0.9032714054927302,0.5630270711920055
0.0236225426197052,0.9206381260096931,0.9034733441033925,0.5630270711920055
0.023595809936523438,0.9208400646203554,0.9034733441033925,0.5630270711920055
0.023586302995681763,0.9208400646203554,0.903675282714055,0.5630270711920055
0.023532629013061523,0.9210420032310178,0.903675282714055,0.5630270711920055
0.023417234420776367,0.9210420032310178,0.9040791599353797,0.5630270711920055
0.023361802101135254,0.9214458804523424,0.9040791599353797,0.5630270711920055
0.02335524559020996,0.9214458804523424,0.904281098546042,0.5630270711920055
0.02333208918571472,0.9218497576736672,0.904281098546042,0.5630270711920055
0.02323436737060547,0.9218497576736672,0.9050888529886915,0.5630270711920055
0.023129314184188843,0.9224555735056543,0.9050888529886915,0.5630270711920055
0.023017048835754395,0.9224555735056543,0.9058966074313409,0.5630270711920055
0.022986918687820435,0.922859450726979,0.9058966074313409,0.5630270711920055
0.022965818643569946,0.922859450726979,0.906502423263328,0.5630270711920055
0.02290940284729004,0.9232633279483037,0.906502423263328,0.5630270711920055
0.022896140813827515,0.9232633279483037,0.9067043618739903,0.5630270711920055
0.022889435291290283,0.9234652665589661,0.9067043618739903,0.5630270711920055
0.02288070321083069,0.9234652665589661,0.9069063004846527,0.5630270711920055
0.022680193185806274,0.9240710823909531,0.9069063004846527,0.5630270711920055
0.022663533687591553,0.9240710823909531,0.9073101777059773,0.5630270711920055
0.02248433232307434,0.9244749596122779,0.9073101777059773,0.5630270711920055
0.022455304861068726,0.9244749596122779,0.9079159935379645,0.5630270711920055
0.02239486575126648,0.9250807754442649,0.9079159935379645,0.5630270711920055
0.02223736047744751,0.9250807754442649,0.9087237479806138,0.5630270711920055
0.022025197744369507,0.9264943457189014,0.9087237479806138,0.5630270711920055
0.022023499011993408,0.9264943457189014,0.9089256865912763,0.5630270711920055
0.022002488374710083,0.9266962843295639,0.9089256865912763,0.5630270711920055
0.02197885513305664,0.9266962843295639,0.9091276252019386,0.5630270711920055
0.02196478843688965,0.9273021001615509,0.9091276252019386,0.5630270711920055
0.021956413984298706,0.9273021001615509,0.909329563812601,0.5630270711920055
0.02194926142692566,0.9275040387722132,0.909329563812601,0.5630270711920055
0.021794497966766357,0.9275040387722132,0.9113489499192245,0.5630270711920055
0.0217912495136261,0.9277059773828756,0.9113489499192245,0.5630270711920055
0.021768927574157715,0.9277059773828756,0.9115508885298869,0.5630270711920055
0.02170497179031372,0.9281098546042004,0.9115508885298869,0.5630270711920055
0.02169695496559143,0.9281098546042004,0.9117528271405493,0.5630270711920055
0.02166023850440979,0.9287156704361874,0.9117528271405493,0.5630270711920055
0.021633952856063843,0.9287156704361874,0.912156704361874,0.5630270711920055
0.021614104509353638,0.9291195476575121,0.912156704361874,0.5630270711920055
0.021572589874267578,0.9291195476575121,0.9123586429725363,0.5630270711920055
0.021564394235610962,0.9293214862681745,0.9123586429725363,0.5630270711920055
0.021563738584518433,0.9293214862681745,0.9125605815831987,0.5630270711920055
0.021555960178375244,0.9295234248788369,0.9125605815831987,0.5630270711920055
0.021476954221725464,0.9295234248788369,0.9131663974151858,0.5630270711920055
0.021435856819152832,0.9297253634894992,0.9131663974151858,0.5630270711920055
0.021419286727905273,0.9297253634894992,0.9137722132471728,0.5630270711920055
0.02138155698776245,0.9299273021001615,0.9137722132471728,0.5630270711920055
0.021380722522735596,0.9299273021001615,0.9139741518578353,0.5630270711920055
0.021337062120437622,0.9301292407108239,0.9139741518578353,0.5630270711920055
0.021313846111297607,0.9301292407108239,0.9141760904684976,0.5630270711920055
0.02127787470817566,0.9303311793214862,0.9141760904684976,0.5630270711920055
0.02118590474128723,0.9303311793214862,0.9147819063004846,0.5630270711920055
0.021169066429138184,0.9305331179321487,0.9147819063004846,0.5630270711920055
0.021165817975997925,0.9305331179321487,0.9151857835218093,0.5630270711920055
0.02114245295524597,0.930735056542811,0.9151857835218093,0.5630270711920055
0.020958691835403442,0.930735056542811,0.9159935379644588,0.5630270711920055
0.02094322443008423,0.9309369951534734,0.9159935379644588,0.5630270711920055
0.020940452814102173,0.9309369951534734,0.9161954765751211,0.5630270711920055
0.020912498235702515,0.931340872374798,0.9161954765751211,0.5630270711920055
0.020770877599716187,0.931340872374798,0.9165993537964459,0.5630270711920055
0.020694583654403687,0.9315428109854604,0.9165993537964459,0.5630270711920055
0.02069389820098877,0.9315428109854604,0.9168012924071083,0.5630270711920055
0.02059924602508545,0.9325525040387722,0.9168012924071083,0.5630270711920055
0.020443499088287354,0.9325525040387722,0.9176090468497576,0.5630270711920055
0.020428568124771118,0.9327544426494345,0.9176090468497576,0.5630270711920055
0.02040603756904602,0.9327544426494345,0.9178109854604201,0.5630270711920055
0.020383715629577637,0.932956381260097,0.9178109854604201,0.5630270711920055
0.020378291606903076,0.932956381260097,0.9180129240710824,0.5630270711920055
0.020361661911010742,0.9331583198707593,0.9180129240710824,0.5630270711920055
0.020347297191619873,0.9331583198707593,0.9182148626817448,0.5630270711920055
0.02033129334449768,0.9333602584814217,0.9182148626817448,0.5630270711920055
0.02027839422225952,0.9333602584814217,0.9186187399030694,0.5630270711920055
0.0202520489692688,0.9337641357027464,0.9186187399030694,0.5630270711920055
0.020201683044433594,0.9337641357027464,0.9190226171243941,0.5630270711920055
0.020136743783950806,0.9339660743134087,0.9190226171243941,0.5630270711920055
0.019969284534454346,0.9339660743134087,0.9198303715670436,0.5630270711920055
0.019879043102264404,0.9345718901453958,0.9198303715670436,0.5630270711920055
0.01985880732536316,0.9345718901453958,0.9200323101777059,0.5630270711920055
0.019844770431518555,0.9349757673667205,0.9200323101777059,0.5630270711920055
0.019765794277191162,0.9349757673667205,0.9208400646203554,0.5630270711920055
0.01973852515220642,0.9351777059773829,0.9208400646203554,0.5630270711920055
0.019728899002075195,0.9351777059773829,0.9210420032310178,0.5630270711920055
0.019697248935699463,0.93578352180937,0.9210420032310178,0.5630270711920055
0.019556879997253418,0.93578352180937,0.9222536348949919,0.5630270711920055
0.019518882036209106,0.9359854604200323,0.9222536348949919,0.5630270711920055
0.01939484477043152,0.9359854604200323,0.922859450726979,0.5630270711920055
0.01935356855392456,0.9365912762520194,0.922859450726979,0.5630270711920055
0.01926746964454651,0.9365912762520194,0.9234652665589661,0.5630270711920055
0.01922944188117981,0.9369951534733441,0.9234652665589661,0.5630270711920055
0.019203603267669678,0.9369951534733441,0.9236672051696284,0.5630270711920055
0.019191741943359375,0.9373990306946688,0.9236672051696284,0.5630270711920055
0.019092261791229248,0.9373990306946688,0.9242730210016155,0.5630270711920055
0.01891806721687317,0.9380048465266559,0.9242730210016155,0.5630270711920055
0.01879945397377014,0.9380048465266559,0.9252827140549273,0.5630270711920055
0.018782228231430054,0.9384087237479806,0.9252827140549273,0.5630270711920055
0.018688052892684937,0.9384087237479806,0.9258885298869144,0.5630270711920055
0.018660396337509155,0.9388126009693053,0.9258885298869144,0.5630270711920055
0.01855829358100891,0.9388126009693053,0.9262924071082391,0.5630270711920055
0.018503844738006592,0.9390145395799677,0.9262924071082391,0.5630270711920055
0.018378496170043945,0.9390145395799677,0.9271001615508885,0.5630270711920055
0.01832115650177002,0.9394184168012925,0.9271001615508885,0.5630270711920055
0.0183107852935791,0.9394184168012925,0.9273021001615509,0.5630270711920055
0.018301934003829956,0.9396203554119548,0.9273021001615509,0.5630270711920055
0.018287718296051025,0.9396203554119548,0.9275040387722132,0.5630270711920055
0.01826298236846924,0.9398222940226171,0.9275040387722132,0.5630270711920055
0.01824095845222473,0.9398222940226171,0.927907915993538,0.5630270711920055
0.018228739500045776,0.9400242326332795,0.927907915993538,0.5630270711920055
0.01809057593345642,0.9400242326332795,0.928513731825525,0.5630270711920055
0.01800188422203064,0.9412358642972536,0.928513731825525,0.5630270711920055
0.017980337142944336,0.9412358642972536,0.9287156704361874,0.5630270711920055
0.01797381043434143,0.941437802907916,0.9287156704361874,0.5630270711920055
0.017730504274368286,0.941437802907916,0.9303311793214862,0.5630270711920055
0.01770147681236267,0.942043618739903,0.9303311793214862,0.5630270711920055
0.017448633909225464,0.942043618739903,0.9315428109854604,0.5630270711920055
0.0174252986907959,0.9424474959612278,0.9315428109854604,0.5630270711920055
0.01739630103111267,0.9424474959612278,0.9317447495961227,0.5630270711920055
0.017362505197525024,0.9428513731825525,0.9317447495961227,0.5630270711920055
0.017297804355621338,0.9428513731825525,0.9323505654281099,0.5630270711920055
0.017280280590057373,0.9430533117932148,0.9323505654281099,0.5630270711920055
0.017095059156417847,0.9430533117932148,0.9333602584814217,0.5630270711920055
0.016994059085845947,0.9434571890145396,0.9333602584814217,0.5630270711920055
0.01690414547920227,0.9434571890145396,0.9337641357027464,0.5630270711920055
0.016750484704971313,0.9440630048465266,0.9337641357027464,0.5630270711920055
0.016641169786453247,0.9440630048465266,0.9347738287560582,0.5630270711920055
0.016626596450805664,0.944264943457189,0.9347738287560582,0.5630270711920055
0.01661825180053711,0.944264943457189,0.9349757673667205,0.5630270711920055
0.01657697558403015,0.9444668820678513,0.9349757673667205,0.5630270711920055
0.016524970531463623,0.9444668820678513,0.9355815831987075,0.5630270711920055
0.016457021236419678,0.9446688206785138,0.9355815831987075,0.5630270711920055
0.016204237937927246,0.9446688206785138,0.9371970920840065,0.5630270711920055
0.016179263591766357,0.9454765751211631,0.9371970920840065,0.5630270711920055
0.01608690619468689,0.9454765751211631,0.9376009693053312,0.5630270711920055
0.016083240509033203,0.9456785137318255,0.9376009693053312,0.5630270711920055
0.016000330448150635,0.9456785137318255,0.9384087237479806,0.5630270711920055
0.015965938568115234,0.9460823909531503,0.9384087237479806,0.5630270711920055
0.0159304141998291,0.9460823909531503,0.9388126009693053,0.5630270711920055
0.015911191701889038,0.946486268174475,0.9388126009693053,0.5630270711920055
0.01580873131752014,0.946486268174475,0.9394184168012925,0.5630270711920055
0.015803992748260498,0.9466882067851373,0.9394184168012925,0.5630270711920055
0.015753328800201416,0.9466882067851373,0.9398222940226171,0.5630270711920055
0.015742003917694092,0.9468901453957996,0.9398222940226171,0.5630270711920055
0.015740245580673218,0.9468901453957996,0.9400242326332795,0.5630270711920055
0.01573491096496582,0.947092084006462,0.9400242326332795,0.5630270711920055
0.015732675790786743,0.947092084006462,0.9402261712439418,0.5630270711920055
0.015697091817855835,0.9472940226171244,0.9402261712439418,0.5630270711920055
0.015651404857635498,0.9472940226171244,0.9404281098546042,0.5630270711920055
0.015608727931976318,0.9474959612277868,0.9404281098546042,0.5630270711920055
0.015581727027893066,0.9474959612277868,0.9406300484652665,0.5630270711920055
0.015560299158096313,0.9476978998384491,0.9406300484652665,0.5630270711920055
0.015484273433685303,0.9476978998384491,0.940831987075929,0.5630270711920055
0.01544409990310669,0.9481017770597738,0.940831987075929,0.5630270711920055
0.015312016010284424,0.9481017770597738,0.941437802907916,0.5630270711920055
0.015296399593353271,0.9483037156704361,0.941437802907916,0.5630270711920055
0.015213429927825928,0.9483037156704361,0.9418416801292407,0.5630270711920055
0.015177696943283081,0.9485056542810986,0.9418416801292407,0.5630270711920055
0.015177547931671143,0.9485056542810986,0.942043618739903,0.5630270711920055
0.015023082494735718,0.9497172859450727,0.942043618739903,0.5630270711920055
0.014882653951644897,0.9497172859450727,0.9422455573505655,0.5630270711920055
0.014842778444290161,0.9501211631663974,0.9422455573505655,0.5630270711920055
0.014714360237121582,0.9501211631663974,0.9428513731825525,0.5630270711920055
0.014652043581008911,0.9507269789983845,0.9428513731825525,0.5630270711920055
0.014562934637069702,0.9507269789983845,0.9434571890145396,0.5630270711920055
0.014541715383529663,0.9509289176090469,0.9434571890145396,0.5630270711920055
0.014500558376312256,0.9509289176090469,0.9438610662358643,0.5630270711920055
0.014460444450378418,0.9511308562197092,0.9438610662358643,0.5630270711920055
0.014456778764724731,0.9511308562197092,0.9440630048465266,0.5630270711920055
0.014447629451751709,0.9513327948303716,0.9440630048465266,0.5630270711920055
0.014438450336456299,0.9513327948303716,0.944264943457189,0.5630270711920055
0.014279156923294067,0.9517366720516963,0.944264943457189,0.5630270711920055
0.014276385307312012,0.9517366720516963,0.9444668820678513,0.5630270711920055
0.014260858297348022,0.952140549273021,0.9444668820678513,0.5630270711920055
0.014235824346542358,0.952140549273021,0.9446688206785138,0.5630270711920055
0.014219135046005249,0.9525444264943457,0.9446688206785138,0.5630270711920055
0.014209091663360596,0.9525444264943457,0.9448707592891761,0.5630270711920055
0.014170646667480469,0.9533521809369951,0.9448707592891761,0.5630270711920055
0.01410183310508728,0.9533521809369951,0.9452746365105008,0.5630270711920055
0.01409652829170227,0.9535541195476576,0.9452746365105008,0.5630270711920055
0.014088094234466553,0.9535541195476576,0.9454765751211631,0.5630270711920055
0.014079183340072632,0.9537560581583199,0.9454765751211631,0.5630270711920055
0.01406201720237732,0.9537560581583199,0.9456785137318255,0.5630270711920055
0.013962358236312866,0.9543618739903069,0.9456785137318255,0.5630270711920055
0.013899475336074829,0.9543618739903069,0.9460823909531503,0.5630270711920055
0.013894796371459961,0.9545638126009693,0.9460823909531503,0.5630270711920055
0.013856381177902222,0.9545638126009693,0.946486268174475,0.5630270711920055
0.013849228620529175,0.9547657512116317,0.946486268174475,0.5630270711920055
0.013759970664978027,0.9547657512116317,0.9468901453957996,0.5630270711920055
0.013750851154327393,0.9549676898222941,0.9468901453957996,0.5630270711920055
0.013669341802597046,0.9549676898222941,0.9474959612277868,0.5630270711920055
0.013622909784317017,0.9553715670436187,0.9474959612277868,0.5630270711920055
0.013577580451965332,0.9553715670436187,0.9481017770597738,0.5630270711920055
0.013550221920013428,0.9555735056542811,0.9481017770597738,0.5630270711920055
0.01349329948425293,0.9555735056542811,0.9487075928917609,0.5630270711920055
0.013441711664199829,0.9559773828756059,0.9487075928917609,0.5630270711920055
0.013436496257781982,0.9559773828756059,0.9489095315024233,0.5630270711920055
0.013403594493865967,0.9561793214862682,0.9489095315024233,0.5630270711920055
0.01336929202079773,0.9561793214862682,0.949313408723748,0.5630270711920055
0.013261765241622925,0.9573909531502424,0.949313408723748,0.5630270711920055
0.013250976800918579,0.9573909531502424,0.9495153473344103,0.5630270711920055
0.013242721557617188,0.9575928917609047,0.9495153473344103,0.5630270711920055
0.01321437954902649,0.9575928917609047,0.9499192245557351,0.5630270711920055
0.013188064098358154,0.9577948303715671,0.9499192245557351,0.5630270711920055
0.013137370347976685,0.9577948303715671,0.9505250403877221,0.5630270711920055
0.013106703758239746,0.9579967689822294,0.9505250403877221,0.5630270711920055
0.013103663921356201,0.9579967689822294,0.9507269789983845,0.5630270711920055
0.01309087872505188,0.9581987075928917,0.9507269789983845,0.5630270711920055
0.013035446405410767,0.9581987075928917,0.9513327948303716,0.5630270711920055
0.013029009103775024,0.9584006462035541,0.9513327948303716,0.5630270711920055
0.01301988959312439,0.9584006462035541,0.9515347334410339,0.5630270711920055
0.012997716665267944,0.9586025848142165,0.9515347334410339,0.5630270711920055
0.012917876243591309,0.9586025848142165,0.9519386106623586,0.5630270711920055
0.012533456087112427,0.9598142164781907,0.9519386106623586,0.5630270711920055
0.012476563453674316,0.9598142164781907,0.9523424878836834,0.5630270711920055
0.012420356273651123,0.960016155088853,0.9523424878836834,0.5630270711920055
0.012301981449127197,0.960016155088853,0.9527463651050081,0.5630270711920055
0.012292325496673584,0.9602180936995154,0.9527463651050081,0.5630270711920055
0.012288480997085571,0.9602180936995154,0.9531502423263328,0.5630270711920055
0.012105345726013184,0.9610258481421647,0.9531502423263328,0.5630270711920055
0.012098997831344604,0.9610258481421647,0.9533521809369951,0.5630270711920055
0.012041687965393066,0.9612277867528272,0.9533521809369951,0.5630270711920055
0.011995315551757812,0.9612277867528272,0.9535541195476576,0.5630270711920055
0.011976063251495361,0.9616316639741519,0.9535541195476576,0.5630270711920055
0.011875718832015991,0.9616316639741519,0.9539579967689822,0.5630270711920055
0.011837154626846313,0.9620355411954766,0.9539579967689822,0.5630270711920055
0.011768609285354614,0.9620355411954766,0.9543618739903069,0.5630270711920055
0.011748284101486206,0.9622374798061389,0.9543618739903069,0.5630270711920055
0.011691570281982422,0.9622374798061389,0.9549676898222941,0.5630270711920055
0.01167452335357666,0.9626413570274637,0.9549676898222941,0.5630270711920055
0.011639803647994995,0.9626413570274637,0.9553715670436187,0.5630270711920055
0.011623561382293701,0.9632471728594507,0.9553715670436187,0.5630270711920055
0.011422932147979736,0.9632471728594507,0.9565831987075929,0.5630270711920055
0.011366724967956543,0.9634491114701131,0.9565831987075929,0.5630270711920055
0.011318802833557129,0.9634491114701131,0.9567851373182552,0.5630270711920055
0.011247575283050537,0.9642568659127625,0.9567851373182552,0.5630270711920055
0.011233866214752197,0.9642568659127625,0.9569870759289176,0.5630270711920055
0.011186033487319946,0.9646607431340872,0.9569870759289176,0.5630270711920055
0.011163860559463501,0.9646607431340872,0.9571890145395799,0.5630270711920055
0.011084675788879395,0.965064620355412,0.9571890145395799,0.5630270711920055
0.011057168245315552,0.965064620355412,0.9573909531502424,0.5630270711920055
0.011019200086593628,0.9654684975767367,0.9573909531502424,0.5630270711920055
0.01097521185874939,0.9654684975767367,0.9575928917609047,0.5630270711920055
0.010786592960357666,0.9666801292407108,0.9575928917609047,0.5630270711920055
0.01073366403579712,0.9666801292407108,0.9579967689822294,0.5630270711920055
0.010663390159606934,0.9674878836833603,0.9579967689822294,0.5630270711920055
0.010608196258544922,0.9674878836833603,0.9584006462035541,0.5630270711920055
0.010540962219238281,0.9676898222940227,0.9584006462035541,0.5630270711920055
0.010455578565597534,0.9676898222940227,0.9590064620355412,0.5630270711920055
0.0103587806224823,0.9680936995153473,0.9590064620355412,0.5630270711920055
0.010207146406173706,0.9680936995153473,0.9598142164781907,0.5630270711920055
0.010190576314926147,0.9682956381260097,0.9598142164781907,0.5630270711920055
0.010177314281463623,0.9682956381260097,0.960016155088853,0.5630270711920055
0.010158449411392212,0.968497576736672,0.960016155088853,0.5630270711920055
0.010072916746139526,0.968497576736672,0.9604200323101777,0.5630270711920055
0.010058790445327759,0.9686995153473344,0.9604200323101777,0.5630270711920055
0.010058492422103882,0.9686995153473344,0.9606219709208401,0.5630270711920055
0.010052323341369629,0.9691033925686591,0.9606219709208401,0.5630270711920055
0.00996631383895874,0.9691033925686591,0.9610258481421647,0.5630270711920055
0.009884476661682129,0.9695072697899838,0.9610258481421647,0.5630270711920055
0.009833961725234985,0.9695072697899838,0.9612277867528272,0.5630270711920055
0.009685933589935303,0.9699111470113085,0.9612277867528272,0.5630270711920055
0.009593367576599121,0.9699111470113085,0.9618336025848142,0.5630270711920055
0.009587198495864868,0.970113085621971,0.9618336025848142,0.5630270711920055
0.00953933596611023,0.970113085621971,0.9622374798061389,0.5630270711920055
0.009537875652313232,0.9703150242326333,0.9622374798061389,0.5630270711920055
0.009485512971878052,0.9703150242326333,0.9626413570274637,0.5630270711920055
0.009422630071640015,0.970718901453958,0.9626413570274637,0.5630270711920055
0.009399354457855225,0.970718901453958,0.962843295638126,0.5630270711920055
0.009344041347503662,0.9709208400646203,0.962843295638126,0.5630270711920055
0.009236365556716919,0.9709208400646203,0.9632471728594507,0.5630270711920055
0.009078294038772583,0.9715266558966075,0.9632471728594507,0.5630270711920055
0.00900772213935852,0.9715266558966075,0.9642568659127625,0.5630270711920055
0.008877485990524292,0.9721324717285945,0.9642568659127625,0.5630270711920055
0.008874058723449707,0.9721324717285945,0.9644588045234249,0.5630270711920055
0.00886303186416626,0.9723344103392568,0.9644588045234249,0.5630270711920055
0.008785605430603027,0.9723344103392568,0.9646607431340872,0.5630270711920055
0.008724093437194824,0.9727382875605816,0.9646607431340872,0.5630270711920055
0.00865599513053894,0.9727382875605816,0.965064620355412,0.5630270711920055
0.008640676736831665,0.972940226171244,0.965064620355412,0.5630270711920055
0.00860181450843811,0.972940226171244,0.9654684975767367,0.5630270711920055
0.008589386940002441,0.9731421647819063,0.9654684975767367,0.5630270711920055
0.008588135242462158,0.9731421647819063,0.965670436187399,0.5630270711920055
0.008584946393966675,0.9733441033925686,0.965670436187399,0.5630270711920055
0.008519977331161499,0.9733441033925686,0.9662762520193862,0.5630270711920055
0.008513778448104858,0.973546042003231,0.9662762520193862,0.5630270711920055
0.008488386869430542,0.973546042003231,0.9664781906300485,0.5630270711920055
0.008481413125991821,0.9737479806138933,0.9664781906300485,0.5630270711920055
0.008448570966720581,0.9737479806138933,0.9668820678513732,0.5630270711920055
0.008393287658691406,0.9739499192245558,0.9668820678513732,0.5630270711920055
0.008260220289230347,0.9739499192245558,0.9676898222940227,0.5630270711920055
0.008154720067977905,0.9745557350565428,0.9676898222940227,0.5630270711920055
0.008005201816558838,0.9745557350565428,0.9686995153473344,0.5630270711920055
0.007837146520614624,0.9755654281098546,0.9686995153473344,0.5630270711920055
0.007798314094543457,0.9755654281098546,0.9689014539579968,0.5630270711920055
0.007754534482955933,0.9759693053311793,0.9689014539579968,0.5630270711920055
0.007736682891845703,0.9759693053311793,0.9691033925686591,0.5630270711920055
0.007729470729827881,0.976373182552504,0.9691033925686591,0.5630270711920055
0.007646083831787109,0.976373182552504,0.9695072697899838,0.5630270711920055
0.007626056671142578,0.9765751211631664,0.9695072697899838,0.5630270711920055
0.007574021816253662,0.9765751211631664,0.970113085621971,0.5630270711920055
0.007445037364959717,0.9769789983844911,0.970113085621971,0.5630270711920055
0.0074177086353302,0.9769789983844911,0.9705169628432956,0.5630270711920055
0.007356703281402588,0.9775848142164781,0.9705169628432956,0.5630270711920055
0.007281869649887085,0.9775848142164781,0.970718901453958,0.5630270711920055
0.007180333137512207,0.9779886914378029,0.970718901453958,0.5630270711920055
0.006817132234573364,0.9779886914378029,0.9725363489499192,0.5630270711920055
0.006706833839416504,0.9781906300484653,0.9725363489499192,0.5630270711920055
0.006647825241088867,0.9781906300484653,0.9731421647819063,0.5630270711920055
0.0066446661949157715,0.9783925686591276,0.9731421647819063,0.5630270711920055
0.006611049175262451,0.9783925686591276,0.9737479806138933,0.5630270711920055
0.006574273109436035,0.9787964458804523,0.9737479806138933,0.5630270711920055
0.006523191928863525,0.9787964458804523,0.9745557350565428,0.5630270711920055
0.0064986348152160645,0.9789983844911146,0.9745557350565428,0.5630270711920055
0.006487101316452026,0.9789983844911146,0.9747576736672051,0.5630270711920055
0.006479740142822266,0.9792003231017771,0.9747576736672051,0.5630270711920055
0.0063245296478271484,0.9792003231017771,0.9755654281098546,0.5630270711920055
0.0063132643699646,0.9794022617124394,0.9755654281098546,0.5630270711920055
0.006303012371063232,0.9794022617124394,0.975767366720517,0.5630270711920055
0.006293296813964844,0.9796042003231018,0.975767366720517,0.5630270711920055
0.0062438249588012695,0.9796042003231018,0.9759693053311793,0.5630270711920055
0.0062403082847595215,0.9798061389337641,0.9759693053311793,0.5630270711920055
0.0061546266078948975,0.9798061389337641,0.9767770597738288,0.5630270711920055
0.006108224391937256,0.9800080775444265,0.9767770597738288,0.5630270711920055
0.006053298711776733,0.9800080775444265,0.9769789983844911,0.5630270711920055
0.0060388147830963135,0.9802100161550888,0.9769789983844911,0.5630270711920055
0.005987286567687988,0.9802100161550888,0.9771809369951535,0.5630270711920055
0.005899608135223389,0.9804119547657512,0.9771809369951535,0.5630270711920055
0.005875080823898315,0.9804119547657512,0.9773828756058158,0.5630270711920055
0.0057991743087768555,0.9808158319870759,0.9773828756058158,0.5630270711920055
0.00569462776184082,0.9808158319870759,0.9777867528271406,0.5630270711920055
0.005644559860229492,0.9810177705977383,0.9777867528271406,0.5630270711920055
0.0056050121784210205,0.9810177705977383,0.9779886914378029,0.5630270711920055
0.00558045506477356,0.9812197092084006,0.9779886914378029,0.5630270711920055
0.005565613508224487,0.9812197092084006,0.9781906300484653,0.5630270711920055
0.005451858043670654,0.981421647819063,0.9781906300484653,0.5630270711920055
0.005381077527999878,0.981421647819063,0.9789983844911146,0.5630270711920055
0.0053802430629730225,0.9816235864297254,0.9789983844911146,0.5630270711920055
0.005365610122680664,0.9816235864297254,0.9792003231017771,0.5630270711920055
0.00521889328956604,0.9826332794830371,0.9792003231017771,0.5630270711920055
0.0051611363887786865,0.9826332794830371,0.9794022617124394,0.5630270711920055
0.0051517486572265625,0.9828352180936996,0.9794022617124394,0.5630270711920055
0.0051195621490478516,0.9828352180936996,0.9796042003231018,0.5630270711920055
0.0050788819789886475,0.9830371567043619,0.9796042003231018,0.5630270711920055
0.004991322755813599,0.9830371567043619,0.9802100161550888,0.5630270711920055
0.0049784183502197266,0.9832390953150242,0.9802100161550888,0.5630270711920055
0.004939258098602295,0.9832390953150242,0.9808158319870759,0.5630270711920055
0.004861980676651001,0.9838449111470113,0.9808158319870759,0.5630270711920055
0.004709780216217041,0.9838449111470113,0.981421647819063,0.5630270711920055
0.004702210426330566,0.9840468497576736,0.981421647819063,0.5630270711920055
0.004653811454772949,0.9840468497576736,0.9818255250403877,0.5630270711920055
0.004585862159729004,0.9844507269789984,0.9818255250403877,0.5630270711920055
0.004508316516876221,0.9844507269789984,0.9824313408723748,0.5630270711920055
0.004491865634918213,0.9850565428109854,0.9824313408723748,0.5630270711920055
0.004486799240112305,0.9850565428109854,0.9826332794830371,0.5630270711920055
0.004441052675247192,0.9856623586429726,0.9826332794830371,0.5630270711920055
0.0044404566287994385,0.9856623586429726,0.9828352180936996,0.5630270711920055
0.004420667886734009,0.9858642972536349,0.9828352180936996,0.5630270711920055
0.004372686147689819,0.9858642972536349,0.9830371567043619,0.5630270711920055
0.00436633825302124,0.9860662358642972,0.9830371567043619,0.5630270711920055
0.00434073805809021,0.9860662358642972,0.9834410339256866,0.5630270711920055
0.00431486964225769,0.9862681744749596,0.9834410339256866,0.5630270711920055
0.004272580146789551,0.9862681744749596,0.9836429725363489,0.5630270711920055
0.0042459964752197266,0.9864701130856219,0.9836429725363489,0.5630270711920055
0.0042192041873931885,0.9864701130856219,0.9838449111470113,0.5630270711920055
0.004182726144790649,0.9866720516962844,0.9838449111470113,0.5630270711920055
0.004026174545288086,0.9866720516962844,0.9852584814216478,0.5630270711920055
0.0040039122104644775,0.9870759289176091,0.9852584814216478,0.5630270711920055
0.003932446241378784,0.9870759289176091,0.9854604200323102,0.5630270711920055
0.0038132965564727783,0.9878836833602584,0.9854604200323102,0.5630270711920055
0.0037856101989746094,0.9878836833602584,0.9858642972536349,0.5630270711920055
0.003770500421524048,0.9880856219709209,0.9858642972536349,0.5630270711920055
0.0037517547607421875,0.9880856219709209,0.9860662358642972,0.5630270711920055
0.003716796636581421,0.9884894991922456,0.9860662358642972,0.5630270711920055
0.003653287887573242,0.9884894991922456,0.9868739903069467,0.5630270711920055
0.003629535436630249,0.9886914378029079,0.9868739903069467,0.5630270711920055
0.0035856664180755615,0.9886914378029079,0.9874798061389337,0.5630270711920055
0.0035545527935028076,0.9890953150242326,0.9874798061389337,0.5630270711920055
0.003535330295562744,0.9890953150242326,0.9876817447495961,0.5630270711920055
0.003469228744506836,0.989297253634895,0.9876817447495961,0.5630270711920055
0.0034437477588653564,0.989297253634895,0.9880856219709209,0.5630270711920055
0.0034309327602386475,0.9897011308562197,0.9880856219709209,0.5630270711920055
0.003363370895385742,0.9897011308562197,0.9884894991922456,0.5630270711920055
0.0032547414302825928,0.9905088852988692,0.9884894991922456,0.5630270711920055
0.0032191872596740723,0.9905088852988692,0.9888933764135702,0.5630270711920055
0.0031726062297821045,0.9907108239095315,0.9888933764135702,0.5630270711920055
0.0031309127807617188,0.9907108239095315,0.9890953150242326,0.5630270711920055
0.0031045079231262207,0.9913166397415186,0.9890953150242326,0.5630270711920055
0.0030874013900756836,0.9913166397415186,0.989297253634895,0.5630270711920055
0.0030157864093780518,0.9915185783521809,0.989297253634895,0.5630270711920055
0.0029744505882263184,0.9915185783521809,0.9901050080775444,0.5630270711920055
0.0029731690883636475,0.9917205169628432,0.9901050080775444,0.5630270711920055
0.002908676862716675,0.9917205169628432,0.9907108239095315,0.5630270711920055
0.0027238130569458008,0.9923263327948304,0.9907108239095315,0.5630270711920055
0.0026338398456573486,0.9923263327948304,0.9915185783521809,0.5630270711920055
0.0025277435779571533,0.9925282714054927,0.9915185783521809,0.5630270711920055
0.0023752450942993164,0.9925282714054927,0.9923263327948304,0.5630270711920055
0.00237235426902771,0.9927302100161551,0.9923263327948304,0.5630270711920055
0.0022939741611480713,0.9927302100161551,0.9925282714054927,0.5630270711920055
0.0022319257259368896,0.9929321486268174,0.9925282714054927,0.5630270711920055
0.0022031962871551514,0.9929321486268174,0.9931340872374798,0.5630270711920055
0.0021416544914245605,0.9931340872374798,0.9931340872374798,0.5630270711920055
0.002084016799926758,0.9931340872374798,0.9935379644588045,0.5630270711920055
0.0020800530910491943,0.9933360258481422,0.9935379644588045,0.5630270711920055
0.0020354092121124268,0.9933360258481422,0.9937399030694669,0.5630270711920055
0.0019674599170684814,0.9939418416801292,0.9937399030694669,0.5630270711920055
0.0019554197788238525,0.9939418416801292,0.9939418416801292,0.5630270711920055
0.0017305612564086914,0.9951534733441034,0.9939418416801292,0.5630270711920055
0.0016876757144927979,0.9951534733441034,0.9945476575121163,0.5630270711920055
0.0015207231044769287,0.9955573505654282,0.9945476575121163,0.5630270711920055
0.001505523920059204,0.9955573505654282,0.9947495961227787,0.5630270711920055
0.0013273060321807861,0.9963651050080775,0.9947495961227787,0.5630270711920055
0.001145869493484497,0.9963651050080775,0.9961631663974152,0.5630270711920055
0.001136869192123413,0.9967689822294022,0.9961631663974152,0.5630270711920055
0.0010468661785125732,0.9967689822294022,0.9965670436187399,0.5630270711920055
0.0009663701057434082,0.9969709208400647,0.9965670436187399,0.5630270711920055
0.0008725523948669434,0.9969709208400647,0.9967689822294022,0.5630270711920055
0.0007370114326477051,0.9973747980613893,0.9967689822294022,0.5630270711920055
0.0007207691669464111,0.9973747980613893,0.9973747980613893,0.5630270711920055
0.0006550848484039307,0.9975767366720517,0.9973747980613893,0.5630270711920055
0.000565946102142334,0.9975767366720517,0.9975767366720517,0.5630270711920055
0.0005631446838378906,0.997778675282714,0.9975767366720517,0.5630270711920055
0.0004982352256774902,0.997778675282714,0.9985864297253635,0.5630270711920055
0.0004303157329559326,0.9979806138933764,0.9985864297253635,0.5630270711920055
0.0003745555877685547,0.9979806138933764,0.9991922455573505,0.5630270711920055
0.00017622113227844238,0.9995961227786753,0.9991922455573505,0.5630270711920055
0.00015395879745483398,0.9995961227786753,0.999394184168013,0.5630270711920055
0.00010907649993896484,1.0,0.999394184168013,0.5630270711920055
2.0712614059448242e-05,1.0,1.0,0.5630270711920055


==> figures/data/untargeted/maxposterior_eps0_25_roc_data.csv <==
threshold,TPR,FPR,AUROC
inf,0.0,0.0,0.7499777345554479
0.33666351437568665,0.00020193861066235866,0.0,0.7499777345554479
0.2885347604751587,0.0020193861066235864,0.0,0.7499777345554479
0.28850850462913513,0.0020193861066235864,0.00020193861066235866,0.7499777345554479
0.2574513256549835,0.0058562197092084005,0.00020193861066235866,0.7499777345554479
0.25563764572143555,0.0058562197092084005,0.0004038772213247173,0.7499777345554479
0.23536215722560883,0.010904684975767368,0.0004038772213247173,0.7499777345554479
0.23454782366752625,0.010904684975767368,0.0006058158319870759,0.7499777345554479
0.23031829297542572,0.012318255250403877,0.0006058158319870759,0.7499777345554479
0.22929587960243225,0.012318255250403877,0.0010096930533117932,0.7499777345554479
0.22909706830978394,0.012520193861066236,0.0010096930533117932,0.7499777345554479
0.22869354486465454,0.012520193861066236,0.0012116316639741518,0.7499777345554479
0.2286687046289444,0.012722132471728594,0.0012116316639741518,0.7499777345554479
0.22825978696346283,0.012722132471728594,0.0014135702746365104,0.7499777345554479
0.22796665132045746,0.012924071082390954,0.0014135702746365104,0.7499777345554479
0.2278982251882553,0.012924071082390954,0.0018174474959612278,0.7499777345554479
0.22413277626037598,0.014135702746365105,0.0018174474959612278,0.7499777345554479
0.2238898128271103,0.014135702746365105,0.0020193861066235864,0.7499777345554479
0.22246234118938446,0.01474151857835218,0.0020193861066235864,0.7499777345554479
0.22179415822029114,0.01474151857835218,0.0022213247172859453,0.7499777345554479
0.22059588134288788,0.015953150242326332,0.0022213247172859453,0.7499777345554479
0.2201472669839859,0.015953150242326332,0.0024232633279483036,0.7499777345554479
0.21893849968910217,0.017366720516962843,0.0024232633279483036,0.7499777345554479
0.21890367567539215,0.017366720516962843,0.0026252019386106625,0.7499777345554479
0.21582360565662384,0.01938610662358643,0.0026252019386106625,0.7499777345554479
0.2157491147518158,0.01938610662358643,0.002827140549273021,0.7499777345554479
0.21445231139659882,0.01978998384491115,0.002827140549273021,0.7499777345554479
0.21405421197414398,0.01978998384491115,0.0030290791599353797,0.7499777345554479
0.21350008249282837,0.019991922455573505,0.0030290791599353797,0.7499777345554479
0.21333228051662445,0.019991922455573505,0.0032310177705977385,0.7499777345554479
0.212354376912117,0.0210016155088853,0.0032310177705977385,0.7499777345554479
0.2120804488658905,0.0210016155088853,0.003432956381260097,0.7499777345554479
0.21193762123584747,0.021203554119547656,0.003432956381260097,0.7499777345554479
0.2118683010339737,0.021203554119547656,0.0036348949919224557,0.7499777345554479
0.21136681735515594,0.021607431340872375,0.0036348949919224557,0.7499777345554479
0.21128936111927032,0.021607431340872375,0.003836833602584814,0.7499777345554479
0.20934908092021942,0.02221324717285945,0.003836833602584814,0.7499777345554479
0.20903083682060242,0.02221324717285945,0.0044426494345718905,0.7499777345554479
0.2082715928554535,0.023021001615508886,0.0044426494345718905,0.7499777345554479
0.20788007974624634,0.023021001615508886,0.0046445880452342485,0.7499777345554479
0.20717871189117432,0.023424878836833602,0.0046445880452342485,0.7499777345554479
0.2068457156419754,0.023424878836833602,0.004846526655896607,0.7499777345554479
0.2046087384223938,0.02544426494345719,0.004846526655896607,0.7499777345554479
0.20443031191825867,0.02544426494345719,0.005048465266558966,0.7499777345554479
0.20292513072490692,0.027463651050080775,0.005048465266558966,0.7499777345554479
0.20270997285842896,0.027463651050080775,0.005250403877221325,0.7499777345554479
0.2024977207183838,0.027867528271405494,0.005250403877221325,0.7499777345554479
0.20231828093528748,0.027867528271405494,0.005654281098546042,0.7499777345554479
0.20204998552799225,0.02827140549273021,0.005654281098546042,0.7499777345554479
0.202040433883667,0.02827140549273021,0.0058562197092084005,0.7499777345554479
0.20192012190818787,0.02847334410339257,0.0058562197092084005,0.7499777345554479
0.20186607539653778,0.02847334410339257,0.006058158319870759,0.7499777345554479
0.20129406452178955,0.02948303715670436,0.006058158319870759,0.7499777345554479
0.20036177337169647,0.02948303715670436,0.006260096930533118,0.7499777345554479
0.198772594332695,0.030694668820678513,0.006260096930533118,0.7499777345554479
0.19869738817214966,0.030694668820678513,0.006462035541195477,0.7499777345554479
0.19836920499801636,0.031098546042003232,0.006462035541195477,0.7499777345554479
0.1975303441286087,0.031098546042003232,0.0070678513731825526,0.7499777345554479
0.19519904255867004,0.033723747980613894,0.0070678513731825526,0.7499777345554479
0.1950751096010208,0.033723747980613894,0.007269789983844911,0.7499777345554479
0.19433189928531647,0.034329563812600966,0.007269789983844911,0.7499777345554479
0.19425509870052338,0.034329563812600966,0.00747172859450727,0.7499777345554479
0.19422553479671478,0.034531502423263326,0.00747172859450727,0.7499777345554479
0.19420041143894196,0.034531502423263326,0.007673667205169628,0.7499777345554479
0.19405514001846313,0.034935379644588045,0.007673667205169628,0.7499777345554479
0.19353178143501282,0.034935379644588045,0.008077544426494346,0.7499777345554479
0.19282829761505127,0.035541195476575124,0.008077544426494346,0.7499777345554479
0.19245989620685577,0.035541195476575124,0.008279483037156704,0.7499777345554479
0.19212591648101807,0.03594507269789984,0.008279483037156704,0.7499777345554479
0.19212448596954346,0.03594507269789984,0.008481421647819063,0.7499777345554479
0.18749938905239105,0.04079159935379645,0.008481421647819063,0.7499777345554479
0.187254399061203,0.04079159935379645,0.008683360258481421,0.7499777345554479
0.186884805560112,0.04159935379644588,0.008683360258481421,0.7499777345554479
0.18661139905452728,0.04159935379644588,0.008885298869143781,0.7499777345554479
0.18362924456596375,0.04624394184168013,0.008885298869143781,0.7499777345554479
0.18359075486660004,0.04624394184168013,0.009087237479806139,0.7499777345554479
0.18357017636299133,0.046445880452342485,0.009087237479806139,0.7499777345554479
0.1835443526506424,0.046445880452342485,0.009289176090468497,0.7499777345554479
0.1830044686794281,0.047051696284329564,0.009289176090468497,0.7499777345554479
0.18290118873119354,0.047051696284329564,0.009491114701130857,0.7499777345554479
0.18287888169288635,0.047253634894991924,0.009491114701130857,0.7499777345554479
0.18284465372562408,0.047253634894991924,0.009693053311793215,0.7499777345554479
0.18108288943767548,0.049676898222940226,0.009693053311793215,0.7499777345554479
0.18026840686798096,0.049676898222940226,0.009894991922455574,0.7499777345554479
0.17993485927581787,0.050080775444264945,0.009894991922455574,0.7499777345554479
0.17958489060401917,0.050080775444264945,0.01029886914378029,0.7499777345554479
0.17943435907363892,0.050282714054927305,0.01029886914378029,0.7499777345554479
0.17940817773342133,0.050282714054927305,0.01050080775444265,0.7499777345554479
0.17908725142478943,0.05068659127625202,0.01050080775444265,0.7499777345554479
0.17899304628372192,0.05068659127625202,0.010702746365105008,0.7499777345554479
0.17887185513973236,0.05109046849757674,0.010702746365105008,0.7499777345554479
0.17885851860046387,0.05109046849757674,0.010904684975767368,0.7499777345554479
0.1779145747423172,0.05189822294022617,0.010904684975767368,0.7499777345554479
0.17764395475387573,0.05189822294022617,0.011106623586429725,0.7499777345554479
0.17697979509830475,0.05331179321486268,0.011106623586429725,0.7499777345554479
0.1769568771123886,0.05331179321486268,0.011308562197092083,0.7499777345554479
0.17596790194511414,0.05452342487883683,0.011308562197092083,0.7499777345554479
0.17595666646957397,0.05452342487883683,0.011510500807754443,0.7499777345554479
0.17526961863040924,0.05492730210016155,0.011510500807754443,0.7499777345554479
0.17503416538238525,0.05492730210016155,0.011712439418416801,0.7499777345554479
0.17497418820858002,0.05512924071082391,0.011712439418416801,0.7499777345554479
0.17486974596977234,0.05512924071082391,0.01191437802907916,0.7499777345554479
0.17481155693531036,0.05533117932148627,0.01191437802907916,0.7499777345554479
0.1747899353504181,0.05533117932148627,0.012116316639741519,0.7499777345554479
0.17461149394512177,0.05593699515347334,0.012116316639741519,0.7499777345554479
0.1744505614042282,0.05593699515347334,0.012520193861066236,0.7499777345554479
0.17401213943958282,0.05634087237479806,0.012520193861066236,0.7499777345554479
0.17360839247703552,0.05634087237479806,0.013126009693053312,0.7499777345554479
0.1732759028673172,0.05674474959612278,0.013126009693053312,0.7499777345554479
0.1732264906167984,0.05674474959612278,0.01332794830371567,0.7499777345554479
0.17191515862941742,0.05876413570274636,0.01332794830371567,0.7499777345554479
0.171888530254364,0.05876413570274636,0.01352988691437803,0.7499777345554479
0.1715727299451828,0.05977382875605816,0.01352988691437803,0.7499777345554479
0.17140573263168335,0.05977382875605816,0.013933764135702747,0.7499777345554479
0.1713196188211441,0.060177705977382874,0.013933764135702747,0.7499777345554479
0.17128100991249084,0.060177705977382874,0.014135702746365105,0.7499777345554479
0.1707010120153427,0.061187399030694666,0.014135702746365105,0.7499777345554479
0.1707007884979248,0.061187399030694666,0.014337641357027463,0.7499777345554479
0.16888774931430817,0.06381260096930533,0.014337641357027463,0.7499777345554479
0.16858269274234772,0.06381260096930533,0.014539579967689823,0.7499777345554479
0.16579605638980865,0.06724555735056542,0.014539579967689823,0.7499777345554479
0.16569122672080994,0.06724555735056542,0.01494345718901454,0.7499777345554479
0.16425621509552002,0.07047657512116316,0.01494345718901454,0.7499777345554479
0.1642235517501831,0.07047657512116316,0.015145395799676898,0.7499777345554479
0.16343200206756592,0.07108239095315025,0.015145395799676898,0.7499777345554479
0.16338525712490082,0.07108239095315025,0.015347334410339256,0.7499777345554479
0.16272535920143127,0.07148626817447495,0.015347334410339256,0.7499777345554479
0.16255152225494385,0.07148626817447495,0.015751211631663976,0.7499777345554479
0.16225816309452057,0.07289983844911146,0.015751211631663976,0.7499777345554479
0.16225667297840118,0.07289983844911146,0.015953150242326332,0.7499777345554479
0.16112454235553741,0.07491922455573506,0.015953150242326332,0.7499777345554479
0.16100041568279266,0.07491922455573506,0.01635702746365105,0.7499777345554479
0.1609874665737152,0.07512116316639741,0.01635702746365105,0.7499777345554479
0.1609133630990982,0.07512116316639741,0.016558966074313407,0.7499777345554479
0.16082821786403656,0.07532310177705977,0.016558966074313407,0.7499777345554479
0.1607891321182251,0.07532310177705977,0.016760904684975767,0.7499777345554479
0.16043582558631897,0.07693861066235864,0.016760904684975767,0.7499777345554479
0.16021309792995453,0.07693861066235864,0.016962843295638127,0.7499777345554479
0.16000241041183472,0.07794830371567044,0.016962843295638127,0.7499777345554479
0.15996766090393066,0.07794830371567044,0.017164781906300483,0.7499777345554479
0.15854129195213318,0.07996768982229402,0.017164781906300483,0.7499777345554479
0.15838268399238586,0.07996768982229402,0.017366720516962843,0.7499777345554479
0.15787190198898315,0.08077544426494346,0.017366720516962843,0.7499777345554479
0.15751229226589203,0.08077544426494346,0.01797253634894992,0.7499777345554479
0.1572578102350235,0.0815831987075929,0.01797253634894992,0.7499777345554479
0.15712851285934448,0.0815831987075929,0.018376413570274638,0.7499777345554479
0.1570209413766861,0.08178513731825525,0.018376413570274638,0.7499777345554479
0.15699945390224457,0.08178513731825525,0.018578352180936994,0.7499777345554479
0.15686604380607605,0.08239095315024232,0.018578352180936994,0.7499777345554479
0.15682412683963776,0.08239095315024232,0.018780290791599354,0.7499777345554479
0.15651020407676697,0.08279483037156704,0.018780290791599354,0.7499777345554479
0.15646576881408691,0.08279483037156704,0.018982229402261713,0.7499777345554479
0.15637823939323425,0.08299676898222941,0.018982229402261713,0.7499777345554479
0.15631906688213348,0.08299676898222941,0.01918416801292407,0.7499777345554479
0.1562953144311905,0.08340064620355411,0.01918416801292407,0.7499777345554479
0.15628693997859955,0.08340064620355411,0.01938610662358643,0.7499777345554479
0.1547623872756958,0.08602584814216478,0.01938610662358643,0.7499777345554479
0.15441372990608215,0.08602584814216478,0.01978998384491115,0.7499777345554479
0.15437336266040802,0.0864297253634895,0.01978998384491115,0.7499777345554479
0.1540910303592682,0.0864297253634895,0.020395799676898224,0.7499777345554479
0.15274138748645782,0.08784329563812601,0.020395799676898224,0.7499777345554479
0.1525261551141739,0.08784329563812601,0.02059773828756058,0.7499777345554479
0.1525229811668396,0.08804523424878836,0.02059773828756058,0.7499777345554479
0.1524803191423416,0.08804523424878836,0.02079967689822294,0.7499777345554479
0.15246327221393585,0.08824717285945073,0.02079967689822294,0.7499777345554479
0.152387797832489,0.08824717285945073,0.021203554119547656,0.7499777345554479
0.15224163234233856,0.0888529886914378,0.021203554119547656,0.7499777345554479
0.1521710604429245,0.0888529886914378,0.021405492730210016,0.7499777345554479
0.15216442942619324,0.08905492730210016,0.021405492730210016,0.7499777345554479
0.152064710855484,0.08905492730210016,0.021607431340872375,0.7499777345554479
0.15198270976543427,0.08966074313408724,0.021607431340872375,0.7499777345554479
0.1518457531929016,0.08966074313408724,0.021809369951534735,0.7499777345554479
0.15101049840450287,0.09147819063004846,0.021809369951534735,0.7499777345554479
0.150913804769516,0.09147819063004846,0.02201130856219709,0.7499777345554479
0.14953696727752686,0.0947092084006462,0.02201130856219709,0.7499777345554479
0.1492788940668106,0.0947092084006462,0.02221324717285945,0.7499777345554479
0.14927107095718384,0.09491114701130857,0.02221324717285945,0.7499777345554479
0.149062842130661,0.09491114701130857,0.02241518578352181,0.7499777345554479
0.14898894727230072,0.09531502423263329,0.02241518578352181,0.7499777345554479
0.14871130883693695,0.09531502423263329,0.023222940226171242,0.7499777345554479
0.14800816774368286,0.0967285945072698,0.023222940226171242,0.7499777345554479
0.14785800874233246,0.0967285945072698,0.023424878836833602,0.7499777345554479
0.1476726233959198,0.09794022617124394,0.023424878836833602,0.7499777345554479
0.1476415991783142,0.09794022617124394,0.023626817447495962,0.7499777345554479
0.14762631058692932,0.0981421647819063,0.023626817447495962,0.7499777345554479
0.1476132720708847,0.0981421647819063,0.02382875605815832,0.7499777345554479
0.14730432629585266,0.09935379644588045,0.02382875605815832,0.7499777345554479
0.14724098145961761,0.09935379644588045,0.024030694668820678,0.7499777345554479
0.14613395929336548,0.10096930533117932,0.024030694668820678,0.7499777345554479
0.14609543979167938,0.10096930533117932,0.024232633279483037,0.7499777345554479
0.14586634933948517,0.10137318255250403,0.024232633279483037,0.7499777345554479
0.1456916183233261,0.10137318255250403,0.024636510500807753,0.7499777345554479
0.14545387029647827,0.10177705977382875,0.024636510500807753,0.7499777345554479
0.14534959197044373,0.10177705977382875,0.024838449111470113,0.7499777345554479
0.1446191668510437,0.10339256865912763,0.024838449111470113,0.7499777345554479
0.1446112096309662,0.10339256865912763,0.025040387722132473,0.7499777345554479
0.1445593535900116,0.10359450726978998,0.025040387722132473,0.7499777345554479
0.14445079863071442,0.10359450726978998,0.02524232633279483,0.7499777345554479
0.14401909708976746,0.10420032310177706,0.02524232633279483,0.7499777345554479
0.14367637038230896,0.10420032310177706,0.025646203554119548,0.7499777345554479
0.1435345858335495,0.10460420032310178,0.025646203554119548,0.7499777345554479
0.14353105425834656,0.10460420032310178,0.025848142164781908,0.7499777345554479
0.14344455301761627,0.1050080775444265,0.025848142164781908,0.7499777345554479
0.14297425746917725,0.1050080775444265,0.026252019386106624,0.7499777345554479
0.14261971414089203,0.106421647819063,0.026252019386106624,0.7499777345554479
0.14223431050777435,0.106421647819063,0.02665589660743134,0.7499777345554479
0.1419539749622345,0.10722940226171244,0.02665589660743134,0.7499777345554479
0.1419401913881302,0.10722940226171244,0.0268578352180937,0.7499777345554479
0.14186690747737885,0.10803715670436187,0.0268578352180937,0.7499777345554479
0.141776904463768,0.10803715670436187,0.02705977382875606,0.7499777345554479
0.14149431884288788,0.10844103392568659,0.02705977382875606,0.7499777345554479
0.1414060890674591,0.10844103392568659,0.027261712439418415,0.7499777345554479
0.14072854816913605,0.11046042003231017,0.027261712439418415,0.7499777345554479
0.14067286252975464,0.11046042003231017,0.027463651050080775,0.7499777345554479
0.13996589183807373,0.11187399030694668,0.027463651050080775,0.7499777345554479
0.13992126286029816,0.11187399030694668,0.027665589660743135,0.7499777345554479
0.13982746005058289,0.11207592891760905,0.027665589660743135,0.7499777345554479
0.13965514302253723,0.11207592891760905,0.027867528271405494,0.7499777345554479
0.13945072889328003,0.11308562197092084,0.027867528271405494,0.7499777345554479
0.1393645703792572,0.11308562197092084,0.02806946688206785,0.7499777345554479
0.13933439552783966,0.1132875605815832,0.02806946688206785,0.7499777345554479
0.1393151879310608,0.1132875605815832,0.02827140549273021,0.7499777345554479
0.13888712227344513,0.11429725363489499,0.02827140549273021,0.7499777345554479
0.13877254724502563,0.11429725363489499,0.028877221324717286,0.7499777345554479
0.13855646550655365,0.11490306946688207,0.028877221324717286,0.7499777345554479
0.13850736618041992,0.11490306946688207,0.029079159935379646,0.7499777345554479
0.13843342661857605,0.11530694668820679,0.029079159935379646,0.7499777345554479
0.13828608393669128,0.11530694668820679,0.02948303715670436,0.7499777345554479
0.13768933713436127,0.11692245557350565,0.02948303715670436,0.7499777345554479
0.13762721419334412,0.11692245557350565,0.02968497576736672,0.7499777345554479
0.13705366849899292,0.11873990306946688,0.02968497576736672,0.7499777345554479
0.13702674210071564,0.11873990306946688,0.02988691437802908,0.7499777345554479
0.13701818883419037,0.1191437802907916,0.02988691437802908,0.7499777345554479
0.13700217008590698,0.1191437802907916,0.030088852988691437,0.7499777345554479
0.13578791916370392,0.12439418416801293,0.030088852988691437,0.7499777345554479
0.1356661021709442,0.12439418416801293,0.030290791599353797,0.7499777345554479
0.135514035820961,0.125,0.030290791599353797,0.7499777345554479
0.13548332452774048,0.125,0.030492730210016156,0.7499777345554479
0.1352500170469284,0.12560581583198707,0.030492730210016156,0.7499777345554479
0.13521826267242432,0.12560581583198707,0.030694668820678513,0.7499777345554479
0.13521738350391388,0.12580775444264944,0.030694668820678513,0.7499777345554479
0.13518443703651428,0.12580775444264944,0.030896607431340872,0.7499777345554479
0.13501451909542084,0.12621163166397414,0.030896607431340872,0.7499777345554479
0.13495893776416779,0.12621163166397414,0.031098546042003232,0.7499777345554479
0.13481374084949493,0.12701938610662358,0.031098546042003232,0.7499777345554479
0.13474377989768982,0.12701938610662358,0.03150242326332795,0.7499777345554479
0.13466399908065796,0.12742326332794832,0.03150242326332795,0.7499777345554479
0.13439835608005524,0.12742326332794832,0.03210823909531502,0.7499777345554479
0.13419142365455627,0.12782714054927302,0.03210823909531502,0.7499777345554479
0.1341649740934372,0.12782714054927302,0.03231017770597738,0.7499777345554479
0.13408096134662628,0.1280290791599354,0.03231017770597738,0.7499777345554479
0.13387764990329742,0.1280290791599354,0.03251211631663974,0.7499777345554479
0.13376891613006592,0.12823101777059773,0.03251211631663974,0.7499777345554479
0.13372214138507843,0.12823101777059773,0.0327140549273021,0.7499777345554479
0.13347914814949036,0.12883683360258483,0.0327140549273021,0.7499777345554479
0.13344040513038635,0.12883683360258483,0.03291599353796446,0.7499777345554479
0.13326823711395264,0.1294426494345719,0.03291599353796446,0.7499777345554479
0.13292768597602844,0.1294426494345719,0.033117932148626815,0.7499777345554479
0.13276608288288116,0.1298465266558966,0.033117932148626815,0.7499777345554479
0.1327330768108368,0.1298465266558966,0.033319870759289175,0.7499777345554479
0.13269343972206116,0.13045234248788368,0.033319870759289175,0.7499777345554479
0.1326761543750763,0.13045234248788368,0.033521809369951534,0.7499777345554479
0.13245829939842224,0.13166397415185785,0.033521809369951534,0.7499777345554479
0.13220417499542236,0.13166397415185785,0.033723747980613894,0.7499777345554479
0.13196928799152374,0.1318659127625202,0.033723747980613894,0.7499777345554479
0.13189563155174255,0.1318659127625202,0.033925686591276254,0.7499777345554479
0.13182082772254944,0.13206785137318255,0.033925686591276254,0.7499777345554479
0.13175512850284576,0.13206785137318255,0.03412762520193861,0.7499777345554479
0.13164803385734558,0.13307754442649433,0.03412762520193861,0.7499777345554479
0.13157245516777039,0.13307754442649433,0.034329563812600966,0.7499777345554479
0.1315714567899704,0.1332794830371567,0.034329563812600966,0.7499777345554479
0.13155288994312286,0.1332794830371567,0.034531502423263326,0.7499777345554479
0.1315019726753235,0.13348142164781907,0.034531502423263326,0.7499777345554479
0.13144034147262573,0.13348142164781907,0.034733441033925685,0.7499777345554479
0.13098828494548798,0.13489499192245558,0.034733441033925685,0.7499777345554479
0.1309380829334259,0.13489499192245558,0.034935379644588045,0.7499777345554479
0.13069505989551544,0.13509693053311794,0.034935379644588045,0.7499777345554479
0.13066884875297546,0.13509693053311794,0.035137318255250405,0.7499777345554479
0.13064999878406525,0.13529886914378028,0.035137318255250405,0.7499777345554479
0.1305198073387146,0.13529886914378028,0.035541195476575124,0.7499777345554479
0.13023298978805542,0.13651050080775445,0.035541195476575124,0.7499777345554479
0.13021253049373627,0.13651050080775445,0.03574313408723748,0.7499777345554479
0.12945929169654846,0.13974151857835218,0.03574313408723748,0.7499777345554479
0.12908169627189636,0.13974151857835218,0.036147011308562196,0.7499777345554479
0.12893183529376984,0.13994345718901455,0.036147011308562196,0.7499777345554479
0.1288360357284546,0.13994345718901455,0.036348949919224556,0.7499777345554479
0.12833917140960693,0.1415589660743134,0.036348949919224556,0.7499777345554479
0.1282155066728592,0.1415589660743134,0.036752827140549275,0.7499777345554479
0.12797683477401733,0.1425686591276252,0.036752827140549275,0.7499777345554479
0.12790197134017944,0.1425686591276252,0.036954765751211635,0.7499777345554479
0.127828910946846,0.1429725363489499,0.036954765751211635,0.7499777345554479
0.12780793011188507,0.1429725363489499,0.03715670436187399,0.7499777345554479
0.12773403525352478,0.14317447495961227,0.03715670436187399,0.7499777345554479
0.12772144377231598,0.14317447495961227,0.03735864297253635,0.7499777345554479
0.1272972673177719,0.14418416801292408,0.03735864297253635,0.7499777345554479
0.12727560102939606,0.14418416801292408,0.03756058158319871,0.7499777345554479
0.12716081738471985,0.14458804523424879,0.03756058158319871,0.7499777345554479
0.1271112859249115,0.14458804523424879,0.03776252019386107,0.7499777345554479
0.12704119086265564,0.14478998384491115,0.03776252019386107,0.7499777345554479
0.1269991099834442,0.14478998384491115,0.03796445880452343,0.7499777345554479
0.12688370048999786,0.14499192245557352,0.03796445880452343,0.7499777345554479
0.1268780678510666,0.14499192245557352,0.038166397415185786,0.7499777345554479
0.12648211419582367,0.14721324717285944,0.038166397415185786,0.7499777345554479
0.1263967752456665,0.14721324717285944,0.03836833602584814,0.7499777345554479
0.1262713372707367,0.14822294022617125,0.03836833602584814,0.7499777345554479
0.12622329592704773,0.14822294022617125,0.0385702746365105,0.7499777345554479
0.12564657628536224,0.15024232633279483,0.0385702746365105,0.7499777345554479
0.12555940449237823,0.15024232633279483,0.03877221324717286,0.7499777345554479
0.12553001940250397,0.1504442649434572,0.03877221324717286,0.7499777345554479
0.12552723288536072,0.1504442649434572,0.03897415185783522,0.7499777345554479
0.12537464499473572,0.15105008077544427,0.03897415185783522,0.7499777345554479
0.12510131299495697,0.15105008077544427,0.03937802907915994,0.7499777345554479
0.12508124113082886,0.15125201938610663,0.03937802907915994,0.7499777345554479
0.1250499039888382,0.15125201938610663,0.0395799676898223,0.7499777345554479
0.125030517578125,0.15145395799676897,0.0395799676898223,0.7499777345554479
0.1250094175338745,0.15145395799676897,0.03978190630048465,0.7499777345554479
0.12493955343961716,0.1518578352180937,0.03978190630048465,0.7499777345554479
0.12488030642271042,0.1518578352180937,0.03998384491114701,0.7499777345554479
0.12468188256025314,0.15327140549273022,0.03998384491114701,0.7499777345554479
0.12464869767427444,0.15327140549273022,0.04018578352180937,0.7499777345554479
0.12462929636240005,0.15347334410339256,0.04018578352180937,0.7499777345554479
0.12437134981155396,0.15347334410339256,0.04079159935379645,0.7499777345554479
0.12345193326473236,0.15630048465266558,0.04079159935379645,0.7499777345554479
0.12344431132078171,0.15630048465266558,0.04099353796445881,0.7499777345554479
0.12326838821172714,0.15731017770597738,0.04099353796445881,0.7499777345554479
0.12326374650001526,0.15731017770597738,0.04119547657512116,0.7499777345554479
0.12283143401145935,0.15892568659127626,0.04119547657512116,0.7499777345554479
0.1227225661277771,0.15892568659127626,0.04139741518578352,0.7499777345554479
0.122480109333992,0.1597334410339257,0.04139741518578352,0.7499777345554479
0.12245994806289673,0.1597334410339257,0.0420032310177706,0.7499777345554479
0.12232693284749985,0.1605411954765751,0.0420032310177706,0.7499777345554479
0.12227071821689606,0.1605411954765751,0.04240710823909531,0.7499777345554479
0.122050940990448,0.1611470113085622,0.04240710823909531,0.7499777345554479
0.12196722626686096,0.1611470113085622,0.04260904684975767,0.7499777345554479
0.12194935977458954,0.16134894991922455,0.04260904684975767,0.7499777345554479
0.12190273404121399,0.16134894991922455,0.04281098546042003,0.7499777345554479
0.121514692902565,0.16256058158319872,0.04281098546042003,0.7499777345554479
0.12146858125925064,0.16256058158319872,0.04301292407108239,0.7499777345554479
0.12145895510911942,0.16276252019386106,0.04301292407108239,0.7499777345554479
0.1213545948266983,0.16276252019386106,0.04321486268174475,0.7499777345554479
0.12134671956300735,0.16296445880452343,0.04321486268174475,0.7499777345554479
0.12131837010383606,0.16296445880452343,0.04341680129240711,0.7499777345554479
0.12097704410552979,0.16437802907915994,0.04341680129240711,0.7499777345554479
0.12092465162277222,0.16437802907915994,0.04361873990306947,0.7499777345554479
0.12087465077638626,0.16478190630048464,0.04361873990306947,0.7499777345554479
0.12086524814367294,0.16478190630048464,0.04382067851373182,0.7499777345554479
0.12081976234912872,0.16518578352180938,0.04382067851373182,0.7499777345554479
0.1208123117685318,0.16518578352180938,0.04402261712439418,0.7499777345554479
0.12065055221319199,0.16558966074313408,0.04402261712439418,0.7499777345554479
0.12052321434020996,0.16558966074313408,0.0444264943457189,0.7499777345554479
0.1203927993774414,0.1665993537964459,0.0444264943457189,0.7499777345554479
0.12029905617237091,0.1665993537964459,0.04483037156704362,0.7499777345554479
0.12026789784431458,0.1670032310177706,0.04483037156704362,0.7499777345554479
0.12026380002498627,0.1670032310177706,0.045032310177705974,0.7499777345554479
0.12011396139860153,0.16760904684975766,0.045032310177705974,0.7499777345554479
0.12009093165397644,0.16760904684975766,0.045234248788368334,0.7499777345554479
0.11990925669670105,0.16821486268174474,0.045234248788368334,0.7499777345554479
0.11990518122911453,0.16821486268174474,0.04543618739903069,0.7499777345554479
0.11965658515691757,0.16902261712439418,0.04543618739903069,0.7499777345554479
0.11964762210845947,0.16902261712439418,0.04563812600969305,0.7499777345554479
0.11956880241632462,0.16962843295638125,0.04563812600969305,0.7499777345554479
0.11956530809402466,0.16962843295638125,0.04584006462035541,0.7499777345554479
0.11914844065904617,0.17124394184168013,0.04584006462035541,0.7499777345554479
0.11912085860967636,0.17124394184168013,0.04604200323101777,0.7499777345554479
0.11911964416503906,0.1714458804523425,0.04604200323101777,0.7499777345554479
0.11907820403575897,0.1714458804523425,0.046445880452342485,0.7499777345554479
0.11898624897003174,0.17205169628432956,0.046445880452342485,0.7499777345554479
0.11889753490686417,0.17205169628432956,0.046849757673667204,0.7499777345554479
0.11884981393814087,0.17245557350565427,0.046849757673667204,0.7499777345554479
0.1188238337635994,0.17245557350565427,0.047051696284329564,0.7499777345554479
0.11874431371688843,0.172859450726979,0.047051696284329564,0.7499777345554479
0.11867436021566391,0.172859450726979,0.047253634894991924,0.7499777345554479
0.11846207827329636,0.17407108239095315,0.047253634894991924,0.7499777345554479
0.1184079647064209,0.17407108239095315,0.04745557350565428,0.7499777345554479
0.11826106160879135,0.17467689822294022,0.04745557350565428,0.7499777345554479
0.11825508624315262,0.17467689822294022,0.04765751211631664,0.7499777345554479
0.11824174225330353,0.17487883683360259,0.04765751211631664,0.7499777345554479
0.11823414266109467,0.17487883683360259,0.047859450726978996,0.7499777345554479
0.11804159730672836,0.1762924071082391,0.047859450726978996,0.7499777345554479
0.11797754466533661,0.1762924071082391,0.048061389337641355,0.7499777345554479
0.11732564866542816,0.17891760904684975,0.048061389337641355,0.7499777345554479
0.11731524765491486,0.17891760904684975,0.048465266558966075,0.7499777345554479
0.11726875603199005,0.1797253634894992,0.048465266558966075,0.7499777345554479
0.1172630712389946,0.1797253634894992,0.048667205169628434,0.7499777345554479
0.11701957881450653,0.18033117932148626,0.048667205169628434,0.7499777345554479
0.11688221991062164,0.18033117932148626,0.04907108239095315,0.7499777345554479
0.11667859554290771,0.1811389337641357,0.04907108239095315,0.7499777345554479
0.11664871126413345,0.1811389337641357,0.049273021001615507,0.7499777345554479
0.11640582233667374,0.1821486268174475,0.049273021001615507,0.7499777345554479
0.11621488630771637,0.1821486268174475,0.049676898222940226,0.7499777345554479
0.11598948389291763,0.18295638126009692,0.049676898222940226,0.7499777345554479
0.11596477031707764,0.18295638126009692,0.049878836833602586,0.7499777345554479
0.11569057404994965,0.18477382875605816,0.049878836833602586,0.7499777345554479
0.11560745537281036,0.18477382875605816,0.050282714054927305,0.7499777345554479
0.11545521020889282,0.1855815831987076,0.050282714054927305,0.7499777345554479
0.11538676917552948,0.1855815831987076,0.05048465266558966,0.7499777345554479
0.11536701768636703,0.1859854604200323,0.05048465266558966,0.7499777345554479
0.11536415666341782,0.1859854604200323,0.05068659127625202,0.7499777345554479
0.115359827876091,0.18618739903069467,0.05068659127625202,0.7499777345554479
0.11530201137065887,0.18618739903069467,0.05088852988691438,0.7499777345554479
0.11468327790498734,0.18780290791599355,0.05088852988691438,0.7499777345554479
0.11450359970331192,0.18780290791599355,0.051696284329563816,0.7499777345554479
0.11413173377513885,0.18982229402261713,0.051696284329563816,0.7499777345554479
0.11412733048200607,0.18982229402261713,0.05189822294022617,0.7499777345554479
0.1140652596950531,0.19002423263327947,0.05189822294022617,0.7499777345554479
0.11398289352655411,0.19002423263327947,0.05210016155088853,0.7499777345554479
0.11388343572616577,0.19063004846526657,0.05210016155088853,0.7499777345554479
0.11384988576173782,0.19063004846526657,0.05230210016155089,0.7499777345554479
0.1137518584728241,0.1908319870759289,0.05230210016155089,0.7499777345554479
0.11370650678873062,0.1908319870759289,0.05250403877221325,0.7499777345554479
0.11353620141744614,0.19184168012924072,0.05250403877221325,0.7499777345554479
0.11352843791246414,0.19184168012924072,0.05270597738287561,0.7499777345554479
0.11346720904111862,0.19204361873990308,0.05270597738287561,0.7499777345554479
0.11344864219427109,0.19204361873990308,0.05290791599353797,0.7499777345554479
0.11342990398406982,0.19224555735056542,0.05290791599353797,0.7499777345554479
0.11339262127876282,0.19224555735056542,0.05310985460420032,0.7499777345554479
0.11336217820644379,0.1924474959612278,0.05310985460420032,0.7499777345554479
0.11331020295619965,0.1924474959612278,0.05331179321486268,0.7499777345554479
0.11322108656167984,0.19305331179321486,0.05331179321486268,0.7499777345554479
0.11321902275085449,0.19305331179321486,0.05351373182552504,0.7499777345554479
0.11315407603979111,0.19365912762520193,0.05351373182552504,0.7499777345554479
0.11313190311193466,0.19365912762520193,0.0537156704361874,0.7499777345554479
0.11304865032434464,0.1938610662358643,0.0537156704361874,0.7499777345554479
0.11304382234811783,0.1938610662358643,0.05391760904684976,0.7499777345554479
0.11303160339593887,0.194264943457189,0.05391760904684976,0.7499777345554479
0.11302300542593002,0.194264943457189,0.05411954765751212,0.7499777345554479
0.11247488856315613,0.1952746365105008,0.05411954765751212,0.7499777345554479
0.11244303733110428,0.1952746365105008,0.05452342487883683,0.7499777345554479
0.11237692087888718,0.19588045234248788,0.05452342487883683,0.7499777345554479
0.11225396394729614,0.19588045234248788,0.05512924071082391,0.7499777345554479
0.11217674612998962,0.1962843295638126,0.05512924071082391,0.7499777345554479
0.1120644360780716,0.1962843295638126,0.05573505654281099,0.7499777345554479
0.1120498776435852,0.19648626817447495,0.05573505654281099,0.7499777345554479
0.11204971373081207,0.19648626817447495,0.05593699515347334,0.7499777345554479
0.11203881353139877,0.1968901453957997,0.05593699515347334,0.7499777345554479
0.11195670068264008,0.1968901453957997,0.0561389337641357,0.7499777345554479
0.11195537447929382,0.19709208400646203,0.0561389337641357,0.7499777345554479
0.11188890039920807,0.19709208400646203,0.05634087237479806,0.7499777345554479
0.11181788891553879,0.1976978998384491,0.05634087237479806,0.7499777345554479
0.11162466555833817,0.1976978998384491,0.05654281098546042,0.7499777345554479
0.11154522746801376,0.19789983844911146,0.05654281098546042,0.7499777345554479
0.11145990341901779,0.19789983844911146,0.05674474959612278,0.7499777345554479
0.11131712049245834,0.19850565428109854,0.05674474959612278,0.7499777345554479
0.11131545901298523,0.19850565428109854,0.05694668820678514,0.7499777345554479
0.11104676872491837,0.19951534733441034,0.05694668820678514,0.7499777345554479
0.11100013554096222,0.19951534733441034,0.05714862681744749,0.7499777345554479
0.11098630726337433,0.1997172859450727,0.05714862681744749,0.7499777345554479
0.11098086833953857,0.1997172859450727,0.05735056542810985,0.7499777345554479
0.11093269288539886,0.20012116316639741,0.05735056542810985,0.7499777345554479
0.11087388545274734,0.20012116316639741,0.05755250403877221,0.7499777345554479
0.11085711419582367,0.20032310177705978,0.05755250403877221,0.7499777345554479
0.11082949489355087,0.20032310177705978,0.05795638126009693,0.7499777345554479
0.11071424931287766,0.20133279483037156,0.05795638126009693,0.7499777345554479
0.11070062965154648,0.20133279483037156,0.05815831987075929,0.7499777345554479
0.11046548187732697,0.20294830371567044,0.05815831987075929,0.7499777345554479
0.11028189212083817,0.20294830371567044,0.058562197092084003,0.7499777345554479
0.11023733764886856,0.2035541195476575,0.058562197092084003,0.7499777345554479
0.11019895225763321,0.2035541195476575,0.05876413570274636,0.7499777345554479
0.109949491918087,0.20577544426494346,0.05876413570274636,0.7499777345554479
0.10994420200586319,0.20577544426494346,0.05896607431340872,0.7499777345554479
0.10982777923345566,0.20678513731825526,0.05896607431340872,0.7499777345554479
0.1097872257232666,0.20678513731825526,0.05916801292407108,0.7499777345554479
0.10974342375993729,0.2069870759289176,0.05916801292407108,0.7499777345554479
0.10971346497535706,0.2069870759289176,0.05936995153473344,0.7499777345554479
0.10940510034561157,0.2079967689822294,0.05936995153473344,0.7499777345554479
0.10936246812343597,0.2079967689822294,0.0595718901453958,0.7499777345554479
0.10923096537590027,0.2084006462035541,0.0595718901453958,0.7499777345554479
0.1091025173664093,0.2084006462035541,0.059975767366720514,0.7499777345554479
0.10909900814294815,0.20860258481421648,0.059975767366720514,0.7499777345554479
0.1090838685631752,0.20860258481421648,0.060177705977382874,0.7499777345554479
0.10898921638727188,0.20880452342487885,0.060177705977382874,0.7499777345554479
0.1089850440621376,0.20880452342487885,0.060379644588045234,0.7499777345554479
0.10897117108106613,0.20900646203554119,0.060379644588045234,0.7499777345554479
0.10891291499137878,0.20900646203554119,0.06058158319870759,0.7499777345554479
0.10870779305696487,0.20941033925686592,0.06058158319870759,0.7499777345554479
0.10866858810186386,0.20941033925686592,0.06078352180936995,0.7499777345554479
0.1085159033536911,0.2104200323101777,0.06078352180936995,0.7499777345554479
0.10850321501493454,0.2104200323101777,0.06098546042003231,0.7499777345554479
0.1083194762468338,0.21203554119547657,0.06098546042003231,0.7499777345554479
0.10820669680833817,0.21203554119547657,0.061389337641357025,0.7499777345554479
0.10806483775377274,0.21304523424878838,0.061389337641357025,0.7499777345554479
0.10800047218799591,0.21304523424878838,0.061591276252019385,0.7499777345554479
0.10790833830833435,0.21324717285945072,0.061591276252019385,0.7499777345554479
0.10778523981571198,0.21324717285945072,0.061793214862681745,0.7499777345554479
0.10776803642511368,0.21344911147011308,0.061793214862681745,0.7499777345554479
0.10775363445281982,0.21344911147011308,0.061995153473344104,0.7499777345554479
0.10763886570930481,0.2144588045234249,0.061995153473344104,0.7499777345554479
0.10745017975568771,0.2144588045234249,0.06260096930533118,0.7499777345554479
0.10734747350215912,0.21506462035541196,0.06260096930533118,0.7499777345554479
0.10733626782894135,0.21506462035541196,0.06280290791599354,0.7499777345554479
0.10696888715028763,0.21607431340872374,0.06280290791599354,0.7499777345554479
0.1069495677947998,0.21607431340872374,0.0630048465266559,0.7499777345554479
0.1066330149769783,0.21688206785137318,0.0630048465266559,0.7499777345554479
0.10662207007408142,0.21688206785137318,0.06320678513731826,0.7499777345554479
0.10649975389242172,0.21748788368336025,0.06320678513731826,0.7499777345554479
0.10649867355823517,0.21748788368336025,0.06340872374798061,0.7499777345554479
0.10637734830379486,0.21789176090468498,0.06340872374798061,0.7499777345554479
0.10636843740940094,0.21789176090468498,0.06361066235864297,0.7499777345554479
0.10634255409240723,0.2182956381260097,0.06361066235864297,0.7499777345554479
0.1062510535120964,0.2182956381260097,0.06381260096930533,0.7499777345554479
0.10622061043977737,0.21869951534733442,0.06381260096930533,0.7499777345554479
0.10620295256376266,0.21869951534733442,0.0640145395799677,0.7499777345554479
0.10610509663820267,0.21890145395799676,0.0640145395799677,0.7499777345554479
0.10606531798839569,0.21890145395799676,0.06421647819063005,0.7499777345554479
0.10578935593366623,0.22051696284329564,0.06421647819063005,0.7499777345554479
0.10572239756584167,0.22051696284329564,0.06441841680129241,0.7499777345554479
0.10571752488613129,0.220718901453958,0.06441841680129241,0.7499777345554479
0.10569559037685394,0.220718901453958,0.06462035541195477,0.7499777345554479
0.10549269616603851,0.22213247172859452,0.06462035541195477,0.7499777345554479
0.10539983958005905,0.22213247172859452,0.06502423263327949,0.7499777345554479
0.1053772121667862,0.22233441033925685,0.06502423263327949,0.7499777345554479
0.10532119870185852,0.22233441033925685,0.06522617124394184,0.7499777345554479
0.10509276390075684,0.22334410339256866,0.06522617124394184,0.7499777345554479
0.10502839833498001,0.22334410339256866,0.06563004846526656,0.7499777345554479
0.1049821749329567,0.22374798061389337,0.06563004846526656,0.7499777345554479
0.10495783388614655,0.22374798061389337,0.06583198707592892,0.7499777345554479
0.10479123145341873,0.2245557350565428,0.06583198707592892,0.7499777345554479
0.10473792254924774,0.2245557350565428,0.06603392568659128,0.7499777345554479
0.10470105707645416,0.22516155088852988,0.06603392568659128,0.7499777345554479
0.10468971729278564,0.22516155088852988,0.06623586429725363,0.7499777345554479
0.10449861735105515,0.22637318255250405,0.06623586429725363,0.7499777345554479
0.10434668511152267,0.22637318255250405,0.06684168012924072,0.7499777345554479
0.10429967939853668,0.22697899838449112,0.06684168012924072,0.7499777345554479
0.10429675132036209,0.22697899838449112,0.06704361873990307,0.7499777345554479
0.10428189486265182,0.22718093699515346,0.06704361873990307,0.7499777345554479
0.10425443947315216,0.22718093699515346,0.06724555735056542,0.7499777345554479
0.10423345863819122,0.2275848142164782,0.06724555735056542,0.7499777345554479
0.10422338545322418,0.2275848142164782,0.06764943457189014,0.7499777345554479
0.10377678275108337,0.23000807754442648,0.06764943457189014,0.7499777345554479
0.10377593338489532,0.23000807754442648,0.06785137318255251,0.7499777345554479
0.10359923541545868,0.23081583198707592,0.06785137318255251,0.7499777345554479
0.10358255356550217,0.23081583198707592,0.06805331179321486,0.7499777345554479
0.10356028378009796,0.23121970920840065,0.06805331179321486,0.7499777345554479
0.10354835540056229,0.23121970920840065,0.06825525040387723,0.7499777345554479
0.10324364900588989,0.23323909531502424,0.06825525040387723,0.7499777345554479
0.10322442650794983,0.23323909531502424,0.06865912762520193,0.7499777345554479
0.10312916338443756,0.23424878836833601,0.06865912762520193,0.7499777345554479
0.1031268909573555,0.23424878836833601,0.0688610662358643,0.7499777345554479
0.10306604206562042,0.2348546042003231,0.0688610662358643,0.7499777345554479
0.1030418649315834,0.2348546042003231,0.06906300484652665,0.7499777345554479
0.10298022627830505,0.23505654281098545,0.06906300484652665,0.7499777345554479
0.10291614383459091,0.23505654281098545,0.06946688206785137,0.7499777345554479
0.10288132727146149,0.23525848142164782,0.06946688206785137,0.7499777345554479
0.10286053270101547,0.23525848142164782,0.06966882067851374,0.7499777345554479
0.10263995081186295,0.23626817447495962,0.06966882067851374,0.7499777345554479
0.10262522101402283,0.23626817447495962,0.06987075928917609,0.7499777345554479
0.10259681195020676,0.23647011308562196,0.06987075928917609,0.7499777345554479
0.10259480774402618,0.23647011308562196,0.07007269789983844,0.7499777345554479
0.10225982218980789,0.2386914378029079,0.07007269789983844,0.7499777345554479
0.10221806913614273,0.2386914378029079,0.07027463651050081,0.7499777345554479
0.10217323154211044,0.23889337641357028,0.07027463651050081,0.7499777345554479
0.1021522656083107,0.23889337641357028,0.07088045234248788,0.7499777345554479
0.10203150659799576,0.2403069466882068,0.07088045234248788,0.7499777345554479
0.10197320580482483,0.2403069466882068,0.07108239095315025,0.7499777345554479
0.10177718847990036,0.242124394184168,0.07108239095315025,0.7499777345554479
0.10172136127948761,0.242124394184168,0.0712843295638126,0.7499777345554479
0.101614810526371,0.24273021001615508,0.0712843295638126,0.7499777345554479
0.1016128659248352,0.24273021001615508,0.07148626817447495,0.7499777345554479
0.10150135308504105,0.24333602584814215,0.07148626817447495,0.7499777345554479
0.10149555653333664,0.24333602584814215,0.07189014539579967,0.7499777345554479
0.10142979770898819,0.24394184168012925,0.07189014539579967,0.7499777345554479
0.1014256551861763,0.24394184168012925,0.07209208400646204,0.7499777345554479
0.10115732252597809,0.24535541195476576,0.07209208400646204,0.7499777345554479
0.10113324224948883,0.24535541195476576,0.07249596122778676,0.7499777345554479
0.10102520138025284,0.24636510500807754,0.07249596122778676,0.7499777345554479
0.10099829733371735,0.24636510500807754,0.07269789983844911,0.7499777345554479
0.10093868523836136,0.2469709208400646,0.07269789983844911,0.7499777345554479
0.10092790424823761,0.2469709208400646,0.07289983844911146,0.7499777345554479
0.10091930627822876,0.24717285945072698,0.07289983844911146,0.7499777345554479
0.10091555863618851,0.24717285945072698,0.07310177705977383,0.7499777345554479
0.10062304139137268,0.24798061389337642,0.07310177705977383,0.7499777345554479
0.10053921490907669,0.24798061389337642,0.07330371567043618,0.7499777345554479
0.10053378343582153,0.24818255250403878,0.07330371567043618,0.7499777345554479
0.1004851758480072,0.24818255250403878,0.07350565428109855,0.7499777345554479
0.10038129985332489,0.24878836833602586,0.07350565428109855,0.7499777345554479
0.10036886483430862,0.24878836833602586,0.0737075928917609,0.7499777345554479
0.10036028921604156,0.24919224555735056,0.0737075928917609,0.7499777345554479
0.10031884908676147,0.24919224555735056,0.07390953150242327,0.7499777345554479
0.10029060393571854,0.24939418416801293,0.07390953150242327,0.7499777345554479
0.1002882570028305,0.24939418416801293,0.07411147011308562,0.7499777345554479
0.10026971250772476,0.2495961227786753,0.07411147011308562,0.7499777345554479
0.10023940354585648,0.2495961227786753,0.07431340872374798,0.7499777345554479
0.10016727447509766,0.2508077544426494,0.07431340872374798,0.7499777345554479
0.10008058696985245,0.2508077544426494,0.0747172859450727,0.7499777345554479
0.09989488124847412,0.2524232633279483,0.0747172859450727,0.7499777345554479
0.09989458322525024,0.2524232633279483,0.07491922455573506,0.7499777345554479
0.09979774057865143,0.252827140549273,0.07491922455573506,0.7499777345554479
0.09977895766496658,0.252827140549273,0.07512116316639741,0.7499777345554479
0.09950976818799973,0.25424071082390953,0.07512116316639741,0.7499777345554479
0.09946342557668686,0.25424071082390953,0.07532310177705977,0.7499777345554479
0.09938401728868484,0.25484652665589663,0.07532310177705977,0.7499777345554479
0.09937524050474167,0.25484652665589663,0.07552504038772213,0.7499777345554479
0.09926174581050873,0.2558562197092084,0.07552504038772213,0.7499777345554479
0.09921763837337494,0.2558562197092084,0.07592891760904685,0.7499777345554479
0.09902766346931458,0.2568659127625202,0.07592891760904685,0.7499777345554479
0.09897024184465408,0.2568659127625202,0.0761308562197092,0.7499777345554479
0.09895171225070953,0.2572697899838449,0.0761308562197092,0.7499777345554479
0.098937027156353,0.2572697899838449,0.07633279483037157,0.7499777345554479
0.09886139631271362,0.25767366720516965,0.07633279483037157,0.7499777345554479
0.0987459197640419,0.25767366720516965,0.07693861066235864,0.7499777345554479
0.09867731481790543,0.25807754442649433,0.07693861066235864,0.7499777345554479
0.0986710637807846,0.25807754442649433,0.077140549273021,0.7499777345554479
0.09854710102081299,0.25848142164781907,0.077140549273021,0.7499777345554479
0.09853567183017731,0.25848142164781907,0.07734248788368336,0.7499777345554479
0.09834988415241241,0.25908723747980617,0.07734248788368336,0.7499777345554479
0.09834469109773636,0.25908723747980617,0.07754442649434572,0.7499777345554479
0.09811507910490036,0.26009693053311794,0.07754442649434572,0.7499777345554479
0.09811461716890335,0.26009693053311794,0.07774636510500808,0.7499777345554479
0.09806359559297562,0.2605008077544427,0.07774636510500808,0.7499777345554479
0.09805050492286682,0.2605008077544427,0.07794830371567044,0.7499777345554479
0.09782616794109344,0.2619143780290792,0.07794830371567044,0.7499777345554479
0.09780438244342804,0.2619143780290792,0.07835218093699516,0.7499777345554479
0.09754275530576706,0.26292407108239096,0.07835218093699516,0.7499777345554479
0.09742924571037292,0.26292407108239096,0.07855411954765751,0.7499777345554479
0.09735756367444992,0.263529886914378,0.07855411954765751,0.7499777345554479
0.09735558182001114,0.263529886914378,0.07875605815831987,0.7499777345554479
0.09734965115785599,0.2637318255250404,0.07875605815831987,0.7499777345554479
0.09732593595981598,0.2637318255250404,0.0791599353796446,0.7499777345554479
0.09711845219135284,0.2647415185783522,0.0791599353796446,0.7499777345554479
0.09711392968893051,0.2647415185783522,0.07936187399030695,0.7499777345554479
0.09697654098272324,0.2649434571890145,0.07936187399030695,0.7499777345554479
0.0969463586807251,0.2649434571890145,0.0795638126009693,0.7499777345554479
0.09680885076522827,0.265751211631664,0.0795638126009693,0.7499777345554479
0.0966155081987381,0.265751211631664,0.08016962843295639,0.7499777345554479
0.09627477079629898,0.26777059773828754,0.08016962843295639,0.7499777345554479
0.09622520208358765,0.26777059773828754,0.0805735056542811,0.7499777345554479
0.09576497226953506,0.2710016155088853,0.0805735056542811,0.7499777345554479
0.095745749771595,0.2710016155088853,0.08097738287560581,0.7499777345554479
0.09570663422346115,0.2718093699515347,0.08097738287560581,0.7499777345554479
0.09568330645561218,0.2718093699515347,0.08117932148626818,0.7499777345554479
0.09568202495574951,0.2720113085621971,0.08117932148626818,0.7499777345554479
0.0956699550151825,0.2720113085621971,0.08138126009693053,0.7499777345554479
0.09563523530960083,0.2724151857835218,0.08138126009693053,0.7499777345554479
0.09557141363620758,0.2724151857835218,0.0815831987075929,0.7499777345554479
0.09548787027597427,0.2732229402261712,0.0815831987075929,0.7499777345554479
0.09548014402389526,0.2732229402261712,0.08178513731825525,0.7499777345554479
0.09538104385137558,0.27362681744749595,0.08178513731825525,0.7499777345554479
0.09533730894327164,0.27362681744749595,0.08198707592891762,0.7499777345554479
0.09527844190597534,0.2744345718901454,0.08198707592891762,0.7499777345554479
0.09524834156036377,0.2744345718901454,0.08218901453957997,0.7499777345554479
0.09519921243190765,0.27504038772213246,0.08218901453957997,0.7499777345554479
0.09518967568874359,0.27504038772213246,0.08259289176090469,0.7499777345554479
0.09506876021623611,0.2754442649434572,0.08259289176090469,0.7499777345554479
0.09502888470888138,0.2754442649434572,0.08279483037156704,0.7499777345554479
0.09482879191637039,0.27605008077544424,0.08279483037156704,0.7499777345554479
0.09477465599775314,0.27605008077544424,0.08299676898222941,0.7499777345554479
0.09463183581829071,0.2768578352180937,0.08299676898222941,0.7499777345554479
0.09463120251893997,0.2768578352180937,0.08319870759289176,0.7499777345554479
0.09446502476930618,0.2778675282714055,0.08319870759289176,0.7499777345554479
0.09443400055170059,0.2778675282714055,0.08340064620355411,0.7499777345554479
0.09441521018743515,0.2782714054927302,0.08340064620355411,0.7499777345554479
0.09435950964689255,0.2782714054927302,0.08360258481421648,0.7499777345554479
0.09433045238256454,0.2784733441033926,0.08360258481421648,0.7499777345554479
0.09433041512966156,0.2784733441033926,0.08380452342487883,0.7499777345554479
0.09425364434719086,0.27867528271405495,0.08380452342487883,0.7499777345554479
0.094249427318573,0.27867528271405495,0.08420840064620355,0.7499777345554479
0.09420312941074371,0.27887722132471726,0.08420840064620355,0.7499777345554479
0.09415316581726074,0.27887722132471726,0.08441033925686592,0.7499777345554479
0.09371668845415115,0.28109854604200324,0.08441033925686592,0.7499777345554479
0.09368152916431427,0.28109854604200324,0.08481421647819062,0.7499777345554479
0.09362566471099854,0.2813004846526656,0.08481421647819062,0.7499777345554479
0.09352646768093109,0.2813004846526656,0.08521809369951534,0.7499777345554479
0.09327610582113266,0.2829159935379645,0.08521809369951534,0.7499777345554479
0.09323863685131073,0.2829159935379645,0.08542003231017771,0.7499777345554479
0.09321115165948868,0.2835218093699515,0.08542003231017771,0.7499777345554479
0.09319068491458893,0.2835218093699515,0.08562197092084006,0.7499777345554479
0.0931505635380745,0.2841276252019386,0.08562197092084006,0.7499777345554479
0.09312818199396133,0.2841276252019386,0.08602584814216478,0.7499777345554479
0.0930330753326416,0.284329563812601,0.08602584814216478,0.7499777345554479
0.09299223870038986,0.284329563812601,0.08622778675282713,0.7499777345554479
0.09293375164270401,0.28493537964458804,0.08622778675282713,0.7499777345554479
0.09284001588821411,0.28493537964458804,0.0864297253634895,0.7499777345554479
0.0927266925573349,0.28533925686591277,0.0864297253634895,0.7499777345554479
0.09270935505628586,0.28533925686591277,0.08683360258481422,0.7499777345554479
0.09260711073875427,0.2861470113085622,0.08683360258481422,0.7499777345554479
0.09259586036205292,0.2861470113085622,0.08703554119547657,0.7499777345554479
0.09248854219913483,0.2867528271405493,0.08703554119547657,0.7499777345554479
0.09244926273822784,0.2867528271405493,0.08723747980613894,0.7499777345554479
0.09242603927850723,0.28695476575121165,0.08723747980613894,0.7499777345554479
0.09240784496068954,0.28695476575121165,0.08743941841680129,0.7499777345554479
0.09238463640213013,0.287156704361874,0.08743941841680129,0.7499777345554479
0.0923541784286499,0.287156704361874,0.08784329563812601,0.7499777345554479
0.0922919437289238,0.2873586429725363,0.08784329563812601,0.7499777345554479
0.09225084632635117,0.2873586429725363,0.08804523424878836,0.7499777345554479
0.09204483032226562,0.28877221324717284,0.08804523424878836,0.7499777345554479
0.0920078232884407,0.28877221324717284,0.08824717285945073,0.7499777345554479
0.09181274473667145,0.29079159935379645,0.08824717285945073,0.7499777345554479
0.09178868681192398,0.29079159935379645,0.0888529886914378,0.7499777345554479
0.09169396758079529,0.29139741518578355,0.0888529886914378,0.7499777345554479
0.09168727695941925,0.29139741518578355,0.08905492730210016,0.7499777345554479
0.09165669232606888,0.2918012924071082,0.08905492730210016,0.7499777345554479
0.09157929569482803,0.2918012924071082,0.08925686591276252,0.7499777345554479
0.09140578657388687,0.2926090468497577,0.08925686591276252,0.7499777345554479
0.0914054587483406,0.2926090468497577,0.08945880452342488,0.7499777345554479
0.09098581224679947,0.2944264943457189,0.08945880452342488,0.7499777345554479
0.0909578874707222,0.2944264943457189,0.08966074313408724,0.7499777345554479
0.09092707186937332,0.2948303715670436,0.08966074313408724,0.7499777345554479
0.09088126569986343,0.2948303715670436,0.0898626817447496,0.7499777345554479
0.09083396941423416,0.29523424878836835,0.0898626817447496,0.7499777345554479
0.09082461893558502,0.29523424878836835,0.09006462035541195,0.7499777345554479
0.09070960432291031,0.29604200323101776,0.09006462035541195,0.7499777345554479
0.09069987386465073,0.29604200323101776,0.09026655896607431,0.7499777345554479
0.09067359566688538,0.2962439418416801,0.09026655896607431,0.7499777345554479
0.09055819362401962,0.2962439418416801,0.09087237479806139,0.7499777345554479
0.09023874253034592,0.2988691437802908,0.09087237479806139,0.7499777345554479
0.09016437828540802,0.2988691437802908,0.09147819063004846,0.7499777345554479
0.08994005620479584,0.3002827140549273,0.09147819063004846,0.7499777345554479
0.089909628033638,0.3002827140549273,0.09168012924071083,0.7499777345554479
0.08986175805330276,0.300686591276252,0.09168012924071083,0.7499777345554479
0.08982133120298386,0.300686591276252,0.09188206785137318,0.7499777345554479
0.08978161960840225,0.30109046849757676,0.09188206785137318,0.7499777345554479
0.08976396918296814,0.30109046849757676,0.09208400646203554,0.7499777345554479
0.0897599384188652,0.30129240710823907,0.09208400646203554,0.7499777345554479
0.0897478461265564,0.30129240710823907,0.0922859450726979,0.7499777345554479
0.08962859213352203,0.30250403877221327,0.0922859450726979,0.7499777345554479
0.08962016552686691,0.30250403877221327,0.09248788368336026,0.7499777345554479
0.08960224688053131,0.30290791599353795,0.09248788368336026,0.7499777345554479
0.08959522843360901,0.30290791599353795,0.09268982229402262,0.7499777345554479
0.08947480469942093,0.3041195476575121,0.09268982229402262,0.7499777345554479
0.08941945433616638,0.3041195476575121,0.09289176090468497,0.7499777345554479
0.08933696895837784,0.30432148626817446,0.09289176090468497,0.7499777345554479
0.08930057287216187,0.30432148626817446,0.09309369951534734,0.7499777345554479
0.08922126144170761,0.30573505654281097,0.09309369951534734,0.7499777345554479
0.08914030343294144,0.30573505654281097,0.09349757673667206,0.7499777345554479
0.08910273015499115,0.30593699515347333,0.09349757673667206,0.7499777345554479
0.0890744999051094,0.30593699515347333,0.09390145395799677,0.7499777345554479
0.08906709402799606,0.3061389337641357,0.09390145395799677,0.7499777345554479
0.08897613734006882,0.3061389337641357,0.09430533117932148,0.7499777345554479
0.08894351124763489,0.30654281098546043,0.09430533117932148,0.7499777345554479
0.08893702179193497,0.30654281098546043,0.09450726978998385,0.7499777345554479
0.08885237574577332,0.3071486268174475,0.09450726978998385,0.7499777345554479
0.08884815871715546,0.3071486268174475,0.0947092084006462,0.7499777345554479
0.08855494111776352,0.3091680129240711,0.0947092084006462,0.7499777345554479
0.08851297199726105,0.3091680129240711,0.09511308562197092,0.7499777345554479
0.08835932612419128,0.31017770597738287,0.09511308562197092,0.7499777345554479
0.0883515477180481,0.31017770597738287,0.09531502423263329,0.7499777345554479
0.08797958493232727,0.31482229402261713,0.09531502423263329,0.7499777345554479
0.08796542882919312,0.31482229402261713,0.09551696284329564,0.7499777345554479
0.08793911337852478,0.3154281098546042,0.09551696284329564,0.7499777345554479
0.0878349170088768,0.3154281098546042,0.09592084006462036,0.7499777345554479
0.08780322223901749,0.3158319870759289,0.09592084006462036,0.7499777345554479
0.08769296109676361,0.3158319870759289,0.09693053311793215,0.7499777345554479
0.08747251331806183,0.3174474959612278,0.09693053311793215,0.7499777345554479
0.08743257820606232,0.3174474959612278,0.0971324717285945,0.7499777345554479
0.08720151335000992,0.3196688206785137,0.0971324717285945,0.7499777345554479
0.0871870368719101,0.3196688206785137,0.09733441033925687,0.7499777345554479
0.08671574294567108,0.32148626817447495,0.09733441033925687,0.7499777345554479
0.08664671331644058,0.32148626817447495,0.09753634894991922,0.7499777345554479
0.08654036372900009,0.32249596122778673,0.09753634894991922,0.7499777345554479
0.08653764426708221,0.32249596122778673,0.09773828756058159,0.7499777345554479
0.08646244555711746,0.32289983844911146,0.09773828756058159,0.7499777345554479
0.08643186837434769,0.32289983844911146,0.09794022617124394,0.7499777345554479
0.08641589432954788,0.3233037156704362,0.09794022617124394,0.7499777345554479
0.08629628270864487,0.3233037156704362,0.09874798061389338,0.7499777345554479
0.08629520237445831,0.32350565428109856,0.09874798061389338,0.7499777345554479
0.0862872451543808,0.32350565428109856,0.09894991922455573,0.7499777345554479
0.08624174445867538,0.32390953150242324,0.09894991922455573,0.7499777345554479
0.0862112045288086,0.32390953150242324,0.0991518578352181,0.7499777345554479
0.086187444627285,0.32451534733441034,0.0991518578352181,0.7499777345554479
0.08618519455194473,0.32451534733441034,0.09935379644588045,0.7499777345554479
0.0861096978187561,0.32512116316639744,0.09935379644588045,0.7499777345554479
0.08609511703252792,0.32512116316639744,0.0995557350565428,0.7499777345554479
0.08603261411190033,0.3257269789983845,0.0995557350565428,0.7499777345554479
0.08602216839790344,0.3257269789983845,0.09975767366720517,0.7499777345554479
0.08570380508899689,0.32693861066235863,0.09975767366720517,0.7499777345554479
0.08559967577457428,0.32693861066235863,0.10016155088852989,0.7499777345554479
0.08549764007329941,0.32754442649434573,0.10016155088852989,0.7499777345554479
0.08546556532382965,0.32754442649434573,0.10036348949919224,0.7499777345554479
0.08530920743942261,0.3293618739903069,0.10036348949919224,0.7499777345554479
0.08530274778604507,0.3293618739903069,0.10056542810985461,0.7499777345554479
0.08528295904397964,0.3295638126009693,0.10056542810985461,0.7499777345554479
0.08518607169389725,0.3295638126009693,0.10096930533117932,0.7499777345554479
0.08518163114786148,0.32976575121163165,0.10096930533117932,0.7499777345554479
0.0851627066731453,0.32976575121163165,0.10137318255250403,0.7499777345554479
0.08509666472673416,0.329967689822294,0.10137318255250403,0.7499777345554479
0.08507245779037476,0.329967689822294,0.1015751211631664,0.7499777345554479
0.08506079763174057,0.33037156704361875,0.1015751211631664,0.7499777345554479
0.08503784984350204,0.33037156704361875,0.10197899838449112,0.7499777345554479
0.08493900299072266,0.33117932148626816,0.10197899838449112,0.7499777345554479
0.08487964421510696,0.33117932148626816,0.10218093699515347,0.7499777345554479
0.08485495299100876,0.33138126009693053,0.10218093699515347,0.7499777345554479
0.08483012020587921,0.33138126009693053,0.10238287560581583,0.7499777345554479
0.08476795256137848,0.33198707592891763,0.10238287560581583,0.7499777345554479
0.08469001203775406,0.33198707592891763,0.10258481421647819,0.7499777345554479
0.08468946814537048,0.33218901453957994,0.10258481421647819,0.7499777345554479
0.08459233492612839,0.33218901453957994,0.10278675282714055,0.7499777345554479
0.08455852419137955,0.3325928917609047,0.10278675282714055,0.7499777345554479
0.08453831076622009,0.3325928917609047,0.10298869143780291,0.7499777345554479
0.08448869735002518,0.33279483037156704,0.10298869143780291,0.7499777345554479
0.08444421738386154,0.33279483037156704,0.10339256865912763,0.7499777345554479
0.0842696875333786,0.3338045234248788,0.10339256865912763,0.7499777345554479
0.08422975242137909,0.3338045234248788,0.10359450726978998,0.7499777345554479
0.08414742350578308,0.3346122778675283,0.10359450726978998,0.7499777345554479
0.08414246141910553,0.3346122778675283,0.10379644588045234,0.7499777345554479
0.08408132195472717,0.3354200323101777,0.10379644588045234,0.7499777345554479
0.08397684246301651,0.3354200323101777,0.10440226171243942,0.7499777345554479
0.08378790318965912,0.3368336025848142,0.10440226171243942,0.7499777345554479
0.08371379226446152,0.3368336025848142,0.10460420032310178,0.7499777345554479
0.08336497843265533,0.3384491114701131,0.10460420032310178,0.7499777345554479
0.08336390554904938,0.3384491114701131,0.10480613893376414,0.7499777345554479
0.08323625475168228,0.33945880452342486,0.10480613893376414,0.7499777345554479
0.08322474360466003,0.33945880452342486,0.1050080775444265,0.7499777345554479
0.08315125852823257,0.34006462035541196,0.1050080775444265,0.7499777345554479
0.08314970135688782,0.34006462035541196,0.10521001615508885,0.7499777345554479
0.08306950330734253,0.34026655896607433,0.10521001615508885,0.7499777345554479
0.08298131078481674,0.34026655896607433,0.10561389337641357,0.7499777345554479
0.08285573124885559,0.340670436187399,0.10561389337641357,0.7499777345554479
0.08283062279224396,0.340670436187399,0.10601777059773829,0.7499777345554479
0.08277355879545212,0.3414781906300485,0.10601777059773829,0.7499777345554479
0.08275096118450165,0.3414781906300485,0.106421647819063,0.7499777345554479
0.08266805112361908,0.3418820678513732,0.106421647819063,0.7499777345554479
0.08264152705669403,0.3418820678513732,0.10662358642972536,0.7499777345554479
0.08239205926656723,0.3441033925686591,0.10662358642972536,0.7499777345554479
0.08237262070178986,0.3441033925686591,0.10682552504038773,0.7499777345554479
0.08218325674533844,0.34551696284329564,0.10682552504038773,0.7499777345554479
0.0821584165096283,0.34551696284329564,0.10702746365105008,0.7499777345554479
0.08201722800731659,0.34693053311793215,0.10702746365105008,0.7499777345554479
0.08198282122612,0.34693053311793215,0.10763327948303715,0.7499777345554479
0.08187257498502731,0.3479402261712439,0.10763327948303715,0.7499777345554479
0.08185956627130508,0.3479402261712439,0.10783521809369952,0.7499777345554479
0.08179380744695663,0.34834410339256866,0.10783521809369952,0.7499777345554479
0.0817076563835144,0.34834410339256866,0.10844103392568659,0.7499777345554479
0.08168349415063858,0.34894991922455576,0.10844103392568659,0.7499777345554479
0.08161049336194992,0.34894991922455576,0.10904684975767366,0.7499777345554479
0.0814463421702385,0.3501615508885299,0.10904684975767366,0.7499777345554479
0.08142930269241333,0.3501615508885299,0.10945072697899838,0.7499777345554479
0.08131608366966248,0.3505654281098546,0.10945072697899838,0.7499777345554479
0.08130067586898804,0.3505654281098546,0.10965266558966075,0.7499777345554479
0.08128753304481506,0.35076736672051695,0.10965266558966075,0.7499777345554479
0.08125251531600952,0.35076736672051695,0.11005654281098547,0.7499777345554479
0.08123122155666351,0.3509693053311793,0.11005654281098547,0.7499777345554479
0.0812201127409935,0.3509693053311793,0.11025848142164782,0.7499777345554479
0.0811150074005127,0.3519789983844911,0.11025848142164782,0.7499777345554479
0.08105526864528656,0.3519789983844911,0.11046042003231017,0.7499777345554479
0.0810137465596199,0.35278675282714056,0.11046042003231017,0.7499777345554479
0.08100627362728119,0.35278675282714056,0.11066235864297254,0.7499777345554479
0.08099052309989929,0.3531906300484653,0.11066235864297254,0.7499777345554479
0.08098471164703369,0.3531906300484653,0.11086429725363489,0.7499777345554479
0.08091571927070618,0.35379644588045234,0.11086429725363489,0.7499777345554479
0.08089537918567657,0.35379644588045234,0.11106623586429726,0.7499777345554479
0.08087468892335892,0.3539983844911147,0.11106623586429726,0.7499777345554479
0.08079827576875687,0.3539983844911147,0.11167205169628433,0.7499777345554479
0.08062975108623505,0.3556138933764136,0.11167205169628433,0.7499777345554479
0.08060610294342041,0.3556138933764136,0.11187399030694668,0.7499777345554479
0.08052407950162888,0.3568255250403877,0.11187399030694668,0.7499777345554479
0.08051756769418716,0.3568255250403877,0.11207592891760905,0.7499777345554479
0.08050822466611862,0.3570274636510501,0.11207592891760905,0.7499777345554479
0.0804949477314949,0.3570274636510501,0.1122778675282714,0.7499777345554479
0.08046817779541016,0.3574313408723748,0.1122778675282714,0.7499777345554479
0.08045438677072525,0.3574313408723748,0.11247980613893377,0.7499777345554479
0.0801696628332138,0.3602584814216478,0.11247980613893377,0.7499777345554479
0.08012671023607254,0.3602584814216478,0.11268174474959612,0.7499777345554479
0.08005887269973755,0.3606623586429725,0.11268174474959612,0.7499777345554479
0.08002668619155884,0.3606623586429725,0.1132875605815832,0.7499777345554479
0.07985144108533859,0.36187399030694667,0.1132875605815832,0.7499777345554479
0.07983686774969101,0.36187399030694667,0.11348949919224556,0.7499777345554479
0.07973558455705643,0.3622778675282714,0.11348949919224556,0.7499777345554479
0.07970600575208664,0.3622778675282714,0.11389337641357028,0.7499777345554479
0.07969559729099274,0.36247980613893377,0.11389337641357028,0.7499777345554479
0.07968098670244217,0.36247980613893377,0.11409531502423263,0.7499777345554479
0.07967966049909592,0.36268174474959614,0.11409531502423263,0.7499777345554479
0.07963082194328308,0.36268174474959614,0.11429725363489499,0.7499777345554479
0.07954861223697662,0.3638933764135703,0.11429725363489499,0.7499777345554479
0.07940088957548141,0.3638933764135703,0.11550888529886914,0.7499777345554479
0.07924555242061615,0.3651050080775444,0.11550888529886914,0.7499777345554479
0.07924406975507736,0.3651050080775444,0.1157108239095315,0.7499777345554479
0.07923939824104309,0.3653069466882068,0.1157108239095315,0.7499777345554479
0.07921326905488968,0.3653069466882068,0.11591276252019386,0.7499777345554479
0.0791759043931961,0.3657108239095315,0.11591276252019386,0.7499777345554479
0.07916682958602905,0.3657108239095315,0.11611470113085622,0.7499777345554479
0.07916385680437088,0.36591276252019383,0.11611470113085622,0.7499777345554479
0.07916192710399628,0.36591276252019383,0.11631663974151858,0.7499777345554479
0.07912871986627579,0.36651857835218093,0.11631663974151858,0.7499777345554479
0.07905934751033783,0.36651857835218093,0.1167205169628433,0.7499777345554479
0.0790032222867012,0.36692245557350567,0.1167205169628433,0.7499777345554479
0.07891963422298431,0.36692245557350567,0.11752827140549273,0.7499777345554479
0.07885926961898804,0.3677302100161551,0.11752827140549273,0.7499777345554479
0.07879651337862015,0.3677302100161551,0.11813408723747981,0.7499777345554479
0.07877320796251297,0.3681340872374798,0.11813408723747981,0.7499777345554479
0.07873547822237015,0.3681340872374798,0.11833602584814217,0.7499777345554479
0.07871680706739426,0.3683360258481422,0.11833602584814217,0.7499777345554479
0.07858377695083618,0.3683360258481422,0.11873990306946688,0.7499777345554479
0.07855132967233658,0.36853796445880455,0.11873990306946688,0.7499777345554479
0.07854148745536804,0.36853796445880455,0.1191437802907916,0.7499777345554479
0.07851860672235489,0.36873990306946686,0.1191437802907916,0.7499777345554479
0.07849260419607162,0.36873990306946686,0.11954765751211632,0.7499777345554479
0.07847876101732254,0.3691437802907916,0.11954765751211632,0.7499777345554479
0.07842852920293808,0.3691437802907916,0.11995153473344103,0.7499777345554479
0.07836424559354782,0.3697495961227787,0.11995153473344103,0.7499777345554479
0.0782606229186058,0.3697495961227787,0.12055735056542811,0.7499777345554479
0.0782221108675003,0.37015347334410337,0.12055735056542811,0.7499777345554479
0.07820306718349457,0.37015347334410337,0.12075928917609047,0.7499777345554479
0.07818763703107834,0.37035541195476573,0.12075928917609047,0.7499777345554479
0.07818653434515,0.37035541195476573,0.12096122778675283,0.7499777345554479
0.07804093509912491,0.37096122778675283,0.12096122778675283,0.7499777345554479
0.07801514863967896,0.37096122778675283,0.12116316639741519,0.7499777345554479
0.0778212919831276,0.3729806138933764,0.12116316639741519,0.7499777345554479
0.07780663669109344,0.3729806138933764,0.12136510500807754,0.7499777345554479
0.07770125567913055,0.3743941841680129,0.12136510500807754,0.7499777345554479
0.07758799195289612,0.3743941841680129,0.12176898222940226,0.7499777345554479
0.07756807655096054,0.37479806138933763,0.12176898222940226,0.7499777345554479
0.07754293829202652,0.37479806138933763,0.12217285945072698,0.7499777345554479
0.07752010971307755,0.375,0.12217285945072698,0.7499777345554479
0.07748863101005554,0.375,0.1225767366720517,0.7499777345554479
0.07725057005882263,0.3764135702746365,0.1225767366720517,0.7499777345554479
0.07718557864427567,0.3764135702746365,0.12298061389337642,0.7499777345554479
0.07704851031303406,0.37762520193861066,0.12298061389337642,0.7499777345554479
0.07704439014196396,0.37762520193861066,0.12318255250403877,0.7499777345554479
0.07701772451400757,0.37823101777059775,0.12318255250403877,0.7499777345554479
0.07700291275978088,0.37823101777059775,0.12338449111470114,0.7499777345554479
0.07695288211107254,0.3784329563812601,0.12338449111470114,0.7499777345554479
0.07692763209342957,0.3784329563812601,0.12358642972536349,0.7499777345554479
0.07691819965839386,0.37863489499192243,0.12358642972536349,0.7499777345554479
0.07691747695207596,0.37863489499192243,0.12378836833602584,0.7499777345554479
0.07672053575515747,0.38004846526655894,0.12378836833602584,0.7499777345554479
0.0767117515206337,0.38004846526655894,0.12399030694668821,0.7499777345554479
0.07668894529342651,0.3802504038772213,0.12399030694668821,0.7499777345554479
0.07666618376970291,0.3802504038772213,0.12419224555735056,0.7499777345554479
0.07662142068147659,0.3808562197092084,0.12419224555735056,0.7499777345554479
0.07661009579896927,0.3808562197092084,0.12459612277867528,0.7499777345554479
0.07654662430286407,0.38146203554119545,0.12459612277867528,0.7499777345554479
0.07654321193695068,0.38146203554119545,0.12479806138933765,0.7499777345554479
0.07646869868040085,0.38206785137318255,0.12479806138933765,0.7499777345554479
0.07644953578710556,0.38206785137318255,0.125,0.7499777345554479
0.07641918957233429,0.3824717285945073,0.125,0.7499777345554479
0.07641255110502243,0.3824717285945073,0.12520193861066237,0.7499777345554479
0.07614296674728394,0.38408723747980617,0.12520193861066237,0.7499777345554479
0.07608906924724579,0.38408723747980617,0.1254038772213247,0.7499777345554479
0.07606722414493561,0.38509693053311794,0.1254038772213247,0.7499777345554479
0.07606307417154312,0.38509693053311794,0.12560581583198707,0.7499777345554479
0.07593934237957001,0.3861066235864297,0.12560581583198707,0.7499777345554479
0.0758638083934784,0.3861066235864297,0.12621163166397414,0.7499777345554479
0.07585494965314865,0.3863085621970921,0.12621163166397414,0.7499777345554479
0.0758475810289383,0.3863085621970921,0.1264135702746365,0.7499777345554479
0.07579255104064941,0.38651050080775445,0.1264135702746365,0.7499777345554479
0.075787752866745,0.38651050080775445,0.12661550888529888,0.7499777345554479
0.07573473453521729,0.3869143780290792,0.12661550888529888,0.7499777345554479
0.07573457807302475,0.3869143780290792,0.12681744749596122,0.7499777345554479
0.07571053504943848,0.38731825525040386,0.12681744749596122,0.7499777345554479
0.07568701356649399,0.38731825525040386,0.12722132471728595,0.7499777345554479
0.07566066831350327,0.3877221324717286,0.12722132471728595,0.7499777345554479
0.07565968483686447,0.3877221324717286,0.12742326332794832,0.7499777345554479
0.07563339918851852,0.38812600969305333,0.12742326332794832,0.7499777345554479
0.07553154230117798,0.38812600969305333,0.12782714054927302,0.7499777345554479
0.07537847012281418,0.3893376413570275,0.12782714054927302,0.7499777345554479
0.075369693338871,0.3893376413570275,0.1280290791599354,0.7499777345554479
0.07524815946817398,0.3899434571890145,0.1280290791599354,0.7499777345554479
0.07518245279788971,0.3899434571890145,0.1284329563812601,0.7499777345554479
0.07515988498926163,0.390751211631664,0.1284329563812601,0.7499777345554479
0.0751478374004364,0.390751211631664,0.12863489499192246,0.7499777345554479
0.07507508993148804,0.39115508885298866,0.12863489499192246,0.7499777345554479
0.07504015415906906,0.39115508885298866,0.12883683360258483,0.7499777345554479
0.07501530647277832,0.39135702746365103,0.12883683360258483,0.7499777345554479
0.07499290257692337,0.39135702746365103,0.12903877221324717,0.7499777345554479
0.07485241442918777,0.3929725363489499,0.12903877221324717,0.7499777345554479
0.074778251349926,0.3929725363489499,0.1294426494345719,0.7499777345554479
0.07468150556087494,0.3937802907915994,0.1294426494345719,0.7499777345554479
0.07461134344339371,0.3937802907915994,0.1298465266558966,0.7499777345554479
0.07453636825084686,0.39478998384491115,0.1298465266558966,0.7499777345554479
0.07453466951847076,0.39478998384491115,0.13004846526655897,0.7499777345554479
0.07451589405536652,0.3953957996768982,0.13004846526655897,0.7499777345554479
0.07450072467327118,0.3953957996768982,0.13045234248788368,0.7499777345554479
0.0744914785027504,0.39559773828756056,0.13045234248788368,0.7499777345554479
0.07448485493659973,0.39559773828756056,0.13065428109854604,0.7499777345554479
0.07439465075731277,0.39640549273021003,0.13065428109854604,0.7499777345554479
0.07436472922563553,0.39640549273021003,0.13126009693053312,0.7499777345554479
0.07435760647058487,0.3968093699515347,0.13126009693053312,0.7499777345554479
0.07431697100400925,0.3968093699515347,0.13146203554119548,0.7499777345554479
0.07431696355342865,0.3970113085621971,0.13146203554119548,0.7499777345554479
0.0743146613240242,0.3970113085621971,0.13166397415185785,0.7499777345554479
0.07426298409700394,0.3976171243941842,0.13166397415185785,0.7499777345554479
0.07422962784767151,0.3976171243941842,0.1318659127625202,0.7499777345554479
0.07420672476291656,0.3980210016155089,0.1318659127625202,0.7499777345554479
0.07415979355573654,0.3980210016155089,0.13206785137318255,0.7499777345554479
0.07409000396728516,0.3982229402261712,0.13206785137318255,0.7499777345554479
0.07408074289560318,0.3982229402261712,0.13226978998384492,0.7499777345554479
0.07407139241695404,0.3984248788368336,0.13226978998384492,0.7499777345554479
0.07406538724899292,0.3984248788368336,0.13247172859450726,0.7499777345554479
0.07406000047922134,0.3988287560581583,0.13247172859450726,0.7499777345554479
0.07397415488958359,0.3988287560581583,0.13307754442649433,0.7499777345554479
0.07392565906047821,0.39963651050080773,0.13307754442649433,0.7499777345554479
0.07389132678508759,0.39963651050080773,0.1332794830371567,0.7499777345554479
0.07383110374212265,0.40024232633279483,0.1332794830371567,0.7499777345554479
0.07382979243993759,0.40024232633279483,0.13348142164781907,0.7499777345554479
0.07360673695802689,0.4026655896607431,0.13348142164781907,0.7499777345554479
0.07357723265886307,0.4026655896607431,0.13368336025848143,0.7499777345554479
0.07354863733053207,0.40306946688206785,0.13368336025848143,0.7499777345554479
0.07354515045881271,0.40306946688206785,0.13388529886914377,0.7499777345554479
0.07349144667387009,0.4034733441033926,0.13388529886914377,0.7499777345554479
0.07349048554897308,0.4034733441033926,0.13408723747980614,0.7499777345554479
0.07345230877399445,0.40367528271405495,0.13408723747980614,0.7499777345554479
0.07331204414367676,0.40367528271405495,0.13550080775444265,0.7499777345554479
0.07323973625898361,0.40448303715670436,0.13550080775444265,0.7499777345554479
0.07321324199438095,0.40448303715670436,0.13570274636510501,0.7499777345554479
0.07309944927692413,0.4063004846526656,0.13570274636510501,0.7499777345554479
0.07308287173509598,0.4063004846526656,0.13610662358642972,0.7499777345554479
0.07301262766122818,0.407108239095315,0.13610662358642972,0.7499777345554479
0.0730125680565834,0.407108239095315,0.1363085621970921,0.7499777345554479
0.072990283370018,0.4073101777059774,0.1363085621970921,0.7499777345554479
0.0729743167757988,0.4073101777059774,0.13651050080775445,0.7499777345554479
0.07285096496343613,0.4085218093699515,0.13651050080775445,0.7499777345554479
0.07284484803676605,0.4085218093699515,0.13691437802907916,0.7499777345554479
0.07280060648918152,0.4091276252019386,0.13691437802907916,0.7499777345554479
0.07276375591754913,0.4091276252019386,0.13731825525040386,0.7499777345554479
0.07260138541460037,0.4095315024232633,0.13731825525040386,0.7499777345554479
0.07258103042840958,0.4095315024232633,0.13792407108239096,0.7499777345554479
0.07255251705646515,0.40993537964458804,0.13792407108239096,0.7499777345554479
0.07249397784471512,0.40993537964458804,0.13832794830371567,0.7499777345554479
0.07248339802026749,0.4101373182552504,0.13832794830371567,0.7499777345554479
0.0724811851978302,0.4101373182552504,0.13852988691437804,0.7499777345554479
0.07234157621860504,0.4111470113085622,0.13852988691437804,0.7499777345554479
0.07229621708393097,0.4111470113085622,0.1391357027463651,0.7499777345554479
0.07216794043779373,0.412156704361874,0.1391357027463651,0.7499777345554479
0.07208408415317535,0.412156704361874,0.13974151857835218,0.7499777345554479
0.07203277945518494,0.41276252019386106,0.13974151857835218,0.7499777345554479
0.07202920317649841,0.41276252019386106,0.13994345718901455,0.7499777345554479
0.07202565670013428,0.4129644588045234,0.13994345718901455,0.7499777345554479
0.07202077656984329,0.4129644588045234,0.1401453957996769,0.7499777345554479
0.0719836875796318,0.4131663974151858,0.1401453957996769,0.7499777345554479
0.07196216285228729,0.4131663974151858,0.14034733441033925,0.7499777345554479
0.07190970331430435,0.4135702746365105,0.14034733441033925,0.7499777345554479
0.07185129076242447,0.4135702746365105,0.14075121163166399,0.7499777345554479
0.07181143015623093,0.41417609046849757,0.14075121163166399,0.7499777345554479
0.0718078687787056,0.41417609046849757,0.14095315024232632,0.7499777345554479
0.07177817076444626,0.41437802907915994,0.14095315024232632,0.7499777345554479
0.07177161425352097,0.41437802907915994,0.1411550888529887,0.7499777345554479
0.07152380794286728,0.4155896607431341,0.1411550888529887,0.7499777345554479
0.07149435579776764,0.4155896607431341,0.14135702746365106,0.7499777345554479
0.07145210355520248,0.4161954765751212,0.14135702746365106,0.7499777345554479
0.07142296433448792,0.4161954765751212,0.1415589660743134,0.7499777345554479
0.07140549272298813,0.41639741518578355,0.1415589660743134,0.7499777345554479
0.07139912247657776,0.41639741518578355,0.14176090468497576,0.7499777345554479
0.0713682621717453,0.41659935379644586,0.14176090468497576,0.7499777345554479
0.07134786993265152,0.41659935379644586,0.14196284329563813,0.7499777345554479
0.07130875438451767,0.41720516962843296,0.14196284329563813,0.7499777345554479
0.07128757983446121,0.41720516962843296,0.14236672051696284,0.7499777345554479
0.07128511369228363,0.4174071082390953,0.14236672051696284,0.7499777345554479
0.07126189768314362,0.4174071082390953,0.14277059773828757,0.7499777345554479
0.0711367204785347,0.41781098546042006,0.14277059773828757,0.7499777345554479
0.0711357370018959,0.41781098546042006,0.1429725363489499,0.7499777345554479
0.07111494243144989,0.41801292407108237,0.1429725363489499,0.7499777345554479
0.07108215242624283,0.41801292407108237,0.143578352180937,0.7499777345554479
0.0710388794541359,0.41861873990306947,0.143578352180937,0.7499777345554479
0.07098451256752014,0.41861873990306947,0.14378029079159935,0.7499777345554479
0.07096888870000839,0.4190226171243942,0.14378029079159935,0.7499777345554479
0.0709366500377655,0.4190226171243942,0.14418416801292408,0.7499777345554479
0.07091540843248367,0.4194264943457189,0.14418416801292408,0.7499777345554479
0.07091488689184189,0.4194264943457189,0.14438610662358642,0.7499777345554479
0.07069109380245209,0.4212439418416801,0.14438610662358642,0.7499777345554479
0.0706879124045372,0.4212439418416801,0.14458804523424879,0.7499777345554479
0.07066021859645844,0.4214458804523425,0.14458804523424879,0.7499777345554479
0.07065737247467041,0.4214458804523425,0.14478998384491115,0.7499777345554479
0.070649154484272,0.42164781906300486,0.14478998384491115,0.7499777345554479
0.07060464471578598,0.42164781906300486,0.14499192245557352,0.7499777345554479
0.07058538496494293,0.4218497576736672,0.14499192245557352,0.7499777345554479
0.07056814432144165,0.4218497576736672,0.14579967689822293,0.7499777345554479
0.07053080946207047,0.4222536348949919,0.14579967689822293,0.7499777345554479
0.0705072209239006,0.4222536348949919,0.1460016155088853,0.7499777345554479
0.07049604505300522,0.422859450726979,0.1460016155088853,0.7499777345554479
0.07045657187700272,0.422859450726979,0.14660743134087237,0.7499777345554479
0.07036671787500381,0.4238691437802908,0.14660743134087237,0.7499777345554479
0.07034818083047867,0.4238691437802908,0.1470113085621971,0.7499777345554479
0.07034169882535934,0.42407108239095315,0.1470113085621971,0.7499777345554479
0.07032327353954315,0.42407108239095315,0.14721324717285944,0.7499777345554479
0.07031761109828949,0.4242730210016155,0.14721324717285944,0.7499777345554479
0.07028629630804062,0.4244749596122779,0.1474151857835218,0.7499777345554479
0.07028014212846756,0.4244749596122779,0.14761712439418417,0.7499777345554479
0.07027613371610641,0.42467689822294025,0.14761712439418417,0.7499777345554479
0.07025439292192459,0.42467689822294025,0.14781906300484654,0.7499777345554479
0.07020172476768494,0.42487883683360256,0.14781906300484654,0.7499777345554479
0.07019805908203125,0.42487883683360256,0.14802100161550888,0.7499777345554479
0.07015129178762436,0.425686591276252,0.14802100161550888,0.7499777345554479
0.07012210041284561,0.425686591276252,0.1484248788368336,0.7499777345554479
0.07011561095714569,0.4258885298869144,0.1484248788368336,0.7499777345554479
0.07010918110609055,0.4258885298869144,0.14862681744749595,0.7499777345554479
0.07007643580436707,0.42649434571890144,0.14862681744749595,0.7499777345554479
0.07006146758794785,0.42649434571890144,0.14882875605815832,0.7499777345554479
0.06999010592699051,0.4277059773828756,0.14882875605815832,0.7499777345554479
0.06993730366230011,0.4277059773828756,0.14903069466882068,0.7499777345554479
0.06976006180047989,0.42932148626817446,0.14903069466882068,0.7499777345554479
0.06975667178630829,0.42932148626817446,0.14923263327948302,0.7499777345554479
0.06952910870313644,0.4303311793214863,0.14923263327948302,0.7499777345554479
0.0695047676563263,0.4303311793214863,0.1494345718901454,0.7499777345554479
0.06947819888591766,0.43093699515347333,0.1494345718901454,0.7499777345554479
0.06946396082639694,0.43093699515347333,0.14963651050080776,0.7499777345554479
0.0692598968744278,0.4331583198707593,0.14963651050080776,0.7499777345554479
0.06924716383218765,0.4331583198707593,0.14983844911147012,0.7499777345554479
0.06912337988615036,0.4341680129240711,0.14983844911147012,0.7499777345554479
0.0690995454788208,0.4341680129240711,0.15024232633279483,0.7499777345554479
0.0690905749797821,0.43436995153473346,0.15024232633279483,0.7499777345554479
0.06907816976308823,0.43436995153473346,0.15064620355411953,0.7499777345554479
0.06904812157154083,0.4345718901453958,0.15064620355411953,0.7499777345554479
0.06903218477964401,0.4345718901453958,0.15125201938610663,0.7499777345554479
0.06889209896326065,0.43618739903069464,0.15125201938610663,0.7499777345554479
0.06885291635990143,0.43618739903069464,0.15165589660743134,0.7499777345554479
0.0687740221619606,0.43739903069466884,0.15165589660743134,0.7499777345554479
0.06873419135808945,0.43739903069466884,0.15205977382875605,0.7499777345554479
0.06849741190671921,0.43982229402261713,0.15205977382875605,0.7499777345554479
0.06849037110805511,0.43982229402261713,0.1522617124394184,0.7499777345554479
0.06841503828763962,0.4408319870759289,0.1522617124394184,0.7499777345554479
0.06837540864944458,0.4408319870759289,0.15246365105008078,0.7499777345554479
0.06836549192667007,0.4410339256865913,0.15246365105008078,0.7499777345554479
0.06834692507982254,0.4410339256865913,0.15266558966074315,0.7499777345554479
0.06822801381349564,0.4418416801292407,0.15266558966074315,0.7499777345554479
0.06819628179073334,0.4418416801292407,0.15286752827140548,0.7499777345554479
0.06807714700698853,0.4432552504038772,0.15286752827140548,0.7499777345554479
0.06807471066713333,0.4432552504038772,0.15306946688206785,0.7499777345554479
0.06804798543453217,0.44365912762520193,0.15306946688206785,0.7499777345554479
0.06804022938013077,0.44365912762520193,0.15327140549273022,0.7499777345554479
0.0679474025964737,0.4446688206785137,0.15327140549273022,0.7499777345554479
0.06794020533561707,0.4446688206785137,0.15347334410339256,0.7499777345554479
0.06791802495718002,0.44507269789983844,0.15347334410339256,0.7499777345554479
0.06791800260543823,0.44507269789983844,0.15367528271405492,0.7499777345554479
0.06787800043821335,0.4452746365105008,0.15367528271405492,0.7499777345554479
0.06783393770456314,0.4452746365105008,0.154281098546042,0.7499777345554479
0.06783316284418106,0.4454765751211632,0.154281098546042,0.7499777345554479
0.06781571358442307,0.4454765751211632,0.15448303715670436,0.7499777345554479
0.06776425242424011,0.4466882067851373,0.15448303715670436,0.7499777345554479
0.06775816529989243,0.4466882067851373,0.15468497576736673,0.7499777345554479
0.0677066370844841,0.4476978998384491,0.15468497576736673,0.7499777345554479
0.0676625519990921,0.4476978998384491,0.15488691437802907,0.7499777345554479
0.06762992590665817,0.44789983844911146,0.15488691437802907,0.7499777345554479
0.06759048253297806,0.44789983844911146,0.1552907915993538,0.7499777345554479
0.06752011924982071,0.4483037156704362,0.1552907915993538,0.7499777345554479
0.0674225464463234,0.4483037156704362,0.1556946688206785,0.7499777345554479
0.06731060892343521,0.44890953150242324,0.1556946688206785,0.7499777345554479
0.0673084408044815,0.44890953150242324,0.15589660743134087,0.7499777345554479
0.06728967279195786,0.4491114701130856,0.15589660743134087,0.7499777345554479
0.06727860867977142,0.4491114701130856,0.15609854604200324,0.7499777345554479
0.06715544313192368,0.4507269789983845,0.15609854604200324,0.7499777345554479
0.06714875996112823,0.4507269789983845,0.15630048465266558,0.7499777345554479
0.06711358577013016,0.45153473344103395,0.15630048465266558,0.7499777345554479
0.06711068749427795,0.45153473344103395,0.15650242326332794,0.7499777345554479
0.06709082424640656,0.45173667205169626,0.15650242326332794,0.7499777345554479
0.06708105653524399,0.45173667205169626,0.1567043618739903,0.7499777345554479
0.06705718487501144,0.452140549273021,0.1567043618739903,0.7499777345554479
0.06701590865850449,0.452140549273021,0.15690630048465268,0.7499777345554479
0.06699881702661514,0.45234248788368336,0.15690630048465268,0.7499777345554479
0.06699617207050323,0.45234248788368336,0.15710823909531502,0.7499777345554479
0.0669521912932396,0.45254442649434573,0.15710823909531502,0.7499777345554479
0.06694251298904419,0.45254442649434573,0.15731017770597738,0.7499777345554479
0.06687294691801071,0.4531502423263328,0.15731017770597738,0.7499777345554479
0.06687147915363312,0.4531502423263328,0.15751211631663975,0.7499777345554479
0.06684817373752594,0.45335218093699514,0.15751211631663975,0.7499777345554479
0.06682639569044113,0.45335218093699514,0.15791599353796446,0.7499777345554479
0.0667763501405716,0.45476575121163165,0.15791599353796446,0.7499777345554479
0.06676322221755981,0.45476575121163165,0.15811793214862682,0.7499777345554479
0.0667172521352768,0.4555735056542811,0.15811793214862682,0.7499777345554479
0.06667323410511017,0.4555735056542811,0.1587237479806139,0.7499777345554479
0.06663109362125397,0.45638126009693053,0.1587237479806139,0.7499777345554479
0.06654118746519089,0.45638126009693053,0.1591276252019386,0.7499777345554479
0.06653405725955963,0.4565831987075929,0.1591276252019386,0.7499777345554479
0.06651777029037476,0.4565831987075929,0.15932956381260097,0.7499777345554479
0.06650134921073914,0.45718901453957994,0.15932956381260097,0.7499777345554479
0.06646434962749481,0.45718901453957994,0.15953150242326333,0.7499777345554479
0.06637512147426605,0.4588045234248788,0.15953150242326333,0.7499777345554479
0.06635788083076477,0.4588045234248788,0.1597334410339257,0.7499777345554479
0.0663384199142456,0.45920840064620355,0.1597334410339257,0.7499777345554479
0.06629978865385056,0.45920840064620355,0.15993537964458804,0.7499777345554479
0.06629054993391037,0.4594103392568659,0.15993537964458804,0.7499777345554479
0.06628300994634628,0.4594103392568659,0.1601373182552504,0.7499777345554479
0.06627806276082993,0.4596122778675283,0.1601373182552504,0.7499777345554479
0.06626596301794052,0.4596122778675283,0.16033925686591277,0.7499777345554479
0.06623086333274841,0.46001615508885296,0.16033925686591277,0.7499777345554479
0.06617742031812668,0.46001615508885296,0.1605411954765751,0.7499777345554479
0.06610872596502304,0.46062197092084006,0.1605411954765751,0.7499777345554479
0.06607778370380402,0.46062197092084006,0.16094507269789984,0.7499777345554479
0.06607519835233688,0.46082390953150243,0.16094507269789984,0.7499777345554479
0.06604629755020142,0.46082390953150243,0.1611470113085622,0.7499777345554479
0.06603500992059708,0.4610258481421648,0.1611470113085622,0.7499777345554479
0.06598235666751862,0.4610258481421648,0.16134894991922455,0.7499777345554479
0.06583531945943832,0.4620355411954766,0.16134894991922455,0.7499777345554479
0.06579036265611649,0.4620355411954766,0.16195476575121162,0.7499777345554479
0.06577408313751221,0.462843295638126,0.16195476575121162,0.7499777345554479
0.06576870381832123,0.462843295638126,0.162156704361874,0.7499777345554479
0.06566676497459412,0.4632471728594507,0.162156704361874,0.7499777345554479
0.06556127220392227,0.4632471728594507,0.16256058158319872,0.7499777345554479
0.0655212476849556,0.46365105008077545,0.16256058158319872,0.7499777345554479
0.06550583243370056,0.46365105008077545,0.16276252019386106,0.7499777345554479
0.06544995307922363,0.4642568659127625,0.16276252019386106,0.7499777345554479
0.06544697284698486,0.4642568659127625,0.16296445880452343,0.7499777345554479
0.06540633738040924,0.46445880452342486,0.16296445880452343,0.7499777345554479
0.06535237282514572,0.46445880452342486,0.1631663974151858,0.7499777345554479
0.0653277263045311,0.46466074313408723,0.1631663974151858,0.7499777345554479
0.06528925895690918,0.46466074313408723,0.16377221324717287,0.7499777345554479
0.06528258323669434,0.4648626817447496,0.16377221324717287,0.7499777345554479
0.06527218222618103,0.4648626817447496,0.16397415185783523,0.7499777345554479
0.06523644924163818,0.465670436187399,0.16397415185783523,0.7499777345554479
0.0652080848813057,0.465670436187399,0.16417609046849757,0.7499777345554479
0.06511759757995605,0.46748788368336025,0.16417609046849757,0.7499777345554479
0.06511742621660233,0.46748788368336025,0.16437802907915994,0.7499777345554479
0.06505560874938965,0.46809369951534735,0.16437802907915994,0.7499777345554479
0.06504523754119873,0.46809369951534735,0.1645799676898223,0.7499777345554479
0.06499771028757095,0.46890145395799676,0.1645799676898223,0.7499777345554479
0.06499668955802917,0.46890145395799676,0.16478190630048464,0.7499777345554479
0.06498439610004425,0.4691033925686591,0.16478190630048464,0.7499777345554479
0.0649740919470787,0.4691033925686591,0.164983844911147,0.7499777345554479
0.0649498924612999,0.46950726978998386,0.164983844911147,0.7499777345554479
0.06494885683059692,0.46950726978998386,0.16518578352180938,0.7499777345554479
0.0648302435874939,0.47112277867528274,0.16518578352180938,0.7499777345554479
0.06476485729217529,0.47112277867528274,0.16599353796445881,0.7499777345554479
0.06468813866376877,0.47193053311793215,0.16599353796445881,0.7499777345554479
0.06465980410575867,0.47193053311793215,0.1665993537964459,0.7499777345554479
0.06459157168865204,0.47334410339256866,0.1665993537964459,0.7499777345554479
0.06452424079179764,0.47334410339256866,0.16680129240710823,0.7499777345554479
0.06451979279518127,0.4737479806138934,0.16680129240710823,0.7499777345554479
0.06444326043128967,0.4737479806138934,0.16720516962843296,0.7499777345554479
0.06439385563135147,0.47415185783521807,0.16720516962843296,0.7499777345554479
0.06434958428144455,0.47415185783521807,0.16760904684975766,0.7499777345554479
0.06432157754898071,0.4745557350565428,0.16760904684975766,0.7499777345554479
0.06431403756141663,0.4745557350565428,0.16781098546042003,0.7499777345554479
0.06430425494909286,0.47495961227786754,0.16781098546042003,0.7499777345554479
0.06421083956956863,0.47495961227786754,0.16861873990306947,0.7499777345554479
0.06391321122646332,0.47778675282714056,0.16861873990306947,0.7499777345554479
0.0639088898897171,0.47778675282714056,0.16882067851373184,0.7499777345554479
0.06390082091093063,0.4781906300484653,0.16882067851373184,0.7499777345554479
0.06389377266168594,0.4781906300484653,0.16902261712439418,0.7499777345554479
0.06388869881629944,0.47859450726978997,0.16902261712439418,0.7499777345554479
0.06387491524219513,0.47859450726978997,0.16922455573505654,0.7499777345554479
0.06384699791669846,0.47920032310177707,0.16922455573505654,0.7499777345554479
0.06384038180112839,0.47920032310177707,0.1694264943457189,0.7499777345554479
0.06380856782197952,0.4796042003231018,0.1694264943457189,0.7499777345554479
0.06376749277114868,0.4796042003231018,0.16962843295638125,0.7499777345554479
0.06372629106044769,0.48021001615508885,0.16962843295638125,0.7499777345554479
0.06367771327495575,0.48021001615508885,0.17023424878836835,0.7499777345554479
0.0634903758764267,0.4820274636510501,0.17023424878836835,0.7499777345554479
0.06346020102500916,0.4820274636510501,0.1704361873990307,0.7499777345554479
0.06345067918300629,0.4824313408723748,0.1704361873990307,0.7499777345554479
0.06343593448400497,0.4824313408723748,0.17084006462035542,0.7499777345554479
0.06340186297893524,0.48303715670436187,0.17084006462035542,0.7499777345554479
0.06340066343545914,0.48303715670436187,0.17104200323101776,0.7499777345554479
0.06335527449846268,0.48364297253634897,0.17104200323101776,0.7499777345554479
0.06326823681592941,0.48364297253634897,0.17124394184168013,0.7499777345554479
0.06322836130857468,0.484248788368336,0.17124394184168013,0.7499777345554479
0.06317368149757385,0.484248788368336,0.1718497576736672,0.7499777345554479
0.06317278742790222,0.4844507269789984,0.1718497576736672,0.7499777345554479
0.06311310827732086,0.4844507269789984,0.17205169628432956,0.7499777345554479
0.06311256438493729,0.48465266558966075,0.17205169628432956,0.7499777345554479
0.06311174482107162,0.48465266558966075,0.17225363489499193,0.7499777345554479
0.06283894926309586,0.48606623586429726,0.17225363489499193,0.7499777345554479
0.06283463537693024,0.48606623586429726,0.17265751211631664,0.7499777345554479
0.06282518059015274,0.4862681744749596,0.17265751211631664,0.7499777345554479
0.06279093772172928,0.4862681744749596,0.17306138933764137,0.7499777345554479
0.06278874725103378,0.486470113085622,0.17306138933764137,0.7499777345554479
0.06277942657470703,0.486470113085622,0.17346526655896607,0.7499777345554479
0.06267054378986359,0.48747980613893377,0.17346526655896607,0.7499777345554479
0.06262589246034622,0.48747980613893377,0.17366720516962844,0.7499777345554479
0.06260640919208527,0.4878836833602585,0.17366720516962844,0.7499777345554479
0.0626043900847435,0.4878836833602585,0.17407108239095315,0.7499777345554479
0.06258830428123474,0.4880856219709208,0.17407108239095315,0.7499777345554479
0.06254026293754578,0.4880856219709208,0.1742730210016155,0.7499777345554479
0.06252556294202805,0.48848949919224555,0.1742730210016155,0.7499777345554479
0.06252286583185196,0.48848949919224555,0.17447495961227788,0.7499777345554479
0.0625026673078537,0.4888933764135703,0.17447495961227788,0.7499777345554479
0.06248938664793968,0.4888933764135703,0.17467689822294022,0.7499777345554479
0.062438786029815674,0.4897011308562197,0.17467689822294022,0.7499777345554479
0.062400203198194504,0.4897011308562197,0.17508077544426495,0.7499777345554479
0.062349844723939896,0.4907108239095315,0.17508077544426495,0.7499777345554479
0.062196675688028336,0.4907108239095315,0.1758885298869144,0.7499777345554479
0.062138304114341736,0.4917205169628433,0.1758885298869144,0.7499777345554479
0.062087900936603546,0.4917205169628433,0.17609046849757673,0.7499777345554479
0.06208391860127449,0.49212439418416803,0.17609046849757673,0.7499777345554479
0.062078822404146194,0.49212439418416803,0.1762924071082391,0.7499777345554479
0.0620717890560627,0.49232633279483035,0.1762924071082391,0.7499777345554479
0.06205661594867706,0.49232633279483035,0.17649434571890146,0.7499777345554479
0.06204328313469887,0.4927302100161551,0.17649434571890146,0.7499777345554479
0.06201177462935448,0.4927302100161551,0.1766962843295638,0.7499777345554479
0.06198956444859505,0.4931340872374798,0.1766962843295638,0.7499777345554479
0.06193830817937851,0.4931340872374798,0.17750403877221324,0.7499777345554479
0.0619230754673481,0.4933360258481422,0.17750403877221324,0.7499777345554479
0.06189745292067528,0.4933360258481422,0.1777059773828756,0.7499777345554479
0.06188001483678818,0.49373990306946686,0.1777059773828756,0.7499777345554479
0.06187114864587784,0.49373990306946686,0.17790791599353797,0.7499777345554479
0.06186424568295479,0.4941437802907916,0.17790791599353797,0.7499777345554479
0.0618261881172657,0.4941437802907916,0.1781098546042003,0.7499777345554479
0.06179427355527878,0.49434571890145396,0.1781098546042003,0.7499777345554479
0.06174411624670029,0.49434571890145396,0.17851373182552505,0.7499777345554479
0.061701685190200806,0.49495153473344106,0.17851373182552505,0.7499777345554479
0.06169235333800316,0.49495153473344106,0.1787156704361874,0.7499777345554479
0.0616588331758976,0.49515347334410337,0.1787156704361874,0.7499777345554479
0.06162166967988014,0.49515347334410337,0.17911954765751212,0.7499777345554479
0.06159746274352074,0.49535541195476573,0.17911954765751212,0.7499777345554479
0.06158767640590668,0.49535541195476573,0.17952342487883682,0.7499777345554479
0.061565957963466644,0.49575928917609047,0.17952342487883682,0.7499777345554479
0.06154788285493851,0.49575928917609047,0.1797253634894992,0.7499777345554479
0.06153945252299309,0.49596122778675283,0.1797253634894992,0.7499777345554479
0.061510201543569565,0.49596122778675283,0.17992730210016156,0.7499777345554479
0.061483338475227356,0.49676898222940225,0.17992730210016156,0.7499777345554479
0.061481963843107224,0.49676898222940225,0.1801292407108239,0.7499777345554479
0.06137023866176605,0.4979806138933764,0.1801292407108239,0.7499777345554479
0.06135571375489235,0.4979806138933764,0.18033117932148626,0.7499777345554479
0.061308685690164566,0.4985864297253635,0.18033117932148626,0.7499777345554479
0.06128659099340439,0.4985864297253635,0.18053311793214863,0.7499777345554479
0.06128254160284996,0.49878836833602586,0.18053311793214863,0.7499777345554479
0.06127522885799408,0.49878836833602586,0.18093699515347333,0.7499777345554479
0.061272818595170975,0.4989903069466882,0.18093699515347333,0.7499777345554479
0.0612526535987854,0.4989903069466882,0.1811389337641357,0.7499777345554479
0.061229899525642395,0.4991922455573506,0.1811389337641357,0.7499777345554479
0.061209749430418015,0.4991922455573506,0.18134087237479807,0.7499777345554479
0.061084289103746414,0.5012116316639742,0.18134087237479807,0.7499777345554479
0.06108338385820389,0.5012116316639742,0.1815428109854604,0.7499777345554479
0.061021383851766586,0.5018174474959612,0.1815428109854604,0.7499777345554479
0.06099344789981842,0.5018174474959612,0.18194668820678514,0.7499777345554479
0.060981329530477524,0.5020193861066236,0.18194668820678514,0.7499777345554479
0.060970526188611984,0.5020193861066236,0.1821486268174475,0.7499777345554479
0.06081729009747505,0.5036348949919225,0.1821486268174475,0.7499777345554479
0.06080799922347069,0.5036348949919225,0.18235056542810985,0.7499777345554479
0.06070520728826523,0.5048465266558966,0.18235056542810985,0.7499777345554479
0.06070509925484657,0.5048465266558966,0.1825525040387722,0.7499777345554479
0.060568470507860184,0.5060581583198708,0.1825525040387722,0.7499777345554479
0.060563575476408005,0.5060581583198708,0.18275444264943458,0.7499777345554479
0.060558244585990906,0.5064620355411955,0.18275444264943458,0.7499777345554479
0.060532160103321075,0.5064620355411955,0.18315831987075928,0.7499777345554479
0.060467127710580826,0.5070678513731826,0.18315831987075928,0.7499777345554479
0.060437846928834915,0.5070678513731826,0.18336025848142165,0.7499777345554479
0.06043501943349838,0.5072697899838449,0.18336025848142165,0.7499777345554479
0.06043105944991112,0.5072697899838449,0.18356219709208402,0.7499777345554479
0.060410864651203156,0.5074717285945073,0.18356219709208402,0.7499777345554479
0.06041084602475166,0.5074717285945073,0.18376413570274636,0.7499777345554479
0.060402803122997284,0.5076736672051696,0.18376413570274636,0.7499777345554479
0.06038855388760567,0.5076736672051696,0.1841680129240711,0.7499777345554479
0.06023054197430611,0.5086833602584814,0.1841680129240711,0.7499777345554479
0.06022704392671585,0.5086833602584814,0.18436995153473343,0.7499777345554479
0.06015974283218384,0.5094911147011308,0.18436995153473343,0.7499777345554479
0.06015251949429512,0.5094911147011308,0.1845718901453958,0.7499777345554479
0.06013987958431244,0.5100969305331179,0.1845718901453958,0.7499777345554479
0.06010733172297478,0.5100969305331179,0.18497576736672053,0.7499777345554479
0.0600813589990139,0.5105008077544426,0.18497576736672053,0.7499777345554479
0.06000557541847229,0.5105008077544426,0.18578352180936994,0.7499777345554479
0.06000279635190964,0.510702746365105,0.18578352180936994,0.7499777345554479
0.059982556849718094,0.510702746365105,0.1859854604200323,0.7499777345554479
0.059980060905218124,0.5109046849757674,0.1859854604200323,0.7499777345554479
0.0599789172410965,0.5109046849757674,0.18618739903069467,0.7499777345554479
0.05997889116406441,0.5111066235864298,0.18618739903069467,0.7499777345554479
0.059905923902988434,0.5111066235864298,0.18659127625201938,0.7499777345554479
0.05989415571093559,0.5113085621970921,0.18659127625201938,0.7499777345554479
0.05989325791597366,0.5113085621970921,0.18679321486268174,0.7499777345554479
0.059841789305210114,0.5121163166397416,0.18679321486268174,0.7499777345554479
0.05983855947852135,0.5121163166397416,0.1869951534733441,0.7499777345554479
0.0598360076546669,0.5125201938610663,0.1869951534733441,0.7499777345554479
0.05982133373618126,0.5125201938610663,0.18719709208400645,0.7499777345554479
0.05981237068772316,0.5127221324717286,0.18719709208400645,0.7499777345554479
0.05980895087122917,0.5127221324717286,0.18739903069466882,0.7499777345554479
0.05977138131856918,0.5133279483037156,0.18739903069466882,0.7499777345554479
0.059766463935375214,0.5133279483037156,0.18760096930533118,0.7499777345554479
0.05970396101474762,0.5141357027463651,0.18760096930533118,0.7499777345554479
0.05970020964741707,0.5141357027463651,0.1880048465266559,0.7499777345554479
0.05969756841659546,0.5143376413570274,0.1880048465266559,0.7499777345554479
0.05967383459210396,0.5143376413570274,0.18820678513731826,0.7499777345554479
0.05962386727333069,0.5153473344103393,0.18820678513731826,0.7499777345554479
0.05960767716169357,0.5153473344103393,0.18840872374798062,0.7499777345554479
0.0595804899930954,0.5155492730210016,0.18840872374798062,0.7499777345554479
0.05954308435320854,0.5155492730210016,0.18861066235864296,0.7499777345554479
0.05951082333922386,0.5163570274636511,0.18861066235864296,0.7499777345554479
0.05950755998492241,0.5163570274636511,0.18881260096930533,0.7499777345554479
0.05943073332309723,0.5175686591276252,0.18881260096930533,0.7499777345554479
0.059425175189971924,0.5175686591276252,0.1890145395799677,0.7499777345554479
0.05934976786375046,0.5177705977382876,0.1890145395799677,0.7499777345554479
0.05931153520941734,0.5177705977382876,0.18962035541195477,0.7499777345554479
0.05930496007204056,0.5179725363489499,0.18962035541195477,0.7499777345554479
0.05930028855800629,0.5179725363489499,0.18982229402261713,0.7499777345554479
0.059277281165122986,0.5183764135702746,0.18982229402261713,0.7499777345554479
0.0592743381857872,0.5183764135702746,0.19002423263327947,0.7499777345554479
0.05925707891583443,0.5189822294022617,0.19002423263327947,0.7499777345554479
0.05923298001289368,0.5189822294022617,0.19022617124394184,0.7499777345554479
0.059193458408117294,0.5193861066235864,0.19022617124394184,0.7499777345554479
0.059172093868255615,0.5193861066235864,0.1904281098546042,0.7499777345554479
0.05908968299627304,0.5203957996768982,0.1904281098546042,0.7499777345554479
0.059042807668447495,0.5203957996768982,0.19103392568659128,0.7499777345554479
0.05904160812497139,0.5205977382875606,0.19103392568659128,0.7499777345554479
0.0590086355805397,0.5205977382875606,0.19143780290791598,0.7499777345554479
0.05887678638100624,0.5234248788368336,0.19143780290791598,0.7499777345554479
0.05885554105043411,0.5234248788368336,0.19184168012924072,0.7499777345554479
0.058853212743997574,0.523626817447496,0.19184168012924072,0.7499777345554479
0.05879015475511551,0.523626817447496,0.1924474959612278,0.7499777345554479
0.058787502348423004,0.5238287560581584,0.1924474959612278,0.7499777345554479
0.05878745764493942,0.5238287560581584,0.19264943457189015,0.7499777345554479
0.05873579531908035,0.5244345718901454,0.19264943457189015,0.7499777345554479
0.05864701792597771,0.5244345718901454,0.1934571890145396,0.7499777345554479
0.05861738324165344,0.5248384491114702,0.1934571890145396,0.7499777345554479
0.05857514217495918,0.5248384491114702,0.194264943457189,0.7499777345554479
0.058533985167741776,0.5250403877221325,0.194264943457189,0.7499777345554479
0.05847849324345589,0.5250403877221325,0.19446688206785137,0.7499777345554479
0.058438219130039215,0.5252423263327949,0.19446688206785137,0.7499777345554479
0.058433838188648224,0.5252423263327949,0.19466882067851374,0.7499777345554479
0.058404598385095596,0.5258481421647819,0.19466882067851374,0.7499777345554479
0.05840044468641281,0.5258481421647819,0.1948707592891761,0.7499777345554479
0.05835067480802536,0.526453957996769,0.1948707592891761,0.7499777345554479
0.0583171509206295,0.526453957996769,0.1952746365105008,0.7499777345554479
0.058310240507125854,0.5266558966074314,0.1952746365105008,0.7499777345554479
0.0583091601729393,0.5266558966074314,0.19547657512116318,0.7499777345554479
0.05828474462032318,0.5274636510500808,0.19547657512116318,0.7499777345554479
0.05826401337981224,0.5274636510500808,0.19567851373182552,0.7499777345554479
0.058201875537633896,0.5278675282714055,0.19567851373182552,0.7499777345554479
0.05820125713944435,0.5278675282714055,0.19588045234248788,0.7499777345554479
0.0582006461918354,0.5280694668820679,0.19588045234248788,0.7499777345554479
0.05819898843765259,0.5280694668820679,0.19608239095315025,0.7499777345554479
0.05815306678414345,0.5290791599353797,0.19608239095315025,0.7499777345554479
0.058060649782419205,0.5290791599353797,0.19648626817447495,0.7499777345554479
0.058034252375364304,0.5296849757673667,0.19648626817447495,0.7499777345554479
0.05801013112068176,0.5296849757673667,0.19668820678513732,0.7499777345554479
0.05800924822688103,0.529886914378029,0.19668820678513732,0.7499777345554479
0.05798082426190376,0.529886914378029,0.1968901453957997,0.7499777345554479
0.05797550454735756,0.5300888529886915,0.1968901453957997,0.7499777345554479
0.057963669300079346,0.5300888529886915,0.19709208400646203,0.7499777345554479
0.057958588004112244,0.5304927302100162,0.19709208400646203,0.7499777345554479
0.05795072764158249,0.5304927302100162,0.1972940226171244,0.7499777345554479
0.05788418650627136,0.5306946688206785,0.19749596122778676,0.7499777345554479
0.05788372829556465,0.5308966074313409,0.19749596122778676,0.7499777345554479
0.057877518236637115,0.5308966074313409,0.1976978998384491,0.7499777345554479
0.05786178633570671,0.5310985460420032,0.1976978998384491,0.7499777345554479
0.05783236771821976,0.5310985460420032,0.1983037156704362,0.7499777345554479
0.057792067527770996,0.5319063004846527,0.1983037156704362,0.7499777345554479
0.05777040868997574,0.5319063004846527,0.19850565428109854,0.7499777345554479
0.05777030810713768,0.532108239095315,0.19850565428109854,0.7499777345554479
0.05775217339396477,0.532108239095315,0.1987075928917609,0.7499777345554479
0.057702161371707916,0.5327140549273021,0.1987075928917609,0.7499777345554479
0.05767698213458061,0.5327140549273021,0.19890953150242327,0.7499777345554479
0.05765839293599129,0.5329159935379645,0.19890953150242327,0.7499777345554479
0.057597871869802475,0.5329159935379645,0.19931340872374798,0.7499777345554479
0.05756932869553566,0.5335218093699515,0.19931340872374798,0.7499777345554479
0.05756125971674919,0.5335218093699515,0.19951534733441034,0.7499777345554479
0.05749454349279404,0.5341276252019386,0.19951534733441034,0.7499777345554479
0.05746561661362648,0.5341276252019386,0.1997172859450727,0.7499777345554479
0.05741060525178909,0.534329563812601,0.1997172859450727,0.7499777345554479
0.05739045888185501,0.534329563812601,0.20012116316639741,0.7499777345554479
0.05736510828137398,0.5345315024232633,0.20012116316639741,0.7499777345554479
0.05736342817544937,0.5345315024232633,0.20032310177705978,0.7499777345554479
0.05730718374252319,0.534935379644588,0.20032310177705978,0.7499777345554479
0.05728042498230934,0.534935379644588,0.20092891760904685,0.7499777345554479
0.057117536664009094,0.5357431340872375,0.20092891760904685,0.7499777345554479
0.057081207633018494,0.5357431340872375,0.20113085621970922,0.7499777345554479
0.05704166367650032,0.5365508885298869,0.20113085621970922,0.7499777345554479
0.05704105272889137,0.5365508885298869,0.20133279483037156,0.7499777345554479
0.05692899972200394,0.5381663974151858,0.20133279483037156,0.7499777345554479
0.05690992996096611,0.5381663974151858,0.20153473344103393,0.7499777345554479
0.056876666843891144,0.5387722132471728,0.20153473344103393,0.7499777345554479
0.05683180317282677,0.5387722132471728,0.202140549273021,0.7499777345554479
0.056717000901699066,0.5401857835218093,0.202140549273021,0.7499777345554479
0.05670461431145668,0.5401857835218093,0.20234248788368336,0.7499777345554479
0.056653354316949844,0.5411954765751211,0.20234248788368336,0.7499777345554479
0.056636177003383636,0.5411954765751211,0.20274636510500807,0.7499777345554479
0.056625671684741974,0.5415993537964459,0.20274636510500807,0.7499777345554479
0.05660941079258919,0.5415993537964459,0.20294830371567044,0.7499777345554479
0.05655559524893761,0.5422051696284329,0.20294830371567044,0.7499777345554479
0.05651869252324104,0.5422051696284329,0.20335218093699514,0.7499777345554479
0.05648577958345413,0.5428109854604201,0.20335218093699514,0.7499777345554479
0.05638502538204193,0.5428109854604201,0.20415993537964458,0.7499777345554479
0.05637061223387718,0.5430129240710824,0.20415993537964458,0.7499777345554479
0.05636167526245117,0.5430129240710824,0.2045638126009693,0.7499777345554479
0.0563565157353878,0.5432148626817448,0.2045638126009693,0.7499777345554479
0.05633965879678726,0.5432148626817448,0.20476575121163165,0.7499777345554479
0.05630415305495262,0.5436187399030694,0.20476575121163165,0.7499777345554479
0.05619850754737854,0.5436187399030694,0.20597738287560582,0.7499777345554479
0.056141190230846405,0.5442245557350566,0.20597738287560582,0.7499777345554479
0.056116942316293716,0.5442245557350566,0.20638126009693053,0.7499777345554479
0.05610918253660202,0.5444264943457189,0.20638126009693053,0.7499777345554479
0.05609865486621857,0.5444264943457189,0.2065831987075929,0.7499777345554479
0.05605271831154823,0.5448303715670436,0.2065831987075929,0.7499777345554479
0.05605218559503555,0.5448303715670436,0.20678513731825526,0.7499777345554479
0.05602516978979111,0.5458400646203554,0.20678513731825526,0.7499777345554479
0.056024689227342606,0.5458400646203554,0.2069870759289176,0.7499777345554479
0.056016579270362854,0.5460420032310178,0.2069870759289176,0.7499777345554479
0.05596759915351868,0.5460420032310178,0.20718901453957997,0.7499777345554479
0.05595825985074043,0.5462439418416801,0.20718901453957997,0.7499777345554479
0.05595686659216881,0.5462439418416801,0.20739095315024234,0.7499777345554479
0.05594091862440109,0.5464458804523424,0.20739095315024234,0.7499777345554479
0.0559379979968071,0.5464458804523424,0.20759289176090467,0.7499777345554479
0.05591242387890816,0.5466478190630049,0.20759289176090467,0.7499777345554479
0.05590074509382248,0.5466478190630049,0.20779483037156704,0.7499777345554479
0.05588267743587494,0.5468497576736672,0.20779483037156704,0.7499777345554479
0.05588047206401825,0.5468497576736672,0.2079967689822294,0.7499777345554479
0.05587993562221527,0.5470516962843296,0.2079967689822294,0.7499777345554479
0.05587337538599968,0.5470516962843296,0.20819870759289177,0.7499777345554479
0.05585172772407532,0.5472536348949919,0.20819870759289177,0.7499777345554479
0.055845413357019424,0.5472536348949919,0.2084006462035541,0.7499777345554479
0.055768635123968124,0.5482633279483037,0.2084006462035541,0.7499777345554479
0.05576426163315773,0.5482633279483037,0.20860258481421648,0.7499777345554479
0.055592793971300125,0.5500807754442649,0.20860258481421648,0.7499777345554479
0.055578138679265976,0.5500807754442649,0.20880452342487885,0.7499777345554479
0.05557158216834068,0.5502827140549273,0.20880452342487885,0.7499777345554479
0.05555783957242966,0.5502827140549273,0.20941033925686592,0.7499777345554479
0.05554382503032684,0.550686591276252,0.20941033925686592,0.7499777345554479
0.05553020164370537,0.550686591276252,0.20961227786752828,0.7499777345554479
0.055514030158519745,0.5508885298869144,0.20961227786752828,0.7499777345554479
0.055507536977529526,0.5508885298869144,0.20981421647819062,0.7499777345554479
0.05549126863479614,0.5512924071082391,0.20981421647819062,0.7499777345554479
0.05548382177948952,0.5512924071082391,0.210016155088853,0.7499777345554479
0.05546960607171059,0.5516962843295639,0.210016155088853,0.7499777345554479
0.055430326610803604,0.5516962843295639,0.2104200323101777,0.7499777345554479
0.05539916455745697,0.5523021001615509,0.2104200323101777,0.7499777345554479
0.05539896711707115,0.5523021001615509,0.21062197092084006,0.7499777345554479
0.05536453798413277,0.5527059773828756,0.21062197092084006,0.7499777345554479
0.05529579147696495,0.5527059773828756,0.21102584814216477,0.7499777345554479
0.05522092059254646,0.553513731825525,0.21102584814216477,0.7499777345554479
0.05516452342271805,0.553513731825525,0.21163166397415187,0.7499777345554479
0.055082496255636215,0.5541195476575121,0.21163166397415187,0.7499777345554479
0.05507761612534523,0.5541195476575121,0.2118336025848142,0.7499777345554479
0.05506499856710434,0.5543214862681745,0.2118336025848142,0.7499777345554479
0.05501400679349899,0.5543214862681745,0.21264135702746365,0.7499777345554479
0.05499543249607086,0.5545234248788369,0.21264135702746365,0.7499777345554479
0.054995011538267136,0.5545234248788369,0.212843295638126,0.7499777345554479
0.05497299134731293,0.5551292407108239,0.212843295638126,0.7499777345554479
0.054958559572696686,0.5551292407108239,0.21304523424878838,0.7499777345554479
0.054864078760147095,0.557956381260097,0.21304523424878838,0.7499777345554479
0.0548587366938591,0.557956381260097,0.21344911147011308,0.7499777345554479
0.05483906716108322,0.5583602584814217,0.21344911147011308,0.7499777345554479
0.054830536246299744,0.5583602584814217,0.21365105008077545,0.7499777345554479
0.054770439863204956,0.5587641357027464,0.21365105008077545,0.7499777345554479
0.05475153774023056,0.5587641357027464,0.2138529886914378,0.7499777345554479
0.05474977195262909,0.5589660743134087,0.2138529886914378,0.7499777345554479
0.0547306165099144,0.5589660743134087,0.21405492730210016,0.7499777345554479
0.054708871990442276,0.5593699515347335,0.21405492730210016,0.7499777345554479
0.054689474403858185,0.5593699515347335,0.21425686591276252,0.7499777345554479
0.05458327382802963,0.5611873990306947,0.21425686591276252,0.7499777345554479
0.0545809231698513,0.5611873990306947,0.2144588045234249,0.7499777345554479
0.05451786518096924,0.5621970920840065,0.2144588045234249,0.7499777345554479
0.05450815707445145,0.5621970920840065,0.21466074313408723,0.7499777345554479
0.05441576987504959,0.5634087237479806,0.21466074313408723,0.7499777345554479
0.05441240593791008,0.5634087237479806,0.2148626817447496,0.7499777345554479
0.054374516010284424,0.5638126009693053,0.2148626817447496,0.7499777345554479
0.05434804409742355,0.5638126009693053,0.21506462035541196,0.7499777345554479
0.054304104298353195,0.5648222940226171,0.21506462035541196,0.7499777345554479
0.054213110357522964,0.5648222940226171,0.21607431340872374,0.7499777345554479
0.05419622361660004,0.5650242326332795,0.21607431340872374,0.7499777345554479
0.05418160557746887,0.5650242326332795,0.2162762520193861,0.7499777345554479
0.05413194000720978,0.565831987075929,0.2162762520193861,0.7499777345554479
0.054130442440509796,0.565831987075929,0.21647819063004847,0.7499777345554479
0.05412682518362999,0.5660339256865913,0.21647819063004847,0.7499777345554479
0.05411875247955322,0.5660339256865913,0.2166801292407108,0.7499777345554479
0.054117895662784576,0.5662358642972536,0.2166801292407108,0.7499777345554479
0.054085731506347656,0.5662358642972536,0.2172859450726979,0.7499777345554479
0.05405917391180992,0.5666397415185783,0.2172859450726979,0.7499777345554479
0.05404090881347656,0.5666397415185783,0.21768982229402262,0.7499777345554479
0.054025791585445404,0.5668416801292407,0.21768982229402262,0.7499777345554479
0.054022327065467834,0.5668416801292407,0.21809369951534732,0.7499777345554479
0.05396644026041031,0.5674474959612278,0.21809369951534732,0.7499777345554479
0.05394487828016281,0.5674474959612278,0.21849757673667206,0.7499777345554479
0.05393465608358383,0.5676494345718901,0.21849757673667206,0.7499777345554479
0.05392826348543167,0.5676494345718901,0.21890145395799676,0.7499777345554479
0.053924430161714554,0.5680533117932148,0.21890145395799676,0.7499777345554479
0.053923849016427994,0.5680533117932148,0.21910339256865913,0.7499777345554479
0.05387156084179878,0.5684571890145396,0.21910339256865913,0.7499777345554479
0.05386687442660332,0.5684571890145396,0.2193053311793215,0.7499777345554479
0.053795866668224335,0.5690630048465266,0.2193053311793215,0.7499777345554479
0.05377780273556709,0.5690630048465266,0.21950726978998383,0.7499777345554479
0.0537576749920845,0.5696688206785138,0.21950726978998383,0.7499777345554479
0.05372943356633186,0.5696688206785138,0.2197092084006462,0.7499777345554479
0.05371229723095894,0.5700726978998385,0.2197092084006462,0.7499777345554479
0.05370650067925453,0.5700726978998385,0.21991114701130857,0.7499777345554479
0.053705859929323196,0.5702746365105008,0.21991114701130857,0.7499777345554479
0.053695373237133026,0.5702746365105008,0.22011308562197093,0.7499777345554479
0.053688760846853256,0.5704765751211631,0.22011308562197093,0.7499777345554479
0.05366601049900055,0.5704765751211631,0.22031502423263327,0.7499777345554479
0.053651317954063416,0.5706785137318255,0.22031502423263327,0.7499777345554479
0.05364581197500229,0.5706785137318255,0.22051696284329564,0.7499777345554479
0.05355609580874443,0.5716882067851373,0.22051696284329564,0.7499777345554479
0.0535147488117218,0.5716882067851373,0.22092084006462034,0.7499777345554479
0.05349455773830414,0.572092084006462,0.22092084006462034,0.7499777345554479
0.05347989872097969,0.572092084006462,0.2211227786752827,0.7499777345554479
0.05346854403614998,0.5722940226171244,0.2211227786752827,0.7499777345554479
0.05346030369400978,0.5722940226171244,0.22132471728594508,0.7499777345554479
0.05342423915863037,0.5731017770597738,0.22132471728594508,0.7499777345554479
0.053423404693603516,0.5731017770597738,0.22152665589660744,0.7499777345554479
0.05341644957661629,0.5735056542810986,0.22152665589660744,0.7499777345554479
0.053393349051475525,0.5735056542810986,0.22193053311793215,0.7499777345554479
0.05338691547513008,0.5737075928917609,0.22193053311793215,0.7499777345554479
0.053375743329524994,0.5737075928917609,0.22233441033925685,0.7499777345554479
0.05337085574865341,0.5739095315024233,0.22233441033925685,0.7499777345554479
0.053214192390441895,0.5739095315024233,0.2241518578352181,0.7499777345554479
0.0532093346118927,0.5741114701130856,0.2241518578352181,0.7499777345554479
0.053163591772317886,0.5741114701130856,0.22495961227786754,0.7499777345554479
0.053070489317178726,0.5755250403877221,0.22495961227786754,0.7499777345554479
0.05305292457342148,0.5755250403877221,0.22516155088852988,0.7499777345554479
0.05300292372703552,0.5759289176090469,0.22516155088852988,0.7499777345554479
0.052903927862644196,0.5759289176090469,0.22576736672051698,0.7499777345554479
0.05289087072014809,0.5761308562197092,0.22576736672051698,0.7499777345554479
0.052877675741910934,0.5761308562197092,0.22596930533117932,0.7499777345554479
0.0528629831969738,0.5767366720516963,0.22596930533117932,0.7499777345554479
0.052850302308797836,0.5767366720516963,0.22617124394184168,0.7499777345554479
0.05282144993543625,0.577140549273021,0.22617124394184168,0.7499777345554479
0.05282142013311386,0.577140549273021,0.22637318255250405,0.7499777345554479
0.05281921476125717,0.5773424878836834,0.22637318255250405,0.7499777345554479
0.05280926451086998,0.5773424878836834,0.22677705977382875,0.7499777345554479
0.052781909704208374,0.5777463651050081,0.22677705977382875,0.7499777345554479
0.05277136713266373,0.5777463651050081,0.22697899838449112,0.7499777345554479
0.052746981382369995,0.5783521809369951,0.22697899838449112,0.7499777345554479
0.05273837968707085,0.5783521809369951,0.22718093699515346,0.7499777345554479
0.052701741456985474,0.5787560581583199,0.22718093699515346,0.7499777345554479
0.05269337445497513,0.5787560581583199,0.22738287560581583,0.7499777345554479
0.05263450741767883,0.5795638126009693,0.22738287560581583,0.7499777345554479
0.05258672684431076,0.5795638126009693,0.22839256865912763,0.7499777345554479
0.05256304517388344,0.5799676898222941,0.22839256865912763,0.7499777345554479
0.052504681050777435,0.5799676898222941,0.22859450726978997,0.7499777345554479
0.05248844623565674,0.5803715670436187,0.22859450726978997,0.7499777345554479
0.05247001722455025,0.5803715670436187,0.2289983844911147,0.7499777345554479
0.05235758051276207,0.5809773828756059,0.2289983844911147,0.7499777345554479
0.05234918370842934,0.5809773828756059,0.22920032310177707,0.7499777345554479
0.0523248091340065,0.5813812600969306,0.22920032310177707,0.7499777345554479
0.05229440703988075,0.5813812600969306,0.2294022617124394,0.7499777345554479
0.05226650461554527,0.5823909531502424,0.2294022617124394,0.7499777345554479
0.052241384983062744,0.5823909531502424,0.23000807754442648,0.7499777345554479
0.052179861813783646,0.5829967689822294,0.23000807754442648,0.7499777345554479
0.052164673805236816,0.5829967689822294,0.23021001615508885,0.7499777345554479
0.05206624045968056,0.5838045234248789,0.23021001615508885,0.7499777345554479
0.05203277990221977,0.5838045234248789,0.23041195476575121,0.7499777345554479
0.051972780376672745,0.5846122778675282,0.23041195476575121,0.7499777345554479
0.05197017639875412,0.5846122778675282,0.23061389337641358,0.7499777345554479
0.05196906626224518,0.5848142164781907,0.23061389337641358,0.7499777345554479
0.05196545645594597,0.5848142164781907,0.23081583198707592,0.7499777345554479
0.051915593445301056,0.5864297253634895,0.23081583198707592,0.7499777345554479
0.051884766668081284,0.5864297253634895,0.2310177705977383,0.7499777345554479
0.051874153316020966,0.5868336025848142,0.2310177705977383,0.7499777345554479
0.05186145007610321,0.5868336025848142,0.23121970920840065,0.7499777345554479
0.051841411739587784,0.5872374798061389,0.23121970920840065,0.7499777345554479
0.051800891757011414,0.5872374798061389,0.23182552504038773,0.7499777345554479
0.05179281532764435,0.5876413570274637,0.23182552504038773,0.7499777345554479
0.05176136642694473,0.5876413570274637,0.23222940226171243,0.7499777345554479
0.05169728398323059,0.5890549273021002,0.23222940226171243,0.7499777345554479
0.05167124420404434,0.5890549273021002,0.23263327948303716,0.7499777345554479
0.051657676696777344,0.5892568659127625,0.23263327948303716,0.7499777345554479
0.05164964497089386,0.5892568659127625,0.2328352180936995,0.7499777345554479
0.05161052569746971,0.5898626817447497,0.2328352180936995,0.7499777345554479
0.05159379914402962,0.5898626817447497,0.23303715670436187,0.7499777345554479
0.051593199372291565,0.590064620355412,0.23303715670436187,0.7499777345554479
0.051585473120212555,0.590064620355412,0.2334410339256866,0.7499777345554479
0.05154378339648247,0.5902665589660743,0.2334410339256866,0.7499777345554479
0.05151119828224182,0.5902665589660743,0.2338449111470113,0.7499777345554479
0.05146358907222748,0.5908723747980614,0.2338449111470113,0.7499777345554479
0.051455069333314896,0.5908723747980614,0.23424878836833601,0.7499777345554479
0.05141405388712883,0.5910743134087237,0.23424878836833601,0.7499777345554479
0.05141189694404602,0.5910743134087237,0.23445072697899838,0.7499777345554479
0.05139957368373871,0.5914781906300485,0.23445072697899838,0.7499777345554479
0.05138040706515312,0.5914781906300485,0.23465266558966075,0.7499777345554479
0.05135711282491684,0.5922859450726979,0.23465266558966075,0.7499777345554479
0.05135433375835419,0.5922859450726979,0.2348546042003231,0.7499777345554479
0.051316238939762115,0.592891760904685,0.2348546042003231,0.7499777345554479
0.0513090118765831,0.592891760904685,0.23505654281098545,0.7499777345554479
0.05129485949873924,0.5932956381260097,0.23505654281098545,0.7499777345554479
0.05122588202357292,0.5932956381260097,0.23525848142164782,0.7499777345554479
0.05120483413338661,0.5936995153473344,0.23525848142164782,0.7499777345554479
0.05119389295578003,0.5936995153473344,0.23546042003231019,0.7499777345554479
0.0511932410299778,0.5939014539579968,0.23546042003231019,0.7499777345554479
0.05119149759411812,0.5939014539579968,0.23566235864297252,0.7499777345554479
0.051184188574552536,0.5943053311793215,0.23566235864297252,0.7499777345554479
0.05115371569991112,0.5943053311793215,0.23626817447495962,0.7499777345554479
0.051088761538267136,0.5959208400646203,0.23626817447495962,0.7499777345554479
0.051084358245134354,0.5959208400646203,0.23647011308562196,0.7499777345554479
0.05107161030173302,0.596324717285945,0.23647011308562196,0.7499777345554479
0.05106944218277931,0.596324717285945,0.23667205169628433,0.7499777345554479
0.051054857671260834,0.5965266558966075,0.23667205169628433,0.7499777345554479
0.051040343940258026,0.5965266558966075,0.2368739903069467,0.7499777345554479
0.05099684000015259,0.5975363489499192,0.2368739903069467,0.7499777345554479
0.05099402368068695,0.5975363489499192,0.23707592891760904,0.7499777345554479
0.050989534705877304,0.5977382875605816,0.23707592891760904,0.7499777345554479
0.05095645785331726,0.5977382875605816,0.23747980613893377,0.7499777345554479
0.05093947425484657,0.5981421647819063,0.23747980613893377,0.7499777345554479
0.05088405683636665,0.5981421647819063,0.23788368336025847,0.7499777345554479
0.050846878439188004,0.5991518578352181,0.23788368336025847,0.7499777345554479
0.05083402618765831,0.5991518578352181,0.23808562197092084,0.7499777345554479
0.050832170993089676,0.5993537964458805,0.23808562197092084,0.7499777345554479
0.05081737041473389,0.5993537964458805,0.2382875605815832,0.7499777345554479
0.050797879695892334,0.5997576736672051,0.2382875605815832,0.7499777345554479
0.05070364847779274,0.5997576736672051,0.2386914378029079,0.7499777345554479
0.050698697566986084,0.5999596122778675,0.2386914378029079,0.7499777345554479
0.050663262605667114,0.5999596122778675,0.23929725363489499,0.7499777345554479
0.0505983904004097,0.601373182552504,0.23929725363489499,0.7499777345554479
0.0505550242960453,0.601373182552504,0.23949919224555735,0.7499777345554479
0.05051976069808006,0.6017770597738288,0.23949919224555735,0.7499777345554479
0.05051952973008156,0.6017770597738288,0.23970113085621972,0.7499777345554479
0.05047190561890602,0.6023828756058158,0.23970113085621972,0.7499777345554479
0.05047173798084259,0.6023828756058158,0.23990306946688206,0.7499777345554479
0.05044891685247421,0.6029886914378029,0.23990306946688206,0.7499777345554479
0.050445012748241425,0.6029886914378029,0.24010500807754442,0.7499777345554479
0.05043180286884308,0.6033925686591276,0.24010500807754442,0.7499777345554479
0.05035390704870224,0.6033925686591276,0.24050888529886916,0.7499777345554479
0.05034540221095085,0.60359450726979,0.24050888529886916,0.7499777345554479
0.05033740773797035,0.60359450726979,0.2407108239095315,0.7499777345554479
0.0503234937787056,0.6039983844911146,0.2407108239095315,0.7499777345554479
0.050307746976614,0.6039983844911146,0.24091276252019386,0.7499777345554479
0.05028223246335983,0.6044022617124394,0.24091276252019386,0.7499777345554479
0.05021688714623451,0.6044022617124394,0.24192245557350567,0.7499777345554479
0.050208643078804016,0.6048061389337641,0.24192245557350567,0.7499777345554479
0.05016348138451576,0.6048061389337641,0.24273021001615508,0.7499777345554479
0.05014248564839363,0.6050080775444265,0.24273021001615508,0.7499777345554479
0.050107263028621674,0.6050080775444265,0.24353796445880452,0.7499777345554479
0.0500851534307003,0.6054119547657512,0.24353796445880452,0.7499777345554479
0.05008332058787346,0.6054119547657512,0.24373990306946688,0.7499777345554479
0.050071828067302704,0.6058158319870759,0.24373990306946688,0.7499777345554479
0.05006175488233566,0.6058158319870759,0.2441437802907916,0.7499777345554479
0.050044480711221695,0.6062197092084006,0.2441437802907916,0.7499777345554479
0.050020597875118256,0.6062197092084006,0.24454765751211632,0.7499777345554479
0.05001332610845566,0.606421647819063,0.24454765751211632,0.7499777345554479
0.050007469952106476,0.606421647819063,0.24474959612277866,0.7499777345554479
0.050002578645944595,0.6066235864297254,0.24474959612277866,0.7499777345554479
0.0500025674700737,0.6066235864297254,0.24495153473344103,0.7499777345554479
0.049862466752529144,0.6088449111470113,0.24495153473344103,0.7499777345554479
0.049822334200143814,0.6088449111470113,0.24596122778675283,0.7499777345554479
0.049787309020757675,0.6090468497576736,0.24596122778675283,0.7499777345554479
0.049776412546634674,0.6090468497576736,0.24636510500807754,0.7499777345554479
0.04975555092096329,0.6098546042003231,0.24636510500807754,0.7499777345554479
0.049747053533792496,0.6098546042003231,0.24676898222940227,0.7499777345554479
0.04968424513936043,0.6100565428109854,0.24676898222940227,0.7499777345554479
0.049592457711696625,0.6100565428109854,0.24798061389337642,0.7499777345554479
0.0495876744389534,0.6106623586429726,0.24798061389337642,0.7499777345554479
0.04956123232841492,0.6106623586429726,0.24878836833602586,0.7499777345554479
0.04947744309902191,0.6120759289176091,0.24878836833602586,0.7499777345554479
0.04947197809815407,0.6120759289176091,0.2489903069466882,0.7499777345554479
0.04946177825331688,0.6122778675282714,0.2489903069466882,0.7499777345554479
0.04937639459967613,0.6122778675282714,0.24919224555735056,0.7499777345554479
0.04937149956822395,0.6124798061389337,0.24919224555735056,0.7499777345554479
0.04936350882053375,0.6124798061389337,0.24939418416801293,0.7499777345554479
0.049343787133693695,0.6132875605815832,0.24939418416801293,0.7499777345554479
0.04931873455643654,0.6132875605815832,0.25,0.7499777345554479
0.049304936081171036,0.6134894991922456,0.25,0.7499777345554479
0.04928600788116455,0.6134894991922456,0.25040387722132473,0.7499777345554479
0.04923476651310921,0.614297253634895,0.25040387722132473,0.7499777345554479
0.04923190921545029,0.614297253634895,0.2508077544426494,0.7499777345554479
0.04921988397836685,0.6147011308562197,0.2508077544426494,0.7499777345554479
0.04918084666132927,0.6147011308562197,0.2514135702746365,0.7499777345554479
0.049171652644872665,0.6153069466882067,0.2514135702746365,0.7499777345554479
0.04915035143494606,0.6153069466882067,0.2520193861066236,0.7499777345554479
0.049091074615716934,0.6161147011308562,0.2520193861066236,0.7499777345554479
0.049081362783908844,0.6161147011308562,0.2522213247172859,0.7499777345554479
0.04904366284608841,0.6167205169628432,0.2522213247172859,0.7499777345554479
0.049023713916540146,0.6167205169628432,0.25262520193861066,0.7499777345554479
0.049020424485206604,0.6169224555735057,0.25262520193861066,0.7499777345554479
0.04896464943885803,0.6169224555735057,0.2530290791599354,0.7499777345554479
0.0489378497004509,0.6175282714054927,0.2530290791599354,0.7499777345554479
0.04890889301896095,0.6175282714054927,0.25323101777059775,0.7499777345554479
0.04878746718168259,0.6187399030694669,0.25323101777059775,0.7499777345554479
0.04878248646855354,0.6187399030694669,0.2534329563812601,0.7499777345554479
0.048778802156448364,0.6189418416801292,0.2534329563812601,0.7499777345554479
0.04876307398080826,0.6189418416801292,0.25363489499192243,0.7499777345554479
0.04874369129538536,0.619345718901454,0.25363489499192243,0.7499777345554479
0.04869939386844635,0.619345718901454,0.25403877221324717,0.7499777345554479
0.04864300414919853,0.619951534733441,0.25403877221324717,0.7499777345554479
0.04861798882484436,0.619951534733441,0.25464458804523427,0.7499777345554479
0.04855277016758919,0.6209612277867528,0.25464458804523427,0.7499777345554479
0.04854367673397064,0.6209612277867528,0.25484652665589663,0.7499777345554479
0.04853195697069168,0.6213651050080775,0.25484652665589663,0.7499777345554479
0.04853050783276558,0.6213651050080775,0.25504846526655894,0.7499777345554479
0.048517972230911255,0.6215670436187399,0.25504846526655894,0.7499777345554479
0.04850352555513382,0.6215670436187399,0.2552504038772213,0.7499777345554479
0.04849213734269142,0.6219709208400647,0.2552504038772213,0.7499777345554479
0.04846249520778656,0.6219709208400647,0.2558562197092084,0.7499777345554479
0.048462335020303726,0.622172859450727,0.2558562197092084,0.7499777345554479
0.048451125621795654,0.622172859450727,0.2560581583198708,0.7499777345554479
0.04841720312833786,0.622778675282714,0.2560581583198708,0.7499777345554479
0.04841099679470062,0.622778675282714,0.25626009693053314,0.7499777345554479
0.048376794904470444,0.6231825525040388,0.25626009693053314,0.7499777345554479
0.04836399853229523,0.6231825525040388,0.2566639741518578,0.7499777345554479
0.04835280030965805,0.6233844911147012,0.2566639741518578,0.7499777345554479
0.048329856246709824,0.6233844911147012,0.25706785137318255,0.7499777345554479
0.04831836745142937,0.6235864297253635,0.25706785137318255,0.7499777345554479
0.04825590178370476,0.6235864297253635,0.2582794830371567,0.7499777345554479
0.048208076506853104,0.624394184168013,0.2582794830371567,0.7499777345554479
0.04816447198390961,0.624394184168013,0.25868336025848143,0.7499777345554479
0.048142582178115845,0.625,0.25868336025848143,0.7499777345554479
0.048140715807676315,0.625,0.2588852988691438,0.7499777345554479
0.04813932627439499,0.6252019386106623,0.2588852988691438,0.7499777345554479
0.04812018200755119,0.6252019386106623,0.25908723747980617,0.7499777345554479
0.04811663180589676,0.6254038772213247,0.25908723747980617,0.7499777345554479
0.04810435697436333,0.6254038772213247,0.2592891760904685,0.7499777345554479
0.0480765700340271,0.6260096930533118,0.2592891760904685,0.7499777345554479
0.04800647124648094,0.6260096930533118,0.2598949919224556,0.7499777345554479
0.04798100143671036,0.6262116316639742,0.2598949919224556,0.7499777345554479
0.04798051714897156,0.6262116316639742,0.26009693053311794,0.7499777345554479
0.04797479882836342,0.6264135702746365,0.26009693053311794,0.7499777345554479
0.04797431454062462,0.6264135702746365,0.2602988691437803,0.7499777345554479
0.047972410917282104,0.6266155088852988,0.2602988691437803,0.7499777345554479
0.04797063395380974,0.6266155088852988,0.2605008077544427,0.7499777345554479
0.04793763905763626,0.6268174474959612,0.2605008077544427,0.7499777345554479
0.04791156202554703,0.6268174474959612,0.260702746365105,0.7499777345554479
0.04790554940700531,0.627221324717286,0.260702746365105,0.7499777345554479
0.04787049815058708,0.627221324717286,0.26090468497576735,0.7499777345554479
0.04785289615392685,0.6274232633279483,0.26090468497576735,0.7499777345554479
0.047852158546447754,0.6274232633279483,0.2611066235864297,0.7499777345554479
0.04784170538187027,0.6276252019386107,0.2611066235864297,0.7499777345554479
0.04782983288168907,0.6276252019386107,0.2613085621970921,0.7499777345554479
0.04780394211411476,0.6280290791599353,0.2613085621970921,0.7499777345554479
0.047793883830308914,0.6280290791599353,0.26151050080775445,0.7499777345554479
0.047753266990184784,0.6286348949919225,0.26151050080775445,0.7499777345554479
0.04774443432688713,0.6286348949919225,0.2617124394184168,0.7499777345554479
0.04774047061800957,0.6290387722132472,0.2617124394184168,0.7499777345554479
0.04773974046111107,0.6290387722132472,0.2619143780290792,0.7499777345554479
0.04768060892820358,0.6298465266558966,0.2619143780290792,0.7499777345554479
0.04766944423317909,0.6298465266558966,0.26231825525040386,0.7499777345554479
0.04763905704021454,0.6304523424878837,0.26231825525040386,0.7499777345554479
0.04763332009315491,0.6304523424878837,0.26252019386106623,0.7499777345554479
0.04763072729110718,0.630654281098546,0.26252019386106623,0.7499777345554479
0.047612447291612625,0.630654281098546,0.26312600969305333,0.7499777345554479
0.04760993272066116,0.6308562197092084,0.26312600969305333,0.7499777345554479
0.04758918657898903,0.6308562197092084,0.2633279483037157,0.7499777345554479
0.04757387936115265,0.6312600969305331,0.2633279483037157,0.7499777345554479
0.04756355658173561,0.6312600969305331,0.263529886914378,0.7499777345554479
0.047491688281297684,0.6316639741518578,0.263529886914378,0.7499777345554479
0.0473693311214447,0.6316639741518578,0.2651453957996769,0.7499777345554479
0.04733530431985855,0.6320678513731826,0.2651453957996769,0.7499777345554479
0.047262515872716904,0.6320678513731826,0.26676090468497576,0.7499777345554479
0.047207992523908615,0.6324717285945073,0.26676090468497576,0.7499777345554479
0.047186221927404404,0.6324717285945073,0.2675686591276252,0.7499777345554479
0.047138433903455734,0.6332794830371568,0.2675686591276252,0.7499777345554479
0.04712824895977974,0.6332794830371568,0.26777059773828754,0.7499777345554479
0.047110315412282944,0.6334814216478191,0.26777059773828754,0.7499777345554479
0.0470971018075943,0.6334814216478191,0.2681744749596123,0.7499777345554479
0.047087300568819046,0.6336833602584814,0.2681744749596123,0.7499777345554479
0.04704584181308746,0.6336833602584814,0.2687802907915994,0.7499777345554479
0.046990085393190384,0.6348949919224556,0.2687802907915994,0.7499777345554479
0.04698404297232628,0.6348949919224556,0.26918416801292405,0.7499777345554479
0.04697189852595329,0.6350969305331179,0.26918416801292405,0.7499777345554479
0.04695667326450348,0.6350969305331179,0.2695880452342488,0.7499777345554479
0.04691007360816002,0.6361066235864298,0.2695880452342488,0.7499777345554479
0.04690653085708618,0.6361066235864298,0.26978998384491115,0.7499777345554479
0.04688553884625435,0.6363085621970921,0.26978998384491115,0.7499777345554479
0.046832676976919174,0.6363085621970921,0.2703957996768982,0.7499777345554479
0.046827469021081924,0.6365105008077544,0.2703957996768982,0.7499777345554479
0.04682203009724617,0.6365105008077544,0.27079967689822293,0.7499777345554479
0.04680110886693001,0.6369143780290791,0.27079967689822293,0.7499777345554479
0.046799641102552414,0.6369143780290791,0.2710016155088853,0.7499777345554479
0.0467735230922699,0.6375201938610663,0.2710016155088853,0.7499777345554479
0.04675007611513138,0.6375201938610663,0.2716074313408724,0.7499777345554479
0.0466962531208992,0.6395395799676898,0.2716074313408724,0.7499777345554479
0.04663420841097832,0.6395395799676898,0.27221324717285944,0.7499777345554479
0.04663192480802536,0.6397415185783522,0.27221324717285944,0.7499777345554479
0.04662729799747467,0.6397415185783522,0.2724151857835218,0.7499777345554479
0.04661864414811134,0.6399434571890146,0.2724151857835218,0.7499777345554479
0.04661283269524574,0.6399434571890146,0.2726171243941842,0.7499777345554479
0.04660655930638313,0.6403473344103393,0.2726171243941842,0.7499777345554479
0.04659833759069443,0.6403473344103393,0.27281906300484654,0.7499777345554479
0.046592455357313156,0.6405492730210016,0.27281906300484654,0.7499777345554479
0.04658665508031845,0.6405492730210016,0.2730210016155089,0.7499777345554479
0.04654460400342941,0.6411550888529887,0.2730210016155089,0.7499777345554479
0.04653530940413475,0.6411550888529887,0.2732229402261712,0.7499777345554479
0.04652762785553932,0.6413570274636511,0.2732229402261712,0.7499777345554479
0.046521056443452835,0.6413570274636511,0.27362681744749595,0.7499777345554479
0.046502504497766495,0.6423667205169629,0.27362681744749595,0.7499777345554479
0.046450138092041016,0.6423667205169629,0.2744345718901454,0.7499777345554479
0.046438563615083694,0.6425686591276252,0.2744345718901454,0.7499777345554479
0.046436965465545654,0.6425686591276252,0.27463651050080773,0.7499777345554479
0.04641752317547798,0.6427705977382876,0.27463651050080773,0.7499777345554479
0.046389609575271606,0.6427705977382876,0.27524232633279483,0.7499777345554479
0.046385057270526886,0.6429725363489499,0.27524232633279483,0.7499777345554479
0.04637657850980759,0.6429725363489499,0.2754442649434572,0.7499777345554479
0.0463622584939003,0.6433764135702746,0.2754442649434572,0.7499777345554479
0.04630919545888901,0.6433764135702746,0.27605008077544424,0.7499777345554479
0.046294838190078735,0.6437802907915994,0.27605008077544424,0.7499777345554479
0.046277184039354324,0.6437802907915994,0.2762520193861066,0.7499777345554479
0.04626740887761116,0.6439822294022617,0.2762520193861066,0.7499777345554479
0.04619833081960678,0.6439822294022617,0.2768578352180937,0.7499777345554479
0.046184390783309937,0.6441841680129241,0.2768578352180937,0.7499777345554479
0.046178851276636124,0.6441841680129241,0.2770597738287561,0.7499777345554479
0.04617636278271675,0.6443861066235864,0.2770597738287561,0.7499777345554479
0.04616248235106468,0.6443861066235864,0.27726171243941844,0.7499777345554479
0.04612813517451286,0.6447899838449112,0.27726171243941844,0.7499777345554479
0.04609108343720436,0.6447899838449112,0.2778675282714055,0.7499777345554479
0.04607762023806572,0.6451938610662359,0.2778675282714055,0.7499777345554479
0.04603208228945732,0.6451938610662359,0.27907915993537963,0.7499777345554479
0.0459292009472847,0.6462035541195477,0.27907915993537963,0.7499777345554479
0.04589397460222244,0.6462035541195477,0.28008885298869146,0.7499777345554479
0.045865628868341446,0.6468093699515347,0.28008885298869146,0.7499777345554479
0.04584430530667305,0.6468093699515347,0.2802907915993538,0.7499777345554479
0.04582996666431427,0.6470113085621971,0.2802907915993538,0.7499777345554479
0.045764435082674026,0.6470113085621971,0.2806946688206785,0.7499777345554479
0.04573358967900276,0.6478190630048465,0.2806946688206785,0.7499777345554479
0.04571620374917984,0.6478190630048465,0.2808966074313409,0.7499777345554479
0.04571475833654404,0.6480210016155089,0.2808966074313409,0.7499777345554479
0.04570971429347992,0.6480210016155089,0.28109854604200324,0.7499777345554479
0.045698199421167374,0.6482229402261712,0.28109854604200324,0.7499777345554479
0.04565950483083725,0.6482229402261712,0.2817043618739903,0.7499777345554479
0.04561896622180939,0.6494345718901454,0.2817043618739903,0.7499777345554479
0.045546602457761765,0.6494345718901454,0.2823101777059774,0.7499777345554479
0.04550382122397423,0.6496365105008077,0.2823101777059774,0.7499777345554479
0.04548236355185509,0.6496365105008077,0.2829159935379645,0.7499777345554479
0.04548025131225586,0.6498384491114702,0.2829159935379645,0.7499777345554479
0.04547392204403877,0.6498384491114702,0.2831179321486268,0.7499777345554479
0.045394256711006165,0.6502423263327949,0.2831179321486268,0.7499777345554479
0.04534022510051727,0.6502423263327949,0.28392568659127626,0.7499777345554479
0.04533029720187187,0.6504442649434572,0.28392568659127626,0.7499777345554479
0.045322418212890625,0.6504442649434572,0.2841276252019386,0.7499777345554479
0.045275624841451645,0.6510500807754442,0.2841276252019386,0.7499777345554479
0.04527558013796806,0.6510500807754442,0.284329563812601,0.7499777345554479
0.04519633203744888,0.6516558966074314,0.284329563812601,0.7499777345554479
0.04518868774175644,0.6516558966074314,0.2845315024232633,0.7499777345554479
0.04518195614218712,0.6518578352180937,0.2845315024232633,0.7499777345554479
0.045166388154029846,0.6518578352180937,0.28493537964458804,0.7499777345554479
0.04514056816697121,0.6522617124394184,0.28493537964458804,0.7499777345554479
0.04512413963675499,0.6522617124394184,0.2851373182552504,0.7499777345554479
0.045049432665109634,0.6538772213247173,0.2851373182552504,0.7499777345554479
0.04503190517425537,0.6538772213247173,0.28554119547657514,0.7499777345554479
0.04501969739794731,0.6540791599353797,0.28554119547657514,0.7499777345554479
0.045009348541498184,0.6540791599353797,0.2859450726978998,0.7499777345554479
0.04499091953039169,0.6544830371567044,0.2859450726978998,0.7499777345554479
0.044983286410570145,0.6544830371567044,0.2861470113085622,0.7499777345554479
0.04496603086590767,0.6546849757673667,0.2861470113085622,0.7499777345554479
0.04496588185429573,0.6546849757673667,0.28634894991922455,0.7499777345554479
0.04488949105143547,0.6558966074313409,0.28634894991922455,0.7499777345554479
0.044878289103507996,0.6558966074313409,0.2865508885298869,0.7499777345554479
0.044844381511211395,0.6563004846526656,0.2865508885298869,0.7499777345554479
0.04484007880091667,0.6563004846526656,0.2867528271405493,0.7499777345554479
0.04479096084833145,0.6567043618739903,0.2867528271405493,0.7499777345554479
0.044784240424633026,0.6567043618739903,0.287156704361874,0.7499777345554479
0.044778864830732346,0.6569063004846527,0.287156704361874,0.7499777345554479
0.04467753693461418,0.6569063004846527,0.28776252019386106,0.7499777345554479
0.04467231407761574,0.657108239095315,0.28776252019386106,0.7499777345554479
0.04461913928389549,0.657108239095315,0.28937802907915994,0.7499777345554479
0.04461143910884857,0.6573101777059773,0.28937802907915994,0.7499777345554479
0.044603317975997925,0.6573101777059773,0.2895799676898223,0.7499777345554479
0.044586747884750366,0.6577140549273021,0.2895799676898223,0.7499777345554479
0.04457224905490875,0.6577140549273021,0.28998384491114704,0.7499777345554479
0.04454266279935837,0.6579159935379645,0.28998384491114704,0.7499777345554479
0.04453663155436516,0.6579159935379645,0.29018578352180935,0.7499777345554479
0.04448126628994942,0.6581179321486268,0.29018578352180935,0.7499777345554479
0.04447721689939499,0.6581179321486268,0.2903877221324717,0.7499777345554479
0.04446524381637573,0.6587237479806138,0.2903877221324717,0.7499777345554479
0.044449757784605026,0.6587237479806138,0.2905896607431341,0.7499777345554479
0.04442492499947548,0.659329563812601,0.2905896607431341,0.7499777345554479
0.04442229121923447,0.659329563812601,0.29079159935379645,0.7499777345554479
0.04432735592126846,0.6609450726978998,0.29079159935379645,0.7499777345554479
0.04432309418916702,0.6609450726978998,0.2909935379644588,0.7499777345554479
0.04429275542497635,0.6613489499192245,0.2909935379644588,0.7499777345554479
0.0442744605243206,0.6613489499192245,0.29159935379644586,0.7499777345554479
0.04427375644445419,0.6615508885298869,0.29159935379644586,0.7499777345554479
0.04424918070435524,0.6615508885298869,0.2920032310177706,0.7499777345554479
0.044244494289159775,0.6617528271405493,0.2920032310177706,0.7499777345554479
0.04424138739705086,0.6617528271405493,0.29220516962843296,0.7499777345554479
0.04423315078020096,0.6619547657512116,0.29220516962843296,0.7499777345554479
0.0442303903400898,0.6619547657512116,0.2924071082390953,0.7499777345554479
0.044228821992874146,0.662156704361874,0.2924071082390953,0.7499777345554479
0.04420515522360802,0.662156704361874,0.2926090468497577,0.7499777345554479
0.044203002005815506,0.6623586429725363,0.2926090468497577,0.7499777345554479
0.04419653117656708,0.6623586429725363,0.29281098546042006,0.7499777345554479
0.04418628662824631,0.6625605815831987,0.29281098546042006,0.7499777345554479
0.04417477175593376,0.6625605815831987,0.29301292407108237,0.7499777345554479
0.04416387528181076,0.6629644588045234,0.29301292407108237,0.7499777345554479
0.044157031923532486,0.6629644588045234,0.2934168012924071,0.7499777345554479
0.044147148728370667,0.6631663974151858,0.2934168012924071,0.7499777345554479
0.04413442686200142,0.6631663974151858,0.29382067851373184,0.7499777345554479
0.04412900656461716,0.6635702746365105,0.29382067851373184,0.7499777345554479
0.04411905258893967,0.6635702746365105,0.2940226171243942,0.7499777345554479
0.04408111050724983,0.6643780290791599,0.2940226171243942,0.7499777345554479
0.044060371816158295,0.6643780290791599,0.2944264943457189,0.7499777345554479
0.04400735720992088,0.6651857835218093,0.2944264943457189,0.7499777345554479
0.04400309547781944,0.6651857835218093,0.29462843295638125,0.7499777345554479
0.04397387430071831,0.6657915993537964,0.29462843295638125,0.7499777345554479
0.04395878687500954,0.6657915993537964,0.2948303715670436,0.7499777345554479
0.04393782094120979,0.6663974151857835,0.2948303715670436,0.7499777345554479
0.04390538111329079,0.6663974151857835,0.29523424878836835,0.7499777345554479
0.043860867619514465,0.6668012924071083,0.29523424878836835,0.7499777345554479
0.0438356027007103,0.6668012924071083,0.2962439418416801,0.7499777345554479
0.04382957145571709,0.6670032310177706,0.2962439418416801,0.7499777345554479
0.04382035881280899,0.6670032310177706,0.29664781906300486,0.7499777345554479
0.04380175843834877,0.6672051696284329,0.29664781906300486,0.7499777345554479
0.043775733560323715,0.6672051696284329,0.29705169628432954,0.7499777345554479
0.04376239702105522,0.6674071082390953,0.29705169628432954,0.7499777345554479
0.04374638944864273,0.6674071082390953,0.2972536348949919,0.7499777345554479
0.04374634101986885,0.6676090468497576,0.2972536348949919,0.7499777345554479
0.043693240731954575,0.6676090468497576,0.29806138933764137,0.7499777345554479
0.04369087517261505,0.6680129240710824,0.29806138933764137,0.7499777345554479
0.04363939166069031,0.6680129240710824,0.29907108239095315,0.7499777345554479
0.04363902285695076,0.6682148626817448,0.29907108239095315,0.7499777345554479
0.04363818094134331,0.6682148626817448,0.2992730210016155,0.7499777345554479
0.04361824318766594,0.6684168012924071,0.2992730210016155,0.7499777345554479
0.043610554188489914,0.6684168012924071,0.29967689822294025,0.7499777345554479
0.04360724240541458,0.6686187399030694,0.29967689822294025,0.7499777345554479
0.043495647609233856,0.6686187399030694,0.30109046849757676,0.7499777345554479
0.04349534586071968,0.6688206785137318,0.30109046849757676,0.7499777345554479
0.04347091168165207,0.6688206785137318,0.30129240710823907,0.7499777345554479
0.04345476254820824,0.6692245557350566,0.30129240710823907,0.7499777345554479
0.043437641113996506,0.6692245557350566,0.30149434571890144,0.7499777345554479
0.04339370131492615,0.6698303715670436,0.30149434571890144,0.7499777345554479
0.04337047412991524,0.6698303715670436,0.3016962843295638,0.7499777345554479
0.04335450381040573,0.6700323101777059,0.3016962843295638,0.7499777345554479
0.04333875700831413,0.6700323101777059,0.3023021001615509,0.7499777345554479
0.04330505058169365,0.6706381260096931,0.3023021001615509,0.7499777345554479
0.0432681106030941,0.6706381260096931,0.3031098546042003,0.7499777345554479
0.04325905069708824,0.6708400646203554,0.3031098546042003,0.7499777345554479
0.04325594753026962,0.6708400646203554,0.30351373182552505,0.7499777345554479
0.043255843222141266,0.6710420032310178,0.30351373182552505,0.7499777345554479
0.04324762895703316,0.6710420032310178,0.3037156704361874,0.7499777345554479
0.04323436692357063,0.6712439418416801,0.3037156704361874,0.7499777345554479
0.043224580585956573,0.6712439418416801,0.3039176090468498,0.7499777345554479
0.043218616396188736,0.6714458804523424,0.3039176090468498,0.7499777345554479
0.043207716196775436,0.6714458804523424,0.3041195476575121,0.7499777345554479
0.04315628856420517,0.6722536348949919,0.3041195476575121,0.7499777345554479
0.043076932430267334,0.6722536348949919,0.3047253634894992,0.7499777345554479
0.04305524006485939,0.6726575121163166,0.3047253634894992,0.7499777345554479
0.04303649812936783,0.6726575121163166,0.3051292407108239,0.7499777345554479
0.04301263764500618,0.6730613893376414,0.3051292407108239,0.7499777345554479
0.04300592094659805,0.6730613893376414,0.3053311793214863,0.7499777345554479
0.04289652034640312,0.6738691437802908,0.3053311793214863,0.7499777345554479
0.04287222772836685,0.6738691437802908,0.3055331179321486,0.7499777345554479
0.04284459725022316,0.6740710823909531,0.3055331179321486,0.7499777345554479
0.04282695800065994,0.6740710823909531,0.30593699515347333,0.7499777345554479
0.042809274047613144,0.6742730210016155,0.30593699515347333,0.7499777345554479
0.042801011353731155,0.6742730210016155,0.3061389337641357,0.7499777345554479
0.0427982434630394,0.6746768982229402,0.3061389337641357,0.7499777345554479
0.042794425040483475,0.6746768982229402,0.30634087237479807,0.7499777345554479
0.04279397055506706,0.6748788368336026,0.30634087237479807,0.7499777345554479
0.04279365390539169,0.6748788368336026,0.30654281098546043,0.7499777345554479
0.0427895113825798,0.6750807754442649,0.30654281098546043,0.7499777345554479
0.04278630018234253,0.6750807754442649,0.3067447495961228,0.7499777345554479
0.04278484731912613,0.6752827140549273,0.3067447495961228,0.7499777345554479
0.04277001693844795,0.6752827140549273,0.3069466882067851,0.7499777345554479
0.042747169733047485,0.675686591276252,0.3069466882067851,0.7499777345554479
0.04274692386388779,0.675686591276252,0.3071486268174475,0.7499777345554479
0.04265148937702179,0.6762924071082391,0.3071486268174475,0.7499777345554479
0.04259452223777771,0.6762924071082391,0.30795638126009695,0.7499777345554479
0.04257084056735039,0.6768982229402262,0.30795638126009695,0.7499777345554479
0.0425356887280941,0.6768982229402262,0.3083602584814216,0.7499777345554479
0.042533472180366516,0.6771001615508885,0.3083602584814216,0.7499777345554479
0.04250829294323921,0.6771001615508885,0.3089660743134087,0.7499777345554479
0.042406968772411346,0.6777059773828756,0.3089660743134087,0.7499777345554479
0.042403437197208405,0.6777059773828756,0.3091680129240711,0.7499777345554479
0.04239107668399811,0.677907915993538,0.3091680129240711,0.7499777345554479
0.04238811507821083,0.677907915993538,0.30936995153473346,0.7499777345554479
0.042360253632068634,0.6783117932148627,0.30936995153473346,0.7499777345554479
0.04234452173113823,0.6783117932148627,0.30977382875605813,0.7499777345554479
0.04232197627425194,0.678513731825525,0.30977382875605813,0.7499777345554479
0.042288802564144135,0.678513731825525,0.3099757673667205,0.7499777345554479
0.04228382930159569,0.6787156704361874,0.3099757673667205,0.7499777345554479
0.042259834706783295,0.6787156704361874,0.31037964458804523,0.7499777345554479
0.04222556948661804,0.6797253634894992,0.31037964458804523,0.7499777345554479
0.04222250357270241,0.6797253634894992,0.3105815831987076,0.7499777345554479
0.04218683019280434,0.6801292407108239,0.3105815831987076,0.7499777345554479
0.04218001663684845,0.6801292407108239,0.31098546042003233,0.7499777345554479
0.04214651882648468,0.680735056542811,0.31098546042003233,0.7499777345554479
0.04214543104171753,0.680735056542811,0.31118739903069464,0.7499777345554479
0.04209967702627182,0.681340872374798,0.31118739903069464,0.7499777345554479
0.0420931838452816,0.681340872374798,0.3115912762520194,0.7499777345554479
0.0420926958322525,0.6815428109854604,0.3115912762520194,0.7499777345554479
0.04207915812730789,0.6815428109854604,0.3119951534733441,0.7499777345554479
0.04207739233970642,0.6817447495961227,0.3119951534733441,0.7499777345554479
0.0420532301068306,0.6817447495961227,0.3121970920840065,0.7499777345554479
0.042038049548864365,0.6823505654281099,0.3121970920840065,0.7499777345554479
0.042026910930871964,0.6823505654281099,0.31239903069466884,0.7499777345554479
0.042023491114377975,0.6825525040387722,0.31239903069466884,0.7499777345554479
0.042017120867967606,0.6825525040387722,0.3128029079159935,0.7499777345554479
0.0420159175992012,0.6827544426494345,0.3128029079159935,0.7499777345554479
0.04200916737318039,0.6827544426494345,0.31320678513731826,0.7499777345554479
0.04200569540262222,0.6831583198707593,0.31320678513731826,0.7499777345554479
0.041983067989349365,0.6831583198707593,0.313610662358643,0.7499777345554479
0.04198123514652252,0.6833602584814217,0.313610662358643,0.7499777345554479
0.04196193441748619,0.6833602584814217,0.31401453957996767,0.7499777345554479
0.04195288568735123,0.683562197092084,0.31401453957996767,0.7499777345554479
0.04194922000169754,0.683562197092084,0.3144184168012924,0.7499777345554479
0.04193105176091194,0.6839660743134087,0.3144184168012924,0.7499777345554479
0.041927117854356766,0.6839660743134087,0.31462035541195477,0.7499777345554479
0.041926059871912,0.684168012924071,0.31462035541195477,0.7499777345554479
0.0419103167951107,0.684168012924071,0.3150242326332795,0.7499777345554479
0.04187899827957153,0.6847738287560582,0.3150242326332795,0.7499777345554479
0.04187577962875366,0.6847738287560582,0.31522617124394187,0.7499777345554479
0.04186565428972244,0.6851777059773829,0.31522617124394187,0.7499777345554479
0.0418502576649189,0.6851777059773829,0.31623586429725364,0.7499777345554479
0.041842635720968246,0.6853796445880452,0.31623586429725364,0.7499777345554479
0.04178893193602562,0.6853796445880452,0.3168416801292407,0.7499777345554479
0.04177309200167656,0.6859854604200323,0.3168416801292407,0.7499777345554479
0.04175959527492523,0.6859854604200323,0.3174474959612278,0.7499777345554479
0.04175819829106331,0.6861873990306947,0.3174474959612278,0.7499777345554479
0.041725266724824905,0.6861873990306947,0.3178513731825525,0.7499777345554479
0.04172425717115402,0.686389337641357,0.3178513731825525,0.7499777345554479
0.0417017787694931,0.686389337641357,0.31845718901453957,0.7499777345554479
0.04169691726565361,0.6865912762520194,0.31845718901453957,0.7499777345554479
0.04167779162526131,0.6865912762520194,0.31865912762520193,0.7499777345554479
0.041662998497486115,0.6867932148626817,0.31865912762520193,0.7499777345554479
0.041627682745456696,0.6867932148626817,0.3188610662358643,0.7499777345554479
0.041624993085861206,0.6871970920840065,0.3188610662358643,0.7499777345554479
0.04162285476922989,0.6871970920840065,0.31906300484652667,0.7499777345554479
0.041611962020397186,0.6873990306946688,0.31906300484652667,0.7499777345554479
0.041603174060583115,0.6873990306946688,0.3194668820678514,0.7499777345554479
0.04157337173819542,0.6878029079159935,0.3194668820678514,0.7499777345554479
0.0415586493909359,0.6878029079159935,0.3196688206785137,0.7499777345554479
0.04154444485902786,0.688610662358643,0.3196688206785137,0.7499777345554479
0.041536394506692886,0.688610662358643,0.3198707592891761,0.7499777345554479
0.04153282940387726,0.6888126009693053,0.3198707592891761,0.7499777345554479
0.041513651609420776,0.6888126009693053,0.32007269789983844,0.7499777345554479
0.041497454047203064,0.68921647819063,0.32007269789983844,0.7499777345554479
0.04149596765637398,0.68921647819063,0.3202746365105008,0.7499777345554479
0.041485488414764404,0.6894184168012925,0.3202746365105008,0.7499777345554479
0.04143178090453148,0.6894184168012925,0.3212843295638126,0.7499777345554479
0.0413672998547554,0.6900242326332795,0.3212843295638126,0.7499777345554479
0.041343849152326584,0.6900242326332795,0.32148626817447495,0.7499777345554479
0.04133391007781029,0.6904281098546042,0.32148626817447495,0.7499777345554479
0.041314542293548584,0.6904281098546042,0.3218901453957997,0.7499777345554479
0.041248247027397156,0.691437802907916,0.3218901453957997,0.7499777345554479
0.04124472662806511,0.691437802907916,0.3222940226171244,0.7499777345554479
0.04119832068681717,0.6922455573505655,0.3222940226171244,0.7499777345554479
0.04116859659552574,0.6922455573505655,0.32289983844911146,0.7499777345554479
0.04116467013955116,0.6924474959612278,0.32289983844911146,0.7499777345554479
0.04113198071718216,0.6924474959612278,0.32370759289176093,0.7499777345554479
0.041107624769210815,0.6928513731825525,0.32370759289176093,0.7499777345554479
0.04110083729028702,0.6928513731825525,0.32390953150242324,0.7499777345554479
0.04109788313508034,0.6930533117932148,0.32390953150242324,0.7499777345554479
0.04108269140124321,0.6930533117932148,0.324313408723748,0.7499777345554479
0.04105490446090698,0.6938610662358643,0.324313408723748,0.7499777345554479
0.041042495518922806,0.6938610662358643,0.3247172859450727,0.7499777345554479
0.04103720933198929,0.6940630048465266,0.3247172859450727,0.7499777345554479
0.04100858420133591,0.6940630048465266,0.3249192245557351,0.7499777345554479
0.040999241173267365,0.694264943457189,0.3249192245557351,0.7499777345554479
0.04099886491894722,0.694264943457189,0.32512116316639744,0.7499777345554479
0.04099486395716667,0.6944668820678513,0.32512116316639744,0.7499777345554479
0.04097888246178627,0.6944668820678513,0.32532310177705975,0.7499777345554479
0.04096033424139023,0.6946688206785138,0.32532310177705975,0.7499777345554479
0.040933821350336075,0.6946688206785138,0.3257269789983845,0.7499777345554479
0.04092888534069061,0.6950726978998385,0.3257269789983845,0.7499777345554479
0.04092295095324516,0.6950726978998385,0.32592891760904685,0.7499777345554479
0.04090361297130585,0.6952746365105008,0.32592891760904685,0.7499777345554479
0.040857117623090744,0.6952746365105008,0.32653473344103395,0.7499777345554479
0.04083149880170822,0.6960823909531503,0.32653473344103395,0.7499777345554479
0.04080308973789215,0.6960823909531503,0.327140549273021,0.7499777345554479
0.040794990956783295,0.6966882067851373,0.327140549273021,0.7499777345554479
0.040791407227516174,0.6966882067851373,0.32734248788368336,0.7499777345554479
0.04078749567270279,0.697092084006462,0.32734248788368336,0.7499777345554479
0.040770500898361206,0.697092084006462,0.32754442649434573,0.7499777345554479
0.04076443240046501,0.6972940226171244,0.32754442649434573,0.7499777345554479
0.04074743762612343,0.6972940226171244,0.32794830371567046,0.7499777345554479
0.04071257635951042,0.6976978998384491,0.32794830371567046,0.7499777345554479
0.04065455123782158,0.6976978998384491,0.3295638126009693,0.7499777345554479
0.040568314492702484,0.6981017770597738,0.3295638126009693,0.7499777345554479
0.04055030643939972,0.6981017770597738,0.329967689822294,0.7499777345554479
0.040527746081352234,0.6985056542810986,0.329967689822294,0.7499777345554479
0.04044433683156967,0.6985056542810986,0.33138126009693053,0.7499777345554479
0.04042600840330124,0.6991114701130856,0.33138126009693053,0.7499777345554479
0.040415991097688675,0.6991114701130856,0.3315831987075929,0.7499777345554479
0.04039859399199486,0.6995153473344103,0.3315831987075929,0.7499777345554479
0.040365200489759445,0.6995153473344103,0.33178513731825526,0.7499777345554479
0.04034539312124252,0.6999192245557351,0.33178513731825526,0.7499777345554479
0.04030041769146919,0.6999192245557351,0.33218901453957994,0.7499777345554479
0.04025651514530182,0.7009289176090469,0.33218901453957994,0.7499777345554479
0.04025107994675636,0.7009289176090469,0.3323909531502423,0.7499777345554479
0.040246881544589996,0.7011308562197092,0.3323909531502423,0.7499777345554479
0.0402430035173893,0.7011308562197092,0.3325928917609047,0.7499777345554479
0.04022965952754021,0.7013327948303716,0.3325928917609047,0.7499777345554479
0.04022158682346344,0.7013327948303716,0.3329967689822294,0.7499777345554479
0.04021141305565834,0.7015347334410339,0.3329967689822294,0.7499777345554479
0.04019632562994957,0.7015347334410339,0.3331987075928918,0.7499777345554479
0.04017813876271248,0.7017366720516963,0.3331987075928918,0.7499777345554479
0.040163565427064896,0.7017366720516963,0.3338045234248788,0.7499777345554479
0.04013049602508545,0.702140549273021,0.3338045234248788,0.7499777345554479
0.04012436792254448,0.702140549273021,0.3340064620355412,0.7499777345554479
0.040115028619766235,0.7025444264943457,0.3340064620355412,0.7499777345554479
0.04011088237166405,0.7025444264943457,0.33420840064620355,0.7499777345554479
0.04009772464632988,0.7029483037156704,0.33420840064620355,0.7499777345554479
0.04009215906262398,0.7029483037156704,0.3344103392568659,0.7499777345554479
0.04008026793599129,0.7031502423263328,0.3344103392568659,0.7499777345554479
0.040074098855257034,0.7031502423263328,0.3346122778675283,0.7499777345554479
0.04005290940403938,0.7035541195476576,0.3346122778675283,0.7499777345554479
0.04005103185772896,0.7035541195476576,0.33481421647819065,0.7499777345554479
0.040050581097602844,0.7037560581583199,0.33481421647819065,0.7499777345554479
0.04002835974097252,0.7037560581583199,0.33521809369951533,0.7499777345554479
0.03999973461031914,0.7041599353796446,0.33521809369951533,0.7499777345554479
0.0399823859333992,0.7041599353796446,0.33562197092084006,0.7499777345554479
0.039978887885808945,0.7043618739903069,0.33562197092084006,0.7499777345554479
0.03996898978948593,0.7043618739903069,0.33582390953150243,0.7499777345554479
0.03996703028678894,0.7047657512116317,0.33582390953150243,0.7499777345554479
0.03995188698172569,0.7047657512116317,0.3360258481421648,0.7499777345554479
0.03995004668831825,0.7049676898222941,0.3360258481421648,0.7499777345554479
0.03994031995534897,0.7049676898222941,0.33622778675282716,0.7499777345554479
0.03991449624300003,0.7051696284329564,0.33622778675282716,0.7499777345554479
0.03989623859524727,0.7051696284329564,0.3364297253634895,0.7499777345554479
0.03983341529965401,0.7057754442649434,0.3364297253634895,0.7499777345554479
0.039818745106458664,0.7057754442649434,0.33663166397415184,0.7499777345554479
0.039809856563806534,0.7059773828756059,0.33663166397415184,0.7499777345554479
0.0397627092897892,0.7059773828756059,0.33723747980613894,0.7499777345554479
0.03976091742515564,0.7061793214862682,0.33723747980613894,0.7499777345554479
0.03975827991962433,0.7061793214862682,0.3374394184168013,0.7499777345554479
0.03975784406065941,0.7063812600969306,0.3374394184168013,0.7499777345554479
0.03971938416361809,0.7063812600969306,0.3376413570274637,0.7499777345554479
0.03971517086029053,0.7067851373182552,0.3376413570274637,0.7499777345554479
0.039667416363954544,0.7067851373182552,0.3382471728594507,0.7499777345554479
0.03965045511722565,0.7073909531502424,0.3382471728594507,0.7499777345554479
0.039624400436878204,0.7073909531502424,0.33865105008077545,0.7499777345554479
0.039579056203365326,0.7079967689822294,0.33865105008077545,0.7499777345554479
0.03957511484622955,0.7079967689822294,0.3390549273021002,0.7499777345554479
0.03956849128007889,0.7081987075928917,0.3390549273021002,0.7499777345554479
0.039568059146404266,0.7081987075928917,0.3392568659127625,0.7499777345554479
0.039559878408908844,0.7084006462035541,0.3392568659127625,0.7499777345554479
0.03955795615911484,0.7084006462035541,0.33945880452342486,0.7499777345554479
0.039552535861730576,0.7088045234248789,0.33945880452342486,0.7499777345554479
0.0395476333796978,0.7088045234248789,0.33966074313408723,0.7499777345554479
0.03954598307609558,0.7090064620355412,0.33966074313408723,0.7499777345554479
0.039531007409095764,0.7090064620355412,0.34006462035541196,0.7499777345554479
0.03953098878264427,0.7092084006462036,0.34006462035541196,0.7499777345554479
0.03952476382255554,0.7092084006462036,0.3404684975767367,0.7499777345554479
0.03947918489575386,0.7098142164781907,0.3404684975767367,0.7499777345554479
0.03947337344288826,0.7098142164781907,0.340670436187399,0.7499777345554479
0.039442114531993866,0.7104200323101777,0.340670436187399,0.7499777345554479
0.03943952918052673,0.7104200323101777,0.3408723747980614,0.7499777345554479
0.039433494210243225,0.7106219709208401,0.3408723747980614,0.7499777345554479
0.039421357214450836,0.7106219709208401,0.34107431340872374,0.7499777345554479
0.03940756246447563,0.7108239095315024,0.34107431340872374,0.7499777345554479
0.03939519450068474,0.7108239095315024,0.3414781906300485,0.7499777345554479
0.03935638815164566,0.7116316639741519,0.3414781906300485,0.7499777345554479
0.0393528938293457,0.7116316639741519,0.34168012924071084,0.7499777345554479
0.03931102901697159,0.7120355411954766,0.34168012924071084,0.7499777345554479
0.039286695420742035,0.7120355411954766,0.3418820678513732,0.7499777345554479
0.03926043212413788,0.712843295638126,0.3418820678513732,0.7499777345554479
0.03918913006782532,0.712843295638126,0.34248788368336025,0.7499777345554479
0.03917102515697479,0.7132471728594507,0.34248788368336025,0.7499777345554479
0.03917011246085167,0.7132471728594507,0.3426898222940226,0.7499777345554479
0.03916269168257713,0.7136510500807755,0.3426898222940226,0.7499777345554479
0.03915205970406532,0.7136510500807755,0.342891760904685,0.7499777345554479
0.03915146738290787,0.7138529886914378,0.342891760904685,0.7499777345554479
0.03913922607898712,0.7138529886914378,0.34309369951534735,0.7499777345554479
0.03913657367229462,0.7142568659127625,0.34309369951534735,0.7499777345554479
0.039130136370658875,0.7142568659127625,0.34349757673667203,0.7499777345554479
0.03910631313920021,0.7144588045234249,0.34349757673667203,0.7499777345554479
0.03909773379564285,0.7144588045234249,0.3436995153473344,0.7499777345554479
0.0390658900141716,0.7148626817447497,0.3436995153473344,0.7499777345554479
0.039062321186065674,0.7148626817447497,0.34390145395799676,0.7499777345554479
0.039050959050655365,0.715064620355412,0.34390145395799676,0.7499777345554479
0.03904791921377182,0.715064620355412,0.3441033925686591,0.7499777345554479
0.03903638944029808,0.7154684975767367,0.3441033925686591,0.7499777345554479
0.039030611515045166,0.7154684975767367,0.34491114701130854,0.7499777345554479
0.03902250900864601,0.715670436187399,0.34491114701130854,0.7499777345554479
0.03902195766568184,0.715670436187399,0.3451130856219709,0.7499777345554479
0.03899624943733215,0.7158723747980614,0.3451130856219709,0.7499777345554479
0.03898448124527931,0.7158723747980614,0.34531502423263327,0.7499777345554479
0.038982145488262177,0.7160743134087237,0.34531502423263327,0.7499777345554479
0.03892640024423599,0.7160743134087237,0.345718901453958,0.7499777345554479
0.03889334201812744,0.7162762520193862,0.345718901453958,0.7499777345554479
0.03887685388326645,0.7162762520193862,0.34592084006462037,0.7499777345554479
0.0388653427362442,0.7166801292407108,0.34592084006462037,0.7499777345554479
0.03882867470383644,0.7166801292407108,0.3465266558966074,0.7499777345554479
0.03880691900849342,0.7170840064620355,0.3465266558966074,0.7499777345554479
0.03877619281411171,0.7170840064620355,0.34693053311793215,0.7499777345554479
0.038755789399147034,0.7176898222940227,0.34693053311793215,0.7499777345554479
0.03872792422771454,0.7176898222940227,0.3473344103392569,0.7499777345554479
0.03872372582554817,0.717891760904685,0.3473344103392569,0.7499777345554479
0.03870352357625961,0.717891760904685,0.34753634894991925,0.7499777345554479
0.03869901970028877,0.7182956381260097,0.34753634894991925,0.7499777345554479
0.03867608681321144,0.7182956381260097,0.3479402261712439,0.7499777345554479
0.03866798058152199,0.718497576736672,0.3479402261712439,0.7499777345554479
0.03864503279328346,0.718497576736672,0.34834410339256866,0.7499777345554479
0.03863351047039032,0.7186995153473344,0.34834410339256866,0.7499777345554479
0.03862325847148895,0.7186995153473344,0.3487479806138934,0.7499777345554479
0.03857480734586716,0.7197092084006462,0.3487479806138934,0.7499777345554479
0.03857007995247841,0.7197092084006462,0.34894991922455576,0.7499777345554479
0.038556892424821854,0.720113085621971,0.34894991922455576,0.7499777345554479
0.03848264366388321,0.720113085621971,0.34975767366720517,0.7499777345554479
0.038475800305604935,0.7203150242326333,0.34975767366720517,0.7499777345554479
0.03845357522368431,0.7203150242326333,0.34995961227786754,0.7499777345554479
0.038451217114925385,0.7205169628432956,0.34995961227786754,0.7499777345554479
0.03844441473484039,0.7205169628432956,0.3501615508885299,0.7499777345554479
0.03840917348861694,0.721324717285945,0.3501615508885299,0.7499777345554479
0.03840624541044235,0.721324717285945,0.35036348949919227,0.7499777345554479
0.03840557113289833,0.7215266558966075,0.35036348949919227,0.7499777345554479
0.03838527575135231,0.7215266558966075,0.3509693053311793,0.7499777345554479
0.03835257887840271,0.7219305331179321,0.3509693053311793,0.7499777345554479
0.03833869472146034,0.7219305331179321,0.35137318255250405,0.7499777345554479
0.03832496330142021,0.7225363489499192,0.35137318255250405,0.7499777345554479
0.038321442902088165,0.7225363489499192,0.3515751211631664,0.7499777345554479
0.038286108523607254,0.722940226171244,0.3515751211631664,0.7499777345554479
0.03828444331884384,0.722940226171244,0.3517770597738288,0.7499777345554479
0.03823435679078102,0.7243537964458805,0.3517770597738288,0.7499777345554479
0.03814031556248665,0.7243537964458805,0.3519789983844911,0.7499777345554479
0.038132864981889725,0.7245557350565428,0.3519789983844911,0.7499777345554479
0.03811359778046608,0.7245557350565428,0.3525848142164782,0.7499777345554479
0.03809189051389694,0.7249596122778675,0.3525848142164782,0.7499777345554479
0.038066595792770386,0.7249596122778675,0.3531906300484653,0.7499777345554479
0.03805464506149292,0.7253634894991923,0.3531906300484653,0.7499777345554479
0.03803986683487892,0.7253634894991923,0.3533925686591276,0.7499777345554479
0.03803246468305588,0.7261712439418416,0.3533925686591276,0.7499777345554479
0.03802552819252014,0.7261712439418416,0.35359450726978997,0.7499777345554479
0.03801434859633446,0.726373182552504,0.35359450726978997,0.7499777345554479
0.03800060227513313,0.726373182552504,0.35379644588045234,0.7499777345554479
0.03797120973467827,0.7269789983844911,0.35379644588045234,0.7499777345554479
0.03796794265508652,0.7269789983844911,0.35420032310177707,0.7499777345554479
0.03793909028172493,0.7279886914378029,0.35420032310177707,0.7499777345554479
0.03792441636323929,0.7279886914378029,0.35440226171243944,0.7499777345554479
0.03791460394859314,0.7281906300484653,0.35440226171243944,0.7499777345554479
0.037879038602113724,0.7281906300484653,0.3550080775444265,0.7499777345554479
0.037875428795814514,0.7283925686591276,0.3550080775444265,0.7499777345554479
0.037851933389902115,0.7283925686591276,0.35521001615508885,0.7499777345554479
0.03783972188830376,0.7287964458804523,0.35521001615508885,0.7499777345554479
0.03782690688967705,0.7287964458804523,0.3554119547657512,0.7499777345554479
0.03781957924365997,0.7289983844911146,0.3554119547657512,0.7499777345554479
0.037816449999809265,0.7289983844911146,0.3556138933764136,0.7499777345554479
0.037745919078588486,0.7298061389337641,0.3556138933764136,0.7499777345554479
0.037708818912506104,0.7298061389337641,0.3560177705977383,0.7499777345554479
0.037699613720178604,0.7300080775444265,0.3560177705977383,0.7499777345554479
0.037661295384168625,0.7300080775444265,0.35722940226171246,0.7499777345554479
0.037653952836990356,0.7304119547657512,0.35722940226171246,0.7499777345554479
0.03762759268283844,0.7304119547657512,0.3574313408723748,0.7499777345554479
0.03762725740671158,0.7306138933764136,0.3574313408723748,0.7499777345554479
0.037625446915626526,0.7306138933764136,0.35763327948303714,0.7499777345554479
0.03762363642454147,0.7308158319870759,0.35763327948303714,0.7499777345554479
0.03757808357477188,0.7308158319870759,0.35884491114701134,0.7499777345554479
0.0375606007874012,0.7312197092084006,0.35884491114701134,0.7499777345554479
0.037550318986177444,0.7312197092084006,0.359248788368336,0.7499777345554479
0.03754064440727234,0.731421647819063,0.359248788368336,0.7499777345554479
0.03753000497817993,0.731421647819063,0.3594507269789984,0.7499777345554479
0.03752477094531059,0.7316235864297254,0.3594507269789984,0.7499777345554479
0.03751320391893387,0.7316235864297254,0.3598546042003231,0.7499777345554479
0.03746650740504265,0.7322294022617124,0.3598546042003231,0.7499777345554479
0.03746340423822403,0.7322294022617124,0.3600565428109855,0.7499777345554479
0.037436872720718384,0.7324313408723748,0.3600565428109855,0.7499777345554479
0.03743240609765053,0.7324313408723748,0.3602584814216478,0.7499777345554479
0.03742989897727966,0.7326332794830371,0.3602584814216478,0.7499777345554479
0.037426985800266266,0.7326332794830371,0.3606623586429725,0.7499777345554479
0.03741946443915367,0.7330371567043619,0.3606623586429725,0.7499777345554479
0.03738562390208244,0.7330371567043619,0.3608642972536349,0.7499777345554479
0.03737488389015198,0.7332390953150242,0.3608642972536349,0.7499777345554479
0.03736916929483414,0.7332390953150242,0.36106623586429726,0.7499777345554479
0.03736257180571556,0.7336429725363489,0.36106623586429726,0.7499777345554479
0.03735915198922157,0.7336429725363489,0.3612681744749596,0.7499777345554479
0.037354812026023865,0.7340468497576736,0.3612681744749596,0.7499777345554479
0.0373508483171463,0.7340468497576736,0.361470113085622,0.7499777345554479
0.03733127936720848,0.7344507269789984,0.361470113085622,0.7499777345554479
0.03729977831244469,0.7344507269789984,0.36187399030694667,0.7499777345554479
0.037277497351169586,0.7352584814216478,0.36187399030694667,0.7499777345554479
0.03724448010325432,0.7352584814216478,0.36268174474959614,0.7499777345554479
0.03723976016044617,0.7354604200323102,0.36268174474959614,0.7499777345554479
0.03719835355877876,0.7354604200323102,0.36348949919224555,0.7499777345554479
0.037196218967437744,0.7356623586429726,0.36348949919224555,0.7499777345554479
0.03714984655380249,0.7356623586429726,0.3644991922455573,0.7499777345554479
0.03714871034026146,0.7358642972536349,0.3644991922455573,0.7499777345554479
0.03712361678481102,0.7358642972536349,0.36490306946688206,0.7499777345554479
0.03710946440696716,0.7362681744749596,0.36490306946688206,0.7499777345554479
0.03709515929222107,0.7362681744749596,0.3653069466882068,0.7499777345554479
0.03707943484187126,0.7364701130856219,0.3653069466882068,0.7499777345554479
0.03705613687634468,0.7364701130856219,0.36550888529886916,0.7499777345554479
0.03703601285815239,0.7368739903069467,0.36550888529886916,0.7499777345554479
0.03700033947825432,0.7368739903069467,0.3661147011308562,0.7499777345554479
0.03695100545883179,0.7372778675282714,0.3661147011308562,0.7499777345554479
0.036944855004549026,0.7372778675282714,0.36631663974151857,0.7499777345554479
0.03694140911102295,0.7374798061389337,0.36631663974151857,0.7499777345554479
0.03694114089012146,0.7374798061389337,0.36651857835218093,0.7499777345554479
0.036902863532304764,0.7378836833602584,0.36651857835218093,0.7499777345554479
0.036892011761665344,0.7378836833602584,0.36712439418416803,0.7499777345554479
0.036848004907369614,0.7382875605815832,0.36712439418416803,0.7499777345554479
0.03682665899395943,0.7382875605815832,0.3677302100161551,0.7499777345554479
0.03680356591939926,0.7388933764135702,0.3677302100161551,0.7499777345554479
0.036779407411813736,0.7388933764135702,0.3681340872374798,0.7499777345554479
0.036771539598703384,0.7390953150242326,0.3681340872374798,0.7499777345554479
0.036758631467819214,0.7390953150242326,0.36853796445880455,0.7499777345554479
0.03675040975213051,0.739297253634895,0.36853796445880455,0.7499777345554479
0.03674012050032616,0.739297253634895,0.36873990306946686,0.7499777345554479
0.03671567514538765,0.7397011308562197,0.36873990306946686,0.7499777345554479
0.036704957485198975,0.7397011308562197,0.3689418416801292,0.7499777345554479
0.03670172020792961,0.7399030694668821,0.3689418416801292,0.7499777345554479
0.03670120611786842,0.7399030694668821,0.3691437802907916,0.7499777345554479
0.03669731318950653,0.7401050080775444,0.3691437802907916,0.7499777345554479
0.03667593002319336,0.7401050080775444,0.3695476575121163,0.7499777345554479
0.036655161529779434,0.7403069466882067,0.3695476575121163,0.7499777345554479
0.03663065657019615,0.7403069466882067,0.36995153473344106,0.7499777345554479
0.03661138936877251,0.7407108239095315,0.36995153473344106,0.7499777345554479
0.03659424930810928,0.7407108239095315,0.37015347334410337,0.7499777345554479
0.03657671436667442,0.7411147011308562,0.37015347334410337,0.7499777345554479
0.036573104560375214,0.7411147011308562,0.37035541195476573,0.7499777345554479
0.036572180688381195,0.7413166397415186,0.37035541195476573,0.7499777345554479
0.0365527868270874,0.7413166397415186,0.3705573505654281,0.7499777345554479
0.03653561323881149,0.742124394184168,0.3705573505654281,0.7499777345554479
0.0365290492773056,0.742124394184168,0.37075928917609047,0.7499777345554479
0.036521684378385544,0.7423263327948304,0.37075928917609047,0.7499777345554479
0.03648336976766586,0.7423263327948304,0.3711631663974152,0.7499777345554479
0.03648027405142784,0.7425282714054927,0.3711631663974152,0.7499777345554479
0.036471933126449585,0.7425282714054927,0.37176898222940225,0.7499777345554479
0.03643845021724701,0.7431340872374798,0.37176898222940225,0.7499777345554479
0.036397144198417664,0.7431340872374798,0.3727786752827141,0.7499777345554479
0.03639570251107216,0.7433360258481422,0.3727786752827141,0.7499777345554479
0.03639211878180504,0.7433360258481422,0.3729806138933764,0.7499777345554479
0.03633740171790123,0.744345718901454,0.3729806138933764,0.7499777345554479
0.03630216419696808,0.744345718901454,0.3739903069466882,0.7499777345554479
0.03629679977893829,0.7447495961227787,0.3739903069466882,0.7499777345554479
0.03628690168261528,0.7447495961227787,0.3741922455573506,0.7499777345554479
0.03628511726856232,0.744951534733441,0.3741922455573506,0.7499777345554479
0.03625178709626198,0.744951534733441,0.37479806138933763,0.7499777345554479
0.03624728322029114,0.7451534733441034,0.37479806138933763,0.7499777345554479
0.03621345013380051,0.7451534733441034,0.37540387722132473,0.7499777345554479
0.03612452372908592,0.7463651050080775,0.37540387722132473,0.7499777345554479
0.03606561943888664,0.7463651050080775,0.37762520193861066,0.7499777345554479
0.0360519178211689,0.7465670436187399,0.37762520193861066,0.7499777345554479
0.03605106472969055,0.7465670436187399,0.377827140549273,0.7499777345554479
0.03601982444524765,0.747172859450727,0.377827140549273,0.7499777345554479
0.036009106785058975,0.747172859450727,0.3780290791599354,0.7499777345554479
0.036006513983011246,0.7473747980613893,0.3780290791599354,0.7499777345554479
0.036002662032842636,0.7473747980613893,0.37823101777059775,0.7499777345554479
0.03600243106484413,0.7475767366720517,0.37823101777059775,0.7499777345554479
0.03600229322910309,0.7475767366720517,0.3784329563812601,0.7499777345554479
0.03595075383782387,0.747778675282714,0.3784329563812601,0.7499777345554479
0.03593522682785988,0.747778675282714,0.37863489499192243,0.7499777345554479
0.035910457372665405,0.7479806138933764,0.37863489499192243,0.7499777345554479
0.03590235486626625,0.7479806138933764,0.37903877221324717,0.7499777345554479
0.03585006296634674,0.749394184168013,0.37903877221324717,0.7499777345554479
0.03581018000841141,0.749394184168013,0.38004846526655894,0.7499777345554479
0.03577044606208801,0.7495961227786753,0.38004846526655894,0.7499777345554479
0.03576104715466499,0.7495961227786753,0.3804523424878837,0.7499777345554479
0.0357607863843441,0.7497980613893377,0.3804523424878837,0.7499777345554479
0.035722993314266205,0.7497980613893377,0.3808562197092084,0.7499777345554479
0.03572016581892967,0.75,0.3808562197092084,0.7499777345554479
0.03571969270706177,0.75,0.3810581583198708,0.7499777345554479
0.035718291997909546,0.7502019386106623,0.3810581583198708,0.7499777345554479
0.035681892186403275,0.7502019386106623,0.38146203554119545,0.7499777345554479
0.0356774628162384,0.7504038772213247,0.38146203554119545,0.7499777345554479
0.03566230088472366,0.7504038772213247,0.3818659127625202,0.7499777345554479
0.035632696002721786,0.7510096930533118,0.3818659127625202,0.7499777345554479
0.03562073037028313,0.7510096930533118,0.3824717285945073,0.7499777345554479
0.03561825677752495,0.7512116316639742,0.3824717285945073,0.7499777345554479
0.03558756038546562,0.7512116316639742,0.38287560581583197,0.7499777345554479
0.035584017634391785,0.7514135702746365,0.38287560581583197,0.7499777345554479
0.03557343780994415,0.7514135702746365,0.38307754442649433,0.7499777345554479
0.03557002916932106,0.7516155088852988,0.38307754442649433,0.7499777345554479
0.035561855882406235,0.7516155088852988,0.3832794830371567,0.7499777345554479
0.03553950786590576,0.7518174474959612,0.3832794830371567,0.7499777345554479
0.035508379340171814,0.7518174474959612,0.3838852988691438,0.7499777345554479
0.03550228103995323,0.7520193861066236,0.3838852988691438,0.7499777345554479
0.035497236996889114,0.7520193861066236,0.38408723747980617,0.7499777345554479
0.035496361553668976,0.752221324717286,0.38408723747980617,0.7499777345554479
0.03541800379753113,0.752221324717286,0.38509693053311794,0.7499777345554479
0.035395629703998566,0.7524232633279483,0.38509693053311794,0.7499777345554479
0.035359229892492294,0.7524232633279483,0.3855008077544427,0.7499777345554479
0.03535158559679985,0.7526252019386107,0.3855008077544427,0.7499777345554479
0.03532055765390396,0.7526252019386107,0.3863085621970921,0.7499777345554479
0.035307105630636215,0.752827140549273,0.3863085621970921,0.7499777345554479
0.035300321877002716,0.752827140549273,0.3869143780290792,0.7499777345554479
0.03529787436127663,0.7530290791599353,0.3869143780290792,0.7499777345554479
0.035294901579618454,0.7530290791599353,0.3871163166397415,0.7499777345554479
0.035294730216264725,0.7532310177705978,0.3871163166397415,0.7499777345554479
0.035287100821733475,0.7532310177705978,0.38731825525040386,0.7499777345554479
0.03528127446770668,0.7534329563812601,0.38731825525040386,0.7499777345554479
0.035254668444395065,0.7534329563812601,0.38792407108239096,0.7499777345554479
0.03524326533079147,0.7536348949919225,0.38792407108239096,0.7499777345554479
0.03519948199391365,0.7536348949919225,0.3891357027463651,0.7499777345554479
0.03517867997288704,0.7540387722132472,0.3891357027463651,0.7499777345554479
0.03517400100827217,0.7540387722132472,0.3893376413570275,0.7499777345554479
0.03515757992863655,0.7544426494345718,0.3893376413570275,0.7499777345554479
0.035155732184648514,0.7544426494345718,0.38953957996768984,0.7499777345554479
0.035139333456754684,0.7548465266558966,0.38953957996768984,0.7499777345554479
0.035137467086315155,0.7548465266558966,0.3899434571890145,0.7499777345554479
0.03511333465576172,0.7552504038772213,0.3899434571890145,0.7499777345554479
0.035103585571050644,0.7552504038772213,0.3901453957996769,0.7499777345554479
0.03509848564863205,0.7554523424878837,0.3901453957996769,0.7499777345554479
0.03509686514735222,0.7554523424878837,0.39034733441033925,0.7499777345554479
0.035088177770376205,0.755654281098546,0.39034733441033925,0.7499777345554479
0.035076890140771866,0.755654281098546,0.3905492730210016,0.7499777345554479
0.035060904920101166,0.7558562197092084,0.3905492730210016,0.7499777345554479
0.03504771366715431,0.7558562197092084,0.39115508885298866,0.7499777345554479
0.03503179922699928,0.7560581583198708,0.39115508885298866,0.7499777345554479
0.035018663853406906,0.7560581583198708,0.3915589660743134,0.7499777345554479
0.03496124595403671,0.7568659127625202,0.3915589660743134,0.7499777345554479
0.03493545949459076,0.7568659127625202,0.3921647819063005,0.7499777345554479
0.03492611274123192,0.7574717285945073,0.3921647819063005,0.7499777345554479
0.03489474579691887,0.7574717285945073,0.39277059773828754,0.7499777345554479
0.034885965287685394,0.7576736672051696,0.39277059773828754,0.7499777345554479
0.03487851843237877,0.7576736672051696,0.3929725363489499,0.7499777345554479
0.03487411141395569,0.757875605815832,0.3929725363489499,0.7499777345554479
0.0348539724946022,0.757875605815832,0.393578352180937,0.7499777345554479
0.0348442904651165,0.7580775444264943,0.393578352180937,0.7499777345554479
0.03484188765287399,0.7580775444264943,0.3937802907915994,0.7499777345554479
0.03483523428440094,0.7582794830371568,0.3937802907915994,0.7499777345554479
0.03481363132596016,0.7582794830371568,0.39418416801292405,0.7499777345554479
0.03480891138315201,0.7584814216478191,0.39418416801292405,0.7499777345554479
0.03478159382939339,0.7584814216478191,0.3945880452342488,0.7499777345554479
0.0347597561776638,0.7588852988691438,0.3945880452342488,0.7499777345554479
0.034758202731609344,0.7588852988691438,0.39478998384491115,0.7499777345554479
0.034749213606119156,0.7592891760904685,0.39478998384491115,0.7499777345554479
0.034731291234493256,0.7592891760904685,0.3951938610662359,0.7499777345554479
0.034729067236185074,0.7594911147011308,0.3951938610662359,0.7499777345554479
0.03472355753183365,0.7594911147011308,0.3953957996768982,0.7499777345554479
0.03471389040350914,0.7596930533117933,0.3953957996768982,0.7499777345554479
0.03467857465147972,0.7596930533117933,0.3966074313408724,0.7499777345554479
0.034613098949193954,0.7602988691437803,0.3966074313408724,0.7499777345554479
0.034607164561748505,0.7602988691437803,0.3968093699515347,0.7499777345554479
0.03459944948554039,0.7605008077544426,0.3968093699515347,0.7499777345554479
0.034575846046209335,0.7605008077544426,0.39721324717285944,0.7499777345554479
0.03455886244773865,0.7609046849757674,0.39721324717285944,0.7499777345554479
0.03455336391925812,0.7609046849757674,0.3974151857835218,0.7499777345554479
0.0345284640789032,0.7611066235864298,0.3974151857835218,0.7499777345554479
0.034520410001277924,0.7611066235864298,0.3976171243941842,0.7499777345554479
0.03450823947787285,0.7615105008077544,0.3976171243941842,0.7499777345554479
0.034499093890190125,0.7615105008077544,0.3980210016155089,0.7499777345554479
0.03448895737528801,0.7617124394184168,0.3980210016155089,0.7499777345554479
0.034486621618270874,0.7617124394184168,0.3982229402261712,0.7499777345554479
0.03447549417614937,0.7621163166397416,0.3982229402261712,0.7499777345554479
0.034461114555597305,0.7621163166397416,0.3988287560581583,0.7499777345554479
0.03445062413811684,0.7623182552504039,0.3988287560581583,0.7499777345554479
0.03444863110780716,0.7623182552504039,0.39923263327948305,0.7499777345554479
0.034445494413375854,0.7625201938610663,0.39923263327948305,0.7499777345554479
0.03443384915590286,0.7625201938610663,0.3994345718901454,0.7499777345554479
0.03442646563053131,0.7629240710823909,0.3994345718901454,0.7499777345554479
0.03442087769508362,0.7629240710823909,0.39963651050080773,0.7499777345554479
0.034383080899715424,0.7635298869143781,0.39963651050080773,0.7499777345554479
0.034357789903879166,0.7635298869143781,0.40024232633279483,0.7499777345554479
0.03433617204427719,0.7639337641357028,0.40024232633279483,0.7499777345554479
0.0343359000980854,0.7639337641357028,0.4004442649434572,0.7499777345554479
0.03433417156338692,0.7641357027463651,0.4004442649434572,0.7499777345554479
0.03433319553732872,0.7641357027463651,0.40064620355411956,0.7499777345554479
0.03432135656476021,0.7643376413570274,0.40064620355411956,0.7499777345554479
0.034311894327402115,0.7643376413570274,0.40105008077544424,0.7499777345554479
0.03429212421178818,0.7647415185783522,0.40105008077544424,0.7499777345554479
0.03425600752234459,0.7647415185783522,0.4012520193861066,0.7499777345554479
0.03425510227680206,0.7649434571890146,0.4012520193861066,0.7499777345554479
0.034253980964422226,0.7649434571890146,0.401453957996769,0.7499777345554479
0.03425382450222969,0.7651453957996769,0.401453957996769,0.7499777345554479
0.03422609344124794,0.7651453957996769,0.4018578352180937,0.7499777345554479
0.03421758860349655,0.7655492730210016,0.4018578352180937,0.7499777345554479
0.03420494869351387,0.7655492730210016,0.4020597738287561,0.7499777345554479
0.03418080508708954,0.7661550888529887,0.4020597738287561,0.7499777345554479
0.034173477441072464,0.7661550888529887,0.40246365105008075,0.7499777345554479
0.03416583687067032,0.7663570274636511,0.40246365105008075,0.7499777345554479
0.03408271446824074,0.7663570274636511,0.40367528271405495,0.7499777345554479
0.03403915837407112,0.7673667205169629,0.40367528271405495,0.7499777345554479
0.0340021587908268,0.7673667205169629,0.40407915993537963,0.7499777345554479
0.03397275507450104,0.7681744749596123,0.40407915993537963,0.7499777345554479
0.033904779702425,0.7681744749596123,0.40508885298869146,0.7499777345554479
0.03388507291674614,0.7689822294022617,0.40508885298869146,0.7499777345554479
0.033868372440338135,0.7689822294022617,0.4056946688206785,0.7499777345554479
0.03383483737707138,0.7705977382875606,0.4056946688206785,0.7499777345554479
0.03383142128586769,0.7705977382875606,0.4058966074313409,0.7499777345554479
0.03382398560643196,0.7707996768982229,0.4058966074313409,0.7499777345554479
0.03382120653986931,0.7707996768982229,0.4063004846526656,0.7499777345554479
0.033811554312705994,0.7710016155088854,0.4063004846526656,0.7499777345554479
0.03380941227078438,0.7710016155088854,0.4067043618739903,0.7499777345554479
0.03379378840327263,0.7712035541195477,0.4067043618739903,0.7499777345554479
0.03379112482070923,0.7712035541195477,0.40690630048465265,0.7499777345554479
0.03374306485056877,0.7726171243941842,0.40690630048465265,0.7499777345554479
0.033737145364284515,0.7726171243941842,0.407108239095315,0.7499777345554479
0.03373677656054497,0.7728190630048465,0.407108239095315,0.7499777345554479
0.033733684569597244,0.7728190630048465,0.4073101777059774,0.7499777345554479
0.033695004880428314,0.7734248788368336,0.4073101777059774,0.7499777345554479
0.03367934376001358,0.7734248788368336,0.40751211631663975,0.7499777345554479
0.033673182129859924,0.773626817447496,0.40751211631663975,0.7499777345554479
0.033655788749456406,0.773626817447496,0.4079159935379645,0.7499777345554479
0.033653147518634796,0.7738287560581584,0.4079159935379645,0.7499777345554479
0.03360044211149216,0.7738287560581584,0.4085218093699515,0.7499777345554479
0.033593837171792984,0.7740306946688207,0.4085218093699515,0.7499777345554479
0.033585481345653534,0.7740306946688207,0.40892568659127626,0.7499777345554479
0.03352639451622963,0.7750403877221325,0.40892568659127626,0.7499777345554479
0.033513568341732025,0.7750403877221325,0.409329563812601,0.7499777345554479
0.03351237252354622,0.7752423263327949,0.409329563812601,0.7499777345554479
0.03348786383867264,0.7752423263327949,0.40973344103392567,0.7499777345554479
0.03348304331302643,0.7758481421647819,0.40973344103392567,0.7499777345554479
0.033457037061452866,0.7758481421647819,0.40993537964458804,0.7499777345554479
0.0334116593003273,0.777059773828756,0.40993537964458804,0.7499777345554479
0.0333980955183506,0.777059773828756,0.4107431340872375,0.7499777345554479
0.0333968810737133,0.7772617124394184,0.4107431340872375,0.7499777345554479
0.033396780490875244,0.7772617124394184,0.4109450726978998,0.7499777345554479
0.033383648842573166,0.7778675282714055,0.4109450726978998,0.7499777345554479
0.03337390720844269,0.7778675282714055,0.4117528271405493,0.7499777345554479
0.0333479605615139,0.7780694668820679,0.4117528271405493,0.7499777345554479
0.033314913511276245,0.7780694668820679,0.4123586429725363,0.7499777345554479
0.03331196680665016,0.7782714054927302,0.4123586429725363,0.7499777345554479
0.0333072692155838,0.7782714054927302,0.41276252019386106,0.7499777345554479
0.03330519050359726,0.778675282714055,0.41276252019386106,0.7499777345554479
0.03329301252961159,0.778675282714055,0.4129644588045234,0.7499777345554479
0.0332871712744236,0.7788772213247173,0.4129644588045234,0.7499777345554479
0.03326042741537094,0.7788772213247173,0.4135702746365105,0.7499777345554479
0.03325508534908295,0.7790791599353797,0.4135702746365105,0.7499777345554479
0.03320302441716194,0.7790791599353797,0.41437802907915994,0.7499777345554479
0.033202603459358215,0.779281098546042,0.41437802907915994,0.7499777345554479
0.0331726148724556,0.779281098546042,0.4153877221324717,0.7499777345554479
0.03314726799726486,0.779886914378029,0.4153877221324717,0.7499777345554479
0.0331462100148201,0.779886914378029,0.4155896607431341,0.7499777345554479
0.03313538059592247,0.7804927302100162,0.4155896607431341,0.7499777345554479
0.03309435769915581,0.7804927302100162,0.4161954765751212,0.7499777345554479
0.03307481110095978,0.7806946688206785,0.4161954765751212,0.7499777345554479
0.03307441249489784,0.7806946688206785,0.41639741518578355,0.7499777345554479
0.033073119819164276,0.7808966074313409,0.41639741518578355,0.7499777345554479
0.033066242933273315,0.7808966074313409,0.4168012924071082,0.7499777345554479
0.03305717557668686,0.7810985460420032,0.4168012924071082,0.7499777345554479
0.033032797276973724,0.7810985460420032,0.4176090468497577,0.7499777345554479
0.03302590548992157,0.781502423263328,0.4176090468497577,0.7499777345554479
0.03301974758505821,0.781502423263328,0.41781098546042006,0.7499777345554479
0.03300076350569725,0.7817043618739903,0.41781098546042006,0.7499777345554479
0.033000387251377106,0.7817043618739903,0.41801292407108237,0.7499777345554479
0.033000268042087555,0.7819063004846527,0.41801292407108237,0.7499777345554479
0.03299596533179283,0.7819063004846527,0.4184168012924071,0.7499777345554479
0.032954178750514984,0.7827140549273021,0.4184168012924071,0.7499777345554479
0.032929785549640656,0.7827140549273021,0.41882067851373184,0.7499777345554479
0.03290953114628792,0.7833198707592892,0.41882067851373184,0.7499777345554479
0.03290773928165436,0.7833198707592892,0.4190226171243942,0.7499777345554479
0.03289295360445976,0.7835218093699515,0.4190226171243942,0.7499777345554479
0.032878048717975616,0.7835218093699515,0.41922455573505657,0.7499777345554479
0.032874204218387604,0.7837237479806138,0.41922455573505657,0.7499777345554479
0.03284526616334915,0.7837237479806138,0.41962843295638125,0.7499777345554479
0.03283751383423805,0.7841276252019386,0.41962843295638125,0.7499777345554479
0.032826341688632965,0.7841276252019386,0.4198303715670436,0.7499777345554479
0.032804831862449646,0.784329563812601,0.4198303715670436,0.7499777345554479
0.032791465520858765,0.784329563812601,0.420032310177706,0.7499777345554479
0.03278926759958267,0.7847334410339257,0.420032310177706,0.7499777345554479
0.03275381028652191,0.7847334410339257,0.4204361873990307,0.7499777345554479
0.03274983540177345,0.784935379644588,0.4204361873990307,0.7499777345554479
0.03274489566683769,0.784935379644588,0.4206381260096931,0.7499777345554479
0.032718438655138016,0.7855411954765751,0.4206381260096931,0.7499777345554479
0.03271143138408661,0.7855411954765751,0.42104200323101776,0.7499777345554479
0.03269006311893463,0.7863489499192245,0.42104200323101776,0.7499777345554479
0.032689694315195084,0.7863489499192245,0.4212439418416801,0.7499777345554479
0.032686661928892136,0.7865508885298869,0.4212439418416801,0.7499777345554479
0.03267424926161766,0.7865508885298869,0.42205169628432954,0.7499777345554479
0.03267158567905426,0.7867528271405493,0.42205169628432954,0.7499777345554479
0.03265761584043503,0.7867528271405493,0.42265751211631664,0.7499777345554479
0.032654959708452225,0.7869547657512116,0.42265751211631664,0.7499777345554479
0.03261326253414154,0.7869547657512116,0.42346526655896605,0.7499777345554479
0.032604239881038666,0.787156704361874,0.42346526655896605,0.7499777345554479
0.032594434916973114,0.787156704361874,0.4242730210016155,0.7499777345554479
0.03257755935192108,0.7873586429725363,0.4242730210016155,0.7499777345554479
0.03257405757904053,0.7873586429725363,0.4244749596122779,0.7499777345554479
0.032572150230407715,0.7875605815831987,0.4244749596122779,0.7499777345554479
0.032552942633628845,0.7875605815831987,0.42467689822294025,0.7499777345554479
0.032526612281799316,0.7885702746365105,0.42467689822294025,0.7499777345554479
0.03252236172556877,0.7885702746365105,0.42487883683360256,0.7499777345554479
0.03250058740377426,0.7889741518578353,0.42487883683360256,0.7499777345554479
0.03249996900558472,0.7889741518578353,0.4250807754442649,0.7499777345554479
0.032481733709573746,0.7891760904684976,0.4250807754442649,0.7499777345554479
0.032468415796756744,0.7891760904684976,0.4252827140549273,0.7499777345554479
0.032441847026348114,0.7897819063004846,0.4252827140549273,0.7499777345554479
0.03243919834494591,0.7897819063004846,0.42548465266558966,0.7499777345554479
0.03242037072777748,0.789983844911147,0.42548465266558966,0.7499777345554479
0.032410502433776855,0.789983844911147,0.4258885298869144,0.7499777345554479
0.03238513320684433,0.7909935379644588,0.4258885298869144,0.7499777345554479
0.03234867379069328,0.7909935379644588,0.42649434571890144,0.7499777345554479
0.032342154532670975,0.7911954765751211,0.42649434571890144,0.7499777345554479
0.03234197571873665,0.7911954765751211,0.4266962843295638,0.7499777345554479
0.03232672065496445,0.7913974151857835,0.4266962843295638,0.7499777345554479
0.03232420235872269,0.7913974151857835,0.42689822294022617,0.7499777345554479
0.03232114017009735,0.7915993537964459,0.42689822294022617,0.7499777345554479
0.032319702208042145,0.7915993537964459,0.4273021001615509,0.7499777345554479
0.032313037663698196,0.7918012924071083,0.4273021001615509,0.7499777345554479
0.032307252287864685,0.7918012924071083,0.42750403877221327,0.7499777345554479
0.032290518283843994,0.7922051696284329,0.42750403877221327,0.7499777345554479
0.032237157225608826,0.7922051696284329,0.4281098546042003,0.7499777345554479
0.03222497180104256,0.7924071082390953,0.4281098546042003,0.7499777345554479
0.03221582993865013,0.7924071082390953,0.42851373182552505,0.7499777345554479
0.03221503272652626,0.7926090468497576,0.42851373182552505,0.7499777345554479
0.03221028670668602,0.7926090468497576,0.4287156704361874,0.7499777345554479
0.032190486788749695,0.7930129240710824,0.4287156704361874,0.7499777345554479
0.03217760846018791,0.7930129240710824,0.4289176090468498,0.7499777345554479
0.03217374533414841,0.7932148626817448,0.4289176090468498,0.7499777345554479
0.03216491639614105,0.7932148626817448,0.4291195476575121,0.7499777345554479
0.032144587486982346,0.7934168012924071,0.4291195476575121,0.7499777345554479
0.032117944210767746,0.7934168012924071,0.42992730210016156,0.7499777345554479
0.032089028507471085,0.7938206785137318,0.42992730210016156,0.7499777345554479
0.032080672681331635,0.7938206785137318,0.4303311793214863,0.7499777345554479
0.03206603229045868,0.7940226171243941,0.4303311793214863,0.7499777345554479
0.03205138444900513,0.7940226171243941,0.4305331179321486,0.7499777345554479
0.03204597160220146,0.7942245557350566,0.4305331179321486,0.7499777345554479
0.03204403072595596,0.7942245557350566,0.43073505654281097,0.7499777345554479
0.03202445060014725,0.7952342487883683,0.43073505654281097,0.7499777345554479
0.03200314939022064,0.7952342487883683,0.43093699515347333,0.7499777345554479
0.03196607902646065,0.7956381260096931,0.43093699515347333,0.7499777345554479
0.03196403756737709,0.7956381260096931,0.4311389337641357,0.7499777345554479
0.03196229413151741,0.7958400646203554,0.4311389337641357,0.7499777345554479
0.03195029869675636,0.7958400646203554,0.43154281098546043,0.7499777345554479
0.03193559870123863,0.7964458804523424,0.43154281098546043,0.7499777345554479
0.031926099210977554,0.7964458804523424,0.4317447495961228,0.7499777345554479
0.03192095085978508,0.7966478190630049,0.4317447495961228,0.7499777345554479
0.03191884234547615,0.7966478190630049,0.4319466882067851,0.7499777345554479
0.03190040960907936,0.7968497576736672,0.4319466882067851,0.7499777345554479
0.031883008778095245,0.7968497576736672,0.43235056542810985,0.7499777345554479
0.03186691552400589,0.7974555735056543,0.43235056542810985,0.7499777345554479
0.031850218772888184,0.7974555735056543,0.4331583198707593,0.7499777345554479
0.03184268996119499,0.7976575121163166,0.4331583198707593,0.7499777345554479
0.03182794526219368,0.7976575121163166,0.433562197092084,0.7499777345554479
0.031821202486753464,0.7980613893376414,0.433562197092084,0.7499777345554479
0.03180330619215965,0.7980613893376414,0.4345718901453958,0.7499777345554479
0.031800705939531326,0.7984652665589661,0.4345718901453958,0.7499777345554479
0.03180032968521118,0.7984652665589661,0.43477382875605813,0.7499777345554479
0.031778331845998764,0.7988691437802908,0.43477382875605813,0.7499777345554479
0.03177784010767937,0.7988691437802908,0.4349757673667205,0.7499777345554479
0.031772680580616,0.7990710823909531,0.4349757673667205,0.7499777345554479
0.0317714624106884,0.7990710823909531,0.43537964458804523,0.7499777345554479
0.03176563233137131,0.7994749596122779,0.43537964458804523,0.7499777345554479
0.03171826899051666,0.7994749596122779,0.4365912762520194,0.7499777345554479
0.03171433135867119,0.7996768982229402,0.4365912762520194,0.7499777345554479
0.03170699626207352,0.7996768982229402,0.43679321486268174,0.7499777345554479
0.0317026749253273,0.7998788368336026,0.43679321486268174,0.7499777345554479
0.03163740038871765,0.7998788368336026,0.43760096930533116,0.7499777345554479
0.031631626188755035,0.8000807754442649,0.43760096930533116,0.7499777345554479
0.03162696957588196,0.8000807754442649,0.4378029079159935,0.7499777345554479
0.03161180764436722,0.800686591276252,0.4378029079159935,0.7499777345554479
0.0315597765147686,0.800686591276252,0.43921647819063003,0.7499777345554479
0.03155308589339256,0.8008885298869144,0.43921647819063003,0.7499777345554479
0.03152298182249069,0.8008885298869144,0.4394184168012924,0.7499777345554479
0.03151992708444595,0.8010904684975767,0.4394184168012924,0.7499777345554479
0.03149772807955742,0.8010904684975767,0.4400242326332795,0.7499777345554479
0.03148329257965088,0.8012924071082391,0.4400242326332795,0.7499777345554479
0.0314737930893898,0.8012924071082391,0.4404281098546042,0.7499777345554479
0.03145380690693855,0.8018982229402262,0.4404281098546042,0.7499777345554479
0.03144529089331627,0.8018982229402262,0.4408319870759289,0.7499777345554479
0.03143961727619171,0.8023021001615509,0.4408319870759289,0.7499777345554479
0.03140699118375778,0.8023021001615509,0.44123586429725364,0.7499777345554479
0.03138433024287224,0.8025040387722132,0.44123586429725364,0.7499777345554479
0.03134683892130852,0.8025040387722132,0.4418416801292407,0.7499777345554479
0.03133046254515648,0.8027059773828756,0.4418416801292407,0.7499777345554479
0.03131823241710663,0.8027059773828756,0.4422455573505654,0.7499777345554479
0.03131648153066635,0.802907915993538,0.4422455573505654,0.7499777345554479
0.0312039852142334,0.802907915993538,0.4438610662358643,0.7499777345554479
0.031200606375932693,0.8031098546042004,0.4438610662358643,0.7499777345554479
0.031139127910137177,0.8031098546042004,0.4446688206785137,0.7499777345554479
0.03112206794321537,0.803513731825525,0.4446688206785137,0.7499777345554479
0.031081853434443474,0.803513731825525,0.4452746365105008,0.7499777345554479
0.03105340525507927,0.8043214862681745,0.4452746365105008,0.7499777345554479
0.031048480421304703,0.8043214862681745,0.4454765751211632,0.7499777345554479
0.031033368781208992,0.8047253634894992,0.4454765751211632,0.7499777345554479
0.031030232086777687,0.8047253634894992,0.44567851373182554,0.7499777345554479
0.031016387045383453,0.8049273021001615,0.44567851373182554,0.7499777345554479
0.030992722138762474,0.8049273021001615,0.4458804523424879,0.7499777345554479
0.03096904419362545,0.8055331179321487,0.4458804523424879,0.7499777345554479
0.030958503484725952,0.8055331179321487,0.4460823909531502,0.7499777345554479
0.030958086252212524,0.805735056542811,0.4460823909531502,0.7499777345554479
0.030948663130402565,0.805735056542811,0.4468901453957997,0.7499777345554479
0.030942099168896675,0.806340872374798,0.4468901453957997,0.7499777345554479
0.030941886827349663,0.806340872374798,0.44709208400646205,0.7499777345554479
0.03093980811536312,0.8065428109854604,0.44709208400646205,0.7499777345554479
0.030924608930945396,0.8065428109854604,0.4476978998384491,0.7499777345554479
0.030914412811398506,0.8067447495961227,0.4476978998384491,0.7499777345554479
0.030914142727851868,0.8067447495961227,0.44789983844911146,0.7499777345554479
0.03090941160917282,0.8069466882067852,0.44789983844911146,0.7499777345554479
0.0309055857360363,0.8069466882067852,0.4483037156704362,0.7499777345554479
0.03090343065559864,0.8073505654281099,0.4483037156704362,0.7499777345554479
0.030867842957377434,0.8073505654281099,0.4491114701130856,0.7499777345554479
0.030853675678372383,0.8077544426494345,0.4491114701130856,0.7499777345554479
0.03082873485982418,0.8077544426494345,0.4497172859450727,0.7499777345554479
0.030821556225419044,0.807956381260097,0.4497172859450727,0.7499777345554479
0.030817069113254547,0.807956381260097,0.4499192245557351,0.7499777345554479
0.030815789476037025,0.8081583198707593,0.4499192245557351,0.7499777345554479
0.030814891681075096,0.8081583198707593,0.45012116316639744,0.7499777345554479
0.03079204633831978,0.808562197092084,0.45012116316639744,0.7499777345554479
0.0307778250426054,0.808562197092084,0.45032310177705975,0.7499777345554479
0.03077705204486847,0.8087641357027464,0.45032310177705975,0.7499777345554479
0.030715590342879295,0.8087641357027464,0.4507269789983845,0.7499777345554479
0.03070070967078209,0.8089660743134087,0.4507269789983845,0.7499777345554479
0.030684128403663635,0.8089660743134087,0.45153473344103395,0.7499777345554479
0.0306701622903347,0.8093699515347335,0.45153473344103395,0.7499777345554479
0.03065534681081772,0.8093699515347335,0.45193861066235863,0.7499777345554479
0.0306332278996706,0.8103796445880452,0.45193861066235863,0.7499777345554479
0.030605006963014603,0.8103796445880452,0.45234248788368336,0.7499777345554479
0.030593104660511017,0.8105815831987075,0.45234248788368336,0.7499777345554479
0.030591722577810287,0.8105815831987075,0.45254442649434573,0.7499777345554479
0.030588703230023384,0.81078352180937,0.45254442649434573,0.7499777345554479
0.030581941828131676,0.81078352180937,0.45294830371567046,0.7499777345554479
0.030576001852750778,0.8109854604200323,0.45294830371567046,0.7499777345554479
0.030556311830878258,0.8109854604200323,0.4537560581583199,0.7499777345554479
0.030549047514796257,0.8111873990306947,0.4537560581583199,0.7499777345554479
0.030539197847247124,0.8111873990306947,0.45395799676898224,0.7499777345554479
0.030536990612745285,0.8115912762520194,0.45395799676898224,0.7499777345554479
0.030527763068675995,0.8115912762520194,0.4541599353796446,0.7499777345554479
0.030511705204844475,0.8117932148626817,0.4541599353796446,0.7499777345554479
0.030452072620391846,0.8117932148626817,0.454967689822294,0.7499777345554479
0.030444547533988953,0.8119951534733441,0.454967689822294,0.7499777345554479
0.03043571300804615,0.8119951534733441,0.4551696284329564,0.7499777345554479
0.03043169528245926,0.8121970920840065,0.4551696284329564,0.7499777345554479
0.030427318066358566,0.8121970920840065,0.45537156704361875,0.7499777345554479
0.030411850661039352,0.8128029079159935,0.45537156704361875,0.7499777345554479
0.030408352613449097,0.8128029079159935,0.4555735056542811,0.7499777345554479
0.030381906777620316,0.8130048465266559,0.4555735056542811,0.7499777345554479
0.030343150720000267,0.8130048465266559,0.4559773828756058,0.7499777345554479
0.030293244868516922,0.8134087237479806,0.4559773828756058,0.7499777345554479
0.030282387509942055,0.8134087237479806,0.45617932148626816,0.7499777345554479
0.030273066833615303,0.813610662358643,0.45617932148626816,0.7499777345554479
0.030257683247327805,0.813610662358643,0.4565831987075929,0.7499777345554479
0.030249180272221565,0.8138126009693053,0.4565831987075929,0.7499777345554479
0.030240753665566444,0.8138126009693053,0.45678513731825526,0.7499777345554479
0.03019593097269535,0.8146203554119548,0.45678513731825526,0.7499777345554479
0.03019379824399948,0.8146203554119548,0.45698707592891763,0.7499777345554479
0.030183613300323486,0.8148222940226171,0.45698707592891763,0.7499777345554479
0.030175860971212387,0.8148222940226171,0.4573909531502423,0.7499777345554479
0.03013143315911293,0.815831987075929,0.4573909531502423,0.7499777345554479
0.03013141267001629,0.815831987075929,0.4575928917609047,0.7499777345554479
0.030126186087727547,0.8162358642972536,0.4575928917609047,0.7499777345554479
0.030089549720287323,0.8162358642972536,0.4581987075928918,0.7499777345554479
0.03007149137556553,0.8168416801292407,0.4581987075928918,0.7499777345554479
0.030071405693888664,0.8168416801292407,0.45840064620355414,0.7499777345554479
0.03006860986351967,0.817043618739903,0.45840064620355414,0.7499777345554479
0.030059851706027985,0.817043618739903,0.45860258481421645,0.7499777345554479
0.030047588050365448,0.8172455573505655,0.45860258481421645,0.7499777345554479
0.03002818301320076,0.8172455573505655,0.4596122778675283,0.7499777345554479
0.030015822499990463,0.8176494345718901,0.4596122778675283,0.7499777345554479
0.030008496716618538,0.8176494345718901,0.46001615508885296,0.7499777345554479
0.029999034479260445,0.8178513731825525,0.46001615508885296,0.7499777345554479
0.029980327934026718,0.8178513731825525,0.46082390953150243,0.7499777345554479
0.029978781938552856,0.8180533117932148,0.46082390953150243,0.7499777345554479
0.029978374019265175,0.8180533117932148,0.4610258481421648,0.7499777345554479
0.029973648488521576,0.8182552504038773,0.4610258481421648,0.7499777345554479
0.029949650168418884,0.8182552504038773,0.4620355411954766,0.7499777345554479
0.0299314484000206,0.818659127625202,0.4620355411954766,0.7499777345554479
0.02992958016693592,0.818659127625202,0.46223747980613894,0.7499777345554479
0.029923925176262856,0.8188610662358643,0.46223747980613894,0.7499777345554479
0.029909256845712662,0.8188610662358643,0.4624394184168013,0.7499777345554479
0.029907209798693657,0.8190630048465266,0.4624394184168013,0.7499777345554479
0.029901739209890366,0.8190630048465266,0.462843295638126,0.7499777345554479
0.029897606000304222,0.8196688206785138,0.462843295638126,0.7499777345554479
0.02989082969725132,0.8196688206785138,0.4634491114701131,0.7499777345554479
0.029882945120334625,0.8198707592891761,0.4634491114701131,0.7499777345554479
0.029882824048399925,0.8198707592891761,0.46365105008077545,0.7499777345554479
0.029878251254558563,0.8200726978998385,0.46365105008077545,0.7499777345554479
0.029842447489500046,0.8200726978998385,0.46506462035541196,0.7499777345554479
0.02983805537223816,0.8204765751211631,0.46506462035541196,0.7499777345554479
0.02982836216688156,0.8204765751211631,0.46526655896607433,0.7499777345554479
0.029819197952747345,0.8210823909531503,0.46526655896607433,0.7499777345554479
0.029802875593304634,0.8210823909531503,0.4662762520193861,0.7499777345554479
0.029791580513119698,0.8216882067851373,0.4662762520193861,0.7499777345554479
0.02978917583823204,0.8216882067851373,0.4664781906300485,0.7499777345554479
0.029787873849272728,0.8218901453957996,0.4664781906300485,0.7499777345554479
0.029787402600049973,0.8218901453957996,0.46668012924071084,0.7499777345554479
0.02976880595088005,0.8222940226171244,0.46668012924071084,0.7499777345554479
0.02974037453532219,0.8222940226171244,0.4672859450726979,0.7499777345554479
0.02972159907221794,0.8226978998384491,0.4672859450726979,0.7499777345554479
0.02971538156270981,0.8226978998384491,0.46748788368336025,0.7499777345554479
0.02970298007130623,0.8228998384491115,0.46748788368336025,0.7499777345554479
0.029693603515625,0.8228998384491115,0.467891760904685,0.7499777345554479
0.029686640948057175,0.8231017770597738,0.467891760904685,0.7499777345554479
0.02962774597108364,0.8231017770597738,0.46890145395799676,0.7499777345554479
0.029577601701021194,0.8237075928917609,0.46890145395799676,0.7499777345554479
0.02957197278738022,0.8237075928917609,0.4691033925686591,0.7499777345554479
0.029565539211034775,0.8239095315024233,0.4691033925686591,0.7499777345554479
0.029560916125774384,0.8239095315024233,0.4693053311793215,0.7499777345554479
0.02954951673746109,0.824313408723748,0.4693053311793215,0.7499777345554479
0.02954811044037342,0.824313408723748,0.46950726978998386,0.7499777345554479
0.029544126242399216,0.8245153473344103,0.46950726978998386,0.7499777345554479
0.029524516314268112,0.8245153473344103,0.4697092084006462,0.7499777345554479
0.02951374091207981,0.8247172859450727,0.4697092084006462,0.7499777345554479
0.029511980712413788,0.8247172859450727,0.46991114701130854,0.7499777345554479
0.029491256922483444,0.8251211631663974,0.46991114701130854,0.7499777345554479
0.029476216062903404,0.8251211631663974,0.4701130856219709,0.7499777345554479
0.029470080509781837,0.8253231017770598,0.4701130856219709,0.7499777345554479
0.029454700648784637,0.8253231017770598,0.47051696284329564,0.7499777345554479
0.029439738020300865,0.8257269789983845,0.47051696284329564,0.7499777345554479
0.02941971644759178,0.8257269789983845,0.47112277867528274,0.7499777345554479
0.029415076598525047,0.8259289176090469,0.47112277867528274,0.7499777345554479
0.029392605647444725,0.8259289176090469,0.4717285945072698,0.7499777345554479
0.029362298548221588,0.8261308562197092,0.4717285945072698,0.7499777345554479
0.029310526326298714,0.8261308562197092,0.47253634894991925,0.7499777345554479
0.029285771772265434,0.8267366720516963,0.47253634894991925,0.7499777345554479
0.0292795579880476,0.8267366720516963,0.47273828756058156,0.7499777345554479
0.029276032000780106,0.8269386106623586,0.47273828756058156,0.7499777345554479
0.02922922745347023,0.8269386106623586,0.4731421647819063,0.7499777345554479
0.02921510860323906,0.827140549273021,0.4731421647819063,0.7499777345554479
0.029212260618805885,0.827140549273021,0.47334410339256866,0.7499777345554479
0.02920486032962799,0.8273424878836834,0.47334410339256866,0.7499777345554479
0.029185917228460312,0.8273424878836834,0.47394991922455576,0.7499777345554479
0.02918201871216297,0.8275444264943457,0.47394991922455576,0.7499777345554479
0.029180362820625305,0.8275444264943457,0.47415185783521807,0.7499777345554479
0.029162537306547165,0.8279483037156704,0.47415185783521807,0.7499777345554479
0.029150396585464478,0.8279483037156704,0.47435379644588044,0.7499777345554479
0.029140928760170937,0.8281502423263328,0.47435379644588044,0.7499777345554479
0.029127618297934532,0.8281502423263328,0.47475767366720517,0.7499777345554479
0.029122361913323402,0.8283521809369951,0.47475767366720517,0.7499777345554479
0.02910648100078106,0.8283521809369951,0.4755654281098546,0.7499777345554479
0.029100341722369194,0.8285541195476576,0.4755654281098546,0.7499777345554479
0.029097311198711395,0.8285541195476576,0.47576736672051695,0.7499777345554479
0.029089488089084625,0.8287560581583199,0.47576736672051695,0.7499777345554479
0.029066016897559166,0.8287560581583199,0.47637318255250405,0.7499777345554479
0.029051074758172035,0.8289579967689822,0.47637318255250405,0.7499777345554479
0.029047155752778053,0.8289579967689822,0.4765751211631664,0.7499777345554479
0.0290459506213665,0.8291599353796446,0.4765751211631664,0.7499777345554479
0.029036564752459526,0.8291599353796446,0.4775848142164782,0.7499777345554479
0.029024537652730942,0.8293618739903069,0.4775848142164782,0.7499777345554479
0.029024407267570496,0.8293618739903069,0.47778675282714056,0.7499777345554479
0.029000869020819664,0.8297657512116317,0.47778675282714056,0.7499777345554479
0.028989901766180992,0.8297657512116317,0.4779886914378029,0.7499777345554479
0.028973281383514404,0.8299676898222941,0.4779886914378029,0.7499777345554479
0.028970366343855858,0.8299676898222941,0.4781906300484653,0.7499777345554479
0.028945019468665123,0.8301696284329564,0.4781906300484653,0.7499777345554479
0.028939584270119667,0.8301696284329564,0.4783925686591276,0.7499777345554479
0.028915511444211006,0.8307754442649434,0.4783925686591276,0.7499777345554479
0.028885813429951668,0.8307754442649434,0.47920032310177707,0.7499777345554479
0.028879769146442413,0.8309773828756059,0.47920032310177707,0.7499777345554479
0.028875984251499176,0.8309773828756059,0.4798061389337641,0.7499777345554479
0.028866996988654137,0.8313812600969306,0.4798061389337641,0.7499777345554479
0.028865782544016838,0.8313812600969306,0.4800080775444265,0.7499777345554479
0.028865182772278786,0.8315831987075929,0.4800080775444265,0.7499777345554479
0.02886241301894188,0.8315831987075929,0.48021001615508885,0.7499777345554479
0.028859509155154228,0.8317851373182552,0.48021001615508885,0.7499777345554479
0.028843780979514122,0.8317851373182552,0.4804119547657512,0.7499777345554479
0.028838561847805977,0.8319870759289176,0.4804119547657512,0.7499777345554479
0.028803879395127296,0.8319870759289176,0.481421647819063,0.7499777345554479
0.028790131211280823,0.8323909531502424,0.481421647819063,0.7499777345554479
0.02878739684820175,0.8323909531502424,0.4818255250403877,0.7499777345554479
0.028785867616534233,0.8325928917609047,0.4818255250403877,0.7499777345554479
0.02878454141318798,0.8325928917609047,0.4820274636510501,0.7499777345554479
0.028772279620170593,0.8327948303715671,0.4820274636510501,0.7499777345554479
0.028761690482497215,0.8327948303715671,0.4824313408723748,0.7499777345554479
0.02876163460314274,0.8329967689822294,0.4824313408723748,0.7499777345554479
0.028755202889442444,0.8329967689822294,0.48263327948303714,0.7499777345554479
0.028745070099830627,0.8336025848142165,0.48263327948303714,0.7499777345554479
0.028733620420098305,0.8336025848142165,0.48323909531502424,0.7499777345554479
0.028721563518047333,0.8338045234248789,0.48323909531502424,0.7499777345554479
0.028711535036563873,0.8338045234248789,0.48384491114701134,0.7499777345554479
0.02869049459695816,0.8340064620355412,0.48384491114701134,0.7499777345554479
0.02868236042559147,0.8340064620355412,0.484248788368336,0.7499777345554479
0.028681442141532898,0.8342084006462036,0.484248788368336,0.7499777345554479
0.0286667812615633,0.8342084006462036,0.4848546042003231,0.7499777345554479
0.028655216097831726,0.8346122778675282,0.4848546042003231,0.7499777345554479
0.028613822534680367,0.8346122778675282,0.48606623586429726,0.7499777345554479
0.02860969305038452,0.8348142164781907,0.48606623586429726,0.7499777345554479
0.028597861528396606,0.8348142164781907,0.4862681744749596,0.7499777345554479
0.028591690585017204,0.835016155088853,0.4862681744749596,0.7499777345554479
0.028582949191331863,0.835016155088853,0.48687399030694667,0.7499777345554479
0.028533639386296272,0.8360258481421647,0.48687399030694667,0.7499777345554479
0.028531616553664207,0.8360258481421647,0.48707592891760904,0.7499777345554479
0.028524281457066536,0.8362277867528272,0.48707592891760904,0.7499777345554479
0.02852272056043148,0.8362277867528272,0.4872778675282714,0.7499777345554479
0.02851720154285431,0.8364297253634895,0.4872778675282714,0.7499777345554479
0.02847261168062687,0.8364297253634895,0.48848949919224555,0.7499777345554479
0.028459178283810616,0.8368336025848142,0.48848949919224555,0.7499777345554479
0.0284163486212492,0.8368336025848142,0.4888933764135703,0.7499777345554479
0.02841065637767315,0.8370355411954766,0.4888933764135703,0.7499777345554479
0.02840687520802021,0.8370355411954766,0.48909531502423265,0.7499777345554479
0.028381817042827606,0.8372374798061389,0.48909531502423265,0.7499777345554479
0.028350528329610825,0.8372374798061389,0.4897011308562197,0.7499777345554479
0.028330767527222633,0.8374394184168013,0.4897011308562197,0.7499777345554479
0.028262006118893623,0.8374394184168013,0.49050888529886916,0.7499777345554479
0.02825835347175598,0.8376413570274637,0.49050888529886916,0.7499777345554479
0.028219744563102722,0.8376413570274637,0.4911147011308562,0.7499777345554479
0.028208041563630104,0.8380452342487884,0.4911147011308562,0.7499777345554479
0.028194185346364975,0.8380452342487884,0.49151857835218093,0.7499777345554479
0.028192806988954544,0.8382471728594507,0.49151857835218093,0.7499777345554479
0.028128787875175476,0.8382471728594507,0.4927302100161551,0.7499777345554479
0.028111126273870468,0.8386510500807755,0.4927302100161551,0.7499777345554479
0.028099821880459785,0.8386510500807755,0.4933360258481422,0.7499777345554479
0.02808680199086666,0.8390549273021002,0.4933360258481422,0.7499777345554479
0.0280823465436697,0.8390549273021002,0.49353796445880455,0.7499777345554479
0.02807195670902729,0.8394588045234249,0.49353796445880455,0.7499777345554479
0.028059445321559906,0.8394588045234249,0.4939418416801292,0.7499777345554479
0.02805563621222973,0.8396607431340872,0.4939418416801292,0.7499777345554479
0.02803652547299862,0.8396607431340872,0.4947495961227787,0.7499777345554479
0.02802535705268383,0.840064620355412,0.4947495961227787,0.7499777345554479
0.02792372554540634,0.840064620355412,0.497172859450727,0.7499777345554479
0.027909355238080025,0.8402665589660743,0.497172859450727,0.7499777345554479
0.027898617088794708,0.8402665589660743,0.49737479806138934,0.7499777345554479
0.027884777635335922,0.8410743134087237,0.49737479806138934,0.7499777345554479
0.02786090411245823,0.8410743134087237,0.4975767366720517,0.7499777345554479
0.02783825434744358,0.8412762520193862,0.4975767366720517,0.7499777345554479
0.02782817929983139,0.8412762520193862,0.4977786752827141,0.7499777345554479
0.02782340534031391,0.8414781906300485,0.4977786752827141,0.7499777345554479
0.027803009375929832,0.8414781906300485,0.4983844911147011,0.7499777345554479
0.02779143489897251,0.8418820678513732,0.4983844911147011,0.7499777345554479
0.027791405096650124,0.8418820678513732,0.4985864297253635,0.7499777345554479
0.027784304693341255,0.8420840064620355,0.4985864297253635,0.7499777345554479
0.027781181037425995,0.8420840064620355,0.49878836833602586,0.7499777345554479
0.027750685811042786,0.8426898222940227,0.49878836833602586,0.7499777345554479
0.027733413502573967,0.8426898222940227,0.4989903069466882,0.7499777345554479
0.027716506272554398,0.8432956381260097,0.4989903069466882,0.7499777345554479
0.02769269049167633,0.8432956381260097,0.49979806138933763,0.7499777345554479
0.027680471539497375,0.8439014539579968,0.49979806138933763,0.7499777345554479
0.02767515741288662,0.8439014539579968,0.5,0.7499777345554479
0.027651917189359665,0.8443053311793215,0.5,0.7499777345554479
0.027643917128443718,0.8443053311793215,0.5002019386106623,0.7499777345554479
0.02763349562883377,0.8445072697899838,0.5002019386106623,0.7499777345554479
0.027617717161774635,0.8445072697899838,0.5008077544426495,0.7499777345554479
0.027591479942202568,0.845113085621971,0.5008077544426495,0.7499777345554479
0.027583489194512367,0.845113085621971,0.5010096930533118,0.7499777345554479
0.027574652805924416,0.8453150242326333,0.5010096930533118,0.7499777345554479
0.027560587972402573,0.8453150242326333,0.5020193861066236,0.7499777345554479
0.027560051530599594,0.8455169628432956,0.5020193861066236,0.7499777345554479
0.027535799890756607,0.8455169628432956,0.502221324717286,0.7499777345554479
0.027513541281223297,0.845718901453958,0.502221324717286,0.7499777345554479
0.027490969747304916,0.845718901453958,0.5030290791599353,0.7499777345554479
0.027488628402352333,0.8459208400646203,0.5030290791599353,0.7499777345554479
0.027444621548056602,0.8459208400646203,0.5040387722132472,0.7499777345554479
0.027437414973974228,0.8461227786752827,0.5040387722132472,0.7499777345554479
0.027422860264778137,0.8461227786752827,0.5042407108239095,0.7499777345554479
0.027412354946136475,0.846324717285945,0.5042407108239095,0.7499777345554479
0.02739294432103634,0.846324717285945,0.5048465266558966,0.7499777345554479
0.027377046644687653,0.8465266558966075,0.5048465266558966,0.7499777345554479
0.027374351397156715,0.8465266558966075,0.505048465266559,0.7499777345554479
0.027372296899557114,0.8467285945072698,0.505048465266559,0.7499777345554479
0.02736208401620388,0.8467285945072698,0.5052504038772213,0.7499777345554479
0.02736053057014942,0.8469305331179321,0.5052504038772213,0.7499777345554479
0.027359390631318092,0.8469305331179321,0.5054523424878837,0.7499777345554479
0.02735855244100094,0.8471324717285945,0.5054523424878837,0.7499777345554479
0.027333958074450493,0.8471324717285945,0.5060581583198708,0.7499777345554479
0.027328358963131905,0.8475363489499192,0.5060581583198708,0.7499777345554479
0.0273276399821043,0.8475363489499192,0.5062600969305331,0.7499777345554479
0.027305778115987778,0.8483441033925686,0.5062600969305331,0.7499777345554479
0.027303123846650124,0.8483441033925686,0.5066639741518578,0.7499777345554479
0.027300508692860603,0.848546042003231,0.5066639741518578,0.7499777345554479
0.027295326814055443,0.848546042003231,0.5072697899838449,0.7499777345554479
0.027286360040307045,0.8489499192245558,0.5072697899838449,0.7499777345554479
0.0272523146122694,0.8489499192245558,0.507875605815832,0.7499777345554479
0.027213379740715027,0.8503634894991923,0.507875605815832,0.7499777345554479
0.027211254462599754,0.8503634894991923,0.5080775444264943,0.7499777345554479
0.02719717100262642,0.8509693053311793,0.5080775444264943,0.7499777345554479
0.027131205424666405,0.8509693053311793,0.5084814216478191,0.7499777345554479
0.02710321545600891,0.8515751211631664,0.5084814216478191,0.7499777345554479
0.02707763761281967,0.8515751211631664,0.5086833602584814,0.7499777345554479
0.027076110243797302,0.8519789983844911,0.5086833602584814,0.7499777345554479
0.0270585585385561,0.8519789983844911,0.5092891760904685,0.7499777345554479
0.02705446630716324,0.8521809369951535,0.5092891760904685,0.7499777345554479
0.026998154819011688,0.8521809369951535,0.5105008077544426,0.7499777345554479
0.02699517086148262,0.8523828756058158,0.5105008077544426,0.7499777345554479
0.026978859677910805,0.8523828756058158,0.5111066235864298,0.7499777345554479
0.026971299201250076,0.8525848142164781,0.5111066235864298,0.7499777345554479
0.02695230022072792,0.8525848142164781,0.5115105008077544,0.7499777345554479
0.026929572224617004,0.8527867528271406,0.5115105008077544,0.7499777345554479
0.026918068528175354,0.8527867528271406,0.5121163166397416,0.7499777345554479
0.02689387835562229,0.8533925686591276,0.5121163166397416,0.7499777345554479
0.026854751631617546,0.8533925686591276,0.5125201938610663,0.7499777345554479
0.026843322440981865,0.8537964458804523,0.5125201938610663,0.7499777345554479
0.026835625991225243,0.8537964458804523,0.5129240710823909,0.7499777345554479
0.026824016124010086,0.8542003231017771,0.5129240710823909,0.7499777345554479
0.026797320693731308,0.8542003231017771,0.5135298869143781,0.7499777345554479
0.026781821623444557,0.8544022617124394,0.5135298869143781,0.7499777345554479
0.026691235601902008,0.8544022617124394,0.5151453957996769,0.7499777345554479
0.026689685881137848,0.8546042003231018,0.5151453957996769,0.7499777345554479
0.0266850758343935,0.8546042003231018,0.5155492730210016,0.7499777345554479
0.02668369747698307,0.8548061389337641,0.5155492730210016,0.7499777345554479
0.026676882058382034,0.8548061389337641,0.5157512116316639,0.7499777345554479
0.02667371742427349,0.8550080775444265,0.5157512116316639,0.7499777345554479
0.026656001806259155,0.8550080775444265,0.5161550888529887,0.7499777345554479
0.026648741215467453,0.8554119547657512,0.5161550888529887,0.7499777345554479
0.02663024514913559,0.8554119547657512,0.5169628432956381,0.7499777345554479
0.026623832061886787,0.8556138933764136,0.5169628432956381,0.7499777345554479
0.026590563356876373,0.8556138933764136,0.5175686591276252,0.7499777345554479
0.026578160002827644,0.8558158319870759,0.5175686591276252,0.7499777345554479
0.026577800512313843,0.8558158319870759,0.5177705977382876,0.7499777345554479
0.0265775416046381,0.8560177705977383,0.5177705977382876,0.7499777345554479
0.026532290503382683,0.8560177705977383,0.5197899838449112,0.7499777345554479
0.026520516723394394,0.8562197092084006,0.5197899838449112,0.7499777345554479
0.02650780789554119,0.8562197092084006,0.5201938610662359,0.7499777345554479
0.02649962157011032,0.8566235864297254,0.5201938610662359,0.7499777345554479
0.026475505903363228,0.8566235864297254,0.5205977382875606,0.7499777345554479
0.026454543694853783,0.8568255250403877,0.5205977382875606,0.7499777345554479
0.026434585452079773,0.8568255250403877,0.5210016155088854,0.7499777345554479
0.0264271330088377,0.8572294022617124,0.5210016155088854,0.7499777345554479
0.02642083168029785,0.8572294022617124,0.52140549273021,0.7499777345554479
0.026419585570693016,0.8574313408723748,0.52140549273021,0.7499777345554479
0.02641812525689602,0.8574313408723748,0.5216074313408724,0.7499777345554479
0.026417184621095657,0.8576332794830371,0.5216074313408724,0.7499777345554479
0.026415729895234108,0.8576332794830371,0.5218093699515347,0.7499777345554479
0.026410000398755074,0.8578352180936996,0.5218093699515347,0.7499777345554479
0.02640482410788536,0.8578352180936996,0.5220113085621971,0.7499777345554479
0.026387358084321022,0.8580371567043619,0.5220113085621971,0.7499777345554479
0.026379810646176338,0.8580371567043619,0.5228190630048465,0.7499777345554479
0.026357127353549004,0.8586429725363489,0.5228190630048465,0.7499777345554479
0.026344211772084236,0.8586429725363489,0.5232229402261712,0.7499777345554479
0.026339489966630936,0.8588449111470113,0.5232229402261712,0.7499777345554479
0.026334045454859734,0.8588449111470113,0.5234248788368336,0.7499777345554479
0.026332681998610497,0.8592487883683361,0.5234248788368336,0.7499777345554479
0.02632777951657772,0.8592487883683361,0.5238287560581584,0.7499777345554479
0.02631661668419838,0.8594507269789984,0.5238287560581584,0.7499777345554479
0.02628200501203537,0.8594507269789984,0.524232633279483,0.7499777345554479
0.026280689984560013,0.8596526655896607,0.524232633279483,0.7499777345554479
0.026279406622052193,0.8596526655896607,0.5244345718901454,0.7499777345554479
0.026271989569067955,0.8598546042003231,0.5244345718901454,0.7499777345554479
0.026266075670719147,0.8598546042003231,0.5246365105008077,0.7499777345554479
0.026244856417179108,0.8602584814216478,0.5246365105008077,0.7499777345554479
0.02623596601188183,0.8602584814216478,0.5252423263327949,0.7499777345554479
0.026229452341794968,0.8604604200323102,0.5252423263327949,0.7499777345554479
0.02621416747570038,0.8604604200323102,0.5258481421647819,0.7499777345554479
0.026177119463682175,0.8606623586429726,0.5258481421647819,0.7499777345554479
0.02617250755429268,0.8606623586429726,0.5260500807754442,0.7499777345554479
0.026170456781983376,0.8608642972536349,0.5260500807754442,0.7499777345554479
0.02616524137556553,0.8608642972536349,0.5262520193861067,0.7499777345554479
0.026163535192608833,0.8610662358642972,0.5262520193861067,0.7499777345554479
0.026157302781939507,0.8610662358642972,0.526453957996769,0.7499777345554479
0.026127563789486885,0.8616720516962844,0.526453957996769,0.7499777345554479
0.02611292526125908,0.8616720516962844,0.5272617124394184,0.7499777345554479
0.026096493005752563,0.8618739903069467,0.5272617124394184,0.7499777345554479
0.02607860416173935,0.8618739903069467,0.5274636510500808,0.7499777345554479
0.026077870279550552,0.8620759289176091,0.5274636510500808,0.7499777345554479
0.02605362981557846,0.8620759289176091,0.5280694668820679,0.7499777345554479
0.026053298264741898,0.8622778675282714,0.5280694668820679,0.7499777345554479
0.026032574474811554,0.8622778675282714,0.5284733441033925,0.7499777345554479
0.02603142149746418,0.8624798061389337,0.5284733441033925,0.7499777345554479
0.026013880968093872,0.8624798061389337,0.528675282714055,0.7499777345554479
0.02599269710481167,0.8626817447495961,0.528675282714055,0.7499777345554479
0.025974567979574203,0.8626817447495961,0.5290791599353797,0.7499777345554479
0.025970526039600372,0.8628836833602584,0.5290791599353797,0.7499777345554479
0.025961201637983322,0.8628836833602584,0.529281098546042,0.7499777345554479
0.025954490527510643,0.8630856219709209,0.529281098546042,0.7499777345554479
0.025954250246286392,0.8630856219709209,0.5294830371567044,0.7499777345554479
0.02595292404294014,0.8632875605815832,0.5294830371567044,0.7499777345554479
0.02594715543091297,0.8632875605815832,0.529886914378029,0.7499777345554479
0.025935208424925804,0.8634894991922456,0.529886914378029,0.7499777345554479
0.02593366615474224,0.8634894991922456,0.5300888529886915,0.7499777345554479
0.025931429117918015,0.8636914378029079,0.5300888529886915,0.7499777345554479
0.025930194184184074,0.8636914378029079,0.5302907915993538,0.7499777345554479
0.025930123403668404,0.8638933764135702,0.5302907915993538,0.7499777345554479
0.025921570137143135,0.8638933764135702,0.5306946688206785,0.7499777345554479
0.025908345356583595,0.8640953150242326,0.5306946688206785,0.7499777345554479
0.025903109461069107,0.8640953150242326,0.5308966074313409,0.7499777345554479
0.02589806728065014,0.864297253634895,0.5308966074313409,0.7499777345554479
0.025848902761936188,0.864297253634895,0.5317043618739903,0.7499777345554479
0.025847649201750755,0.8644991922455574,0.5317043618739903,0.7499777345554479
0.025839755311608315,0.8644991922455574,0.532108239095315,0.7499777345554479
0.025834186002612114,0.8647011308562197,0.532108239095315,0.7499777345554479
0.02582661435008049,0.8647011308562197,0.5323101777059773,0.7499777345554479
0.02581341192126274,0.8651050080775444,0.5323101777059773,0.7499777345554479
0.025810539722442627,0.8651050080775444,0.5327140549273021,0.7499777345554479
0.02579670585691929,0.8653069466882067,0.5327140549273021,0.7499777345554479
0.025764862075448036,0.8653069466882067,0.5335218093699515,0.7499777345554479
0.025741295889019966,0.8655088852988692,0.5335218093699515,0.7499777345554479
0.02569635584950447,0.8655088852988692,0.534329563812601,0.7499777345554479
0.025695376098155975,0.8657108239095315,0.534329563812601,0.7499777345554479
0.025669395923614502,0.8657108239095315,0.5347334410339257,0.7499777345554479
0.02564600296318531,0.8665185783521809,0.5347334410339257,0.7499777345554479
0.025616809725761414,0.8665185783521809,0.5361470113085622,0.7499777345554479
0.02561303786933422,0.8667205169628432,0.5361470113085622,0.7499777345554479
0.025604864582419395,0.8667205169628432,0.5369547657512116,0.7499777345554479
0.02560415491461754,0.8669224555735057,0.5369547657512116,0.7499777345554479
0.025558307766914368,0.8669224555735057,0.5381663974151858,0.7499777345554479
0.02555646188557148,0.8673263327948304,0.5381663974151858,0.7499777345554479
0.02555321902036667,0.8673263327948304,0.5383683360258481,0.7499777345554479
0.02551603689789772,0.8677302100161551,0.5383683360258481,0.7499777345554479
0.025513852015137672,0.8677302100161551,0.5387722132471728,0.7499777345554479
0.025502853095531464,0.8683360258481422,0.5387722132471728,0.7499777345554479
0.0254779364913702,0.8683360258481422,0.5395799676898223,0.7499777345554479
0.025470634922385216,0.8687399030694669,0.5395799676898223,0.7499777345554479
0.025436967611312866,0.8687399030694669,0.5401857835218093,0.7499777345554479
0.025434717535972595,0.8689418416801292,0.5401857835218093,0.7499777345554479
0.025432422757148743,0.8689418416801292,0.5403877221324718,0.7499777345554479
0.02542245015501976,0.8691437802907916,0.5403877221324718,0.7499777345554479
0.025365598499774933,0.8691437802907916,0.5413974151857835,0.7499777345554479
0.025362124666571617,0.869345718901454,0.5413974151857835,0.7499777345554479
0.025362081825733185,0.869345718901454,0.5415993537964459,0.7499777345554479
0.02534959837794304,0.8697495961227787,0.5415993537964459,0.7499777345554479
0.025338811799883842,0.8697495961227787,0.5420032310177706,0.7499777345554479
0.025332927703857422,0.8703554119547657,0.5420032310177706,0.7499777345554479
0.02530783601105213,0.8703554119547657,0.5426090468497576,0.7499777345554479
0.025304142385721207,0.8705573505654282,0.5426090468497576,0.7499777345554479
0.025294769555330276,0.8705573505654282,0.5434168012924071,0.7499777345554479
0.025290045887231827,0.8707592891760905,0.5434168012924071,0.7499777345554479
0.025265460833907127,0.8707592891760905,0.5442245557350566,0.7499777345554479
0.025253858417272568,0.8709612277867528,0.5442245557350566,0.7499777345554479
0.025243200361728668,0.8709612277867528,0.5444264943457189,0.7499777345554479
0.025239994749426842,0.8713651050080775,0.5444264943457189,0.7499777345554479
0.02523963153362274,0.8713651050080775,0.5446284329563813,0.7499777345554479
0.025238079950213432,0.8715670436187399,0.5446284329563813,0.7499777345554479
0.0252236220985651,0.8715670436187399,0.5448303715670436,0.7499777345554479
0.025218304246664047,0.8717689822294022,0.5448303715670436,0.7499777345554479
0.02521222084760666,0.8717689822294022,0.5450323101777059,0.7499777345554479
0.025205891579389572,0.872172859450727,0.5450323101777059,0.7499777345554479
0.025193285197019577,0.872172859450727,0.5454361873990307,0.7499777345554479
0.02517462521791458,0.8725767366720517,0.5454361873990307,0.7499777345554479
0.025151699781417847,0.8725767366720517,0.5464458804523424,0.7499777345554479
0.025149328634142876,0.872778675282714,0.5464458804523424,0.7499777345554479
0.025149142369627953,0.872778675282714,0.5466478190630049,0.7499777345554479
0.025130268186330795,0.8731825525040388,0.5466478190630049,0.7499777345554479
0.025125324726104736,0.8731825525040388,0.5468497576736672,0.7499777345554479
0.02511606551706791,0.8733844911147012,0.5468497576736672,0.7499777345554479
0.025108840316534042,0.8733844911147012,0.5470516962843296,0.7499777345554479
0.025094853714108467,0.8739903069466882,0.5470516962843296,0.7499777345554479
0.025064006447792053,0.8739903069466882,0.5476575121163166,0.7499777345554479
0.025059113278985023,0.874394184168013,0.5476575121163166,0.7499777345554479
0.025054333731532097,0.874394184168013,0.547859450726979,0.7499777345554479
0.02505391836166382,0.8745961227786753,0.547859450726979,0.7499777345554479
0.025041019544005394,0.8745961227786753,0.5480613893376414,0.7499777345554479
0.025026513263583183,0.8754038772213247,0.5480613893376414,0.7499777345554479
0.025025708600878716,0.8754038772213247,0.5482633279483037,0.7499777345554479
0.024998731911182404,0.8764135702746365,0.5482633279483037,0.7499777345554479
0.02499541826546192,0.8764135702746365,0.5484652665589661,0.7499777345554479
0.024988099932670593,0.8766155088852988,0.5484652665589661,0.7499777345554479
0.02497236616909504,0.8766155088852988,0.5488691437802908,0.7499777345554479
0.024968625977635384,0.8768174474959612,0.5488691437802908,0.7499777345554479
0.024959193542599678,0.8768174474959612,0.5492730210016155,0.7499777345554479
0.024942032992839813,0.877221324717286,0.5492730210016155,0.7499777345554479
0.024933842942118645,0.877221324717286,0.5496768982229402,0.7499777345554479
0.02490520291030407,0.8784329563812601,0.5496768982229402,0.7499777345554479
0.024904698133468628,0.8784329563812601,0.5498788368336026,0.7499777345554479
0.02489851601421833,0.8786348949919225,0.5498788368336026,0.7499777345554479
0.024894727393984795,0.8786348949919225,0.5502827140549273,0.7499777345554479
0.024876410141587257,0.8788368336025848,0.5502827140549273,0.7499777345554479
0.02486761473119259,0.8788368336025848,0.5504846526655897,0.7499777345554479
0.02486260049045086,0.8790387722132472,0.5504846526655897,0.7499777345554479
0.024840794503688812,0.8790387722132472,0.5508885298869144,0.7499777345554479
0.024839624762535095,0.8792407108239095,0.5508885298869144,0.7499777345554479
0.02483459562063217,0.8792407108239095,0.5510904684975767,0.7499777345554479
0.02483174204826355,0.8794426494345718,0.5510904684975767,0.7499777345554479
0.024830810725688934,0.8794426494345718,0.5512924071082391,0.7499777345554479
0.024819277226924896,0.8796445880452343,0.5512924071082391,0.7499777345554479
0.02479768916964531,0.8796445880452343,0.5516962843295639,0.7499777345554479
0.024792160838842392,0.880048465266559,0.5516962843295639,0.7499777345554479
0.02479003742337227,0.880048465266559,0.5518982229402262,0.7499777345554479
0.02477884665131569,0.8804523424878837,0.5518982229402262,0.7499777345554479
0.024770144373178482,0.8804523424878837,0.5521001615508885,0.7499777345554479
0.024742193520069122,0.8808562197092084,0.5521001615508885,0.7499777345554479
0.024739211425185204,0.8808562197092084,0.5523021001615509,0.7499777345554479
0.02473512664437294,0.8810581583198708,0.5523021001615509,0.7499777345554479
0.0247298926115036,0.8810581583198708,0.5525040387722132,0.7499777345554479
0.02472335658967495,0.8812600969305331,0.5525040387722132,0.7499777345554479
0.024722972884774208,0.8812600969305331,0.5527059773828756,0.7499777345554479
0.024679452180862427,0.8814620355411955,0.5527059773828756,0.7499777345554479
0.02465510554611683,0.8814620355411955,0.553513731825525,0.7499777345554479
0.024654177948832512,0.8816639741518578,0.553513731825525,0.7499777345554479
0.02463301457464695,0.8816639741518578,0.5549273021001615,0.7499777345554479
0.024631118401885033,0.8818659127625202,0.5549273021001615,0.7499777345554479
0.024630187079310417,0.8818659127625202,0.5551292407108239,0.7499777345554479
0.024623053148388863,0.8820678513731826,0.5551292407108239,0.7499777345554479
0.024616651237010956,0.8820678513731826,0.5553311793214862,0.7499777345554479
0.02461124211549759,0.8822697899838449,0.5553311793214862,0.7499777345554479
0.024597087875008583,0.8822697899838449,0.5555331179321487,0.7499777345554479
0.024594031274318695,0.8824717285945073,0.5555331179321487,0.7499777345554479
0.02458145096898079,0.8824717285945073,0.555735056542811,0.7499777345554479
0.024578163400292397,0.8826736672051696,0.555735056542811,0.7499777345554479
0.024519655853509903,0.8826736672051696,0.5573505654281099,0.7499777345554479
0.02451155334711075,0.882875605815832,0.5573505654281099,0.7499777345554479
0.02448330633342266,0.882875605815832,0.557956381260097,0.7499777345554479
0.02448275499045849,0.8830775444264943,0.557956381260097,0.7499777345554479
0.024459170177578926,0.8830775444264943,0.559168012924071,0.7499777345554479
0.024449855089187622,0.8832794830371568,0.559168012924071,0.7499777345554479
0.024437403306365013,0.8832794830371568,0.5593699515347335,0.7499777345554479
0.024436146020889282,0.8834814216478191,0.5593699515347335,0.7499777345554479
0.024406475946307182,0.8834814216478191,0.5597738287560582,0.7499777345554479
0.024394797161221504,0.8840872374798061,0.5597738287560582,0.7499777345554479
0.024381745606660843,0.8840872374798061,0.5605815831987075,0.7499777345554479
0.02437356486916542,0.8844911147011308,0.5605815831987075,0.7499777345554479
0.02436993643641472,0.8844911147011308,0.56078352180937,0.7499777345554479
0.02435464784502983,0.8846930533117933,0.56078352180937,0.7499777345554479
0.02435200847685337,0.8846930533117933,0.5609854604200323,0.7499777345554479
0.02435155026614666,0.8848949919224556,0.5609854604200323,0.7499777345554479
0.024336976930499077,0.8848949919224556,0.561389337641357,0.7499777345554479
0.024316880851984024,0.8855008077544426,0.561389337641357,0.7499777345554479
0.024301210418343544,0.8855008077544426,0.5619951534733441,0.7499777345554479
0.02429121360182762,0.885702746365105,0.5619951534733441,0.7499777345554479
0.024288106709718704,0.885702746365105,0.5621970920840065,0.7499777345554479
0.024284768849611282,0.8859046849757674,0.5621970920840065,0.7499777345554479
0.024283094331622124,0.8859046849757674,0.5623990306946688,0.7499777345554479
0.024280600249767303,0.8861066235864298,0.5623990306946688,0.7499777345554479
0.024276981130242348,0.8861066235864298,0.5626009693053312,0.7499777345554479
0.02427048422396183,0.8863085621970921,0.5626009693053312,0.7499777345554479
0.024234972894191742,0.8863085621970921,0.5638126009693053,0.7499777345554479
0.024224888533353806,0.8865105008077544,0.5638126009693053,0.7499777345554479
0.02421443909406662,0.8865105008077544,0.5640145395799677,0.7499777345554479
0.024207593873143196,0.8867124394184168,0.5640145395799677,0.7499777345554479
0.0242008063942194,0.8867124394184168,0.56421647819063,0.7499777345554479
0.02418775111436844,0.8869143780290791,0.56421647819063,0.7499777345554479
0.024183599278330803,0.8869143780290791,0.5644184168012925,0.7499777345554479
0.024177556857466698,0.8871163166397416,0.5644184168012925,0.7499777345554479
0.024118702858686447,0.8871163166397416,0.5660339256865913,0.7499777345554479
0.02411603182554245,0.8873182552504039,0.5660339256865913,0.7499777345554479
0.02409839816391468,0.8873182552504039,0.5672455573505655,0.7499777345554479
0.02409321255981922,0.8875201938610663,0.5672455573505655,0.7499777345554479
0.02404576726257801,0.8875201938610663,0.5694668820678513,0.7499777345554479
0.024039559066295624,0.8877221324717286,0.5694668820678513,0.7499777345554479
0.024034928530454636,0.8877221324717286,0.5698707592891761,0.7499777345554479
0.024027422070503235,0.8883279483037156,0.5698707592891761,0.7499777345554479
0.024004468694329262,0.8883279483037156,0.5704765751211631,0.7499777345554479
0.024003298953175545,0.8885298869143781,0.5704765751211631,0.7499777345554479
0.023963963612914085,0.8885298869143781,0.5712843295638126,0.7499777345554479
0.023938674479722977,0.8893376413570274,0.5712843295638126,0.7499777345554479
0.023931019008159637,0.8893376413570274,0.571486268174475,0.7499777345554479
0.02392616495490074,0.8895395799676898,0.571486268174475,0.7499777345554479
0.023919548839330673,0.8895395799676898,0.5716882067851373,0.7499777345554479
0.023908086121082306,0.8899434571890146,0.5716882067851373,0.7499777345554479
0.023904263973236084,0.8899434571890146,0.5718901453957996,0.7499777345554479
0.023891322314739227,0.8901453957996769,0.5718901453957996,0.7499777345554479
0.023883135989308357,0.8901453957996769,0.572092084006462,0.7499777345554479
0.02388114295899868,0.8903473344103393,0.572092084006462,0.7499777345554479
0.023871008306741714,0.8903473344103393,0.5722940226171244,0.7499777345554479
0.023867007344961166,0.8905492730210016,0.5722940226171244,0.7499777345554479
0.023858150467276573,0.8905492730210016,0.5726978998384491,0.7499777345554479
0.023849865421652794,0.8909531502423264,0.5726978998384491,0.7499777345554479
0.02383582666516304,0.8909531502423264,0.5728998384491115,0.7499777345554479
0.023816004395484924,0.8915589660743134,0.5728998384491115,0.7499777345554479
0.023814834654331207,0.8915589660743134,0.5731017770597738,0.7499777345554479
0.023811496794223785,0.8917609046849758,0.5731017770597738,0.7499777345554479
0.023788917809724808,0.8917609046849758,0.5737075928917609,0.7499777345554479
0.0237722210586071,0.8925686591276252,0.5737075928917609,0.7499777345554479
0.023763783276081085,0.8925686591276252,0.5741114701130856,0.7499777345554479
0.023745175451040268,0.8931744749596123,0.5741114701130856,0.7499777345554479
0.023724067956209183,0.8931744749596123,0.5749192245557351,0.7499777345554479
0.023715941235423088,0.893578352180937,0.5749192245557351,0.7499777345554479
0.02370256371796131,0.893578352180937,0.5755250403877221,0.7499777345554479
0.02368587628006935,0.8941841680129241,0.5755250403877221,0.7499777345554479
0.023679444566369057,0.8941841680129241,0.5761308562197092,0.7499777345554479
0.02367219515144825,0.8943861066235864,0.5761308562197092,0.7499777345554479
0.023662475869059563,0.8943861066235864,0.5767366720516963,0.7499777345554479
0.023655807599425316,0.8945880452342488,0.5767366720516963,0.7499777345554479
0.02364533394575119,0.8945880452342488,0.577140549273021,0.7499777345554479
0.023645274341106415,0.8947899838449112,0.577140549273021,0.7499777345554479
0.02363736368715763,0.8947899838449112,0.5775444264943457,0.7499777345554479
0.023628901690244675,0.8949919224555735,0.5775444264943457,0.7499777345554479
0.023620368912816048,0.8949919224555735,0.5779483037156704,0.7499777345554479
0.023611946031451225,0.8953957996768982,0.5779483037156704,0.7499777345554479
0.023607589304447174,0.8953957996768982,0.5781502423263328,0.7499777345554479
0.02359406091272831,0.8955977382875606,0.5781502423263328,0.7499777345554479
0.023589257150888443,0.8955977382875606,0.5783521809369951,0.7499777345554479
0.023583779111504555,0.8960016155088854,0.5783521809369951,0.7499777345554479
0.023573044687509537,0.8960016155088854,0.5791599353796446,0.7499777345554479
0.02357097715139389,0.8962035541195477,0.5791599353796446,0.7499777345554479
0.02355956844985485,0.8962035541195477,0.5795638126009693,0.7499777345554479
0.023557575419545174,0.89640549273021,0.5795638126009693,0.7499777345554479
0.02354838140308857,0.89640549273021,0.5799676898222941,0.7499777345554479
0.023536602035164833,0.8968093699515347,0.5799676898222941,0.7499777345554479
0.023529622703790665,0.8968093699515347,0.5803715670436187,0.7499777345554479
0.023517031222581863,0.8976171243941842,0.5803715670436187,0.7499777345554479
0.02351589873433113,0.8976171243941842,0.5805735056542811,0.7499777345554479
0.02351190522313118,0.8978190630048465,0.5805735056542811,0.7499777345554479
0.023486772552132607,0.8978190630048465,0.5813812600969306,0.7499777345554479
0.023461006581783295,0.8982229402261712,0.5813812600969306,0.7499777345554479
0.023456620052456856,0.8982229402261712,0.5815831987075929,0.7499777345554479
0.0234391950070858,0.898626817447496,0.5815831987075929,0.7499777345554479
0.02342362329363823,0.898626817447496,0.5817851373182552,0.7499777345554479
0.023420529440045357,0.8990306946688207,0.5817851373182552,0.7499777345554479
0.023418374359607697,0.8990306946688207,0.5819870759289176,0.7499777345554479
0.02339191362261772,0.899232633279483,0.5819870759289176,0.7499777345554479
0.023389261215925217,0.899232633279483,0.5823909531502424,0.7499777345554479
0.023385759443044662,0.8994345718901454,0.5823909531502424,0.7499777345554479
0.02336716838181019,0.8994345718901454,0.5831987075928917,0.7499777345554479
0.023353110998868942,0.9000403877221325,0.5831987075928917,0.7499777345554479
0.02333795092999935,0.9000403877221325,0.5834006462035541,0.7499777345554479
0.023333817720413208,0.9002423263327949,0.5834006462035541,0.7499777345554479
0.023303836584091187,0.9002423263327949,0.5844103392568659,0.7499777345554479
0.02330358885228634,0.9004442649434572,0.5844103392568659,0.7499777345554479
0.023295752704143524,0.9004442649434572,0.5848142164781907,0.7499777345554479
0.023292170837521553,0.9006462035541195,0.5848142164781907,0.7499777345554479
0.023290535435080528,0.9006462035541195,0.5854200323101777,0.7499777345554479
0.023283587768673897,0.9008481421647819,0.5854200323101777,0.7499777345554479
0.023274410516023636,0.9008481421647819,0.5858239095315024,0.7499777345554479
0.023258648812770844,0.9010500807754442,0.5858239095315024,0.7499777345554479
0.02325553260743618,0.9010500807754442,0.5860258481421647,0.7499777345554479
0.02324550971388817,0.9012520193861067,0.5860258481421647,0.7499777345554479
0.02323632314801216,0.9012520193861067,0.5866316639741519,0.7499777345554479
0.02322823740541935,0.901453957996769,0.5866316639741519,0.7499777345554479
0.023200469091534615,0.901453957996769,0.5870355411954766,0.7499777345554479
0.023198293522000313,0.9016558966074314,0.5870355411954766,0.7499777345554479
0.02319277822971344,0.9016558966074314,0.5874394184168013,0.7499777345554479
0.0231922660022974,0.9018578352180937,0.5874394184168013,0.7499777345554479
0.023161502555012703,0.9018578352180937,0.5884491114701131,0.7499777345554479
0.023160051554441452,0.902059773828756,0.5884491114701131,0.7499777345554479
0.023101933300495148,0.902059773828756,0.590064620355412,0.7499777345554479
0.02310105971992016,0.9022617124394184,0.590064620355412,0.7499777345554479
0.023096363991498947,0.9022617124394184,0.5902665589660743,0.7499777345554479
0.023089056834578514,0.9026655896607432,0.5902665589660743,0.7499777345554479
0.023076796904206276,0.9026655896607432,0.590670436187399,0.7499777345554479
0.023073984310030937,0.9028675282714055,0.590670436187399,0.7499777345554479
0.02305346354842186,0.9028675282714055,0.5910743134087237,0.7499777345554479
0.023033974692225456,0.9032714054927302,0.5910743134087237,0.7499777345554479
0.023027846589684486,0.9032714054927302,0.5918820678513732,0.7499777345554479
0.023016324266791344,0.9038772213247173,0.5918820678513732,0.7499777345554479
0.022998936474323273,0.9038772213247173,0.5924878836833603,0.7499777345554479
0.02299286052584648,0.9040791599353797,0.5924878836833603,0.7499777345554479
0.022981800138950348,0.9040791599353797,0.5930936995153473,0.7499777345554479
0.022960206493735313,0.9046849757673667,0.5930936995153473,0.7499777345554479
0.022932685911655426,0.9046849757673667,0.5955169628432956,0.7499777345554479
0.022913871333003044,0.9050888529886915,0.5955169628432956,0.7499777345554479
0.022897131741046906,0.9050888529886915,0.595718901453958,0.7499777345554479
0.02288990095257759,0.9054927302100162,0.595718901453958,0.7499777345554479
0.02288120985031128,0.9054927302100162,0.5959208400646203,0.7499777345554479
0.022851213812828064,0.9063004846526656,0.5959208400646203,0.7499777345554479
0.022828219458460808,0.9063004846526656,0.5967285945072698,0.7499777345554479
0.022826971486210823,0.906502423263328,0.5967285945072698,0.7499777345554479
0.02280910685658455,0.906502423263328,0.5975363489499192,0.7499777345554479
0.022808749228715897,0.9067043618739903,0.5975363489499192,0.7499777345554479
0.02279585413634777,0.9067043618739903,0.5977382875605816,0.7499777345554479
0.02279048040509224,0.9069063004846527,0.5977382875605816,0.7499777345554479
0.022765079513192177,0.9069063004846527,0.5989499192245558,0.7499777345554479
0.022752054035663605,0.907108239095315,0.5989499192245558,0.7499777345554479
0.022734396159648895,0.907108239095315,0.5995557350565428,0.7499777345554479
0.02272915095090866,0.9073101777059773,0.5995557350565428,0.7499777345554479
0.02271260693669319,0.9073101777059773,0.5997576736672051,0.7499777345554479
0.02270624041557312,0.9075121163166397,0.5997576736672051,0.7499777345554479
0.02270248532295227,0.9075121163166397,0.5999596122778675,0.7499777345554479
0.02270045131444931,0.9077140549273021,0.5999596122778675,0.7499777345554479
0.022679490968585014,0.9077140549273021,0.6011712439418416,0.7499777345554479
0.02266659401357174,0.9081179321486268,0.6011712439418416,0.7499777345554479
0.022645164281129837,0.9081179321486268,0.6017770597738288,0.7499777345554479
0.022644594311714172,0.9083198707592892,0.6017770597738288,0.7499777345554479
0.02261541038751602,0.9083198707592892,0.6031906300484653,0.7499777345554479
0.022597825154662132,0.9089256865912763,0.6031906300484653,0.7499777345554479
0.022584209218621254,0.9089256865912763,0.6037964458804523,0.7499777345554479
0.022582080215215683,0.9091276252019386,0.6037964458804523,0.7499777345554479
0.022575560957193375,0.9091276252019386,0.6039983844911146,0.7499777345554479
0.022574258968234062,0.909329563812601,0.6039983844911146,0.7499777345554479
0.022572891786694527,0.909329563812601,0.6042003231017771,0.7499777345554479
0.022566787898540497,0.9095315024232633,0.6042003231017771,0.7499777345554479
0.022562310099601746,0.9095315024232633,0.6044022617124394,0.7499777345554479
0.022558685392141342,0.9097334410339257,0.6044022617124394,0.7499777345554479
0.022558461874723434,0.9097334410339257,0.6046042003231018,0.7499777345554479
0.02255367301404476,0.909935379644588,0.6046042003231018,0.7499777345554479
0.022533299401402473,0.909935379644588,0.6054119547657512,0.7499777345554479
0.022512931376695633,0.9101373182552503,0.6054119547657512,0.7499777345554479
0.022510040551424026,0.9101373182552503,0.6056138933764136,0.7499777345554479
0.02250072918832302,0.9105411954765751,0.6056138933764136,0.7499777345554479
0.022499578073620796,0.9105411954765751,0.6058158319870759,0.7499777345554479
0.022494252771139145,0.9107431340872375,0.6058158319870759,0.7499777345554479
0.022491957992315292,0.9107431340872375,0.6060177705977383,0.7499777345554479
0.022484896704554558,0.9109450726978998,0.6060177705977383,0.7499777345554479
0.02244596742093563,0.9109450726978998,0.6066235864297254,0.7499777345554479
0.022433608770370483,0.9115508885298869,0.6066235864297254,0.7499777345554479
0.022427799180150032,0.9115508885298869,0.6068255250403877,0.7499777345554479
0.022425228729844093,0.9119547657512116,0.6068255250403877,0.7499777345554479
0.02242511510848999,0.9119547657512116,0.6070274636510501,0.7499777345554479
0.022422291338443756,0.912156704361874,0.6070274636510501,0.7499777345554479
0.022378738969564438,0.912156704361874,0.6082390953150242,0.7499777345554479
0.022371012717485428,0.9123586429725363,0.6082390953150242,0.7499777345554479
0.02236735075712204,0.9123586429725363,0.6086429725363489,0.7499777345554479
0.022364279255270958,0.9125605815831987,0.6086429725363489,0.7499777345554479
0.022362487390637398,0.9125605815831987,0.6088449111470113,0.7499777345554479
0.022357052192091942,0.9129644588045234,0.6088449111470113,0.7499777345554479
0.022275058552622795,0.9129644588045234,0.6124798061389337,0.7499777345554479
0.022259319201111794,0.9137722132471728,0.6124798061389337,0.7499777345554479
0.022253189235925674,0.9137722132471728,0.6126817447495961,0.7499777345554479
0.022251782938838005,0.9139741518578353,0.6126817447495961,0.7499777345554479
0.02222786657512188,0.9139741518578353,0.6134894991922456,0.7499777345554479
0.022225916385650635,0.9141760904684976,0.6134894991922456,0.7499777345554479
0.02220452018082142,0.9141760904684976,0.6144991922455574,0.7499777345554479
0.022202104330062866,0.9143780290791599,0.6144991922455574,0.7499777345554479
0.02219674549996853,0.9143780290791599,0.6149030694668821,0.7499777345554479
0.022185038775205612,0.9145799676898223,0.6149030694668821,0.7499777345554479
0.02216794155538082,0.9145799676898223,0.6159127625201939,0.7499777345554479
0.02216065675020218,0.9147819063004846,0.6159127625201939,0.7499777345554479
0.02215319685637951,0.9147819063004846,0.6167205169628432,0.7499777345554479
0.022146278992295265,0.914983844911147,0.6167205169628432,0.7499777345554479
0.022143695503473282,0.914983844911147,0.6169224555735057,0.7499777345554479
0.022126998752355576,0.9151857835218093,0.6169224555735057,0.7499777345554479
0.022121816873550415,0.9151857835218093,0.617124394184168,0.7499777345554479
0.022112302482128143,0.9155896607431341,0.617124394184168,0.7499777345554479
0.022104686126112938,0.9155896607431341,0.6173263327948304,0.7499777345554479
0.022102901712059975,0.9159935379644588,0.6173263327948304,0.7499777345554479
0.02203448675572872,0.9159935379644588,0.6201534733441034,0.7499777345554479
0.022032741457223892,0.9161954765751211,0.6201534733441034,0.7499777345554479
0.021984918043017387,0.9161954765751211,0.6217689822294022,0.7499777345554479
0.02198072522878647,0.9165993537964459,0.6217689822294022,0.7499777345554479
0.021973485127091408,0.9165993537964459,0.6219709208400647,0.7499777345554479
0.0219733864068985,0.9168012924071083,0.6219709208400647,0.7499777345554479
0.021961791440844536,0.9168012924071083,0.622172859450727,0.7499777345554479
0.02195722796022892,0.9170032310177706,0.622172859450727,0.7499777345554479
0.0219480749219656,0.9170032310177706,0.6225767366720517,0.7499777345554479
0.02194182202219963,0.9172051696284329,0.6225767366720517,0.7499777345554479
0.02193336933851242,0.9172051696284329,0.6233844911147012,0.7499777345554479
0.021907273679971695,0.9176090468497576,0.6233844911147012,0.7499777345554479
0.021880535408854485,0.9176090468497576,0.6245961227786753,0.7499777345554479
0.021869441494345665,0.9178109854604201,0.6245961227786753,0.7499777345554479
0.021863922476768494,0.9178109854604201,0.6247980613893377,0.7499777345554479
0.021860571578145027,0.9184168012924071,0.6247980613893377,0.7499777345554479
0.021860197186470032,0.9184168012924071,0.625,0.7499777345554479
0.021858442574739456,0.9186187399030694,0.625,0.7499777345554479
0.02184983342885971,0.9186187399030694,0.625605815831987,0.7499777345554479
0.02184755727648735,0.9188206785137318,0.625605815831987,0.7499777345554479
0.02183370664715767,0.9188206785137318,0.6264135702746365,0.7499777345554479
0.0218227319419384,0.9190226171243941,0.6264135702746365,0.7499777345554479
0.02182217314839363,0.9190226171243941,0.6266155088852988,0.7499777345554479
0.02182105742394924,0.9192245557350566,0.6266155088852988,0.7499777345554479
0.021812135353684425,0.9192245557350566,0.6270193861066236,0.7499777345554479
0.021799778565764427,0.9196284329563813,0.6270193861066236,0.7499777345554479
0.02178606018424034,0.9196284329563813,0.6274232633279483,0.7499777345554479
0.021776482462882996,0.9200323101777059,0.6274232633279483,0.7499777345554479
0.021729115396738052,0.9200323101777059,0.6288368336025848,0.7499777345554479
0.021728940308094025,0.9202342487883683,0.6288368336025848,0.7499777345554479
0.02172122709453106,0.9202342487883683,0.6292407108239095,0.7499777345554479
0.021720193326473236,0.9206381260096931,0.6292407108239095,0.7499777345554479
0.021686283871531487,0.9206381260096931,0.6302504038772213,0.7499777345554479
0.021670440211892128,0.9208400646203554,0.6302504038772213,0.7499777345554479
0.021661624312400818,0.9208400646203554,0.6308562197092084,0.7499777345554479
0.021640291437506676,0.9210420032310178,0.6308562197092084,0.7499777345554479
0.0216397512704134,0.9210420032310178,0.6310581583198708,0.7499777345554479
0.0216365959495306,0.9212439418416801,0.6310581583198708,0.7499777345554479
0.021635109558701515,0.9212439418416801,0.6312600969305331,0.7499777345554479
0.02162420190870762,0.9218497576736672,0.6312600969305331,0.7499777345554479
0.021617485210299492,0.9218497576736672,0.6314620355411955,0.7499777345554479
0.021617215126752853,0.9220516962843296,0.6314620355411955,0.7499777345554479
0.021589800715446472,0.9220516962843296,0.6324717285945073,0.7499777345554479
0.021567901596426964,0.922859450726979,0.6324717285945073,0.7499777345554479
0.021564815193414688,0.922859450726979,0.6326736672051696,0.7499777345554479
0.021562956273555756,0.9230613893376414,0.6326736672051696,0.7499777345554479
0.02153352089226246,0.9230613893376414,0.6338852988691438,0.7499777345554479
0.021523989737033844,0.9232633279483037,0.6338852988691438,0.7499777345554479
0.021522806957364082,0.9232633279483037,0.6340872374798061,0.7499777345554479
0.02152063325047493,0.9234652665589661,0.6340872374798061,0.7499777345554479
0.021491939201951027,0.9234652665589661,0.6344911147011308,0.7499777345554479
0.021474016830325127,0.9236672051696284,0.6344911147011308,0.7499777345554479
0.021467730402946472,0.9236672051696284,0.6348949919224556,0.7499777345554479
0.021465586498379707,0.9240710823909531,0.6348949919224556,0.7499777345554479
0.021461540833115578,0.9240710823909531,0.6352988691437803,0.7499777345554479
0.02146061882376671,0.9242730210016155,0.6352988691437803,0.7499777345554479
0.02144498936831951,0.9242730210016155,0.635702746365105,0.7499777345554479
0.02144050970673561,0.9244749596122779,0.635702746365105,0.7499777345554479
0.021386845037341118,0.9244749596122779,0.6377221324717286,0.7499777345554479
0.02138359844684601,0.9246768982229402,0.6377221324717286,0.7499777345554479
0.021344006061553955,0.9246768982229402,0.6387318255250404,0.7499777345554479
0.021341955289244652,0.9248788368336026,0.6387318255250404,0.7499777345554479
0.02131866291165352,0.9248788368336026,0.6391357027463651,0.7499777345554479
0.02131524123251438,0.9250807754442649,0.6391357027463651,0.7499777345554479
0.021295515820384026,0.9250807754442649,0.6397415185783522,0.7499777345554479
0.021294178441166878,0.9252827140549273,0.6397415185783522,0.7499777345554479
0.021290786564350128,0.9252827140549273,0.6401453957996769,0.7499777345554479
0.021287228912115097,0.9254846526655897,0.6401453957996769,0.7499777345554479
0.021281564608216286,0.9254846526655897,0.6405492730210016,0.7499777345554479
0.02126980386674404,0.925686591276252,0.6405492730210016,0.7499777345554479
0.021244801580905914,0.925686591276252,0.6411550888529887,0.7499777345554479
0.021239761263132095,0.9258885298869144,0.6411550888529887,0.7499777345554479
0.02121328003704548,0.9258885298869144,0.6421647819063004,0.7499777345554479
0.021179717034101486,0.9264943457189014,0.6421647819063004,0.7499777345554479
0.021176164969801903,0.9264943457189014,0.6425686591276252,0.7499777345554479
0.021168911829590797,0.9266962843295639,0.6425686591276252,0.7499777345554479
0.02114449068903923,0.9266962843295639,0.643578352180937,0.7499777345554479
0.021144449710845947,0.9268982229402262,0.643578352180937,0.7499777345554479
0.02113599143922329,0.9268982229402262,0.6437802907915994,0.7499777345554479
0.021132145076990128,0.9271001615508885,0.6437802907915994,0.7499777345554479
0.021106334403157234,0.9271001615508885,0.6443861066235864,0.7499777345554479
0.02110348269343376,0.9273021001615509,0.6443861066235864,0.7499777345554479
0.021093985065817833,0.9273021001615509,0.6445880452342488,0.7499777345554479
0.02109139785170555,0.9275040387722132,0.6445880452342488,0.7499777345554479
0.02107972279191017,0.9275040387722132,0.6447899838449112,0.7499777345554479
0.021075420081615448,0.927907915993538,0.6447899838449112,0.7499777345554479
0.021012984216213226,0.927907915993538,0.6466074313408724,0.7499777345554479
0.021011825650930405,0.9281098546042004,0.6466074313408724,0.7499777345554479
0.02100956253707409,0.9281098546042004,0.6470113085621971,0.7499777345554479
0.02100631408393383,0.9283117932148627,0.6470113085621971,0.7499777345554479
0.020989738404750824,0.9283117932148627,0.6474151857835219,0.7499777345554479
0.02098364382982254,0.928513731825525,0.6474151857835219,0.7499777345554479
0.020978206768631935,0.928513731825525,0.6478190630048465,0.7499777345554479
0.02097584679722786,0.9287156704361874,0.6478190630048465,0.7499777345554479
0.02093367464840412,0.9287156704361874,0.6496365105008077,0.7499777345554479
0.020927101373672485,0.9291195476575121,0.6496365105008077,0.7499777345554479
0.020893407985568047,0.9291195476575121,0.6506462035541195,0.7499777345554479
0.02089236117899418,0.9293214862681745,0.6506462035541195,0.7499777345554479
0.02088264189660549,0.9293214862681745,0.6512520193861067,0.7499777345554479
0.020879028365015984,0.9295234248788369,0.6512520193861067,0.7499777345554479
0.020874712616205215,0.9295234248788369,0.651453957996769,0.7499777345554479
0.020844288170337677,0.9301292407108239,0.651453957996769,0.7499777345554479
0.02084112912416458,0.9301292407108239,0.6518578352180937,0.7499777345554479
0.02083452232182026,0.9303311793214862,0.6518578352180937,0.7499777345554479
0.020829258486628532,0.9303311793214862,0.652059773828756,0.7499777345554479
0.020826177671551704,0.9305331179321487,0.652059773828756,0.7499777345554479
0.02082028053700924,0.9305331179321487,0.6522617124394184,0.7499777345554479
0.02081572636961937,0.9309369951534734,0.6522617124394184,0.7499777345554479
0.02080395445227623,0.9309369951534734,0.6528675282714055,0.7499777345554479
0.020775502547621727,0.9317447495961227,0.6528675282714055,0.7499777345554479
0.020775390788912773,0.9317447495961227,0.6530694668820679,0.7499777345554479
0.020769521594047546,0.9319466882067852,0.6530694668820679,0.7499777345554479
0.020720262080430984,0.9319466882067852,0.6540791599353797,0.7499777345554479
0.02071971446275711,0.9321486268174475,0.6540791599353797,0.7499777345554479
0.020708099007606506,0.9321486268174475,0.654886914378029,0.7499777345554479
0.02069769613444805,0.9325525040387722,0.654886914378029,0.7499777345554479
0.020697223022580147,0.9325525040387722,0.6550888529886915,0.7499777345554479
0.020687280222773552,0.9331583198707593,0.6550888529886915,0.7499777345554479
0.020662326365709305,0.9331583198707593,0.657108239095315,0.7499777345554479
0.020659061148762703,0.9333602584814217,0.657108239095315,0.7499777345554479
0.02065192349255085,0.9333602584814217,0.6575121163166397,0.7499777345554479
0.02064310386776924,0.933562197092084,0.6575121163166397,0.7499777345554479
0.020621927455067635,0.933562197092084,0.6585218093699515,0.7499777345554479
0.020619463175535202,0.9337641357027464,0.6585218093699515,0.7499777345554479
0.020597536116838455,0.9337641357027464,0.6589256865912763,0.7499777345554479
0.02058827504515648,0.9339660743134087,0.6589256865912763,0.7499777345554479
0.020564423874020576,0.9339660743134087,0.6603392568659128,0.7499777345554479
0.020552298054099083,0.9349757673667205,0.6603392568659128,0.7499777345554479
0.02054779976606369,0.9349757673667205,0.6605411954765751,0.7499777345554479
0.020534513518214226,0.9353796445880452,0.6605411954765751,0.7499777345554479
0.020533397793769836,0.9353796445880452,0.6607431340872375,0.7499777345554479
0.020523112267255783,0.9355815831987075,0.6607431340872375,0.7499777345554479
0.020455587655305862,0.9355815831987075,0.6639741518578353,0.7499777345554479
0.02044239453971386,0.93578352180937,0.6639741518578353,0.7499777345554479
0.02043350413441658,0.93578352180937,0.6641760904684976,0.7499777345554479
0.020421592518687248,0.9361873990306947,0.6641760904684976,0.7499777345554479
0.020403824746608734,0.9361873990306947,0.6647819063004846,0.7499777345554479
0.020382458344101906,0.9365912762520194,0.6647819063004846,0.7499777345554479
0.02034810744225979,0.9365912762520194,0.6674071082390953,0.7499777345554479
0.020335376262664795,0.9367932148626817,0.6674071082390953,0.7499777345554479
0.020295677706599236,0.9367932148626817,0.6688206785137318,0.7499777345554479
0.020290203392505646,0.9369951534733441,0.6688206785137318,0.7499777345554479
0.020269813016057014,0.9369951534733441,0.6694264943457189,0.7499777345554479
0.020249688997864723,0.9373990306946688,0.6694264943457189,0.7499777345554479
0.02024897187948227,0.9373990306946688,0.6696284329563813,0.7499777345554479
0.020247191190719604,0.9376009693053312,0.6696284329563813,0.7499777345554479
0.02021951973438263,0.9376009693053312,0.6706381260096931,0.7499777345554479
0.020216356962919235,0.9380048465266559,0.6706381260096931,0.7499777345554479
0.02018846943974495,0.9380048465266559,0.6722536348949919,0.7499777345554479
0.020184610038995743,0.9380048465266559,0.6726575121163166,0.7499777345554479
0.020181702449917793,0.9382067851373183,0.6726575121163166,0.7499777345554479
0.02017679251730442,0.9382067851373183,0.672859450726979,0.7499777345554479
0.020167872309684753,0.9384087237479806,0.672859450726979,0.7499777345554479
0.020166143774986267,0.9384087237479806,0.6730613893376414,0.7499777345554479
0.020146526396274567,0.9388126009693053,0.6730613893376414,0.7499777345554479
0.020142072811722755,0.9388126009693053,0.6734652665589661,0.7499777345554479
0.02013556845486164,0.9390145395799677,0.6734652665589661,0.7499777345554479
0.020113561302423477,0.9390145395799677,0.6744749596122779,0.7499777345554479
0.020111041143536568,0.9394184168012925,0.6744749596122779,0.7499777345554479
0.020090175792574883,0.9394184168012925,0.6748788368336026,0.7499777345554479
0.020088931545615196,0.9396203554119548,0.6748788368336026,0.7499777345554479
0.020079197362065315,0.9396203554119548,0.6750807754442649,0.7499777345554479
0.02006053552031517,0.9398222940226171,0.6750807754442649,0.7499777345554479
0.02006039023399353,0.9398222940226171,0.6752827140549273,0.7499777345554479
0.020058978348970413,0.9400242326332795,0.6752827140549273,0.7499777345554479
0.020052297040820122,0.9400242326332795,0.6754846526655897,0.7499777345554479
0.020049702376127243,0.9402261712439418,0.6754846526655897,0.7499777345554479
0.020043719559907913,0.9402261712439418,0.6758885298869144,0.7499777345554479
0.020025890320539474,0.940831987075929,0.6758885298869144,0.7499777345554479
0.020001890137791634,0.940831987075929,0.6775040387722132,0.7499777345554479
0.019991178065538406,0.9412358642972536,0.6775040387722132,0.7499777345554479
0.01998867094516754,0.9412358642972536,0.6777059773828756,0.7499777345554479
0.019987238571047783,0.9416397415185783,0.6777059773828756,0.7499777345554479
0.019981171935796738,0.9416397415185783,0.6783117932148627,0.7499777345554479
0.01997900940477848,0.9418416801292407,0.6783117932148627,0.7499777345554479
0.01996808685362339,0.9418416801292407,0.6789176090468497,0.7499777345554479
0.01995418779551983,0.942043618739903,0.6789176090468497,0.7499777345554479
0.01993870548903942,0.942043618739903,0.6793214862681745,0.7499777345554479
0.019931353628635406,0.9422455573505655,0.6793214862681745,0.7499777345554479
0.019918829202651978,0.9422455573505655,0.6805331179321487,0.7499777345554479
0.019905637949705124,0.9428513731825525,0.6805331179321487,0.7499777345554479
0.019905030727386475,0.9428513731825525,0.680735056542811,0.7499777345554479
0.019903011620044708,0.9434571890145396,0.680735056542811,0.7499777345554479
0.01990053616464138,0.9434571890145396,0.6811389337641357,0.7499777345554479
0.019893033429980278,0.9438610662358643,0.6811389337641357,0.7499777345554479
0.019878631457686424,0.9438610662358643,0.6815428109854604,0.7499777345554479
0.01987645961344242,0.944264943457189,0.6815428109854604,0.7499777345554479
0.019872594624757767,0.944264943457189,0.6817447495961227,0.7499777345554479
0.01987050473690033,0.9444668820678513,0.6817447495961227,0.7499777345554479
0.019820569083094597,0.9444668820678513,0.6831583198707593,0.7499777345554479
0.019820211455225945,0.9446688206785138,0.6831583198707593,0.7499777345554479
0.019803564995527267,0.9446688206785138,0.683562197092084,0.7499777345554479
0.01980210840702057,0.9448707592891761,0.683562197092084,0.7499777345554479
0.019752901047468185,0.9448707592891761,0.6847738287560582,0.7499777345554479
0.01975071057677269,0.9450726978998385,0.6847738287560582,0.7499777345554479
0.01972581446170807,0.9450726978998385,0.6859854604200323,0.7499777345554479
0.019716521725058556,0.9454765751211631,0.6859854604200323,0.7499777345554479
0.019711922854185104,0.9454765751211631,0.686389337641357,0.7499777345554479
0.01970979943871498,0.9456785137318255,0.686389337641357,0.7499777345554479
0.019675524905323982,0.9456785137318255,0.6865912762520194,0.7499777345554479
0.019672933965921402,0.9458804523424879,0.6865912762520194,0.7499777345554479
0.019672444090247154,0.9458804523424879,0.6867932148626817,0.7499777345554479
0.019667379558086395,0.9462843295638126,0.6867932148626817,0.7499777345554479
0.019661610946059227,0.9462843295638126,0.6869951534733441,0.7499777345554479
0.019652606919407845,0.9466882067851373,0.6869951534733441,0.7499777345554479
0.01962939277291298,0.9466882067851373,0.6876009693053312,0.7499777345554479
0.01961151696741581,0.9476978998384491,0.6876009693053312,0.7499777345554479
0.019573599100112915,0.9476978998384491,0.6898222940226171,0.7499777345554479
0.019562069326639175,0.9481017770597738,0.6898222940226171,0.7499777345554479
0.01954960823059082,0.9481017770597738,0.6904281098546042,0.7499777345554479
0.019546082243323326,0.9483037156704361,0.6904281098546042,0.7499777345554479
0.019528822973370552,0.9483037156704361,0.690831987075929,0.7499777345554479
0.01952066831290722,0.9485056542810986,0.690831987075929,0.7499777345554479
0.019473254680633545,0.9485056542810986,0.6930533117932148,0.7499777345554479
0.019465653225779533,0.9489095315024233,0.6930533117932148,0.7499777345554479
0.019457725808024406,0.9489095315024233,0.6934571890145396,0.7499777345554479
0.01945601962506771,0.9491114701130856,0.6934571890145396,0.7499777345554479
0.019432323053479195,0.9491114701130856,0.694264943457189,0.7499777345554479
0.019430631771683693,0.949313408723748,0.694264943457189,0.7499777345554479
0.019362112507224083,0.949313408723748,0.6960823909531503,0.7499777345554479
0.019350199028849602,0.9495153473344103,0.6960823909531503,0.7499777345554479
0.019339891150593758,0.9495153473344103,0.696486268174475,0.7499777345554479
0.01933867484331131,0.9497172859450727,0.696486268174475,0.7499777345554479
0.019322995096445084,0.9497172859450727,0.697092084006462,0.7499777345554479
0.019321370869874954,0.9499192245557351,0.697092084006462,0.7499777345554479
0.01930922083556652,0.9499192245557351,0.6972940226171244,0.7499777345554479
0.01930391415953636,0.9501211631663974,0.6972940226171244,0.7499777345554479
0.019236072897911072,0.9501211631663974,0.699313408723748,0.7499777345554479
0.019218508154153824,0.9505250403877221,0.699313408723748,0.7499777345554479
0.01918281614780426,0.9505250403877221,0.7007269789983845,0.7499777345554479
0.01918017491698265,0.9507269789983845,0.7007269789983845,0.7499777345554479
0.019156532362103462,0.9507269789983845,0.7023424878836834,0.7499777345554479
0.019149769097566605,0.9509289176090469,0.7023424878836834,0.7499777345554479
0.019136959686875343,0.9509289176090469,0.7025444264943457,0.7499777345554479
0.019136253744363785,0.9511308562197092,0.7025444264943457,0.7499777345554479
0.01912304200232029,0.9511308562197092,0.7031502423263328,0.7499777345554479
0.019119085744023323,0.9513327948303716,0.7031502423263328,0.7499777345554479
0.019118957221508026,0.9513327948303716,0.7033521809369951,0.7499777345554479
0.019093602895736694,0.9517366720516963,0.7033521809369951,0.7499777345554479
0.01907660812139511,0.9517366720516963,0.7037560581583199,0.7499777345554479
0.019074780866503716,0.9519386106623586,0.7037560581583199,0.7499777345554479
0.01906142570078373,0.9519386106623586,0.7043618739903069,0.7499777345554479
0.019045811146497726,0.9523424878836834,0.7043618739903069,0.7499777345554479
0.018988164141774178,0.9523424878836834,0.7067851373182552,0.7499777345554479
0.018968386575579643,0.9527463651050081,0.7067851373182552,0.7499777345554479
0.018906889483332634,0.9527463651050081,0.7090064620355412,0.7499777345554479
0.0188820268958807,0.9529483037156704,0.7090064620355412,0.7499777345554479
0.018874961882829666,0.9529483037156704,0.7092084006462036,0.7499777345554479
0.018874533474445343,0.9531502423263328,0.7092084006462036,0.7499777345554479
0.018855147063732147,0.9531502423263328,0.7094103392568659,0.7499777345554479
0.018842315301299095,0.9533521809369951,0.7094103392568659,0.7499777345554479
0.018780114129185677,0.9533521809369951,0.7114297253634895,0.7499777345554479
0.018773306161165237,0.9537560581583199,0.7114297253634895,0.7499777345554479
0.018680673092603683,0.9537560581583199,0.7138529886914378,0.7499777345554479
0.01866762340068817,0.9539579967689822,0.7138529886914378,0.7499777345554479
0.01865755021572113,0.9539579967689822,0.7142568659127625,0.7499777345554479
0.018657546490430832,0.9541599353796446,0.7142568659127625,0.7499777345554479
0.018648430705070496,0.9541599353796446,0.7146607431340872,0.7499777345554479
0.01864599622786045,0.9543618739903069,0.7146607431340872,0.7499777345554479
0.018618542701005936,0.9543618739903069,0.7158723747980614,0.7499777345554479
0.018598351627588272,0.9547657512116317,0.7158723747980614,0.7499777345554479
0.01859675534069538,0.9547657512116317,0.7160743134087237,0.7499777345554479
0.01859595999121666,0.9549676898222941,0.7160743134087237,0.7499777345554479
0.01858729124069214,0.9549676898222941,0.7162762520193862,0.7499777345554479
0.01858721859753132,0.9551696284329564,0.7162762520193862,0.7499777345554479
0.0185808464884758,0.9551696284329564,0.7164781906300485,0.7499777345554479
0.01857784390449524,0.9553715670436187,0.7164781906300485,0.7499777345554479
0.018570706248283386,0.9553715670436187,0.7168820678513732,0.7499777345554479
0.01856710948050022,0.9557754442649434,0.7168820678513732,0.7499777345554479
0.018554164096713066,0.9557754442649434,0.7172859450726979,0.7499777345554479
0.018539253622293472,0.9561793214862682,0.7172859450726979,0.7499777345554479
0.018530627712607384,0.9561793214862682,0.7176898222940227,0.7499777345554479
0.018523946404457092,0.9563812600969306,0.7176898222940227,0.7499777345554479
0.018522201105952263,0.9563812600969306,0.717891760904685,0.7499777345554479
0.01851356215775013,0.9565831987075929,0.717891760904685,0.7499777345554479
0.018484486266970634,0.9565831987075929,0.718497576736672,0.7499777345554479
0.018483253195881844,0.9567851373182552,0.718497576736672,0.7499777345554479
0.018453368917107582,0.9567851373182552,0.7199111470113085,0.7499777345554479
0.018453314900398254,0.9569870759289176,0.7199111470113085,0.7499777345554479
0.018442580476403236,0.9569870759289176,0.7205169628432956,0.7499777345554479
0.018407344818115234,0.9575928917609047,0.7205169628432956,0.7499777345554479
0.018378332257270813,0.9575928917609047,0.7215266558966075,0.7499777345554479
0.018374217674136162,0.9577948303715671,0.7215266558966075,0.7499777345554479
0.01836499013006687,0.9577948303715671,0.7217285945072698,0.7499777345554479
0.018361741676926613,0.9579967689822294,0.7217285945072698,0.7499777345554479
0.01836101897060871,0.9579967689822294,0.7223344103392568,0.7499777345554479
0.018356293439865112,0.9581987075928917,0.7223344103392568,0.7499777345554479
0.018323492258787155,0.9581987075928917,0.7231421647819063,0.7499777345554479
0.01831035502254963,0.9588045234248789,0.7231421647819063,0.7499777345554479
0.01830418035387993,0.9588045234248789,0.723546042003231,0.7499777345554479
0.018299615010619164,0.9590064620355412,0.723546042003231,0.7499777345554479
0.018263353034853935,0.9590064620355412,0.7253634894991923,0.7499777345554479
0.018246470019221306,0.9592084006462036,0.7253634894991923,0.7499777345554479
0.018211496993899345,0.9592084006462036,0.7259693053311793,0.7499777345554479
0.01820823736488819,0.9594103392568659,0.7259693053311793,0.7499777345554479
0.018186714500188828,0.9594103392568659,0.7265751211631664,0.7499777345554479
0.01818278059363365,0.960016155088853,0.7265751211631664,0.7499777345554479
0.018115928396582603,0.960016155088853,0.7300080775444265,0.7499777345554479
0.01810912974178791,0.9606219709208401,0.7300080775444265,0.7499777345554479
0.01809840090572834,0.9606219709208401,0.7306138933764136,0.7499777345554479
0.018095094710588455,0.9608239095315024,0.7306138933764136,0.7499777345554479
0.018069325014948845,0.9608239095315024,0.731421647819063,0.7499777345554479
0.01806696690618992,0.9610258481421647,0.731421647819063,0.7499777345554479
0.018058691173791885,0.9610258481421647,0.7318255250403877,0.7499777345554479
0.018056966364383698,0.9612277867528272,0.7318255250403877,0.7499777345554479
0.018047047778964043,0.9612277867528272,0.7322294022617124,0.7499777345554479
0.018046295270323753,0.9614297253634895,0.7322294022617124,0.7499777345554479
0.01801310107111931,0.9614297253634895,0.7334410339256866,0.7499777345554479
0.017986556515097618,0.9618336025848142,0.7334410339256866,0.7499777345554479
0.01795973628759384,0.9618336025848142,0.7342487883683361,0.7499777345554479
0.017955904826521873,0.9620355411954766,0.7342487883683361,0.7499777345554479
0.017931567505002022,0.9620355411954766,0.7350565428109854,0.7499777345554479
0.017931224778294563,0.9622374798061389,0.7350565428109854,0.7499777345554479
0.017909608781337738,0.9622374798061389,0.7354604200323102,0.7499777345554479
0.01790417544543743,0.9626413570274637,0.7354604200323102,0.7499777345554479
0.017879709601402283,0.9626413570274637,0.7366720516962844,0.7499777345554479
0.017870217561721802,0.962843295638126,0.7366720516962844,0.7499777345554479
0.01783123053610325,0.962843295638126,0.7380856219709209,0.7499777345554479
0.01783050410449505,0.9630452342487884,0.7380856219709209,0.7499777345554479
0.017783597111701965,0.9630452342487884,0.739297253634895,0.7499777345554479
0.01778157614171505,0.9632471728594507,0.739297253634895,0.7499777345554479
0.01776701770722866,0.9632471728594507,0.7399030694668821,0.7499777345554479
0.017759712412953377,0.9634491114701131,0.7399030694668821,0.7499777345554479
0.017742415890097618,0.9634491114701131,0.7401050080775444,0.7499777345554479
0.017732854932546616,0.9638529886914378,0.7401050080775444,0.7499777345554479
0.017726246267557144,0.9638529886914378,0.7403069466882067,0.7499777345554479
0.017721273005008698,0.9642568659127625,0.7403069466882067,0.7499777345554479
0.017702588811516762,0.9642568659127625,0.7405088852988692,0.7499777345554479
0.01769551821053028,0.9644588045234249,0.7405088852988692,0.7499777345554479
0.017689604312181473,0.9644588045234249,0.7411147011308562,0.7499777345554479
0.017688991501927376,0.9646607431340872,0.7411147011308562,0.7499777345554479
0.017576947808265686,0.9646607431340872,0.744345718901454,0.7499777345554479
0.017574332654476166,0.9648626817447497,0.744345718901454,0.7499777345554479
0.0174397099763155,0.9648626817447497,0.747778675282714,0.7499777345554479
0.0174369215965271,0.965064620355412,0.747778675282714,0.7499777345554479
0.01742618717253208,0.965064620355412,0.7483844911147012,0.7499777345554479
0.017425300553441048,0.9652665589660743,0.7483844911147012,0.7499777345554479
0.017401427030563354,0.9652665589660743,0.749394184168013,0.7499777345554479
0.017398489639163017,0.965670436187399,0.749394184168013,0.7499777345554479
0.017312683165073395,0.965670436187399,0.7510096930533118,0.7499777345554479
0.017310280352830887,0.9658723747980614,0.7510096930533118,0.7499777345554479
0.01729482039809227,0.9658723747980614,0.7514135702746365,0.7499777345554479
0.01729385368525982,0.9660743134087237,0.7514135702746365,0.7499777345554479
0.017262639477849007,0.9660743134087237,0.752221324717286,0.7499777345554479
0.0172613263130188,0.9662762520193862,0.752221324717286,0.7499777345554479
0.017254505306482315,0.9662762520193862,0.7524232633279483,0.7499777345554479
0.01724662259221077,0.9664781906300485,0.7524232633279483,0.7499777345554479
0.017201049253344536,0.9664781906300485,0.7540387722132472,0.7499777345554479
0.017197448760271072,0.9666801292407108,0.7540387722132472,0.7499777345554479
0.01714591681957245,0.9666801292407108,0.7560581583198708,0.7499777345554479
0.01714308373630047,0.9668820678513732,0.7560581583198708,0.7499777345554479
0.017142975702881813,0.9668820678513732,0.7562600969305331,0.7499777345554479
0.01714189350605011,0.9670840064620355,0.7562600969305331,0.7499777345554479
0.017113998532295227,0.9670840064620355,0.7576736672051696,0.7499777345554479
0.017111025750637054,0.9672859450726979,0.7576736672051696,0.7499777345554479
0.017084434628486633,0.9672859450726979,0.7592891760904685,0.7499777345554479
0.017058074474334717,0.9674878836833603,0.7592891760904685,0.7499777345554479
0.017054783180356026,0.9674878836833603,0.7594911147011308,0.7499777345554479
0.017038270831108093,0.9676898222940227,0.7594911147011308,0.7499777345554479
0.017037782818078995,0.9676898222940227,0.7598949919224556,0.7499777345554479
0.017025591805577278,0.967891760904685,0.7598949919224556,0.7499777345554479
0.016979094594717026,0.967891760904685,0.7613085621970921,0.7499777345554479
0.016978682950139046,0.9680936995153473,0.7613085621970921,0.7499777345554479
0.016963176429271698,0.9680936995153473,0.7621163166397416,0.7499777345554479
0.016960861161351204,0.9682956381260097,0.7621163166397416,0.7499777345554479
0.01696021482348442,0.9682956381260097,0.7623182552504039,0.7499777345554479
0.016959935426712036,0.968497576736672,0.7623182552504039,0.7499777345554479
0.016886074095964432,0.968497576736672,0.7649434571890146,0.7499777345554479
0.01687987707555294,0.9686995153473344,0.7649434571890146,0.7499777345554479
0.01686103083193302,0.9686995153473344,0.7661550888529887,0.7499777345554479
0.016848061233758926,0.9691033925686591,0.7661550888529887,0.7499777345554479
0.016831902787089348,0.9691033925686591,0.7675686591276252,0.7499777345554479
0.01683136261999607,0.9693053311793215,0.7675686591276252,0.7499777345554479
0.016791164875030518,0.9693053311793215,0.768578352180937,0.7499777345554479
0.016788676381111145,0.9695072697899838,0.768578352180937,0.7499777345554479
0.016769269481301308,0.9695072697899838,0.7691841680129241,0.7499777345554479
0.016744639724493027,0.9697092084006462,0.7691841680129241,0.7499777345554479
0.016672220081090927,0.9697092084006462,0.7718093699515347,0.7499777345554479
0.01667001098394394,0.9699111470113085,0.7718093699515347,0.7499777345554479
0.016657236963510513,0.9699111470113085,0.7726171243941842,0.7499777345554479
0.016656145453453064,0.970113085621971,0.7726171243941842,0.7499777345554479
0.016619311645627022,0.970113085621971,0.7740306946688207,0.7499777345554479
0.01660652458667755,0.9703150242326333,0.7740306946688207,0.7499777345554479
0.01660090684890747,0.9703150242326333,0.774232633279483,0.7499777345554479
0.016595633700489998,0.9705169628432956,0.774232633279483,0.7499777345554479
0.01659212075173855,0.9705169628432956,0.7744345718901454,0.7499777345554479
0.016557086259126663,0.9709208400646203,0.7744345718901454,0.7499777345554479
0.016544723883271217,0.9709208400646203,0.7748384491114702,0.7499777345554479
0.01654459536075592,0.9711227786752827,0.7748384491114702,0.7499777345554479
0.01648613251745701,0.9711227786752827,0.776453957996769,0.7499777345554479
0.01648159697651863,0.971324717285945,0.776453957996769,0.7499777345554479
0.016417192295193672,0.971324717285945,0.7790791599353797,0.7499777345554479
0.016412420198321342,0.9717285945072698,0.7790791599353797,0.7499777345554479
0.016403082758188248,0.9717285945072698,0.779281098546042,0.7499777345554479
0.016392260789871216,0.9721324717285945,0.779281098546042,0.7499777345554479
0.016389984637498856,0.9721324717285945,0.7794830371567044,0.7499777345554479
0.01638883538544178,0.9723344103392568,0.7794830371567044,0.7499777345554479
0.016356123611330986,0.9723344103392568,0.7806946688206785,0.7499777345554479
0.016348592936992645,0.9725363489499192,0.7806946688206785,0.7499777345554479
0.016329696401953697,0.9725363489499192,0.781502423263328,0.7499777345554479
0.016324112191796303,0.9727382875605816,0.781502423263328,0.7499777345554479
0.01626889780163765,0.9727382875605816,0.7827140549273021,0.7499777345554479
0.016254188492894173,0.972940226171244,0.7827140549273021,0.7499777345554479
0.016219310462474823,0.972940226171244,0.7839256865912763,0.7499777345554479
0.016218077391386032,0.9731421647819063,0.7839256865912763,0.7499777345554479
0.016212277114391327,0.9731421647819063,0.7841276252019386,0.7499777345554479
0.016208916902542114,0.9733441033925686,0.7841276252019386,0.7499777345554479
0.016161315143108368,0.9733441033925686,0.7859450726978998,0.7499777345554479
0.016155710443854332,0.973546042003231,0.7859450726978998,0.7499777345554479
0.016117576509714127,0.973546042003231,0.7869547657512116,0.7499777345554479
0.016115136444568634,0.9737479806138933,0.7869547657512116,0.7499777345554479
0.016097839921712875,0.9737479806138933,0.7879644588045234,0.7499777345554479
0.016077900305390358,0.9739499192245558,0.7879644588045234,0.7499777345554479
0.016014937311410904,0.9739499192245558,0.7897819063004846,0.7499777345554479
0.016008075326681137,0.9743537964458805,0.7897819063004846,0.7499777345554479
0.015897266566753387,0.9743537964458805,0.7936187399030694,0.7499777345554479
0.015886995941400528,0.9745557350565428,0.7936187399030694,0.7499777345554479
0.015877988189458847,0.9745557350565428,0.7940226171243941,0.7499777345554479
0.015877822414040565,0.9747576736672051,0.7940226171243941,0.7499777345554479
0.01582946442067623,0.9747576736672051,0.7954361873990307,0.7499777345554479
0.01580789126455784,0.9753634894991923,0.7954361873990307,0.7499777345554479
0.015768878161907196,0.9753634894991923,0.7966478190630049,0.7499777345554479
0.015764206647872925,0.9755654281098546,0.7966478190630049,0.7499777345554479
0.015709880739450455,0.9755654281098546,0.7998788368336026,0.7499777345554479
0.015701396390795708,0.975767366720517,0.7998788368336026,0.7499777345554479
0.015682125464081764,0.975767366720517,0.8008885298869144,0.7499777345554479
0.015676088631153107,0.9759693053311793,0.8008885298869144,0.7499777345554479
0.015651775524020195,0.9759693053311793,0.8018982229402262,0.7499777345554479
0.01565101183950901,0.9761712439418416,0.8018982229402262,0.7499777345554479
0.015615488402545452,0.9761712439418416,0.802907915993538,0.7499777345554479
0.015612366609275341,0.976373182552504,0.802907915993538,0.7499777345554479
0.015586894936859608,0.976373182552504,0.8037156704361874,0.7499777345554479
0.015581519342958927,0.9765751211631664,0.8037156704361874,0.7499777345554479
0.015561026521027088,0.9765751211631664,0.8043214862681745,0.7499777345554479
0.015559686347842216,0.9767770597738288,0.8043214862681745,0.7499777345554479
0.015557225793600082,0.9767770597738288,0.8045234248788369,0.7499777345554479
0.015556556172668934,0.9769789983844911,0.8045234248788369,0.7499777345554479
0.015505415387451649,0.9769789983844911,0.8055331179321487,0.7499777345554479
0.01549728587269783,0.9771809369951535,0.8055331179321487,0.7499777345554479
0.015457887202501297,0.9771809369951535,0.8069466882067852,0.7499777345554479
0.015454595908522606,0.9773828756058158,0.8069466882067852,0.7499777345554479
0.015441788360476494,0.9773828756058158,0.8073505654281099,0.7499777345554479
0.015433876775205135,0.9777867528271406,0.8073505654281099,0.7499777345554479
0.015349400229752064,0.9777867528271406,0.8099757673667205,0.7499777345554479
0.015329942107200623,0.9781906300484653,0.8099757673667205,0.7499777345554479
0.015324650332331657,0.9781906300484653,0.8101777059773829,0.7499777345554479
0.015321364626288414,0.9783925686591276,0.8101777059773829,0.7499777345554479
0.015316915698349476,0.9783925686591276,0.8103796445880452,0.7499777345554479
0.015315763652324677,0.97859450726979,0.8103796445880452,0.7499777345554479
0.015240095555782318,0.97859450726979,0.8134087237479806,0.7499777345554479
0.015233000740408897,0.9787964458804523,0.8134087237479806,0.7499777345554479
0.015192944556474686,0.9787964458804523,0.8146203554119548,0.7499777345554479
0.01518536638468504,0.9789983844911146,0.8146203554119548,0.7499777345554479
0.015164476819336414,0.9789983844911146,0.815831987075929,0.7499777345554479
0.015157311223447323,0.9792003231017771,0.815831987075929,0.7499777345554479
0.015132480300962925,0.9792003231017771,0.8168416801292407,0.7499777345554479
0.01512290257960558,0.9794022617124394,0.8168416801292407,0.7499777345554479
0.015114108100533485,0.9794022617124394,0.817043618739903,0.7499777345554479
0.015107745304703712,0.9796042003231018,0.817043618739903,0.7499777345554479
0.015107317827641964,0.9796042003231018,0.8172455573505655,0.7499777345554479
0.015096338465809822,0.9798061389337641,0.8172455573505655,0.7499777345554479
0.01506858505308628,0.9798061389337641,0.8184571890145396,0.7499777345554479
0.01506760437041521,0.9800080775444265,0.8184571890145396,0.7499777345554479
0.015043798834085464,0.9800080775444265,0.8194668820678513,0.7499777345554479
0.015042203478515148,0.9802100161550888,0.8194668820678513,0.7499777345554479
0.014954973012208939,0.9802100161550888,0.8216882067851373,0.7499777345554479
0.014949630945920944,0.9804119547657512,0.8216882067851373,0.7499777345554479
0.01490650326013565,0.9804119547657512,0.8224959612277868,0.7499777345554479
0.014883547089993954,0.9808158319870759,0.8224959612277868,0.7499777345554479
0.014847561717033386,0.9808158319870759,0.8235056542810986,0.7499777345554479
0.014838626608252525,0.9812197092084006,0.8235056542810986,0.7499777345554479
0.01475384458899498,0.9812197092084006,0.827140549273021,0.7499777345554479
0.014740755781531334,0.981421647819063,0.827140549273021,0.7499777345554479
0.014735892415046692,0.981421647819063,0.8273424878836834,0.7499777345554479
0.014725874178111553,0.9816235864297254,0.8273424878836834,0.7499777345554479
0.01468526292592287,0.9816235864297254,0.8281502423263328,0.7499777345554479
0.014676755294203758,0.9818255250403877,0.8281502423263328,0.7499777345554479
0.014615342952311039,0.9818255250403877,0.8301696284329564,0.7499777345554479
0.014610225334763527,0.9820274636510501,0.8301696284329564,0.7499777345554479
0.014591663144528866,0.9820274636510501,0.8309773828756059,0.7499777345554479
0.01458120159804821,0.9822294022617124,0.8309773828756059,0.7499777345554479
0.014560706913471222,0.9822294022617124,0.8317851373182552,0.7499777345554479
0.014554223045706749,0.9824313408723748,0.8317851373182552,0.7499777345554479
0.014429664239287376,0.9824313408723748,0.8338045234248789,0.7499777345554479
0.01442144624888897,0.9828352180936996,0.8338045234248789,0.7499777345554479
0.014371532946825027,0.9828352180936996,0.8348142164781907,0.7499777345554479
0.01437004841864109,0.9830371567043619,0.8348142164781907,0.7499777345554479
0.014361493289470673,0.9830371567043619,0.835016155088853,0.7499777345554479
0.014358959160745144,0.9832390953150242,0.835016155088853,0.7499777345554479
0.01435562688857317,0.9832390953150242,0.8354200323101777,0.7499777345554479
0.01435124222189188,0.9834410339256866,0.8354200323101777,0.7499777345554479
0.014223827049136162,0.9834410339256866,0.8404684975767367,0.7499777345554479
0.01421842910349369,0.9836429725363489,0.8404684975767367,0.7499777345554479
0.014157729223370552,0.9836429725363489,0.8426898222940227,0.7499777345554479
0.014152619056403637,0.9838449111470113,0.8426898222940227,0.7499777345554479
0.014145439490675926,0.9838449111470113,0.8432956381260097,0.7499777345554479
0.01414259523153305,0.9840468497576736,0.8432956381260097,0.7499777345554479
0.014118164777755737,0.9840468497576736,0.8439014539579968,0.7499777345554479
0.014109230600297451,0.9844507269789984,0.8439014539579968,0.7499777345554479
0.014040800742805004,0.9844507269789984,0.8459208400646203,0.7499777345554479
0.014028656296432018,0.9846526655896607,0.8459208400646203,0.7499777345554479
0.013848301954567432,0.9846526655896607,0.8509693053311793,0.7499777345554479
0.01383745577186346,0.9848546042003231,0.8509693053311793,0.7499777345554479
0.01380421593785286,0.9848546042003231,0.8521809369951535,0.7499777345554479
0.013802851550281048,0.9850565428109854,0.8521809369951535,0.7499777345554479
0.013685980811715126,0.9850565428109854,0.8562197092084006,0.7499777345554479
0.013684908859431744,0.9852584814216478,0.8562197092084006,0.7499777345554479
0.013678698800504208,0.9852584814216478,0.856421647819063,0.7499777345554479
0.013677454553544521,0.9854604200323102,0.856421647819063,0.7499777345554479
0.013652400113642216,0.9854604200323102,0.8578352180936996,0.7499777345554479
0.013639927841722965,0.9856623586429726,0.8578352180936996,0.7499777345554479
0.013639774173498154,0.9856623586429726,0.8580371567043619,0.7499777345554479
0.013639380224049091,0.9858642972536349,0.8580371567043619,0.7499777345554479
0.013607907108962536,0.9858642972536349,0.8590468497576736,0.7499777345554479
0.013606411404907703,0.9860662358642972,0.8590468497576736,0.7499777345554479
0.013597683981060982,0.9860662358642972,0.8592487883683361,0.7499777345554479
0.01358299981802702,0.9862681744749596,0.8592487883683361,0.7499777345554479
0.01350593101233244,0.9862681744749596,0.8616720516962844,0.7499777345554479
0.01350545883178711,0.9864701130856219,0.8616720516962844,0.7499777345554479
0.013436279259622097,0.9864701130856219,0.8634894991922456,0.7499777345554479
0.013414667919278145,0.9868739903069467,0.8634894991922456,0.7499777345554479
0.013366653583943844,0.9868739903069467,0.8653069466882067,0.7499777345554479
0.013357128016650677,0.9870759289176091,0.8653069466882067,0.7499777345554479
0.013301132246851921,0.9870759289176091,0.8663166397415186,0.7499777345554479
0.013284600339829922,0.9874798061389337,0.8663166397415186,0.7499777345554479
0.01325246598571539,0.9874798061389337,0.8673263327948304,0.7499777345554479
0.013249130919575691,0.9878836833602584,0.8673263327948304,0.7499777345554479
0.013211332261562347,0.9878836833602584,0.8683360258481422,0.7499777345554479
0.013208999298512936,0.9880856219709209,0.8683360258481422,0.7499777345554479
0.013163038529455662,0.9880856219709209,0.869345718901454,0.7499777345554479
0.013162562623620033,0.9882875605815832,0.869345718901454,0.7499777345554479
0.013152769766747952,0.9882875605815832,0.869951534733441,0.7499777345554479
0.01312633603811264,0.9886914378029079,0.869951534733441,0.7499777345554479
0.013041362166404724,0.9886914378029079,0.8725767366720517,0.7499777345554479
0.013036476448178291,0.9888933764135702,0.8725767366720517,0.7499777345554479
0.012786798179149628,0.9888933764135702,0.8770193861066236,0.7499777345554479
0.012753034941852093,0.9890953150242326,0.8770193861066236,0.7499777345554479
0.012687914073467255,0.9890953150242326,0.8786348949919225,0.7499777345554479
0.012686732225120068,0.989297253634895,0.8786348949919225,0.7499777345554479
0.012484104372560978,0.989297253634895,0.8844911147011308,0.7499777345554479
0.012474886141717434,0.9894991922455574,0.8844911147011308,0.7499777345554479
0.012456497177481651,0.9894991922455574,0.8850969305331179,0.7499777345554479
0.012450084090232849,0.9897011308562197,0.8850969305331179,0.7499777345554479
0.012431725859642029,0.9897011308562197,0.885702746365105,0.7499777345554479
0.012425262480974197,0.9899030694668821,0.885702746365105,0.7499777345554479
0.012333197519183159,0.9899030694668821,0.8871163166397416,0.7499777345554479
0.012332807295024395,0.9901050080775444,0.8871163166397416,0.7499777345554479
0.01227741502225399,0.9901050080775444,0.8885298869143781,0.7499777345554479
0.012262486852705479,0.9903069466882067,0.8885298869143781,0.7499777345554479
0.012169006280601025,0.9903069466882067,0.8907512116316639,0.7499777345554479
0.012124685570597649,0.9905088852988692,0.8907512116316639,0.7499777345554479
0.012029217556118965,0.9905088852988692,0.8933764135702746,0.7499777345554479
0.012021240778267384,0.9907108239095315,0.8933764135702746,0.7499777345554479
0.011984634213149548,0.9907108239095315,0.8945880452342488,0.7499777345554479
0.011973659507930279,0.9909127625201939,0.8945880452342488,0.7499777345554479
0.011946338228881359,0.9909127625201939,0.8949919224555735,0.7499777345554479
0.01191373635083437,0.9911147011308562,0.8949919224555735,0.7499777345554479
0.011806569993495941,0.9911147011308562,0.8972132471728594,0.7499777345554479
0.01178833469748497,0.9913166397415186,0.8972132471728594,0.7499777345554479
0.011642136611044407,0.9913166397415186,0.9008481421647819,0.7499777345554479
0.011636740528047085,0.9915185783521809,0.9008481421647819,0.7499777345554479
0.01161704957485199,0.9915185783521809,0.9012520193861067,0.7499777345554479
0.01160457544028759,0.9917205169628432,0.9012520193861067,0.7499777345554479
0.01150563359260559,0.9917205169628432,0.9034733441033925,0.7499777345554479
0.011499565094709396,0.9919224555735057,0.9034733441033925,0.7499777345554479
0.011356052942574024,0.9919224555735057,0.906502423263328,0.7499777345554479
0.011334659531712532,0.992124394184168,0.906502423263328,0.7499777345554479
0.011258512735366821,0.992124394184168,0.9085218093699515,0.7499777345554479
0.01125832088291645,0.9923263327948304,0.9085218093699515,0.7499777345554479
0.011215116828680038,0.9923263327948304,0.909329563812601,0.7499777345554479
0.011201049201190472,0.9925282714054927,0.909329563812601,0.7499777345554479
0.011182332411408424,0.9925282714054927,0.9097334410339257,0.7499777345554479
0.011180668137967587,0.9927302100161551,0.9097334410339257,0.7499777345554479
0.01089421659708023,0.9927302100161551,0.9143780290791599,0.7499777345554479
0.01087744627147913,0.9929321486268174,0.9143780290791599,0.7499777345554479
0.010691259056329727,0.9929321486268174,0.9182148626817448,0.7499777345554479
0.010683414526283741,0.9931340872374798,0.9182148626817448,0.7499777345554479
0.010532672517001629,0.9931340872374798,0.9204361873990307,0.7499777345554479
0.010521849617362022,0.9933360258481422,0.9204361873990307,0.7499777345554479
0.010394557379186153,0.9933360258481422,0.9220516962843296,0.7499777345554479
0.010379092767834663,0.9935379644588045,0.9220516962843296,0.7499777345554479
0.010365718975663185,0.9935379644588045,0.9226575121163166,0.7499777345554479
0.010360785759985447,0.9937399030694669,0.9226575121163166,0.7499777345554479
0.009711618535220623,0.9937399030694669,0.932956381260097,0.7499777345554479
0.009708396159112453,0.9939418416801292,0.932956381260097,0.7499777345554479
0.00969210360199213,0.9939418416801292,0.933562197092084,0.7499777345554479
0.009676974266767502,0.9941437802907916,0.933562197092084,0.7499777345554479
0.009458665736019611,0.9941437802907916,0.9371970920840065,0.7499777345554479
0.009443731978535652,0.994345718901454,0.9371970920840065,0.7499777345554479
0.009438754990696907,0.994345718901454,0.9376009693053312,0.7499777345554479
0.00943342037498951,0.9945476575121163,0.9376009693053312,0.7499777345554479
0.009267846122384071,0.9945476575121163,0.9410339256865913,0.7499777345554479
0.009254914708435535,0.9947495961227787,0.9410339256865913,0.7499777345554479
0.009188814088702202,0.9947495961227787,0.9428513731825525,0.7499777345554479
0.009169760160148144,0.994951534733441,0.9428513731825525,0.7499777345554479
0.009076019749045372,0.994951534733441,0.9440630048465266,0.7499777345554479
0.00903906300663948,0.9951534733441034,0.9440630048465266,0.7499777345554479
0.008999437093734741,0.9951534733441034,0.9448707592891761,0.7499777345554479
0.008993322029709816,0.9953554119547657,0.9448707592891761,0.7499777345554479
0.00898499321192503,0.9953554119547657,0.9452746365105008,0.7499777345554479
0.008863573893904686,0.9957592891760905,0.9452746365105008,0.7499777345554479
0.008620991371572018,0.9957592891760905,0.9476978998384491,0.7499777345554479
0.008617890067398548,0.9959612277867528,0.9476978998384491,0.7499777345554479
0.00859469547867775,0.9959612277867528,0.9478998384491115,0.7499777345554479
0.008583459071815014,0.9961631663974152,0.9478998384491115,0.7499777345554479
0.008568273857235909,0.9961631663974152,0.9483037156704361,0.7499777345554479
0.008568162098526955,0.9963651050080775,0.9483037156704361,0.7499777345554479
0.008505639620125294,0.9963651050080775,0.9491114701130856,0.7499777345554479
0.008493535220623016,0.9965670436187399,0.9491114701130856,0.7499777345554479
0.008489806205034256,0.9965670436187399,0.949313408723748,0.7499777345554479
0.008477532304823399,0.9967689822294022,0.949313408723748,0.7499777345554479
0.008475969545543194,0.9967689822294022,0.9497172859450727,0.7499777345554479
0.008467010222375393,0.9969709208400647,0.9497172859450727,0.7499777345554479
0.008306600153446198,0.9969709208400647,0.9511308562197092,0.7499777345554479
0.008290041238069534,0.9973747980613893,0.9511308562197092,0.7499777345554479
0.00804227776825428,0.9973747980613893,0.9537560581583199,0.7499777345554479
0.008041545748710632,0.9975767366720517,0.9537560581583199,0.7499777345554479
0.007598287891596556,0.9975767366720517,0.9581987075928917,0.7499777345554479
0.007589096203446388,0.997778675282714,0.9581987075928917,0.7499777345554479
0.007360171992331743,0.997778675282714,0.960016155088853,0.7499777345554479
0.007346593774855137,0.9983844911147012,0.960016155088853,0.7499777345554479
0.007271528709679842,0.9983844911147012,0.9614297253634895,0.7499777345554479
0.007219793274998665,0.9985864297253635,0.9614297253634895,0.7499777345554479
0.006979108788073063,0.9985864297253635,0.9640549273021002,0.7499777345554479
0.00697803869843483,0.9987883683360258,0.9640549273021002,0.7499777345554479
0.006713807117193937,0.9987883683360258,0.9664781906300485,0.7499777345554479
0.0067072780802845955,0.9989903069466882,0.9664781906300485,0.7499777345554479
0.006344170309603214,0.9989903069466882,0.9705169628432956,0.7499777345554479
0.006324809044599533,0.9991922455573505,0.9705169628432956,0.7499777345554479
0.005340892355889082,0.9991922455573505,0.9787964458804523,0.7499777345554479
0.005289048887789249,0.999394184168013,0.9787964458804523,0.7499777345554479
0.005071398336440325,0.999394184168013,0.9800080775444265,0.7499777345554479
0.005029883235692978,0.9995961227786753,0.9800080775444265,0.7499777345554479
0.003196248784661293,0.9995961227786753,0.9888933764135702,0.7499777345554479
0.0031737571116536856,0.9997980613893377,0.9888933764135702,0.7499777345554479
0.0018200062913820148,0.9997980613893377,0.9935379644588045,0.7499777345554479
0.001741386135108769,1.0,0.9935379644588045,0.7499777345554479
3.1551479651170666e-07,1.0,1.0,0.7499777345554479


==> figures/data/untargeted/maxposterior_eps0_5_roc_data.csv <==
threshold,TPR,FPR,AUROC
inf,0.0,0.0,0.856270948276312
0.3865835964679718,0.00020193861066235866,0.0,0.856270948276312
0.2895742654800415,0.010096930533117932,0.0,0.856270948276312
0.28850850462913513,0.010096930533117932,0.00020193861066235866,0.856270948276312
0.2556903660297394,0.025848142164781908,0.00020193861066235866,0.856270948276312
0.25563764572143555,0.025848142164781908,0.0004038772213247173,0.856270948276312
0.23498046398162842,0.049676898222940226,0.0004038772213247173,0.856270948276312
0.23454782366752625,0.049676898222940226,0.0006058158319870759,0.856270948276312
0.22983607649803162,0.05351373182552504,0.0006058158319870759,0.856270948276312
0.2296171635389328,0.05351373182552504,0.0008077544426494346,0.856270948276312
0.2292991280555725,0.05411954765751212,0.0008077544426494346,0.856270948276312
0.22929587960243225,0.05411954765751212,0.0010096930533117932,0.856270948276312
0.2287597954273224,0.05492730210016155,0.0010096930533117932,0.856270948276312
0.22869354486465454,0.05492730210016155,0.0012116316639741518,0.856270948276312
0.22850655019283295,0.05553311793214863,0.0012116316639741518,0.856270948276312
0.22825978696346283,0.05553311793214863,0.0014135702746365104,0.856270948276312
0.2279359996318817,0.05634087237479806,0.0014135702746365104,0.856270948276312
0.2278982251882553,0.05634087237479806,0.0018174474959612278,0.856270948276312
0.2239094376564026,0.062197092084006464,0.0018174474959612278,0.856270948276312
0.2238898128271103,0.062197092084006464,0.0020193861066235864,0.856270948276312
0.22194622457027435,0.06603392568659128,0.0020193861066235864,0.856270948276312
0.22179415822029114,0.06603392568659128,0.0022213247172859453,0.856270948276312
0.22023636102676392,0.06764943457189014,0.0022213247172859453,0.856270948276312
0.2201472669839859,0.06764943457189014,0.0024232633279483036,0.856270948276312
0.21891286969184875,0.06966882067851374,0.0024232633279483036,0.856270948276312
0.21890367567539215,0.06966882067851374,0.0026252019386106625,0.856270948276312
0.21580493450164795,0.07431340872374798,0.0026252019386106625,0.856270948276312
0.2157491147518158,0.07431340872374798,0.002827140549273021,0.856270948276312
0.21409423649311066,0.07673667205169628,0.002827140549273021,0.856270948276312
0.21405421197414398,0.07673667205169628,0.0030290791599353797,0.856270948276312
0.2136959582567215,0.07774636510500808,0.0030290791599353797,0.856270948276312
0.21333228051662445,0.07774636510500808,0.0032310177705977385,0.856270948276312
0.21223798394203186,0.0805735056542811,0.0032310177705977385,0.856270948276312
0.2118683010339737,0.0805735056542811,0.0036348949919224557,0.856270948276312
0.21178217232227325,0.08097738287560581,0.0036348949919224557,0.856270948276312
0.21128936111927032,0.08097738287560581,0.003836833602584814,0.856270948276312
0.20906944572925568,0.08542003231017771,0.003836833602584814,0.856270948276312
0.20903083682060242,0.08542003231017771,0.0044426494345718905,0.856270948276312
0.20799390971660614,0.08723747980613894,0.0044426494345718905,0.856270948276312
0.20788007974624634,0.08723747980613894,0.0046445880452342485,0.856270948276312
0.2068677395582199,0.08905492730210016,0.0046445880452342485,0.856270948276312
0.2068457156419754,0.08905492730210016,0.004846526655896607,0.856270948276312
0.20449845492839813,0.0922859450726979,0.004846526655896607,0.856270948276312
0.20443031191825867,0.0922859450726979,0.005048465266558966,0.856270948276312
0.20287005603313446,0.0947092084006462,0.005048465266558966,0.856270948276312
0.20270997285842896,0.0947092084006462,0.005250403877221325,0.856270948276312
0.20238743722438812,0.09571890145395799,0.005250403877221325,0.856270948276312
0.20231828093528748,0.09571890145395799,0.005654281098546042,0.856270948276312
0.2020498365163803,0.09612277867528271,0.005654281098546042,0.856270948276312
0.202040433883667,0.09612277867528271,0.0058562197092084005,0.856270948276312
0.20187969505786896,0.09632471728594508,0.0058562197092084005,0.856270948276312
0.20186607539653778,0.09632471728594508,0.006058158319870759,0.856270948276312
0.20042510330677032,0.10036348949919224,0.006058158319870759,0.856270948276312
0.20036177337169647,0.10036348949919224,0.006260096930533118,0.856270948276312
0.19869989156723022,0.10359450726978998,0.006260096930533118,0.856270948276312
0.19869738817214966,0.10359450726978998,0.006462035541195477,0.856270948276312
0.19834835827350616,0.10420032310177706,0.006462035541195477,0.856270948276312
0.19834543764591217,0.10420032310177706,0.006663974151857835,0.856270948276312
0.1975874900817871,0.10581583198707593,0.006663974151857835,0.856270948276312
0.19756805896759033,0.10581583198707593,0.006865912762520194,0.856270948276312
0.19754904508590698,0.10601777059773829,0.006865912762520194,0.856270948276312
0.1975303441286087,0.10601777059773829,0.0070678513731825526,0.856270948276312
0.19526638090610504,0.11147011308562198,0.0070678513731825526,0.856270948276312
0.1950751096010208,0.11147011308562198,0.007269789983844911,0.856270948276312
0.19439531862735748,0.11348949919224556,0.007269789983844911,0.856270948276312
0.19420041143894196,0.11348949919224556,0.007673667205169628,0.856270948276312
0.19365260004997253,0.11429725363489499,0.007673667205169628,0.856270948276312
0.19364045560359955,0.11429725363489499,0.007875605815831988,0.856270948276312
0.19362173974514008,0.1147011308562197,0.007875605815831988,0.856270948276312
0.19353178143501282,0.1147011308562197,0.008077544426494346,0.856270948276312
0.1924842745065689,0.11692245557350565,0.008077544426494346,0.856270948276312
0.19212448596954346,0.11692245557350565,0.008481421647819063,0.856270948276312
0.18754644691944122,0.1284329563812601,0.008481421647819063,0.856270948276312
0.187254399061203,0.1284329563812601,0.008683360258481421,0.856270948276312
0.18663674592971802,0.1298465266558966,0.008683360258481421,0.856270948276312
0.18661139905452728,0.1298465266558966,0.008885298869143781,0.856270948276312
0.1836467981338501,0.13873182552504038,0.008885298869143781,0.856270948276312
0.1835443526506424,0.13873182552504038,0.009289176090468497,0.856270948276312
0.1829095184803009,0.14095315024232632,0.009289176090468497,0.856270948276312
0.18284465372562408,0.14095315024232632,0.009693053311793215,0.856270948276312
0.1803007274866104,0.14822294022617125,0.009693053311793215,0.856270948276312
0.18026840686798096,0.14822294022617125,0.009894991922455574,0.856270948276312
0.17977799475193024,0.1494345718901454,0.009894991922455574,0.856270948276312
0.17976190149784088,0.1494345718901454,0.010096930533117932,0.856270948276312
0.1797022521495819,0.14983844911147012,0.010096930533117932,0.856270948276312
0.17958489060401917,0.14983844911147012,0.01029886914378029,0.856270948276312
0.17944325506687164,0.15024232633279483,0.01029886914378029,0.856270948276312
0.17940817773342133,0.15024232633279483,0.01050080775444265,0.856270948276312
0.1790306121110916,0.15125201938610663,0.01050080775444265,0.856270948276312
0.17885851860046387,0.15125201938610663,0.010904684975767368,0.856270948276312
0.17768540978431702,0.15407915993537966,0.010904684975767368,0.856270948276312
0.17764395475387573,0.15407915993537966,0.011106623586429725,0.856270948276312
0.17696905136108398,0.15650242326332794,0.011106623586429725,0.856270948276312
0.1769568771123886,0.15650242326332794,0.011308562197092083,0.856270948276312
0.1759667843580246,0.15953150242326333,0.011308562197092083,0.856270948276312
0.17595666646957397,0.15953150242326333,0.011510500807754443,0.856270948276312
0.17504628002643585,0.16175282714054928,0.011510500807754443,0.856270948276312
0.17503416538238525,0.16175282714054928,0.011712439418416801,0.856270948276312
0.1749706268310547,0.162156704361874,0.011712439418416801,0.856270948276312
0.17486974596977234,0.162156704361874,0.01191437802907916,0.856270948276312
0.17479071021080017,0.16235864297253635,0.01191437802907916,0.856270948276312
0.1744505614042282,0.16235864297253635,0.012520193861066236,0.856270948276312
0.1737912893295288,0.16417609046849757,0.012520193861066236,0.856270948276312
0.17377255856990814,0.16417609046849757,0.012722132471728594,0.856270948276312
0.17365920543670654,0.16518578352180938,0.012722132471728594,0.856270948276312
0.1736556589603424,0.16518578352180938,0.012924071082390954,0.856270948276312
0.17365317046642303,0.16538772213247172,0.012924071082390954,0.856270948276312
0.17360839247703552,0.16538772213247172,0.013126009693053312,0.856270948276312
0.1733042299747467,0.16579159935379645,0.013126009693053312,0.856270948276312
0.1732264906167984,0.16579159935379645,0.01332794830371567,0.856270948276312
0.17190146446228027,0.17124394184168013,0.01332794830371567,0.856270948276312
0.171888530254364,0.17124394184168013,0.01352988691437803,0.856270948276312
0.17155829071998596,0.17245557350565427,0.01352988691437803,0.856270948276312
0.17151662707328796,0.17245557350565427,0.013731825525040387,0.856270948276312
0.17142432928085327,0.17306138933764137,0.013731825525040387,0.856270948276312
0.17128100991249084,0.17306138933764137,0.014135702746365105,0.856270948276312
0.17079848051071167,0.17548465266558966,0.014135702746365105,0.856270948276312
0.1707007884979248,0.17548465266558966,0.014337641357027463,0.856270948276312
0.16860944032669067,0.18194668820678514,0.014337641357027463,0.856270948276312
0.16858269274234772,0.18194668820678514,0.014539579967689823,0.856270948276312
0.165793776512146,0.1904281098546042,0.014539579967689823,0.856270948276312
0.1657271385192871,0.1904281098546042,0.01474151857835218,0.856270948276312
0.16569899022579193,0.19103392568659128,0.01474151857835218,0.856270948276312
0.16569122672080994,0.19103392568659128,0.01494345718901454,0.856270948276312
0.1642513871192932,0.1968901453957997,0.01494345718901454,0.856270948276312
0.1642235517501831,0.1968901453957997,0.015145395799676898,0.856270948276312
0.1634082794189453,0.20052504038772212,0.015145395799676898,0.856270948276312
0.16338525712490082,0.20052504038772212,0.015347334410339256,0.856270948276312
0.1626347154378891,0.20335218093699514,0.015347334410339256,0.856270948276312
0.1625886708498001,0.20335218093699514,0.015549273021001616,0.856270948276312
0.16256196796894073,0.2035541195476575,0.015549273021001616,0.856270948276312
0.16255152225494385,0.2035541195476575,0.015751211631663976,0.856270948276312
0.16226251423358917,0.2055735056542811,0.015751211631663976,0.856270948276312
0.16225667297840118,0.2055735056542811,0.015953150242326332,0.856270948276312
0.16101644933223724,0.21102584814216477,0.015953150242326332,0.856270948276312
0.1609133630990982,0.21102584814216477,0.016558966074313407,0.856270948276312
0.16091299057006836,0.21122778675282713,0.016558966074313407,0.856270948276312
0.1607891321182251,0.21122778675282713,0.016760904684975767,0.856270948276312
0.16031400859355927,0.21304523424878838,0.016760904684975767,0.856270948276312
0.16021309792995453,0.21304523424878838,0.016962843295638127,0.856270948276312
0.16002392768859863,0.2138529886914378,0.016962843295638127,0.856270948276312
0.15996766090393066,0.2138529886914378,0.017164781906300483,0.856270948276312
0.1585010439157486,0.21950726978998383,0.017164781906300483,0.856270948276312
0.15838268399238586,0.21950726978998383,0.017366720516962843,0.856270948276312
0.15781983733177185,0.22132471728594508,0.017366720516962843,0.856270948276312
0.15771928429603577,0.22132471728594508,0.017770597738287562,0.856270948276312
0.15751558542251587,0.22213247172859452,0.017770597738287562,0.856270948276312
0.15751229226589203,0.22213247172859452,0.01797253634894992,0.856270948276312
0.1571996957063675,0.22394991922455573,0.01797253634894992,0.856270948276312
0.15712851285934448,0.22394991922455573,0.018376413570274638,0.856270948276312
0.15700280666351318,0.2245557350565428,0.018376413570274638,0.856270948276312
0.15699945390224457,0.2245557350565428,0.018578352180936994,0.856270948276312
0.1568610668182373,0.22536348949919224,0.018578352180936994,0.856270948276312
0.15682412683963776,0.22536348949919224,0.018780290791599354,0.856270948276312
0.1565401405096054,0.22677705977382875,0.018780290791599354,0.856270948276312
0.15646576881408691,0.22677705977382875,0.018982229402261713,0.856270948276312
0.15644308924674988,0.22697899838449112,0.018982229402261713,0.856270948276312
0.15631906688213348,0.22697899838449112,0.01918416801292407,0.856270948276312
0.15629874169826508,0.22718093699515346,0.01918416801292407,0.856270948276312
0.15628693997859955,0.22718093699515346,0.01938610662358643,0.856270948276312
0.15472057461738586,0.23364297253634894,0.01938610662358643,0.856270948276312
0.15471701323986053,0.23364297253634894,0.01958804523424879,0.856270948276312
0.15447573363780975,0.23445072697899838,0.01958804523424879,0.856270948276312
0.15441372990608215,0.23445072697899838,0.01978998384491115,0.856270948276312
0.15422461926937103,0.2348546042003231,0.01978998384491115,0.856270948276312
0.15418612957000732,0.2348546042003231,0.019991922455573505,0.856270948276312
0.15418076515197754,0.23505654281098545,0.019991922455573505,0.856270948276312
0.1540910303592682,0.23505654281098545,0.020395799676898224,0.856270948276312
0.1525363177061081,0.23949919224555735,0.020395799676898224,0.856270948276312
0.152387797832489,0.23949919224555735,0.021203554119547656,0.856270948276312
0.15219631791114807,0.2407108239095315,0.021203554119547656,0.856270948276312
0.1521710604429245,0.2407108239095315,0.021405492730210016,0.856270948276312
0.15209153294563293,0.24091276252019386,0.021405492730210016,0.856270948276312
0.152064710855484,0.24091276252019386,0.021607431340872375,0.856270948276312
0.15187565982341766,0.24192245557350567,0.021607431340872375,0.856270948276312
0.1518457531929016,0.24192245557350567,0.021809369951534735,0.856270948276312
0.15091437101364136,0.24535541195476576,0.021809369951534735,0.856270948276312
0.150913804769516,0.24535541195476576,0.02201130856219709,0.856270948276312
0.1492924839258194,0.2514135702746365,0.02201130856219709,0.856270948276312
0.1492788940668106,0.2514135702746365,0.02221324717285945,0.856270948276312
0.1491910219192505,0.2524232633279483,0.02221324717285945,0.856270948276312
0.149062842130661,0.2524232633279483,0.02241518578352181,0.856270948276312
0.14905160665512085,0.252827140549273,0.02241518578352181,0.856270948276312
0.1489725261926651,0.252827140549273,0.022617124394184167,0.856270948276312
0.14885902404785156,0.2534329563812601,0.022617124394184167,0.856270948276312
0.14885105192661285,0.2534329563812601,0.022819063004846526,0.856270948276312
0.14879785478115082,0.2538368336025848,0.022819063004846526,0.856270948276312
0.14871130883693695,0.2538368336025848,0.023222940226171242,0.856270948276312
0.14786730706691742,0.25706785137318255,0.023222940226171242,0.856270948276312
0.14785800874233246,0.25706785137318255,0.023424878836833602,0.856270948276312
0.14766710996627808,0.2582794830371567,0.023424878836833602,0.856270948276312
0.1476415991783142,0.2582794830371567,0.023626817447495962,0.856270948276312
0.14762181043624878,0.25848142164781907,0.023626817447495962,0.856270948276312
0.1476132720708847,0.25848142164781907,0.02382875605815832,0.856270948276312
0.14729754626750946,0.26009693053311794,0.02382875605815832,0.856270948276312
0.14724098145961761,0.26009693053311794,0.024030694668820678,0.856270948276312
0.14614011347293854,0.26453957996768984,0.024030694668820678,0.856270948276312
0.14609543979167938,0.26453957996768984,0.024232633279483037,0.856270948276312
0.14578577876091003,0.26595315024232635,0.024232633279483037,0.856270948276312
0.14576616883277893,0.26595315024232635,0.024434571890145397,0.856270948276312
0.14572760462760925,0.26635702746365103,0.024434571890145397,0.856270948276312
0.1456916183233261,0.26635702746365103,0.024636510500807753,0.856270948276312
0.14535760879516602,0.2679725363489499,0.024636510500807753,0.856270948276312
0.14534959197044373,0.2679725363489499,0.024838449111470113,0.856270948276312
0.14475765824317932,0.27079967689822293,0.024838449111470113,0.856270948276312
0.1446112096309662,0.27079967689822293,0.025040387722132473,0.856270948276312
0.14445573091506958,0.2718093699515347,0.025040387722132473,0.856270948276312
0.14445079863071442,0.2718093699515347,0.02524232633279483,0.856270948276312
0.14392097294330597,0.2762520193861066,0.02524232633279483,0.856270948276312
0.14377334713935852,0.2762520193861066,0.02544426494345719,0.856270948276312
0.14368705451488495,0.2768578352180937,0.02544426494345719,0.856270948276312
0.14367637038230896,0.2768578352180937,0.025646203554119548,0.856270948276312
0.14366599917411804,0.2770597738287561,0.025646203554119548,0.856270948276312
0.14353105425834656,0.2770597738287561,0.025848142164781908,0.856270948276312
0.14316681027412415,0.27968497576736673,0.025848142164781908,0.856270948276312
0.14314895868301392,0.27968497576736673,0.026050080775444264,0.856270948276312
0.14298079907894135,0.2806946688206785,0.026050080775444264,0.856270948276312
0.14297425746917725,0.2806946688206785,0.026252019386106624,0.856270948276312
0.1424286663532257,0.2831179321486268,0.026252019386106624,0.856270948276312
0.14235414564609528,0.2831179321486268,0.026453957996768983,0.856270948276312
0.1422487497329712,0.284329563812601,0.026453957996768983,0.856270948276312
0.14223431050777435,0.284329563812601,0.02665589660743134,0.856270948276312
0.14196184277534485,0.28533925686591277,0.02665589660743134,0.856270948276312
0.1419401913881302,0.28533925686591277,0.0268578352180937,0.856270948276312
0.1418628841638565,0.2859450726978998,0.0268578352180937,0.856270948276312
0.141776904463768,0.2859450726978998,0.02705977382875606,0.856270948276312
0.14144591987133026,0.2881663974151858,0.02705977382875606,0.856270948276312
0.1414060890674591,0.2881663974151858,0.027261712439418415,0.856270948276312
0.14084872603416443,0.29079159935379645,0.027261712439418415,0.856270948276312
0.14067286252975464,0.29079159935379645,0.027463651050080775,0.856270948276312
0.13992738723754883,0.29281098546042006,0.027463651050080775,0.856270948276312
0.13992126286029816,0.29281098546042006,0.027665589660743135,0.856270948276312
0.13968168199062347,0.29382067851373184,0.027665589660743135,0.856270948276312
0.13965514302253723,0.29382067851373184,0.027867528271405494,0.856270948276312
0.13946661353111267,0.2944264943457189,0.027867528271405494,0.856270948276312
0.1393645703792572,0.2944264943457189,0.02806946688206785,0.856270948276312
0.13931576907634735,0.29462843295638125,0.02806946688206785,0.856270948276312
0.1393151879310608,0.29462843295638125,0.02827140549273021,0.856270948276312
0.13886909186840057,0.2972536348949919,0.02827140549273021,0.856270948276312
0.13877254724502563,0.2972536348949919,0.028877221324717286,0.856270948276312
0.13851653039455414,0.2994749596122779,0.028877221324717286,0.856270948276312
0.13850736618041992,0.2994749596122779,0.029079159935379646,0.856270948276312
0.13842520117759705,0.29967689822294025,0.029079159935379646,0.856270948276312
0.13841304183006287,0.29967689822294025,0.029281098546042002,0.856270948276312
0.1383817195892334,0.3000807754442649,0.029281098546042002,0.856270948276312
0.13828608393669128,0.3000807754442649,0.02948303715670436,0.856270948276312
0.1376749575138092,0.3045234248788368,0.02948303715670436,0.856270948276312
0.13762721419334412,0.3045234248788368,0.02968497576736672,0.856270948276312
0.1370319426059723,0.30735056542810985,0.02968497576736672,0.856270948276312
0.13700217008590698,0.30735056542810985,0.030088852988691437,0.856270948276312
0.13574466109275818,0.31118739903069464,0.030088852988691437,0.856270948276312
0.1356661021709442,0.31118739903069464,0.030290791599353797,0.856270948276312
0.13552218675613403,0.3115912762520194,0.030290791599353797,0.856270948276312
0.13548332452774048,0.3115912762520194,0.030492730210016156,0.856270948276312
0.13527460396289825,0.3121970920840065,0.030492730210016156,0.856270948276312
0.13518443703651428,0.3121970920840065,0.030896607431340872,0.856270948276312
0.13497790694236755,0.313610662358643,0.030896607431340872,0.856270948276312
0.13495893776416779,0.313610662358643,0.031098546042003232,0.856270948276312
0.13486722111701965,0.31421647819063003,0.031098546042003232,0.856270948276312
0.13474377989768982,0.31421647819063003,0.03150242326332795,0.856270948276312
0.13463681936264038,0.31482229402261713,0.03150242326332795,0.856270948276312
0.13463354110717773,0.31482229402261713,0.031704361873990304,0.856270948276312
0.13443900644779205,0.3160339256865913,0.031704361873990304,0.856270948276312
0.13439835608005524,0.3160339256865913,0.03210823909531502,0.856270948276312
0.1342753767967224,0.3174474959612278,0.03210823909531502,0.856270948276312
0.1341649740934372,0.3174474959612278,0.03231017770597738,0.856270948276312
0.13393591344356537,0.31845718901453957,0.03231017770597738,0.856270948276312
0.13387764990329742,0.31845718901453957,0.03251211631663974,0.856270948276312
0.13387654721736908,0.31865912762520193,0.03251211631663974,0.856270948276312
0.13372214138507843,0.31865912762520193,0.0327140549273021,0.856270948276312
0.13358983397483826,0.31906300484652667,0.0327140549273021,0.856270948276312
0.13344040513038635,0.31906300484652667,0.03291599353796446,0.856270948276312
0.13294008374214172,0.3208804523424879,0.03291599353796446,0.856270948276312
0.13292768597602844,0.3208804523424879,0.033117932148626815,0.856270948276312
0.13276731967926025,0.3216882067851373,0.033117932148626815,0.856270948276312
0.1327330768108368,0.3216882067851373,0.033319870759289175,0.856270948276312
0.1327216774225235,0.3218901453957997,0.033319870759289175,0.856270948276312
0.1326761543750763,0.3218901453957997,0.033521809369951534,0.856270948276312
0.13222412765026093,0.3247172859450727,0.033521809369951534,0.856270948276312
0.13220417499542236,0.3247172859450727,0.033723747980613894,0.856270948276312
0.13192026317119598,0.32592891760904685,0.033723747980613894,0.856270948276312
0.13189563155174255,0.32592891760904685,0.033925686591276254,0.856270948276312
0.13178220391273499,0.327140549273021,0.033925686591276254,0.856270948276312
0.13175512850284576,0.327140549273021,0.03412762520193861,0.856270948276312
0.13165195286273956,0.32794830371567046,0.03412762520193861,0.856270948276312
0.13155288994312286,0.32794830371567046,0.034531502423263326,0.856270948276312
0.1314617544412613,0.3287560581583199,0.034531502423263326,0.856270948276312
0.13144034147262573,0.3287560581583199,0.034733441033925685,0.856270948276312
0.1309637576341629,0.33037156704361875,0.034733441033925685,0.856270948276312
0.1309380829334259,0.33037156704361875,0.034935379644588045,0.856270948276312
0.13070140779018402,0.3315831987075929,0.034935379644588045,0.856270948276312
0.1305619478225708,0.3315831987075929,0.035339256865912765,0.856270948276312
0.13055868446826935,0.33178513731825526,0.035339256865912765,0.856270948276312
0.1305198073387146,0.33178513731825526,0.035541195476575124,0.856270948276312
0.13025112450122833,0.3338045234248788,0.035541195476575124,0.856270948276312
0.13021253049373627,0.3338045234248788,0.03574313408723748,0.856270948276312
0.12940126657485962,0.3368336025848142,0.03574313408723748,0.856270948276312
0.12939926981925964,0.3368336025848142,0.03594507269789984,0.856270948276312
0.12909899652004242,0.33865105008077545,0.03594507269789984,0.856270948276312
0.12908169627189636,0.33865105008077545,0.036147011308562196,0.856270948276312
0.128942608833313,0.3392568659127625,0.036147011308562196,0.856270948276312
0.1288360357284546,0.3392568659127625,0.036348949919224556,0.856270948276312
0.1283784955739975,0.3404684975767367,0.036348949919224556,0.856270948276312
0.12832868099212646,0.3404684975767367,0.036550888529886916,0.856270948276312
0.12822234630584717,0.3412762520193861,0.036550888529886916,0.856270948276312
0.1282155066728592,0.3412762520193861,0.036752827140549275,0.856270948276312
0.12794184684753418,0.3418820678513732,0.036752827140549275,0.856270948276312
0.12790197134017944,0.3418820678513732,0.036954765751211635,0.856270948276312
0.12782759964466095,0.3422859450726979,0.036954765751211635,0.856270948276312
0.12780793011188507,0.3422859450726979,0.03715670436187399,0.856270948276312
0.12773095071315765,0.34248788368336025,0.03715670436187399,0.856270948276312
0.12772144377231598,0.34248788368336025,0.03735864297253635,0.856270948276312
0.12738850712776184,0.3441033925686591,0.03735864297253635,0.856270948276312
0.12727560102939606,0.3441033925686591,0.03756058158319871,0.856270948276312
0.12712787091732025,0.34491114701130854,0.03756058158319871,0.856270948276312
0.1271112859249115,0.34491114701130854,0.03776252019386107,0.856270948276312
0.1270206719636917,0.345718901453958,0.03776252019386107,0.856270948276312
0.1269991099834442,0.345718901453958,0.03796445880452343,0.856270948276312
0.1269228458404541,0.3467285945072698,0.03796445880452343,0.856270948276312
0.1268780678510666,0.3467285945072698,0.038166397415185786,0.856270948276312
0.12640716135501862,0.348546042003231,0.038166397415185786,0.856270948276312
0.1263967752456665,0.348546042003231,0.03836833602584814,0.856270948276312
0.12623773515224457,0.34894991922455576,0.03836833602584814,0.856270948276312
0.12622329592704773,0.34894991922455576,0.0385702746365105,0.856270948276312
0.12569288909435272,0.35278675282714056,0.0385702746365105,0.856270948276312
0.12555940449237823,0.35278675282714056,0.03877221324717286,0.856270948276312
0.12554745376110077,0.3533925686591276,0.03877221324717286,0.856270948276312
0.12552723288536072,0.3533925686591276,0.03897415185783522,0.856270948276312
0.12538594007492065,0.3539983844911147,0.03897415185783522,0.856270948276312
0.12531712651252747,0.3539983844911147,0.03917609046849758,0.856270948276312
0.12512025237083435,0.3550080775444265,0.03917609046849758,0.856270948276312
0.12510131299495697,0.3550080775444265,0.03937802907915994,0.856270948276312
0.12505874037742615,0.35521001615508885,0.03937802907915994,0.856270948276312
0.1250499039888382,0.35521001615508885,0.0395799676898223,0.856270948276312
0.1250104159116745,0.3556138933764136,0.0395799676898223,0.856270948276312
0.1250094175338745,0.3556138933764136,0.03978190630048465,0.856270948276312
0.12491491436958313,0.3562197092084006,0.03978190630048465,0.856270948276312
0.12488030642271042,0.3562197092084006,0.03998384491114701,0.856270948276312
0.12470252811908722,0.35763327948303714,0.03998384491114701,0.856270948276312
0.12464869767427444,0.35763327948303714,0.04018578352180937,0.856270948276312
0.12447302788496017,0.35884491114701134,0.04018578352180937,0.856270948276312
0.1244567334651947,0.35884491114701134,0.04058966074313409,0.856270948276312
0.12439019232988358,0.3594507269789984,0.04058966074313409,0.856270948276312
0.12437134981155396,0.3594507269789984,0.04079159935379645,0.856270948276312
0.12353640049695969,0.3630856219709208,0.04079159935379645,0.856270948276312
0.12344431132078171,0.3630856219709208,0.04099353796445881,0.856270948276312
0.12333864718675613,0.3632875605815832,0.04099353796445881,0.856270948276312
0.12326374650001526,0.3632875605815832,0.04119547657512116,0.856270948276312
0.12273874133825302,0.3651050080775444,0.04119547657512116,0.856270948276312
0.1227225661277771,0.3651050080775444,0.04139741518578352,0.856270948276312
0.1226024180650711,0.36550888529886916,0.04139741518578352,0.856270948276312
0.12245994806289673,0.36550888529886916,0.0420032310177706,0.856270948276312
0.12244336307048798,0.3657108239095315,0.0420032310177706,0.856270948276312
0.12232021987438202,0.3657108239095315,0.04220516962843296,0.856270948276312
0.12227531522512436,0.3661147011308562,0.04220516962843296,0.856270948276312
0.12227071821689606,0.3661147011308562,0.04240710823909531,0.856270948276312
0.12197982519865036,0.36793214862681745,0.04240710823909531,0.856270948276312
0.12190273404121399,0.36793214862681745,0.04281098546042003,0.856270948276312
0.12147882580757141,0.36995153473344106,0.04281098546042003,0.856270948276312
0.12146858125925064,0.36995153473344106,0.04301292407108239,0.856270948276312
0.12138871848583221,0.37096122778675283,0.04301292407108239,0.856270948276312
0.1213545948266983,0.37096122778675283,0.04321486268174475,0.856270948276312
0.12133204936981201,0.3711631663974152,0.04321486268174475,0.856270948276312
0.12131837010383606,0.3711631663974152,0.04341680129240711,0.856270948276312
0.12094615399837494,0.3741922455573506,0.04341680129240711,0.856270948276312
0.12092465162277222,0.3741922455573506,0.04361873990306947,0.856270948276312
0.12088770419359207,0.37459612277867527,0.04361873990306947,0.856270948276312
0.12086524814367294,0.37459612277867527,0.04382067851373182,0.856270948276312
0.12081579118967056,0.37520193861066237,0.04382067851373182,0.856270948276312
0.1208123117685318,0.37520193861066237,0.04402261712439418,0.856270948276312
0.12063443660736084,0.37621163166397414,0.04402261712439418,0.856270948276312
0.12062888592481613,0.37621163166397414,0.04422455573505654,0.856270948276312
0.12052600830793381,0.37681744749596124,0.04422455573505654,0.856270948276312
0.12052321434020996,0.37681744749596124,0.0444264943457189,0.856270948276312
0.12032846361398697,0.3784329563812601,0.0444264943457189,0.856270948276312
0.12029905617237091,0.3784329563812601,0.04483037156704362,0.856270948276312
0.1202983632683754,0.37863489499192243,0.04483037156704362,0.856270948276312
0.12026380002498627,0.37863489499192243,0.045032310177705974,0.856270948276312
0.12009918689727783,0.38004846526655894,0.045032310177705974,0.856270948276312
0.12009093165397644,0.38004846526655894,0.045234248788368334,0.856270948276312
0.11991298943758011,0.38126009693053314,0.045234248788368334,0.856270948276312
0.11990518122911453,0.38126009693053314,0.04543618739903069,0.856270948276312
0.11966066062450409,0.3822697899838449,0.04543618739903069,0.856270948276312
0.11956530809402466,0.3822697899838449,0.04584006462035541,0.856270948276312
0.11913108825683594,0.3842891760904685,0.04584006462035541,0.856270948276312
0.11912085860967636,0.3842891760904685,0.04604200323101777,0.856270948276312
0.11910213530063629,0.3846930533117932,0.04604200323101777,0.856270948276312
0.11907820403575897,0.3846930533117932,0.046445880452342485,0.856270948276312
0.11892558634281158,0.3863085621970921,0.046445880452342485,0.856270948276312
0.11892397701740265,0.3863085621970921,0.046647819063004844,0.856270948276312
0.11889855563640594,0.38651050080775445,0.046647819063004844,0.856270948276312
0.11889753490686417,0.38651050080775445,0.046849757673667204,0.856270948276312
0.11884073913097382,0.3869143780290792,0.046849757673667204,0.856270948276312
0.1188238337635994,0.3869143780290792,0.047051696284329564,0.856270948276312
0.11872336268424988,0.38731825525040386,0.047051696284329564,0.856270948276312
0.11867436021566391,0.38731825525040386,0.047253634894991924,0.856270948276312
0.11843264847993851,0.3887318255250404,0.047253634894991924,0.856270948276312
0.1184079647064209,0.3887318255250404,0.04745557350565428,0.856270948276312
0.1182790994644165,0.3899434571890145,0.04745557350565428,0.856270948276312
0.11823414266109467,0.3899434571890145,0.047859450726978996,0.856270948276312
0.11802084743976593,0.3915589660743134,0.047859450726978996,0.856270948276312
0.11797754466533661,0.3915589660743134,0.048061389337641355,0.856270948276312
0.11737877130508423,0.39478998384491115,0.048061389337641355,0.856270948276312
0.11731524765491486,0.39478998384491115,0.048465266558966075,0.856270948276312
0.11726346611976624,0.3949919224555735,0.048465266558966075,0.856270948276312
0.1172630712389946,0.3949919224555735,0.048667205169628434,0.856270948276312
0.11696596443653107,0.3953957996768982,0.048667205169628434,0.856270948276312
0.11695577949285507,0.3953957996768982,0.048869143780290794,0.856270948276312
0.11690141260623932,0.39620355411954766,0.048869143780290794,0.856270948276312
0.11688221991062164,0.39620355411954766,0.04907108239095315,0.856270948276312
0.11668369919061661,0.3974151857835218,0.04907108239095315,0.856270948276312
0.11664871126413345,0.3974151857835218,0.049273021001615507,0.856270948276312
0.11633344739675522,0.3998384491114701,0.049273021001615507,0.856270948276312
0.11625491082668304,0.3998384491114701,0.049474959612277866,0.856270948276312
0.11622937768697739,0.40004038772213246,0.049474959612277866,0.856270948276312
0.11621488630771637,0.40004038772213246,0.049676898222940226,0.856270948276312
0.1160225048661232,0.4012520193861066,0.049676898222940226,0.856270948276312
0.11596477031707764,0.4012520193861066,0.049878836833602586,0.856270948276312
0.11566122621297836,0.4028675282714055,0.049878836833602586,0.856270948276312
0.11560745537281036,0.4028675282714055,0.050282714054927305,0.856270948276312
0.11541341990232468,0.4034733441033926,0.050282714054927305,0.856270948276312
0.11538676917552948,0.4034733441033926,0.05048465266558966,0.856270948276312
0.11537553369998932,0.40367528271405495,0.05048465266558966,0.856270948276312
0.11536415666341782,0.40367528271405495,0.05068659127625202,0.856270948276312
0.11530464142560959,0.40448303715670436,0.05068659127625202,0.856270948276312
0.11530201137065887,0.40448303715670436,0.05088852988691438,0.856270948276312
0.11467627435922623,0.4079159935379645,0.05088852988691438,0.856270948276312
0.11465608328580856,0.4079159935379645,0.05109046849757674,0.856270948276312
0.11465521156787872,0.4081179321486268,0.05109046849757674,0.856270948276312
0.11450359970331192,0.4081179321486268,0.051696284329563816,0.856270948276312
0.11418354511260986,0.41054119547657514,0.051696284329563816,0.856270948276312
0.11412733048200607,0.41054119547657514,0.05189822294022617,0.856270948276312
0.1139916256070137,0.4115508885298869,0.05189822294022617,0.856270948276312
0.11398289352655411,0.4115508885298869,0.05210016155088853,0.856270948276312
0.11390408873558044,0.412156704361874,0.05210016155088853,0.856270948276312
0.11384988576173782,0.412156704361874,0.05230210016155089,0.856270948276312
0.1137235164642334,0.4125605815831987,0.05230210016155089,0.856270948276312
0.11370650678873062,0.4125605815831987,0.05250403877221325,0.856270948276312
0.1135917603969574,0.4129644588045234,0.05250403877221325,0.856270948276312
0.11339262127876282,0.4129644588045234,0.05310985460420032,0.856270948276312
0.11331028491258621,0.4139741518578352,0.05310985460420032,0.856270948276312
0.11321902275085449,0.4139741518578352,0.05351373182552504,0.856270948276312
0.11321286112070084,0.41417609046849757,0.05351373182552504,0.856270948276312
0.11313190311193466,0.41417609046849757,0.0537156704361874,0.856270948276312
0.11305703222751617,0.41478190630048467,0.0537156704361874,0.856270948276312
0.11302300542593002,0.41478190630048467,0.05411954765751212,0.856270948276312
0.11246965080499649,0.41781098546042006,0.05411954765751212,0.856270948276312
0.11244303733110428,0.41781098546042006,0.05452342487883683,0.856270948276312
0.11237647384405136,0.41821486268174474,0.05452342487883683,0.856270948276312
0.11236115545034409,0.41821486268174474,0.05492730210016155,0.856270948276312
0.1123296469449997,0.4184168012924071,0.05492730210016155,0.856270948276312
0.11217422038316727,0.4184168012924071,0.05533117932148627,0.856270948276312
0.11212063580751419,0.4190226171243942,0.05533117932148627,0.856270948276312
0.11210621893405914,0.4190226171243942,0.05553311793214863,0.856270948276312
0.11206921190023422,0.4194264943457189,0.05553311793214863,0.856270948276312
0.11204971373081207,0.4194264943457189,0.05593699515347334,0.856270948276312
0.11197681725025177,0.4198303715670436,0.05593699515347334,0.856270948276312
0.11195670068264008,0.4198303715670436,0.0561389337641357,0.856270948276312
0.11189264804124832,0.4206381260096931,0.0561389337641357,0.856270948276312
0.11188890039920807,0.4206381260096931,0.05634087237479806,0.856270948276312
0.11163890361785889,0.4214458804523425,0.05634087237479806,0.856270948276312
0.11162466555833817,0.4214458804523425,0.05654281098546042,0.856270948276312
0.11150675266981125,0.42205169628432954,0.05654281098546042,0.856270948276312
0.11145990341901779,0.42205169628432954,0.05674474959612278,0.856270948276312
0.11131968349218369,0.422859450726979,0.05674474959612278,0.856270948276312
0.11131545901298523,0.422859450726979,0.05694668820678514,0.856270948276312
0.11103691160678864,0.42467689822294025,0.05694668820678514,0.856270948276312
0.11098086833953857,0.42467689822294025,0.05735056542810985,0.856270948276312
0.11087455600500107,0.4252827140549273,0.05735056542810985,0.856270948276312
0.11082949489355087,0.4252827140549273,0.05795638126009693,0.856270948276312
0.11070360988378525,0.425686591276252,0.05795638126009693,0.856270948276312
0.11070062965154648,0.425686591276252,0.05815831987075929,0.856270948276312
0.11041097342967987,0.42689822294022617,0.05815831987075929,0.856270948276312
0.11028189212083817,0.42689822294022617,0.058562197092084003,0.856270948276312
0.11021412163972855,0.42750403877221327,0.058562197092084003,0.856270948276312
0.11019895225763321,0.42750403877221327,0.05876413570274636,0.856270948276312
0.11000798642635345,0.42932148626817446,0.05876413570274636,0.856270948276312
0.10994420200586319,0.42932148626817446,0.05896607431340872,0.856270948276312
0.1098259910941124,0.4297253634894992,0.05896607431340872,0.856270948276312
0.1097872257232666,0.4297253634894992,0.05916801292407108,0.856270948276312
0.10975827276706696,0.42992730210016156,0.05916801292407108,0.856270948276312
0.10971346497535706,0.42992730210016156,0.05936995153473344,0.856270948276312
0.10936690121889114,0.4321486268174475,0.05936995153473344,0.856270948276312
0.10936246812343597,0.4321486268174475,0.0595718901453958,0.856270948276312
0.10931092500686646,0.43295638126009695,0.0595718901453958,0.856270948276312
0.10922461003065109,0.43295638126009695,0.05977382875605816,0.856270948276312
0.10911430418491364,0.4333602584814216,0.05977382875605816,0.856270948276312
0.1091025173664093,0.4333602584814216,0.059975767366720514,0.856270948276312
0.10909124463796616,0.433562197092084,0.059975767366720514,0.856270948276312
0.1090838685631752,0.433562197092084,0.060177705977382874,0.856270948276312
0.1089906394481659,0.4345718901453958,0.060177705977382874,0.856270948276312
0.1089850440621376,0.4345718901453958,0.060379644588045234,0.856270948276312
0.10894627124071121,0.4355815831987076,0.060379644588045234,0.856270948276312
0.10891291499137878,0.4355815831987076,0.06058158319870759,0.856270948276312
0.10871068388223648,0.4369951534733441,0.06058158319870759,0.856270948276312
0.10866858810186386,0.4369951534733441,0.06078352180936995,0.856270948276312
0.10852901637554169,0.43820678513731826,0.06078352180936995,0.856270948276312
0.10850321501493454,0.43820678513731826,0.06098546042003231,0.856270948276312
0.10834796726703644,0.43921647819063003,0.06098546042003231,0.856270948276312
0.10831441730260849,0.43921647819063003,0.061187399030694666,0.856270948276312
0.10823266953229904,0.43962035541195477,0.061187399030694666,0.856270948276312
0.10820669680833817,0.43962035541195477,0.061389337641357025,0.856270948276312
0.10804708302021027,0.4404281098546042,0.061389337641357025,0.856270948276312
0.10800047218799591,0.4404281098546042,0.061591276252019385,0.856270948276312
0.10780170559883118,0.44123586429725364,0.061591276252019385,0.856270948276312
0.10775363445281982,0.44123586429725364,0.061995153473344104,0.856270948276312
0.10767236351966858,0.44204361873990305,0.061995153473344104,0.856270948276312
0.10755149275064468,0.44204361873990305,0.062399030694668824,0.856270948276312
0.10750226676464081,0.4424474959612278,0.062399030694668824,0.856270948276312
0.10745017975568771,0.4424474959612278,0.06260096930533118,0.856270948276312
0.10740309208631516,0.4428513731825525,0.06260096930533118,0.856270948276312
0.10733626782894135,0.4428513731825525,0.06280290791599354,0.856270948276312
0.10697262734174728,0.44567851373182554,0.06280290791599354,0.856270948276312
0.1069495677947998,0.44567851373182554,0.0630048465266559,0.856270948276312
0.10666658729314804,0.44789983844911146,0.0630048465266559,0.856270948276312
0.10662207007408142,0.44789983844911146,0.06320678513731826,0.856270948276312
0.106510229408741,0.4491114701130856,0.06320678513731826,0.856270948276312
0.10649867355823517,0.4491114701130856,0.06340872374798061,0.856270948276312
0.10643018037080765,0.4497172859450727,0.06340872374798061,0.856270948276312
0.10636843740940094,0.4497172859450727,0.06361066235864297,0.856270948276312
0.1062680333852768,0.45032310177705975,0.06361066235864297,0.856270948276312
0.10620295256376266,0.45032310177705975,0.0640145395799677,0.856270948276312
0.10606855154037476,0.4511308562197092,0.0640145395799677,0.856270948276312
0.10606531798839569,0.4511308562197092,0.06421647819063005,0.856270948276312
0.10572393983602524,0.4541599353796446,0.06421647819063005,0.856270948276312
0.10569559037685394,0.4541599353796446,0.06462035541195477,0.856270948276312
0.10549324005842209,0.4559773828756058,0.06462035541195477,0.856270948276312
0.10549046099185944,0.4559773828756058,0.06482229402261712,0.856270948276312
0.10542559623718262,0.4565831987075929,0.06482229402261712,0.856270948276312
0.10539983958005905,0.4565831987075929,0.06502423263327949,0.856270948276312
0.10534735023975372,0.45698707592891763,0.06502423263327949,0.856270948276312
0.10532119870185852,0.45698707592891763,0.06522617124394184,0.856270948276312
0.1051587387919426,0.45840064620355414,0.06522617124394184,0.856270948276312
0.10505878925323486,0.45840064620355414,0.0654281098546042,0.856270948276312
0.10502873361110687,0.45860258481421645,0.0654281098546042,0.856270948276312
0.10502839833498001,0.45860258481421645,0.06563004846526656,0.856270948276312
0.1049671396613121,0.4588045234248788,0.06563004846526656,0.856270948276312
0.10495783388614655,0.4588045234248788,0.06583198707592892,0.856270948276312
0.10474757850170135,0.4604200323101777,0.06583198707592892,0.856270948276312
0.10468971729278564,0.4604200323101777,0.06623586429725363,0.856270948276312
0.10447268933057785,0.46122778675282716,0.06623586429725363,0.856270948276312
0.10446220636367798,0.46122778675282716,0.066437802907916,0.856270948276312
0.10437829792499542,0.4620355411954766,0.066437802907916,0.856270948276312
0.10434668511152267,0.4620355411954766,0.06684168012924072,0.856270948276312
0.10432066768407822,0.4624394184168013,0.06684168012924072,0.856270948276312
0.10429675132036209,0.4624394184168013,0.06704361873990307,0.856270948276312
0.1042565181851387,0.462843295638126,0.06704361873990307,0.856270948276312
0.10422338545322418,0.462843295638126,0.06764943457189014,0.856270948276312
0.10384135693311691,0.46506462035541196,0.06764943457189014,0.856270948276312
0.10377593338489532,0.46506462035541196,0.06785137318255251,0.856270948276312
0.10362468659877777,0.465670436187399,0.06785137318255251,0.856270948276312
0.10354835540056229,0.465670436187399,0.06825525040387723,0.856270948276312
0.10325806587934494,0.4668820678513732,0.06825525040387723,0.856270948276312
0.10322442650794983,0.4668820678513732,0.06865912762520193,0.856270948276312
0.10313336551189423,0.4672859450726979,0.06865912762520193,0.856270948276312
0.1031268909573555,0.4672859450726979,0.0688610662358643,0.856270948276312
0.10305806994438171,0.467891760904685,0.0688610662358643,0.856270948276312
0.1030418649315834,0.467891760904685,0.06906300484652665,0.856270948276312
0.10298556089401245,0.46849757673667203,0.06906300484652665,0.856270948276312
0.10286053270101547,0.46849757673667203,0.06966882067851374,0.856270948276312
0.10263269394636154,0.4697092084006462,0.06966882067851374,0.856270948276312
0.10259480774402618,0.4697092084006462,0.07007269789983844,0.856270948276312
0.10228701680898666,0.47112277867528274,0.07007269789983844,0.856270948276312
0.10221806913614273,0.47112277867528274,0.07027463651050081,0.856270948276312
0.10218575596809387,0.47193053311793215,0.07027463651050081,0.856270948276312
0.10217320173978806,0.47193053311793215,0.07047657512116316,0.856270948276312
0.102170430123806,0.4721324717285945,0.07047657512116316,0.856270948276312
0.1021522656083107,0.4721324717285945,0.07088045234248788,0.856270948276312
0.10205378383398056,0.47273828756058156,0.07088045234248788,0.856270948276312
0.10197320580482483,0.47273828756058156,0.07108239095315025,0.856270948276312
0.10179273784160614,0.47475767366720517,0.07108239095315025,0.856270948276312
0.10172136127948761,0.47475767366720517,0.0712843295638126,0.856270948276312
0.10161570459604263,0.4751615508885299,0.0712843295638126,0.856270948276312
0.1016128659248352,0.4751615508885299,0.07148626817447495,0.856270948276312
0.1015186533331871,0.47576736672051695,0.07148626817447495,0.856270948276312
0.10149555653333664,0.47576736672051695,0.07189014539579967,0.856270948276312
0.10144094377756119,0.4759693053311793,0.07189014539579967,0.856270948276312
0.1014256551861763,0.4759693053311793,0.07209208400646204,0.856270948276312
0.10114762932062149,0.47879644588045234,0.07209208400646204,0.856270948276312
0.10113324224948883,0.47879644588045234,0.07249596122778676,0.856270948276312
0.1010235920548439,0.47920032310177707,0.07249596122778676,0.856270948276312
0.10099829733371735,0.47920032310177707,0.07269789983844911,0.856270948276312
0.10093855112791061,0.4800080775444265,0.07269789983844911,0.856270948276312
0.10091555863618851,0.4800080775444265,0.07310177705977383,0.856270948276312
0.10056713223457336,0.4828352180936995,0.07310177705977383,0.856270948276312
0.10053921490907669,0.4828352180936995,0.07330371567043618,0.856270948276312
0.10050290077924728,0.4834410339256866,0.07330371567043618,0.856270948276312
0.1004851758480072,0.4834410339256866,0.07350565428109855,0.856270948276312
0.10038238763809204,0.484248788368336,0.07350565428109855,0.856270948276312
0.10036886483430862,0.484248788368336,0.0737075928917609,0.856270948276312
0.1003393605351448,0.48465266558966075,0.0737075928917609,0.856270948276312
0.10031884908676147,0.48465266558966075,0.07390953150242327,0.856270948276312
0.10029790550470352,0.4850565428109855,0.07390953150242327,0.856270948276312
0.1002882570028305,0.4850565428109855,0.07411147011308562,0.856270948276312
0.10024959594011307,0.4858642972536349,0.07411147011308562,0.856270948276312
0.10023940354585648,0.4858642972536349,0.07431340872374798,0.856270948276312
0.1002318263053894,0.48606623586429726,0.07431340872374798,0.856270948276312
0.10015261173248291,0.48606623586429726,0.07451534733441034,0.856270948276312
0.10012787580490112,0.4862681744749596,0.07451534733441034,0.856270948276312
0.10008058696985245,0.4862681744749596,0.0747172859450727,0.856270948276312
0.09997386485338211,0.48707592891760904,0.0747172859450727,0.856270948276312
0.09989458322525024,0.48707592891760904,0.07491922455573506,0.856270948276312
0.09979348629713058,0.4872778675282714,0.07491922455573506,0.856270948276312
0.09977895766496658,0.4872778675282714,0.07512116316639741,0.856270948276312
0.09947497397661209,0.4886914378029079,0.07512116316639741,0.856270948276312
0.09946342557668686,0.4886914378029079,0.07532310177705977,0.856270948276312
0.09940669685602188,0.4897011308562197,0.07532310177705977,0.856270948276312
0.09937524050474167,0.4897011308562197,0.07552504038772213,0.856270948276312
0.09923681616783142,0.4903069466882068,0.07552504038772213,0.856270948276312
0.09921763837337494,0.4903069466882068,0.07592891760904685,0.856270948276312
0.09898412972688675,0.4911147011308562,0.07592891760904685,0.856270948276312
0.09897024184465408,0.4911147011308562,0.0761308562197092,0.856270948276312
0.09894783049821854,0.49131663974151857,0.0761308562197092,0.856270948276312
0.098937027156353,0.49131663974151857,0.07633279483037157,0.856270948276312
0.09879887849092484,0.49232633279483035,0.07633279483037157,0.856270948276312
0.09879201650619507,0.49232633279483035,0.07653473344103393,0.856270948276312
0.09878184646368027,0.4925282714054927,0.07653473344103393,0.856270948276312
0.0987459197640419,0.4925282714054927,0.07693861066235864,0.856270948276312
0.09870722889900208,0.49293214862681745,0.07693861066235864,0.856270948276312
0.0986710637807846,0.49293214862681745,0.077140549273021,0.856270948276312
0.09854363650083542,0.49353796445880455,0.077140549273021,0.856270948276312
0.09853567183017731,0.49353796445880455,0.07734248788368336,0.856270948276312
0.0983547568321228,0.49515347334410337,0.07734248788368336,0.856270948276312
0.09834469109773636,0.49515347334410337,0.07754442649434572,0.856270948276312
0.09813832491636276,0.49676898222940225,0.07754442649434572,0.856270948276312
0.09811461716890335,0.49676898222940225,0.07774636510500808,0.856270948276312
0.09807290881872177,0.497172859450727,0.07774636510500808,0.856270948276312
0.09805050492286682,0.497172859450727,0.07794830371567044,0.856270948276312
0.09782154113054276,0.49878836833602586,0.07794830371567044,0.856270948276312
0.09780438244342804,0.49878836833602586,0.07835218093699516,0.856270948276312
0.0974368155002594,0.5008077544426495,0.07835218093699516,0.856270948276312
0.09742924571037292,0.5008077544426495,0.07855411954765751,0.856270948276312
0.09736837446689606,0.5016155088852988,0.07855411954765751,0.856270948276312
0.09735558182001114,0.5016155088852988,0.07875605815831987,0.856270948276312
0.09734849631786346,0.5020193861066236,0.07875605815831987,0.856270948276312
0.09732593595981598,0.5020193861066236,0.0791599353796446,0.856270948276312
0.09716658294200897,0.502827140549273,0.0791599353796446,0.856270948276312
0.09711392968893051,0.502827140549273,0.07936187399030695,0.856270948276312
0.09696808457374573,0.5042407108239095,0.07936187399030695,0.856270948276312
0.0969463586807251,0.5042407108239095,0.0795638126009693,0.856270948276312
0.09677664935588837,0.5046445880452343,0.0795638126009693,0.856270948276312
0.09676419198513031,0.5046445880452343,0.07976575121163167,0.856270948276312
0.09667301177978516,0.5048465266558966,0.07976575121163167,0.856270948276312
0.09666259586811066,0.5048465266558966,0.07996768982229402,0.856270948276312
0.09663723409175873,0.505048465266559,0.07996768982229402,0.856270948276312
0.0966155081987381,0.505048465266559,0.08016962843295639,0.856270948276312
0.09630589932203293,0.5060581583198708,0.08016962843295639,0.856270948276312
0.09622520208358765,0.5060581583198708,0.0805735056542811,0.856270948276312
0.09594888240098953,0.5088852988691438,0.0805735056542811,0.856270948276312
0.095745749771595,0.5088852988691438,0.08097738287560581,0.856270948276312
0.09570889174938202,0.5094911147011308,0.08097738287560581,0.856270948276312
0.09568330645561218,0.5094911147011308,0.08117932148626818,0.856270948276312
0.09567081183195114,0.5096930533117933,0.08117932148626818,0.856270948276312
0.0956699550151825,0.5096930533117933,0.08138126009693053,0.856270948276312
0.09558167308568954,0.5109046849757674,0.08138126009693053,0.856270948276312
0.09557141363620758,0.5109046849757674,0.0815831987075929,0.856270948276312
0.0954812616109848,0.5117124394184168,0.0815831987075929,0.856270948276312
0.09548014402389526,0.5117124394184168,0.08178513731825525,0.856270948276312
0.0953400731086731,0.5125201938610663,0.08178513731825525,0.856270948276312
0.09533730894327164,0.5125201938610663,0.08198707592891762,0.856270948276312
0.09526560455560684,0.5131260096930533,0.08198707592891762,0.856270948276312
0.09524834156036377,0.5131260096930533,0.08218901453957997,0.856270948276312
0.09519407898187637,0.5137318255250404,0.08218901453957997,0.856270948276312
0.09518967568874359,0.5137318255250404,0.08259289176090469,0.856270948276312
0.0950433760881424,0.5145395799676898,0.08259289176090469,0.856270948276312
0.09502888470888138,0.5145395799676898,0.08279483037156704,0.856270948276312
0.09481465071439743,0.5157512116316639,0.08279483037156704,0.856270948276312
0.09477465599775314,0.5157512116316639,0.08299676898222941,0.856270948276312
0.09464850276708603,0.5165589660743134,0.08299676898222941,0.856270948276312
0.09463120251893997,0.5165589660743134,0.08319870759289176,0.856270948276312
0.0944669097661972,0.5171647819063004,0.08319870759289176,0.856270948276312
0.09443400055170059,0.5171647819063004,0.08340064620355411,0.856270948276312
0.0943899154663086,0.5179725363489499,0.08340064620355411,0.856270948276312
0.094249427318573,0.5179725363489499,0.08420840064620355,0.856270948276312
0.0941578671336174,0.5189822294022617,0.08420840064620355,0.856270948276312
0.09415316581726074,0.5189822294022617,0.08441033925686592,0.856270948276312
0.09371749311685562,0.5212035541195477,0.08441033925686592,0.856270948276312
0.09370508790016174,0.5212035541195477,0.08461227786752827,0.856270948276312
0.09368887543678284,0.52140549273021,0.08461227786752827,0.856270948276312
0.09368152916431427,0.52140549273021,0.08481421647819062,0.856270948276312
0.09357690066099167,0.5232229402261712,0.08481421647819062,0.856270948276312
0.09356667101383209,0.5232229402261712,0.08501615508885299,0.856270948276312
0.09354207664728165,0.5234248788368336,0.08501615508885299,0.856270948276312
0.09352646768093109,0.5234248788368336,0.08521809369951534,0.856270948276312
0.09326395392417908,0.5254442649434572,0.08521809369951534,0.856270948276312
0.09323863685131073,0.5254442649434572,0.08542003231017771,0.856270948276312
0.0932193398475647,0.5256462035541195,0.08542003231017771,0.856270948276312
0.09319068491458893,0.5256462035541195,0.08562197092084006,0.856270948276312
0.09315915405750275,0.5260500807754442,0.08562197092084006,0.856270948276312
0.09312818199396133,0.5260500807754442,0.08602584814216478,0.856270948276312
0.0929943397641182,0.5268578352180937,0.08602584814216478,0.856270948276312
0.09299223870038986,0.5268578352180937,0.08622778675282713,0.856270948276312
0.09284017980098724,0.5280694668820679,0.08622778675282713,0.856270948276312
0.09284001588821411,0.5280694668820679,0.0864297253634895,0.856270948276312
0.09274201095104218,0.5290791599353797,0.0864297253634895,0.856270948276312
0.09270935505628586,0.5290791599353797,0.08683360258481422,0.856270948276312
0.09260367602109909,0.5296849757673667,0.08683360258481422,0.856270948276312
0.09259586036205292,0.5296849757673667,0.08703554119547657,0.856270948276312
0.09245208650827408,0.5308966074313409,0.08703554119547657,0.856270948276312
0.09244926273822784,0.5308966074313409,0.08723747980613894,0.856270948276312
0.09243077039718628,0.5310985460420032,0.08723747980613894,0.856270948276312
0.09240784496068954,0.5310985460420032,0.08743941841680129,0.856270948276312
0.09235633909702301,0.531502423263328,0.08743941841680129,0.856270948276312
0.09225084632635117,0.531502423263328,0.08804523424878836,0.856270948276312
0.09204305708408356,0.5331179321486268,0.08804523424878836,0.856270948276312
0.0920078232884407,0.5331179321486268,0.08824717285945073,0.856270948276312
0.09190402179956436,0.5341276252019386,0.08824717285945073,0.856270948276312
0.09178868681192398,0.5341276252019386,0.0888529886914378,0.856270948276312
0.0917663499712944,0.5347334410339257,0.0888529886914378,0.856270948276312
0.09168727695941925,0.5347334410339257,0.08905492730210016,0.856270948276312
0.09163961559534073,0.5351373182552503,0.08905492730210016,0.856270948276312
0.09157929569482803,0.5351373182552503,0.08925686591276252,0.856270948276312
0.09141494333744049,0.5361470113085622,0.08925686591276252,0.856270948276312
0.0914054587483406,0.5361470113085622,0.08945880452342488,0.856270948276312
0.09105238318443298,0.5393780290791599,0.08945880452342488,0.856270948276312
0.0909578874707222,0.5393780290791599,0.08966074313408724,0.856270948276312
0.09088506549596786,0.539983844911147,0.08966074313408724,0.856270948276312
0.09088126569986343,0.539983844911147,0.0898626817447496,0.856270948276312
0.09083090722560883,0.5401857835218093,0.0898626817447496,0.856270948276312
0.09082461893558502,0.5401857835218093,0.09006462035541195,0.856270948276312
0.09070202708244324,0.5413974151857835,0.09006462035541195,0.856270948276312
0.09069987386465073,0.5413974151857835,0.09026655896607431,0.856270948276312
0.09062886983156204,0.5418012924071083,0.09026655896607431,0.856270948276312
0.09055819362401962,0.5418012924071083,0.09087237479806139,0.856270948276312
0.09024588018655777,0.5430129240710824,0.09087237479806139,0.856270948276312
0.09016437828540802,0.5430129240710824,0.09147819063004846,0.856270948276312
0.08998523652553558,0.5444264943457189,0.09147819063004846,0.856270948276312
0.089909628033638,0.5444264943457189,0.09168012924071083,0.856270948276312
0.0899033173918724,0.5446284329563813,0.09168012924071083,0.856270948276312
0.08982133120298386,0.5446284329563813,0.09188206785137318,0.856270948276312
0.08976421505212784,0.5452342487883683,0.09188206785137318,0.856270948276312
0.08976396918296814,0.5452342487883683,0.09208400646203554,0.856270948276312
0.08975943922996521,0.5454361873990307,0.09208400646203554,0.856270948276312
0.0897478461265564,0.5454361873990307,0.0922859450726979,0.856270948276312
0.08963226526975632,0.5474555735056543,0.0922859450726979,0.856270948276312
0.08959522843360901,0.5474555735056543,0.09268982229402262,0.856270948276312
0.08949385583400726,0.5486672051696284,0.09268982229402262,0.856270948276312
0.08941945433616638,0.5486672051696284,0.09289176090468497,0.856270948276312
0.08931419253349304,0.5494749596122779,0.09289176090468497,0.856270948276312
0.08920837938785553,0.5494749596122779,0.09329563812600969,0.856270948276312
0.089142344892025,0.5500807754442649,0.09329563812600969,0.856270948276312
0.08914030343294144,0.5500807754442649,0.09349757673667206,0.856270948276312
0.0891076922416687,0.550686591276252,0.09349757673667206,0.856270948276312
0.0890359878540039,0.550686591276252,0.09410339256865913,0.856270948276312
0.08903069794178009,0.5510904684975767,0.09410339256865913,0.856270948276312
0.08893702179193497,0.5510904684975767,0.09450726978998385,0.856270948276312
0.08893631398677826,0.5512924071082391,0.09450726978998385,0.856270948276312
0.08884815871715546,0.5512924071082391,0.0947092084006462,0.856270948276312
0.08854471892118454,0.5531098546042004,0.0947092084006462,0.856270948276312
0.08851297199726105,0.5531098546042004,0.09511308562197092,0.856270948276312
0.0883583202958107,0.5545234248788369,0.09511308562197092,0.856270948276312
0.0883515477180481,0.5545234248788369,0.09531502423263329,0.856270948276312
0.08796942234039307,0.556340872374798,0.09531502423263329,0.856270948276312
0.08796542882919312,0.556340872374798,0.09551696284329564,0.856270948276312
0.08789225667715073,0.5565428109854604,0.09551696284329564,0.856270948276312
0.0878349170088768,0.5565428109854604,0.09592084006462036,0.856270948276312
0.0878177210688591,0.5569466882067852,0.09592084006462036,0.856270948276312
0.08778506517410278,0.5569466882067852,0.09652665589660743,0.856270948276312
0.08771592378616333,0.5581583198707593,0.09652665589660743,0.856270948276312
0.08769296109676361,0.5581583198707593,0.09693053311793215,0.856270948276312
0.08747482299804688,0.5587641357027464,0.09693053311793215,0.856270948276312
0.08743257820606232,0.5587641357027464,0.0971324717285945,0.856270948276312
0.08724312484264374,0.5599757673667205,0.0971324717285945,0.856270948276312
0.0871870368719101,0.5599757673667205,0.09733441033925687,0.856270948276312
0.08666760474443436,0.56421647819063,0.09733441033925687,0.856270948276312
0.08664671331644058,0.56421647819063,0.09753634894991922,0.856270948276312
0.0865665078163147,0.5654281098546042,0.09753634894991922,0.856270948276312
0.08653764426708221,0.5654281098546042,0.09773828756058159,0.856270948276312
0.08643580228090286,0.565831987075929,0.09773828756058159,0.856270948276312
0.08643186837434769,0.565831987075929,0.09794022617124394,0.856270948276312
0.0864119678735733,0.5660339256865913,0.09794022617124394,0.856270948276312
0.08636648207902908,0.5660339256865913,0.09834410339256866,0.856270948276312
0.08636336028575897,0.5662358642972536,0.09834410339256866,0.856270948276312
0.0862872451543808,0.5662358642972536,0.09894991922455573,0.856270948276312
0.086219921708107,0.5668416801292407,0.09894991922455573,0.856270948276312
0.08618519455194473,0.5668416801292407,0.09935379644588045,0.856270948276312
0.08613806217908859,0.5674474959612278,0.09935379644588045,0.856270948276312
0.08609511703252792,0.5674474959612278,0.0995557350565428,0.856270948276312
0.08606233447790146,0.5678513731825525,0.0995557350565428,0.856270948276312
0.08602216839790344,0.5678513731825525,0.09975767366720517,0.856270948276312
0.08565866202116013,0.5706785137318255,0.09975767366720517,0.856270948276312
0.08559967577457428,0.5706785137318255,0.10016155088852989,0.856270948276312
0.08553766459226608,0.5710823909531503,0.10016155088852989,0.856270948276312
0.08546556532382965,0.5710823909531503,0.10036348949919224,0.856270948276312
0.08532269299030304,0.572092084006462,0.10036348949919224,0.856270948276312
0.08530274778604507,0.572092084006462,0.10056542810985461,0.856270948276312
0.08522249013185501,0.5731017770597738,0.10056542810985461,0.856270948276312
0.08520366251468658,0.5731017770597738,0.10076736672051696,0.856270948276312
0.08518800884485245,0.5739095315024233,0.10076736672051696,0.856270948276312
0.08518607169389725,0.5739095315024233,0.10096930533117932,0.856270948276312
0.08517887443304062,0.5741114701130856,0.10096930533117932,0.856270948276312
0.0851627066731453,0.5741114701130856,0.10137318255250403,0.856270948276312
0.08512848615646362,0.574313408723748,0.10137318255250403,0.856270948276312
0.08505471795797348,0.574313408723748,0.10177705977382875,0.856270948276312
0.08504529297351837,0.5749192245557351,0.10177705977382875,0.856270948276312
0.08503784984350204,0.5749192245557351,0.10197899838449112,0.856270948276312
0.08495496958494186,0.5757269789983845,0.10197899838449112,0.856270948276312
0.08487964421510696,0.5757269789983845,0.10218093699515347,0.856270948276312
0.08484572172164917,0.5761308562197092,0.10218093699515347,0.856270948276312
0.08483012020587921,0.5761308562197092,0.10238287560581583,0.856270948276312
0.08471933752298355,0.577140549273021,0.10238287560581583,0.856270948276312
0.08469001203775406,0.577140549273021,0.10258481421647819,0.856270948276312
0.0846753716468811,0.5775444264943457,0.10258481421647819,0.856270948276312
0.08459233492612839,0.5775444264943457,0.10278675282714055,0.856270948276312
0.08454836159944534,0.5779483037156704,0.10278675282714055,0.856270948276312
0.08453831076622009,0.5779483037156704,0.10298869143780291,0.856270948276312
0.08453778922557831,0.5781502423263328,0.10298869143780291,0.856270948276312
0.08445364236831665,0.5781502423263328,0.10319063004846526,0.856270948276312
0.08444943279027939,0.5783521809369951,0.10319063004846526,0.856270948276312
0.08444421738386154,0.5783521809369951,0.10339256865912763,0.856270948276312
0.08429233729839325,0.5795638126009693,0.10339256865912763,0.856270948276312
0.08422975242137909,0.5795638126009693,0.10359450726978998,0.856270948276312
0.08414990454912186,0.5799676898222941,0.10359450726978998,0.856270948276312
0.08414246141910553,0.5799676898222941,0.10379644588045234,0.856270948276312
0.08401288092136383,0.5809773828756059,0.10379644588045234,0.856270948276312
0.08397684246301651,0.5809773828756059,0.10440226171243942,0.856270948276312
0.08375194668769836,0.5817851373182552,0.10440226171243942,0.856270948276312
0.08371379226446152,0.5817851373182552,0.10460420032310178,0.856270948276312
0.08342617005109787,0.5844103392568659,0.10460420032310178,0.856270948276312
0.08336390554904938,0.5844103392568659,0.10480613893376414,0.856270948276312
0.08324114978313446,0.5856219709208401,0.10480613893376414,0.856270948276312
0.08322474360466003,0.5856219709208401,0.1050080775444265,0.856270948276312
0.08315528929233551,0.5866316639741519,0.1050080775444265,0.856270948276312
0.08300293236970901,0.5866316639741519,0.10541195476575121,0.856270948276312
0.08298524469137192,0.5870355411954766,0.10541195476575121,0.856270948276312
0.08298131078481674,0.5870355411954766,0.10561389337641357,0.856270948276312
0.08283987641334534,0.5886510500807755,0.10561389337641357,0.856270948276312
0.08283062279224396,0.5886510500807755,0.10601777059773829,0.856270948276312
0.0827702060341835,0.5888529886914378,0.10601777059773829,0.856270948276312
0.08275096118450165,0.5888529886914378,0.106421647819063,0.856270948276312
0.08268360793590546,0.5890549273021002,0.106421647819063,0.856270948276312
0.08264152705669403,0.5890549273021002,0.10662358642972536,0.856270948276312
0.08238186687231064,0.5912762520193862,0.10662358642972536,0.856270948276312
0.08237262070178986,0.5912762520193862,0.10682552504038773,0.856270948276312
0.08223150670528412,0.5922859450726979,0.10682552504038773,0.856270948276312
0.0821584165096283,0.5922859450726979,0.10702746365105008,0.856270948276312
0.08202948421239853,0.593497576736672,0.10702746365105008,0.856270948276312
0.08198282122612,0.593497576736672,0.10763327948303715,0.856270948276312
0.08186089992523193,0.595113085621971,0.10763327948303715,0.856270948276312
0.08185956627130508,0.595113085621971,0.10783521809369952,0.856270948276312
0.08182942867279053,0.595718901453958,0.10783521809369952,0.856270948276312
0.08176366239786148,0.595718901453958,0.10803715670436187,0.856270948276312
0.08176252245903015,0.5959208400646203,0.10803715670436187,0.856270948276312
0.08174309879541397,0.5959208400646203,0.10823909531502424,0.856270948276312
0.08171078562736511,0.5961227786752827,0.10823909531502424,0.856270948276312
0.08166562020778656,0.5961227786752827,0.10864297253634896,0.856270948276312
0.08161664009094238,0.596324717285945,0.10864297253634896,0.856270948276312
0.08161049336194992,0.596324717285945,0.10904684975767366,0.856270948276312
0.08145376294851303,0.5971324717285945,0.10904684975767366,0.856270948276312
0.08142930269241333,0.5971324717285945,0.10945072697899838,0.856270948276312
0.08130395412445068,0.5981421647819063,0.10945072697899838,0.856270948276312
0.08130067586898804,0.5981421647819063,0.10965266558966075,0.856270948276312
0.08125551044940948,0.5993537964458805,0.10965266558966075,0.856270948276312
0.08125251531600952,0.5993537964458805,0.11005654281098547,0.856270948276312
0.08123687654733658,0.5995557350565428,0.11005654281098547,0.856270948276312
0.0812201127409935,0.5995557350565428,0.11025848142164782,0.856270948276312
0.08114124089479446,0.6003634894991923,0.11025848142164782,0.856270948276312
0.08105526864528656,0.6003634894991923,0.11046042003231017,0.856270948276312
0.0810156986117363,0.6011712439418416,0.11046042003231017,0.856270948276312
0.08098471164703369,0.6011712439418416,0.11086429725363489,0.856270948276312
0.08091702312231064,0.6021809369951535,0.11086429725363489,0.856270948276312
0.08089537918567657,0.6021809369951535,0.11106623586429726,0.856270948276312
0.08084246516227722,0.6027867528271406,0.11106623586429726,0.856270948276312
0.08079827576875687,0.6027867528271406,0.11167205169628433,0.856270948276312
0.0806240439414978,0.6039983844911146,0.11167205169628433,0.856270948276312
0.08060610294342041,0.6039983844911146,0.11187399030694668,0.856270948276312
0.0805935487151146,0.6044022617124394,0.11187399030694668,0.856270948276312
0.08051756769418716,0.6044022617124394,0.11207592891760905,0.856270948276312
0.08049948513507843,0.6048061389337641,0.11207592891760905,0.856270948276312
0.0804949477314949,0.6048061389337641,0.1122778675282714,0.856270948276312
0.0804753229022026,0.6050080775444265,0.1122778675282714,0.856270948276312
0.08045438677072525,0.6050080775444265,0.11247980613893377,0.856270948276312
0.08015534281730652,0.606421647819063,0.11247980613893377,0.856270948276312
0.08012671023607254,0.606421647819063,0.11268174474959612,0.856270948276312
0.08010789006948471,0.6068255250403877,0.11268174474959612,0.856270948276312
0.08004504442214966,0.6068255250403877,0.11308562197092084,0.856270948276312
0.08002963662147522,0.6072294022617124,0.11308562197092084,0.856270948276312
0.08002668619155884,0.6072294022617124,0.1132875605815832,0.856270948276312
0.07983766496181488,0.6086429725363489,0.1132875605815832,0.856270948276312
0.07983686774969101,0.6086429725363489,0.11348949919224556,0.856270948276312
0.07983465492725372,0.6088449111470113,0.11348949919224556,0.856270948276312
0.07970600575208664,0.6088449111470113,0.11389337641357028,0.856270948276312
0.07968337833881378,0.6090468497576736,0.11389337641357028,0.856270948276312
0.07968098670244217,0.6090468497576736,0.11409531502423263,0.856270948276312
0.07965642213821411,0.6094507269789984,0.11409531502423263,0.856270948276312
0.07963082194328308,0.6094507269789984,0.11429725363489499,0.856270948276312
0.07954491674900055,0.6098546042003231,0.11429725363489499,0.856270948276312
0.07949371635913849,0.6098546042003231,0.1147011308562197,0.856270948276312
0.07947704941034317,0.6102584814216478,0.1147011308562197,0.856270948276312
0.07947011291980743,0.6102584814216478,0.11490306946688207,0.856270948276312
0.07946588844060898,0.6104604200323102,0.11490306946688207,0.856270948276312
0.07945787906646729,0.6104604200323102,0.11510500807754442,0.856270948276312
0.07944999635219574,0.6106623586429726,0.11510500807754442,0.856270948276312
0.07942885160446167,0.6106623586429726,0.11530694668820679,0.856270948276312
0.07940606027841568,0.6110662358642972,0.11530694668820679,0.856270948276312
0.07940088957548141,0.6110662358642972,0.11550888529886914,0.856270948276312
0.07924637943506241,0.6118739903069467,0.11550888529886914,0.856270948276312
0.07921326905488968,0.6118739903069467,0.11591276252019386,0.856270948276312
0.0791706070303917,0.6120759289176091,0.11591276252019386,0.856270948276312
0.07916192710399628,0.6120759289176091,0.11631663974151858,0.856270948276312
0.07908119261264801,0.6126817447495961,0.11631663974151858,0.856270948276312
0.07898508757352829,0.6126817447495961,0.11692245557350565,0.856270948276312
0.07895449548959732,0.6130856219709209,0.11692245557350565,0.856270948276312
0.07895419001579285,0.6130856219709209,0.11712439418416801,0.856270948276312
0.07892920076847076,0.6136914378029079,0.11712439418416801,0.856270948276312
0.07891963422298431,0.6136914378029079,0.11752827140549273,0.856270948276312
0.07889947295188904,0.614297253634895,0.11752827140549273,0.856270948276312
0.0788499042391777,0.614297253634895,0.11773021001615509,0.856270948276312
0.07881864905357361,0.6149030694668821,0.11773021001615509,0.856270948276312
0.07881823182106018,0.6149030694668821,0.11793214862681745,0.856270948276312
0.0787995457649231,0.6151050080775444,0.11793214862681745,0.856270948276312
0.07879651337862015,0.6151050080775444,0.11813408723747981,0.856270948276312
0.07878819108009338,0.6153069466882067,0.11813408723747981,0.856270948276312
0.07865038514137268,0.6153069466882067,0.11853796445880452,0.856270948276312
0.07859349995851517,0.6159127625201939,0.11853796445880452,0.856270948276312
0.07858377695083618,0.6159127625201939,0.11873990306946688,0.856270948276312
0.07857212424278259,0.6161147011308562,0.11873990306946688,0.856270948276312
0.07849925011396408,0.6161147011308562,0.11934571890145396,0.856270948276312
0.07849697023630142,0.6165185783521809,0.11934571890145396,0.856270948276312
0.07842852920293808,0.6165185783521809,0.11995153473344103,0.856270948276312
0.07828643918037415,0.617124394184168,0.11995153473344103,0.856270948276312
0.07827291637659073,0.617124394184168,0.12035541195476575,0.856270948276312
0.0782669335603714,0.6175282714054927,0.12035541195476575,0.856270948276312
0.0782606229186058,0.6175282714054927,0.12055735056542811,0.856270948276312
0.07821240276098251,0.6179321486268174,0.12055735056542811,0.856270948276312
0.07820306718349457,0.6179321486268174,0.12075928917609047,0.856270948276312
0.07818933576345444,0.6181340872374798,0.12075928917609047,0.856270948276312
0.07818653434515,0.6181340872374798,0.12096122778675283,0.856270948276312
0.07801937311887741,0.6189418416801292,0.12096122778675283,0.856270948276312
0.07801514863967896,0.6189418416801292,0.12116316639741519,0.856270948276312
0.07782939821481705,0.6205573505654282,0.12116316639741519,0.856270948276312
0.07780663669109344,0.6205573505654282,0.12136510500807754,0.856270948276312
0.07765088230371475,0.6209612277867528,0.12136510500807754,0.856270948276312
0.07762207090854645,0.6209612277867528,0.1215670436187399,0.856270948276312
0.07760083675384521,0.6213651050080775,0.1215670436187399,0.856270948276312
0.07755819708108902,0.6213651050080775,0.12197092084006463,0.856270948276312
0.07754376530647278,0.6215670436187399,0.12197092084006463,0.856270948276312
0.07748863101005554,0.6215670436187399,0.1225767366720517,0.856270948276312
0.07723117619752884,0.6245961227786753,0.1225767366720517,0.856270948276312
0.07719368487596512,0.6245961227786753,0.12277867528271405,0.856270948276312
0.0771905705332756,0.6247980613893377,0.12277867528271405,0.856270948276312
0.07718557864427567,0.6247980613893377,0.12298061389337642,0.856270948276312
0.07706620544195175,0.625605815831987,0.12298061389337642,0.856270948276312
0.07691747695207596,0.625605815831987,0.12378836833602584,0.856270948276312
0.07676127552986145,0.627221324717286,0.12378836833602584,0.856270948276312
0.0767117515206337,0.627221324717286,0.12399030694668821,0.856270948276312
0.07668493688106537,0.6276252019386107,0.12399030694668821,0.856270948276312
0.07666618376970291,0.6276252019386107,0.12419224555735056,0.856270948276312
0.07662814110517502,0.6280290791599353,0.12419224555735056,0.856270948276312
0.07661009579896927,0.6280290791599353,0.12459612277867528,0.856270948276312
0.07657874375581741,0.6282310177705978,0.12459612277867528,0.856270948276312
0.07654321193695068,0.6282310177705978,0.12479806138933765,0.856270948276312
0.07645975798368454,0.6292407108239095,0.12479806138933765,0.856270948276312
0.07644953578710556,0.6292407108239095,0.125,0.856270948276312
0.07644224911928177,0.6294426494345718,0.125,0.856270948276312
0.07641255110502243,0.6294426494345718,0.12520193861066237,0.856270948276312
0.07612094283103943,0.6324717285945073,0.12520193861066237,0.856270948276312
0.07608906924724579,0.6324717285945073,0.1254038772213247,0.856270948276312
0.07607515156269073,0.6326736672051696,0.1254038772213247,0.856270948276312
0.07606307417154312,0.6326736672051696,0.12560581583198707,0.856270948276312
0.07595713436603546,0.6336833602584814,0.12560581583198707,0.856270948276312
0.0758475810289383,0.6336833602584814,0.1264135702746365,0.856270948276312
0.07580095529556274,0.6340872374798061,0.1264135702746365,0.856270948276312
0.075787752866745,0.6340872374798061,0.12661550888529888,0.856270948276312
0.07575104385614395,0.6344911147011308,0.12661550888529888,0.856270948276312
0.07573457807302475,0.6344911147011308,0.12681744749596122,0.856270948276312
0.07573118805885315,0.6346930533117933,0.12681744749596122,0.856270948276312
0.07560861110687256,0.6346930533117933,0.12762520193861066,0.856270948276312
0.07553479075431824,0.6355008077544426,0.12762520193861066,0.856270948276312
0.07553154230117798,0.6355008077544426,0.12782714054927302,0.856270948276312
0.07537981122732162,0.6363085621970921,0.12782714054927302,0.856270948276312
0.075369693338871,0.6363085621970921,0.1280290791599354,0.856270948276312
0.07530613243579865,0.6373182552504039,0.1280290791599354,0.856270948276312
0.07524743676185608,0.6373182552504039,0.12823101777059773,0.856270948276312
0.07520850002765656,0.6377221324717286,0.12823101777059773,0.856270948276312
0.07518245279788971,0.6377221324717286,0.1284329563812601,0.856270948276312
0.07518210262060165,0.6379240710823909,0.1284329563812601,0.856270948276312
0.0751478374004364,0.6379240710823909,0.12863489499192246,0.856270948276312
0.07505857199430466,0.6385298869143781,0.12863489499192246,0.856270948276312
0.07504015415906906,0.6385298869143781,0.12883683360258483,0.856270948276312
0.07499640434980392,0.6393376413570274,0.12883683360258483,0.856270948276312
0.07499290257692337,0.6393376413570274,0.12903877221324717,0.856270948276312
0.07480409741401672,0.6421647819063004,0.12903877221324717,0.856270948276312
0.074778251349926,0.6421647819063004,0.1294426494345719,0.856270948276312
0.07469665259122849,0.643578352180937,0.1294426494345719,0.856270948276312
0.07467477768659592,0.643578352180937,0.12964458804523424,0.856270948276312
0.07465194910764694,0.6441841680129241,0.12964458804523424,0.856270948276312
0.07461134344339371,0.6441841680129241,0.1298465266558966,0.856270948276312
0.07453695684671402,0.6445880452342488,0.1298465266558966,0.856270948276312
0.07448485493659973,0.6445880452342488,0.13065428109854604,0.856270948276312
0.07438384741544724,0.6453957996768982,0.13065428109854604,0.856270948276312
0.07422962784767151,0.6453957996768982,0.1318659127625202,0.856270948276312
0.07416979223489761,0.6460016155088854,0.1318659127625202,0.856270948276312
0.07415979355573654,0.6460016155088854,0.13206785137318255,0.856270948276312
0.07410870492458344,0.6466074313408724,0.13206785137318255,0.856270948276312
0.07404134422540665,0.6466074313408724,0.132875605815832,0.856270948276312
0.07397929579019547,0.6474151857835219,0.132875605815832,0.856270948276312
0.07397415488958359,0.6474151857835219,0.13307754442649433,0.856270948276312
0.07396663725376129,0.6476171243941842,0.13307754442649433,0.856270948276312
0.07389132678508759,0.6476171243941842,0.1332794830371567,0.856270948276312
0.07383618503808975,0.6482229402261712,0.1332794830371567,0.856270948276312
0.07382979243993759,0.6482229402261712,0.13348142164781907,0.856270948276312
0.07360681891441345,0.6490306946688207,0.13348142164781907,0.856270948276312
0.07354515045881271,0.6490306946688207,0.13388529886914377,0.856270948276312
0.07350117713212967,0.6496365105008077,0.13388529886914377,0.856270948276312
0.07349048554897308,0.6496365105008077,0.13408723747980614,0.856270948276312
0.0734051838517189,0.6498384491114702,0.13408723747980614,0.856270948276312
0.07336925715208054,0.6498384491114702,0.13449111470113084,0.856270948276312
0.07335484027862549,0.6506462035541195,0.13449111470113084,0.856270948276312
0.07334907352924347,0.6506462035541195,0.1346930533117932,0.856270948276312
0.07333584129810333,0.6512520193861067,0.1346930533117932,0.856270948276312
0.07332717627286911,0.6512520193861067,0.13509693053311794,0.856270948276312
0.07331255823373795,0.651453957996769,0.13509693053311794,0.856270948276312
0.07331204414367676,0.651453957996769,0.13550080775444265,0.856270948276312
0.0732455849647522,0.6522617124394184,0.13550080775444265,0.856270948276312
0.07321324199438095,0.6522617124394184,0.13570274636510501,0.856270948276312
0.07311636954545975,0.6526655896607432,0.13570274636510501,0.856270948276312
0.07308287173509598,0.6526655896607432,0.13610662358642972,0.856270948276312
0.07303116470575333,0.6534733441033925,0.13610662358642972,0.856270948276312
0.0730125680565834,0.6534733441033925,0.1363085621970921,0.856270948276312
0.07297900319099426,0.6544830371567044,0.1363085621970921,0.856270948276312
0.0729743167757988,0.6544830371567044,0.13651050080775445,0.856270948276312
0.07293999940156937,0.654886914378029,0.13651050080775445,0.856270948276312
0.07284484803676605,0.654886914378029,0.13691437802907916,0.856270948276312
0.07280800491571426,0.6550888529886915,0.13691437802907916,0.856270948276312
0.07276375591754913,0.6550888529886915,0.13731825525040386,0.856270948276312
0.07263973355293274,0.6563004846526656,0.13731825525040386,0.856270948276312
0.07254233211278915,0.6563004846526656,0.1381260096930533,0.856270948276312
0.07253874093294144,0.656502423263328,0.1381260096930533,0.856270948276312
0.0724811851978302,0.656502423263328,0.13852988691437804,0.856270948276312
0.07235001772642136,0.6573101777059773,0.13852988691437804,0.856270948276312
0.0723382830619812,0.6573101777059773,0.13873182552504038,0.856270948276312
0.07232324779033661,0.6575121163166397,0.13893376413570274,0.856270948276312
0.07229705154895782,0.6577140549273021,0.13893376413570274,0.856270948276312
0.07229621708393097,0.6577140549273021,0.1391357027463651,0.856270948276312
0.07215923070907593,0.6583198707592892,0.1391357027463651,0.856270948276312
0.072125643491745,0.6583198707592892,0.13953957996768981,0.856270948276312
0.07210703939199448,0.6585218093699515,0.13953957996768981,0.856270948276312
0.07208408415317535,0.6585218093699515,0.13974151857835218,0.856270948276312
0.07204988598823547,0.659329563812601,0.13974151857835218,0.856270948276312
0.07202077656984329,0.659329563812601,0.1401453957996769,0.856270948276312
0.07196637243032455,0.6597334410339257,0.1401453957996769,0.856270948276312
0.07196216285228729,0.6597334410339257,0.14034733441033925,0.856270948276312
0.0719364807009697,0.659935379644588,0.14034733441033925,0.856270948276312
0.07186609506607056,0.659935379644588,0.14054927302100162,0.856270948276312
0.07185269892215729,0.6601373182552503,0.14054927302100162,0.856270948276312
0.07185129076242447,0.6601373182552503,0.14075121163166399,0.856270948276312
0.07182011753320694,0.6603392568659128,0.14075121163166399,0.856270948276312
0.0718078687787056,0.6603392568659128,0.14095315024232632,0.856270948276312
0.07179397344589233,0.6605411954765751,0.14095315024232632,0.856270948276312
0.07177161425352097,0.6605411954765751,0.1411550888529887,0.856270948276312
0.07149595767259598,0.6627625201938611,0.1411550888529887,0.856270948276312
0.07149435579776764,0.6627625201938611,0.14135702746365106,0.856270948276312
0.07142527401447296,0.6631663974151858,0.14135702746365106,0.856270948276312
0.07129520922899246,0.6631663974151858,0.1421647819063005,0.856270948276312
0.07129350304603577,0.6633683360258481,0.1421647819063005,0.856270948276312
0.07126189768314362,0.6633683360258481,0.14277059773828757,0.856270948276312
0.07114418596029282,0.6637722132471728,0.14277059773828757,0.856270948276312
0.07108215242624283,0.6637722132471728,0.143578352180937,0.856270948276312
0.07099350541830063,0.6645799676898223,0.143578352180937,0.856270948276312
0.07096659392118454,0.6645799676898223,0.1439822294022617,0.856270948276312
0.07095940411090851,0.664983844911147,0.1439822294022617,0.856270948276312
0.07091488689184189,0.664983844911147,0.14438610662358642,0.856270948276312
0.07071564346551895,0.6670032310177706,0.14438610662358642,0.856270948276312
0.0706879124045372,0.6670032310177706,0.14458804523424879,0.856270948276312
0.07068168371915817,0.6672051696284329,0.14458804523424879,0.856270948276312
0.07065737247467041,0.6672051696284329,0.14478998384491115,0.856270948276312
0.07060779631137848,0.6682148626817448,0.14478998384491115,0.856270948276312
0.07060464471578598,0.6682148626817448,0.14499192245557352,0.856270948276312
0.0705818384885788,0.6686187399030694,0.14499192245557352,0.856270948276312
0.07056814432144165,0.6686187399030694,0.14579967689822293,0.856270948276312
0.07052868604660034,0.6692245557350566,0.14579967689822293,0.856270948276312
0.07048683613538742,0.6692245557350566,0.14620355411954766,0.856270948276312
0.0704779177904129,0.6696284329563813,0.14620355411954766,0.856270948276312
0.07046961784362793,0.6696284329563813,0.14640549273021003,0.856270948276312
0.07046057283878326,0.6698303715670436,0.14640549273021003,0.856270948276312
0.07045657187700272,0.6698303715670436,0.14660743134087237,0.856270948276312
0.07039086520671844,0.6704361873990307,0.14660743134087237,0.856270948276312
0.07036451250314713,0.6704361873990307,0.14680936995153474,0.856270948276312
0.0703643336892128,0.6706381260096931,0.14680936995153474,0.856270948276312
0.07025439292192459,0.6706381260096931,0.14781906300484654,0.856270948276312
0.07022708654403687,0.6708400646203554,0.14781906300484654,0.856270948276312
0.07019805908203125,0.6708400646203554,0.14802100161550888,0.856270948276312
0.07018095999956131,0.6710420032310178,0.14802100161550888,0.856270948276312
0.07014951854944229,0.6710420032310178,0.14822294022617125,0.856270948276312
0.07013311237096786,0.6712439418416801,0.14822294022617125,0.856270948276312
0.07012210041284561,0.6712439418416801,0.1484248788368336,0.856270948276312
0.07011280208826065,0.6714458804523424,0.1484248788368336,0.856270948276312
0.07006146758794785,0.6714458804523424,0.14882875605815832,0.856270948276312
0.06994196027517319,0.6726575121163166,0.14882875605815832,0.856270948276312
0.06993730366230011,0.6726575121163166,0.14903069466882068,0.856270948276312
0.0697651356458664,0.6734652665589661,0.14903069466882068,0.856270948276312
0.06975667178630829,0.6734652665589661,0.14923263327948302,0.856270948276312
0.0695052519440651,0.6752827140549273,0.14923263327948302,0.856270948276312
0.0695047676563263,0.6752827140549273,0.1494345718901454,0.856270948276312
0.06950373947620392,0.6754846526655897,0.1494345718901454,0.856270948276312
0.06946396082639694,0.6754846526655897,0.14963651050080776,0.856270948276312
0.06925135105848312,0.6783117932148627,0.14963651050080776,0.856270948276312
0.06924716383218765,0.6783117932148627,0.14983844911147012,0.856270948276312
0.06911959499120712,0.6797253634894992,0.14983844911147012,0.856270948276312
0.0690995454788208,0.6797253634894992,0.15024232633279483,0.856270948276312
0.06908400356769562,0.6803311793214862,0.15024232633279483,0.856270948276312
0.06908080726861954,0.6803311793214862,0.1504442649434572,0.856270948276312
0.06907910853624344,0.6805331179321487,0.1504442649434572,0.856270948276312
0.06907816976308823,0.6805331179321487,0.15064620355411953,0.856270948276312
0.0690477266907692,0.6809369951534734,0.15064620355411953,0.856270948276312
0.06903218477964401,0.6809369951534734,0.15125201938610663,0.856270948276312
0.06894297897815704,0.6821486268174475,0.15125201938610663,0.856270948276312
0.06885291635990143,0.6821486268174475,0.15165589660743134,0.856270948276312
0.06877516955137253,0.6833602584814217,0.15165589660743134,0.856270948276312
0.06873419135808945,0.6833602584814217,0.15205977382875605,0.856270948276312
0.06849319487810135,0.6845718901453958,0.15205977382875605,0.856270948276312
0.06849037110805511,0.6845718901453958,0.1522617124394184,0.856270948276312
0.06842371076345444,0.6851777059773829,0.1522617124394184,0.856270948276312
0.06834692507982254,0.6851777059773829,0.15266558966074315,0.856270948276312
0.06823311746120453,0.6861873990306947,0.15266558966074315,0.856270948276312
0.06819628179073334,0.6861873990306947,0.15286752827140548,0.856270948276312
0.06808261573314667,0.6873990306946688,0.15286752827140548,0.856270948276312
0.06807471066713333,0.6873990306946688,0.15306946688206785,0.856270948276312
0.06806138157844543,0.6876009693053312,0.15306946688206785,0.856270948276312
0.06804022938013077,0.6876009693053312,0.15327140549273022,0.856270948276312
0.06794536858797073,0.6880048465266559,0.15327140549273022,0.856270948276312
0.06794020533561707,0.6880048465266559,0.15347334410339256,0.856270948276312
0.06792311370372772,0.6884087237479806,0.15347334410339256,0.856270948276312
0.06791800260543823,0.6884087237479806,0.15367528271405492,0.856270948276312
0.06787238270044327,0.6888126009693053,0.15367528271405492,0.856270948276312
0.06786258518695831,0.6888126009693053,0.1538772213247173,0.856270948276312
0.0678432360291481,0.6890145395799677,0.1538772213247173,0.856270948276312
0.06783393770456314,0.6890145395799677,0.154281098546042,0.856270948276312
0.06781799346208572,0.6894184168012925,0.154281098546042,0.856270948276312
0.06775816529989243,0.6894184168012925,0.15468497576736673,0.856270948276312
0.06772679835557938,0.6898222940226171,0.15468497576736673,0.856270948276312
0.0676625519990921,0.6898222940226171,0.15488691437802907,0.856270948276312
0.0676109567284584,0.6902261712439418,0.15488691437802907,0.856270948276312
0.06759048253297806,0.6902261712439418,0.1552907915993538,0.856270948276312
0.06748077273368835,0.6916397415185783,0.1552907915993538,0.856270948276312
0.0674225464463234,0.6916397415185783,0.1556946688206785,0.856270948276312
0.06735910475254059,0.692043618739903,0.1556946688206785,0.856270948276312
0.06727860867977142,0.692043618739903,0.15609854604200324,0.856270948276312
0.0671718567609787,0.6926494345718901,0.15609854604200324,0.856270948276312
0.06708105653524399,0.6926494345718901,0.1567043618739903,0.856270948276312
0.06701599061489105,0.6934571890145396,0.1567043618739903,0.856270948276312
0.06699617207050323,0.6934571890145396,0.15710823909531502,0.856270948276312
0.0669502466917038,0.6940630048465266,0.15710823909531502,0.856270948276312
0.06694251298904419,0.6940630048465266,0.15731017770597738,0.856270948276312
0.06693906337022781,0.694264943457189,0.15731017770597738,0.856270948276312
0.06687147915363312,0.694264943457189,0.15751211631663975,0.856270948276312
0.06684795022010803,0.6944668820678513,0.15751211631663975,0.856270948276312
0.06683693081140518,0.6944668820678513,0.1577140549273021,0.856270948276312
0.06683314591646194,0.6946688206785138,0.1577140549273021,0.856270948276312
0.06667323410511017,0.6946688206785138,0.1587237479806139,0.856270948276312
0.06659948825836182,0.6952746365105008,0.1587237479806139,0.856270948276312
0.06657451391220093,0.6952746365105008,0.15892568659127626,0.856270948276312
0.06654287129640579,0.6958804523424879,0.15892568659127626,0.856270948276312
0.06651777029037476,0.6958804523424879,0.15932956381260097,0.856270948276312
0.06647538393735886,0.6960823909531503,0.15932956381260097,0.856270948276312
0.06646434962749481,0.6960823909531503,0.15953150242326333,0.856270948276312
0.06636358052492142,0.697092084006462,0.15953150242326333,0.856270948276312
0.06635788083076477,0.697092084006462,0.1597334410339257,0.856270948276312
0.06630814075469971,0.6974959612277868,0.1597334410339257,0.856270948276312
0.06628300994634628,0.6974959612277868,0.1601373182552504,0.856270948276312
0.06626668572425842,0.6981017770597738,0.1601373182552504,0.856270948276312
0.06626596301794052,0.6981017770597738,0.16033925686591277,0.856270948276312
0.06621935963630676,0.6983037156704361,0.16033925686591277,0.856270948276312
0.06617742031812668,0.6983037156704361,0.1605411954765751,0.856270948276312
0.06611566990613937,0.6991114701130856,0.1605411954765751,0.856270948276312
0.06607778370380402,0.6991114701130856,0.16094507269789984,0.856270948276312
0.0660596415400505,0.699313408723748,0.16094507269789984,0.856270948276312
0.06604629755020142,0.699313408723748,0.1611470113085622,0.856270948276312
0.066006138920784,0.6999192245557351,0.1611470113085622,0.856270948276312
0.06598235666751862,0.6999192245557351,0.16134894991922455,0.856270948276312
0.0658390149474144,0.7011308562197092,0.16134894991922455,0.856270948276312
0.06583117693662643,0.7011308562197092,0.16155088852988692,0.856270948276312
0.06580668687820435,0.7013327948303716,0.16155088852988692,0.856270948276312
0.06579036265611649,0.7013327948303716,0.16195476575121162,0.856270948276312
0.06577153503894806,0.7015347334410339,0.16195476575121162,0.856270948276312
0.06576870381832123,0.7015347334410339,0.162156704361874,0.856270948276312
0.06569609045982361,0.7027463651050081,0.162156704361874,0.856270948276312
0.0656578317284584,0.7027463651050081,0.16235864297253635,0.856270948276312
0.0655626431107521,0.7037560581583199,0.16235864297253635,0.856270948276312
0.06556127220392227,0.7037560581583199,0.16256058158319872,0.856270948276312
0.06553296744823456,0.7039579967689822,0.16256058158319872,0.856270948276312
0.06550583243370056,0.7039579967689822,0.16276252019386106,0.856270948276312
0.06547859311103821,0.7041599353796446,0.16276252019386106,0.856270948276312
0.06544697284698486,0.7041599353796446,0.16296445880452343,0.856270948276312
0.06535505503416061,0.7049676898222941,0.16296445880452343,0.856270948276312
0.06535237282514572,0.7049676898222941,0.1631663974151858,0.856270948276312
0.06532351672649384,0.7053715670436187,0.1631663974151858,0.856270948276312
0.06527218222618103,0.7053715670436187,0.16397415185783523,0.856270948276312
0.06521374732255936,0.7055735056542811,0.16397415185783523,0.856270948276312
0.0652080848813057,0.7055735056542811,0.16417609046849757,0.856270948276312
0.06514480710029602,0.7061793214862682,0.16417609046849757,0.856270948276312
0.06511742621660233,0.7061793214862682,0.16437802907915994,0.856270948276312
0.06508563458919525,0.7063812600969306,0.16437802907915994,0.856270948276312
0.06504523754119873,0.7063812600969306,0.1645799676898223,0.856270948276312
0.06501110643148422,0.7067851373182552,0.1645799676898223,0.856270948276312
0.06494885683059692,0.7067851373182552,0.16518578352180938,0.856270948276312
0.06482803076505661,0.7077948303715671,0.16518578352180938,0.856270948276312
0.06476485729217529,0.7077948303715671,0.16599353796445881,0.856270948276312
0.06470362097024918,0.7081987075928917,0.16599353796445881,0.856270948276312
0.06467240303754807,0.7081987075928917,0.16639741518578352,0.856270948276312
0.0646640807390213,0.7084006462035541,0.16639741518578352,0.856270948276312
0.06465980410575867,0.7084006462035541,0.1665993537964459,0.856270948276312
0.06455398350954056,0.7094103392568659,0.1665993537964459,0.856270948276312
0.06452424079179764,0.7094103392568659,0.16680129240710823,0.856270948276312
0.06447116285562515,0.7102180936995154,0.16680129240710823,0.856270948276312
0.06445519626140594,0.7102180936995154,0.1670032310177706,0.856270948276312
0.0644439309835434,0.7104200323101777,0.1670032310177706,0.856270948276312
0.06444326043128967,0.7104200323101777,0.16720516962843296,0.856270948276312
0.06439652293920517,0.7108239095315024,0.16720516962843296,0.856270948276312
0.06434958428144455,0.7108239095315024,0.16760904684975766,0.856270948276312
0.06432738900184631,0.7110258481421647,0.16760904684975766,0.856270948276312
0.06431403756141663,0.7110258481421647,0.16781098546042003,0.856270948276312
0.06429736316204071,0.7112277867528272,0.16781098546042003,0.856270948276312
0.06429724395275116,0.7112277867528272,0.1680129240710824,0.856270948276312
0.06428573280572891,0.7114297253634895,0.1680129240710824,0.856270948276312
0.06421083956956863,0.7114297253634895,0.16861873990306947,0.856270948276312
0.06392531096935272,0.7136510500807755,0.16861873990306947,0.856270948276312
0.06389377266168594,0.7136510500807755,0.16902261712439418,0.856270948276312
0.06387518346309662,0.7140549273021002,0.16902261712439418,0.856270948276312
0.06384038180112839,0.7140549273021002,0.1694264943457189,0.856270948276312
0.06379417330026627,0.7148626817447497,0.1694264943457189,0.856270948276312
0.06376749277114868,0.7148626817447497,0.16962843295638125,0.856270948276312
0.06370428204536438,0.7158723747980614,0.16962843295638125,0.856270948276312
0.06369949877262115,0.7158723747980614,0.17003231017770598,0.856270948276312
0.0636870414018631,0.7162762520193862,0.17003231017770598,0.856270948276312
0.06367771327495575,0.7162762520193862,0.17023424878836835,0.856270948276312
0.06347212940454483,0.7182956381260097,0.17023424878836835,0.856270948276312
0.06346020102500916,0.7182956381260097,0.1704361873990307,0.856270948276312
0.06345468759536743,0.718497576736672,0.1704361873990307,0.856270948276312
0.06343593448400497,0.718497576736672,0.17084006462035542,0.856270948276312
0.06342319399118423,0.7186995153473344,0.17084006462035542,0.856270948276312
0.06340066343545914,0.7186995153473344,0.17104200323101776,0.856270948276312
0.06334955245256424,0.7195072697899838,0.17104200323101776,0.856270948276312
0.06326823681592941,0.7195072697899838,0.17124394184168013,0.856270948276312
0.06324074417352676,0.720113085621971,0.17124394184168013,0.856270948276312
0.06317368149757385,0.720113085621971,0.1718497576736672,0.856270948276312
0.06316450238227844,0.7203150242326333,0.1718497576736672,0.856270948276312
0.06311174482107162,0.7203150242326333,0.17225363489499193,0.856270948276312
0.06289634108543396,0.7217285945072698,0.17225363489499193,0.856270948276312
0.06277942657470703,0.7217285945072698,0.17346526655896607,0.856270948276312
0.06263376772403717,0.7227382875605816,0.17346526655896607,0.856270948276312
0.06262589246034622,0.7227382875605816,0.17366720516962844,0.856270948276312
0.0626252070069313,0.722940226171244,0.17366720516962844,0.856270948276312
0.0626043900847435,0.722940226171244,0.17407108239095315,0.856270948276312
0.06260139495134354,0.7231421647819063,0.17407108239095315,0.856270948276312
0.06252286583185196,0.7231421647819063,0.17447495961227788,0.856270948276312
0.062495049089193344,0.7237479806138933,0.17447495961227788,0.856270948276312
0.06248938664793968,0.7237479806138933,0.17467689822294022,0.856270948276312
0.06243404746055603,0.7247576736672051,0.17467689822294022,0.856270948276312
0.062400203198194504,0.7247576736672051,0.17508077544426495,0.856270948276312
0.062340423464775085,0.725767366720517,0.17508077544426495,0.856270948276312
0.062220003455877304,0.725767366720517,0.17548465266558966,0.856270948276312
0.06220577657222748,0.7261712439418416,0.17548465266558966,0.856270948276312
0.062196675688028336,0.7261712439418416,0.1758885298869144,0.856270948276312
0.06209718808531761,0.726373182552504,0.1758885298869144,0.856270948276312
0.062078822404146194,0.726373182552504,0.1762924071082391,0.856270948276312
0.062067385762929916,0.7265751211631664,0.1762924071082391,0.856270948276312
0.06205661594867706,0.7265751211631664,0.17649434571890146,0.856270948276312
0.062020253390073776,0.7269789983844911,0.17649434571890146,0.856270948276312
0.06201177462935448,0.7269789983844911,0.1766962843295638,0.856270948276312
0.06200990453362465,0.7271809369951535,0.1766962843295638,0.856270948276312
0.06193830817937851,0.7271809369951535,0.17750403877221324,0.856270948276312
0.061933521181344986,0.7273828756058158,0.17750403877221324,0.856270948276312
0.06189745292067528,0.7273828756058158,0.1777059773828756,0.856270948276312
0.06187814474105835,0.7275848142164781,0.1777059773828756,0.856270948276312
0.06187114864587784,0.7275848142164781,0.17790791599353797,0.856270948276312
0.06183553859591484,0.7277867528271406,0.17790791599353797,0.856270948276312
0.0618261881172657,0.7277867528271406,0.1781098546042003,0.856270948276312
0.0617784820497036,0.7281906300484653,0.1781098546042003,0.856270948276312
0.06174411624670029,0.7281906300484653,0.17851373182552505,0.856270948276312
0.06171637400984764,0.7287964458804523,0.17851373182552505,0.856270948276312
0.06165860593318939,0.7287964458804523,0.17891760904684975,0.856270948276312
0.061624955385923386,0.7289983844911146,0.17891760904684975,0.856270948276312
0.06162166967988014,0.7289983844911146,0.17911954765751212,0.856270948276312
0.06159679591655731,0.7294022617124394,0.17911954765751212,0.856270948276312
0.06158767640590668,0.7294022617124394,0.17952342487883682,0.856270948276312
0.06158376857638359,0.7296042003231018,0.17952342487883682,0.856270948276312
0.06154788285493851,0.7296042003231018,0.1797253634894992,0.856270948276312
0.06151093170046806,0.7300080775444265,0.1797253634894992,0.856270948276312
0.061481963843107224,0.7300080775444265,0.1801292407108239,0.856270948276312
0.061387814581394196,0.7304119547657512,0.1801292407108239,0.856270948276312
0.06135571375489235,0.7304119547657512,0.18033117932148626,0.856270948276312
0.06128723919391632,0.7310177705977383,0.18033117932148626,0.856270948276312
0.06128659099340439,0.7310177705977383,0.18053311793214863,0.856270948276312
0.06128434091806412,0.7312197092084006,0.18053311793214863,0.856270948276312
0.0612526535987854,0.7312197092084006,0.1811389337641357,0.856270948276312
0.061212193220853806,0.7316235864297254,0.1811389337641357,0.856270948276312
0.061209749430418015,0.7316235864297254,0.18134087237479807,0.856270948276312
0.06109461933374405,0.7320274636510501,0.18134087237479807,0.856270948276312
0.06108338385820389,0.7320274636510501,0.1815428109854604,0.856270948276312
0.06101609393954277,0.7328352180936996,0.1815428109854604,0.856270948276312
0.06101568788290024,0.7328352180936996,0.18174474959612277,0.856270948276312
0.061002157628536224,0.7330371567043619,0.18174474959612277,0.856270948276312
0.06099344789981842,0.7330371567043619,0.18194668820678514,0.856270948276312
0.06098043918609619,0.7332390953150242,0.18194668820678514,0.856270948276312
0.060970526188611984,0.7332390953150242,0.1821486268174475,0.856270948276312
0.06080993637442589,0.7350565428109854,0.1821486268174475,0.856270948276312
0.06080799922347069,0.7350565428109854,0.18235056542810985,0.856270948276312
0.06071322783827782,0.7360662358642972,0.18235056542810985,0.856270948276312
0.06070509925484657,0.7360662358642972,0.1825525040387722,0.856270948276312
0.060567017644643784,0.7374798061389337,0.1825525040387722,0.856270948276312
0.06054779514670372,0.7374798061389337,0.18295638126009692,0.856270948276312
0.06053628772497177,0.7376817447495961,0.18295638126009692,0.856270948276312
0.060532160103321075,0.7376817447495961,0.18315831987075928,0.856270948276312
0.06045803055167198,0.7384894991922456,0.18315831987075928,0.856270948276312
0.06043105944991112,0.7384894991922456,0.18356219709208402,0.856270948276312
0.060418639332056046,0.7386914378029079,0.18356219709208402,0.856270948276312
0.06041084602475166,0.7386914378029079,0.18376413570274636,0.856270948276312
0.060408636927604675,0.7388933764135702,0.18376413570274636,0.856270948276312
0.06038855388760567,0.7388933764135702,0.1841680129240711,0.856270948276312
0.060231711715459824,0.7409127625201939,0.1841680129240711,0.856270948276312
0.06022704392671585,0.7409127625201939,0.18436995153473343,0.856270948276312
0.0602247454226017,0.7411147011308562,0.18436995153473343,0.856270948276312
0.06015251949429512,0.7411147011308562,0.1845718901453958,0.856270948276312
0.060137342661619186,0.7415185783521809,0.1845718901453958,0.856270948276312
0.06010733172297478,0.7415185783521809,0.18497576736672053,0.856270948276312
0.060100093483924866,0.7417205169628432,0.18497576736672053,0.856270948276312
0.06000557541847229,0.7417205169628432,0.18578352180936994,0.856270948276312
0.059983525425195694,0.7419224555735057,0.18578352180936994,0.856270948276312
0.0599789172410965,0.7419224555735057,0.18618739903069467,0.856270948276312
0.05996456369757652,0.742124394184168,0.18618739903069467,0.856270948276312
0.05991973727941513,0.742124394184168,0.18638933764135704,0.856270948276312
0.0599108561873436,0.7425282714054927,0.18638933764135704,0.856270948276312
0.05989325791597366,0.7425282714054927,0.18679321486268174,0.856270948276312
0.05986029654741287,0.7429321486268174,0.18679321486268174,0.856270948276312
0.05983855947852135,0.7429321486268174,0.1869951534733441,0.856270948276312
0.0598275251686573,0.7431340872374798,0.1869951534733441,0.856270948276312
0.05980895087122917,0.7431340872374798,0.18739903069466882,0.856270948276312
0.059773750603199005,0.7435379644588045,0.18739903069466882,0.856270948276312
0.05967383459210396,0.7435379644588045,0.18820678513731826,0.856270948276312
0.05962015315890312,0.7445476575121163,0.18820678513731826,0.856270948276312
0.05950755998492241,0.7445476575121163,0.18881260096930533,0.856270948276312
0.059493161737918854,0.7447495961227787,0.18881260096930533,0.856270948276312
0.059425175189971924,0.7447495961227787,0.1890145395799677,0.856270948276312
0.05941016972064972,0.744951534733441,0.1890145395799677,0.856270948276312
0.05934598669409752,0.744951534733441,0.1894184168012924,0.856270948276312
0.05931504815816879,0.7453554119547657,0.1894184168012924,0.856270948276312
0.05931153520941734,0.7453554119547657,0.18962035541195477,0.856270948276312
0.05930138751864433,0.7455573505654282,0.18962035541195477,0.856270948276312
0.05930028855800629,0.7455573505654282,0.18982229402261713,0.856270948276312
0.05928679183125496,0.7457592891760905,0.18982229402261713,0.856270948276312
0.05923298001289368,0.7457592891760905,0.19022617124394184,0.856270948276312
0.059189531952142715,0.7459612277867528,0.19022617124394184,0.856270948276312
0.059172093868255615,0.7459612277867528,0.1904281098546042,0.856270948276312
0.0590975247323513,0.7467689822294022,0.1904281098546042,0.856270948276312
0.05908865109086037,0.7467689822294022,0.19063004846526657,0.856270948276312
0.05906539410352707,0.747172859450727,0.19063004846526657,0.856270948276312
0.05906123295426369,0.747172859450727,0.1908319870759289,0.856270948276312
0.059043608605861664,0.7475767366720517,0.1908319870759289,0.856270948276312
0.059042807668447495,0.7475767366720517,0.19103392568659128,0.856270948276312
0.059019509702920914,0.7479806138933764,0.19103392568659128,0.856270948276312
0.059017959982156754,0.7479806138933764,0.19123586429725364,0.856270948276312
0.059009213000535965,0.7483844911147012,0.19123586429725364,0.856270948276312
0.0590086355805397,0.7483844911147012,0.19143780290791598,0.856270948276312
0.058882299810647964,0.7495961227786753,0.19143780290791598,0.856270948276312
0.058875441551208496,0.7495961227786753,0.19163974151857835,0.856270948276312
0.05885951966047287,0.7502019386106623,0.19163974151857835,0.856270948276312
0.05885554105043411,0.7502019386106623,0.19184168012924072,0.856270948276312
0.05885251238942146,0.7504038772213247,0.19184168012924072,0.856270948276312
0.05883001163601875,0.7504038772213247,0.19204361873990308,0.856270948276312
0.058829180896282196,0.750605815831987,0.19204361873990308,0.856270948276312
0.05878745764493942,0.750605815831987,0.19264943457189015,0.856270948276312
0.058744754642248154,0.7512116316639742,0.19264943457189015,0.856270948276312
0.05872086435556412,0.7512116316639742,0.19305331179321486,0.856270948276312
0.05870770290493965,0.7514135702746365,0.19305331179321486,0.856270948276312
0.05868721380829811,0.7514135702746365,0.19325525040387723,0.856270948276312
0.058674316853284836,0.7516155088852988,0.19325525040387723,0.856270948276312
0.058605559170246124,0.7516155088852988,0.1938610662358643,0.856270948276312
0.05859699472784996,0.7518174474959612,0.1938610662358643,0.856270948276312
0.05857514217495918,0.7518174474959612,0.194264943457189,0.856270948276312
0.05848486348986626,0.752221324717286,0.194264943457189,0.856270948276312
0.05847849324345589,0.752221324717286,0.19446688206785137,0.856270948276312
0.05843430757522583,0.7532310177705978,0.19446688206785137,0.856270948276312
0.058433838188648224,0.7532310177705978,0.19466882067851374,0.856270948276312
0.05841345340013504,0.7536348949919225,0.19466882067851374,0.856270948276312
0.05840044468641281,0.7536348949919225,0.1948707592891761,0.856270948276312
0.05835937708616257,0.7540387722132472,0.1948707592891761,0.856270948276312
0.05832359567284584,0.7540387722132472,0.19507269789983844,0.856270948276312
0.05832035467028618,0.7542407108239095,0.19507269789983844,0.856270948276312
0.0583091601729393,0.7542407108239095,0.19547657512116318,0.856270948276312
0.0582817904651165,0.7546445880452343,0.19547657512116318,0.856270948276312
0.05814963951706886,0.7546445880452343,0.1962843295638126,0.856270948276312
0.05809800326824188,0.7558562197092084,0.1962843295638126,0.856270948276312
0.058060649782419205,0.7558562197092084,0.19648626817447495,0.856270948276312
0.05802058428525925,0.7562600969305331,0.19648626817447495,0.856270948276312
0.05801013112068176,0.7562600969305331,0.19668820678513732,0.856270948276312
0.057982780039310455,0.7564620355411955,0.19668820678513732,0.856270948276312
0.05795072764158249,0.7564620355411955,0.1972940226171244,0.856270948276312
0.05793347209692001,0.7568659127625202,0.1972940226171244,0.856270948276312
0.057877518236637115,0.7568659127625202,0.1976978998384491,0.856270948276312
0.05787704885005951,0.7570678513731826,0.1976978998384491,0.856270948276312
0.05785760655999184,0.7570678513731826,0.19789983844911146,0.856270948276312
0.05784465745091438,0.7574717285945073,0.19789983844911146,0.856270948276312
0.05783236771821976,0.7574717285945073,0.1983037156704362,0.856270948276312
0.05778508260846138,0.7576736672051696,0.1983037156704362,0.856270948276312
0.05777040868997574,0.7576736672051696,0.19850565428109854,0.856270948276312
0.05775359645485878,0.757875605815832,0.19850565428109854,0.856270948276312
0.05775217339396477,0.757875605815832,0.1987075928917609,0.856270948276312
0.05770243704319,0.7584814216478191,0.1987075928917609,0.856270948276312
0.05767698213458061,0.7584814216478191,0.19890953150242327,0.856270948276312
0.05765543133020401,0.7590872374798061,0.19890953150242327,0.856270948276312
0.057644471526145935,0.7590872374798061,0.1991114701130856,0.856270948276312
0.057603590190410614,0.7594911147011308,0.1991114701130856,0.856270948276312
0.057597871869802475,0.7594911147011308,0.19931340872374798,0.856270948276312
0.05756504088640213,0.7598949919224556,0.19931340872374798,0.856270948276312
0.05756125971674919,0.7598949919224556,0.19951534733441034,0.856270948276312
0.057524703443050385,0.7605008077544426,0.19951534733441034,0.856270948276312
0.05746561661362648,0.7605008077544426,0.1997172859450727,0.856270948276312
0.057403191924095154,0.7611066235864298,0.1997172859450727,0.856270948276312
0.05739045888185501,0.7611066235864298,0.20012116316639741,0.856270948276312
0.05737609416246414,0.7613085621970921,0.20012116316639741,0.856270948276312
0.05736342817544937,0.7613085621970921,0.20032310177705978,0.856270948276312
0.057297732681035995,0.7615105008077544,0.20032310177705978,0.856270948276312
0.05728042498230934,0.7615105008077544,0.20092891760904685,0.856270948276312
0.05713674798607826,0.7623182552504039,0.20092891760904685,0.856270948276312
0.05704105272889137,0.7623182552504039,0.20133279483037156,0.856270948276312
0.05694720521569252,0.7633279483037156,0.20133279483037156,0.856270948276312
0.05690992996096611,0.7633279483037156,0.20153473344103393,0.856270948276312
0.056866757571697235,0.7637318255250404,0.20153473344103393,0.856270948276312
0.05683180317282677,0.7637318255250404,0.202140549273021,0.856270948276312
0.05672229826450348,0.7645395799676898,0.202140549273021,0.856270948276312
0.05670461431145668,0.7645395799676898,0.20234248788368336,0.856270948276312
0.05666537582874298,0.7649434571890146,0.20234248788368336,0.856270948276312
0.056636177003383636,0.7649434571890146,0.20274636510500807,0.856270948276312
0.056619592010974884,0.7651453957996769,0.20274636510500807,0.856270948276312
0.05660941079258919,0.7651453957996769,0.20294830371567044,0.856270948276312
0.05657114461064339,0.7653473344103393,0.20294830371567044,0.856270948276312
0.05654298514127731,0.7653473344103393,0.2031502423263328,0.856270948276312
0.05653594806790352,0.7655492730210016,0.2031502423263328,0.856270948276312
0.05651869252324104,0.7655492730210016,0.20335218093699514,0.856270948276312
0.056407153606414795,0.7669628432956381,0.20335218093699514,0.856270948276312
0.05638502538204193,0.7669628432956381,0.20415993537964458,0.856270948276312
0.05636568367481232,0.7671647819063004,0.20415993537964458,0.856270948276312
0.05633965879678726,0.7671647819063004,0.20476575121163165,0.856270948276312
0.056320637464523315,0.7673667205169629,0.20476575121163165,0.856270948276312
0.05625498667359352,0.7673667205169629,0.20537156704361875,0.856270948276312
0.05625040456652641,0.7677705977382876,0.20537156704361875,0.856270948276312
0.05624859035015106,0.7677705977382876,0.20577544426494346,0.856270948276312
0.05622148513793945,0.7681744749596123,0.20577544426494346,0.856270948276312
0.05619850754737854,0.7681744749596123,0.20597738287560582,0.856270948276312
0.05614232271909714,0.7689822294022617,0.20597738287560582,0.856270948276312
0.05609865486621857,0.7689822294022617,0.2065831987075929,0.856270948276312
0.05607170984148979,0.7691841680129241,0.2065831987075929,0.856270948276312
0.056024689227342606,0.7691841680129241,0.2069870759289176,0.856270948276312
0.055996123701334,0.7695880452342488,0.2069870759289176,0.856270948276312
0.0559379979968071,0.7695880452342488,0.20759289176090467,0.856270948276312
0.055904168635606766,0.7701938610662359,0.20759289176090467,0.856270948276312
0.05590074509382248,0.7701938610662359,0.20779483037156704,0.856270948276312
0.05588173493742943,0.7707996768982229,0.20779483037156704,0.856270948276312
0.05588047206401825,0.7707996768982229,0.2079967689822294,0.856270948276312
0.05587664619088173,0.7710016155088854,0.2079967689822294,0.856270948276312
0.05587337538599968,0.7710016155088854,0.20819870759289177,0.856270948276312
0.055855799466371536,0.7712035541195477,0.20819870759289177,0.856270948276312
0.055845413357019424,0.7712035541195477,0.2084006462035541,0.856270948276312
0.055775679647922516,0.7718093699515347,0.2084006462035541,0.856270948276312
0.05576426163315773,0.7718093699515347,0.20860258481421648,0.856270948276312
0.05565939471125603,0.7726171243941842,0.20860258481421648,0.856270948276312
0.05555783957242966,0.7726171243941842,0.20941033925686592,0.856270948276312
0.05554242059588432,0.7728190630048465,0.20941033925686592,0.856270948276312
0.05553020164370537,0.7728190630048465,0.20961227786752828,0.856270948276312
0.05552150681614876,0.7730210016155089,0.20961227786752828,0.856270948276312
0.055430326610803604,0.7730210016155089,0.2104200323101777,0.856270948276312
0.05541801452636719,0.7734248788368336,0.2104200323101777,0.856270948276312
0.05539896711707115,0.7734248788368336,0.21062197092084006,0.856270948276312
0.05536983162164688,0.7738287560581584,0.21062197092084006,0.856270948276312
0.05534641444683075,0.7738287560581584,0.21082390953150243,0.856270948276312
0.05532068386673927,0.7740306946688207,0.21082390953150243,0.856270948276312
0.05529579147696495,0.7740306946688207,0.21102584814216477,0.856270948276312
0.05522919073700905,0.7746365105008077,0.21102584814216477,0.856270948276312
0.05521296709775925,0.7746365105008077,0.21122778675282713,0.856270948276312
0.055203333497047424,0.7748384491114702,0.21122778675282713,0.856270948276312
0.05519275739789009,0.7748384491114702,0.2114297253634895,0.856270948276312
0.05517434701323509,0.7752423263327949,0.2114297253634895,0.856270948276312
0.05516452342271805,0.7752423263327949,0.21163166397415187,0.856270948276312
0.05509462207555771,0.7758481421647819,0.21163166397415187,0.856270948276312
0.054995011538267136,0.7758481421647819,0.212843295638126,0.856270948276312
0.05496066063642502,0.7762520193861067,0.212843295638126,0.856270948276312
0.054958559572696686,0.7762520193861067,0.21304523424878838,0.856270948276312
0.054878119379282,0.7772617124394184,0.21304523424878838,0.856270948276312
0.0548587366938591,0.7772617124394184,0.21344911147011308,0.856270948276312
0.054844655096530914,0.7776655896607432,0.21344911147011308,0.856270948276312
0.054830536246299744,0.7776655896607432,0.21365105008077545,0.856270948276312
0.054770562797784805,0.7778675282714055,0.21365105008077545,0.856270948276312
0.054689474403858185,0.7778675282714055,0.21425686591276252,0.856270948276312
0.05466114357113838,0.7780694668820679,0.21425686591276252,0.856270948276312
0.0545809231698513,0.7780694668820679,0.2144588045234249,0.856270948276312
0.05450831353664398,0.7784733441033925,0.2144588045234249,0.856270948276312
0.05450815707445145,0.7784733441033925,0.21466074313408723,0.856270948276312
0.054415199905633926,0.7788772213247173,0.21466074313408723,0.856270948276312
0.05434804409742355,0.7788772213247173,0.21506462035541196,0.856270948276312
0.05434074252843857,0.7790791599353797,0.21506462035541196,0.856270948276312
0.05427344888448715,0.7790791599353797,0.21546849757673667,0.856270948276312
0.054252155125141144,0.779281098546042,0.21546849757673667,0.856270948276312
0.05424156412482262,0.779281098546042,0.21567043618739903,0.856270948276312
0.05423549935221672,0.7796849757673667,0.21567043618739903,0.856270948276312
0.05418160557746887,0.7796849757673667,0.2162762520193861,0.856270948276312
0.0541498176753521,0.779886914378029,0.2162762520193861,0.856270948276312
0.054130442440509796,0.779886914378029,0.21647819063004847,0.856270948276312
0.05412386730313301,0.7800888529886915,0.21647819063004847,0.856270948276312
0.054113470017910004,0.7800888529886915,0.21688206785137318,0.856270948276312
0.0541062131524086,0.7802907915993538,0.21688206785137318,0.856270948276312
0.05404090881347656,0.7802907915993538,0.21768982229402262,0.856270948276312
0.05403328314423561,0.7804927302100162,0.21768982229402262,0.856270948276312
0.054022327065467834,0.7804927302100162,0.21809369951534732,0.856270948276312
0.05398225411772728,0.7806946688206785,0.21809369951534732,0.856270948276312
0.05392826348543167,0.7806946688206785,0.21890145395799676,0.856270948276312
0.05392507463693619,0.7808966074313409,0.21890145395799676,0.856270948276312
0.053923849016427994,0.7808966074313409,0.21910339256865913,0.856270948276312
0.05390884727239609,0.7810985460420032,0.21910339256865913,0.856270948276312
0.05386687442660332,0.7810985460420032,0.2193053311793215,0.856270948276312
0.05380937457084656,0.781502423263328,0.2193053311793215,0.856270948276312
0.05377780273556709,0.781502423263328,0.21950726978998383,0.856270948276312
0.053729843348264694,0.7819063004846527,0.21950726978998383,0.856270948276312
0.05372943356633186,0.7819063004846527,0.2197092084006462,0.856270948276312
0.05371802672743797,0.782108239095315,0.2197092084006462,0.856270948276312
0.05370650067925453,0.782108239095315,0.21991114701130857,0.856270948276312
0.05370018631219864,0.7823101777059773,0.21991114701130857,0.856270948276312
0.05364581197500229,0.7823101777059773,0.22051696284329564,0.856270948276312
0.05351796746253967,0.7835218093699515,0.22051696284329564,0.856270948276312
0.05346030369400978,0.7835218093699515,0.22132471728594508,0.856270948276312
0.05343646556138992,0.7841276252019386,0.22132471728594508,0.856270948276312
0.05341575667262077,0.7841276252019386,0.22172859450726978,0.856270948276312
0.05341001972556114,0.784329563812601,0.22172859450726978,0.856270948276312
0.05338035896420479,0.784329563812601,0.22213247172859452,0.856270948276312
0.053380053490400314,0.7845315024232633,0.22213247172859452,0.856270948276312
0.053308457136154175,0.7845315024232633,0.22294022617124395,0.856270948276312
0.053294502198696136,0.7851373182552503,0.22294022617124395,0.856270948276312
0.053270597010850906,0.7851373182552503,0.22374798061389337,0.856270948276312
0.05323442444205284,0.7853392568659128,0.22374798061389337,0.856270948276312
0.05321761220693588,0.7853392568659128,0.22394991922455573,0.856270948276312
0.0532170869410038,0.7855411954765751,0.22394991922455573,0.856270948276312
0.053214192390441895,0.7855411954765751,0.2241518578352181,0.856270948276312
0.053207240998744965,0.7857431340872375,0.2241518578352181,0.856270948276312
0.053190458565950394,0.7857431340872375,0.2245557350565428,0.856270948276312
0.053179942071437836,0.7859450726978998,0.2245557350565428,0.856270948276312
0.053163591772317886,0.7859450726978998,0.22495961227786754,0.856270948276312
0.05306484177708626,0.7865508885298869,0.22495961227786754,0.856270948276312
0.05297357961535454,0.7865508885298869,0.2255654281098546,0.856270948276312
0.052917443215847015,0.7873586429725363,0.2255654281098546,0.856270948276312
0.052850302308797836,0.7873586429725363,0.22617124394184168,0.856270948276312
0.05283641815185547,0.7879644588045234,0.22617124394184168,0.856270948276312
0.05273837968707085,0.7879644588045234,0.22718093699515346,0.856270948276312
0.0527196004986763,0.7885702746365105,0.22718093699515346,0.856270948276312
0.05269337445497513,0.7885702746365105,0.22738287560581583,0.856270948276312
0.0526605062186718,0.7889741518578353,0.22738287560581583,0.856270948276312
0.05258672684431076,0.7889741518578353,0.22839256865912763,0.856270948276312
0.05254655331373215,0.7897819063004846,0.22839256865912763,0.856270948276312
0.052504681050777435,0.7897819063004846,0.22859450726978997,0.856270948276312
0.05248108506202698,0.7905896607431341,0.22859450726978997,0.856270948276312
0.05247001722455025,0.7905896607431341,0.2289983844911147,0.856270948276312
0.05237660929560661,0.7913974151857835,0.2289983844911147,0.856270948276312
0.05234918370842934,0.7913974151857835,0.22920032310177707,0.856270948276312
0.05229644477367401,0.7918012924071083,0.22920032310177707,0.856270948276312
0.05229440703988075,0.7918012924071083,0.2294022617124394,0.856270948276312
0.05229343846440315,0.7920032310177706,0.2294022617124394,0.856270948276312
0.052241384983062744,0.7920032310177706,0.23000807754442648,0.856270948276312
0.05217481404542923,0.7922051696284329,0.23000807754442648,0.856270948276312
0.052164673805236816,0.7922051696284329,0.23021001615508885,0.856270948276312
0.05204473435878754,0.7928109854604201,0.23021001615508885,0.856270948276312
0.05203277990221977,0.7928109854604201,0.23041195476575121,0.856270948276312
0.05198758468031883,0.7932148626817448,0.23041195476575121,0.856270948276312
0.05196545645594597,0.7932148626817448,0.23081583198707592,0.856270948276312
0.051964450627565384,0.7934168012924071,0.23081583198707592,0.856270948276312
0.05186145007610321,0.7934168012924071,0.23121970920840065,0.856270948276312
0.05183374881744385,0.7940226171243941,0.23121970920840065,0.856270948276312
0.05181240662932396,0.7940226171243941,0.23162358642972536,0.856270948276312
0.05180896818637848,0.7942245557350566,0.23162358642972536,0.856270948276312
0.05176136642694473,0.7942245557350566,0.23222940226171243,0.856270948276312
0.05170876532793045,0.7946284329563813,0.23222940226171243,0.856270948276312
0.05164964497089386,0.7946284329563813,0.2328352180936995,0.856270948276312
0.051599305123090744,0.7950323101777059,0.2328352180936995,0.856270948276312
0.051585473120212555,0.7950323101777059,0.2334410339256866,0.856270948276312
0.051539305597543716,0.7956381260096931,0.2334410339256866,0.856270948276312
0.05151119828224182,0.7956381260096931,0.2338449111470113,0.856270948276312
0.05146509036421776,0.7958400646203554,0.2338449111470113,0.856270948276312
0.051455069333314896,0.7958400646203554,0.23424878836833601,0.856270948276312
0.05142355337738991,0.7962439418416801,0.23424878836833601,0.856270948276312
0.05141189694404602,0.7962439418416801,0.23445072697899838,0.856270948276312
0.051404960453510284,0.7966478190630049,0.23445072697899838,0.856270948276312
0.05135433375835419,0.7966478190630049,0.2348546042003231,0.856270948276312
0.05134439840912819,0.7970516962843296,0.2348546042003231,0.856270948276312
0.0513090118765831,0.7970516962843296,0.23505654281098545,0.856270948276312
0.05122828856110573,0.7976575121163166,0.23505654281098545,0.856270948276312
0.05116952955722809,0.7976575121163166,0.2358642972536349,0.856270948276312
0.05116838589310646,0.7980613893376414,0.2358642972536349,0.856270948276312
0.05115371569991112,0.7980613893376414,0.23626817447495962,0.856270948276312
0.05109019950032234,0.7986672051696284,0.23626817447495962,0.856270948276312
0.05099402368068695,0.7986672051696284,0.23707592891760904,0.856270948276312
0.05099059268832207,0.7988691437802908,0.23707592891760904,0.856270948276312
0.05095645785331726,0.7988691437802908,0.23747980613893377,0.856270948276312
0.050935715436935425,0.7992730210016155,0.23747980613893377,0.856270948276312
0.050935689359903336,0.7992730210016155,0.23768174474959614,0.856270948276312
0.05089743435382843,0.7996768982229402,0.23768174474959614,0.856270948276312
0.05088405683636665,0.7996768982229402,0.23788368336025847,0.856270948276312
0.050843387842178345,0.8002827140549273,0.23788368336025847,0.856270948276312
0.05081737041473389,0.8002827140549273,0.2382875605815832,0.856270948276312
0.050798509269952774,0.8004846526655897,0.2382875605815832,0.856270948276312
0.05077202990651131,0.8004846526655897,0.23848949919224555,0.856270948276312
0.050716135650873184,0.8010904684975767,0.23848949919224555,0.856270948276312
0.05070364847779274,0.8010904684975767,0.2386914378029079,0.856270948276312
0.050697773694992065,0.8012924071082391,0.2386914378029079,0.856270948276312
0.050663262605667114,0.8012924071082391,0.23929725363489499,0.856270948276312
0.05061142519116402,0.8018982229402262,0.23929725363489499,0.856270948276312
0.0505550242960453,0.8018982229402262,0.23949919224555735,0.856270948276312
0.05051989480853081,0.8021001615508885,0.23949919224555735,0.856270948276312
0.05051952973008156,0.8021001615508885,0.23970113085621972,0.856270948276312
0.05048372223973274,0.8023021001615509,0.23970113085621972,0.856270948276312
0.05047173798084259,0.8023021001615509,0.23990306946688206,0.856270948276312
0.05044807121157646,0.8027059773828756,0.23990306946688206,0.856270948276312
0.050445012748241425,0.8027059773828756,0.24010500807754442,0.856270948276312
0.050433989614248276,0.802907915993538,0.24010500807754442,0.856270948276312
0.0504152849316597,0.802907915993538,0.2403069466882068,0.856270948276312
0.05035974457859993,0.803513731825525,0.2403069466882068,0.856270948276312
0.05035390704870224,0.803513731825525,0.24050888529886916,0.856270948276312
0.05034756287932396,0.8037156704361874,0.24050888529886916,0.856270948276312
0.05033740773797035,0.8037156704361874,0.2407108239095315,0.856270948276312
0.05033327639102936,0.8041195476575121,0.2407108239095315,0.856270948276312
0.050307746976614,0.8041195476575121,0.24091276252019386,0.856270948276312
0.050271641463041306,0.8047253634894992,0.24091276252019386,0.856270948276312
0.05025602877140045,0.8047253634894992,0.24131663974151857,0.856270948276312
0.050247207283973694,0.8051292407108239,0.24131663974151857,0.856270948276312
0.05021688714623451,0.8051292407108239,0.24192245557350567,0.856270948276312
0.0501980185508728,0.8055331179321487,0.24192245557350567,0.856270948276312
0.050190284848213196,0.8055331179321487,0.242124394184168,0.856270948276312
0.050187867134809494,0.805735056542811,0.242124394184168,0.856270948276312
0.05016348138451576,0.805735056542811,0.24273021001615508,0.856270948276312
0.05015821382403374,0.8059369951534734,0.24273021001615508,0.856270948276312
0.05008332058787346,0.8059369951534734,0.24373990306946688,0.856270948276312
0.0500694215297699,0.806340872374798,0.24373990306946688,0.856270948276312
0.05003739148378372,0.806340872374798,0.24434571890145396,0.856270948276312
0.05003218352794647,0.8065428109854604,0.24434571890145396,0.856270948276312
0.0500025674700737,0.8065428109854604,0.24495153473344103,0.856270948276312
0.04989836737513542,0.8073505654281099,0.24495153473344103,0.856270948276312
0.04984728991985321,0.8073505654281099,0.2451534733441034,0.856270948276312
0.04983566328883171,0.8077544426494345,0.2451534733441034,0.856270948276312
0.049822334200143814,0.8077544426494345,0.24596122778675283,0.856270948276312
0.049789149314165115,0.8081583198707593,0.24596122778675283,0.856270948276312
0.04967702552676201,0.8081583198707593,0.24717285945072698,0.856270948276312
0.04967234656214714,0.808562197092084,0.24717285945072698,0.856270948276312
0.049592457711696625,0.808562197092084,0.24798061389337642,0.856270948276312
0.04957638308405876,0.8087641357027464,0.24798061389337642,0.856270948276312
0.04956815391778946,0.8087641357027464,0.24838449111470112,0.856270948276312
0.04956629127264023,0.8089660743134087,0.24838449111470112,0.856270948276312
0.04947197809815407,0.8089660743134087,0.2489903069466882,0.856270948276312
0.049412209540605545,0.8101777059773829,0.2489903069466882,0.856270948276312
0.04931873455643654,0.8101777059773829,0.25,0.856270948276312
0.04931625723838806,0.8103796445880452,0.25,0.856270948276312
0.04928600788116455,0.8103796445880452,0.25040387722132473,0.856270948276312
0.04924199357628822,0.81078352180937,0.25040387722132473,0.856270948276312
0.049186769872903824,0.81078352180937,0.25121163166397414,0.856270948276312
0.04918370395898819,0.8109854604200323,0.25121163166397414,0.856270948276312
0.04915035143494606,0.8109854604200323,0.2520193861066236,0.856270948276312
0.04909816384315491,0.8111873990306947,0.2520193861066236,0.856270948276312
0.049023713916540146,0.8111873990306947,0.25262520193861066,0.856270948276312
0.049023568630218506,0.811389337641357,0.25262520193861066,0.856270948276312
0.04900853708386421,0.811389337641357,0.252827140549273,0.856270948276312
0.048992548137903214,0.8115912762520194,0.252827140549273,0.856270948276312
0.04896464943885803,0.8115912762520194,0.2530290791599354,0.856270948276312
0.04892827570438385,0.8117932148626817,0.2530290791599354,0.856270948276312
0.04890889301896095,0.8117932148626817,0.25323101777059775,0.856270948276312
0.048795510083436966,0.8123990306946688,0.25323101777059775,0.856270948276312
0.048742931336164474,0.8123990306946688,0.2538368336025848,0.856270948276312
0.04870519042015076,0.8126009693053312,0.2538368336025848,0.856270948276312
0.04869939386844635,0.8126009693053312,0.25403877221324717,0.856270948276312
0.04866500198841095,0.8130048465266559,0.25403877221324717,0.856270948276312
0.04861798882484436,0.8130048465266559,0.25464458804523427,0.856270948276312
0.04855535179376602,0.813610662358643,0.25464458804523427,0.856270948276312
0.04850352555513382,0.813610662358643,0.2552504038772213,0.856270948276312
0.04850028082728386,0.8138126009693053,0.2552504038772213,0.856270948276312
0.04841099679470062,0.8138126009693053,0.25626009693053314,0.856270948276312
0.0483851283788681,0.8140145395799677,0.25626009693053314,0.856270948276312
0.04837493970990181,0.8140145395799677,0.25646203554119545,0.856270948276312
0.04836488515138626,0.81421647819063,0.25646203554119545,0.856270948276312
0.04836399853229523,0.81421647819063,0.2566639741518578,0.856270948276312
0.04835417866706848,0.8144184168012925,0.2566639741518578,0.856270948276312
0.04829759523272514,0.8144184168012925,0.2572697899838449,0.856270948276312
0.04829344153404236,0.8148222940226171,0.2572697899838449,0.856270948276312
0.04825590178370476,0.8148222940226171,0.2582794830371567,0.856270948276312
0.04819478467106819,0.8154281098546042,0.2582794830371567,0.856270948276312
0.0481938011944294,0.8154281098546042,0.25848142164781907,0.856270948276312
0.048166777938604355,0.815831987075929,0.25848142164781907,0.856270948276312
0.048140715807676315,0.815831987075929,0.2588852988691438,0.856270948276312
0.04812873527407646,0.8160339256865913,0.2588852988691438,0.856270948276312
0.04810435697436333,0.8160339256865913,0.2592891760904685,0.856270948276312
0.04808881878852844,0.8162358642972536,0.2592891760904685,0.856270948276312
0.048067908734083176,0.8162358642972536,0.25949111470113084,0.856270948276312
0.04805780202150345,0.8166397415185783,0.25949111470113084,0.856270948276312
0.04800647124648094,0.8166397415185783,0.2598949919224556,0.856270948276312
0.048006463795900345,0.8168416801292407,0.2598949919224556,0.856270948276312
0.04798051714897156,0.8168416801292407,0.26009693053311794,0.856270948276312
0.047978125512599945,0.817043618739903,0.26009693053311794,0.856270948276312
0.04797063395380974,0.817043618739903,0.2605008077544427,0.856270948276312
0.047946635633707047,0.8176494345718901,0.2605008077544427,0.856270948276312
0.04791156202554703,0.8176494345718901,0.260702746365105,0.856270948276312
0.04787718504667282,0.8180533117932148,0.260702746365105,0.856270948276312
0.047793883830308914,0.8180533117932148,0.26151050080775445,0.856270948276312
0.04775301739573479,0.818659127625202,0.26151050080775445,0.856270948276312
0.04773974046111107,0.818659127625202,0.2619143780290792,0.856270948276312
0.04767591506242752,0.8190630048465266,0.2619143780290792,0.856270948276312
0.04766944423317909,0.8190630048465266,0.26231825525040386,0.856270948276312
0.047642286866903305,0.819264943457189,0.26231825525040386,0.856270948276312
0.047612447291612625,0.819264943457189,0.26312600969305333,0.856270948276312
0.047604214400053024,0.8194668820678513,0.26312600969305333,0.856270948276312
0.04758918657898903,0.8194668820678513,0.2633279483037157,0.856270948276312
0.04757808893918991,0.8196688206785138,0.2633279483037157,0.856270948276312
0.04756355658173561,0.8196688206785138,0.263529886914378,0.856270948276312
0.04749646037817001,0.8198707592891761,0.263529886914378,0.856270948276312
0.04748924821615219,0.8198707592891761,0.26393376413570274,0.856270948276312
0.04747869074344635,0.8202746365105008,0.26393376413570274,0.856270948276312
0.04741702973842621,0.8202746365105008,0.2643376413570275,0.856270948276312
0.047407083213329315,0.8204765751211631,0.2643376413570275,0.856270948276312
0.047390714287757874,0.8204765751211631,0.26453957996768984,0.856270948276312
0.04738743603229523,0.8206785137318255,0.26453957996768984,0.856270948276312
0.0473693311214447,0.8206785137318255,0.2651453957996769,0.856270948276312
0.0473332405090332,0.8212843295638126,0.2651453957996769,0.856270948276312
0.047313690185546875,0.8212843295638126,0.26595315024232635,0.856270948276312
0.04730567708611488,0.8216882067851373,0.26595315024232635,0.856270948276312
0.04729124531149864,0.8216882067851373,0.2665589660743134,0.856270948276312
0.04728200286626816,0.822092084006462,0.2665589660743134,0.856270948276312
0.047262515872716904,0.822092084006462,0.26676090468497576,0.856270948276312
0.04724935069680214,0.8224959612277868,0.26676090468497576,0.856270948276312
0.04712824895977974,0.8224959612277868,0.26777059773828754,0.856270948276312
0.04711643233895302,0.8228998384491115,0.26777059773828754,0.856270948276312
0.0470971018075943,0.8228998384491115,0.2681744749596123,0.856270948276312
0.04707416519522667,0.8233037156704361,0.2681744749596123,0.856270948276312
0.04704584181308746,0.8233037156704361,0.2687802907915994,0.856270948276312
0.04698670282959938,0.8237075928917609,0.2687802907915994,0.856270948276312
0.04698404297232628,0.8237075928917609,0.26918416801292405,0.856270948276312
0.04697374254465103,0.8239095315024233,0.26918416801292405,0.856270948276312
0.046970024704933167,0.8239095315024233,0.2693861066235864,0.856270948276312
0.04696201905608177,0.8241114701130856,0.2693861066235864,0.856270948276312
0.04695667326450348,0.8241114701130856,0.2695880452342488,0.856270948276312
0.04692361503839493,0.8245153473344103,0.2695880452342488,0.856270948276312
0.04690653085708618,0.8245153473344103,0.26978998384491115,0.856270948276312
0.046885501593351364,0.8247172859450727,0.26978998384491115,0.856270948276312
0.04686141759157181,0.8247172859450727,0.2699919224555735,0.856270948276312
0.0468478724360466,0.8253231017770598,0.2699919224555735,0.856270948276312
0.046799641102552414,0.8253231017770598,0.2710016155088853,0.856270948276312
0.046787239611148834,0.8255250403877221,0.2710016155088853,0.856270948276312
0.04675007611513138,0.8255250403877221,0.2716074313408724,0.856270948276312
0.04668985679745674,0.8257269789983845,0.2716074313408724,0.856270948276312
0.046521056443452835,0.8257269789983845,0.27362681744749595,0.856270948276312
0.04650284722447395,0.8259289176090469,0.27362681744749595,0.856270948276312
0.04647328704595566,0.8259289176090469,0.2738287560581583,0.856270948276312
0.046465810388326645,0.8261308562197092,0.2738287560581583,0.856270948276312
0.046436965465545654,0.8261308562197092,0.27463651050080773,0.856270948276312
0.04642018675804138,0.8263327948303716,0.27463651050080773,0.856270948276312
0.04640468955039978,0.8263327948303716,0.27504038772213246,0.856270948276312
0.04639318957924843,0.8267366720516963,0.27504038772213246,0.856270948276312
0.04637657850980759,0.8267366720516963,0.2754442649434572,0.856270948276312
0.046354345977306366,0.827140549273021,0.2754442649434572,0.856270948276312
0.0463121123611927,0.827140549273021,0.27584814216478193,0.856270948276312
0.04631146043539047,0.8273424878836834,0.27584814216478193,0.856270948276312
0.04630919545888901,0.8273424878836834,0.27605008077544424,0.856270948276312
0.04630386456847191,0.8275444264943457,0.27605008077544424,0.856270948276312
0.046277184039354324,0.8275444264943457,0.2762520193861066,0.856270948276312
0.04625479504466057,0.8279483037156704,0.2762520193861066,0.856270948276312
0.046207696199417114,0.8279483037156704,0.27665589660743134,0.856270948276312
0.04620722308754921,0.8281502423263328,0.27665589660743134,0.856270948276312
0.04619833081960678,0.8281502423263328,0.2768578352180937,0.856270948276312
0.04619262367486954,0.8285541195476576,0.2768578352180937,0.856270948276312
0.046178851276636124,0.8285541195476576,0.2770597738287561,0.856270948276312
0.046168625354766846,0.8287560581583199,0.2770597738287561,0.856270948276312
0.046122390776872635,0.8287560581583199,0.2776655896607431,0.856270948276312
0.04611847177147865,0.8289579967689822,0.2776655896607431,0.856270948276312
0.04603208228945732,0.8289579967689822,0.27907915993537963,0.856270948276312
0.04598405584692955,0.8297657512116317,0.27907915993537963,0.856270948276312
0.04592059180140495,0.8297657512116317,0.279281098546042,0.856270948276312
0.0459158793091774,0.8299676898222941,0.279281098546042,0.856270948276312
0.04591210186481476,0.8299676898222941,0.27948303715670436,0.856270948276312
0.04590940102934837,0.8301696284329564,0.27948303715670436,0.856270948276312
0.04590417817234993,0.8301696284329564,0.27968497576736673,0.856270948276312
0.04589778557419777,0.8303715670436187,0.27968497576736673,0.856270948276312
0.045829061418771744,0.8303715670436187,0.28049273021001614,0.856270948276312
0.045766834169626236,0.8305735056542811,0.28049273021001614,0.856270948276312
0.045764435082674026,0.8305735056542811,0.2806946688206785,0.856270948276312
0.04572592303156853,0.8313812600969306,0.2806946688206785,0.856270948276312
0.04568599537014961,0.8313812600969306,0.2813004846526656,0.856270948276312
0.04568476974964142,0.8317851373182552,0.2813004846526656,0.856270948276312
0.04560557007789612,0.8317851373182552,0.282108239095315,0.856270948276312
0.04556477069854736,0.8319870759289176,0.282108239095315,0.856270948276312
0.04549742490053177,0.8319870759289176,0.28251211631663975,0.856270948276312
0.04548954591155052,0.8321890145395799,0.28251211631663975,0.856270948276312
0.04547392204403877,0.8321890145395799,0.2831179321486268,0.856270948276312
0.04541773349046707,0.8329967689822294,0.2831179321486268,0.856270948276312
0.045322418212890625,0.8329967689822294,0.2841276252019386,0.856270948276312
0.04530654102563858,0.8331987075928917,0.2841276252019386,0.856270948276312
0.04527558013796806,0.8331987075928917,0.284329563812601,0.856270948276312
0.04520723596215248,0.8336025848142165,0.284329563812601,0.856270948276312
0.045166388154029846,0.8336025848142165,0.28493537964458804,0.856270948276312
0.04515015706419945,0.8340064620355412,0.28493537964458804,0.856270948276312
0.04512413963675499,0.8340064620355412,0.2851373182552504,0.856270948276312
0.045068319886922836,0.8342084006462036,0.2851373182552504,0.856270948276312
0.04504573717713356,0.8342084006462036,0.28533925686591277,0.856270948276312
0.045043159276247025,0.8344103392568659,0.28533925686591277,0.856270948276312
0.045009348541498184,0.8344103392568659,0.2859450726978998,0.856270948276312
0.044988639652729034,0.8348142164781907,0.2859450726978998,0.856270948276312
0.04496588185429573,0.8348142164781907,0.28634894991922455,0.856270948276312
0.04493681341409683,0.8352180936995154,0.28634894991922455,0.856270948276312
0.044878289103507996,0.8352180936995154,0.2865508885298869,0.856270948276312
0.044846758246421814,0.8358239095315024,0.2865508885298869,0.856270948276312
0.04484007880091667,0.8358239095315024,0.2867528271405493,0.856270948276312
0.04479609802365303,0.8366316639741519,0.2867528271405493,0.856270948276312
0.04475262016057968,0.8366316639741519,0.2873586429725363,0.856270948276312
0.04470241069793701,0.8368336025848142,0.2873586429725363,0.856270948276312
0.04464545473456383,0.8368336025848142,0.2889741518578352,0.856270948276312
0.04463725909590721,0.8372374798061389,0.2889741518578352,0.856270948276312
0.04461913928389549,0.8372374798061389,0.28937802907915994,0.856270948276312
0.04460921883583069,0.8374394184168013,0.28937802907915994,0.856270948276312
0.044603317975997925,0.8374394184168013,0.2895799676898223,0.856270948276312
0.044578563421964645,0.8376413570274637,0.2895799676898223,0.856270948276312
0.04447721689939499,0.8376413570274637,0.2903877221324717,0.856270948276312
0.044463448226451874,0.837843295638126,0.2903877221324717,0.856270948276312
0.044449757784605026,0.837843295638126,0.2905896607431341,0.856270948276312
0.04443161562085152,0.8380452342487884,0.2905896607431341,0.856270948276312
0.04442229121923447,0.8380452342487884,0.29079159935379645,0.856270948276312
0.04440092295408249,0.8382471728594507,0.29079159935379645,0.856270948276312
0.04432309418916702,0.8382471728594507,0.2909935379644588,0.856270948276312
0.04429645463824272,0.8388529886914378,0.2909935379644588,0.856270948276312
0.04428687319159508,0.8388529886914378,0.2911954765751212,0.856270948276312
0.04428454488515854,0.8390549273021002,0.2911954765751212,0.856270948276312
0.04428363963961601,0.8390549273021002,0.29139741518578355,0.856270948276312
0.044282034039497375,0.8392568659127625,0.29139741518578355,0.856270948276312
0.0442303903400898,0.8392568659127625,0.2924071082390953,0.856270948276312
0.04420776292681694,0.8398626817447497,0.2924071082390953,0.856270948276312
0.04420515522360802,0.8398626817447497,0.2926090468497577,0.856270948276312
0.04419710114598274,0.840064620355412,0.2926090468497577,0.856270948276312
0.04419653117656708,0.840064620355412,0.29281098546042006,0.856270948276312
0.04418814927339554,0.8402665589660743,0.29281098546042006,0.856270948276312
0.04417477175593376,0.8402665589660743,0.29301292407108237,0.856270948276312
0.04417317733168602,0.8404684975767367,0.29301292407108237,0.856270948276312
0.044157031923532486,0.8404684975767367,0.2934168012924071,0.856270948276312
0.0441475585103035,0.840670436187399,0.2934168012924071,0.856270948276312
0.04413442686200142,0.840670436187399,0.29382067851373184,0.856270948276312
0.04412947967648506,0.8408723747980614,0.29382067851373184,0.856270948276312
0.04411905258893967,0.8408723747980614,0.2940226171243942,0.856270948276312
0.044094834476709366,0.8410743134087237,0.2940226171243942,0.856270948276312
0.04406704753637314,0.8410743134087237,0.29422455573505657,0.856270948276312
0.044066641479730606,0.8412762520193862,0.29422455573505657,0.856270948276312
0.044060371816158295,0.8412762520193862,0.2944264943457189,0.856270948276312
0.04404154047369957,0.8414781906300485,0.2944264943457189,0.856270948276312
0.04400309547781944,0.8414781906300485,0.29462843295638125,0.856270948276312
0.04396776482462883,0.8418820678513732,0.29462843295638125,0.856270948276312
0.04390538111329079,0.8418820678513732,0.29523424878836835,0.856270948276312
0.04386512190103531,0.8424878836833603,0.29523424878836835,0.856270948276312
0.04385403171181679,0.8424878836833603,0.2956381260096931,0.856270948276312
0.0438530333340168,0.8426898222940227,0.2956381260096931,0.856270948276312
0.043775733560323715,0.8426898222940227,0.29705169628432954,0.856270948276312
0.04376312717795372,0.842891760904685,0.29705169628432954,0.856270948276312
0.04371558502316475,0.842891760904685,0.297859450726979,0.856270948276312
0.043703727424144745,0.8432956381260097,0.297859450726979,0.856270948276312
0.043693240731954575,0.8432956381260097,0.29806138933764137,0.856270948276312
0.043692365288734436,0.843497576736672,0.29806138933764137,0.856270948276312
0.0436725839972496,0.843497576736672,0.2986672051696284,0.856270948276312
0.04365644231438637,0.8436995153473344,0.2986672051696284,0.856270948276312
0.04365604370832443,0.8436995153473344,0.2988691437802908,0.856270948276312
0.043646879494190216,0.8439014539579968,0.2988691437802908,0.856270948276312
0.04363818094134331,0.8439014539579968,0.2992730210016155,0.856270948276312
0.043613627552986145,0.8441033925686591,0.2992730210016155,0.856270948276312
0.043610554188489914,0.8441033925686591,0.29967689822294025,0.856270948276312
0.04360342398285866,0.8443053311793215,0.29967689822294025,0.856270948276312
0.04360024258494377,0.8443053311793215,0.29987883683360256,0.856270948276312
0.04355241358280182,0.8447092084006462,0.29987883683360256,0.856270948276312
0.04354788362979889,0.8447092084006462,0.3000807754442649,0.856270948276312
0.043542902916669846,0.8449111470113085,0.3000807754442649,0.856270948276312
0.043437641113996506,0.8449111470113085,0.30149434571890144,0.856270948276312
0.04342016950249672,0.845113085621971,0.30149434571890144,0.856270948276312
0.04337047412991524,0.845113085621971,0.3016962843295638,0.856270948276312
0.043363068252801895,0.8453150242326333,0.3016962843295638,0.856270948276312
0.04333875700831413,0.8453150242326333,0.3023021001615509,0.856270948276312
0.04332254081964493,0.8459208400646203,0.3023021001615509,0.856270948276312
0.04328572377562523,0.8459208400646203,0.3027059773828756,0.856270948276312
0.04328291490674019,0.8461227786752827,0.3027059773828756,0.856270948276312
0.043207716196775436,0.8461227786752827,0.3041195476575121,0.856270948276312
0.04319925978779793,0.8465266558966075,0.3041195476575121,0.856270948276312
0.04305460304021835,0.8465266558966075,0.30492730210016156,0.856270948276312
0.04304058104753494,0.8467285945072698,0.30492730210016156,0.856270948276312
0.04300592094659805,0.8467285945072698,0.3053311793214863,0.856270948276312
0.0428745411336422,0.8469305331179321,0.3053311793214863,0.856270948276312
0.04287222772836685,0.8469305331179321,0.3055331179321486,0.856270948276312
0.04284704849123955,0.8473344103392568,0.3055331179321486,0.856270948276312
0.04282695800065994,0.8473344103392568,0.30593699515347333,0.856270948276312
0.0428147129714489,0.8475363489499192,0.30593699515347333,0.856270948276312
0.04278630018234253,0.8475363489499192,0.3067447495961228,0.856270948276312
0.04277262091636658,0.847940226171244,0.3067447495961228,0.856270948276312
0.04277001693844795,0.847940226171244,0.3069466882067851,0.856270948276312
0.042751096189022064,0.8481421647819063,0.3069466882067851,0.856270948276312
0.04274692386388779,0.8481421647819063,0.3071486268174475,0.856270948276312
0.04267992079257965,0.8489499192245558,0.3071486268174475,0.856270948276312
0.04263179749250412,0.8489499192245558,0.3075525040387722,0.856270948276312
0.0426206961274147,0.8493537964458805,0.3075525040387722,0.856270948276312
0.04261615127325058,0.8493537964458805,0.3077544426494346,0.856270948276312
0.04259740933775902,0.8495557350565428,0.3077544426494346,0.856270948276312
0.04255502298474312,0.8495557350565428,0.3081583198707593,0.856270948276312
0.042554114013910294,0.8497576736672051,0.3081583198707593,0.856270948276312
0.04250829294323921,0.8497576736672051,0.3089660743134087,0.856270948276312
0.04242195188999176,0.8509693053311793,0.3089660743134087,0.856270948276312
0.042403437197208405,0.8509693053311793,0.3091680129240711,0.856270948276312
0.04239397495985031,0.8511712439418416,0.3091680129240711,0.856270948276312
0.04238811507821083,0.8511712439418416,0.30936995153473346,0.856270948276312
0.04236038774251938,0.8517770597738288,0.30936995153473346,0.856270948276312
0.042288802564144135,0.8517770597738288,0.3099757673667205,0.856270948276312
0.04228416457772255,0.8521809369951535,0.3099757673667205,0.856270948276312
0.04227663204073906,0.8521809369951535,0.31017770597738287,0.856270948276312
0.04226329177618027,0.8525848142164781,0.31017770597738287,0.856270948276312
0.04222250357270241,0.8525848142164781,0.3105815831987076,0.856270948276312
0.04219233989715576,0.8529886914378029,0.3105815831987076,0.856270948276312
0.042026910930871964,0.8529886914378029,0.31239903069466884,0.856270948276312
0.04202285036444664,0.8531906300484653,0.31239903069466884,0.856270948276312
0.04201539233326912,0.8531906300484653,0.3130048465266559,0.856270948276312
0.04201030358672142,0.8537964458804523,0.3130048465266559,0.856270948276312
0.04200916737318039,0.8537964458804523,0.31320678513731826,0.856270948276312
0.04198572039604187,0.8542003231017771,0.31320678513731826,0.856270948276312
0.0419103167951107,0.8542003231017771,0.3150242326332795,0.856270948276312
0.04189126938581467,0.8546042003231018,0.3150242326332795,0.856270948276312
0.0418502576649189,0.8546042003231018,0.31623586429725364,0.856270948276312
0.04182727634906769,0.8548061389337641,0.31623586429725364,0.856270948276312
0.04182698205113411,0.8548061389337641,0.316437802907916,0.856270948276312
0.041811540722846985,0.8550080775444265,0.316437802907916,0.856270948276312
0.041761841624975204,0.8550080775444265,0.3172455573505654,0.856270948276312
0.04176142066717148,0.8552100161550888,0.3172455573505654,0.856270948276312
0.04167779162526131,0.8552100161550888,0.31865912762520193,0.856270948276312
0.04164454713463783,0.8558158319870759,0.31865912762520193,0.856270948276312
0.041603174060583115,0.8558158319870759,0.3194668820678514,0.856270948276312
0.04156631603837013,0.8562197092084006,0.3194668820678514,0.856270948276312
0.0415586493909359,0.8562197092084006,0.3196688206785137,0.856270948276312
0.04155783727765083,0.856421647819063,0.3196688206785137,0.856270948276312
0.041536394506692886,0.856421647819063,0.3198707592891761,0.856270948276312
0.04153512418270111,0.8566235864297254,0.3198707592891761,0.856270948276312
0.04149596765637398,0.8566235864297254,0.3202746365105008,0.856270948276312
0.04148443788290024,0.8568255250403877,0.3202746365105008,0.856270948276312
0.041480861604213715,0.8568255250403877,0.3204765751211632,0.856270948276312
0.041453003883361816,0.8572294022617124,0.3204765751211632,0.856270948276312
0.04143178090453148,0.8572294022617124,0.3212843295638126,0.856270948276312
0.04135968163609505,0.8580371567043619,0.3212843295638126,0.856270948276312
0.041343849152326584,0.8580371567043619,0.32148626817447495,0.856270948276312
0.04132434353232384,0.8582390953150242,0.32148626817447495,0.856270948276312
0.041314542293548584,0.8582390953150242,0.3218901453957997,0.856270948276312
0.04129156842827797,0.8586429725363489,0.3218901453957997,0.856270948276312
0.04124472662806511,0.8586429725363489,0.3222940226171244,0.856270948276312
0.04123928025364876,0.8588449111470113,0.3222940226171244,0.856270948276312
0.041189298033714294,0.8588449111470113,0.3226978998384491,0.856270948276312
0.04117618501186371,0.8590468497576736,0.3226978998384491,0.856270948276312
0.04113198071718216,0.8590468497576736,0.32370759289176093,0.856270948276312
0.04110468924045563,0.8596526655896607,0.32370759289176093,0.856270948276312
0.04108269140124321,0.8596526655896607,0.324313408723748,0.856270948276312
0.04107031598687172,0.8598546042003231,0.324313408723748,0.856270948276312
0.04097888246178627,0.8598546042003231,0.32532310177705975,0.856270948276312
0.040965501219034195,0.8600565428109854,0.32532310177705975,0.856270948276312
0.040933821350336075,0.8600565428109854,0.3257269789983845,0.856270948276312
0.04092993587255478,0.8602584814216478,0.3257269789983845,0.856270948276312
0.04092295095324516,0.8602584814216478,0.32592891760904685,0.856270948276312
0.04089275002479553,0.8606623586429726,0.32592891760904685,0.856270948276312
0.040857117623090744,0.8606623586429726,0.32653473344103395,0.856270948276312
0.040845129638910294,0.8608642972536349,0.32653473344103395,0.856270948276312
0.040827736258506775,0.8608642972536349,0.32693861066235863,0.856270948276312
0.040824197232723236,0.8610662358642972,0.32693861066235863,0.856270948276312
0.040770500898361206,0.8610662358642972,0.32754442649434573,0.856270948276312
0.04077038913965225,0.8612681744749596,0.32754442649434573,0.856270948276312
0.04074743762612343,0.8612681744749596,0.32794830371567046,0.856270948276312
0.04072142764925957,0.8616720516962844,0.32794830371567046,0.856270948276312
0.04069843143224716,0.8616720516962844,0.3287560581583199,0.856270948276312
0.04069165885448456,0.8618739903069467,0.3287560581583199,0.856270948276312
0.04067939147353172,0.8618739903069467,0.32895799676898224,0.856270948276312
0.040678005665540695,0.8620759289176091,0.32895799676898224,0.856270948276312
0.04065455123782158,0.8620759289176091,0.3295638126009693,0.856270948276312
0.04058165103197098,0.8626817447495961,0.3295638126009693,0.856270948276312
0.040512267500162125,0.8626817447495961,0.3301696284329564,0.856270948276312
0.04051124304533005,0.8628836833602584,0.3301696284329564,0.856270948276312
0.040499940514564514,0.8628836833602584,0.3305735056542811,0.856270948276312
0.04046836122870445,0.8634894991922456,0.3305735056542811,0.856270948276312
0.04044433683156967,0.8634894991922456,0.33138126009693053,0.856270948276312
0.04043026268482208,0.8638933764135702,0.33138126009693053,0.856270948276312
0.040415991097688675,0.8638933764135702,0.3315831987075929,0.856270948276312
0.0403803326189518,0.864297253634895,0.3315831987075929,0.856270948276312
0.040365200489759445,0.864297253634895,0.33178513731825526,0.856270948276312
0.040326476097106934,0.8649030694668821,0.33178513731825526,0.856270948276312
0.04030041769146919,0.8649030694668821,0.33218901453957994,0.856270948276312
0.04029509797692299,0.8651050080775444,0.33218901453957994,0.856270948276312
0.04019632562994957,0.8651050080775444,0.3331987075928918,0.856270948276312
0.04017988592386246,0.8653069466882067,0.3331987075928918,0.856270948276312
0.040163565427064896,0.8653069466882067,0.3338045234248788,0.856270948276312
0.040135324001312256,0.8655088852988692,0.3338045234248788,0.856270948276312
0.04012436792254448,0.8655088852988692,0.3340064620355412,0.856270948276312
0.04011610150337219,0.8657108239095315,0.3340064620355412,0.856270948276312
0.04004324972629547,0.8657108239095315,0.33501615508885296,0.856270948276312
0.04003563150763512,0.8661147011308562,0.33501615508885296,0.856270948276312
0.04002835974097252,0.8661147011308562,0.33521809369951533,0.856270948276312
0.04000266268849373,0.8665185783521809,0.33521809369951533,0.856270948276312
0.03995188698172569,0.8665185783521809,0.3360258481421648,0.856270948276312
0.03995051607489586,0.8667205169628432,0.3360258481421648,0.856270948276312
0.03994031995534897,0.8667205169628432,0.33622778675282716,0.856270948276312
0.0399162732064724,0.867124394184168,0.33622778675282716,0.856270948276312
0.03989623859524727,0.867124394184168,0.3364297253634895,0.856270948276312
0.03987257927656174,0.8675282714054927,0.3364297253634895,0.856270948276312
0.03979233652353287,0.8675282714054927,0.3370355411954766,0.856270948276312
0.03978472575545311,0.8677302100161551,0.3370355411954766,0.856270948276312
0.03975827991962433,0.8677302100161551,0.3374394184168013,0.856270948276312
0.03972393274307251,0.8679321486268174,0.3374394184168013,0.856270948276312
0.03968103229999542,0.8679321486268174,0.33804523424878835,0.856270948276312
0.039673760533332825,0.8681340872374798,0.33804523424878835,0.856270948276312
0.039667416363954544,0.8681340872374798,0.3382471728594507,0.856270948276312
0.03965866193175316,0.8685379644588045,0.3382471728594507,0.856270948276312
0.039624400436878204,0.8685379644588045,0.33865105008077545,0.856270948276312
0.03958537429571152,0.8691437802907916,0.33865105008077545,0.856270948276312
0.039568059146404266,0.8691437802907916,0.3392568659127625,0.856270948276312
0.0395677424967289,0.869345718901454,0.3392568659127625,0.856270948276312
0.03952476382255554,0.869345718901454,0.3404684975767367,0.856270948276312
0.03948281705379486,0.869951534733441,0.3404684975767367,0.856270948276312
0.03943952918052673,0.869951534733441,0.3408723747980614,0.856270948276312
0.03942250832915306,0.8701534733441034,0.3408723747980614,0.856270948276312
0.039421357214450836,0.8701534733441034,0.34107431340872374,0.856270948276312
0.03941210359334946,0.8703554119547657,0.34107431340872374,0.856270948276312
0.0393528938293457,0.8703554119547657,0.34168012924071084,0.856270948276312
0.03929740935564041,0.8709612277867528,0.34168012924071084,0.856270948276312
0.039286695420742035,0.8709612277867528,0.3418820678513732,0.856270948276312
0.03921044245362282,0.8715670436187399,0.3418820678513732,0.856270948276312
0.03918913006782532,0.8715670436187399,0.34248788368336025,0.856270948276312
0.03918664902448654,0.8717689822294022,0.34248788368336025,0.856270948276312
0.03909773379564285,0.8717689822294022,0.3436995153473344,0.856270948276312
0.03908316045999527,0.8719709208400647,0.3436995153473344,0.856270948276312
0.03902195766568184,0.8719709208400647,0.3451130856219709,0.856270948276312
0.03900211304426193,0.872172859450727,0.3451130856219709,0.856270948276312
0.03898448124527931,0.872172859450727,0.34531502423263327,0.856270948276312
0.038959842175245285,0.872778675282714,0.34531502423263327,0.856270948276312
0.03895200788974762,0.872778675282714,0.34551696284329564,0.856270948276312
0.038926444947719574,0.8731825525040388,0.34551696284329564,0.856270948276312
0.03892640024423599,0.8731825525040388,0.345718901453958,0.856270948276312
0.03888051584362984,0.8735864297253635,0.345718901453958,0.856270948276312
0.038845811039209366,0.8735864297253635,0.34612277867528274,0.856270948276312
0.03884332254528999,0.8737883683360258,0.34612277867528274,0.856270948276312
0.03882867470383644,0.8737883683360258,0.3465266558966074,0.856270948276312
0.03879738971590996,0.8739903069466882,0.3465266558966074,0.856270948276312
0.03879403695464134,0.8739903069466882,0.3467285945072698,0.856270948276312
0.038793426007032394,0.8741922455573505,0.3467285945072698,0.856270948276312
0.038662806153297424,0.8741922455573505,0.3481421647819063,0.856270948276312
0.03864751383662224,0.874394184168013,0.3481421647819063,0.856270948276312
0.03862325847148895,0.874394184168013,0.3487479806138934,0.856270948276312
0.03857458382844925,0.875,0.3487479806138934,0.856270948276312
0.038503941148519516,0.875,0.3495557350565428,0.856270948276312
0.03848676756024361,0.875605815831987,0.3495557350565428,0.856270948276312
0.03848264366388321,0.875605815831987,0.34975767366720517,0.856270948276312
0.03845901042222977,0.8760096930533118,0.34975767366720517,0.856270948276312
0.03845357522368431,0.8760096930533118,0.34995961227786754,0.856270948276312
0.03845321014523506,0.8762116316639742,0.34995961227786754,0.856270948276312
0.03844441473484039,0.8762116316639742,0.3501615508885299,0.856270948276312
0.03843257203698158,0.8764135702746365,0.3501615508885299,0.856270948276312
0.03839447349309921,0.8764135702746365,0.3505654281098546,0.856270948276312
0.03839133307337761,0.8766155088852988,0.3505654281098546,0.856270948276312
0.03838527575135231,0.8766155088852988,0.3509693053311793,0.856270948276312
0.03835016489028931,0.8768174474959612,0.3509693053311793,0.856270948276312
0.03834676742553711,0.8768174474959612,0.3511712439418417,0.856270948276312
0.03834500163793564,0.8770193861066236,0.3511712439418417,0.856270948276312
0.03828444331884384,0.8770193861066236,0.3517770597738288,0.856270948276312
0.03814687952399254,0.8780290791599353,0.3517770597738288,0.856270948276312
0.03814031556248665,0.8780290791599353,0.3519789983844911,0.856270948276312
0.038140300661325455,0.8782310177705978,0.3519789983844911,0.856270948276312
0.03811359778046608,0.8782310177705978,0.3525848142164782,0.856270948276312
0.038090698421001434,0.8784329563812601,0.3525848142164782,0.856270948276312
0.038066595792770386,0.8784329563812601,0.3531906300484653,0.856270948276312
0.038045987486839294,0.8788368336025848,0.3531906300484653,0.856270948276312
0.03796794265508652,0.8788368336025848,0.35420032310177707,0.856270948276312
0.0379532091319561,0.8792407108239095,0.35420032310177707,0.856270948276312
0.037912122905254364,0.8792407108239095,0.3546042003231018,0.856270948276312
0.03788946196436882,0.8794426494345718,0.3546042003231018,0.856270948276312
0.037816449999809265,0.8794426494345718,0.3556138933764136,0.856270948276312
0.037727970629930496,0.8802504038772213,0.3556138933764136,0.856270948276312
0.03766835480928421,0.8802504038772213,0.3570274636510501,0.856270948276312
0.03766686096787453,0.8804523424878837,0.3570274636510501,0.856270948276312
0.037661295384168625,0.8804523424878837,0.35722940226171246,0.856270948276312
0.03765714541077614,0.880654281098546,0.35722940226171246,0.856270948276312
0.03757808357477188,0.880654281098546,0.35884491114701134,0.856270948276312
0.03756969794631004,0.8808562197092084,0.35884491114701134,0.856270948276312
0.03755852207541466,0.8808562197092084,0.35904684975767365,0.856270948276312
0.03755846247076988,0.8810581583198708,0.35904684975767365,0.856270948276312
0.03752097859978676,0.8810581583198708,0.35965266558966075,0.856270948276312
0.03751757740974426,0.8812600969305331,0.35965266558966075,0.856270948276312
0.03751320391893387,0.8812600969305331,0.3598546042003231,0.856270948276312
0.03747253119945526,0.8814620355411955,0.3598546042003231,0.856270948276312
0.03746340423822403,0.8814620355411955,0.3600565428109855,0.856270948276312
0.037456851452589035,0.8816639741518578,0.3600565428109855,0.856270948276312
0.037426985800266266,0.8816639741518578,0.3606623586429725,0.856270948276312
0.03740100935101509,0.8818659127625202,0.3606623586429725,0.856270948276312
0.03735915198922157,0.8818659127625202,0.3612681744749596,0.856270948276312
0.03735385090112686,0.8820678513731826,0.3612681744749596,0.856270948276312
0.0373508483171463,0.8820678513731826,0.361470113085622,0.856270948276312
0.037309031933546066,0.8824717285945073,0.361470113085622,0.856270948276312
0.03700844570994377,0.8824717285945073,0.36591276252019383,0.856270948276312
0.03700755909085274,0.8826736672051696,0.36591276252019383,0.856270948276312
0.03700033947825432,0.8826736672051696,0.3661147011308562,0.856270948276312
0.03699440136551857,0.882875605815832,0.3661147011308562,0.856270948276312
0.03694114089012146,0.882875605815832,0.36651857835218093,0.856270948276312
0.03692559897899628,0.8832794830371568,0.36651857835218093,0.856270948276312
0.036892011761665344,0.8832794830371568,0.36712439418416803,0.856270948276312
0.036852091550827026,0.8836833602584814,0.36712439418416803,0.856270948276312
0.03682665899395943,0.8836833602584814,0.3677302100161551,0.856270948276312
0.03679617866873741,0.8840872374798061,0.3677302100161551,0.856270948276312
0.036758631467819214,0.8840872374798061,0.36853796445880455,0.856270948276312
0.03675548732280731,0.8842891760904685,0.36853796445880455,0.856270948276312
0.03674012050032616,0.8842891760904685,0.36873990306946686,0.856270948276312
0.03671262040734291,0.8848949919224556,0.36873990306946686,0.856270948276312
0.03670120611786842,0.8848949919224556,0.3691437802907916,0.856270948276312
0.03670067340135574,0.8850969305331179,0.3691437802907916,0.856270948276312
0.036683157086372375,0.8850969305331179,0.36934571890145396,0.856270948276312
0.03667628765106201,0.8855008077544426,0.36934571890145396,0.856270948276312
0.03667593002319336,0.8855008077544426,0.3695476575121163,0.856270948276312
0.03667493537068367,0.885702746365105,0.3695476575121163,0.856270948276312
0.03663065657019615,0.885702746365105,0.36995153473344106,0.856270948276312
0.036596063524484634,0.8861066235864298,0.36995153473344106,0.856270948276312
0.03659424930810928,0.8861066235864298,0.37015347334410337,0.856270948276312
0.036580465734004974,0.8863085621970921,0.37015347334410337,0.856270948276312
0.036573104560375214,0.8863085621970921,0.37035541195476573,0.856270948276312
0.03656775504350662,0.8865105008077544,0.37035541195476573,0.856270948276312
0.0365290492773056,0.8865105008077544,0.37075928917609047,0.856270948276312
0.03649946674704552,0.8867124394184168,0.37075928917609047,0.856270948276312
0.036471933126449585,0.8867124394184168,0.37176898222940225,0.856270948276312
0.036464493721723557,0.8869143780290791,0.37176898222940225,0.856270948276312
0.03642144054174423,0.8869143780290791,0.372172859450727,0.856270948276312
0.03641333431005478,0.8871163166397416,0.372172859450727,0.856270948276312
0.03639211878180504,0.8871163166397416,0.3729806138933764,0.856270948276312
0.036380741745233536,0.8873182552504039,0.3729806138933764,0.856270948276312
0.03631620481610298,0.8873182552504039,0.3735864297253635,0.856270948276312
0.036307163536548615,0.8875201938610663,0.3735864297253635,0.856270948276312
0.03630216419696808,0.8875201938610663,0.3739903069466882,0.856270948276312
0.03630087152123451,0.8877221324717286,0.3739903069466882,0.856270948276312
0.03627651184797287,0.8877221324717286,0.3743941841680129,0.856270948276312
0.036273784935474396,0.8879240710823909,0.3743941841680129,0.856270948276312
0.03621345013380051,0.8879240710823909,0.37540387722132473,0.856270948276312
0.036143045872449875,0.8885298869143781,0.37540387722132473,0.856270948276312
0.0360894650220871,0.8885298869143781,0.37681744749596124,0.856270948276312
0.036086305975914,0.8887318255250404,0.37681744749596124,0.856270948276312
0.03606561943888664,0.8887318255250404,0.37762520193861066,0.856270948276312
0.036053989082574844,0.8889337641357028,0.37762520193861066,0.856270948276312
0.03605106472969055,0.8889337641357028,0.377827140549273,0.856270948276312
0.03601660206913948,0.8891357027463651,0.377827140549273,0.856270948276312
0.03600229322910309,0.8891357027463651,0.3784329563812601,0.856270948276312
0.03596758469939232,0.8895395799676898,0.3784329563812601,0.856270948276312
0.03593522682785988,0.8895395799676898,0.37863489499192243,0.856270948276312
0.035930149257183075,0.8901453957996769,0.37863489499192243,0.856270948276312
0.03590235486626625,0.8901453957996769,0.37903877221324717,0.856270948276312
0.035862237215042114,0.8903473344103393,0.37903877221324717,0.856270948276312
0.03581018000841141,0.8903473344103393,0.38004846526655894,0.856270948276312
0.035776615142822266,0.8907512116316639,0.38004846526655894,0.856270948276312
0.03576104715466499,0.8907512116316639,0.3804523424878837,0.856270948276312
0.0357421338558197,0.8911550888529887,0.3804523424878837,0.856270948276312
0.03570801392197609,0.8911550888529887,0.38126009693053314,0.856270948276312
0.03568246588110924,0.8913570274636511,0.38126009693053314,0.856270948276312
0.03566230088472366,0.8913570274636511,0.3818659127625202,0.856270948276312
0.03563038632273674,0.8917609046849758,0.3818659127625202,0.856270948276312
0.035561855882406235,0.8917609046849758,0.3832794830371567,0.856270948276312
0.03553197905421257,0.8921647819063004,0.3832794830371567,0.856270948276312
0.035508379340171814,0.8921647819063004,0.3838852988691438,0.856270948276312
0.035506002604961395,0.8923667205169629,0.3838852988691438,0.856270948276312
0.035466380417346954,0.8923667205169629,0.38449111470113084,0.856270948276312
0.03545511141419411,0.8927705977382876,0.38449111470113084,0.856270948276312
0.03545485809445381,0.8927705977382876,0.3846930533117932,0.856270948276312
0.03545039892196655,0.8929725363489499,0.3846930533117932,0.856270948276312
0.03541800379753113,0.8929725363489499,0.38509693053311794,0.856270948276312
0.03539818525314331,0.8931744749596123,0.38509693053311794,0.856270948276312
0.03534529358148575,0.8931744749596123,0.385702746365105,0.856270948276312
0.03533043712377548,0.893578352180937,0.385702746365105,0.856270948276312
0.035270482301712036,0.893578352180937,0.38752019386106623,0.856270948276312
0.03525928035378456,0.8937802907915994,0.38752019386106623,0.856270948276312
0.03524049371480942,0.8937802907915994,0.38812600969305333,0.856270948276312
0.03522224351763725,0.8939822294022617,0.38812600969305333,0.856270948276312
0.0352170430123806,0.8939822294022617,0.388529886914378,0.856270948276312
0.03521129488945007,0.8941841680129241,0.388529886914378,0.856270948276312
0.03520593419671059,0.8941841680129241,0.38893376413570274,0.856270948276312
0.03520316630601883,0.8943861066235864,0.38893376413570274,0.856270948276312
0.035155732184648514,0.8943861066235864,0.38953957996768984,0.856270948276312
0.035141754895448685,0.8945880452342488,0.38953957996768984,0.856270948276312
0.035137467086315155,0.8945880452342488,0.3899434571890145,0.856270948276312
0.0351349376142025,0.8947899838449112,0.3899434571890145,0.856270948276312
0.03509686514735222,0.8947899838449112,0.39034733441033925,0.856270948276312
0.03509145230054855,0.8951938610662359,0.39034733441033925,0.856270948276312
0.035076890140771866,0.8951938610662359,0.3905492730210016,0.856270948276312
0.035065773874521255,0.8953957996768982,0.3905492730210016,0.856270948276312
0.03504771366715431,0.8953957996768982,0.39115508885298866,0.856270948276312
0.03502880409359932,0.8955977382875606,0.39115508885298866,0.856270948276312
0.03502729907631874,0.8955977382875606,0.39135702746365103,0.856270948276312
0.03501903638243675,0.8957996768982229,0.39135702746365103,0.856270948276312
0.035018663853406906,0.8957996768982229,0.3915589660743134,0.856270948276312
0.03495720773935318,0.8966074313408724,0.3915589660743134,0.856270948276312
0.03493545949459076,0.8966074313408724,0.3921647819063005,0.856270948276312
0.034931689500808716,0.8968093699515347,0.3921647819063005,0.856270948276312
0.03487851843237877,0.8968093699515347,0.3929725363489499,0.856270948276312
0.03487354516983032,0.8970113085621971,0.3929725363489499,0.856270948276312
0.03481363132596016,0.8970113085621971,0.39418416801292405,0.856270948276312
0.034803129732608795,0.8972132471728594,0.39418416801292405,0.856270948276312
0.034801919013261795,0.8972132471728594,0.3943861066235864,0.856270948276312
0.03479078784584999,0.8976171243941842,0.3943861066235864,0.856270948276312
0.034758202731609344,0.8976171243941842,0.39478998384491115,0.856270948276312
0.03474073112010956,0.8978190630048465,0.39478998384491115,0.856270948276312
0.03472355753183365,0.8978190630048465,0.3953957996768982,0.856270948276312
0.034714940935373306,0.8980210016155089,0.3953957996768982,0.856270948276312
0.03467857465147972,0.8980210016155089,0.3966074313408724,0.856270948276312
0.03461351990699768,0.898626817447496,0.3966074313408724,0.856270948276312
0.0345952995121479,0.898626817447496,0.3970113085621971,0.856270948276312
0.03457638621330261,0.8988287560581584,0.3970113085621971,0.856270948276312
0.034575846046209335,0.8988287560581584,0.39721324717285944,0.856270948276312
0.03456417843699455,0.8990306946688207,0.39721324717285944,0.856270948276312
0.03455336391925812,0.8990306946688207,0.3974151857835218,0.856270948276312
0.03454151749610901,0.899232633279483,0.3974151857835218,0.856270948276312
0.034520410001277924,0.899232633279483,0.3976171243941842,0.856270948276312
0.034517884254455566,0.8994345718901454,0.3976171243941842,0.856270948276312
0.034499093890190125,0.8994345718901454,0.3980210016155089,0.856270948276312
0.034498412162065506,0.8996365105008077,0.3980210016155089,0.856270948276312
0.03442087769508362,0.8996365105008077,0.39963651050080773,0.856270948276312
0.03438849747180939,0.8998384491114702,0.39963651050080773,0.856270948276312
0.034311894327402115,0.8998384491114702,0.40105008077544424,0.856270948276312
0.034283801913261414,0.9002423263327949,0.40105008077544424,0.856270948276312
0.034253980964422226,0.9002423263327949,0.401453957996769,0.856270948276312
0.034250080585479736,0.9004442649434572,0.401453957996769,0.856270948276312
0.03422609344124794,0.9004442649434572,0.4018578352180937,0.856270948276312
0.034211739897727966,0.9006462035541195,0.4018578352180937,0.856270948276312
0.03420494869351387,0.9006462035541195,0.4020597738287561,0.856270948276312
0.0342024527490139,0.9008481421647819,0.4020597738287561,0.856270948276312
0.03417888656258583,0.9008481421647819,0.40226171243941844,0.856270948276312
0.034174054861068726,0.9010500807754442,0.40226171243941844,0.856270948276312
0.03411372750997543,0.9010500807754442,0.4032714054927302,0.856270948276312
0.03409045189619064,0.9012520193861067,0.4032714054927302,0.856270948276312
0.03408271446824074,0.9012520193861067,0.40367528271405495,0.856270948276312
0.034078869968652725,0.901453957996769,0.40367528271405495,0.856270948276312
0.0340021587908268,0.901453957996769,0.40407915993537963,0.856270948276312
0.03396045044064522,0.902059773828756,0.40407915993537963,0.856270948276312
0.033930420875549316,0.902059773828756,0.40468497576736673,0.856270948276312
0.03392063453793526,0.9022617124394184,0.40468497576736673,0.856270948276312
0.03391946852207184,0.9022617124394184,0.4048869143780291,0.856270948276312
0.03391490876674652,0.9024636510500808,0.4048869143780291,0.856270948276312
0.033904779702425,0.9024636510500808,0.40508885298869146,0.856270948276312
0.033882495015859604,0.9028675282714055,0.40508885298869146,0.856270948276312
0.03380941227078438,0.9028675282714055,0.4067043618739903,0.856270948276312
0.03380860760807991,0.9030694668820679,0.4067043618739903,0.856270948276312
0.033733684569597244,0.9030694668820679,0.4073101777059774,0.856270948276312
0.03371947258710861,0.9034733441033925,0.4073101777059774,0.856270948276312
0.033641789108514786,0.9034733441033925,0.40831987075928916,0.856270948276312
0.033610954880714417,0.9038772213247173,0.40831987075928916,0.856270948276312
0.033585481345653534,0.9038772213247173,0.40892568659127626,0.856270948276312
0.033530816435813904,0.904886914378029,0.40892568659127626,0.856270948276312
0.033513568341732025,0.904886914378029,0.409329563812601,0.856270948276312
0.033498283475637436,0.9050888529886915,0.409329563812601,0.856270948276312
0.033457037061452866,0.9050888529886915,0.40993537964458804,0.856270948276312
0.0334421843290329,0.9054927302100162,0.40993537964458804,0.856270948276312
0.03340841084718704,0.9054927302100162,0.41033925686591277,0.856270948276312
0.0334019772708416,0.9056946688206785,0.41033925686591277,0.856270948276312
0.03337390720844269,0.9056946688206785,0.4117528271405493,0.856270948276312
0.0333474725484848,0.9058966074313409,0.4117528271405493,0.856270948276312
0.03329301252961159,0.9058966074313409,0.4129644588045234,0.856270948276312
0.03327776491641998,0.906502423263328,0.4129644588045234,0.856270948276312
0.03326042741537094,0.906502423263328,0.4135702746365105,0.856270948276312
0.033225927501916885,0.9069063004846527,0.4135702746365105,0.856270948276312
0.0331726148724556,0.9069063004846527,0.4153877221324717,0.856270948276312
0.03314680606126785,0.9075121163166397,0.4153877221324717,0.856270948276312
0.03309435769915581,0.9075121163166397,0.4161954765751212,0.856270948276312
0.03308284282684326,0.9079159935379645,0.4161954765751212,0.856270948276312
0.03301974758505821,0.9079159935379645,0.41781098546042006,0.856270948276312
0.0330006368458271,0.9081179321486268,0.41781098546042006,0.856270948276312
0.03299596533179283,0.9081179321486268,0.4184168012924071,0.856270948276312
0.032952576875686646,0.9085218093699515,0.4184168012924071,0.856270948276312
0.032929785549640656,0.9085218093699515,0.41882067851373184,0.856270948276312
0.03291967138648033,0.9087237479806138,0.41882067851373184,0.856270948276312
0.03290773928165436,0.9087237479806138,0.4190226171243942,0.856270948276312
0.03290132060647011,0.9089256865912763,0.4190226171243942,0.856270948276312
0.03284526616334915,0.9089256865912763,0.41962843295638125,0.856270948276312
0.03284015133976936,0.9091276252019386,0.41962843295638125,0.856270948276312
0.032826341688632965,0.9091276252019386,0.4198303715670436,0.856270948276312
0.03280259296298027,0.909329563812601,0.4198303715670436,0.856270948276312
0.032791465520858765,0.909329563812601,0.420032310177706,0.856270948276312
0.03278864547610283,0.9095315024232633,0.420032310177706,0.856270948276312
0.0327877439558506,0.9095315024232633,0.42023424878836835,0.856270948276312
0.03276718407869339,0.909935379644588,0.42023424878836835,0.856270948276312
0.03274489566683769,0.909935379644588,0.4206381260096931,0.856270948276312
0.03272435814142227,0.9101373182552503,0.4206381260096931,0.856270948276312
0.03271143138408661,0.9101373182552503,0.42104200323101776,0.856270948276312
0.032693732529878616,0.9105411954765751,0.42104200323101776,0.856270948276312
0.032689694315195084,0.9105411954765751,0.4212439418416801,0.856270948276312
0.032688599079847336,0.9107431340872375,0.4212439418416801,0.856270948276312
0.03265761584043503,0.9107431340872375,0.42265751211631664,0.856270948276312
0.03264547511935234,0.9109450726978998,0.42265751211631664,0.856270948276312
0.03261326253414154,0.9109450726978998,0.42346526655896605,0.856270948276312
0.0326092392206192,0.9111470113085622,0.42346526655896605,0.856270948276312
0.03257405757904053,0.9111470113085622,0.4244749596122779,0.856270948276312
0.03256170451641083,0.9115508885298869,0.4244749596122779,0.856270948276312
0.03252236172556877,0.9115508885298869,0.42487883683360256,0.856270948276312
0.03250187635421753,0.9119547657512116,0.42487883683360256,0.856270948276312
0.032410502433776855,0.9119547657512116,0.4258885298869144,0.856270948276312
0.032388512045145035,0.9123586429725363,0.4258885298869144,0.856270948276312
0.032378483563661575,0.9123586429725363,0.42629240710823907,0.856270948276312
0.03234909474849701,0.9125605815831987,0.42629240710823907,0.856270948276312
0.032307252287864685,0.9125605815831987,0.42750403877221327,0.856270948276312
0.03229281306266785,0.9127625201938611,0.42750403877221327,0.856270948276312
0.032080672681331635,0.9127625201938611,0.4303311793214863,0.856270948276312
0.03206804022192955,0.9129644588045234,0.4303311793214863,0.856270948276312
0.03204403072595596,0.9129644588045234,0.43073505654281097,0.856270948276312
0.032023269683122635,0.9135702746365105,0.43073505654281097,0.856270948276312
0.03191884234547615,0.9135702746365105,0.4319466882067851,0.856270948276312
0.0318983756005764,0.9137722132471728,0.4319466882067851,0.856270948276312
0.031889770179986954,0.9137722132471728,0.4321486268174475,0.856270948276312
0.0318840891122818,0.9139741518578353,0.4321486268174475,0.856270948276312
0.03186509758234024,0.9139741518578353,0.4325525040387722,0.856270948276312
0.03186275437474251,0.9141760904684976,0.4325525040387722,0.856270948276312
0.03185785189270973,0.9141760904684976,0.43295638126009695,0.856270948276312
0.03185084089636803,0.9143780290791599,0.43295638126009695,0.856270948276312
0.031850218772888184,0.9143780290791599,0.4331583198707593,0.856270948276312
0.031842995434999466,0.9145799676898223,0.4331583198707593,0.856270948276312
0.03183425962924957,0.9145799676898223,0.4333602584814216,0.856270948276312
0.031832531094551086,0.9147819063004846,0.4333602584814216,0.856270948276312
0.03180032968521118,0.9147819063004846,0.43477382875605813,0.856270948276312
0.03179867938160896,0.914983844911147,0.43477382875605813,0.856270948276312
0.031756412237882614,0.914983844911147,0.43598546042003233,0.856270948276312
0.0317477285861969,0.9151857835218093,0.43598546042003233,0.856270948276312
0.03173258155584335,0.9151857835218093,0.436389337641357,0.856270948276312
0.03172328695654869,0.9153877221324718,0.436389337641357,0.856270948276312
0.03171826899051666,0.9153877221324718,0.4365912762520194,0.856270948276312
0.031710490584373474,0.9157915993537964,0.4365912762520194,0.856270948276312
0.03170699626207352,0.9157915993537964,0.43679321486268174,0.856270948276312
0.03170287609100342,0.9159935379644588,0.43679321486268174,0.856270948276312
0.031702250242233276,0.9159935379644588,0.4369951534733441,0.856270948276312
0.031696271151304245,0.9161954765751211,0.4369951534733441,0.856270948276312
0.031690746545791626,0.9161954765751211,0.4371970920840065,0.856270948276312
0.03168586641550064,0.9163974151857835,0.4371970920840065,0.856270948276312
0.031674403697252274,0.9163974151857835,0.43739903069466884,0.856270948276312
0.03164539113640785,0.9168012924071083,0.43739903069466884,0.856270948276312
0.03163740038871765,0.9168012924071083,0.43760096930533116,0.856270948276312
0.03163411095738411,0.9170032310177706,0.43760096930533116,0.856270948276312
0.031580157577991486,0.9170032310177706,0.438610662358643,0.856270948276312
0.03157317265868187,0.9174071082390953,0.438610662358643,0.856270948276312
0.03149772807955742,0.9174071082390953,0.4400242326332795,0.856270948276312
0.031479474157094955,0.9178109854604201,0.4400242326332795,0.856270948276312
0.031373266130685806,0.9178109854604201,0.4416397415185784,0.856270948276312
0.031347665935754776,0.9182148626817448,0.4416397415185784,0.856270948276312
0.03134683892130852,0.9182148626817448,0.4418416801292407,0.856270948276312
0.03133472427725792,0.9184168012924071,0.4418416801292407,0.856270948276312
0.031313955783843994,0.9184168012924071,0.4424474959612278,0.856270948276312
0.03130875527858734,0.9186187399030694,0.4424474959612278,0.856270948276312
0.03129664435982704,0.9186187399030694,0.44264943457189015,0.856270948276312
0.031286854296922684,0.9190226171243941,0.44264943457189015,0.856270948276312
0.03121643327176571,0.9190226171243941,0.44365912762520193,0.856270948276312
0.031211180612444878,0.9192245557350566,0.44365912762520193,0.856270948276312
0.0312039852142334,0.9192245557350566,0.4438610662358643,0.856270948276312
0.03119630366563797,0.9196284329563813,0.4438610662358643,0.856270948276312
0.03119621053338051,0.9196284329563813,0.44406300484652667,0.856270948276312
0.031189091503620148,0.9198303715670436,0.44406300484652667,0.856270948276312
0.031177710741758347,0.9198303715670436,0.44426494345718903,0.856270948276312
0.031169842928647995,0.9200323101777059,0.44426494345718903,0.856270948276312
0.031156109645962715,0.9200323101777059,0.4444668820678514,0.856270948276312
0.031148679554462433,0.9202342487883683,0.4444668820678514,0.856270948276312
0.031139127910137177,0.9202342487883683,0.4446688206785137,0.856270948276312
0.03109719790518284,0.9204361873990307,0.4446688206785137,0.856270948276312
0.031048480421304703,0.9204361873990307,0.4454765751211632,0.856270948276312
0.031036602333188057,0.9208400646203554,0.4454765751211632,0.856270948276312
0.031030232086777687,0.9208400646203554,0.44567851373182554,0.856270948276312
0.031004562973976135,0.9210420032310178,0.44567851373182554,0.856270948276312
0.030992722138762474,0.9210420032310178,0.4458804523424879,0.856270948276312
0.030972929671406746,0.9212439418416801,0.4458804523424879,0.856270948276312
0.030948663130402565,0.9212439418416801,0.4468901453957997,0.856270948276312
0.03094460256397724,0.9216478190630049,0.4468901453957997,0.856270948276312
0.03089098446071148,0.9216478190630049,0.44850565428109856,0.856270948276312
0.030886679887771606,0.9218497576736672,0.44850565428109856,0.856270948276312
0.030842896550893784,0.9218497576736672,0.449313408723748,0.856270948276312
0.030835909768939018,0.9220516962843296,0.449313408723748,0.856270948276312
0.030814891681075096,0.9220516962843296,0.45012116316639744,0.856270948276312
0.030778588727116585,0.9224555735056543,0.45012116316639744,0.856270948276312
0.0307778250426054,0.9224555735056543,0.45032310177705975,0.856270948276312
0.030770324170589447,0.9226575121163166,0.45032310177705975,0.856270948276312
0.030715590342879295,0.9226575121163166,0.4507269789983845,0.856270948276312
0.030697831884026527,0.9230613893376414,0.4507269789983845,0.856270948276312
0.030684128403663635,0.9230613893376414,0.45153473344103395,0.856270948276312
0.030682066455483437,0.9234652665589661,0.45153473344103395,0.856270948276312
0.03065534681081772,0.9234652665589661,0.45193861066235863,0.856270948276312
0.030630560591816902,0.9238691437802908,0.45193861066235863,0.856270948276312
0.030605006963014603,0.9238691437802908,0.45234248788368336,0.856270948276312
0.030593277886509895,0.9242730210016155,0.45234248788368336,0.856270948276312
0.030556311830878258,0.9242730210016155,0.4537560581583199,0.856270948276312
0.030539657920598984,0.9246768982229402,0.4537560581583199,0.856270948276312
0.030539197847247124,0.9246768982229402,0.45395799676898224,0.856270948276312
0.030532104894518852,0.9250807754442649,0.45395799676898224,0.856270948276312
0.030408352613449097,0.9250807754442649,0.4555735056542811,0.856270948276312
0.030406290665268898,0.9252827140549273,0.4555735056542811,0.856270948276312
0.030380377545952797,0.9252827140549273,0.45577544426494343,0.856270948276312
0.030356192961335182,0.9254846526655897,0.45577544426494343,0.856270948276312
0.030343150720000267,0.9254846526655897,0.4559773828756058,0.856270948276312
0.030320560559630394,0.925686591276252,0.4559773828756058,0.856270948276312
0.030240753665566444,0.925686591276252,0.45678513731825526,0.856270948276312
0.03020990826189518,0.9260904684975767,0.45678513731825526,0.856270948276312
0.030177151784300804,0.9260904684975767,0.45718901453957994,0.856270948276312
0.03017706610262394,0.9262924071082391,0.45718901453957994,0.856270948276312
0.030121034011244774,0.9262924071082391,0.45779483037156704,0.856270948276312
0.030104663223028183,0.9266962843295639,0.45779483037156704,0.856270948276312
0.029906410723924637,0.9266962843295639,0.4626413570274637,0.856270948276312
0.029905589297413826,0.9268982229402262,0.4626413570274637,0.856270948276312
0.029787402600049973,0.9268982229402262,0.46668012924071084,0.856270948276312
0.02976008504629135,0.9275040387722132,0.46668012924071084,0.856270948276312
0.029753077775239944,0.9275040387722132,0.4670840064620355,0.856270948276312
0.029748694971203804,0.9277059773828756,0.4670840064620355,0.856270948276312
0.02974037453532219,0.9277059773828756,0.4672859450726979,0.856270948276312
0.0297374464571476,0.927907915993538,0.4672859450726979,0.856270948276312
0.02971538156270981,0.927907915993538,0.46748788368336025,0.856270948276312
0.029699942097067833,0.9281098546042004,0.46748788368336025,0.856270948276312
0.02965378761291504,0.9281098546042004,0.4686995153473344,0.856270948276312
0.02964886650443077,0.9283117932148627,0.4686995153473344,0.856270948276312
0.02962774597108364,0.9283117932148627,0.46890145395799676,0.856270948276312
0.02961876429617405,0.928513731825525,0.46890145395799676,0.856270948276312
0.029511980712413788,0.928513731825525,0.46991114701130854,0.856270948276312
0.029504036530852318,0.9289176090468497,0.46991114701130854,0.856270948276312
0.029454700648784637,0.9289176090468497,0.47051696284329564,0.856270948276312
0.029443996027112007,0.9291195476575121,0.47051696284329564,0.856270948276312
0.029392605647444725,0.9291195476575121,0.4717285945072698,0.856270948276312
0.029367251321673393,0.9295234248788369,0.4717285945072698,0.856270948276312
0.029310526326298714,0.9295234248788369,0.47253634894991925,0.856270948276312
0.029281750321388245,0.9297253634894992,0.47253634894991925,0.856270948276312
0.0292795579880476,0.9297253634894992,0.47273828756058156,0.856270948276312
0.029267556965351105,0.9299273021001615,0.47273828756058156,0.856270948276312
0.029246294870972633,0.9299273021001615,0.4729402261712439,0.856270948276312
0.029233140870928764,0.9303311793214862,0.4729402261712439,0.856270948276312
0.02922922745347023,0.9303311793214862,0.4731421647819063,0.856270948276312
0.029216989874839783,0.9305331179321487,0.4731421647819063,0.856270948276312
0.029212260618805885,0.9305331179321487,0.47334410339256866,0.856270948276312
0.02919992431998253,0.930735056542811,0.47334410339256866,0.856270948276312
0.029077932238578796,0.930735056542811,0.4761712439418417,0.856270948276312
0.02907784841954708,0.9309369951534734,0.4761712439418417,0.856270948276312
0.029024407267570496,0.9309369951534734,0.47778675282714056,0.856270948276312
0.029003307223320007,0.931340872374798,0.47778675282714056,0.856270948276312
0.028989901766180992,0.931340872374798,0.4779886914378029,0.856270948276312
0.0289709884673357,0.9315428109854604,0.4779886914378029,0.856270948276312
0.02890518493950367,0.9315428109854604,0.4789983844911147,0.856270948276312
0.028899893164634705,0.9317447495961227,0.4789983844911147,0.856270948276312
0.02887691929936409,0.9317447495961227,0.4796042003231018,0.856270948276312
0.028876082971692085,0.9319466882067852,0.4796042003231018,0.856270948276312
0.028875984251499176,0.9319466882067852,0.4798061389337641,0.856270948276312
0.028870517387986183,0.9321486268174475,0.4798061389337641,0.856270948276312
0.028835445642471313,0.9321486268174475,0.4806138933764136,0.856270948276312
0.028833182528614998,0.9323505654281099,0.4806138933764136,0.856270948276312
0.02883155457675457,0.9323505654281099,0.48081583198707595,0.856270948276312
0.02882973477244377,0.9325525040387722,0.48081583198707595,0.856270948276312
0.028755202889442444,0.9325525040387722,0.48263327948303714,0.856270948276312
0.02874917909502983,0.9327544426494345,0.48263327948303714,0.856270948276312
0.028733620420098305,0.9327544426494345,0.48323909531502424,0.856270948276312
0.02871880680322647,0.932956381260097,0.48323909531502424,0.856270948276312
0.028711535036563873,0.932956381260097,0.48384491114701134,0.856270948276312
0.028687333688139915,0.9331583198707593,0.48384491114701134,0.856270948276312
0.02868236042559147,0.9331583198707593,0.484248788368336,0.856270948276312
0.02867981232702732,0.9333602584814217,0.484248788368336,0.856270948276312
0.02867273800075054,0.9333602584814217,0.48465266558966075,0.856270948276312
0.028668224811553955,0.933562197092084,0.48465266558966075,0.856270948276312
0.0286667812615633,0.933562197092084,0.4848546042003231,0.856270948276312
0.02866116538643837,0.9337641357027464,0.4848546042003231,0.856270948276312
0.028635796159505844,0.9337641357027464,0.4852584814216478,0.856270948276312
0.028629567474126816,0.9339660743134087,0.4852584814216478,0.856270948276312
0.028621742501854897,0.9339660743134087,0.48546042003231016,0.856270948276312
0.028618205338716507,0.934168012924071,0.48546042003231016,0.856270948276312
0.028614232316613197,0.934168012924071,0.4858642972536349,0.856270948276312
0.028614137321710587,0.9343699515347335,0.4858642972536349,0.856270948276312
0.028582949191331863,0.9343699515347335,0.48687399030694667,0.856270948276312
0.02854922041296959,0.9353796445880452,0.48687399030694667,0.856270948276312
0.02852272056043148,0.9353796445880452,0.4872778675282714,0.856270948276312
0.028519755229353905,0.9355815831987075,0.4872778675282714,0.856270948276312
0.02851666323840618,0.9355815831987075,0.48747980613893377,0.856270948276312
0.028515752404928207,0.93578352180937,0.48747980613893377,0.856270948276312
0.02840687520802021,0.93578352180937,0.48909531502423265,0.856270948276312
0.0283969659358263,0.9359854604200323,0.48909531502423265,0.856270948276312
0.028379235416650772,0.9359854604200323,0.4894991922455573,0.856270948276312
0.028354046866297722,0.936389337641357,0.4894991922455573,0.856270948276312
0.028350528329610825,0.936389337641357,0.4897011308562197,0.856270948276312
0.028335604816675186,0.9365912762520194,0.4897011308562197,0.856270948276312
0.028307363390922546,0.9365912762520194,0.4901050080775444,0.856270948276312
0.028302952647209167,0.9367932148626817,0.4901050080775444,0.856270948276312
0.028302766382694244,0.9367932148626817,0.4903069466882068,0.856270948276312
0.028278987854719162,0.9369951534733441,0.4903069466882068,0.856270948276312
0.028194185346364975,0.9369951534733441,0.49151857835218093,0.856270948276312
0.028187762945890427,0.9371970920840065,0.49151857835218093,0.856270948276312
0.0281845536082983,0.9371970920840065,0.4917205169628433,0.856270948276312
0.028163066133856773,0.9373990306946688,0.4917205169628433,0.856270948276312
0.02813691645860672,0.9373990306946688,0.4925282714054927,0.856270948276312
0.028133654966950417,0.9376009693053312,0.4925282714054927,0.856270948276312
0.028099821880459785,0.9376009693053312,0.4933360258481422,0.856270948276312
0.02808522991836071,0.9378029079159935,0.4933360258481422,0.856270948276312
0.028021005913615227,0.9378029079159935,0.49495153473344106,0.856270948276312
0.028004731982946396,0.9380048465266559,0.49495153473344106,0.856270948276312
0.02796776220202446,0.9380048465266559,0.49636510500807757,0.856270948276312
0.02795923873782158,0.938610662358643,0.49636510500807757,0.856270948276312
0.027951888740062714,0.938610662358643,0.49676898222940225,0.856270948276312
0.027932165190577507,0.9388126009693053,0.49676898222940225,0.856270948276312
0.02792372554540634,0.9388126009693053,0.497172859450727,0.856270948276312
0.027914442121982574,0.9390145395799677,0.497172859450727,0.856270948276312
0.027898617088794708,0.9390145395799677,0.49737479806138934,0.856270948276312
0.02786429226398468,0.93921647819063,0.49737479806138934,0.856270948276312
0.02786090411245823,0.93921647819063,0.4975767366720517,0.856270948276312
0.027833234518766403,0.9400242326332795,0.4975767366720517,0.856270948276312
0.027791405096650124,0.9400242326332795,0.4985864297253635,0.856270948276312
0.027781615033745766,0.9402261712439418,0.4985864297253635,0.856270948276312
0.027733413502573967,0.9402261712439418,0.4989903069466882,0.856270948276312
0.02771170623600483,0.9406300484652665,0.4989903069466882,0.856270948276312
0.02769269049167633,0.9406300484652665,0.49979806138933763,0.856270948276312
0.02768106758594513,0.940831987075929,0.49979806138933763,0.856270948276312
0.02767515741288662,0.940831987075929,0.5,0.856270948276312
0.02764962427318096,0.941437802907916,0.5,0.856270948276312
0.027560587972402573,0.941437802907916,0.5020193861066236,0.856270948276312
0.027549775317311287,0.942043618739903,0.5020193861066236,0.856270948276312
0.027503706514835358,0.942043618739903,0.5026252019386107,0.856270948276312
0.02750328555703163,0.9422455573505655,0.5026252019386107,0.856270948276312
0.027488406747579575,0.9422455573505655,0.5032310177705978,0.856270948276312
0.027483629062771797,0.9426494345718901,0.5032310177705978,0.856270948276312
0.027459420263767242,0.9426494345718901,0.5036348949919225,0.856270948276312
0.027451446279883385,0.9428513731825525,0.5036348949919225,0.856270948276312
0.0274500735104084,0.9428513731825525,0.5038368336025848,0.856270948276312
0.027446633204817772,0.9430533117932148,0.5038368336025848,0.856270948276312
0.027422860264778137,0.9430533117932148,0.5042407108239095,0.856270948276312
0.027419378980994225,0.9432552504038773,0.5042407108239095,0.856270948276312
0.027374351397156715,0.9432552504038773,0.505048465266559,0.856270948276312
0.027363862842321396,0.943659127625202,0.505048465266559,0.856270948276312
0.02734227664768696,0.943659127625202,0.5058562197092084,0.856270948276312
0.02733800932765007,0.9438610662358643,0.5058562197092084,0.856270948276312
0.027333958074450493,0.9438610662358643,0.5060581583198708,0.856270948276312
0.027331864461302757,0.9440630048465266,0.5060581583198708,0.856270948276312
0.0273276399821043,0.9440630048465266,0.5062600969305331,0.856270948276312
0.027325648814439774,0.944264943457189,0.5062600969305331,0.856270948276312
0.027303123846650124,0.944264943457189,0.5066639741518578,0.856270948276312
0.027299674227833748,0.9444668820678513,0.5066639741518578,0.856270948276312
0.027211254462599754,0.9444668820678513,0.5080775444264943,0.856270948276312
0.027179908007383347,0.9448707592891761,0.5080775444264943,0.856270948276312
0.027177030220627785,0.9448707592891761,0.5082794830371568,0.856270948276312
0.027149908244609833,0.9450726978998385,0.5082794830371568,0.856270948276312
0.027131205424666405,0.9450726978998385,0.5084814216478191,0.856270948276312
0.027127539739012718,0.9452746365105008,0.5084814216478191,0.856270948276312
0.02702934667468071,0.9452746365105008,0.5096930533117933,0.856270948276312
0.027022220194339752,0.9454765751211631,0.5096930533117933,0.856270948276312
0.026998154819011688,0.9454765751211631,0.5105008077544426,0.856270948276312
0.026993166655302048,0.9460823909531503,0.5105008077544426,0.856270948276312
0.026978859677910805,0.9460823909531503,0.5111066235864298,0.856270948276312
0.026972204446792603,0.9462843295638126,0.5111066235864298,0.856270948276312
0.02695230022072792,0.9462843295638126,0.5115105008077544,0.856270948276312
0.02693970501422882,0.946486268174475,0.5115105008077544,0.856270948276312
0.026854751631617546,0.946486268174475,0.5125201938610663,0.856270948276312
0.026840675622224808,0.9468901453957996,0.5125201938610663,0.856270948276312
0.026797320693731308,0.9468901453957996,0.5135298869143781,0.856270948276312
0.02679048478603363,0.947092084006462,0.5135298869143781,0.856270948276312
0.02677282504737377,0.947092084006462,0.5137318255250404,0.856270948276312
0.026752177625894547,0.9474959612277868,0.5137318255250404,0.856270948276312
0.026735691353678703,0.9474959612277868,0.5141357027463651,0.856270948276312
0.026733191683888435,0.9478998384491115,0.5141357027463651,0.856270948276312
0.02672162465751171,0.9478998384491115,0.5143376413570274,0.856270948276312
0.026706069707870483,0.9481017770597738,0.5143376413570274,0.856270948276312
0.026676882058382034,0.9481017770597738,0.5157512116316639,0.856270948276312
0.026662176474928856,0.9483037156704361,0.5157512116316639,0.856270948276312
0.026641618460416794,0.9483037156704361,0.5167609046849758,0.856270948276312
0.026640545576810837,0.9485056542810986,0.5167609046849758,0.856270948276312
0.02663024514913559,0.9485056542810986,0.5169628432956381,0.856270948276312
0.026612410321831703,0.9487075928917609,0.5169628432956381,0.856270948276312
0.026597198098897934,0.9487075928917609,0.5173667205169629,0.856270948276312
0.026595132425427437,0.9489095315024233,0.5173667205169629,0.856270948276312
0.026415729895234108,0.9489095315024233,0.5218093699515347,0.856270948276312
0.026414526626467705,0.9491114701130856,0.5218093699515347,0.856270948276312
0.02640482410788536,0.9491114701130856,0.5220113085621971,0.856270948276312
0.026400268077850342,0.949313408723748,0.5220113085621971,0.856270948276312
0.026379810646176338,0.949313408723748,0.5228190630048465,0.856270948276312
0.026359112933278084,0.9495153473344103,0.5228190630048465,0.856270948276312
0.02632777951657772,0.9495153473344103,0.5238287560581584,0.856270948276312
0.026319915428757668,0.9497172859450727,0.5238287560581584,0.856270948276312
0.026243513450026512,0.9497172859450727,0.5250403877221325,0.856270948276312
0.026240896433591843,0.9501211631663974,0.5250403877221325,0.856270948276312
0.02621939219534397,0.9501211631663974,0.5256462035541195,0.856270948276312
0.026216376572847366,0.9503231017770598,0.5256462035541195,0.856270948276312
0.026157302781939507,0.9503231017770598,0.526453957996769,0.856270948276312
0.026153145357966423,0.9505250403877221,0.526453957996769,0.856270948276312
0.026066839694976807,0.9505250403877221,0.5278675282714055,0.856270948276312
0.02606397680938244,0.9509289176090469,0.5278675282714055,0.856270948276312
0.026013880968093872,0.9509289176090469,0.528675282714055,0.856270948276312
0.026008116081357002,0.9511308562197092,0.528675282714055,0.856270948276312
0.025987789034843445,0.9511308562197092,0.5288772213247173,0.856270948276312
0.025980690494179726,0.9513327948303716,0.5288772213247173,0.856270948276312
0.02594715543091297,0.9513327948303716,0.529886914378029,0.856270948276312
0.025939365848898888,0.9515347334410339,0.529886914378029,0.856270948276312
0.025903109461069107,0.9515347334410339,0.5308966074313409,0.856270948276312
0.02589002624154091,0.9517366720516963,0.5308966074313409,0.856270948276312
0.025789611041545868,0.9517366720516963,0.5333198707592892,0.856270948276312
0.02578532136976719,0.952140549273021,0.5333198707592892,0.856270948276312
0.02569449506700039,0.952140549273021,0.5345315024232633,0.856270948276312
0.025691432878375053,0.9523424878836834,0.5345315024232633,0.856270948276312
0.025669395923614502,0.9523424878836834,0.5347334410339257,0.856270948276312
0.025641342625021935,0.9527463651050081,0.5347334410339257,0.856270948276312
0.025630192831158638,0.9527463651050081,0.5353392568659128,0.856270948276312
0.025629984214901924,0.9529483037156704,0.5353392568659128,0.856270948276312
0.02555321902036667,0.9529483037156704,0.5383683360258481,0.856270948276312
0.025516686961054802,0.9535541195476576,0.5383683360258481,0.856270948276312
0.025513852015137672,0.9535541195476576,0.5387722132471728,0.856270948276312
0.025495562702417374,0.9539579967689822,0.5387722132471728,0.856270948276312
0.0254779364913702,0.9539579967689822,0.5395799676898223,0.856270948276312
0.025470733642578125,0.9543618739903069,0.5395799676898223,0.856270948276312
0.025436967611312866,0.9543618739903069,0.5401857835218093,0.856270948276312
0.02543276734650135,0.9545638126009693,0.5401857835218093,0.856270948276312
0.02542099542915821,0.9545638126009693,0.5407915993537964,0.856270948276312
0.025406641885638237,0.9547657512116317,0.5407915993537964,0.856270948276312
0.025365598499774933,0.9547657512116317,0.5413974151857835,0.856270948276312
0.025363024324178696,0.9549676898222941,0.5413974151857835,0.856270948276312
0.025338811799883842,0.9549676898222941,0.5420032310177706,0.856270948276312
0.025327933952212334,0.9551696284329564,0.5420032310177706,0.856270948276312
0.02529875561594963,0.9551696284329564,0.5432148626817448,0.856270948276312
0.025296036154031754,0.9553715670436187,0.5432148626817448,0.856270948276312
0.025287337601184845,0.9553715670436187,0.5440226171243941,0.856270948276312
0.02528446726500988,0.9555735056542811,0.5440226171243941,0.856270948276312
0.025265460833907127,0.9555735056542811,0.5442245557350566,0.856270948276312
0.0252501480281353,0.9557754442649434,0.5442245557350566,0.856270948276312
0.02523963153362274,0.9557754442649434,0.5446284329563813,0.856270948276312
0.02523762546479702,0.9559773828756059,0.5446284329563813,0.856270948276312
0.025193285197019577,0.9559773828756059,0.5454361873990307,0.856270948276312
0.02517803944647312,0.9563812600969306,0.5454361873990307,0.856270948276312
0.025025708600878716,0.9563812600969306,0.5482633279483037,0.856270948276312
0.02500182017683983,0.9567851373182552,0.5482633279483037,0.856270948276312
0.024959193542599678,0.9567851373182552,0.5492730210016155,0.856270948276312
0.024941252544522285,0.9569870759289176,0.5492730210016155,0.856270948276312
0.024933842942118645,0.9569870759289176,0.5496768982229402,0.856270948276312
0.024909917265176773,0.9571890145395799,0.5496768982229402,0.856270948276312
0.024894727393984795,0.9571890145395799,0.5502827140549273,0.856270948276312
0.024872567504644394,0.9573909531502424,0.5502827140549273,0.856270948276312
0.02486761473119259,0.9573909531502424,0.5504846526655897,0.856270948276312
0.02486516907811165,0.9575928917609047,0.5504846526655897,0.856270948276312
0.024854950606822968,0.9575928917609047,0.550686591276252,0.856270948276312
0.024853695183992386,0.9577948303715671,0.550686591276252,0.856270948276312
0.024830810725688934,0.9577948303715671,0.5512924071082391,0.856270948276312
0.02482415735721588,0.9581987075928917,0.5512924071082391,0.856270948276312
0.024803364649415016,0.9581987075928917,0.5514943457189014,0.856270948276312
0.02480149082839489,0.9584006462035541,0.5514943457189014,0.856270948276312
0.02479003742337227,0.9584006462035541,0.5518982229402262,0.856270948276312
0.02477407082915306,0.9586025848142165,0.5518982229402262,0.856270948276312
0.024722972884774208,0.9586025848142165,0.5527059773828756,0.856270948276312
0.024689557030797005,0.9590064620355412,0.5527059773828756,0.856270948276312
0.024674011394381523,0.9590064620355412,0.552907915993538,0.856270948276312
0.024669768288731575,0.9592084006462036,0.552907915993538,0.856270948276312
0.024660982191562653,0.9592084006462036,0.5531098546042004,0.856270948276312
0.02465754561126232,0.9594103392568659,0.5531098546042004,0.856270948276312
0.024630187079310417,0.9594103392568659,0.5551292407108239,0.856270948276312
0.024625178426504135,0.9598142164781907,0.5551292407108239,0.856270948276312
0.024597087875008583,0.9598142164781907,0.5555331179321487,0.856270948276312
0.024588055908679962,0.960016155088853,0.5555331179321487,0.856270948276312
0.02458145096898079,0.960016155088853,0.555735056542811,0.856270948276312
0.02457791194319725,0.9602180936995154,0.555735056542811,0.856270948276312
0.024528350681066513,0.9602180936995154,0.5567447495961227,0.856270948276312
0.024526264518499374,0.9604200323101777,0.5567447495961227,0.856270948276312
0.024519655853509903,0.9604200323101777,0.5573505654281099,0.856270948276312
0.024506686255335808,0.9606219709208401,0.5573505654281099,0.856270948276312
0.024468805640935898,0.9606219709208401,0.5587641357027464,0.856270948276312
0.024467822164297104,0.9608239095315024,0.5587641357027464,0.856270948276312
0.024465179070830345,0.9608239095315024,0.5589660743134087,0.856270948276312
0.024460751563310623,0.9610258481421647,0.5589660743134087,0.856270948276312
0.02441200613975525,0.9610258481421647,0.5595718901453958,0.856270948276312
0.02440662868320942,0.9614297253634895,0.5595718901453958,0.856270948276312
0.024406475946307182,0.9614297253634895,0.5597738287560582,0.856270948276312
0.02440130151808262,0.9618336025848142,0.5597738287560582,0.856270948276312
0.024336976930499077,0.9618336025848142,0.561389337641357,0.856270948276312
0.024309780448675156,0.9622374798061389,0.561389337641357,0.856270948276312
0.024301210418343544,0.9622374798061389,0.5619951534733441,0.856270948276312
0.024295242503285408,0.9624394184168013,0.5619951534733441,0.856270948276312
0.024269424378871918,0.9624394184168013,0.5628029079159935,0.856270948276312
0.024260908365249634,0.9626413570274637,0.5628029079159935,0.856270948276312
0.024248605594038963,0.9626413570274637,0.5632067851373183,0.856270948276312
0.024241499602794647,0.962843295638126,0.5632067851373183,0.856270948276312
0.024146072566509247,0.962843295638126,0.5652261712439418,0.856270948276312
0.024129869416356087,0.9630452342487884,0.5652261712439418,0.856270948276312
0.024114243686199188,0.9630452342487884,0.566437802907916,0.856270948276312
0.024113137274980545,0.9632471728594507,0.566437802907916,0.856270948276312
0.02409839816391468,0.9632471728594507,0.5672455573505655,0.856270948276312
0.024096205830574036,0.9634491114701131,0.5672455573505655,0.856270948276312
0.024074114859104156,0.9634491114701131,0.5680533117932148,0.856270948276312
0.024070002138614655,0.9636510500807755,0.5680533117932148,0.856270948276312
0.024034928530454636,0.9636510500807755,0.5698707592891761,0.856270948276312
0.02403402514755726,0.9638529886914378,0.5698707592891761,0.856270948276312
0.023973094299435616,0.9638529886914378,0.5710823909531503,0.856270948276312
0.02396540157496929,0.9640549273021002,0.5710823909531503,0.856270948276312
0.023963963612914085,0.9640549273021002,0.5712843295638126,0.856270948276312
0.02395527809858322,0.9642568659127625,0.5712843295638126,0.856270948276312
0.023904263973236084,0.9642568659127625,0.5718901453957996,0.856270948276312
0.023897910490632057,0.9644588045234249,0.5718901453957996,0.856270948276312
0.023883135989308357,0.9644588045234249,0.572092084006462,0.856270948276312
0.023880481719970703,0.9646607431340872,0.572092084006462,0.856270948276312
0.023871008306741714,0.9646607431340872,0.5722940226171244,0.856270948276312
0.02387053519487381,0.9648626817447497,0.5722940226171244,0.856270948276312
0.02383582666516304,0.9648626817447497,0.5728998384491115,0.856270948276312
0.02382087893784046,0.965064620355412,0.5728998384491115,0.856270948276312
0.023766355589032173,0.965064620355412,0.5739095315024233,0.856270948276312
0.02376483753323555,0.9652665589660743,0.5739095315024233,0.856270948276312
0.023724067956209183,0.9652665589660743,0.5749192245557351,0.856270948276312
0.02372388355433941,0.9654684975767367,0.5749192245557351,0.856270948276312
0.02371307648718357,0.9654684975767367,0.5753231017770598,0.856270948276312
0.023703670129179955,0.965670436187399,0.5753231017770598,0.856270948276312
0.02370256371796131,0.965670436187399,0.5755250403877221,0.856270948276312
0.023689622059464455,0.9658723747980614,0.5755250403877221,0.856270948276312
0.023607589304447174,0.9658723747980614,0.5781502423263328,0.856270948276312
0.02359401248395443,0.9660743134087237,0.5781502423263328,0.856270948276312
0.02355956844985485,0.9660743134087237,0.5795638126009693,0.856270948276312
0.023558998480439186,0.9662762520193862,0.5795638126009693,0.856270948276312
0.023552916944026947,0.9662762520193862,0.5797657512116317,0.856270948276312
0.023550856858491898,0.9664781906300485,0.5797657512116317,0.856270948276312
0.02349962666630745,0.9664781906300485,0.5809773828756059,0.856270948276312
0.02349252440035343,0.9666801292407108,0.5809773828756059,0.856270948276312
0.023389261215925217,0.9666801292407108,0.5823909531502424,0.856270948276312
0.02338792011141777,0.9668820678513732,0.5823909531502424,0.856270948276312
0.02323632314801216,0.9668820678513732,0.5866316639741519,0.856270948276312
0.023229725658893585,0.9670840064620355,0.5866316639741519,0.856270948276312
0.02319718711078167,0.9670840064620355,0.5872374798061389,0.856270948276312
0.02319331094622612,0.9672859450726979,0.5872374798061389,0.856270948276312
0.023152414709329605,0.9672859450726979,0.5886510500807755,0.856270948276312
0.023139052093029022,0.9674878836833603,0.5886510500807755,0.856270948276312
0.023065682500600815,0.9674878836833603,0.5908723747980614,0.856270948276312
0.023063790053129196,0.9676898222940227,0.5908723747980614,0.856270948276312
0.02305346354842186,0.9676898222940227,0.5910743134087237,0.856270948276312
0.02304833196103573,0.967891760904685,0.5910743134087237,0.856270948276312
0.023011470213532448,0.967891760904685,0.5920840064620355,0.856270948276312
0.023006031289696693,0.9680936995153473,0.5920840064620355,0.856270948276312
0.022981800138950348,0.9680936995153473,0.5930936995153473,0.856270948276312
0.02297930233180523,0.9682956381260097,0.5930936995153473,0.856270948276312
0.022932685911655426,0.9682956381260097,0.5955169628432956,0.856270948276312
0.022908218204975128,0.9686995153473344,0.5955169628432956,0.856270948276312
0.02288120985031128,0.9686995153473344,0.5959208400646203,0.856270948276312
0.022880155593156815,0.9689014539579968,0.5959208400646203,0.856270948276312
0.02280910685658455,0.9689014539579968,0.5975363489499192,0.856270948276312
0.022796370089054108,0.9693053311793215,0.5975363489499192,0.856270948276312
0.02271260693669319,0.9693053311793215,0.5997576736672051,0.856270948276312
0.02270667441189289,0.9697092084006462,0.5997576736672051,0.856270948276312
0.02263762801885605,0.9697092084006462,0.6019789983844911,0.856270948276312
0.02263614349067211,0.9699111470113085,0.6019789983844911,0.856270948276312
0.022594498470425606,0.9699111470113085,0.6033925686591276,0.856270948276312
0.022591564804315567,0.970113085621971,0.6033925686591276,0.856270948276312
0.022543415427207947,0.970113085621971,0.6050080775444265,0.856270948276312
0.022540194913744926,0.9703150242326333,0.6050080775444265,0.856270948276312
0.022491957992315292,0.9703150242326333,0.6060177705977383,0.856270948276312
0.02248552441596985,0.9705169628432956,0.6060177705977383,0.856270948276312
0.022483261302113533,0.9705169628432956,0.6062197092084006,0.856270948276312
0.022478552535176277,0.970718901453958,0.6062197092084006,0.856270948276312
0.022468985989689827,0.970718901453958,0.606421647819063,0.856270948276312
0.022468768060207367,0.9709208400646203,0.606421647819063,0.856270948276312
0.02244596742093563,0.9709208400646203,0.6066235864297254,0.856270948276312
0.02242918126285076,0.9711227786752827,0.6066235864297254,0.856270948276312
0.022408707067370415,0.9711227786752827,0.6076332794830371,0.856270948276312
0.022402280941605568,0.971324717285945,0.6076332794830371,0.856270948276312
0.02233796939253807,0.971324717285945,0.6098546042003231,0.856270948276312
0.022337496280670166,0.9715266558966075,0.6098546042003231,0.856270948276312
0.0223021749407053,0.9715266558966075,0.6110662358642972,0.856270948276312
0.02229810692369938,0.9717285945072698,0.6110662358642972,0.856270948276312
0.022275058552622795,0.9717285945072698,0.6124798061389337,0.856270948276312
0.02225607819855213,0.9721324717285945,0.6124798061389337,0.856270948276312
0.022156769409775734,0.9721324717285945,0.6165185783521809,0.856270948276312
0.02215605042874813,0.9723344103392568,0.6165185783521809,0.856270948276312
0.022059686481952667,0.9723344103392568,0.619345718901454,0.856270948276312
0.02204412780702114,0.9725363489499192,0.619345718901454,0.856270948276312
0.02203448675572872,0.9725363489499192,0.6201534733441034,0.856270948276312
0.022027049213647842,0.9727382875605816,0.6201534733441034,0.856270948276312
0.022027045488357544,0.9727382875605816,0.6203554119547657,0.856270948276312
0.022021908313035965,0.972940226171244,0.6203554119547657,0.856270948276312
0.022005341947078705,0.972940226171244,0.6207592891760905,0.856270948276312
0.022004159167408943,0.9731421647819063,0.6207592891760905,0.856270948276312
0.021990492939949036,0.9731421647819063,0.6215670436187399,0.856270948276312
0.021990174427628517,0.9733441033925686,0.6215670436187399,0.856270948276312
0.021961791440844536,0.9733441033925686,0.622172859450727,0.856270948276312
0.021952278912067413,0.973546042003231,0.622172859450727,0.856270948276312
0.021891163662075996,0.973546042003231,0.6237883683360258,0.856270948276312
0.02188783325254917,0.9737479806138933,0.6237883683360258,0.856270948276312
0.021863922476768494,0.9737479806138933,0.6247980613893377,0.856270948276312
0.021860912442207336,0.9739499192245558,0.6247980613893377,0.856270948276312
0.02183370664715767,0.9739499192245558,0.6264135702746365,0.856270948276312
0.021829258650541306,0.9741518578352181,0.6264135702746365,0.856270948276312
0.02179359458386898,0.9741518578352181,0.627221324717286,0.856270948276312
0.021787211298942566,0.9743537964458805,0.627221324717286,0.856270948276312
0.02171589992940426,0.9743537964458805,0.6294426494345718,0.856270948276312
0.021703418344259262,0.9747576736672051,0.6294426494345718,0.856270948276312
0.02170184813439846,0.9747576736672051,0.6296445880452343,0.856270948276312
0.02169979363679886,0.9749596122778675,0.6296445880452343,0.856270948276312
0.021661624312400818,0.9749596122778675,0.6308562197092084,0.856270948276312
0.021647170186042786,0.9751615508885298,0.6308562197092084,0.856270948276312
0.021589800715446472,0.9751615508885298,0.6324717285945073,0.856270948276312
0.0215667225420475,0.9753634894991923,0.6324717285945073,0.856270948276312
0.021564815193414688,0.9753634894991923,0.6326736672051696,0.856270948276312
0.021557895466685295,0.9755654281098546,0.6326736672051696,0.856270948276312
0.021522806957364082,0.9755654281098546,0.6340872374798061,0.856270948276312
0.02151329070329666,0.975767366720517,0.6340872374798061,0.856270948276312
0.021344006061553955,0.975767366720517,0.6387318255250404,0.856270948276312
0.02134149894118309,0.9759693053311793,0.6387318255250404,0.856270948276312
0.021290786564350128,0.9759693053311793,0.6401453957996769,0.856270948276312
0.021288856863975525,0.9761712439418416,0.6401453957996769,0.856270948276312
0.021281564608216286,0.9761712439418416,0.6405492730210016,0.856270948276312
0.02127203345298767,0.976373182552504,0.6405492730210016,0.856270948276312
0.02114449068903923,0.976373182552504,0.643578352180937,0.856270948276312
0.02113601379096508,0.9765751211631664,0.643578352180937,0.856270948276312
0.021069711074233055,0.9765751211631664,0.6451938610662359,0.856270948276312
0.021056002005934715,0.9767770597738288,0.6451938610662359,0.856270948276312
0.021050909534096718,0.9767770597738288,0.6455977382875606,0.856270948276312
0.021046491339802742,0.9769789983844911,0.6455977382875606,0.856270948276312
0.020989738404750824,0.9769789983844911,0.6474151857835219,0.856270948276312
0.020988671109080315,0.9771809369951535,0.6474151857835219,0.856270948276312
0.020954765379428864,0.9771809369951535,0.648626817447496,0.856270948276312
0.020954275503754616,0.9773828756058158,0.648626817447496,0.856270948276312
0.020936330780386925,0.9773828756058158,0.6494345718901454,0.856270948276312
0.020935630425810814,0.9775848142164781,0.6494345718901454,0.856270948276312
0.02068651095032692,0.9775848142164781,0.6552907915993538,0.856270948276312
0.020684536546468735,0.9777867528271406,0.6552907915993538,0.856270948276312
0.020662326365709305,0.9777867528271406,0.657108239095315,0.856270948276312
0.020658424124121666,0.9779886914378029,0.657108239095315,0.856270948276312
0.020571857690811157,0.9779886914378029,0.659935379644588,0.856270948276312
0.020567843690514565,0.9781906300484653,0.659935379644588,0.856270948276312
0.02052040584385395,0.9781906300484653,0.6609450726978998,0.856270948276312
0.020519999787211418,0.9783925686591276,0.6609450726978998,0.856270948276312
0.020455587655305862,0.9783925686591276,0.6639741518578353,0.856270948276312
0.02043714001774788,0.9787964458804523,0.6639741518578353,0.856270948276312
0.0203232578933239,0.9787964458804523,0.6680129240710824,0.856270948276312
0.020319800823926926,0.9789983844911146,0.6680129240710824,0.856270948276312
0.020295677706599236,0.9789983844911146,0.6688206785137318,0.856270948276312
0.02028322033584118,0.9792003231017771,0.6688206785137318,0.856270948276312
0.020269813016057014,0.9792003231017771,0.6694264943457189,0.856270948276312
0.020260153338313103,0.9794022617124394,0.6694264943457189,0.856270948276312
0.02018846943974495,0.9794022617124394,0.6722536348949919,0.856270948276312
0.020184610038995743,0.9794022617124394,0.6726575121163166,0.856270948276312
0.020166143774986267,0.9794022617124394,0.6730613893376414,0.856270948276312
0.020151836797595024,0.9796042003231018,0.6730613893376414,0.856270948276312
0.020142072811722755,0.9796042003231018,0.6734652665589661,0.856270948276312
0.020135104656219482,0.9798061389337641,0.6734652665589661,0.856270948276312
0.02001817524433136,0.9798061389337641,0.6764943457189014,0.856270948276312
0.02001805789768696,0.9800080775444265,0.6764943457189014,0.856270948276312
0.01990053616464138,0.9800080775444265,0.6811389337641357,0.856270948276312
0.019895145669579506,0.9802100161550888,0.6811389337641357,0.856270948276312
0.01977202296257019,0.9802100161550888,0.6845718901453958,0.856270948276312
0.019769899547100067,0.9804119547657512,0.6845718901453958,0.856270948276312
0.019752901047468185,0.9804119547657512,0.6847738287560582,0.856270948276312
0.019745035097002983,0.9806138933764136,0.6847738287560582,0.856270948276312
0.01972581446170807,0.9806138933764136,0.6859854604200323,0.856270948276312
0.019725074991583824,0.9808158319870759,0.6859854604200323,0.856270948276312
0.019711922854185104,0.9808158319870759,0.686389337641357,0.856270948276312
0.01967841200530529,0.9810177705977383,0.686389337641357,0.856270948276312
0.01962939277291298,0.9810177705977383,0.6876009693053312,0.856270948276312
0.019626976922154427,0.9812197092084006,0.6876009693053312,0.856270948276312
0.01959061436355114,0.9812197092084006,0.6884087237479806,0.856270948276312
0.01958916150033474,0.981421647819063,0.6884087237479806,0.856270948276312
0.01954960823059082,0.981421647819063,0.6904281098546042,0.856270948276312
0.019549015909433365,0.9816235864297254,0.6904281098546042,0.856270948276312
0.019195301458239555,0.9816235864297254,0.7003231017770598,0.856270948276312
0.019189532846212387,0.9818255250403877,0.7003231017770598,0.856270948276312
0.019176583737134933,0.9818255250403877,0.7009289176090469,0.856270948276312
0.019175903871655464,0.9820274636510501,0.7009289176090469,0.856270948276312
0.019118957221508026,0.9820274636510501,0.7033521809369951,0.856270948276312
0.019092164933681488,0.9822294022617124,0.7033521809369951,0.856270948276312
0.019017906859517097,0.9822294022617124,0.7059773828756059,0.856270948276312
0.019006827846169472,0.9824313408723748,0.7059773828756059,0.856270948276312
0.01900617964565754,0.9824313408723748,0.7061793214862682,0.856270948276312
0.019005583599209785,0.9826332794830371,0.7061793214862682,0.856270948276312
0.018938453868031502,0.9826332794830371,0.7077948303715671,0.856270948276312
0.01893729530274868,0.9828352180936996,0.7077948303715671,0.856270948276312
0.018874961882829666,0.9828352180936996,0.7092084006462036,0.856270948276312
0.018867015838623047,0.9830371567043619,0.7092084006462036,0.856270948276312
0.01876884512603283,0.9830371567043619,0.7116316639741519,0.856270948276312
0.018768049776554108,0.9832390953150242,0.7116316639741519,0.856270948276312
0.018700608983635902,0.9832390953150242,0.7136510500807755,0.856270948276312
0.018682945519685745,0.9834410339256866,0.7136510500807755,0.856270948276312
0.018680673092603683,0.9834410339256866,0.7138529886914378,0.856270948276312
0.018672863021492958,0.9836429725363489,0.7138529886914378,0.856270948276312
0.01859675534069538,0.9836429725363489,0.7160743134087237,0.856270948276312
0.01859402097761631,0.9838449111470113,0.7160743134087237,0.856270948276312
0.018538344651460648,0.9838449111470113,0.7174878836833603,0.856270948276312
0.018532173708081245,0.9840468497576736,0.7174878836833603,0.856270948276312
0.018522201105952263,0.9840468497576736,0.717891760904685,0.856270948276312
0.018512379378080368,0.9844507269789984,0.717891760904685,0.856270948276312
0.018263353034853935,0.9844507269789984,0.7253634894991923,0.856270948276312
0.018239673227071762,0.9848546042003231,0.7253634894991923,0.856270948276312
0.018180591985583305,0.9848546042003231,0.7267770597738288,0.856270948276312
0.018172554671764374,0.9850565428109854,0.7267770597738288,0.856270948276312
0.018156493082642555,0.9850565428109854,0.7281906300484653,0.856270948276312
0.018146922811865807,0.9852584814216478,0.7281906300484653,0.856270948276312
0.01809840090572834,0.9852584814216478,0.7306138933764136,0.856270948276312
0.018097568303346634,0.9854604200323102,0.7306138933764136,0.856270948276312
0.01798029989004135,0.9854604200323102,0.7336429725363489,0.856270948276312
0.0179712176322937,0.9856623586429726,0.7336429725363489,0.856270948276312
0.017970141023397446,0.9856623586429726,0.7338449111470113,0.856270948276312
0.01796906627714634,0.9858642972536349,0.7338449111470113,0.856270948276312
0.01795973628759384,0.9858642972536349,0.7342487883683361,0.856270948276312
0.017954114824533463,0.9860662358642972,0.7342487883683361,0.856270948276312
0.01789158396422863,0.9860662358642972,0.7364701130856219,0.856270948276312
0.017883028835058212,0.9862681744749596,0.7364701130856219,0.856270948276312
0.01783123053610325,0.9862681744749596,0.7380856219709209,0.856270948276312
0.01782596856355667,0.9864701130856219,0.7380856219709209,0.856270948276312
0.01781758852303028,0.9864701130856219,0.7386914378029079,0.856270948276312
0.017811600118875504,0.9866720516962844,0.7386914378029079,0.856270948276312
0.017777077853679657,0.9866720516962844,0.7394991922455574,0.856270948276312
0.01777561753988266,0.9868739903069467,0.7394991922455574,0.856270948276312
0.017742415890097618,0.9868739903069467,0.7401050080775444,0.856270948276312
0.017728758975863457,0.9870759289176091,0.7401050080775444,0.856270948276312
0.017694424837827682,0.9870759289176091,0.7407108239095315,0.856270948276312
0.01769420877099037,0.9872778675282714,0.7407108239095315,0.856270948276312
0.017664723098278046,0.9872778675282714,0.7427302100161551,0.856270948276312
0.017664382234215736,0.9874798061389337,0.7427302100161551,0.856270948276312
0.017536504194140434,0.9874798061389337,0.7457592891760905,0.856270948276312
0.017534777522087097,0.9876817447495961,0.7457592891760905,0.856270948276312
0.017401427030563354,0.9876817447495961,0.749394184168013,0.856270948276312
0.01738107018172741,0.9878836833602584,0.749394184168013,0.856270948276312
0.01729482039809227,0.9878836833602584,0.7514135702746365,0.856270948276312
0.01729394681751728,0.9880856219709209,0.7514135702746365,0.856270948276312
0.01724451221525669,0.9880856219709209,0.7526252019386107,0.856270948276312
0.01724267564713955,0.9882875605815832,0.7526252019386107,0.856270948276312
0.017168140038847923,0.9882875605815832,0.755048465266559,0.856270948276312
0.017165571451187134,0.9884894991922456,0.755048465266559,0.856270948276312
0.01715978980064392,0.9884894991922456,0.7554523424878837,0.856270948276312
0.017157573252916336,0.9886914378029079,0.7554523424878837,0.856270948276312
0.016886074095964432,0.9886914378029079,0.7649434571890146,0.856270948276312
0.016880463808774948,0.9888933764135702,0.7649434571890146,0.856270948276312
0.016820842400193214,0.9888933764135702,0.7679725363489499,0.856270948276312
0.016807079315185547,0.9890953150242326,0.7679725363489499,0.856270948276312
0.01678394339978695,0.9890953150242326,0.7687802907915994,0.856270948276312
0.016779659315943718,0.9894991922455574,0.7687802907915994,0.856270948276312
0.016769269481301308,0.9894991922455574,0.7691841680129241,0.856270948276312
0.016761040315032005,0.9897011308562197,0.7691841680129241,0.856270948276312
0.016507670283317566,0.9897011308562197,0.7760500807754442,0.856270948276312
0.016506899148225784,0.9899030694668821,0.7760500807754442,0.856270948276312
0.016463063657283783,0.9899030694668821,0.7774636510500808,0.856270948276312
0.016460129991173744,0.9901050080775444,0.7774636510500808,0.856270948276312
0.016403082758188248,0.9901050080775444,0.779281098546042,0.856270948276312
0.016401655972003937,0.9903069466882067,0.779281098546042,0.856270948276312
0.0162323210388422,0.9903069466882067,0.7837237479806138,0.856270948276312
0.01622701808810234,0.9905088852988692,0.7837237479806138,0.856270948276312
0.016097839921712875,0.9905088852988692,0.7879644588045234,0.856270948276312
0.016077285632491112,0.9907108239095315,0.7879644588045234,0.856270948276312
0.016052592545747757,0.9907108239095315,0.7883683360258481,0.856270948276312
0.01605100929737091,0.9909127625201939,0.7883683360258481,0.856270948276312
0.016019290313124657,0.9909127625201939,0.7895799676898223,0.856270948276312
0.016016148030757904,0.9911147011308562,0.7895799676898223,0.856270948276312
0.01599370874464512,0.9911147011308562,0.7901857835218093,0.856270948276312
0.015986070036888123,0.9913166397415186,0.7901857835218093,0.856270948276312
0.015971112996339798,0.9913166397415186,0.7909935379644588,0.856270948276312
0.015968305990099907,0.9915185783521809,0.7909935379644588,0.856270948276312
0.015933146700263023,0.9915185783521809,0.7922051696284329,0.856270948276312
0.015932584181427956,0.9917205169628432,0.7922051696284329,0.856270948276312
0.015800846740603447,0.9917205169628432,0.7956381260096931,0.856270948276312
0.01579180732369423,0.9919224555735057,0.7956381260096931,0.856270948276312
0.01547091081738472,0.9919224555735057,0.806340872374798,0.856270948276312
0.015465348958969116,0.992124394184168,0.806340872374798,0.856270948276312
0.015378829091787338,0.992124394184168,0.8087641357027464,0.856270948276312
0.015368720516562462,0.9923263327948304,0.8087641357027464,0.856270948276312
0.015352278016507626,0.9923263327948304,0.8097738287560582,0.856270948276312
0.015349804423749447,0.9925282714054927,0.8097738287560582,0.856270948276312
0.015349400229752064,0.9925282714054927,0.8099757673667205,0.856270948276312
0.015330953523516655,0.9927302100161551,0.8099757673667205,0.856270948276312
0.01493248250335455,0.9927302100161551,0.822092084006462,0.856270948276312
0.014930766075849533,0.9929321486268174,0.822092084006462,0.856270948276312
0.014690306037664413,0.9929321486268174,0.8279483037156704,0.856270948276312
0.014688346534967422,0.9931340872374798,0.8279483037156704,0.856270948276312
0.014440114609897137,0.9931340872374798,0.8336025848142165,0.856270948276312
0.014432413503527641,0.9933360258481422,0.8336025848142165,0.856270948276312
0.013862986117601395,0.9933360258481422,0.850767366720517,0.856270948276312
0.013861657120287418,0.9935379644588045,0.850767366720517,0.856270948276312
0.01369466632604599,0.9935379644588045,0.8560177705977383,0.856270948276312
0.013687307946383953,0.9937399030694669,0.8560177705977383,0.856270948276312
0.013671273365616798,0.9937399030694669,0.8568255250403877,0.856270948276312
0.013668570667505264,0.9939418416801292,0.8568255250403877,0.856270948276312
0.013193568214774132,0.9939418416801292,0.8689418416801292,0.856270948276312
0.01317434199154377,0.994345718901454,0.8689418416801292,0.856270948276312
0.012944296933710575,0.994345718901454,0.874394184168013,0.856270948276312
0.012942275032401085,0.9945476575121163,0.874394184168013,0.856270948276312
0.012934776023030281,0.9945476575121163,0.8747980613893377,0.856270948276312
0.012931562028825283,0.9947495961227787,0.8747980613893377,0.856270948276312
0.012786798179149628,0.9947495961227787,0.8770193861066236,0.856270948276312
0.012756249867379665,0.994951534733441,0.8770193861066236,0.856270948276312
0.012685418128967285,0.994951534733441,0.8790387722132472,0.856270948276312
0.012681715190410614,0.9951534733441034,0.8790387722132472,0.856270948276312
0.01241330523043871,0.9951534733441034,0.8861066235864298,0.856270948276312
0.012404556386172771,0.9953554119547657,0.8861066235864298,0.856270948276312
0.012240301817655563,0.9953554119547657,0.8889337641357028,0.856270948276312
0.012236255221068859,0.9955573505654282,0.8889337641357028,0.856270948276312
0.012230766005814075,0.9955573505654282,0.8891357027463651,0.856270948276312
0.012228191830217838,0.9957592891760905,0.8891357027463651,0.856270948276312
0.012215996161103249,0.9957592891760905,0.8893376413570274,0.856270948276312
0.012200680561363697,0.9959612277867528,0.8893376413570274,0.856270948276312
0.012169006280601025,0.9959612277867528,0.8907512116316639,0.856270948276312
0.012165696360170841,0.9961631663974152,0.8907512116316639,0.856270948276312
0.011732731014490128,0.9961631663974152,0.898626817447496,0.856270948276312
0.01172539871186018,0.9963651050080775,0.898626817447496,0.856270948276312
0.011720897629857063,0.9963651050080775,0.8988287560581584,0.856270948276312
0.011718683876097202,0.9965670436187399,0.8988287560581584,0.856270948276312
0.011411258950829506,0.9965670436187399,0.9046849757673667,0.856270948276312
0.011410204693675041,0.9967689822294022,0.9046849757673667,0.856270948276312
0.011163843795657158,0.9967689822294022,0.9101373182552503,0.856270948276312
0.011122789233922958,0.9969709208400647,0.9101373182552503,0.856270948276312
0.010988438501954079,0.9969709208400647,0.9133683360258481,0.856270948276312
0.01097684446722269,0.997172859450727,0.9133683360258481,0.856270948276312
0.01089421659708023,0.997172859450727,0.9143780290791599,0.856270948276312
0.010860204696655273,0.9973747980613893,0.9143780290791599,0.856270948276312
0.010769368149340153,0.9973747980613893,0.9165993537964459,0.856270948276312
0.010740775614976883,0.9975767366720517,0.9165993537964459,0.856270948276312
0.010532672517001629,0.9975767366720517,0.9204361873990307,0.856270948276312
0.010507184080779552,0.997778675282714,0.9204361873990307,0.856270948276312
0.010415264405310154,0.997778675282714,0.9218497576736672,0.856270948276312
0.010413858108222485,0.9979806138933764,0.9218497576736672,0.856270948276312
0.0098846685141325,0.9979806138933764,0.930735056542811,0.856270948276312
0.009882239624857903,0.9981825525040388,0.930735056542811,0.856270948276312
0.009385860525071621,0.9981825525040388,0.9394184168012925,0.856270948276312
0.009365411475300789,0.9983844911147012,0.9394184168012925,0.856270948276312
0.00936042983084917,0.9983844911147012,0.9398222940226171,0.856270948276312
0.009354590438306332,0.9985864297253635,0.9398222940226171,0.856270948276312
0.00934902485460043,0.9985864297253635,0.9400242326332795,0.856270948276312
0.009347920306026936,0.9987883683360258,0.9400242326332795,0.856270948276312
0.009076019749045372,0.9987883683360258,0.9440630048465266,0.856270948276312
0.00905660167336464,0.9989903069466882,0.9440630048465266,0.856270948276312
0.00898499321192503,0.9989903069466882,0.9452746365105008,0.856270948276312
0.008945110253989697,0.999394184168013,0.9452746365105008,0.856270948276312
0.00853712484240532,0.999394184168013,0.9489095315024233,0.856270948276312
0.008534187451004982,0.9995961227786753,0.9489095315024233,0.856270948276312
0.00831672828644514,0.9995961227786753,0.9509289176090469,0.856270948276312
0.008308985270559788,0.9997980613893377,0.9509289176090469,0.856270948276312
0.005340892355889082,0.9997980613893377,0.9787964458804523,0.856270948276312
0.005305225495249033,1.0,0.9787964458804523,0.856270948276312
3.1551479651170666e-07,1.0,1.0,0.856270948276312


==> figures/data/untargeted/maxposterior_eps1roc_data.csv <==
threshold,TPR,FPR,AUROC
inf,0.0,0.0,0.9387019669929872
0.415529727935791,0.00020193861066235866,0.0,0.9387019669929872
0.28894752264022827,0.0654281098546042,0.0,0.9387019669929872
0.28850850462913513,0.0654281098546042,0.00020193861066235866,0.9387019669929872
0.25583615899086,0.13832794830371567,0.00020193861066235866,0.9387019669929872
0.25563764572143555,0.13832794830371567,0.0004038772213247173,0.9387019669929872
0.23460043966770172,0.20032310177705978,0.0004038772213247173,0.9387019669929872
0.23454782366752625,0.20032310177705978,0.0006058158319870759,0.9387019669929872
0.22980155050754547,0.2148626817447496,0.0006058158319870759,0.9387019669929872
0.2296171635389328,0.2148626817447496,0.0008077544426494346,0.9387019669929872
0.22934196889400482,0.2158723747980614,0.0008077544426494346,0.9387019669929872
0.22929587960243225,0.2158723747980614,0.0010096930533117932,0.9387019669929872
0.22869592905044556,0.21910339256865913,0.0010096930533117932,0.9387019669929872
0.22869354486465454,0.21910339256865913,0.0012116316639741518,0.9387019669929872
0.2282690405845642,0.220718901453958,0.0012116316639741518,0.9387019669929872
0.22825978696346283,0.220718901453958,0.0014135702746365104,0.9387019669929872
0.22796624898910522,0.22253634894991922,0.0014135702746365104,0.9387019669929872
0.2278982251882553,0.22253634894991922,0.0018174474959612278,0.9387019669929872
0.22391864657402039,0.2358642972536349,0.0018174474959612278,0.9387019669929872
0.2238898128271103,0.2358642972536349,0.0020193861066235864,0.9387019669929872
0.22179776430130005,0.24252827140549274,0.0020193861066235864,0.9387019669929872
0.22179415822029114,0.24252827140549274,0.0022213247172859453,0.9387019669929872
0.2202538400888443,0.24798061389337642,0.0022213247172859453,0.9387019669929872
0.2201472669839859,0.24798061389337642,0.0024232633279483036,0.9387019669929872
0.21893063187599182,0.2514135702746365,0.0024232633279483036,0.9387019669929872
0.21890367567539215,0.2514135702746365,0.0026252019386106625,0.9387019669929872
0.21585626900196075,0.2647415185783522,0.0026252019386106625,0.9387019669929872
0.2157491147518158,0.2647415185783522,0.002827140549273021,0.9387019669929872
0.21408455073833466,0.2703957996768982,0.002827140549273021,0.9387019669929872
0.21405421197414398,0.2703957996768982,0.0030290791599353797,0.9387019669929872
0.2133426070213318,0.2724151857835218,0.0030290791599353797,0.9387019669929872
0.21333228051662445,0.2724151857835218,0.0032310177705977385,0.9387019669929872
0.21208706498146057,0.2778675282714055,0.0032310177705977385,0.9387019669929872
0.2120804488658905,0.2778675282714055,0.003432956381260097,0.9387019669929872
0.21199840307235718,0.2782714054927302,0.003432956381260097,0.9387019669929872
0.2118683010339737,0.2782714054927302,0.0036348949919224557,0.9387019669929872
0.21142952144145966,0.2798869143780291,0.0036348949919224557,0.9387019669929872
0.21128936111927032,0.2798869143780291,0.003836833602584814,0.9387019669929872
0.20913884043693542,0.2909935379644588,0.003836833602584814,0.9387019669929872
0.20903083682060242,0.2909935379644588,0.0044426494345718905,0.9387019669929872
0.2079266756772995,0.295032310177706,0.0044426494345718905,0.9387019669929872
0.20788007974624634,0.295032310177706,0.0046445880452342485,0.9387019669929872
0.20717328786849976,0.2988691437802908,0.0046445880452342485,0.9387019669929872
0.2068457156419754,0.2988691437802908,0.004846526655896607,0.9387019669929872
0.20462635159492493,0.308562197092084,0.004846526655896607,0.9387019669929872
0.20443031191825867,0.308562197092084,0.005048465266558966,0.9387019669929872
0.20272216200828552,0.31623586429725364,0.005048465266558966,0.9387019669929872
0.20270997285842896,0.31623586429725364,0.005250403877221325,0.9387019669929872
0.20239044725894928,0.3174474959612278,0.005250403877221325,0.9387019669929872
0.20231828093528748,0.3174474959612278,0.005654281098546042,0.9387019669929872
0.20212548971176147,0.31845718901453957,0.005654281098546042,0.9387019669929872
0.202040433883667,0.31845718901453957,0.0058562197092084005,0.9387019669929872
0.20189443230628967,0.31865912762520193,0.0058562197092084005,0.9387019669929872
0.20186607539653778,0.31865912762520193,0.006058158319870759,0.9387019669929872
0.20044296979904175,0.3263327948303716,0.006058158319870759,0.9387019669929872
0.20036177337169647,0.3263327948303716,0.006260096930533118,0.9387019669929872
0.19870242476463318,0.3346122778675283,0.006260096930533118,0.9387019669929872
0.19869738817214966,0.3346122778675283,0.006462035541195477,0.9387019669929872
0.19839131832122803,0.3360258481421648,0.006462035541195477,0.9387019669929872
0.19834543764591217,0.3360258481421648,0.006663974151857835,0.9387019669929872
0.19757455587387085,0.3390549273021002,0.006663974151857835,0.9387019669929872
0.19756805896759033,0.3390549273021002,0.006865912762520194,0.9387019669929872
0.19754599034786224,0.3392568659127625,0.006865912762520194,0.9387019669929872
0.1975303441286087,0.3392568659127625,0.0070678513731825526,0.9387019669929872
0.1950921267271042,0.3515751211631664,0.0070678513731825526,0.9387019669929872
0.1950751096010208,0.3515751211631664,0.007269789983844911,0.9387019669929872
0.1942760944366455,0.3548061389337641,0.007269789983844911,0.9387019669929872
0.19425509870052338,0.3548061389337641,0.00747172859450727,0.9387019669929872
0.19421954452991486,0.3550080775444265,0.00747172859450727,0.9387019669929872
0.19420041143894196,0.3550080775444265,0.007673667205169628,0.9387019669929872
0.19366054236888885,0.3562197092084006,0.007673667205169628,0.9387019669929872
0.19364045560359955,0.3562197092084006,0.007875605815831988,0.9387019669929872
0.1935466229915619,0.35662358642972536,0.007875605815831988,0.9387019669929872
0.19353178143501282,0.35662358642972536,0.008077544426494346,0.9387019669929872
0.19264978170394897,0.3594507269789984,0.008077544426494346,0.9387019669929872
0.19245989620685577,0.3594507269789984,0.008279483037156704,0.9387019669929872
0.1921355128288269,0.36106623586429726,0.008279483037156704,0.9387019669929872
0.19212448596954346,0.36106623586429726,0.008481421647819063,0.9387019669929872
0.18735259771347046,0.3810581583198708,0.008481421647819063,0.9387019669929872
0.187254399061203,0.3810581583198708,0.008683360258481421,0.9387019669929872
0.18669374287128448,0.38368336025848143,0.008683360258481421,0.9387019669929872
0.18661139905452728,0.38368336025848143,0.008885298869143781,0.9387019669929872
0.1836026906967163,0.3953957996768982,0.008885298869143781,0.9387019669929872
0.1835443526506424,0.3953957996768982,0.009289176090468497,0.9387019669929872
0.18300579488277435,0.3984248788368336,0.009289176090468497,0.9387019669929872
0.18290118873119354,0.3984248788368336,0.009491114701130857,0.9387019669929872
0.1828545778989792,0.39862681744749595,0.009491114701130857,0.9387019669929872
0.18284465372562408,0.39862681744749595,0.009693053311793215,0.9387019669929872
0.180328369140625,0.40993537964458804,0.009693053311793215,0.9387019669929872
0.18026840686798096,0.40993537964458804,0.009894991922455574,0.9387019669929872
0.17981508374214172,0.41377221324717284,0.009894991922455574,0.9387019669929872
0.17976190149784088,0.41377221324717284,0.010096930533117932,0.9387019669929872
0.179642453789711,0.41417609046849757,0.010096930533117932,0.9387019669929872
0.17958489060401917,0.41417609046849757,0.01029886914378029,0.9387019669929872
0.17947740852832794,0.4145799676898223,0.01029886914378029,0.9387019669929872
0.17940817773342133,0.4145799676898223,0.01050080775444265,0.9387019669929872
0.17905764281749725,0.41579159935379645,0.01050080775444265,0.9387019669929872
0.17899304628372192,0.41579159935379645,0.010702746365105008,0.9387019669929872
0.17894278466701508,0.41639741518578355,0.010702746365105008,0.9387019669929872
0.17885851860046387,0.41639741518578355,0.010904684975767368,0.9387019669929872
0.1777001917362213,0.42104200323101776,0.010904684975767368,0.9387019669929872
0.17764395475387573,0.42104200323101776,0.011106623586429725,0.9387019669929872
0.177087664604187,0.4236672051696284,0.011106623586429725,0.9387019669929872
0.1769568771123886,0.4236672051696284,0.011308562197092083,0.9387019669929872
0.17598827183246613,0.42932148626817446,0.011308562197092083,0.9387019669929872
0.17595666646957397,0.42932148626817446,0.011510500807754443,0.9387019669929872
0.17508798837661743,0.43093699515347333,0.011510500807754443,0.9387019669929872
0.17503416538238525,0.43093699515347333,0.011712439418416801,0.9387019669929872
0.17487560212612152,0.4321486268174475,0.011712439418416801,0.9387019669929872
0.17486974596977234,0.4321486268174475,0.01191437802907916,0.9387019669929872
0.174805149435997,0.4327544426494346,0.01191437802907916,0.9387019669929872
0.1747899353504181,0.4327544426494346,0.012116316639741519,0.9387019669929872
0.17459402978420258,0.4339660743134087,0.012116316639741519,0.9387019669929872
0.17450860142707825,0.4339660743134087,0.012318255250403877,0.9387019669929872
0.17450419068336487,0.4341680129240711,0.012318255250403877,0.9387019669929872
0.1744505614042282,0.4341680129240711,0.012520193861066236,0.9387019669929872
0.17382168769836426,0.43760096930533116,0.012520193861066236,0.9387019669929872
0.17377255856990814,0.43760096930533116,0.012722132471728594,0.9387019669929872
0.17369765043258667,0.4380048465266559,0.012722132471728594,0.9387019669929872
0.17360839247703552,0.4380048465266559,0.013126009693053312,0.9387019669929872
0.17323985695838928,0.44022617124394187,0.013126009693053312,0.9387019669929872
0.1732264906167984,0.44022617124394187,0.01332794830371567,0.9387019669929872
0.17194509506225586,0.4476978998384491,0.01332794830371567,0.9387019669929872
0.171888530254364,0.4476978998384491,0.01352988691437803,0.9387019669929872
0.17155008018016815,0.449313408723748,0.01352988691437803,0.9387019669929872
0.17151662707328796,0.449313408723748,0.013731825525040387,0.9387019669929872
0.17146074771881104,0.44951534733441034,0.013731825525040387,0.9387019669929872
0.17140573263168335,0.44951534733441034,0.013933764135702747,0.9387019669929872
0.1712987869977951,0.45032310177705975,0.013933764135702747,0.9387019669929872
0.17128100991249084,0.45032310177705975,0.014135702746365105,0.9387019669929872
0.17073467373847961,0.4531502423263328,0.014135702746365105,0.9387019669929872
0.1707007884979248,0.4531502423263328,0.014337641357027463,0.9387019669929872
0.168616384267807,0.4618336025848142,0.014337641357027463,0.9387019669929872
0.16858269274234772,0.4618336025848142,0.014539579967689823,0.9387019669929872
0.16582165658473969,0.47435379644588044,0.014539579967689823,0.9387019669929872
0.1657271385192871,0.47435379644588044,0.01474151857835218,0.9387019669929872
0.16570907831192017,0.47475767366720517,0.01474151857835218,0.9387019669929872
0.16569122672080994,0.47475767366720517,0.01494345718901454,0.9387019669929872
0.1642296314239502,0.4806138933764136,0.01494345718901454,0.9387019669929872
0.1642235517501831,0.4806138933764136,0.015145395799676898,0.9387019669929872
0.16343636810779572,0.4848546042003231,0.015145395799676898,0.9387019669929872
0.16338525712490082,0.4848546042003231,0.015347334410339256,0.9387019669929872
0.16264434158802032,0.48687399030694667,0.015347334410339256,0.9387019669929872
0.1625886708498001,0.48687399030694667,0.015549273021001616,0.9387019669929872
0.16256166994571686,0.48747980613893377,0.015549273021001616,0.9387019669929872
0.16255152225494385,0.48747980613893377,0.015751211631663976,0.9387019669929872
0.16227319836616516,0.4878836833602585,0.015751211631663976,0.9387019669929872
0.16225667297840118,0.4878836833602585,0.015953150242326332,0.9387019669929872
0.1610262095928192,0.4947495961227787,0.015953150242326332,0.9387019669929872
0.16100041568279266,0.4947495961227787,0.01635702746365105,0.9387019669929872
0.16097289323806763,0.49495153473344106,0.01635702746365105,0.9387019669929872
0.1609133630990982,0.49495153473344106,0.016558966074313407,0.9387019669929872
0.16081584990024567,0.49575928917609047,0.016558966074313407,0.9387019669929872
0.1607891321182251,0.49575928917609047,0.016760904684975767,0.9387019669929872
0.1602252870798111,0.4975767366720517,0.016760904684975767,0.9387019669929872
0.16021309792995453,0.4975767366720517,0.016962843295638127,0.9387019669929872
0.15997125208377838,0.4991922455573506,0.016962843295638127,0.9387019669929872
0.15996766090393066,0.4991922455573506,0.017164781906300483,0.9387019669929872
0.15842393040657043,0.5066639741518578,0.017164781906300483,0.9387019669929872
0.15838268399238586,0.5066639741518578,0.017366720516962843,0.9387019669929872
0.15774229168891907,0.5086833602584814,0.017366720516962843,0.9387019669929872
0.15771928429603577,0.5086833602584814,0.017770597738287562,0.9387019669929872
0.15755392611026764,0.5098949919224556,0.017770597738287562,0.9387019669929872
0.15751229226589203,0.5098949919224556,0.01797253634894992,0.9387019669929872
0.15720157325267792,0.5115105008077544,0.01797253634894992,0.9387019669929872
0.1571783721446991,0.5115105008077544,0.018174474959612278,0.9387019669929872
0.15715886652469635,0.5119143780290791,0.018174474959612278,0.9387019669929872
0.15712851285934448,0.5119143780290791,0.018376413570274638,0.9387019669929872
0.15701943635940552,0.5123182552504039,0.018376413570274638,0.9387019669929872
0.15699945390224457,0.5123182552504039,0.018578352180936994,0.9387019669929872
0.15683215856552124,0.5127221324717286,0.018578352180936994,0.9387019669929872
0.15682412683963776,0.5127221324717286,0.018780290791599354,0.9387019669929872
0.15649692714214325,0.5151453957996769,0.018780290791599354,0.9387019669929872
0.15646576881408691,0.5151453957996769,0.018982229402261713,0.9387019669929872
0.15638357400894165,0.5155492730210016,0.018982229402261713,0.9387019669929872
0.15631906688213348,0.5155492730210016,0.01918416801292407,0.9387019669929872
0.15630635619163513,0.5157512116316639,0.01918416801292407,0.9387019669929872
0.15628693997859955,0.5157512116316639,0.01938610662358643,0.9387019669929872
0.15473972260951996,0.5220113085621971,0.01938610662358643,0.9387019669929872
0.15471701323986053,0.5220113085621971,0.01958804523424879,0.9387019669929872
0.15445688366889954,0.5234248788368336,0.01958804523424879,0.9387019669929872
0.15441372990608215,0.5234248788368336,0.01978998384491115,0.9387019669929872
0.15429797768592834,0.5240306946688207,0.01978998384491115,0.9387019669929872
0.15418612957000732,0.5240306946688207,0.019991922455573505,0.9387019669929872
0.15418298542499542,0.524232633279483,0.019991922455573505,0.9387019669929872
0.15413311123847961,0.524232633279483,0.020193861066235864,0.9387019669929872
0.1540926992893219,0.5244345718901454,0.020193861066235864,0.9387019669929872
0.1540910303592682,0.5244345718901454,0.020395799676898224,0.9387019669929872
0.15255680680274963,0.532108239095315,0.020395799676898224,0.9387019669929872
0.1525261551141739,0.532108239095315,0.02059773828756058,0.9387019669929872
0.15249596536159515,0.5325121163166397,0.02059773828756058,0.9387019669929872
0.15244418382644653,0.5325121163166397,0.0210016155088853,0.9387019669929872
0.15240797400474548,0.5331179321486268,0.0210016155088853,0.9387019669929872
0.152387797832489,0.5331179321486268,0.021203554119547656,0.9387019669929872
0.15217921137809753,0.5341276252019386,0.021203554119547656,0.9387019669929872
0.1521710604429245,0.5341276252019386,0.021405492730210016,0.9387019669929872
0.15210242569446564,0.5347334410339257,0.021405492730210016,0.9387019669929872
0.152064710855484,0.5347334410339257,0.021607431340872375,0.9387019669929872
0.15184590220451355,0.5353392568659128,0.021607431340872375,0.9387019669929872
0.1518457531929016,0.5353392568659128,0.021809369951534735,0.9387019669929872
0.15095150470733643,0.5381663974151858,0.021809369951534735,0.9387019669929872
0.150913804769516,0.5381663974151858,0.02201130856219709,0.9387019669929872
0.14934036135673523,0.5456381260096931,0.02201130856219709,0.9387019669929872
0.1492788940668106,0.5456381260096931,0.02221324717285945,0.9387019669929872
0.14908799529075623,0.5466478190630049,0.02221324717285945,0.9387019669929872
0.149062842130661,0.5466478190630049,0.02241518578352181,0.9387019669929872
0.14897333085536957,0.5468497576736672,0.02241518578352181,0.9387019669929872
0.1489725261926651,0.5468497576736672,0.022617124394184167,0.9387019669929872
0.1488690823316574,0.5474555735056543,0.022617124394184167,0.9387019669929872
0.14885105192661285,0.5474555735056543,0.022819063004846526,0.9387019669929872
0.14878502488136292,0.547859450726979,0.022819063004846526,0.9387019669929872
0.14878396689891815,0.547859450726979,0.023021001615508886,0.9387019669929872
0.1487157940864563,0.5482633279483037,0.023021001615508886,0.9387019669929872
0.14871130883693695,0.5482633279483037,0.023222940226171242,0.9387019669929872
0.14792996644973755,0.5533117932148627,0.023222940226171242,0.9387019669929872
0.14785800874233246,0.5533117932148627,0.023424878836833602,0.9387019669929872
0.14767228066921234,0.5549273021001615,0.023424878836833602,0.9387019669929872
0.1476132720708847,0.5549273021001615,0.02382875605815832,0.9387019669929872
0.14724135398864746,0.5569466882067852,0.02382875605815832,0.9387019669929872
0.14724098145961761,0.5569466882067852,0.024030694668820678,0.9387019669929872
0.14615876972675323,0.5619951534733441,0.024030694668820678,0.9387019669929872
0.14609543979167938,0.5619951534733441,0.024232633279483037,0.9387019669929872
0.14579860866069794,0.56421647819063,0.024232633279483037,0.9387019669929872
0.14576616883277893,0.56421647819063,0.024434571890145397,0.9387019669929872
0.14569757878780365,0.5644184168012925,0.024434571890145397,0.9387019669929872
0.1456916183233261,0.5644184168012925,0.024636510500807753,0.9387019669929872
0.1453760415315628,0.5654281098546042,0.024636510500807753,0.9387019669929872
0.14534959197044373,0.5654281098546042,0.024838449111470113,0.9387019669929872
0.14463812112808228,0.5694668820678513,0.024838449111470113,0.9387019669929872
0.1446112096309662,0.5694668820678513,0.025040387722132473,0.9387019669929872
0.14446155726909637,0.5702746365105008,0.025040387722132473,0.9387019669929872
0.14445079863071442,0.5702746365105008,0.02524232633279483,0.9387019669929872
0.14380502700805664,0.5726978998384491,0.02524232633279483,0.9387019669929872
0.14377334713935852,0.5726978998384491,0.02544426494345719,0.9387019669929872
0.1436806619167328,0.5728998384491115,0.02544426494345719,0.9387019669929872
0.14367637038230896,0.5728998384491115,0.025646203554119548,0.9387019669929872
0.1436181664466858,0.5737075928917609,0.025646203554119548,0.9387019669929872
0.14353105425834656,0.5737075928917609,0.025848142164781908,0.9387019669929872
0.14315028488636017,0.5757269789983845,0.025848142164781908,0.9387019669929872
0.14314895868301392,0.5757269789983845,0.026050080775444264,0.9387019669929872
0.14301539957523346,0.5767366720516963,0.026050080775444264,0.9387019669929872
0.14297425746917725,0.5767366720516963,0.026252019386106624,0.9387019669929872
0.1424422562122345,0.5797657512116317,0.026252019386106624,0.9387019669929872
0.14235414564609528,0.5797657512116317,0.026453957996768983,0.9387019669929872
0.14223700761795044,0.5803715670436187,0.026453957996768983,0.9387019669929872
0.14223431050777435,0.5803715670436187,0.02665589660743134,0.9387019669929872
0.14206986129283905,0.5811793214862682,0.02665589660743134,0.9387019669929872
0.1419401913881302,0.5811793214862682,0.0268578352180937,0.9387019669929872
0.14185087382793427,0.5815831987075929,0.0268578352180937,0.9387019669929872
0.141776904463768,0.5815831987075929,0.02705977382875606,0.9387019669929872
0.1414918750524521,0.5834006462035541,0.02705977382875606,0.9387019669929872
0.1414060890674591,0.5834006462035541,0.027261712439418415,0.9387019669929872
0.14086970686912537,0.5862277867528272,0.027261712439418415,0.9387019669929872
0.14067286252975464,0.5862277867528272,0.027463651050080775,0.9387019669929872
0.13992337882518768,0.5910743134087237,0.027463651050080775,0.9387019669929872
0.13992126286029816,0.5910743134087237,0.027665589660743135,0.9387019669929872
0.13965676724910736,0.5924878836833603,0.027665589660743135,0.9387019669929872
0.13965514302253723,0.5924878836833603,0.027867528271405494,0.9387019669929872
0.13944381475448608,0.5936995153473344,0.027867528271405494,0.9387019669929872
0.1393645703792572,0.5936995153473344,0.02806946688206785,0.9387019669929872
0.13933689892292023,0.5941033925686591,0.02806946688206785,0.9387019669929872
0.1393151879310608,0.5941033925686591,0.02827140549273021,0.9387019669929872
0.13889825344085693,0.5969305331179321,0.02827140549273021,0.9387019669929872
0.13885828852653503,0.5969305331179321,0.02847334410339257,0.9387019669929872
0.13884861767292023,0.5971324717285945,0.02847334410339257,0.9387019669929872
0.1388287991285324,0.5971324717285945,0.028675282714054926,0.9387019669929872
0.13879944384098053,0.5975363489499192,0.028675282714054926,0.9387019669929872
0.13877254724502563,0.5975363489499192,0.028877221324717286,0.9387019669929872
0.1385263353586197,0.598546042003231,0.028877221324717286,0.9387019669929872
0.13841304183006287,0.598546042003231,0.029281098546042002,0.9387019669929872
0.1383001059293747,0.5991518578352181,0.029281098546042002,0.9387019669929872
0.13828608393669128,0.5991518578352181,0.02948303715670436,0.9387019669929872
0.13764150440692902,0.6019789983844911,0.02948303715670436,0.9387019669929872
0.13762721419334412,0.6019789983844911,0.02968497576736672,0.9387019669929872
0.1370323747396469,0.6060177705977383,0.02968497576736672,0.9387019669929872
0.13700217008590698,0.6060177705977383,0.030088852988691437,0.9387019669929872
0.13569462299346924,0.6108642972536349,0.030088852988691437,0.9387019669929872
0.1356661021709442,0.6108642972536349,0.030290791599353797,0.9387019669929872
0.13563436269760132,0.6112681744749596,0.030290791599353797,0.9387019669929872
0.13548332452774048,0.6112681744749596,0.030492730210016156,0.9387019669929872
0.13523206114768982,0.6120759289176091,0.030492730210016156,0.9387019669929872
0.13518443703651428,0.6120759289176091,0.030896607431340872,0.9387019669929872
0.13497085869312286,0.6130856219709209,0.030896607431340872,0.9387019669929872
0.13495893776416779,0.6130856219709209,0.031098546042003232,0.9387019669929872
0.13481363654136658,0.6140953150242326,0.031098546042003232,0.9387019669929872
0.13478851318359375,0.6140953150242326,0.03130048465266559,0.9387019669929872
0.13474996387958527,0.614297253634895,0.03130048465266559,0.9387019669929872
0.13474377989768982,0.614297253634895,0.03150242326332795,0.9387019669929872
0.13463717699050903,0.6147011308562197,0.03150242326332795,0.9387019669929872
0.13463354110717773,0.6147011308562197,0.031704361873990304,0.9387019669929872
0.13441836833953857,0.6159127625201939,0.031704361873990304,0.9387019669929872
0.13439835608005524,0.6159127625201939,0.03210823909531502,0.9387019669929872
0.13417261838912964,0.6167205169628432,0.03210823909531502,0.9387019669929872
0.1341649740934372,0.6167205169628432,0.03231017770597738,0.9387019669929872
0.13388201594352722,0.6183360258481422,0.03231017770597738,0.9387019669929872
0.13387764990329742,0.6183360258481422,0.03251211631663974,0.9387019669929872
0.13378675282001495,0.6185379644588045,0.03251211631663974,0.9387019669929872
0.13372214138507843,0.6185379644588045,0.0327140549273021,0.9387019669929872
0.13344056904315948,0.619951534733441,0.0327140549273021,0.9387019669929872
0.13344040513038635,0.619951534733441,0.03291599353796446,0.9387019669929872
0.1329488605260849,0.6231825525040388,0.03291599353796446,0.9387019669929872
0.13292768597602844,0.6231825525040388,0.033117932148626815,0.9387019669929872
0.13274453580379486,0.6235864297253635,0.033117932148626815,0.9387019669929872
0.1326761543750763,0.6235864297253635,0.033521809369951534,0.9387019669929872
0.13221429288387299,0.6258077544426495,0.033521809369951534,0.9387019669929872
0.13220417499542236,0.6258077544426495,0.033723747980613894,0.9387019669929872
0.13189783692359924,0.6268174474959612,0.033723747980613894,0.9387019669929872
0.13175512850284576,0.6268174474959612,0.03412762520193861,0.9387019669929872
0.13163186609745026,0.6276252019386107,0.03412762520193861,0.9387019669929872
0.13155288994312286,0.6276252019386107,0.034531502423263326,0.9387019669929872
0.13144390285015106,0.6292407108239095,0.034531502423263326,0.9387019669929872
0.13144034147262573,0.6292407108239095,0.034733441033925685,0.9387019669929872
0.1309734433889389,0.6312600969305331,0.034733441033925685,0.9387019669929872
0.1309380829334259,0.6312600969305331,0.034935379644588045,0.9387019669929872
0.13071827590465546,0.6326736672051696,0.034935379644588045,0.9387019669929872
0.13066884875297546,0.6326736672051696,0.035137318255250405,0.9387019669929872
0.13060849905014038,0.632875605815832,0.035137318255250405,0.9387019669929872
0.1305619478225708,0.632875605815832,0.035339256865912765,0.9387019669929872
0.1305590569972992,0.6330775444264943,0.035339256865912765,0.9387019669929872
0.1305198073387146,0.6330775444264943,0.035541195476575124,0.9387019669929872
0.13046979904174805,0.6338852988691438,0.035541195476575124,0.9387019669929872
0.13021253049373627,0.6338852988691438,0.03574313408723748,0.9387019669929872
0.12942667305469513,0.6373182552504039,0.03574313408723748,0.9387019669929872
0.12939926981925964,0.6373182552504039,0.03594507269789984,0.9387019669929872
0.12909457087516785,0.6389337641357028,0.03594507269789984,0.9387019669929872
0.12908169627189636,0.6389337641357028,0.036147011308562196,0.9387019669929872
0.12885074317455292,0.6401453957996769,0.036147011308562196,0.9387019669929872
0.1288360357284546,0.6401453957996769,0.036348949919224556,0.9387019669929872
0.12836267054080963,0.6419628432956381,0.036348949919224556,0.9387019669929872
0.12832868099212646,0.6419628432956381,0.036550888529886916,0.9387019669929872
0.12828074395656586,0.6423667205169629,0.036550888529886916,0.9387019669929872
0.1282155066728592,0.6423667205169629,0.036752827140549275,0.9387019669929872
0.12791839241981506,0.6441841680129241,0.036752827140549275,0.9387019669929872
0.12790197134017944,0.6441841680129241,0.036954765751211635,0.9387019669929872
0.12783636152744293,0.6447899838449112,0.036954765751211635,0.9387019669929872
0.12780793011188507,0.6447899838449112,0.03715670436187399,0.9387019669929872
0.12778756022453308,0.6451938610662359,0.03715670436187399,0.9387019669929872
0.12772144377231598,0.6451938610662359,0.03735864297253635,0.9387019669929872
0.1273040920495987,0.6484248788368336,0.03735864297253635,0.9387019669929872
0.12727560102939606,0.6484248788368336,0.03756058158319871,0.9387019669929872
0.1271589994430542,0.649232633279483,0.03756058158319871,0.9387019669929872
0.1271112859249115,0.649232633279483,0.03776252019386107,0.9387019669929872
0.12706303596496582,0.6498384491114702,0.03776252019386107,0.9387019669929872
0.1269991099834442,0.6498384491114702,0.03796445880452343,0.9387019669929872
0.1268925815820694,0.6508481421647819,0.03796445880452343,0.9387019669929872
0.1268780678510666,0.6508481421647819,0.038166397415185786,0.9387019669929872
0.12644287943840027,0.652059773828756,0.038166397415185786,0.9387019669929872
0.1263967752456665,0.652059773828756,0.03836833602584814,0.9387019669929872
0.1262890249490738,0.6530694668820679,0.03836833602584814,0.9387019669929872
0.12622329592704773,0.6530694668820679,0.0385702746365105,0.9387019669929872
0.1256014108657837,0.6567043618739903,0.0385702746365105,0.9387019669929872
0.12555940449237823,0.6567043618739903,0.03877221324717286,0.9387019669929872
0.12554259598255157,0.6569063004846527,0.03877221324717286,0.9387019669929872
0.12552723288536072,0.6569063004846527,0.03897415185783522,0.9387019669929872
0.12544913589954376,0.6573101777059773,0.03897415185783522,0.9387019669929872
0.12531712651252747,0.6573101777059773,0.03917609046849758,0.9387019669929872
0.12525564432144165,0.6575121163166397,0.03917609046849758,0.9387019669929872
0.1250499039888382,0.6575121163166397,0.0395799676898223,0.9387019669929872
0.12503182888031006,0.6579159935379645,0.0395799676898223,0.9387019669929872
0.1250094175338745,0.6579159935379645,0.03978190630048465,0.9387019669929872
0.1249130442738533,0.6581179321486268,0.03978190630048465,0.9387019669929872
0.12488030642271042,0.6581179321486268,0.03998384491114701,0.9387019669929872
0.12470800429582596,0.6589256865912763,0.03998384491114701,0.9387019669929872
0.12464869767427444,0.6589256865912763,0.04018578352180937,0.9387019669929872
0.12450342625379562,0.6597334410339257,0.04018578352180937,0.9387019669929872
0.1244567334651947,0.6597334410339257,0.04058966074313409,0.9387019669929872
0.12438320368528366,0.6603392568659128,0.04058966074313409,0.9387019669929872
0.12437134981155396,0.6603392568659128,0.04079159935379645,0.9387019669929872
0.12347786128520966,0.6637722132471728,0.04079159935379645,0.9387019669929872
0.12344431132078171,0.6637722132471728,0.04099353796445881,0.9387019669929872
0.12330499291419983,0.6645799676898223,0.04099353796445881,0.9387019669929872
0.12326374650001526,0.6645799676898223,0.04119547657512116,0.9387019669929872
0.12272438406944275,0.6663974151857835,0.04119547657512116,0.9387019669929872
0.1227225661277771,0.6663974151857835,0.04139741518578352,0.9387019669929872
0.12248451262712479,0.6672051696284329,0.04139741518578352,0.9387019669929872
0.12245994806289673,0.6672051696284329,0.0420032310177706,0.9387019669929872
0.12233257293701172,0.6676090468497576,0.0420032310177706,0.9387019669929872
0.12227071821689606,0.6676090468497576,0.04240710823909531,0.9387019669929872
0.12198611348867416,0.6688206785137318,0.04240710823909531,0.9387019669929872
0.12190273404121399,0.6688206785137318,0.04281098546042003,0.9387019669929872
0.1215018555521965,0.6710420032310178,0.04281098546042003,0.9387019669929872
0.1213545948266983,0.6710420032310178,0.04321486268174475,0.9387019669929872
0.12132930010557175,0.6716478190630049,0.04321486268174475,0.9387019669929872
0.12131837010383606,0.6716478190630049,0.04341680129240711,0.9387019669929872
0.12098255753517151,0.6730613893376414,0.04341680129240711,0.9387019669929872
0.12092465162277222,0.6730613893376414,0.04361873990306947,0.9387019669929872
0.12087768316268921,0.6732633279483037,0.04361873990306947,0.9387019669929872
0.12086524814367294,0.6732633279483037,0.04382067851373182,0.9387019669929872
0.12084289640188217,0.6734652665589661,0.04382067851373182,0.9387019669929872
0.1208123117685318,0.6734652665589661,0.04402261712439418,0.9387019669929872
0.12065724283456802,0.6746768982229402,0.04402261712439418,0.9387019669929872
0.12062888592481613,0.6746768982229402,0.04422455573505654,0.9387019669929872
0.12055496871471405,0.6750807754442649,0.04422455573505654,0.9387019669929872
0.12052321434020996,0.6750807754442649,0.0444264943457189,0.9387019669929872
0.12033781409263611,0.6764943457189014,0.0444264943457189,0.9387019669929872
0.12029905617237091,0.6764943457189014,0.04483037156704362,0.9387019669929872
0.12028126418590546,0.6766962843295639,0.04483037156704362,0.9387019669929872
0.12026380002498627,0.6766962843295639,0.045032310177705974,0.9387019669929872
0.12018527090549469,0.6773021001615509,0.045032310177705974,0.9387019669929872
0.12009093165397644,0.6773021001615509,0.045234248788368334,0.9387019669929872
0.11990851163864136,0.677907915993538,0.045234248788368334,0.9387019669929872
0.11990518122911453,0.677907915993538,0.04543618739903069,0.9387019669929872
0.11969606578350067,0.6793214862681745,0.04543618739903069,0.9387019669929872
0.11964762210845947,0.6793214862681745,0.04563812600969305,0.9387019669929872
0.11957918107509613,0.6799273021001615,0.04563812600969305,0.9387019669929872
0.11956530809402466,0.6799273021001615,0.04584006462035541,0.9387019669929872
0.11912664771080017,0.682956381260097,0.04584006462035541,0.9387019669929872
0.11912085860967636,0.682956381260097,0.04604200323101777,0.9387019669929872
0.11910299956798553,0.6833602584814217,0.04604200323101777,0.9387019669929872
0.11907820403575897,0.6833602584814217,0.046445880452342485,0.9387019669929872
0.11894100159406662,0.6837641357027464,0.046445880452342485,0.9387019669929872
0.11892397701740265,0.6837641357027464,0.046647819063004844,0.9387019669929872
0.11890324205160141,0.6839660743134087,0.046647819063004844,0.9387019669929872
0.11889753490686417,0.6839660743134087,0.046849757673667204,0.9387019669929872
0.11886849999427795,0.6843699515347335,0.046849757673667204,0.9387019669929872
0.1188238337635994,0.6843699515347335,0.047051696284329564,0.9387019669929872
0.11870240420103073,0.6851777059773829,0.047051696284329564,0.9387019669929872
0.11867436021566391,0.6851777059773829,0.047253634894991924,0.9387019669929872
0.11841627210378647,0.6859854604200323,0.047253634894991924,0.9387019669929872
0.1184079647064209,0.6859854604200323,0.04745557350565428,0.9387019669929872
0.1182783842086792,0.6867932148626817,0.04745557350565428,0.9387019669929872
0.11825508624315262,0.6867932148626817,0.04765751211631664,0.9387019669929872
0.11824220418930054,0.6871970920840065,0.04765751211631664,0.9387019669929872
0.11823414266109467,0.6871970920840065,0.047859450726978996,0.9387019669929872
0.11806419491767883,0.688610662358643,0.047859450726978996,0.9387019669929872
0.11797754466533661,0.688610662358643,0.048061389337641355,0.9387019669929872
0.11735052615404129,0.690831987075929,0.048061389337641355,0.9387019669929872
0.11731524765491486,0.690831987075929,0.048465266558966075,0.9387019669929872
0.11728686839342117,0.6910339256865913,0.048465266558966075,0.9387019669929872
0.1172630712389946,0.6910339256865913,0.048667205169628434,0.9387019669929872
0.11704941093921661,0.693659127625202,0.048667205169628434,0.9387019669929872
0.11695577949285507,0.693659127625202,0.048869143780290794,0.9387019669929872
0.11689691245555878,0.6940630048465266,0.048869143780290794,0.9387019669929872
0.11688221991062164,0.6940630048465266,0.04907108239095315,0.9387019669929872
0.11665939539670944,0.6948707592891761,0.04907108239095315,0.9387019669929872
0.11664871126413345,0.6948707592891761,0.049273021001615507,0.9387019669929872
0.11627612262964249,0.696486268174475,0.049273021001615507,0.9387019669929872
0.11625491082668304,0.696486268174475,0.049474959612277866,0.9387019669929872
0.11625398695468903,0.6966882067851373,0.049474959612277866,0.9387019669929872
0.11621488630771637,0.6966882067851373,0.049676898222940226,0.9387019669929872
0.11598565429449081,0.6983037156704361,0.049676898222940226,0.9387019669929872
0.11596477031707764,0.6983037156704361,0.049878836833602586,0.9387019669929872
0.11565990000963211,0.6995153473344103,0.049878836833602586,0.9387019669929872
0.11564826965332031,0.6995153473344103,0.050080775444264945,0.9387019669929872
0.11560895293951035,0.6999192245557351,0.050080775444264945,0.9387019669929872
0.11560745537281036,0.6999192245557351,0.050282714054927305,0.9387019669929872
0.11556865274906158,0.7001211631663974,0.050282714054927305,0.9387019669929872
0.11536415666341782,0.7001211631663974,0.05068659127625202,0.9387019669929872
0.11533433198928833,0.7003231017770598,0.05068659127625202,0.9387019669929872
0.11530201137065887,0.7003231017770598,0.05088852988691438,0.9387019669929872
0.1146591305732727,0.7029483037156704,0.05088852988691438,0.9387019669929872
0.11463618278503418,0.7029483037156704,0.051292407108239096,0.9387019669929872
0.11460067331790924,0.7031502423263328,0.051292407108239096,0.9387019669929872
0.11458266526460648,0.7031502423263328,0.051494345718901456,0.9387019669929872
0.11454359441995621,0.7035541195476576,0.051494345718901456,0.9387019669929872
0.11450359970331192,0.7035541195476576,0.051696284329563816,0.9387019669929872
0.11413293331861496,0.7045638126009693,0.051696284329563816,0.9387019669929872
0.11412733048200607,0.7045638126009693,0.05189822294022617,0.9387019669929872
0.11402269452810287,0.7053715670436187,0.05189822294022617,0.9387019669929872
0.11398289352655411,0.7053715670436187,0.05210016155088853,0.9387019669929872
0.11389005184173584,0.7059773828756059,0.05210016155088853,0.9387019669929872
0.11384988576173782,0.7059773828756059,0.05230210016155089,0.9387019669929872
0.11379339545965195,0.7063812600969306,0.05230210016155089,0.9387019669929872
0.11370650678873062,0.7063812600969306,0.05250403877221325,0.9387019669929872
0.11364235728979111,0.7073909531502424,0.05250403877221325,0.9387019669929872
0.11352843791246414,0.7073909531502424,0.05270597738287561,0.9387019669929872
0.11349661648273468,0.7079967689822294,0.05270597738287561,0.9387019669929872
0.11344864219427109,0.7079967689822294,0.05290791599353797,0.9387019669929872
0.11340250074863434,0.7084006462035541,0.05290791599353797,0.9387019669929872
0.11331020295619965,0.7084006462035541,0.05331179321486268,0.9387019669929872
0.11326005309820175,0.7090064620355412,0.05331179321486268,0.9387019669929872
0.11321902275085449,0.7090064620355412,0.05351373182552504,0.9387019669929872
0.11316066980361938,0.7094103392568659,0.05351373182552504,0.9387019669929872
0.11313190311193466,0.7094103392568659,0.0537156704361874,0.9387019669929872
0.11312045902013779,0.7096122778675282,0.0537156704361874,0.9387019669929872
0.11304382234811783,0.7096122778675282,0.05391760904684976,0.9387019669929872
0.11303266137838364,0.7098142164781907,0.05391760904684976,0.9387019669929872
0.11302300542593002,0.7098142164781907,0.05411954765751212,0.9387019669929872
0.11248800158500671,0.7126413570274637,0.05411954765751212,0.9387019669929872
0.11244303733110428,0.7126413570274637,0.05452342487883683,0.9387019669929872
0.11239120364189148,0.7130452342487884,0.05452342487883683,0.9387019669929872
0.11236115545034409,0.7130452342487884,0.05492730210016155,0.9387019669929872
0.11228718608617783,0.7134491114701131,0.05492730210016155,0.9387019669929872
0.11225396394729614,0.7134491114701131,0.05512924071082391,0.9387019669929872
0.11220893263816833,0.7140549273021002,0.05512924071082391,0.9387019669929872
0.11210621893405914,0.7140549273021002,0.05553311793214863,0.9387019669929872
0.11206752061843872,0.7146607431340872,0.05553311793214863,0.9387019669929872
0.11204971373081207,0.7146607431340872,0.05593699515347334,0.9387019669929872
0.1120171770453453,0.7152665589660743,0.05593699515347334,0.9387019669929872
0.11195670068264008,0.7152665589660743,0.0561389337641357,0.9387019669929872
0.11194668710231781,0.715670436187399,0.0561389337641357,0.9387019669929872
0.11188890039920807,0.715670436187399,0.05634087237479806,0.9387019669929872
0.11167162656784058,0.7170840064620355,0.05634087237479806,0.9387019669929872
0.11162466555833817,0.7170840064620355,0.05654281098546042,0.9387019669929872
0.11149022728204727,0.7174878836833603,0.05654281098546042,0.9387019669929872
0.11145990341901779,0.7174878836833603,0.05674474959612278,0.9387019669929872
0.11139553785324097,0.7182956381260097,0.05674474959612278,0.9387019669929872
0.11131545901298523,0.7182956381260097,0.05694668820678514,0.9387019669929872
0.11105062812566757,0.7193053311793215,0.05694668820678514,0.9387019669929872
0.11098086833953857,0.7193053311793215,0.05735056542810985,0.9387019669929872
0.11090418696403503,0.7195072697899838,0.05735056542810985,0.9387019669929872
0.11082949489355087,0.7195072697899838,0.05795638126009693,0.9387019669929872
0.11081063747406006,0.7197092084006462,0.05795638126009693,0.9387019669929872
0.11070062965154648,0.7197092084006462,0.05815831987075929,0.9387019669929872
0.11038829386234283,0.721324717285945,0.05815831987075929,0.9387019669929872
0.11028189212083817,0.721324717285945,0.058562197092084003,0.9387019669929872
0.11020336300134659,0.7217285945072698,0.058562197092084003,0.9387019669929872
0.11019895225763321,0.7217285945072698,0.05876413570274636,0.9387019669929872
0.1099712997674942,0.722940226171244,0.05876413570274636,0.9387019669929872
0.10994420200586319,0.722940226171244,0.05896607431340872,0.9387019669929872
0.10985474288463593,0.723546042003231,0.05896607431340872,0.9387019669929872
0.1097872257232666,0.723546042003231,0.05916801292407108,0.9387019669929872
0.10973875224590302,0.7239499192245558,0.05916801292407108,0.9387019669929872
0.10971346497535706,0.7239499192245558,0.05936995153473344,0.9387019669929872
0.10936672985553741,0.725767366720517,0.05936995153473344,0.9387019669929872
0.10936246812343597,0.725767366720517,0.0595718901453958,0.9387019669929872
0.10924168676137924,0.7261712439418416,0.0595718901453958,0.9387019669929872
0.10922461003065109,0.7261712439418416,0.05977382875605816,0.9387019669929872
0.10917998850345612,0.7265751211631664,0.05977382875605816,0.9387019669929872
0.1091025173664093,0.7265751211631664,0.059975767366720514,0.9387019669929872
0.1090843677520752,0.7267770597738288,0.059975767366720514,0.9387019669929872
0.1089850440621376,0.7267770597738288,0.060379644588045234,0.9387019669929872
0.10896613448858261,0.7269789983844911,0.060379644588045234,0.9387019669929872
0.10891291499137878,0.7269789983844911,0.06058158319870759,0.9387019669929872
0.1086948812007904,0.7279886914378029,0.06058158319870759,0.9387019669929872
0.10866858810186386,0.7279886914378029,0.06078352180936995,0.9387019669929872
0.10855679214000702,0.7287964458804523,0.06078352180936995,0.9387019669929872
0.10850321501493454,0.7287964458804523,0.06098546042003231,0.9387019669929872
0.10831630975008011,0.7304119547657512,0.06098546042003231,0.9387019669929872
0.10831441730260849,0.7304119547657512,0.061187399030694666,0.9387019669929872
0.10821713507175446,0.731421647819063,0.061187399030694666,0.9387019669929872
0.10820669680833817,0.731421647819063,0.061389337641357025,0.9387019669929872
0.10800957679748535,0.7326332794830371,0.061389337641357025,0.9387019669929872
0.10800047218799591,0.7326332794830371,0.061591276252019385,0.9387019669929872
0.10779410600662231,0.7338449111470113,0.061591276252019385,0.9387019669929872
0.10775363445281982,0.7338449111470113,0.061995153473344104,0.9387019669929872
0.10757207125425339,0.7352584814216478,0.061995153473344104,0.9387019669929872
0.10755149275064468,0.7352584814216478,0.062399030694668824,0.9387019669929872
0.10746277123689651,0.7360662358642972,0.062399030694668824,0.9387019669929872
0.10745017975568771,0.7360662358642972,0.06260096930533118,0.9387019669929872
0.1074480265378952,0.7362681744749596,0.06260096930533118,0.9387019669929872
0.10733626782894135,0.7362681744749596,0.06280290791599354,0.9387019669929872
0.10707436501979828,0.7366720516962844,0.06280290791599354,0.9387019669929872
0.1069495677947998,0.7366720516962844,0.0630048465266559,0.9387019669929872
0.10663476586341858,0.7378836833602584,0.0630048465266559,0.9387019669929872
0.10662207007408142,0.7378836833602584,0.06320678513731826,0.9387019669929872
0.1065298542380333,0.7384894991922456,0.06320678513731826,0.9387019669929872
0.10649867355823517,0.7384894991922456,0.06340872374798061,0.9387019669929872
0.10639379173517227,0.739297253634895,0.06340872374798061,0.9387019669929872
0.10636843740940094,0.739297253634895,0.06361066235864297,0.9387019669929872
0.10625775903463364,0.7399030694668821,0.06361066235864297,0.9387019669929872
0.10620295256376266,0.7399030694668821,0.0640145395799677,0.9387019669929872
0.1061883270740509,0.7401050080775444,0.0640145395799677,0.9387019669929872
0.10606531798839569,0.7401050080775444,0.06421647819063005,0.9387019669929872
0.10592998564243317,0.7411147011308562,0.06421647819063005,0.9387019669929872
0.10569559037685394,0.7411147011308562,0.06462035541195477,0.9387019669929872
0.10554346442222595,0.7419224555735057,0.06462035541195477,0.9387019669929872
0.10549046099185944,0.7419224555735057,0.06482229402261712,0.9387019669929872
0.10545691102743149,0.7425282714054927,0.06482229402261712,0.9387019669929872
0.10539983958005905,0.7425282714054927,0.06502423263327949,0.9387019669929872
0.10536111146211624,0.7429321486268174,0.06502423263327949,0.9387019669929872
0.10532119870185852,0.7429321486268174,0.06522617124394184,0.9387019669929872
0.10508508235216141,0.7447495961227787,0.06522617124394184,0.9387019669929872
0.10505878925323486,0.7447495961227787,0.0654281098546042,0.9387019669929872
0.10502870380878448,0.7451534733441034,0.0654281098546042,0.9387019669929872
0.10502839833498001,0.7451534733441034,0.06563004846526656,0.9387019669929872
0.10501706600189209,0.7453554119547657,0.06563004846526656,0.9387019669929872
0.10468971729278564,0.7453554119547657,0.06623586429725363,0.9387019669929872
0.10446644574403763,0.7459612277867528,0.06623586429725363,0.9387019669929872
0.10446220636367798,0.7459612277867528,0.066437802907916,0.9387019669929872
0.10436691343784332,0.7463651050080775,0.066437802907916,0.9387019669929872
0.10434668511152267,0.7463651050080775,0.06684168012924072,0.9387019669929872
0.10429856926202774,0.7469709208400647,0.06684168012924072,0.9387019669929872
0.10429675132036209,0.7469709208400647,0.06704361873990307,0.9387019669929872
0.10428749769926071,0.747172859450727,0.06704361873990307,0.9387019669929872
0.10423308610916138,0.747172859450727,0.06744749596122779,0.9387019669929872
0.10422578454017639,0.7473747980613893,0.06744749596122779,0.9387019669929872
0.10422338545322418,0.7473747980613893,0.06764943457189014,0.9387019669929872
0.10378708690404892,0.7497980613893377,0.06764943457189014,0.9387019669929872
0.10377593338489532,0.7497980613893377,0.06785137318255251,0.9387019669929872
0.10359648615121841,0.7508077544426495,0.06785137318255251,0.9387019669929872
0.10354835540056229,0.7508077544426495,0.06825525040387723,0.9387019669929872
0.10324835032224655,0.7534329563812601,0.06825525040387723,0.9387019669929872
0.1030418649315834,0.7534329563812601,0.06906300484652665,0.9387019669929872
0.1029665470123291,0.7540387722132472,0.06906300484652665,0.9387019669929872
0.10291614383459091,0.7540387722132472,0.06946688206785137,0.9387019669929872
0.10288833826780319,0.7542407108239095,0.06946688206785137,0.9387019669929872
0.10286053270101547,0.7542407108239095,0.06966882067851374,0.9387019669929872
0.10273723304271698,0.7546445880452343,0.06966882067851374,0.9387019669929872
0.10259480774402618,0.7546445880452343,0.07007269789983844,0.9387019669929872
0.10224143415689468,0.7552504038772213,0.07007269789983844,0.9387019669929872
0.1021522656083107,0.7552504038772213,0.07088045234248788,0.9387019669929872
0.10197971761226654,0.7560581583198708,0.07088045234248788,0.9387019669929872
0.10197320580482483,0.7560581583198708,0.07108239095315025,0.9387019669929872
0.10193642228841782,0.7564620355411955,0.07108239095315025,0.9387019669929872
0.10172136127948761,0.7564620355411955,0.0712843295638126,0.9387019669929872
0.10164172202348709,0.7566639741518578,0.0712843295638126,0.9387019669929872
0.1016128659248352,0.7566639741518578,0.07148626817447495,0.9387019669929872
0.10154054313898087,0.7570678513731826,0.07148626817447495,0.9387019669929872
0.10149555653333664,0.7570678513731826,0.07189014539579967,0.9387019669929872
0.10143458098173141,0.7572697899838449,0.07189014539579967,0.9387019669929872
0.1014256551861763,0.7572697899838449,0.07209208400646204,0.9387019669929872
0.10122860223054886,0.7582794830371568,0.07209208400646204,0.9387019669929872
0.10113324224948883,0.7582794830371568,0.07249596122778676,0.9387019669929872
0.10100716352462769,0.7586833602584814,0.07249596122778676,0.9387019669929872
0.10099829733371735,0.7586833602584814,0.07269789983844911,0.9387019669929872
0.10094143450260162,0.7588852988691438,0.07269789983844911,0.9387019669929872
0.10091555863618851,0.7588852988691438,0.07310177705977383,0.9387019669929872
0.10054027289152145,0.7602988691437803,0.07310177705977383,0.9387019669929872
0.10053921490907669,0.7602988691437803,0.07330371567043618,0.9387019669929872
0.10050652176141739,0.7609046849757674,0.07330371567043618,0.9387019669929872
0.1004851758480072,0.7609046849757674,0.07350565428109855,0.9387019669929872
0.10040374845266342,0.7613085621970921,0.07350565428109855,0.9387019669929872
0.10036886483430862,0.7613085621970921,0.0737075928917609,0.9387019669929872
0.10034073144197464,0.7617124394184168,0.0737075928917609,0.9387019669929872
0.10031884908676147,0.7617124394184168,0.07390953150242327,0.9387019669929872
0.10031275451183319,0.7621163166397416,0.07390953150242327,0.9387019669929872
0.1002882570028305,0.7621163166397416,0.07411147011308562,0.9387019669929872
0.10025366395711899,0.7623182552504039,0.07411147011308562,0.9387019669929872
0.10023940354585648,0.7623182552504039,0.07431340872374798,0.9387019669929872
0.10018432885408401,0.7625201938610663,0.07431340872374798,0.9387019669929872
0.10008058696985245,0.7625201938610663,0.0747172859450727,0.9387019669929872
0.09997162967920303,0.7629240710823909,0.0747172859450727,0.9387019669929872
0.09989458322525024,0.7629240710823909,0.07491922455573506,0.9387019669929872
0.0997852310538292,0.7631260096930533,0.07491922455573506,0.9387019669929872
0.09977895766496658,0.7631260096930533,0.07512116316639741,0.9387019669929872
0.09959129244089127,0.7641357027463651,0.07512116316639741,0.9387019669929872
0.09937524050474167,0.7641357027463651,0.07552504038772213,0.9387019669929872
0.0992330014705658,0.7659531502423264,0.07552504038772213,0.9387019669929872
0.09921763837337494,0.7659531502423264,0.07592891760904685,0.9387019669929872
0.09898301959037781,0.7671647819063004,0.07592891760904685,0.9387019669929872
0.09897024184465408,0.7671647819063004,0.0761308562197092,0.9387019669929872
0.09896163642406464,0.7675686591276252,0.0761308562197092,0.9387019669929872
0.098937027156353,0.7675686591276252,0.07633279483037157,0.9387019669929872
0.09882890433073044,0.7681744749596123,0.07633279483037157,0.9387019669929872
0.09875696897506714,0.7681744749596123,0.07673667205169628,0.9387019669929872
0.09875346720218658,0.7683764135702746,0.07673667205169628,0.9387019669929872
0.0987459197640419,0.7683764135702746,0.07693861066235864,0.9387019669929872
0.09867246448993683,0.7695880452342488,0.07693861066235864,0.9387019669929872
0.0986710637807846,0.7695880452342488,0.077140549273021,0.9387019669929872
0.09858950972557068,0.7699919224555735,0.077140549273021,0.9387019669929872
0.09853567183017731,0.7699919224555735,0.07734248788368336,0.9387019669929872
0.09838543832302094,0.7707996768982229,0.07734248788368336,0.9387019669929872
0.09834469109773636,0.7707996768982229,0.07754442649434572,0.9387019669929872
0.09816195070743561,0.77140549273021,0.07754442649434572,0.9387019669929872
0.09805050492286682,0.77140549273021,0.07794830371567044,0.9387019669929872
0.09782993793487549,0.7724151857835219,0.07794830371567044,0.9387019669929872
0.09780438244342804,0.7724151857835219,0.07835218093699516,0.9387019669929872
0.09744543582201004,0.7738287560581584,0.07835218093699516,0.9387019669929872
0.09742924571037292,0.7738287560581584,0.07855411954765751,0.9387019669929872
0.09736531972885132,0.7746365105008077,0.07855411954765751,0.9387019669929872
0.09732593595981598,0.7746365105008077,0.0791599353796446,0.9387019669929872
0.09719334542751312,0.7750403877221325,0.0791599353796446,0.9387019669929872
0.09711392968893051,0.7750403877221325,0.07936187399030695,0.9387019669929872
0.09698101878166199,0.7756462035541195,0.07936187399030695,0.9387019669929872
0.0969463586807251,0.7756462035541195,0.0795638126009693,0.9387019669929872
0.09677357971668243,0.7762520193861067,0.0795638126009693,0.9387019669929872
0.09676419198513031,0.7762520193861067,0.07976575121163167,0.9387019669929872
0.09671936184167862,0.7768578352180937,0.07976575121163167,0.9387019669929872
0.0966155081987381,0.7768578352180937,0.08016962843295639,0.9387019669929872
0.09630455076694489,0.7794830371567044,0.08016962843295639,0.9387019669929872
0.09622520208358765,0.7794830371567044,0.0805735056542811,0.9387019669929872
0.0958031564950943,0.781502423263328,0.0805735056542811,0.9387019669929872
0.095745749771595,0.781502423263328,0.08097738287560581,0.9387019669929872
0.09574046730995178,0.7817043618739903,0.08097738287560581,0.9387019669929872
0.0956699550151825,0.7817043618739903,0.08138126009693053,0.9387019669929872
0.09557799249887466,0.782108239095315,0.08138126009693053,0.9387019669929872
0.09557141363620758,0.782108239095315,0.0815831987075929,0.9387019669929872
0.09548302739858627,0.7827140549273021,0.0815831987075929,0.9387019669929872
0.09548014402389526,0.7827140549273021,0.08178513731825525,0.9387019669929872
0.09538198262453079,0.7829159935379645,0.08178513731825525,0.9387019669929872
0.09533730894327164,0.7829159935379645,0.08198707592891762,0.9387019669929872
0.09526067227125168,0.7839256865912763,0.08198707592891762,0.9387019669929872
0.09518967568874359,0.7839256865912763,0.08259289176090469,0.9387019669929872
0.09505772590637207,0.784329563812601,0.08259289176090469,0.9387019669929872
0.09502888470888138,0.784329563812601,0.08279483037156704,0.9387019669929872
0.09480458498001099,0.7857431340872375,0.08279483037156704,0.9387019669929872
0.09477465599775314,0.7857431340872375,0.08299676898222941,0.9387019669929872
0.09465590119361877,0.7861470113085622,0.08299676898222941,0.9387019669929872
0.09463120251893997,0.7861470113085622,0.08319870759289176,0.9387019669929872
0.09447532892227173,0.7869547657512116,0.08319870759289176,0.9387019669929872
0.09443400055170059,0.7869547657512116,0.08340064620355411,0.9387019669929872
0.09442093968391418,0.787156704361874,0.08340064620355411,0.9387019669929872
0.09435950964689255,0.787156704361874,0.08360258481421648,0.9387019669929872
0.09433300793170929,0.7873586429725363,0.08360258481421648,0.9387019669929872
0.09433041512966156,0.7873586429725363,0.08380452342487883,0.9387019669929872
0.09428396821022034,0.7877625201938611,0.08380452342487883,0.9387019669929872
0.094249427318573,0.7877625201938611,0.08420840064620355,0.9387019669929872
0.09419769793748856,0.7887722132471728,0.08420840064620355,0.9387019669929872
0.09415316581726074,0.7887722132471728,0.08441033925686592,0.9387019669929872
0.09370537102222443,0.7907915993537964,0.08441033925686592,0.9387019669929872
0.09368152916431427,0.7907915993537964,0.08481421647819062,0.9387019669929872
0.09359144419431686,0.7911954765751211,0.08481421647819062,0.9387019669929872
0.09356667101383209,0.7911954765751211,0.08501615508885299,0.9387019669929872
0.09353482723236084,0.7915993537964459,0.08501615508885299,0.9387019669929872
0.09352646768093109,0.7915993537964459,0.08521809369951534,0.9387019669929872
0.09330576658248901,0.7944264943457189,0.08521809369951534,0.9387019669929872
0.09323863685131073,0.7944264943457189,0.08542003231017771,0.9387019669929872
0.09319095313549042,0.7950323101777059,0.08542003231017771,0.9387019669929872
0.09312818199396133,0.7950323101777059,0.08602584814216478,0.9387019669929872
0.09306778013706207,0.7954361873990307,0.08602584814216478,0.9387019669929872
0.09284001588821411,0.7954361873990307,0.0864297253634895,0.9387019669929872
0.09273876994848251,0.7960420032310178,0.0864297253634895,0.9387019669929872
0.0927169919013977,0.7960420032310178,0.08663166397415185,0.9387019669929872
0.0927119106054306,0.7962439418416801,0.08663166397415185,0.9387019669929872
0.09270935505628586,0.7962439418416801,0.08683360258481422,0.9387019669929872
0.09264169633388519,0.7966478190630049,0.08683360258481422,0.9387019669929872
0.09259586036205292,0.7966478190630049,0.08703554119547657,0.9387019669929872
0.09250248223543167,0.7972536348949919,0.08703554119547657,0.9387019669929872
0.0923541784286499,0.7972536348949919,0.08784329563812601,0.9387019669929872
0.09229546040296555,0.7976575121163166,0.08784329563812601,0.9387019669929872
0.09225084632635117,0.7976575121163166,0.08804523424878836,0.9387019669929872
0.09207157045602798,0.7986672051696284,0.08804523424878836,0.9387019669929872
0.0920078232884407,0.7986672051696284,0.08824717285945073,0.9387019669929872
0.09183623641729355,0.7994749596122779,0.08824717285945073,0.9387019669929872
0.09178868681192398,0.7994749596122779,0.0888529886914378,0.9387019669929872
0.09170882403850555,0.8000807754442649,0.0888529886914378,0.9387019669929872
0.09168727695941925,0.8000807754442649,0.08905492730210016,0.9387019669929872
0.09158661961555481,0.8002827140549273,0.08905492730210016,0.9387019669929872
0.09157929569482803,0.8002827140549273,0.08925686591276252,0.9387019669929872
0.09149482846260071,0.800686591276252,0.08925686591276252,0.9387019669929872
0.0914054587483406,0.800686591276252,0.08945880452342488,0.9387019669929872
0.09103894233703613,0.8023021001615509,0.08945880452342488,0.9387019669929872
0.09088126569986343,0.8023021001615509,0.0898626817447496,0.9387019669929872
0.09083870053291321,0.8027059773828756,0.0898626817447496,0.9387019669929872
0.09082461893558502,0.8027059773828756,0.09006462035541195,0.9387019669929872
0.09074137359857559,0.802907915993538,0.09006462035541195,0.9387019669929872
0.09069987386465073,0.802907915993538,0.09026655896607431,0.9387019669929872
0.09063456952571869,0.8037156704361874,0.09026655896607431,0.9387019669929872
0.09055819362401962,0.8037156704361874,0.09087237479806139,0.9387019669929872
0.09026708453893661,0.8047253634894992,0.09087237479806139,0.9387019669929872
0.09021599590778351,0.8047253634894992,0.0912762520193861,0.9387019669929872
0.0901915431022644,0.8049273021001615,0.0912762520193861,0.9387019669929872
0.09016437828540802,0.8049273021001615,0.09147819063004846,0.9387019669929872
0.09003207087516785,0.8055331179321487,0.09147819063004846,0.9387019669929872
0.08982133120298386,0.8055331179321487,0.09188206785137318,0.9387019669929872
0.0897764340043068,0.805735056542811,0.09188206785137318,0.9387019669929872
0.08976396918296814,0.805735056542811,0.09208400646203554,0.9387019669929872
0.08974939584732056,0.8059369951534734,0.09208400646203554,0.9387019669929872
0.0897478461265564,0.8059369951534734,0.0922859450726979,0.9387019669929872
0.08963890373706818,0.8065428109854604,0.0922859450726979,0.9387019669929872
0.08962016552686691,0.8065428109854604,0.09248788368336026,0.9387019669929872
0.08961200714111328,0.8067447495961227,0.09248788368336026,0.9387019669929872
0.08959522843360901,0.8067447495961227,0.09268982229402262,0.9387019669929872
0.08952942490577698,0.8071486268174475,0.09268982229402262,0.9387019669929872
0.08941945433616638,0.8071486268174475,0.09289176090468497,0.9387019669929872
0.0893462672829628,0.807956381260097,0.09289176090468497,0.9387019669929872
0.08930057287216187,0.807956381260097,0.09309369951534734,0.9387019669929872
0.08927228301763535,0.8081583198707593,0.09309369951534734,0.9387019669929872
0.08914030343294144,0.8081583198707593,0.09349757673667206,0.9387019669929872
0.08908611536026001,0.8083602584814217,0.09349757673667206,0.9387019669929872
0.0890744999051094,0.8083602584814217,0.09390145395799677,0.9387019669929872
0.08903626352548599,0.8087641357027464,0.09390145395799677,0.9387019669929872
0.0890359878540039,0.8087641357027464,0.09410339256865913,0.9387019669929872
0.08898008614778519,0.8089660743134087,0.09410339256865913,0.9387019669929872
0.08897613734006882,0.8089660743134087,0.09430533117932148,0.9387019669929872
0.08894689381122589,0.809168012924071,0.09430533117932148,0.9387019669929872
0.08893702179193497,0.809168012924071,0.09450726978998385,0.9387019669929872
0.08886737376451492,0.8095718901453958,0.09450726978998385,0.9387019669929872
0.08884815871715546,0.8095718901453958,0.0947092084006462,0.9387019669929872
0.08854053169488907,0.8099757673667205,0.0947092084006462,0.9387019669929872
0.08851297199726105,0.8099757673667205,0.09511308562197092,0.9387019669929872
0.08843794465065002,0.8101777059773829,0.09511308562197092,0.9387019669929872
0.0883515477180481,0.8101777059773829,0.09531502423263329,0.9387019669929872
0.08799489587545395,0.811389337641357,0.09531502423263329,0.9387019669929872
0.08796542882919312,0.811389337641357,0.09551696284329564,0.9387019669929872
0.08791493624448776,0.8115912762520194,0.09551696284329564,0.9387019669929872
0.08787628263235092,0.8115912762520194,0.09571890145395799,0.9387019669929872
0.08786860853433609,0.8117932148626817,0.09571890145395799,0.9387019669929872
0.08778506517410278,0.8117932148626817,0.09652665589660743,0.9387019669929872
0.08772445470094681,0.8121970920840065,0.09652665589660743,0.9387019669929872
0.08769296109676361,0.8121970920840065,0.09693053311793215,0.9387019669929872
0.0875723585486412,0.8130048465266559,0.09693053311793215,0.9387019669929872
0.0871870368719101,0.8130048465266559,0.09733441033925687,0.9387019669929872
0.08674418926239014,0.813610662358643,0.09733441033925687,0.9387019669929872
0.08664671331644058,0.813610662358643,0.09753634894991922,0.9387019669929872
0.08655108511447906,0.8144184168012925,0.09753634894991922,0.9387019669929872
0.08653764426708221,0.8144184168012925,0.09773828756058159,0.9387019669929872
0.08645912259817123,0.815831987075929,0.09773828756058159,0.9387019669929872
0.08636648207902908,0.815831987075929,0.09834410339256866,0.9387019669929872
0.08634740859270096,0.8160339256865913,0.09834410339256866,0.9387019669929872
0.08633658289909363,0.8160339256865913,0.09854604200323101,0.9387019669929872
0.08633042871952057,0.8162358642972536,0.09854604200323101,0.9387019669929872
0.08629628270864487,0.8162358642972536,0.09874798061389338,0.9387019669929872
0.08629201352596283,0.816437802907916,0.09874798061389338,0.9387019669929872
0.0862872451543808,0.816437802907916,0.09894991922455573,0.9387019669929872
0.08626753091812134,0.8166397415185783,0.09894991922455573,0.9387019669929872
0.08618519455194473,0.8166397415185783,0.09935379644588045,0.9387019669929872
0.08611086010932922,0.817043618739903,0.09935379644588045,0.9387019669929872
0.08609511703252792,0.817043618739903,0.0995557350565428,0.9387019669929872
0.08603647351264954,0.8178513731825525,0.0995557350565428,0.9387019669929872
0.08602216839790344,0.8178513731825525,0.09975767366720517,0.9387019669929872
0.08563093096017838,0.8200726978998385,0.09975767366720517,0.9387019669929872
0.08561664074659348,0.8200726978998385,0.09995961227786752,0.9387019669929872
0.08560744673013687,0.8204765751211631,0.09995961227786752,0.9387019669929872
0.08559967577457428,0.8204765751211631,0.10016155088852989,0.9387019669929872
0.0854770690202713,0.8210823909531503,0.10016155088852989,0.9387019669929872
0.08546556532382965,0.8210823909531503,0.10036348949919224,0.9387019669929872
0.0853973999619484,0.8218901453957996,0.10036348949919224,0.9387019669929872
0.08530274778604507,0.8218901453957996,0.10056542810985461,0.9387019669929872
0.08523444831371307,0.8222940226171244,0.10056542810985461,0.9387019669929872
0.08520366251468658,0.8222940226171244,0.10076736672051696,0.9387019669929872
0.08520057052373886,0.8224959612277868,0.10076736672051696,0.9387019669929872
0.0851627066731453,0.8224959612277868,0.10137318255250403,0.9387019669929872
0.0850982815027237,0.8228998384491115,0.10137318255250403,0.9387019669929872
0.08507245779037476,0.8228998384491115,0.1015751211631664,0.9387019669929872
0.08506307005882263,0.8231017770597738,0.1015751211631664,0.9387019669929872
0.08503784984350204,0.8231017770597738,0.10197899838449112,0.9387019669929872
0.08488139510154724,0.8241114701130856,0.10197899838449112,0.9387019669929872
0.08487964421510696,0.8241114701130856,0.10218093699515347,0.9387019669929872
0.08485567569732666,0.824313408723748,0.10218093699515347,0.9387019669929872
0.08483012020587921,0.824313408723748,0.10238287560581583,0.9387019669929872
0.08473240584135056,0.8247172859450727,0.10238287560581583,0.9387019669929872
0.08469001203775406,0.8247172859450727,0.10258481421647819,0.9387019669929872
0.08460277318954468,0.8253231017770598,0.10258481421647819,0.9387019669929872
0.08459233492612839,0.8253231017770598,0.10278675282714055,0.9387019669929872
0.08457239717245102,0.8255250403877221,0.10278675282714055,0.9387019669929872
0.08453831076622009,0.8255250403877221,0.10298869143780291,0.9387019669929872
0.0844874158501625,0.8259289176090469,0.10298869143780291,0.9387019669929872
0.08444421738386154,0.8259289176090469,0.10339256865912763,0.9387019669929872
0.08427084237337112,0.8263327948303716,0.10339256865912763,0.9387019669929872
0.08422975242137909,0.8263327948303716,0.10359450726978998,0.9387019669929872
0.08421027660369873,0.8267366720516963,0.10359450726978998,0.9387019669929872
0.08414246141910553,0.8267366720516963,0.10379644588045234,0.9387019669929872
0.08408840745687485,0.8269386106623586,0.10379644588045234,0.9387019669929872
0.08397684246301651,0.8269386106623586,0.10440226171243942,0.9387019669929872
0.08374308794736862,0.8283521809369951,0.10440226171243942,0.9387019669929872
0.08371379226446152,0.8283521809369951,0.10460420032310178,0.9387019669929872
0.08337660878896713,0.8315831987075929,0.10460420032310178,0.9387019669929872
0.08336390554904938,0.8315831987075929,0.10480613893376414,0.9387019669929872
0.08323635160923004,0.8323909531502424,0.10480613893376414,0.9387019669929872
0.08322474360466003,0.8323909531502424,0.1050080775444265,0.9387019669929872
0.08317159116268158,0.8329967689822294,0.1050080775444265,0.9387019669929872
0.08314970135688782,0.8329967689822294,0.10521001615508885,0.9387019669929872
0.08311069011688232,0.8340064620355412,0.10521001615508885,0.9387019669929872
0.08300293236970901,0.8340064620355412,0.10541195476575121,0.9387019669929872
0.0829935297369957,0.8342084006462036,0.10541195476575121,0.9387019669929872
0.08298131078481674,0.8342084006462036,0.10561389337641357,0.9387019669929872
0.08290290087461472,0.8344103392568659,0.10561389337641357,0.9387019669929872
0.08283062279224396,0.8344103392568659,0.10601777059773829,0.9387019669929872
0.08279259502887726,0.8348142164781907,0.10601777059773829,0.9387019669929872
0.08275096118450165,0.8348142164781907,0.106421647819063,0.9387019669929872
0.08267926424741745,0.8352180936995154,0.106421647819063,0.9387019669929872
0.08264152705669403,0.8352180936995154,0.10662358642972536,0.9387019669929872
0.08242378383874893,0.8366316639741519,0.10662358642972536,0.9387019669929872
0.08237262070178986,0.8366316639741519,0.10682552504038773,0.9387019669929872
0.08229932934045792,0.8370355411954766,0.10682552504038773,0.9387019669929872
0.0821584165096283,0.8370355411954766,0.10702746365105008,0.9387019669929872
0.08201266825199127,0.8372374798061389,0.10702746365105008,0.9387019669929872
0.08198282122612,0.8372374798061389,0.10763327948303715,0.9387019669929872
0.08190318942070007,0.837843295638126,0.10763327948303715,0.9387019669929872
0.08185956627130508,0.837843295638126,0.10783521809369952,0.9387019669929872
0.08179127424955368,0.8384491114701131,0.10783521809369952,0.9387019669929872
0.08174309879541397,0.8384491114701131,0.10823909531502424,0.9387019669929872
0.08174089342355728,0.8386510500807755,0.10823909531502424,0.9387019669929872
0.0817076563835144,0.8386510500807755,0.10844103392568659,0.9387019669929872
0.08168400824069977,0.8388529886914378,0.10844103392568659,0.9387019669929872
0.08161049336194992,0.8388529886914378,0.10904684975767366,0.9387019669929872
0.08148286491632462,0.8390549273021002,0.10904684975767366,0.9387019669929872
0.08142930269241333,0.8390549273021002,0.10945072697899838,0.9387019669929872
0.08136463910341263,0.8394588045234249,0.10945072697899838,0.9387019669929872
0.08130067586898804,0.8394588045234249,0.10965266558966075,0.9387019669929872
0.08128035068511963,0.8396607431340872,0.10965266558966075,0.9387019669929872
0.08125251531600952,0.8396607431340872,0.11005654281098547,0.9387019669929872
0.08122868090867996,0.8398626817447497,0.11005654281098547,0.9387019669929872
0.0812201127409935,0.8398626817447497,0.11025848142164782,0.9387019669929872
0.08105549961328506,0.840670436187399,0.11025848142164782,0.9387019669929872
0.08098471164703369,0.840670436187399,0.11086429725363489,0.9387019669929872
0.08091443032026291,0.8410743134087237,0.11086429725363489,0.9387019669929872
0.08082277327775955,0.8410743134087237,0.11147011308562198,0.9387019669929872
0.08081698417663574,0.8412762520193862,0.11147011308562198,0.9387019669929872
0.08079827576875687,0.8412762520193862,0.11167205169628433,0.9387019669929872
0.08062320202589035,0.8420840064620355,0.11167205169628433,0.9387019669929872
0.08060610294342041,0.8420840064620355,0.11187399030694668,0.9387019669929872
0.08057762682437897,0.8424878836833603,0.11187399030694668,0.9387019669929872
0.0804949477314949,0.8424878836833603,0.1122778675282714,0.9387019669929872
0.08047015219926834,0.8426898222940227,0.1122778675282714,0.9387019669929872
0.08045438677072525,0.8426898222940227,0.11247980613893377,0.9387019669929872
0.08015799522399902,0.843497576736672,0.11247980613893377,0.9387019669929872
0.08004928380250931,0.843497576736672,0.11288368336025849,0.9387019669929872
0.08004644513130188,0.8436995153473344,0.11288368336025849,0.9387019669929872
0.08002668619155884,0.8436995153473344,0.1132875605815832,0.9387019669929872
0.07997629046440125,0.8441033925686591,0.1132875605815832,0.9387019669929872
0.07983686774969101,0.8441033925686591,0.11348949919224556,0.9387019669929872
0.07981374114751816,0.8447092084006462,0.11348949919224556,0.9387019669929872
0.07968098670244217,0.8447092084006462,0.11409531502423263,0.9387019669929872
0.07967717200517654,0.8449111470113085,0.11409531502423263,0.9387019669929872
0.07963082194328308,0.8449111470113085,0.11429725363489499,0.9387019669929872
0.07954389601945877,0.845113085621971,0.11429725363489499,0.9387019669929872
0.07945787906646729,0.845113085621971,0.11510500807754442,0.9387019669929872
0.07942903786897659,0.8453150242326333,0.11510500807754442,0.9387019669929872
0.07940088957548141,0.8453150242326333,0.11550888529886914,0.9387019669929872
0.07934767007827759,0.8455169628432956,0.11550888529886914,0.9387019669929872
0.07921326905488968,0.8455169628432956,0.11591276252019386,0.9387019669929872
0.07919421046972275,0.845718901453958,0.11591276252019386,0.9387019669929872
0.07916192710399628,0.845718901453958,0.11631663974151858,0.9387019669929872
0.07908716052770615,0.8465266558966075,0.11631663974151858,0.9387019669929872
0.07905934751033783,0.8465266558966075,0.1167205169628433,0.9387019669929872
0.07905371487140656,0.8467285945072698,0.1167205169628433,0.9387019669929872
0.07898508757352829,0.8467285945072698,0.11692245557350565,0.9387019669929872
0.07897841185331345,0.8469305331179321,0.11692245557350565,0.9387019669929872
0.07891963422298431,0.8469305331179321,0.11752827140549273,0.9387019669929872
0.07885460555553436,0.8475363489499192,0.11752827140549273,0.9387019669929872
0.07881823182106018,0.8475363489499192,0.11793214862681745,0.9387019669929872
0.07879702746868134,0.847940226171244,0.11793214862681745,0.9387019669929872
0.07873547822237015,0.847940226171244,0.11833602584814217,0.9387019669929872
0.07872944325208664,0.8483441033925686,0.11833602584814217,0.9387019669929872
0.07865038514137268,0.8483441033925686,0.11853796445880452,0.9387019669929872
0.0786423608660698,0.848546042003231,0.11853796445880452,0.9387019669929872
0.07854148745536804,0.848546042003231,0.1191437802907916,0.9387019669929872
0.07850697636604309,0.8487479806138933,0.1191437802907916,0.9387019669929872
0.07845479249954224,0.8487479806138933,0.11974959612277868,0.9387019669929872
0.07844191044569016,0.8489499192245558,0.11974959612277868,0.9387019669929872
0.07842852920293808,0.8489499192245558,0.11995153473344103,0.9387019669929872
0.07835971564054489,0.8493537964458805,0.11995153473344103,0.9387019669929872
0.07827291637659073,0.8493537964458805,0.12035541195476575,0.9387019669929872
0.07826804369688034,0.8495557350565428,0.12035541195476575,0.9387019669929872
0.0782606229186058,0.8495557350565428,0.12055735056542811,0.9387019669929872
0.0782143697142601,0.8499596122778675,0.12055735056542811,0.9387019669929872
0.07818653434515,0.8499596122778675,0.12096122778675283,0.9387019669929872
0.07806156575679779,0.8503634894991923,0.12096122778675283,0.9387019669929872
0.07801514863967896,0.8503634894991923,0.12116316639741519,0.9387019669929872
0.0778123214840889,0.851373182552504,0.12116316639741519,0.9387019669929872
0.07780663669109344,0.851373182552504,0.12136510500807754,0.9387019669929872
0.0776854157447815,0.8521809369951535,0.12136510500807754,0.9387019669929872
0.07755819708108902,0.8521809369951535,0.12197092084006463,0.9387019669929872
0.07754963636398315,0.8523828756058158,0.12197092084006463,0.9387019669929872
0.07748863101005554,0.8523828756058158,0.1225767366720517,0.9387019669929872
0.07730560004711151,0.8542003231017771,0.1225767366720517,0.9387019669929872
0.07718557864427567,0.8542003231017771,0.12298061389337642,0.9387019669929872
0.07708181440830231,0.8544022617124394,0.12298061389337642,0.9387019669929872
0.07704439014196396,0.8544022617124394,0.12318255250403877,0.9387019669929872
0.07702802121639252,0.8548061389337641,0.12318255250403877,0.9387019669929872
0.07700291275978088,0.8548061389337641,0.12338449111470114,0.9387019669929872
0.07699275761842728,0.8550080775444265,0.12338449111470114,0.9387019669929872
0.07691747695207596,0.8550080775444265,0.12378836833602584,0.9387019669929872
0.07682358473539352,0.8554119547657512,0.12378836833602584,0.9387019669929872
0.07661009579896927,0.8554119547657512,0.12459612277867528,0.9387019669929872
0.076606385409832,0.8558158319870759,0.12459612277867528,0.9387019669929872
0.07654321193695068,0.8558158319870759,0.12479806138933765,0.9387019669929872
0.07648999989032745,0.856421647819063,0.12479806138933765,0.9387019669929872
0.07644953578710556,0.856421647819063,0.125,0.9387019669929872
0.07644259184598923,0.8566235864297254,0.125,0.9387019669929872
0.07641255110502243,0.8566235864297254,0.12520193861066237,0.9387019669929872
0.07617916166782379,0.8576332794830371,0.12520193861066237,0.9387019669929872
0.07608906924724579,0.8576332794830371,0.1254038772213247,0.9387019669929872
0.07608082890510559,0.8578352180936996,0.1254038772213247,0.9387019669929872
0.07606307417154312,0.8578352180936996,0.12560581583198707,0.9387019669929872
0.07597891241312027,0.8590468497576736,0.12560581583198707,0.9387019669929872
0.0758887231349945,0.8590468497576736,0.12580775444264944,0.9387019669929872
0.07588803023099899,0.8592487883683361,0.12580775444264944,0.9387019669929872
0.07587427645921707,0.8592487883683361,0.1260096930533118,0.9387019669929872
0.07587215304374695,0.8594507269789984,0.1260096930533118,0.9387019669929872
0.0758475810289383,0.8594507269789984,0.1264135702746365,0.9387019669929872
0.07579566538333893,0.8598546042003231,0.1264135702746365,0.9387019669929872
0.07573457807302475,0.8598546042003231,0.12681744749596122,0.9387019669929872
0.07572853565216064,0.8600565428109854,0.12681744749596122,0.9387019669929872
0.07565968483686447,0.8600565428109854,0.12742326332794832,0.9387019669929872
0.07561694830656052,0.8608642972536349,0.12742326332794832,0.9387019669929872
0.07560861110687256,0.8608642972536349,0.12762520193861066,0.9387019669929872
0.0755348652601242,0.8614701130856219,0.12762520193861066,0.9387019669929872
0.07553154230117798,0.8614701130856219,0.12782714054927302,0.9387019669929872
0.07541810721158981,0.8618739903069467,0.12782714054927302,0.9387019669929872
0.075369693338871,0.8618739903069467,0.1280290791599354,0.9387019669929872
0.07527565956115723,0.8620759289176091,0.1280290791599354,0.9387019669929872
0.07524743676185608,0.8620759289176091,0.12823101777059773,0.9387019669929872
0.07521454989910126,0.8622778675282714,0.12823101777059773,0.9387019669929872
0.0751478374004364,0.8622778675282714,0.12863489499192246,0.9387019669929872
0.07504259794950485,0.8624798061389337,0.12863489499192246,0.9387019669929872
0.07499290257692337,0.8624798061389337,0.12903877221324717,0.9387019669929872
0.07485076785087585,0.8638933764135702,0.12903877221324717,0.9387019669929872
0.074778251349926,0.8638933764135702,0.1294426494345719,0.9387019669929872
0.07468200474977493,0.8640953150242326,0.1294426494345719,0.9387019669929872
0.07467477768659592,0.8640953150242326,0.12964458804523424,0.9387019669929872
0.07463500648736954,0.8644991922455574,0.12964458804523424,0.9387019669929872
0.07461134344339371,0.8644991922455574,0.1298465266558966,0.9387019669929872
0.07455074787139893,0.8651050080775444,0.1298465266558966,0.9387019669929872
0.07453466951847076,0.8651050080775444,0.13004846526655897,0.9387019669929872
0.07452744990587234,0.8653069466882067,0.13004846526655897,0.9387019669929872
0.07448485493659973,0.8653069466882067,0.13065428109854604,0.9387019669929872
0.07438570261001587,0.8661147011308562,0.13065428109854604,0.9387019669929872
0.07436472922563553,0.8661147011308562,0.13126009693053312,0.9387019669929872
0.07433018088340759,0.8665185783521809,0.13126009693053312,0.9387019669929872
0.0743146613240242,0.8665185783521809,0.13166397415185785,0.9387019669929872
0.07424061000347137,0.8669224555735057,0.13166397415185785,0.9387019669929872
0.07415979355573654,0.8669224555735057,0.13206785137318255,0.9387019669929872
0.07408612966537476,0.8673263327948304,0.13206785137318255,0.9387019669929872
0.07397415488958359,0.8673263327948304,0.13307754442649433,0.9387019669929872
0.07393964380025864,0.8677302100161551,0.13307754442649433,0.9387019669929872
0.07389132678508759,0.8677302100161551,0.1332794830371567,0.9387019669929872
0.07387527823448181,0.8679321486268174,0.1332794830371567,0.9387019669929872
0.07382979243993759,0.8679321486268174,0.13348142164781907,0.9387019669929872
0.07365325093269348,0.8689418416801292,0.13348142164781907,0.9387019669929872
0.07357723265886307,0.8689418416801292,0.13368336025848143,0.9387019669929872
0.07355993241071701,0.869345718901454,0.13368336025848143,0.9387019669929872
0.07349048554897308,0.869345718901454,0.13408723747980614,0.9387019669929872
0.07342696934938431,0.8697495961227787,0.13408723747980614,0.9387019669929872
0.07336925715208054,0.8697495961227787,0.13449111470113084,0.9387019669929872
0.07335405796766281,0.869951534733441,0.13449111470113084,0.9387019669929872
0.07331204414367676,0.869951534733441,0.13550080775444265,0.9387019669929872
0.07326609641313553,0.8701534733441034,0.13550080775444265,0.9387019669929872
0.07321324199438095,0.8701534733441034,0.13570274636510501,0.9387019669929872
0.07310092449188232,0.8705573505654282,0.13570274636510501,0.9387019669929872
0.07308287173509598,0.8705573505654282,0.13610662358642972,0.9387019669929872
0.0730225071310997,0.8711631663974152,0.13610662358642972,0.9387019669929872
0.0729743167757988,0.8711631663974152,0.13651050080775445,0.9387019669929872
0.07285214215517044,0.8713651050080775,0.13651050080775445,0.9387019669929872
0.07276375591754913,0.8713651050080775,0.13731825525040386,0.9387019669929872
0.07262933999300003,0.8717689822294022,0.13731825525040386,0.9387019669929872
0.07258103042840958,0.8717689822294022,0.13792407108239096,0.9387019669929872
0.07254768908023834,0.8719709208400647,0.13792407108239096,0.9387019669929872
0.07254233211278915,0.8719709208400647,0.1381260096930533,0.9387019669929872
0.07249786704778671,0.8723747980613893,0.1381260096930533,0.9387019669929872
0.0724811851978302,0.8723747980613893,0.13852988691437804,0.9387019669929872
0.07234983891248703,0.8729806138933764,0.13852988691437804,0.9387019669929872
0.07229621708393097,0.8729806138933764,0.1391357027463651,0.9387019669929872
0.0721454918384552,0.8737883683360258,0.1391357027463651,0.9387019669929872
0.07196216285228729,0.8737883683360258,0.14034733441033925,0.9387019669929872
0.07194282859563828,0.8741922455573505,0.14034733441033925,0.9387019669929872
0.07186609506607056,0.8741922455573505,0.14054927302100162,0.9387019669929872
0.0718577429652214,0.874394184168013,0.14054927302100162,0.9387019669929872
0.07177161425352097,0.874394184168013,0.1411550888529887,0.9387019669929872
0.07150018960237503,0.8754038772213247,0.1411550888529887,0.9387019669929872
0.07149435579776764,0.8754038772213247,0.14135702746365106,0.9387019669929872
0.07142781466245651,0.8762116316639742,0.14135702746365106,0.9387019669929872
0.07139912247657776,0.8762116316639742,0.14176090468497576,0.9387019669929872
0.07135086506605148,0.8766155088852988,0.14176090468497576,0.9387019669929872
0.07134786993265152,0.8766155088852988,0.14196284329563813,0.9387019669929872
0.07131408900022507,0.8768174474959612,0.14196284329563813,0.9387019669929872
0.07126189768314362,0.8768174474959612,0.14277059773828757,0.9387019669929872
0.07116994261741638,0.8774232633279483,0.14277059773828757,0.9387019669929872
0.07108215242624283,0.8774232633279483,0.143578352180937,0.9387019669929872
0.07098715007305145,0.8780290791599353,0.143578352180937,0.9387019669929872
0.07096659392118454,0.8780290791599353,0.1439822294022617,0.9387019669929872
0.07094059884548187,0.8786348949919225,0.1439822294022617,0.9387019669929872
0.07091488689184189,0.8786348949919225,0.14438610662358642,0.9387019669929872
0.07069537043571472,0.8798465266558966,0.14438610662358642,0.9387019669929872
0.07056814432144165,0.8798465266558966,0.14579967689822293,0.9387019669929872
0.0705093964934349,0.880048465266559,0.14579967689822293,0.9387019669929872
0.0705072209239006,0.880048465266559,0.1460016155088853,0.9387019669929872
0.07050032913684845,0.8804523424878837,0.1460016155088853,0.9387019669929872
0.07046961784362793,0.8804523424878837,0.14640549273021003,0.9387019669929872
0.07046590745449066,0.880654281098546,0.14640549273021003,0.9387019669929872
0.07045657187700272,0.880654281098546,0.14660743134087237,0.9387019669929872
0.07045415788888931,0.8808562197092084,0.14660743134087237,0.9387019669929872
0.07036451250314713,0.8808562197092084,0.14680936995153474,0.9387019669929872
0.07035399228334427,0.8810581583198708,0.14680936995153474,0.9387019669929872
0.07034818083047867,0.8810581583198708,0.1470113085621971,0.9387019669929872
0.07033291459083557,0.8812600969305331,0.1470113085621971,0.9387019669929872
0.07010918110609055,0.8812600969305331,0.14862681744749595,0.9387019669929872
0.07008267194032669,0.8816639741518578,0.14862681744749595,0.9387019669929872
0.07006146758794785,0.8816639741518578,0.14882875605815832,0.9387019669929872
0.07000686973333359,0.8818659127625202,0.14882875605815832,0.9387019669929872
0.06993730366230011,0.8818659127625202,0.14903069466882068,0.9387019669929872
0.06978701055049896,0.8822697899838449,0.14903069466882068,0.9387019669929872
0.06975667178630829,0.8822697899838449,0.14923263327948302,0.9387019669929872
0.06956078857183456,0.8834814216478191,0.14923263327948302,0.9387019669929872
0.06946396082639694,0.8834814216478191,0.14963651050080776,0.9387019669929872
0.06930004805326462,0.8840872374798061,0.14963651050080776,0.9387019669929872
0.06924716383218765,0.8840872374798061,0.14983844911147012,0.9387019669929872
0.06915336847305298,0.8846930533117933,0.14983844911147012,0.9387019669929872
0.06907816976308823,0.8846930533117933,0.15064620355411953,0.9387019669929872
0.06907782703638077,0.8848949919224556,0.15064620355411953,0.9387019669929872
0.06903218477964401,0.8848949919224556,0.15125201938610663,0.9387019669929872
0.06887723505496979,0.8852988691437803,0.15125201938610663,0.9387019669929872
0.06873419135808945,0.8852988691437803,0.15205977382875605,0.9387019669929872
0.06858306378126144,0.885702746365105,0.15205977382875605,0.9387019669929872
0.06849037110805511,0.885702746365105,0.1522617124394184,0.9387019669929872
0.06838881969451904,0.8865105008077544,0.1522617124394184,0.9387019669929872
0.06834692507982254,0.8865105008077544,0.15266558966074315,0.9387019669929872
0.06832315772771835,0.8867124394184168,0.15266558966074315,0.9387019669929872
0.06819628179073334,0.8867124394184168,0.15286752827140548,0.9387019669929872
0.06812316924333572,0.8873182552504039,0.15286752827140548,0.9387019669929872
0.06804022938013077,0.8873182552504039,0.15327140549273022,0.9387019669929872
0.06794470548629761,0.8877221324717286,0.15327140549273022,0.9387019669929872
0.06794020533561707,0.8877221324717286,0.15347334410339256,0.9387019669929872
0.06792445480823517,0.8879240710823909,0.15347334410339256,0.9387019669929872
0.06786258518695831,0.8879240710823909,0.1538772213247173,0.9387019669929872
0.06784791499376297,0.8881260096930533,0.1538772213247173,0.9387019669929872
0.06783393770456314,0.8881260096930533,0.154281098546042,0.9387019669929872
0.0678173303604126,0.8883279483037156,0.154281098546042,0.9387019669929872
0.06775816529989243,0.8883279483037156,0.15468497576736673,0.9387019669929872
0.06768255680799484,0.8889337641357028,0.15468497576736673,0.9387019669929872
0.0676625519990921,0.8889337641357028,0.15488691437802907,0.9387019669929872
0.0676477700471878,0.8891357027463651,0.15488691437802907,0.9387019669929872
0.06759048253297806,0.8891357027463651,0.1552907915993538,0.9387019669929872
0.06749511510133743,0.8899434571890146,0.1552907915993538,0.9387019669929872
0.06747787445783615,0.8899434571890146,0.15549273021001617,0.9387019669929872
0.06745196878910065,0.8901453957996769,0.15549273021001617,0.9387019669929872
0.0674225464463234,0.8901453957996769,0.1556946688206785,0.9387019669929872
0.06733352690935135,0.8903473344103393,0.1556946688206785,0.9387019669929872
0.06727860867977142,0.8903473344103393,0.15609854604200324,0.9387019669929872
0.06723209470510483,0.8905492730210016,0.15609854604200324,0.9387019669929872
0.06711068749427795,0.8905492730210016,0.15650242326332794,0.9387019669929872
0.06709985435009003,0.8907512116316639,0.15650242326332794,0.9387019669929872
0.06694251298904419,0.8907512116316639,0.15731017770597738,0.9387019669929872
0.06687287241220474,0.8909531502423264,0.15731017770597738,0.9387019669929872
0.06687147915363312,0.8909531502423264,0.15751211631663975,0.9387019669929872
0.0668640285730362,0.8911550888529887,0.15751211631663975,0.9387019669929872
0.06682639569044113,0.8911550888529887,0.15791599353796446,0.9387019669929872
0.06677049398422241,0.8917609046849758,0.15791599353796446,0.9387019669929872
0.06670930236577988,0.8917609046849758,0.15852180936995153,0.9387019669929872
0.06667783111333847,0.8919628432956381,0.15852180936995153,0.9387019669929872
0.06646434962749481,0.8919628432956381,0.15953150242326333,0.9387019669929872
0.06638883799314499,0.8925686591276252,0.15953150242326333,0.9387019669929872
0.06626596301794052,0.8925686591276252,0.16033925686591277,0.9387019669929872
0.06618673354387283,0.8929725363489499,0.16033925686591277,0.9387019669929872
0.06617742031812668,0.8929725363489499,0.1605411954765751,0.9387019669929872
0.06612575799226761,0.8931744749596123,0.1605411954765751,0.9387019669929872
0.06607778370380402,0.8931744749596123,0.16094507269789984,0.9387019669929872
0.0660480260848999,0.8933764135702746,0.16094507269789984,0.9387019669929872
0.06598235666751862,0.8933764135702746,0.16134894991922455,0.9387019669929872
0.0659378245472908,0.893578352180937,0.16134894991922455,0.9387019669929872
0.06579036265611649,0.893578352180937,0.16195476575121162,0.9387019669929872
0.06578332930803299,0.8937802907915994,0.16195476575121162,0.9387019669929872
0.0656578317284584,0.8937802907915994,0.16235864297253635,0.9387019669929872
0.06557352095842361,0.8941841680129241,0.16235864297253635,0.9387019669929872
0.06556127220392227,0.8941841680129241,0.16256058158319872,0.9387019669929872
0.06554748117923737,0.8943861066235864,0.16256058158319872,0.9387019669929872
0.06550583243370056,0.8943861066235864,0.16276252019386106,0.9387019669929872
0.06546076387166977,0.8945880452342488,0.16276252019386106,0.9387019669929872
0.06544697284698486,0.8945880452342488,0.16296445880452343,0.9387019669929872
0.06543534994125366,0.8947899838449112,0.16296445880452343,0.9387019669929872
0.06535237282514572,0.8947899838449112,0.1631663974151858,0.9387019669929872
0.06533341109752655,0.8949919224555735,0.1631663974151858,0.9387019669929872
0.06528925895690918,0.8949919224555735,0.16377221324717287,0.9387019669929872
0.0652744323015213,0.8951938610662359,0.16377221324717287,0.9387019669929872
0.06527218222618103,0.8951938610662359,0.16397415185783523,0.9387019669929872
0.06524629890918732,0.8953957996768982,0.16397415185783523,0.9387019669929872
0.0652080848813057,0.8953957996768982,0.16417609046849757,0.9387019669929872
0.06511789560317993,0.8962035541195477,0.16417609046849757,0.9387019669929872
0.06504523754119873,0.8962035541195477,0.1645799676898223,0.9387019669929872
0.06501112133264542,0.8966074313408724,0.1645799676898223,0.9387019669929872
0.06494885683059692,0.8966074313408724,0.16518578352180938,0.9387019669929872
0.0648796409368515,0.8968093699515347,0.16518578352180938,0.9387019669929872
0.06476485729217529,0.8968093699515347,0.16599353796445881,0.9387019669929872
0.06471537053585052,0.8970113085621971,0.16599353796445881,0.9387019669929872
0.06465980410575867,0.8970113085621971,0.1665993537964459,0.9387019669929872
0.06458750367164612,0.8972132471728594,0.1665993537964459,0.9387019669929872
0.06444326043128967,0.8972132471728594,0.16720516962843296,0.9387019669929872
0.06442324072122574,0.8976171243941842,0.16720516962843296,0.9387019669929872
0.06434958428144455,0.8976171243941842,0.16760904684975766,0.9387019669929872
0.06434290111064911,0.8978190630048465,0.16760904684975766,0.9387019669929872
0.06429724395275116,0.8978190630048465,0.1680129240710824,0.9387019669929872
0.06428797543048859,0.8980210016155089,0.1680129240710824,0.9387019669929872
0.06428276002407074,0.8980210016155089,0.16821486268174474,0.9387019669929872
0.06423385441303253,0.8982229402261712,0.16821486268174474,0.9387019669929872
0.06421083956956863,0.8982229402261712,0.16861873990306947,0.9387019669929872
0.0639747902750969,0.898626817447496,0.16861873990306947,0.9387019669929872
0.06389377266168594,0.898626817447496,0.16902261712439418,0.9387019669929872
0.06387881189584732,0.8988287560581584,0.16902261712439418,0.9387019669929872
0.06376749277114868,0.8988287560581584,0.16962843295638125,0.9387019669929872
0.06371663510799408,0.8990306946688207,0.16962843295638125,0.9387019669929872
0.06369949877262115,0.8990306946688207,0.17003231017770598,0.9387019669929872
0.06369656324386597,0.899232633279483,0.17003231017770598,0.9387019669929872
0.06367771327495575,0.899232633279483,0.17023424878836835,0.9387019669929872
0.06355053931474686,0.9000403877221325,0.17023424878836835,0.9387019669929872
0.06340066343545914,0.9000403877221325,0.17104200323101776,0.9387019669929872
0.06329301744699478,0.9004442649434572,0.17104200323101776,0.9387019669929872
0.06326823681592941,0.9004442649434572,0.17124394184168013,0.9387019669929872
0.06320828199386597,0.9008481421647819,0.17124394184168013,0.9387019669929872
0.06317368149757385,0.9008481421647819,0.1718497576736672,0.9387019669929872
0.06313558667898178,0.9010500807754442,0.1718497576736672,0.9387019669929872
0.06311174482107162,0.9010500807754442,0.17225363489499193,0.9387019669929872
0.06284990906715393,0.9022617124394184,0.17225363489499193,0.9387019669929872
0.06281596422195435,0.9022617124394184,0.172859450726979,0.9387019669929872
0.06279230117797852,0.9024636510500808,0.172859450726979,0.9387019669929872
0.06279093772172928,0.9024636510500808,0.17306138933764137,0.9387019669929872
0.06279067695140839,0.9026655896607432,0.17306138933764137,0.9387019669929872
0.0626043900847435,0.9026655896607432,0.17407108239095315,0.9387019669929872
0.06259848177433014,0.9028675282714055,0.17407108239095315,0.9387019669929872
0.06252286583185196,0.9028675282714055,0.17447495961227788,0.9387019669929872
0.06249063089489937,0.9032714054927302,0.17447495961227788,0.9387019669929872
0.06248938664793968,0.9032714054927302,0.17467689822294022,0.9387019669929872
0.06247254088521004,0.9034733441033925,0.17467689822294022,0.9387019669929872
0.062400203198194504,0.9034733441033925,0.17508077544426495,0.9387019669929872
0.062310438603162766,0.9040791599353797,0.17508077544426495,0.9387019669929872
0.062220003455877304,0.9040791599353797,0.17548465266558966,0.9387019669929872
0.06220366805791855,0.9044830371567044,0.17548465266558966,0.9387019669929872
0.062196675688028336,0.9044830371567044,0.1758885298869144,0.9387019669929872
0.06215086951851845,0.9046849757673667,0.1758885298869144,0.9387019669929872
0.06198722869157791,0.9046849757673667,0.17689822294022617,0.9387019669929872
0.06197309494018555,0.904886914378029,0.17689822294022617,0.9387019669929872
0.06195469945669174,0.904886914378029,0.17710016155088854,0.9387019669929872
0.061945948749780655,0.9050888529886915,0.17710016155088854,0.9387019669929872
0.06193830817937851,0.9050888529886915,0.17750403877221324,0.9387019669929872
0.06191978603601456,0.9052907915993538,0.17750403877221324,0.9387019669929872
0.06189745292067528,0.9052907915993538,0.1777059773828756,0.9387019669929872
0.06188637763261795,0.9054927302100162,0.1777059773828756,0.9387019669929872
0.0618261881172657,0.9054927302100162,0.1781098546042003,0.9387019669929872
0.0617571696639061,0.9058966074313409,0.1781098546042003,0.9387019669929872
0.06169235333800316,0.9058966074313409,0.1787156704361874,0.9387019669929872
0.06167586147785187,0.9060985460420032,0.1787156704361874,0.9387019669929872
0.06158767640590668,0.9060985460420032,0.17952342487883682,0.9387019669929872
0.06156816706061363,0.9063004846526656,0.17952342487883682,0.9387019669929872
0.061510201543569565,0.9063004846526656,0.17992730210016156,0.9387019669929872
0.06149426847696304,0.906502423263328,0.17992730210016156,0.9387019669929872
0.061481963843107224,0.906502423263328,0.1801292407108239,0.9387019669929872
0.061369962990283966,0.907108239095315,0.1801292407108239,0.9387019669929872
0.06128659099340439,0.907108239095315,0.18053311793214863,0.9387019669929872
0.06128442659974098,0.9073101777059773,0.18053311793214863,0.9387019669929872
0.061209749430418015,0.9073101777059773,0.18134087237479807,0.9387019669929872
0.06119634956121445,0.9075121163166397,0.18134087237479807,0.9387019669929872
0.06108338385820389,0.9075121163166397,0.1815428109854604,0.9387019669929872
0.06105333939194679,0.9077140549273021,0.1815428109854604,0.9387019669929872
0.06101568788290024,0.9077140549273021,0.18174474959612277,0.9387019669929872
0.06100244075059891,0.9079159935379645,0.18174474959612277,0.9387019669929872
0.06099344789981842,0.9079159935379645,0.18194668820678514,0.9387019669929872
0.06098035350441933,0.9081179321486268,0.18194668820678514,0.9387019669929872
0.060970526188611984,0.9081179321486268,0.1821486268174475,0.9387019669929872
0.06082030385732651,0.9087237479806138,0.1821486268174475,0.9387019669929872
0.06080799922347069,0.9087237479806138,0.18235056542810985,0.9387019669929872
0.06077273562550545,0.9089256865912763,0.18235056542810985,0.9387019669929872
0.06070509925484657,0.9089256865912763,0.1825525040387722,0.9387019669929872
0.06059063598513603,0.9095315024232633,0.1825525040387722,0.9387019669929872
0.060532160103321075,0.9095315024232633,0.18315831987075928,0.9387019669929872
0.06045300140976906,0.909935379644588,0.18315831987075928,0.9387019669929872
0.06038855388760567,0.909935379644588,0.1841680129240711,0.9387019669929872
0.060339104384183884,0.9103392568659128,0.1841680129240711,0.9387019669929872
0.06022704392671585,0.9103392568659128,0.18436995153473343,0.9387019669929872
0.06022166833281517,0.9105411954765751,0.18436995153473343,0.9387019669929872
0.06015251949429512,0.9105411954765751,0.1845718901453958,0.9387019669929872
0.06012331321835518,0.9109450726978998,0.1845718901453958,0.9387019669929872
0.06010733172297478,0.9109450726978998,0.18497576736672053,0.9387019669929872
0.060101695358753204,0.9111470113085622,0.18497576736672053,0.9387019669929872
0.060071419924497604,0.9111470113085622,0.18517770597738287,0.9387019669929872
0.06003302335739136,0.9115508885298869,0.18517770597738287,0.9387019669929872
0.06000557541847229,0.9115508885298869,0.18578352180936994,0.9387019669929872
0.0600014328956604,0.9117528271405493,0.18578352180936994,0.9387019669929872
0.0599789172410965,0.9117528271405493,0.18618739903069467,0.9387019669929872
0.059944093227386475,0.9119547657512116,0.18618739903069467,0.9387019669929872
0.05989325791597366,0.9119547657512116,0.18679321486268174,0.9387019669929872
0.05986790359020233,0.9123586429725363,0.18679321486268174,0.9387019669929872
0.059766463935375214,0.9123586429725363,0.18760096930533118,0.9387019669929872
0.05974165350198746,0.9125605815831987,0.18760096930533118,0.9387019669929872
0.05967383459210396,0.9125605815831987,0.18820678513731826,0.9387019669929872
0.05961101874709129,0.9129644588045234,0.18820678513731826,0.9387019669929872
0.05960767716169357,0.9129644588045234,0.18840872374798062,0.9387019669929872
0.05959244817495346,0.9131663974151858,0.18840872374798062,0.9387019669929872
0.05954308435320854,0.9131663974151858,0.18861066235864296,0.9387019669929872
0.05951293557882309,0.9133683360258481,0.18861066235864296,0.9387019669929872
0.059425175189971924,0.9133683360258481,0.1890145395799677,0.9387019669929872
0.05935264378786087,0.9137722132471728,0.1890145395799677,0.9387019669929872
0.05923298001289368,0.9137722132471728,0.19022617124394184,0.9387019669929872
0.05918636918067932,0.9145799676898223,0.19022617124394184,0.9387019669929872
0.0590086355805397,0.9145799676898223,0.19143780290791598,0.9387019669929872
0.05898886173963547,0.9147819063004846,0.19143780290791598,0.9387019669929872
0.05878745764493942,0.9147819063004846,0.19264943457189015,0.9387019669929872
0.058753639459609985,0.9151857835218093,0.19264943457189015,0.9387019669929872
0.05872086435556412,0.9151857835218093,0.19305331179321486,0.9387019669929872
0.05870578810572624,0.9155896607431341,0.19305331179321486,0.9387019669929872
0.05868721380829811,0.9155896607431341,0.19325525040387723,0.9387019669929872
0.05865146219730377,0.9157915993537964,0.19325525040387723,0.9387019669929872
0.05857514217495918,0.9157915993537964,0.194264943457189,0.9387019669929872
0.058505408465862274,0.9159935379644588,0.194264943457189,0.9387019669929872
0.05840044468641281,0.9159935379644588,0.1948707592891761,0.9387019669929872
0.05833255872130394,0.9161954765751211,0.1948707592891761,0.9387019669929872
0.0583171509206295,0.9161954765751211,0.1952746365105008,0.9387019669929872
0.05831342563033104,0.9163974151857835,0.1952746365105008,0.9387019669929872
0.05826401337981224,0.9163974151857835,0.19567851373182552,0.9387019669929872
0.05823448300361633,0.9168012924071083,0.19567851373182552,0.9387019669929872
0.05814963951706886,0.9168012924071083,0.1962843295638126,0.9387019669929872
0.05807579681277275,0.9172051696284329,0.1962843295638126,0.9387019669929872
0.058060649782419205,0.9172051696284329,0.19648626817447495,0.9387019669929872
0.058023519814014435,0.9174071082390953,0.19648626817447495,0.9387019669929872
0.05775217339396477,0.9174071082390953,0.1987075928917609,0.9387019669929872
0.05768376216292381,0.9176090468497576,0.1987075928917609,0.9387019669929872
0.057644471526145935,0.9176090468497576,0.1991114701130856,0.9387019669929872
0.05761967599391937,0.9178109854604201,0.1991114701130856,0.9387019669929872
0.05756125971674919,0.9178109854604201,0.19951534733441034,0.9387019669929872
0.05747072398662567,0.9180129240710824,0.19951534733441034,0.9387019669929872
0.05746561661362648,0.9180129240710824,0.1997172859450727,0.9387019669929872
0.057399481534957886,0.9184168012924071,0.1997172859450727,0.9387019669929872
0.05728042498230934,0.9184168012924071,0.20092891760904685,0.9387019669929872
0.057082146406173706,0.9192245557350566,0.20092891760904685,0.9387019669929872
0.05704105272889137,0.9192245557350566,0.20133279483037156,0.9387019669929872
0.056934624910354614,0.9198303715670436,0.20133279483037156,0.9387019669929872
0.05683180317282677,0.9198303715670436,0.202140549273021,0.9387019669929872
0.056709080934524536,0.9204361873990307,0.202140549273021,0.9387019669929872
0.05670461431145668,0.9204361873990307,0.20234248788368336,0.9387019669929872
0.05668412148952484,0.9206381260096931,0.20234248788368336,0.9387019669929872
0.05651869252324104,0.9206381260096931,0.20335218093699514,0.9387019669929872
0.05640224367380142,0.9210420032310178,0.20335218093699514,0.9387019669929872
0.05638502538204193,0.9210420032310178,0.20415993537964458,0.9387019669929872
0.056373074650764465,0.9212439418416801,0.20415993537964458,0.9387019669929872
0.05633965879678726,0.9212439418416801,0.20476575121163165,0.9387019669929872
0.05628401041030884,0.9216478190630049,0.20476575121163165,0.9387019669929872
0.05624859035015106,0.9216478190630049,0.20577544426494346,0.9387019669929872
0.056227028369903564,0.9218497576736672,0.20577544426494346,0.9387019669929872
0.05614117905497551,0.9218497576736672,0.20617932148626816,0.9387019669929872
0.05613851547241211,0.9220516962843296,0.20617932148626816,0.9387019669929872
0.056116942316293716,0.9220516962843296,0.20638126009693053,0.9387019669929872
0.056115031242370605,0.9222536348949919,0.20638126009693053,0.9387019669929872
0.0559379979968071,0.9222536348949919,0.20759289176090467,0.9387019669929872
0.055924251675605774,0.9224555735056543,0.20759289176090467,0.9387019669929872
0.055845413357019424,0.9224555735056543,0.2084006462035541,0.9387019669929872
0.05577908828854561,0.9226575121163166,0.2084006462035541,0.9387019669929872
0.05576426163315773,0.9226575121163166,0.20860258481421648,0.9387019669929872
0.05558720976114273,0.9244749596122779,0.20860258481421648,0.9387019669929872
0.05553020164370537,0.9244749596122779,0.20961227786752828,0.9387019669929872
0.0555080808699131,0.9246768982229402,0.20961227786752828,0.9387019669929872
0.055507536977529526,0.9246768982229402,0.20981421647819062,0.9387019669929872
0.05549023300409317,0.9248788368336026,0.20981421647819062,0.9387019669929872
0.05544494837522507,0.9248788368336026,0.21021809369951536,0.9387019669929872
0.05544077605009079,0.9250807754442649,0.21021809369951536,0.9387019669929872
0.05539896711707115,0.9250807754442649,0.21062197092084006,0.9387019669929872
0.055393196642398834,0.9252827140549273,0.21062197092084006,0.9387019669929872
0.05529579147696495,0.9252827140549273,0.21102584814216477,0.9387019669929872
0.055215612053871155,0.9258885298869144,0.21102584814216477,0.9387019669929872
0.054995011538267136,0.9258885298869144,0.212843295638126,0.9387019669929872
0.05497874319553375,0.9260904684975767,0.212843295638126,0.9387019669929872
0.054958559572696686,0.9260904684975767,0.21304523424878838,0.9387019669929872
0.05488124117255211,0.9268982229402262,0.21304523424878838,0.9387019669929872
0.054830536246299744,0.9268982229402262,0.21365105008077545,0.9387019669929872
0.054763223975896835,0.9271001615508885,0.21365105008077545,0.9387019669929872
0.0547306165099144,0.9271001615508885,0.21405492730210016,0.9387019669929872
0.05472599342465401,0.9273021001615509,0.21405492730210016,0.9387019669929872
0.054689474403858185,0.9273021001615509,0.21425686591276252,0.9387019669929872
0.05459592118859291,0.9275040387722132,0.21425686591276252,0.9387019669929872
0.05441240593791008,0.9275040387722132,0.2148626817447496,0.9387019669929872
0.05438394472002983,0.927907915993538,0.2148626817447496,0.9387019669929872
0.05424156412482262,0.927907915993538,0.21567043618739903,0.9387019669929872
0.0542348250746727,0.9281098546042004,0.21567043618739903,0.9387019669929872
0.054213110357522964,0.9281098546042004,0.21607431340872374,0.9387019669929872
0.05418473482131958,0.9283117932148627,0.21607431340872374,0.9387019669929872
0.05418160557746887,0.9283117932148627,0.2162762520193861,0.9387019669929872
0.05413483828306198,0.9287156704361874,0.2162762520193861,0.9387019669929872
0.054085731506347656,0.9287156704361874,0.2172859450726979,0.9387019669929872
0.05407144874334335,0.9289176090468497,0.2172859450726979,0.9387019669929872
0.05394487828016281,0.9289176090468497,0.21849757673667206,0.9387019669929872
0.053939204663038254,0.9291195476575121,0.21849757673667206,0.9387019669929872
0.05386687442660332,0.9291195476575121,0.2193053311793215,0.9387019669929872
0.05379393324255943,0.9295234248788369,0.2193053311793215,0.9387019669929872
0.05370650067925453,0.9295234248788369,0.21991114701130857,0.9387019669929872
0.053702063858509064,0.9297253634894992,0.21991114701130857,0.9387019669929872
0.05366601049900055,0.9297253634894992,0.22031502423263327,0.9387019669929872
0.05364929139614105,0.9299273021001615,0.22031502423263327,0.9387019669929872
0.05346030369400978,0.9299273021001615,0.22132471728594508,0.9387019669929872
0.053435806185007095,0.9301292407108239,0.22132471728594508,0.9387019669929872
0.053375743329524994,0.9301292407108239,0.22233441033925685,0.9387019669929872
0.05337049439549446,0.9303311793214862,0.22233441033925685,0.9387019669929872
0.053308457136154175,0.9303311793214862,0.22294022617124395,0.9387019669929872
0.05329528823494911,0.9305331179321487,0.22294022617124395,0.9387019669929872
0.053273383527994156,0.9305331179321487,0.22354604200323103,0.9387019669929872
0.05327073484659195,0.930735056542811,0.22354604200323103,0.9387019669929872
0.053270597010850906,0.930735056542811,0.22374798061389337,0.9387019669929872
0.05322720482945442,0.9311389337641357,0.22374798061389337,0.9387019669929872
0.053163591772317886,0.9311389337641357,0.22495961227786754,0.9387019669929872
0.0530819445848465,0.9319466882067852,0.22495961227786754,0.9387019669929872
0.05298512428998947,0.9319466882067852,0.22536348949919224,0.9387019669929872
0.0529770627617836,0.9321486268174475,0.22536348949919224,0.9387019669929872
0.05297357961535454,0.9321486268174475,0.2255654281098546,0.9387019669929872
0.05290496349334717,0.9323505654281099,0.2255654281098546,0.9387019669929872
0.052877675741910934,0.9323505654281099,0.22596930533117932,0.9387019669929872
0.052872177213430405,0.9325525040387722,0.22596930533117932,0.9387019669929872
0.052850302308797836,0.9325525040387722,0.22617124394184168,0.9387019669929872
0.05283849313855171,0.9327544426494345,0.22617124394184168,0.9387019669929872
0.05277136713266373,0.9327544426494345,0.22697899838449112,0.9387019669929872
0.05276663228869438,0.932956381260097,0.22697899838449112,0.9387019669929872
0.05269337445497513,0.932956381260097,0.22738287560581583,0.9387019669929872
0.05260549858212471,0.9337641357027464,0.22738287560581583,0.9387019669929872
0.05258672684431076,0.9337641357027464,0.22839256865912763,0.9387019669929872
0.05250663682818413,0.934168012924071,0.22839256865912763,0.9387019669929872
0.05247001722455025,0.934168012924071,0.2289983844911147,0.9387019669929872
0.052431728690862656,0.9345718901453958,0.2289983844911147,0.9387019669929872
0.05234918370842934,0.9345718901453958,0.22920032310177707,0.9387019669929872
0.052309565246105194,0.9347738287560582,0.22920032310177707,0.9387019669929872
0.052241384983062744,0.9347738287560582,0.23000807754442648,0.9387019669929872
0.05217713117599487,0.9349757673667205,0.23000807754442648,0.9387019669929872
0.052164673805236816,0.9349757673667205,0.23021001615508885,0.9387019669929872
0.05211229994893074,0.9351777059773829,0.23021001615508885,0.9387019669929872
0.05203277990221977,0.9351777059773829,0.23041195476575121,0.9387019669929872
0.051987431943416595,0.93578352180937,0.23041195476575121,0.9387019669929872
0.05196545645594597,0.93578352180937,0.23081583198707592,0.9387019669929872
0.051888808608055115,0.9359854604200323,0.23081583198707592,0.9387019669929872
0.05181240662932396,0.9359854604200323,0.23162358642972536,0.9387019669929872
0.05181118845939636,0.9361873990306947,0.23162358642972536,0.9387019669929872
0.051800891757011414,0.9361873990306947,0.23182552504038773,0.9387019669929872
0.051770854741334915,0.936389337641357,0.23182552504038773,0.9387019669929872
0.05167124420404434,0.936389337641357,0.23263327948303716,0.9387019669929872
0.05166919529438019,0.9365912762520194,0.23263327948303716,0.9387019669929872
0.051585473120212555,0.9365912762520194,0.2334410339256866,0.9387019669929872
0.05154738575220108,0.9367932148626817,0.2334410339256866,0.9387019669929872
0.05151119828224182,0.9367932148626817,0.2338449111470113,0.9387019669929872
0.05146554112434387,0.9371970920840065,0.2338449111470113,0.9387019669929872
0.0513090118765831,0.9371970920840065,0.23505654281098545,0.9387019669929872
0.05126913636922836,0.9376009693053312,0.23505654281098545,0.9387019669929872
0.05116952955722809,0.9376009693053312,0.2358642972536349,0.9387019669929872
0.051166947931051254,0.9378029079159935,0.2358642972536349,0.9387019669929872
0.051084358245134354,0.9378029079159935,0.23647011308562196,0.9387019669929872
0.051074158400297165,0.9380048465266559,0.23647011308562196,0.9387019669929872
0.05106944218277931,0.9380048465266559,0.23667205169628433,0.9387019669929872
0.05105957016348839,0.9382067851373183,0.23667205169628433,0.9387019669929872
0.0509602315723896,0.9382067851373183,0.2372778675282714,0.9387019669929872
0.05095716938376427,0.9384087237479806,0.2372778675282714,0.9387019669929872
0.05083402618765831,0.9384087237479806,0.23808562197092084,0.9387019669929872
0.050833407789468765,0.938610662358643,0.23808562197092084,0.9387019669929872
0.05081737041473389,0.938610662358643,0.2382875605815832,0.9387019669929872
0.05078205093741417,0.9388126009693053,0.2382875605815832,0.9387019669929872
0.05067940801382065,0.9388126009693053,0.23889337641357028,0.9387019669929872
0.050677765160799026,0.9390145395799677,0.23889337641357028,0.9387019669929872
0.050663262605667114,0.9390145395799677,0.23929725363489499,0.9387019669929872
0.05055585503578186,0.9394184168012925,0.23929725363489499,0.9387019669929872
0.05051952973008156,0.9394184168012925,0.23970113085621972,0.9387019669929872
0.050474654883146286,0.9396203554119548,0.23970113085621972,0.9387019669929872
0.05047173798084259,0.9396203554119548,0.23990306946688206,0.9387019669929872
0.050470978021621704,0.9398222940226171,0.23990306946688206,0.9387019669929872
0.050445012748241425,0.9398222940226171,0.24010500807754442,0.9387019669929872
0.05043386295437813,0.9400242326332795,0.24010500807754442,0.9387019669929872
0.05035390704870224,0.9400242326332795,0.24050888529886916,0.9387019669929872
0.05034347251057625,0.9402261712439418,0.24050888529886916,0.9387019669929872
0.05025602877140045,0.9402261712439418,0.24131663974151857,0.9387019669929872
0.050241999328136444,0.9404281098546042,0.24131663974151857,0.9387019669929872
0.05023626983165741,0.9404281098546042,0.2417205169628433,0.9387019669929872
0.050217874348163605,0.9406300484652665,0.2417205169628433,0.9387019669929872
0.05021688714623451,0.9406300484652665,0.24192245557350567,0.9387019669929872
0.050205498933792114,0.940831987075929,0.24192245557350567,0.9387019669929872
0.05006175488233566,0.940831987075929,0.2441437802907916,0.9387019669929872
0.05004432797431946,0.9410339256865913,0.2441437802907916,0.9387019669929872
0.0500025674700737,0.9410339256865913,0.24495153473344103,0.9387019669929872
0.0499858632683754,0.941437802907916,0.24495153473344103,0.9387019669929872
0.049776412546634674,0.941437802907916,0.24636510500807754,0.9387019669929872
0.04976518452167511,0.9416397415185783,0.24636510500807754,0.9387019669929872
0.04968010261654854,0.9416397415185783,0.2469709208400646,0.9387019669929872
0.04967852309346199,0.9418416801292407,0.2469709208400646,0.9387019669929872
0.049644749611616135,0.9418416801292407,0.24757673667205168,0.9387019669929872
0.04963348060846329,0.942043618739903,0.24757673667205168,0.9387019669929872
0.04956123232841492,0.942043618739903,0.24878836833602586,0.9387019669929872
0.049534741789102554,0.9422455573505655,0.24878836833602586,0.9387019669929872
0.04947197809815407,0.9422455573505655,0.2489903069466882,0.9387019669929872
0.04939550161361694,0.9424474959612278,0.2489903069466882,0.9387019669929872
0.04928600788116455,0.9424474959612278,0.25040387722132473,0.9387019669929872
0.04928496479988098,0.9426494345718901,0.25040387722132473,0.9387019669929872
0.04919837787747383,0.9426494345718901,0.2510096930533118,0.9387019669929872
0.049192555248737335,0.9428513731825525,0.2510096930533118,0.9387019669929872
0.04915035143494606,0.9428513731825525,0.2520193861066236,0.9387019669929872
0.04909703880548477,0.9430533117932148,0.2520193861066236,0.9387019669929872
0.049081362783908844,0.9430533117932148,0.2522213247172859,0.9387019669929872
0.04906625300645828,0.9432552504038773,0.2522213247172859,0.9387019669929872
0.04903564602136612,0.9432552504038773,0.2524232633279483,0.9387019669929872
0.04902727156877518,0.943659127625202,0.2524232633279483,0.9387019669929872
0.04896464943885803,0.943659127625202,0.2530290791599354,0.9387019669929872
0.04891008138656616,0.9438610662358643,0.2530290791599354,0.9387019669929872
0.04890889301896095,0.9438610662358643,0.25323101777059775,0.9387019669929872
0.04886839911341667,0.944264943457189,0.25323101777059775,0.9387019669929872
0.04869939386844635,0.944264943457189,0.25403877221324717,0.9387019669929872
0.04863743856549263,0.9444668820678513,0.25403877221324717,0.9387019669929872
0.04850352555513382,0.9444668820678513,0.2552504038772213,0.9387019669929872
0.04847676679491997,0.9446688206785138,0.2552504038772213,0.9387019669929872
0.04841099679470062,0.9446688206785138,0.25626009693053314,0.9387019669929872
0.048393867909908295,0.9448707592891761,0.25626009693053314,0.9387019669929872
0.048329856246709824,0.9448707592891761,0.25706785137318255,0.9387019669929872
0.048326656222343445,0.9450726978998385,0.25706785137318255,0.9387019669929872
0.04797063395380974,0.9450726978998385,0.2605008077544427,0.9387019669929872
0.047956280410289764,0.9452746365105008,0.2605008077544427,0.9387019669929872
0.04782983288168907,0.9452746365105008,0.2613085621970921,0.9387019669929872
0.04781205952167511,0.9454765751211631,0.2613085621970921,0.9387019669929872
0.047793883830308914,0.9454765751211631,0.26151050080775445,0.9387019669929872
0.04777754843235016,0.9456785137318255,0.26151050080775445,0.9387019669929872
0.04766944423317909,0.9456785137318255,0.26231825525040386,0.9387019669929872
0.04764916002750397,0.9460823909531503,0.26231825525040386,0.9387019669929872
0.04756355658173561,0.9460823909531503,0.263529886914378,0.9387019669929872
0.0474935881793499,0.946486268174475,0.263529886914378,0.9387019669929872
0.04748924821615219,0.946486268174475,0.26393376413570274,0.9387019669929872
0.04742833599448204,0.9466882067851373,0.26393376413570274,0.9387019669929872
0.047426022589206696,0.9466882067851373,0.2641357027463651,0.9387019669929872
0.04742179065942764,0.9468901453957996,0.2641357027463651,0.9387019669929872
0.04741702973842621,0.9468901453957996,0.2643376413570275,0.9387019669929872
0.047405045479536057,0.947092084006462,0.2643376413570275,0.9387019669929872
0.0473693311214447,0.947092084006462,0.2651453957996769,0.9387019669929872
0.047339778393507004,0.9472940226171244,0.2651453957996769,0.9387019669929872
0.04730108752846718,0.9472940226171244,0.26635702746365103,0.9387019669929872
0.04729646444320679,0.9474959612277868,0.26635702746365103,0.9387019669929872
0.04710515961050987,0.9474959612277868,0.2679725363489499,0.9387019669929872
0.047102510929107666,0.9476978998384491,0.2679725363489499,0.9387019669929872
0.04705701395869255,0.9476978998384491,0.268578352180937,0.9387019669929872
0.04704895615577698,0.9478998384491115,0.268578352180937,0.9387019669929872
0.04704584181308746,0.9478998384491115,0.2687802907915994,0.9387019669929872
0.04701080545783043,0.9481017770597738,0.2687802907915994,0.9387019669929872
0.04690653085708618,0.9481017770597738,0.26978998384491115,0.9387019669929872
0.046884920448064804,0.9485056542810986,0.26978998384491115,0.9387019669929872
0.04686141759157181,0.9485056542810986,0.2699919224555735,0.9387019669929872
0.046844352036714554,0.9487075928917609,0.2699919224555735,0.9387019669929872
0.04676320031285286,0.9487075928917609,0.27140549273021003,0.9387019669929872
0.04676022380590439,0.9489095315024233,0.27140549273021003,0.9387019669929872
0.046277184039354324,0.9489095315024233,0.2762520193861066,0.9387019669929872
0.04624519124627113,0.9495153473344103,0.2762520193861066,0.9387019669929872
0.04590417817234993,0.9495153473344103,0.27968497576736673,0.9387019669929872
0.045896075665950775,0.9497172859450727,0.27968497576736673,0.9387019669929872
0.045829061418771744,0.9497172859450727,0.28049273021001614,0.9387019669929872
0.045779094099998474,0.9501211631663974,0.28049273021001614,0.9387019669929872
0.04565950483083725,0.9501211631663974,0.2817043618739903,0.9387019669929872
0.04562331363558769,0.9503231017770598,0.2817043618739903,0.9387019669929872
0.04560557007789612,0.9503231017770598,0.282108239095315,0.9387019669929872
0.04555567726492882,0.9507269789983845,0.282108239095315,0.9387019669929872
0.045546602457761765,0.9507269789983845,0.2823101777059774,0.9387019669929872
0.045519378036260605,0.9513327948303716,0.2823101777059774,0.9387019669929872
0.045376453548669815,0.9513327948303716,0.28331987075928916,0.9387019669929872
0.04537397250533104,0.9515347334410339,0.28331987075928916,0.9387019669929872
0.045009348541498184,0.9515347334410339,0.2859450726978998,0.9387019669929872
0.04499178007245064,0.9517366720516963,0.2859450726978998,0.9387019669929872
0.04484007880091667,0.9517366720516963,0.2867528271405493,0.9387019669929872
0.044793304055929184,0.952140549273021,0.2867528271405493,0.9387019669929872
0.04475262016057968,0.952140549273021,0.2873586429725363,0.9387019669929872
0.0447390116751194,0.9525444264943457,0.2873586429725363,0.9387019669929872
0.044603317975997925,0.9525444264943457,0.2895799676898223,0.9387019669929872
0.04460305720567703,0.9527463651050081,0.2895799676898223,0.9387019669929872
0.04453663155436516,0.9527463651050081,0.29018578352180935,0.9387019669929872
0.04449929669499397,0.9529483037156704,0.29018578352180935,0.9387019669929872
0.04447721689939499,0.9529483037156704,0.2903877221324717,0.9387019669929872
0.04445404186844826,0.9531502423263328,0.2903877221324717,0.9387019669929872
0.0442303903400898,0.9531502423263328,0.2924071082390953,0.9387019669929872
0.0442153662443161,0.9533521809369951,0.2924071082390953,0.9387019669929872
0.04390538111329079,0.9533521809369951,0.29523424878836835,0.9387019669929872
0.04387462139129639,0.9535541195476576,0.29523424878836835,0.9387019669929872
0.043775733560323715,0.9535541195476576,0.29705169628432954,0.9387019669929872
0.04377143085002899,0.9537560581583199,0.29705169628432954,0.9387019669929872
0.04374058172106743,0.9537560581583199,0.29745557350565427,0.9387019669929872
0.04373087361454964,0.9539579967689822,0.29745557350565427,0.9387019669929872
0.043675195425748825,0.9539579967689822,0.29846526655896605,0.9387019669929872
0.043674763292074203,0.9541599353796446,0.29846526655896605,0.9387019669929872
0.0436725839972496,0.9541599353796446,0.2986672051696284,0.9387019669929872
0.043670956045389175,0.9543618739903069,0.2986672051696284,0.9387019669929872
0.043437641113996506,0.9543618739903069,0.30149434571890144,0.9387019669929872
0.04337431862950325,0.9545638126009693,0.30149434571890144,0.9387019669929872
0.04333875700831413,0.9545638126009693,0.3023021001615509,0.9387019669929872
0.0433209054172039,0.9547657512116317,0.3023021001615509,0.9387019669929872
0.043207716196775436,0.9547657512116317,0.3041195476575121,0.9387019669929872
0.043154098093509674,0.9549676898222941,0.3041195476575121,0.9387019669929872
0.04303649812936783,0.9549676898222941,0.3051292407108239,0.9387019669929872
0.043036118149757385,0.9551696284329564,0.3051292407108239,0.9387019669929872
0.04300592094659805,0.9551696284329564,0.3053311793214863,0.9387019669929872
0.04290943592786789,0.9553715670436187,0.3053311793214863,0.9387019669929872
0.04287222772836685,0.9553715670436187,0.3055331179321486,0.9387019669929872
0.042866963893175125,0.9555735056542811,0.3055331179321486,0.9387019669929872
0.04274692386388779,0.9555735056542811,0.3071486268174475,0.9387019669929872
0.04269033670425415,0.9557754442649434,0.3071486268174475,0.9387019669929872
0.04259452223777771,0.9557754442649434,0.30795638126009695,0.9387019669929872
0.042566534131765366,0.9559773828756059,0.30795638126009695,0.9387019669929872
0.04250829294323921,0.9559773828756059,0.3089660743134087,0.9387019669929872
0.0424492247402668,0.9565831987075929,0.3089660743134087,0.9387019669929872
0.04235837236046791,0.9565831987075929,0.3095718901453958,0.9387019669929872
0.0423472598195076,0.9567851373182552,0.3095718901453958,0.9387019669929872
0.04234452173113823,0.9567851373182552,0.30977382875605813,0.9387019669929872
0.04230280593037605,0.9571890145395799,0.30977382875605813,0.9387019669929872
0.04227663204073906,0.9571890145395799,0.31017770597738287,0.9387019669929872
0.042267292737960815,0.9573909531502424,0.31017770597738287,0.9387019669929872
0.042259834706783295,0.9573909531502424,0.31037964458804523,0.9387019669929872
0.04224969074130058,0.9575928917609047,0.31037964458804523,0.9387019669929872
0.04214543104171753,0.9575928917609047,0.31118739903069464,0.9387019669929872
0.0421103797852993,0.9577948303715671,0.31118739903069464,0.9387019669929872
0.041983067989349365,0.9577948303715671,0.313610662358643,0.9387019669929872
0.04198097065091133,0.9579967689822294,0.313610662358643,0.9387019669929872
0.04196193441748619,0.9579967689822294,0.31401453957996767,0.9387019669929872
0.04195508733391762,0.9581987075928917,0.31401453957996767,0.9387019669929872
0.041719526052474976,0.9581987075928917,0.3180533117932149,0.9387019669929872
0.04170835018157959,0.9584006462035541,0.3180533117932149,0.9387019669929872
0.04162285476922989,0.9584006462035541,0.31906300484652667,0.9387019669929872
0.041619922965765,0.9586025848142165,0.31906300484652667,0.9387019669929872
0.041536394506692886,0.9586025848142165,0.3198707592891761,0.9387019669929872
0.0415269136428833,0.9588045234248789,0.3198707592891761,0.9387019669929872
0.041480861604213715,0.9588045234248789,0.3204765751211632,0.9387019669929872
0.04146001115441322,0.9590064620355412,0.3204765751211632,0.9387019669929872
0.041448552161455154,0.9590064620355412,0.32067851373182554,0.9387019669929872
0.04144548624753952,0.9592084006462036,0.32067851373182554,0.9387019669929872
0.04143178090453148,0.9592084006462036,0.3212843295638126,0.9387019669929872
0.04135763272643089,0.9596122778675282,0.3212843295638126,0.9387019669929872
0.041343849152326584,0.9596122778675282,0.32148626817447495,0.9387019669929872
0.0413263775408268,0.9598142164781907,0.32148626817447495,0.9387019669929872
0.041189298033714294,0.9598142164781907,0.3226978998384491,0.9387019669929872
0.04118390008807182,0.960016155088853,0.3226978998384491,0.9387019669929872
0.04113198071718216,0.960016155088853,0.32370759289176093,0.9387019669929872
0.04113049805164337,0.9602180936995154,0.32370759289176093,0.9387019669929872
0.04108269140124321,0.9602180936995154,0.324313408723748,0.9387019669929872
0.04105406254529953,0.9604200323101777,0.324313408723748,0.9387019669929872
0.041042495518922806,0.9604200323101777,0.3247172859450727,0.9387019669929872
0.04102647304534912,0.9606219709208401,0.3247172859450727,0.9387019669929872
0.04099886491894722,0.9606219709208401,0.32512116316639744,0.9387019669929872
0.040987830609083176,0.9608239095315024,0.32512116316639744,0.9387019669929872
0.04097888246178627,0.9608239095315024,0.32532310177705975,0.9387019669929872
0.040970589965581894,0.9610258481421647,0.32532310177705975,0.9387019669929872
0.0409439392387867,0.9610258481421647,0.3255250403877221,0.9387019669929872
0.040934327989816666,0.9612277867528272,0.3255250403877221,0.9387019669929872
0.04092295095324516,0.9612277867528272,0.32592891760904685,0.9387019669929872
0.040898699313402176,0.9614297253634895,0.32592891760904685,0.9387019669929872
0.040857117623090744,0.9614297253634895,0.32653473344103395,0.9387019669929872
0.040834441781044006,0.9616316639741519,0.32653473344103395,0.9387019669929872
0.04070563241839409,0.9616316639741519,0.32835218093699514,0.9387019669929872
0.040705420076847076,0.9618336025848142,0.32835218093699514,0.9387019669929872
0.040499940514564514,0.9618336025848142,0.3305735056542811,0.9387019669929872
0.04048425704240799,0.9620355411954766,0.3305735056542811,0.9387019669929872
0.04044433683156967,0.9620355411954766,0.33138126009693053,0.9387019669929872
0.040416255593299866,0.9622374798061389,0.33138126009693053,0.9387019669929872
0.04030041769146919,0.9622374798061389,0.33218901453957994,0.9387019669929872
0.040252842009067535,0.9626413570274637,0.33218901453957994,0.9387019669929872
0.040074098855257034,0.9626413570274637,0.3346122778675283,0.9387019669929872
0.0400712750852108,0.962843295638126,0.3346122778675283,0.9387019669929872
0.03995188698172569,0.962843295638126,0.3360258481421648,0.9387019669929872
0.03994809091091156,0.9630452342487884,0.3360258481421648,0.9387019669929872
0.03989623859524727,0.9630452342487884,0.3364297253634895,0.9387019669929872
0.039852987974882126,0.9632471728594507,0.3364297253634895,0.9387019669929872
0.039818745106458664,0.9632471728594507,0.33663166397415184,0.9387019669929872
0.03979544714093208,0.9634491114701131,0.33663166397415184,0.9387019669929872
0.03979233652353287,0.9634491114701131,0.3370355411954766,0.9387019669929872
0.0397830568253994,0.9636510500807755,0.3370355411954766,0.9387019669929872
0.03975827991962433,0.9636510500807755,0.3374394184168013,0.9387019669929872
0.039757225662469864,0.9638529886914378,0.3374394184168013,0.9387019669929872
0.03968103229999542,0.9638529886914378,0.33804523424878835,0.9387019669929872
0.039679910987615585,0.9640549273021002,0.33804523424878835,0.9387019669929872
0.03957511484622955,0.9640549273021002,0.3390549273021002,0.9387019669929872
0.03957129642367363,0.9642568659127625,0.3390549273021002,0.9387019669929872
0.03952476382255554,0.9642568659127625,0.3404684975767367,0.9387019669929872
0.03952224552631378,0.9644588045234249,0.3404684975767367,0.9387019669929872
0.039286695420742035,0.9644588045234249,0.3418820678513732,0.9387019669929872
0.039241667836904526,0.9646607431340872,0.3418820678513732,0.9387019669929872
0.03918913006782532,0.9646607431340872,0.34248788368336025,0.9387019669929872
0.03917798027396202,0.9648626817447497,0.34248788368336025,0.9387019669929872
0.039130136370658875,0.9648626817447497,0.34349757673667203,0.9387019669929872
0.039099082350730896,0.965064620355412,0.34349757673667203,0.9387019669929872
0.03895200788974762,0.965064620355412,0.34551696284329564,0.9387019669929872
0.038935333490371704,0.9654684975767367,0.34551696284329564,0.9387019669929872
0.03864503279328346,0.9654684975767367,0.34834410339256866,0.9387019669929872
0.03863595798611641,0.965670436187399,0.34834410339256866,0.9387019669929872
0.03862325847148895,0.965670436187399,0.3487479806138934,0.9387019669929872
0.03860841691493988,0.9658723747980614,0.3487479806138934,0.9387019669929872
0.03840624541044235,0.9658723747980614,0.35036348949919227,0.9387019669929872
0.038395002484321594,0.9660743134087237,0.35036348949919227,0.9387019669929872
0.038321442902088165,0.9660743134087237,0.3515751211631664,0.9387019669929872
0.038317300379276276,0.9662762520193862,0.3515751211631664,0.9387019669929872
0.03828444331884384,0.9662762520193862,0.3517770597738288,0.9387019669929872
0.03818720206618309,0.9664781906300485,0.3517770597738288,0.9387019669929872
0.03811359778046608,0.9664781906300485,0.3525848142164782,0.9387019669929872
0.03809976950287819,0.9666801292407108,0.3525848142164782,0.9387019669929872
0.03796794265508652,0.9666801292407108,0.35420032310177707,0.9387019669929872
0.037932466715574265,0.9674878836833603,0.35420032310177707,0.9387019669929872
0.037912122905254364,0.9674878836833603,0.3546042003231018,0.9387019669929872
0.037901196628808975,0.9676898222940227,0.3546042003231018,0.9387019669929872
0.037816449999809265,0.9676898222940227,0.3556138933764136,0.9387019669929872
0.03774529695510864,0.9680936995153473,0.3556138933764136,0.9387019669929872
0.037661295384168625,0.9680936995153473,0.35722940226171246,0.9387019669929872
0.03763831406831741,0.968497576736672,0.35722940226171246,0.9387019669929872
0.03729977831244469,0.968497576736672,0.36187399030694667,0.9387019669929872
0.03728164732456207,0.9689014539579968,0.36187399030694667,0.9387019669929872
0.03724448010325432,0.9689014539579968,0.36268174474959614,0.9387019669929872
0.03723793849349022,0.9691033925686591,0.36268174474959614,0.9387019669929872
0.03719835355877876,0.9691033925686591,0.36348949919224555,0.9387019669929872
0.03718278929591179,0.9693053311793215,0.36348949919224555,0.9387019669929872
0.03716282546520233,0.9693053311793215,0.364297253634895,0.9387019669929872
0.03716103360056877,0.9695072697899838,0.364297253634895,0.9387019669929872
0.03709515929222107,0.9695072697899838,0.3653069466882068,0.9387019669929872
0.03707822039723396,0.9697092084006462,0.3653069466882068,0.9387019669929872
0.03700033947825432,0.9697092084006462,0.3661147011308562,0.9387019669929872
0.03697019815444946,0.9699111470113085,0.3661147011308562,0.9387019669929872
0.036892011761665344,0.9699111470113085,0.36712439418416803,0.9387019669929872
0.03685304522514343,0.970113085621971,0.36712439418416803,0.9387019669929872
0.03674012050032616,0.970113085621971,0.36873990306946686,0.9387019669929872
0.036733970046043396,0.9703150242326333,0.36873990306946686,0.9387019669929872
0.03630216419696808,0.9703150242326333,0.3739903069466882,0.9387019669929872
0.03628869354724884,0.970718901453958,0.3739903069466882,0.9387019669929872
0.03621345013380051,0.970718901453958,0.37540387722132473,0.9387019669929872
0.03618888929486275,0.9709208400646203,0.37540387722132473,0.9387019669929872
0.03600229322910309,0.9709208400646203,0.3784329563812601,0.9387019669929872
0.03594439476728439,0.9711227786752827,0.3784329563812601,0.9387019669929872
0.03571969270706177,0.9711227786752827,0.3810581583198708,0.9387019669929872
0.03571097552776337,0.971324717285945,0.3810581583198708,0.9387019669929872
0.03562073037028313,0.971324717285945,0.3824717285945073,0.9387019669929872
0.03560924530029297,0.9715266558966075,0.3824717285945073,0.9387019669929872
0.03543026000261307,0.9715266558966075,0.3848949919224556,0.9387019669929872
0.03541809692978859,0.9717285945072698,0.3848949919224556,0.9387019669929872
0.035287100821733475,0.9717285945072698,0.38731825525040386,0.9387019669929872
0.03527434170246124,0.9719305331179321,0.38731825525040386,0.9387019669929872
0.03482610732316971,0.9719305331179321,0.3939822294022617,0.9387019669929872
0.03482132777571678,0.9721324717285945,0.3939822294022617,0.9387019669929872
0.0345952995121479,0.9721324717285945,0.3970113085621971,0.9387019669929872
0.0345800407230854,0.9723344103392568,0.3970113085621971,0.9387019669929872
0.034357789903879166,0.9723344103392568,0.40024232633279483,0.9387019669929872
0.034340664744377136,0.9725363489499192,0.40024232633279483,0.9387019669929872
0.03411819040775299,0.9725363489499192,0.40306946688206785,0.9387019669929872
0.03411545976996422,0.9727382875605816,0.40306946688206785,0.9387019669929872
0.03408271446824074,0.9727382875605816,0.40367528271405495,0.9387019669929872
0.03406454250216484,0.972940226171244,0.40367528271405495,0.9387019669929872
0.0340021587908268,0.972940226171244,0.40407915993537963,0.9387019669929872
0.03398607671260834,0.9731421647819063,0.40407915993537963,0.9387019669929872
0.03394266590476036,0.9731421647819063,0.404281098546042,0.9387019669929872
0.03393332660198212,0.9733441033925686,0.404281098546042,0.9387019669929872
0.03367934376001358,0.9733441033925686,0.40751211631663975,0.9387019669929872
0.033671632409095764,0.9737479806138933,0.40751211631663975,0.9387019669929872
0.033641789108514786,0.9737479806138933,0.40831987075928916,0.9387019669929872
0.03361060842871666,0.9741518578352181,0.40831987075928916,0.9387019669929872
0.033585481345653534,0.9741518578352181,0.40892568659127626,0.9387019669929872
0.03352181613445282,0.9743537964458805,0.40892568659127626,0.9387019669929872
0.033457037061452866,0.9743537964458805,0.40993537964458804,0.9387019669929872
0.03342743590474129,0.9747576736672051,0.40993537964458804,0.9387019669929872
0.03309435769915581,0.9747576736672051,0.4161954765751212,0.9387019669929872
0.03308234363794327,0.9749596122778675,0.4161954765751212,0.9387019669929872
0.03301974758505821,0.9749596122778675,0.41781098546042006,0.9387019669929872
0.0330064557492733,0.9753634894991923,0.41781098546042006,0.9387019669929872
0.03290773928165436,0.9753634894991923,0.4190226171243942,0.9387019669929872
0.032882384955883026,0.975767366720517,0.4190226171243942,0.9387019669929872
0.03275381028652191,0.975767366720517,0.4204361873990307,0.9387019669929872
0.032749149948358536,0.9759693053311793,0.4204361873990307,0.9387019669929872
0.03263803943991661,0.9759693053311793,0.422859450726979,0.9387019669929872
0.03262985497713089,0.9761712439418416,0.422859450726979,0.9387019669929872
0.032594434916973114,0.9761712439418416,0.4242730210016155,0.9387019669929872
0.03258142247796059,0.976373182552504,0.4242730210016155,0.9387019669929872
0.032468415796756744,0.976373182552504,0.4252827140549273,0.9387019669929872
0.032463669776916504,0.9765751211631664,0.4252827140549273,0.9387019669929872
0.03243919834494591,0.9765751211631664,0.42548465266558966,0.9387019669929872
0.03242501616477966,0.9767770597738288,0.42548465266558966,0.9387019669929872
0.032410502433776855,0.9767770597738288,0.4258885298869144,0.9387019669929872
0.0323963537812233,0.9769789983844911,0.4258885298869144,0.9387019669929872
0.032378483563661575,0.9769789983844911,0.42629240710823907,0.9387019669929872
0.03237636014819145,0.9771809369951535,0.42629240710823907,0.9387019669929872
0.032117944210767746,0.9771809369951535,0.42992730210016156,0.9387019669929872
0.032083116471767426,0.9773828756058158,0.42992730210016156,0.9387019669929872
0.03200314939022064,0.9773828756058158,0.43093699515347333,0.9387019669929872
0.031994424760341644,0.9775848142164781,0.43093699515347333,0.9387019669929872
0.03162696957588196,0.9775848142164781,0.4378029079159935,0.9387019669929872
0.03162376955151558,0.9777867528271406,0.4378029079159935,0.9387019669929872
0.031422361731529236,0.9777867528271406,0.4410339256865913,0.9387019669929872
0.03141560032963753,0.9779886914378029,0.4410339256865913,0.9387019669929872
0.031255029141902924,0.9779886914378029,0.4430533117932149,0.9387019669929872
0.031247958540916443,0.9781906300484653,0.4430533117932149,0.9387019669929872
0.031030232086777687,0.9781906300484653,0.44567851373182554,0.9387019669929872
0.0310146976262331,0.9783925686591276,0.44567851373182554,0.9387019669929872
0.030958503484725952,0.9783925686591276,0.4460823909531502,0.9387019669929872
0.03095807321369648,0.97859450726979,0.4460823909531502,0.9387019669929872
0.0307657141238451,0.97859450726979,0.4505250403877221,0.9387019669929872
0.030744049698114395,0.9789983844911146,0.4505250403877221,0.9387019669929872
0.03065534681081772,0.9789983844911146,0.45193861066235863,0.9387019669929872
0.030629782006144524,0.9794022617124394,0.45193861066235863,0.9387019669929872
0.030591722577810287,0.9794022617124394,0.45254442649434573,0.9387019669929872
0.030591310933232307,0.9796042003231018,0.45254442649434573,0.9387019669929872
0.030121034011244774,0.9796042003231018,0.45779483037156704,0.9387019669929872
0.03011992760002613,0.9798061389337641,0.45779483037156704,0.9387019669929872
0.030059851706027985,0.9798061389337641,0.45860258481421645,0.9387019669929872
0.03004484251141548,0.9800080775444265,0.45860258481421645,0.9387019669929872
0.02982836216688156,0.9800080775444265,0.46526655896607433,0.9387019669929872
0.029818737879395485,0.9802100161550888,0.46526655896607433,0.9387019669929872
0.029787402600049973,0.9802100161550888,0.46668012924071084,0.9387019669929872
0.029779614880681038,0.9804119547657512,0.46668012924071084,0.9387019669929872
0.02971538156270981,0.9804119547657512,0.46748788368336025,0.9387019669929872
0.02970128320157528,0.9806138933764136,0.46748788368336025,0.9387019669929872
0.029560916125774384,0.9806138933764136,0.4693053311793215,0.9387019669929872
0.02954949252307415,0.9808158319870759,0.4693053311793215,0.9387019669929872
0.029511980712413788,0.9808158319870759,0.46991114701130854,0.9387019669929872
0.029479674994945526,0.9810177705977383,0.46991114701130854,0.9387019669929872
0.029180362820625305,0.9810177705977383,0.47415185783521807,0.9387019669929872
0.029168661683797836,0.9812197092084006,0.47415185783521807,0.9387019669929872
0.029066016897559166,0.9812197092084006,0.47637318255250405,0.9387019669929872
0.029048793017864227,0.981421647819063,0.47637318255250405,0.9387019669929872
0.029024407267570496,0.981421647819063,0.47778675282714056,0.9387019669929872
0.029000524431467056,0.9816235864297254,0.47778675282714056,0.9387019669929872
0.028970366343855858,0.9816235864297254,0.4781906300484653,0.9387019669929872
0.028956519439816475,0.9818255250403877,0.4781906300484653,0.9387019669929872
0.02890518493950367,0.9818255250403877,0.4789983844911147,0.9387019669929872
0.028897041454911232,0.9820274636510501,0.4789983844911147,0.9387019669929872
0.02878454141318798,0.9820274636510501,0.4820274636510501,0.9387019669929872
0.028780488297343254,0.9822294022617124,0.4820274636510501,0.9387019669929872
0.028761690482497215,0.9822294022617124,0.4824313408723748,0.9387019669929872
0.028758713975548744,0.9824313408723748,0.4824313408723748,0.9387019669929872
0.02867935411632061,0.9824313408723748,0.4844507269789984,0.9387019669929872
0.02867565117776394,0.9826332794830371,0.4844507269789984,0.9387019669929872
0.028531616553664207,0.9826332794830371,0.48707592891760904,0.9387019669929872
0.028531532734632492,0.9828352180936996,0.48707592891760904,0.9387019669929872
0.028502527624368668,0.9828352180936996,0.4880856219709208,0.9387019669929872
0.028491124510765076,0.9830371567043619,0.4880856219709208,0.9387019669929872
0.02847261168062687,0.9830371567043619,0.48848949919224555,0.9387019669929872
0.028433475643396378,0.9832390953150242,0.48848949919224555,0.9387019669929872
0.028379235416650772,0.9832390953150242,0.4894991922455573,0.9387019669929872
0.02835884876549244,0.9834410339256866,0.4894991922455573,0.9387019669929872
0.028307363390922546,0.9834410339256866,0.4901050080775444,0.9387019669929872
0.02830497734248638,0.9836429725363489,0.4901050080775444,0.9387019669929872
0.0280823465436697,0.9836429725363489,0.49353796445880455,0.9387019669929872
0.028067978098988533,0.9838449111470113,0.49353796445880455,0.9387019669929872
0.02803996205329895,0.9838449111470113,0.49434571890145396,0.9387019669929872
0.028038829565048218,0.9840468497576736,0.49434571890145396,0.9387019669929872
0.02803652547299862,0.9840468497576736,0.4947495961227787,0.9387019669929872
0.028027664870023727,0.9842487883683361,0.4947495961227787,0.9387019669929872
0.028021005913615227,0.9842487883683361,0.49495153473344106,0.9387019669929872
0.02802043780684471,0.9844507269789984,0.49495153473344106,0.9387019669929872
0.02786090411245823,0.9844507269789984,0.4975767366720517,0.9387019669929872
0.02784215286374092,0.9846526655896607,0.4975767366720517,0.9387019669929872
0.027781181037425995,0.9846526655896607,0.49878836833602586,0.9387019669929872
0.027758348733186722,0.9848546042003231,0.49878836833602586,0.9387019669929872
0.027617717161774635,0.9848546042003231,0.5008077544426495,0.9387019669929872
0.027598464861512184,0.9850565428109854,0.5008077544426495,0.9387019669929872
0.02739294432103634,0.9850565428109854,0.5048465266558966,0.9387019669929872
0.02738560177385807,0.9852584814216478,0.5048465266558966,0.9387019669929872
0.027211254462599754,0.9852584814216478,0.5080775444264943,0.9387019669929872
0.027187533676624298,0.9854604200323102,0.5080775444264943,0.9387019669929872
0.027177030220627785,0.9854604200323102,0.5082794830371568,0.9387019669929872
0.0271591879427433,0.9858642972536349,0.5082794830371568,0.9387019669929872
0.02704973891377449,0.9858642972536349,0.5094911147011308,0.9387019669929872
0.027049701660871506,0.9860662358642972,0.5094911147011308,0.9387019669929872
0.02695230022072792,0.9860662358642972,0.5115105008077544,0.9387019669929872
0.026925649493932724,0.9862681744749596,0.5115105008077544,0.9387019669929872
0.026797320693731308,0.9862681744749596,0.5135298869143781,0.9387019669929872
0.02678859792649746,0.9864701130856219,0.5135298869143781,0.9387019669929872
0.02674545720219612,0.9864701130856219,0.5139337641357028,0.9387019669929872
0.026737140491604805,0.9866720516962844,0.5139337641357028,0.9387019669929872
0.026676882058382034,0.9866720516962844,0.5157512116316639,0.9387019669929872
0.02665889635682106,0.9868739903069467,0.5157512116316639,0.9387019669929872
0.02663024514913559,0.9868739903069467,0.5169628432956381,0.9387019669929872
0.02662826143205166,0.9870759289176091,0.5169628432956381,0.9387019669929872
0.026544863358139992,0.9870759289176091,0.5193861066235864,0.9387019669929872
0.02654157020151615,0.9872778675282714,0.5193861066235864,0.9387019669929872
0.026243513450026512,0.9872778675282714,0.5250403877221325,0.9387019669929872
0.02624342031776905,0.9874798061389337,0.5250403877221325,0.9387019669929872
0.02621416747570038,0.9874798061389337,0.5258481421647819,0.9387019669929872
0.02618812955915928,0.9878836833602584,0.5258481421647819,0.9387019669929872
0.026046087965369225,0.9878836833602584,0.5282714054927302,0.9387019669929872
0.02603953145444393,0.9880856219709209,0.5282714054927302,0.9387019669929872
0.026032574474811554,0.9880856219709209,0.5284733441033925,0.9387019669929872
0.026029886677861214,0.9882875605815832,0.5284733441033925,0.9387019669929872
0.025921570137143135,0.9882875605815832,0.5306946688206785,0.9387019669929872
0.02591283805668354,0.9884894991922456,0.5306946688206785,0.9387019669929872
0.025705216452479362,0.9884894991922456,0.5341276252019386,0.9387019669929872
0.02570229023694992,0.9886914378029079,0.5341276252019386,0.9387019669929872
0.025084469467401505,0.9886914378029079,0.5474555735056543,0.9387019669929872
0.025079259648919106,0.9888933764135702,0.5474555735056543,0.9387019669929872
0.024894727393984795,0.9888933764135702,0.5502827140549273,0.9387019669929872
0.02487574890255928,0.9890953150242326,0.5502827140549273,0.9387019669929872
0.02479003742337227,0.9890953150242326,0.5518982229402262,0.9387019669929872
0.024777177721261978,0.989297253634895,0.5518982229402262,0.9387019669929872
0.024722972884774208,0.989297253634895,0.5527059773828756,0.9387019669929872
0.02468906156718731,0.9894991922455574,0.5527059773828756,0.9387019669929872
0.02463364042341709,0.9894991922455574,0.5547253634894992,0.9387019669929872
0.024633251130580902,0.9897011308562197,0.5547253634894992,0.9387019669929872
0.024519655853509903,0.9897011308562197,0.5573505654281099,0.9387019669929872
0.02451552078127861,0.9899030694668821,0.5573505654281099,0.9387019669929872
0.024283094331622124,0.9899030694668821,0.5623990306946688,0.9387019669929872
0.024278763681650162,0.9901050080775444,0.5623990306946688,0.9387019669929872
0.02407798543572426,0.9901050080775444,0.5678513731825525,0.9387019669929872
0.024077391251921654,0.9903069466882067,0.5678513731825525,0.9387019669929872
0.02380068600177765,0.9903069466882067,0.5735056542810986,0.9387019669929872
0.023790454491972923,0.9905088852988692,0.5735056542810986,0.9387019669929872
0.023715874180197716,0.9905088852988692,0.5751211631663974,0.9387019669929872
0.023714331910014153,0.9907108239095315,0.5751211631663974,0.9387019669929872
0.023679444566369057,0.9907108239095315,0.5761308562197092,0.9387019669929872
0.023669781163334846,0.9909127625201939,0.5761308562197092,0.9387019669929872
0.02305346354842186,0.9909127625201939,0.5910743134087237,0.9387019669929872
0.023049263283610344,0.9911147011308562,0.5910743134087237,0.9387019669929872
0.0229873638600111,0.9911147011308562,0.592891760904685,0.9387019669929872
0.02298605814576149,0.9913166397415186,0.592891760904685,0.9387019669929872
0.022747505456209183,0.9913166397415186,0.5991518578352181,0.9387019669929872
0.022747421637177467,0.9915185783521809,0.5991518578352181,0.9387019669929872
0.022734396159648895,0.9915185783521809,0.5995557350565428,0.9387019669929872
0.02272406406700611,0.9917205169628432,0.5995557350565428,0.9387019669929872
0.022594498470425606,0.9917205169628432,0.6033925686591276,0.9387019669929872
0.022589530795812607,0.9919224555735057,0.6033925686591276,0.9387019669929872
0.022316118702292442,0.9919224555735057,0.6106623586429726,0.9387019669929872
0.022315170615911484,0.992124394184168,0.6106623586429726,0.9387019669929872
0.022215308621525764,0.992124394184168,0.6138933764135702,0.9387019669929872
0.022214539349079132,0.9923263327948304,0.6138933764135702,0.9387019669929872
0.022181222215294838,0.9923263327948304,0.6153069466882067,0.9387019669929872
0.022179877385497093,0.9925282714054927,0.6153069466882067,0.9387019669929872
0.02217935211956501,0.9925282714054927,0.6155088852988692,0.9387019669929872
0.02217784710228443,0.9927302100161551,0.6155088852988692,0.9387019669929872
0.02145365998148918,0.9927302100161551,0.6355008077544426,0.9387019669929872
0.021452104672789574,0.9929321486268174,0.6355008077544426,0.9387019669929872
0.020697223022580147,0.9929321486268174,0.6550888529886915,0.9387019669929872
0.02069486305117607,0.9931340872374798,0.6550888529886915,0.9387019669929872
0.02062820829451084,0.9931340872374798,0.6583198707592892,0.9387019669929872
0.020622210577130318,0.9933360258481422,0.6583198707592892,0.9387019669929872
0.02054779976606369,0.9933360258481422,0.6605411954765751,0.9387019669929872
0.0205390565097332,0.9935379644588045,0.6605411954765751,0.9387019669929872
0.020329995080828667,0.9935379644588045,0.6678109854604201,0.9387019669929872
0.02032959833741188,0.9937399030694669,0.6678109854604201,0.9387019669929872
0.02018846943974495,0.9937399030694669,0.6722536348949919,0.9387019669929872
0.020184610038995743,0.9937399030694669,0.6726575121163166,0.9387019669929872
0.01998867094516754,0.9937399030694669,0.6777059773828756,0.9387019669929872
0.01998783089220524,0.9939418416801292,0.6777059773828756,0.9387019669929872
0.019981171935796738,0.9939418416801292,0.6783117932148627,0.9387019669929872
0.01997458003461361,0.9941437802907916,0.6783117932148627,0.9387019669929872
0.01993870548903942,0.9941437802907916,0.6793214862681745,0.9387019669929872
0.01993069425225258,0.994345718901454,0.6793214862681745,0.9387019669929872
0.019785843789577484,0.994345718901454,0.684168012924071,0.9387019669929872
0.019784804433584213,0.9945476575121163,0.684168012924071,0.9387019669929872
0.019450213760137558,0.9945476575121163,0.6938610662358643,0.9387019669929872
0.01944020390510559,0.9947495961227787,0.6938610662358643,0.9387019669929872
0.018522201105952263,0.9947495961227787,0.717891760904685,0.9387019669929872
0.018509747460484505,0.994951534733441,0.717891760904685,0.9387019669929872
0.01783123053610325,0.994951534733441,0.7380856219709209,0.9387019669929872
0.017823591828346252,0.9951534733441034,0.7380856219709209,0.9387019669929872
0.017726246267557144,0.9951534733441034,0.7403069466882067,0.9387019669929872
0.017708225175738335,0.9953554119547657,0.7403069466882067,0.9387019669929872
0.017674775794148445,0.9953554119547657,0.7423263327948304,0.9387019669929872
0.017674550414085388,0.9955573505654282,0.7423263327948304,0.9387019669929872
0.01766972988843918,0.9955573505654282,0.7425282714054927,0.9387019669929872
0.017666330561041832,0.9957592891760905,0.7425282714054927,0.9387019669929872
0.01729482039809227,0.9957592891760905,0.7514135702746365,0.9387019669929872
0.017292268574237823,0.9959612277867528,0.7514135702746365,0.9387019669929872
0.01715978980064392,0.9959612277867528,0.7554523424878837,0.9387019669929872
0.017159003764390945,0.9961631663974152,0.7554523424878837,0.9387019669929872
0.017149684950709343,0.9961631663974152,0.7558562197092084,0.9387019669929872
0.017148332670331,0.9963651050080775,0.7558562197092084,0.9387019669929872
0.016356123611330986,0.9963651050080775,0.7806946688206785,0.9387019669929872
0.01635441929101944,0.9965670436187399,0.7806946688206785,0.9387019669929872
0.016295969486236572,0.9965670436187399,0.7819063004846527,0.9387019669929872
0.01628168299794197,0.9967689822294022,0.7819063004846527,0.9387019669929872
0.0157169122248888,0.9967689822294022,0.7996768982229402,0.9387019669929872
0.015712350606918335,0.9969709208400647,0.7996768982229402,0.9387019669929872
0.01506858505308628,0.9969709208400647,0.8184571890145396,0.9387019669929872
0.015057389624416828,0.997172859450727,0.8184571890145396,0.9387019669929872
0.01500523928552866,0.997172859450727,0.8210823909531503,0.9387019669929872
0.014993630349636078,0.9973747980613893,0.8210823909531503,0.9387019669929872
0.014659296721220016,0.9973747980613893,0.8289579967689822,0.9387019669929872
0.01465818751603365,0.9975767366720517,0.8289579967689822,0.9387019669929872
0.013607907108962536,0.9975767366720517,0.8590468497576736,0.9387019669929872
0.013604964129626751,0.997778675282714,0.8590468497576736,0.9387019669929872
0.013450175523757935,0.997778675282714,0.8632875605815832,0.9387019669929872
0.01344414334744215,0.9979806138933764,0.8632875605815832,0.9387019669929872
0.013193568214774132,0.9979806138933764,0.8689418416801292,0.9387019669929872
0.01317685004323721,0.9981825525040388,0.8689418416801292,0.9387019669929872
0.013152769766747952,0.9981825525040388,0.869951534733441,0.9387019669929872
0.013129337690770626,0.9983844911147012,0.869951534733441,0.9387019669929872
0.012801438570022583,0.9983844911147012,0.8766155088852988,0.9387019669929872
0.012796061113476753,0.9985864297253635,0.8766155088852988,0.9387019669929872
0.01241330523043871,0.9985864297253635,0.8861066235864298,0.9387019669929872
0.012404452078044415,0.9987883683360258,0.8861066235864298,0.9387019669929872
0.012169006280601025,0.9987883683360258,0.8907512116316639,0.9387019669929872
0.012145068496465683,0.9989903069466882,0.8907512116316639,0.9387019669929872
0.011666426435112953,0.9989903069466882,0.9002423263327949,0.9387019669929872
0.0116575313732028,0.9991922455573505,0.9002423263327949,0.9387019669929872
0.011182332411408424,0.9991922455573505,0.9097334410339257,0.9387019669929872
0.01117449440062046,0.999394184168013,0.9097334410339257,0.9387019669929872
0.011043420992791653,0.999394184168013,0.9123586429725363,0.9387019669929872
0.011042637750506401,0.9995961227786753,0.9123586429725363,0.9387019669929872
0.009188814088702202,0.9995961227786753,0.9428513731825525,0.9387019669929872
0.009137175977230072,0.9997980613893377,0.9428513731825525,0.9387019669929872
0.009076019749045372,0.9997980613893377,0.9440630048465266,0.9387019669929872
0.009055614471435547,1.0,0.9440630048465266,0.9387019669929872
3.1551479651170666e-07,1.0,1.0,0.9387019669929872


==> figures/data/untargeted/nonlinear_eps0_25_roc_data.csv <==
threshold,TPR,FPR,AUROC
inf,0.0,0.0,0.7674682811207298
2.5655646324157715,0.00020193861066235866,0.0,0.7674682811207298
1.5471017360687256,0.007875605815831988,0.0,0.7674682811207298
1.5439095497131348,0.007875605815831988,0.00020193861066235866,0.7674682811207298
1.5369603633880615,0.008279483037156704,0.00020193861066235866,0.7674682811207298
1.5348401069641113,0.008279483037156704,0.0004038772213247173,0.7674682811207298
1.5341441631317139,0.008481421647819063,0.0004038772213247173,0.7674682811207298
1.5337672233581543,0.008481421647819063,0.0006058158319870759,0.7674682811207298
1.4520742893218994,0.013126009693053312,0.0006058158319870759,0.7674682811207298
1.4519720077514648,0.013126009693053312,0.0008077544426494346,0.7674682811207298
1.4253923892974854,0.01494345718901454,0.0008077544426494346,0.7674682811207298
1.4248442649841309,0.01494345718901454,0.0010096930533117932,0.7674682811207298
1.4058895111083984,0.01615508885298869,0.0010096930533117932,0.7674682811207298
1.4007031917572021,0.01615508885298869,0.0012116316639741518,0.7674682811207298
1.390214443206787,0.017568659127625202,0.0012116316639741518,0.7674682811207298
1.384883165359497,0.017568659127625202,0.0014135702746365104,0.7674682811207298
1.3469874858856201,0.02079967689822294,0.0014135702746365104,0.7674682811207298
1.3459572792053223,0.02079967689822294,0.0016155088852988692,0.7674682811207298
1.3285410404205322,0.02201130856219709,0.0016155088852988692,0.7674682811207298
1.3266525268554688,0.02201130856219709,0.0018174474959612278,0.7674682811207298
1.2970314025878906,0.02524232633279483,0.0018174474959612278,0.7674682811207298
1.297011375427246,0.02524232633279483,0.0020193861066235864,0.7674682811207298
1.29038405418396,0.026453957996768983,0.0020193861066235864,0.7674682811207298
1.2896819114685059,0.026453957996768983,0.0022213247172859453,0.7674682811207298
1.259382724761963,0.02968497576736672,0.0022213247172859453,0.7674682811207298
1.2587528228759766,0.02968497576736672,0.0024232633279483036,0.7674682811207298
1.2344727516174316,0.03291599353796446,0.0024232633279483036,0.7674682811207298
1.2298133373260498,0.03291599353796446,0.0026252019386106625,0.7674682811207298
1.191004753112793,0.03715670436187399,0.0026252019386106625,0.7674682811207298
1.1892857551574707,0.03715670436187399,0.002827140549273021,0.7674682811207298
1.1566927433013916,0.04079159935379645,0.002827140549273021,0.7674682811207298
1.153331995010376,0.04079159935379645,0.0030290791599353797,0.7674682811207298
1.0906105041503906,0.051292407108239096,0.0030290791599353797,0.7674682811207298
1.0901174545288086,0.051292407108239096,0.0032310177705977385,0.7674682811207298
1.0797967910766602,0.05230210016155089,0.0032310177705977385,0.7674682811207298
1.079470157623291,0.05230210016155089,0.003432956381260097,0.7674682811207298
1.0740723609924316,0.05432148626817448,0.003432956381260097,0.7674682811207298
1.0730094909667969,0.05432148626817448,0.0036348949919224557,0.7674682811207298
1.0666284561157227,0.05533117932148627,0.0036348949919224557,0.7674682811207298
1.0652234554290771,0.05533117932148627,0.003836833602584814,0.7674682811207298
1.0646796226501465,0.05573505654281099,0.003836833602584814,0.7674682811207298
1.0643372535705566,0.05573505654281099,0.004038772213247173,0.7674682811207298
1.0098636150360107,0.06825525040387723,0.004038772213247173,0.7674682811207298
1.0096724033355713,0.06825525040387723,0.004240710823909532,0.7674682811207298
0.9934833645820618,0.0712843295638126,0.004240710823909532,0.7674682811207298
0.9927975535392761,0.0712843295638126,0.0044426494345718905,0.7674682811207298
0.9919299483299255,0.07168820678513732,0.0044426494345718905,0.7674682811207298
0.9918834567070007,0.07168820678513732,0.0046445880452342485,0.7674682811207298
0.9737429022789001,0.07532310177705977,0.0046445880452342485,0.7674682811207298
0.9734790921211243,0.07532310177705977,0.004846526655896607,0.7674682811207298
0.9692825675010681,0.07653473344103393,0.004846526655896607,0.7674682811207298
0.9683875441551208,0.07653473344103393,0.005048465266558966,0.7674682811207298
0.9644517302513123,0.07815024232633279,0.005048465266558966,0.7674682811207298
0.9643459916114807,0.07815024232633279,0.005250403877221325,0.7674682811207298
0.9590669274330139,0.0791599353796446,0.005250403877221325,0.7674682811207298
0.9590604901313782,0.0791599353796446,0.005452342487883684,0.7674682811207298
0.9579054713249207,0.0795638126009693,0.005452342487883684,0.7674682811207298
0.9562047123908997,0.0795638126009693,0.0058562197092084005,0.7674682811207298
0.9533542990684509,0.0805735056542811,0.0058562197092084005,0.7674682811207298
0.9519605040550232,0.0805735056542811,0.006058158319870759,0.7674682811207298
0.9352986216545105,0.08501615508885299,0.006058158319870759,0.7674682811207298
0.9351878762245178,0.08501615508885299,0.006260096930533118,0.7674682811207298
0.924932062625885,0.08764135702746365,0.006260096930533118,0.7674682811207298
0.9246892333030701,0.08764135702746365,0.006462035541195477,0.7674682811207298
0.919944703578949,0.08966074313408724,0.006462035541195477,0.7674682811207298
0.9196974635124207,0.08966074313408724,0.006663974151857835,0.7674682811207298
0.9150198101997375,0.0922859450726979,0.006663974151857835,0.7674682811207298
0.9149159789085388,0.0922859450726979,0.006865912762520194,0.7674682811207298
0.9042158722877502,0.0947092084006462,0.006865912762520194,0.7674682811207298
0.9036048054695129,0.0947092084006462,0.0070678513731825526,0.7674682811207298
0.8954043984413147,0.09874798061389338,0.0070678513731825526,0.7674682811207298
0.8943118453025818,0.09874798061389338,0.00747172859450727,0.7674682811207298
0.8924116492271423,0.10036348949919224,0.00747172859450727,0.7674682811207298
0.892210066318512,0.10036348949919224,0.007673667205169628,0.7674682811207298
0.8838366866111755,0.10339256865912763,0.007673667205169628,0.7674682811207298
0.883053719997406,0.10339256865912763,0.007875605815831988,0.7674682811207298
0.8655685782432556,0.10965266558966075,0.007875605815831988,0.7674682811207298
0.8643065094947815,0.10965266558966075,0.008077544426494346,0.7674682811207298
0.8593494296073914,0.11308562197092084,0.008077544426494346,0.7674682811207298
0.8590535521507263,0.11308562197092084,0.008279483037156704,0.7674682811207298
0.8519201874732971,0.11550888529886914,0.008279483037156704,0.7674682811207298
0.8514755368232727,0.11550888529886914,0.008481421647819063,0.7674682811207298
0.8408529162406921,0.12096122778675283,0.008481421647819063,0.7674682811207298
0.8405910134315491,0.12096122778675283,0.008683360258481421,0.7674682811207298
0.828610360622406,0.12701938610662358,0.008683360258481421,0.7674682811207298
0.8285179734230042,0.12701938610662358,0.008885298869143781,0.7674682811207298
0.8144041895866394,0.13368336025848143,0.008885298869143781,0.7674682811207298
0.8142004609107971,0.13368336025848143,0.009087237479806139,0.7674682811207298
0.8007315993309021,0.13974151857835218,0.009087237479806139,0.7674682811207298
0.7991785407066345,0.13974151857835218,0.009289176090468497,0.7674682811207298
0.7966852784156799,0.14135702746365106,0.009289176090468497,0.7674682811207298
0.795741617679596,0.14135702746365106,0.009491114701130857,0.7674682811207298
0.7925423979759216,0.14478998384491115,0.009491114701130857,0.7674682811207298
0.7920467257499695,0.14478998384491115,0.009693053311793215,0.7674682811207298
0.7916025519371033,0.14519386106623586,0.009693053311793215,0.7674682811207298
0.7909496426582336,0.14519386106623586,0.009894991922455574,0.7674682811207298
0.7871840596199036,0.1474151857835218,0.009894991922455574,0.7674682811207298
0.786848247051239,0.1474151857835218,0.010096930533117932,0.7674682811207298
0.7838308215141296,0.1484248788368336,0.010096930533117932,0.7674682811207298
0.782724916934967,0.1484248788368336,0.01029886914378029,0.7674682811207298
0.7810385823249817,0.14923263327948302,0.01029886914378029,0.7674682811207298
0.7806794047355652,0.14923263327948302,0.01050080775444265,0.7674682811207298
0.7801893353462219,0.14963651050080776,0.01050080775444265,0.7674682811207298
0.7797284722328186,0.14963651050080776,0.010702746365105008,0.7674682811207298
0.7749372124671936,0.15286752827140548,0.010702746365105008,0.7674682811207298
0.7742688059806824,0.15286752827140548,0.010904684975767368,0.7674682811207298
0.7708119750022888,0.15508885298869143,0.010904684975767368,0.7674682811207298
0.7706651091575623,0.15508885298869143,0.011106623586429725,0.7674682811207298
0.7700805068016052,0.1556946688206785,0.011106623586429725,0.7674682811207298
0.7697332501411438,0.1556946688206785,0.011308562197092083,0.7674682811207298
0.7629438042640686,0.1601373182552504,0.011308562197092083,0.7674682811207298
0.7627328038215637,0.1601373182552504,0.011510500807754443,0.7674682811207298
0.7602463364601135,0.16195476575121162,0.011510500807754443,0.7674682811207298
0.7597706913948059,0.16195476575121162,0.011712439418416801,0.7674682811207298
0.75762540102005,0.16235864297253635,0.011712439418416801,0.7674682811207298
0.7571094632148743,0.16235864297253635,0.01191437802907916,0.7674682811207298
0.7550401091575623,0.16336833602584813,0.01191437802907916,0.7674682811207298
0.7538518309593201,0.16336833602584813,0.012116316639741519,0.7674682811207298
0.7519345879554749,0.16478190630048464,0.012116316639741519,0.7674682811207298
0.7516303658485413,0.16478190630048464,0.012318255250403877,0.7674682811207298
0.7509968876838684,0.16599353796445881,0.012318255250403877,0.7674682811207298
0.7508212924003601,0.16599353796445881,0.012722132471728594,0.7674682811207298
0.7471444010734558,0.1684168012924071,0.012722132471728594,0.7674682811207298
0.7471006512641907,0.1684168012924071,0.012924071082390954,0.7674682811207298
0.7459885478019714,0.16922455573505654,0.012924071082390954,0.7674682811207298
0.7453121542930603,0.16922455573505654,0.01332794830371567,0.7674682811207298
0.7449290156364441,0.1694264943457189,0.01332794830371567,0.7674682811207298
0.7446481585502625,0.1694264943457189,0.01352988691437803,0.7674682811207298
0.7365455031394958,0.17467689822294022,0.01352988691437803,0.7674682811207298
0.736433207988739,0.17467689822294022,0.013731825525040387,0.7674682811207298
0.7349041104316711,0.17609046849757673,0.013731825525040387,0.7674682811207298
0.7348852753639221,0.17609046849757673,0.013933764135702747,0.7674682811207298
0.7312929034233093,0.17790791599353797,0.013933764135702747,0.7674682811207298
0.7308271527290344,0.17790791599353797,0.014135702746365105,0.7674682811207298
0.7297497391700745,0.17952342487883682,0.014135702746365105,0.7674682811207298
0.729624330997467,0.17952342487883682,0.014337641357027463,0.7674682811207298
0.7243707776069641,0.18315831987075928,0.014337641357027463,0.7674682811207298
0.7237991690635681,0.18315831987075928,0.014539579967689823,0.7674682811207298
0.7198423743247986,0.1859854604200323,0.014539579967689823,0.7674682811207298
0.7197906374931335,0.1859854604200323,0.01474151857835218,0.7674682811207298
0.7177336812019348,0.18719709208400645,0.01474151857835218,0.7674682811207298
0.7175067067146301,0.18719709208400645,0.01494345718901454,0.7674682811207298
0.7157701849937439,0.18840872374798062,0.01494345718901454,0.7674682811207298
0.7157198786735535,0.18840872374798062,0.015145395799676898,0.7674682811207298
0.7125810980796814,0.18962035541195477,0.015145395799676898,0.7674682811207298
0.7123138308525085,0.18962035541195477,0.015347334410339256,0.7674682811207298
0.7111343741416931,0.19022617124394184,0.015347334410339256,0.7674682811207298
0.7110797762870789,0.19022617124394184,0.015549273021001616,0.7674682811207298
0.7109684348106384,0.1904281098546042,0.015549273021001616,0.7674682811207298
0.7100092768669128,0.1904281098546042,0.015751211631663976,0.7674682811207298
0.7096167206764221,0.19063004846526657,0.015751211631663976,0.7674682811207298
0.7095429301261902,0.19063004846526657,0.015953150242326332,0.7674682811207298
0.7093868851661682,0.1908319870759289,0.015953150242326332,0.7674682811207298
0.7091533541679382,0.1908319870759289,0.01615508885298869,0.7674682811207298
0.7050295472145081,0.1948707592891761,0.01615508885298869,0.7674682811207298
0.7047242522239685,0.1948707592891761,0.016558966074313407,0.7674682811207298
0.7020197510719299,0.19709208400646203,0.016558966074313407,0.7674682811207298
0.7018268704414368,0.19709208400646203,0.016760904684975767,0.7674682811207298
0.7000927329063416,0.1983037156704362,0.016760904684975767,0.7674682811207298
0.6997258067131042,0.1983037156704362,0.016962843295638127,0.7674682811207298
0.6920381188392639,0.2031502423263328,0.016962843295638127,0.7674682811207298
0.6917540431022644,0.2031502423263328,0.017164781906300483,0.7674682811207298
0.6913188099861145,0.2035541195476575,0.017164781906300483,0.7674682811207298
0.6910967230796814,0.2035541195476575,0.017366720516962843,0.7674682811207298
0.6908217072486877,0.20415993537964458,0.017366720516962843,0.7674682811207298
0.690697968006134,0.20415993537964458,0.017568659127625202,0.7674682811207298
0.6874164938926697,0.20537156704361875,0.017568659127625202,0.7674682811207298
0.6871736645698547,0.20537156704361875,0.017770597738287562,0.7674682811207298
0.6847322583198547,0.2069870759289176,0.017770597738287562,0.7674682811207298
0.6845369935035706,0.2069870759289176,0.01797253634894992,0.7674682811207298
0.6839235424995422,0.20779483037156704,0.01797253634894992,0.7674682811207298
0.6837347149848938,0.20779483037156704,0.018376413570274638,0.7674682811207298
0.6829168200492859,0.2084006462035541,0.018376413570274638,0.7674682811207298
0.682851254940033,0.2084006462035541,0.018578352180936994,0.7674682811207298
0.6813200116157532,0.20981421647819062,0.018578352180936994,0.7674682811207298
0.680863082408905,0.20981421647819062,0.018780290791599354,0.7674682811207298
0.6797087788581848,0.21122778675282713,0.018780290791599354,0.7674682811207298
0.6793567538261414,0.21122778675282713,0.018982229402261713,0.7674682811207298
0.677880585193634,0.212843295638126,0.018982229402261713,0.7674682811207298
0.6774981617927551,0.212843295638126,0.01918416801292407,0.7674682811207298
0.677244246006012,0.21324717285945072,0.01918416801292407,0.7674682811207298
0.6770535111427307,0.21324717285945072,0.01938610662358643,0.7674682811207298
0.6737027764320374,0.21546849757673667,0.01938610662358643,0.7674682811207298
0.6735568642616272,0.21546849757673667,0.01958804523424879,0.7674682811207298
0.6721338629722595,0.21789176090468498,0.01958804523424879,0.7674682811207298
0.6714246869087219,0.21789176090468498,0.01978998384491115,0.7674682811207298
0.670503556728363,0.21890145395799676,0.01978998384491115,0.7674682811207298
0.6703854203224182,0.21890145395799676,0.019991922455573505,0.7674682811207298
0.6702969670295715,0.21910339256865913,0.019991922455573505,0.7674682811207298
0.6697728037834167,0.21910339256865913,0.020193861066235864,0.7674682811207298
0.6634044051170349,0.2231421647819063,0.020193861066235864,0.7674682811207298
0.6628841757774353,0.2231421647819063,0.02079967689822294,0.7674682811207298
0.6613520979881287,0.22516155088852988,0.02079967689822294,0.7674682811207298
0.6613306403160095,0.22516155088852988,0.0210016155088853,0.7674682811207298
0.6597575545310974,0.22596930533117932,0.0210016155088853,0.7674682811207298
0.6597301363945007,0.22596930533117932,0.021203554119547656,0.7674682811207298
0.6592934727668762,0.22637318255250405,0.021203554119547656,0.7674682811207298
0.6590673327445984,0.22637318255250405,0.021405492730210016,0.7674682811207298
0.6556510329246521,0.2289983844911147,0.021405492730210016,0.7674682811207298
0.6550500988960266,0.2289983844911147,0.021809369951534735,0.7674682811207298
0.6500720381736755,0.23303715670436187,0.021809369951534735,0.7674682811207298
0.6495549082756042,0.23303715670436187,0.02221324717285945,0.7674682811207298
0.6470479369163513,0.23505654281098545,0.02221324717285945,0.7674682811207298
0.6469636559486389,0.23505654281098545,0.02241518578352181,0.7674682811207298
0.646578848361969,0.23546042003231019,0.02241518578352181,0.7674682811207298
0.6465170979499817,0.23546042003231019,0.022617124394184167,0.7674682811207298
0.6465050578117371,0.23566235864297252,0.022617124394184167,0.7674682811207298
0.6464387774467468,0.23566235864297252,0.022819063004846526,0.7674682811207298
0.6461357474327087,0.23606623586429726,0.022819063004846526,0.7674682811207298
0.6460554003715515,0.23606623586429726,0.023021001615508886,0.7674682811207298
0.6442894339561462,0.23768174474959614,0.023021001615508886,0.7674682811207298
0.6442176103591919,0.23768174474959614,0.023222940226171242,0.7674682811207298
0.6434670686721802,0.23848949919224555,0.023222940226171242,0.7674682811207298
0.6431432366371155,0.23848949919224555,0.023424878836833602,0.7674682811207298
0.641167163848877,0.24091276252019386,0.023424878836833602,0.7674682811207298
0.6405795216560364,0.24091276252019386,0.023626817447495962,0.7674682811207298
0.6402265429496765,0.2417205169628433,0.023626817447495962,0.7674682811207298
0.6398927569389343,0.2417205169628433,0.02382875605815832,0.7674682811207298
0.6387091875076294,0.2431340872374798,0.02382875605815832,0.7674682811207298
0.6386633515357971,0.2431340872374798,0.024030694668820678,0.7674682811207298
0.6379197835922241,0.24434571890145396,0.024030694668820678,0.7674682811207298
0.6378852725028992,0.24434571890145396,0.024232633279483037,0.7674682811207298
0.6369130611419678,0.24535541195476576,0.024232633279483037,0.7674682811207298
0.6368235349655151,0.24535541195476576,0.024434571890145397,0.7674682811207298
0.6368032693862915,0.2455573505654281,0.024434571890145397,0.7674682811207298
0.63665372133255,0.2455573505654281,0.024636510500807753,0.7674682811207298
0.6347925662994385,0.24757673667205168,0.024636510500807753,0.7674682811207298
0.6347659826278687,0.24757673667205168,0.024838449111470113,0.7674682811207298
0.6345325708389282,0.24818255250403878,0.024838449111470113,0.7674682811207298
0.6341527700424194,0.24818255250403878,0.025040387722132473,0.7674682811207298
0.6336394548416138,0.24919224555735056,0.025040387722132473,0.7674682811207298
0.6332998275756836,0.24919224555735056,0.02524232633279483,0.7674682811207298
0.6325550675392151,0.25,0.02524232633279483,0.7674682811207298
0.6324310302734375,0.25,0.02544426494345719,0.7674682811207298
0.6322492361068726,0.25020193861066237,0.02544426494345719,0.7674682811207298
0.6321147084236145,0.25020193861066237,0.025848142164781908,0.7674682811207298
0.6301358342170715,0.2520193861066236,0.025848142164781908,0.7674682811207298
0.6300337910652161,0.2520193861066236,0.026050080775444264,0.7674682811207298
0.6298176646232605,0.2524232633279483,0.026050080775444264,0.7674682811207298
0.6297943592071533,0.2524232633279483,0.026252019386106624,0.7674682811207298
0.6288877129554749,0.25323101777059775,0.026252019386106624,0.7674682811207298
0.6281858682632446,0.25323101777059775,0.026453957996768983,0.7674682811207298
0.6279482245445251,0.2534329563812601,0.026453957996768983,0.7674682811207298
0.6279469132423401,0.2534329563812601,0.02665589660743134,0.7674682811207298
0.6274630427360535,0.25424071082390953,0.02665589660743134,0.7674682811207298
0.6272913813591003,0.25424071082390953,0.0268578352180937,0.7674682811207298
0.6243452429771423,0.25706785137318255,0.0268578352180937,0.7674682811207298
0.6242870688438416,0.25706785137318255,0.02705977382875606,0.7674682811207298
0.6238220930099487,0.2574717285945073,0.02705977382875606,0.7674682811207298
0.6238212585449219,0.2574717285945073,0.027261712439418415,0.7674682811207298
0.6213715672492981,0.25848142164781907,0.027261712439418415,0.7674682811207298
0.6209919452667236,0.25848142164781907,0.027463651050080775,0.7674682811207298
0.6185836791992188,0.2605008077544427,0.027463651050080775,0.7674682811207298
0.6182380318641663,0.2605008077544427,0.027665589660743135,0.7674682811207298
0.6174056529998779,0.260702746365105,0.027665589660743135,0.7674682811207298
0.616915762424469,0.260702746365105,0.02806946688206785,0.7674682811207298
0.6162700653076172,0.2611066235864297,0.02806946688206785,0.7674682811207298
0.6161693334579468,0.2611066235864297,0.02827140549273021,0.7674682811207298
0.6134129166603088,0.26534733441033925,0.02827140549273021,0.7674682811207298
0.613186776638031,0.26534733441033925,0.02847334410339257,0.7674682811207298
0.61002516746521,0.26736672051696286,0.02847334410339257,0.7674682811207298
0.6099504232406616,0.26736672051696286,0.028675282714054926,0.7674682811207298
0.6086504459381104,0.26837641357027464,0.028675282714054926,0.7674682811207298
0.6085947155952454,0.26837641357027464,0.028877221324717286,0.7674682811207298
0.6081926822662354,0.2689822294022617,0.028877221324717286,0.7674682811207298
0.6081467866897583,0.2689822294022617,0.029079159935379646,0.7674682811207298
0.6071546673774719,0.2701938610662359,0.029079159935379646,0.7674682811207298
0.6068143248558044,0.2701938610662359,0.029281098546042002,0.7674682811207298
0.6065475940704346,0.2703957996768982,0.029281098546042002,0.7674682811207298
0.6063304543495178,0.2703957996768982,0.02968497576736672,0.7674682811207298
0.605814516544342,0.2710016155088853,0.02968497576736672,0.7674682811207298
0.6053534746170044,0.2710016155088853,0.02988691437802908,0.7674682811207298
0.6044630408287048,0.27140549273021003,0.02988691437802908,0.7674682811207298
0.6042336821556091,0.27140549273021003,0.030088852988691437,0.7674682811207298
0.6036158204078674,0.27281906300484654,0.030088852988691437,0.7674682811207298
0.6032266616821289,0.27281906300484654,0.030290791599353797,0.7674682811207298
0.6031301021575928,0.2732229402261712,0.030290791599353797,0.7674682811207298
0.6029418110847473,0.2732229402261712,0.030492730210016156,0.7674682811207298
0.6004062294960022,0.2754442649434572,0.030492730210016156,0.7674682811207298
0.6001646518707275,0.2754442649434572,0.030694668820678513,0.7674682811207298
0.599989652633667,0.27584814216478193,0.030694668820678513,0.7674682811207298
0.5999157428741455,0.27584814216478193,0.030896607431340872,0.7674682811207298
0.5986185669898987,0.2770597738287561,0.030896607431340872,0.7674682811207298
0.597983181476593,0.2770597738287561,0.031098546042003232,0.7674682811207298
0.5975688695907593,0.2776655896607431,0.031098546042003232,0.7674682811207298
0.5974332690238953,0.2776655896607431,0.03130048465266559,0.7674682811207298
0.597160816192627,0.2778675282714055,0.03130048465266559,0.7674682811207298
0.5971211194992065,0.2778675282714055,0.03150242326332795,0.7674682811207298
0.597076952457428,0.27806946688206785,0.03150242326332795,0.7674682811207298
0.5968172550201416,0.27806946688206785,0.031704361873990304,0.7674682811207298
0.5943559408187866,0.2808966074313409,0.031704361873990304,0.7674682811207298
0.5943220257759094,0.2808966074313409,0.031906300484652664,0.7674682811207298
0.5919193029403687,0.2841276252019386,0.031906300484652664,0.7674682811207298
0.5918673872947693,0.2841276252019386,0.03210823909531502,0.7674682811207298
0.5916290879249573,0.2845315024232633,0.03210823909531502,0.7674682811207298
0.5914539694786072,0.2845315024232633,0.03231017770597738,0.7674682811207298
0.5891323089599609,0.28695476575121165,0.03231017770597738,0.7674682811207298
0.5890191197395325,0.28695476575121165,0.03251211631663974,0.7674682811207298
0.588740348815918,0.287156704361874,0.03251211631663974,0.7674682811207298
0.5885341763496399,0.287156704361874,0.0327140549273021,0.7674682811207298
0.5881029963493347,0.2879644588045234,0.0327140549273021,0.7674682811207298
0.5878530144691467,0.2879644588045234,0.03291599353796446,0.7674682811207298
0.5868098139762878,0.2895799676898223,0.03291599353796446,0.7674682811207298
0.5865312814712524,0.2895799676898223,0.033117932148626815,0.7674682811207298
0.5863178372383118,0.28978190630048467,0.033117932148626815,0.7674682811207298
0.5863074660301208,0.28978190630048467,0.033319870759289175,0.7674682811207298
0.5821474194526672,0.29301292407108237,0.033319870759289175,0.7674682811207298
0.5818354487419128,0.29301292407108237,0.033521809369951534,0.7674682811207298
0.5811338424682617,0.29361873990306947,0.033521809369951534,0.7674682811207298
0.5807567238807678,0.29361873990306947,0.033925686591276254,0.7674682811207298
0.5803496241569519,0.2940226171243942,0.033925686591276254,0.7674682811207298
0.5802900195121765,0.2940226171243942,0.03412762520193861,0.7674682811207298
0.5802551507949829,0.29422455573505657,0.03412762520193861,0.7674682811207298
0.5800091028213501,0.29422455573505657,0.034329563812600966,0.7674682811207298
0.578467607498169,0.295032310177706,0.034329563812600966,0.7674682811207298
0.5783578753471375,0.295032310177706,0.034531502423263326,0.7674682811207298
0.5782209634780884,0.29523424878836835,0.034531502423263326,0.7674682811207298
0.5775851011276245,0.29523424878836835,0.034935379644588045,0.7674682811207298
0.5752670764923096,0.2968497576736672,0.034935379644588045,0.7674682811207298
0.575065016746521,0.2968497576736672,0.035137318255250405,0.7674682811207298
0.5739282965660095,0.2972536348949919,0.035137318255250405,0.7674682811207298
0.5733132362365723,0.2972536348949919,0.035339256865912765,0.7674682811207298
0.572799801826477,0.29765751211631664,0.035339256865912765,0.7674682811207298
0.5727890729904175,0.29765751211631664,0.035541195476575124,0.7674682811207298
0.5721489191055298,0.297859450726979,0.035541195476575124,0.7674682811207298
0.5719956159591675,0.297859450726979,0.03574313408723748,0.7674682811207298
0.5717874765396118,0.29826332794830374,0.03574313408723748,0.7674682811207298
0.5713934302330017,0.29826332794830374,0.03594507269789984,0.7674682811207298
0.571144700050354,0.29846526655896605,0.03594507269789984,0.7674682811207298
0.5706551671028137,0.29846526655896605,0.036147011308562196,0.7674682811207298
0.5699118971824646,0.2992730210016155,0.036147011308562196,0.7674682811207298
0.5698705315589905,0.2992730210016155,0.036348949919224556,0.7674682811207298
0.5681052803993225,0.30129240710823907,0.036348949919224556,0.7674682811207298
0.5678109526634216,0.30129240710823907,0.036550888529886916,0.7674682811207298
0.5654116272926331,0.3031098546042003,0.036550888529886916,0.7674682811207298
0.5653630495071411,0.3031098546042003,0.036752827140549275,0.7674682811207298
0.565086305141449,0.3033117932148627,0.036752827140549275,0.7674682811207298
0.5648393630981445,0.3033117932148627,0.036954765751211635,0.7674682811207298
0.5622803568840027,0.3069466882067851,0.036954765751211635,0.7674682811207298
0.5621448159217834,0.3069466882067851,0.03715670436187399,0.7674682811207298
0.5605328679084778,0.308562197092084,0.03715670436187399,0.7674682811207298
0.5599509477615356,0.308562197092084,0.03735864297253635,0.7674682811207298
0.5573169589042664,0.31179321486268174,0.03735864297253635,0.7674682811207298
0.557182252407074,0.31179321486268174,0.03756058158319871,0.7674682811207298
0.5568326115608215,0.31260096930533116,0.03756058158319871,0.7674682811207298
0.5566185116767883,0.31260096930533116,0.03796445880452343,0.7674682811207298
0.5560287237167358,0.313610662358643,0.03796445880452343,0.7674682811207298
0.5554192662239075,0.313610662358643,0.038166397415185786,0.7674682811207298
0.5548574924468994,0.31401453957996767,0.038166397415185786,0.7674682811207298
0.554701566696167,0.31401453957996767,0.0385702746365105,0.7674682811207298
0.5527302622795105,0.3158319870759289,0.0385702746365105,0.7674682811207298
0.5525941252708435,0.3158319870759289,0.03877221324717286,0.7674682811207298
0.551727831363678,0.31704361873990305,0.03877221324717286,0.7674682811207298
0.5516598224639893,0.31704361873990305,0.03897415185783522,0.7674682811207298
0.5508697032928467,0.31845718901453957,0.03897415185783522,0.7674682811207298
0.5507872104644775,0.31845718901453957,0.03917609046849758,0.7674682811207298
0.5480049848556519,0.3222940226171244,0.03917609046849758,0.7674682811207298
0.5479010343551636,0.3222940226171244,0.03978190630048465,0.7674682811207298
0.5465795993804932,0.32390953150242324,0.03978190630048465,0.7674682811207298
0.5455361008644104,0.32390953150242324,0.04038772213247173,0.7674682811207298
0.5453379154205322,0.32451534733441034,0.04038772213247173,0.7674682811207298
0.5451576709747314,0.32451534733441034,0.04058966074313409,0.7674682811207298
0.5429415702819824,0.32734248788368336,0.04058966074313409,0.7674682811207298
0.5425212979316711,0.32734248788368336,0.04079159935379645,0.7674682811207298
0.5419631004333496,0.3281502423263328,0.04079159935379645,0.7674682811207298
0.5418472290039062,0.3281502423263328,0.04119547657512116,0.7674682811207298
0.5416511297225952,0.3285541195476575,0.04119547657512116,0.7674682811207298
0.5416279435157776,0.3285541195476575,0.04139741518578352,0.7674682811207298
0.5396004915237427,0.33077544426494343,0.04139741518578352,0.7674682811207298
0.5394009947776794,0.33077544426494343,0.04159935379644588,0.7674682811207298
0.5383163094520569,0.33178513731825526,0.04159935379644588,0.7674682811207298
0.5381836295127869,0.33178513731825526,0.04180129240710824,0.7674682811207298
0.5380576252937317,0.33198707592891763,0.04180129240710824,0.7674682811207298
0.5376702547073364,0.33198707592891763,0.04220516962843296,0.7674682811207298
0.5370289087295532,0.3323909531502423,0.04220516962843296,0.7674682811207298
0.5368425846099854,0.3323909531502423,0.04240710823909531,0.7674682811207298
0.5362215638160706,0.33340064620355414,0.04240710823909531,0.7674682811207298
0.5361430048942566,0.33340064620355414,0.04281098546042003,0.7674682811207298
0.5360318422317505,0.33360258481421645,0.04281098546042003,0.7674682811207298
0.5357540249824524,0.33360258481421645,0.04321486268174475,0.7674682811207298
0.5357238054275513,0.3338045234248788,0.04321486268174475,0.7674682811207298
0.5356924533843994,0.3338045234248788,0.04341680129240711,0.7674682811207298
0.5347082614898682,0.3344103392568659,0.04341680129240711,0.7674682811207298
0.533670961856842,0.3344103392568659,0.0444264943457189,0.7674682811207298
0.533308207988739,0.3346122778675283,0.0444264943457189,0.7674682811207298
0.5329050421714783,0.3346122778675283,0.04462843295638126,0.7674682811207298
0.5325033068656921,0.33481421647819065,0.04462843295638126,0.7674682811207298
0.5324767231941223,0.33481421647819065,0.04483037156704362,0.7674682811207298
0.5312878489494324,0.33622778675282716,0.04483037156704362,0.7674682811207298
0.531278133392334,0.33622778675282716,0.045032310177705974,0.7674682811207298
0.531196117401123,0.3364297253634895,0.045032310177705974,0.7674682811207298
0.5309468507766724,0.3364297253634895,0.045234248788368334,0.7674682811207298
0.5307414531707764,0.3368336025848142,0.045234248788368334,0.7674682811207298
0.5306879281997681,0.3368336025848142,0.04563812600969305,0.7674682811207298
0.529741108417511,0.33723747980613894,0.04563812600969305,0.7674682811207298
0.5293356776237488,0.33723747980613894,0.04604200323101777,0.7674682811207298
0.5282576680183411,0.3382471728594507,0.04604200323101777,0.7674682811207298
0.5277090072631836,0.3382471728594507,0.046849757673667204,0.7674682811207298
0.5267660021781921,0.3392568659127625,0.046849757673667204,0.7674682811207298
0.5266475677490234,0.3392568659127625,0.047051696284329564,0.7674682811207298
0.5256292819976807,0.34107431340872374,0.047051696284329564,0.7674682811207298
0.5255074501037598,0.34107431340872374,0.047253634894991924,0.7674682811207298
0.525329053401947,0.3414781906300485,0.047253634894991924,0.7674682811207298
0.5252821445465088,0.3414781906300485,0.04745557350565428,0.7674682811207298
0.5252755284309387,0.34168012924071084,0.04745557350565428,0.7674682811207298
0.5252155065536499,0.34168012924071084,0.04765751211631664,0.7674682811207298
0.5230305790901184,0.34491114701130854,0.04765751211631664,0.7674682811207298
0.522469699382782,0.34491114701130854,0.047859450726978996,0.7674682811207298
0.5213040113449097,0.345718901453958,0.047859450726978996,0.7674682811207298
0.5211750268936157,0.345718901453958,0.048061389337641355,0.7674682811207298
0.519709050655365,0.348546042003231,0.048061389337641355,0.7674682811207298
0.5196614861488342,0.348546042003231,0.048263327948303715,0.7674682811207298
0.5189037919044495,0.34894991922455576,0.048263327948303715,0.7674682811207298
0.5188162922859192,0.34894991922455576,0.048465266558966075,0.7674682811207298
0.5186430215835571,0.34915185783521807,0.048465266558966075,0.7674682811207298
0.51857990026474,0.34915185783521807,0.048667205169628434,0.7674682811207298
0.5153966546058655,0.35137318255250405,0.048667205169628434,0.7674682811207298
0.5151594281196594,0.35137318255250405,0.048869143780290794,0.7674682811207298
0.5144091248512268,0.35278675282714056,0.048869143780290794,0.7674682811207298
0.5143775939941406,0.35278675282714056,0.04907108239095315,0.7674682811207298
0.5142725706100464,0.3529886914378029,0.04907108239095315,0.7674682811207298
0.5142452120780945,0.3529886914378029,0.049273021001615507,0.7674682811207298
0.5140373110771179,0.3531906300484653,0.049273021001615507,0.7674682811207298
0.5132789015769958,0.3531906300484653,0.049878836833602586,0.7674682811207298
0.5132319331169128,0.3533925686591276,0.049878836833602586,0.7674682811207298
0.5129178166389465,0.3533925686591276,0.050080775444264945,0.7674682811207298
0.5125309228897095,0.35379644588045234,0.050080775444264945,0.7674682811207298
0.5125225186347961,0.35379644588045234,0.050282714054927305,0.7674682811207298
0.5122909545898438,0.35420032310177707,0.050282714054927305,0.7674682811207298
0.5121053457260132,0.35420032310177707,0.05048465266558966,0.7674682811207298
0.5113956928253174,0.3548061389337641,0.05048465266558966,0.7674682811207298
0.5113719701766968,0.3548061389337641,0.05068659127625202,0.7674682811207298
0.5111638307571411,0.35521001615508885,0.05068659127625202,0.7674682811207298
0.5110167860984802,0.35521001615508885,0.05088852988691438,0.7674682811207298
0.5103721618652344,0.3562197092084006,0.05088852988691438,0.7674682811207298
0.5103329420089722,0.3562197092084006,0.05109046849757674,0.7674682811207298
0.5095281004905701,0.35722940226171246,0.05109046849757674,0.7674682811207298
0.5095067024230957,0.35722940226171246,0.051292407108239096,0.7674682811207298
0.5066532492637634,0.36187399030694667,0.051292407108239096,0.7674682811207298
0.5066379308700562,0.36187399030694667,0.051494345718901456,0.7674682811207298
0.5065504312515259,0.3622778675282714,0.051494345718901456,0.7674682811207298
0.5063913464546204,0.3622778675282714,0.051696284329563816,0.7674682811207298
0.5057355761528015,0.3636914378029079,0.051696284329563816,0.7674682811207298
0.5054451823234558,0.3636914378029079,0.05210016155088853,0.7674682811207298
0.5041903853416443,0.3647011308562197,0.05210016155088853,0.7674682811207298
0.5041261315345764,0.3647011308562197,0.05230210016155089,0.7674682811207298
0.5031463503837585,0.3657108239095315,0.05230210016155089,0.7674682811207298
0.5029681324958801,0.3657108239095315,0.05250403877221325,0.7674682811207298
0.5028268098831177,0.36591276252019383,0.05250403877221325,0.7674682811207298
0.5027634501457214,0.36591276252019383,0.05270597738287561,0.7674682811207298
0.502727210521698,0.36631663974151857,0.05270597738287561,0.7674682811207298
0.502719521522522,0.36631663974151857,0.05290791599353797,0.7674682811207298
0.5025743842124939,0.36651857835218093,0.05290791599353797,0.7674682811207298
0.5025212168693542,0.36651857835218093,0.05310985460420032,0.7674682811207298
0.5025181770324707,0.3667205169628433,0.05310985460420032,0.7674682811207298
0.5023768544197083,0.3667205169628433,0.05331179321486268,0.7674682811207298
0.5016583800315857,0.3677302100161551,0.05331179321486268,0.7674682811207298
0.5016242265701294,0.3677302100161551,0.05351373182552504,0.7674682811207298
0.49979323148727417,0.3689418416801292,0.05351373182552504,0.7674682811207298
0.4996657371520996,0.3689418416801292,0.05391760904684976,0.7674682811207298
0.4995913505554199,0.3691437802907916,0.05391760904684976,0.7674682811207298
0.49907010793685913,0.3691437802907916,0.05432148626817448,0.7674682811207298
0.4987778663635254,0.3697495961227787,0.05432148626817448,0.7674682811207298
0.49815189838409424,0.3697495961227787,0.05472536348949919,0.7674682811207298
0.4981289505958557,0.36995153473344106,0.05472536348949919,0.7674682811207298
0.4980531334877014,0.36995153473344106,0.05492730210016155,0.7674682811207298
0.49778252840042114,0.37015347334410337,0.05492730210016155,0.7674682811207298
0.4977481961250305,0.37015347334410337,0.05512924071082391,0.7674682811207298
0.49677127599716187,0.3705573505654281,0.05512924071082391,0.7674682811207298
0.4967076778411865,0.3705573505654281,0.05533117932148627,0.7674682811207298
0.496085524559021,0.37096122778675283,0.05533117932148627,0.7674682811207298
0.4958122968673706,0.37096122778675283,0.05573505654281099,0.7674682811207298
0.49535202980041504,0.37136510500807757,0.05573505654281099,0.7674682811207298
0.4951467514038086,0.37136510500807757,0.05593699515347334,0.7674682811207298
0.4950968623161316,0.3715670436187399,0.05593699515347334,0.7674682811207298
0.4949731230735779,0.3715670436187399,0.0561389337641357,0.7674682811207298
0.4932470917701721,0.3735864297253635,0.0561389337641357,0.7674682811207298
0.4932405948638916,0.3735864297253635,0.05634087237479806,0.7674682811207298
0.49301475286483765,0.3741922455573506,0.05634087237479806,0.7674682811207298
0.492581307888031,0.3741922455573506,0.05654281098546042,0.7674682811207298
0.49221909046173096,0.3743941841680129,0.05654281098546042,0.7674682811207298
0.492026686668396,0.3743941841680129,0.05694668820678514,0.7674682811207298
0.49063247442245483,0.3760096930533118,0.05694668820678514,0.7674682811207298
0.4897897243499756,0.3760096930533118,0.05714862681744749,0.7674682811207298
0.4897426962852478,0.37621163166397414,0.05714862681744749,0.7674682811207298
0.4888291358947754,0.37621163166397414,0.05735056542810985,0.7674682811207298
0.48798060417175293,0.377827140549273,0.05735056542810985,0.7674682811207298
0.4877930283546448,0.377827140549273,0.05755250403877221,0.7674682811207298
0.4877016544342041,0.3780290791599354,0.05755250403877221,0.7674682811207298
0.4875519871711731,0.3780290791599354,0.05775444264943457,0.7674682811207298
0.4869159460067749,0.37924071082390953,0.05775444264943457,0.7674682811207298
0.48682528734207153,0.37924071082390953,0.05795638126009693,0.7674682811207298
0.4858747124671936,0.3808562197092084,0.05795638126009693,0.7674682811207298
0.48547881841659546,0.3808562197092084,0.05836025848142165,0.7674682811207298
0.48423606157302856,0.38267366720516965,0.05836025848142165,0.7674682811207298
0.4841960668563843,0.38267366720516965,0.058562197092084003,0.7674682811207298
0.4834407567977905,0.3832794830371567,0.058562197092084003,0.7674682811207298
0.4833680987358093,0.3832794830371567,0.05876413570274636,0.7674682811207298
0.48191583156585693,0.3842891760904685,0.05876413570274636,0.7674682811207298
0.481895387172699,0.3842891760904685,0.05896607431340872,0.7674682811207298
0.4810981750488281,0.385702746365105,0.05896607431340872,0.7674682811207298
0.4810505509376526,0.385702746365105,0.05916801292407108,0.7674682811207298
0.4807814359664917,0.3861066235864297,0.05916801292407108,0.7674682811207298
0.480729341506958,0.3861066235864297,0.05936995153473344,0.7674682811207298
0.4804953932762146,0.38651050080775445,0.05936995153473344,0.7674682811207298
0.4804614782333374,0.38651050080775445,0.0595718901453958,0.7674682811207298
0.4801318645477295,0.38731825525040386,0.0595718901453958,0.7674682811207298
0.48012322187423706,0.38731825525040386,0.05977382875605816,0.7674682811207298
0.47965651750564575,0.3877221324717286,0.05977382875605816,0.7674682811207298
0.4795059561729431,0.3877221324717286,0.059975767366720514,0.7674682811207298
0.4779791235923767,0.3891357027463651,0.059975767366720514,0.7674682811207298
0.4776729345321655,0.3891357027463651,0.06058158319870759,0.7674682811207298
0.4775007367134094,0.38953957996768984,0.06058158319870759,0.7674682811207298
0.47732770442962646,0.38953957996768984,0.06078352180936995,0.7674682811207298
0.47658205032348633,0.39034733441033925,0.06078352180936995,0.7674682811207298
0.476432740688324,0.39034733441033925,0.061187399030694666,0.7674682811207298
0.4758197069168091,0.390751211631664,0.061187399030694666,0.7674682811207298
0.4758148193359375,0.390751211631664,0.061389337641357025,0.7674682811207298
0.47461265325546265,0.39236672051696286,0.061389337641357025,0.7674682811207298
0.4745677709579468,0.39236672051696286,0.061591276252019385,0.7674682811207298
0.47346556186676025,0.3929725363489499,0.061591276252019385,0.7674682811207298
0.4733494520187378,0.3929725363489499,0.061793214862681745,0.7674682811207298
0.4728790521621704,0.3939822294022617,0.061793214862681745,0.7674682811207298
0.4727928638458252,0.3939822294022617,0.061995153473344104,0.7674682811207298
0.47048282623291016,0.3982229402261712,0.061995153473344104,0.7674682811207298
0.47042763233184814,0.3982229402261712,0.062197092084006464,0.7674682811207298
0.470031201839447,0.3990306946688207,0.062197092084006464,0.7674682811207298
0.46995455026626587,0.3990306946688207,0.062399030694668824,0.7674682811207298
0.4696708917617798,0.39963651050080773,0.062399030694668824,0.7674682811207298
0.4696683883666992,0.39963651050080773,0.06260096930533118,0.7674682811207298
0.4696006774902344,0.3998384491114701,0.06260096930533118,0.7674682811207298
0.46950095891952515,0.3998384491114701,0.06280290791599354,0.7674682811207298
0.4686724543571472,0.40064620355411956,0.06280290791599354,0.7674682811207298
0.4683340787887573,0.40064620355411956,0.06320678513731826,0.7674682811207298
0.46811383962631226,0.40105008077544424,0.06320678513731826,0.7674682811207298
0.4676998257637024,0.40105008077544424,0.06340872374798061,0.7674682811207298
0.4667477607727051,0.40226171243941844,0.06340872374798061,0.7674682811207298
0.4667368531227112,0.40226171243941844,0.06361066235864297,0.7674682811207298
0.46507811546325684,0.4034733441033926,0.06361066235864297,0.7674682811207298
0.4649907350540161,0.4034733441033926,0.06381260096930533,0.7674682811207298
0.4649461507797241,0.40387722132471726,0.06381260096930533,0.7674682811207298
0.46485573053359985,0.40387722132471726,0.0640145395799677,0.7674682811207298
0.46375203132629395,0.40468497576736673,0.0640145395799677,0.7674682811207298
0.46370387077331543,0.40468497576736673,0.06421647819063005,0.7674682811207298
0.4630390405654907,0.40549273021001614,0.06421647819063005,0.7674682811207298
0.4628499746322632,0.40549273021001614,0.06441841680129241,0.7674682811207298
0.4618244171142578,0.407108239095315,0.06441841680129241,0.7674682811207298
0.4618184566497803,0.407108239095315,0.06462035541195477,0.7674682811207298
0.46099722385406494,0.4079159935379645,0.06462035541195477,0.7674682811207298
0.46086472272872925,0.4079159935379645,0.06482229402261712,0.7674682811207298
0.460818350315094,0.4081179321486268,0.06482229402261712,0.7674682811207298
0.46056419610977173,0.4081179321486268,0.06502423263327949,0.7674682811207298
0.45999079942703247,0.4085218093699515,0.06502423263327949,0.7674682811207298
0.4598677158355713,0.4085218093699515,0.06522617124394184,0.7674682811207298
0.4583500623703003,0.4109450726978998,0.06522617124394184,0.7674682811207298
0.4580133557319641,0.4109450726978998,0.0654281098546042,0.7674682811207298
0.4576870799064636,0.4115508885298869,0.0654281098546042,0.7674682811207298
0.457555890083313,0.4115508885298869,0.06563004846526656,0.7674682811207298
0.45741450786590576,0.4117528271405493,0.06563004846526656,0.7674682811207298
0.4571117162704468,0.4117528271405493,0.06583198707592892,0.7674682811207298
0.4567408561706543,0.412156704361874,0.06583198707592892,0.7674682811207298
0.4564698338508606,0.412156704361874,0.06603392568659128,0.7674682811207298
0.45572733879089355,0.4135702746365105,0.06603392568659128,0.7674682811207298
0.4553822875022888,0.4135702746365105,0.06623586429725363,0.7674682811207298
0.45528852939605713,0.41377221324717284,0.06623586429725363,0.7674682811207298
0.4552069306373596,0.41377221324717284,0.066437802907916,0.7674682811207298
0.45494067668914795,0.4139741518578352,0.066437802907916,0.7674682811207298
0.4548143744468689,0.4139741518578352,0.06663974151857835,0.7674682811207298
0.45349860191345215,0.41639741518578355,0.06663974151857835,0.7674682811207298
0.45322662591934204,0.41639741518578355,0.06704361873990307,0.7674682811207298
0.4532123804092407,0.41659935379644586,0.06704361873990307,0.7674682811207298
0.4529649615287781,0.41659935379644586,0.06744749596122779,0.7674682811207298
0.45294326543807983,0.4168012924071082,0.06744749596122779,0.7674682811207298
0.45290040969848633,0.4168012924071082,0.06764943457189014,0.7674682811207298
0.4519227147102356,0.4174071082390953,0.06764943457189014,0.7674682811207298
0.45192253589630127,0.4174071082390953,0.06785137318255251,0.7674682811207298
0.4516410231590271,0.41781098546042006,0.06785137318255251,0.7674682811207298
0.45162689685821533,0.41781098546042006,0.06805331179321486,0.7674682811207298
0.4516085386276245,0.41801292407108237,0.06805331179321486,0.7674682811207298
0.45157599449157715,0.41801292407108237,0.06825525040387723,0.7674682811207298
0.4511469602584839,0.4184168012924071,0.06825525040387723,0.7674682811207298
0.4510807991027832,0.4184168012924071,0.06845718901453958,0.7674682811207298
0.4507474899291992,0.41882067851373184,0.06845718901453958,0.7674682811207298
0.4505065083503723,0.41882067851373184,0.06865912762520193,0.7674682811207298
0.44998520612716675,0.41962843295638125,0.06865912762520193,0.7674682811207298
0.4499332904815674,0.41962843295638125,0.06906300484652665,0.7674682811207298
0.4488663673400879,0.42164781906300486,0.06906300484652665,0.7674682811207298
0.4488251805305481,0.42164781906300486,0.06926494345718902,0.7674682811207298
0.4484837055206299,0.4222536348949919,0.06926494345718902,0.7674682811207298
0.4483191967010498,0.4222536348949919,0.06966882067851374,0.7674682811207298
0.4475395679473877,0.42326332794830374,0.06966882067851374,0.7674682811207298
0.4475278854370117,0.42326332794830374,0.06987075928917609,0.7674682811207298
0.44624990224838257,0.4252827140549273,0.06987075928917609,0.7674682811207298
0.44574087858200073,0.4252827140549273,0.07027463651050081,0.7674682811207298
0.4456598162651062,0.42548465266558966,0.07027463651050081,0.7674682811207298
0.4455886483192444,0.42548465266558966,0.07047657512116316,0.7674682811207298
0.4453209638595581,0.4258885298869144,0.07047657512116316,0.7674682811207298
0.44529062509536743,0.4258885298869144,0.07067851373182553,0.7674682811207298
0.4444224238395691,0.42649434571890144,0.07067851373182553,0.7674682811207298
0.44426071643829346,0.42649434571890144,0.07088045234248788,0.7674682811207298
0.44402849674224854,0.42710016155088854,0.07088045234248788,0.7674682811207298
0.44399040937423706,0.42710016155088854,0.07108239095315025,0.7674682811207298
0.4439641237258911,0.4273021001615509,0.07108239095315025,0.7674682811207298
0.44363856315612793,0.4273021001615509,0.07168820678513732,0.7674682811207298
0.4433632493019104,0.4281098546042003,0.07168820678513732,0.7674682811207298
0.44333475828170776,0.4281098546042003,0.07189014539579967,0.7674682811207298
0.443250834941864,0.42851373182552505,0.07189014539579967,0.7674682811207298
0.4427955746650696,0.42851373182552505,0.07209208400646204,0.7674682811207298
0.44251549243927,0.42932148626817446,0.07209208400646204,0.7674682811207298
0.4424239993095398,0.42932148626817446,0.07249596122778676,0.7674682811207298
0.44184809923171997,0.4303311793214863,0.07249596122778676,0.7674682811207298
0.44154828786849976,0.4303311793214863,0.07289983844911146,0.7674682811207298
0.4401295781135559,0.4333602584814216,0.07289983844911146,0.7674682811207298
0.4396873116493225,0.4333602584814216,0.07330371567043618,0.7674682811207298
0.43917131423950195,0.43376413570274636,0.07330371567043618,0.7674682811207298
0.43876856565475464,0.43376413570274636,0.0737075928917609,0.7674682811207298
0.4383816123008728,0.43436995153473346,0.0737075928917609,0.7674682811207298
0.4380679726600647,0.43436995153473346,0.07390953150242327,0.7674682811207298
0.4373510479927063,0.4349757673667205,0.07390953150242327,0.7674682811207298
0.4373381733894348,0.4349757673667205,0.07411147011308562,0.7674682811207298
0.43732327222824097,0.43517770597738287,0.07411147011308562,0.7674682811207298
0.4372023344039917,0.43517770597738287,0.07431340872374798,0.7674682811207298
0.43712782859802246,0.43537964458804523,0.07431340872374798,0.7674682811207298
0.4369177222251892,0.43537964458804523,0.0747172859450727,0.7674682811207298
0.43668651580810547,0.4355815831987076,0.0747172859450727,0.7674682811207298
0.4365406632423401,0.4355815831987076,0.07512116316639741,0.7674682811207298
0.436534583568573,0.43598546042003233,0.07512116316639741,0.7674682811207298
0.4365149140357971,0.43598546042003233,0.07532310177705977,0.7674682811207298
0.43614518642425537,0.43618739903069464,0.07532310177705977,0.7674682811207298
0.43573933839797974,0.43618739903069464,0.07572697899838449,0.7674682811207298
0.43494874238967896,0.4369951534733441,0.07572697899838449,0.7674682811207298
0.4348908066749573,0.4369951534733441,0.07592891760904685,0.7674682811207298
0.4348466396331787,0.4371970920840065,0.07592891760904685,0.7674682811207298
0.4347989559173584,0.4371970920840065,0.0761308562197092,0.7674682811207298
0.4346655011177063,0.4378029079159935,0.0761308562197092,0.7674682811207298
0.4345995783805847,0.4378029079159935,0.07653473344103393,0.7674682811207298
0.43395745754241943,0.43901453957996767,0.07653473344103393,0.7674682811207298
0.4336163401603699,0.43901453957996767,0.07673667205169628,0.7674682811207298
0.4334893822669983,0.43921647819063003,0.07673667205169628,0.7674682811207298
0.43347442150115967,0.43921647819063003,0.07693861066235864,0.7674682811207298
0.4326733350753784,0.44063004846526654,0.07693861066235864,0.7674682811207298
0.4322131276130676,0.44063004846526654,0.077140549273021,0.7674682811207298
0.43146073818206787,0.44123586429725364,0.077140549273021,0.7674682811207298
0.43059980869293213,0.44123586429725364,0.07794830371567044,0.7674682811207298
0.4303000569343567,0.4422455573505654,0.07794830371567044,0.7674682811207298
0.4302828907966614,0.4422455573505654,0.07815024232633279,0.7674682811207298
0.4299258589744568,0.4428513731825525,0.07815024232633279,0.7674682811207298
0.4297642111778259,0.4428513731825525,0.07835218093699516,0.7674682811207298
0.42959064245224,0.44345718901453957,0.07835218093699516,0.7674682811207298
0.4291597604751587,0.44345718901453957,0.07855411954765751,0.7674682811207298
0.42829179763793945,0.44426494345718903,0.07855411954765751,0.7674682811207298
0.4280855655670166,0.44426494345718903,0.07875605815831987,0.7674682811207298
0.4280434846878052,0.4448707592891761,0.07875605815831987,0.7674682811207298
0.427798867225647,0.4448707592891761,0.0791599353796446,0.7674682811207298
0.4273712635040283,0.44567851373182554,0.0791599353796446,0.7674682811207298
0.4270895719528198,0.44567851373182554,0.0795638126009693,0.7674682811207298
0.4267621636390686,0.4460823909531502,0.0795638126009693,0.7674682811207298
0.4265630841255188,0.4460823909531502,0.07996768982229402,0.7674682811207298
0.4261612296104431,0.4466882067851373,0.07996768982229402,0.7674682811207298
0.4259909987449646,0.4466882067851373,0.08016962843295639,0.7674682811207298
0.42587828636169434,0.44749596122778673,0.08016962843295639,0.7674682811207298
0.4255703091621399,0.44749596122778673,0.08037156704361874,0.7674682811207298
0.4245682954788208,0.4483037156704362,0.08037156704361874,0.7674682811207298
0.42452794313430786,0.4483037156704362,0.0805735056542811,0.7674682811207298
0.4242432117462158,0.44870759289176093,0.0805735056542811,0.7674682811207298
0.4240573048591614,0.44870759289176093,0.08077544426494346,0.7674682811207298
0.42361271381378174,0.44951534733441034,0.08077544426494346,0.7674682811207298
0.4235740900039673,0.44951534733441034,0.08097738287560581,0.7674682811207298
0.42307931184768677,0.4499192245557351,0.08097738287560581,0.7674682811207298
0.4228736162185669,0.4499192245557351,0.08117932148626818,0.7674682811207298
0.42257434129714966,0.4507269789983845,0.08117932148626818,0.7674682811207298
0.4225385785102844,0.4507269789983845,0.08138126009693053,0.7674682811207298
0.4223654866218567,0.4513327948303716,0.08138126009693053,0.7674682811207298
0.4223511219024658,0.4513327948303716,0.0815831987075929,0.7674682811207298
0.4223296642303467,0.45153473344103395,0.0815831987075929,0.7674682811207298
0.4222341775894165,0.45153473344103395,0.08178513731825525,0.7674682811207298
0.42208588123321533,0.45193861066235863,0.08178513731825525,0.7674682811207298
0.4218774437904358,0.45193861066235863,0.08198707592891762,0.7674682811207298
0.42171502113342285,0.452140549273021,0.08198707592891762,0.7674682811207298
0.4216880202293396,0.452140549273021,0.08218901453957997,0.7674682811207298
0.4206696152687073,0.4535541195476575,0.08218901453957997,0.7674682811207298
0.4204237461090088,0.4535541195476575,0.08279483037156704,0.7674682811207298
0.4199182987213135,0.4541599353796446,0.08279483037156704,0.7674682811207298
0.41991519927978516,0.4541599353796446,0.08299676898222941,0.7674682811207298
0.41880106925964355,0.4559773828756058,0.08299676898222941,0.7674682811207298
0.4184798002243042,0.4559773828756058,0.08319870759289176,0.7674682811207298
0.41819465160369873,0.45638126009693053,0.08319870759289176,0.7674682811207298
0.418085515499115,0.45638126009693053,0.08340064620355411,0.7674682811207298
0.4176177978515625,0.45698707592891763,0.08340064620355411,0.7674682811207298
0.41726154088974,0.45698707592891763,0.0840064620355412,0.7674682811207298
0.41712456941604614,0.45718901453957994,0.0840064620355412,0.7674682811207298
0.4170798063278198,0.45718901453957994,0.08420840064620355,0.7674682811207298
0.41664427518844604,0.4575928917609047,0.08420840064620355,0.7674682811207298
0.41661328077316284,0.4575928917609047,0.08441033925686592,0.7674682811207298
0.41544675827026367,0.4588045234248788,0.08441033925686592,0.7674682811207298
0.4153933525085449,0.4588045234248788,0.08461227786752827,0.7674682811207298
0.4152389168739319,0.4594103392568659,0.08461227786752827,0.7674682811207298
0.41520434617996216,0.4594103392568659,0.08481421647819062,0.7674682811207298
0.41465216875076294,0.45981421647819065,0.08481421647819062,0.7674682811207298
0.4143790006637573,0.45981421647819065,0.08542003231017771,0.7674682811207298
0.4142254590988159,0.4604200323101777,0.08542003231017771,0.7674682811207298
0.41346192359924316,0.4604200323101777,0.08582390953150243,0.7674682811207298
0.4133005142211914,0.46082390953150243,0.08582390953150243,0.7674682811207298
0.4130702614784241,0.46082390953150243,0.08602584814216478,0.7674682811207298
0.41242027282714844,0.4624394184168013,0.08602584814216478,0.7674682811207298
0.41216617822647095,0.4624394184168013,0.08622778675282713,0.7674682811207298
0.41208910942077637,0.4626413570274637,0.08622778675282713,0.7674682811207298
0.4118894338607788,0.4626413570274637,0.0864297253634895,0.7674682811207298
0.4116026759147644,0.462843295638126,0.0864297253634895,0.7674682811207298
0.4115470051765442,0.462843295638126,0.08663166397415185,0.7674682811207298
0.4115135669708252,0.46304523424878835,0.08663166397415185,0.7674682811207298
0.41076040267944336,0.46304523424878835,0.08703554119547657,0.7674682811207298
0.41026127338409424,0.4634491114701131,0.08703554119547657,0.7674682811207298
0.40998703241348267,0.4634491114701131,0.08743941841680129,0.7674682811207298
0.4099429249763489,0.4638529886914378,0.08743941841680129,0.7674682811207298
0.4099222421646118,0.4638529886914378,0.08764135702746365,0.7674682811207298
0.40932977199554443,0.4640549273021002,0.08764135702746365,0.7674682811207298
0.40887194871902466,0.4640549273021002,0.08824717285945073,0.7674682811207298
0.4083103537559509,0.4648626817447496,0.08824717285945073,0.7674682811207298
0.408142626285553,0.4648626817447496,0.08844911147011308,0.7674682811207298
0.4081219434738159,0.4654684975767367,0.08844911147011308,0.7674682811207298
0.40798312425613403,0.4654684975767367,0.08865105008077545,0.7674682811207298
0.407863974571228,0.46607431340872374,0.08865105008077545,0.7674682811207298
0.4077795147895813,0.46607431340872374,0.0888529886914378,0.7674682811207298
0.4074094295501709,0.4664781906300485,0.0888529886914378,0.7674682811207298
0.4072335958480835,0.4664781906300485,0.08905492730210016,0.7674682811207298
0.4063229560852051,0.4670840064620355,0.08905492730210016,0.7674682811207298
0.40628552436828613,0.4670840064620355,0.08925686591276252,0.7674682811207298
0.4062543511390686,0.4672859450726979,0.08925686591276252,0.7674682811207298
0.40604597330093384,0.4672859450726979,0.08945880452342488,0.7674682811207298
0.4054100513458252,0.46809369951534735,0.08945880452342488,0.7674682811207298
0.40527641773223877,0.46809369951534735,0.08966074313408724,0.7674682811207298
0.4049890637397766,0.46890145395799676,0.08966074313408724,0.7674682811207298
0.4047762155532837,0.46890145395799676,0.09006462035541195,0.7674682811207298
0.4045493006706238,0.4693053311793215,0.09006462035541195,0.7674682811207298
0.40435850620269775,0.4693053311793215,0.09046849757673667,0.7674682811207298
0.40392518043518066,0.46991114701130854,0.09046849757673667,0.7674682811207298
0.4034801721572876,0.46991114701130854,0.09107431340872375,0.7674682811207298
0.40311115980148315,0.470718901453958,0.09107431340872375,0.7674682811207298
0.40300530195236206,0.470718901453958,0.0912762520193861,0.7674682811207298
0.4022047519683838,0.47193053311793215,0.0912762520193861,0.7674682811207298
0.40216559171676636,0.47193053311793215,0.09147819063004846,0.7674682811207298
0.4021293520927429,0.4721324717285945,0.09147819063004846,0.7674682811207298
0.4018811583518982,0.4721324717285945,0.09168012924071083,0.7674682811207298
0.4012400507926941,0.47334410339256866,0.09168012924071083,0.7674682811207298
0.40111565589904785,0.47334410339256866,0.09188206785137318,0.7674682811207298
0.4006004333496094,0.47394991922455576,0.09188206785137318,0.7674682811207298
0.4003216028213501,0.47394991922455576,0.0922859450726979,0.7674682811207298
0.4000163674354553,0.47475767366720517,0.0922859450726979,0.7674682811207298
0.39974868297576904,0.47475767366720517,0.09268982229402262,0.7674682811207298
0.3991391658782959,0.47536348949919227,0.09268982229402262,0.7674682811207298
0.39905786514282227,0.47536348949919227,0.09309369951534734,0.7674682811207298
0.3988445997238159,0.4755654281098546,0.09309369951534734,0.7674682811207298
0.3986406922340393,0.4755654281098546,0.09349757673667206,0.7674682811207298
0.39800697565078735,0.4767770597738288,0.09349757673667206,0.7674682811207298
0.39767491817474365,0.4767770597738288,0.09410339256865913,0.7674682811207298
0.3971223831176758,0.4779886914378029,0.09410339256865913,0.7674682811207298
0.3970603346824646,0.4779886914378029,0.09430533117932148,0.7674682811207298
0.3969941735267639,0.4783925686591276,0.09430533117932148,0.7674682811207298
0.396992027759552,0.4783925686591276,0.09450726978998385,0.7674682811207298
0.3957114815711975,0.47920032310177707,0.09450726978998385,0.7674682811207298
0.3951037526130676,0.47920032310177707,0.09511308562197092,0.7674682811207298
0.3949306607246399,0.4800080775444265,0.09511308562197092,0.7674682811207298
0.3948324918746948,0.4800080775444265,0.09531502423263329,0.7674682811207298
0.39416199922561646,0.48162358642972536,0.09531502423263329,0.7674682811207298
0.39396053552627563,0.48162358642972536,0.09571890145395799,0.7674682811207298
0.3929913640022278,0.48323909531502424,0.09571890145395799,0.7674682811207298
0.3929620385169983,0.48323909531502424,0.09592084006462036,0.7674682811207298
0.39251935482025146,0.48364297253634897,0.09592084006462036,0.7674682811207298
0.39247095584869385,0.48364297253634897,0.09612277867528271,0.7674682811207298
0.3922803997993469,0.48384491114701134,0.09612277867528271,0.7674682811207298
0.39227890968322754,0.48384491114701134,0.09632471728594508,0.7674682811207298
0.39212608337402344,0.484248788368336,0.09632471728594508,0.7674682811207298
0.3919600248336792,0.484248788368336,0.09652665589660743,0.7674682811207298
0.39157307147979736,0.4848546042003231,0.09652665589660743,0.7674682811207298
0.3914892077445984,0.4848546042003231,0.0967285945072698,0.7674682811207298
0.391115665435791,0.4850565428109855,0.0967285945072698,0.7674682811207298
0.3910161852836609,0.4850565428109855,0.09693053311793215,0.7674682811207298
0.3909001350402832,0.48546042003231016,0.09693053311793215,0.7674682811207298
0.39079785346984863,0.48546042003231016,0.0971324717285945,0.7674682811207298
0.3906223177909851,0.4856623586429725,0.0971324717285945,0.7674682811207298
0.3903414011001587,0.4856623586429725,0.09733441033925687,0.7674682811207298
0.3902256488800049,0.4858642972536349,0.09733441033925687,0.7674682811207298
0.39018797874450684,0.4858642972536349,0.09753634894991922,0.7674682811207298
0.3897777199745178,0.486470113085622,0.09753634894991922,0.7674682811207298
0.3897770047187805,0.486470113085622,0.09773828756058159,0.7674682811207298
0.38968610763549805,0.48687399030694667,0.09773828756058159,0.7674682811207298
0.3895884156227112,0.48687399030694667,0.09794022617124394,0.7674682811207298
0.38903528451919556,0.48747980613893377,0.09794022617124394,0.7674682811207298
0.3890265226364136,0.48747980613893377,0.0981421647819063,0.7674682811207298
0.38885223865509033,0.4880856219709208,0.0981421647819063,0.7674682811207298
0.3886856436729431,0.4880856219709208,0.09834410339256866,0.7674682811207298
0.3885478973388672,0.48848949919224555,0.09834410339256866,0.7674682811207298
0.388469934463501,0.48848949919224555,0.09854604200323101,0.7674682811207298
0.3881670832633972,0.4888933764135703,0.09854604200323101,0.7674682811207298
0.3878136873245239,0.4888933764135703,0.09894991922455573,0.7674682811207298
0.3873348832130432,0.489297253634895,0.09894991922455573,0.7674682811207298
0.38661831617355347,0.489297253634895,0.09935379644588045,0.7674682811207298
0.38606786727905273,0.4894991922455573,0.09935379644588045,0.7674682811207298
0.38605064153671265,0.4894991922455573,0.0995557350565428,0.7674682811207298
0.38590550422668457,0.48990306946688206,0.0995557350565428,0.7674682811207298
0.3848310708999634,0.48990306946688206,0.10036348949919224,0.7674682811207298
0.38377171754837036,0.49131663974151857,0.10036348949919224,0.7674682811207298
0.3837103843688965,0.49131663974151857,0.10056542810985461,0.7674682811207298
0.38333261013031006,0.49192245557350567,0.10056542810985461,0.7674682811207298
0.3831292390823364,0.49192245557350567,0.10076736672051696,0.7674682811207298
0.3830310106277466,0.49212439418416803,0.10076736672051696,0.7674682811207298
0.3827568292617798,0.49212439418416803,0.10117124394184168,0.7674682811207298
0.38185572624206543,0.49293214862681745,0.10117124394184168,0.7674682811207298
0.38165926933288574,0.49293214862681745,0.10137318255250403,0.7674682811207298
0.3811175227165222,0.4939418416801292,0.10137318255250403,0.7674682811207298
0.38086801767349243,0.4939418416801292,0.1015751211631664,0.7674682811207298
0.3807685375213623,0.4941437802907916,0.1015751211631664,0.7674682811207298
0.3806418180465698,0.4941437802907916,0.10177705977382875,0.7674682811207298
0.3799808621406555,0.49495153473344106,0.10177705977382875,0.7674682811207298
0.3798547387123108,0.49495153473344106,0.10197899838449112,0.7674682811207298
0.37966907024383545,0.49535541195476573,0.10197899838449112,0.7674682811207298
0.3796567916870117,0.49535541195476573,0.10218093699515347,0.7674682811207298
0.3796212077140808,0.4955573505654281,0.10218093699515347,0.7674682811207298
0.37951231002807617,0.4955573505654281,0.10238287560581583,0.7674682811207298
0.37924832105636597,0.49596122778675283,0.10238287560581583,0.7674682811207298
0.3792269825935364,0.49596122778675283,0.10258481421647819,0.7674682811207298
0.37895071506500244,0.4961631663974152,0.10258481421647819,0.7674682811207298
0.3786599040031433,0.4961631663974152,0.10298869143780291,0.7674682811207298
0.3786414861679077,0.4965670436187399,0.10298869143780291,0.7674682811207298
0.3784634470939636,0.4965670436187399,0.10339256865912763,0.7674682811207298
0.37838560342788696,0.49676898222940225,0.10339256865912763,0.7674682811207298
0.3777051568031311,0.49676898222940225,0.10379644588045234,0.7674682811207298
0.3769943118095398,0.4977786752827141,0.10379644588045234,0.7674682811207298
0.37694090604782104,0.4977786752827141,0.1039983844911147,0.7674682811207298
0.37691187858581543,0.4979806138933764,0.1039983844911147,0.7674682811207298
0.3766997456550598,0.4979806138933764,0.10420032310177706,0.7674682811207298
0.37656915187835693,0.4983844911147011,0.10420032310177706,0.7674682811207298
0.3765549063682556,0.4983844911147011,0.10440226171243942,0.7674682811207298
0.376467227935791,0.49878836833602586,0.10440226171243942,0.7674682811207298
0.37635624408721924,0.49878836833602586,0.10480613893376414,0.7674682811207298
0.3749150037765503,0.5010096930533118,0.10480613893376414,0.7674682811207298
0.3737684488296509,0.5010096930533118,0.10581583198707593,0.7674682811207298
0.37350785732269287,0.5018174474959612,0.10581583198707593,0.7674682811207298
0.37320786714553833,0.5018174474959612,0.10621970920840064,0.7674682811207298
0.37282997369766235,0.5026252019386107,0.10621970920840064,0.7674682811207298
0.37274807691574097,0.5026252019386107,0.106421647819063,0.7674682811207298
0.3711696267127991,0.5044426494345718,0.106421647819063,0.7674682811207298
0.3710634112358093,0.5044426494345718,0.10682552504038773,0.7674682811207298
0.37100136280059814,0.5046445880452343,0.10682552504038773,0.7674682811207298
0.37095993757247925,0.5046445880452343,0.10702746365105008,0.7674682811207298
0.3704679012298584,0.505048465266559,0.10702746365105008,0.7674682811207298
0.3704388737678528,0.505048465266559,0.10722940226171244,0.7674682811207298
0.37017786502838135,0.5054523424878837,0.10722940226171244,0.7674682811207298
0.3701757788658142,0.5054523424878837,0.1074313408723748,0.7674682811207298
0.36929118633270264,0.5060581583198708,0.1074313408723748,0.7674682811207298
0.3689458966255188,0.5060581583198708,0.10763327948303715,0.7674682811207298
0.3689308762550354,0.5062600969305331,0.10763327948303715,0.7674682811207298
0.36891645193099976,0.5062600969305331,0.10783521809369952,0.7674682811207298
0.36881542205810547,0.5066639741518578,0.10783521809369952,0.7674682811207298
0.3685723543167114,0.5066639741518578,0.10803715670436187,0.7674682811207298
0.36848950386047363,0.5070678513731826,0.10803715670436187,0.7674682811207298
0.3684789538383484,0.5070678513731826,0.10823909531502424,0.7674682811207298
0.36813950538635254,0.5074717285945073,0.10823909531502424,0.7674682811207298
0.3681141138076782,0.5074717285945073,0.10844103392568659,0.7674682811207298
0.36789482831954956,0.5082794830371568,0.10844103392568659,0.7674682811207298
0.3672254681587219,0.5082794830371568,0.10884491114701131,0.7674682811207298
0.36695700883865356,0.5086833602584814,0.10884491114701131,0.7674682811207298
0.3662493824958801,0.5086833602584814,0.10904684975767366,0.7674682811207298
0.36606335639953613,0.5090872374798061,0.10904684975767366,0.7674682811207298
0.36604881286621094,0.5090872374798061,0.10924878836833603,0.7674682811207298
0.3656710386276245,0.5098949919224556,0.10924878836833603,0.7674682811207298
0.3653631806373596,0.5098949919224556,0.1098546042003231,0.7674682811207298
0.365291953086853,0.5100969305331179,0.1098546042003231,0.7674682811207298
0.3649809956550598,0.5100969305331179,0.11005654281098547,0.7674682811207298
0.3646935820579529,0.5102988691437803,0.11005654281098547,0.7674682811207298
0.3644900321960449,0.5102988691437803,0.11025848142164782,0.7674682811207298
0.36412811279296875,0.5113085621970921,0.11025848142164782,0.7674682811207298
0.3640516400337219,0.5113085621970921,0.11066235864297254,0.7674682811207298
0.36399614810943604,0.5117124394184168,0.11066235864297254,0.7674682811207298
0.36343348026275635,0.5117124394184168,0.11126817447495961,0.7674682811207298
0.3633878231048584,0.5121163166397416,0.11126817447495961,0.7674682811207298
0.3630203604698181,0.5121163166397416,0.11187399030694668,0.7674682811207298
0.3625521659851074,0.5127221324717286,0.11187399030694668,0.7674682811207298
0.36187630891799927,0.5127221324717286,0.11247980613893377,0.7674682811207298
0.361863911151886,0.5129240710823909,0.11247980613893377,0.7674682811207298
0.36170274019241333,0.5129240710823909,0.11288368336025849,0.7674682811207298
0.36137622594833374,0.5135298869143781,0.11288368336025849,0.7674682811207298
0.36134016513824463,0.5135298869143781,0.11308562197092084,0.7674682811207298
0.36087095737457275,0.5149434571890146,0.11308562197092084,0.7674682811207298
0.3608643412590027,0.5149434571890146,0.1132875605815832,0.7674682811207298
0.36058783531188965,0.5151453957996769,0.1132875605815832,0.7674682811207298
0.3601989150047302,0.5151453957996769,0.11348949919224556,0.7674682811207298
0.3598344922065735,0.5157512116316639,0.11348949919224556,0.7674682811207298
0.3597468137741089,0.5157512116316639,0.11369143780290791,0.7674682811207298
0.3592873215675354,0.5165589660743134,0.11369143780290791,0.7674682811207298
0.35924357175827026,0.5165589660743134,0.11389337641357028,0.7674682811207298
0.359222412109375,0.5167609046849758,0.11389337641357028,0.7674682811207298
0.3591538667678833,0.5167609046849758,0.11409531502423263,0.7674682811207298
0.35898149013519287,0.5169628432956381,0.11409531502423263,0.7674682811207298
0.35878807306289673,0.5169628432956381,0.11449919224555735,0.7674682811207298
0.3587799668312073,0.5171647819063004,0.11449919224555735,0.7674682811207298
0.3585902452468872,0.5171647819063004,0.1147011308562197,0.7674682811207298
0.3583890199661255,0.5175686591276252,0.1147011308562197,0.7674682811207298
0.3583589792251587,0.5175686591276252,0.11490306946688207,0.7674682811207298
0.35817450284957886,0.5181744749596123,0.11490306946688207,0.7674682811207298
0.3581181764602661,0.5181744749596123,0.11510500807754442,0.7674682811207298
0.3576526641845703,0.5183764135702746,0.11510500807754442,0.7674682811207298
0.3574943542480469,0.5183764135702746,0.11530694668820679,0.7674682811207298
0.35741323232650757,0.518578352180937,0.11530694668820679,0.7674682811207298
0.35705631971359253,0.518578352180937,0.1157108239095315,0.7674682811207298
0.35693496465682983,0.5191841680129241,0.1157108239095315,0.7674682811207298
0.35684865713119507,0.5191841680129241,0.11591276252019386,0.7674682811207298
0.3557091951370239,0.5210016155088854,0.11591276252019386,0.7674682811207298
0.3556840419769287,0.5210016155088854,0.11611470113085622,0.7674682811207298
0.35521429777145386,0.52140549273021,0.11611470113085622,0.7674682811207298
0.35519927740097046,0.52140549273021,0.11631663974151858,0.7674682811207298
0.3544924259185791,0.5226171243941842,0.11631663974151858,0.7674682811207298
0.3543965220451355,0.5226171243941842,0.11651857835218093,0.7674682811207298
0.354361355304718,0.5228190630048465,0.11651857835218093,0.7674682811207298
0.3541523814201355,0.5228190630048465,0.1167205169628433,0.7674682811207298
0.3536483645439148,0.5234248788368336,0.1167205169628433,0.7674682811207298
0.3536113500595093,0.5234248788368336,0.11692245557350565,0.7674682811207298
0.3535226583480835,0.523626817447496,0.11692245557350565,0.7674682811207298
0.3532535433769226,0.523626817447496,0.11773021001615509,0.7674682811207298
0.35319894552230835,0.5238287560581584,0.11773021001615509,0.7674682811207298
0.3529818058013916,0.5238287560581584,0.11833602584814217,0.7674682811207298
0.35283756256103516,0.5244345718901454,0.11833602584814217,0.7674682811207298
0.35278403759002686,0.5244345718901454,0.11853796445880452,0.7674682811207298
0.35256534814834595,0.5252423263327949,0.11853796445880452,0.7674682811207298
0.3525457978248596,0.5252423263327949,0.11873990306946688,0.7674682811207298
0.3517966866493225,0.526453957996769,0.11873990306946688,0.7674682811207298
0.3516625761985779,0.526453957996769,0.11894184168012924,0.7674682811207298
0.35125529766082764,0.5272617124394184,0.11894184168012924,0.7674682811207298
0.35123151540756226,0.5272617124394184,0.1191437802907916,0.7674682811207298
0.35119253396987915,0.5274636510500808,0.1191437802907916,0.7674682811207298
0.3506343960762024,0.5274636510500808,0.11974959612277868,0.7674682811207298
0.349786639213562,0.5282714054927302,0.11974959612277868,0.7674682811207298
0.3496707081794739,0.5282714054927302,0.11995153473344103,0.7674682811207298
0.3496166467666626,0.5284733441033925,0.11995153473344103,0.7674682811207298
0.3495938181877136,0.5284733441033925,0.1201534733441034,0.7674682811207298
0.34950435161590576,0.528675282714055,0.1201534733441034,0.7674682811207298
0.3494119644165039,0.528675282714055,0.12035541195476575,0.7674682811207298
0.3491125702857971,0.5288772213247173,0.12035541195476575,0.7674682811207298
0.3486762046813965,0.5288772213247173,0.12075928917609047,0.7674682811207298
0.3480527400970459,0.5294830371567044,0.12075928917609047,0.7674682811207298
0.3478018045425415,0.5294830371567044,0.12096122778675283,0.7674682811207298
0.3475000858306885,0.529886914378029,0.12096122778675283,0.7674682811207298
0.34718745946884155,0.529886914378029,0.12116316639741519,0.7674682811207298
0.34708577394485474,0.5306946688206785,0.12116316639741519,0.7674682811207298
0.34695374965667725,0.5306946688206785,0.1215670436187399,0.7674682811207298
0.346951961517334,0.5308966074313409,0.1215670436187399,0.7674682811207298
0.34683024883270264,0.5308966074313409,0.12176898222940226,0.7674682811207298
0.3464570641517639,0.5313004846526656,0.12176898222940226,0.7674682811207298
0.3460049033164978,0.5313004846526656,0.12217285945072698,0.7674682811207298
0.3459647297859192,0.5317043618739903,0.12217285945072698,0.7674682811207298
0.34581875801086426,0.5317043618739903,0.1225767366720517,0.7674682811207298
0.34519559144973755,0.5327140549273021,0.1225767366720517,0.7674682811207298
0.34509676694869995,0.5327140549273021,0.12277867528271405,0.7674682811207298
0.3450629711151123,0.5329159935379645,0.12277867528271405,0.7674682811207298
0.3450261354446411,0.5329159935379645,0.12318255250403877,0.7674682811207298
0.34497958421707153,0.5333198707592892,0.12318255250403877,0.7674682811207298
0.3448888659477234,0.5333198707592892,0.12358642972536349,0.7674682811207298
0.34464383125305176,0.5339256865912763,0.12358642972536349,0.7674682811207298
0.3444414734840393,0.5339256865912763,0.12378836833602584,0.7674682811207298
0.34430640935897827,0.534329563812601,0.12378836833602584,0.7674682811207298
0.3441028594970703,0.534329563812601,0.12439418416801293,0.7674682811207298
0.34280669689178467,0.5365508885298869,0.12439418416801293,0.7674682811207298
0.34255707263946533,0.5365508885298869,0.12520193861066237,0.7674682811207298
0.3420877456665039,0.5375605815831987,0.12520193861066237,0.7674682811207298
0.3418883681297302,0.5375605815831987,0.12560581583198707,0.7674682811207298
0.3405143618583679,0.5395799676898223,0.12560581583198707,0.7674682811207298
0.34047430753707886,0.5395799676898223,0.1260096930533118,0.7674682811207298
0.3397427201271057,0.5401857835218093,0.1260096930533118,0.7674682811207298
0.33961763978004456,0.5401857835218093,0.1264135702746365,0.7674682811207298
0.33938032388687134,0.5407915993537964,0.1264135702746365,0.7674682811207298
0.3392980098724365,0.5407915993537964,0.12681744749596122,0.7674682811207298
0.33905571699142456,0.5411954765751211,0.12681744749596122,0.7674682811207298
0.3390447497367859,0.5415993537964459,0.12681744749596122,0.7674682811207298
0.3389163017272949,0.5420032310177706,0.12681744749596122,0.7674682811207298
0.3388133645057678,0.5420032310177706,0.12701938610662358,0.7674682811207298
0.33856987953186035,0.5428109854604201,0.12701938610662358,0.7674682811207298
0.33841753005981445,0.5428109854604201,0.12722132471728595,0.7674682811207298
0.3383229970932007,0.5430129240710824,0.12722132471728595,0.7674682811207298
0.33823156356811523,0.5430129240710824,0.12742326332794832,0.7674682811207298
0.33785074949264526,0.5434168012924071,0.12742326332794832,0.7674682811207298
0.33771753311157227,0.5434168012924071,0.12762520193861066,0.7674682811207298
0.33765918016433716,0.5438206785137318,0.12762520193861066,0.7674682811207298
0.33763569593429565,0.5438206785137318,0.12782714054927302,0.7674682811207298
0.3370480537414551,0.5448303715670436,0.12782714054927302,0.7674682811207298
0.33704137802124023,0.5448303715670436,0.1280290791599354,0.7674682811207298
0.3368164896965027,0.5450323101777059,0.1280290791599354,0.7674682811207298
0.3367167115211487,0.5450323101777059,0.12823101777059773,0.7674682811207298
0.33655673265457153,0.5452342487883683,0.12823101777059773,0.7674682811207298
0.3363070487976074,0.5452342487883683,0.12863489499192246,0.7674682811207298
0.33630096912384033,0.5454361873990307,0.12863489499192246,0.7674682811207298
0.33622264862060547,0.5454361873990307,0.12903877221324717,0.7674682811207298
0.3358616232872009,0.5464458804523424,0.12903877221324717,0.7674682811207298
0.3355978727340698,0.5464458804523424,0.1294426494345719,0.7674682811207298
0.3355153203010559,0.5466478190630049,0.1294426494345719,0.7674682811207298
0.3354836106300354,0.5466478190630049,0.12964458804523424,0.7674682811207298
0.3353400230407715,0.5470516962843296,0.12964458804523424,0.7674682811207298
0.33526575565338135,0.5470516962843296,0.1298465266558966,0.7674682811207298
0.3349025845527649,0.5472536348949919,0.1298465266558966,0.7674682811207298
0.33473116159439087,0.5472536348949919,0.13045234248788368,0.7674682811207298
0.3347172737121582,0.5474555735056543,0.13045234248788368,0.7674682811207298
0.334631085395813,0.5474555735056543,0.13065428109854604,0.7674682811207298
0.334461510181427,0.547859450726979,0.13065428109854604,0.7674682811207298
0.3343695402145386,0.547859450726979,0.1308562197092084,0.7674682811207298
0.3341202139854431,0.5484652665589661,0.1308562197092084,0.7674682811207298
0.33386629819869995,0.5484652665589661,0.13105815831987075,0.7674682811207298
0.3332529067993164,0.5492730210016155,0.13105815831987075,0.7674682811207298
0.33303701877593994,0.5492730210016155,0.13146203554119548,0.7674682811207298
0.33283376693725586,0.5500807754442649,0.13146203554119548,0.7674682811207298
0.3327023386955261,0.5500807754442649,0.13166397415185785,0.7674682811207298
0.3325290083885193,0.5502827140549273,0.13166397415185785,0.7674682811207298
0.3320593237876892,0.5502827140549273,0.13206785137318255,0.7674682811207298
0.33190375566482544,0.550686591276252,0.13206785137318255,0.7674682811207298
0.3317885398864746,0.550686591276252,0.13247172859450726,0.7674682811207298
0.3317692279815674,0.5510904684975767,0.13247172859450726,0.7674682811207298
0.3315587043762207,0.5510904684975767,0.13267366720516963,0.7674682811207298
0.3314892053604126,0.5512924071082391,0.13267366720516963,0.7674682811207298
0.3313590884208679,0.5512924071082391,0.132875605815832,0.7674682811207298
0.33134180307388306,0.5514943457189014,0.132875605815832,0.7674682811207298
0.33128678798675537,0.5514943457189014,0.13307754442649433,0.7674682811207298
0.3312531113624573,0.5516962843295639,0.13307754442649433,0.7674682811207298
0.33095526695251465,0.5516962843295639,0.1332794830371567,0.7674682811207298
0.3301270008087158,0.5527059773828756,0.1332794830371567,0.7674682811207298
0.32993102073669434,0.5527059773828756,0.13348142164781907,0.7674682811207298
0.3298338055610657,0.552907915993538,0.13348142164781907,0.7674682811207298
0.3297101855278015,0.552907915993538,0.13408723747980614,0.7674682811207298
0.3293622136116028,0.5537156704361874,0.13408723747980614,0.7674682811207298
0.32912468910217285,0.5537156704361874,0.1346930533117932,0.7674682811207298
0.3291212320327759,0.5539176090468497,0.1346930533117932,0.7674682811207298
0.32911425828933716,0.5539176090468497,0.13489499192245558,0.7674682811207298
0.3289487361907959,0.5541195476575121,0.13489499192245558,0.7674682811207298
0.328863263130188,0.5541195476575121,0.13509693053311794,0.7674682811207298
0.3284488320350647,0.5549273021001615,0.13509693053311794,0.7674682811207298
0.3279399871826172,0.5549273021001615,0.13529886914378028,0.7674682811207298
0.3271971344947815,0.5559369951534734,0.13529886914378028,0.7674682811207298
0.32715868949890137,0.5559369951534734,0.13550080775444265,0.7674682811207298
0.3270704746246338,0.5561389337641357,0.13550080775444265,0.7674682811207298
0.3270394206047058,0.5561389337641357,0.13570274636510501,0.7674682811207298
0.3264622092247009,0.5567447495961227,0.13570274636510501,0.7674682811207298
0.3261731266975403,0.5567447495961227,0.13610662358642972,0.7674682811207298
0.3260425329208374,0.5569466882067852,0.13610662358642972,0.7674682811207298
0.32569587230682373,0.5569466882067852,0.1363085621970921,0.7674682811207298
0.3256598114967346,0.5573505654281099,0.1363085621970921,0.7674682811207298
0.3256481885910034,0.5573505654281099,0.13651050080775445,0.7674682811207298
0.3254280090332031,0.5575525040387722,0.13651050080775445,0.7674682811207298
0.32533860206604004,0.5575525040387722,0.1367124394184168,0.7674682811207298
0.3251699209213257,0.5577544426494345,0.1367124394184168,0.7674682811207298
0.3250126242637634,0.5577544426494345,0.13731825525040386,0.7674682811207298
0.32479220628738403,0.5581583198707593,0.13731825525040386,0.7674682811207298
0.32446372509002686,0.5581583198707593,0.1377221324717286,0.7674682811207298
0.32437849044799805,0.5583602584814217,0.1377221324717286,0.7674682811207298
0.32427978515625,0.5583602584814217,0.1381260096930533,0.7674682811207298
0.3242558240890503,0.558562197092084,0.1381260096930533,0.7674682811207298
0.3241381049156189,0.558562197092084,0.13832794830371567,0.7674682811207298
0.324038028717041,0.5587641357027464,0.13832794830371567,0.7674682811207298
0.32392406463623047,0.5587641357027464,0.13873182552504038,0.7674682811207298
0.32367008924484253,0.5593699515347335,0.13873182552504038,0.7674682811207298
0.32332664728164673,0.5593699515347335,0.13953957996768981,0.7674682811207298
0.32285118103027344,0.5597738287560582,0.13953957996768981,0.7674682811207298
0.3227582573890686,0.5597738287560582,0.13974151857835218,0.7674682811207298
0.3227018117904663,0.5601777059773829,0.13974151857835218,0.7674682811207298
0.322654128074646,0.5601777059773829,0.13994345718901455,0.7674682811207298
0.3226458430290222,0.5603796445880452,0.13994345718901455,0.7674682811207298
0.32262301445007324,0.5603796445880452,0.1401453957996769,0.7674682811207298
0.32239747047424316,0.5609854604200323,0.1401453957996769,0.7674682811207298
0.32233136892318726,0.5609854604200323,0.14034733441033925,0.7674682811207298
0.3221421241760254,0.5611873990306947,0.14034733441033925,0.7674682811207298
0.32207465171813965,0.5611873990306947,0.14075121163166399,0.7674682811207298
0.32186442613601685,0.561389337641357,0.14075121163166399,0.7674682811207298
0.32175129652023315,0.561389337641357,0.14135702746365106,0.7674682811207298
0.32129091024398804,0.5621970920840065,0.14135702746365106,0.7674682811207298
0.3212895393371582,0.5621970920840065,0.1415589660743134,0.7674682811207298
0.3212035298347473,0.5623990306946688,0.1415589660743134,0.7674682811207298
0.3211619257926941,0.5623990306946688,0.14176090468497576,0.7674682811207298
0.3211286664009094,0.5626009693053312,0.14176090468497576,0.7674682811207298
0.32108837366104126,0.5626009693053312,0.14196284329563813,0.7674682811207298
0.3208884596824646,0.5630048465266559,0.14196284329563813,0.7674682811207298
0.32053226232528687,0.5630048465266559,0.1421647819063005,0.7674682811207298
0.32002973556518555,0.563610662358643,0.1421647819063005,0.7674682811207298
0.3199632167816162,0.563610662358643,0.14236672051696284,0.7674682811207298
0.3194156289100647,0.5640145395799677,0.14236672051696284,0.7674682811207298
0.31930261850357056,0.5640145395799677,0.1425686591276252,0.7674682811207298
0.31897950172424316,0.5646203554119548,0.1425686591276252,0.7674682811207298
0.31868976354599,0.5646203554119548,0.14277059773828757,0.7674682811207298
0.3175973892211914,0.5652261712439418,0.14277059773828757,0.7674682811207298
0.31756478548049927,0.5652261712439418,0.1429725363489499,0.7674682811207298
0.3173984885215759,0.5654281098546042,0.1429725363489499,0.7674682811207298
0.3173654079437256,0.5654281098546042,0.14317447495961227,0.7674682811207298
0.3171948194503784,0.565831987075929,0.14317447495961227,0.7674682811207298
0.3169732093811035,0.565831987075929,0.143578352180937,0.7674682811207298
0.31669938564300537,0.5660339256865913,0.143578352180937,0.7674682811207298
0.3166937828063965,0.5660339256865913,0.14378029079159935,0.7674682811207298
0.3166338801383972,0.5662358642972536,0.14378029079159935,0.7674682811207298
0.3165799379348755,0.5662358642972536,0.14418416801292408,0.7674682811207298
0.31634247303009033,0.567043618739903,0.14418416801292408,0.7674682811207298
0.3162273168563843,0.567043618739903,0.14438610662358642,0.7674682811207298
0.3160603642463684,0.5672455573505655,0.14438610662358642,0.7674682811207298
0.3159135580062866,0.5672455573505655,0.14458804523424879,0.7674682811207298
0.31538480520248413,0.5682552504038773,0.14458804523424879,0.7674682811207298
0.3153528571128845,0.5682552504038773,0.14478998384491115,0.7674682811207298
0.31528717279434204,0.5684571890145396,0.14478998384491115,0.7674682811207298
0.31503307819366455,0.5684571890145396,0.14499192245557352,0.7674682811207298
0.3149804472923279,0.5688610662358643,0.14499192245557352,0.7674682811207298
0.31485414505004883,0.5688610662358643,0.14519386106623586,0.7674682811207298
0.31454819440841675,0.5698707592891761,0.14519386106623586,0.7674682811207298
0.31443697214126587,0.5698707592891761,0.14539579967689822,0.7674682811207298
0.3137838840484619,0.5704765751211631,0.14539579967689822,0.7674682811207298
0.3136841654777527,0.5704765751211631,0.14579967689822293,0.7674682811207298
0.3132122755050659,0.5712843295638126,0.14579967689822293,0.7674682811207298
0.3130723834037781,0.5712843295638126,0.14620355411954766,0.7674682811207298
0.31270283460617065,0.5722940226171244,0.14620355411954766,0.7674682811207298
0.31266987323760986,0.5722940226171244,0.14640549273021003,0.7674682811207298
0.3125563859939575,0.5726978998384491,0.14640549273021003,0.7674682811207298
0.31250399351119995,0.5726978998384491,0.14660743134087237,0.7674682811207298
0.31223350763320923,0.5739095315024233,0.14660743134087237,0.7674682811207298
0.3118426203727722,0.5739095315024233,0.1470113085621971,0.7674682811207298
0.3117479085922241,0.5741114701130856,0.1470113085621971,0.7674682811207298
0.31128227710723877,0.5741114701130856,0.14802100161550888,0.7674682811207298
0.3112350106239319,0.574313408723748,0.14802100161550888,0.7674682811207298
0.31097137928009033,0.574313408723748,0.14822294022617125,0.7674682811207298
0.3109019994735718,0.5745153473344103,0.14822294022617125,0.7674682811207298
0.3105470538139343,0.5745153473344103,0.1484248788368336,0.7674682811207298
0.31031739711761475,0.5751211631663974,0.1484248788368336,0.7674682811207298
0.3102223873138428,0.5751211631663974,0.14862681744749595,0.7674682811207298
0.3097105622291565,0.5757269789983845,0.14862681744749595,0.7674682811207298
0.30956023931503296,0.5757269789983845,0.14903069466882068,0.7674682811207298
0.3092471957206726,0.5763327948303716,0.14903069466882068,0.7674682811207298
0.30913740396499634,0.5763327948303716,0.14923263327948302,0.7674682811207298
0.30885928869247437,0.577140549273021,0.14923263327948302,0.7674682811207298
0.30877256393432617,0.577140549273021,0.1494345718901454,0.7674682811207298
0.3085193634033203,0.5777463651050081,0.1494345718901454,0.7674682811207298
0.30796849727630615,0.5777463651050081,0.14983844911147012,0.7674682811207298
0.3075892925262451,0.5785541195476576,0.14983844911147012,0.7674682811207298
0.30746763944625854,0.5785541195476576,0.15004038772213246,0.7674682811207298
0.30697476863861084,0.5797657512116317,0.15004038772213246,0.7674682811207298
0.30694007873535156,0.5797657512116317,0.15024232633279483,0.7674682811207298
0.30681872367858887,0.5801696284329564,0.15024232633279483,0.7674682811207298
0.3065453767776489,0.5801696284329564,0.1508481421647819,0.7674682811207298
0.3063700199127197,0.5803715670436187,0.1508481421647819,0.7674682811207298
0.30599480867385864,0.5803715670436187,0.15145395799676897,0.7674682811207298
0.30590295791625977,0.5805735056542811,0.15145395799676897,0.7674682811207298
0.3057078719139099,0.5805735056542811,0.15165589660743134,0.7674682811207298
0.3056355118751526,0.5807754442649434,0.15165589660743134,0.7674682811207298
0.3054896593093872,0.5807754442649434,0.1518578352180937,0.7674682811207298
0.30547237396240234,0.5809773828756059,0.1518578352180937,0.7674682811207298
0.30516499280929565,0.5809773828756059,0.15205977382875605,0.7674682811207298
0.3051604628562927,0.5811793214862682,0.15205977382875605,0.7674682811207298
0.30515772104263306,0.5811793214862682,0.1522617124394184,0.7674682811207298
0.30479419231414795,0.5825928917609047,0.1522617124394184,0.7674682811207298
0.30477434396743774,0.5825928917609047,0.15246365105008078,0.7674682811207298
0.3047739267349243,0.5827948303715671,0.15246365105008078,0.7674682811207298
0.30432742834091187,0.5827948303715671,0.15266558966074315,0.7674682811207298
0.3042696714401245,0.5829967689822294,0.15266558966074315,0.7674682811207298
0.30409711599349976,0.5829967689822294,0.15306946688206785,0.7674682811207298
0.3040151000022888,0.5836025848142165,0.15306946688206785,0.7674682811207298
0.303855299949646,0.5836025848142165,0.15347334410339256,0.7674682811207298
0.30253303050994873,0.5852180936995154,0.15347334410339256,0.7674682811207298
0.3023741841316223,0.5852180936995154,0.1538772213247173,0.7674682811207298
0.30187153816223145,0.5864297253634895,0.1538772213247173,0.7674682811207298
0.3015757203102112,0.5864297253634895,0.154281098546042,0.7674682811207298
0.30157387256622314,0.5866316639741519,0.154281098546042,0.7674682811207298
0.30144202709198,0.5866316639741519,0.15448303715670436,0.7674682811207298
0.3013008236885071,0.5868336025848142,0.15448303715670436,0.7674682811207298
0.30122870206832886,0.5868336025848142,0.15468497576736673,0.7674682811207298
0.3011912703514099,0.5872374798061389,0.15468497576736673,0.7674682811207298
0.30113840103149414,0.5872374798061389,0.15488691437802907,0.7674682811207298
0.30083608627319336,0.5880452342487884,0.15488691437802907,0.7674682811207298
0.30081385374069214,0.5880452342487884,0.15508885298869143,0.7674682811207298
0.30078375339508057,0.5882471728594507,0.15508885298869143,0.7674682811207298
0.3005828261375427,0.5882471728594507,0.1552907915993538,0.7674682811207298
0.30053895711898804,0.5884491114701131,0.1552907915993538,0.7674682811207298
0.30049294233322144,0.5884491114701131,0.15549273021001617,0.7674682811207298
0.3001968264579773,0.5896607431340872,0.15549273021001617,0.7674682811207298
0.2999841868877411,0.5896607431340872,0.15589660743134087,0.7674682811207298
0.29979878664016724,0.590064620355412,0.15589660743134087,0.7674682811207298
0.2992427349090576,0.590064620355412,0.15630048465266558,0.7674682811207298
0.298828125,0.5902665589660743,0.15630048465266558,0.7674682811207298
0.29882222414016724,0.5902665589660743,0.15650242326332794,0.7674682811207298
0.29870253801345825,0.590670436187399,0.15650242326332794,0.7674682811207298
0.2985790967941284,0.590670436187399,0.1567043618739903,0.7674682811207298
0.2985210418701172,0.5914781906300485,0.1567043618739903,0.7674682811207298
0.29847681522369385,0.5914781906300485,0.15690630048465268,0.7674682811207298
0.2983476519584656,0.5918820678513732,0.15690630048465268,0.7674682811207298
0.2981354594230652,0.5918820678513732,0.15710823909531502,0.7674682811207298
0.29795747995376587,0.5922859450726979,0.15710823909531502,0.7674682811207298
0.2978471517562866,0.5922859450726979,0.15731017770597738,0.7674682811207298
0.2977147102355957,0.5924878836833603,0.15731017770597738,0.7674682811207298
0.2976861596107483,0.5924878836833603,0.15751211631663975,0.7674682811207298
0.29742223024368286,0.592891760904685,0.15751211631663975,0.7674682811207298
0.29734331369400024,0.592891760904685,0.1577140549273021,0.7674682811207298
0.29723894596099854,0.5930936995153473,0.1577140549273021,0.7674682811207298
0.2969353497028351,0.5930936995153473,0.15791599353796446,0.7674682811207298
0.29638177156448364,0.593497576736672,0.15791599353796446,0.7674682811207298
0.2962053418159485,0.593497576736672,0.15811793214862682,0.7674682811207298
0.2961627244949341,0.5939014539579968,0.15811793214862682,0.7674682811207298
0.2961362600326538,0.5939014539579968,0.1583198707592892,0.7674682811207298
0.29610562324523926,0.5941033925686591,0.1583198707592892,0.7674682811207298
0.2960203289985657,0.5941033925686591,0.1587237479806139,0.7674682811207298
0.2957620620727539,0.5945072697899838,0.1587237479806139,0.7674682811207298
0.2956905961036682,0.5945072697899838,0.15892568659127626,0.7674682811207298
0.29554641246795654,0.5949111470113085,0.15892568659127626,0.7674682811207298
0.2954804301261902,0.5949111470113085,0.1591276252019386,0.7674682811207298
0.29530131816864014,0.5959208400646203,0.1591276252019386,0.7674682811207298
0.2952568531036377,0.5959208400646203,0.15932956381260097,0.7674682811207298
0.29506516456604004,0.596324717285945,0.15932956381260097,0.7674682811207298
0.29500722885131836,0.596324717285945,0.15993537964458804,0.7674682811207298
0.2949245572090149,0.5967285945072698,0.15993537964458804,0.7674682811207298
0.29488903284072876,0.5967285945072698,0.1601373182552504,0.7674682811207298
0.29487282037734985,0.5969305331179321,0.1601373182552504,0.7674682811207298
0.2946218252182007,0.5969305331179321,0.1605411954765751,0.7674682811207298
0.2945152521133423,0.5971324717285945,0.1605411954765751,0.7674682811207298
0.2943701148033142,0.5971324717285945,0.16074313408723748,0.7674682811207298
0.29426807165145874,0.5973344103392568,0.16074313408723748,0.7674682811207298
0.29411351680755615,0.5973344103392568,0.1611470113085622,0.7674682811207298
0.2938304543495178,0.5977382875605816,0.1611470113085622,0.7674682811207298
0.2934664189815521,0.5977382875605816,0.16175282714054928,0.7674682811207298
0.2928275465965271,0.5989499192245558,0.16175282714054928,0.7674682811207298
0.2926790714263916,0.5989499192245558,0.16235864297253635,0.7674682811207298
0.2926522493362427,0.5993537964458805,0.16235864297253635,0.7674682811207298
0.29259127378463745,0.5993537964458805,0.16256058158319872,0.7674682811207298
0.2919703722000122,0.600767366720517,0.16256058158319872,0.7674682811207298
0.29175615310668945,0.600767366720517,0.16276252019386106,0.7674682811207298
0.29171234369277954,0.6009693053311793,0.16276252019386106,0.7674682811207298
0.2915666103363037,0.6009693053311793,0.16296445880452343,0.7674682811207298
0.291481077671051,0.6011712439418416,0.16296445880452343,0.7674682811207298
0.2914661169052124,0.6011712439418416,0.1631663974151858,0.7674682811207298
0.29129451513290405,0.6015751211631664,0.1631663974151858,0.7674682811207298
0.29114437103271484,0.6015751211631664,0.16336833602584813,0.7674682811207298
0.29070091247558594,0.6017770597738288,0.16336833602584813,0.7674682811207298
0.29055261611938477,0.6017770597738288,0.1635702746365105,0.7674682811207298
0.28994834423065186,0.6023828756058158,0.1635702746365105,0.7674682811207298
0.2894695997238159,0.6023828756058158,0.16417609046849757,0.7674682811207298
0.2894379496574402,0.6025848142164781,0.16417609046849757,0.7674682811207298
0.28929901123046875,0.6025848142164781,0.1645799676898223,0.7674682811207298
0.28928256034851074,0.6027867528271406,0.1645799676898223,0.7674682811207298
0.28915703296661377,0.6027867528271406,0.16478190630048464,0.7674682811207298
0.2888028621673584,0.6031906300484653,0.16478190630048464,0.7674682811207298
0.28871017694473267,0.6031906300484653,0.164983844911147,0.7674682811207298
0.28850650787353516,0.6033925686591276,0.164983844911147,0.7674682811207298
0.28849881887435913,0.6033925686591276,0.16518578352180938,0.7674682811207298
0.28822338581085205,0.6037964458804523,0.16518578352180938,0.7674682811207298
0.28816938400268555,0.6037964458804523,0.16558966074313408,0.7674682811207298
0.2881520986557007,0.6042003231017771,0.16558966074313408,0.7674682811207298
0.2881225347518921,0.6042003231017771,0.16579159935379645,0.7674682811207298
0.2879604697227478,0.6044022617124394,0.16579159935379645,0.7674682811207298
0.28706425428390503,0.6044022617124394,0.16639741518578352,0.7674682811207298
0.28701549768447876,0.6048061389337641,0.16639741518578352,0.7674682811207298
0.28688907623291016,0.6048061389337641,0.16680129240710823,0.7674682811207298
0.28669559955596924,0.6050080775444265,0.16680129240710823,0.7674682811207298
0.28663480281829834,0.6050080775444265,0.1670032310177706,0.7674682811207298
0.28650134801864624,0.6056138933764136,0.1670032310177706,0.7674682811207298
0.2863091230392456,0.6056138933764136,0.16760904684975766,0.7674682811207298
0.2862313389778137,0.6058158319870759,0.16760904684975766,0.7674682811207298
0.286088764667511,0.6058158319870759,0.1680129240710824,0.7674682811207298
0.2858591079711914,0.6066235864297254,0.1680129240710824,0.7674682811207298
0.2858104109764099,0.6066235864297254,0.16821486268174474,0.7674682811207298
0.2852995991706848,0.6078352180936996,0.16821486268174474,0.7674682811207298
0.28522783517837524,0.6078352180936996,0.16861873990306947,0.7674682811207298
0.28512972593307495,0.6080371567043619,0.16861873990306947,0.7674682811207298
0.28449952602386475,0.6080371567043619,0.16962843295638125,0.7674682811207298
0.2841498851776123,0.6086429725363489,0.16962843295638125,0.7674682811207298
0.2841132879257202,0.6086429725363489,0.16983037156704361,0.7674682811207298
0.2840604782104492,0.6088449111470113,0.16983037156704361,0.7674682811207298
0.28393781185150146,0.6088449111470113,0.17003231017770598,0.7674682811207298
0.28364598751068115,0.6098546042003231,0.17003231017770598,0.7674682811207298
0.28339409828186035,0.6098546042003231,0.17063812600969305,0.7674682811207298
0.2828718423843384,0.6112681744749596,0.17063812600969305,0.7674682811207298
0.2828484773635864,0.6112681744749596,0.17084006462035542,0.7674682811207298
0.2825811505317688,0.6114701130856219,0.17084006462035542,0.7674682811207298
0.2824038863182068,0.6114701130856219,0.17124394184168013,0.7674682811207298
0.2818590998649597,0.6124798061389337,0.17124394184168013,0.7674682811207298
0.2817729115486145,0.6124798061389337,0.1714458804523425,0.7674682811207298
0.28173816204071045,0.6126817447495961,0.1714458804523425,0.7674682811207298
0.2815856337547302,0.6126817447495961,0.1718497576736672,0.7674682811207298
0.2815476655960083,0.6132875605815832,0.1718497576736672,0.7674682811207298
0.2815372347831726,0.6132875605815832,0.17205169628432956,0.7674682811207298
0.28119057416915894,0.614297253634895,0.17205169628432956,0.7674682811207298
0.28090131282806396,0.614297253634895,0.17245557350565427,0.7674682811207298
0.28082162141799927,0.6147011308562197,0.17245557350565427,0.7674682811207298
0.280573308467865,0.6147011308562197,0.172859450726979,0.7674682811207298
0.2802819609642029,0.6155088852988692,0.172859450726979,0.7674682811207298
0.2799142599105835,0.6155088852988692,0.1732633279483037,0.7674682811207298
0.27981388568878174,0.6157108239095315,0.1732633279483037,0.7674682811207298
0.279813289642334,0.6157108239095315,0.17346526655896607,0.7674682811207298
0.279718816280365,0.6161147011308562,0.17346526655896607,0.7674682811207298
0.2794492840766907,0.6161147011308562,0.17386914378029078,0.7674682811207298
0.2790992856025696,0.6167205169628432,0.17386914378029078,0.7674682811207298
0.27890098094940186,0.6167205169628432,0.1742730210016155,0.7674682811207298
0.27869004011154175,0.6177302100161551,0.1742730210016155,0.7674682811207298
0.27844250202178955,0.6177302100161551,0.17467689822294022,0.7674682811207298
0.2783452868461609,0.6179321486268174,0.17467689822294022,0.7674682811207298
0.2783072590827942,0.6179321486268174,0.17487883683360259,0.7674682811207298
0.27826762199401855,0.6183360258481422,0.17487883683360259,0.7674682811207298
0.27768558263778687,0.6183360258481422,0.1758885298869144,0.7674682811207298
0.277649462223053,0.6185379644588045,0.1758885298869144,0.7674682811207298
0.27742093801498413,0.6185379644588045,0.17609046849757673,0.7674682811207298
0.27687084674835205,0.619345718901454,0.17609046849757673,0.7674682811207298
0.27666062116622925,0.619345718901454,0.1766962843295638,0.7674682811207298
0.2762300968170166,0.6201534733441034,0.1766962843295638,0.7674682811207298
0.27622729539871216,0.6201534733441034,0.17689822294022617,0.7674682811207298
0.2762076258659363,0.6203554119547657,0.17689822294022617,0.7674682811207298
0.276117205619812,0.6203554119547657,0.17710016155088854,0.7674682811207298
0.2760676145553589,0.6205573505654282,0.17710016155088854,0.7674682811207298
0.2760220170021057,0.6205573505654282,0.1773021001615509,0.7674682811207298
0.2757481336593628,0.6217689822294022,0.1773021001615509,0.7674682811207298
0.2755134701728821,0.6217689822294022,0.1777059773828756,0.7674682811207298
0.2753905653953552,0.622172859450727,0.1777059773828756,0.7674682811207298
0.27520525455474854,0.622172859450727,0.17790791599353797,0.7674682811207298
0.27515316009521484,0.6223747980613893,0.17790791599353797,0.7674682811207298
0.2750548720359802,0.6223747980613893,0.1781098546042003,0.7674682811207298
0.27487409114837646,0.6225767366720517,0.1781098546042003,0.7674682811207298
0.27474939823150635,0.6225767366720517,0.17831179321486268,0.7674682811207298
0.2746986746788025,0.622778675282714,0.17831179321486268,0.7674682811207298
0.2745867967605591,0.622778675282714,0.1787156704361874,0.7674682811207298
0.27421772480010986,0.6233844911147012,0.1787156704361874,0.7674682811207298
0.2741309404373169,0.6233844911147012,0.17891760904684975,0.7674682811207298
0.27392297983169556,0.6235864297253635,0.17891760904684975,0.7674682811207298
0.27372199296951294,0.6235864297253635,0.17911954765751212,0.7674682811207298
0.2734367847442627,0.6241922455573505,0.17911954765751212,0.7674682811207298
0.27326077222824097,0.6241922455573505,0.17992730210016156,0.7674682811207298
0.2730134129524231,0.625,0.17992730210016156,0.7674682811207298
0.2729170322418213,0.625,0.1801292407108239,0.7674682811207298
0.2728566527366638,0.6254038772213247,0.1801292407108239,0.7674682811207298
0.27277809381484985,0.6254038772213247,0.18033117932148626,0.7674682811207298
0.2727418541908264,0.6258077544426495,0.18033117932148626,0.7674682811207298
0.2724020183086395,0.6258077544426495,0.18093699515347333,0.7674682811207298
0.2722206711769104,0.6266155088852988,0.18093699515347333,0.7674682811207298
0.27200448513031006,0.6266155088852988,0.18134087237479807,0.7674682811207298
0.2719154357910156,0.6268174474959612,0.18134087237479807,0.7674682811207298
0.271860808134079,0.6268174474959612,0.18174474959612277,0.7674682811207298
0.27162837982177734,0.627221324717286,0.18174474959612277,0.7674682811207298
0.2715911269187927,0.627221324717286,0.18194668820678514,0.7674682811207298
0.2715393304824829,0.6274232633279483,0.18194668820678514,0.7674682811207298
0.27110975980758667,0.6274232633279483,0.18235056542810985,0.7674682811207298
0.27100634574890137,0.6276252019386107,0.18235056542810985,0.7674682811207298
0.2708538770675659,0.6276252019386107,0.18275444264943458,0.7674682811207298
0.27072906494140625,0.6280290791599353,0.18275444264943458,0.7674682811207298
0.2706339359283447,0.6280290791599353,0.18295638126009692,0.7674682811207298
0.27042156457901,0.6284329563812601,0.18295638126009692,0.7674682811207298
0.2703559994697571,0.6284329563812601,0.18336025848142165,0.7674682811207298
0.2698054909706116,0.6290387722132472,0.18336025848142165,0.7674682811207298
0.26961249113082886,0.6290387722132472,0.18436995153473343,0.7674682811207298
0.26899755001068115,0.6296445880452343,0.18436995153473343,0.7674682811207298
0.2688372731208801,0.6296445880452343,0.18477382875605816,0.7674682811207298
0.2687441110610962,0.6298465266558966,0.18477382875605816,0.7674682811207298
0.2687411904335022,0.6298465266558966,0.18497576736672053,0.7674682811207298
0.2683987617492676,0.630048465266559,0.18497576736672053,0.7674682811207298
0.26832324266433716,0.630048465266559,0.18537964458804523,0.7674682811207298
0.2677379250526428,0.6308562197092084,0.18537964458804523,0.7674682811207298
0.26762741804122925,0.6308562197092084,0.18578352180936994,0.7674682811207298
0.2676059603691101,0.6312600969305331,0.18578352180936994,0.7674682811207298
0.26756751537323,0.6312600969305331,0.18638933764135704,0.7674682811207298
0.26752275228500366,0.6314620355411955,0.18638933764135704,0.7674682811207298
0.26748770475387573,0.6314620355411955,0.18659127625201938,0.7674682811207298
0.2674766778945923,0.6316639741518578,0.18659127625201938,0.7674682811207298
0.26743513345718384,0.6316639741518578,0.18679321486268174,0.7674682811207298
0.26729828119277954,0.6318659127625202,0.18679321486268174,0.7674682811207298
0.26727813482284546,0.6318659127625202,0.1869951534733441,0.7674682811207298
0.26702094078063965,0.6326736672051696,0.1869951534733441,0.7674682811207298
0.26678013801574707,0.6326736672051696,0.18739903069466882,0.7674682811207298
0.26668357849121094,0.632875605815832,0.18739903069466882,0.7674682811207298
0.2662140727043152,0.632875605815832,0.18760096930533118,0.7674682811207298
0.26569849252700806,0.6348949919224556,0.18760096930533118,0.7674682811207298
0.26532769203186035,0.6348949919224556,0.18861066235864296,0.7674682811207298
0.26525622606277466,0.6350969305331179,0.18861066235864296,0.7674682811207298
0.26524055004119873,0.6350969305331179,0.18881260096930533,0.7674682811207298
0.2652323246002197,0.6352988691437803,0.18881260096930533,0.7674682811207298
0.26506781578063965,0.6352988691437803,0.1890145395799677,0.7674682811207298
0.26486092805862427,0.6355008077544426,0.1890145395799677,0.7674682811207298
0.26481544971466064,0.6355008077544426,0.1894184168012924,0.7674682811207298
0.264551043510437,0.6361066235864298,0.1894184168012924,0.7674682811207298
0.26453858613967896,0.6361066235864298,0.18962035541195477,0.7674682811207298
0.2644842267036438,0.6363085621970921,0.18962035541195477,0.7674682811207298
0.2642585039138794,0.6363085621970921,0.19002423263327947,0.7674682811207298
0.2642441391944885,0.6365105008077544,0.19002423263327947,0.7674682811207298
0.2642297148704529,0.6365105008077544,0.19022617124394184,0.7674682811207298
0.2640169858932495,0.6369143780290791,0.19022617124394184,0.7674682811207298
0.26400113105773926,0.6369143780290791,0.1904281098546042,0.7674682811207298
0.26379603147506714,0.6375201938610663,0.1904281098546042,0.7674682811207298
0.2637646198272705,0.6375201938610663,0.19063004846526657,0.7674682811207298
0.26375842094421387,0.6377221324717286,0.19063004846526657,0.7674682811207298
0.2637448310852051,0.6377221324717286,0.1908319870759289,0.7674682811207298
0.26366859674453735,0.6379240710823909,0.1908319870759289,0.7674682811207298
0.26343560218811035,0.6379240710823909,0.19184168012924072,0.7674682811207298
0.2631703019142151,0.6387318255250404,0.19184168012924072,0.7674682811207298
0.26304197311401367,0.6387318255250404,0.1924474959612278,0.7674682811207298
0.262875497341156,0.6393376413570274,0.1924474959612278,0.7674682811207298
0.2627684473991394,0.6393376413570274,0.19264943457189015,0.7674682811207298
0.26242774724960327,0.6399434571890146,0.19264943457189015,0.7674682811207298
0.26187729835510254,0.6399434571890146,0.19325525040387723,0.7674682811207298
0.26187336444854736,0.6401453957996769,0.19325525040387723,0.7674682811207298
0.2618117034435272,0.6401453957996769,0.1934571890145396,0.7674682811207298
0.2615051865577698,0.6403473344103393,0.1934571890145396,0.7674682811207298
0.26125556230545044,0.6403473344103393,0.194264943457189,0.7674682811207298
0.26104801893234253,0.6409531502423264,0.194264943457189,0.7674682811207298
0.2605867087841034,0.6409531502423264,0.19466882067851374,0.7674682811207298
0.260209858417511,0.6413570274636511,0.19466882067851374,0.7674682811207298
0.2595634460449219,0.6413570274636511,0.1952746365105008,0.7674682811207298
0.2594034671783447,0.6417609046849758,0.1952746365105008,0.7674682811207298
0.25928741693496704,0.6417609046849758,0.19547657512116318,0.7674682811207298
0.2592658996582031,0.6419628432956381,0.19547657512116318,0.7674682811207298
0.25907760858535767,0.6419628432956381,0.1962843295638126,0.7674682811207298
0.25904399156570435,0.6421647819063004,0.1962843295638126,0.7674682811207298
0.25904083251953125,0.6421647819063004,0.19648626817447495,0.7674682811207298
0.25898033380508423,0.6423667205169629,0.19648626817447495,0.7674682811207298
0.2588961720466614,0.6423667205169629,0.19668820678513732,0.7674682811207298
0.25888729095458984,0.6425686591276252,0.19668820678513732,0.7674682811207298
0.25888338685035706,0.6425686591276252,0.1968901453957997,0.7674682811207298
0.2586144804954529,0.6427705977382876,0.1968901453957997,0.7674682811207298
0.2582925856113434,0.6427705977382876,0.1972940226171244,0.7674682811207298
0.2581866979598999,0.6431744749596123,0.1972940226171244,0.7674682811207298
0.25806695222854614,0.6431744749596123,0.1976978998384491,0.7674682811207298
0.25802546739578247,0.6433764135702746,0.1976978998384491,0.7674682811207298
0.257986843585968,0.6433764135702746,0.19789983844911146,0.7674682811207298
0.2577196955680847,0.643578352180937,0.19789983844911146,0.7674682811207298
0.2576199173927307,0.643578352180937,0.1983037156704362,0.7674682811207298
0.257576584815979,0.6441841680129241,0.1983037156704362,0.7674682811207298
0.257396936416626,0.6441841680129241,0.19890953150242327,0.7674682811207298
0.25736290216445923,0.6447899838449112,0.19890953150242327,0.7674682811207298
0.2569996118545532,0.6447899838449112,0.19931340872374798,0.7674682811207298
0.25697290897369385,0.6449919224555735,0.19931340872374798,0.7674682811207298
0.25694897770881653,0.6449919224555735,0.19951534733441034,0.7674682811207298
0.2566925287246704,0.6460016155088854,0.19951534733441034,0.7674682811207298
0.2566465139389038,0.6460016155088854,0.1997172859450727,0.7674682811207298
0.25647515058517456,0.6468093699515347,0.1997172859450727,0.7674682811207298
0.256203293800354,0.6468093699515347,0.20052504038772212,0.7674682811207298
0.25593358278274536,0.6474151857835219,0.20052504038772212,0.7674682811207298
0.25569772720336914,0.6474151857835219,0.2007269789983845,0.7674682811207298
0.2555502653121948,0.6480210016155089,0.2007269789983845,0.7674682811207298
0.255534291267395,0.6480210016155089,0.20092891760904685,0.7674682811207298
0.25536417961120605,0.6484248788368336,0.20092891760904685,0.7674682811207298
0.2552921772003174,0.6484248788368336,0.20113085621970922,0.7674682811207298
0.25510919094085693,0.6490306946688207,0.20113085621970922,0.7674682811207298
0.25498390197753906,0.6490306946688207,0.20133279483037156,0.7674682811207298
0.2549107074737549,0.649232633279483,0.20133279483037156,0.7674682811207298
0.2545850872993469,0.649232633279483,0.2017366720516963,0.7674682811207298
0.2544437646865845,0.6496365105008077,0.2017366720516963,0.7674682811207298
0.25444090366363525,0.6496365105008077,0.20193861066235863,0.7674682811207298
0.25440454483032227,0.6498384491114702,0.20193861066235863,0.7674682811207298
0.2543628215789795,0.6498384491114702,0.202140549273021,0.7674682811207298
0.25434601306915283,0.6500403877221325,0.202140549273021,0.7674682811207298
0.2543029189109802,0.6500403877221325,0.20234248788368336,0.7674682811207298
0.2542821764945984,0.6502423263327949,0.20234248788368336,0.7674682811207298
0.25405704975128174,0.6502423263327949,0.2031502423263328,0.7674682811207298
0.25404995679855347,0.6504442649434572,0.2031502423263328,0.7674682811207298
0.25403302907943726,0.6504442649434572,0.20335218093699514,0.7674682811207298
0.2540140748023987,0.6506462035541195,0.20335218093699514,0.7674682811207298
0.2539554238319397,0.6506462035541195,0.20375605815831987,0.7674682811207298
0.25373947620391846,0.6508481421647819,0.20375605815831987,0.7674682811207298
0.25367242097854614,0.6508481421647819,0.20415993537964458,0.7674682811207298
0.253667414188385,0.6510500807754442,0.20415993537964458,0.7674682811207298
0.2534894347190857,0.6510500807754442,0.20476575121163165,0.7674682811207298
0.2534845471382141,0.6512520193861067,0.20476575121163165,0.7674682811207298
0.25333380699157715,0.6512520193861067,0.20537156704361875,0.7674682811207298
0.2531951665878296,0.651453957996769,0.20537156704361875,0.7674682811207298
0.25297218561172485,0.651453957996769,0.20597738287560582,0.7674682811207298
0.2528443932533264,0.652059773828756,0.20597738287560582,0.7674682811207298
0.252755343914032,0.652059773828756,0.20638126009693053,0.7674682811207298
0.25271403789520264,0.6522617124394184,0.20638126009693053,0.7674682811207298
0.2523515820503235,0.6522617124394184,0.20678513731825526,0.7674682811207298
0.25231778621673584,0.6524636510500808,0.20678513731825526,0.7674682811207298
0.2520960569381714,0.6524636510500808,0.20759289176090467,0.7674682811207298
0.2519418001174927,0.6526655896607432,0.20759289176090467,0.7674682811207298
0.2516029477119446,0.6526655896607432,0.20779483037156704,0.7674682811207298
0.25154250860214233,0.6530694668820679,0.20779483037156704,0.7674682811207298
0.2515178918838501,0.6530694668820679,0.2079967689822294,0.7674682811207298
0.2514030933380127,0.6538772213247173,0.2079967689822294,0.7674682811207298
0.25131940841674805,0.6538772213247173,0.2084006462035541,0.7674682811207298
0.25115203857421875,0.654281098546042,0.2084006462035541,0.7674682811207298
0.2511187791824341,0.654281098546042,0.20860258481421648,0.7674682811207298
0.250871479511261,0.654886914378029,0.20860258481421648,0.7674682811207298
0.2508714497089386,0.654886914378029,0.20880452342487885,0.7674682811207298
0.2505539059638977,0.6554927302100162,0.20880452342487885,0.7674682811207298
0.2504241168498993,0.6554927302100162,0.20920840064620355,0.7674682811207298
0.2503774166107178,0.6558966074313409,0.20920840064620355,0.7674682811207298
0.25024721026420593,0.6558966074313409,0.210016155088853,0.7674682811207298
0.2502192258834839,0.6560985460420032,0.210016155088853,0.7674682811207298
0.2499145269393921,0.6560985460420032,0.21062197092084006,0.7674682811207298
0.249725341796875,0.6567043618739903,0.21062197092084006,0.7674682811207298
0.24940907955169678,0.6567043618739903,0.21122778675282713,0.7674682811207298
0.24939244985580444,0.6569063004846527,0.21122778675282713,0.7674682811207298
0.24932920932769775,0.6569063004846527,0.2114297253634895,0.7674682811207298
0.249320387840271,0.657108239095315,0.2114297253634895,0.7674682811207298
0.24919193983078003,0.657108239095315,0.21163166397415187,0.7674682811207298
0.24894499778747559,0.6575121163166397,0.21163166397415187,0.7674682811207298
0.24870312213897705,0.6575121163166397,0.2118336025848142,0.7674682811207298
0.24860471487045288,0.6577140549273021,0.2118336025848142,0.7674682811207298
0.24855124950408936,0.6577140549273021,0.21203554119547657,0.7674682811207298
0.24849170446395874,0.6581179321486268,0.21203554119547657,0.7674682811207298
0.24811530113220215,0.6581179321486268,0.21264135702746365,0.7674682811207298
0.24783623218536377,0.6585218093699515,0.21264135702746365,0.7674682811207298
0.24759173393249512,0.6585218093699515,0.21324717285945072,0.7674682811207298
0.24756449460983276,0.6587237479806138,0.21324717285945072,0.7674682811207298
0.24710017442703247,0.6587237479806138,0.21365105008077545,0.7674682811207298
0.24700331687927246,0.6589256865912763,0.21365105008077545,0.7674682811207298
0.24683016538619995,0.6589256865912763,0.2148626817447496,0.7674682811207298
0.24659577012062073,0.6595315024232633,0.2148626817447496,0.7674682811207298
0.2463909387588501,0.6595315024232633,0.21546849757673667,0.7674682811207298
0.24632227420806885,0.659935379644588,0.21546849757673667,0.7674682811207298
0.2462218850851059,0.659935379644588,0.21607431340872374,0.7674682811207298
0.24613505601882935,0.6601373182552503,0.21607431340872374,0.7674682811207298
0.2459656000137329,0.6601373182552503,0.21647819063004847,0.7674682811207298
0.24594604969024658,0.6603392568659128,0.21647819063004847,0.7674682811207298
0.24574100971221924,0.6603392568659128,0.2172859450726979,0.7674682811207298
0.24551832675933838,0.6609450726978998,0.2172859450726979,0.7674682811207298
0.24547851085662842,0.6609450726978998,0.21748788368336025,0.7674682811207298
0.24519199132919312,0.6613489499192245,0.21748788368336025,0.7674682811207298
0.24496442079544067,0.6613489499192245,0.21809369951534732,0.7674682811207298
0.24488335847854614,0.6615508885298869,0.21809369951534732,0.7674682811207298
0.2448320984840393,0.6615508885298869,0.2182956381260097,0.7674682811207298
0.24448341131210327,0.6619547657512116,0.2182956381260097,0.7674682811207298
0.24406957626342773,0.6619547657512116,0.21910339256865913,0.7674682811207298
0.24401342868804932,0.6623586429725363,0.21910339256865913,0.7674682811207298
0.24390912055969238,0.6623586429725363,0.21950726978998383,0.7674682811207298
0.24375277757644653,0.6625605815831987,0.21950726978998383,0.7674682811207298
0.2431982159614563,0.6625605815831987,0.22051696284329564,0.7674682811207298
0.2431965470314026,0.6627625201938611,0.22051696284329564,0.7674682811207298
0.24296551942825317,0.6627625201938611,0.2211227786752827,0.7674682811207298
0.2427416443824768,0.6633683360258481,0.2211227786752827,0.7674682811207298
0.24255026876926422,0.6633683360258481,0.22132471728594508,0.7674682811207298
0.24239766597747803,0.6641760904684976,0.22132471728594508,0.7674682811207298
0.24204489588737488,0.6641760904684976,0.22213247172859452,0.7674682811207298
0.24194544553756714,0.6643780290791599,0.22213247172859452,0.7674682811207298
0.2416684329509735,0.6643780290791599,0.2227382875605816,0.7674682811207298
0.24164098501205444,0.6647819063004846,0.2227382875605816,0.7674682811207298
0.24150681495666504,0.6647819063004846,0.22294022617124395,0.7674682811207298
0.24136614799499512,0.6651857835218093,0.22294022617124395,0.7674682811207298
0.24094592034816742,0.6651857835218093,0.22435379644588047,0.7674682811207298
0.24093741178512573,0.6653877221324718,0.22435379644588047,0.7674682811207298
0.24087929725646973,0.6653877221324718,0.22495961227786754,0.7674682811207298
0.24087542295455933,0.6655896607431341,0.22495961227786754,0.7674682811207298
0.24084600806236267,0.6655896607431341,0.22516155088852988,0.7674682811207298
0.2408285140991211,0.6657915993537964,0.22516155088852988,0.7674682811207298
0.24066907167434692,0.6657915993537964,0.22536348949919224,0.7674682811207298
0.2405756711959839,0.6661954765751211,0.22536348949919224,0.7674682811207298
0.2404988408088684,0.6661954765751211,0.2255654281098546,0.7674682811207298
0.24041706323623657,0.6665993537964459,0.2255654281098546,0.7674682811207298
0.24011200666427612,0.6665993537964459,0.22637318255250405,0.7674682811207298
0.240068256855011,0.6668012924071083,0.22637318255250405,0.7674682811207298
0.24006181955337524,0.6668012924071083,0.2265751211631664,0.7674682811207298
0.24001556634902954,0.6670032310177706,0.2265751211631664,0.7674682811207298
0.2396417260169983,0.6670032310177706,0.22778675282714056,0.7674682811207298
0.2394762635231018,0.6674071082390953,0.22778675282714056,0.7674682811207298
0.23947274684906006,0.6674071082390953,0.2279886914378029,0.7674682811207298
0.23933732509613037,0.6676090468497576,0.2279886914378029,0.7674682811207298
0.2389434576034546,0.6676090468497576,0.2294022617124394,0.7674682811207298
0.23889613151550293,0.6678109854604201,0.2294022617124394,0.7674682811207298
0.23889100551605225,0.6678109854604201,0.22960420032310178,0.7674682811207298
0.23881584405899048,0.6682148626817448,0.22960420032310178,0.7674682811207298
0.23881471157073975,0.6682148626817448,0.22980613893376414,0.7674682811207298
0.23879355192184448,0.6684168012924071,0.22980613893376414,0.7674682811207298
0.23867249488830566,0.6684168012924071,0.23041195476575121,0.7674682811207298
0.23859906196594238,0.6686187399030694,0.23041195476575121,0.7674682811207298
0.23857982456684113,0.6686187399030694,0.23061389337641358,0.7674682811207298
0.23853391408920288,0.6688206785137318,0.23061389337641358,0.7674682811207298
0.23814916610717773,0.6688206785137318,0.231421647819063,0.7674682811207298
0.2381356954574585,0.6690226171243941,0.231421647819063,0.7674682811207298
0.23789481818675995,0.6690226171243941,0.23263327948303716,0.7674682811207298
0.23784804344177246,0.6692245557350566,0.23263327948303716,0.7674682811207298
0.23780041933059692,0.6692245557350566,0.2328352180936995,0.7674682811207298
0.23764163255691528,0.6694264943457189,0.2328352180936995,0.7674682811207298
0.23735886812210083,0.6694264943457189,0.23323909531502424,0.7674682811207298
0.23728615045547485,0.6696284329563813,0.23323909531502424,0.7674682811207298
0.23710256814956665,0.6696284329563813,0.23364297253634894,0.7674682811207298
0.2369852066040039,0.6700323101777059,0.23364297253634894,0.7674682811207298
0.2362077832221985,0.6700323101777059,0.23505654281098545,0.7674682811207298
0.23620468378067017,0.6702342487883683,0.23505654281098545,0.7674682811207298
0.2358730137348175,0.6702342487883683,0.2358642972536349,0.7674682811207298
0.235426127910614,0.6706381260096931,0.2358642972536349,0.7674682811207298
0.2353615164756775,0.6706381260096931,0.23606623586429726,0.7674682811207298
0.23510146141052246,0.6714458804523424,0.23606623586429726,0.7674682811207298
0.23504269123077393,0.6714458804523424,0.23647011308562196,0.7674682811207298
0.23493415117263794,0.6718497576736672,0.23647011308562196,0.7674682811207298
0.23492342233657837,0.6718497576736672,0.23667205169628433,0.7674682811207298
0.23486334085464478,0.6722536348949919,0.23667205169628433,0.7674682811207298
0.23480480909347534,0.6722536348949919,0.23747980613893377,0.7674682811207298
0.23471766710281372,0.6726575121163166,0.23747980613893377,0.7674682811207298
0.23444992303848267,0.6726575121163166,0.23788368336025847,0.7674682811207298
0.23432713747024536,0.672859450726979,0.23788368336025847,0.7674682811207298
0.23427601158618927,0.672859450726979,0.2382875605815832,0.7674682811207298
0.234258234500885,0.6730613893376414,0.2382875605815832,0.7674682811207298
0.234086811542511,0.6730613893376414,0.2386914378029079,0.7674682811207298
0.23388665914535522,0.6734652665589661,0.2386914378029079,0.7674682811207298
0.23384740948677063,0.6734652665589661,0.23889337641357028,0.7674682811207298
0.23378193378448486,0.6738691437802908,0.23889337641357028,0.7674682811207298
0.2334350347518921,0.6738691437802908,0.2403069466882068,0.7674682811207298
0.2333729863166809,0.6740710823909531,0.2403069466882068,0.7674682811207298
0.23321914672851562,0.6740710823909531,0.24050888529886916,0.7674682811207298
0.23318344354629517,0.6744749596122779,0.24050888529886916,0.7674682811207298
0.23208285868167877,0.6744749596122779,0.24252827140549274,0.7674682811207298
0.23201686143875122,0.6746768982229402,0.24252827140549274,0.7674682811207298
0.2319525182247162,0.6746768982229402,0.24273021001615508,0.7674682811207298
0.23184257745742798,0.6754846526655897,0.24273021001615508,0.7674682811207298
0.23156875371932983,0.6754846526655897,0.2431340872374798,0.7674682811207298
0.23153048753738403,0.675686591276252,0.2431340872374798,0.7674682811207298
0.23133504390716553,0.675686591276252,0.24353796445880452,0.7674682811207298
0.23091137409210205,0.6762924071082391,0.24353796445880452,0.7674682811207298
0.2308999001979828,0.6762924071082391,0.24394184168012925,0.7674682811207298
0.23080897331237793,0.6764943457189014,0.24394184168012925,0.7674682811207298
0.23068368434906006,0.6764943457189014,0.24454765751211632,0.7674682811207298
0.23068243265151978,0.6766962843295639,0.24454765751211632,0.7674682811207298
0.23023465275764465,0.6766962843295639,0.2451534733441034,0.7674682811207298
0.23017990589141846,0.6773021001615509,0.2451534733441034,0.7674682811207298
0.22995445132255554,0.6773021001615509,0.24535541195476576,0.7674682811207298
0.2298542857170105,0.6775040387722132,0.24535541195476576,0.7674682811207298
0.2296358346939087,0.6775040387722132,0.24616316639741517,0.7674682811207298
0.22943103313446045,0.677907915993538,0.24616316639741517,0.7674682811207298
0.22938930988311768,0.677907915993538,0.24636510500807754,0.7674682811207298
0.22931772470474243,0.6781098546042004,0.24636510500807754,0.7674682811207298
0.2291882038116455,0.6781098546042004,0.24676898222940227,0.7674682811207298
0.2291753888130188,0.6783117932148627,0.24676898222940227,0.7674682811207298
0.22904790937900543,0.6783117932148627,0.24717285945072698,0.7674682811207298
0.22901687026023865,0.678513731825525,0.24717285945072698,0.7674682811207298
0.22893857955932617,0.678513731825525,0.24777867528271405,0.7674682811207298
0.22892940044403076,0.6787156704361874,0.24777867528271405,0.7674682811207298
0.22888344526290894,0.6787156704361874,0.24798061389337642,0.7674682811207298
0.2287011593580246,0.6793214862681745,0.24798061389337642,0.7674682811207298
0.22865939140319824,0.6793214862681745,0.24818255250403878,0.7674682811207298
0.2282673567533493,0.680735056542811,0.24818255250403878,0.7674682811207298
0.22793370485305786,0.680735056542811,0.24919224555735056,0.7674682811207298
0.22772610187530518,0.6815428109854604,0.24919224555735056,0.7674682811207298
0.22756992280483246,0.6815428109854604,0.24979806138933763,0.7674682811207298
0.2275184988975525,0.6817447495961227,0.24979806138933763,0.7674682811207298
0.22695332765579224,0.6817447495961227,0.2520193861066236,0.7674682811207298
0.22678060829639435,0.6819466882067852,0.2520193861066236,0.7674682811207298
0.22672508656978607,0.6819466882067852,0.252827140549273,0.7674682811207298
0.22650176286697388,0.6823505654281099,0.252827140549273,0.7674682811207298
0.22627246379852295,0.6823505654281099,0.25323101777059775,0.7674682811207298
0.22625142335891724,0.6825525040387722,0.25323101777059775,0.7674682811207298
0.2262493520975113,0.6825525040387722,0.2534329563812601,0.7674682811207298
0.22623038291931152,0.6827544426494345,0.2534329563812601,0.7674682811207298
0.2261403203010559,0.6827544426494345,0.25403877221324717,0.7674682811207298
0.22612667083740234,0.682956381260097,0.25403877221324717,0.7674682811207298
0.22610688209533691,0.682956381260097,0.25424071082390953,0.7674682811207298
0.2260298728942871,0.6833602584814217,0.25424071082390953,0.7674682811207298
0.2258594036102295,0.6833602584814217,0.25464458804523427,0.7674682811207298
0.22564104199409485,0.6839660743134087,0.25464458804523427,0.7674682811207298
0.22560320794582367,0.6839660743134087,0.25484652665589663,0.7674682811207298
0.22558939456939697,0.684168012924071,0.25484652665589663,0.7674682811207298
0.22538205981254578,0.684168012924071,0.2554523424878837,0.7674682811207298
0.2253168821334839,0.6843699515347335,0.2554523424878837,0.7674682811207298
0.22527752816677094,0.6843699515347335,0.25565428109854604,0.7674682811207298
0.2250548005104065,0.6849757673667205,0.25565428109854604,0.7674682811207298
0.2250359058380127,0.6849757673667205,0.2558562197092084,0.7674682811207298
0.22499018907546997,0.6851777059773829,0.2558562197092084,0.7674682811207298
0.22486186027526855,0.6851777059773829,0.2560581583198708,0.7674682811207298
0.2246989756822586,0.6853796445880452,0.2560581583198708,0.7674682811207298
0.22449398040771484,0.6853796445880452,0.25626009693053314,0.7674682811207298
0.22400858998298645,0.6861873990306947,0.25626009693053314,0.7674682811207298
0.22389161586761475,0.6861873990306947,0.2566639741518578,0.7674682811207298
0.22380352020263672,0.686389337641357,0.2566639741518578,0.7674682811207298
0.22362756729125977,0.686389337641357,0.2568659127625202,0.7674682811207298
0.22351345419883728,0.6865912762520194,0.2568659127625202,0.7674682811207298
0.22341930866241455,0.6865912762520194,0.25706785137318255,0.7674682811207298
0.22334915399551392,0.6867932148626817,0.25706785137318255,0.7674682811207298
0.22332161664962769,0.6867932148626817,0.2574717285945073,0.7674682811207298
0.22325748205184937,0.6873990306946688,0.2574717285945073,0.7674682811207298
0.22305917739868164,0.6873990306946688,0.25807754442649433,0.7674682811207298
0.22302639484405518,0.6876009693053312,0.25807754442649433,0.7674682811207298
0.22298753261566162,0.6876009693053312,0.25848142164781907,0.7674682811207298
0.22295475006103516,0.6878029079159935,0.25848142164781907,0.7674682811207298
0.22279717028141022,0.6878029079159935,0.2588852988691438,0.7674682811207298
0.22246047854423523,0.688610662358643,0.2588852988691438,0.7674682811207298
0.2224462628364563,0.688610662358643,0.25908723747980617,0.7674682811207298
0.22240984439849854,0.6888126009693053,0.25908723747980617,0.7674682811207298
0.22224996984004974,0.6888126009693053,0.2598949919224556,0.7674682811207298
0.2221602201461792,0.68921647819063,0.2598949919224556,0.7674682811207298
0.22192595899105072,0.68921647819063,0.2602988691437803,0.7674682811207298
0.22191953659057617,0.6894184168012925,0.2602988691437803,0.7674682811207298
0.22170311212539673,0.6894184168012925,0.2613085621970921,0.7674682811207298
0.22161173820495605,0.6896203554119548,0.2613085621970921,0.7674682811207298
0.22153937816619873,0.6896203554119548,0.26151050080775445,0.7674682811207298
0.2215120792388916,0.6900242326332795,0.26151050080775445,0.7674682811207298
0.22130979597568512,0.6900242326332795,0.2617124394184168,0.7674682811207298
0.22113996744155884,0.6904281098546042,0.2617124394184168,0.7674682811207298
0.2211279273033142,0.6904281098546042,0.2619143780290792,0.7674682811207298
0.2210051417350769,0.690831987075929,0.2619143780290792,0.7674682811207298
0.22098687291145325,0.690831987075929,0.2621163166397415,0.7674682811207298
0.22092950344085693,0.6912358642972536,0.2621163166397415,0.7674682811207298
0.22078120708465576,0.6912358642972536,0.26252019386106623,0.7674682811207298
0.22076624631881714,0.691437802907916,0.26252019386106623,0.7674682811207298
0.2205086350440979,0.691437802907916,0.263529886914378,0.7674682811207298
0.22038891911506653,0.6918416801292407,0.263529886914378,0.7674682811207298
0.22035756707191467,0.6918416801292407,0.2637318255250404,0.7674682811207298
0.22021085023880005,0.692043618739903,0.2637318255250404,0.7674682811207298
0.22014379501342773,0.692043618739903,0.26393376413570274,0.7674682811207298
0.2199244499206543,0.6926494345718901,0.26393376413570274,0.7674682811207298
0.21989762783050537,0.6926494345718901,0.2641357027463651,0.7674682811207298
0.21974152326583862,0.6928513731825525,0.2641357027463651,0.7674682811207298
0.21973039209842682,0.6928513731825525,0.2643376413570275,0.7674682811207298
0.2196698784828186,0.6932552504038773,0.2643376413570275,0.7674682811207298
0.219376802444458,0.6932552504038773,0.2655492730210016,0.7674682811207298
0.21918141841888428,0.693659127625202,0.2655492730210016,0.7674682811207298
0.21903449296951294,0.693659127625202,0.26595315024232635,0.7674682811207298
0.21900059282779694,0.6940630048465266,0.26595315024232635,0.7674682811207298
0.218511164188385,0.6940630048465266,0.26676090468497576,0.7674682811207298
0.21844154596328735,0.694264943457189,0.26676090468497576,0.7674682811207298
0.21832509338855743,0.694264943457189,0.26696284329563813,0.7674682811207298
0.21830040216445923,0.6946688206785138,0.26696284329563813,0.7674682811207298
0.21792906522750854,0.6946688206785138,0.2675686591276252,0.7674682811207298
0.21784675121307373,0.6948707592891761,0.2675686591276252,0.7674682811207298
0.2176433801651001,0.6948707592891761,0.26837641357027464,0.7674682811207298
0.21763426065444946,0.6950726978998385,0.26837641357027464,0.7674682811207298
0.21727216243743896,0.6950726978998385,0.2689822294022617,0.7674682811207298
0.2171928882598877,0.6952746365105008,0.2689822294022617,0.7674682811207298
0.2171211838722229,0.6952746365105008,0.26918416801292405,0.7674682811207298
0.21711203455924988,0.6954765751211631,0.26918416801292405,0.7674682811207298
0.21709036827087402,0.6954765751211631,0.2693861066235864,0.7674682811207298
0.21703678369522095,0.6956785137318255,0.2693861066235864,0.7674682811207298
0.2170029878616333,0.6956785137318255,0.2699919224555735,0.7674682811207298
0.21695935726165771,0.6958804523424879,0.2699919224555735,0.7674682811207298
0.2167777121067047,0.6958804523424879,0.27120355411954766,0.7674682811207298
0.21658214926719666,0.697092084006462,0.27120355411954766,0.7674682811207298
0.21623793244361877,0.697092084006462,0.2724151857835218,0.7674682811207298
0.21618664264678955,0.6972940226171244,0.2724151857835218,0.7674682811207298
0.2159779667854309,0.6972940226171244,0.27281906300484654,0.7674682811207298
0.21594813466072083,0.6974959612277868,0.27281906300484654,0.7674682811207298
0.21592576801776886,0.6974959612277868,0.2730210016155089,0.7674682811207298
0.21587669849395752,0.6978998384491115,0.2730210016155089,0.7674682811207298
0.21587389707565308,0.6978998384491115,0.2732229402261712,0.7674682811207298
0.21570485830307007,0.6985056542810986,0.2732229402261712,0.7674682811207298
0.2155838906764984,0.6985056542810986,0.27362681744749595,0.7674682811207298
0.21558383107185364,0.6987075928917609,0.27362681744749595,0.7674682811207298
0.21532303094863892,0.6987075928917609,0.27423263327948305,0.7674682811207298
0.21524548530578613,0.6989095315024233,0.27423263327948305,0.7674682811207298
0.21500873565673828,0.6989095315024233,0.2744345718901454,0.7674682811207298
0.2148866057395935,0.699313408723748,0.2744345718901454,0.7674682811207298
0.21470065414905548,0.699313408723748,0.2754442649434572,0.7674682811207298
0.21442925930023193,0.6995153473344103,0.2754442649434572,0.7674682811207298
0.2142564058303833,0.6995153473344103,0.276453957996769,0.7674682811207298
0.21425330638885498,0.6997172859450727,0.276453957996769,0.7674682811207298
0.2142418622970581,0.6997172859450727,0.27665589660743134,0.7674682811207298
0.21418654918670654,0.6999192245557351,0.27665589660743134,0.7674682811207298
0.214114248752594,0.6999192245557351,0.2770597738287561,0.7674682811207298
0.21406063437461853,0.7003231017770598,0.2770597738287561,0.7674682811207298
0.21394240856170654,0.7003231017770598,0.27746365105008075,0.7674682811207298
0.2139066457748413,0.7007269789983845,0.27746365105008075,0.7674682811207298
0.21388421952724457,0.7007269789983845,0.2776655896607431,0.7674682811207298
0.21386606991291046,0.7009289176090469,0.2776655896607431,0.7674682811207298
0.21366466581821442,0.7009289176090469,0.2784733441033926,0.7674682811207298
0.21349352598190308,0.7011308562197092,0.2784733441033926,0.7674682811207298
0.21341480314731598,0.7011308562197092,0.27907915993537963,0.7674682811207298
0.2132166028022766,0.7015347334410339,0.27907915993537963,0.7674682811207298
0.21311640739440918,0.7015347334410339,0.279281098546042,0.7674682811207298
0.21311116218566895,0.7017366720516963,0.279281098546042,0.7674682811207298
0.2130676507949829,0.7017366720516963,0.27968497576736673,0.7674682811207298
0.21293483674526215,0.702140549273021,0.27968497576736673,0.7674682811207298
0.21288299560546875,0.702140549273021,0.28008885298869146,0.7674682811207298
0.21278512477874756,0.7025444264943457,0.28008885298869146,0.7674682811207298
0.2126113325357437,0.7025444264943457,0.2808966074313409,0.7674682811207298
0.21257013082504272,0.7027463651050081,0.2808966074313409,0.7674682811207298
0.21255798637866974,0.7027463651050081,0.28109854604200324,0.7674682811207298
0.2124883532524109,0.7033521809369951,0.28109854604200324,0.7674682811207298
0.21223296225070953,0.7033521809369951,0.2817043618739903,0.7674682811207298
0.21212667226791382,0.7035541195476576,0.2817043618739903,0.7674682811207298
0.2120228409767151,0.7035541195476576,0.28190630048465265,0.7674682811207298
0.21201199293136597,0.7037560581583199,0.28190630048465265,0.7674682811207298
0.21184951066970825,0.7037560581583199,0.282108239095315,0.7674682811207298
0.21180516481399536,0.7039579967689822,0.282108239095315,0.7674682811207298
0.21174371242523193,0.7039579967689822,0.28251211631663975,0.7674682811207298
0.21172553300857544,0.7041599353796446,0.28251211631663975,0.7674682811207298
0.2117050290107727,0.7041599353796446,0.2827140549273021,0.7674682811207298
0.21164989471435547,0.7043618739903069,0.2827140549273021,0.7674682811207298
0.21139581501483917,0.7043618739903069,0.2835218093699515,0.7674682811207298
0.2111496925354004,0.7047657512116317,0.2835218093699515,0.7674682811207298
0.2110881209373474,0.7047657512116317,0.2837237479806139,0.7674682811207298
0.2110348343849182,0.7049676898222941,0.2837237479806139,0.7674682811207298
0.21101319789886475,0.7049676898222941,0.28392568659127626,0.7674682811207298
0.21088165044784546,0.7051696284329564,0.28392568659127626,0.7674682811207298
0.21077048778533936,0.7051696284329564,0.2845315024232633,0.7674682811207298
0.21076083183288574,0.7053715670436187,0.2845315024232633,0.7674682811207298
0.21041984856128693,0.7053715670436187,0.2851373182552504,0.7674682811207298
0.21035057306289673,0.7055735056542811,0.2851373182552504,0.7674682811207298
0.21027874946594238,0.7055735056542811,0.28554119547657514,0.7674682811207298
0.2102750688791275,0.7057754442649434,0.28554119547657514,0.7674682811207298
0.21011300384998322,0.7057754442649434,0.2857431340872375,0.7674682811207298
0.21002045273780823,0.7059773828756059,0.2857431340872375,0.7674682811207298
0.21001672744750977,0.7059773828756059,0.2859450726978998,0.7674682811207298
0.20988112688064575,0.7061793214862682,0.2859450726978998,0.7674682811207298
0.20986157655715942,0.7061793214862682,0.2861470113085622,0.7674682811207298
0.20970767736434937,0.7063812600969306,0.2861470113085622,0.7674682811207298
0.20962610840797424,0.7063812600969306,0.2865508885298869,0.7674682811207298
0.20948690176010132,0.7069870759289176,0.2865508885298869,0.7674682811207298
0.20941132307052612,0.7069870759289176,0.28695476575121165,0.7674682811207298
0.20937037467956543,0.7071890145395799,0.28695476575121165,0.7674682811207298
0.2091560959815979,0.7071890145395799,0.2873586429725363,0.7674682811207298
0.2091221809387207,0.7073909531502424,0.2873586429725363,0.7674682811207298
0.20866034924983978,0.7073909531502424,0.28877221324717284,0.7674682811207298
0.20859771966934204,0.7077948303715671,0.28877221324717284,0.7674682811207298
0.20834589004516602,0.7077948303715671,0.2889741518578352,0.7674682811207298
0.20831072330474854,0.7079967689822294,0.2889741518578352,0.7674682811207298
0.20816464722156525,0.7079967689822294,0.28937802907915994,0.7674682811207298
0.2080935835838318,0.7081987075928917,0.28937802907915994,0.7674682811207298
0.20807674527168274,0.7081987075928917,0.2895799676898223,0.7674682811207298
0.20803427696228027,0.7084006462035541,0.2895799676898223,0.7674682811207298
0.20765528082847595,0.7084006462035541,0.29018578352180935,0.7674682811207298
0.2076398730278015,0.7086025848142165,0.29018578352180935,0.7674682811207298
0.20743127167224884,0.7086025848142165,0.2911954765751212,0.7674682811207298
0.20731377601623535,0.7090064620355412,0.2911954765751212,0.7674682811207298
0.2072998285293579,0.7090064620355412,0.29139741518578355,0.7674682811207298
0.2070561647415161,0.7094103392568659,0.29139741518578355,0.7674682811207298
0.20696140825748444,0.7094103392568659,0.29159935379644586,0.7674682811207298
0.20681630074977875,0.710016155088853,0.29159935379644586,0.7674682811207298
0.20665404200553894,0.710016155088853,0.29220516962843296,0.7674682811207298
0.20662564039230347,0.7104200323101777,0.29220516962843296,0.7674682811207298
0.2065770924091339,0.7104200323101777,0.2924071082390953,0.7674682811207298
0.20654332637786865,0.7108239095315024,0.2924071082390953,0.7674682811207298
0.20644992589950562,0.7108239095315024,0.29281098546042006,0.7674682811207298
0.20620250701904297,0.7114297253634895,0.29281098546042006,0.7674682811207298
0.20601093769073486,0.7114297253634895,0.29382067851373184,0.7674682811207298
0.20600438117980957,0.7116316639741519,0.29382067851373184,0.7674682811207298
0.20586331188678741,0.7116316639741519,0.2940226171243942,0.7674682811207298
0.20575714111328125,0.7120355411954766,0.2940226171243942,0.7674682811207298
0.20575322210788727,0.7120355411954766,0.29422455573505657,0.7674682811207298
0.2057388871908188,0.7122374798061389,0.29422455573505657,0.7674682811207298
0.20552724599838257,0.7122374798061389,0.295032310177706,0.7674682811207298
0.2055267095565796,0.7124394184168013,0.295032310177706,0.7674682811207298
0.20526205003261566,0.7124394184168013,0.29604200323101776,0.7674682811207298
0.20513343811035156,0.712843295638126,0.29604200323101776,0.7674682811207298
0.2049974799156189,0.712843295638126,0.29664781906300486,0.7674682811207298
0.20484772324562073,0.7134491114701131,0.29664781906300486,0.7674682811207298
0.2048402577638626,0.7134491114701131,0.2968497576736672,0.7674682811207298
0.20475678145885468,0.7138529886914378,0.2968497576736672,0.7674682811207298
0.20471905171871185,0.7138529886914378,0.29705169628432954,0.7674682811207298
0.20463871955871582,0.7140549273021002,0.29705169628432954,0.7674682811207298
0.20416724681854248,0.7140549273021002,0.29826332794830374,0.7674682811207298
0.20386391878128052,0.7144588045234249,0.29826332794830374,0.7674682811207298
0.20379012823104858,0.7144588045234249,0.29846526655896605,0.7674682811207298
0.2033323049545288,0.715064620355412,0.29846526655896605,0.7674682811207298
0.2032511681318283,0.715064620355412,0.2988691437802908,0.7674682811207298
0.20318937301635742,0.7152665589660743,0.2988691437802908,0.7674682811207298
0.2031419724225998,0.7152665589660743,0.2992730210016155,0.7674682811207298
0.202961266040802,0.715670436187399,0.2992730210016155,0.7674682811207298
0.20292629301548004,0.715670436187399,0.2994749596122779,0.7674682811207298
0.20259851217269897,0.7160743134087237,0.2994749596122779,0.7674682811207298
0.20244638621807098,0.7160743134087237,0.30048465266558966,0.7674682811207298
0.20236849784851074,0.7162762520193862,0.30048465266558966,0.7674682811207298
0.20218925178050995,0.7162762520193862,0.30210016155088854,0.7674682811207298
0.20215362310409546,0.7166801292407108,0.30210016155088854,0.7674682811207298
0.2020670771598816,0.7166801292407108,0.3023021001615509,0.7674682811207298
0.20175163447856903,0.7168820678513732,0.3023021001615509,0.7674682811207298
0.20165574550628662,0.7168820678513732,0.3027059773828756,0.7674682811207298
0.20158571004867554,0.7170840064620355,0.3027059773828756,0.7674682811207298
0.20148223638534546,0.7170840064620355,0.30290791599353795,0.7674682811207298
0.20138797163963318,0.7174878836833603,0.30290791599353795,0.7674682811207298
0.20120948553085327,0.7174878836833603,0.3041195476575121,0.7674682811207298
0.20115447044372559,0.7180936995153473,0.3041195476575121,0.7674682811207298
0.20093995332717896,0.7180936995153473,0.3047253634894992,0.7674682811207298
0.20089852809906006,0.7182956381260097,0.3047253634894992,0.7674682811207298
0.20085401833057404,0.7182956381260097,0.30492730210016156,0.7674682811207298
0.2007046341896057,0.7186995153473344,0.30492730210016156,0.7674682811207298
0.20061448216438293,0.7186995153473344,0.3055331179321486,0.7674682811207298
0.20057189464569092,0.7193053311793215,0.3055331179321486,0.7674682811207298
0.20046530663967133,0.7193053311793215,0.30634087237479807,0.7674682811207298
0.20043987035751343,0.7195072697899838,0.30634087237479807,0.7674682811207298
0.20043085515499115,0.7195072697899838,0.30654281098546043,0.7674682811207298
0.20040684938430786,0.7197092084006462,0.30654281098546043,0.7674682811207298
0.2002289891242981,0.7197092084006462,0.3075525040387722,0.7674682811207298
0.20019268989562988,0.7199111470113085,0.3075525040387722,0.7674682811207298
0.1996874064207077,0.7199111470113085,0.3091680129240711,0.7674682811207298
0.19967776536941528,0.720113085621971,0.3091680129240711,0.7674682811207298
0.19932657480239868,0.720113085621971,0.31078352180936997,0.7674682811207298
0.1992788165807724,0.7211227786752827,0.31078352180936997,0.7674682811207298
0.19919909536838531,0.7211227786752827,0.31118739903069464,0.7674682811207298
0.19872933626174927,0.7223344103392568,0.31118739903069464,0.7674682811207298
0.19851255416870117,0.7223344103392568,0.311389337641357,0.7674682811207298
0.19838398694992065,0.722940226171244,0.311389337641357,0.7674682811207298
0.19824327528476715,0.722940226171244,0.31179321486268174,0.7674682811207298
0.19822931289672852,0.7231421647819063,0.31179321486268174,0.7674682811207298
0.19814544916152954,0.7231421647819063,0.3119951534733441,0.7674682811207298
0.19798791408538818,0.7233441033925686,0.3119951534733441,0.7674682811207298
0.19786065816879272,0.7233441033925686,0.3128029079159935,0.7674682811207298
0.1978158950805664,0.7237479806138933,0.3128029079159935,0.7674682811207298
0.19755934178829193,0.7237479806138933,0.31401453957996767,0.7674682811207298
0.19736677408218384,0.7241518578352181,0.31401453957996767,0.7674682811207298
0.19727885723114014,0.7241518578352181,0.3144184168012924,0.7674682811207298
0.1971316933631897,0.7243537964458805,0.3144184168012924,0.7674682811207298
0.19704824686050415,0.7243537964458805,0.3154281098546042,0.7674682811207298
0.1969975233078003,0.7247576736672051,0.3154281098546042,0.7674682811207298
0.19694048166275024,0.7247576736672051,0.31563004846526654,0.7674682811207298
0.19688987731933594,0.7249596122778675,0.31563004846526654,0.7674682811207298
0.19687031209468842,0.7249596122778675,0.3158319870759289,0.7674682811207298
0.19683748483657837,0.7251615508885298,0.3158319870759289,0.7674682811207298
0.19681710004806519,0.7251615508885298,0.3160339256865913,0.7674682811207298
0.1968044638633728,0.7253634894991923,0.3160339256865913,0.7674682811207298
0.19673532247543335,0.7253634894991923,0.31623586429725364,0.7674682811207298
0.19668453931808472,0.7255654281098546,0.31623586429725364,0.7674682811207298
0.19612377882003784,0.7255654281098546,0.31764943457189015,0.7674682811207298
0.19609946012496948,0.725767366720517,0.31764943457189015,0.7674682811207298
0.19603276252746582,0.725767366720517,0.3178513731825525,0.7674682811207298
0.19583624601364136,0.7267770597738288,0.3178513731825525,0.7674682811207298
0.19582730531692505,0.7267770597738288,0.3180533117932149,0.7674682811207298
0.19568002223968506,0.7275848142164781,0.3180533117932149,0.7674682811207298
0.19532233476638794,0.7275848142164781,0.3188610662358643,0.7674682811207298
0.1952354460954666,0.7281906300484653,0.3188610662358643,0.7674682811207298
0.1951630711555481,0.7281906300484653,0.3194668820678514,0.7674682811207298
0.19514691829681396,0.7283925686591276,0.3194668820678514,0.7674682811207298
0.19487228989601135,0.7283925686591276,0.32007269789983844,0.7674682811207298
0.19481104612350464,0.72859450726979,0.32007269789983844,0.7674682811207298
0.1946445107460022,0.72859450726979,0.3208804523424879,0.7674682811207298
0.19463860988616943,0.7287964458804523,0.3208804523424879,0.7674682811207298
0.19445347785949707,0.7287964458804523,0.3212843295638126,0.7674682811207298
0.1944187879562378,0.7289983844911146,0.3212843295638126,0.7674682811207298
0.19435948133468628,0.7289983844911146,0.3216882067851373,0.7674682811207298
0.19435375928878784,0.7292003231017771,0.3216882067851373,0.7674682811207298
0.19416531920433044,0.7292003231017771,0.32209208400646205,0.7674682811207298
0.19395416975021362,0.7294022617124394,0.32209208400646205,0.7674682811207298
0.19332396984100342,0.7294022617124394,0.3241114701130856,0.7674682811207298
0.19325411319732666,0.7296042003231018,0.3241114701130856,0.7674682811207298
0.19317317008972168,0.7296042003231018,0.3247172859450727,0.7674682811207298
0.19310690462589264,0.7300080775444265,0.3247172859450727,0.7674682811207298
0.19302856922149658,0.7300080775444265,0.3249192245557351,0.7674682811207298
0.19296933710575104,0.7306138933764136,0.3249192245557351,0.7674682811207298
0.19257904589176178,0.7306138933764136,0.3263327948303716,0.7674682811207298
0.19255226850509644,0.7308158319870759,0.3263327948303716,0.7674682811207298
0.19250506162643433,0.7308158319870759,0.32673667205169626,0.7674682811207298
0.1923847794532776,0.731421647819063,0.32673667205169626,0.7674682811207298
0.19194918870925903,0.731421647819063,0.3281502423263328,0.7674682811207298
0.19193017482757568,0.7316235864297254,0.3281502423263328,0.7674682811207298
0.19185101985931396,0.7316235864297254,0.3287560581583199,0.7674682811207298
0.19176161289215088,0.7318255250403877,0.3287560581583199,0.7674682811207298
0.19165372848510742,0.7318255250403877,0.3295638126009693,0.7674682811207298
0.1914317011833191,0.7320274636510501,0.3295638126009693,0.7674682811207298
0.19134579598903656,0.7320274636510501,0.3301696284329564,0.7674682811207298
0.19133645296096802,0.7322294022617124,0.3301696284329564,0.7674682811207298
0.1910269856452942,0.7322294022617124,0.3305735056542811,0.7674682811207298
0.19097548723220825,0.7324313408723748,0.3305735056542811,0.7674682811207298
0.19083988666534424,0.7324313408723748,0.3309773828756058,0.7674682811207298
0.1907968521118164,0.7326332794830371,0.3309773828756058,0.7674682811207298
0.19073837995529175,0.7326332794830371,0.33117932148626816,0.7674682811207298
0.19064229726791382,0.7328352180936996,0.33117932148626816,0.7674682811207298
0.19056427478790283,0.7328352180936996,0.3315831987075929,0.7674682811207298
0.1904110163450241,0.7330371567043619,0.3315831987075929,0.7674682811207298
0.19035682082176208,0.7330371567043619,0.33198707592891763,0.7674682811207298
0.1903296709060669,0.7332390953150242,0.33198707592891763,0.7674682811207298
0.19002461433410645,0.7332390953150242,0.33340064620355414,0.7674682811207298
0.18991586565971375,0.7334410339256866,0.33340064620355414,0.7674682811207298
0.189875066280365,0.7334410339256866,0.33360258481421645,0.7674682811207298
0.18982499837875366,0.7338449111470113,0.33360258481421645,0.7674682811207298
0.1897670477628708,0.7338449111470113,0.3338045234248788,0.7674682811207298
0.18975619971752167,0.7340468497576736,0.3338045234248788,0.7674682811207298
0.18953239917755127,0.7340468497576736,0.3344103392568659,0.7674682811207298
0.189503014087677,0.7342487883683361,0.3344103392568659,0.7674682811207298
0.18944792449474335,0.7342487883683361,0.33481421647819065,0.7674682811207298
0.1894395351409912,0.7344507269789984,0.33481421647819065,0.7674682811207298
0.18943744897842407,0.7344507269789984,0.33501615508885296,0.7674682811207298
0.18943661451339722,0.7346526655896607,0.33501615508885296,0.7674682811207298
0.18931414186954498,0.7346526655896607,0.3354200323101777,0.7674682811207298
0.18931210041046143,0.7348546042003231,0.3354200323101777,0.7674682811207298
0.1892363429069519,0.7348546042003231,0.33562197092084006,0.7674682811207298
0.18914055824279785,0.7354604200323102,0.33562197092084006,0.7674682811207298
0.18911023437976837,0.7354604200323102,0.33582390953150243,0.7674682811207298
0.18907496333122253,0.7356623586429726,0.33582390953150243,0.7674682811207298
0.18882708251476288,0.7356623586429726,0.3368336025848142,0.7674682811207298
0.18876171112060547,0.7358642972536349,0.3368336025848142,0.7674682811207298
0.18874432146549225,0.7358642972536349,0.3370355411954766,0.7674682811207298
0.18869131803512573,0.7360662358642972,0.3370355411954766,0.7674682811207298
0.1885247826576233,0.7360662358642972,0.337843295638126,0.7674682811207298
0.18845206499099731,0.7362681744749596,0.337843295638126,0.7674682811207298
0.18815037608146667,0.7362681744749596,0.3390549273021002,0.7674682811207298
0.18806710839271545,0.7364701130856219,0.3390549273021002,0.7674682811207298
0.18794995546340942,0.7364701130856219,0.33966074313408723,0.7674682811207298
0.18779915571212769,0.7368739903069467,0.33966074313408723,0.7674682811207298
0.18776395916938782,0.7368739903069467,0.34006462035541196,0.7674682811207298
0.1876956820487976,0.7370759289176091,0.34006462035541196,0.7674682811207298
0.18753743171691895,0.7370759289176091,0.3404684975767367,0.7674682811207298
0.1875254511833191,0.7374798061389337,0.3404684975767367,0.7674682811207298
0.18732070922851562,0.7374798061389337,0.3418820678513732,0.7674682811207298
0.18727068603038788,0.7376817447495961,0.3418820678513732,0.7674682811207298
0.18721061944961548,0.7376817447495961,0.3422859450726979,0.7674682811207298
0.18714362382888794,0.7380856219709209,0.3422859450726979,0.7674682811207298
0.18710112571716309,0.7380856219709209,0.342891760904685,0.7674682811207298
0.18706506490707397,0.7384894991922456,0.342891760904685,0.7674682811207298
0.1869049370288849,0.7384894991922456,0.34349757673667203,0.7674682811207298
0.1868596076965332,0.7386914378029079,0.34349757673667203,0.7674682811207298
0.1866610199213028,0.7386914378029079,0.3447092084006462,0.7674682811207298
0.18658357858657837,0.7390953150242326,0.3447092084006462,0.7674682811207298
0.18627899885177612,0.7390953150242326,0.3451130856219709,0.7674682811207298
0.18620187044143677,0.739297253634895,0.3451130856219709,0.7674682811207298
0.18617409467697144,0.739297253634895,0.34531502423263327,0.7674682811207298
0.18608532845973969,0.7397011308562197,0.34531502423263327,0.7674682811207298
0.18607592582702637,0.7397011308562197,0.34551696284329564,0.7674682811207298
0.18604427576065063,0.7399030694668821,0.34551696284329564,0.7674682811207298
0.18592321872711182,0.7399030694668821,0.34612277867528274,0.7674682811207298
0.18589961528778076,0.7403069466882067,0.34612277867528274,0.7674682811207298
0.18548190593719482,0.7403069466882067,0.3465266558966074,0.7674682811207298
0.185114324092865,0.7409127625201939,0.3465266558966074,0.7674682811207298
0.1850312501192093,0.7409127625201939,0.34693053311793215,0.7674682811207298
0.1849084496498108,0.7413166397415186,0.34693053311793215,0.7674682811207298
0.1846775859594345,0.7413166397415186,0.34753634894991925,0.7674682811207298
0.1845434308052063,0.7417205169628432,0.34753634894991925,0.7674682811207298
0.18417952954769135,0.7417205169628432,0.34894991922455576,0.7674682811207298
0.18405184149742126,0.7419224555735057,0.34894991922455576,0.7674682811207298
0.183683842420578,0.7419224555735057,0.34975767366720517,0.7674682811207298
0.1834309697151184,0.7427302100161551,0.34975767366720517,0.7674682811207298
0.18330442905426025,0.7427302100161551,0.35036348949919227,0.7674682811207298
0.18328124284744263,0.7429321486268174,0.35036348949919227,0.7674682811207298
0.18324707448482513,0.7429321486268174,0.35076736672051695,0.7674682811207298
0.1831936240196228,0.7431340872374798,0.35076736672051695,0.7674682811207298
0.18292362987995148,0.7431340872374798,0.3511712439418417,0.7674682811207298
0.18271404504776,0.7435379644588045,0.3511712439418417,0.7674682811207298
0.1825510859489441,0.7435379644588045,0.3517770597738288,0.7674682811207298
0.18223798274993896,0.7441437802907916,0.3517770597738288,0.7674682811207298
0.18208076059818268,0.7441437802907916,0.3525848142164782,0.7674682811207298
0.18208062648773193,0.744345718901454,0.3525848142164782,0.7674682811207298
0.18197956681251526,0.744345718901454,0.3529886914378029,0.7674682811207298
0.181754469871521,0.7451534733441034,0.3529886914378029,0.7674682811207298
0.18158769607543945,0.7451534733441034,0.3533925686591276,0.7674682811207298
0.18138617277145386,0.7455573505654282,0.3533925686591276,0.7674682811207298
0.18129082024097443,0.7455573505654282,0.35379644588045234,0.7674682811207298
0.18127113580703735,0.7457592891760905,0.35379644588045234,0.7674682811207298
0.18122893571853638,0.7457592891760905,0.3539983844911147,0.7674682811207298
0.18120695650577545,0.7459612277867528,0.3539983844911147,0.7674682811207298
0.1811116337776184,0.7459612277867528,0.35440226171243944,0.7674682811207298
0.1810796856880188,0.7461631663974152,0.35440226171243944,0.7674682811207298
0.1810610443353653,0.7461631663974152,0.3548061389337641,0.7674682811207298
0.1809343695640564,0.7465670436187399,0.3548061389337641,0.7674682811207298
0.18090863525867462,0.7465670436187399,0.3554119547657512,0.7674682811207298
0.1807498335838318,0.7473747980613893,0.3554119547657512,0.7674682811207298
0.18060296773910522,0.7473747980613893,0.3562197092084006,0.7674682811207298
0.18057727813720703,0.7475767366720517,0.3562197092084006,0.7674682811207298
0.1804385781288147,0.7475767366720517,0.35662358642972536,0.7674682811207298
0.18026679754257202,0.7479806138933764,0.35662358642972536,0.7674682811207298
0.18020415306091309,0.7479806138933764,0.35722940226171246,0.7674682811207298
0.17993813753128052,0.7489903069466882,0.35722940226171246,0.7674682811207298
0.1794729381799698,0.7489903069466882,0.35904684975767365,0.7674682811207298
0.17921602725982666,0.7497980613893377,0.35904684975767365,0.7674682811207298
0.17890045046806335,0.7497980613893377,0.3602584814216478,0.7674682811207298
0.17885982990264893,0.75,0.3602584814216478,0.7674682811207298
0.17879436910152435,0.75,0.3606623586429725,0.7674682811207298
0.17879366874694824,0.7502019386106623,0.3606623586429725,0.7674682811207298
0.17866480350494385,0.7502019386106623,0.36106623586429726,0.7674682811207298
0.1786046028137207,0.7504038772213247,0.36106623586429726,0.7674682811207298
0.17841190099716187,0.7504038772213247,0.36187399030694667,0.7674682811207298
0.17831340432167053,0.750605815831987,0.36187399030694667,0.7674682811207298
0.17797058820724487,0.750605815831987,0.36348949919224555,0.7674682811207298
0.1778663992881775,0.7510096930533118,0.36348949919224555,0.7674682811207298
0.1778445988893509,0.7510096930533118,0.3636914378029079,0.7674682811207298
0.1777646541595459,0.7516155088852988,0.3636914378029079,0.7674682811207298
0.17760920524597168,0.7516155088852988,0.364297253634895,0.7674682811207298
0.1776067018508911,0.7518174474959612,0.364297253634895,0.7674682811207298
0.17759650945663452,0.7518174474959612,0.3644991922455573,0.7674682811207298
0.17757296562194824,0.7520193861066236,0.3644991922455573,0.7674682811207298
0.1775444895029068,0.7520193861066236,0.36490306946688206,0.7674682811207298
0.17752492427825928,0.752221324717286,0.36490306946688206,0.7674682811207298
0.17751330137252808,0.752221324717286,0.3651050080775444,0.7674682811207298
0.17750602960586548,0.7524232633279483,0.3651050080775444,0.7674682811207298
0.17742353677749634,0.7524232633279483,0.36591276252019383,0.7674682811207298
0.177359938621521,0.7526252019386107,0.36591276252019383,0.7674682811207298
0.17666804790496826,0.7526252019386107,0.36853796445880455,0.7674682811207298
0.1766422688961029,0.752827140549273,0.36853796445880455,0.7674682811207298
0.17645114660263062,0.752827140549273,0.3697495961227787,0.7674682811207298
0.17632389068603516,0.7530290791599353,0.3697495961227787,0.7674682811207298
0.17628078162670135,0.7530290791599353,0.37015347334410337,0.7674682811207298
0.17622601985931396,0.7536348949919225,0.37015347334410337,0.7674682811207298
0.17615735530853271,0.7536348949919225,0.3705573505654281,0.7674682811207298
0.17610645294189453,0.7538368336025848,0.3705573505654281,0.7674682811207298
0.17609037458896637,0.7538368336025848,0.37075928917609047,0.7674682811207298
0.17606914043426514,0.7540387722132472,0.37075928917609047,0.7674682811207298
0.17589670419692993,0.7540387722132472,0.3711631663974152,0.7674682811207298
0.1758832335472107,0.7542407108239095,0.3711631663974152,0.7674682811207298
0.17548584938049316,0.7542407108239095,0.37237479806138934,0.7674682811207298
0.17542052268981934,0.7544426494345718,0.37237479806138934,0.7674682811207298
0.17520731687545776,0.7544426494345718,0.37318255250403876,0.7674682811207298
0.17510759830474854,0.7546445880452343,0.37318255250403876,0.7674682811207298
0.17495082318782806,0.7546445880452343,0.3733844911147011,0.7674682811207298
0.17491930723190308,0.7548465266558966,0.3733844911147011,0.7674682811207298
0.17491155862808228,0.7548465266558966,0.3735864297253635,0.7674682811207298
0.17474034428596497,0.7554523424878837,0.3735864297253635,0.7674682811207298
0.17466165125370026,0.7554523424878837,0.3743941841680129,0.7674682811207298
0.17462150752544403,0.755654281098546,0.3743941841680129,0.7674682811207298
0.17447417974472046,0.755654281098546,0.375,0.7674682811207298
0.1744610071182251,0.7560581583198708,0.375,0.7674682811207298
0.17436182498931885,0.7560581583198708,0.37520193861066237,0.7674682811207298
0.17430973052978516,0.7562600969305331,0.37520193861066237,0.7674682811207298
0.17415615916252136,0.7562600969305331,0.3764135702746365,0.7674682811207298
0.17412251234054565,0.7566639741518578,0.3764135702746365,0.7674682811207298
0.17395848035812378,0.7566639741518578,0.3772213247172859,0.7674682811207298
0.17393217980861664,0.7568659127625202,0.3772213247172859,0.7674682811207298
0.17388242483139038,0.7568659127625202,0.37762520193861066,0.7674682811207298
0.17382842302322388,0.7570678513731826,0.37762520193861066,0.7674682811207298
0.17371279001235962,0.7570678513731826,0.377827140549273,0.7674682811207298
0.1736847460269928,0.7572697899838449,0.377827140549273,0.7674682811207298
0.1736677885055542,0.7572697899838449,0.3780290791599354,0.7674682811207298
0.17355459928512573,0.757875605815832,0.3780290791599354,0.7674682811207298
0.17350365221500397,0.757875605815832,0.3788368336025848,0.7674682811207298
0.1734311580657959,0.7580775444264943,0.3788368336025848,0.7674682811207298
0.17328497767448425,0.7580775444264943,0.3794426494345719,0.7674682811207298
0.1732145994901657,0.7586833602584814,0.3794426494345719,0.7674682811207298
0.17295607924461365,0.7586833602584814,0.3802504038772213,0.7674682811207298
0.17283302545547485,0.7588852988691438,0.3802504038772213,0.7674682811207298
0.17279194295406342,0.7588852988691438,0.38065428109854604,0.7674682811207298
0.17273980379104614,0.7590872374798061,0.38065428109854604,0.7674682811207298
0.17249949276447296,0.7590872374798061,0.3818659127625202,0.7674682811207298
0.17245936393737793,0.7592891760904685,0.3818659127625202,0.7674682811207298
0.17231321334838867,0.7592891760904685,0.38267366720516965,0.7674682811207298
0.17215436697006226,0.7598949919224556,0.38267366720516965,0.7674682811207298
0.17209434509277344,0.7598949919224556,0.38287560581583197,0.7674682811207298
0.1720813512802124,0.7600969305331179,0.38287560581583197,0.7674682811207298
0.17196282744407654,0.7600969305331179,0.38307754442649433,0.7674682811207298
0.17190521955490112,0.7602988691437803,0.38307754442649433,0.7674682811207298
0.17184734344482422,0.7602988691437803,0.3832794830371567,0.7674682811207298
0.17182320356369019,0.7605008077544426,0.3832794830371567,0.7674682811207298
0.1717458814382553,0.7605008077544426,0.38368336025848143,0.7674682811207298
0.17169232666492462,0.7609046849757674,0.38368336025848143,0.7674682811207298
0.1716892421245575,0.7609046849757674,0.38408723747980617,0.7674682811207298
0.1716318130493164,0.7611066235864298,0.38408723747980617,0.7674682811207298
0.1714913249015808,0.7611066235864298,0.3846930533117932,0.7674682811207298
0.1714896261692047,0.7613085621970921,0.3846930533117932,0.7674682811207298
0.17135930061340332,0.7613085621970921,0.3852988691437803,0.7674682811207298
0.17129111289978027,0.7617124394184168,0.3852988691437803,0.7674682811207298
0.17114108800888062,0.7617124394184168,0.38590468497576735,0.7674682811207298
0.17113646864891052,0.7619143780290791,0.38590468497576735,0.7674682811207298
0.17082110047340393,0.7619143780290791,0.38752019386106623,0.7674682811207298
0.1707490086555481,0.7621163166397416,0.38752019386106623,0.7674682811207298
0.17035841941833496,0.7621163166397416,0.3887318255250404,0.7674682811207298
0.1702347993850708,0.7623182552504039,0.3887318255250404,0.7674682811207298
0.1700032651424408,0.7623182552504039,0.3899434571890145,0.7674682811207298
0.16971620917320251,0.7635298869143781,0.3899434571890145,0.7674682811207298
0.1691538542509079,0.7635298869143781,0.39095315024232635,0.7674682811207298
0.16912877559661865,0.7637318255250404,0.39095315024232635,0.7674682811207298
0.16910463571548462,0.7637318255250404,0.39135702746365103,0.7674682811207298
0.1689826250076294,0.7639337641357028,0.39135702746365103,0.7674682811207298
0.1689409613609314,0.7639337641357028,0.39196284329563813,0.7674682811207298
0.1689268946647644,0.7641357027463651,0.39196284329563813,0.7674682811207298
0.16872788965702057,0.7641357027463651,0.3925686591276252,0.7674682811207298
0.16857683658599854,0.7645395799676898,0.3925686591276252,0.7674682811207298
0.16852647066116333,0.7645395799676898,0.39277059773828754,0.7674682811207298
0.1684197187423706,0.7649434571890146,0.39277059773828754,0.7674682811207298
0.16827261447906494,0.7649434571890146,0.3931744749596123,0.7674682811207298
0.16820520162582397,0.7653473344103393,0.3931744749596123,0.7674682811207298
0.16809815168380737,0.7653473344103393,0.3937802907915994,0.7674682811207298
0.1680431365966797,0.7655492730210016,0.3937802907915994,0.7674682811207298
0.16778822243213654,0.7655492730210016,0.3945880452342488,0.7674682811207298
0.16778182983398438,0.7657512116316639,0.3945880452342488,0.7674682811207298
0.16773563623428345,0.7657512116316639,0.3949919224555735,0.7674682811207298
0.16772770881652832,0.7659531502423264,0.3949919224555735,0.7674682811207298
0.16755574941635132,0.7659531502423264,0.3953957996768982,0.7674682811207298
0.16754138469696045,0.7661550888529887,0.3953957996768982,0.7674682811207298
0.16751402616500854,0.7661550888529887,0.39559773828756056,0.7674682811207298
0.1674668788909912,0.7663570274636511,0.39559773828756056,0.7674682811207298
0.16737747192382812,0.7663570274636511,0.39579967689822293,0.7674682811207298
0.16735869646072388,0.7665589660743134,0.39579967689822293,0.7674682811207298
0.16732652485370636,0.7665589660743134,0.3960016155088853,0.7674682811207298
0.16729170083999634,0.7669628432956381,0.3960016155088853,0.7674682811207298
0.16714586317539215,0.7669628432956381,0.3968093699515347,0.7674682811207298
0.16686713695526123,0.7677705977382876,0.3968093699515347,0.7674682811207298
0.16638144850730896,0.7677705977382876,0.3980210016155089,0.7674682811207298
0.16610437631607056,0.768578352180937,0.3980210016155089,0.7674682811207298
0.16589263081550598,0.768578352180937,0.3988287560581583,0.7674682811207298
0.1656237244606018,0.7687802907915994,0.3988287560581583,0.7674682811207298
0.16561903059482574,0.7687802907915994,0.39923263327948305,0.7674682811207298
0.16561877727508545,0.7689822294022617,0.39923263327948305,0.7674682811207298
0.1655169427394867,0.7689822294022617,0.40004038772213246,0.7674682811207298
0.1655011773109436,0.7691841680129241,0.40004038772213246,0.7674682811207298
0.1652601957321167,0.7691841680129241,0.40064620355411956,0.7674682811207298
0.16501182317733765,0.7695880452342488,0.40064620355411956,0.7674682811207298
0.1650027334690094,0.7695880452342488,0.40084814216478193,0.7674682811207298
0.1648690104484558,0.7699919224555735,0.40084814216478193,0.7674682811207298
0.1647229939699173,0.7699919224555735,0.40165589660743134,0.7674682811207298
0.16472125053405762,0.7703957996768982,0.40165589660743134,0.7674682811207298
0.16469842195510864,0.7703957996768982,0.4020597738287561,0.7674682811207298
0.1646624654531479,0.7707996768982229,0.4020597738287561,0.7674682811207298
0.16438576579093933,0.7707996768982229,0.4026655896607431,0.7674682811207298
0.16435745358467102,0.7710016155088854,0.4026655896607431,0.7674682811207298
0.1642690747976303,0.7710016155088854,0.40306946688206785,0.7674682811207298
0.16423466801643372,0.7712035541195477,0.40306946688206785,0.7674682811207298
0.16422104835510254,0.7712035541195477,0.4034733441033926,0.7674682811207298
0.16415512561798096,0.77140549273021,0.4034733441033926,0.7674682811207298
0.1641131043434143,0.77140549273021,0.40407915993537963,0.7674682811207298
0.164095938205719,0.7716074313408724,0.40407915993537963,0.7674682811207298
0.16401241719722748,0.7716074313408724,0.404281098546042,0.7674682811207298
0.1639614999294281,0.7718093699515347,0.404281098546042,0.7674682811207298
0.163926899433136,0.7718093699515347,0.40448303715670436,0.7674682811207298
0.16390597820281982,0.7720113085621971,0.40448303715670436,0.7674682811207298
0.16390587389469147,0.7720113085621971,0.40468497576736673,0.7674682811207298
0.16384750604629517,0.7722132471728594,0.40468497576736673,0.7674682811207298
0.16375410556793213,0.7722132471728594,0.4052907915993538,0.7674682811207298
0.16375350952148438,0.7724151857835219,0.4052907915993538,0.7674682811207298
0.16373935341835022,0.7724151857835219,0.40549273021001614,0.7674682811207298
0.16371983289718628,0.7726171243941842,0.40549273021001614,0.7674682811207298
0.16362905502319336,0.7726171243941842,0.4056946688206785,0.7674682811207298
0.16338592767715454,0.7730210016155089,0.4056946688206785,0.7674682811207298
0.16313321888446808,0.7730210016155089,0.4081179321486268,0.7674682811207298
0.1631307750940323,0.7732229402261712,0.4081179321486268,0.7674682811207298
0.16301697492599487,0.7732229402261712,0.4085218093699515,0.7674682811207298
0.16299214959144592,0.7734248788368336,0.4085218093699515,0.7674682811207298
0.16292083263397217,0.7734248788368336,0.4087237479806139,0.7674682811207298
0.16274279356002808,0.7740306946688207,0.4087237479806139,0.7674682811207298
0.16262155771255493,0.7740306946688207,0.4095315024232633,0.7674682811207298
0.16260778903961182,0.774232633279483,0.4095315024232633,0.7674682811207298
0.16258938610553741,0.774232633279483,0.40973344103392567,0.7674682811207298
0.16252440214157104,0.7744345718901454,0.40973344103392567,0.7674682811207298
0.16250211000442505,0.7744345718901454,0.4101373182552504,0.7674682811207298
0.16246813535690308,0.7746365105008077,0.4101373182552504,0.7674682811207298
0.1623937487602234,0.7746365105008077,0.4107431340872375,0.7674682811207298
0.1623368263244629,0.7750403877221325,0.4107431340872375,0.7674682811207298
0.16216391324996948,0.7750403877221325,0.41134894991922455,0.7674682811207298
0.16215471923351288,0.7752423263327949,0.41134894991922455,0.7674682811207298
0.1620977371931076,0.7752423263327949,0.4117528271405493,0.7674682811207298
0.16201061010360718,0.7754442649434572,0.4117528271405493,0.7674682811207298
0.16197480261325836,0.7754442649434572,0.41195476575121165,0.7674682811207298
0.16196978092193604,0.7756462035541195,0.41195476575121165,0.7674682811207298
0.16186147928237915,0.7756462035541195,0.4125605815831987,0.7674682811207298
0.16179156303405762,0.7762520193861067,0.4125605815831987,0.7674682811207298
0.16176295280456543,0.7762520193861067,0.41276252019386106,0.7674682811207298
0.16176068782806396,0.776453957996769,0.41276252019386106,0.7674682811207298
0.16161413490772247,0.776453957996769,0.4135702746365105,0.7674682811207298
0.16158521175384521,0.7768578352180937,0.4135702746365105,0.7674682811207298
0.1615174114704132,0.7768578352180937,0.4139741518578352,0.7674682811207298
0.16145020723342896,0.777059773828756,0.4139741518578352,0.7674682811207298
0.16143377125263214,0.777059773828756,0.41417609046849757,0.7674682811207298
0.16135895252227783,0.7772617124394184,0.41417609046849757,0.7674682811207298
0.16115999221801758,0.7772617124394184,0.41498384491114704,0.7674682811207298
0.16110295057296753,0.7774636510500808,0.41498384491114704,0.7674682811207298
0.16108869016170502,0.7774636510500808,0.41518578352180935,0.7674682811207298
0.16103190183639526,0.7778675282714055,0.41518578352180935,0.7674682811207298
0.160599946975708,0.7778675282714055,0.41801292407108237,0.7674682811207298
0.16058902442455292,0.7780694668820679,0.41801292407108237,0.7674682811207298
0.16057699918746948,0.7780694668820679,0.41821486268174474,0.7674682811207298
0.16038048267364502,0.7782714054927302,0.41821486268174474,0.7674682811207298
0.16019421815872192,0.7782714054927302,0.41861873990306947,0.7674682811207298
0.1601613312959671,0.7784733441033925,0.41861873990306947,0.7674682811207298
0.1600675880908966,0.7784733441033925,0.4194264943457189,0.7674682811207298
0.15985262393951416,0.7788772213247173,0.4194264943457189,0.7674682811207298
0.1595379114151001,0.7788772213247173,0.4206381260096931,0.7674682811207298
0.1595284342765808,0.7790791599353797,0.4206381260096931,0.7674682811207298
0.1592378169298172,0.7790791599353797,0.42164781906300486,0.7674682811207298
0.1591683030128479,0.779281098546042,0.42164781906300486,0.7674682811207298
0.15866900980472565,0.779281098546042,0.42306138933764137,0.7674682811207298
0.15865761041641235,0.7794830371567044,0.42306138933764137,0.7674682811207298
0.15864297747612,0.7794830371567044,0.42326332794830374,0.7674682811207298
0.1586322784423828,0.7796849757673667,0.42326332794830374,0.7674682811207298
0.15847164392471313,0.7796849757673667,0.42407108239095315,0.7674682811207298
0.15845537185668945,0.779886914378029,0.42407108239095315,0.7674682811207298
0.15827256441116333,0.779886914378029,0.42487883683360256,0.7674682811207298
0.15816587209701538,0.7802907915993538,0.42487883683360256,0.7674682811207298
0.15786391496658325,0.7802907915993538,0.42649434571890144,0.7674682811207298
0.15781986713409424,0.7804927302100162,0.42649434571890144,0.7674682811207298
0.15766559541225433,0.7804927302100162,0.4266962843295638,0.7674682811207298
0.15765488147735596,0.7806946688206785,0.4266962843295638,0.7674682811207298
0.15761452913284302,0.7806946688206785,0.42689822294022617,0.7674682811207298
0.15758633613586426,0.7808966074313409,0.42689822294022617,0.7674682811207298
0.15753668546676636,0.7808966074313409,0.42710016155088854,0.7674682811207298
0.15750211477279663,0.7810985460420032,0.42710016155088854,0.7674682811207298
0.15744546055793762,0.7810985460420032,0.42750403877221327,0.7674682811207298
0.157437264919281,0.7813004846526656,0.42750403877221327,0.7674682811207298
0.1570676863193512,0.7813004846526656,0.4287156704361874,0.7674682811207298
0.157060444355011,0.781502423263328,0.4287156704361874,0.7674682811207298
0.15690338611602783,0.781502423263328,0.4291195476575121,0.7674682811207298
0.1568956971168518,0.7817043618739903,0.4291195476575121,0.7674682811207298
0.1566666215658188,0.7817043618739903,0.4305331179321486,0.7674682811207298
0.15656809508800507,0.7819063004846527,0.4305331179321486,0.7674682811207298
0.1564365029335022,0.7819063004846527,0.43134087237479807,0.7674682811207298
0.1564132571220398,0.782108239095315,0.43134087237479807,0.7674682811207298
0.15606027841567993,0.782108239095315,0.43295638126009695,0.7674682811207298
0.1559762805700302,0.7823101777059773,0.43295638126009695,0.7674682811207298
0.1559596061706543,0.7823101777059773,0.4331583198707593,0.7674682811207298
0.1557835340499878,0.7825121163166397,0.4331583198707593,0.7674682811207298
0.15564236044883728,0.7825121163166397,0.43376413570274636,0.7674682811207298
0.15562373399734497,0.7827140549273021,0.43376413570274636,0.7674682811207298
0.15561120212078094,0.7827140549273021,0.4339660743134087,0.7674682811207298
0.15545541048049927,0.7831179321486268,0.4339660743134087,0.7674682811207298
0.155398428440094,0.7831179321486268,0.43436995153473346,0.7674682811207298
0.1553635597229004,0.7833198707592892,0.43436995153473346,0.7674682811207298
0.15518635511398315,0.7833198707592892,0.4349757673667205,0.7674682811207298
0.1551058292388916,0.7841276252019386,0.4349757673667205,0.7674682811207298
0.155066579580307,0.7841276252019386,0.43537964458804523,0.7674682811207298
0.1550062894821167,0.7845315024232633,0.43537964458804523,0.7674682811207298
0.1549331545829773,0.7845315024232633,0.43578352180936997,0.7674682811207298
0.15482327342033386,0.7847334410339257,0.43578352180936997,0.7674682811207298
0.15449070930480957,0.7847334410339257,0.43739903069466884,0.7674682811207298
0.15443652868270874,0.784935379644588,0.43739903069466884,0.7674682811207298
0.1543397307395935,0.784935379644588,0.4378029079159935,0.7674682811207298
0.15433329343795776,0.7851373182552503,0.4378029079159935,0.7674682811207298
0.15357446670532227,0.7851373182552503,0.4410339256865913,0.7674682811207298
0.1535712331533432,0.7853392568659128,0.4410339256865913,0.7674682811207298
0.15355336666107178,0.7853392568659128,0.44123586429725364,0.7674682811207298
0.15354031324386597,0.7855411954765751,0.44123586429725364,0.7674682811207298
0.15342658758163452,0.7855411954765751,0.4416397415185784,0.7674682811207298
0.15330278873443604,0.7859450726978998,0.4416397415185784,0.7674682811207298
0.15314024686813354,0.7859450726978998,0.44204361873990305,0.7674682811207298
0.15312588214874268,0.7861470113085622,0.44204361873990305,0.7674682811207298
0.1531250774860382,0.7861470113085622,0.4422455573505654,0.7674682811207298
0.15311963856220245,0.7863489499192245,0.4422455573505654,0.7674682811207298
0.15301497280597687,0.7863489499192245,0.44264943457189015,0.7674682811207298
0.15300607681274414,0.7865508885298869,0.44264943457189015,0.7674682811207298
0.1525699496269226,0.7865508885298869,0.4446688206785137,0.7674682811207298
0.15256772935390472,0.7867528271405493,0.4446688206785137,0.7674682811207298
0.1523626744747162,0.7867528271405493,0.4454765751211632,0.7674682811207298
0.15226423740386963,0.7875605815831987,0.4454765751211632,0.7674682811207298
0.1522618979215622,0.7875605815831987,0.44567851373182554,0.7674682811207298
0.15219344198703766,0.7879644588045234,0.44567851373182554,0.7674682811207298
0.15205951035022736,0.7879644588045234,0.4460823909531502,0.7674682811207298
0.15202760696411133,0.7881663974151858,0.4460823909531502,0.7674682811207298
0.15171143412590027,0.7881663974151858,0.44749596122778673,0.7674682811207298
0.15166056156158447,0.7885702746365105,0.44749596122778673,0.7674682811207298
0.151556134223938,0.7885702746365105,0.4483037156704362,0.7674682811207298
0.15152227878570557,0.7887722132471728,0.4483037156704362,0.7674682811207298
0.1514001488685608,0.7887722132471728,0.4491114701130856,0.7674682811207298
0.15126478672027588,0.7889741518578353,0.4491114701130856,0.7674682811207298
0.1512632966041565,0.7889741518578353,0.449313408723748,0.7674682811207298
0.15125638246536255,0.7891760904684976,0.449313408723748,0.7674682811207298
0.15112437307834625,0.7891760904684976,0.4497172859450727,0.7674682811207298
0.1510450839996338,0.7893780290791599,0.4497172859450727,0.7674682811207298
0.1509789675474167,0.7893780290791599,0.45012116316639744,0.7674682811207298
0.1509467363357544,0.789983844911147,0.45012116316639744,0.7674682811207298
0.15083211660385132,0.789983844911147,0.4505250403877221,0.7674682811207298
0.15069276094436646,0.7901857835218093,0.4505250403877221,0.7674682811207298
0.15042906999588013,0.7901857835218093,0.4513327948303716,0.7674682811207298
0.1504131555557251,0.7903877221324718,0.4513327948303716,0.7674682811207298
0.15030892193317413,0.7903877221324718,0.452140549273021,0.7674682811207298
0.1502959132194519,0.7905896607431341,0.452140549273021,0.7674682811207298
0.15018540620803833,0.7905896607431341,0.45254442649434573,0.7674682811207298
0.15016889572143555,0.7907915993537964,0.45254442649434573,0.7674682811207298
0.14997261762619019,0.7907915993537964,0.4531502423263328,0.7674682811207298
0.14988690614700317,0.7909935379644588,0.4531502423263328,0.7674682811207298
0.14979517459869385,0.7909935379644588,0.45335218093699514,0.7674682811207298
0.1497805118560791,0.7911954765751211,0.45335218093699514,0.7674682811207298
0.14966058731079102,0.7911954765751211,0.4535541195476575,0.7674682811207298
0.14956450462341309,0.7918012924071083,0.4535541195476575,0.7674682811207298
0.14931580424308777,0.7918012924071083,0.4555735056542811,0.7674682811207298
0.14930349588394165,0.7920032310177706,0.4555735056542811,0.7674682811207298
0.1490330696105957,0.7920032310177706,0.4559773828756058,0.7674682811207298
0.14901888370513916,0.7922051696284329,0.4559773828756058,0.7674682811207298
0.1489490270614624,0.7922051696284329,0.45638126009693053,0.7674682811207298
0.14888161420822144,0.7926090468497576,0.45638126009693053,0.7674682811207298
0.1487973928451538,0.7926090468497576,0.45698707592891763,0.7674682811207298
0.14876312017440796,0.7930129240710824,0.45698707592891763,0.7674682811207298
0.14871728420257568,0.7930129240710824,0.4573909531502423,0.7674682811207298
0.14845824241638184,0.7936187399030694,0.4573909531502423,0.7674682811207298
0.14785462617874146,0.7936187399030694,0.4594103392568659,0.7674682811207298
0.14782774448394775,0.7938206785137318,0.4594103392568659,0.7674682811207298
0.14687499403953552,0.7938206785137318,0.4626413570274637,0.7674682811207298
0.14665520191192627,0.7942245557350566,0.4626413570274637,0.7674682811207298
0.14622358977794647,0.7942245557350566,0.46445880452342486,0.7674682811207298
0.14617472887039185,0.7944264943457189,0.46445880452342486,0.7674682811207298
0.14612844586372375,0.7944264943457189,0.4648626817447496,0.7674682811207298
0.14601674675941467,0.7946284329563813,0.4648626817447496,0.7674682811207298
0.14601051807403564,0.7946284329563813,0.46506462035541196,0.7674682811207298
0.1459667682647705,0.7948303715670436,0.46506462035541196,0.7674682811207298
0.1457306444644928,0.7948303715670436,0.46668012924071084,0.7674682811207298
0.14572188258171082,0.7950323101777059,0.46668012924071084,0.7674682811207298
0.14560264348983765,0.7950323101777059,0.4672859450726979,0.7674682811207298
0.14559215307235718,0.7952342487883683,0.4672859450726979,0.7674682811207298
0.14524224400520325,0.7952342487883683,0.4686995153473344,0.7674682811207298
0.14522457122802734,0.7954361873990307,0.4686995153473344,0.7674682811207298
0.1450803279876709,0.7954361873990307,0.46950726978998386,0.7674682811207298
0.1450519561767578,0.7956381260096931,0.46950726978998386,0.7674682811207298
0.14503216743469238,0.7956381260096931,0.4697092084006462,0.7674682811207298
0.1449168622493744,0.7962439418416801,0.4697092084006462,0.7674682811207298
0.14481797814369202,0.7962439418416801,0.46991114701130854,0.7674682811207298
0.14459842443466187,0.7970516962843296,0.46991114701130854,0.7674682811207298
0.1445339322090149,0.7970516962843296,0.47031502423263327,0.7674682811207298
0.14449578523635864,0.7972536348949919,0.47031502423263327,0.7674682811207298
0.14443829655647278,0.7972536348949919,0.47051696284329564,0.7674682811207298
0.14438989758491516,0.7974555735056543,0.47051696284329564,0.7674682811207298
0.1441574990749359,0.7974555735056543,0.47092084006462037,0.7674682811207298
0.14415553212165833,0.7976575121163166,0.47092084006462037,0.7674682811207298
0.14410743117332458,0.7976575121163166,0.4715266558966074,0.7674682811207298
0.1441013365983963,0.797859450726979,0.4715266558966074,0.7674682811207298
0.14406098425388336,0.797859450726979,0.47193053311793215,0.7674682811207298
0.14401176571846008,0.7984652665589661,0.47193053311793215,0.7674682811207298
0.14370593428611755,0.7984652665589661,0.47273828756058156,0.7674682811207298
0.14362046122550964,0.7986672051696284,0.47273828756058156,0.7674682811207298
0.1434125006198883,0.7986672051696284,0.4737479806138934,0.7674682811207298
0.14337855577468872,0.7988691437802908,0.4737479806138934,0.7674682811207298
0.1432243287563324,0.7988691437802908,0.47435379644588044,0.7674682811207298
0.14313560724258423,0.7990710823909531,0.47435379644588044,0.7674682811207298
0.14310544729232788,0.7990710823909531,0.47495961227786754,0.7674682811207298
0.14305558800697327,0.7992730210016155,0.47495961227786754,0.7674682811207298
0.14294908940792084,0.7992730210016155,0.4755654281098546,0.7674682811207298
0.14288029074668884,0.7994749596122779,0.4755654281098546,0.7674682811207298
0.14286082983016968,0.7994749596122779,0.47576736672051695,0.7674682811207298
0.14285892248153687,0.7996768982229402,0.47576736672051695,0.7674682811207298
0.14267636835575104,0.7996768982229402,0.47718093699515346,0.7674682811207298
0.14256034791469574,0.8000807754442649,0.47718093699515346,0.7674682811207298
0.14255693554878235,0.8000807754442649,0.4773828756058158,0.7674682811207298
0.14251530170440674,0.8002827140549273,0.4773828756058158,0.7674682811207298
0.14231324195861816,0.8002827140549273,0.47778675282714056,0.7674682811207298
0.14226897060871124,0.8004846526655897,0.47778675282714056,0.7674682811207298
0.14218264818191528,0.8004846526655897,0.4783925686591276,0.7674682811207298
0.14209386706352234,0.8008885298869144,0.4783925686591276,0.7674682811207298
0.14206521213054657,0.8008885298869144,0.47859450726978997,0.7674682811207298
0.1419738531112671,0.8012924071082391,0.47859450726978997,0.7674682811207298
0.14170312881469727,0.8012924071082391,0.47940226171243944,0.7674682811207298
0.14158040285110474,0.8018982229402262,0.47940226171243944,0.7674682811207298
0.14156487584114075,0.8018982229402262,0.4796042003231018,0.7674682811207298
0.14142650365829468,0.8021001615508885,0.4796042003231018,0.7674682811207298
0.14138230681419373,0.8021001615508885,0.4798061389337641,0.7674682811207298
0.14119374752044678,0.8025040387722132,0.4798061389337641,0.7674682811207298
0.14118754863739014,0.8025040387722132,0.4800080775444265,0.7674682811207298
0.1411711573600769,0.8027059773828756,0.4800080775444265,0.7674682811207298
0.14091111719608307,0.8027059773828756,0.48081583198707595,0.7674682811207298
0.14088881015777588,0.802907915993538,0.48081583198707595,0.7674682811207298
0.14050918817520142,0.802907915993538,0.4818255250403877,0.7674682811207298
0.14027979969978333,0.8031098546042004,0.4818255250403877,0.7674682811207298
0.14025655388832092,0.8031098546042004,0.4820274636510501,0.7674682811207298
0.140110582113266,0.803513731825525,0.4820274636510501,0.7674682811207298
0.1400737762451172,0.803513731825525,0.48222940226171246,0.7674682811207298
0.13993875682353973,0.8041195476575121,0.48222940226171246,0.7674682811207298
0.13984239101409912,0.8041195476575121,0.4824313408723748,0.7674682811207298
0.13981206715106964,0.8043214862681745,0.4824313408723748,0.7674682811207298
0.1392822414636612,0.8043214862681745,0.484248788368336,0.7674682811207298
0.13927093148231506,0.8045234248788369,0.484248788368336,0.7674682811207298
0.1392434537410736,0.8045234248788369,0.48465266558966075,0.7674682811207298
0.13923493027687073,0.8047253634894992,0.48465266558966075,0.7674682811207298
0.13918906450271606,0.8047253634894992,0.4850565428109855,0.7674682811207298
0.13915906846523285,0.8049273021001615,0.4850565428109855,0.7674682811207298
0.13890652358531952,0.8049273021001615,0.486470113085622,0.7674682811207298
0.13888831436634064,0.8051292407108239,0.486470113085622,0.7674682811207298
0.13863635063171387,0.8051292407108239,0.48707592891760904,0.7674682811207298
0.13862934708595276,0.8053311793214862,0.48707592891760904,0.7674682811207298
0.13851585984230042,0.8053311793214862,0.4872778675282714,0.7674682811207298
0.13845473527908325,0.8055331179321487,0.4872778675282714,0.7674682811207298
0.13825564086437225,0.8055331179321487,0.48848949919224555,0.7674682811207298
0.1381993591785431,0.805735056542811,0.48848949919224555,0.7674682811207298
0.1381358802318573,0.805735056542811,0.4888933764135703,0.7674682811207298
0.1381097435951233,0.8059369951534734,0.4888933764135703,0.7674682811207298
0.13806310296058655,0.8059369951534734,0.48909531502423265,0.7674682811207298
0.1378900706768036,0.806340872374798,0.48909531502423265,0.7674682811207298
0.13767564296722412,0.806340872374798,0.48990306946688206,0.7674682811207298
0.1376630961894989,0.8065428109854604,0.48990306946688206,0.7674682811207298
0.13757747411727905,0.8065428109854604,0.4901050080775444,0.7674682811207298
0.13755783438682556,0.8067447495961227,0.4901050080775444,0.7674682811207298
0.1374034881591797,0.8067447495961227,0.49050888529886916,0.7674682811207298
0.13718317449092865,0.8073505654281099,0.49050888529886916,0.7674682811207298
0.13714446127414703,0.8073505654281099,0.49091276252019383,0.7674682811207298
0.13711321353912354,0.8075525040387722,0.49091276252019383,0.7674682811207298
0.1367989480495453,0.8075525040387722,0.49232633279483035,0.7674682811207298
0.13675007224082947,0.807956381260097,0.49232633279483035,0.7674682811207298
0.13666650652885437,0.807956381260097,0.49293214862681745,0.7674682811207298
0.13657815754413605,0.8083602584814217,0.49293214862681745,0.7674682811207298
0.13650181889533997,0.8083602584814217,0.4933360258481422,0.7674682811207298
0.13646778464317322,0.808562197092084,0.4933360258481422,0.7674682811207298
0.13630598783493042,0.808562197092084,0.49353796445880455,0.7674682811207298
0.13619181513786316,0.8089660743134087,0.49353796445880455,0.7674682811207298
0.13588912785053253,0.8089660743134087,0.4945476575121163,0.7674682811207298
0.13583987951278687,0.809168012924071,0.4945476575121163,0.7674682811207298
0.1357811987400055,0.809168012924071,0.49495153473344106,0.7674682811207298
0.13573327660560608,0.8095718901453958,0.49495153473344106,0.7674682811207298
0.13533684611320496,0.8095718901453958,0.4965670436187399,0.7674682811207298
0.13520944118499756,0.8097738287560582,0.4965670436187399,0.7674682811207298
0.13479290902614594,0.8097738287560582,0.4985864297253635,0.7674682811207298
0.1347046196460724,0.8099757673667205,0.4985864297253635,0.7674682811207298
0.1346507966518402,0.8099757673667205,0.49878836833602586,0.7674682811207298
0.1345457136631012,0.8101777059773829,0.49878836833602586,0.7674682811207298
0.13449741899967194,0.8101777059773829,0.4991922455573506,0.7674682811207298
0.13448083400726318,0.8103796445880452,0.4991922455573506,0.7674682811207298
0.13432440161705017,0.8103796445880452,0.49959612277867527,0.7674682811207298
0.13430312275886536,0.8105815831987075,0.49959612277867527,0.7674682811207298
0.1342359483242035,0.8105815831987075,0.5,0.7674682811207298
0.1341613233089447,0.81078352180937,0.5,0.7674682811207298
0.13396304845809937,0.81078352180937,0.5008077544426495,0.7674682811207298
0.13395565748214722,0.8109854604200323,0.5008077544426495,0.7674682811207298
0.13393601775169373,0.8109854604200323,0.5010096930533118,0.7674682811207298
0.13388964533805847,0.811389337641357,0.5010096930533118,0.7674682811207298
0.13375835120677948,0.811389337641357,0.5012116316639742,0.7674682811207298
0.13375428318977356,0.8115912762520194,0.5012116316639742,0.7674682811207298
0.13374173641204834,0.8115912762520194,0.5016155088852988,0.7674682811207298
0.13373786211013794,0.8117932148626817,0.5016155088852988,0.7674682811207298
0.13359621167182922,0.8117932148626817,0.5024232633279483,0.7674682811207298
0.133574441075325,0.8121970920840065,0.5024232633279483,0.7674682811207298
0.13352689146995544,0.8121970920840065,0.5026252019386107,0.7674682811207298
0.13351935148239136,0.8123990306946688,0.5026252019386107,0.7674682811207298
0.13327449560165405,0.8123990306946688,0.5032310177705978,0.7674682811207298
0.13319125771522522,0.8128029079159935,0.5032310177705978,0.7674682811207298
0.1331474483013153,0.8128029079159935,0.5034329563812601,0.7674682811207298
0.1330990344285965,0.8130048465266559,0.5034329563812601,0.7674682811207298
0.13303980231285095,0.8130048465266559,0.5036348949919225,0.7674682811207298
0.1329822540283203,0.8134087237479806,0.5036348949919225,0.7674682811207298
0.13277578353881836,0.8134087237479806,0.5040387722132472,0.7674682811207298
0.13272568583488464,0.8140145395799677,0.5040387722132472,0.7674682811207298
0.13270580768585205,0.8140145395799677,0.5042407108239095,0.7674682811207298
0.13268235325813293,0.81421647819063,0.5042407108239095,0.7674682811207298
0.13258498907089233,0.81421647819063,0.505048465266559,0.7674682811207298
0.1324610859155655,0.8146203554119548,0.505048465266559,0.7674682811207298
0.1323833465576172,0.8146203554119548,0.5052504038772213,0.7674682811207298
0.13235506415367126,0.8148222940226171,0.5052504038772213,0.7674682811207298
0.1322486400604248,0.8148222940226171,0.505654281098546,0.7674682811207298
0.1322152018547058,0.8150242326332795,0.505654281098546,0.7674682811207298
0.13197162747383118,0.8150242326332795,0.5068659127625202,0.7674682811207298
0.1319391131401062,0.8152261712439418,0.5068659127625202,0.7674682811207298
0.13189703226089478,0.8152261712439418,0.5070678513731826,0.7674682811207298
0.13187453150749207,0.8156300484652665,0.5070678513731826,0.7674682811207298
0.13178765773773193,0.8156300484652665,0.5076736672051696,0.7674682811207298
0.13173240423202515,0.815831987075929,0.5076736672051696,0.7674682811207298
0.1317061334848404,0.815831987075929,0.507875605815832,0.7674682811207298
0.1316346675157547,0.8160339256865913,0.507875605815832,0.7674682811207298
0.1316286325454712,0.8160339256865913,0.5080775444264943,0.7674682811207298
0.13159489631652832,0.816437802907916,0.5080775444264943,0.7674682811207298
0.1315401792526245,0.816437802907916,0.5082794830371568,0.7674682811207298
0.13130274415016174,0.8168416801292407,0.5082794830371568,0.7674682811207298
0.1310076117515564,0.8168416801292407,0.5096930533117933,0.7674682811207298
0.13092473149299622,0.817043618739903,0.5096930533117933,0.7674682811207298
0.13091909885406494,0.817043618739903,0.5100969305331179,0.7674682811207298
0.1308639794588089,0.8174474959612278,0.5100969305331179,0.7674682811207298
0.1306932270526886,0.8174474959612278,0.5105008077544426,0.7674682811207298
0.1305265873670578,0.8176494345718901,0.5105008077544426,0.7674682811207298
0.13037732243537903,0.8176494345718901,0.5111066235864298,0.7674682811207298
0.13036589324474335,0.8178513731825525,0.5111066235864298,0.7674682811207298
0.13036033511161804,0.8178513731825525,0.5113085621970921,0.7674682811207298
0.13035708665847778,0.8180533117932148,0.5113085621970921,0.7674682811207298
0.13033202290534973,0.8180533117932148,0.5119143780290791,0.7674682811207298
0.1302468478679657,0.8184571890145396,0.5119143780290791,0.7674682811207298
0.13009363412857056,0.8184571890145396,0.5123182552504039,0.7674682811207298
0.1300669014453888,0.8190630048465266,0.5123182552504039,0.7674682811207298
0.13004308938980103,0.8190630048465266,0.5127221324717286,0.7674682811207298
0.13000595569610596,0.819264943457189,0.5127221324717286,0.7674682811207298
0.12975247204303741,0.819264943457189,0.5129240710823909,0.7674682811207298
0.1294548213481903,0.8196688206785138,0.5129240710823909,0.7674682811207298
0.12935486435890198,0.8196688206785138,0.5139337641357028,0.7674682811207298
0.12926459312438965,0.8198707592891761,0.5139337641357028,0.7674682811207298
0.129083514213562,0.8198707592891761,0.5149434571890146,0.7674682811207298
0.1290624439716339,0.8200726978998385,0.5149434571890146,0.7674682811207298
0.12847958505153656,0.8200726978998385,0.518578352180937,0.7674682811207298
0.12844517827033997,0.8202746365105008,0.518578352180937,0.7674682811207298
0.12805882096290588,0.8202746365105008,0.5191841680129241,0.7674682811207298
0.12802937626838684,0.8204765751211631,0.5191841680129241,0.7674682811207298
0.12789174914360046,0.8204765751211631,0.5193861066235864,0.7674682811207298
0.12779490649700165,0.8206785137318255,0.5193861066235864,0.7674682811207298
0.1276710331439972,0.8206785137318255,0.5205977382875606,0.7674682811207298
0.1274946630001068,0.8210823909531503,0.5205977382875606,0.7674682811207298
0.127365380525589,0.8210823909531503,0.5212035541195477,0.7674682811207298
0.12731310725212097,0.8212843295638126,0.5212035541195477,0.7674682811207298
0.12668414413928986,0.8212843295638126,0.5232229402261712,0.7674682811207298
0.12656179070472717,0.821486268174475,0.5232229402261712,0.7674682811207298
0.12638649344444275,0.821486268174475,0.523626817447496,0.7674682811207298
0.1263563483953476,0.8216882067851373,0.523626817447496,0.7674682811207298
0.12632381916046143,0.8216882067851373,0.5238287560581584,0.7674682811207298
0.1263091117143631,0.822092084006462,0.5238287560581584,0.7674682811207298
0.12629233300685883,0.822092084006462,0.524232633279483,0.7674682811207298
0.12625432014465332,0.8222940226171244,0.524232633279483,0.7674682811207298
0.12607699632644653,0.8222940226171244,0.5248384491114702,0.7674682811207298
0.12605127692222595,0.8224959612277868,0.5248384491114702,0.7674682811207298
0.12600135803222656,0.8224959612277868,0.5252423263327949,0.7674682811207298
0.1259956955909729,0.8226978998384491,0.5252423263327949,0.7674682811207298
0.12585383653640747,0.8226978998384491,0.5254442649434572,0.7674682811207298
0.1257641613483429,0.8233037156704361,0.5254442649434572,0.7674682811207298
0.12571193277835846,0.8233037156704361,0.5260500807754442,0.7674682811207298
0.12563368678092957,0.8239095315024233,0.5260500807754442,0.7674682811207298
0.12548089027404785,0.8239095315024233,0.526453957996769,0.7674682811207298
0.12543688714504242,0.8241114701130856,0.526453957996769,0.7674682811207298
0.12506911158561707,0.8241114701130856,0.5276655896607432,0.7674682811207298
0.12504857778549194,0.824313408723748,0.5276655896607432,0.7674682811207298
0.12492650747299194,0.824313408723748,0.5282714054927302,0.7674682811207298
0.12486284971237183,0.8247172859450727,0.5282714054927302,0.7674682811207298
0.1247486025094986,0.8247172859450727,0.529281098546042,0.7674682811207298
0.12474620342254639,0.8249192245557351,0.529281098546042,0.7674682811207298
0.1245771050453186,0.8249192245557351,0.529886914378029,0.7674682811207298
0.12453818321228027,0.8251211631663974,0.529886914378029,0.7674682811207298
0.12428954243659973,0.8251211631663974,0.5313004846526656,0.7674682811207298
0.12421447038650513,0.8253231017770598,0.5313004846526656,0.7674682811207298
0.12409302592277527,0.8253231017770598,0.532108239095315,0.7674682811207298
0.12408596277236938,0.8255250403877221,0.532108239095315,0.7674682811207298
0.1238279938697815,0.8255250403877221,0.5327140549273021,0.7674682811207298
0.12382090091705322,0.8257269789983845,0.5327140549273021,0.7674682811207298
0.12347796559333801,0.8257269789983845,0.5339256865912763,0.7674682811207298
0.12346866726875305,0.8259289176090469,0.5339256865912763,0.7674682811207298
0.12345661222934723,0.8259289176090469,0.5341276252019386,0.7674682811207298
0.1234268844127655,0.8261308562197092,0.5341276252019386,0.7674682811207298
0.12331318855285645,0.8261308562197092,0.5353392568659128,0.7674682811207298
0.12316054105758667,0.8263327948303716,0.5353392568659128,0.7674682811207298
0.12274371087551117,0.8263327948303716,0.5375605815831987,0.7674682811207298
0.12260794639587402,0.8265347334410339,0.5375605815831987,0.7674682811207298
0.12243756651878357,0.8265347334410339,0.5383683360258481,0.7674682811207298
0.12239915132522583,0.8269386106623586,0.5383683360258481,0.7674682811207298
0.1223500669002533,0.8269386106623586,0.5385702746365105,0.7674682811207298
0.12230104207992554,0.827140549273021,0.5385702746365105,0.7674682811207298
0.12221165001392365,0.827140549273021,0.5391760904684976,0.7674682811207298
0.12220108509063721,0.8273424878836834,0.5391760904684976,0.7674682811207298
0.1220870316028595,0.8273424878836834,0.5393780290791599,0.7674682811207298
0.12200966477394104,0.8277463651050081,0.5393780290791599,0.7674682811207298
0.12190456688404083,0.8277463651050081,0.5405896607431341,0.7674682811207298
0.12186625599861145,0.8279483037156704,0.5405896607431341,0.7674682811207298
0.12184086441993713,0.8279483037156704,0.5409935379644588,0.7674682811207298
0.12166401743888855,0.8283521809369951,0.5409935379644588,0.7674682811207298
0.12160718441009521,0.8283521809369951,0.5413974151857835,0.7674682811207298
0.12159764766693115,0.8285541195476576,0.5413974151857835,0.7674682811207298
0.12154270708560944,0.8285541195476576,0.5415993537964459,0.7674682811207298
0.12153288722038269,0.8287560581583199,0.5415993537964459,0.7674682811207298
0.12151771783828735,0.8287560581583199,0.5418012924071083,0.7674682811207298
0.12143014371395111,0.8289579967689822,0.5418012924071083,0.7674682811207298
0.12126578390598297,0.8289579967689822,0.5430129240710824,0.7674682811207298
0.1212497353553772,0.8291599353796446,0.5430129240710824,0.7674682811207298
0.12104877829551697,0.8291599353796446,0.5436187399030694,0.7674682811207298
0.12103408575057983,0.8293618739903069,0.5436187399030694,0.7674682811207298
0.12096107006072998,0.8293618739903069,0.5438206785137318,0.7674682811207298
0.12091004848480225,0.8295638126009693,0.5438206785137318,0.7674682811207298
0.1206890344619751,0.8295638126009693,0.5446284329563813,0.7674682811207298
0.12061429023742676,0.8299676898222941,0.5446284329563813,0.7674682811207298
0.12042495608329773,0.8299676898222941,0.5452342487883683,0.7674682811207298
0.12040016055107117,0.8303715670436187,0.5452342487883683,0.7674682811207298
0.12030936777591705,0.8303715670436187,0.5458400646203554,0.7674682811207298
0.12024641036987305,0.8305735056542811,0.5458400646203554,0.7674682811207298
0.11997123062610626,0.8305735056542811,0.5464458804523424,0.7674682811207298
0.11988070607185364,0.8307754442649434,0.5464458804523424,0.7674682811207298
0.1197940856218338,0.8307754442649434,0.5472536348949919,0.7674682811207298
0.11973336338996887,0.8309773828756059,0.5472536348949919,0.7674682811207298
0.119667649269104,0.8309773828756059,0.5474555735056543,0.7674682811207298
0.11954203248023987,0.8311793214862682,0.5474555735056543,0.7674682811207298
0.11953112483024597,0.8311793214862682,0.5476575121163166,0.7674682811207298
0.11951351165771484,0.8313812600969306,0.5476575121163166,0.7674682811207298
0.11948248744010925,0.8313812600969306,0.547859450726979,0.7674682811207298
0.1194622665643692,0.8315831987075929,0.547859450726979,0.7674682811207298
0.11910764873027802,0.8315831987075929,0.5504846526655897,0.7674682811207298
0.11901634931564331,0.8317851373182552,0.5504846526655897,0.7674682811207298
0.11894379556179047,0.8317851373182552,0.5508885298869144,0.7674682811207298
0.11894068121910095,0.8319870759289176,0.5508885298869144,0.7674682811207298
0.11864469945430756,0.8319870759289176,0.5518982229402262,0.7674682811207298
0.11864390969276428,0.8321890145395799,0.5518982229402262,0.7674682811207298
0.11856794357299805,0.8321890145395799,0.5521001615508885,0.7674682811207298
0.11830246448516846,0.8329967689822294,0.5521001615508885,0.7674682811207298
0.11828812956809998,0.8329967689822294,0.5523021001615509,0.7674682811207298
0.11824306845664978,0.8331987075928917,0.5523021001615509,0.7674682811207298
0.1182258129119873,0.8331987075928917,0.5525040387722132,0.7674682811207298
0.11800713837146759,0.8334006462035541,0.5525040387722132,0.7674682811207298
0.11798146367073059,0.8334006462035541,0.552907915993538,0.7674682811207298
0.11786368489265442,0.8338045234248789,0.552907915993538,0.7674682811207298
0.1176501214504242,0.8338045234248789,0.5537156704361874,0.7674682811207298
0.11755159497261047,0.8342084006462036,0.5537156704361874,0.7674682811207298
0.11752787232398987,0.8342084006462036,0.5539176090468497,0.7674682811207298
0.11752361059188843,0.8344103392568659,0.5539176090468497,0.7674682811207298
0.11743971705436707,0.8344103392568659,0.5541195476575121,0.7674682811207298
0.11735957860946655,0.8352180936995154,0.5541195476575121,0.7674682811207298
0.11720380187034607,0.8352180936995154,0.5549273021001615,0.7674682811207298
0.11702454090118408,0.8358239095315024,0.5549273021001615,0.7674682811207298
0.11692479252815247,0.8358239095315024,0.5553311793214862,0.7674682811207298
0.11685293912887573,0.8360258481421647,0.5553311793214862,0.7674682811207298
0.11681327223777771,0.8360258481421647,0.5555331179321487,0.7674682811207298
0.11675366759300232,0.8362277867528272,0.5555331179321487,0.7674682811207298
0.116740882396698,0.8362277867528272,0.555735056542811,0.7674682811207298
0.11656615138053894,0.8366316639741519,0.555735056542811,0.7674682811207298
0.11654016375541687,0.8366316639741519,0.5559369951534734,0.7674682811207298
0.11648732423782349,0.8372374798061389,0.5559369951534734,0.7674682811207298
0.11638547480106354,0.8372374798061389,0.5561389337641357,0.7674682811207298
0.11637091636657715,0.8374394184168013,0.5561389337641357,0.7674682811207298
0.11618472635746002,0.8374394184168013,0.5567447495961227,0.7674682811207298
0.11615996062755585,0.837843295638126,0.5567447495961227,0.7674682811207298
0.11544656753540039,0.837843295638126,0.5589660743134087,0.7674682811207298
0.11540055274963379,0.8380452342487884,0.5589660743134087,0.7674682811207298
0.11535695195198059,0.8380452342487884,0.5595718901453958,0.7674682811207298
0.1151471883058548,0.8382471728594507,0.5595718901453958,0.7674682811207298
0.11513161659240723,0.8382471728594507,0.5597738287560582,0.7674682811207298
0.11511820554733276,0.8384491114701131,0.5597738287560582,0.7674682811207298
0.11493441462516785,0.8384491114701131,0.56078352180937,0.7674682811207298
0.11479899287223816,0.8386510500807755,0.56078352180937,0.7674682811207298
0.11465196311473846,0.8386510500807755,0.5615912762520194,0.7674682811207298
0.11461007595062256,0.8392568659127625,0.5615912762520194,0.7674682811207298
0.11458548903465271,0.8392568659127625,0.5617932148626817,0.7674682811207298
0.11450882256031036,0.8394588045234249,0.5617932148626817,0.7674682811207298
0.1144462525844574,0.8394588045234249,0.5619951534733441,0.7674682811207298
0.11436581611633301,0.8398626817447497,0.5619951534733441,0.7674682811207298
0.11421281099319458,0.8398626817447497,0.5628029079159935,0.7674682811207298
0.1142035722732544,0.840064620355412,0.5628029079159935,0.7674682811207298
0.1141800582408905,0.840064620355412,0.5630048465266559,0.7674682811207298
0.11405199766159058,0.8402665589660743,0.5630048465266559,0.7674682811207298
0.11404350399971008,0.8402665589660743,0.5632067851373183,0.7674682811207298
0.11399644613265991,0.840670436187399,0.5632067851373183,0.7674682811207298
0.11396932601928711,0.840670436187399,0.5634087237479806,0.7674682811207298
0.11394569277763367,0.8408723747980614,0.5634087237479806,0.7674682811207298
0.11392423510551453,0.8408723747980614,0.563610662358643,0.7674682811207298
0.11389017105102539,0.8410743134087237,0.563610662358643,0.7674682811207298
0.1135755330324173,0.8410743134087237,0.5648222940226171,0.7674682811207298
0.11325734853744507,0.8416801292407108,0.5648222940226171,0.7674682811207298
0.1132453978061676,0.8416801292407108,0.5650242326332795,0.7674682811207298
0.11320933699607849,0.8422859450726979,0.5650242326332795,0.7674682811207298
0.11282551288604736,0.8422859450726979,0.5662358642972536,0.7674682811207298
0.11273989081382751,0.8426898222940227,0.5662358642972536,0.7674682811207298
0.11260432004928589,0.8426898222940227,0.566437802907916,0.7674682811207298
0.11257326602935791,0.842891760904685,0.566437802907916,0.7674682811207298
0.11238449811935425,0.842891760904685,0.5668416801292407,0.7674682811207298
0.11235439777374268,0.8430936995153473,0.5668416801292407,0.7674682811207298
0.11233413219451904,0.8430936995153473,0.567043618739903,0.7674682811207298
0.11231662333011627,0.843497576736672,0.567043618739903,0.7674682811207298
0.1122933030128479,0.843497576736672,0.5672455573505655,0.7674682811207298
0.11229291558265686,0.8436995153473344,0.5672455573505655,0.7674682811207298
0.1120237410068512,0.8436995153473344,0.5682552504038773,0.7674682811207298
0.11201933026313782,0.8439014539579968,0.5682552504038773,0.7674682811207298
0.1120145320892334,0.8439014539579968,0.5684571890145396,0.7674682811207298
0.11199399828910828,0.8441033925686591,0.5684571890145396,0.7674682811207298
0.11192750930786133,0.8441033925686591,0.5688610662358643,0.7674682811207298
0.11184829473495483,0.8443053311793215,0.5688610662358643,0.7674682811207298
0.1116517037153244,0.8443053311793215,0.5696688206785138,0.7674682811207298
0.11150836944580078,0.8445072697899838,0.5696688206785138,0.7674682811207298
0.1113734245300293,0.8445072697899838,0.5700726978998385,0.7674682811207298
0.11113357543945312,0.845113085621971,0.5700726978998385,0.7674682811207298
0.11102941632270813,0.845113085621971,0.5702746365105008,0.7674682811207298
0.11101430654525757,0.8453150242326333,0.5702746365105008,0.7674682811207298
0.11089450120925903,0.8453150242326333,0.5710823909531503,0.7674682811207298
0.11089110374450684,0.8455169628432956,0.5710823909531503,0.7674682811207298
0.11086329817771912,0.8455169628432956,0.5712843295638126,0.7674682811207298
0.11081910133361816,0.845718901453958,0.5712843295638126,0.7674682811207298
0.11058551073074341,0.845718901453958,0.5718901453957996,0.7674682811207298
0.11057129502296448,0.8459208400646203,0.5718901453957996,0.7674682811207298
0.11037696897983551,0.8459208400646203,0.5731017770597738,0.7674682811207298
0.11035922169685364,0.8461227786752827,0.5731017770597738,0.7674682811207298
0.11032089591026306,0.8461227786752827,0.5735056542810986,0.7674682811207298
0.11025798320770264,0.846324717285945,0.5735056542810986,0.7674682811207298
0.11020907759666443,0.846324717285945,0.5737075928917609,0.7674682811207298
0.1101587563753128,0.8465266558966075,0.5737075928917609,0.7674682811207298
0.11007970571517944,0.8465266558966075,0.5739095315024233,0.7674682811207298
0.11003759503364563,0.8467285945072698,0.5739095315024233,0.7674682811207298
0.10999074578285217,0.8467285945072698,0.5741114701130856,0.7674682811207298
0.10998083651065826,0.8469305331179321,0.5741114701130856,0.7674682811207298
0.10985571146011353,0.8469305331179321,0.5749192245557351,0.7674682811207298
0.10977086424827576,0.8475363489499192,0.5749192245557351,0.7674682811207298
0.10954225063323975,0.8475363489499192,0.5759289176090469,0.7674682811207298
0.10947898030281067,0.8477382875605816,0.5759289176090469,0.7674682811207298
0.10945117473602295,0.8477382875605816,0.5763327948303716,0.7674682811207298
0.10937860608100891,0.8481421647819063,0.5763327948303716,0.7674682811207298
0.10929638147354126,0.8481421647819063,0.5767366720516963,0.7674682811207298
0.10928292572498322,0.8483441033925686,0.5767366720516963,0.7674682811207298
0.10914158821105957,0.8483441033925686,0.5779483037156704,0.7674682811207298
0.10909855365753174,0.848546042003231,0.5779483037156704,0.7674682811207298
0.1090419739484787,0.848546042003231,0.5781502423263328,0.7674682811207298
0.10903549194335938,0.8487479806138933,0.5781502423263328,0.7674682811207298
0.10898825526237488,0.8487479806138933,0.5783521809369951,0.7674682811207298
0.1089719831943512,0.8489499192245558,0.5783521809369951,0.7674682811207298
0.10862717032432556,0.8489499192245558,0.5799676898222941,0.7674682811207298
0.10862505435943604,0.8491518578352181,0.5799676898222941,0.7674682811207298
0.10861577093601227,0.8491518578352181,0.5801696284329564,0.7674682811207298
0.1086018830537796,0.8493537964458805,0.5801696284329564,0.7674682811207298
0.10830654203891754,0.8493537964458805,0.5811793214862682,0.7674682811207298
0.10823129117488861,0.8497576736672051,0.5811793214862682,0.7674682811207298
0.10818147659301758,0.8497576736672051,0.5813812600969306,0.7674682811207298
0.10816267132759094,0.8499596122778675,0.5813812600969306,0.7674682811207298
0.10807999968528748,0.8499596122778675,0.5821890145395799,0.7674682811207298
0.10805642604827881,0.8501615508885298,0.5821890145395799,0.7674682811207298
0.10786902904510498,0.8501615508885298,0.5829967689822294,0.7674682811207298
0.10786172747612,0.8503634894991923,0.5829967689822294,0.7674682811207298
0.10759778320789337,0.8503634894991923,0.5848142164781907,0.7674682811207298
0.1075364202260971,0.8505654281098546,0.5848142164781907,0.7674682811207298
0.10742604732513428,0.8505654281098546,0.5858239095315024,0.7674682811207298
0.10728421807289124,0.850767366720517,0.5858239095315024,0.7674682811207298
0.10709919035434723,0.850767366720517,0.5870355411954766,0.7674682811207298
0.10693249106407166,0.851373182552504,0.5870355411954766,0.7674682811207298
0.1065010130405426,0.851373182552504,0.587843295638126,0.7674682811207298
0.10644489526748657,0.8517770597738288,0.587843295638126,0.7674682811207298
0.1063157469034195,0.8517770597738288,0.5884491114701131,0.7674682811207298
0.10628944635391235,0.8521809369951535,0.5884491114701131,0.7674682811207298
0.10627573728561401,0.8521809369951535,0.5886510500807755,0.7674682811207298
0.10622617602348328,0.8525848142164781,0.5886510500807755,0.7674682811207298
0.10618330538272858,0.8525848142164781,0.5890549273021002,0.7674682811207298
0.10613933205604553,0.8527867528271406,0.5890549273021002,0.7674682811207298
0.10613852739334106,0.8527867528271406,0.5892568659127625,0.7674682811207298
0.10602980852127075,0.8529886914378029,0.5892568659127625,0.7674682811207298
0.10597270727157593,0.8529886914378029,0.5896607431340872,0.7674682811207298
0.10596543550491333,0.8531906300484653,0.5896607431340872,0.7674682811207298
0.10595464706420898,0.8531906300484653,0.5898626817447497,0.7674682811207298
0.10590898990631104,0.8533925686591276,0.5898626817447497,0.7674682811207298
0.10582444071769714,0.8533925686591276,0.590064620355412,0.7674682811207298
0.10578486323356628,0.85359450726979,0.590064620355412,0.7674682811207298
0.10553371906280518,0.85359450726979,0.5910743134087237,0.7674682811207298
0.10552293062210083,0.8537964458804523,0.5910743134087237,0.7674682811207298
0.10511398315429688,0.8537964458804523,0.5922859450726979,0.7674682811207298
0.10510241985321045,0.8539983844911146,0.5922859450726979,0.7674682811207298
0.10507458448410034,0.8539983844911146,0.5924878836833603,0.7674682811207298
0.10500273108482361,0.8542003231017771,0.5924878836833603,0.7674682811207298
0.1049523651599884,0.8542003231017771,0.5926898222940227,0.7674682811207298
0.1049184650182724,0.8544022617124394,0.5926898222940227,0.7674682811207298
0.10484382510185242,0.8544022617124394,0.5930936995153473,0.7674682811207298
0.10482177138328552,0.8546042003231018,0.5930936995153473,0.7674682811207298
0.10477876663208008,0.8546042003231018,0.5932956381260097,0.7674682811207298
0.10475310683250427,0.8548061389337641,0.5932956381260097,0.7674682811207298
0.10473886132240295,0.8548061389337641,0.593497576736672,0.7674682811207298
0.10459700226783752,0.8550080775444265,0.593497576736672,0.7674682811207298
0.10443121194839478,0.8550080775444265,0.5939014539579968,0.7674682811207298
0.1043555736541748,0.8552100161550888,0.5939014539579968,0.7674682811207298
0.10395169258117676,0.8552100161550888,0.595113085621971,0.7674682811207298
0.1039263904094696,0.8554119547657512,0.595113085621971,0.7674682811207298
0.10390181839466095,0.8554119547657512,0.5953150242326333,0.7674682811207298
0.10385963320732117,0.8556138933764136,0.5953150242326333,0.7674682811207298
0.10365700721740723,0.8556138933764136,0.596324717285945,0.7674682811207298
0.10364937782287598,0.8558158319870759,0.596324717285945,0.7674682811207298
0.10363638401031494,0.8558158319870759,0.5965266558966075,0.7674682811207298
0.10360532999038696,0.8560177705977383,0.5965266558966075,0.7674682811207298
0.10360381007194519,0.8560177705977383,0.5967285945072698,0.7674682811207298
0.10349130630493164,0.8562197092084006,0.5967285945072698,0.7674682811207298
0.10346221923828125,0.8562197092084006,0.5971324717285945,0.7674682811207298
0.10333654284477234,0.8566235864297254,0.5971324717285945,0.7674682811207298
0.10313668847084045,0.8566235864297254,0.597940226171244,0.7674682811207298
0.10305613279342651,0.8570274636510501,0.597940226171244,0.7674682811207298
0.10305070877075195,0.8570274636510501,0.5983441033925686,0.7674682811207298
0.1029973030090332,0.8572294022617124,0.5983441033925686,0.7674682811207298
0.10257956385612488,0.8572294022617124,0.5999596122778675,0.7674682811207298
0.10243949294090271,0.8576332794830371,0.5999596122778675,0.7674682811207298
0.10220170021057129,0.8576332794830371,0.6003634894991923,0.7674682811207298
0.1021328866481781,0.8578352180936996,0.6003634894991923,0.7674682811207298
0.10200703144073486,0.8578352180936996,0.6009693053311793,0.7674682811207298
0.10200369358062744,0.8580371567043619,0.6009693053311793,0.7674682811207298
0.1018032431602478,0.8580371567043619,0.6011712439418416,0.7674682811207298
0.10169351100921631,0.8584410339256866,0.6011712439418416,0.7674682811207298
0.10142064094543457,0.8584410339256866,0.6023828756058158,0.7674682811207298
0.10141831636428833,0.8586429725363489,0.6023828756058158,0.7674682811207298
0.10137996077537537,0.8586429725363489,0.6027867528271406,0.7674682811207298
0.10135284066200256,0.8588449111470113,0.6027867528271406,0.7674682811207298
0.10052928328514099,0.8588449111470113,0.6060177705977383,0.7674682811207298
0.10020938515663147,0.8594507269789984,0.6060177705977383,0.7674682811207298
0.10012254118919373,0.8594507269789984,0.6066235864297254,0.7674682811207298
0.10011658072471619,0.8596526655896607,0.6066235864297254,0.7674682811207298
0.10010704398155212,0.8596526655896607,0.6068255250403877,0.7674682811207298
0.09995940327644348,0.8598546042003231,0.6068255250403877,0.7674682811207298
0.09993663430213928,0.8598546042003231,0.6074313408723748,0.7674682811207298
0.09989947080612183,0.8600565428109854,0.6074313408723748,0.7674682811207298
0.09989601373672485,0.8600565428109854,0.6076332794830371,0.7674682811207298
0.09981095790863037,0.8604604200323102,0.6076332794830371,0.7674682811207298
0.09979966282844543,0.8604604200323102,0.6078352180936996,0.7674682811207298
0.09975928068161011,0.8608642972536349,0.6078352180936996,0.7674682811207298
0.09961995482444763,0.8608642972536349,0.6084410339256866,0.7674682811207298
0.09943673014640808,0.8612681744749596,0.6084410339256866,0.7674682811207298
0.09941840171813965,0.8612681744749596,0.6088449111470113,0.7674682811207298
0.09939536452293396,0.8616720516962844,0.6088449111470113,0.7674682811207298
0.09927216172218323,0.8616720516962844,0.6096526655896607,0.7674682811207298
0.0992414653301239,0.8618739903069467,0.6096526655896607,0.7674682811207298
0.09906378388404846,0.8618739903069467,0.6102584814216478,0.7674682811207298
0.09901535511016846,0.8620759289176091,0.6102584814216478,0.7674682811207298
0.09897428750991821,0.8620759289176091,0.6106623586429726,0.7674682811207298
0.09894651174545288,0.8622778675282714,0.6106623586429726,0.7674682811207298
0.09884005784988403,0.8622778675282714,0.6116720516962844,0.7674682811207298
0.09870356321334839,0.8628836833602584,0.6116720516962844,0.7674682811207298
0.09855121374130249,0.8628836833602584,0.6120759289176091,0.7674682811207298
0.09850260615348816,0.8630856219709209,0.6120759289176091,0.7674682811207298
0.09849566221237183,0.8630856219709209,0.6122778675282714,0.7674682811207298
0.09844940900802612,0.8634894991922456,0.6122778675282714,0.7674682811207298
0.09834843873977661,0.8634894991922456,0.6126817447495961,0.7674682811207298
0.0982484221458435,0.8640953150242326,0.6126817447495961,0.7674682811207298
0.09824272990226746,0.8640953150242326,0.6128836833602584,0.7674682811207298
0.09823763370513916,0.864297253634895,0.6128836833602584,0.7674682811207298
0.09788131713867188,0.864297253634895,0.614297253634895,0.7674682811207298
0.09774532914161682,0.8644991922455574,0.614297253634895,0.7674682811207298
0.0975218415260315,0.8644991922455574,0.6157108239095315,0.7674682811207298
0.09750184416770935,0.8647011308562197,0.6157108239095315,0.7674682811207298
0.09730097651481628,0.8647011308562197,0.6165185783521809,0.7674682811207298
0.09729164838790894,0.8649030694668821,0.6165185783521809,0.7674682811207298
0.09705230593681335,0.8649030694668821,0.6181340872374798,0.7674682811207298
0.09682992100715637,0.8651050080775444,0.6181340872374798,0.7674682811207298
0.09679976105690002,0.8651050080775444,0.6183360258481422,0.7674682811207298
0.09673348069190979,0.8655088852988692,0.6183360258481422,0.7674682811207298
0.0965910255908966,0.8655088852988692,0.6189418416801292,0.7674682811207298
0.0965825617313385,0.8657108239095315,0.6189418416801292,0.7674682811207298
0.09641298651695251,0.8657108239095315,0.6195476575121163,0.7674682811207298
0.09631615877151489,0.8661147011308562,0.6195476575121163,0.7674682811207298
0.09626913070678711,0.8661147011308562,0.6201534733441034,0.7674682811207298
0.09624525904655457,0.8663166397415186,0.6201534733441034,0.7674682811207298
0.0960766077041626,0.8663166397415186,0.6207592891760905,0.7674682811207298
0.09606966376304626,0.8665185783521809,0.6207592891760905,0.7674682811207298
0.09606108069419861,0.8665185783521809,0.6209612277867528,0.7674682811207298
0.0959760844707489,0.8669224555735057,0.6209612277867528,0.7674682811207298
0.09595319628715515,0.8669224555735057,0.6213651050080775,0.7674682811207298
0.09593990445137024,0.867124394184168,0.6213651050080775,0.7674682811207298
0.09565645456314087,0.867124394184168,0.6229806138933764,0.7674682811207298
0.0955905020236969,0.8673263327948304,0.6229806138933764,0.7674682811207298
0.09480848908424377,0.8673263327948304,0.6252019386106623,0.7674682811207298
0.09480363130569458,0.8675282714054927,0.6252019386106623,0.7674682811207298
0.09476232528686523,0.8675282714054927,0.625605815831987,0.7674682811207298
0.0947292149066925,0.8677302100161551,0.625605815831987,0.7674682811207298
0.09413862228393555,0.8677302100161551,0.627827140549273,0.7674682811207298
0.0941118597984314,0.8679321486268174,0.627827140549273,0.7674682811207298
0.09386339783668518,0.8679321486268174,0.6286348949919225,0.7674682811207298
0.09382364153862,0.8681340872374798,0.6286348949919225,0.7674682811207298
0.0935874879360199,0.8681340872374798,0.6310581583198708,0.7674682811207298
0.09353336691856384,0.8683360258481422,0.6310581583198708,0.7674682811207298
0.09339973330497742,0.8683360258481422,0.6320678513731826,0.7674682811207298
0.09334981441497803,0.8685379644588045,0.6320678513731826,0.7674682811207298
0.09278905391693115,0.8685379644588045,0.6330775444264943,0.7674682811207298
0.09276911616325378,0.8687399030694669,0.6330775444264943,0.7674682811207298
0.09260717034339905,0.8687399030694669,0.6338852988691438,0.7674682811207298
0.09260442852973938,0.8689418416801292,0.6338852988691438,0.7674682811207298
0.09239053726196289,0.8689418416801292,0.6355008077544426,0.7674682811207298
0.09237655997276306,0.8691437802907916,0.635702746365105,0.7674682811207298
0.0922996997833252,0.8691437802907916,0.6363085621970921,0.7674682811207298
0.09229835867881775,0.869345718901454,0.6363085621970921,0.7674682811207298
0.09228599071502686,0.869345718901454,0.6365105008077544,0.7674682811207298
0.09228098392486572,0.8695476575121163,0.6365105008077544,0.7674682811207298
0.0922400951385498,0.8695476575121163,0.6367124394184168,0.7674682811207298
0.09219956398010254,0.8697495961227787,0.6367124394184168,0.7674682811207298
0.09210619330406189,0.8697495961227787,0.6371163166397416,0.7674682811207298
0.0920386016368866,0.869951534733441,0.6371163166397416,0.7674682811207298
0.09186398983001709,0.869951534733441,0.6377221324717286,0.7674682811207298
0.09186068177223206,0.8701534733441034,0.6377221324717286,0.7674682811207298
0.09166696667671204,0.8701534733441034,0.6385298869143781,0.7674682811207298
0.09165635704994202,0.8703554119547657,0.6385298869143781,0.7674682811207298
0.09135380387306213,0.8703554119547657,0.6393376413570274,0.7674682811207298
0.09133502840995789,0.8707592891760905,0.6393376413570274,0.7674682811207298
0.09131240844726562,0.8707592891760905,0.6397415185783522,0.7674682811207298
0.0912708044052124,0.8715670436187399,0.6397415185783522,0.7674682811207298
0.09123611450195312,0.8715670436187399,0.6401453957996769,0.7674682811207298
0.09116998314857483,0.8719709208400647,0.6401453957996769,0.7674682811207298
0.09106400609016418,0.8719709208400647,0.6405492730210016,0.7674682811207298
0.09102916717529297,0.8723747980613893,0.6405492730210016,0.7674682811207298
0.09096330404281616,0.8723747980613893,0.6413570274636511,0.7674682811207298
0.09095951914787292,0.8725767366720517,0.6413570274636511,0.7674682811207298
0.09088295698165894,0.8725767366720517,0.6421647819063004,0.7674682811207298
0.09085595607757568,0.872778675282714,0.6421647819063004,0.7674682811207298
0.09079805016517639,0.872778675282714,0.6427705977382876,0.7674682811207298
0.09077289700508118,0.8729806138933764,0.6427705977382876,0.7674682811207298
0.0905340313911438,0.8729806138933764,0.6439822294022617,0.7674682811207298
0.09046798944473267,0.8735864297253635,0.6439822294022617,0.7674682811207298
0.09042903780937195,0.8735864297253635,0.6449919224555735,0.7674682811207298
0.09033644199371338,0.8737883683360258,0.6449919224555735,0.7674682811207298
0.09005555510520935,0.8737883683360258,0.6462035541195477,0.7674682811207298
0.09002047777175903,0.8741922455573505,0.6462035541195477,0.7674682811207298
0.09001708030700684,0.8741922455573505,0.64640549273021,0.7674682811207298
0.0900072455406189,0.874394184168013,0.64640549273021,0.7674682811207298
0.0900026261806488,0.874394184168013,0.6466074313408724,0.7674682811207298
0.08998242020606995,0.8745961227786753,0.6466074313408724,0.7674682811207298
0.08991572260856628,0.8745961227786753,0.6470113085621971,0.7674682811207298
0.0898602306842804,0.8747980613893377,0.6470113085621971,0.7674682811207298
0.0898260772228241,0.8747980613893377,0.6474151857835219,0.7674682811207298
0.08980825543403625,0.875,0.6474151857835219,0.7674682811207298
0.08969712257385254,0.875,0.6480210016155089,0.7674682811207298
0.08963119983673096,0.8752019386106623,0.6480210016155089,0.7674682811207298
0.0894477367401123,0.8752019386106623,0.649232633279483,0.7674682811207298
0.08941972255706787,0.8754038772213247,0.649232633279483,0.7674682811207298
0.08938965201377869,0.8754038772213247,0.6494345718901454,0.7674682811207298
0.08935391902923584,0.8758077544426495,0.6494345718901454,0.7674682811207298
0.08935186266899109,0.8758077544426495,0.6496365105008077,0.7674682811207298
0.08910608291625977,0.8760096930533118,0.6496365105008077,0.7674682811207298
0.0889352560043335,0.8760096930533118,0.6508481421647819,0.7674682811207298
0.08892941474914551,0.8762116316639742,0.6508481421647819,0.7674682811207298
0.08890259265899658,0.8762116316639742,0.6510500807754442,0.7674682811207298
0.08888804912567139,0.8764135702746365,0.6510500807754442,0.7674682811207298
0.08874556422233582,0.8764135702746365,0.6516558966074314,0.7674682811207298
0.08858397603034973,0.8768174474959612,0.6516558966074314,0.7674682811207298
0.08820545673370361,0.8768174474959612,0.6528675282714055,0.7674682811207298
0.08806830644607544,0.8770193861066236,0.6528675282714055,0.7674682811207298
0.08793827891349792,0.8770193861066236,0.6538772213247173,0.7674682811207298
0.08786424994468689,0.8774232633279483,0.6538772213247173,0.7674682811207298
0.08783504366874695,0.8774232633279483,0.654281098546042,0.7674682811207298
0.08780273795127869,0.8776252019386107,0.654281098546042,0.7674682811207298
0.08759278059005737,0.8776252019386107,0.6554927302100162,0.7674682811207298
0.08759048581123352,0.877827140549273,0.6554927302100162,0.7674682811207298
0.08756393194198608,0.877827140549273,0.6558966074313409,0.7674682811207298
0.08753612637519836,0.8780290791599353,0.6558966074313409,0.7674682811207298
0.08744868636131287,0.8780290791599353,0.6563004846526656,0.7674682811207298
0.08742010593414307,0.8782310177705978,0.6563004846526656,0.7674682811207298
0.08716589212417603,0.8782310177705978,0.657108239095315,0.7674682811207298
0.08714520931243896,0.8784329563812601,0.657108239095315,0.7674682811207298
0.0870007872581482,0.8784329563812601,0.6577140549273021,0.7674682811207298
0.08696258068084717,0.8786348949919225,0.6577140549273021,0.7674682811207298
0.08660447597503662,0.8786348949919225,0.6597334410339257,0.7674682811207298
0.08656418323516846,0.8790387722132472,0.6597334410339257,0.7674682811207298
0.08653944730758667,0.8790387722132472,0.659935379644588,0.7674682811207298
0.08652603626251221,0.8794426494345718,0.659935379644588,0.7674682811207298
0.08642557263374329,0.8794426494345718,0.6605411954765751,0.7674682811207298
0.08638432621955872,0.8796445880452343,0.6605411954765751,0.7674682811207298
0.08635789155960083,0.8796445880452343,0.6609450726978998,0.7674682811207298
0.08615720272064209,0.8798465266558966,0.6609450726978998,0.7674682811207298
0.08611509203910828,0.8798465266558966,0.6611470113085622,0.7674682811207298
0.08600747585296631,0.880048465266559,0.6611470113085622,0.7674682811207298
0.08597210049629211,0.880048465266559,0.6613489499192245,0.7674682811207298
0.08584994077682495,0.8802504038772213,0.6613489499192245,0.7674682811207298
0.08577460050582886,0.8802504038772213,0.6619547657512116,0.7674682811207298
0.08573752641677856,0.8804523424878837,0.6619547657512116,0.7674682811207298
0.08550271391868591,0.8804523424878837,0.6633683360258481,0.7674682811207298
0.08529970049858093,0.8816639741518578,0.6633683360258481,0.7674682811207298
0.08520010113716125,0.8816639741518578,0.6639741518578353,0.7674682811207298
0.08519312739372253,0.8818659127625202,0.6639741518578353,0.7674682811207298
0.08509230613708496,0.8818659127625202,0.6645799676898223,0.7674682811207298
0.08507546782493591,0.8820678513731826,0.6645799676898223,0.7674682811207298
0.08502107858657837,0.8820678513731826,0.664983844911147,0.7674682811207298
0.0850016176700592,0.8824717285945073,0.664983844911147,0.7674682811207298
0.08496785163879395,0.8824717285945073,0.6651857835218093,0.7674682811207298
0.08494967222213745,0.882875605815832,0.6651857835218093,0.7674682811207298
0.08490985631942749,0.882875605815832,0.6655896607431341,0.7674682811207298
0.08486887812614441,0.8832794830371568,0.6655896607431341,0.7674682811207298
0.08443886041641235,0.8832794830371568,0.6674071082390953,0.7674682811207298
0.08440208435058594,0.8834814216478191,0.6674071082390953,0.7674682811207298
0.08437511324882507,0.8834814216478191,0.6676090468497576,0.7674682811207298
0.08437347412109375,0.8836833602584814,0.6676090468497576,0.7674682811207298
0.08388292789459229,0.8836833602584814,0.6698303715670436,0.7674682811207298
0.08383899927139282,0.8838852988691438,0.6698303715670436,0.7674682811207298
0.08364465832710266,0.8838852988691438,0.6714458804523424,0.7674682811207298
0.08362913131713867,0.8840872374798061,0.6714458804523424,0.7674682811207298
0.08355653285980225,0.8840872374798061,0.6716478190630049,0.7674682811207298
0.08343508839607239,0.8844911147011308,0.6716478190630049,0.7674682811207298
0.08340141177177429,0.8844911147011308,0.6720516962843296,0.7674682811207298
0.08334976434707642,0.8846930533117933,0.6720516962843296,0.7674682811207298
0.08331790566444397,0.8846930533117933,0.6722536348949919,0.7674682811207298
0.08330655097961426,0.8848949919224556,0.6722536348949919,0.7674682811207298
0.08280110359191895,0.8848949919224556,0.6742730210016155,0.7674682811207298
0.0827004611492157,0.8850969305331179,0.6742730210016155,0.7674682811207298
0.08254334330558777,0.8850969305331179,0.6748788368336026,0.7674682811207298
0.0824628472328186,0.8859046849757674,0.6748788368336026,0.7674682811207298
0.08236110210418701,0.8859046849757674,0.6754846526655897,0.7674682811207298
0.08235383033752441,0.8861066235864298,0.6754846526655897,0.7674682811207298
0.08229950070381165,0.8861066235864298,0.675686591276252,0.7674682811207298
0.0822611153125763,0.8863085621970921,0.675686591276252,0.7674682811207298
0.08211168646812439,0.8863085621970921,0.6766962843295639,0.7674682811207298
0.08209961652755737,0.8865105008077544,0.6766962843295639,0.7674682811207298
0.08173227310180664,0.8865105008077544,0.6791195476575121,0.7674682811207298
0.08172681927680969,0.8867124394184168,0.6791195476575121,0.7674682811207298
0.08161890506744385,0.8867124394184168,0.6799273021001615,0.7674682811207298
0.0815143883228302,0.8871163166397416,0.6799273021001615,0.7674682811207298
0.08142992854118347,0.8871163166397416,0.6801292407108239,0.7674682811207298
0.08142176270484924,0.8873182552504039,0.6801292407108239,0.7674682811207298
0.08130514621734619,0.8873182552504039,0.6811389337641357,0.7674682811207298
0.08128869533538818,0.8875201938610663,0.6811389337641357,0.7674682811207298
0.0811697244644165,0.8875201938610663,0.6815428109854604,0.7674682811207298
0.08115202188491821,0.8877221324717286,0.6815428109854604,0.7674682811207298
0.08114862442016602,0.8877221324717286,0.6817447495961227,0.7674682811207298
0.08112505078315735,0.8883279483037156,0.6817447495961227,0.7674682811207298
0.08093786239624023,0.8883279483037156,0.6827544426494345,0.7674682811207298
0.08084192872047424,0.8887318255250404,0.6827544426494345,0.7674682811207298
0.08083447813987732,0.8887318255250404,0.682956381260097,0.7674682811207298
0.08082422614097595,0.8889337641357028,0.682956381260097,0.7674682811207298
0.08030030131340027,0.8889337641357028,0.68578352180937,0.7674682811207298
0.08027428388595581,0.8891357027463651,0.68578352180937,0.7674682811207298
0.08025878667831421,0.8891357027463651,0.6859854604200323,0.7674682811207298
0.0802457332611084,0.8893376413570274,0.6859854604200323,0.7674682811207298
0.0802253782749176,0.8893376413570274,0.6861873990306947,0.7674682811207298
0.0802105963230133,0.8895395799676898,0.6861873990306947,0.7674682811207298
0.08013215661048889,0.8895395799676898,0.686389337641357,0.7674682811207298
0.080075204372406,0.8897415185783522,0.686389337641357,0.7674682811207298
0.08004429936408997,0.8897415185783522,0.6865912762520194,0.7674682811207298
0.07999259233474731,0.8899434571890146,0.6865912762520194,0.7674682811207298
0.0795677900314331,0.8899434571890146,0.688610662358643,0.7674682811207298
0.07953512668609619,0.8901453957996769,0.688610662358643,0.7674682811207298
0.07952159643173218,0.8901453957996769,0.6888126009693053,0.7674682811207298
0.07945886254310608,0.8903473344103393,0.6888126009693053,0.7674682811207298
0.07941684126853943,0.8903473344103393,0.6890145395799677,0.7674682811207298
0.07938191294670105,0.8905492730210016,0.6890145395799677,0.7674682811207298
0.07915830612182617,0.8905492730210016,0.6904281098546042,0.7674682811207298
0.0791214108467102,0.8909531502423264,0.6904281098546042,0.7674682811207298
0.07885685563087463,0.8909531502423264,0.691437802907916,0.7674682811207298
0.07879716157913208,0.8911550888529887,0.691437802907916,0.7674682811207298
0.07854494452476501,0.8911550888529887,0.6928513731825525,0.7674682811207298
0.07847446203231812,0.8915589660743134,0.6928513731825525,0.7674682811207298
0.07842463254928589,0.8915589660743134,0.6934571890145396,0.7674682811207298
0.07836192846298218,0.8917609046849758,0.6934571890145396,0.7674682811207298
0.07834392786026001,0.8917609046849758,0.6938610662358643,0.7674682811207298
0.07825443148612976,0.8921647819063004,0.6938610662358643,0.7674682811207298
0.07799553871154785,0.8921647819063004,0.6954765751211631,0.7674682811207298
0.07780829071998596,0.8927705977382876,0.6954765751211631,0.7674682811207298
0.07715603709220886,0.8927705977382876,0.6978998384491115,0.7674682811207298
0.07714730501174927,0.8929725363489499,0.6978998384491115,0.7674682811207298
0.07684916257858276,0.8929725363489499,0.6991114701130856,0.7674682811207298
0.07684433460235596,0.8931744749596123,0.6991114701130856,0.7674682811207298
0.07680708169937134,0.8931744749596123,0.6995153473344103,0.7674682811207298
0.07668101787567139,0.893578352180937,0.6995153473344103,0.7674682811207298
0.07653239369392395,0.893578352180937,0.7003231017770598,0.7674682811207298
0.07651472091674805,0.8937802907915994,0.7003231017770598,0.7674682811207298
0.07634162902832031,0.8937802907915994,0.7011308562197092,0.7674682811207298
0.07630407810211182,0.8941841680129241,0.7011308562197092,0.7674682811207298
0.07625633478164673,0.8941841680129241,0.702140549273021,0.7674682811207298
0.07611751556396484,0.8945880452342488,0.702140549273021,0.7674682811207298
0.07604610919952393,0.8945880452342488,0.7025444264943457,0.7674682811207298
0.07604092359542847,0.8947899838449112,0.7025444264943457,0.7674682811207298
0.07585614919662476,0.8947899838449112,0.7029483037156704,0.7674682811207298
0.07573118805885315,0.8949919224555735,0.7029483037156704,0.7674682811207298
0.07565543055534363,0.8949919224555735,0.7037560581583199,0.7674682811207298
0.0755157470703125,0.8951938610662359,0.7037560581583199,0.7674682811207298
0.07548761367797852,0.8951938610662359,0.7039579967689822,0.7674682811207298
0.07548359036445618,0.8953957996768982,0.7039579967689822,0.7674682811207298
0.07506692409515381,0.8953957996768982,0.7061793214862682,0.7674682811207298
0.07504832744598389,0.8955977382875606,0.7061793214862682,0.7674682811207298
0.07479572296142578,0.8955977382875606,0.7079967689822294,0.7674682811207298
0.07476821541786194,0.8957996768982229,0.7079967689822294,0.7674682811207298
0.0746384859085083,0.8957996768982229,0.7084006462035541,0.7674682811207298
0.07452699542045593,0.89640549273021,0.7084006462035541,0.7674682811207298
0.07438147068023682,0.89640549273021,0.7096122778675282,0.7674682811207298
0.07437258958816528,0.8966074313408724,0.7096122778675282,0.7674682811207298
0.07417955994606018,0.8966074313408724,0.7106219709208401,0.7674682811207298
0.07414337992668152,0.8970113085621971,0.7106219709208401,0.7674682811207298
0.07406070828437805,0.8970113085621971,0.7108239095315024,0.7674682811207298
0.07402628660202026,0.8972132471728594,0.7108239095315024,0.7674682811207298
0.07402339577674866,0.8972132471728594,0.7110258481421647,0.7674682811207298
0.07400459051132202,0.8974151857835219,0.7110258481421647,0.7674682811207298
0.07391896843910217,0.8974151857835219,0.7114297253634895,0.7674682811207298
0.07386595010757446,0.8978190630048465,0.7114297253634895,0.7674682811207298
0.07364234328269958,0.8978190630048465,0.7120355411954766,0.7674682811207298
0.07363724708557129,0.8980210016155089,0.7120355411954766,0.7674682811207298
0.07357102632522583,0.8980210016155089,0.7124394184168013,0.7674682811207298
0.07349127531051636,0.8984248788368336,0.7124394184168013,0.7674682811207298
0.07348385453224182,0.8984248788368336,0.7126413570274637,0.7674682811207298
0.07342272996902466,0.898626817447496,0.7126413570274637,0.7674682811207298
0.07338428497314453,0.898626817447496,0.712843295638126,0.7674682811207298
0.07338014245033264,0.8988287560581584,0.712843295638126,0.7674682811207298
0.07327497005462646,0.8988287560581584,0.7130452342487884,0.7674682811207298
0.07327243685722351,0.8990306946688207,0.7130452342487884,0.7674682811207298
0.07313558459281921,0.8990306946688207,0.7140549273021002,0.7674682811207298
0.07310378551483154,0.899232633279483,0.7140549273021002,0.7674682811207298
0.07288038730621338,0.899232633279483,0.7152665589660743,0.7674682811207298
0.07285091280937195,0.8994345718901454,0.7152665589660743,0.7674682811207298
0.07274147868156433,0.8994345718901454,0.7154684975767367,0.7674682811207298
0.07268711924552917,0.8996365105008077,0.7154684975767367,0.7674682811207298
0.0721677839756012,0.8996365105008077,0.7170840064620355,0.7674682811207298
0.07208740711212158,0.8998384491114702,0.7170840064620355,0.7674682811207298
0.07207515835762024,0.8998384491114702,0.7172859450726979,0.7674682811207298
0.07206451892852783,0.9000403877221325,0.7172859450726979,0.7674682811207298
0.07205283641815186,0.9000403877221325,0.7174878836833603,0.7674682811207298
0.07200834155082703,0.9002423263327949,0.7174878836833603,0.7674682811207298
0.07198378443717957,0.9002423263327949,0.717891760904685,0.7674682811207298
0.07194754481315613,0.9004442649434572,0.717891760904685,0.7674682811207298
0.07188212871551514,0.9004442649434572,0.7182956381260097,0.7674682811207298
0.07183763384819031,0.9006462035541195,0.7182956381260097,0.7674682811207298
0.07168704271316528,0.9006462035541195,0.7191033925686591,0.7674682811207298
0.07168200612068176,0.9008481421647819,0.7191033925686591,0.7674682811207298
0.07162678241729736,0.9008481421647819,0.7195072697899838,0.7674682811207298
0.07162362337112427,0.9010500807754442,0.7195072697899838,0.7674682811207298
0.07114934921264648,0.9010500807754442,0.7211227786752827,0.7674682811207298
0.07114669680595398,0.9012520193861067,0.7211227786752827,0.7674682811207298
0.07109281420707703,0.9012520193861067,0.7215266558966075,0.7674682811207298
0.07107073068618774,0.901453957996769,0.7215266558966075,0.7674682811207298
0.07106292247772217,0.901453957996769,0.7217285945072698,0.7674682811207298
0.07100895047187805,0.9016558966074314,0.7217285945072698,0.7674682811207298
0.07098272442817688,0.9016558966074314,0.7219305331179321,0.7674682811207298
0.07087239623069763,0.902059773828756,0.7219305331179321,0.7674682811207298
0.07071369886398315,0.902059773828756,0.7225363489499192,0.7674682811207298
0.07064634561538696,0.9022617124394184,0.7225363489499192,0.7674682811207298
0.07056388258934021,0.9022617124394184,0.7231421647819063,0.7674682811207298
0.07052519917488098,0.9026655896607432,0.7231421647819063,0.7674682811207298
0.07040530443191528,0.9026655896607432,0.723546042003231,0.7674682811207298
0.07038995623588562,0.9028675282714055,0.723546042003231,0.7674682811207298
0.0703856348991394,0.9028675282714055,0.7237479806138933,0.7674682811207298
0.07037326693534851,0.9030694668820679,0.7237479806138933,0.7674682811207298
0.07016804814338684,0.9030694668820679,0.7251615508885298,0.7674682811207298
0.07015055418014526,0.9032714054927302,0.7251615508885298,0.7674682811207298
0.07005468010902405,0.9032714054927302,0.7255654281098546,0.7674682811207298
0.0700535774230957,0.9034733441033925,0.7255654281098546,0.7674682811207298
0.07001563906669617,0.9034733441033925,0.725767366720517,0.7674682811207298
0.06987491250038147,0.903675282714055,0.725767366720517,0.7674682811207298
0.06983622908592224,0.903675282714055,0.7259693053311793,0.7674682811207298
0.06977108120918274,0.9038772213247173,0.7259693053311793,0.7674682811207298
0.06969210505485535,0.9038772213247173,0.726373182552504,0.7674682811207298
0.06966876983642578,0.9040791599353797,0.726373182552504,0.7674682811207298
0.06964284181594849,0.9040791599353797,0.7265751211631664,0.7674682811207298
0.06956946849822998,0.904281098546042,0.7265751211631664,0.7674682811207298
0.06951731443405151,0.904281098546042,0.7271809369951535,0.7674682811207298
0.06946998834609985,0.9044830371567044,0.7271809369951535,0.7674682811207298
0.06921535730361938,0.9044830371567044,0.7279886914378029,0.7674682811207298
0.0691973865032196,0.9046849757673667,0.7279886914378029,0.7674682811207298
0.06914657354354858,0.9046849757673667,0.7283925686591276,0.7674682811207298
0.06914025545120239,0.904886914378029,0.7283925686591276,0.7674682811207298
0.06858900189399719,0.904886914378029,0.7316235864297254,0.7674682811207298
0.068514883518219,0.9050888529886915,0.7316235864297254,0.7674682811207298
0.0683867335319519,0.9050888529886915,0.7318255250403877,0.7674682811207298
0.06835368275642395,0.9054927302100162,0.7318255250403877,0.7674682811207298
0.06813076138496399,0.9054927302100162,0.7322294022617124,0.7674682811207298
0.06805062294006348,0.9056946688206785,0.7322294022617124,0.7674682811207298
0.06765764951705933,0.9056946688206785,0.7332390953150242,0.7674682811207298
0.06762593984603882,0.9058966074313409,0.7332390953150242,0.7674682811207298
0.06745004653930664,0.9058966074313409,0.7336429725363489,0.7674682811207298
0.06735745072364807,0.9060985460420032,0.7336429725363489,0.7674682811207298
0.06735709309577942,0.9060985460420032,0.7338449111470113,0.7674682811207298
0.06723558902740479,0.9063004846526656,0.7338449111470113,0.7674682811207298
0.06702271103858948,0.9063004846526656,0.7354604200323102,0.7674682811207298
0.06684520840644836,0.9067043618739903,0.7354604200323102,0.7674682811207298
0.06653237342834473,0.9067043618739903,0.7364701130856219,0.7674682811207298
0.06634733080863953,0.9073101777059773,0.7364701130856219,0.7674682811207298
0.06627950072288513,0.9073101777059773,0.7366720516962844,0.7674682811207298
0.0662788450717926,0.9075121163166397,0.7366720516962844,0.7674682811207298
0.06617999076843262,0.9075121163166397,0.7368739903069467,0.7674682811207298
0.06616833806037903,0.9077140549273021,0.7368739903069467,0.7674682811207298
0.06611266732215881,0.9077140549273021,0.7374798061389337,0.7674682811207298
0.06610074639320374,0.9079159935379645,0.7374798061389337,0.7674682811207298
0.06602886319160461,0.9079159935379645,0.7378836833602584,0.7674682811207298
0.06599569320678711,0.9081179321486268,0.7378836833602584,0.7674682811207298
0.06580367684364319,0.9081179321486268,0.7388933764135702,0.7674682811207298
0.0657874047756195,0.9083198707592892,0.7388933764135702,0.7674682811207298
0.06574705243110657,0.9083198707592892,0.739297253634895,0.7674682811207298
0.06560662388801575,0.9085218093699515,0.739297253634895,0.7674682811207298
0.06558704376220703,0.9085218093699515,0.7394991922455574,0.7674682811207298
0.06550589203834534,0.9089256865912763,0.7394991922455574,0.7674682811207298
0.0653102695941925,0.9089256865912763,0.7409127625201939,0.7674682811207298
0.06525570154190063,0.9091276252019386,0.7409127625201939,0.7674682811207298
0.0651710033416748,0.9091276252019386,0.7417205169628432,0.7674682811207298
0.06508445739746094,0.909329563812601,0.7417205169628432,0.7674682811207298
0.06505405902862549,0.909329563812601,0.7419224555735057,0.7674682811207298
0.06501272320747375,0.9095315024232633,0.7419224555735057,0.7674682811207298
0.06489911675453186,0.9095315024232633,0.7423263327948304,0.7674682811207298
0.06463763117790222,0.9101373182552503,0.7423263327948304,0.7674682811207298
0.06452751159667969,0.9101373182552503,0.7429321486268174,0.7674682811207298
0.0645136833190918,0.9103392568659128,0.7429321486268174,0.7674682811207298
0.06448867917060852,0.9103392568659128,0.7433360258481422,0.7674682811207298
0.06446146965026855,0.9105411954765751,0.7433360258481422,0.7674682811207298
0.06426739692687988,0.9105411954765751,0.7441437802907916,0.7674682811207298
0.06425988674163818,0.9109450726978998,0.7441437802907916,0.7674682811207298
0.06423971056938171,0.9109450726978998,0.744345718901454,0.7674682811207298
0.06423088908195496,0.9111470113085622,0.744345718901454,0.7674682811207298
0.06392425298690796,0.9111470113085622,0.7463651050080775,0.7674682811207298
0.0638938844203949,0.9113489499192245,0.7463651050080775,0.7674682811207298
0.06384789943695068,0.9113489499192245,0.7465670436187399,0.7674682811207298
0.06374213099479675,0.9119547657512116,0.7465670436187399,0.7674682811207298
0.06367525458335876,0.9119547657512116,0.747172859450727,0.7674682811207298
0.06365570425987244,0.912156704361874,0.747172859450727,0.7674682811207298
0.0636102557182312,0.912156704361874,0.7475767366720517,0.7674682811207298
0.06359869241714478,0.9123586429725363,0.7475767366720517,0.7674682811207298
0.06344085931777954,0.9123586429725363,0.7485864297253635,0.7674682811207298
0.06343811750411987,0.9125605815831987,0.7485864297253635,0.7674682811207298
0.06341308355331421,0.9125605815831987,0.7487883683360258,0.7674682811207298
0.06338012218475342,0.9127625201938611,0.7487883683360258,0.7674682811207298
0.06323564052581787,0.9127625201938611,0.7497980613893377,0.7674682811207298
0.06319257616996765,0.9129644588045234,0.7497980613893377,0.7674682811207298
0.0629822313785553,0.9129644588045234,0.7504038772213247,0.7674682811207298
0.06294360756874084,0.9131663974151858,0.7504038772213247,0.7674682811207298
0.062885582447052,0.9131663974151858,0.7512116316639742,0.7674682811207298
0.06270557641983032,0.9133683360258481,0.7512116316639742,0.7674682811207298
0.06254547834396362,0.9133683360258481,0.7518174474959612,0.7674682811207298
0.062448471784591675,0.9137722132471728,0.7518174474959612,0.7674682811207298
0.06241258978843689,0.9137722132471728,0.7520193861066236,0.7674682811207298
0.06239238381385803,0.9139741518578353,0.7520193861066236,0.7674682811207298
0.062126487493515015,0.9139741518578353,0.7542407108239095,0.7674682811207298
0.062119513750076294,0.9141760904684976,0.7542407108239095,0.7674682811207298
0.061514705419540405,0.9141760904684976,0.7566639741518578,0.7674682811207298
0.0615057647228241,0.9143780290791599,0.7566639741518578,0.7674682811207298
0.06143501400947571,0.9143780290791599,0.7568659127625202,0.7674682811207298
0.06138890981674194,0.9145799676898223,0.7568659127625202,0.7674682811207298
0.06137329339981079,0.9145799676898223,0.7570678513731826,0.7674682811207298
0.06134313344955444,0.9147819063004846,0.7570678513731826,0.7674682811207298
0.06080082058906555,0.9147819063004846,0.7592891760904685,0.7674682811207298
0.06076979637145996,0.914983844911147,0.7592891760904685,0.7674682811207298
0.06067320704460144,0.914983844911147,0.7594911147011308,0.7674682811207298
0.060498446226119995,0.9153877221324718,0.7594911147011308,0.7674682811207298
0.06049790978431702,0.9153877221324718,0.7596930533117933,0.7674682811207298
0.06040647625923157,0.9155896607431341,0.7596930533117933,0.7674682811207298
0.06038999557495117,0.9155896607431341,0.7598949919224556,0.7674682811207298
0.06032481789588928,0.9161954765751211,0.7598949919224556,0.7674682811207298
0.060132384300231934,0.9161954765751211,0.7611066235864298,0.7674682811207298
0.06010660529136658,0.9163974151857835,0.7611066235864298,0.7674682811207298
0.06010100245475769,0.9163974151857835,0.7615105008077544,0.7674682811207298
0.060096025466918945,0.9165993537964459,0.7615105008077544,0.7674682811207298
0.05974152684211731,0.9165993537964459,0.7629240710823909,0.7674682811207298
0.05959057807922363,0.9172051696284329,0.7629240710823909,0.7674682811207298
0.05947938561439514,0.9172051696284329,0.7639337641357028,0.7674682811207298
0.0591316819190979,0.9176090468497576,0.7639337641357028,0.7674682811207298
0.05911871790885925,0.9176090468497576,0.7641357027463651,0.7674682811207298
0.05908459424972534,0.9178109854604201,0.7641357027463651,0.7674682811207298
0.05899500846862793,0.9178109854604201,0.7647415185783522,0.7674682811207298
0.05899199843406677,0.9180129240710824,0.7647415185783522,0.7674682811207298
0.058647483587265015,0.9180129240710824,0.7661550888529887,0.7674682811207298
0.05846041440963745,0.9190226171243941,0.7661550888529887,0.7674682811207298
0.058337509632110596,0.9190226171243941,0.7665589660743134,0.7674682811207298
0.058297932147979736,0.9194264943457189,0.7665589660743134,0.7674682811207298
0.05816078186035156,0.9194264943457189,0.7671647819063004,0.7674682811207298
0.058153361082077026,0.9196284329563813,0.7671647819063004,0.7674682811207298
0.058120667934417725,0.9196284329563813,0.7675686591276252,0.7674682811207298
0.058107852935791016,0.9198303715670436,0.7675686591276252,0.7674682811207298
0.05787983536720276,0.9198303715670436,0.7691841680129241,0.7674682811207298
0.05781686305999756,0.9204361873990307,0.7691841680129241,0.7674682811207298
0.0577068030834198,0.9204361873990307,0.7695880452342488,0.7674682811207298
0.05770030617713928,0.9206381260096931,0.7695880452342488,0.7674682811207298
0.05743780732154846,0.9206381260096931,0.7703957996768982,0.7674682811207298
0.057362526655197144,0.9210420032310178,0.7703957996768982,0.7674682811207298
0.057339638471603394,0.9210420032310178,0.7705977382875606,0.7674682811207298
0.057259976863861084,0.9212439418416801,0.7705977382875606,0.7674682811207298
0.057197749614715576,0.9212439418416801,0.7710016155088854,0.7674682811207298
0.05718359351158142,0.9214458804523424,0.7710016155088854,0.7674682811207298
0.05710241198539734,0.9214458804523424,0.7716074313408724,0.7674682811207298
0.05680626630783081,0.9218497576736672,0.7716074313408724,0.7674682811207298
0.05656972527503967,0.9218497576736672,0.7730210016155089,0.7674682811207298
0.056440770626068115,0.9222536348949919,0.7730210016155089,0.7674682811207298
0.05635443329811096,0.9222536348949919,0.773626817447496,0.7674682811207298
0.05632665753364563,0.9224555735056543,0.773626817447496,0.7674682811207298
0.05631127953529358,0.9224555735056543,0.7744345718901454,0.7674682811207298
0.056284934282302856,0.9226575121163166,0.7744345718901454,0.7674682811207298
0.056200236082077026,0.9226575121163166,0.7748384491114702,0.7674682811207298
0.05619555711746216,0.922859450726979,0.7748384491114702,0.7674682811207298
0.05616813898086548,0.922859450726979,0.7754442649434572,0.7674682811207298
0.05604866147041321,0.9232633279483037,0.7754442649434572,0.7674682811207298
0.056005388498306274,0.9232633279483037,0.7756462035541195,0.7674682811207298
0.05594724416732788,0.9234652665589661,0.7756462035541195,0.7674682811207298
0.055408596992492676,0.9234652665589661,0.7794830371567044,0.7674682811207298
0.05534440279006958,0.9236672051696284,0.7794830371567044,0.7674682811207298
0.05530545115470886,0.9236672051696284,0.7796849757673667,0.7674682811207298
0.055297791957855225,0.9238691437802908,0.7796849757673667,0.7674682811207298
0.055194973945617676,0.9238691437802908,0.779886914378029,0.7674682811207298
0.055120766162872314,0.9240710823909531,0.779886914378029,0.7674682811207298
0.05492812395095825,0.9240710823909531,0.7802907915993538,0.7674682811207298
0.05488675832748413,0.9242730210016155,0.7802907915993538,0.7674682811207298
0.054425209760665894,0.9242730210016155,0.782108239095315,0.7674682811207298
0.05441531538963318,0.9244749596122779,0.782108239095315,0.7674682811207298
0.05434060096740723,0.9244749596122779,0.7827140549273021,0.7674682811207298
0.054252803325653076,0.9248788368336026,0.7827140549273021,0.7674682811207298
0.05423244833946228,0.9248788368336026,0.7829159935379645,0.7674682811207298
0.05422469973564148,0.9250807754442649,0.7829159935379645,0.7674682811207298
0.05411583185195923,0.9250807754442649,0.7833198707592892,0.7674682811207298
0.05409872531890869,0.9254846526655897,0.7833198707592892,0.7674682811207298
0.05380779504776001,0.9254846526655897,0.784935379644588,0.7674682811207298
0.05375996232032776,0.9258885298869144,0.784935379644588,0.7674682811207298
0.05373534560203552,0.9258885298869144,0.7851373182552503,0.7674682811207298
0.053599029779434204,0.9262924071082391,0.7851373182552503,0.7674682811207298
0.05353128910064697,0.9262924071082391,0.7853392568659128,0.7674682811207298
0.05339816212654114,0.9264943457189014,0.7853392568659128,0.7674682811207298
0.053051501512527466,0.9264943457189014,0.7873586429725363,0.7674682811207298
0.05303874611854553,0.9266962843295639,0.7873586429725363,0.7674682811207298
0.052527278661727905,0.9266962843295639,0.7891760904684976,0.7674682811207298
0.05251851677894592,0.9271001615508885,0.7891760904684976,0.7674682811207298
0.05235150456428528,0.9271001615508885,0.7901857835218093,0.7674682811207298
0.05230587720870972,0.9275040387722132,0.7901857835218093,0.7674682811207298
0.052261024713516235,0.9275040387722132,0.7907915993537964,0.7674682811207298
0.05220222473144531,0.9277059773828756,0.7907915993537964,0.7674682811207298
0.05219981074333191,0.9277059773828756,0.7909935379644588,0.7674682811207298
0.052162230014801025,0.927907915993538,0.7909935379644588,0.7674682811207298
0.05212494730949402,0.927907915993538,0.7911954765751211,0.7674682811207298
0.052104800939559937,0.9281098546042004,0.7911954765751211,0.7674682811207298
0.052041471004486084,0.9281098546042004,0.7920032310177706,0.7674682811207298
0.05203807353973389,0.9283117932148627,0.7920032310177706,0.7674682811207298
0.051927387714385986,0.9283117932148627,0.7930129240710824,0.7674682811207298
0.05188754200935364,0.9287156704361874,0.7930129240710824,0.7674682811207298
0.051856279373168945,0.9287156704361874,0.7932148626817448,0.7674682811207298
0.05183008313179016,0.9289176090468497,0.7932148626817448,0.7674682811207298
0.051755279302597046,0.9289176090468497,0.7938206785137318,0.7674682811207298
0.051721543073654175,0.9293214862681745,0.7938206785137318,0.7674682811207298
0.0516660213470459,0.9293214862681745,0.7942245557350566,0.7674682811207298
0.05158427357673645,0.9297253634894992,0.7942245557350566,0.7674682811207298
0.05156964063644409,0.9297253634894992,0.7944264943457189,0.7674682811207298
0.05155053734779358,0.9299273021001615,0.7944264943457189,0.7674682811207298
0.05154713988304138,0.9299273021001615,0.7946284329563813,0.7674682811207298
0.05149915814399719,0.9303311793214862,0.7946284329563813,0.7674682811207298
0.050898075103759766,0.9303311793214862,0.7974555735056543,0.7674682811207298
0.05078989267349243,0.9305331179321487,0.7974555735056543,0.7674682811207298
0.0507371723651886,0.9305331179321487,0.7980613893376414,0.7674682811207298
0.05067881941795349,0.930735056542811,0.7980613893376414,0.7674682811207298
0.050605833530426025,0.930735056542811,0.7988691437802908,0.7674682811207298
0.050586551427841187,0.9309369951534734,0.7988691437802908,0.7674682811207298
0.050413936376571655,0.9309369951534734,0.7994749596122779,0.7674682811207298
0.05041009187698364,0.9311389337641357,0.7994749596122779,0.7674682811207298
0.05032965540885925,0.9311389337641357,0.8004846526655897,0.7674682811207298
0.050256043672561646,0.9315428109854604,0.8004846526655897,0.7674682811207298
0.05017247796058655,0.9315428109854604,0.800686591276252,0.7674682811207298
0.05013719201087952,0.9317447495961227,0.800686591276252,0.7674682811207298
0.05006670951843262,0.9317447495961227,0.8010904684975767,0.7674682811207298
0.050066232681274414,0.9319466882067852,0.8010904684975767,0.7674682811207298
0.04984259605407715,0.9319466882067852,0.8018982229402262,0.7674682811207298
0.049823880195617676,0.9321486268174475,0.8018982229402262,0.7674682811207298
0.04960384964942932,0.9321486268174475,0.8023021001615509,0.7674682811207298
0.04959866404533386,0.9323505654281099,0.8023021001615509,0.7674682811207298
0.04959133267402649,0.9323505654281099,0.8025040387722132,0.7674682811207298
0.049510180950164795,0.932956381260097,0.8025040387722132,0.7674682811207298
0.049367040395736694,0.932956381260097,0.803513731825525,0.7674682811207298
0.04920929670333862,0.933562197092084,0.803513731825525,0.7674682811207298
0.049162715673446655,0.933562197092084,0.8037156704361874,0.7674682811207298
0.04915091395378113,0.9337641357027464,0.8037156704361874,0.7674682811207298
0.04906556010246277,0.9337641357027464,0.8043214862681745,0.7674682811207298
0.049041152000427246,0.9339660743134087,0.8043214862681745,0.7674682811207298
0.048797547817230225,0.9339660743134087,0.8047253634894992,0.7674682811207298
0.048693686723709106,0.9343699515347335,0.8047253634894992,0.7674682811207298
0.04862526059150696,0.9343699515347335,0.8051292407108239,0.7674682811207298
0.04858309030532837,0.9349757673667205,0.8051292407108239,0.7674682811207298
0.04833066463470459,0.9349757673667205,0.8061389337641357,0.7674682811207298
0.04823276400566101,0.9351777059773829,0.8061389337641357,0.7674682811207298
0.048170238733291626,0.9351777059773829,0.8065428109854604,0.7674682811207298
0.04812169075012207,0.9355815831987075,0.8065428109854604,0.7674682811207298
0.04785403609275818,0.9355815831987075,0.8075525040387722,0.7674682811207298
0.04776546359062195,0.93578352180937,0.8075525040387722,0.7674682811207298
0.04754745960235596,0.93578352180937,0.8089660743134087,0.7674682811207298
0.047432929277420044,0.936389337641357,0.8089660743134087,0.7674682811207298
0.04740557074546814,0.936389337641357,0.809168012924071,0.7674682811207298
0.047322213649749756,0.9365912762520194,0.809168012924071,0.7674682811207298
0.04656746983528137,0.9365912762520194,0.8130048465266559,0.7674682811207298
0.04648897051811218,0.9367932148626817,0.8130048465266559,0.7674682811207298
0.046427249908447266,0.9367932148626817,0.8132067851373183,0.7674682811207298
0.04642561078071594,0.9369951534733441,0.8132067851373183,0.7674682811207298
0.04638233780860901,0.9369951534733441,0.8138126009693053,0.7674682811207298
0.0463508665561676,0.9373990306946688,0.8138126009693053,0.7674682811207298
0.046120136976242065,0.9373990306946688,0.8156300484652665,0.7674682811207298
0.045870423316955566,0.9376009693053312,0.8156300484652665,0.7674682811207298
0.04584285616874695,0.9376009693053312,0.815831987075929,0.7674682811207298
0.045821815729141235,0.9378029079159935,0.815831987075929,0.7674682811207298
0.045555710792541504,0.9378029079159935,0.817043618739903,0.7674682811207298
0.04547208547592163,0.9380048465266559,0.817043618739903,0.7674682811207298
0.04542118310928345,0.9380048465266559,0.8174474959612278,0.7674682811207298
0.04535666108131409,0.9382067851373183,0.8174474959612278,0.7674682811207298
0.045153290033340454,0.9382067851373183,0.8180533117932148,0.7674682811207298
0.04511353373527527,0.938610662358643,0.8180533117932148,0.7674682811207298
0.0447041392326355,0.938610662358643,0.8200726978998385,0.7674682811207298
0.04469171166419983,0.9388126009693053,0.8200726978998385,0.7674682811207298
0.044510483741760254,0.9388126009693053,0.821486268174475,0.7674682811207298
0.0445026159286499,0.9390145395799677,0.821486268174475,0.7674682811207298
0.04413503408432007,0.9390145395799677,0.8233037156704361,0.7674682811207298
0.04410853981971741,0.93921647819063,0.8233037156704361,0.7674682811207298
0.043808192014694214,0.93921647819063,0.8249192245557351,0.7674682811207298
0.04373687505722046,0.9394184168012925,0.8249192245557351,0.7674682811207298
0.04368111491203308,0.9394184168012925,0.8253231017770598,0.7674682811207298
0.04360151290893555,0.9398222940226171,0.8253231017770598,0.7674682811207298
0.04343754053115845,0.9398222940226171,0.8263327948303716,0.7674682811207298
0.04337424039840698,0.9402261712439418,0.8263327948303716,0.7674682811207298
0.043331921100616455,0.9402261712439418,0.8265347334410339,0.7674682811207298
0.043295472860336304,0.9406300484652665,0.8265347334410339,0.7674682811207298
0.04289436340332031,0.9406300484652665,0.8293618739903069,0.7674682811207298
0.0428546667098999,0.9410339256865913,0.8293618739903069,0.7674682811207298
0.04284238815307617,0.9410339256865913,0.8295638126009693,0.7674682811207298
0.0428006649017334,0.9412358642972536,0.8295638126009693,0.7674682811207298
0.042626380920410156,0.9412358642972536,0.8297657512116317,0.7674682811207298
0.042607635259628296,0.9416397415185783,0.8297657512116317,0.7674682811207298
0.04260694980621338,0.9416397415185783,0.8299676898222941,0.7674682811207298
0.04254564642906189,0.942043618739903,0.8299676898222941,0.7674682811207298
0.04252314567565918,0.942043618739903,0.8301696284329564,0.7674682811207298
0.04244568943977356,0.9424474959612278,0.8301696284329564,0.7674682811207298
0.04241901636123657,0.9424474959612278,0.8303715670436187,0.7674682811207298
0.042408883571624756,0.9426494345718901,0.8303715670436187,0.7674682811207298
0.04211997985839844,0.9426494345718901,0.8319870759289176,0.7674682811207298
0.0420072078704834,0.9430533117932148,0.8319870759289176,0.7674682811207298
0.041769981384277344,0.9430533117932148,0.8338045234248789,0.7674682811207298
0.041746169328689575,0.9432552504038773,0.8338045234248789,0.7674682811207298
0.04163900017738342,0.9432552504038773,0.8344103392568659,0.7674682811207298
0.04156559705734253,0.943659127625202,0.8344103392568659,0.7674682811207298
0.04067084193229675,0.943659127625202,0.8386510500807755,0.7674682811207298
0.04067033529281616,0.9438610662358643,0.8386510500807755,0.7674682811207298
0.0402754545211792,0.9438610662358643,0.840064620355412,0.7674682811207298
0.04017972946166992,0.9440630048465266,0.840064620355412,0.7674682811207298
0.040139973163604736,0.9440630048465266,0.8404684975767367,0.7674682811207298
0.04003721475601196,0.944264943457189,0.8404684975767367,0.7674682811207298
0.0399494469165802,0.944264943457189,0.840670436187399,0.7674682811207298
0.03989270329475403,0.9446688206785138,0.840670436187399,0.7674682811207298
0.039881885051727295,0.9446688206785138,0.8408723747980614,0.7674682811207298
0.039835959672927856,0.9448707592891761,0.8408723747980614,0.7674682811207298
0.039531171321868896,0.9448707592891761,0.8410743134087237,0.7674682811207298
0.039485394954681396,0.9450726978998385,0.8410743134087237,0.7674682811207298
0.0393947958946228,0.9450726978998385,0.8416801292407108,0.7674682811207298
0.03937914967536926,0.9452746365105008,0.8416801292407108,0.7674682811207298
0.03920510411262512,0.9452746365105008,0.8426898222940227,0.7674682811207298
0.039203494787216187,0.9454765751211631,0.8426898222940227,0.7674682811207298
0.039101630449295044,0.9454765751211631,0.8430936995153473,0.7674682811207298
0.03909096121788025,0.9456785137318255,0.8430936995153473,0.7674682811207298
0.03890955448150635,0.9456785137318255,0.8439014539579968,0.7674682811207298
0.03886875510215759,0.9458804523424879,0.8439014539579968,0.7674682811207298
0.038858622312545776,0.9458804523424879,0.8441033925686591,0.7674682811207298
0.03876560926437378,0.9460823909531503,0.8441033925686591,0.7674682811207298
0.03859332203865051,0.9460823909531503,0.8449111470113085,0.7674682811207298
0.03857800364494324,0.9462843295638126,0.8449111470113085,0.7674682811207298
0.038564056158065796,0.9462843295638126,0.845113085621971,0.7674682811207298
0.038559526205062866,0.946486268174475,0.845113085621971,0.7674682811207298
0.03854605555534363,0.946486268174475,0.8453150242326333,0.7674682811207298
0.038331180810928345,0.9472940226171244,0.8453150242326333,0.7674682811207298
0.038285017013549805,0.9472940226171244,0.8459208400646203,0.7674682811207298
0.03827986121177673,0.9474959612277868,0.8459208400646203,0.7674682811207298
0.038184911012649536,0.9474959612277868,0.846324717285945,0.7674682811207298
0.03808358311653137,0.9476978998384491,0.846324717285945,0.7674682811207298
0.038051217794418335,0.9476978998384491,0.8465266558966075,0.7674682811207298
0.038046807050704956,0.9478998384491115,0.8465266558966075,0.7674682811207298
0.03765827417373657,0.9478998384491115,0.8475363489499192,0.7674682811207298
0.03761649131774902,0.9481017770597738,0.8475363489499192,0.7674682811207298
0.03759536147117615,0.9481017770597738,0.8481421647819063,0.7674682811207298
0.03739917278289795,0.9487075928917609,0.8481421647819063,0.7674682811207298
0.03722792863845825,0.9487075928917609,0.8493537964458805,0.7674682811207298
0.03717094659805298,0.9491114701130856,0.8493537964458805,0.7674682811207298
0.03693360090255737,0.9491114701130856,0.850767366720517,0.7674682811207298
0.036922574043273926,0.949313408723748,0.850767366720517,0.7674682811207298
0.03688633441925049,0.949313408723748,0.8509693053311793,0.7674682811207298
0.03685268759727478,0.9495153473344103,0.8509693053311793,0.7674682811207298
0.03668054938316345,0.9495153473344103,0.8515751211631664,0.7674682811207298
0.0366327166557312,0.9497172859450727,0.8515751211631664,0.7674682811207298
0.0366082489490509,0.9497172859450727,0.8517770597738288,0.7674682811207298
0.03649905323982239,0.9501211631663974,0.8517770597738288,0.7674682811207298
0.036408960819244385,0.9501211631663974,0.8523828756058158,0.7674682811207298
0.03638902306556702,0.9503231017770598,0.8523828756058158,0.7674682811207298
0.03632119297981262,0.9503231017770598,0.8527867528271406,0.7674682811207298
0.03625452518463135,0.9505250403877221,0.8527867528271406,0.7674682811207298
0.03586375713348389,0.9505250403877221,0.8544022617124394,0.7674682811207298
0.0357995331287384,0.9507269789983845,0.8544022617124394,0.7674682811207298
0.03548899292945862,0.9507269789983845,0.856421647819063,0.7674682811207298
0.03542563319206238,0.9511308562197092,0.856421647819063,0.7674682811207298
0.035384923219680786,0.9511308562197092,0.8568255250403877,0.7674682811207298
0.03533479571342468,0.9515347334410339,0.8568255250403877,0.7674682811207298
0.03529521822929382,0.9515347334410339,0.8570274636510501,0.7674682811207298
0.03528973460197449,0.9517366720516963,0.8570274636510501,0.7674682811207298
0.035275936126708984,0.9517366720516963,0.8572294022617124,0.7674682811207298
0.03527337312698364,0.952140549273021,0.8572294022617124,0.7674682811207298
0.03497129678726196,0.952140549273021,0.8584410339256866,0.7674682811207298
0.03481978178024292,0.9525444264943457,0.8584410339256866,0.7674682811207298
0.034610211849212646,0.9525444264943457,0.8594507269789984,0.7674682811207298
0.03438106179237366,0.9531502423263328,0.8594507269789984,0.7674682811207298
0.03424352407455444,0.9531502423263328,0.8604604200323102,0.7674682811207298
0.03410899639129639,0.9537560581583199,0.8604604200323102,0.7674682811207298
0.0340840220451355,0.9537560581583199,0.8608642972536349,0.7674682811207298
0.03403410315513611,0.9541599353796446,0.8608642972536349,0.7674682811207298
0.03385525941848755,0.9541599353796446,0.8616720516962844,0.7674682811207298
0.03376772999763489,0.9553715670436187,0.8616720516962844,0.7674682811207298
0.03344547748565674,0.9553715670436187,0.8630856219709209,0.7674682811207298
0.033406227827072144,0.9555735056542811,0.8630856219709209,0.7674682811207298
0.033388614654541016,0.9555735056542811,0.8632875605815832,0.7674682811207298
0.033282697200775146,0.9557754442649434,0.8632875605815832,0.7674682811207298
0.032959580421447754,0.9557754442649434,0.864297253634895,0.7674682811207298
0.032930195331573486,0.9559773828756059,0.864297253634895,0.7674682811207298
0.032632529735565186,0.9559773828756059,0.8651050080775444,0.7674682811207298
0.0326075553894043,0.9561793214862682,0.8651050080775444,0.7674682811207298
0.0325092077255249,0.9561793214862682,0.8661147011308562,0.7674682811207298
0.03248634934425354,0.9563812600969306,0.8661147011308562,0.7674682811207298
0.03244251012802124,0.9563812600969306,0.8663166397415186,0.7674682811207298
0.03234052658081055,0.9565831987075929,0.8663166397415186,0.7674682811207298
0.03220042586326599,0.9565831987075929,0.867124394184168,0.7674682811207298
0.032174885272979736,0.9567851373182552,0.867124394184168,0.7674682811207298
0.0321120023727417,0.9567851373182552,0.8675282714054927,0.7674682811207298
0.032027244567871094,0.9569870759289176,0.8675282714054927,0.7674682811207298
0.03171759843826294,0.9569870759289176,0.8691437802907916,0.7674682811207298
0.0316389799118042,0.9571890145395799,0.8691437802907916,0.7674682811207298
0.031460732221603394,0.9571890145395799,0.8701534733441034,0.7674682811207298
0.031460464000701904,0.9573909531502424,0.8701534733441034,0.7674682811207298
0.031423419713974,0.9573909531502424,0.8705573505654282,0.7674682811207298
0.03139454126358032,0.9575928917609047,0.8705573505654282,0.7674682811207298
0.03137049078941345,0.9575928917609047,0.8709612277867528,0.7674682811207298
0.031262218952178955,0.9577948303715671,0.8709612277867528,0.7674682811207298
0.031193166971206665,0.9577948303715671,0.8715670436187399,0.7674682811207298
0.031076282262802124,0.9584006462035541,0.8715670436187399,0.7674682811207298
0.030951857566833496,0.9584006462035541,0.8725767366720517,0.7674682811207298
0.0308457612991333,0.9588045234248789,0.8725767366720517,0.7674682811207298
0.030706822872161865,0.9588045234248789,0.8729806138933764,0.7674682811207298
0.030673235654830933,0.9590064620355412,0.8729806138933764,0.7674682811207298
0.030614465475082397,0.9590064620355412,0.8735864297253635,0.7674682811207298
0.030613809823989868,0.9592084006462036,0.8735864297253635,0.7674682811207298
0.030570536851882935,0.9592084006462036,0.8739903069466882,0.7674682811207298
0.030519723892211914,0.9594103392568659,0.8739903069466882,0.7674682811207298
0.030362635850906372,0.9594103392568659,0.875605815831987,0.7674682811207298
0.030301392078399658,0.960016155088853,0.875605815831987,0.7674682811207298
0.03029811382293701,0.960016155088853,0.8758077544426495,0.7674682811207298
0.03029659390449524,0.9602180936995154,0.8758077544426495,0.7674682811207298
0.029911935329437256,0.9602180936995154,0.8776252019386107,0.7674682811207298
0.029907405376434326,0.9604200323101777,0.8776252019386107,0.7674682811207298
0.02972540259361267,0.9604200323101777,0.8790387722132472,0.7674682811207298
0.029712140560150146,0.9606219709208401,0.8790387722132472,0.7674682811207298
0.029656320810317993,0.9606219709208401,0.8796445880452343,0.7674682811207298
0.029655396938323975,0.9608239095315024,0.8796445880452343,0.7674682811207298
0.029641538858413696,0.9608239095315024,0.8798465266558966,0.7674682811207298
0.029636383056640625,0.9610258481421647,0.8798465266558966,0.7674682811207298
0.029570728540420532,0.9610258481421647,0.8804523424878837,0.7674682811207298
0.029512792825698853,0.9612277867528272,0.8804523424878837,0.7674682811207298
0.029415935277938843,0.9612277867528272,0.8810581583198708,0.7674682811207298
0.029379934072494507,0.9614297253634895,0.8810581583198708,0.7674682811207298
0.02876165509223938,0.9614297253634895,0.8834814216478191,0.7674682811207298
0.028726577758789062,0.9616316639741519,0.8834814216478191,0.7674682811207298
0.02859508991241455,0.9616316639741519,0.8840872374798061,0.7674682811207298
0.028497815132141113,0.9618336025848142,0.8840872374798061,0.7674682811207298
0.028455376625061035,0.9618336025848142,0.8844911147011308,0.7674682811207298
0.028443515300750732,0.9620355411954766,0.8844911147011308,0.7674682811207298
0.028013616800308228,0.9620355411954766,0.8865105008077544,0.7674682811207298
0.027934789657592773,0.9626413570274637,0.8865105008077544,0.7674682811207298
0.027871757745742798,0.9626413570274637,0.8871163166397416,0.7674682811207298
0.02779334783554077,0.9630452342487884,0.8871163166397416,0.7674682811207298
0.02774578332901001,0.9630452342487884,0.8877221324717286,0.7674682811207298
0.02767661213874817,0.9634491114701131,0.8877221324717286,0.7674682811207298
0.027676135301589966,0.9634491114701131,0.8879240710823909,0.7674682811207298
0.027488797903060913,0.9636510500807755,0.8879240710823909,0.7674682811207298
0.027195334434509277,0.9636510500807755,0.8889337641357028,0.7674682811207298
0.02719518542289734,0.9638529886914378,0.8889337641357028,0.7674682811207298
0.027163386344909668,0.9638529886914378,0.8891357027463651,0.7674682811207298
0.027144581079483032,0.9640549273021002,0.8891357027463651,0.7674682811207298
0.026928573846817017,0.9640549273021002,0.8903473344103393,0.7674682811207298
0.026873767375946045,0.9642568659127625,0.8903473344103393,0.7674682811207298
0.026485472917556763,0.9642568659127625,0.8917609046849758,0.7674682811207298
0.02639642357826233,0.9644588045234249,0.8917609046849758,0.7674682811207298
0.026320219039916992,0.9644588045234249,0.8919628432956381,0.7674682811207298
0.02627253532409668,0.9646607431340872,0.8919628432956381,0.7674682811207298
0.025740116834640503,0.9646607431340872,0.8949919224555735,0.7674682811207298
0.02572217583656311,0.9648626817447497,0.8949919224555735,0.7674682811207298
0.025439202785491943,0.9648626817447497,0.8962035541195477,0.7674682811207298
0.025422394275665283,0.9652665589660743,0.8962035541195477,0.7674682811207298
0.02537795901298523,0.9652665589660743,0.89640549273021,0.7674682811207298
0.025359511375427246,0.9654684975767367,0.89640549273021,0.7674682811207298
0.025183051824569702,0.9654684975767367,0.8978190630048465,0.7674682811207298
0.025175422430038452,0.965670436187399,0.8978190630048465,0.7674682811207298
0.02498394250869751,0.965670436187399,0.8984248788368336,0.7674682811207298
0.0249636173248291,0.9658723747980614,0.8984248788368336,0.7674682811207298
0.024953007698059082,0.9658723747980614,0.898626817447496,0.7674682811207298
0.024854302406311035,0.9660743134087237,0.898626817447496,0.7674682811207298
0.02477407455444336,0.9660743134087237,0.8988287560581584,0.7674682811207298
0.024671167135238647,0.9662762520193862,0.8988287560581584,0.7674682811207298
0.02467024326324463,0.9662762520193862,0.8990306946688207,0.7674682811207298
0.024663031101226807,0.9664781906300485,0.8990306946688207,0.7674682811207298
0.024475902318954468,0.9664781906300485,0.9000403877221325,0.7674682811207298
0.024475008249282837,0.9666801292407108,0.9000403877221325,0.7674682811207298
0.024405568838119507,0.9666801292407108,0.9004442649434572,0.7674682811207298
0.024387240409851074,0.9668820678513732,0.9004442649434572,0.7674682811207298
0.024362951517105103,0.9668820678513732,0.9010500807754442,0.7674682811207298
0.02423831820487976,0.9670840064620355,0.9010500807754442,0.7674682811207298
0.024113237857818604,0.9670840064620355,0.9024636510500808,0.7674682811207298
0.024103611707687378,0.9672859450726979,0.9024636510500808,0.7674682811207298
0.0240134596824646,0.9672859450726979,0.9028675282714055,0.7674682811207298
0.02396261692047119,0.9674878836833603,0.9028675282714055,0.7674682811207298
0.023543596267700195,0.9674878836833603,0.904886914378029,0.7674682811207298
0.023543238639831543,0.9676898222940227,0.904886914378029,0.7674682811207298
0.023480594158172607,0.9676898222940227,0.9056946688206785,0.7674682811207298
0.023468881845474243,0.967891760904685,0.9056946688206785,0.7674682811207298
0.023442625999450684,0.967891760904685,0.9063004846526656,0.7674682811207298
0.02342715859413147,0.9680936995153473,0.9063004846526656,0.7674682811207298
0.023228049278259277,0.9680936995153473,0.9073101777059773,0.7674682811207298
0.023163527250289917,0.968497576736672,0.9073101777059773,0.7674682811207298
0.022941231727600098,0.968497576736672,0.9079159935379645,0.7674682811207298
0.02293980121612549,0.9686995153473344,0.9079159935379645,0.7674682811207298
0.02270674705505371,0.9686995153473344,0.9085218093699515,0.7674682811207298
0.022640347480773926,0.9691033925686591,0.9085218093699515,0.7674682811207298
0.022488564252853394,0.9691033925686591,0.909329563812601,0.7674682811207298
0.022445648908615112,0.9695072697899838,0.909329563812601,0.7674682811207298
0.022215306758880615,0.9695072697899838,0.9109450726978998,0.7674682811207298
0.022186487913131714,0.9697092084006462,0.9109450726978998,0.7674682811207298
0.022173762321472168,0.9697092084006462,0.9111470113085622,0.7674682811207298
0.022170960903167725,0.9699111470113085,0.9111470113085622,0.7674682811207298
0.0218791663646698,0.9699111470113085,0.9125605815831987,0.7674682811207298
0.021678835153579712,0.9705169628432956,0.9125605815831987,0.7674682811207298
0.021611183881759644,0.9705169628432956,0.9131663974151858,0.7674682811207298
0.021610170602798462,0.970718901453958,0.9131663974151858,0.7674682811207298
0.021458864212036133,0.970718901453958,0.9137722132471728,0.7674682811207298
0.02144932746887207,0.9709208400646203,0.9137722132471728,0.7674682811207298
0.021384388208389282,0.9709208400646203,0.9141760904684976,0.7674682811207298
0.021329551935195923,0.9711227786752827,0.9141760904684976,0.7674682811207298
0.02123168110847473,0.9711227786752827,0.9145799676898223,0.7674682811207298
0.021159470081329346,0.971324717285945,0.9145799676898223,0.7674682811207298
0.020686626434326172,0.971324717285945,0.9168012924071083,0.7674682811207298
0.020536363124847412,0.9717285945072698,0.9168012924071083,0.7674682811207298
0.02007576823234558,0.9717285945072698,0.9186187399030694,0.7674682811207298
0.02005070447921753,0.9719305331179321,0.9186187399030694,0.7674682811207298
0.01992863416671753,0.9719305331179321,0.9198303715670436,0.7674682811207298
0.01991233229637146,0.9721324717285945,0.9198303715670436,0.7674682811207298
0.01990225911140442,0.9721324717285945,0.9200323101777059,0.7674682811207298
0.019898653030395508,0.9723344103392568,0.9200323101777059,0.7674682811207298
0.019345998764038086,0.9723344103392568,0.9220516962843296,0.7674682811207298
0.01922968029975891,0.9725363489499192,0.9220516962843296,0.7674682811207298
0.01898258924484253,0.9725363489499192,0.9238691437802908,0.7674682811207298
0.018869608640670776,0.972940226171244,0.9238691437802908,0.7674682811207298
0.018848896026611328,0.972940226171244,0.9240710823909531,0.7674682811207298
0.018810689449310303,0.9733441033925686,0.9240710823909531,0.7674682811207298
0.01870483160018921,0.9733441033925686,0.9246768982229402,0.7674682811207298
0.018639415502548218,0.973546042003231,0.9246768982229402,0.7674682811207298
0.018584519624710083,0.973546042003231,0.9250807754442649,0.7674682811207298
0.018547475337982178,0.9737479806138933,0.9250807754442649,0.7674682811207298
0.018504410982131958,0.9737479806138933,0.9254846526655897,0.7674682811207298
0.018503040075302124,0.9739499192245558,0.9254846526655897,0.7674682811207298
0.018372774124145508,0.9739499192245558,0.9264943457189014,0.7674682811207298
0.018358588218688965,0.9741518578352181,0.9264943457189014,0.7674682811207298
0.018167585134506226,0.9741518578352181,0.9271001615508885,0.7674682811207298
0.01812577247619629,0.9745557350565428,0.9271001615508885,0.7674682811207298
0.0180930495262146,0.9745557350565428,0.9275040387722132,0.7674682811207298
0.01808220148086548,0.9747576736672051,0.9275040387722132,0.7674682811207298
0.017865777015686035,0.9747576736672051,0.927907915993538,0.7674682811207298
0.017804235219955444,0.9749596122778675,0.927907915993538,0.7674682811207298
0.01754799485206604,0.9749596122778675,0.9291195476575121,0.7674682811207298
0.01754280924797058,0.9751615508885298,0.9291195476575121,0.7674682811207298
0.01753467321395874,0.9751615508885298,0.9293214862681745,0.7674682811207298
0.017529964447021484,0.9753634894991923,0.9293214862681745,0.7674682811207298
0.01751410961151123,0.9753634894991923,0.9295234248788369,0.7674682811207298
0.017489135265350342,0.9755654281098546,0.9295234248788369,0.7674682811207298
0.017100661993026733,0.9755654281098546,0.9311389337641357,0.7674682811207298
0.017045289278030396,0.975767366720517,0.9311389337641357,0.7674682811207298
0.01662832498550415,0.975767366720517,0.9325525040387722,0.7674682811207298
0.0166226327419281,0.9759693053311793,0.9325525040387722,0.7674682811207298
0.016617536544799805,0.9759693053311793,0.9327544426494345,0.7674682811207298
0.016518443822860718,0.976373182552504,0.9327544426494345,0.7674682811207298
0.016479134559631348,0.976373182552504,0.9331583198707593,0.7674682811207298
0.016462504863739014,0.9765751211631664,0.9331583198707593,0.7674682811207298
0.016121387481689453,0.9765751211631664,0.9345718901453958,0.7674682811207298
0.01611468195915222,0.9767770597738288,0.9345718901453958,0.7674682811207298
0.015794962644577026,0.9767770597738288,0.9361873990306947,0.7674682811207298
0.01571965217590332,0.9769789983844911,0.9361873990306947,0.7674682811207298
0.015427500009536743,0.9769789983844911,0.9376009693053312,0.7674682811207298
0.015420794486999512,0.9771809369951535,0.9376009693053312,0.7674682811207298
0.015030771493911743,0.9771809369951535,0.9396203554119548,0.7674682811207298
0.015009433031082153,0.9773828756058158,0.9396203554119548,0.7674682811207298
0.015000492334365845,0.9773828756058158,0.9398222940226171,0.7674682811207298
0.014821380376815796,0.9775848142164781,0.9398222940226171,0.7674682811207298
0.0146617591381073,0.9775848142164781,0.9404281098546042,0.7674682811207298
0.014648497104644775,0.9777867528271406,0.9404281098546042,0.7674682811207298
0.014417529106140137,0.9777867528271406,0.9412358642972536,0.7674682811207298
0.014417260885238647,0.9779886914378029,0.9412358642972536,0.7674682811207298
0.014324188232421875,0.9779886914378029,0.9416397415185783,0.7674682811207298
0.014312684535980225,0.9781906300484653,0.9416397415185783,0.7674682811207298
0.013925433158874512,0.9781906300484653,0.9434571890145396,0.7674682811207298
0.013890087604522705,0.9783925686591276,0.9434571890145396,0.7674682811207298
0.01379019021987915,0.9783925686591276,0.943659127625202,0.7674682811207298
0.013747543096542358,0.97859450726979,0.943659127625202,0.7674682811207298
0.01349613070487976,0.97859450726979,0.9446688206785138,0.7674682811207298
0.013430505990982056,0.9789983844911146,0.9446688206785138,0.7674682811207298
0.013227641582489014,0.9789983844911146,0.9456785137318255,0.7674682811207298
0.013151228427886963,0.9792003231017771,0.9456785137318255,0.7674682811207298
0.01287791132926941,0.9792003231017771,0.946486268174475,0.7674682811207298
0.012806564569473267,0.9794022617124394,0.946486268174475,0.7674682811207298
0.012737095355987549,0.9794022617124394,0.9468901453957996,0.7674682811207298
0.012720316648483276,0.9796042003231018,0.9468901453957996,0.7674682811207298
0.012655854225158691,0.9796042003231018,0.9472940226171244,0.7674682811207298
0.012632131576538086,0.9798061389337641,0.9472940226171244,0.7674682811207298
0.01260039210319519,0.9798061389337641,0.9474959612277868,0.7674682811207298
0.012581825256347656,0.9800080775444265,0.9474959612277868,0.7674682811207298
0.01256781816482544,0.9800080775444265,0.9478998384491115,0.7674682811207298
0.012490719556808472,0.9806138933764136,0.9478998384491115,0.7674682811207298
0.012361645698547363,0.9806138933764136,0.9487075928917609,0.7674682811207298
0.012354761362075806,0.9808158319870759,0.9487075928917609,0.7674682811207298
0.012325823307037354,0.9808158319870759,0.9491114701130856,0.7674682811207298
0.0122755765914917,0.9810177705977383,0.9491114701130856,0.7674682811207298
0.012188345193862915,0.9810177705977383,0.9501211631663974,0.7674682811207298
0.012011289596557617,0.9818255250403877,0.9501211631663974,0.7674682811207298
0.011662542819976807,0.9818255250403877,0.9511308562197092,0.7674682811207298
0.011638641357421875,0.9820274636510501,0.9511308562197092,0.7674682811207298
0.01157495379447937,0.9820274636510501,0.9515347334410339,0.7674682811207298
0.011520713567733765,0.9822294022617124,0.9515347334410339,0.7674682811207298
0.011446624994277954,0.9822294022617124,0.9517366720516963,0.7674682811207298
0.011412978172302246,0.9824313408723748,0.9517366720516963,0.7674682811207298
0.011279881000518799,0.9824313408723748,0.9523424878836834,0.7674682811207298
0.011272013187408447,0.9826332794830371,0.9523424878836834,0.7674682811207298
0.011208772659301758,0.9826332794830371,0.9529483037156704,0.7674682811207298
0.011111319065093994,0.9828352180936996,0.9529483037156704,0.7674682811207298
0.010908186435699463,0.9828352180936996,0.9535541195476576,0.7674682811207298
0.010860234498977661,0.9830371567043619,0.9535541195476576,0.7674682811207298
0.010761469602584839,0.9830371567043619,0.9541599353796446,0.7674682811207298
0.010745018720626831,0.9832390953150242,0.9541599353796446,0.7674682811207298
0.01060369610786438,0.9832390953150242,0.9543618739903069,0.7674682811207298
0.010593980550765991,0.9834410339256866,0.9543618739903069,0.7674682811207298
0.010392636060714722,0.9834410339256866,0.9551696284329564,0.7674682811207298
0.010340958833694458,0.9838449111470113,0.9551696284329564,0.7674682811207298
0.010285377502441406,0.9838449111470113,0.9553715670436187,0.7674682811207298
0.010235339403152466,0.9844507269789984,0.9553715670436187,0.7674682811207298
0.010111778974533081,0.9844507269789984,0.9557754442649434,0.7674682811207298
0.010055392980575562,0.9846526655896607,0.9557754442649434,0.7674682811207298
0.009900063276290894,0.9846526655896607,0.9567851373182552,0.7674682811207298
0.009876608848571777,0.9848546042003231,0.9567851373182552,0.7674682811207298
0.009873837232589722,0.9848546042003231,0.9571890145395799,0.7674682811207298
0.00987231731414795,0.9850565428109854,0.9571890145395799,0.7674682811207298
0.009795814752578735,0.9850565428109854,0.9575928917609047,0.7674682811207298
0.009785711765289307,0.9852584814216478,0.9575928917609047,0.7674682811207298
0.009659767150878906,0.9852584814216478,0.9588045234248789,0.7674682811207298
0.009630352258682251,0.9854604200323102,0.9588045234248789,0.7674682811207298
0.00962209701538086,0.9854604200323102,0.9590064620355412,0.7674682811207298
0.009574592113494873,0.9856623586429726,0.9590064620355412,0.7674682811207298
0.009566664695739746,0.9856623586429726,0.9592084006462036,0.7674682811207298
0.009542405605316162,0.9860662358642972,0.9592084006462036,0.7674682811207298
0.009517937898635864,0.9860662358642972,0.9594103392568659,0.7674682811207298
0.0094107985496521,0.9864701130856219,0.9594103392568659,0.7674682811207298
0.009295225143432617,0.9864701130856219,0.9598142164781907,0.7674682811207298
0.009252667427062988,0.9866720516962844,0.9598142164781907,0.7674682811207298
0.009149909019470215,0.9866720516962844,0.9604200323101777,0.7674682811207298
0.009144812822341919,0.9868739903069467,0.9604200323101777,0.7674682811207298
0.009121239185333252,0.9868739903069467,0.9606219709208401,0.7674682811207298
0.009071677923202515,0.9870759289176091,0.9606219709208401,0.7674682811207298
0.009049952030181885,0.9870759289176091,0.9608239095315024,0.7674682811207298
0.00901937484741211,0.9872778675282714,0.9608239095315024,0.7674682811207298
0.008896827697753906,0.9872778675282714,0.9614297253634895,0.7674682811207298
0.008867889642715454,0.9874798061389337,0.9614297253634895,0.7674682811207298
0.00885877013206482,0.9874798061389337,0.9616316639741519,0.7674682811207298
0.00884672999382019,0.9876817447495961,0.9616316639741519,0.7674682811207298
0.00870618224143982,0.9876817447495961,0.962843295638126,0.7674682811207298
0.00862070918083191,0.9878836833602584,0.962843295638126,0.7674682811207298
0.008512884378433228,0.9878836833602584,0.9638529886914378,0.7674682811207298
0.008361220359802246,0.9882875605815832,0.9638529886914378,0.7674682811207298
0.00806337594985962,0.9882875605815832,0.9648626817447497,0.7674682811207298
0.008056670427322388,0.9884894991922456,0.9648626817447497,0.7674682811207298
0.008055508136749268,0.9884894991922456,0.965064620355412,0.7674682811207298
0.008035421371459961,0.9886914378029079,0.965064620355412,0.7674682811207298
0.007822006940841675,0.9886914378029079,0.9662762520193862,0.7674682811207298
0.007811039686203003,0.9888933764135702,0.9662762520193862,0.7674682811207298
0.007529467344284058,0.9888933764135702,0.9680936995153473,0.7674682811207298
0.00751417875289917,0.9890953150242326,0.9680936995153473,0.7674682811207298
0.007428467273712158,0.9890953150242326,0.9682956381260097,0.7674682811207298
0.007392764091491699,0.9894991922455574,0.9682956381260097,0.7674682811207298
0.007227897644042969,0.9894991922455574,0.9691033925686591,0.7674682811207298
0.0072144269943237305,0.9897011308562197,0.9691033925686591,0.7674682811207298
0.006968259811401367,0.9897011308562197,0.970718901453958,0.7674682811207298
0.006908982992172241,0.9899030694668821,0.970718901453958,0.7674682811207298
0.006808966398239136,0.9899030694668821,0.971324717285945,0.7674682811207298
0.006792157888412476,0.9901050080775444,0.971324717285945,0.7674682811207298
0.006681889295578003,0.9901050080775444,0.9719305331179321,0.7674682811207298
0.00652649998664856,0.9907108239095315,0.9719305331179321,0.7674682811207298
0.006506174802780151,0.9907108239095315,0.9725363489499192,0.7674682811207298
0.0064789652824401855,0.9909127625201939,0.9725363489499192,0.7674682811207298
0.006470054388046265,0.9909127625201939,0.9727382875605816,0.7674682811207298
0.006338983774185181,0.9911147011308562,0.9727382875605816,0.7674682811207298
0.006322324275970459,0.9911147011308562,0.9733441033925686,0.7674682811207298
0.0062787532806396484,0.9913166397415186,0.9733441033925686,0.7674682811207298
0.006206780672073364,0.9913166397415186,0.9737479806138933,0.7674682811207298
0.006181806325912476,0.9915185783521809,0.9737479806138933,0.7674682811207298
0.006079494953155518,0.9915185783521809,0.9743537964458805,0.7674682811207298
0.006050735712051392,0.9917205169628432,0.9743537964458805,0.7674682811207298
0.0057814717292785645,0.9917205169628432,0.9759693053311793,0.7674682811207298
0.005703359842300415,0.992124394184168,0.9759693053311793,0.7674682811207298
0.0055983662605285645,0.992124394184168,0.9765751211631664,0.7674682811207298
0.005522787570953369,0.9923263327948304,0.9765751211631664,0.7674682811207298
0.005346775054931641,0.9923263327948304,0.9777867528271406,0.7674682811207298
0.0053137242794036865,0.9925282714054927,0.9777867528271406,0.7674682811207298
0.005050599575042725,0.9925282714054927,0.9789983844911146,0.7674682811207298
0.005033373832702637,0.9927302100161551,0.9789983844911146,0.7674682811207298
0.004540771245956421,0.9927302100161551,0.9806138933764136,0.7674682811207298
0.004498332738876343,0.9929321486268174,0.9806138933764136,0.7674682811207298
0.004143506288528442,0.9929321486268174,0.9832390953150242,0.7674682811207298
0.0041159093379974365,0.9931340872374798,0.9832390953150242,0.7674682811207298
0.004091978073120117,0.9931340872374798,0.9834410339256866,0.7674682811207298
0.004021942615509033,0.9933360258481422,0.9834410339256866,0.7674682811207298
0.003916621208190918,0.9933360258481422,0.9850565428109854,0.7674682811207298
0.0038965344429016113,0.9937399030694669,0.9850565428109854,0.7674682811207298
0.003833770751953125,0.9937399030694669,0.9856623586429726,0.7674682811207298
0.0038284361362457275,0.9939418416801292,0.9856623586429726,0.7674682811207298
0.003777801990509033,0.9939418416801292,0.9858642972536349,0.7674682811207298
0.003770589828491211,0.9941437802907916,0.9858642972536349,0.7674682811207298
0.0033922791481018066,0.9941437802907916,0.9866720516962844,0.7674682811207298
0.0032555758953094482,0.9945476575121163,0.9866720516962844,0.7674682811207298
0.003208249807357788,0.9945476575121163,0.9868739903069467,0.7674682811207298
0.003112703561782837,0.9947495961227787,0.9868739903069467,0.7674682811207298
0.00287589430809021,0.9947495961227787,0.9880856219709209,0.7674682811207298
0.002795666456222534,0.994951534733441,0.9880856219709209,0.7674682811207298
0.00265386700630188,0.994951534733441,0.9888933764135702,0.7674682811207298
0.002520918846130371,0.9953554119547657,0.9888933764135702,0.7674682811207298
0.002426445484161377,0.9953554119547657,0.9899030694668821,0.7674682811207298
0.0024049878120422363,0.9955573505654282,0.9899030694668821,0.7674682811207298
0.0022526979446411133,0.9955573505654282,0.9903069466882067,0.7674682811207298
0.00213739275932312,0.9959612277867528,0.9903069466882067,0.7674682811207298
0.0021247267723083496,0.9959612277867528,0.9909127625201939,0.7674682811207298
0.0020855963230133057,0.9961631663974152,0.9909127625201939,0.7674682811207298
0.0020196735858917236,0.9961631663974152,0.9911147011308562,0.7674682811207298
0.001906067132949829,0.9965670436187399,0.9911147011308562,0.7674682811207298
0.001898050308227539,0.9965670436187399,0.9913166397415186,0.7674682811207298
0.0017757713794708252,0.9967689822294022,0.9913166397415186,0.7674682811207298
0.0017446279525756836,0.9967689822294022,0.9917205169628432,0.7674682811207298
0.0017150342464447021,0.9969709208400647,0.9917205169628432,0.7674682811207298
0.0016830265522003174,0.9969709208400647,0.992124394184168,0.7674682811207298
0.0016433298587799072,0.997172859450727,0.992124394184168,0.7674682811207298
0.0012533366680145264,0.997172859450727,0.9935379644588045,0.7674682811207298
0.001175910234451294,0.9975767366720517,0.9935379644588045,0.7674682811207298
0.0011679530143737793,0.9975767366720517,0.9937399030694669,0.7674682811207298
0.0011349320411682129,0.997778675282714,0.9937399030694669,0.7674682811207298
0.0009959936141967773,0.997778675282714,0.994951534733441,0.7674682811207298
0.0009685754776000977,0.9981825525040388,0.994951534733441,0.7674682811207298
0.0009519457817077637,0.9981825525040388,0.9951534733441034,0.7674682811207298
0.0009295940399169922,0.9983844911147012,0.9951534733441034,0.7674682811207298
0.0009146928787231445,0.9983844911147012,0.9955573505654282,0.7674682811207298
0.000827491283416748,0.9985864297253635,0.9955573505654282,0.7674682811207298
0.0007993578910827637,0.9985864297253635,0.9961631663974152,0.7674682811207298
0.0007592141628265381,0.9989903069466882,0.9961631663974152,0.7674682811207298
0.0007497072219848633,0.9989903069466882,0.9963651050080775,0.7674682811207298
0.0007257759571075439,0.9991922455573505,0.9963651050080775,0.7674682811207298
0.0005100667476654053,0.9991922455573505,0.9983844911147012,0.7674682811207298
0.00044593214988708496,0.9995961227786753,0.9983844911147012,0.7674682811207298
0.0002383887767791748,0.9995961227786753,0.999394184168013,0.7674682811207298
0.00015738606452941895,1.0,0.999394184168013,0.7674682811207298
6.586313247680664e-06,1.0,1.0,0.7674682811207298


==> figures/data/untargeted/nonlinear_eps0_5_roc_data.csv <==
threshold,TPR,FPR,AUROC
inf,0.0,0.0,0.9060091172509728
3.3017518520355225,0.00020193861066235866,0.0,0.9060091172509728
1.5455694198608398,0.11066235864297254,0.0,0.9060091172509728
1.5439095497131348,0.11066235864297254,0.00020193861066235866,0.9060091172509728
1.5355186462402344,0.1122778675282714,0.00020193861066235866,0.9060091172509728
1.5337672233581543,0.1122778675282714,0.0006058158319870759,0.9060091172509728
1.4525558948516846,0.13792407108239096,0.0006058158319870759,0.9060091172509728
1.4519720077514648,0.13792407108239096,0.0008077544426494346,0.9060091172509728
1.4256670475006104,0.14802100161550888,0.0008077544426494346,0.9060091172509728
1.4248442649841309,0.14802100161550888,0.0010096930533117932,0.9060091172509728
1.4013686180114746,0.15407915993537966,0.0010096930533117932,0.9060091172509728
1.4007031917572021,0.15407915993537966,0.0012116316639741518,0.9060091172509728
1.3858180046081543,0.16074313408723748,0.0012116316639741518,0.9060091172509728
1.384883165359497,0.16074313408723748,0.0014135702746365104,0.9060091172509728
1.3467235565185547,0.1777059773828756,0.0014135702746365104,0.9060091172509728
1.3459572792053223,0.1777059773828756,0.0016155088852988692,0.9060091172509728
1.3280255794525146,0.18760096930533118,0.0016155088852988692,0.9060091172509728
1.3266525268554688,0.18760096930533118,0.0018174474959612278,0.9060091172509728
1.2974457740783691,0.20052504038772212,0.0018174474959612278,0.9060091172509728
1.297011375427246,0.20052504038772212,0.0020193861066235864,0.9060091172509728
1.290771484375,0.20274636510500807,0.0020193861066235864,0.9060091172509728
1.2896819114685059,0.20274636510500807,0.0022213247172859453,0.9060091172509728
1.2596540451049805,0.2152665589660743,0.0022213247172859453,0.9060091172509728
1.2587528228759766,0.2152665589660743,0.0024232633279483036,0.9060091172509728
1.2306385040283203,0.22819063004846526,0.0024232633279483036,0.9060091172509728
1.2298133373260498,0.22819063004846526,0.0026252019386106625,0.9060091172509728
1.1897075176239014,0.24596122778675283,0.0026252019386106625,0.9060091172509728
1.1892857551574707,0.24596122778675283,0.002827140549273021,0.9060091172509728
1.164555311203003,0.2574717285945073,0.002827140549273021,0.9060091172509728
1.1639087200164795,0.25787560581583197,0.002827140549273021,0.9060091172509728
1.1536459922790527,0.2641357027463651,0.002827140549273021,0.9060091172509728
1.153331995010376,0.2641357027463651,0.0030290791599353797,0.9060091172509728
1.090153455734253,0.30250403877221327,0.0030290791599353797,0.9060091172509728
1.0901174545288086,0.30250403877221327,0.0032310177705977385,0.9060091172509728
1.0807311534881592,0.31037964458804523,0.0032310177705977385,0.9060091172509728
1.079470157623291,0.31037964458804523,0.003432956381260097,0.9060091172509728
1.0730977058410645,0.3134087237479806,0.003432956381260097,0.9060091172509728
1.0730094909667969,0.3134087237479806,0.0036348949919224557,0.9060091172509728
1.0654373168945312,0.3166397415185784,0.0036348949919224557,0.9060091172509728
1.0643372535705566,0.3166397415185784,0.004038772213247173,0.9060091172509728
1.010920524597168,0.3525848142164782,0.004038772213247173,0.9060091172509728
1.0096724033355713,0.3525848142164782,0.004240710823909532,0.9060091172509728
0.9933280348777771,0.3600565428109855,0.004240710823909532,0.9060091172509728
0.9927975535392761,0.3600565428109855,0.0044426494345718905,0.9060091172509728
0.9919748902320862,0.3606623586429725,0.0044426494345718905,0.9060091172509728
0.9918834567070007,0.3606623586429725,0.0046445880452342485,0.9060091172509728
0.9735319018363953,0.37176898222940225,0.0046445880452342485,0.9060091172509728
0.9734790921211243,0.37176898222940225,0.004846526655896607,0.9060091172509728
0.9702690243721008,0.37378836833602586,0.004846526655896607,0.9060091172509728
0.9683875441551208,0.37378836833602586,0.005048465266558966,0.9060091172509728
0.9649272561073303,0.37681744749596124,0.005048465266558966,0.9060091172509728
0.9643459916114807,0.37681744749596124,0.005250403877221325,0.9060091172509728
0.9595207571983337,0.37863489499192243,0.005250403877221325,0.9060091172509728
0.9590604901313782,0.37863489499192243,0.005452342487883684,0.9060091172509728
0.9573310017585754,0.38065428109854604,0.005452342487883684,0.9060091172509728
0.9572660326957703,0.38065428109854604,0.005654281098546042,0.9060091172509728
0.9563806653022766,0.38146203554119545,0.005654281098546042,0.9060091172509728
0.9562047123908997,0.38146203554119545,0.0058562197092084005,0.9060091172509728
0.9522210955619812,0.3838852988691438,0.0058562197092084005,0.9060091172509728
0.9519605040550232,0.3838852988691438,0.006058158319870759,0.9060091172509728
0.9352900385856628,0.3960016155088853,0.006058158319870759,0.9060091172509728
0.9351878762245178,0.3960016155088853,0.006260096930533118,0.9060091172509728
0.9248281121253967,0.40306946688206785,0.006260096930533118,0.9060091172509728
0.9246892333030701,0.40306946688206785,0.006462035541195477,0.9060091172509728
0.9197672009468079,0.40650242326332797,0.006462035541195477,0.9060091172509728
0.9196974635124207,0.40650242326332797,0.006663974151857835,0.9060091172509728
0.9149523377418518,0.4095315024232633,0.006663974151857835,0.9060091172509728
0.9149159789085388,0.4095315024232633,0.006865912762520194,0.9060091172509728
0.9036586880683899,0.4176090468497577,0.006865912762520194,0.9060091172509728
0.9036048054695129,0.4176090468497577,0.0070678513731825526,0.9060091172509728
0.8950284123420715,0.4244749596122779,0.0070678513731825526,0.9060091172509728
0.8943118453025818,0.4244749596122779,0.00747172859450727,0.9060091172509728
0.8928391337394714,0.42629240710823907,0.00747172859450727,0.9060091172509728
0.892210066318512,0.42629240710823907,0.007673667205169628,0.9060091172509728
0.8832431435585022,0.43073505654281097,0.007673667205169628,0.9060091172509728
0.883053719997406,0.43073505654281097,0.007875605815831988,0.9060091172509728
0.865999162197113,0.44264943457189015,0.007875605815831988,0.9060091172509728
0.8643065094947815,0.44264943457189015,0.008077544426494346,0.9060091172509728
0.8590831160545349,0.4476978998384491,0.008077544426494346,0.9060091172509728
0.8590535521507263,0.4476978998384491,0.008279483037156704,0.9060091172509728
0.8517804741859436,0.45395799676898224,0.008279483037156704,0.9060091172509728
0.8514755368232727,0.45395799676898224,0.008481421647819063,0.9060091172509728
0.8413593173027039,0.4610258481421648,0.008481421647819063,0.9060091172509728
0.8405910134315491,0.4610258481421648,0.008683360258481421,0.9060091172509728
0.8289164900779724,0.4691033925686591,0.008683360258481421,0.9060091172509728
0.8285179734230042,0.4691033925686591,0.008885298869143781,0.9060091172509728
0.8147971034049988,0.47920032310177707,0.008885298869143781,0.9060091172509728
0.8142004609107971,0.47920032310177707,0.009087237479806139,0.9060091172509728
0.7992814183235168,0.4901050080775444,0.009087237479806139,0.9060091172509728
0.7991785407066345,0.4901050080775444,0.009289176090468497,0.9060091172509728
0.7957736849784851,0.49232633279483035,0.009289176090468497,0.9060091172509728
0.795741617679596,0.49232633279483035,0.009491114701130857,0.9060091172509728
0.7923539280891418,0.49575928917609047,0.009491114701130857,0.9060091172509728
0.7920467257499695,0.49575928917609047,0.009693053311793215,0.9060091172509728
0.7911733984947205,0.4969709208400646,0.009693053311793215,0.9060091172509728
0.7909496426582336,0.4969709208400646,0.009894991922455574,0.9060091172509728
0.7868594527244568,0.5002019386106623,0.009894991922455574,0.9060091172509728
0.786848247051239,0.5002019386106623,0.010096930533117932,0.9060091172509728
0.7829574942588806,0.5020193861066236,0.010096930533117932,0.9060091172509728
0.782724916934967,0.5020193861066236,0.01029886914378029,0.9060091172509728
0.7811436057090759,0.5032310177705978,0.01029886914378029,0.9060091172509728
0.7806794047355652,0.5032310177705978,0.01050080775444265,0.9060091172509728
0.7801865935325623,0.5036348949919225,0.01050080775444265,0.9060091172509728
0.7797284722328186,0.5036348949919225,0.010702746365105008,0.9060091172509728
0.7744538187980652,0.5080775444264943,0.010702746365105008,0.9060091172509728
0.7742688059806824,0.5080775444264943,0.010904684975767368,0.9060091172509728
0.7706746459007263,0.5109046849757674,0.010904684975767368,0.9060091172509728
0.7706651091575623,0.5109046849757674,0.011106623586429725,0.9060091172509728
0.7704792618751526,0.5113085621970921,0.011106623586429725,0.9060091172509728
0.7697332501411438,0.5113085621970921,0.011308562197092083,0.9060091172509728
0.7632789015769958,0.5161550888529887,0.011308562197092083,0.9060091172509728
0.7627328038215637,0.5161550888529887,0.011510500807754443,0.9060091172509728
0.7605685591697693,0.5175686591276252,0.011510500807754443,0.9060091172509728
0.7597706913948059,0.5175686591276252,0.011712439418416801,0.9060091172509728
0.7571294903755188,0.5191841680129241,0.011712439418416801,0.9060091172509728
0.7571094632148743,0.5191841680129241,0.01191437802907916,0.9060091172509728
0.7538700699806213,0.5212035541195477,0.01191437802907916,0.9060091172509728
0.7538518309593201,0.5212035541195477,0.012116316639741519,0.9060091172509728
0.7517556548118591,0.5224151857835219,0.012116316639741519,0.9060091172509728
0.7516303658485413,0.5224151857835219,0.012318255250403877,0.9060091172509728
0.7511937022209167,0.5230210016155089,0.012318255250403877,0.9060091172509728
0.7509878277778625,0.5230210016155089,0.012520193861066236,0.9060091172509728
0.7508518099784851,0.5232229402261712,0.012520193861066236,0.9060091172509728
0.7508212924003601,0.5232229402261712,0.012722132471728594,0.9060091172509728
0.7475481629371643,0.5252423263327949,0.012722132471728594,0.9060091172509728
0.7471006512641907,0.5252423263327949,0.012924071082390954,0.9060091172509728
0.7460307478904724,0.5258481421647819,0.012924071082390954,0.9060091172509728
0.7458396553993225,0.5258481421647819,0.013126009693053312,0.9060091172509728
0.7453873753547668,0.5262520193861067,0.013126009693053312,0.9060091172509728
0.7453121542930603,0.5262520193861067,0.01332794830371567,0.9060091172509728
0.7451673150062561,0.5268578352180937,0.01332794830371567,0.9060091172509728
0.7446481585502625,0.5268578352180937,0.01352988691437803,0.9060091172509728
0.7372192740440369,0.5325121163166397,0.01352988691437803,0.9060091172509728
0.736433207988739,0.5325121163166397,0.013731825525040387,0.9060091172509728
0.7348886132240295,0.5345315024232633,0.013731825525040387,0.9060091172509728
0.7348852753639221,0.5345315024232633,0.013933764135702747,0.9060091172509728
0.7319602370262146,0.537156704361874,0.013933764135702747,0.9060091172509728
0.7308271527290344,0.537156704361874,0.014135702746365105,0.9060091172509728
0.7298035025596619,0.5379644588045234,0.014135702746365105,0.9060091172509728
0.729624330997467,0.5379644588045234,0.014337641357027463,0.9060091172509728
0.7240644097328186,0.5422051696284329,0.014337641357027463,0.9060091172509728
0.7237991690635681,0.5422051696284329,0.014539579967689823,0.9060091172509728
0.7199277281761169,0.5462439418416801,0.014539579967689823,0.9060091172509728
0.7197906374931335,0.5462439418416801,0.01474151857835218,0.9060091172509728
0.7179483771324158,0.5476575121163166,0.01474151857835218,0.9060091172509728
0.7175067067146301,0.5476575121163166,0.01494345718901454,0.9060091172509728
0.7161949276924133,0.5488691437802908,0.01494345718901454,0.9060091172509728
0.7157198786735535,0.5488691437802908,0.015145395799676898,0.9060091172509728
0.7126448750495911,0.5512924071082391,0.015145395799676898,0.9060091172509728
0.7123138308525085,0.5512924071082391,0.015347334410339256,0.9060091172509728
0.7111745476722717,0.5525040387722132,0.015347334410339256,0.9060091172509728
0.7110797762870789,0.5525040387722132,0.015549273021001616,0.9060091172509728
0.7101249098777771,0.553513731825525,0.015549273021001616,0.9060091172509728
0.7100092768669128,0.553513731825525,0.015751211631663976,0.9060091172509728
0.7099161744117737,0.5539176090468497,0.015751211631663976,0.9060091172509728
0.7095429301261902,0.5539176090468497,0.015953150242326332,0.9060091172509728
0.7093226313591003,0.5543214862681745,0.015953150242326332,0.9060091172509728
0.7091533541679382,0.5543214862681745,0.01615508885298869,0.9060091172509728
0.7052144408226013,0.5571486268174475,0.01615508885298869,0.9060091172509728
0.7047242522239685,0.5571486268174475,0.016558966074313407,0.9060091172509728
0.7018980383872986,0.5597738287560582,0.016558966074313407,0.9060091172509728
0.7018268704414368,0.5597738287560582,0.016760904684975767,0.9060091172509728
0.7001470923423767,0.5605815831987075,0.016760904684975767,0.9060091172509728
0.6997258067131042,0.5605815831987075,0.016962843295638127,0.9060091172509728
0.691835343837738,0.5668416801292407,0.016962843295638127,0.9060091172509728
0.6917540431022644,0.5668416801292407,0.017164781906300483,0.9060091172509728
0.6914100050926208,0.5674474959612278,0.017164781906300483,0.9060091172509728
0.6910967230796814,0.5674474959612278,0.017366720516962843,0.9060091172509728
0.6909415125846863,0.5676494345718901,0.017366720516962843,0.9060091172509728
0.690697968006134,0.5676494345718901,0.017568659127625202,0.9060091172509728
0.6873317360877991,0.5704765751211631,0.017568659127625202,0.9060091172509728
0.6871736645698547,0.5704765751211631,0.017770597738287562,0.9060091172509728
0.6848008036613464,0.5731017770597738,0.017770597738287562,0.9060091172509728
0.6845369935035706,0.5731017770597738,0.01797253634894992,0.9060091172509728
0.6840162873268127,0.5737075928917609,0.01797253634894992,0.9060091172509728
0.6838634610176086,0.5737075928917609,0.018174474959612278,0.9060091172509728
0.6838263869285583,0.5739095315024233,0.018174474959612278,0.9060091172509728
0.682851254940033,0.5739095315024233,0.018578352180936994,0.9060091172509728
0.6812097430229187,0.5755250403877221,0.018578352180936994,0.9060091172509728
0.680863082408905,0.5755250403877221,0.018780290791599354,0.9060091172509728
0.6802095770835876,0.5757269789983845,0.018780290791599354,0.9060091172509728
0.6793567538261414,0.5757269789983845,0.018982229402261713,0.9060091172509728
0.6776620745658875,0.577140549273021,0.018982229402261713,0.9060091172509728
0.6774981617927551,0.577140549273021,0.01918416801292407,0.9060091172509728
0.6770885586738586,0.5775444264943457,0.01918416801292407,0.9060091172509728
0.6770535111427307,0.5775444264943457,0.01938610662358643,0.9060091172509728
0.6742333769798279,0.5779483037156704,0.01938610662358643,0.9060091172509728
0.6735568642616272,0.5779483037156704,0.01958804523424879,0.9060091172509728
0.671575129032135,0.5793618739903069,0.01958804523424879,0.9060091172509728
0.6714246869087219,0.5793618739903069,0.01978998384491115,0.9060091172509728
0.6704735159873962,0.5803715670436187,0.01978998384491115,0.9060091172509728
0.6703854203224182,0.5803715670436187,0.019991922455573505,0.9060091172509728
0.6702268719673157,0.5805735056542811,0.019991922455573505,0.9060091172509728
0.6697728037834167,0.5805735056542811,0.020193861066235864,0.9060091172509728
0.6636691689491272,0.5852180936995154,0.020193861066235864,0.9060091172509728
0.663341224193573,0.5852180936995154,0.020395799676898224,0.9060091172509728
0.66319340467453,0.5854200323101777,0.020395799676898224,0.9060091172509728
0.6628841757774353,0.5854200323101777,0.02079967689822294,0.9060091172509728
0.6615052819252014,0.5860258481421647,0.02079967689822294,0.9060091172509728
0.6613306403160095,0.5860258481421647,0.0210016155088853,0.9060091172509728
0.6599125266075134,0.5870355411954766,0.0210016155088853,0.9060091172509728
0.6597301363945007,0.5870355411954766,0.021203554119547656,0.9060091172509728
0.6593175530433655,0.5876413570274637,0.021203554119547656,0.9060091172509728
0.6590673327445984,0.5876413570274637,0.021405492730210016,0.9060091172509728
0.6552878022193909,0.5910743134087237,0.021405492730210016,0.9060091172509728
0.6550500988960266,0.5910743134087237,0.021809369951534735,0.9060091172509728
0.6498199105262756,0.5939014539579968,0.021809369951534735,0.9060091172509728
0.6495549082756042,0.5939014539579968,0.02221324717285945,0.9060091172509728
0.6472428441047668,0.5965266558966075,0.02221324717285945,0.9060091172509728
0.6469636559486389,0.5965266558966075,0.02241518578352181,0.9060091172509728
0.6468390822410583,0.5967285945072698,0.02241518578352181,0.9060091172509728
0.6465170979499817,0.5967285945072698,0.022617124394184167,0.9060091172509728
0.6465038657188416,0.5969305331179321,0.022617124394184167,0.9060091172509728
0.6464387774467468,0.5969305331179321,0.022819063004846526,0.9060091172509728
0.6462011933326721,0.5973344103392568,0.022819063004846526,0.9060091172509728
0.6460554003715515,0.5973344103392568,0.023021001615508886,0.9060091172509728
0.6442606449127197,0.5987479806138933,0.023021001615508886,0.9060091172509728
0.6442176103591919,0.5987479806138933,0.023222940226171242,0.9060091172509728
0.6431574821472168,0.5991518578352181,0.023222940226171242,0.9060091172509728
0.6431432366371155,0.5991518578352181,0.023424878836833602,0.9060091172509728
0.6409825086593628,0.6005654281098546,0.023424878836833602,0.9060091172509728
0.6405795216560364,0.6005654281098546,0.023626817447495962,0.9060091172509728
0.6400654315948486,0.6009693053311793,0.023626817447495962,0.9060091172509728
0.6398927569389343,0.6009693053311793,0.02382875605815832,0.9060091172509728
0.6387147307395935,0.6021809369951535,0.02382875605815832,0.9060091172509728
0.6386633515357971,0.6021809369951535,0.024030694668820678,0.9060091172509728
0.6379374265670776,0.6025848142164781,0.024030694668820678,0.9060091172509728
0.6378852725028992,0.6025848142164781,0.024232633279483037,0.9060091172509728
0.6374901533126831,0.6031906300484653,0.024232633279483037,0.9060091172509728
0.6368235349655151,0.6031906300484653,0.024434571890145397,0.9060091172509728
0.6367234587669373,0.6033925686591276,0.024434571890145397,0.9060091172509728
0.63665372133255,0.6033925686591276,0.024636510500807753,0.9060091172509728
0.6347886323928833,0.6050080775444265,0.024636510500807753,0.9060091172509728
0.6347659826278687,0.6050080775444265,0.024838449111470113,0.9060091172509728
0.634609580039978,0.6056138933764136,0.024838449111470113,0.9060091172509728
0.6341527700424194,0.6056138933764136,0.025040387722132473,0.9060091172509728
0.6334053874015808,0.6068255250403877,0.025040387722132473,0.9060091172509728
0.6332998275756836,0.6068255250403877,0.02524232633279483,0.9060091172509728
0.6324899196624756,0.6072294022617124,0.02524232633279483,0.9060091172509728
0.6324310302734375,0.6072294022617124,0.02544426494345719,0.9060091172509728
0.6323456168174744,0.6076332794830371,0.02544426494345719,0.9060091172509728
0.6321147084236145,0.6076332794830371,0.025848142164781908,0.9060091172509728
0.6301460266113281,0.6092487883683361,0.025848142164781908,0.9060091172509728
0.6300337910652161,0.6092487883683361,0.026050080775444264,0.9060091172509728
0.6299078464508057,0.6096526655896607,0.026050080775444264,0.9060091172509728
0.6297943592071533,0.6096526655896607,0.026252019386106624,0.9060091172509728
0.628203272819519,0.6106623586429726,0.026252019386106624,0.9060091172509728
0.6272913813591003,0.6106623586429726,0.0268578352180937,0.9060091172509728
0.6243022084236145,0.6122778675282714,0.0268578352180937,0.9060091172509728
0.6242870688438416,0.6122778675282714,0.02705977382875606,0.9060091172509728
0.6241834163665771,0.6124798061389337,0.02705977382875606,0.9060091172509728
0.6238212585449219,0.6124798061389337,0.027261712439418415,0.9060091172509728
0.6210550665855408,0.6149030694668821,0.027261712439418415,0.9060091172509728
0.6209919452667236,0.6149030694668821,0.027463651050080775,0.9060091172509728
0.6184012293815613,0.6163166397415186,0.027463651050080775,0.9060091172509728
0.6182380318641663,0.6163166397415186,0.027665589660743135,0.9060091172509728
0.6174037456512451,0.6177302100161551,0.027665589660743135,0.9060091172509728
0.6173869967460632,0.6177302100161551,0.027867528271405494,0.9060091172509728
0.6173785924911499,0.6179321486268174,0.027867528271405494,0.9060091172509728
0.616915762424469,0.6179321486268174,0.02806946688206785,0.9060091172509728
0.6161888837814331,0.6187399030694669,0.02806946688206785,0.9060091172509728
0.6161693334579468,0.6187399030694669,0.02827140549273021,0.9060091172509728
0.6135032176971436,0.6209612277867528,0.02827140549273021,0.9060091172509728
0.613186776638031,0.6209612277867528,0.02847334410339257,0.9060091172509728
0.6106361746788025,0.6229806138933764,0.02847334410339257,0.9060091172509728
0.6099504232406616,0.6229806138933764,0.028675282714054926,0.9060091172509728
0.6086520552635193,0.6237883683360258,0.028675282714054926,0.9060091172509728
0.6085947155952454,0.6237883683360258,0.028877221324717286,0.9060091172509728
0.6083534359931946,0.6239903069466882,0.028877221324717286,0.9060091172509728
0.6081467866897583,0.6239903069466882,0.029079159935379646,0.9060091172509728
0.6072607040405273,0.625,0.029079159935379646,0.9060091172509728
0.6068143248558044,0.625,0.029281098546042002,0.9060091172509728
0.6065244674682617,0.625605815831987,0.029281098546042002,0.9060091172509728
0.6064867973327637,0.625605815831987,0.02948303715670436,0.9060091172509728
0.6064061522483826,0.6260096930533118,0.02948303715670436,0.9060091172509728
0.6063304543495178,0.6260096930533118,0.02968497576736672,0.9060091172509728
0.6053575873374939,0.6268174474959612,0.02968497576736672,0.9060091172509728
0.6053534746170044,0.6268174474959612,0.02988691437802908,0.9060091172509728
0.6044098734855652,0.6280290791599353,0.02988691437802908,0.9060091172509728
0.6032266616821289,0.6280290791599353,0.030290791599353797,0.9060091172509728
0.6032031178474426,0.6282310177705978,0.030290791599353797,0.9060091172509728
0.6029418110847473,0.6282310177705978,0.030492730210016156,0.9060091172509728
0.6010755300521851,0.630654281098546,0.030492730210016156,0.9060091172509728
0.6001646518707275,0.630654281098546,0.030694668820678513,0.9060091172509728
0.5999525785446167,0.6308562197092084,0.030694668820678513,0.9060091172509728
0.5999157428741455,0.6308562197092084,0.030896607431340872,0.9060091172509728
0.5982194542884827,0.6332794830371568,0.030896607431340872,0.9060091172509728
0.597983181476593,0.6332794830371568,0.031098546042003232,0.9060091172509728
0.5974841117858887,0.6336833602584814,0.031098546042003232,0.9060091172509728
0.5974332690238953,0.6336833602584814,0.03130048465266559,0.9060091172509728
0.5971946120262146,0.6340872374798061,0.03130048465266559,0.9060091172509728
0.5968172550201416,0.6340872374798061,0.031704361873990304,0.9060091172509728
0.5946056842803955,0.6359046849757674,0.031704361873990304,0.9060091172509728
0.5943220257759094,0.6359046849757674,0.031906300484652664,0.9060091172509728
0.5919219851493835,0.6387318255250404,0.031906300484652664,0.9060091172509728
0.5918673872947693,0.6387318255250404,0.03210823909531502,0.9060091172509728
0.5915765762329102,0.6391357027463651,0.03210823909531502,0.9060091172509728
0.5914539694786072,0.6391357027463651,0.03231017770597738,0.9060091172509728
0.5892151594161987,0.6401453957996769,0.03231017770597738,0.9060091172509728
0.5890191197395325,0.6401453957996769,0.03251211631663974,0.9060091172509728
0.5885937213897705,0.6409531502423264,0.03251211631663974,0.9060091172509728
0.5885341763496399,0.6409531502423264,0.0327140549273021,0.9060091172509728
0.5880938768386841,0.6411550888529887,0.0327140549273021,0.9060091172509728
0.5878530144691467,0.6411550888529887,0.03291599353796446,0.9060091172509728
0.5868642926216125,0.6415589660743134,0.03291599353796446,0.9060091172509728
0.5865312814712524,0.6415589660743134,0.033117932148626815,0.9060091172509728
0.5863775610923767,0.6417609046849758,0.033117932148626815,0.9060091172509728
0.5863074660301208,0.6417609046849758,0.033319870759289175,0.9060091172509728
0.5819548964500427,0.6445880452342488,0.033319870759289175,0.9060091172509728
0.5809811949729919,0.6445880452342488,0.033723747980613894,0.9060091172509728
0.580784022808075,0.6449919224555735,0.033723747980613894,0.9060091172509728
0.5800091028213501,0.6449919224555735,0.034329563812600966,0.9060091172509728
0.5784521698951721,0.6472132471728594,0.034329563812600966,0.9060091172509728
0.5780062079429626,0.6472132471728594,0.034733441033925685,0.9060091172509728
0.5776035189628601,0.6474151857835219,0.034733441033925685,0.9060091172509728
0.5775851011276245,0.6474151857835219,0.034935379644588045,0.9060091172509728
0.5754492878913879,0.6490306946688207,0.034935379644588045,0.9060091172509728
0.575065016746521,0.6490306946688207,0.035137318255250405,0.9060091172509728
0.5734890699386597,0.6506462035541195,0.035137318255250405,0.9060091172509728
0.5733132362365723,0.6506462035541195,0.035339256865912765,0.9060091172509728
0.573096513748169,0.6508481421647819,0.035339256865912765,0.9060091172509728
0.5727890729904175,0.6508481421647819,0.035541195476575124,0.9060091172509728
0.57256680727005,0.6510500807754442,0.035541195476575124,0.9060091172509728
0.5719956159591675,0.6510500807754442,0.03574313408723748,0.9060091172509728
0.5714678764343262,0.651453957996769,0.03574313408723748,0.9060091172509728
0.5713934302330017,0.651453957996769,0.03594507269789984,0.9060091172509728
0.5707838535308838,0.6516558966074314,0.03594507269789984,0.9060091172509728
0.5706551671028137,0.6516558966074314,0.036147011308562196,0.9060091172509728
0.5705798864364624,0.6518578352180937,0.036147011308562196,0.9060091172509728
0.5698705315589905,0.6518578352180937,0.036348949919224556,0.9060091172509728
0.5678883194923401,0.653675282714055,0.036348949919224556,0.9060091172509728
0.5678109526634216,0.653675282714055,0.036550888529886916,0.9060091172509728
0.5659373998641968,0.6560985460420032,0.036550888529886916,0.9060091172509728
0.5653630495071411,0.6560985460420032,0.036752827140549275,0.9060091172509728
0.5650832653045654,0.6563004846526656,0.036752827140549275,0.9060091172509728
0.5648393630981445,0.6563004846526656,0.036954765751211635,0.9060091172509728
0.5621882677078247,0.6583198707592892,0.036954765751211635,0.9060091172509728
0.5621448159217834,0.6583198707592892,0.03715670436187399,0.9060091172509728
0.559965968132019,0.6611470113085622,0.03715670436187399,0.9060091172509728
0.5599509477615356,0.6611470113085622,0.03735864297253635,0.9060091172509728
0.5575640797615051,0.6633683360258481,0.03735864297253635,0.9060091172509728
0.557182252407074,0.6633683360258481,0.03756058158319871,0.9060091172509728
0.5569509267807007,0.6637722132471728,0.03756058158319871,0.9060091172509728
0.5566185116767883,0.6637722132471728,0.03796445880452343,0.9060091172509728
0.555674135684967,0.6639741518578353,0.03796445880452343,0.9060091172509728
0.5554192662239075,0.6639741518578353,0.038166397415185786,0.9060091172509728
0.5547884702682495,0.6653877221324718,0.038166397415185786,0.9060091172509728
0.554701566696167,0.6653877221324718,0.0385702746365105,0.9060091172509728
0.5532314777374268,0.6670032310177706,0.0385702746365105,0.9060091172509728
0.5525941252708435,0.6670032310177706,0.03877221324717286,0.9060091172509728
0.5516789555549622,0.6680129240710824,0.03877221324717286,0.9060091172509728
0.5516598224639893,0.6680129240710824,0.03897415185783522,0.9060091172509728
0.5509463548660278,0.6682148626817448,0.03897415185783522,0.9060091172509728
0.5507872104644775,0.6682148626817448,0.03917609046849758,0.9060091172509728
0.5479937195777893,0.6710420032310178,0.03917609046849758,0.9060091172509728
0.5479010343551636,0.6710420032310178,0.03978190630048465,0.9060091172509728
0.5460113883018494,0.6714458804523424,0.03978190630048465,0.9060091172509728
0.5457547307014465,0.6714458804523424,0.04018578352180937,0.9060091172509728
0.5455508232116699,0.6724555735056543,0.04018578352180937,0.9060091172509728
0.5455361008644104,0.6724555735056543,0.04038772213247173,0.9060091172509728
0.545307457447052,0.6726575121163166,0.04038772213247173,0.9060091172509728
0.5451576709747314,0.6726575121163166,0.04058966074313409,0.9060091172509728
0.5428224205970764,0.6746768982229402,0.04058966074313409,0.9060091172509728
0.5425212979316711,0.6746768982229402,0.04079159935379645,0.9060091172509728
0.5419686436653137,0.6752827140549273,0.04079159935379645,0.9060091172509728
0.5418472290039062,0.6752827140549273,0.04119547657512116,0.9060091172509728
0.5416947603225708,0.675686591276252,0.04119547657512116,0.9060091172509728
0.5416279435157776,0.675686591276252,0.04139741518578352,0.9060091172509728
0.5394189357757568,0.677907915993538,0.04139741518578352,0.9060091172509728
0.5394009947776794,0.677907915993538,0.04159935379644588,0.9060091172509728
0.5383028984069824,0.6791195476575121,0.04159935379644588,0.9060091172509728
0.5381836295127869,0.6791195476575121,0.04180129240710824,0.9060091172509728
0.5380902290344238,0.6793214862681745,0.04180129240710824,0.9060091172509728
0.5368425846099854,0.6793214862681745,0.04240710823909531,0.9060091172509728
0.5366031527519226,0.6797253634894992,0.04240710823909531,0.9060091172509728
0.5360038876533508,0.6797253634894992,0.04301292407108239,0.9060091172509728
0.5357943773269653,0.6803311793214862,0.04301292407108239,0.9060091172509728
0.5356924533843994,0.6803311793214862,0.04341680129240711,0.9060091172509728
0.5348360538482666,0.6809369951534734,0.04341680129240711,0.9060091172509728
0.5341770648956299,0.6809369951534734,0.04382067851373182,0.9060091172509728
0.5339686870574951,0.681340872374798,0.04382067851373182,0.9060091172509728
0.5336989164352417,0.681340872374798,0.04422455573505654,0.9060091172509728
0.5336710810661316,0.6815428109854604,0.04422455573505654,0.9060091172509728
0.533670961856842,0.6815428109854604,0.0444264943457189,0.9060091172509728
0.5329473614692688,0.6825525040387722,0.0444264943457189,0.9060091172509728
0.5324767231941223,0.6825525040387722,0.04483037156704362,0.9060091172509728
0.5313877463340759,0.6843699515347335,0.04483037156704362,0.9060091172509728
0.531278133392334,0.6843699515347335,0.045032310177705974,0.9060091172509728
0.5309808850288391,0.6845718901453958,0.045032310177705974,0.9060091172509728
0.5306879281997681,0.6845718901453958,0.04563812600969305,0.9060091172509728
0.5295717120170593,0.6851777059773829,0.04563812600969305,0.9060091172509728
0.5293356776237488,0.6851777059773829,0.04604200323101777,0.9060091172509728
0.5287681221961975,0.6855815831987075,0.04604200323101777,0.9060091172509728
0.5277090072631836,0.6855815831987075,0.046849757673667204,0.9060091172509728
0.5268028378486633,0.6869951534733441,0.046849757673667204,0.9060091172509728
0.5266475677490234,0.6869951534733441,0.047051696284329564,0.9060091172509728
0.5255430936813354,0.6878029079159935,0.047051696284329564,0.9060091172509728
0.5252155065536499,0.6878029079159935,0.04765751211631664,0.9060091172509728
0.5228654146194458,0.6898222940226171,0.04765751211631664,0.9060091172509728
0.522469699382782,0.6898222940226171,0.047859450726978996,0.9060091172509728
0.5212215185165405,0.6910339256865913,0.047859450726978996,0.9060091172509728
0.5211750268936157,0.6910339256865913,0.048061389337641355,0.9060091172509728
0.5202983021736145,0.692043618739903,0.048061389337641355,0.9060091172509728
0.5196614861488342,0.692043618739903,0.048263327948303715,0.9060091172509728
0.5190045237541199,0.6924474959612278,0.048263327948303715,0.9060091172509728
0.51857990026474,0.6924474959612278,0.048667205169628434,0.9060091172509728
0.5152280926704407,0.6950726978998385,0.048667205169628434,0.9060091172509728
0.5151594281196594,0.6950726978998385,0.048869143780290794,0.9060091172509728
0.5145552158355713,0.6958804523424879,0.048869143780290794,0.9060091172509728
0.5142452120780945,0.6958804523424879,0.049273021001615507,0.9060091172509728
0.5141382217407227,0.6960823909531503,0.049273021001615507,0.9060091172509728
0.5138335824012756,0.6960823909531503,0.049474959612277866,0.9060091172509728
0.5137732028961182,0.6962843295638126,0.049474959612277866,0.9060091172509728
0.5137208104133606,0.6962843295638126,0.049676898222940226,0.9060091172509728
0.513305127620697,0.6966882067851373,0.049676898222940226,0.9060091172509728
0.5132789015769958,0.6966882067851373,0.049878836833602586,0.9060091172509728
0.5129290819168091,0.697092084006462,0.049878836833602586,0.9060091172509728
0.5129178166389465,0.697092084006462,0.050080775444264945,0.9060091172509728
0.5126549005508423,0.6972940226171244,0.050080775444264945,0.9060091172509728
0.5125225186347961,0.6972940226171244,0.050282714054927305,0.9060091172509728
0.5122619271278381,0.6978998384491115,0.050282714054927305,0.9060091172509728
0.5121053457260132,0.6978998384491115,0.05048465266558966,0.9060091172509728
0.5115679502487183,0.6985056542810986,0.05048465266558966,0.9060091172509728
0.5110167860984802,0.6985056542810986,0.05088852988691438,0.9060091172509728
0.5103527903556824,0.7001211631663974,0.05088852988691438,0.9060091172509728
0.5103329420089722,0.7001211631663974,0.05109046849757674,0.9060091172509728
0.5101820826530457,0.7003231017770598,0.05109046849757674,0.9060091172509728
0.5095067024230957,0.7003231017770598,0.051292407108239096,0.9060091172509728
0.5073339343070984,0.7025444264943457,0.051292407108239096,0.9060091172509728
0.5066379308700562,0.7025444264943457,0.051494345718901456,0.9060091172509728
0.5065966248512268,0.7027463651050081,0.051494345718901456,0.9060091172509728
0.5063913464546204,0.7027463651050081,0.051696284329563816,0.9060091172509728
0.5055277347564697,0.7033521809369951,0.051696284329563816,0.9060091172509728
0.5054451823234558,0.7033521809369951,0.05210016155088853,0.9060091172509728
0.5046282410621643,0.7043618739903069,0.05210016155088853,0.9060091172509728
0.5041261315345764,0.7043618739903069,0.05230210016155089,0.9060091172509728
0.5034404397010803,0.7051696284329564,0.05230210016155089,0.9060091172509728
0.5029681324958801,0.7051696284329564,0.05250403877221325,0.9060091172509728
0.5028789043426514,0.7053715670436187,0.05250403877221325,0.9060091172509728
0.5023768544197083,0.7053715670436187,0.05331179321486268,0.9060091172509728
0.5017796754837036,0.7059773828756059,0.05331179321486268,0.9060091172509728
0.5016242265701294,0.7059773828756059,0.05351373182552504,0.9060091172509728
0.5000462532043457,0.7069870759289176,0.05351373182552504,0.9060091172509728
0.4996657371520996,0.7069870759289176,0.05391760904684976,0.9060091172509728
0.4993717074394226,0.7071890145395799,0.05391760904684976,0.9060091172509728
0.49874621629714966,0.7071890145395799,0.05452342487883683,0.9060091172509728
0.49826115369796753,0.7086025848142165,0.05452342487883683,0.9060091172509728
0.4980531334877014,0.7086025848142165,0.05492730210016155,0.9060091172509728
0.4979941248893738,0.7088045234248789,0.05492730210016155,0.9060091172509728
0.4977481961250305,0.7088045234248789,0.05512924071082391,0.9060091172509728
0.49715548753738403,0.7094103392568659,0.05512924071082391,0.9060091172509728
0.4967076778411865,0.7094103392568659,0.05533117932148627,0.9060091172509728
0.4961971640586853,0.710016155088853,0.05533117932148627,0.9060091172509728
0.4958122968673706,0.710016155088853,0.05573505654281099,0.9060091172509728
0.4952194094657898,0.7106219709208401,0.05573505654281099,0.9060091172509728
0.4951467514038086,0.7106219709208401,0.05593699515347334,0.9060091172509728
0.4951050281524658,0.7108239095315024,0.05593699515347334,0.9060091172509728
0.4949731230735779,0.7108239095315024,0.0561389337641357,0.9060091172509728
0.4932548999786377,0.7126413570274637,0.0561389337641357,0.9060091172509728
0.4932405948638916,0.7126413570274637,0.05634087237479806,0.9060091172509728
0.49279624223709106,0.7132471728594507,0.05634087237479806,0.9060091172509728
0.492581307888031,0.7132471728594507,0.05654281098546042,0.9060091172509728
0.4922415614128113,0.7136510500807755,0.05654281098546042,0.9060091172509728
0.492026686668396,0.7136510500807755,0.05694668820678514,0.9060091172509728
0.48983967304229736,0.7154684975767367,0.05694668820678514,0.9060091172509728
0.4897897243499756,0.7154684975767367,0.05714862681744749,0.9060091172509728
0.4888339638710022,0.7160743134087237,0.05714862681744749,0.9060091172509728
0.4888291358947754,0.7160743134087237,0.05735056542810985,0.9060091172509728
0.4886252284049988,0.7164781906300485,0.05735056542810985,0.9060091172509728
0.4877930283546448,0.7164781906300485,0.05755250403877221,0.9060091172509728
0.48769450187683105,0.7166801292407108,0.05755250403877221,0.9060091172509728
0.48682528734207153,0.7166801292407108,0.05795638126009693,0.9060091172509728
0.48581069707870483,0.7174878836833603,0.05795638126009693,0.9060091172509728
0.48547881841659546,0.7174878836833603,0.05836025848142165,0.9060091172509728
0.484714150428772,0.7182956381260097,0.05836025848142165,0.9060091172509728
0.4841960668563843,0.7182956381260097,0.058562197092084003,0.9060091172509728
0.48353880643844604,0.718497576736672,0.058562197092084003,0.9060091172509728
0.4833680987358093,0.718497576736672,0.05876413570274636,0.9060091172509728
0.48251086473464966,0.7189014539579968,0.05876413570274636,0.9060091172509728
0.481895387172699,0.7189014539579968,0.05896607431340872,0.9060091172509728
0.4811403155326843,0.7195072697899838,0.05896607431340872,0.9060091172509728
0.4810505509376526,0.7195072697899838,0.05916801292407108,0.9060091172509728
0.4809332489967346,0.7197092084006462,0.05916801292407108,0.9060091172509728
0.480729341506958,0.7197092084006462,0.05936995153473344,0.9060091172509728
0.48069560527801514,0.7199111470113085,0.05936995153473344,0.9060091172509728
0.4804614782333374,0.7199111470113085,0.0595718901453958,0.9060091172509728
0.4804280996322632,0.720113085621971,0.0595718901453958,0.9060091172509728
0.48012322187423706,0.720113085621971,0.05977382875605816,0.9060091172509728
0.48010945320129395,0.7203150242326333,0.05977382875605816,0.9060091172509728
0.4795059561729431,0.7203150242326333,0.059975767366720514,0.9060091172509728
0.47778594493865967,0.7217285945072698,0.059975767366720514,0.9060091172509728
0.4776729345321655,0.7217285945072698,0.06058158319870759,0.9060091172509728
0.47733384370803833,0.7223344103392568,0.06058158319870759,0.9060091172509728
0.47732770442962646,0.7223344103392568,0.06078352180936995,0.9060091172509728
0.47657710313796997,0.7233441033925686,0.06078352180936995,0.9060091172509728
0.4758148193359375,0.7233441033925686,0.061389337641357025,0.9060091172509728
0.4748145341873169,0.7245557350565428,0.061389337641357025,0.9060091172509728
0.4745677709579468,0.7245557350565428,0.061591276252019385,0.9060091172509728
0.47406041622161865,0.7255654281098546,0.061591276252019385,0.9060091172509728
0.4733494520187378,0.7255654281098546,0.061793214862681745,0.9060091172509728
0.47282421588897705,0.7261712439418416,0.061793214862681745,0.9060091172509728
0.4727928638458252,0.7261712439418416,0.061995153473344104,0.9060091172509728
0.4704890251159668,0.7269789983844911,0.061995153473344104,0.9060091172509728
0.47042763233184814,0.7269789983844911,0.062197092084006464,0.9060091172509728
0.4700101613998413,0.7273828756058158,0.062197092084006464,0.9060091172509728
0.46995455026626587,0.7273828756058158,0.062399030694668824,0.9060091172509728
0.4696986675262451,0.7275848142164781,0.062399030694668824,0.9060091172509728
0.46950095891952515,0.7275848142164781,0.06280290791599354,0.9060091172509728
0.46937358379364014,0.7277867528271406,0.06280290791599354,0.9060091172509728
0.4683340787887573,0.7277867528271406,0.06320678513731826,0.9060091172509728
0.4681544899940491,0.7279886914378029,0.06320678513731826,0.9060091172509728
0.4676998257637024,0.7279886914378029,0.06340872374798061,0.9060091172509728
0.4670291543006897,0.7283925686591276,0.06340872374798061,0.9060091172509728
0.4667368531227112,0.7283925686591276,0.06361066235864297,0.9060091172509728
0.46511727571487427,0.7302100161550888,0.06361066235864297,0.9060091172509728
0.4649907350540161,0.7302100161550888,0.06381260096930533,0.9060091172509728
0.46490490436553955,0.7304119547657512,0.06381260096930533,0.9060091172509728
0.46485573053359985,0.7304119547657512,0.0640145395799677,0.9060091172509728
0.4638439416885376,0.7310177705977383,0.0640145395799677,0.9060091172509728
0.46370387077331543,0.7310177705977383,0.06421647819063005,0.9060091172509728
0.4629564881324768,0.7318255250403877,0.06421647819063005,0.9060091172509728
0.4628499746322632,0.7318255250403877,0.06441841680129241,0.9060091172509728
0.46187824010849,0.7334410339256866,0.06441841680129241,0.9060091172509728
0.4618184566497803,0.7334410339256866,0.06462035541195477,0.9060091172509728
0.4611613154411316,0.7338449111470113,0.06462035541195477,0.9060091172509728
0.46086472272872925,0.7338449111470113,0.06482229402261712,0.9060091172509728
0.46064162254333496,0.7342487883683361,0.06482229402261712,0.9060091172509728
0.4598677158355713,0.7342487883683361,0.06522617124394184,0.9060091172509728
0.45821261405944824,0.7358642972536349,0.06522617124394184,0.9060091172509728
0.4580133557319641,0.7358642972536349,0.0654281098546042,0.9060091172509728
0.4577816128730774,0.7362681744749596,0.0654281098546042,0.9060091172509728
0.457555890083313,0.7362681744749596,0.06563004846526656,0.9060091172509728
0.4573315978050232,0.7364701130856219,0.06563004846526656,0.9060091172509728
0.4571117162704468,0.7364701130856219,0.06583198707592892,0.9060091172509728
0.45654845237731934,0.7370759289176091,0.06583198707592892,0.9060091172509728
0.4564698338508606,0.7370759289176091,0.06603392568659128,0.9060091172509728
0.45539963245391846,0.7374798061389337,0.06603392568659128,0.9060091172509728
0.4552069306373596,0.7374798061389337,0.066437802907916,0.9060091172509728
0.45482367277145386,0.7378836833602584,0.066437802907916,0.9060091172509728
0.4548143744468689,0.7378836833602584,0.06663974151857835,0.9060091172509728
0.45373421907424927,0.7388933764135702,0.06663974151857835,0.9060091172509728
0.4530697464942932,0.7388933764135702,0.06724555735056542,0.9060091172509728
0.4529834985733032,0.7394991922455574,0.06724555735056542,0.9060091172509728
0.45290040969848633,0.7394991922455574,0.06764943457189014,0.9060091172509728
0.4519646167755127,0.7403069466882067,0.06764943457189014,0.9060091172509728
0.45192253589630127,0.7403069466882067,0.06785137318255251,0.9060091172509728
0.45179885625839233,0.7405088852988692,0.06785137318255251,0.9060091172509728
0.45162689685821533,0.7405088852988692,0.06805331179321486,0.9060091172509728
0.45159095525741577,0.7407108239095315,0.06805331179321486,0.9060091172509728
0.45157599449157715,0.7407108239095315,0.06825525040387723,0.9060091172509728
0.4511412978172302,0.7409127625201939,0.06825525040387723,0.9060091172509728
0.4510807991027832,0.7409127625201939,0.06845718901453958,0.9060091172509728
0.4505602717399597,0.7411147011308562,0.06845718901453958,0.9060091172509728
0.4505065083503723,0.7411147011308562,0.06865912762520193,0.9060091172509728
0.45020759105682373,0.7415185783521809,0.06865912762520193,0.9060091172509728
0.4499332904815674,0.7415185783521809,0.06906300484652665,0.9060091172509728
0.4489704966545105,0.7419224555735057,0.06906300484652665,0.9060091172509728
0.4488251805305481,0.7419224555735057,0.06926494345718902,0.9060091172509728
0.44854503870010376,0.7423263327948304,0.06926494345718902,0.9060091172509728
0.44845300912857056,0.7423263327948304,0.06946688206785137,0.9060091172509728
0.44841068983078003,0.7425282714054927,0.06946688206785137,0.9060091172509728
0.4483191967010498,0.7425282714054927,0.06966882067851374,0.9060091172509728
0.44788116216659546,0.7427302100161551,0.06966882067851374,0.9060091172509728
0.4475278854370117,0.7427302100161551,0.06987075928917609,0.9060091172509728
0.44598329067230225,0.7437399030694669,0.06987075928917609,0.9060091172509728
0.44591212272644043,0.7437399030694669,0.07007269789983844,0.9060091172509728
0.4457683563232422,0.7441437802907916,0.07007269789983844,0.9060091172509728
0.44574087858200073,0.7441437802907916,0.07027463651050081,0.9060091172509728
0.44561541080474854,0.7445476575121163,0.07027463651050081,0.9060091172509728
0.44529062509536743,0.7445476575121163,0.07067851373182553,0.9060091172509728
0.44435662031173706,0.7459612277867528,0.07067851373182553,0.9060091172509728
0.44426071643829346,0.7459612277867528,0.07088045234248788,0.9060091172509728
0.44411641359329224,0.7463651050080775,0.07088045234248788,0.9060091172509728
0.44363856315612793,0.7463651050080775,0.07168820678513732,0.9060091172509728
0.443453848361969,0.7467689822294022,0.07168820678513732,0.9060091172509728
0.44333475828170776,0.7467689822294022,0.07189014539579967,0.9060091172509728
0.44292569160461426,0.7473747980613893,0.07189014539579967,0.9060091172509728
0.4427955746650696,0.7473747980613893,0.07209208400646204,0.9060091172509728
0.44274014234542847,0.747778675282714,0.07209208400646204,0.9060091172509728
0.4424239993095398,0.747778675282714,0.07249596122778676,0.9060091172509728
0.4416940212249756,0.7479806138933764,0.07249596122778676,0.9060091172509728
0.44154828786849976,0.7479806138933764,0.07289983844911146,0.9060091172509728
0.440266489982605,0.7491922455573505,0.07289983844911146,0.9060091172509728
0.4396873116493225,0.7491922455573505,0.07330371567043618,0.9060091172509728
0.43894892930984497,0.75,0.07330371567043618,0.9060091172509728
0.43893522024154663,0.75,0.07350565428109855,0.9060091172509728
0.4389151930809021,0.7502019386106623,0.07350565428109855,0.9060091172509728
0.4380679726600647,0.7502019386106623,0.07390953150242327,0.9060091172509728
0.43806326389312744,0.7504038772213247,0.07390953150242327,0.9060091172509728
0.4373381733894348,0.7504038772213247,0.07411147011308562,0.9060091172509728
0.43723589181900024,0.750605815831987,0.07411147011308562,0.9060091172509728
0.4365149140357971,0.750605815831987,0.07532310177705977,0.9060091172509728
0.4361029267311096,0.7510096930533118,0.07532310177705977,0.9060091172509728
0.4345995783805847,0.7510096930533118,0.07653473344103393,0.9060091172509728
0.4337193965911865,0.7516155088852988,0.07653473344103393,0.9060091172509728
0.43347442150115967,0.7516155088852988,0.07693861066235864,0.9060091172509728
0.43242883682250977,0.7532310177705978,0.07693861066235864,0.9060091172509728
0.4322131276130676,0.7532310177705978,0.077140549273021,0.9060091172509728
0.4317600131034851,0.7538368336025848,0.077140549273021,0.9060091172509728
0.43139106035232544,0.7538368336025848,0.07734248788368336,0.9060091172509728
0.4312551021575928,0.7544426494345718,0.07734248788368336,0.9060091172509728
0.4311559200286865,0.7544426494345718,0.07754442649434572,0.9060091172509728
0.43081289529800415,0.7548465266558966,0.07754442649434572,0.9060091172509728
0.4302828907966614,0.7548465266558966,0.07815024232633279,0.9060091172509728
0.4301741123199463,0.7552504038772213,0.07815024232633279,0.9060091172509728
0.4291597604751587,0.7552504038772213,0.07855411954765751,0.9060091172509728
0.42816829681396484,0.7560581583198708,0.07855411954765751,0.9060091172509728
0.4280855655670166,0.7560581583198708,0.07875605815831987,0.9060091172509728
0.42806726694107056,0.7562600969305331,0.07875605815831987,0.9060091172509728
0.4270895719528198,0.7562600969305331,0.0795638126009693,0.9060091172509728
0.4268350601196289,0.7566639741518578,0.0795638126009693,0.9060091172509728
0.4265630841255188,0.7566639741518578,0.07996768982229402,0.9060091172509728
0.4260273575782776,0.7568659127625202,0.07996768982229402,0.9060091172509728
0.4259909987449646,0.7568659127625202,0.08016962843295639,0.9060091172509728
0.4256349205970764,0.7572697899838449,0.08016962843295639,0.9060091172509728
0.4255703091621399,0.7572697899838449,0.08037156704361874,0.9060091172509728
0.42453187704086304,0.7586833602584814,0.08037156704361874,0.9060091172509728
0.42452794313430786,0.7586833602584814,0.0805735056542811,0.9060091172509728
0.4240717887878418,0.7590872374798061,0.0805735056542811,0.9060091172509728
0.4235740900039673,0.7590872374798061,0.08097738287560581,0.9060091172509728
0.4229540228843689,0.7600969305331179,0.08097738287560581,0.9060091172509728
0.4228736162185669,0.7600969305331179,0.08117932148626818,0.9060091172509728
0.42268526554107666,0.7602988691437803,0.08117932148626818,0.9060091172509728
0.4225385785102844,0.7602988691437803,0.08138126009693053,0.9060091172509728
0.42250877618789673,0.7605008077544426,0.08138126009693053,0.9060091172509728
0.4223511219024658,0.7605008077544426,0.0815831987075929,0.9060091172509728
0.4223032593727112,0.7609046849757674,0.0815831987075929,0.9060091172509728
0.4222341775894165,0.7609046849757674,0.08178513731825525,0.9060091172509728
0.42203396558761597,0.7617124394184168,0.08178513731825525,0.9060091172509728
0.4216880202293396,0.7617124394184168,0.08218901453957997,0.9060091172509728
0.4211314916610718,0.7623182552504039,0.08218901453957997,0.9060091172509728
0.4204237461090088,0.7623182552504039,0.08279483037156704,0.9060091172509728
0.41993486881256104,0.7629240710823909,0.08279483037156704,0.9060091172509728
0.41991519927978516,0.7629240710823909,0.08299676898222941,0.9060091172509728
0.418615460395813,0.7637318255250404,0.08299676898222941,0.9060091172509728
0.4184798002243042,0.7637318255250404,0.08319870759289176,0.9060091172509728
0.4181336760520935,0.7639337641357028,0.08319870759289176,0.9060091172509728
0.418085515499115,0.7639337641357028,0.08340064620355411,0.9060091172509728
0.41786909103393555,0.7643376413570274,0.08340064620355411,0.9060091172509728
0.41755932569503784,0.7643376413570274,0.08380452342487883,0.9060091172509728
0.4173700213432312,0.7649434571890146,0.08380452342487883,0.9060091172509728
0.41726154088974,0.7649434571890146,0.0840064620355412,0.9060091172509728
0.4171091914176941,0.7651453957996769,0.0840064620355412,0.9060091172509728
0.4170798063278198,0.7651453957996769,0.08420840064620355,0.9060091172509728
0.41664236783981323,0.7657512116316639,0.08420840064620355,0.9060091172509728
0.41661328077316284,0.7657512116316639,0.08441033925686592,0.9060091172509728
0.4155224561691284,0.7667609046849758,0.08441033925686592,0.9060091172509728
0.41520434617996216,0.7667609046849758,0.08481421647819062,0.9060091172509728
0.41501665115356445,0.7671647819063004,0.08481421647819062,0.9060091172509728
0.4145885705947876,0.7671647819063004,0.08521809369951534,0.9060091172509728
0.4145570993423462,0.7673667205169629,0.08521809369951534,0.9060091172509728
0.4143790006637573,0.7673667205169629,0.08542003231017771,0.9060091172509728
0.4142789840698242,0.7675686591276252,0.08542003231017771,0.9060091172509728
0.41406041383743286,0.7675686591276252,0.08562197092084006,0.9060091172509728
0.4138627052307129,0.7679725363489499,0.08562197092084006,0.9060091172509728
0.41346192359924316,0.7679725363489499,0.08582390953150243,0.9060091172509728
0.4133862853050232,0.7683764135702746,0.08582390953150243,0.9060091172509728
0.4130702614784241,0.7683764135702746,0.08602584814216478,0.9060091172509728
0.41280031204223633,0.7687802907915994,0.08602584814216478,0.9060091172509728
0.4118894338607788,0.7687802907915994,0.0864297253634895,0.9060091172509728
0.41158193349838257,0.7695880452342488,0.0864297253634895,0.9060091172509728
0.4115470051765442,0.7695880452342488,0.08663166397415185,0.9060091172509728
0.41149401664733887,0.7697899838449112,0.08663166397415185,0.9060091172509728
0.4112844467163086,0.7697899838449112,0.08683360258481422,0.9060091172509728
0.4111446142196655,0.7701938610662359,0.08683360258481422,0.9060091172509728
0.41076040267944336,0.7701938610662359,0.08703554119547657,0.9060091172509728
0.4107459783554077,0.7703957996768982,0.08703554119547657,0.9060091172509728
0.4099222421646118,0.7703957996768982,0.08764135702746365,0.9060091172509728
0.40921998023986816,0.7707996768982229,0.08764135702746365,0.9060091172509728
0.40901798009872437,0.7707996768982229,0.08784329563812601,0.9060091172509728
0.40894800424575806,0.7710016155088854,0.08784329563812601,0.9060091172509728
0.40887194871902466,0.7710016155088854,0.08824717285945073,0.9060091172509728
0.40839123725891113,0.7712035541195477,0.08824717285945073,0.9060091172509728
0.408142626285553,0.7712035541195477,0.08844911147011308,0.9060091172509728
0.4081107974052429,0.77140549273021,0.08844911147011308,0.9060091172509728
0.40798312425613403,0.77140549273021,0.08865105008077545,0.9060091172509728
0.4079645276069641,0.7716074313408724,0.08865105008077545,0.9060091172509728
0.4077795147895813,0.7716074313408724,0.0888529886914378,0.9060091172509728
0.40758126974105835,0.7718093699515347,0.0888529886914378,0.9060091172509728
0.4072335958480835,0.7718093699515347,0.08905492730210016,0.9060091172509728
0.4065706133842468,0.7726171243941842,0.08905492730210016,0.9060091172509728
0.40628552436828613,0.7726171243941842,0.08925686591276252,0.9060091172509728
0.4060536026954651,0.7730210016155089,0.08925686591276252,0.9060091172509728
0.40604597330093384,0.7730210016155089,0.08945880452342488,0.9060091172509728
0.40581583976745605,0.774232633279483,0.08945880452342488,0.9060091172509728
0.40435850620269775,0.774232633279483,0.09046849757673667,0.9060091172509728
0.40418434143066406,0.7744345718901454,0.09046849757673667,0.9060091172509728
0.4039230942726135,0.7744345718901454,0.09067043618739903,0.9060091172509728
0.4038991332054138,0.7746365105008077,0.09067043618739903,0.9060091172509728
0.4034801721572876,0.7746365105008077,0.09107431340872375,0.9060091172509728
0.40326976776123047,0.7756462035541195,0.09107431340872375,0.9060091172509728
0.40300530195236206,0.7756462035541195,0.0912762520193861,0.9060091172509728
0.4022180438041687,0.7758481421647819,0.0912762520193861,0.9060091172509728
0.4018811583518982,0.7758481421647819,0.09168012924071083,0.9060091172509728
0.40154361724853516,0.776453957996769,0.09168012924071083,0.9060091172509728
0.40111565589904785,0.776453957996769,0.09188206785137318,0.9060091172509728
0.4011080861091614,0.7766558966074314,0.09188206785137318,0.9060091172509728
0.4004092812538147,0.7766558966074314,0.09208400646203554,0.9060091172509728
0.4003322124481201,0.7768578352180937,0.09208400646203554,0.9060091172509728
0.39991968870162964,0.7768578352180937,0.09248788368336026,0.9060091172509728
0.39991897344589233,0.777059773828756,0.09248788368336026,0.9060091172509728
0.39974868297576904,0.777059773828756,0.09268982229402262,0.9060091172509728
0.39950573444366455,0.7774636510500808,0.09268982229402262,0.9060091172509728
0.3986406922340393,0.7774636510500808,0.09349757673667206,0.9060091172509728
0.3982144594192505,0.7778675282714055,0.09349757673667206,0.9060091172509728
0.3979710340499878,0.7778675282714055,0.09369951534733441,0.9060091172509728
0.3978244662284851,0.7782714054927302,0.09369951534733441,0.9060091172509728
0.39767491817474365,0.7782714054927302,0.09410339256865913,0.9060091172509728
0.39743977785110474,0.7784733441033925,0.09410339256865913,0.9060091172509728
0.396992027759552,0.7784733441033925,0.09450726978998385,0.9060091172509728
0.3953145146369934,0.7796849757673667,0.09450726978998385,0.9060091172509728
0.39529430866241455,0.7796849757673667,0.0947092084006462,0.9060091172509728
0.3952372670173645,0.779886914378029,0.0947092084006462,0.9060091172509728
0.3948324918746948,0.779886914378029,0.09531502423263329,0.9060091172509728
0.3941669464111328,0.7804927302100162,0.09531502423263329,0.9060091172509728
0.39396053552627563,0.7804927302100162,0.09571890145395799,0.9060091172509728
0.393027663230896,0.7810985460420032,0.09571890145395799,0.9060091172509728
0.39227890968322754,0.7810985460420032,0.09632471728594508,0.9060091172509728
0.39196109771728516,0.7813004846526656,0.09632471728594508,0.9060091172509728
0.3919600248336792,0.7813004846526656,0.09652665589660743,0.9060091172509728
0.3919154405593872,0.781502423263328,0.09652665589660743,0.9060091172509728
0.3910161852836609,0.781502423263328,0.09693053311793215,0.9060091172509728
0.39080196619033813,0.7819063004846527,0.09693053311793215,0.9060091172509728
0.39079785346984863,0.7819063004846527,0.0971324717285945,0.9060091172509728
0.39034491777420044,0.782108239095315,0.0971324717285945,0.9060091172509728
0.39018797874450684,0.782108239095315,0.09753634894991922,0.9060091172509728
0.38987022638320923,0.7825121163166397,0.09753634894991922,0.9060091172509728
0.3895884156227112,0.7825121163166397,0.09794022617124394,0.9060091172509728
0.38907313346862793,0.7835218093699515,0.09794022617124394,0.9060091172509728
0.3890265226364136,0.7835218093699515,0.0981421647819063,0.9060091172509728
0.38880348205566406,0.7841276252019386,0.0981421647819063,0.9060091172509728
0.388469934463501,0.7841276252019386,0.09854604200323101,0.9060091172509728
0.388133704662323,0.7847334410339257,0.09854604200323101,0.9060091172509728
0.3878136873245239,0.7847334410339257,0.09894991922455573,0.9060091172509728
0.3875287175178528,0.784935379644588,0.09894991922455573,0.9060091172509728
0.386946439743042,0.784935379644588,0.0991518578352181,0.9060091172509728
0.38694292306900024,0.7851373182552503,0.0991518578352181,0.9060091172509728
0.38661831617355347,0.7851373182552503,0.09935379644588045,0.9060091172509728
0.38616490364074707,0.7857431340872375,0.09935379644588045,0.9060091172509728
0.38605064153671265,0.7857431340872375,0.0995557350565428,0.9060091172509728
0.3858836889266968,0.7859450726978998,0.0995557350565428,0.9060091172509728
0.3856065273284912,0.7859450726978998,0.09975767366720517,0.9060091172509728
0.3853049874305725,0.7869547657512116,0.09975767366720517,0.9060091172509728
0.3849809169769287,0.7869547657512116,0.10016155088852989,0.9060091172509728
0.38497042655944824,0.787156704361874,0.10016155088852989,0.9060091172509728
0.3848310708999634,0.787156704361874,0.10036348949919224,0.9060091172509728
0.3838306665420532,0.7881663974151858,0.10036348949919224,0.9060091172509728
0.3837103843688965,0.7881663974151858,0.10056542810985461,0.9060091172509728
0.38318586349487305,0.7885702746365105,0.10056542810985461,0.9060091172509728
0.3827568292617798,0.7885702746365105,0.10117124394184168,0.9060091172509728
0.3816802501678467,0.7891760904684976,0.10117124394184168,0.9060091172509728
0.38086801767349243,0.7891760904684976,0.1015751211631664,0.9060091172509728
0.38072818517684937,0.7893780290791599,0.1015751211631664,0.9060091172509728
0.3806418180465698,0.7893780290791599,0.10177705977382875,0.9060091172509728
0.3798562288284302,0.7901857835218093,0.10177705977382875,0.9060091172509728
0.3792269825935364,0.7901857835218093,0.10258481421647819,0.9060091172509728
0.37894952297210693,0.7907915993537964,0.10258481421647819,0.9060091172509728
0.3788694143295288,0.7907915993537964,0.10278675282714055,0.9060091172509728
0.37873542308807373,0.7913974151857835,0.10278675282714055,0.9060091172509728
0.3786030411720276,0.7913974151857835,0.10319063004846526,0.9060091172509728
0.37851226329803467,0.7915993537964459,0.10319063004846526,0.9060091172509728
0.378342866897583,0.7915993537964459,0.10359450726978998,0.9060091172509728
0.37801826000213623,0.7920032310177706,0.10359450726978998,0.9060091172509728
0.3777051568031311,0.7920032310177706,0.10379644588045234,0.9060091172509728
0.37703704833984375,0.7926090468497576,0.10379644588045234,0.9060091172509728
0.3765549063682556,0.7926090468497576,0.10440226171243942,0.9060091172509728
0.37653130292892456,0.7930129240710824,0.10440226171243942,0.9060091172509728
0.37635624408721924,0.7930129240710824,0.10480613893376414,0.9060091172509728
0.3749234676361084,0.7944264943457189,0.10480613893376414,0.9060091172509728
0.37455517053604126,0.7944264943457189,0.10521001615508885,0.9060091172509728
0.37425655126571655,0.7946284329563813,0.10521001615508885,0.9060091172509728
0.3740463852882385,0.7946284329563813,0.10541195476575121,0.9060091172509728
0.37396836280822754,0.7950323101777059,0.10541195476575121,0.9060091172509728
0.3739014267921448,0.7950323101777059,0.10561389337641357,0.9060091172509728
0.37377220392227173,0.7954361873990307,0.10561389337641357,0.9060091172509728
0.3737684488296509,0.7954361873990307,0.10581583198707593,0.9060091172509728
0.37343502044677734,0.7962439418416801,0.10581583198707593,0.9060091172509728
0.37320786714553833,0.7962439418416801,0.10621970920840064,0.9060091172509728
0.37304800748825073,0.7964458804523424,0.10621970920840064,0.9060091172509728
0.37274807691574097,0.7964458804523424,0.106421647819063,0.9060091172509728
0.37120604515075684,0.7972536348949919,0.106421647819063,0.9060091172509728
0.37095993757247925,0.7972536348949919,0.10702746365105008,0.9060091172509728
0.3708201050758362,0.7974555735056543,0.10702746365105008,0.9060091172509728
0.3704388737678528,0.7974555735056543,0.10722940226171244,0.9060091172509728
0.3703475594520569,0.797859450726979,0.10722940226171244,0.9060091172509728
0.3701757788658142,0.797859450726979,0.1074313408723748,0.9060091172509728
0.36996835470199585,0.7980613893376414,0.1074313408723748,0.9060091172509728
0.36891645193099976,0.7980613893376414,0.10783521809369952,0.9060091172509728
0.3686681389808655,0.7984652665589661,0.10783521809369952,0.9060091172509728
0.3684789538383484,0.7984652665589661,0.10823909531502424,0.9060091172509728
0.36829447746276855,0.7986672051696284,0.10823909531502424,0.9060091172509728
0.3675687313079834,0.7986672051696284,0.10864297253634896,0.9060091172509728
0.36745327711105347,0.7990710823909531,0.10864297253634896,0.9060091172509728
0.3672254681587219,0.7990710823909531,0.10884491114701131,0.9060091172509728
0.366524875164032,0.7994749596122779,0.10884491114701131,0.9060091172509728
0.36604881286621094,0.7994749596122779,0.10924878836833603,0.9060091172509728
0.36565446853637695,0.8000807754442649,0.10924878836833603,0.9060091172509728
0.3653631806373596,0.8000807754442649,0.1098546042003231,0.9060091172509728
0.3650602698326111,0.800686591276252,0.1098546042003231,0.9060091172509728
0.3649809956550598,0.800686591276252,0.11005654281098547,0.9060091172509728
0.3645560145378113,0.8014943457189014,0.11005654281098547,0.9060091172509728
0.3644900321960449,0.8014943457189014,0.11025848142164782,0.9060091172509728
0.36416149139404297,0.8016962843295639,0.11025848142164782,0.9060091172509728
0.3640516400337219,0.8016962843295639,0.11066235864297254,0.9060091172509728
0.3638824224472046,0.8018982229402262,0.11066235864297254,0.9060091172509728
0.3630203604698181,0.8018982229402262,0.11187399030694668,0.9060091172509728
0.36252331733703613,0.8031098546042004,0.11187399030694668,0.9060091172509728
0.36241286993026733,0.8031098546042004,0.11207592891760905,0.9060091172509728
0.3623308539390564,0.8033117932148627,0.11207592891760905,0.9060091172509728
0.36170274019241333,0.8033117932148627,0.11288368336025849,0.9060091172509728
0.36152100563049316,0.803513731825525,0.11288368336025849,0.9060091172509728
0.36134016513824463,0.803513731825525,0.11308562197092084,0.9060091172509728
0.361075222492218,0.8039176090468497,0.11308562197092084,0.9060091172509728
0.3608643412590027,0.8039176090468497,0.1132875605815832,0.9060091172509728
0.36062783002853394,0.8045234248788369,0.1132875605815832,0.9060091172509728
0.3601989150047302,0.8045234248788369,0.11348949919224556,0.9060091172509728
0.3598713278770447,0.8049273021001615,0.11348949919224556,0.9060091172509728
0.3597468137741089,0.8049273021001615,0.11369143780290791,0.9060091172509728
0.35941165685653687,0.8051292407108239,0.11369143780290791,0.9060091172509728
0.3591538667678833,0.8051292407108239,0.11409531502423263,0.9060091172509728
0.358964204788208,0.8053311793214862,0.11409531502423263,0.9060091172509728
0.35878807306289673,0.8053311793214862,0.11449919224555735,0.9060091172509728
0.35868388414382935,0.8055331179321487,0.11449919224555735,0.9060091172509728
0.3585902452468872,0.8055331179321487,0.1147011308562197,0.9060091172509728
0.35854804515838623,0.805735056542811,0.1147011308562197,0.9060091172509728
0.3583589792251587,0.805735056542811,0.11490306946688207,0.9060091172509728
0.35823798179626465,0.8061389337641357,0.11490306946688207,0.9060091172509728
0.3581181764602661,0.8061389337641357,0.11510500807754442,0.9060091172509728
0.3575463891029358,0.8067447495961227,0.11510500807754442,0.9060091172509728
0.3571265935897827,0.8067447495961227,0.11550888529886914,0.9060091172509728
0.3570781350135803,0.8069466882067852,0.11550888529886914,0.9060091172509728
0.35705631971359253,0.8069466882067852,0.1157108239095315,0.9060091172509728
0.35688334703445435,0.8073505654281099,0.1157108239095315,0.9060091172509728
0.35684865713119507,0.8073505654281099,0.11591276252019386,0.9060091172509728
0.3557303547859192,0.808562197092084,0.11591276252019386,0.9060091172509728
0.3556840419769287,0.808562197092084,0.11611470113085622,0.9060091172509728
0.35529768466949463,0.8089660743134087,0.11611470113085622,0.9060091172509728
0.35519927740097046,0.8089660743134087,0.11631663974151858,0.9060091172509728
0.35467034578323364,0.8095718901453958,0.11631663974151858,0.9060091172509728
0.3541523814201355,0.8095718901453958,0.1167205169628433,0.9060091172509728
0.3536151647567749,0.8099757673667205,0.1167205169628433,0.9060091172509728
0.35319405794143677,0.8099757673667205,0.11793214862681745,0.9060091172509728
0.35313528776168823,0.8101777059773829,0.11793214862681745,0.9060091172509728
0.3529818058013916,0.8101777059773829,0.11833602584814217,0.9060091172509728
0.3528725504875183,0.8105815831987075,0.11833602584814217,0.9060091172509728
0.3525457978248596,0.8105815831987075,0.11873990306946688,0.9060091172509728
0.3516724705696106,0.8111873990306947,0.11873990306946688,0.9060091172509728
0.3516625761985779,0.8111873990306947,0.11894184168012924,0.9060091172509728
0.351288378238678,0.811389337641357,0.11894184168012924,0.9060091172509728
0.3506343960762024,0.811389337641357,0.11974959612277868,0.9060091172509728
0.35007917881011963,0.8117932148626817,0.11974959612277868,0.9060091172509728
0.3494119644165039,0.8117932148626817,0.12035541195476575,0.9060091172509728
0.3489850163459778,0.8126009693053312,0.12035541195476575,0.9060091172509728
0.34894150495529175,0.8126009693053312,0.12055735056542811,0.9060091172509728
0.3487412929534912,0.8130048465266559,0.12055735056542811,0.9060091172509728
0.3486762046813965,0.8130048465266559,0.12075928917609047,0.9060091172509728
0.3480956554412842,0.8140145395799677,0.12075928917609047,0.9060091172509728
0.34695374965667725,0.8140145395799677,0.1215670436187399,0.9060091172509728
0.3469344973564148,0.81421647819063,0.1215670436187399,0.9060091172509728
0.34683024883270264,0.81421647819063,0.12176898222940226,0.9060091172509728
0.34656083583831787,0.8144184168012925,0.12176898222940226,0.9060091172509728
0.34633302688598633,0.8144184168012925,0.12197092084006463,0.9060091172509728
0.34628498554229736,0.8148222940226171,0.12197092084006463,0.9060091172509728
0.34581875801086426,0.8148222940226171,0.1225767366720517,0.9060091172509728
0.3455163836479187,0.8152261712439418,0.1225767366720517,0.9060091172509728
0.3450603485107422,0.8152261712439418,0.12298061389337642,0.9060091172509728
0.3450559973716736,0.8154281098546042,0.12298061389337642,0.9060091172509728
0.3450261354446411,0.8154281098546042,0.12318255250403877,0.9060091172509728
0.3450157642364502,0.8156300484652665,0.12318255250403877,0.9060091172509728
0.3448888659477234,0.8156300484652665,0.12358642972536349,0.9060091172509728
0.344479501247406,0.8168416801292407,0.12358642972536349,0.9060091172509728
0.3441973924636841,0.8168416801292407,0.12399030694668821,0.9060091172509728
0.3441908359527588,0.817043618739903,0.12399030694668821,0.9060091172509728
0.3441028594970703,0.817043618739903,0.12439418416801293,0.9060091172509728
0.34299880266189575,0.8178513731825525,0.12439418416801293,0.9060091172509728
0.34265756607055664,0.8178513731825525,0.12479806138933765,0.9060091172509728
0.3426538109779358,0.8180533117932148,0.12479806138933765,0.9060091172509728
0.3426443338394165,0.8180533117932148,0.125,0.9060091172509728
0.34259873628616333,0.8182552504038773,0.125,0.9060091172509728
0.34255707263946533,0.8182552504038773,0.12520193861066237,0.9060091172509728
0.34196728467941284,0.8190630048465266,0.12520193861066237,0.9060091172509728
0.3418883681297302,0.8190630048465266,0.12560581583198707,0.9060091172509728
0.34053921699523926,0.8206785137318255,0.12560581583198707,0.9060091172509728
0.34047430753707886,0.8206785137318255,0.1260096930533118,0.9060091172509728
0.33971935510635376,0.8218901453957996,0.1260096930533118,0.9060091172509728
0.33961763978004456,0.8218901453957996,0.1264135702746365,0.9060091172509728
0.3395082950592041,0.822092084006462,0.1264135702746365,0.9060091172509728
0.33841753005981445,0.822092084006462,0.12722132471728595,0.9060091172509728
0.33839303255081177,0.8224959612277868,0.12722132471728595,0.9060091172509728
0.33823156356811523,0.8224959612277868,0.12742326332794832,0.9060091172509728
0.33780109882354736,0.8226978998384491,0.12742326332794832,0.9060091172509728
0.33771753311157227,0.8226978998384491,0.12762520193861066,0.9060091172509728
0.33769750595092773,0.8228998384491115,0.12762520193861066,0.9060091172509728
0.33763569593429565,0.8228998384491115,0.12782714054927302,0.9060091172509728
0.33742523193359375,0.8233037156704361,0.12782714054927302,0.9060091172509728
0.3367167115211487,0.8233037156704361,0.12823101777059773,0.9060091172509728
0.33657723665237427,0.8235056542810986,0.12823101777059773,0.9060091172509728
0.33622264862060547,0.8235056542810986,0.12903877221324717,0.9060091172509728
0.3357025384902954,0.824313408723748,0.12903877221324717,0.9060091172509728
0.3354836106300354,0.824313408723748,0.12964458804523424,0.9060091172509728
0.3352852463722229,0.8245153473344103,0.12964458804523424,0.9060091172509728
0.33484387397766113,0.8245153473344103,0.13025040387722134,0.9060091172509728
0.33479368686676025,0.8247172859450727,0.13025040387722134,0.9060091172509728
0.33473116159439087,0.8247172859450727,0.13045234248788368,0.9060091172509728
0.33464765548706055,0.8249192245557351,0.13045234248788368,0.9060091172509728
0.3343695402145386,0.8249192245557351,0.1308562197092084,0.9060091172509728
0.3342100977897644,0.8251211631663974,0.1308562197092084,0.9060091172509728
0.33386629819869995,0.8251211631663974,0.13105815831987075,0.9060091172509728
0.33375829458236694,0.8255250403877221,0.13105815831987075,0.9060091172509728
0.3331925868988037,0.8255250403877221,0.13126009693053312,0.9060091172509728
0.3331899046897888,0.8257269789983845,0.13126009693053312,0.9060091172509728
0.33303701877593994,0.8257269789983845,0.13146203554119548,0.9060091172509728
0.3327074646949768,0.8261308562197092,0.13146203554119548,0.9060091172509728
0.3327023386955261,0.8261308562197092,0.13166397415185785,0.9060091172509728
0.3325996398925781,0.8263327948303716,0.13166397415185785,0.9060091172509728
0.332492470741272,0.8263327948303716,0.1318659127625202,0.9060091172509728
0.3321514129638672,0.8265347334410339,0.1318659127625202,0.9060091172509728
0.3320593237876892,0.8265347334410339,0.13206785137318255,0.9060091172509728
0.3318818211555481,0.8267366720516963,0.13206785137318255,0.9060091172509728
0.3317885398864746,0.8267366720516963,0.13247172859450726,0.9060091172509728
0.33163541555404663,0.8269386106623586,0.13247172859450726,0.9060091172509728
0.33128678798675537,0.8269386106623586,0.13307754442649433,0.9060091172509728
0.33112311363220215,0.827140549273021,0.13307754442649433,0.9060091172509728
0.33095526695251465,0.827140549273021,0.1332794830371567,0.9060091172509728
0.330009400844574,0.8279483037156704,0.1332794830371567,0.9060091172509728
0.32980620861053467,0.8279483037156704,0.13388529886914377,0.9060091172509728
0.32976216077804565,0.8281502423263328,0.13388529886914377,0.9060091172509728
0.32933515310287476,0.8281502423263328,0.1342891760904685,0.9060091172509728
0.32928556203842163,0.8283521809369951,0.1342891760904685,0.9060091172509728
0.32911425828933716,0.8283521809369951,0.13489499192245558,0.9060091172509728
0.328971266746521,0.8287560581583199,0.13489499192245558,0.9060091172509728
0.328863263130188,0.8287560581583199,0.13509693053311794,0.9060091172509728
0.32809698581695557,0.8291599353796446,0.13509693053311794,0.9060091172509728
0.3279399871826172,0.8291599353796446,0.13529886914378028,0.9060091172509728
0.3272007703781128,0.8295638126009693,0.13529886914378028,0.9060091172509728
0.32715868949890137,0.8295638126009693,0.13550080775444265,0.9060091172509728
0.327156126499176,0.8297657512116317,0.13550080775444265,0.9060091172509728
0.3270394206047058,0.8297657512116317,0.13570274636510501,0.9060091172509728
0.32647407054901123,0.8305735056542811,0.13570274636510501,0.9060091172509728
0.3261731266975403,0.8305735056542811,0.13610662358642972,0.9060091172509728
0.32591795921325684,0.8311793214862682,0.13610662358642972,0.9060091172509728
0.3256481885910034,0.8311793214862682,0.13651050080775445,0.9060091172509728
0.32544589042663574,0.8313812600969306,0.13651050080775445,0.9060091172509728
0.32533860206604004,0.8313812600969306,0.1367124394184168,0.9060091172509728
0.32521456480026245,0.8315831987075929,0.1367124394184168,0.9060091172509728
0.3250126242637634,0.8315831987075929,0.13731825525040386,0.9060091172509728
0.32487553358078003,0.8319870759289176,0.13731825525040386,0.9060091172509728
0.3246840238571167,0.8319870759289176,0.13752019386106623,0.9060091172509728
0.32447969913482666,0.8323909531502424,0.13752019386106623,0.9060091172509728
0.32392406463623047,0.8323909531502424,0.13873182552504038,0.9060091172509728
0.32376015186309814,0.8329967689822294,0.13873182552504038,0.9060091172509728
0.32332664728164673,0.8329967689822294,0.13953957996768981,0.9060091172509728
0.3228011727333069,0.8331987075928917,0.13953957996768981,0.9060091172509728
0.3227582573890686,0.8331987075928917,0.13974151857835218,0.9060091172509728
0.32275766134262085,0.8334006462035541,0.13974151857835218,0.9060091172509728
0.322654128074646,0.8334006462035541,0.13994345718901455,0.9060091172509728
0.3226252794265747,0.8336025848142165,0.13994345718901455,0.9060091172509728
0.32262301445007324,0.8336025848142165,0.1401453957996769,0.9060091172509728
0.3223682641983032,0.8340064620355412,0.1401453957996769,0.9060091172509728
0.32233136892318726,0.8340064620355412,0.14034733441033925,0.9060091172509728
0.32212889194488525,0.8342084006462036,0.14034733441033925,0.9060091172509728
0.32175129652023315,0.8342084006462036,0.14135702746365106,0.9060091172509728
0.32130253314971924,0.8344103392568659,0.14135702746365106,0.9060091172509728
0.3211619257926941,0.8344103392568659,0.14176090468497576,0.9060091172509728
0.32114142179489136,0.8346122778675282,0.14176090468497576,0.9060091172509728
0.32108837366104126,0.8346122778675282,0.14196284329563813,0.9060091172509728
0.3210276961326599,0.8348142164781907,0.14196284329563813,0.9060091172509728
0.3199632167816162,0.8348142164781907,0.14236672051696284,0.9060091172509728
0.31938058137893677,0.8356219709208401,0.14236672051696284,0.9060091172509728
0.31930261850357056,0.8356219709208401,0.1425686591276252,0.9060091172509728
0.3188023567199707,0.8362277867528272,0.1425686591276252,0.9060091172509728
0.31868976354599,0.8362277867528272,0.14277059773828757,0.9060091172509728
0.31784963607788086,0.8368336025848142,0.14277059773828757,0.9060091172509728
0.31756478548049927,0.8368336025848142,0.1429725363489499,0.9060091172509728
0.3173695206642151,0.8372374798061389,0.1429725363489499,0.9060091172509728
0.3173654079437256,0.8372374798061389,0.14317447495961227,0.9060091172509728
0.317355751991272,0.8374394184168013,0.14317447495961227,0.9060091172509728
0.3169732093811035,0.8374394184168013,0.143578352180937,0.9060091172509728
0.3167262673377991,0.8376413570274637,0.143578352180937,0.9060091172509728
0.3165799379348755,0.8376413570274637,0.14418416801292408,0.9060091172509728
0.31635379791259766,0.837843295638126,0.14418416801292408,0.9060091172509728
0.3162273168563843,0.837843295638126,0.14438610662358642,0.9060091172509728
0.31619787216186523,0.8380452342487884,0.14438610662358642,0.9060091172509728
0.3159135580062866,0.8380452342487884,0.14458804523424879,0.9060091172509728
0.31561601161956787,0.8382471728594507,0.14458804523424879,0.9060091172509728
0.3153528571128845,0.8382471728594507,0.14478998384491115,0.9060091172509728
0.3152464032173157,0.8384491114701131,0.14478998384491115,0.9060091172509728
0.31485414505004883,0.8384491114701131,0.14519386106623586,0.9060091172509728
0.3147886395454407,0.8386510500807755,0.14519386106623586,0.9060091172509728
0.31443697214126587,0.8386510500807755,0.14539579967689822,0.9060091172509728
0.314053475856781,0.8390549273021002,0.14539579967689822,0.9060091172509728
0.31266987323760986,0.8390549273021002,0.14640549273021003,0.9060091172509728
0.3125540018081665,0.8392568659127625,0.14640549273021003,0.9060091172509728
0.31250399351119995,0.8392568659127625,0.14660743134087237,0.9060091172509728
0.3122692108154297,0.8394588045234249,0.14660743134087237,0.9060091172509728
0.31172049045562744,0.8394588045234249,0.14721324717285944,0.9060091172509728
0.31164729595184326,0.840064620355412,0.14721324717285944,0.9060091172509728
0.311501681804657,0.840064620355412,0.14781906300484654,0.9060091172509728
0.31137406826019287,0.8402665589660743,0.14781906300484654,0.9060091172509728
0.31128227710723877,0.8402665589660743,0.14802100161550888,0.9060091172509728
0.3109939694404602,0.840670436187399,0.14802100161550888,0.9060091172509728
0.31097137928009033,0.840670436187399,0.14822294022617125,0.9060091172509728
0.31086963415145874,0.8408723747980614,0.14822294022617125,0.9060091172509728
0.3105470538139343,0.8408723747980614,0.1484248788368336,0.9060091172509728
0.31027501821517944,0.8412762520193862,0.1484248788368336,0.9060091172509728
0.30913740396499634,0.8412762520193862,0.14923263327948302,0.9060091172509728
0.3088194727897644,0.8416801292407108,0.14923263327948302,0.9060091172509728
0.30877256393432617,0.8416801292407108,0.1494345718901454,0.9060091172509728
0.308437705039978,0.8420840064620355,0.1494345718901454,0.9060091172509728
0.30832916498184204,0.8420840064620355,0.14963651050080776,0.9060091172509728
0.3080138564109802,0.8424878836833603,0.14963651050080776,0.9060091172509728
0.30796849727630615,0.8424878836833603,0.14983844911147012,0.9060091172509728
0.307659387588501,0.8430936995153473,0.14983844911147012,0.9060091172509728
0.30746763944625854,0.8430936995153473,0.15004038772213246,0.9060091172509728
0.3072560429573059,0.8432956381260097,0.15004038772213246,0.9060091172509728
0.30678385496139526,0.8432956381260097,0.15064620355411953,0.9060091172509728
0.30675143003463745,0.843497576736672,0.15064620355411953,0.9060091172509728
0.306305468082428,0.843497576736672,0.15105008077544427,0.9060091172509728
0.30616992712020874,0.8436995153473344,0.15105008077544427,0.9060091172509728
0.30599480867385864,0.8436995153473344,0.15145395799676897,0.9060091172509728
0.30579328536987305,0.8443053311793215,0.15145395799676897,0.9060091172509728
0.30515772104263306,0.8443053311793215,0.1522617124394184,0.9060091172509728
0.30513203144073486,0.8445072697899838,0.1522617124394184,0.9060091172509728
0.303855299949646,0.8445072697899838,0.15347334410339256,0.9060091172509728
0.3030984401702881,0.845113085621971,0.15347334410339256,0.9060091172509728
0.3023741841316223,0.845113085621971,0.1538772213247173,0.9060091172509728
0.3019413948059082,0.8455169628432956,0.1538772213247173,0.9060091172509728
0.30081385374069214,0.8455169628432956,0.15508885298869143,0.9060091172509728
0.3007858395576477,0.845718901453958,0.15508885298869143,0.9060091172509728
0.30049294233322144,0.845718901453958,0.15549273021001617,0.9060091172509728
0.30020672082901,0.8459208400646203,0.15549273021001617,0.9060091172509728
0.3001105785369873,0.8459208400646203,0.1556946688206785,0.9060091172509728
0.3000657558441162,0.8461227786752827,0.1556946688206785,0.9060091172509728
0.2999841868877411,0.8461227786752827,0.15589660743134087,0.9060091172509728
0.2993043065071106,0.846324717285945,0.15589660743134087,0.9060091172509728
0.2992427349090576,0.846324717285945,0.15630048465266558,0.9060091172509728
0.2990272641181946,0.8467285945072698,0.15630048465266558,0.9060091172509728
0.29882222414016724,0.8467285945072698,0.15650242326332794,0.9060091172509728
0.2987446188926697,0.8469305331179321,0.15650242326332794,0.9060091172509728
0.2985790967941284,0.8469305331179321,0.1567043618739903,0.9060091172509728
0.29849398136138916,0.8473344103392568,0.1567043618739903,0.9060091172509728
0.29847681522369385,0.8473344103392568,0.15690630048465268,0.9060091172509728
0.2983192205429077,0.8477382875605816,0.15690630048465268,0.9060091172509728
0.2978471517562866,0.8477382875605816,0.15731017770597738,0.9060091172509728
0.29783904552459717,0.847940226171244,0.15731017770597738,0.9060091172509728
0.2976861596107483,0.847940226171244,0.15751211631663975,0.9060091172509728
0.29739290475845337,0.848546042003231,0.15751211631663975,0.9060091172509728
0.2969353497028351,0.848546042003231,0.15791599353796446,0.9060091172509728
0.29668331146240234,0.8489499192245558,0.15791599353796446,0.9060091172509728
0.2960203289985657,0.8489499192245558,0.1587237479806139,0.9060091172509728
0.2956916093826294,0.8493537964458805,0.1587237479806139,0.9060091172509728
0.2954804301261902,0.8493537964458805,0.1591276252019386,0.9060091172509728
0.29544979333877563,0.8495557350565428,0.1591276252019386,0.9060091172509728
0.29500722885131836,0.8495557350565428,0.15993537964458804,0.9060091172509728
0.2949267029762268,0.8499596122778675,0.15993537964458804,0.9060091172509728
0.29483991861343384,0.8499596122778675,0.16033925686591277,0.9060091172509728
0.29469436407089233,0.850767366720517,0.16033925686591277,0.9060091172509728
0.2941744327545166,0.850767366720517,0.16094507269789984,0.9060091172509728
0.2941664457321167,0.8509693053311793,0.16094507269789984,0.9060091172509728
0.2937571406364441,0.8509693053311793,0.16134894991922455,0.9060091172509728
0.2936362028121948,0.8511712439418416,0.16134894991922455,0.9060091172509728
0.2934664189815521,0.8511712439418416,0.16175282714054928,0.9060091172509728
0.29338985681533813,0.8517770597738288,0.16175282714054928,0.9060091172509728
0.29276883602142334,0.8517770597738288,0.162156704361874,0.9060091172509728
0.29270029067993164,0.8519789983844911,0.162156704361874,0.9060091172509728
0.29259127378463745,0.8519789983844911,0.16256058158319872,0.9060091172509728
0.29195737838745117,0.8523828756058158,0.16256058158319872,0.9060091172509728
0.29175615310668945,0.8523828756058158,0.16276252019386106,0.9060091172509728
0.2916674017906189,0.8525848142164781,0.16276252019386106,0.9060091172509728
0.2914661169052124,0.8525848142164781,0.1631663974151858,0.9060091172509728
0.29117143154144287,0.8527867528271406,0.1631663974151858,0.9060091172509728
0.29114437103271484,0.8527867528271406,0.16336833602584813,0.9060091172509728
0.29061001539230347,0.8529886914378029,0.16336833602584813,0.9060091172509728
0.29055261611938477,0.8529886914378029,0.1635702746365105,0.9060091172509728
0.28997766971588135,0.85359450726979,0.1635702746365105,0.9060091172509728
0.28871017694473267,0.85359450726979,0.164983844911147,0.9060091172509728
0.288666307926178,0.8539983844911146,0.164983844911147,0.9060091172509728
0.2872067093849182,0.8539983844911146,0.16619547657512115,0.9060091172509728
0.2871812582015991,0.8542003231017771,0.16619547657512115,0.9060091172509728
0.28663480281829834,0.8542003231017771,0.1670032310177706,0.9060091172509728
0.28654569387435913,0.8544022617124394,0.1670032310177706,0.9060091172509728
0.2864689230918884,0.8544022617124394,0.16720516962843296,0.9060091172509728
0.2864059805870056,0.8548061389337641,0.16720516962843296,0.9060091172509728
0.2858104109764099,0.8548061389337641,0.16821486268174474,0.9060091172509728
0.2855945825576782,0.8550080775444265,0.16821486268174474,0.9060091172509728
0.28522783517837524,0.8550080775444265,0.16861873990306947,0.9060091172509728
0.2851635217666626,0.8552100161550888,0.16861873990306947,0.9060091172509728
0.28485143184661865,0.8552100161550888,0.16922455573505654,0.9060091172509728
0.2847062945365906,0.8554119547657512,0.16922455573505654,0.9060091172509728
0.28393781185150146,0.8554119547657512,0.17003231017770598,0.9060091172509728
0.2836715579032898,0.8556138933764136,0.17003231017770598,0.9060091172509728
0.28339409828186035,0.8556138933764136,0.17063812600969305,0.9060091172509728
0.28303635120391846,0.8560177705977383,0.17063812600969305,0.9060091172509728
0.2828484773635864,0.8560177705977383,0.17084006462035542,0.9060091172509728
0.2824721932411194,0.8562197092084006,0.17084006462035542,0.9060091172509728
0.2824038863182068,0.8562197092084006,0.17124394184168013,0.9060091172509728
0.281794011592865,0.8568255250403877,0.17124394184168013,0.9060091172509728
0.2815372347831726,0.8568255250403877,0.17205169628432956,0.9060091172509728
0.2815287709236145,0.8570274636510501,0.17205169628432956,0.9060091172509728
0.28068971633911133,0.8570274636510501,0.17265751211631664,0.9060091172509728
0.28061407804489136,0.8572294022617124,0.17265751211631664,0.9060091172509728
0.280573308467865,0.8572294022617124,0.172859450726979,0.9060091172509728
0.28024792671203613,0.8576332794830371,0.172859450726979,0.9060091172509728
0.2799142599105835,0.8576332794830371,0.1732633279483037,0.9060091172509728
0.2798256278038025,0.8578352180936996,0.1732633279483037,0.9060091172509728
0.279813289642334,0.8578352180936996,0.17346526655896607,0.9060091172509728
0.27970898151397705,0.8580371567043619,0.17346526655896607,0.9060091172509728
0.2795560359954834,0.8580371567043619,0.17366720516962844,0.9060091172509728
0.2795523405075073,0.8582390953150242,0.17366720516962844,0.9060091172509728
0.2794492840766907,0.8582390953150242,0.17386914378029078,0.9060091172509728
0.278997004032135,0.8586429725363489,0.17386914378029078,0.9060091172509728
0.27890098094940186,0.8586429725363489,0.1742730210016155,0.9060091172509728
0.27867448329925537,0.8588449111470113,0.1742730210016155,0.9060091172509728
0.2779841423034668,0.8588449111470113,0.17548465266558966,0.9060091172509728
0.27792423963546753,0.8590468497576736,0.17548465266558966,0.9060091172509728
0.27768558263778687,0.8590468497576736,0.1758885298869144,0.9060091172509728
0.2774273753166199,0.8592487883683361,0.1758885298869144,0.9060091172509728
0.27742093801498413,0.8592487883683361,0.17609046849757673,0.9060091172509728
0.2768453359603882,0.8596526655896607,0.17609046849757673,0.9060091172509728
0.27666062116622925,0.8596526655896607,0.1766962843295638,0.9060091172509728
0.2763424515724182,0.8600565428109854,0.1766962843295638,0.9060091172509728
0.2760220170021057,0.8600565428109854,0.1773021001615509,0.9060091172509728
0.27588605880737305,0.8602584814216478,0.1773021001615509,0.9060091172509728
0.2755134701728821,0.8602584814216478,0.1777059773828756,0.9060091172509728
0.27546364068984985,0.8604604200323102,0.1777059773828756,0.9060091172509728
0.27520525455474854,0.8604604200323102,0.17790791599353797,0.9060091172509728
0.2751871943473816,0.8606623586429726,0.17790791599353797,0.9060091172509728
0.2750548720359802,0.8606623586429726,0.1781098546042003,0.9060091172509728
0.2748364210128784,0.8608642972536349,0.1781098546042003,0.9060091172509728
0.2745867967605591,0.8608642972536349,0.1787156704361874,0.9060091172509728
0.274147093296051,0.8614701130856219,0.1787156704361874,0.9060091172509728
0.2741309404373169,0.8614701130856219,0.17891760904684975,0.9060091172509728
0.27376872301101685,0.8620759289176091,0.17891760904684975,0.9060091172509728
0.27326077222824097,0.8620759289176091,0.17992730210016156,0.9060091172509728
0.27291804552078247,0.8624798061389337,0.17992730210016156,0.9060091172509728
0.271860808134079,0.8624798061389337,0.18174474959612277,0.9060091172509728
0.2718276381492615,0.8628836833602584,0.18174474959612277,0.9060091172509728
0.2715911269187927,0.8628836833602584,0.18194668820678514,0.9060091172509728
0.27157700061798096,0.8632875605815832,0.18194668820678514,0.9060091172509728
0.2708538770675659,0.8632875605815832,0.18275444264943458,0.9060091172509728
0.27069467306137085,0.8634894991922456,0.18275444264943458,0.9060091172509728
0.2706339359283447,0.8634894991922456,0.18295638126009692,0.9060091172509728
0.27039867639541626,0.8638933764135702,0.18295638126009692,0.9060091172509728
0.27037984132766724,0.8638933764135702,0.18315831987075928,0.9060091172509728
0.27036213874816895,0.8640953150242326,0.18315831987075928,0.9060091172509728
0.2703559994697571,0.8640953150242326,0.18336025848142165,0.9060091172509728
0.2701171040534973,0.8644991922455574,0.18336025848142165,0.9060091172509728
0.26961249113082886,0.8644991922455574,0.18436995153473343,0.9060091172509728
0.26936542987823486,0.8647011308562197,0.18436995153473343,0.9060091172509728
0.2688372731208801,0.8647011308562197,0.18477382875605816,0.9060091172509728
0.26875966787338257,0.8649030694668821,0.18477382875605816,0.9060091172509728
0.26832324266433716,0.8649030694668821,0.18537964458804523,0.9060091172509728
0.26768696308135986,0.8651050080775444,0.18537964458804523,0.9060091172509728
0.26743513345718384,0.8651050080775444,0.18679321486268174,0.9060091172509728
0.2673017978668213,0.8655088852988692,0.18679321486268174,0.9060091172509728
0.26678013801574707,0.8655088852988692,0.18739903069466882,0.9060091172509728
0.26654839515686035,0.8661147011308562,0.18739903069466882,0.9060091172509728
0.2662140727043152,0.8661147011308562,0.18760096930533118,0.9060091172509728
0.2658396363258362,0.8665185783521809,0.18760096930533118,0.9060091172509728
0.26524055004119873,0.8665185783521809,0.18881260096930533,0.9060091172509728
0.265137255191803,0.8667205169628432,0.18881260096930533,0.9060091172509728
0.26485151052474976,0.8667205169628432,0.18921647819063006,0.9060091172509728
0.26484405994415283,0.8669224555735057,0.18921647819063006,0.9060091172509728
0.26481544971466064,0.8669224555735057,0.1894184168012924,0.9060091172509728
0.2646123766899109,0.867124394184168,0.1894184168012924,0.9060091172509728
0.2642297148704529,0.867124394184168,0.19022617124394184,0.9060091172509728
0.2640962600708008,0.8673263327948304,0.19022617124394184,0.9060091172509728
0.26400113105773926,0.8673263327948304,0.1904281098546042,0.9060091172509728
0.2637975215911865,0.8677302100161551,0.1904281098546042,0.9060091172509728
0.2637646198272705,0.8677302100161551,0.19063004846526657,0.9060091172509728
0.2637597322463989,0.8679321486268174,0.19063004846526657,0.9060091172509728
0.2636392116546631,0.8679321486268174,0.19143780290791598,0.9060091172509728
0.2636074423789978,0.8681340872374798,0.19143780290791598,0.9060091172509728
0.26343560218811035,0.8681340872374798,0.19184168012924072,0.9060091172509728
0.2634075880050659,0.8683360258481422,0.19184168012924072,0.9060091172509728
0.26304197311401367,0.8683360258481422,0.1924474959612278,0.9060091172509728
0.26287293434143066,0.8685379644588045,0.1924474959612278,0.9060091172509728
0.2627684473991394,0.8685379644588045,0.19264943457189015,0.9060091172509728
0.2624034881591797,0.8687399030694669,0.19264943457189015,0.9060091172509728
0.26232925057411194,0.8687399030694669,0.1928513731825525,0.9060091172509728
0.2619974613189697,0.8689418416801292,0.1928513731825525,0.9060091172509728
0.2618117034435272,0.8689418416801292,0.1934571890145396,0.9060091172509728
0.26159656047821045,0.8691437802907916,0.1934571890145396,0.9060091172509728
0.2613711655139923,0.8691437802907916,0.1938610662358643,0.9060091172509728
0.2613039016723633,0.8695476575121163,0.1938610662358643,0.9060091172509728
0.26125556230545044,0.8695476575121163,0.194264943457189,0.9060091172509728
0.26097434759140015,0.869951534733441,0.194264943457189,0.9060091172509728
0.2607656717300415,0.869951534733441,0.19446688206785137,0.9060091172509728
0.2607404589653015,0.8701534733441034,0.19446688206785137,0.9060091172509728
0.2605867087841034,0.8701534733441034,0.19466882067851374,0.9060091172509728
0.26038485765457153,0.8705573505654282,0.19466882067851374,0.9060091172509728
0.2600976526737213,0.8705573505654282,0.1948707592891761,0.9060091172509728
0.25976288318634033,0.8711631663974152,0.1948707592891761,0.9060091172509728
0.2595634460449219,0.8711631663974152,0.1952746365105008,0.9060091172509728
0.2595587372779846,0.8713651050080775,0.1952746365105008,0.9060091172509728
0.25928741693496704,0.8713651050080775,0.19547657512116318,0.9060091172509728
0.2592175602912903,0.8715670436187399,0.19547657512116318,0.9060091172509728
0.25907760858535767,0.8715670436187399,0.1962843295638126,0.9060091172509728
0.259072482585907,0.8717689822294022,0.1962843295638126,0.9060091172509728
0.25888338685035706,0.8717689822294022,0.1968901453957997,0.9060091172509728
0.2586744427680969,0.872172859450727,0.1968901453957997,0.9060091172509728
0.2582925856113434,0.872172859450727,0.1972940226171244,0.9060091172509728
0.2582147717475891,0.8723747980613893,0.1972940226171244,0.9060091172509728
0.257986843585968,0.8723747980613893,0.19789983844911146,0.9060091172509728
0.2577415108680725,0.8725767366720517,0.19789983844911146,0.9060091172509728
0.2566465139389038,0.8725767366720517,0.1997172859450727,0.9060091172509728
0.2565566897392273,0.872778675282714,0.1997172859450727,0.9060091172509728
0.256203293800354,0.872778675282714,0.20052504038772212,0.9060091172509728
0.25594663619995117,0.8729806138933764,0.20052504038772212,0.9060091172509728
0.25569772720336914,0.8729806138933764,0.2007269789983845,0.9060091172509728
0.2555726170539856,0.8731825525040388,0.2007269789983845,0.9060091172509728
0.255534291267395,0.8731825525040388,0.20092891760904685,0.9060091172509728
0.25538337230682373,0.8735864297253635,0.20092891760904685,0.9060091172509728
0.2552921772003174,0.8735864297253635,0.20113085621970922,0.9060091172509728
0.2551491856575012,0.8737883683360258,0.20113085621970922,0.9060091172509728
0.25498390197753906,0.8737883683360258,0.20133279483037156,0.9060091172509728
0.25471752882003784,0.8739903069466882,0.20133279483037156,0.9060091172509728
0.2543628215789795,0.8739903069466882,0.202140549273021,0.9060091172509728
0.254341185092926,0.8741922455573505,0.202140549273021,0.9060091172509728
0.2542739510536194,0.8741922455573505,0.20254442649434573,0.9060091172509728
0.2542603611946106,0.874394184168013,0.20254442649434573,0.9060091172509728
0.25344669818878174,0.874394184168013,0.20496768982229402,0.9060091172509728
0.2534419298171997,0.8745961227786753,0.20496768982229402,0.9060091172509728
0.25333380699157715,0.8745961227786753,0.20537156704361875,0.9060091172509728
0.25331223011016846,0.8747980613893377,0.20537156704361875,0.9060091172509728
0.25297218561172485,0.8747980613893377,0.20597738287560582,0.9060091172509728
0.25278931856155396,0.875,0.20597738287560582,0.9060091172509728
0.2522388696670532,0.875,0.2069870759289176,0.9060091172509728
0.25221723318099976,0.8752019386106623,0.2069870759289176,0.9060091172509728
0.2520960569381714,0.8752019386106623,0.20759289176090467,0.9060091172509728
0.2518509030342102,0.8754038772213247,0.20759289176090467,0.9060091172509728
0.2511187791824341,0.8754038772213247,0.20860258481421648,0.9060091172509728
0.2510148286819458,0.8758077544426495,0.20860258481421648,0.9060091172509728
0.2499145269393921,0.8758077544426495,0.21062197092084006,0.9060091172509728
0.24966686964035034,0.8762116316639742,0.21062197092084006,0.9060091172509728
0.24940907955169678,0.8762116316639742,0.21122778675282713,0.9060091172509728
0.2493652105331421,0.8764135702746365,0.21122778675282713,0.9060091172509728
0.24919193983078003,0.8764135702746365,0.21163166397415187,0.9060091172509728
0.24882155656814575,0.8768174474959612,0.21163166397415187,0.9060091172509728
0.24870312213897705,0.8768174474959612,0.2118336025848142,0.9060091172509728
0.24862724542617798,0.8770193861066236,0.2118336025848142,0.9060091172509728
0.24811530113220215,0.8770193861066236,0.21264135702746365,0.9060091172509728
0.24777621030807495,0.8774232633279483,0.21264135702746365,0.9060091172509728
0.24759173393249512,0.8774232633279483,0.21324717285945072,0.9060091172509728
0.2474573254585266,0.8780290791599353,0.21324717285945072,0.9060091172509728
0.24683016538619995,0.8780290791599353,0.2148626817447496,0.9060091172509728
0.2468094825744629,0.8782310177705978,0.2148626817447496,0.9060091172509728
0.2462218850851059,0.8782310177705978,0.21607431340872374,0.9060091172509728
0.24610275030136108,0.8784329563812601,0.21607431340872374,0.9060091172509728
0.2459656000137329,0.8784329563812601,0.21647819063004847,0.9060091172509728
0.24595290422439575,0.8786348949919225,0.21647819063004847,0.9060091172509728
0.24574100971221924,0.8786348949919225,0.2172859450726979,0.9060091172509728
0.24564701318740845,0.8790387722132472,0.2172859450726979,0.9060091172509728
0.24496442079544067,0.8790387722132472,0.21809369951534732,0.9060091172509728
0.24485525488853455,0.8792407108239095,0.21809369951534732,0.9060091172509728
0.2448320984840393,0.8792407108239095,0.2182956381260097,0.9060091172509728
0.24424660205841064,0.8794426494345718,0.2182956381260097,0.9060091172509728
0.24406957626342773,0.8794426494345718,0.21910339256865913,0.9060091172509728
0.24404674768447876,0.8796445880452343,0.21910339256865913,0.9060091172509728
0.24390912055969238,0.8796445880452343,0.21950726978998383,0.9060091172509728
0.24372649192810059,0.8798465266558966,0.21950726978998383,0.9060091172509728
0.2431982159614563,0.8798465266558966,0.22051696284329564,0.9060091172509728
0.24302566051483154,0.880048465266559,0.22051696284329564,0.9060091172509728
0.24105414748191833,0.880048465266559,0.22374798061389337,0.9060091172509728
0.24098485708236694,0.8802504038772213,0.22374798061389337,0.9060091172509728
0.2409542202949524,0.8802504038772213,0.2241518578352181,0.9060091172509728
0.24094867706298828,0.8804523424878837,0.2241518578352181,0.9060091172509728
0.24066907167434692,0.8804523424878837,0.22536348949919224,0.9060091172509728
0.24056494235992432,0.880654281098546,0.22536348949919224,0.9060091172509728
0.24039733409881592,0.880654281098546,0.22576736672051698,0.9060091172509728
0.24036723375320435,0.8808562197092084,0.22576736672051698,0.9060091172509728
0.24006181955337524,0.8808562197092084,0.2265751211631664,0.9060091172509728
0.24000465869903564,0.8810581583198708,0.2265751211631664,0.9060091172509728
0.23980754613876343,0.8810581583198708,0.22738287560581583,0.9060091172509728
0.2397555708885193,0.8814620355411955,0.22738287560581583,0.9060091172509728
0.23918503522872925,0.8814620355411955,0.22819063004846526,0.9060091172509728
0.2391660213470459,0.8816639741518578,0.22819063004846526,0.9060091172509728
0.23889100551605225,0.8816639741518578,0.22960420032310178,0.9060091172509728
0.23882192373275757,0.8818659127625202,0.22960420032310178,0.9060091172509728
0.23725970089435577,0.8818659127625202,0.2334410339256866,0.9060091172509728
0.23724430799484253,0.8820678513731826,0.2334410339256866,0.9060091172509728
0.23710256814956665,0.8820678513731826,0.23364297253634894,0.9060091172509728
0.2368100881576538,0.8826736672051696,0.23364297253634894,0.9060091172509728
0.23632287979125977,0.8826736672051696,0.23465266558966075,0.9060091172509728
0.23631662130355835,0.882875605815832,0.23465266558966075,0.9060091172509728
0.2361295223236084,0.882875605815832,0.23546042003231019,0.9060091172509728
0.23605573177337646,0.8830775444264943,0.23546042003231019,0.9060091172509728
0.2358730137348175,0.8830775444264943,0.2358642972536349,0.9060091172509728
0.235507071018219,0.8834814216478191,0.2358642972536349,0.9060091172509728
0.2353615164756775,0.8834814216478191,0.23606623586429726,0.9060091172509728
0.2351170778274536,0.8836833602584814,0.23606623586429726,0.9060091172509728
0.23504269123077393,0.8836833602584814,0.23647011308562196,0.9060091172509728
0.23499691486358643,0.8840872374798061,0.23647011308562196,0.9060091172509728
0.23492342233657837,0.8840872374798061,0.23667205169628433,0.9060091172509728
0.23491626977920532,0.8842891760904685,0.23667205169628433,0.9060091172509728
0.23480480909347534,0.8842891760904685,0.23747980613893377,0.9060091172509728
0.2345731258392334,0.8844911147011308,0.23747980613893377,0.9060091172509728
0.23444992303848267,0.8844911147011308,0.23788368336025847,0.9060091172509728
0.23441964387893677,0.8848949919224556,0.23788368336025847,0.9060091172509728
0.234086811542511,0.8848949919224556,0.2386914378029079,0.9060091172509728
0.23386740684509277,0.8855008077544426,0.2386914378029079,0.9060091172509728
0.23384740948677063,0.8855008077544426,0.23889337641357028,0.9060091172509728
0.23377996683120728,0.885702746365105,0.23889337641357028,0.9060091172509728
0.23347586393356323,0.885702746365105,0.24010500807754442,0.9060091172509728
0.23343855142593384,0.8859046849757674,0.24010500807754442,0.9060091172509728
0.2334350347518921,0.8859046849757674,0.2403069466882068,0.9060091172509728
0.2332451343536377,0.8863085621970921,0.2403069466882068,0.9060091172509728
0.23302650451660156,0.8863085621970921,0.24131663974151857,0.9060091172509728
0.23298412561416626,0.8865105008077544,0.24131663974151857,0.9060091172509728
0.23289430141448975,0.8865105008077544,0.24192245557350567,0.9060091172509728
0.23279213905334473,0.8867124394184168,0.24192245557350567,0.9060091172509728
0.23253417015075684,0.8867124394184168,0.242124394184168,0.9060091172509728
0.23215579986572266,0.8871163166397416,0.242124394184168,0.9060091172509728
0.23208285868167877,0.8871163166397416,0.24252827140549274,0.9060091172509728
0.23195487260818481,0.8873182552504039,0.24252827140549274,0.9060091172509728
0.2319525182247162,0.8873182552504039,0.24273021001615508,0.9060091172509728
0.23191726207733154,0.8875201938610663,0.24273021001615508,0.9060091172509728
0.23068368434906006,0.8875201938610663,0.24454765751211632,0.9060091172509728
0.23043757677078247,0.8879240710823909,0.24454765751211632,0.9060091172509728
0.2296358346939087,0.8879240710823909,0.24616316639741517,0.9060091172509728
0.2295931577682495,0.8881260096930533,0.24616316639741517,0.9060091172509728
0.22888344526290894,0.8881260096930533,0.24798061389337642,0.9060091172509728
0.22871702909469604,0.8883279483037156,0.24798061389337642,0.9060091172509728
0.22865939140319824,0.8883279483037156,0.24818255250403878,0.9060091172509728
0.22840285301208496,0.8887318255250404,0.24818255250403878,0.9060091172509728
0.22793370485305786,0.8887318255250404,0.24919224555735056,0.9060091172509728
0.2278815507888794,0.8889337641357028,0.24919224555735056,0.9060091172509728
0.22766511142253876,0.8889337641357028,0.2495961227786753,0.9060091172509728
0.2276005744934082,0.8893376413570274,0.2495961227786753,0.9060091172509728
0.22707301378250122,0.8893376413570274,0.2516155088852989,0.9060091172509728
0.2269861102104187,0.8895395799676898,0.2516155088852989,0.9060091172509728
0.22672508656978607,0.8895395799676898,0.252827140549273,0.9060091172509728
0.22655290365219116,0.8897415185783522,0.252827140549273,0.9060091172509728
0.22610688209533691,0.8897415185783522,0.25424071082390953,0.9060091172509728
0.22601795196533203,0.8901453957996769,0.25424071082390953,0.9060091172509728
0.2258594036102295,0.8901453957996769,0.25464458804523427,0.9060091172509728
0.2257348895072937,0.8903473344103393,0.25464458804523427,0.9060091172509728
0.22560320794582367,0.8903473344103393,0.25484652665589663,0.9060091172509728
0.2254619598388672,0.8909531502423264,0.25484652665589663,0.9060091172509728
0.22449398040771484,0.8909531502423264,0.25626009693053314,0.9060091172509728
0.22408431768417358,0.8913570274636511,0.25626009693053314,0.9060091172509728
0.22341930866241455,0.8913570274636511,0.25706785137318255,0.9060091172509728
0.22339630126953125,0.8915589660743134,0.25706785137318255,0.9060091172509728
0.2231041043996811,0.8915589660743134,0.25787560581583197,0.9060091172509728
0.22306251525878906,0.8917609046849758,0.25787560581583197,0.9060091172509728
0.22298753261566162,0.8917609046849758,0.25848142164781907,0.9060091172509728
0.22285932302474976,0.8919628432956381,0.25848142164781907,0.9060091172509728
0.22224996984004974,0.8919628432956381,0.2598949919224556,0.9060091172509728
0.2221570611000061,0.8921647819063004,0.2598949919224556,0.9060091172509728
0.22188997268676758,0.8921647819063004,0.260702746365105,0.9060091172509728
0.2218889594078064,0.8923667205169629,0.260702746365105,0.9060091172509728
0.22185368835926056,0.8923667205169629,0.26090468497576735,0.9060091172509728
0.2218451350927353,0.8925686591276252,0.26090468497576735,0.9060091172509728
0.22153937816619873,0.8925686591276252,0.26151050080775445,0.9060091172509728
0.2214888334274292,0.8927705977382876,0.26151050080775445,0.9060091172509728
0.22130979597568512,0.8927705977382876,0.2617124394184168,0.9060091172509728
0.2212669849395752,0.8929725363489499,0.2617124394184168,0.9060091172509728
0.2211279273033142,0.8929725363489499,0.2619143780290792,0.9060091172509728
0.2211046814918518,0.8931744749596123,0.2619143780290792,0.9060091172509728
0.22078120708465576,0.8931744749596123,0.26252019386106623,0.9060091172509728
0.2206885814666748,0.8933764135702746,0.26252019386106623,0.9060091172509728
0.22035756707191467,0.8933764135702746,0.2637318255250404,0.9060091172509728
0.22018611431121826,0.8937802907915994,0.2637318255250404,0.9060091172509728
0.22014379501342773,0.8937802907915994,0.26393376413570274,0.9060091172509728
0.21998757123947144,0.8943861066235864,0.26393376413570274,0.9060091172509728
0.21914583444595337,0.8943861066235864,0.265751211631664,0.9060091172509728
0.21905551850795746,0.8945880452342488,0.265751211631664,0.9060091172509728
0.21878133714199066,0.8945880452342488,0.26635702746365103,0.9060091172509728
0.21856999397277832,0.8947899838449112,0.26635702746365103,0.9060091172509728
0.21731935441493988,0.8947899838449112,0.2687802907915994,0.9060091172509728
0.21731603145599365,0.8949919224555735,0.2687802907915994,0.9060091172509728
0.21709036827087402,0.8949919224555735,0.2693861066235864,0.9060091172509728
0.21701741218566895,0.8955977382875606,0.2693861066235864,0.9060091172509728
0.21636396646499634,0.8955977382875606,0.27221324717285944,0.9060091172509728
0.216352641582489,0.8957996768982229,0.27221324717285944,0.9060091172509728
0.21623793244361877,0.8957996768982229,0.2724151857835218,0.9060091172509728
0.21608150005340576,0.8962035541195477,0.2724151857835218,0.9060091172509728
0.21587389707565308,0.8962035541195477,0.2732229402261712,0.9060091172509728
0.215815007686615,0.89640549273021,0.2732229402261712,0.9060091172509728
0.21532303094863892,0.89640549273021,0.27423263327948305,0.9060091172509728
0.2152290940284729,0.8966074313408724,0.27423263327948305,0.9060091172509728
0.21500873565673828,0.8966074313408724,0.2744345718901454,0.9060091172509728
0.2149205207824707,0.8968093699515347,0.2744345718901454,0.9060091172509728
0.21470065414905548,0.8968093699515347,0.2754442649434572,0.9060091172509728
0.21459943056106567,0.8970113085621971,0.2754442649434572,0.9060091172509728
0.21388421952724457,0.8970113085621971,0.2776655896607431,0.9060091172509728
0.2138800024986267,0.8972132471728594,0.2776655896607431,0.9060091172509728
0.21379441022872925,0.8972132471728594,0.2778675282714055,0.9060091172509728
0.21371299028396606,0.8974151857835219,0.2778675282714055,0.9060091172509728
0.21366466581821442,0.8974151857835219,0.2784733441033926,0.9060091172509728
0.2134699821472168,0.8976171243941842,0.2784733441033926,0.9060091172509728
0.21223296225070953,0.8976171243941842,0.2817043618739903,0.9060091172509728
0.2122284173965454,0.8978190630048465,0.2817043618739903,0.9060091172509728
0.2117912769317627,0.8978190630048465,0.2823101777059774,0.9060091172509728
0.2117471694946289,0.8980210016155089,0.2823101777059774,0.9060091172509728
0.2107585072517395,0.8980210016155089,0.28473344103392567,0.9060091172509728
0.21044206619262695,0.8984248788368336,0.28473344103392567,0.9060091172509728
0.21027874946594238,0.8984248788368336,0.28554119547657514,0.9060091172509728
0.21019911766052246,0.898626817447496,0.28554119547657514,0.9060091172509728
0.20969855785369873,0.898626817447496,0.28634894991922455,0.9060091172509728
0.2096409797668457,0.8988287560581584,0.28634894991922455,0.9060091172509728
0.20866034924983978,0.8988287560581584,0.28877221324717284,0.9060091172509728
0.20865881443023682,0.8990306946688207,0.28877221324717284,0.9060091172509728
0.20834589004516602,0.8990306946688207,0.2889741518578352,0.9060091172509728
0.20833200216293335,0.899232633279483,0.2889741518578352,0.9060091172509728
0.2072998285293579,0.899232633279483,0.29139741518578355,0.9060091172509728
0.20725351572036743,0.8994345718901454,0.29139741518578355,0.9060091172509728
0.2065770924091339,0.8994345718901454,0.2924071082390953,0.9060091172509728
0.20646798610687256,0.8996365105008077,0.2924071082390953,0.9060091172509728
0.20607227087020874,0.8996365105008077,0.29361873990306947,0.9060091172509728
0.20603066682815552,0.8998384491114702,0.29361873990306947,0.9060091172509728
0.20513224601745605,0.8998384491114702,0.2962439418416801,0.9060091172509728
0.205128014087677,0.9000403877221325,0.2962439418416801,0.9060091172509728
0.2049974799156189,0.9000403877221325,0.29664781906300486,0.9060091172509728
0.20489507913589478,0.9006462035541195,0.29664781906300486,0.9060091172509728
0.20471905171871185,0.9006462035541195,0.29705169628432954,0.9060091172509728
0.20461148023605347,0.9010500807754442,0.29705169628432954,0.9060091172509728
0.20448225736618042,0.9010500807754442,0.29765751211631664,0.9060091172509728
0.2044277787208557,0.901453957996769,0.29765751211631664,0.9060091172509728
0.20379012823104858,0.901453957996769,0.29846526655896605,0.9060091172509728
0.2037782073020935,0.9016558966074314,0.29846526655896605,0.9060091172509728
0.2031419724225998,0.9016558966074314,0.2992730210016155,0.9060091172509728
0.2030174732208252,0.9018578352180937,0.2992730210016155,0.9060091172509728
0.20292629301548004,0.9018578352180937,0.2994749596122779,0.9060091172509728
0.20275408029556274,0.902059773828756,0.2994749596122779,0.9060091172509728
0.2020670771598816,0.902059773828756,0.3023021001615509,0.9060091172509728
0.20186424255371094,0.9022617124394184,0.3023021001615509,0.9060091172509728
0.20069169998168945,0.9022617124394184,0.3051292407108239,0.9060091172509728
0.20065557956695557,0.9024636510500808,0.3051292407108239,0.9060091172509728
0.19945865869522095,0.9024636510500808,0.31017770597738287,0.9060091172509728
0.19945329427719116,0.9026655896607432,0.31017770597738287,0.9060091172509728
0.19919909536838531,0.9026655896607432,0.31118739903069464,0.9060091172509728
0.19896328449249268,0.9030694668820679,0.31118739903069464,0.9060091172509728
0.19851255416870117,0.9030694668820679,0.311389337641357,0.9060091172509728
0.19839149713516235,0.9032714054927302,0.311389337641357,0.9060091172509728
0.19712917506694794,0.9032714054927302,0.31462035541195477,0.9060091172509728
0.19712518155574799,0.9034733441033925,0.31462035541195477,0.9060091172509728
0.19673532247543335,0.9034733441033925,0.31623586429725364,0.9060091172509728
0.19656354188919067,0.903675282714055,0.31623586429725364,0.9060091172509728
0.19626998901367188,0.903675282714055,0.3172455573505654,0.9060091172509728
0.1962428092956543,0.9038772213247173,0.3172455573505654,0.9060091172509728
0.19614923000335693,0.9038772213247173,0.3174474959612278,0.9060091172509728
0.19614702463150024,0.9040791599353797,0.3174474959612278,0.9060091172509728
0.19582730531692505,0.9040791599353797,0.3180533117932149,0.9060091172509728
0.1958155632019043,0.904281098546042,0.3180533117932149,0.9060091172509728
0.19555793702602386,0.904281098546042,0.3182552504038772,0.9060091172509728
0.19547438621520996,0.9046849757673667,0.3182552504038772,0.9060091172509728
0.1954312026500702,0.9046849757673667,0.31845718901453957,0.9060091172509728
0.19537955522537231,0.904886914378029,0.31845718901453957,0.9060091172509728
0.19535446166992188,0.904886914378029,0.31865912762520193,0.9060091172509728
0.19532817602157593,0.9050888529886915,0.31865912762520193,0.9060091172509728
0.19480407238006592,0.9050888529886915,0.3202746365105008,0.9060091172509728
0.19480061531066895,0.9052907915993538,0.3202746365105008,0.9060091172509728
0.19475311040878296,0.9052907915993538,0.3204765751211632,0.9060091172509728
0.1947118043899536,0.9054927302100162,0.3204765751211632,0.9060091172509728
0.19439838826656342,0.9054927302100162,0.32148626817447495,0.9060091172509728
0.1943937987089157,0.9056946688206785,0.32148626817447495,0.9060091172509728
0.19317317008972168,0.9056946688206785,0.3247172859450727,0.9060091172509728
0.1931052803993225,0.9060985460420032,0.3247172859450727,0.9060091172509728
0.19283974170684814,0.9060985460420032,0.32532310177705975,0.9060091172509728
0.19275140762329102,0.9063004846526656,0.32532310177705975,0.9060091172509728
0.19206899404525757,0.9063004846526656,0.3277463651050081,0.9060091172509728
0.1920454502105713,0.906502423263328,0.3277463651050081,0.9060091172509728
0.19092464447021484,0.906502423263328,0.33077544426494343,0.9060091172509728
0.19084417819976807,0.9067043618739903,0.33077544426494343,0.9060091172509728
0.1906384527683258,0.9067043618739903,0.33138126009693053,0.9060091172509728
0.19057965278625488,0.907108239095315,0.33138126009693053,0.9060091172509728
0.19056427478790283,0.907108239095315,0.3315831987075929,0.9060091172509728
0.190504252910614,0.9073101777059773,0.3315831987075929,0.9060091172509728
0.1901732236146927,0.9073101777059773,0.33279483037156704,0.9060091172509728
0.19016914069652557,0.9075121163166397,0.33279483037156704,0.9060091172509728
0.19016624987125397,0.9075121163166397,0.3329967689822294,0.9060091172509728
0.19010519981384277,0.9079159935379645,0.3329967689822294,0.9060091172509728
0.189875066280365,0.9079159935379645,0.33360258481421645,0.9060091172509728
0.18981248140335083,0.9081179321486268,0.33360258481421645,0.9060091172509728
0.1893998384475708,0.9081179321486268,0.33521809369951533,0.9060091172509728
0.18937110900878906,0.9085218093699515,0.33521809369951533,0.9060091172509728
0.1892363429069519,0.9085218093699515,0.33562197092084006,0.9060091172509728
0.18914169073104858,0.9087237479806138,0.33562197092084006,0.9060091172509728
0.1885853409767151,0.9087237479806138,0.3374394184168013,0.9060091172509728
0.18855738639831543,0.9089256865912763,0.3374394184168013,0.9060091172509728
0.1885247826576233,0.9089256865912763,0.337843295638126,0.9060091172509728
0.18844765424728394,0.9091276252019386,0.337843295638126,0.9060091172509728
0.1883968710899353,0.9091276252019386,0.3382471728594507,0.9060091172509728
0.1883562207221985,0.909329563812601,0.3382471728594507,0.9060091172509728
0.18815037608146667,0.909329563812601,0.3390549273021002,0.9060091172509728
0.18805518746376038,0.9097334410339257,0.3390549273021002,0.9060091172509728
0.1850312501192093,0.9097334410339257,0.34693053311793215,0.9060091172509728
0.18489223718643188,0.9101373182552503,0.34693053311793215,0.9060091172509728
0.1848069429397583,0.9101373182552503,0.3471324717285945,0.9060091172509728
0.1847791075706482,0.9103392568659128,0.3471324717285945,0.9060091172509728
0.1846775859594345,0.9103392568659128,0.34753634894991925,0.9060091172509728
0.18459230661392212,0.9105411954765751,0.34753634894991925,0.9060091172509728
0.18417952954769135,0.9105411954765751,0.34894991922455576,0.9060091172509728
0.18417155742645264,0.9107431340872375,0.34894991922455576,0.9060091172509728
0.18399488925933838,0.9107431340872375,0.34915185783521807,0.9060091172509728
0.18385988473892212,0.9109450726978998,0.34915185783521807,0.9060091172509728
0.18292362987995148,0.9109450726978998,0.3511712439418417,0.9060091172509728
0.18289178609848022,0.9111470113085622,0.3511712439418417,0.9060091172509728
0.1816423535346985,0.9111470113085622,0.3531906300484653,0.9060091172509728
0.18161708116531372,0.9113489499192245,0.3531906300484653,0.9060091172509728
0.1810610443353653,0.9113489499192245,0.3548061389337641,0.9060091172509728
0.18093666434288025,0.9115508885298869,0.3548061389337641,0.9060091172509728
0.1804385781288147,0.9115508885298869,0.35662358642972536,0.9060091172509728
0.18040788173675537,0.9117528271405493,0.35662358642972536,0.9060091172509728
0.18022096157073975,0.9117528271405493,0.3570274636510501,0.9060091172509728
0.18020719289779663,0.9119547657512116,0.3570274636510501,0.9060091172509728
0.18020415306091309,0.9119547657512116,0.35722940226171246,0.9060091172509728
0.18001186847686768,0.9123586429725363,0.35722940226171246,0.9060091172509728
0.1794729381799698,0.9123586429725363,0.35904684975767365,0.9060091172509728
0.1793944090604782,0.9125605815831987,0.35904684975767365,0.9060091172509728
0.1785583645105362,0.9125605815831987,0.3612681744749596,0.9060091172509728
0.17854225635528564,0.9127625201938611,0.3612681744749596,0.9060091172509728
0.17841190099716187,0.9127625201938611,0.36187399030694667,0.9060091172509728
0.1783510446548462,0.9129644588045234,0.36187399030694667,0.9060091172509728
0.17797058820724487,0.9129644588045234,0.36348949919224555,0.9060091172509728
0.17788738012313843,0.9131663974151858,0.36348949919224555,0.9060091172509728
0.17680537700653076,0.9131663974151858,0.3681340872374798,0.9060091172509728
0.17677974700927734,0.9133683360258481,0.3681340872374798,0.9060091172509728
0.17645114660263062,0.9133683360258481,0.3697495961227787,0.9060091172509728
0.17642658948898315,0.9135702746365105,0.3697495961227787,0.9060091172509728
0.17548584938049316,0.9135702746365105,0.37237479806138934,0.9060091172509728
0.1753382682800293,0.9139741518578353,0.37237479806138934,0.9060091172509728
0.17520731687545776,0.9139741518578353,0.37318255250403876,0.9060091172509728
0.17506128549575806,0.9141760904684976,0.37318255250403876,0.9060091172509728
0.17491155862808228,0.9141760904684976,0.3735864297253635,0.9060091172509728
0.17485147714614868,0.9145799676898223,0.3735864297253635,0.9060091172509728
0.17436182498931885,0.9145799676898223,0.37520193861066237,0.9060091172509728
0.17426025867462158,0.9147819063004846,0.37520193861066237,0.9060091172509728
0.17421069741249084,0.9147819063004846,0.3760096930533118,0.9060091172509728
0.174190491437912,0.914983844911147,0.3760096930533118,0.9060091172509728
0.17410646378993988,0.914983844911147,0.3766155088852989,0.9060091172509728
0.17409741878509521,0.9151857835218093,0.3766155088852989,0.9060091172509728
0.17371279001235962,0.9151857835218093,0.377827140549273,0.9060091172509728
0.17369210720062256,0.9153877221324718,0.377827140549273,0.9060091172509728
0.17328497767448425,0.9153877221324718,0.3794426494345719,0.9060091172509728
0.17325258255004883,0.9155896607431341,0.3794426494345719,0.9060091172509728
0.17295607924461365,0.9155896607431341,0.3802504038772213,0.9060091172509728
0.17280125617980957,0.9159935379644588,0.3802504038772213,0.9060091172509728
0.17279194295406342,0.9159935379644588,0.38065428109854604,0.9060091172509728
0.17277514934539795,0.9161954765751211,0.38065428109854604,0.9060091172509728
0.17179135978221893,0.9161954765751211,0.38348142164781907,0.9060091172509728
0.17178809642791748,0.9163974151857835,0.38348142164781907,0.9060091172509728
0.1716076135635376,0.9163974151857835,0.3842891760904685,0.9060091172509728
0.17154830694198608,0.9168012924071083,0.3842891760904685,0.9060091172509728
0.1711147129535675,0.9168012924071083,0.3863085621970921,0.9060091172509728
0.1710578203201294,0.9170032310177706,0.3863085621970921,0.9060091172509728
0.1710382103919983,0.9170032310177706,0.38651050080775445,0.9060091172509728
0.17102497816085815,0.9172051696284329,0.38651050080775445,0.9060091172509728
0.17015881836414337,0.9172051696284329,0.3891357027463651,0.9060091172509728
0.17013204097747803,0.9174071082390953,0.3891357027463651,0.9060091172509728
0.16809815168380737,0.9174071082390953,0.3937802907915994,0.9060091172509728
0.16806840896606445,0.9176090468497576,0.3937802907915994,0.9060091172509728
0.16803090274333954,0.9176090468497576,0.3939822294022617,0.9060091172509728
0.16789990663528442,0.9178109854604201,0.3939822294022617,0.9060091172509728
0.16732652485370636,0.9178109854604201,0.3960016155088853,0.9060091172509728
0.16731375455856323,0.9180129240710824,0.3960016155088853,0.9060091172509728
0.16646884381771088,0.9180129240710824,0.39781906300484654,0.9060091172509728
0.16645896434783936,0.9182148626817448,0.39781906300484654,0.9060091172509728
0.16638144850730896,0.9182148626817448,0.3980210016155089,0.9060091172509728
0.1661907136440277,0.9184168012924071,0.3980210016155089,0.9060091172509728
0.16605031490325928,0.9184168012924071,0.39862681744749595,0.9060091172509728
0.16590246558189392,0.9186187399030694,0.39862681744749595,0.9060091172509728
0.16589263081550598,0.9186187399030694,0.3988287560581583,0.9060091172509728
0.16573494672775269,0.9188206785137318,0.3988287560581583,0.9060091172509728
0.1655169427394867,0.9188206785137318,0.40004038772213246,0.9060091172509728
0.16544288396835327,0.9190226171243941,0.40004038772213246,0.9060091172509728
0.16460686922073364,0.9190226171243941,0.40246365105008075,0.9060091172509728
0.1645076870918274,0.9192245557350566,0.40246365105008075,0.9060091172509728
0.16415351629257202,0.9192245557350566,0.40367528271405495,0.9060091172509728
0.164137065410614,0.9194264943457189,0.40367528271405495,0.9060091172509728
0.16390587389469147,0.9194264943457189,0.40468497576736673,0.9060091172509728
0.1638345718383789,0.9196284329563813,0.40468497576736673,0.9060091172509728
0.16301697492599487,0.9196284329563813,0.4085218093699515,0.9060091172509728
0.16292572021484375,0.9198303715670436,0.4085218093699515,0.9060091172509728
0.16292083263397217,0.9198303715670436,0.4087237479806139,0.9060091172509728
0.16271978616714478,0.9200323101777059,0.4087237479806139,0.9060091172509728
0.16233307123184204,0.9200323101777059,0.4109450726978998,0.9060091172509728
0.16227787733078003,0.9202342487883683,0.4109450726978998,0.9060091172509728
0.1620977371931076,0.9202342487883683,0.4117528271405493,0.9060091172509728
0.1620689034461975,0.9204361873990307,0.4117528271405493,0.9060091172509728
0.16161413490772247,0.9204361873990307,0.4135702746365105,0.9060091172509728
0.1615651398897171,0.9206381260096931,0.4135702746365105,0.9060091172509728
0.1615174114704132,0.9206381260096931,0.4139741518578352,0.9060091172509728
0.16149753332138062,0.9208400646203554,0.4139741518578352,0.9060091172509728
0.16115999221801758,0.9208400646203554,0.41498384491114704,0.9060091172509728
0.16113686561584473,0.9210420032310178,0.41498384491114704,0.9060091172509728
0.1600675880908966,0.9210420032310178,0.4194264943457189,0.9060091172509728
0.1598198413848877,0.9212439418416801,0.4194264943457189,0.9060091172509728
0.15972483158111572,0.9212439418416801,0.41962843295638125,0.9060091172509728
0.1597139835357666,0.9214458804523424,0.41962843295638125,0.9060091172509728
0.15956184267997742,0.9214458804523424,0.4204361873990307,0.9060091172509728
0.1595556139945984,0.9216478190630049,0.4204361873990307,0.9060091172509728
0.15827256441116333,0.9216478190630049,0.42487883683360256,0.9060091172509728
0.15823602676391602,0.9218497576736672,0.42487883683360256,0.9060091172509728
0.15816298127174377,0.9218497576736672,0.4250807754442649,0.9060091172509728
0.15815956890583038,0.9220516962843296,0.4250807754442649,0.9060091172509728
0.15811312198638916,0.9220516962843296,0.42548465266558966,0.9060091172509728
0.15808498859405518,0.9222536348949919,0.42548465266558966,0.9060091172509728
0.15786391496658325,0.9222536348949919,0.42649434571890144,0.9060091172509728
0.15774625539779663,0.9224555735056543,0.42649434571890144,0.9060091172509728
0.15561120212078094,0.9224555735056543,0.4339660743134087,0.9060091172509728
0.15559184551239014,0.9226575121163166,0.4339660743134087,0.9060091172509728
0.15401491522789001,0.9226575121163166,0.4394184168012924,0.9060091172509728
0.15400728583335876,0.922859450726979,0.4394184168012924,0.9060091172509728
0.15374726057052612,0.922859450726979,0.43982229402261713,0.9060091172509728
0.1537458300590515,0.9230613893376414,0.43982229402261713,0.9060091172509728
0.1536598801612854,0.9230613893376414,0.44063004846526654,0.9060091172509728
0.15363836288452148,0.9232633279483037,0.44063004846526654,0.9060091172509728
0.15342658758163452,0.9232633279483037,0.4416397415185784,0.9060091172509728
0.15330147743225098,0.9234652665589661,0.4416397415185784,0.9060091172509728
0.15325769782066345,0.9234652665589661,0.4418416801292407,0.9060091172509728
0.15321384370326996,0.9236672051696284,0.4418416801292407,0.9060091172509728
0.1527438759803772,0.9236672051696284,0.4438610662358643,0.9060091172509728
0.15270745754241943,0.9238691437802908,0.4438610662358643,0.9060091172509728
0.15147823095321655,0.9238691437802908,0.44870759289176093,0.9060091172509728
0.15147310495376587,0.9240710823909531,0.44870759289176093,0.9060091172509728
0.1514001488685608,0.9240710823909531,0.4491114701130856,0.9060091172509728
0.15131008625030518,0.9242730210016155,0.4491114701130856,0.9060091172509728
0.15114861726760864,0.9242730210016155,0.44951534733441034,0.9060091172509728
0.15113508701324463,0.9244749596122779,0.44951534733441034,0.9060091172509728
0.15066713094711304,0.9244749596122779,0.4507269789983845,0.9060091172509728
0.15065956115722656,0.9246768982229402,0.4507269789983845,0.9060091172509728
0.1502905637025833,0.9246768982229402,0.45234248788368336,0.9060091172509728
0.15025126934051514,0.9250807754442649,0.45234248788368336,0.9060091172509728
0.14997261762619019,0.9250807754442649,0.4531502423263328,0.9060091172509728
0.14985758066177368,0.9252827140549273,0.4531502423263328,0.9060091172509728
0.14979517459869385,0.9252827140549273,0.45335218093699514,0.9060091172509728
0.14967882633209229,0.9254846526655897,0.45335218093699514,0.9060091172509728
0.14901745319366455,0.9254846526655897,0.45617932148626816,0.9060091172509728
0.14898866415023804,0.925686591276252,0.45617932148626816,0.9060091172509728
0.14873242378234863,0.925686591276252,0.45718901453957994,0.9060091172509728
0.14871913194656372,0.9258885298869144,0.45718901453957994,0.9060091172509728
0.14828941226005554,0.9258885298869144,0.4581987075928918,0.9060091172509728
0.14813454449176788,0.9260904684975767,0.4581987075928918,0.9060091172509728
0.14722293615341187,0.9260904684975767,0.46163166397415184,0.9060091172509728
0.14721888303756714,0.9262924071082391,0.46163166397415184,0.9060091172509728
0.14687499403953552,0.9262924071082391,0.4626413570274637,0.9060091172509728
0.146703839302063,0.9264943457189014,0.4626413570274637,0.9060091172509728
0.1458178460597992,0.9264943457189014,0.4664781906300485,0.9060091172509728
0.14580225944519043,0.9266962843295639,0.4664781906300485,0.9060091172509728
0.14554017782211304,0.9266962843295639,0.4676898222940226,0.9060091172509728
0.1455172896385193,0.9268982229402262,0.4676898222940226,0.9060091172509728
0.14545993506908417,0.9268982229402262,0.467891760904685,0.9060091172509728
0.1454564332962036,0.9271001615508885,0.467891760904685,0.9060091172509728
0.14503216743469238,0.9271001615508885,0.4697092084006462,0.9060091172509728
0.1449306309223175,0.9273021001615509,0.4697092084006462,0.9060091172509728
0.14481797814369202,0.9273021001615509,0.46991114701130854,0.9060091172509728
0.1445690095424652,0.9277059773828756,0.46991114701130854,0.9060091172509728
0.14443829655647278,0.9277059773828756,0.47051696284329564,0.9060091172509728
0.14431244134902954,0.927907915993538,0.47051696284329564,0.9060091172509728
0.14424094557762146,0.927907915993538,0.470718901453958,0.9060091172509728
0.14418941736221313,0.9281098546042004,0.470718901453958,0.9060091172509728
0.14409415423870087,0.9281098546042004,0.4717285945072698,0.9060091172509728
0.14407601952552795,0.928513731825525,0.4717285945072698,0.9060091172509728
0.14358502626419067,0.928513731825525,0.4731421647819063,0.9060091172509728
0.14352548122406006,0.9289176090468497,0.4731421647819063,0.9060091172509728
0.1432243287563324,0.9289176090468497,0.47435379644588044,0.9060091172509728
0.14312279224395752,0.9291195476575121,0.47435379644588044,0.9060091172509728
0.14310544729232788,0.9291195476575121,0.47495961227786754,0.9060091172509728
0.14305183291435242,0.9293214862681745,0.47495961227786754,0.9060091172509728
0.14255693554878235,0.9293214862681745,0.4773828756058158,0.9060091172509728
0.14240330457687378,0.9295234248788369,0.4773828756058158,0.9060091172509728
0.14156487584114075,0.9295234248788369,0.4796042003231018,0.9060091172509728
0.1414378583431244,0.9299273021001615,0.4796042003231018,0.9060091172509728
0.13984239101409912,0.9299273021001615,0.4824313408723748,0.9060091172509728
0.1398068070411682,0.9301292407108239,0.4824313408723748,0.9060091172509728
0.13825564086437225,0.9301292407108239,0.48848949919224555,0.9060091172509728
0.13822218775749207,0.9303311793214862,0.48848949919224555,0.9060091172509728
0.13806310296058655,0.9303311793214862,0.48909531502423265,0.9060091172509728
0.1378934681415558,0.930735056542811,0.48909531502423265,0.9060091172509728
0.13784164190292358,0.930735056542811,0.489297253634895,0.9060091172509728
0.1377934217453003,0.9309369951534734,0.489297253634895,0.9060091172509728
0.13752296566963196,0.9309369951534734,0.4903069466882068,0.9060091172509728
0.13748449087142944,0.9311389337641357,0.4903069466882068,0.9060091172509728
0.13700303435325623,0.9311389337641357,0.49192245557350567,0.9060091172509728
0.13688749074935913,0.931340872374798,0.49192245557350567,0.9060091172509728
0.1367989480495453,0.931340872374798,0.49232633279483035,0.9060091172509728
0.1366957426071167,0.9315428109854604,0.49232633279483035,0.9060091172509728
0.13666650652885437,0.9315428109854604,0.49293214862681745,0.9060091172509728
0.13661497831344604,0.9317447495961227,0.49293214862681745,0.9060091172509728
0.13650181889533997,0.9317447495961227,0.4933360258481422,0.9060091172509728
0.13633626699447632,0.9321486268174475,0.4933360258481422,0.9060091172509728
0.13591718673706055,0.9321486268174475,0.49434571890145396,0.9060091172509728
0.13589021563529968,0.9323505654281099,0.49434571890145396,0.9060091172509728
0.1357811987400055,0.9323505654281099,0.49495153473344106,0.9060091172509728
0.13575875759124756,0.9325525040387722,0.49495153473344106,0.9060091172509728
0.13564425706863403,0.9325525040387722,0.49535541195476573,0.9060091172509728
0.13562136888504028,0.9327544426494345,0.49535541195476573,0.9060091172509728
0.13559649884700775,0.9327544426494345,0.49575928917609047,0.9060091172509728
0.13555581867694855,0.932956381260097,0.49575928917609047,0.9060091172509728
0.13545337319374084,0.932956381260097,0.49636510500807757,0.9060091172509728
0.1354229748249054,0.9333602584814217,0.49636510500807757,0.9060091172509728
0.13519161939620972,0.9333602584814217,0.4969709208400646,0.9060091172509728
0.13517233729362488,0.933562197092084,0.4969709208400646,0.9060091172509728
0.13493019342422485,0.933562197092084,0.49818255250403876,0.9060091172509728
0.13492351770401,0.9337641357027464,0.49818255250403876,0.9060091172509728
0.13479290902614594,0.9337641357027464,0.4985864297253635,0.9060091172509728
0.1346995085477829,0.9339660743134087,0.4985864297253635,0.9060091172509728
0.13396304845809937,0.9339660743134087,0.5008077544426495,0.9060091172509728
0.13395221531391144,0.934168012924071,0.5008077544426495,0.9060091172509728
0.13375835120677948,0.934168012924071,0.5012116316639742,0.9060091172509728
0.13375675678253174,0.9343699515347335,0.5012116316639742,0.9060091172509728
0.13370583951473236,0.9343699515347335,0.5020193861066236,0.9060091172509728
0.1336301565170288,0.9345718901453958,0.5020193861066236,0.9060091172509728
0.13359621167182922,0.9345718901453958,0.5024232633279483,0.9060091172509728
0.13359278440475464,0.9347738287560582,0.5024232633279483,0.9060091172509728
0.1334364116191864,0.9347738287560582,0.5030290791599353,0.9060091172509728
0.13327625393867493,0.9349757673667205,0.5030290791599353,0.9060091172509728
0.13327449560165405,0.9349757673667205,0.5032310177705978,0.9060091172509728
0.13315558433532715,0.9353796445880452,0.5032310177705978,0.9060091172509728
0.1331474483013153,0.9353796445880452,0.5034329563812601,0.9060091172509728
0.13305529952049255,0.9355815831987075,0.5034329563812601,0.9060091172509728
0.13258498907089233,0.9355815831987075,0.505048465266559,0.9060091172509728
0.13257718086242676,0.93578352180937,0.505048465266559,0.9060091172509728
0.13112220168113708,0.93578352180937,0.5090872374798061,0.9060091172509728
0.13111084699630737,0.9359854604200323,0.5090872374798061,0.9060091172509728
0.13091909885406494,0.9359854604200323,0.5100969305331179,0.9060091172509728
0.13074129819869995,0.936389337641357,0.5100969305331179,0.9060091172509728
0.1301841288805008,0.936389337641357,0.5121163166397416,0.9060091172509728
0.13014468550682068,0.9365912762520194,0.5121163166397416,0.9060091172509728
0.12975247204303741,0.9365912762520194,0.5129240710823909,0.9060091172509728
0.12973403930664062,0.9367932148626817,0.5129240710823909,0.9060091172509728
0.12809138000011444,0.9367932148626817,0.5189822294022617,0.9060091172509728
0.12808406352996826,0.9369951534733441,0.5189822294022617,0.9060091172509728
0.12729224562644958,0.9369951534733441,0.52140549273021,0.9060091172509728
0.12728890776634216,0.9371970920840065,0.52140549273021,0.9060091172509728
0.1270284205675125,0.9371970920840065,0.5220113085621971,0.9060091172509728
0.12700322270393372,0.9373990306946688,0.5220113085621971,0.9060091172509728
0.12700255215168,0.9373990306946688,0.5222132471728594,0.9060091172509728
0.12700019776821136,0.9376009693053312,0.5222132471728594,0.9060091172509728
0.12610703706741333,0.9376009693053312,0.5246365105008077,0.9060091172509728
0.12608930468559265,0.9378029079159935,0.5246365105008077,0.9060091172509728
0.12604567408561707,0.9378029079159935,0.5250403877221325,0.9060091172509728
0.12603527307510376,0.9380048465266559,0.5250403877221325,0.9060091172509728
0.12548089027404785,0.9380048465266559,0.526453957996769,0.9060091172509728
0.12542995810508728,0.9382067851373183,0.526453957996769,0.9060091172509728
0.12528647482395172,0.9382067851373183,0.5274636510500808,0.9060091172509728
0.1250765025615692,0.9384087237479806,0.5274636510500808,0.9060091172509728
0.12506911158561707,0.9384087237479806,0.5276655896607432,0.9060091172509728
0.12502074241638184,0.938610662358643,0.5276655896607432,0.9060091172509728
0.1248229444026947,0.938610662358643,0.528675282714055,0.9060091172509728
0.1248132586479187,0.9388126009693053,0.528675282714055,0.9060091172509728
0.12428954243659973,0.9388126009693053,0.5313004846526656,0.9060091172509728
0.12425294518470764,0.9390145395799677,0.5313004846526656,0.9060091172509728
0.1238279938697815,0.9390145395799677,0.5327140549273021,0.9060091172509728
0.12379729747772217,0.93921647819063,0.5327140549273021,0.9060091172509728
0.12375575304031372,0.93921647819063,0.5331179321486268,0.9060091172509728
0.1236230731010437,0.9394184168012925,0.5331179321486268,0.9060091172509728
0.12331318855285645,0.9394184168012925,0.5353392568659128,0.9060091172509728
0.1231173574924469,0.9396203554119548,0.5353392568659128,0.9060091172509728
0.12274371087551117,0.9396203554119548,0.5375605815831987,0.9060091172509728
0.12257374823093414,0.9400242326332795,0.5375605815831987,0.9060091172509728
0.1223500669002533,0.9400242326332795,0.5385702746365105,0.9060091172509728
0.12232235074043274,0.9402261712439418,0.5385702746365105,0.9060091172509728
0.12184086441993713,0.9402261712439418,0.5409935379644588,0.9060091172509728
0.12164732813835144,0.9406300484652665,0.5409935379644588,0.9060091172509728
0.12126578390598297,0.9406300484652665,0.5430129240710824,0.9060091172509728
0.12125590443611145,0.940831987075929,0.5430129240710824,0.9060091172509728
0.12084496021270752,0.940831987075929,0.5442245557350566,0.9060091172509728
0.1208062469959259,0.9410339256865913,0.5442245557350566,0.9060091172509728
0.12005797028541565,0.9410339256865913,0.5460420032310178,0.9060091172509728
0.12003481388092041,0.9412358642972536,0.5460420032310178,0.9060091172509728
0.11939458549022675,0.9412358642972536,0.5488691437802908,0.9060091172509728
0.11936245858669281,0.941437802907916,0.5488691437802908,0.9060091172509728
0.11910764873027802,0.941437802907916,0.5504846526655897,0.9060091172509728
0.11901041865348816,0.9416397415185783,0.5504846526655897,0.9060091172509728
0.11856794357299805,0.9416397415185783,0.5521001615508885,0.9060091172509728
0.11839288473129272,0.9418416801292407,0.5521001615508885,0.9060091172509728
0.1182258129119873,0.9418416801292407,0.5525040387722132,0.9060091172509728
0.11810106039047241,0.942043618739903,0.5525040387722132,0.9060091172509728
0.1178503930568695,0.942043618739903,0.5531098546042004,0.9060091172509728
0.11774732172489166,0.9422455573505655,0.5531098546042004,0.9060091172509728
0.1176501214504242,0.9422455573505655,0.5537156704361874,0.9060091172509728
0.11756175756454468,0.9424474959612278,0.5537156704361874,0.9060091172509728
0.11720380187034607,0.9424474959612278,0.5549273021001615,0.9060091172509728
0.11708950996398926,0.9426494345718901,0.5549273021001615,0.9060091172509728
0.11692479252815247,0.9426494345718901,0.5553311793214862,0.9060091172509728
0.11685943603515625,0.9428513731825525,0.5553311793214862,0.9060091172509728
0.11681327223777771,0.9428513731825525,0.5555331179321487,0.9060091172509728
0.1167510598897934,0.9430533117932148,0.5555331179321487,0.9060091172509728
0.116740882396698,0.9430533117932148,0.555735056542811,0.9060091172509728
0.11668267846107483,0.9432552504038773,0.555735056542811,0.9060091172509728
0.1158612072467804,0.9432552504038773,0.5575525040387722,0.9060091172509728
0.11583060026168823,0.9434571890145396,0.5575525040387722,0.9060091172509728
0.11535695195198059,0.9434571890145396,0.5595718901453958,0.9060091172509728
0.1151493489742279,0.944264943457189,0.5595718901453958,0.9060091172509728
0.11477571725845337,0.944264943457189,0.5611873990306947,0.9060091172509728
0.11471635103225708,0.9444668820678513,0.5611873990306947,0.9060091172509728
0.11458548903465271,0.9444668820678513,0.5617932148626817,0.9060091172509728
0.11451256275177002,0.9446688206785138,0.5617932148626817,0.9060091172509728
0.1144462525844574,0.9446688206785138,0.5619951534733441,0.9060091172509728
0.11433932185173035,0.9448707592891761,0.5619951534733441,0.9060091172509728
0.11396932601928711,0.9448707592891761,0.5634087237479806,0.9060091172509728
0.11393687129020691,0.9450726978998385,0.5634087237479806,0.9060091172509728
0.112566277384758,0.9450726978998385,0.5666397415185783,0.9060091172509728
0.11243778467178345,0.9452746365105008,0.5666397415185783,0.9060091172509728
0.1116517037153244,0.9452746365105008,0.5696688206785138,0.9060091172509728
0.11147886514663696,0.9454765751211631,0.5696688206785138,0.9060091172509728
0.11020907759666443,0.9454765751211631,0.5737075928917609,0.9060091172509728
0.11009353399276733,0.9456785137318255,0.5737075928917609,0.9060091172509728
0.10985571146011353,0.9456785137318255,0.5749192245557351,0.9060091172509728
0.10970249772071838,0.9458804523424879,0.5749192245557351,0.9060091172509728
0.10946659743785858,0.9458804523424879,0.5761308562197092,0.9060091172509728
0.1094655990600586,0.9460823909531503,0.5761308562197092,0.9060091172509728
0.10853195190429688,0.9460823909531503,0.5805735056542811,0.9060091172509728
0.10840848088264465,0.9462843295638126,0.5805735056542811,0.9060091172509728
0.10807999968528748,0.9462843295638126,0.5821890145395799,0.9060091172509728
0.10803911089897156,0.946486268174475,0.5821890145395799,0.9060091172509728
0.10798332095146179,0.946486268174475,0.5825928917609047,0.9060091172509728
0.1079522967338562,0.9466882067851373,0.5825928917609047,0.9060091172509728
0.10779613256454468,0.9466882067851373,0.5838045234248789,0.9060091172509728
0.10773973166942596,0.9468901453957996,0.5838045234248789,0.9060091172509728
0.10742604732513428,0.9468901453957996,0.5858239095315024,0.9060091172509728
0.10736601054668427,0.9472940226171244,0.5858239095315024,0.9060091172509728
0.10709919035434723,0.9472940226171244,0.5870355411954766,0.9060091172509728
0.10695615410804749,0.9476978998384491,0.5870355411954766,0.9060091172509728
0.10627573728561401,0.9476978998384491,0.5886510500807755,0.9060091172509728
0.10620658099651337,0.9478998384491115,0.5886510500807755,0.9060091172509728
0.10595464706420898,0.9478998384491115,0.5898626817447497,0.9060091172509728
0.10584233701229095,0.9483037156704361,0.5898626817447497,0.9060091172509728
0.10570670664310455,0.9483037156704361,0.5902665589660743,0.9060091172509728
0.10567012429237366,0.9485056542810986,0.5902665589660743,0.9060091172509728
0.10561078786849976,0.9485056542810986,0.590670436187399,0.9060091172509728
0.10559332370758057,0.9487075928917609,0.590670436187399,0.9060091172509728
0.10491794347763062,0.9487075928917609,0.592891760904685,0.9060091172509728
0.10486969351768494,0.9489095315024233,0.592891760904685,0.9060091172509728
0.10450996458530426,0.9489095315024233,0.5936995153473344,0.9060091172509728
0.10448327660560608,0.9491114701130856,0.5936995153473344,0.9060091172509728
0.10432568192481995,0.9491114701130856,0.5943053311793215,0.9060091172509728
0.10431563854217529,0.949313408723748,0.5943053311793215,0.9060091172509728
0.10346221923828125,0.949313408723748,0.5971324717285945,0.9060091172509728
0.1034490168094635,0.9495153473344103,0.5971324717285945,0.9060091172509728
0.10257956385612488,0.9495153473344103,0.5999596122778675,0.9060091172509728
0.10254862904548645,0.9497172859450727,0.5999596122778675,0.9060091172509728
0.10220170021057129,0.9497172859450727,0.6003634894991923,0.9060091172509728
0.10219687223434448,0.9499192245557351,0.6003634894991923,0.9060091172509728
0.10139408707618713,0.9499192245557351,0.6025848142164781,0.9060091172509728
0.10138431191444397,0.9501211631663974,0.6025848142164781,0.9060091172509728
0.10052928328514099,0.9501211631663974,0.6060177705977383,0.9060091172509728
0.10021641850471497,0.9503231017770598,0.6060177705977383,0.9060091172509728
0.10010704398155212,0.9503231017770598,0.6068255250403877,0.9060091172509728
0.10002708435058594,0.9505250403877221,0.6068255250403877,0.9060091172509728
0.09930673241615295,0.9505250403877221,0.6094507269789984,0.9060091172509728
0.09930312633514404,0.9507269789983845,0.6094507269789984,0.9060091172509728
0.09869956970214844,0.9507269789983845,0.6118739903069467,0.9060091172509728
0.09861910343170166,0.9509289176090469,0.6118739903069467,0.9060091172509728
0.09855121374130249,0.9509289176090469,0.6120759289176091,0.9060091172509728
0.0985194742679596,0.9511308562197092,0.6120759289176091,0.9060091172509728
0.0981859564781189,0.9511308562197092,0.6132875605815832,0.9060091172509728
0.09807080030441284,0.9513327948303716,0.6132875605815832,0.9060091172509728
0.09770786762237549,0.9513327948303716,0.6144991922455574,0.9060091172509728
0.09770548343658447,0.9515347334410339,0.6144991922455574,0.9060091172509728
0.09738117456436157,0.9515347334410339,0.6163166397415186,0.9060091172509728
0.09730511903762817,0.9517366720516963,0.6163166397415186,0.9060091172509728
0.09730097651481628,0.9517366720516963,0.6165185783521809,0.9060091172509728
0.09728392958641052,0.9519386106623586,0.6165185783521809,0.9060091172509728
0.09724074602127075,0.9519386106623586,0.6169224555735057,0.9060091172509728
0.09722188115119934,0.952140549273021,0.6169224555735057,0.9060091172509728
0.09705230593681335,0.952140549273021,0.6181340872374798,0.9060091172509728
0.0970216691493988,0.9523424878836834,0.6181340872374798,0.9060091172509728
0.0965910255908966,0.9523424878836834,0.6189418416801292,0.9060091172509728
0.09656757116317749,0.9525444264943457,0.6189418416801292,0.9060091172509728
0.09626913070678711,0.9525444264943457,0.6201534733441034,0.9060091172509728
0.09624043107032776,0.9527463651050081,0.6201534733441034,0.9060091172509728
0.09606108069419861,0.9527463651050081,0.6209612277867528,0.9060091172509728
0.096037358045578,0.9529483037156704,0.6209612277867528,0.9060091172509728
0.09574958682060242,0.9529483037156704,0.6217689822294022,0.9060091172509728
0.09573256969451904,0.9531502423263328,0.6217689822294022,0.9060091172509728
0.09516093134880066,0.9531502423263328,0.6245961227786753,0.9060091172509728
0.09513524174690247,0.9533521809369951,0.6245961227786753,0.9060091172509728
0.09448450803756714,0.9533521809369951,0.6268174474959612,0.9060091172509728
0.09441983699798584,0.9535541195476576,0.6268174474959612,0.9060091172509728
0.09440231323242188,0.9535541195476576,0.6270193861066236,0.9060091172509728
0.09438461065292358,0.9537560581583199,0.6270193861066236,0.9060091172509728
0.09432780742645264,0.9537560581583199,0.6276252019386107,0.9060091172509728
0.09423434734344482,0.9539579967689822,0.6276252019386107,0.9060091172509728
0.09413862228393555,0.9539579967689822,0.627827140549273,0.9060091172509728
0.09413120150566101,0.9541599353796446,0.627827140549273,0.9060091172509728
0.09386339783668518,0.9541599353796446,0.6286348949919225,0.9060091172509728
0.09384843707084656,0.9543618739903069,0.6286348949919225,0.9060091172509728
0.09339973330497742,0.9543618739903069,0.6320678513731826,0.9060091172509728
0.09335333108901978,0.9545638126009693,0.6320678513731826,0.9060091172509728
0.09334522485733032,0.9545638126009693,0.6322697899838449,0.9060091172509728
0.09317418932914734,0.9547657512116317,0.6322697899838449,0.9060091172509728
0.0930728018283844,0.9547657512116317,0.6324717285945073,0.9060091172509728
0.09290581941604614,0.9551696284329564,0.6324717285945073,0.9060091172509728
0.09214967489242554,0.9551696284329564,0.6369143780290791,0.9060091172509728
0.09214484691619873,0.9553715670436187,0.6369143780290791,0.9060091172509728
0.09090760350227356,0.9553715670436187,0.6419628432956381,0.9060091172509728
0.090902179479599,0.9555735056542811,0.6419628432956381,0.9060091172509728
0.09042903780937195,0.9555735056542811,0.6449919224555735,0.9060091172509728
0.09036317467689514,0.9557754442649434,0.6449919224555735,0.9060091172509728
0.09001708030700684,0.9557754442649434,0.64640549273021,0.9060091172509728
0.0900128185749054,0.9559773828756059,0.64640549273021,0.9060091172509728
0.08896392583847046,0.9559773828756059,0.6506462035541195,0.9060091172509728
0.08894136548042297,0.9561793214862682,0.6506462035541195,0.9060091172509728
0.08848625421524048,0.9561793214862682,0.6524636510500808,0.9060091172509728
0.08844277262687683,0.9563812600969306,0.6524636510500808,0.9060091172509728
0.08838796615600586,0.9563812600969306,0.6526655896607432,0.9060091172509728
0.0882847011089325,0.9565831987075929,0.6526655896607432,0.9060091172509728
0.08660447597503662,0.9565831987075929,0.6597334410339257,0.9060091172509728
0.0865989625453949,0.9567851373182552,0.6597334410339257,0.9060091172509728
0.08554401993751526,0.9567851373182552,0.6631663974151858,0.9060091172509728
0.0855364203453064,0.9569870759289176,0.6631663974151858,0.9060091172509728
0.08514922857284546,0.9569870759289176,0.6641760904684976,0.9060091172509728
0.085142582654953,0.9571890145395799,0.6641760904684976,0.9060091172509728
0.08490985631942749,0.9571890145395799,0.6655896607431341,0.9060091172509728
0.08484780788421631,0.9573909531502424,0.6655896607431341,0.9060091172509728
0.08392086625099182,0.9573909531502424,0.6696284329563813,0.9060091172509728
0.08388984203338623,0.9575928917609047,0.6696284329563813,0.9060091172509728
0.08355653285980225,0.9575928917609047,0.6716478190630049,0.9060091172509728
0.0835423469543457,0.9577948303715671,0.6716478190630049,0.9060091172509728
0.08312878012657166,0.9577948303715671,0.6730613893376414,0.9060091172509728
0.08310183882713318,0.9579967689822294,0.6730613893376414,0.9060091172509728
0.08295217156410217,0.9579967689822294,0.6740710823909531,0.9060091172509728
0.08288845419883728,0.9581987075928917,0.6740710823909531,0.9060091172509728
0.08254334330558777,0.9581987075928917,0.6748788368336026,0.9060091172509728
0.0824575126171112,0.9584006462035541,0.6748788368336026,0.9060091172509728
0.08191701769828796,0.9584006462035541,0.6781098546042004,0.9060091172509728
0.0819152295589447,0.9586025848142165,0.6781098546042004,0.9060091172509728
0.08189117908477783,0.9586025848142165,0.678513731825525,0.9060091172509728
0.0818551778793335,0.9590064620355412,0.678513731825525,0.9060091172509728
0.08182063698768616,0.9590064620355412,0.6789176090468497,0.9060091172509728
0.08179926872253418,0.9592084006462036,0.6789176090468497,0.9060091172509728
0.0811697244644165,0.9592084006462036,0.6815428109854604,0.9060091172509728
0.08116880059242249,0.9594103392568659,0.6815428109854604,0.9060091172509728
0.08045575022697449,0.9594103392568659,0.6845718901453958,0.9060091172509728
0.08045238256454468,0.9596122778675282,0.6845718901453958,0.9060091172509728
0.0802253782749176,0.9596122778675282,0.6861873990306947,0.9060091172509728
0.08021879196166992,0.9598142164781907,0.6861873990306947,0.9060091172509728
0.07997691631317139,0.9598142164781907,0.6867932148626817,0.9060091172509728
0.07992738485336304,0.960016155088853,0.6867932148626817,0.9060091172509728
0.07971808314323425,0.960016155088853,0.6873990306946688,0.9060091172509728
0.07967987656593323,0.9602180936995154,0.6873990306946688,0.9060091172509728
0.0795677900314331,0.9602180936995154,0.688610662358643,0.9060091172509728
0.07952558994293213,0.9604200323101777,0.688610662358643,0.9060091172509728
0.07952159643173218,0.9604200323101777,0.6888126009693053,0.9060091172509728
0.07943224906921387,0.9608239095315024,0.6888126009693053,0.9060091172509728
0.07941684126853943,0.9608239095315024,0.6890145395799677,0.9060091172509728
0.079373300075531,0.9610258481421647,0.6890145395799677,0.9060091172509728
0.07894259691238403,0.9610258481421647,0.690831987075929,0.9060091172509728
0.07892471551895142,0.9612277867528272,0.690831987075929,0.9060091172509728
0.07858812808990479,0.9612277867528272,0.6922455573505655,0.9060091172509728
0.07858303189277649,0.9614297253634895,0.6922455573505655,0.9060091172509728
0.07834392786026001,0.9614297253634895,0.6938610662358643,0.9060091172509728
0.07825055718421936,0.9616316639741519,0.6938610662358643,0.9060091172509728
0.07817050814628601,0.9616316639741519,0.6944668820678513,0.9060091172509728
0.07816886901855469,0.9618336025848142,0.6944668820678513,0.9060091172509728
0.07755246758460999,0.9618336025848142,0.6962843295638126,0.9060091172509728
0.07752805948257446,0.9620355411954766,0.6962843295638126,0.9060091172509728
0.07693848013877869,0.9620355411954766,0.6989095315024233,0.9060091172509728
0.07689407467842102,0.9622374798061389,0.6989095315024233,0.9060091172509728
0.07625633478164673,0.9622374798061389,0.702140549273021,0.9060091172509728
0.07613062858581543,0.9626413570274637,0.702140549273021,0.9060091172509728
0.07600241899490356,0.9626413570274637,0.7027463651050081,0.9060091172509728
0.07587569952011108,0.962843295638126,0.7027463651050081,0.9060091172509728
0.07585614919662476,0.962843295638126,0.7029483037156704,0.9060091172509728
0.07578447461128235,0.9630452342487884,0.7029483037156704,0.9060091172509728
0.0754263699054718,0.9630452342487884,0.7041599353796446,0.9060091172509728
0.07542258501052856,0.9632471728594507,0.7041599353796446,0.9060091172509728
0.07506692409515381,0.9632471728594507,0.7061793214862682,0.9060091172509728
0.07504314184188843,0.9634491114701131,0.7061793214862682,0.9060091172509728
0.07498756051063538,0.9634491114701131,0.7063812600969306,0.9060091172509728
0.07497924566268921,0.9636510500807755,0.7063812600969306,0.9060091172509728
0.0746384859085083,0.9636510500807755,0.7084006462035541,0.9060091172509728
0.07454654574394226,0.9638529886914378,0.7084006462035541,0.9060091172509728
0.07417955994606018,0.9638529886914378,0.7106219709208401,0.9060091172509728
0.07416516542434692,0.9640549273021002,0.7106219709208401,0.9060091172509728
0.07348385453224182,0.9640549273021002,0.7126413570274637,0.9060091172509728
0.0734332799911499,0.9642568659127625,0.7126413570274637,0.9060091172509728
0.07338428497314453,0.9642568659127625,0.712843295638126,0.9060091172509728
0.07327708601951599,0.9644588045234249,0.712843295638126,0.9060091172509728
0.07274147868156433,0.9644588045234249,0.7154684975767367,0.9060091172509728
0.07265064120292664,0.9646607431340872,0.7154684975767367,0.9060091172509728
0.07231652736663818,0.9646607431340872,0.7164781906300485,0.9060091172509728
0.07229220867156982,0.9648626817447497,0.7164781906300485,0.9060091172509728
0.0721677839756012,0.9648626817447497,0.7170840064620355,0.9060091172509728
0.0721588134765625,0.965064620355412,0.7170840064620355,0.9060091172509728
0.07150089740753174,0.965064620355412,0.720113085621971,0.9060091172509728
0.07148551940917969,0.9652665589660743,0.720113085621971,0.9060091172509728
0.0714854896068573,0.9652665589660743,0.7203150242326333,0.9060091172509728
0.07139945030212402,0.9654684975767367,0.7203150242326333,0.9060091172509728
0.07071369886398315,0.9654684975767367,0.7225363489499192,0.9060091172509728
0.07070356607437134,0.965670436187399,0.7225363489499192,0.9060091172509728
0.070614755153656,0.965670436187399,0.7227382875605816,0.9060091172509728
0.0706034004688263,0.9658723747980614,0.7227382875605816,0.9060091172509728
0.07056388258934021,0.9658723747980614,0.7231421647819063,0.9060091172509728
0.0705159604549408,0.9660743134087237,0.7231421647819063,0.9060091172509728
0.0703856348991394,0.9660743134087237,0.7237479806138933,0.9060091172509728
0.07036274671554565,0.9662762520193862,0.7237479806138933,0.9060091172509728
0.07016804814338684,0.9662762520193862,0.7251615508885298,0.9060091172509728
0.07010847330093384,0.9664781906300485,0.7251615508885298,0.9060091172509728
0.07001563906669617,0.9664781906300485,0.725767366720517,0.9060091172509728
0.06996732950210571,0.9666801292407108,0.725767366720517,0.9060091172509728
0.06951731443405151,0.9666801292407108,0.7271809369951535,0.9060091172509728
0.06939232349395752,0.9668820678513732,0.7271809369951535,0.9060091172509728
0.06878823041915894,0.9668820678513732,0.7306138933764136,0.9060091172509728
0.0687030553817749,0.9670840064620355,0.7306138933764136,0.9060091172509728
0.0679456889629364,0.9670840064620355,0.7324313408723748,0.9060091172509728
0.06793755292892456,0.9672859450726979,0.7324313408723748,0.9060091172509728
0.06785118579864502,0.9672859450726979,0.7330371567043619,0.9060091172509728
0.06777521967887878,0.9674878836833603,0.7330371567043619,0.9060091172509728
0.06735709309577942,0.9674878836833603,0.7338449111470113,0.9060091172509728
0.06714469194412231,0.9676898222940227,0.7338449111470113,0.9060091172509728
0.06710702180862427,0.9676898222940227,0.7350565428109854,0.9060091172509728
0.06707099080085754,0.967891760904685,0.7350565428109854,0.9060091172509728
0.06702271103858948,0.967891760904685,0.7354604200323102,0.9060091172509728
0.06688976287841797,0.9682956381260097,0.7354604200323102,0.9060091172509728
0.06679558753967285,0.9682956381260097,0.7358642972536349,0.9060091172509728
0.06674116849899292,0.968497576736672,0.7358642972536349,0.9060091172509728
0.06611266732215881,0.968497576736672,0.7374798061389337,0.9060091172509728
0.0661119818687439,0.9686995153473344,0.7374798061389337,0.9060091172509728
0.06602886319160461,0.9686995153473344,0.7378836833602584,0.9060091172509728
0.06601151823997498,0.9689014539579968,0.7378836833602584,0.9060091172509728
0.06489911675453186,0.9689014539579968,0.7423263327948304,0.9060091172509728
0.06465914845466614,0.9691033925686591,0.7423263327948304,0.9060091172509728
0.06420552730560303,0.9691033925686591,0.7447495961227787,0.9060091172509728
0.06418421864509583,0.9693053311793215,0.7447495961227787,0.9060091172509728
0.0640518069267273,0.9693053311793215,0.7457592891760905,0.9060091172509728
0.06405031681060791,0.9695072697899838,0.7457592891760905,0.9060091172509728
0.06349635124206543,0.9695072697899838,0.7483844911147012,0.9060091172509728
0.0634600818157196,0.9697092084006462,0.7483844911147012,0.9060091172509728
0.06291055679321289,0.9697092084006462,0.7508077544426495,0.9060091172509728
0.0628943145275116,0.9699111470113085,0.7508077544426495,0.9060091172509728
0.06199377775192261,0.9699111470113085,0.7552504038772213,0.9060091172509728
0.061959028244018555,0.970113085621971,0.7552504038772213,0.9060091172509728
0.06171059608459473,0.970113085621971,0.7560581583198708,0.9060091172509728
0.06166693568229675,0.9703150242326333,0.7560581583198708,0.9060091172509728
0.06010100245475769,0.9703150242326333,0.7615105008077544,0.9060091172509728
0.0599709153175354,0.9705169628432956,0.7615105008077544,0.9060091172509728
0.05996844172477722,0.9705169628432956,0.7617124394184168,0.9060091172509728
0.059961676597595215,0.970718901453958,0.7617124394184168,0.9060091172509728
0.05974152684211731,0.970718901453958,0.7629240710823909,0.9060091172509728
0.05971905589103699,0.9709208400646203,0.7629240710823909,0.9060091172509728
0.05954921245574951,0.9709208400646203,0.7633279483037156,0.9060091172509728
0.05953323841094971,0.9711227786752827,0.7633279483037156,0.9060091172509728
0.05950349569320679,0.9711227786752827,0.7635298869143781,0.9060091172509728
0.05949077010154724,0.971324717285945,0.7635298869143781,0.9060091172509728
0.058647483587265015,0.971324717285945,0.7661550888529887,0.9060091172509728
0.0585099458694458,0.9715266558966075,0.7661550888529887,0.9060091172509728
0.05820965766906738,0.9715266558966075,0.7667609046849758,0.9060091172509728
0.05820491909980774,0.9717285945072698,0.7667609046849758,0.9060091172509728
0.05772429704666138,0.9717285945072698,0.7693861066235864,0.9060091172509728
0.05771589279174805,0.9719305331179321,0.7693861066235864,0.9060091172509728
0.057492852210998535,0.9719305331179321,0.7701938610662359,0.9060091172509728
0.05744349956512451,0.9721324717285945,0.7701938610662359,0.9060091172509728
0.05717507004737854,0.9721324717285945,0.7712035541195477,0.9060091172509728
0.05716174840927124,0.9723344103392568,0.7712035541195477,0.9060091172509728
0.05710241198539734,0.9723344103392568,0.7716074313408724,0.9060091172509728
0.05694493651390076,0.9727382875605816,0.7716074313408724,0.9060091172509728
0.0567474365234375,0.9727382875605816,0.7722132471728594,0.9060091172509728
0.056726425886154175,0.972940226171244,0.7722132471728594,0.9060091172509728
0.05656972527503967,0.972940226171244,0.7730210016155089,0.9060091172509728
0.05652102828025818,0.9731421647819063,0.7730210016155089,0.9060091172509728
0.05628088116645813,0.9731421647819063,0.7746365105008077,0.9060091172509728
0.05627301335334778,0.9733441033925686,0.7746365105008077,0.9060091172509728
0.055792391300201416,0.9733441033925686,0.7762520193861067,0.9060091172509728
0.05578887462615967,0.973546042003231,0.7762520193861067,0.9060091172509728
0.05564728379249573,0.973546042003231,0.7766558966074314,0.9060091172509728
0.055621057748794556,0.9737479806138933,0.7766558966074314,0.9060091172509728
0.05550062656402588,0.9737479806138933,0.7782714054927302,0.9060091172509728
0.05548247694969177,0.9739499192245558,0.7782714054927302,0.9060091172509728
0.05409368872642517,0.9739499192245558,0.7835218093699515,0.9060091172509728
0.0540657639503479,0.9741518578352181,0.7835218093699515,0.9060091172509728
0.053924500942230225,0.9741518578352181,0.784329563812601,0.9060091172509728
0.05392006039619446,0.9743537964458805,0.784329563812601,0.9060091172509728
0.053902506828308105,0.9743537964458805,0.7847334410339257,0.9060091172509728
0.05383506417274475,0.9745557350565428,0.7847334410339257,0.9060091172509728
0.05380779504776001,0.9745557350565428,0.784935379644588,0.9060091172509728
0.05377212166786194,0.9747576736672051,0.784935379644588,0.9060091172509728
0.053051501512527466,0.9747576736672051,0.7873586429725363,0.9060091172509728
0.05302131175994873,0.9749596122778675,0.7873586429725363,0.9060091172509728
0.05294349789619446,0.9749596122778675,0.7875605815831987,0.9060091172509728
0.052910059690475464,0.9751615508885298,0.7875605815831987,0.9060091172509728
0.051927387714385986,0.9751615508885298,0.7930129240710824,0.9060091172509728
0.051867514848709106,0.9753634894991923,0.7930129240710824,0.9060091172509728
0.051856279373168945,0.9753634894991923,0.7932148626817448,0.9060091172509728
0.05184870958328247,0.9755654281098546,0.7932148626817448,0.9060091172509728
0.05154713988304138,0.9755654281098546,0.7946284329563813,0.9060091172509728
0.05152130126953125,0.975767366720517,0.7946284329563813,0.9060091172509728
0.05037564039230347,0.975767366720517,0.8000807754442649,0.9060091172509728
0.050370097160339355,0.9759693053311793,0.8000807754442649,0.9060091172509728
0.05017247796058655,0.9759693053311793,0.800686591276252,0.9060091172509728
0.05015665292739868,0.9761712439418416,0.800686591276252,0.9060091172509728
0.050030142068862915,0.9761712439418416,0.8014943457189014,0.9060091172509728
0.05001184344291687,0.976373182552504,0.8014943457189014,0.9060091172509728
0.048516035079956055,0.976373182552504,0.805735056542811,0.9060091172509728
0.04842701554298401,0.9765751211631664,0.805735056542811,0.9060091172509728
0.04770040512084961,0.9765751211631664,0.807956381260097,0.9060091172509728
0.04765918850898743,0.9767770597738288,0.807956381260097,0.9060091172509728
0.046120136976242065,0.9767770597738288,0.8156300484652665,0.9060091172509728
0.045887291431427,0.9769789983844911,0.8156300484652665,0.9060091172509728
0.04570549726486206,0.9769789983844911,0.8162358642972536,0.9060091172509728
0.04568484425544739,0.9771809369951535,0.8162358642972536,0.9060091172509728
0.04542118310928345,0.9771809369951535,0.8174474959612278,0.9060091172509728
0.04530486464500427,0.9775848142164781,0.8174474959612278,0.9060091172509728
0.04465806484222412,0.9775848142164781,0.8202746365105008,0.9060091172509728
0.04461383819580078,0.9777867528271406,0.8202746365105008,0.9060091172509728
0.04454895853996277,0.9777867528271406,0.8210823909531503,0.9060091172509728
0.04453381896018982,0.9781906300484653,0.8210823909531503,0.9060091172509728
0.04413503408432007,0.9781906300484653,0.8233037156704361,0.9060091172509728
0.044046640396118164,0.9783925686591276,0.8233037156704361,0.9060091172509728
0.04343754053115845,0.9783925686591276,0.8263327948303716,0.9060091172509728
0.04341059923171997,0.97859450726979,0.8263327948303716,0.9060091172509728
0.04298257827758789,0.97859450726979,0.8289579967689822,0.9060091172509728
0.04297363758087158,0.9787964458804523,0.8289579967689822,0.9060091172509728
0.04260694980621338,0.9787964458804523,0.8299676898222941,0.9060091172509728
0.04255843162536621,0.9789983844911146,0.8299676898222941,0.9060091172509728
0.04252314567565918,0.9789983844911146,0.8301696284329564,0.9060091172509728
0.04242852330207825,0.9792003231017771,0.8301696284329564,0.9060091172509728
0.04126030206680298,0.9792003231017771,0.8360258481421647,0.9060091172509728
0.04119902849197388,0.9794022617124394,0.8360258481421647,0.9060091172509728
0.04111313819885254,0.9794022617124394,0.8368336025848142,0.9060091172509728
0.04107320308685303,0.9796042003231018,0.8368336025848142,0.9060091172509728
0.04103627800941467,0.9796042003231018,0.8374394184168013,0.9060091172509728
0.04092782735824585,0.9798061389337641,0.8374394184168013,0.9060091172509728
0.04057258367538452,0.9798061389337641,0.8392568659127625,0.9060091172509728
0.04056781530380249,0.9800080775444265,0.8392568659127625,0.9060091172509728
0.040139973163604736,0.9800080775444265,0.8404684975767367,0.9060091172509728
0.04001155495643616,0.9802100161550888,0.8404684975767367,0.9060091172509728
0.0399494469165802,0.9802100161550888,0.840670436187399,0.9060091172509728
0.03992724418640137,0.9804119547657512,0.840670436187399,0.9060091172509728
0.039881885051727295,0.9804119547657512,0.8408723747980614,0.9060091172509728
0.03955724835395813,0.9806138933764136,0.8408723747980614,0.9060091172509728
0.0394381582736969,0.9806138933764136,0.8414781906300485,0.9060091172509728
0.03941750526428223,0.9808158319870759,0.8414781906300485,0.9060091172509728
0.03905782103538513,0.9808158319870759,0.8432956381260097,0.9060091172509728
0.039031773805618286,0.9810177705977383,0.8432956381260097,0.9060091172509728
0.03871378302574158,0.9810177705977383,0.8445072697899838,0.9060091172509728
0.03866657614707947,0.9812197092084006,0.8445072697899838,0.9060091172509728
0.038308918476104736,0.9812197092084006,0.8455169628432956,0.9060091172509728
0.038297951221466064,0.981421647819063,0.8455169628432956,0.9060091172509728
0.03829306364059448,0.981421647819063,0.845718901453958,0.9060091172509728
0.03828898072242737,0.9816235864297254,0.845718901453958,0.9060091172509728
0.038019031286239624,0.9816235864297254,0.8467285945072698,0.9060091172509728
0.03797665238380432,0.9820274636510501,0.8467285945072698,0.9060091172509728
0.0371650755405426,0.9820274636510501,0.8495557350565428,0.9060091172509728
0.037159621715545654,0.9822294022617124,0.8495557350565428,0.9060091172509728
0.03688633441925049,0.9822294022617124,0.8509693053311793,0.9060091172509728
0.036837637424468994,0.9824313408723748,0.8509693053311793,0.9060091172509728
0.03479933738708496,0.9824313408723748,0.8586429725363489,0.9060091172509728
0.03478795289993286,0.9826332794830371,0.8586429725363489,0.9060091172509728
0.034610211849212646,0.9826332794830371,0.8594507269789984,0.9060091172509728
0.03439539670944214,0.9828352180936996,0.8594507269789984,0.9060091172509728
0.03347468376159668,0.9828352180936996,0.8626817447495961,0.9060091172509728
0.03347453474998474,0.9830371567043619,0.8626817447495961,0.9060091172509728
0.033388614654541016,0.9830371567043619,0.8632875605815832,0.9060091172509728
0.03320851922035217,0.9832390953150242,0.8632875605815832,0.9060091172509728
0.0325092077255249,0.9832390953150242,0.8661147011308562,0.9060091172509728
0.032499760389328,0.9834410339256866,0.8661147011308562,0.9060091172509728
0.03200936317443848,0.9834410339256866,0.8677302100161551,0.9060091172509728
0.032000988721847534,0.9836429725363489,0.8677302100161551,0.9060091172509728
0.03171759843826294,0.9836429725363489,0.8691437802907916,0.9060091172509728
0.03169405460357666,0.9838449111470113,0.8691437802907916,0.9060091172509728
0.029805690050125122,0.9838449111470113,0.8784329563812601,0.9060091172509728
0.02979224920272827,0.9840468497576736,0.8784329563812601,0.9060091172509728
0.02876165509223938,0.9840468497576736,0.8834814216478191,0.9060091172509728
0.028742730617523193,0.9842487883683361,0.8834814216478191,0.9060091172509728
0.027085959911346436,0.9842487883683361,0.8897415185783522,0.9060091172509728
0.02703791856765747,0.9844507269789984,0.8897415185783522,0.9060091172509728
0.027036428451538086,0.9844507269789984,0.8899434571890146,0.9060091172509728
0.026971369981765747,0.9846526655896607,0.8899434571890146,0.9060091172509728
0.026928573846817017,0.9846526655896607,0.8903473344103393,0.9060091172509728
0.026914596557617188,0.9848546042003231,0.8903473344103393,0.9060091172509728
0.02687278389930725,0.9848546042003231,0.8905492730210016,0.9060091172509728
0.02687010169029236,0.9850565428109854,0.8905492730210016,0.9060091172509728
0.02652791142463684,0.9850565428109854,0.8915589660743134,0.9060091172509728
0.026500433683395386,0.9852584814216478,0.8915589660743134,0.9060091172509728
0.026485472917556763,0.9852584814216478,0.8917609046849758,0.9060091172509728
0.026336967945098877,0.9854604200323102,0.8917609046849758,0.9060091172509728
0.026199430227279663,0.9854604200323102,0.8923667205169629,0.9060091172509728
0.026161521673202515,0.9856623586429726,0.8923667205169629,0.9060091172509728
0.026027828454971313,0.9856623586429726,0.8931744749596123,0.9060091172509728
0.026019901037216187,0.9858642972536349,0.8931744749596123,0.9060091172509728
0.025183051824569702,0.9858642972536349,0.8978190630048465,0.9060091172509728
0.025180310010910034,0.9860662358642972,0.8978190630048465,0.9060091172509728
0.02422410249710083,0.9860662358642972,0.9016558966074314,0.9060091172509728
0.024206727743148804,0.9862681744749596,0.9016558966074314,0.9060091172509728
0.02360290288925171,0.9862681744749596,0.9046849757673667,0.9060091172509728
0.023577600717544556,0.9864701130856219,0.9046849757673667,0.9060091172509728
0.02341344952583313,0.9864701130856219,0.9069063004846527,0.9060091172509728
0.023282557725906372,0.9866720516962844,0.9069063004846527,0.9060091172509728
0.023162931203842163,0.9866720516962844,0.9075121163166397,0.9060091172509728
0.02302423119544983,0.9870759289176091,0.9075121163166397,0.9060091172509728
0.022991567850112915,0.9870759289176091,0.9077140549273021,0.9060091172509728
0.022973597049713135,0.9872778675282714,0.9077140549273021,0.9060091172509728
0.022924363613128662,0.9872778675282714,0.9081179321486268,0.9060091172509728
0.02274984121322632,0.9876817447495961,0.9081179321486268,0.9060091172509728
0.02270674705505371,0.9876817447495961,0.9085218093699515,0.9060091172509728
0.022652864456176758,0.9880856219709209,0.9085218093699515,0.9060091172509728
0.022488564252853394,0.9880856219709209,0.909329563812601,0.9060091172509728
0.022478848695755005,0.9882875605815832,0.909329563812601,0.9060091172509728
0.022215306758880615,0.9882875605815832,0.9109450726978998,0.9060091172509728
0.02220761775970459,0.9884894991922456,0.9109450726978998,0.9060091172509728
0.021384388208389282,0.9884894991922456,0.9141760904684976,0.9060091172509728
0.021363496780395508,0.9886914378029079,0.9141760904684976,0.9060091172509728
0.02113497257232666,0.9886914378029079,0.9147819063004846,0.9060091172509728
0.02111092209815979,0.9888933764135702,0.9147819063004846,0.9060091172509728
0.020922601222991943,0.9888933764135702,0.9157915993537964,0.9060091172509728
0.020830631256103516,0.9890953150242326,0.9157915993537964,0.9060091172509728
0.02025759220123291,0.9890953150242326,0.9180129240710824,0.9060091172509728
0.02024388313293457,0.989297253634895,0.9180129240710824,0.9060091172509728
0.019521266222000122,0.989297253634895,0.9218497576736672,0.9060091172509728
0.01946157217025757,0.9894991922455574,0.9218497576736672,0.9060091172509728
0.01921704411506653,0.9894991922455574,0.9222536348949919,0.9060091172509728
0.01920551061630249,0.9897011308562197,0.9222536348949919,0.9060091172509728
0.018372774124145508,0.9897011308562197,0.9264943457189014,0.9060091172509728
0.01827099919319153,0.9899030694668821,0.9264943457189014,0.9060091172509728
0.01767367124557495,0.9899030694668821,0.9287156704361874,0.9060091172509728
0.01760488748550415,0.9901050080775444,0.9287156704361874,0.9060091172509728
0.01751410961151123,0.9901050080775444,0.9295234248788369,0.9060091172509728
0.017443358898162842,0.9903069466882067,0.9295234248788369,0.9060091172509728
0.017100661993026733,0.9903069466882067,0.9311389337641357,0.9060091172509728
0.017091333866119385,0.9905088852988692,0.9311389337641357,0.9060091172509728
0.01703721284866333,0.9905088852988692,0.931340872374798,0.9060091172509728
0.01701498031616211,0.9907108239095315,0.931340872374798,0.9060091172509728
0.016479134559631348,0.9907108239095315,0.9331583198707593,0.9060091172509728
0.016478121280670166,0.9909127625201939,0.9331583198707593,0.9060091172509728
0.016199737787246704,0.9909127625201939,0.9339660743134087,0.9060091172509728
0.01614430546760559,0.9911147011308562,0.9339660743134087,0.9060091172509728
0.016061782836914062,0.9911147011308562,0.9351777059773829,0.9060091172509728
0.016000986099243164,0.9915185783521809,0.9351777059773829,0.9060091172509728
0.015699803829193115,0.9915185783521809,0.9367932148626817,0.9060091172509728
0.01569768786430359,0.9917205169628432,0.9367932148626817,0.9060091172509728
0.015519052743911743,0.9917205169628432,0.9373990306946688,0.9060091172509728
0.015518337488174438,0.9919224555735057,0.9373990306946688,0.9060091172509728
0.01530715823173523,0.9919224555735057,0.938610662358643,0.9060091172509728
0.015290707349777222,0.992124394184168,0.938610662358643,0.9060091172509728
0.015279144048690796,0.992124394184168,0.9388126009693053,0.9060091172509728
0.01526641845703125,0.9923263327948304,0.9388126009693053,0.9060091172509728
0.015000492334365845,0.9923263327948304,0.9398222940226171,0.9060091172509728
0.014847993850708008,0.9925282714054927,0.9398222940226171,0.9060091172509728
0.014642030000686646,0.9925282714054927,0.9406300484652665,0.9060091172509728
0.014578372240066528,0.9927302100161551,0.9406300484652665,0.9060091172509728
0.014571011066436768,0.9927302100161551,0.9410339256865913,0.9060091172509728
0.014513969421386719,0.9929321486268174,0.9410339256865913,0.9060091172509728
0.013227641582489014,0.9929321486268174,0.9456785137318255,0.9060091172509728
0.013168156147003174,0.9931340872374798,0.9456785137318255,0.9060091172509728
0.012801200151443481,0.9931340872374798,0.9466882067851373,0.9060091172509728
0.012764394283294678,0.9935379644588045,0.9466882067851373,0.9060091172509728
0.011446624994277954,0.9935379644588045,0.9517366720516963,0.9060091172509728
0.011444091796875,0.9937399030694669,0.9517366720516963,0.9060091172509728
0.010833770036697388,0.9937399030694669,0.9539579967689822,0.9060091172509728
0.010827422142028809,0.9939418416801292,0.9539579967689822,0.9060091172509728
0.010392636060714722,0.9939418416801292,0.9551696284329564,0.9060091172509728
0.010323971509933472,0.9941437802907916,0.9551696284329564,0.9060091172509728
0.010285377502441406,0.9941437802907916,0.9553715670436187,0.9060091172509728
0.010226637125015259,0.994345718901454,0.9553715670436187,0.9060091172509728
0.009873837232589722,0.994345718901454,0.9571890145395799,0.9060091172509728
0.009831458330154419,0.9945476575121163,0.9571890145395799,0.9060091172509728
0.009295225143432617,0.9945476575121163,0.9598142164781907,0.9060091172509728
0.009254634380340576,0.9947495961227787,0.9598142164781907,0.9060091172509728
0.008512884378433228,0.9947495961227787,0.9638529886914378,0.9060091172509728
0.008382171392440796,0.9951534733441034,0.9638529886914378,0.9060091172509728
0.008055508136749268,0.9951534733441034,0.965064620355412,0.9060091172509728
0.008049964904785156,0.9953554119547657,0.965064620355412,0.9060091172509728
0.006206780672073364,0.9953554119547657,0.9737479806138933,0.9060091172509728
0.006182610988616943,0.9955573505654282,0.9737479806138933,0.9060091172509728
0.005854904651641846,0.9955573505654282,0.975767366720517,0.9060091172509728
0.005846887826919556,0.9957592891760905,0.975767366720517,0.9060091172509728
0.0055983662605285645,0.9957592891760905,0.9765751211631664,0.9060091172509728
0.0054662227630615234,0.9959612277867528,0.9765751211631664,0.9060091172509728
0.005379229784011841,0.9959612277867528,0.9775848142164781,0.9060091172509728
0.0053675174713134766,0.9961631663974152,0.9775848142164781,0.9060091172509728
0.0053136348724365234,0.9961631663974152,0.9779886914378029,0.9060091172509728
0.005285680294036865,0.9963651050080775,0.9779886914378029,0.9060091172509728
0.005256533622741699,0.9963651050080775,0.9781906300484653,0.9060091172509728
0.0051971375942230225,0.9965670436187399,0.9781906300484653,0.9060091172509728
0.004540771245956421,0.9965670436187399,0.9806138933764136,0.9060091172509728
0.0044828057289123535,0.9969709208400647,0.9806138933764136,0.9060091172509728
0.00445324182510376,0.9969709208400647,0.9808158319870759,0.9060091172509728
0.004428684711456299,0.9973747980613893,0.9808158319870759,0.9060091172509728
0.00353124737739563,0.9973747980613893,0.9864701130856219,0.9060091172509728
0.003523319959640503,0.997778675282714,0.9864701130856219,0.9060091172509728
0.002426445484161377,0.997778675282714,0.9899030694668821,0.9060091172509728
0.0023921728134155273,0.9981825525040388,0.9899030694668821,0.9060091172509728
0.0022526979446411133,0.9981825525040388,0.9903069466882067,0.9060091172509728
0.0022118985652923584,0.9983844911147012,0.9903069466882067,0.9060091172509728
0.0020196735858917236,0.9983844911147012,0.9911147011308562,0.9060091172509728
0.00192221999168396,0.9987883683360258,0.9911147011308562,0.9060091172509728
0.0016830265522003174,0.9987883683360258,0.992124394184168,0.9060091172509728
0.0016086697578430176,0.9989903069466882,0.992124394184168,0.9060091172509728
0.0015348494052886963,0.9989903069466882,0.9929321486268174,0.9060091172509728
0.0013706088066101074,0.9991922455573505,0.9929321486268174,0.9060091172509728
0.0012533366680145264,0.9991922455573505,0.9935379644588045,0.9060091172509728
0.001172572374343872,0.999394184168013,0.9935379644588045,0.9060091172509728
0.001050025224685669,0.999394184168013,0.9945476575121163,0.9060091172509728
0.0010441839694976807,0.9995961227786753,0.9945476575121163,0.9060091172509728
0.0010419487953186035,0.9995961227786753,0.9947495961227787,0.9060091172509728
0.0010391175746917725,0.9997980613893377,0.9947495961227787,0.9060091172509728
0.0006517171859741211,0.9997980613893377,0.9969709208400647,0.9060091172509728
0.000648200511932373,1.0,0.9969709208400647,0.9060091172509728
6.586313247680664e-06,1.0,1.0,0.9060091172509728


==> figures/data/untargeted/nonlinear_eps1_roc_data.csv <==
threshold,TPR,FPR,AUROC
inf,0.0,0.0,0.9809326644021704
4.2380852699279785,0.00020193861066235866,0.0,0.9809326644021704
1.8680064678192139,0.32067851373182554,0.0,0.9809326644021704
1.867936611175537,0.3210823909531502,0.0,0.9809326644021704
1.5440821647644043,0.4907108239095315,0.0,0.9809326644021704
1.5439095497131348,0.4907108239095315,0.00020193861066235866,0.9809326644021704
1.534881830215454,0.4955573505654281,0.00020193861066235866,0.9809326644021704
1.5348401069641113,0.4955573505654281,0.0004038772213247173,0.9809326644021704
1.5339019298553467,0.49636510500807757,0.0004038772213247173,0.9809326644021704
1.5337672233581543,0.49636510500807757,0.0006058158319870759,0.9809326644021704
1.4521307945251465,0.5450323101777059,0.0006058158319870759,0.9809326644021704
1.4519720077514648,0.5450323101777059,0.0008077544426494346,0.9809326644021704
1.4251093864440918,0.558562197092084,0.0008077544426494346,0.9809326644021704
1.4248442649841309,0.558562197092084,0.0010096930533117932,0.9809326644021704
1.4007081985473633,0.5724959612277868,0.0010096930533117932,0.9809326644021704
1.4007031917572021,0.5724959612277868,0.0012116316639741518,0.9809326644021704
1.3849854469299316,0.5819870759289176,0.0012116316639741518,0.9809326644021704
1.384883165359497,0.5819870759289176,0.0014135702746365104,0.9809326644021704
1.3462259769439697,0.6025848142164781,0.0014135702746365104,0.9809326644021704
1.3459572792053223,0.6025848142164781,0.0016155088852988692,0.9809326644021704
1.3266868591308594,0.6128836833602584,0.0016155088852988692,0.9809326644021704
1.3266525268554688,0.6128836833602584,0.0018174474959612278,0.9809326644021704
1.2970712184906006,0.6274232633279483,0.0018174474959612278,0.9809326644021704
1.297011375427246,0.6274232633279483,0.0020193861066235864,0.9809326644021704
1.2899174690246582,0.630654281098546,0.0020193861066235864,0.9809326644021704
1.2896819114685059,0.630654281098546,0.0022213247172859453,0.9809326644021704
1.2590532302856445,0.6468093699515347,0.0022213247172859453,0.9809326644021704
1.2587528228759766,0.6468093699515347,0.0024232633279483036,0.9809326644021704
1.2299063205718994,0.659935379644588,0.0024232633279483036,0.9809326644021704
1.2298133373260498,0.659935379644588,0.0026252019386106625,0.9809326644021704
1.1893410682678223,0.6823505654281099,0.0026252019386106625,0.9809326644021704
1.1892857551574707,0.6823505654281099,0.002827140549273021,0.9809326644021704
1.1534233093261719,0.6991114701130856,0.002827140549273021,0.9809326644021704
1.153331995010376,0.6991114701130856,0.0030290791599353797,0.9809326644021704
1.0903995037078857,0.7255654281098546,0.0030290791599353797,0.9809326644021704
1.0901174545288086,0.7255654281098546,0.0032310177705977385,0.9809326644021704
1.0795140266418457,0.7302100161550888,0.0032310177705977385,0.9809326644021704
1.079470157623291,0.7302100161550888,0.003432956381260097,0.9809326644021704
1.0735466480255127,0.7344507269789984,0.003432956381260097,0.9809326644021704
1.0730094909667969,0.7344507269789984,0.0036348949919224557,0.9809326644021704
1.065781593322754,0.7376817447495961,0.0036348949919224557,0.9809326644021704
1.0652234554290771,0.7376817447495961,0.003836833602584814,0.9809326644021704
1.0644311904907227,0.7382875605815832,0.003836833602584814,0.9809326644021704
1.0643372535705566,0.7382875605815832,0.004038772213247173,0.9809326644021704
1.0098295211791992,0.7647415185783522,0.004038772213247173,0.9809326644021704
1.0096724033355713,0.7647415185783522,0.004240710823909532,0.9809326644021704
0.9928987622261047,0.7718093699515347,0.004240710823909532,0.9809326644021704
0.9927975535392761,0.7718093699515347,0.0044426494345718905,0.9809326644021704
0.9919218420982361,0.7726171243941842,0.0044426494345718905,0.9809326644021704
0.9918834567070007,0.7726171243941842,0.0046445880452342485,0.9809326644021704
0.9744724631309509,0.7784733441033925,0.0046445880452342485,0.9809326644021704
0.9734790921211243,0.7784733441033925,0.004846526655896607,0.9809326644021704
0.9685242772102356,0.7813004846526656,0.004846526655896607,0.9809326644021704
0.9683875441551208,0.7813004846526656,0.005048465266558966,0.9809326644021704
0.9643593430519104,0.7831179321486268,0.005048465266558966,0.9809326644021704
0.9643459916114807,0.7831179321486268,0.005250403877221325,0.9809326644021704
0.9598966240882874,0.7861470113085622,0.005250403877221325,0.9809326644021704
0.9590604901313782,0.7861470113085622,0.005452342487883684,0.9809326644021704
0.9573084712028503,0.7869547657512116,0.005452342487883684,0.9809326644021704
0.9572660326957703,0.7869547657512116,0.005654281098546042,0.9809326644021704
0.9569270014762878,0.787156704361874,0.005654281098546042,0.9809326644021704
0.9562047123908997,0.787156704361874,0.0058562197092084005,0.9809326644021704
0.9523860812187195,0.7889741518578353,0.0058562197092084005,0.9809326644021704
0.9519605040550232,0.7889741518578353,0.006058158319870759,0.9809326644021704
0.9355239272117615,0.7956381260096931,0.006058158319870759,0.9809326644021704
0.9351878762245178,0.7956381260096931,0.006260096930533118,0.9809326644021704
0.926182210445404,0.7988691437802908,0.006260096930533118,0.9809326644021704
0.9246892333030701,0.7988691437802908,0.006462035541195477,0.9809326644021704
0.9203222393989563,0.800686591276252,0.006462035541195477,0.9809326644021704
0.9196974635124207,0.800686591276252,0.006663974151857835,0.9809326644021704
0.9156221747398376,0.802907915993538,0.006663974151857835,0.9809326644021704
0.9149159789085388,0.802907915993538,0.006865912762520194,0.9809326644021704
0.9040537476539612,0.8075525040387722,0.006865912762520194,0.9809326644021704
0.9036048054695129,0.8075525040387722,0.0070678513731825526,0.9809326644021704
0.8949629664421082,0.8115912762520194,0.0070678513731825526,0.9809326644021704
0.894519031047821,0.8115912762520194,0.007269789983844911,0.9809326644021704
0.8943719267845154,0.8117932148626817,0.007269789983844911,0.9809326644021704
0.8943118453025818,0.8117932148626817,0.00747172859450727,0.9809326644021704
0.8922911286354065,0.8130048465266559,0.00747172859450727,0.9809326644021704
0.892210066318512,0.8130048465266559,0.007673667205169628,0.9809326644021704
0.8833982348442078,0.8168416801292407,0.007673667205169628,0.9809326644021704
0.883053719997406,0.8168416801292407,0.007875605815831988,0.9809326644021704
0.8647128939628601,0.8261308562197092,0.007875605815831988,0.9809326644021704
0.8643065094947815,0.8261308562197092,0.008077544426494346,0.9809326644021704
0.8592804074287415,0.8281502423263328,0.008077544426494346,0.9809326644021704
0.8590535521507263,0.8281502423263328,0.008279483037156704,0.9809326644021704
0.8516315817832947,0.8313812600969306,0.008279483037156704,0.9809326644021704
0.8514755368232727,0.8313812600969306,0.008481421647819063,0.9809326644021704
0.8409882187843323,0.8342084006462036,0.008481421647819063,0.9809326644021704
0.8405910134315491,0.8342084006462036,0.008683360258481421,0.9809326644021704
0.8287973999977112,0.840064620355412,0.008683360258481421,0.9809326644021704
0.8285179734230042,0.840064620355412,0.008885298869143781,0.9809326644021704
0.815151035785675,0.8445072697899838,0.008885298869143781,0.9809326644021704
0.8142004609107971,0.8445072697899838,0.009087237479806139,0.9809326644021704
0.7991909384727478,0.850767366720517,0.009087237479806139,0.9809326644021704
0.7991785407066345,0.850767366720517,0.009289176090468497,0.9809326644021704
0.7963002324104309,0.8517770597738288,0.009289176090468497,0.9809326644021704
0.795741617679596,0.8517770597738288,0.009491114701130857,0.9809326644021704
0.7927437424659729,0.8529886914378029,0.009491114701130857,0.9809326644021704
0.7920467257499695,0.8529886914378029,0.009693053311793215,0.9809326644021704
0.7915330529212952,0.8533925686591276,0.009693053311793215,0.9809326644021704
0.7909496426582336,0.8533925686591276,0.009894991922455574,0.9809326644021704
0.7871573567390442,0.8546042003231018,0.009894991922455574,0.9809326644021704
0.786848247051239,0.8546042003231018,0.010096930533117932,0.9809326644021704
0.7831568121910095,0.8556138933764136,0.010096930533117932,0.9809326644021704
0.782724916934967,0.8556138933764136,0.01029886914378029,0.9809326644021704
0.7807541489601135,0.8562197092084006,0.01029886914378029,0.9809326644021704
0.7806794047355652,0.8562197092084006,0.01050080775444265,0.9809326644021704
0.780183732509613,0.8570274636510501,0.01050080775444265,0.9809326644021704
0.7797284722328186,0.8570274636510501,0.010702746365105008,0.9809326644021704
0.7745212912559509,0.8584410339256866,0.010702746365105008,0.9809326644021704
0.7742688059806824,0.8584410339256866,0.010904684975767368,0.9809326644021704
0.7708322405815125,0.8592487883683361,0.010904684975767368,0.9809326644021704
0.7697332501411438,0.8592487883683361,0.011308562197092083,0.9809326644021704
0.7638394236564636,0.8604604200323102,0.011308562197092083,0.9809326644021704
0.7627328038215637,0.8604604200323102,0.011510500807754443,0.9809326644021704
0.7602090239524841,0.8610662358642972,0.011510500807754443,0.9809326644021704
0.7597706913948059,0.8610662358642972,0.011712439418416801,0.9809326644021704
0.7586503624916077,0.8616720516962844,0.011712439418416801,0.9809326644021704
0.7571094632148743,0.8616720516962844,0.01191437802907916,0.9809326644021704
0.7540233731269836,0.8620759289176091,0.01191437802907916,0.9809326644021704
0.7538518309593201,0.8620759289176091,0.012116316639741519,0.9809326644021704
0.7522100806236267,0.8628836833602584,0.012116316639741519,0.9809326644021704
0.7516303658485413,0.8628836833602584,0.012318255250403877,0.9809326644021704
0.7512328028678894,0.8632875605815832,0.012318255250403877,0.9809326644021704
0.7508212924003601,0.8632875605815832,0.012722132471728594,0.9809326644021704
0.7472228407859802,0.8651050080775444,0.012722132471728594,0.9809326644021704
0.7471006512641907,0.8651050080775444,0.012924071082390954,0.9809326644021704
0.7462499737739563,0.8653069466882067,0.012924071082390954,0.9809326644021704
0.7453121542930603,0.8653069466882067,0.01332794830371567,0.9809326644021704
0.7448522448539734,0.8657108239095315,0.01332794830371567,0.9809326644021704
0.7446481585502625,0.8657108239095315,0.01352988691437803,0.9809326644021704
0.7380298972129822,0.8685379644588045,0.01352988691437803,0.9809326644021704
0.736433207988739,0.8685379644588045,0.013731825525040387,0.9809326644021704
0.7349860072135925,0.8695476575121163,0.013731825525040387,0.9809326644021704
0.7348852753639221,0.8695476575121163,0.013933764135702747,0.9809326644021704
0.7319596409797668,0.8707592891760905,0.013933764135702747,0.9809326644021704
0.7308271527290344,0.8707592891760905,0.014135702746365105,0.9809326644021704
0.7298811078071594,0.8711631663974152,0.014135702746365105,0.9809326644021704
0.729624330997467,0.8711631663974152,0.014337641357027463,0.9809326644021704
0.7238938212394714,0.8725767366720517,0.014337641357027463,0.9809326644021704
0.7237991690635681,0.8725767366720517,0.014539579967689823,0.9809326644021704
0.720707356929779,0.8739903069466882,0.014539579967689823,0.9809326644021704
0.7197906374931335,0.8739903069466882,0.01474151857835218,0.9809326644021704
0.7184239029884338,0.8745961227786753,0.01474151857835218,0.9809326644021704
0.7175067067146301,0.8745961227786753,0.01494345718901454,0.9809326644021704
0.7158629298210144,0.8752019386106623,0.01494345718901454,0.9809326644021704
0.7157198786735535,0.8752019386106623,0.015145395799676898,0.9809326644021704
0.7126300930976868,0.8760096930533118,0.015145395799676898,0.9809326644021704
0.7123138308525085,0.8760096930533118,0.015347334410339256,0.9809326644021704
0.711561381816864,0.8762116316639742,0.015347334410339256,0.9809326644021704
0.7110797762870789,0.8762116316639742,0.015549273021001616,0.9809326644021704
0.7102261185646057,0.8766155088852988,0.015549273021001616,0.9809326644021704
0.7100092768669128,0.8766155088852988,0.015751211631663976,0.9809326644021704
0.7098762392997742,0.8768174474959612,0.015751211631663976,0.9809326644021704
0.7095429301261902,0.8768174474959612,0.015953150242326332,0.9809326644021704
0.7092089056968689,0.8770193861066236,0.015953150242326332,0.9809326644021704
0.7091533541679382,0.8770193861066236,0.01615508885298869,0.9809326644021704
0.7050471901893616,0.8786348949919225,0.01615508885298869,0.9809326644021704
0.7047242522239685,0.8786348949919225,0.016558966074313407,0.9809326644021704
0.7031957507133484,0.8796445880452343,0.016558966074313407,0.9809326644021704
0.7018268704414368,0.8796445880452343,0.016760904684975767,0.9809326644021704
0.6998093724250793,0.8810581583198708,0.016760904684975767,0.9809326644021704
0.6997258067131042,0.8810581583198708,0.016962843295638127,0.9809326644021704
0.6921449303627014,0.8824717285945073,0.016962843295638127,0.9809326644021704
0.6917540431022644,0.8824717285945073,0.017164781906300483,0.9809326644021704
0.6913170218467712,0.8826736672051696,0.017164781906300483,0.9809326644021704
0.6910967230796814,0.8826736672051696,0.017366720516962843,0.9809326644021704
0.6907150149345398,0.882875605815832,0.017366720516962843,0.9809326644021704
0.690697968006134,0.882875605815832,0.017568659127625202,0.9809326644021704
0.6872616410255432,0.8838852988691438,0.017568659127625202,0.9809326644021704
0.6871736645698547,0.8838852988691438,0.017770597738287562,0.9809326644021704
0.6846020817756653,0.8848949919224556,0.017770597738287562,0.9809326644021704
0.6837347149848938,0.8848949919224556,0.018376413570274638,0.9809326644021704
0.6836506724357605,0.8852988691437803,0.018376413570274638,0.9809326644021704
0.682851254940033,0.8852988691437803,0.018578352180936994,0.9809326644021704
0.6812724471092224,0.885702746365105,0.018578352180936994,0.9809326644021704
0.680863082408905,0.885702746365105,0.018780290791599354,0.9809326644021704
0.6794410347938538,0.8867124394184168,0.018780290791599354,0.9809326644021704
0.6793567538261414,0.8867124394184168,0.018982229402261713,0.9809326644021704
0.6778070330619812,0.8873182552504039,0.018982229402261713,0.9809326644021704
0.6770535111427307,0.8873182552504039,0.01938610662358643,0.9809326644021704
0.6743095517158508,0.8885298869143781,0.01938610662358643,0.9809326644021704
0.6735568642616272,0.8885298869143781,0.01958804523424879,0.9809326644021704
0.6720418334007263,0.8889337641357028,0.01958804523424879,0.9809326644021704
0.6714246869087219,0.8889337641357028,0.01978998384491115,0.9809326644021704
0.6708081364631653,0.8893376413570274,0.01978998384491115,0.9809326644021704
0.6703854203224182,0.8893376413570274,0.019991922455573505,0.9809326644021704
0.670278012752533,0.8895395799676898,0.019991922455573505,0.9809326644021704
0.6697728037834167,0.8895395799676898,0.020193861066235864,0.9809326644021704
0.6634276509284973,0.8927705977382876,0.020193861066235864,0.9809326644021704
0.6631187796592712,0.8927705977382876,0.02059773828756058,0.9809326644021704
0.6628887057304382,0.8929725363489499,0.02059773828756058,0.9809326644021704
0.6628841757774353,0.8929725363489499,0.02079967689822294,0.9809326644021704
0.6613731980323792,0.8931744749596123,0.02079967689822294,0.9809326644021704
0.6613306403160095,0.8931744749596123,0.0210016155088853,0.9809326644021704
0.6599516272544861,0.8939822294022617,0.0210016155088853,0.9809326644021704
0.6597301363945007,0.8939822294022617,0.021203554119547656,0.9809326644021704
0.6593847870826721,0.8943861066235864,0.021203554119547656,0.9809326644021704
0.6590673327445984,0.8943861066235864,0.021405492730210016,0.9809326644021704
0.6587226986885071,0.8945880452342488,0.021405492730210016,0.9809326644021704
0.6552335619926453,0.8945880452342488,0.021607431340872375,0.9809326644021704
0.6550858616828918,0.8947899838449112,0.021607431340872375,0.9809326644021704
0.6550500988960266,0.8947899838449112,0.021809369951534735,0.9809326644021704
0.6503559947013855,0.8976171243941842,0.021809369951534735,0.9809326644021704
0.6497184634208679,0.8976171243941842,0.02201130856219709,0.9809326644021704
0.6495559811592102,0.8978190630048465,0.02201130856219709,0.9809326644021704
0.6495549082756042,0.8978190630048465,0.02221324717285945,0.9809326644021704
0.647021472454071,0.8990306946688207,0.02221324717285945,0.9809326644021704
0.6460554003715515,0.8990306946688207,0.023021001615508886,0.9809326644021704
0.6444717645645142,0.8994345718901454,0.023021001615508886,0.9809326644021704
0.6431432366371155,0.8994345718901454,0.023424878836833602,0.9809326644021704
0.6407836079597473,0.9004442649434572,0.023424878836833602,0.9809326644021704
0.6378852725028992,0.9004442649434572,0.024232633279483037,0.9809326644021704
0.6373928785324097,0.9010500807754442,0.024232633279483037,0.9809326644021704
0.63665372133255,0.9010500807754442,0.024636510500807753,0.9809326644021704
0.635373592376709,0.902059773828756,0.024636510500807753,0.9809326644021704
0.6347659826278687,0.902059773828756,0.024838449111470113,0.9809326644021704
0.6342064738273621,0.9022617124394184,0.024838449111470113,0.9809326644021704
0.6341527700424194,0.9022617124394184,0.025040387722132473,0.9809326644021704
0.6337890625,0.9024636510500808,0.025040387722132473,0.9809326644021704
0.6332998275756836,0.9024636510500808,0.02524232633279483,0.9809326644021704
0.633141040802002,0.9026655896607432,0.02524232633279483,0.9809326644021704
0.6321147084236145,0.9026655896607432,0.025848142164781908,0.9809326644021704
0.6303850412368774,0.9034733441033925,0.025848142164781908,0.9809326644021704
0.6297943592071533,0.9034733441033925,0.026252019386106624,0.9809326644021704
0.6282649636268616,0.903675282714055,0.026252019386106624,0.9809326644021704
0.6281858682632446,0.903675282714055,0.026453957996768983,0.9809326644021704
0.6280117630958557,0.9038772213247173,0.026453957996768983,0.9809326644021704
0.6279469132423401,0.9038772213247173,0.02665589660743134,0.9809326644021704
0.6276202201843262,0.9040791599353797,0.02665589660743134,0.9809326644021704
0.6272913813591003,0.9040791599353797,0.0268578352180937,0.9809326644021704
0.6244887113571167,0.9052907915993538,0.0268578352180937,0.9809326644021704
0.6242870688438416,0.9052907915993538,0.02705977382875606,0.9809326644021704
0.6240918040275574,0.9054927302100162,0.02705977382875606,0.9809326644021704
0.6238212585449219,0.9054927302100162,0.027261712439418415,0.9809326644021704
0.6210582852363586,0.9069063004846527,0.027261712439418415,0.9809326644021704
0.6209919452667236,0.9069063004846527,0.027463651050080775,0.9809326644021704
0.6190067529678345,0.9073101777059773,0.027463651050080775,0.9809326644021704
0.6182380318641663,0.9073101777059773,0.027665589660743135,0.9809326644021704
0.6176626682281494,0.9075121163166397,0.027665589660743135,0.9809326644021704
0.6161693334579468,0.9075121163166397,0.02827140549273021,0.9809326644021704
0.613190770149231,0.9085218093699515,0.02827140549273021,0.9809326644021704
0.613186776638031,0.9085218093699515,0.02847334410339257,0.9809326644021704
0.6120156645774841,0.9091276252019386,0.02847334410339257,0.9809326644021704
0.6099504232406616,0.9091276252019386,0.028675282714054926,0.9809326644021704
0.6090235114097595,0.9101373182552503,0.028675282714054926,0.9809326644021704
0.6085947155952454,0.9101373182552503,0.028877221324717286,0.9809326644021704
0.6082512736320496,0.9105411954765751,0.028877221324717286,0.9809326644021704
0.6081467866897583,0.9105411954765751,0.029079159935379646,0.9809326644021704
0.607332170009613,0.9109450726978998,0.029079159935379646,0.9809326644021704
0.6063304543495178,0.9109450726978998,0.02968497576736672,0.9809326644021704
0.6056971549987793,0.9113489499192245,0.02968497576736672,0.9809326644021704
0.6053534746170044,0.9113489499192245,0.02988691437802908,0.9809326644021704
0.6048614382743835,0.9115508885298869,0.02988691437802908,0.9809326644021704
0.6042336821556091,0.9115508885298869,0.030088852988691437,0.9809326644021704
0.6033897399902344,0.9119547657512116,0.030088852988691437,0.9809326644021704
0.6032266616821289,0.9119547657512116,0.030290791599353797,0.9809326644021704
0.6030464768409729,0.912156704361874,0.030290791599353797,0.9809326644021704
0.6029418110847473,0.912156704361874,0.030492730210016156,0.9809326644021704
0.6003860235214233,0.9143780290791599,0.030492730210016156,0.9809326644021704
0.5999157428741455,0.9143780290791599,0.030896607431340872,0.9809326644021704
0.5980789661407471,0.9147819063004846,0.030896607431340872,0.9809326644021704
0.597983181476593,0.9147819063004846,0.031098546042003232,0.9809326644021704
0.5974644422531128,0.914983844911147,0.031098546042003232,0.9809326644021704
0.5968172550201416,0.914983844911147,0.031704361873990304,0.9809326644021704
0.5944270491600037,0.9161954765751211,0.031704361873990304,0.9809326644021704
0.5943220257759094,0.9161954765751211,0.031906300484652664,0.9809326644021704
0.5921196341514587,0.9170032310177706,0.031906300484652664,0.9809326644021704
0.5914539694786072,0.9170032310177706,0.03231017770597738,0.9809326644021704
0.5902643203735352,0.9178109854604201,0.03231017770597738,0.9809326644021704
0.5890191197395325,0.9178109854604201,0.03251211631663974,0.9809326644021704
0.5890120267868042,0.9180129240710824,0.03251211631663974,0.9809326644021704
0.5885341763496399,0.9180129240710824,0.0327140549273021,0.9809326644021704
0.5882043242454529,0.9182148626817448,0.0327140549273021,0.9809326644021704
0.5878530144691467,0.9182148626817448,0.03291599353796446,0.9809326644021704
0.5866841673851013,0.9192245557350566,0.03291599353796446,0.9809326644021704
0.5865312814712524,0.9192245557350566,0.033117932148626815,0.9809326644021704
0.5865223407745361,0.9194264943457189,0.033117932148626815,0.9809326644021704
0.5863074660301208,0.9194264943457189,0.033319870759289175,0.9809326644021704
0.5819886326789856,0.9202342487883683,0.033319870759289175,0.9809326644021704
0.5818354487419128,0.9202342487883683,0.033521809369951534,0.9809326644021704
0.5811447501182556,0.9206381260096931,0.033521809369951534,0.9809326644021704
0.5809811949729919,0.9206381260096931,0.033723747980613894,0.9809326644021704
0.580869734287262,0.9208400646203554,0.033723747980613894,0.9809326644021704
0.5800091028213501,0.9208400646203554,0.034329563812600966,0.9809326644021704
0.5785847902297974,0.9214458804523424,0.034329563812600966,0.9809326644021704
0.5775851011276245,0.9214458804523424,0.034935379644588045,0.9809326644021704
0.5752153992652893,0.9220516962843296,0.034935379644588045,0.9809326644021704
0.575065016746521,0.9220516962843296,0.035137318255250405,0.9809326644021704
0.5748814344406128,0.9224555735056543,0.035137318255250405,0.9809326644021704
0.5733132362365723,0.9224555735056543,0.035339256865912765,0.9809326644021704
0.5732583403587341,0.9226575121163166,0.035339256865912765,0.9809326644021704
0.5727890729904175,0.9226575121163166,0.035541195476575124,0.9809326644021704
0.5723674297332764,0.922859450726979,0.035541195476575124,0.9809326644021704
0.5706551671028137,0.922859450726979,0.036147011308562196,0.9809326644021704
0.5702884197235107,0.9230613893376414,0.036147011308562196,0.9809326644021704
0.5698705315589905,0.9230613893376414,0.036348949919224556,0.9809326644021704
0.5683904886245728,0.9242730210016155,0.036348949919224556,0.9809326644021704
0.5678109526634216,0.9242730210016155,0.036550888529886916,0.9809326644021704
0.5655840039253235,0.9250807754442649,0.036550888529886916,0.9809326644021704
0.5648393630981445,0.9250807754442649,0.036954765751211635,0.9809326644021704
0.5627760291099548,0.9260904684975767,0.036954765751211635,0.9809326644021704
0.5621448159217834,0.9260904684975767,0.03715670436187399,0.9809326644021704
0.5601815581321716,0.9264943457189014,0.03715670436187399,0.9809326644021704
0.5599509477615356,0.9264943457189014,0.03735864297253635,0.9809326644021704
0.558331310749054,0.9271001615508885,0.03735864297253635,0.9809326644021704
0.557182252407074,0.9271001615508885,0.03756058158319871,0.9809326644021704
0.5568252801895142,0.9273021001615509,0.03756058158319871,0.9809326644021704
0.5566185116767883,0.9273021001615509,0.03796445880452343,0.9809326644021704
0.5561400651931763,0.9277059773828756,0.03796445880452343,0.9809326644021704
0.5554192662239075,0.9277059773828756,0.038166397415185786,0.9809326644021704
0.5550352931022644,0.927907915993538,0.038166397415185786,0.9809326644021704
0.554701566696167,0.927907915993538,0.0385702746365105,0.9809326644021704
0.5546227693557739,0.9281098546042004,0.0385702746365105,0.9809326644021704
0.5525941252708435,0.9281098546042004,0.03877221324717286,0.9809326644021704
0.5517178177833557,0.9289176090468497,0.03877221324717286,0.9809326644021704
0.5516598224639893,0.9289176090468497,0.03897415185783522,0.9809326644021704
0.5508882403373718,0.9291195476575121,0.03897415185783522,0.9809326644021704
0.5507872104644775,0.9291195476575121,0.03917609046849758,0.9809326644021704
0.5496641993522644,0.9293214862681745,0.03917609046849758,0.9809326644021704
0.5479010343551636,0.9293214862681745,0.03978190630048465,0.9809326644021704
0.5460909605026245,0.9309369951534734,0.03978190630048465,0.9809326644021704
0.5451576709747314,0.9309369951534734,0.04058966074313409,0.9809326644021704
0.5435763597488403,0.9315428109854604,0.04058966074313409,0.9809326644021704
0.5416279435157776,0.9315428109854604,0.04139741518578352,0.9809326644021704
0.540223240852356,0.9319466882067852,0.04139741518578352,0.9809326644021704
0.5394009947776794,0.9319466882067852,0.04159935379644588,0.9809326644021704
0.5392674207687378,0.9321486268174475,0.04159935379644588,0.9809326644021704
0.5376702547073364,0.9321486268174475,0.04220516962843296,0.9809326644021704
0.5371747612953186,0.9323505654281099,0.04220516962843296,0.9809326644021704
0.5368425846099854,0.9323505654281099,0.04240710823909531,0.9809326644021704
0.5363938212394714,0.9325525040387722,0.04240710823909531,0.9809326644021704
0.5357540249824524,0.9325525040387722,0.04321486268174475,0.9809326644021704
0.5357400178909302,0.9327544426494345,0.04321486268174475,0.9809326644021704
0.533670961856842,0.9327544426494345,0.0444264943457189,0.9809326644021704
0.5334429740905762,0.932956381260097,0.0444264943457189,0.9809326644021704
0.5329050421714783,0.932956381260097,0.04462843295638126,0.9809326644021704
0.5327819585800171,0.9331583198707593,0.04462843295638126,0.9809326644021704
0.5324767231941223,0.9331583198707593,0.04483037156704362,0.9809326644021704
0.532279372215271,0.9333602584814217,0.04483037156704362,0.9809326644021704
0.5281230211257935,0.9333602584814217,0.046647819063004844,0.9809326644021704
0.5277947187423706,0.933562197092084,0.046647819063004844,0.9809326644021704
0.5266475677490234,0.933562197092084,0.047051696284329564,0.9809326644021704
0.5262284874916077,0.9337641357027464,0.047051696284329564,0.9809326644021704
0.5252155065536499,0.9337641357027464,0.04765751211631664,0.9809326644021704
0.5233529210090637,0.9343699515347335,0.04765751211631664,0.9809326644021704
0.5196614861488342,0.9343699515347335,0.048263327948303715,0.9809326644021704
0.5189656615257263,0.9347738287560582,0.048263327948303715,0.9809326644021704
0.51857990026474,0.9347738287560582,0.048667205169628434,0.9809326644021704
0.5153921246528625,0.9353796445880452,0.048667205169628434,0.9809326644021704
0.5151594281196594,0.9353796445880452,0.048869143780290794,0.9809326644021704
0.5151498317718506,0.9355815831987075,0.048869143780290794,0.9809326644021704
0.5143775939941406,0.9355815831987075,0.04907108239095315,0.9809326644021704
0.5143158435821533,0.9359854604200323,0.04907108239095315,0.9809326644021704
0.5142452120780945,0.9359854604200323,0.049273021001615507,0.9809326644021704
0.5139378309249878,0.9361873990306947,0.049273021001615507,0.9809326644021704
0.5129178166389465,0.9361873990306947,0.050080775444264945,0.9809326644021704
0.5126684904098511,0.936389337641357,0.050080775444264945,0.9809326644021704
0.5121053457260132,0.936389337641357,0.05048465266558966,0.9809326644021704
0.5115573406219482,0.9367932148626817,0.05048465266558966,0.9809326644021704
0.5113719701766968,0.9367932148626817,0.05068659127625202,0.9809326644021704
0.5110647678375244,0.9371970920840065,0.05068659127625202,0.9809326644021704
0.5110167860984802,0.9371970920840065,0.05088852988691438,0.9809326644021704
0.5104221105575562,0.9373990306946688,0.05088852988691438,0.9809326644021704
0.5103329420089722,0.9373990306946688,0.05109046849757674,0.9809326644021704
0.5101239681243896,0.9376009693053312,0.05109046849757674,0.9809326644021704
0.5095067024230957,0.9376009693053312,0.051292407108239096,0.9809326644021704
0.5067302584648132,0.9380048465266559,0.051292407108239096,0.9809326644021704
0.5063913464546204,0.9380048465266559,0.051696284329563816,0.9809326644021704
0.5057876706123352,0.9382067851373183,0.051696284329563816,0.9809326644021704
0.5054451823234558,0.9382067851373183,0.05210016155088853,0.9809326644021704
0.5046179294586182,0.9384087237479806,0.05210016155088853,0.9809326644021704
0.5041261315345764,0.9384087237479806,0.05230210016155089,0.9809326644021704
0.5031152367591858,0.9390145395799677,0.05230210016155089,0.9809326644021704
0.502719521522522,0.9390145395799677,0.05290791599353797,0.9809326644021704
0.502661943435669,0.93921647819063,0.05290791599353797,0.9809326644021704
0.5023768544197083,0.93921647819063,0.05331179321486268,0.9809326644021704
0.5021947026252747,0.9394184168012925,0.05331179321486268,0.9809326644021704
0.49907010793685913,0.9394184168012925,0.05432148626817448,0.9809326644021704
0.49901092052459717,0.9396203554119548,0.05432148626817448,0.9809326644021704
0.4967076778411865,0.9396203554119548,0.05533117932148627,0.9809326644021704
0.49602973461151123,0.9398222940226171,0.05533117932148627,0.9809326644021704
0.4949731230735779,0.9398222940226171,0.0561389337641357,0.9809326644021704
0.49352842569351196,0.940831987075929,0.0561389337641357,0.9809326644021704
0.492026686668396,0.940831987075929,0.05694668820678514,0.9809326644021704
0.49057209491729736,0.9412358642972536,0.05694668820678514,0.9809326644021704
0.4897897243499756,0.9412358642972536,0.05714862681744749,0.9809326644021704
0.48916906118392944,0.941437802907916,0.05714862681744749,0.9809326644021704
0.4888291358947754,0.941437802907916,0.05735056542810985,0.9809326644021704
0.4882025122642517,0.9418416801292407,0.05735056542810985,0.9809326644021704
0.4877930283546448,0.9418416801292407,0.05755250403877221,0.9809326644021704
0.487604022026062,0.942043618739903,0.05755250403877221,0.9809326644021704
0.48682528734207153,0.942043618739903,0.05795638126009693,0.9809326644021704
0.4855736494064331,0.9422455573505655,0.05795638126009693,0.9809326644021704
0.48547881841659546,0.9422455573505655,0.05836025848142165,0.9809326644021704
0.4843471050262451,0.9426494345718901,0.05836025848142165,0.9809326644021704
0.481895387172699,0.9426494345718901,0.05896607431340872,0.9809326644021704
0.4810847043991089,0.9428513731825525,0.05896607431340872,0.9809326644021704
0.4795059561729431,0.9428513731825525,0.059975767366720514,0.9809326644021704
0.4782400131225586,0.9432552504038773,0.059975767366720514,0.9809326644021704
0.47732770442962646,0.9432552504038773,0.06078352180936995,0.9809326644021704
0.47718268632888794,0.943659127625202,0.06078352180936995,0.9809326644021704
0.4758148193359375,0.943659127625202,0.061389337641357025,0.9809326644021704
0.4745813012123108,0.9438610662358643,0.061389337641357025,0.9809326644021704
0.4745677709579468,0.9438610662358643,0.061591276252019385,0.9809326644021704
0.47345829010009766,0.9446688206785138,0.061591276252019385,0.9809326644021704
0.4727928638458252,0.9446688206785138,0.061995153473344104,0.9809326644021704
0.47095227241516113,0.9454765751211631,0.061995153473344104,0.9809326644021704
0.46995455026626587,0.9454765751211631,0.062399030694668824,0.9809326644021704
0.4698609709739685,0.9456785137318255,0.062399030694668824,0.9809326644021704
0.4676998257637024,0.9456785137318255,0.06340872374798061,0.9809326644021704
0.46767938137054443,0.9458804523424879,0.06340872374798061,0.9809326644021704
0.4667368531227112,0.9458804523424879,0.06361066235864297,0.9809326644021704
0.4660266637802124,0.9462843295638126,0.06361066235864297,0.9809326644021704
0.46485573053359985,0.9462843295638126,0.0640145395799677,0.9809326644021704
0.4637889266014099,0.946486268174475,0.0640145395799677,0.9809326644021704
0.46370387077331543,0.946486268174475,0.06421647819063005,0.9809326644021704
0.4632629156112671,0.9466882067851373,0.06421647819063005,0.9809326644021704
0.4618184566497803,0.9466882067851373,0.06462035541195477,0.9809326644021704
0.4608879089355469,0.9472940226171244,0.06462035541195477,0.9809326644021704
0.46086472272872925,0.9472940226171244,0.06482229402261712,0.9809326644021704
0.46076029539108276,0.9474959612277868,0.06482229402261712,0.9809326644021704
0.46056419610977173,0.9474959612277868,0.06502423263327949,0.9809326644021704
0.46043193340301514,0.9476978998384491,0.06502423263327949,0.9809326644021704
0.4598677158355713,0.9476978998384491,0.06522617124394184,0.9809326644021704
0.4585872292518616,0.9485056542810986,0.06522617124394184,0.9809326644021704
0.4564698338508606,0.9485056542810986,0.06603392568659128,0.9809326644021704
0.4556134343147278,0.9487075928917609,0.06603392568659128,0.9809326644021704
0.45322662591934204,0.9487075928917609,0.06704361873990307,0.9809326644021704
0.45322197675704956,0.9489095315024233,0.06704361873990307,0.9809326644021704
0.45290040969848633,0.9489095315024233,0.06764943457189014,0.9809326644021704
0.4526752233505249,0.9491114701130856,0.06764943457189014,0.9809326644021704
0.4510807991027832,0.9491114701130856,0.06845718901453958,0.9809326644021704
0.45053720474243164,0.949313408723748,0.06845718901453958,0.9809326644021704
0.4505065083503723,0.949313408723748,0.06865912762520193,0.9809326644021704
0.4499734044075012,0.9499192245557351,0.06865912762520193,0.9809326644021704
0.4499332904815674,0.9499192245557351,0.06906300484652665,0.9809326644021704
0.44940072298049927,0.9503231017770598,0.06906300484652665,0.9809326644021704
0.4488251805305481,0.9503231017770598,0.06926494345718902,0.9809326644021704
0.4487530589103699,0.9505250403877221,0.06926494345718902,0.9809326644021704
0.4483191967010498,0.9505250403877221,0.06966882067851374,0.9809326644021704
0.44756537675857544,0.9507269789983845,0.06966882067851374,0.9809326644021704
0.4475278854370117,0.9507269789983845,0.06987075928917609,0.9809326644021704
0.4464595913887024,0.9509289176090469,0.06987075928917609,0.9809326644021704
0.44529062509536743,0.9509289176090469,0.07067851373182553,0.9809326644021704
0.4449196457862854,0.9513327948303716,0.07067851373182553,0.9809326644021704
0.44154828786849976,0.9513327948303716,0.07289983844911146,0.9809326644021704
0.4405175447463989,0.9515347334410339,0.07289983844911146,0.9809326644021704
0.4396873116493225,0.9515347334410339,0.07330371567043618,0.9809326644021704
0.43927907943725586,0.9517366720516963,0.07330371567043618,0.9809326644021704
0.43876856565475464,0.9517366720516963,0.0737075928917609,0.9809326644021704
0.43834227323532104,0.952140549273021,0.0737075928917609,0.9809326644021704
0.4380679726600647,0.952140549273021,0.07390953150242327,0.9809326644021704
0.4373951554298401,0.9523424878836834,0.07390953150242327,0.9809326644021704
0.43573933839797974,0.9523424878836834,0.07572697899838449,0.9809326644021704
0.4350643754005432,0.9525444264943457,0.07572697899838449,0.9809326644021704
0.4336163401603699,0.9525444264943457,0.07673667205169628,0.9809326644021704
0.4335595369338989,0.9527463651050081,0.07673667205169628,0.9809326644021704
0.43347442150115967,0.9527463651050081,0.07693861066235864,0.9809326644021704
0.432304322719574,0.9529483037156704,0.07693861066235864,0.9809326644021704
0.4297642111778259,0.9529483037156704,0.07835218093699516,0.9809326644021704
0.4292452931404114,0.9531502423263328,0.07835218093699516,0.9809326644021704
0.4278973340988159,0.9531502423263328,0.07895799676898223,0.9809326644021704
0.42785102128982544,0.9533521809369951,0.07895799676898223,0.9809326644021704
0.4272761940956116,0.9533521809369951,0.07936187399030695,0.9809326644021704
0.4271817207336426,0.9535541195476576,0.07936187399030695,0.9809326644021704
0.4270895719528198,0.9535541195476576,0.0795638126009693,0.9809326644021704
0.42670154571533203,0.9537560581583199,0.0795638126009693,0.9809326644021704
0.4259909987449646,0.9537560581583199,0.08016962843295639,0.9809326644021704
0.42557185888290405,0.9539579967689822,0.08016962843295639,0.9809326644021704
0.4255703091621399,0.9539579967689822,0.08037156704361874,0.9809326644021704
0.4255586862564087,0.9541599353796446,0.08037156704361874,0.9809326644021704
0.42452794313430786,0.9541599353796446,0.0805735056542811,0.9809326644021704
0.4243466258049011,0.9543618739903069,0.0805735056542811,0.9809326644021704
0.4235740900039673,0.9543618739903069,0.08097738287560581,0.9809326644021704
0.4231187701225281,0.9545638126009693,0.08097738287560581,0.9809326644021704
0.4228736162185669,0.9545638126009693,0.08117932148626818,0.9809326644021704
0.4226284623146057,0.9547657512116317,0.08117932148626818,0.9809326644021704
0.4216880202293396,0.9547657512116317,0.08218901453957997,0.9809326644021704
0.4209553003311157,0.9549676898222941,0.08218901453957997,0.9809326644021704
0.41661328077316284,0.9549676898222941,0.08441033925686592,0.9809326644021704
0.4154442548751831,0.9555735056542811,0.08441033925686592,0.9809326644021704
0.4153933525085449,0.9555735056542811,0.08461227786752827,0.9809326644021704
0.41525769233703613,0.9557754442649434,0.08461227786752827,0.9809326644021704
0.41520434617996216,0.9557754442649434,0.08481421647819062,0.9809326644021704
0.4149928689002991,0.9563812600969306,0.08481421647819062,0.9809326644021704
0.41346192359924316,0.9563812600969306,0.08582390953150243,0.9809326644021704
0.41314250230789185,0.9565831987075929,0.08582390953150243,0.9809326644021704
0.4130702614784241,0.9565831987075929,0.08602584814216478,0.9809326644021704
0.4127993583679199,0.9567851373182552,0.08602584814216478,0.9809326644021704
0.4118894338607788,0.9567851373182552,0.0864297253634895,0.9809326644021704
0.4116891622543335,0.9569870759289176,0.0864297253634895,0.9809326644021704
0.4112844467163086,0.9569870759289176,0.08683360258481422,0.9809326644021704
0.411266565322876,0.9571890145395799,0.08683360258481422,0.9809326644021704
0.41076040267944336,0.9571890145395799,0.08703554119547657,0.9809326644021704
0.4102228879928589,0.9573909531502424,0.08703554119547657,0.9809326644021704
0.40901798009872437,0.9573909531502424,0.08784329563812601,0.9809326644021704
0.4089978337287903,0.9575928917609047,0.08784329563812601,0.9809326644021704
0.40527641773223877,0.9575928917609047,0.08966074313408724,0.9809326644021704
0.40511655807495117,0.9577948303715671,0.08966074313408724,0.9809326644021704
0.4039230942726135,0.9577948303715671,0.09067043618739903,0.9809326644021704
0.4038165807723999,0.9579967689822294,0.09067043618739903,0.9809326644021704
0.4018811583518982,0.9579967689822294,0.09168012924071083,0.9809326644021704
0.4011797308921814,0.9584006462035541,0.09168012924071083,0.9809326644021704
0.40111565589904785,0.9584006462035541,0.09188206785137318,0.9809326644021704
0.40055596828460693,0.9586025848142165,0.09188206785137318,0.9809326644021704
0.3979710340499878,0.9586025848142165,0.09369951534733441,0.9809326644021704
0.3977394700050354,0.9588045234248789,0.09369951534733441,0.9809326644021704
0.396992027759552,0.9588045234248789,0.09450726978998385,0.9809326644021704
0.3964826464653015,0.9590064620355412,0.09450726978998385,0.9809326644021704
0.3948324918746948,0.9590064620355412,0.09531502423263329,0.9809326644021704
0.3947513699531555,0.9592084006462036,0.09531502423263329,0.9809326644021704
0.39396053552627563,0.9592084006462036,0.09571890145395799,0.9809326644021704
0.39356523752212524,0.9596122778675282,0.09571890145395799,0.9809326644021704
0.3919600248336792,0.9596122778675282,0.09652665589660743,0.9809326644021704
0.3916734457015991,0.9598142164781907,0.09652665589660743,0.9809326644021704
0.3897770047187805,0.9598142164781907,0.09773828756058159,0.9809326644021704
0.38962846994400024,0.960016155088853,0.09773828756058159,0.9809326644021704
0.3895884156227112,0.960016155088853,0.09794022617124394,0.9809326644021704
0.3895748257637024,0.9602180936995154,0.09794022617124394,0.9809326644021704
0.3890265226364136,0.9602180936995154,0.0981421647819063,0.9809326644021704
0.3888755440711975,0.9604200323101777,0.0981421647819063,0.9809326644021704
0.3878136873245239,0.9604200323101777,0.09894991922455573,0.9809326644021704
0.38728511333465576,0.9606219709208401,0.09894991922455573,0.9809326644021704
0.38661831617355347,0.9606219709208401,0.09935379644588045,0.9809326644021704
0.38605421781539917,0.9608239095315024,0.09935379644588045,0.9809326644021704
0.3856065273284912,0.9608239095315024,0.09975767366720517,0.9809326644021704
0.38522869348526,0.9612277867528272,0.09975767366720517,0.9809326644021704
0.3849809169769287,0.9612277867528272,0.10016155088852989,0.9809326644021704
0.38492459058761597,0.9614297253634895,0.10016155088852989,0.9809326644021704
0.3848310708999634,0.9614297253634895,0.10036348949919224,0.9809326644021704
0.3840973973274231,0.9618336025848142,0.10036348949919224,0.9809326644021704
0.3827568292617798,0.9618336025848142,0.10117124394184168,0.9809326644021704
0.3817373514175415,0.9622374798061389,0.10117124394184168,0.9809326644021704
0.38086801767349243,0.9622374798061389,0.1015751211631664,0.9809326644021704
0.3807838559150696,0.9624394184168013,0.1015751211631664,0.9809326644021704
0.3806418180465698,0.9624394184168013,0.10177705977382875,0.9809326644021704
0.38044679164886475,0.9626413570274637,0.10177705977382875,0.9809326644021704
0.37951231002807617,0.9626413570274637,0.10238287560581583,0.9809326644021704
0.37951040267944336,0.962843295638126,0.10238287560581583,0.9809326644021704
0.3788694143295288,0.962843295638126,0.10278675282714055,0.9809326644021704
0.37882810831069946,0.9630452342487884,0.10278675282714055,0.9809326644021704
0.378342866897583,0.9630452342487884,0.10359450726978998,0.9809326644021704
0.3783150911331177,0.9632471728594507,0.10359450726978998,0.9809326644021704
0.37635624408721924,0.9632471728594507,0.10480613893376414,0.9809326644021704
0.37537580728530884,0.9640549273021002,0.10480613893376414,0.9809326644021704
0.37455517053604126,0.9640549273021002,0.10521001615508885,0.9809326644021704
0.3740743398666382,0.9642568659127625,0.10521001615508885,0.9809326644021704
0.37274807691574097,0.9642568659127625,0.106421647819063,0.9809326644021704
0.3723822832107544,0.9644588045234249,0.106421647819063,0.9809326644021704
0.37095993757247925,0.9644588045234249,0.10702746365105008,0.9809326644021704
0.3708968162536621,0.9646607431340872,0.10702746365105008,0.9809326644021704
0.3684789538383484,0.9646607431340872,0.10823909531502424,0.9809326644021704
0.36833637952804565,0.9648626817447497,0.10823909531502424,0.9809326644021704
0.3681141138076782,0.9648626817447497,0.10844103392568659,0.9809326644021704
0.36762118339538574,0.965064620355412,0.10844103392568659,0.9809326644021704
0.3653631806373596,0.965064620355412,0.1098546042003231,0.9809326644021704
0.3651875853538513,0.9652665589660743,0.1098546042003231,0.9809326644021704
0.36343348026275635,0.9652665589660743,0.11126817447495961,0.9809326644021704
0.36340540647506714,0.9654684975767367,0.11126817447495961,0.9809326644021704
0.36187630891799927,0.9654684975767367,0.11247980613893377,0.9809326644021704
0.36177217960357666,0.965670436187399,0.11247980613893377,0.9809326644021704
0.36134016513824463,0.965670436187399,0.11308562197092084,0.9809326644021704
0.3609611988067627,0.9660743134087237,0.11308562197092084,0.9809326644021704
0.3597468137741089,0.9660743134087237,0.11369143780290791,0.9809326644021704
0.35957175493240356,0.9662762520193862,0.11369143780290791,0.9809326644021704
0.3574943542480469,0.9662762520193862,0.11530694668820679,0.9809326644021704
0.35744166374206543,0.9664781906300485,0.11530694668820679,0.9809326644021704
0.35684865713119507,0.9664781906300485,0.11591276252019386,0.9809326644021704
0.35630297660827637,0.9666801292407108,0.11591276252019386,0.9809326644021704
0.3556840419769287,0.9666801292407108,0.11611470113085622,0.9809326644021704
0.3556024432182312,0.9668820678513732,0.11611470113085622,0.9809326644021704
0.3516625761985779,0.9668820678513732,0.11894184168012924,0.9809326644021704
0.35155725479125977,0.9670840064620355,0.11894184168012924,0.9809326644021704
0.3506343960762024,0.9670840064620355,0.11974959612277868,0.9809326644021704
0.3500673770904541,0.9672859450726979,0.11974959612277868,0.9809326644021704
0.3486762046813965,0.9672859450726979,0.12075928917609047,0.9809326644021704
0.34785258769989014,0.9676898222940227,0.12075928917609047,0.9809326644021704
0.3478018045425415,0.9676898222940227,0.12096122778675283,0.9809326644021704
0.3474053144454956,0.967891760904685,0.12096122778675283,0.9809326644021704
0.34581875801086426,0.967891760904685,0.1225767366720517,0.9809326644021704
0.34556472301483154,0.9680936995153473,0.1225767366720517,0.9809326644021704
0.3441028594970703,0.9680936995153473,0.12439418416801293,0.9809326644021704
0.34362661838531494,0.9682956381260097,0.12439418416801293,0.9809326644021704
0.3388133645057678,0.9682956381260097,0.12701938610662358,0.9809326644021704
0.3384217619895935,0.9686995153473344,0.12701938610662358,0.9809326644021704
0.3367167115211487,0.9686995153473344,0.12823101777059773,0.9809326644021704
0.33646416664123535,0.9691033925686591,0.12823101777059773,0.9809326644021704
0.32980620861053467,0.9691033925686591,0.13388529886914377,0.9809326644021704
0.32973265647888184,0.9693053311793215,0.13388529886914377,0.9809326644021704
0.328863263130188,0.9693053311793215,0.13509693053311794,0.9809326644021704
0.32827579975128174,0.9697092084006462,0.13509693053311794,0.9809326644021704
0.3261731266975403,0.9697092084006462,0.13610662358642972,0.9809326644021704
0.3260371685028076,0.9699111470113085,0.13610662358642972,0.9809326644021704
0.3250126242637634,0.9699111470113085,0.13731825525040386,0.9809326644021704
0.3249244689941406,0.970113085621971,0.13731825525040386,0.9809326644021704
0.32446372509002686,0.970113085621971,0.1377221324717286,0.9809326644021704
0.32445383071899414,0.9703150242326333,0.1377221324717286,0.9809326644021704
0.32427978515625,0.9703150242326333,0.1381260096930533,0.9809326644021704
0.32420891523361206,0.9705169628432956,0.1381260096930533,0.9809326644021704
0.32392406463623047,0.9705169628432956,0.13873182552504038,0.9809326644021704
0.32373571395874023,0.970718901453958,0.13873182552504038,0.9809326644021704
0.32332664728164673,0.970718901453958,0.13953957996768981,0.9809326644021704
0.3228178024291992,0.9709208400646203,0.13953957996768981,0.9809326644021704
0.32108837366104126,0.9709208400646203,0.14196284329563813,0.9809326644021704
0.32079315185546875,0.9711227786752827,0.14196284329563813,0.9809326644021704
0.31868976354599,0.9711227786752827,0.14277059773828757,0.9809326644021704
0.3176652789115906,0.9715266558966075,0.14277059773828757,0.9809326644021704
0.3159135580062866,0.9715266558966075,0.14458804523424879,0.9809326644021704
0.31546783447265625,0.9717285945072698,0.14458804523424879,0.9809326644021704
0.31485414505004883,0.9717285945072698,0.14519386106623586,0.9809326644021704
0.31472915410995483,0.9719305331179321,0.14519386106623586,0.9809326644021704
0.31128227710723877,0.9719305331179321,0.14802100161550888,0.9809326644021704
0.31111621856689453,0.9721324717285945,0.14802100161550888,0.9809326644021704
0.30956023931503296,0.9721324717285945,0.14903069466882068,0.9809326644021704
0.30926966667175293,0.9725363489499192,0.14903069466882068,0.9809326644021704
0.30913740396499634,0.9725363489499192,0.14923263327948302,0.9809326644021704
0.3090975880622864,0.9727382875605816,0.14923263327948302,0.9809326644021704
0.30746763944625854,0.9727382875605816,0.15004038772213246,0.9809326644021704
0.30711036920547485,0.9731421647819063,0.15004038772213246,0.9809326644021704
0.303855299949646,0.9731421647819063,0.15347334410339256,0.9809326644021704
0.3028755784034729,0.9733441033925686,0.15347334410339256,0.9809326644021704
0.30049294233322144,0.9733441033925686,0.15549273021001617,0.9809326644021704
0.3002975583076477,0.973546042003231,0.15549273021001617,0.9809326644021704
0.2999841868877411,0.973546042003231,0.15589660743134087,0.9809326644021704
0.29977428913116455,0.9737479806138933,0.15589660743134087,0.9809326644021704
0.2992427349090576,0.9737479806138933,0.15630048465266558,0.9809326644021704
0.29902875423431396,0.9739499192245558,0.15630048465266558,0.9809326644021704
0.29483991861343384,0.9739499192245558,0.16033925686591277,0.9809326644021704
0.2947554588317871,0.9741518578352181,0.16033925686591277,0.9809326644021704
0.2934664189815521,0.9741518578352181,0.16175282714054928,0.9809326644021704
0.2929146885871887,0.9743537964458805,0.16175282714054928,0.9809326644021704
0.2915666103363037,0.9743537964458805,0.16296445880452343,0.9809326644021704
0.2915082573890686,0.9745557350565428,0.16296445880452343,0.9809326644021704
0.2863091230392456,0.9745557350565428,0.16760904684975766,0.9809326644021704
0.28617608547210693,0.9747576736672051,0.16760904684975766,0.9809326644021704
0.28449952602386475,0.9747576736672051,0.16962843295638125,0.9809326644021704
0.28448623418807983,0.9749596122778675,0.16962843295638125,0.9809326644021704
0.2828484773635864,0.9749596122778675,0.17084006462035542,0.9809326644021704
0.2826465964317322,0.9751615508885298,0.17084006462035542,0.9809326644021704
0.2824038863182068,0.9751615508885298,0.17124394184168013,0.9809326644021704
0.2819797396659851,0.9753634894991923,0.17124394184168013,0.9809326644021704
0.2795560359954834,0.9753634894991923,0.17366720516962844,0.9809326644021704
0.2794627547264099,0.9755654281098546,0.17366720516962844,0.9809326644021704
0.27768558263778687,0.9755654281098546,0.1758885298869144,0.9809326644021704
0.2776651382446289,0.975767366720517,0.1758885298869144,0.9809326644021704
0.2755134701728821,0.975767366720517,0.1777059773828756,0.9809326644021704
0.27524060010910034,0.9759693053311793,0.1777059773828756,0.9809326644021704
0.2741309404373169,0.9759693053311793,0.17891760904684975,0.9809326644021704
0.27386367321014404,0.9761712439418416,0.17891760904684975,0.9809326644021704
0.271860808134079,0.9761712439418416,0.18174474959612277,0.9809326644021704
0.2716653347015381,0.976373182552504,0.18174474959612277,0.9809326644021704
0.2712635397911072,0.976373182552504,0.1821486268174475,0.9809326644021704
0.27112531661987305,0.9767770597738288,0.1821486268174475,0.9809326644021704
0.26743513345718384,0.9767770597738288,0.18679321486268174,0.9809326644021704
0.26740485429763794,0.9769789983844911,0.18679321486268174,0.9809326644021704
0.2600976526737213,0.9769789983844911,0.1948707592891761,0.9809326644021704
0.25973862409591675,0.9773828756058158,0.1948707592891761,0.9809326644021704
0.25888338685035706,0.9773828756058158,0.1968901453957997,0.9809326644021704
0.2586718201637268,0.9777867528271406,0.1968901453957997,0.9809326644021704
0.25730621814727783,0.9777867528271406,0.1991114701130856,0.9809326644021704
0.2572048306465149,0.9779886914378029,0.1991114701130856,0.9809326644021704
0.256203293800354,0.9779886914378029,0.20052504038772212,0.9809326644021704
0.25619322061538696,0.9781906300484653,0.20052504038772212,0.9809326644021704
0.25245165824890137,0.9781906300484653,0.2065831987075929,0.9809326644021704
0.25243645906448364,0.9783925686591276,0.2065831987075929,0.9809326644021704
0.2520960569381714,0.9783925686591276,0.20759289176090467,0.9809326644021704
0.2520139813423157,0.97859450726979,0.20759289176090467,0.9809326644021704
0.2508714497089386,0.97859450726979,0.20880452342487885,0.9809326644021704
0.25052058696746826,0.9787964458804523,0.20880452342487885,0.9809326644021704
0.24683016538619995,0.9787964458804523,0.2148626817447496,0.9809326644021704
0.24657976627349854,0.9789983844911146,0.2148626817447496,0.9809326644021704
0.24574100971221924,0.9789983844911146,0.2172859450726979,0.9809326644021704
0.24570754170417786,0.9792003231017771,0.2172859450726979,0.9809326644021704
0.24372172355651855,0.9792003231017771,0.2197092084006462,0.9809326644021704
0.24370300769805908,0.9794022617124394,0.2197092084006462,0.9809326644021704
0.2432340383529663,0.9794022617124394,0.22031502423263327,0.9809326644021704
0.24320298433303833,0.9796042003231018,0.22031502423263327,0.9809326644021704
0.24220240116119385,0.9796042003231018,0.22193053311793215,0.9809326644021704
0.24205690622329712,0.9798061389337641,0.22193053311793215,0.9809326644021704
0.24105414748191833,0.9798061389337641,0.22374798061389337,0.9809326644021704
0.2410029172897339,0.9800080775444265,0.22374798061389337,0.9809326644021704
0.24084600806236267,0.9800080775444265,0.22516155088852988,0.9809326644021704
0.24068611860275269,0.9802100161550888,0.22516155088852988,0.9809326644021704
0.23023465275764465,0.9802100161550888,0.2451534733441034,0.9809326644021704
0.22996723651885986,0.9806138933764136,0.2451534733441034,0.9809326644021704
0.2274608612060547,0.9806138933764136,0.25020193861066237,0.9809326644021704
0.22740405797958374,0.9808158319870759,0.25020193861066237,0.9809326644021704
0.2221478670835495,0.9808158319870759,0.26009693053311794,0.9809326644021704
0.2219632863998413,0.9810177705977383,0.26009693053311794,0.9809326644021704
0.22191643714904785,0.9810177705977383,0.2605008077544427,0.9809326644021704
0.22189849615097046,0.9812197092084006,0.2605008077544427,0.9809326644021704
0.22083991765975952,0.9812197092084006,0.26231825525040386,0.9809326644021704
0.22082340717315674,0.981421647819063,0.26231825525040386,0.9809326644021704
0.21792906522750854,0.981421647819063,0.2675686591276252,0.9809326644021704
0.21786779165267944,0.9816235864297254,0.2675686591276252,0.9809326644021704
0.21753284335136414,0.9816235864297254,0.268578352180937,0.9809326644021704
0.21737688779830933,0.9818255250403877,0.268578352180937,0.9809326644021704
0.2167777121067047,0.9818255250403877,0.27120355411954766,0.9809326644021704
0.21659314632415771,0.9820274636510501,0.27120355411954766,0.9809326644021704
0.21255798637866974,0.9820274636510501,0.28109854604200324,0.9809326644021704
0.21246576309204102,0.9822294022617124,0.28109854604200324,0.9809326644021704
0.21184951066970825,0.9822294022617124,0.282108239095315,0.9809326644021704
0.21179568767547607,0.9824313408723748,0.282108239095315,0.9809326644021704
0.20820657908916473,0.9824313408723748,0.28917609046849757,0.9809326644021704
0.20819997787475586,0.9826332794830371,0.28917609046849757,0.9809326644021704
0.20807674527168274,0.9826332794830371,0.2895799676898223,0.9809326644021704
0.20785367488861084,0.9828352180936996,0.2895799676898223,0.9809326644021704
0.20379012823104858,0.9828352180936996,0.29846526655896605,0.9809326644021704
0.20336461067199707,0.9830371567043619,0.29846526655896605,0.9809326644021704
0.20292629301548004,0.9830371567043619,0.2994749596122779,0.9809326644021704
0.20267659425735474,0.9832390953150242,0.2994749596122779,0.9809326644021704
0.20165574550628662,0.9832390953150242,0.3027059773828756,0.9809326644021704
0.20148807764053345,0.9834410339256866,0.3027059773828756,0.9809326644021704
0.20120948553085327,0.9834410339256866,0.3041195476575121,0.9809326644021704
0.20111632347106934,0.9836429725363489,0.3041195476575121,0.9809326644021704
0.20085401833057404,0.9836429725363489,0.30492730210016156,0.9809326644021704
0.20070880651474,0.9838449111470113,0.30492730210016156,0.9809326644021704
0.1975804716348648,0.9838449111470113,0.31381260096930536,0.9809326644021704
0.19757312536239624,0.9840468497576736,0.31381260096930536,0.9809326644021704
0.19376708567142487,0.9840468497576736,0.32310177705977383,0.9809326644021704
0.19375646114349365,0.9842487883683361,0.32310177705977383,0.9809326644021704
0.19134579598903656,0.9842487883683361,0.3301696284329564,0.9809326644021704
0.19130241870880127,0.9844507269789984,0.3301696284329564,0.9809326644021704
0.18900799751281738,0.9844507269789984,0.3360258481421648,0.9809326644021704
0.18898940086364746,0.9846526655896607,0.3360258481421648,0.9809326644021704
0.18602311611175537,0.9846526655896607,0.345718901453958,0.9809326644021704
0.18599086999893188,0.9848546042003231,0.345718901453958,0.9809326644021704
0.18548190593719482,0.9848546042003231,0.3465266558966074,0.9809326644021704
0.1853339672088623,0.9850565428109854,0.3465266558966074,0.9809326644021704
0.1825510859489441,0.9850565428109854,0.3517770597738288,0.9809326644021704
0.1822780817747116,0.9852584814216478,0.3517770597738288,0.9809326644021704
0.17988382279872894,0.9852584814216478,0.35763327948303714,0.9809326644021704
0.1798742413520813,0.9854604200323102,0.35763327948303714,0.9809326644021704
0.1791900247335434,0.9854604200323102,0.359248788368336,0.9809326644021704
0.17915302515029907,0.9856623586429726,0.359248788368336,0.9809326644021704
0.17705368995666504,0.9856623586429726,0.3675282714054927,0.9809326644021704
0.17701762914657593,0.9858642972536349,0.3675282714054927,0.9809326644021704
0.17388242483139038,0.9858642972536349,0.37762520193861066,0.9809326644021704
0.17372703552246094,0.9860662358642972,0.37762520193861066,0.9809326644021704
0.16714586317539215,0.9860662358642972,0.3968093699515347,0.9809326644021704
0.16706717014312744,0.9862681744749596,0.3968093699515347,0.9809326644021704
0.16638144850730896,0.9862681744749596,0.3980210016155089,0.9809326644021704
0.16621655225753784,0.9864701130856219,0.3980210016155089,0.9809326644021704
0.15946683287620544,0.9864701130856219,0.4212439418416801,0.9809326644021704
0.15939921140670776,0.9866720516962844,0.4212439418416801,0.9809326644021704
0.155066579580307,0.9866720516962844,0.43537964458804523,0.9809326644021704
0.15503764152526855,0.9868739903069467,0.43537964458804523,0.9809326644021704
0.15114861726760864,0.9868739903069467,0.44951534733441034,0.9809326644021704
0.15114843845367432,0.9870759289176091,0.44951534733441034,0.9809326644021704
0.1478172093629837,0.9870759289176091,0.4596122778675283,0.9809326644021704
0.14781427383422852,0.9872778675282714,0.4596122778675283,0.9809326644021704
0.14687499403953552,0.9872778675282714,0.4626413570274637,0.9809326644021704
0.14680945873260498,0.9874798061389337,0.4626413570274637,0.9809326644021704
0.14527758955955505,0.9874798061389337,0.46849757673667203,0.9809326644021704
0.14525702595710754,0.9876817447495961,0.46849757673667203,0.9809326644021704
0.14358502626419067,0.9876817447495961,0.4731421647819063,0.9809326644021704
0.14346149563789368,0.9878836833602584,0.4731421647819063,0.9809326644021704
0.14025655388832092,0.9878836833602584,0.4820274636510501,0.9809326644021704
0.14011728763580322,0.9880856219709209,0.4820274636510501,0.9809326644021704
0.1346507966518402,0.9880856219709209,0.49878836833602586,0.9809326644021704
0.1345839500427246,0.9882875605815832,0.49878836833602586,0.9809326644021704
0.1342359483242035,0.9882875605815832,0.5,0.9809326644021704
0.13415884971618652,0.9884894991922456,0.5,0.9809326644021704
0.1310076117515564,0.9884894991922456,0.5096930533117933,0.9809326644021704
0.13096225261688232,0.9886914378029079,0.5096930533117933,0.9809326644021704
0.13033202290534973,0.9886914378029079,0.5119143780290791,0.9809326644021704
0.13025447726249695,0.9888933764135702,0.5119143780290791,0.9809326644021704
0.12668414413928986,0.9888933764135702,0.5232229402261712,0.9809326644021704
0.12647604942321777,0.9890953150242326,0.5232229402261712,0.9809326644021704
0.1245771050453186,0.9890953150242326,0.529886914378029,0.9809326644021704
0.12454408407211304,0.989297253634895,0.529886914378029,0.9809326644021704
0.12331318855285645,0.989297253634895,0.5353392568659128,0.9809326644021704
0.1231532096862793,0.9894991922455574,0.5353392568659128,0.9809326644021704
0.1176501214504242,0.9894991922455574,0.5537156704361874,0.9809326644021704
0.11761298775672913,0.9897011308562197,0.5537156704361874,0.9809326644021704
0.11692479252815247,0.9897011308562197,0.5553311793214862,0.9809326644021704
0.11684554815292358,0.9899030694668821,0.5553311793214862,0.9809326644021704
0.11477571725845337,0.9899030694668821,0.5611873990306947,0.9809326644021704
0.11472293734550476,0.9901050080775444,0.5611873990306947,0.9809326644021704
0.11222140491008759,0.9901050080775444,0.5674474959612278,0.9809326644021704
0.11213397979736328,0.9903069466882067,0.5674474959612278,0.9809326644021704
0.11096212267875671,0.9903069466882067,0.5706785137318255,0.9809326644021704
0.11096140742301941,0.9905088852988692,0.5706785137318255,0.9809326644021704
0.11086329817771912,0.9905088852988692,0.5712843295638126,0.9809326644021704
0.11080855131149292,0.9907108239095315,0.5712843295638126,0.9809326644021704
0.10688161849975586,0.9907108239095315,0.5872374798061389,0.9809326644021704
0.10685892403125763,0.9909127625201939,0.5872374798061389,0.9809326644021704
0.10381057858467102,0.9909127625201939,0.595718901453958,0.9809326644021704
0.10378000140190125,0.9911147011308562,0.595718901453958,0.9809326644021704
0.09884005784988403,0.9911147011308562,0.6116720516962844,0.9809326644021704
0.09873637557029724,0.9913166397415186,0.6116720516962844,0.9809326644021704
0.09849566221237183,0.9913166397415186,0.6122778675282714,0.9809326644021704
0.09843248128890991,0.9915185783521809,0.6122778675282714,0.9809326644021704
0.09210619330406189,0.9915185783521809,0.6371163166397416,0.9809326644021704
0.09203124046325684,0.9917205169628432,0.6371163166397416,0.9809326644021704
0.09126147627830505,0.9917205169628432,0.6399434571890146,0.9809326644021704
0.09125301241874695,0.9919224555735057,0.6399434571890146,0.9809326644021704
0.09044390916824341,0.9919224555735057,0.6445880452342488,0.9809326644021704
0.09044298529624939,0.992124394184168,0.6445880452342488,0.9809326644021704
0.09005555510520935,0.992124394184168,0.6462035541195477,0.9809326644021704
0.09005007147789001,0.9923263327948304,0.6462035541195477,0.9809326644021704
0.08309265971183777,0.9923263327948304,0.6732633279483037,0.9809326644021704
0.08304622769355774,0.9925282714054927,0.6732633279483037,0.9809326644021704
0.0802253782749176,0.9925282714054927,0.6861873990306947,0.9809326644021704
0.08020666241645813,0.9927302100161551,0.6861873990306947,0.9809326644021704
0.07971808314323425,0.9927302100161551,0.6873990306946688,0.9809326644021704
0.07970625162124634,0.9929321486268174,0.6873990306946688,0.9809326644021704
0.0725821852684021,0.9929321486268174,0.715670436187399,0.9809326644021704
0.0725705623626709,0.9931340872374798,0.715670436187399,0.9809326644021704
0.0721677839756012,0.9931340872374798,0.7170840064620355,0.9809326644021704
0.07213318347930908,0.9933360258481422,0.7170840064620355,0.9809326644021704
0.07188212871551514,0.9933360258481422,0.7182956381260097,0.9809326644021704
0.07179400324821472,0.9935379644588045,0.7182956381260097,0.9809326644021704
0.06930708885192871,0.9935379644588045,0.7275848142164781,0.9809326644021704
0.06924101710319519,0.9937399030694669,0.7275848142164781,0.9809326644021704
0.06878823041915894,0.9937399030694669,0.7306138933764136,0.9809326644021704
0.06874385476112366,0.9939418416801292,0.7306138933764136,0.9809326644021704
0.06735709309577942,0.9939418416801292,0.7338449111470113,0.9809326644021704
0.06726059317588806,0.9941437802907916,0.7338449111470113,0.9809326644021704
0.06341308355331421,0.9941437802907916,0.7487883683360258,0.9809326644021704
0.06338265538215637,0.994345718901454,0.7487883683360258,0.9809326644021704
0.05974152684211731,0.994345718901454,0.7629240710823909,0.9809326644021704
0.059736788272857666,0.9945476575121163,0.7629240710823909,0.9809326644021704
0.05710241198539734,0.9945476575121163,0.7716074313408724,0.9809326644021704
0.05703002214431763,0.9947495961227787,0.7716074313408724,0.9809326644021704
0.05635443329811096,0.9947495961227787,0.773626817447496,0.9809326644021704
0.056350260972976685,0.994951534733441,0.773626817447496,0.9809326644021704
0.055194973945617676,0.994951534733441,0.779886914378029,0.9809326644021704
0.05495569109916687,0.9951534733441034,0.779886914378029,0.9809326644021704
0.053902506828308105,0.9951534733441034,0.7847334410339257,0.9809326644021704
0.05384901165962219,0.9953554119547657,0.7847334410339257,0.9809326644021704
0.05294349789619446,0.9953554119547657,0.7875605815831987,0.9809326644021704
0.05287805199623108,0.9955573505654282,0.7875605815831987,0.9809326644021704
0.0510026216506958,0.9955573505654282,0.7972536348949919,0.9809326644021704
0.05098426342010498,0.9957592891760905,0.7972536348949919,0.9809326644021704
0.048797547817230225,0.9957592891760905,0.8047253634894992,0.9809326644021704
0.0487036406993866,0.9959612277867528,0.8047253634894992,0.9809326644021704
0.0472167432308197,0.9959612277867528,0.8097738287560582,0.9809326644021704
0.0471920371055603,0.9961631663974152,0.8097738287560582,0.9809326644021704
0.04716521501541138,0.9961631663974152,0.8103796445880452,0.9809326644021704
0.04704391956329346,0.9963651050080775,0.8103796445880452,0.9809326644021704
0.0452522337436676,0.9963651050080775,0.8176494345718901,0.9809326644021704
0.045166462659835815,0.9965670436187399,0.8176494345718901,0.9809326644021704
0.043808192014694214,0.9965670436187399,0.8249192245557351,0.9809326644021704
0.043779969215393066,0.9967689822294022,0.8249192245557351,0.9809326644021704
0.03632119297981262,0.9967689822294022,0.8527867528271406,0.9809326644021704
0.03630053997039795,0.9969709208400647,0.8527867528271406,0.9809326644021704
0.03625410795211792,0.9969709208400647,0.8529886914378029,0.9809326644021704
0.0361139178276062,0.997172859450727,0.8529886914378029,0.9809326644021704
0.035384923219680786,0.997172859450727,0.8568255250403877,0.9809326644021704
0.03532111644744873,0.9973747980613893,0.8568255250403877,0.9809326644021704
0.034760117530822754,0.9973747980613893,0.8588449111470113,0.9809326644021704
0.034724265336990356,0.9975767366720517,0.8588449111470113,0.9809326644021704
0.03185167908668518,0.9975767366720517,0.8685379644588045,0.9809326644021704
0.031844645738601685,0.997778675282714,0.8685379644588045,0.9809326644021704
0.031219482421875,0.997778675282714,0.8713651050080775,0.9809326644021704
0.031194567680358887,0.9979806138933764,0.8713651050080775,0.9809326644021704
0.029298067092895508,0.9979806138933764,0.8814620355411955,0.9809326644021704
0.02918800711631775,0.9981825525040388,0.8814620355411955,0.9809326644021704
0.026485472917556763,0.9981825525040388,0.8917609046849758,0.9809326644021704
0.026374340057373047,0.9983844911147012,0.8917609046849758,0.9809326644021704
0.02013319730758667,0.9983844911147012,0.9184168012924071,0.9809326644021704
0.020082205533981323,0.9985864297253635,0.9184168012924071,0.9809326644021704
0.018372774124145508,0.9985864297253635,0.9264943457189014,0.9809326644021704
0.018287241458892822,0.9987883683360258,0.9264943457189014,0.9809326644021704
0.014166265726089478,0.9987883683360258,0.9428513731825525,0.9809326644021704
0.014051437377929688,0.9989903069466882,0.9428513731825525,0.9809326644021704
0.013234466314315796,0.9989903069466882,0.9454765751211631,0.9809326644021704
0.013228654861450195,0.9991922455573505,0.9454765751211631,0.9809326644021704
0.01287791132926941,0.9991922455573505,0.946486268174475,0.9809326644021704
0.012850165367126465,0.999394184168013,0.946486268174475,0.9809326644021704
0.01197710633277893,0.999394184168013,0.9503231017770598,0.9809326644021704
0.01179555058479309,0.9995961227786753,0.9503231017770598,0.9809326644021704
0.008512884378433228,0.9995961227786753,0.9638529886914378,0.9809326644021704
0.00828281044960022,0.9997980613893377,0.9638529886914378,0.9809326644021704
0.0015348494052886963,0.9997980613893377,0.9929321486268174,0.9809326644021704
0.001443624496459961,1.0,0.9929321486268174,0.9809326644021704
6.586313247680664e-06,1.0,1.0,0.9809326644021704


==> figures/data/vanishing/maxposterior_eps0_25_roc_data.csv <==
threshold,TPR,FPR,AUROC
inf,0.0,0.0,0.20039693252314303
0.3073784410953522,0.0,0.00020193861066235866,0.20039693252314303
0.21019092202186584,0.0,0.003432956381260097,0.20039693252314303
0.2100479155778885,0.00020193861066235866,0.003432956381260097,0.20039693252314303
0.20961754024028778,0.00020193861066235866,0.003836833602584814,0.20039693252314303
0.20908240973949432,0.0004038772213247173,0.003836833602584814,0.20039693252314303
0.19714564085006714,0.0004038772213247173,0.00747172859450727,0.20039693252314303
0.19695036113262177,0.0006058158319870759,0.00747172859450727,0.20039693252314303
0.17707543075084686,0.0006058158319870759,0.01332794830371567,0.20039693252314303
0.17697949707508087,0.0008077544426494346,0.01332794830371567,0.20039693252314303
0.1675972044467926,0.0008077544426494346,0.016760904684975767,0.20039693252314303
0.1648942232131958,0.0012116316639741518,0.016760904684975767,0.20039693252314303
0.1642255038022995,0.0012116316639741518,0.017366720516962843,0.20039693252314303
0.16375979781150818,0.0014135702746365104,0.017366720516962843,0.20039693252314303
0.1631840169429779,0.0014135702746365104,0.01797253634894992,0.20039693252314303
0.16287380456924438,0.0016155088852988692,0.01797253634894992,0.20039693252314303
0.16262225806713104,0.0016155088852988692,0.018376413570274638,0.20039693252314303
0.16261306405067444,0.0018174474959612278,0.018376413570274638,0.20039693252314303
0.15730874240398407,0.0018174474959612278,0.021203554119547656,0.20039693252314303
0.1572227030992508,0.0020193861066235864,0.021203554119547656,0.20039693252314303
0.15549421310424805,0.0020193861066235864,0.021809369951534735,0.20039693252314303
0.15546485781669617,0.0022213247172859453,0.021809369951534735,0.20039693252314303
0.1552482545375824,0.0022213247172859453,0.02241518578352181,0.20039693252314303
0.1545112431049347,0.002827140549273021,0.02241518578352181,0.20039693252314303
0.15397986769676208,0.002827140549273021,0.022617124394184167,0.20039693252314303
0.15297067165374756,0.0030290791599353797,0.022617124394184167,0.20039693252314303
0.15289781987667084,0.0030290791599353797,0.022819063004846526,0.20039693252314303
0.15214279294013977,0.0032310177705977385,0.022819063004846526,0.20039693252314303
0.151704341173172,0.0032310177705977385,0.023626817447495962,0.20039693252314303
0.15081414580345154,0.0036348949919224557,0.023626817447495962,0.20039693252314303
0.14920437335968018,0.0036348949919224557,0.024636510500807753,0.20039693252314303
0.14894674718379974,0.003836833602584814,0.024636510500807753,0.20039693252314303
0.14757955074310303,0.003836833602584814,0.025848142164781908,0.20039693252314303
0.14757800102233887,0.004038772213247173,0.025848142164781908,0.20039693252314303
0.14685121178627014,0.004038772213247173,0.02665589660743134,0.20039693252314303
0.14684325456619263,0.004240710823909532,0.02665589660743134,0.20039693252314303
0.14618425071239471,0.004240710823909532,0.027463651050080775,0.20039693252314303
0.14578451216220856,0.0044426494345718905,0.027463651050080775,0.20039693252314303
0.14541684091091156,0.0044426494345718905,0.027665589660743135,0.20039693252314303
0.14497773349285126,0.0046445880452342485,0.027665589660743135,0.20039693252314303
0.14383187890052795,0.0046445880452342485,0.027867528271405494,0.20039693252314303
0.14371557533740997,0.004846526655896607,0.027867528271405494,0.20039693252314303
0.14218193292617798,0.004846526655896607,0.028877221324717286,0.20039693252314303
0.14216722548007965,0.005048465266558966,0.028877221324717286,0.20039693252314303
0.14044363796710968,0.005048465266558966,0.030290791599353797,0.20039693252314303
0.14011207222938538,0.005452342487883684,0.030290791599353797,0.20039693252314303
0.13972777128219604,0.005452342487883684,0.030694668820678513,0.20039693252314303
0.13961966335773468,0.005654281098546042,0.030694668820678513,0.20039693252314303
0.13878977298736572,0.005654281098546042,0.031098546042003232,0.20039693252314303
0.13845698535442352,0.006058158319870759,0.031098546042003232,0.20039693252314303
0.13692526519298553,0.006058158319870759,0.03251211631663974,0.20039693252314303
0.13646091520786285,0.006462035541195477,0.03251211631663974,0.20039693252314303
0.13588981330394745,0.006462035541195477,0.0327140549273021,0.20039693252314303
0.1357995867729187,0.006663974151857835,0.0327140549273021,0.20039693252314303
0.13365162909030914,0.006663974151857835,0.034329563812600966,0.20039693252314303
0.13349002599716187,0.0070678513731825526,0.034329563812600966,0.20039693252314303
0.13224171102046967,0.0070678513731825526,0.035137318255250405,0.20039693252314303
0.13221953809261322,0.007269789983844911,0.035137318255250405,0.20039693252314303
0.13125377893447876,0.007269789983844911,0.036147011308562196,0.20039693252314303
0.13112477958202362,0.00747172859450727,0.036147011308562196,0.20039693252314303
0.13087964057922363,0.00747172859450727,0.036348949919224556,0.20039693252314303
0.13081660866737366,0.007673667205169628,0.036348949919224556,0.20039693252314303
0.13056181371212006,0.007673667205169628,0.036550888529886916,0.20039693252314303
0.13049158453941345,0.007875605815831988,0.036550888529886916,0.20039693252314303
0.130247563123703,0.007875605815831988,0.036954765751211635,0.20039693252314303
0.1301843225955963,0.008077544426494346,0.036954765751211635,0.20039693252314303
0.1299358606338501,0.008077544426494346,0.03715670436187399,0.20039693252314303
0.12973715364933014,0.008279483037156704,0.03715670436187399,0.20039693252314303
0.12906527519226074,0.008279483037156704,0.03796445880452343,0.20039693252314303
0.12859509885311127,0.008481421647819063,0.03796445880452343,0.20039693252314303
0.12851235270500183,0.008481421647819063,0.038166397415185786,0.20039693252314303
0.12837179005146027,0.008683360258481421,0.038166397415185786,0.20039693252314303
0.1281360536813736,0.008683360258481421,0.0385702746365105,0.20039693252314303
0.12811793386936188,0.008885298869143781,0.0385702746365105,0.20039693252314303
0.12768609821796417,0.008885298869143781,0.03897415185783522,0.20039693252314303
0.12713217735290527,0.009693053311793215,0.03897415185783522,0.20039693252314303
0.12602423131465912,0.009693053311793215,0.04038772213247173,0.20039693252314303
0.12575986981391907,0.009894991922455574,0.04038772213247173,0.20039693252314303
0.12465350329875946,0.009894991922455574,0.04260904684975767,0.20039693252314303
0.12452547997236252,0.010096930533117932,0.04260904684975767,0.20039693252314303
0.12400737404823303,0.010096930533117932,0.04341680129240711,0.20039693252314303
0.12371122092008591,0.01050080775444265,0.04341680129240711,0.20039693252314303
0.12249920517206192,0.01050080775444265,0.04483037156704362,0.20039693252314303
0.12229931354522705,0.010702746365105008,0.04483037156704362,0.20039693252314303
0.12212344259023666,0.010702746365105008,0.045032310177705974,0.20039693252314303
0.12173911929130554,0.010904684975767368,0.045032310177705974,0.20039693252314303
0.12162749469280243,0.010904684975767368,0.04543618739903069,0.20039693252314303
0.12149299681186676,0.011106623586429725,0.04543618739903069,0.20039693252314303
0.11997900903224945,0.011106623586429725,0.048061389337641355,0.20039693252314303
0.11967994272708893,0.011308562197092083,0.048061389337641355,0.20039693252314303
0.11856327950954437,0.011308562197092083,0.048667205169628434,0.20039693252314303
0.1183798611164093,0.011510500807754443,0.048667205169628434,0.20039693252314303
0.11781420558691025,0.011510500807754443,0.049273021001615507,0.20039693252314303
0.11764958500862122,0.011712439418416801,0.049273021001615507,0.20039693252314303
0.11639294028282166,0.011712439418416801,0.051494345718901456,0.20039693252314303
0.11627315729856491,0.01191437802907916,0.051494345718901456,0.20039693252314303
0.11616683751344681,0.01191437802907916,0.05189822294022617,0.20039693252314303
0.11614646017551422,0.012116316639741519,0.05189822294022617,0.20039693252314303
0.11494453996419907,0.012116316639741519,0.05351373182552504,0.20039693252314303
0.1145491823554039,0.012520193861066236,0.05351373182552504,0.20039693252314303
0.11414632201194763,0.012520193861066236,0.05452342487883683,0.20039693252314303
0.11414013803005219,0.012722132471728594,0.05452342487883683,0.20039693252314303
0.11411717534065247,0.012722132471728594,0.05472536348949919,0.20039693252314303
0.1138957068324089,0.01332794830371567,0.05472536348949919,0.20039693252314303
0.1138441190123558,0.01332794830371567,0.05512924071082391,0.20039693252314303
0.11375325918197632,0.01352988691437803,0.05512924071082391,0.20039693252314303
0.11271476000547409,0.01352988691437803,0.05694668820678514,0.20039693252314303
0.11249395459890366,0.013933764135702747,0.05694668820678514,0.20039693252314303
0.11120102554559708,0.013933764135702747,0.05836025848142165,0.20039693252314303
0.11113978177309036,0.014135702746365105,0.05836025848142165,0.20039693252314303
0.11029908806085587,0.014135702746365105,0.05977382875605816,0.20039693252314303
0.11027073860168457,0.014337641357027463,0.05977382875605816,0.20039693252314303
0.10969420522451401,0.014337641357027463,0.06058158319870759,0.20039693252314303
0.10949230194091797,0.01474151857835218,0.06058158319870759,0.20039693252314303
0.10933008790016174,0.01474151857835218,0.06078352180936995,0.20039693252314303
0.10917503386735916,0.01494345718901454,0.06078352180936995,0.20039693252314303
0.10888777673244476,0.01494345718901454,0.06098546042003231,0.20039693252314303
0.1087820902466774,0.015347334410339256,0.06098546042003231,0.20039693252314303
0.10790110379457474,0.015347334410339256,0.062399030694668824,0.20039693252314303
0.10785136371850967,0.015549273021001616,0.062399030694668824,0.20039693252314303
0.10598836094141006,0.015549273021001616,0.06462035541195477,0.20039693252314303
0.10598508268594742,0.015751211631663976,0.06462035541195477,0.20039693252314303
0.10578644275665283,0.015751211631663976,0.06522617124394184,0.20039693252314303
0.10560290515422821,0.015953150242326332,0.06522617124394184,0.20039693252314303
0.1044689193367958,0.015953150242326332,0.06785137318255251,0.20039693252314303
0.10445454716682434,0.01615508885298869,0.06785137318255251,0.20039693252314303
0.10444717109203339,0.01615508885298869,0.06805331179321486,0.20039693252314303
0.10430934280157089,0.01635702746365105,0.06805331179321486,0.20039693252314303
0.10314583778381348,0.01635702746365105,0.07027463651050081,0.20039693252314303
0.10302383452653885,0.016558966074313407,0.07027463651050081,0.20039693252314303
0.10267022997140884,0.016558966074313407,0.07209208400646204,0.20039693252314303
0.10254199057817459,0.017164781906300483,0.07209208400646204,0.20039693252314303
0.10253653675317764,0.017164781906300483,0.07229402261712439,0.20039693252314303
0.10237275063991547,0.017366720516962843,0.07229402261712439,0.20039693252314303
0.10175915062427521,0.017366720516962843,0.07350565428109855,0.20039693252314303
0.10150334239006042,0.017568659127625202,0.07350565428109855,0.20039693252314303
0.10144906491041183,0.017568659127625202,0.0737075928917609,0.20039693252314303
0.10141011327505112,0.018174474959612278,0.0737075928917609,0.20039693252314303
0.10103735327720642,0.018174474959612278,0.07512116316639741,0.20039693252314303
0.10098320990800858,0.018376413570274638,0.07512116316639741,0.20039693252314303
0.10071726888418198,0.018376413570274638,0.07572697899838449,0.20039693252314303
0.10033788532018661,0.018578352180936994,0.07572697899838449,0.20039693252314303
0.10005611181259155,0.018578352180936994,0.0761308562197092,0.20039693252314303
0.09968633204698563,0.018982229402261713,0.0761308562197092,0.20039693252314303
0.09933704137802124,0.018982229402261713,0.07693861066235864,0.20039693252314303
0.09929874539375305,0.01918416801292407,0.07693861066235864,0.20039693252314303
0.09879851341247559,0.01918416801292407,0.07794830371567044,0.20039693252314303
0.09872497618198395,0.01938610662358643,0.07794830371567044,0.20039693252314303
0.09786560386419296,0.01938610662358643,0.07996768982229402,0.20039693252314303
0.09775844216346741,0.01958804523424879,0.07996768982229402,0.20039693252314303
0.09758315235376358,0.01958804523424879,0.08037156704361874,0.20039693252314303
0.09731166809797287,0.019991922455573505,0.08037156704361874,0.20039693252314303
0.0971580296754837,0.019991922455573505,0.08097738287560581,0.20039693252314303
0.09688279777765274,0.020193861066235864,0.08097738287560581,0.20039693252314303
0.09618769586086273,0.020193861066235864,0.08259289176090469,0.20039693252314303
0.09583544731140137,0.020395799676898224,0.08259289176090469,0.20039693252314303
0.0956587940454483,0.020395799676898224,0.08299676898222941,0.20039693252314303
0.09565083682537079,0.02059773828756058,0.08299676898222941,0.20039693252314303
0.09556249529123306,0.02059773828756058,0.08340064620355411,0.20039693252314303
0.09552140533924103,0.02079967689822294,0.08340064620355411,0.20039693252314303
0.09532023966312408,0.02079967689822294,0.08441033925686592,0.20039693252314303
0.09528759866952896,0.0210016155088853,0.08441033925686592,0.20039693252314303
0.09507450461387634,0.0210016155088853,0.08521809369951534,0.20039693252314303
0.09476344287395477,0.021607431340872375,0.08521809369951534,0.20039693252314303
0.09444928169250488,0.021607431340872375,0.08602584814216478,0.20039693252314303
0.09441769123077393,0.021809369951534735,0.08602584814216478,0.20039693252314303
0.09405907988548279,0.021809369951534735,0.08723747980613894,0.20039693252314303
0.09405561536550522,0.02201130856219709,0.08723747980613894,0.20039693252314303
0.09369710087776184,0.02201130856219709,0.08784329563812601,0.20039693252314303
0.09367457032203674,0.02221324717285945,0.08784329563812601,0.20039693252314303
0.09352815896272659,0.02221324717285945,0.08804523424878836,0.20039693252314303
0.09350880235433578,0.02241518578352181,0.08804523424878836,0.20039693252314303
0.09344221651554108,0.02241518578352181,0.08824717285945073,0.20039693252314303
0.09342214465141296,0.022617124394184167,0.08824717285945073,0.20039693252314303
0.09326077252626419,0.022617124394184167,0.08844911147011308,0.20039693252314303
0.09284413605928421,0.023222940226171242,0.08844911147011308,0.20039693252314303
0.09220237284898758,0.023222940226171242,0.09026655896607431,0.20039693252314303
0.09208394587039948,0.023424878836833602,0.09026655896607431,0.20039693252314303
0.09201540797948837,0.023424878836833602,0.09067043618739903,0.20039693252314303
0.09193415194749832,0.023626817447495962,0.09067043618739903,0.20039693252314303
0.09151867777109146,0.023626817447495962,0.0922859450726979,0.20039693252314303
0.09123272448778152,0.024030694668820678,0.0922859450726979,0.20039693252314303
0.0911012589931488,0.024030694668820678,0.09248788368336026,0.20039693252314303
0.09107940644025803,0.024232633279483037,0.09248788368336026,0.20039693252314303
0.0901692658662796,0.024232633279483037,0.09349757673667206,0.20039693252314303
0.09016411751508713,0.024434571890145397,0.09349757673667206,0.20039693252314303
0.0898289605975151,0.024434571890145397,0.09430533117932148,0.20039693252314303
0.08976597338914871,0.024636510500807753,0.09430533117932148,0.20039693252314303
0.08917930722236633,0.024636510500807753,0.09592084006462036,0.20039693252314303
0.08880247920751572,0.02524232633279483,0.09592084006462036,0.20039693252314303
0.08838362991809845,0.02524232633279483,0.0971324717285945,0.20039693252314303
0.08834481239318848,0.02544426494345719,0.0971324717285945,0.20039693252314303
0.08797486871480942,0.02544426494345719,0.0981421647819063,0.20039693252314303
0.0879623293876648,0.025848142164781908,0.0981421647819063,0.20039693252314303
0.08749520033597946,0.025848142164781908,0.0991518578352181,0.20039693252314303
0.08743564039468765,0.026252019386106624,0.0991518578352181,0.20039693252314303
0.0874030739068985,0.026252019386106624,0.09935379644588045,0.20039693252314303
0.0870116800069809,0.026453957996768983,0.09935379644588045,0.20039693252314303
0.08684289455413818,0.026453957996768983,0.09975767366720517,0.20039693252314303
0.08682280778884888,0.02665589660743134,0.09975767366720517,0.20039693252314303
0.08663861453533173,0.02665589660743134,0.10056542810985461,0.20039693252314303
0.08617015928030014,0.02705977382875606,0.10056542810985461,0.20039693252314303
0.08597622811794281,0.02705977382875606,0.10096930533117932,0.20039693252314303
0.08587922900915146,0.027463651050080775,0.10096930533117932,0.20039693252314303
0.08557470142841339,0.027463651050080775,0.10117124394184168,0.20039693252314303
0.08554542809724808,0.027665589660743135,0.10117124394184168,0.20039693252314303
0.08515551686286926,0.027665589660743135,0.10218093699515347,0.20039693252314303
0.08508974313735962,0.02806946688206785,0.10218093699515347,0.20039693252314303
0.08505380898714066,0.02806946688206785,0.10238287560581583,0.20039693252314303
0.08493393659591675,0.028675282714054926,0.10238287560581583,0.20039693252314303
0.08485811948776245,0.028675282714054926,0.10258481421647819,0.20039693252314303
0.08479077368974686,0.028877221324717286,0.10258481421647819,0.20039693252314303
0.08468323200941086,0.028877221324717286,0.10298869143780291,0.20039693252314303
0.08451496809720993,0.029079159935379646,0.10298869143780291,0.20039693252314303
0.08446227014064789,0.029079159935379646,0.10319063004846526,0.20039693252314303
0.08419541269540787,0.029281098546042002,0.10319063004846526,0.20039693252314303
0.08400614559650421,0.029281098546042002,0.1039983844911147,0.20039693252314303
0.08395311236381531,0.02948303715670436,0.1039983844911147,0.20039693252314303
0.08315333724021912,0.02948303715670436,0.10682552504038773,0.20039693252314303
0.08302656561136246,0.02968497576736672,0.10682552504038773,0.20039693252314303
0.08284422755241394,0.02968497576736672,0.10722940226171244,0.20039693252314303
0.08283908665180206,0.02988691437802908,0.10722940226171244,0.20039693252314303
0.08283364772796631,0.02988691437802908,0.1074313408723748,0.20039693252314303
0.08281336724758148,0.030088852988691437,0.1074313408723748,0.20039693252314303
0.08274004608392715,0.030088852988691437,0.10823909531502424,0.20039693252314303
0.08268611133098602,0.030290791599353797,0.10823909531502424,0.20039693252314303
0.08268260210752487,0.030290791599353797,0.10844103392568659,0.20039693252314303
0.08266661316156387,0.030492730210016156,0.10844103392568659,0.20039693252314303
0.08201257884502411,0.030492730210016156,0.10965266558966075,0.20039693252314303
0.0819745883345604,0.030694668820678513,0.10965266558966075,0.20039693252314303
0.0818939357995987,0.030694668820678513,0.11005654281098547,0.20039693252314303
0.0817672461271286,0.030896607431340872,0.11005654281098547,0.20039693252314303
0.08124325424432755,0.030896607431340872,0.1122778675282714,0.20039693252314303
0.0810835137963295,0.03130048465266559,0.1122778675282714,0.20039693252314303
0.08103200048208237,0.03130048465266559,0.11268174474959612,0.20039693252314303
0.08099229633808136,0.03150242326332795,0.11268174474959612,0.20039693252314303
0.08095945417881012,0.03150242326332795,0.11288368336025849,0.20039693252314303
0.0809570848941803,0.031704361873990304,0.11288368336025849,0.20039693252314303
0.08095292001962662,0.031704361873990304,0.11308562197092084,0.20039693252314303
0.08085663616657257,0.031906300484652664,0.11308562197092084,0.20039693252314303
0.08077147603034973,0.031906300484652664,0.1132875605815832,0.20039693252314303
0.08068591356277466,0.03251211631663974,0.1132875605815832,0.20039693252314303
0.0794764831662178,0.03251211631663974,0.11550888529886914,0.20039693252314303
0.07945721596479416,0.0327140549273021,0.11550888529886914,0.20039693252314303
0.07935132831335068,0.0327140549273021,0.11611470113085622,0.20039693252314303
0.07909337431192398,0.03291599353796446,0.11611470113085622,0.20039693252314303
0.0789085403084755,0.03291599353796446,0.11732633279483037,0.20039693252314303
0.07890700548887253,0.033117932148626815,0.11732633279483037,0.20039693252314303
0.0781843438744545,0.033117932148626815,0.1191437802907916,0.20039693252314303
0.07818324863910675,0.033319870759289175,0.1191437802907916,0.20039693252314303
0.07817721366882324,0.033319870759289175,0.11934571890145396,0.20039693252314303
0.078133724629879,0.033521809369951534,0.11934571890145396,0.20039693252314303
0.07720217853784561,0.033521809369951534,0.12237479806138933,0.20039693252314303
0.0771966204047203,0.033723747980613894,0.12237479806138933,0.20039693252314303
0.07691315561532974,0.033723747980613894,0.12378836833602584,0.20039693252314303
0.07682934403419495,0.033925686591276254,0.12378836833602584,0.20039693252314303
0.07672908902168274,0.033925686591276254,0.12419224555735056,0.20039693252314303
0.0766536220908165,0.03412762520193861,0.12419224555735056,0.20039693252314303
0.07592135667800903,0.03412762520193861,0.12681744749596122,0.20039693252314303
0.07590088248252869,0.034329563812600966,0.12681744749596122,0.20039693252314303
0.07487984001636505,0.034329563812600966,0.13004846526655897,0.20039693252314303
0.0748695582151413,0.034531502423263326,0.13004846526655897,0.20039693252314303
0.07471263408660889,0.034531502423263326,0.1308562197092084,0.20039693252314303
0.07465267926454544,0.034733441033925685,0.1308562197092084,0.20039693252314303
0.07453863322734833,0.034733441033925685,0.13166397415185785,0.20039693252314303
0.07446000725030899,0.035137318255250405,0.13166397415185785,0.20039693252314303
0.07440166920423508,0.035137318255250405,0.13206785137318255,0.20039693252314303
0.074254609644413,0.035339256865912765,0.13206785137318255,0.20039693252314303
0.07423000782728195,0.035339256865912765,0.13226978998384492,0.20039693252314303
0.07421370595693588,0.035541195476575124,0.13226978998384492,0.20039693252314303
0.07385373115539551,0.035541195476575124,0.13368336025848143,0.20039693252314303
0.07381172478199005,0.03574313408723748,0.13368336025848143,0.20039693252314303
0.07352150231599808,0.03574313408723748,0.13509693053311794,0.20039693252314303
0.07351739704608917,0.03594507269789984,0.13509693053311794,0.20039693252314303
0.07336615025997162,0.03594507269789984,0.13570274636510501,0.20039693252314303
0.07329981029033661,0.036147011308562196,0.13570274636510501,0.20039693252314303
0.07280923426151276,0.036147011308562196,0.13711631663974153,0.20039693252314303
0.07276259362697601,0.036348949919224556,0.13711631663974153,0.20039693252314303
0.07274920493364334,0.036348949919224556,0.13752019386106623,0.20039693252314303
0.07274661213159561,0.036550888529886916,0.13752019386106623,0.20039693252314303
0.07263980060815811,0.036550888529886916,0.1377221324717286,0.20039693252314303
0.07262017577886581,0.036954765751211635,0.1377221324717286,0.20039693252314303
0.07240572571754456,0.036954765751211635,0.13852988691437804,0.20039693252314303
0.0723651871085167,0.03715670436187399,0.13852988691437804,0.20039693252314303
0.07223255932331085,0.03715670436187399,0.13933764135702748,0.20039693252314303
0.07202058285474777,0.03735864297253635,0.13933764135702748,0.20039693252314303
0.07199899107217789,0.03735864297253635,0.13953957996768981,0.20039693252314303
0.07198253273963928,0.03756058158319871,0.13953957996768981,0.20039693252314303
0.07181307673454285,0.03756058158319871,0.14054927302100162,0.20039693252314303
0.0717926099896431,0.03776252019386107,0.14054927302100162,0.20039693252314303
0.07171303033828735,0.03776252019386107,0.1411550888529887,0.20039693252314303
0.07166001200675964,0.03796445880452343,0.1411550888529887,0.20039693252314303
0.07130178809165955,0.03796445880452343,0.14236672051696284,0.20039693252314303
0.07110702991485596,0.03836833602584814,0.14236672051696284,0.20039693252314303
0.07098256796598434,0.03836833602584814,0.14378029079159935,0.20039693252314303
0.07092758268117905,0.0385702746365105,0.14378029079159935,0.20039693252314303
0.07090439647436142,0.0385702746365105,0.14418416801292408,0.20039693252314303
0.07080135494470596,0.03877221324717286,0.14418416801292408,0.20039693252314303
0.07024350017309189,0.03877221324717286,0.14640549273021003,0.20039693252314303
0.0702366977930069,0.03897415185783522,0.14640549273021003,0.20039693252314303
0.07017873227596283,0.03897415185783522,0.14660743134087237,0.20039693252314303
0.07016181945800781,0.03917609046849758,0.14660743134087237,0.20039693252314303
0.07003072649240494,0.03917609046849758,0.1474151857835218,0.20039693252314303
0.0699901282787323,0.03937802907915994,0.1474151857835218,0.20039693252314303
0.06984921544790268,0.03937802907915994,0.14781906300484654,0.20039693252314303
0.06983514875173569,0.03978190630048465,0.14781906300484654,0.20039693252314303
0.06967700272798538,0.03978190630048465,0.14882875605815832,0.20039693252314303
0.06957556307315826,0.03998384491114701,0.14882875605815832,0.20039693252314303
0.069550521671772,0.03998384491114701,0.1494345718901454,0.20039693252314303
0.06954199075698853,0.04018578352180937,0.1494345718901454,0.20039693252314303
0.06929431110620499,0.04018578352180937,0.15004038772213246,0.20039693252314303
0.06926091015338898,0.04058966074313409,0.15004038772213246,0.20039693252314303
0.06912273913621902,0.04058966074313409,0.15024232633279483,0.20039693252314303
0.06911710649728775,0.04079159935379645,0.15024232633279483,0.20039693252314303
0.06910181790590286,0.04079159935379645,0.1504442649434572,0.20039693252314303
0.06902839243412018,0.04099353796445881,0.1504442649434572,0.20039693252314303
0.06888997554779053,0.04099353796445881,0.15165589660743134,0.20039693252314303
0.06887552887201309,0.04159935379644588,0.15165589660743134,0.20039693252314303
0.06886608153581619,0.04159935379644588,0.1518578352180937,0.20039693252314303
0.06864198297262192,0.04180129240710824,0.1518578352180937,0.20039693252314303
0.06859830766916275,0.04180129240710824,0.15205977382875605,0.20039693252314303
0.06859777867794037,0.0420032310177706,0.15205977382875605,0.20039693252314303
0.06853567063808441,0.0420032310177706,0.15246365105008078,0.20039693252314303
0.06852643191814423,0.04220516962843296,0.15246365105008078,0.20039693252314303
0.06832332164049149,0.04220516962843296,0.15306946688206785,0.20039693252314303
0.06830530613660812,0.04240710823909531,0.15306946688206785,0.20039693252314303
0.06827136129140854,0.04240710823909531,0.15347334410339256,0.20039693252314303
0.06826817989349365,0.04260904684975767,0.15347334410339256,0.20039693252314303
0.06801921874284744,0.04260904684975767,0.1538772213247173,0.20039693252314303
0.06789448857307434,0.04281098546042003,0.1538772213247173,0.20039693252314303
0.06748712062835693,0.04281098546042003,0.1552907915993538,0.20039693252314303
0.06736616790294647,0.04301292407108239,0.1552907915993538,0.20039693252314303
0.0672757476568222,0.04301292407108239,0.15589660743134087,0.20039693252314303
0.06726736575365067,0.04321486268174475,0.15589660743134087,0.20039693252314303
0.06702198833227158,0.04321486268174475,0.1577140549273021,0.20039693252314303
0.06690411269664764,0.04361873990306947,0.1577140549273021,0.20039693252314303
0.06690296530723572,0.04361873990306947,0.15791599353796446,0.20039693252314303
0.06689035147428513,0.04402261712439418,0.15791599353796446,0.20039693252314303
0.06682968139648438,0.04402261712439418,0.1583198707592892,0.20039693252314303
0.06682296842336655,0.04422455573505654,0.1583198707592892,0.20039693252314303
0.06679968535900116,0.04422455573505654,0.15852180936995153,0.20039693252314303
0.06660832464694977,0.04462843295638126,0.15852180936995153,0.20039693252314303
0.06658562272787094,0.04462843295638126,0.1591276252019386,0.20039693252314303
0.06658083945512772,0.04483037156704362,0.1591276252019386,0.20039693252314303
0.0665430799126625,0.04483037156704362,0.15953150242326333,0.20039693252314303
0.06653744727373123,0.045032310177705974,0.15953150242326333,0.20039693252314303
0.06580571085214615,0.045032310177705974,0.16175282714054928,0.20039693252314303
0.06573386490345001,0.045234248788368334,0.16175282714054928,0.20039693252314303
0.06535925716161728,0.045234248788368334,0.16276252019386106,0.20039693252314303
0.06524942815303802,0.04543618739903069,0.16276252019386106,0.20039693252314303
0.06488029658794403,0.04543618739903069,0.164983844911147,0.20039693252314303
0.06487172096967697,0.04563812600969305,0.164983844911147,0.20039693252314303
0.06484613567590714,0.04563812600969305,0.16518578352180938,0.20039693252314303
0.06481917202472687,0.04584006462035541,0.16518578352180938,0.20039693252314303
0.06473672389984131,0.04584006462035541,0.16538772213247172,0.20039693252314303
0.06470862776041031,0.04624394184168013,0.16538772213247172,0.20039693252314303
0.06459543853998184,0.04624394184168013,0.16579159935379645,0.20039693252314303
0.06452102959156036,0.046647819063004844,0.16579159935379645,0.20039693252314303
0.06451378762722015,0.046647819063004844,0.16619547657512115,0.20039693252314303
0.06450699269771576,0.046849757673667204,0.16619547657512115,0.20039693252314303
0.06444411724805832,0.046849757673667204,0.16639741518578352,0.20039693252314303
0.06439220160245895,0.047051696284329564,0.16639741518578352,0.20039693252314303
0.06437721103429794,0.047051696284329564,0.1665993537964459,0.20039693252314303
0.06437385827302933,0.047253634894991924,0.1665993537964459,0.20039693252314303
0.0641939789056778,0.047253634894991924,0.16720516962843296,0.20039693252314303
0.06419376283884048,0.04745557350565428,0.16720516962843296,0.20039693252314303
0.06404954940080643,0.04745557350565428,0.1680129240710824,0.20039693252314303
0.0640006810426712,0.04765751211631664,0.1680129240710824,0.20039693252314303
0.06364031136035919,0.04765751211631664,0.16983037156704361,0.20039693252314303
0.06363850086927414,0.047859450726978996,0.16983037156704361,0.20039693252314303
0.06354119628667831,0.047859450726978996,0.17003231017770598,0.20039693252314303
0.063480906188488,0.048061389337641355,0.17003231017770598,0.20039693252314303
0.06279225647449493,0.048061389337641355,0.17386914378029078,0.20039693252314303
0.062714584171772,0.048263327948303715,0.17386914378029078,0.20039693252314303
0.06257418543100357,0.048263327948303715,0.17467689822294022,0.20039693252314303
0.0625244602560997,0.048465266558966075,0.17467689822294022,0.20039693252314303
0.062329716980457306,0.048465266558966075,0.17568659127625202,0.20039693252314303
0.062319837510585785,0.048667205169628434,0.17568659127625202,0.20039693252314303
0.06210314482450485,0.048667205169628434,0.1773021001615509,0.20039693252314303
0.062102142721414566,0.048869143780290794,0.1773021001615509,0.20039693252314303
0.06200229749083519,0.048869143780290794,0.17790791599353797,0.20039693252314303
0.06192268431186676,0.04907108239095315,0.17790791599353797,0.20039693252314303
0.06171669811010361,0.04907108239095315,0.17932148626817448,0.20039693252314303
0.06167501211166382,0.049474959612277866,0.17932148626817448,0.20039693252314303
0.061382222920656204,0.049474959612277866,0.18093699515347333,0.20039693252314303
0.06134062260389328,0.049676898222940226,0.18093699515347333,0.20039693252314303
0.061330314725637436,0.049676898222940226,0.1811389337641357,0.20039693252314303
0.06126949563622475,0.049878836833602586,0.1811389337641357,0.20039693252314303
0.061111003160476685,0.049878836833602586,0.18235056542810985,0.20039693252314303
0.06110116466879845,0.050080775444264945,0.18235056542810985,0.20039693252314303
0.06064625456929207,0.050080775444264945,0.18436995153473343,0.20039693252314303
0.06057444587349892,0.05048465266558966,0.18436995153473343,0.20039693252314303
0.0605502687394619,0.05048465266558966,0.18497576736672053,0.20039693252314303
0.060549236834049225,0.05068659127625202,0.18497576736672053,0.20039693252314303
0.06053931266069412,0.05068659127625202,0.18517770597738287,0.20039693252314303
0.060448575764894485,0.05088852988691438,0.18517770597738287,0.20039693252314303
0.059926193207502365,0.05088852988691438,0.1880048465266559,0.20039693252314303
0.059922199696302414,0.05109046849757674,0.1880048465266559,0.20039693252314303
0.05989644303917885,0.05109046849757674,0.18820678513731826,0.20039693252314303
0.05988982319831848,0.051292407108239096,0.18820678513731826,0.20039693252314303
0.05937971919775009,0.051292407108239096,0.19103392568659128,0.20039693252314303
0.0593639574944973,0.051494345718901456,0.19103392568659128,0.20039693252314303
0.059274692088365555,0.051494345718901456,0.19184168012924072,0.20039693252314303
0.059246521443128586,0.05189822294022617,0.19184168012924072,0.20039693252314303
0.05921890586614609,0.05189822294022617,0.19204361873990308,0.20039693252314303
0.05917291343212128,0.05210016155088853,0.19204361873990308,0.20039693252314303
0.05909379944205284,0.05210016155088853,0.19325525040387723,0.20039693252314303
0.05905165150761604,0.05250403877221325,0.19325525040387723,0.20039693252314303
0.05887232720851898,0.05250403877221325,0.19406300484652667,0.20039693252314303
0.05885232612490654,0.05270597738287561,0.19406300484652667,0.20039693252314303
0.05882854014635086,0.05270597738287561,0.19507269789983844,0.20039693252314303
0.05881130322813988,0.05290791599353797,0.19507269789983844,0.20039693252314303
0.05876201018691063,0.05290791599353797,0.19567851373182552,0.20039693252314303
0.058755308389663696,0.05310985460420032,0.19567851373182552,0.20039693252314303
0.05865053832530975,0.05310985460420032,0.1962843295638126,0.20039693252314303
0.058637574315071106,0.05331179321486268,0.1962843295638126,0.20039693252314303
0.058613892644643784,0.05331179321486268,0.19648626817447495,0.20039693252314303
0.05858166143298149,0.0537156704361874,0.19648626817447495,0.20039693252314303
0.058410655707120895,0.0537156704361874,0.19749596122778676,0.20039693252314303
0.058405302464962006,0.05391760904684976,0.19749596122778676,0.20039693252314303
0.058282915502786636,0.05391760904684976,0.1983037156704362,0.20039693252314303
0.05827157571911812,0.05411954765751212,0.1983037156704362,0.20039693252314303
0.05822448804974556,0.05411954765751212,0.1987075928917609,0.20039693252314303
0.05811629816889763,0.05432148626817448,0.1987075928917609,0.20039693252314303
0.058080729097127914,0.05432148626817448,0.19890953150242327,0.20039693252314303
0.05807583034038544,0.05452342487883683,0.19890953150242327,0.20039693252314303
0.0580449216067791,0.05452342487883683,0.1991114701130856,0.20039693252314303
0.05800465866923332,0.05472536348949919,0.1991114701130856,0.20039693252314303
0.05795620009303093,0.05472536348949919,0.19951534733441034,0.20039693252314303
0.05795469135046005,0.05492730210016155,0.19951534733441034,0.20039693252314303
0.057951420545578,0.05492730210016155,0.19991922455573505,0.20039693252314303
0.05793477222323418,0.05512924071082391,0.19991922455573505,0.20039693252314303
0.057917915284633636,0.05512924071082391,0.20012116316639741,0.20039693252314303
0.057883717119693756,0.05533117932148627,0.20012116316639741,0.20039693252314303
0.057753998786211014,0.05533117932148627,0.2007269789983845,0.20039693252314303
0.0577346496284008,0.05553311793214863,0.2007269789983845,0.20039693252314303
0.0576053261756897,0.05553311793214863,0.20153473344103393,0.20039693252314303
0.057599008083343506,0.05573505654281099,0.20153473344103393,0.20039693252314303
0.05749267712235451,0.05573505654281099,0.202140549273021,0.20039693252314303
0.05747939273715019,0.05593699515347334,0.202140549273021,0.20039693252314303
0.05739579722285271,0.05593699515347334,0.20274636510500807,0.20039693252314303
0.05737077072262764,0.0561389337641357,0.20274636510500807,0.20039693252314303
0.057297904044389725,0.0561389337641357,0.2035541195476575,0.20039693252314303
0.05721401795744896,0.05654281098546042,0.2035541195476575,0.20039693252314303
0.0569877028465271,0.05654281098546042,0.20395799676898224,0.20039693252314303
0.05698268115520477,0.05674474959612278,0.20395799676898224,0.20039693252314303
0.05688058212399483,0.05674474959612278,0.2045638126009693,0.20039693252314303
0.05679451301693916,0.05714862681744749,0.2045638126009693,0.20039693252314303
0.05660261958837509,0.05714862681744749,0.20617932148626816,0.20039693252314303
0.05644897744059563,0.05735056542810985,0.20617932148626816,0.20039693252314303
0.05599195882678032,0.05735056542810985,0.20860258481421648,0.20039693252314303
0.05595114082098007,0.05755250403877221,0.20860258481421648,0.20039693252314303
0.0558292530477047,0.05755250403877221,0.20961227786752828,0.20039693252314303
0.05578918009996414,0.05775444264943457,0.20961227786752828,0.20039693252314303
0.05568579211831093,0.05775444264943457,0.210016155088853,0.20039693252314303
0.0556502602994442,0.05795638126009693,0.210016155088853,0.20039693252314303
0.05556933954358101,0.05795638126009693,0.21082390953150243,0.20039693252314303
0.055562205612659454,0.05815831987075929,0.21082390953150243,0.20039693252314303
0.055475492030382156,0.05815831987075929,0.2118336025848142,0.20039693252314303
0.05542723834514618,0.058562197092084003,0.2118336025848142,0.20039693252314303
0.055400919169187546,0.058562197092084003,0.21243941841680128,0.20039693252314303
0.05539565160870552,0.05876413570274636,0.21243941841680128,0.20039693252314303
0.05537099391222,0.05876413570274636,0.212843295638126,0.20039693252314303
0.05534811690449715,0.05896607431340872,0.212843295638126,0.20039693252314303
0.055249836295843124,0.05896607431340872,0.21344911147011308,0.20039693252314303
0.05524667724967003,0.05916801292407108,0.21344911147011308,0.20039693252314303
0.05519111081957817,0.05916801292407108,0.21365105008077545,0.20039693252314303
0.0551903136074543,0.05936995153473344,0.21365105008077545,0.20039693252314303
0.055054206401109695,0.05936995153473344,0.21425686591276252,0.20039693252314303
0.05505197495222092,0.0595718901453958,0.21425686591276252,0.20039693252314303
0.05502128601074219,0.0595718901453958,0.21466074313408723,0.20039693252314303
0.05491708591580391,0.05977382875605816,0.21466074313408723,0.20039693252314303
0.054895948618650436,0.05977382875605816,0.2152665589660743,0.20039693252314303
0.05488407611846924,0.059975767366720514,0.2152665589660743,0.20039693252314303
0.054846253246068954,0.059975767366720514,0.21567043618739903,0.20039693252314303
0.05479634180665016,0.060177705977382874,0.21567043618739903,0.20039693252314303
0.05471968278288841,0.060177705977382874,0.2162762520193861,0.20039693252314303
0.05469537526369095,0.060379644588045234,0.2162762520193861,0.20039693252314303
0.05463395640254021,0.060379644588045234,0.21708400646203554,0.20039693252314303
0.05459213629364967,0.06098546042003231,0.21708400646203554,0.20039693252314303
0.054445259273052216,0.06098546042003231,0.2182956381260097,0.20039693252314303
0.054444484412670135,0.061187399030694666,0.2182956381260097,0.20039693252314303
0.05433399975299835,0.061187399030694666,0.21910339256865913,0.20039693252314303
0.054328497499227524,0.061389337641357025,0.21910339256865913,0.20039693252314303
0.05428139865398407,0.061389337641357025,0.21950726978998383,0.20039693252314303
0.05422182381153107,0.061995153473344104,0.21950726978998383,0.20039693252314303
0.054205521941185,0.061995153473344104,0.22011308562197093,0.20039693252314303
0.0542035847902298,0.062197092084006464,0.22011308562197093,0.20039693252314303
0.054057568311691284,0.062197092084006464,0.22132471728594508,0.20039693252314303
0.05404960364103317,0.062399030694668824,0.22132471728594508,0.20039693252314303
0.053894899785518646,0.062399030694668824,0.22213247172859452,0.20039693252314303
0.05385484918951988,0.06260096930533118,0.22213247172859452,0.20039693252314303
0.05384448915719986,0.06260096930533118,0.22233441033925685,0.20039693252314303
0.05383174121379852,0.06280290791599354,0.22233441033925685,0.20039693252314303
0.053807582706213,0.06280290791599354,0.22294022617124395,0.20039693252314303
0.05379587784409523,0.06320678513731826,0.22294022617124395,0.20039693252314303
0.05378527566790581,0.06320678513731826,0.2231421647819063,0.20039693252314303
0.05373542755842209,0.06361066235864297,0.2231421647819063,0.20039693252314303
0.05366728827357292,0.06361066235864297,0.22354604200323103,0.20039693252314303
0.053654830902814865,0.06381260096930533,0.22354604200323103,0.20039693252314303
0.05362031236290932,0.06381260096930533,0.22374798061389337,0.20039693252314303
0.05361276865005493,0.0640145395799677,0.22374798061389337,0.20039693252314303
0.05300460010766983,0.0640145395799677,0.2275848142164782,0.20039693252314303
0.053001485764980316,0.06421647819063005,0.2275848142164782,0.20039693252314303
0.05298423767089844,0.06421647819063005,0.22778675282714056,0.20039693252314303
0.05295267328619957,0.06462035541195477,0.22778675282714056,0.20039693252314303
0.05241549387574196,0.06462035541195477,0.23182552504038773,0.20039693252314303
0.05234639719128609,0.06522617124394184,0.23182552504038773,0.20039693252314303
0.05230558663606644,0.06522617124394184,0.23263327948303716,0.20039693252314303
0.05228147283196449,0.0654281098546042,0.23263327948303716,0.20039693252314303
0.05219525843858719,0.0654281098546042,0.23323909531502424,0.20039693252314303
0.05214978754520416,0.06563004846526656,0.23323909531502424,0.20039693252314303
0.05210680887103081,0.06563004846526656,0.23364297253634894,0.20039693252314303
0.0521012544631958,0.06583198707592892,0.23364297253634894,0.20039693252314303
0.05209849029779434,0.06583198707592892,0.2338449111470113,0.20039693252314303
0.052077870815992355,0.06603392568659128,0.2338449111470113,0.20039693252314303
0.05207005515694618,0.06603392568659128,0.23404684975767368,0.20039693252314303
0.05204785615205765,0.06623586429725363,0.23404684975767368,0.20039693252314303
0.05199349299073219,0.06623586429725363,0.23465266558966075,0.20039693252314303
0.0519806444644928,0.066437802907916,0.23465266558966075,0.20039693252314303
0.05197049677371979,0.066437802907916,0.2348546042003231,0.20039693252314303
0.05192384868860245,0.06663974151857835,0.2348546042003231,0.20039693252314303
0.051912177354097366,0.06663974151857835,0.23505654281098545,0.20039693252314303
0.051910433918237686,0.06684168012924072,0.23505654281098545,0.20039693252314303
0.05191008001565933,0.06684168012924072,0.23525848142164782,0.20039693252314303
0.05190522223711014,0.06704361873990307,0.23525848142164782,0.20039693252314303
0.051840607076883316,0.06704361873990307,0.23566235864297252,0.20039693252314303
0.05180595442652702,0.06724555735056542,0.23566235864297252,0.20039693252314303
0.05171436443924904,0.06724555735056542,0.23626817447495962,0.20039693252314303
0.05169364809989929,0.06744749596122779,0.23626817447495962,0.20039693252314303
0.05158602073788643,0.06744749596122779,0.2372778675282714,0.20039693252314303
0.051571302115917206,0.06764943457189014,0.2372778675282714,0.20039693252314303
0.05154228210449219,0.06764943457189014,0.23768174474959614,0.20039693252314303
0.05150463059544563,0.06805331179321486,0.23768174474959614,0.20039693252314303
0.05148834362626076,0.06805331179321486,0.23788368336025847,0.20039693252314303
0.05148300901055336,0.06825525040387723,0.23788368336025847,0.20039693252314303
0.051480550318956375,0.06825525040387723,0.23808562197092084,0.20039693252314303
0.051458753645420074,0.06845718901453958,0.23808562197092084,0.20039693252314303
0.05143081024289131,0.06845718901453958,0.2386914378029079,0.20039693252314303
0.05142899602651596,0.06865912762520193,0.2386914378029079,0.20039693252314303
0.05136260762810707,0.06865912762520193,0.23929725363489499,0.20039693252314303
0.05134817585349083,0.0688610662358643,0.23929725363489499,0.20039693252314303
0.05130939558148384,0.0688610662358643,0.23990306946688206,0.20039693252314303
0.05129745602607727,0.06906300484652665,0.23990306946688206,0.20039693252314303
0.051203321665525436,0.06906300484652665,0.24091276252019386,0.20039693252314303
0.051174405962228775,0.06926494345718902,0.24091276252019386,0.20039693252314303
0.05116986110806465,0.06926494345718902,0.24111470113085623,0.20039693252314303
0.05115750432014465,0.06946688206785137,0.24111470113085623,0.20039693252314303
0.050997231155633926,0.06946688206785137,0.24252827140549274,0.20039693252314303
0.050915978848934174,0.06987075928917609,0.24252827140549274,0.20039693252314303
0.050898656249046326,0.06987075928917609,0.24293214862681745,0.20039693252314303
0.0508771650493145,0.07007269789983844,0.24293214862681745,0.20039693252314303
0.05049682781100273,0.07007269789983844,0.2465670436187399,0.20039693252314303
0.05048767477273941,0.07027463651050081,0.2465670436187399,0.20039693252314303
0.05047595873475075,0.07027463651050081,0.2469709208400646,0.20039693252314303
0.05047113075852394,0.07047657512116316,0.2469709208400646,0.20039693252314303
0.05031415820121765,0.07047657512116316,0.24838449111470112,0.20039693252314303
0.05031086131930351,0.07067851373182553,0.24838449111470112,0.20039693252314303
0.050292257219552994,0.07067851373182553,0.2485864297253635,0.20039693252314303
0.050288405269384384,0.07088045234248788,0.2485864297253635,0.20039693252314303
0.05024636536836624,0.07088045234248788,0.24939418416801293,0.20039693252314303
0.05024092271924019,0.07108239095315025,0.24939418416801293,0.20039693252314303
0.05023493617773056,0.07108239095315025,0.2495961227786753,0.20039693252314303
0.050227902829647064,0.0712843295638126,0.2495961227786753,0.20039693252314303
0.050142884254455566,0.0712843295638126,0.25040387722132473,0.20039693252314303
0.05005326867103577,0.07148626817447495,0.25040387722132473,0.20039693252314303
0.05003906786441803,0.07148626817447495,0.2508077544426494,0.20039693252314303
0.05002939701080322,0.07168820678513732,0.2508077544426494,0.20039693252314303
0.049886591732501984,0.07168820678513732,0.2520193861066236,0.20039693252314303
0.04986773803830147,0.07229402261712439,0.2520193861066236,0.20039693252314303
0.04985874891281128,0.07229402261712439,0.2522213247172859,0.20039693252314303
0.04980964958667755,0.07269789983844911,0.2522213247172859,0.20039693252314303
0.04948694258928299,0.07269789983844911,0.25464458804523427,0.20039693252314303
0.049469754099845886,0.07310177705977383,0.25464458804523427,0.20039693252314303
0.04934174567461014,0.07310177705977383,0.2552504038772213,0.20039693252314303
0.04933089762926102,0.07330371567043618,0.2552504038772213,0.20039693252314303
0.04924772307276726,0.07330371567043618,0.2560581583198708,0.20039693252314303
0.04907054454088211,0.07411147011308562,0.2560581583198708,0.20039693252314303
0.04906001687049866,0.07411147011308562,0.25626009693053314,0.20039693252314303
0.0490461140871048,0.07431340872374798,0.25626009693053314,0.20039693252314303
0.04901967570185661,0.07431340872374798,0.2566639741518578,0.20039693252314303
0.04900968819856644,0.07451534733441034,0.2566639741518578,0.20039693252314303
0.0486510768532753,0.07451534733441034,0.25908723747980617,0.20039693252314303
0.04863802716135979,0.0747172859450727,0.25908723747980617,0.20039693252314303
0.04860144853591919,0.0747172859450727,0.2592891760904685,0.20039693252314303
0.04855724051594734,0.07491922455573506,0.2592891760904685,0.20039693252314303
0.04846210777759552,0.07491922455573506,0.2602988691437803,0.20039693252314303
0.04843441769480705,0.07512116316639741,0.2602988691437803,0.20039693252314303
0.048411138355731964,0.07512116316639741,0.26090468497576735,0.20039693252314303
0.04839532449841499,0.07532310177705977,0.26090468497576735,0.20039693252314303
0.04828524962067604,0.07532310177705977,0.2621163166397415,0.20039693252314303
0.048276301473379135,0.07552504038772213,0.2621163166397415,0.20039693252314303
0.04812750220298767,0.07552504038772213,0.2637318255250404,0.20039693252314303
0.04806043580174446,0.0761308562197092,0.2637318255250404,0.20039693252314303
0.048011139035224915,0.0761308562197092,0.2651453957996769,0.20039693252314303
0.04796574264764786,0.07633279483037157,0.2651453957996769,0.20039693252314303
0.04795870557427406,0.07633279483037157,0.2655492730210016,0.20039693252314303
0.04795800894498825,0.07653473344103393,0.2655492730210016,0.20039693252314303
0.0478709377348423,0.07653473344103393,0.26635702746365103,0.20039693252314303
0.04784638062119484,0.07693861066235864,0.26635702746365103,0.20039693252314303
0.04779590666294098,0.07693861066235864,0.2671647819063005,0.20039693252314303
0.04776258394122124,0.077140549273021,0.2671647819063005,0.20039693252314303
0.047667887061834335,0.077140549273021,0.268578352180937,0.20039693252314303
0.04762532189488411,0.07734248788368336,0.268578352180937,0.20039693252314303
0.0476195327937603,0.07734248788368336,0.2687802907915994,0.20039693252314303
0.04760501906275749,0.07754442649434572,0.2687802907915994,0.20039693252314303
0.04754425585269928,0.07754442649434572,0.2695880452342488,0.20039693252314303
0.04750216007232666,0.07774636510500808,0.2695880452342488,0.20039693252314303
0.04747184365987778,0.07774636510500808,0.2699919224555735,0.20039693252314303
0.047469574958086014,0.07794830371567044,0.2699919224555735,0.20039693252314303
0.047335680574178696,0.07794830371567044,0.27140549273021003,0.20039693252314303
0.04729967564344406,0.07815024232633279,0.27140549273021003,0.20039693252314303
0.04711916297674179,0.07815024232633279,0.2730210016155089,0.20039693252314303
0.04709002003073692,0.07835218093699516,0.2730210016155089,0.20039693252314303
0.047065217047929764,0.07835218093699516,0.2732229402261712,0.20039693252314303
0.04703734070062637,0.07855411954765751,0.2732229402261712,0.20039693252314303
0.046959038823843,0.07855411954765751,0.27362681744749595,0.20039693252314303
0.046924956142902374,0.0791599353796446,0.27362681744749595,0.20039693252314303
0.04690058156847954,0.0791599353796446,0.27463651050080773,0.20039693252314303
0.04686921462416649,0.07936187399030695,0.27463651050080773,0.20039693252314303
0.046838223934173584,0.07936187399030695,0.2748384491114701,0.20039693252314303
0.04681053012609482,0.0795638126009693,0.2748384491114701,0.20039693252314303
0.04679885134100914,0.0795638126009693,0.27504038772213246,0.20039693252314303
0.0467783585190773,0.07976575121163167,0.27504038772213246,0.20039693252314303
0.04670899733901024,0.07976575121163167,0.2754442649434572,0.20039693252314303
0.04670422524213791,0.07996768982229402,0.2754442649434572,0.20039693252314303
0.046521976590156555,0.07996768982229402,0.276453957996769,0.20039693252314303
0.04652056470513344,0.08016962843295639,0.276453957996769,0.20039693252314303
0.04648376256227493,0.08016962843295639,0.27726171243941844,0.20039693252314303
0.04645996168255806,0.0805735056542811,0.27726171243941844,0.20039693252314303
0.0464298352599144,0.0805735056542811,0.2776655896607431,0.20039693252314303
0.04641540348529816,0.08077544426494346,0.2776655896607431,0.20039693252314303
0.04631486162543297,0.08077544426494346,0.2784733441033926,0.20039693252314303
0.046300679445266724,0.08097738287560581,0.2784733441033926,0.20039693252314303
0.04610946401953697,0.08097738287560581,0.27968497576736673,0.20039693252314303
0.046107519418001175,0.08117932148626818,0.27968497576736673,0.20039693252314303
0.04610004648566246,0.08117932148626818,0.2798869143780291,0.20039693252314303
0.04605862870812416,0.08138126009693053,0.2798869143780291,0.20039693252314303
0.046035557985305786,0.08138126009693053,0.28008885298869146,0.20039693252314303
0.04601755365729332,0.0815831987075929,0.28008885298869146,0.20039693252314303
0.04587384685873985,0.0815831987075929,0.28109854604200324,0.20039693252314303
0.04586878791451454,0.08178513731825525,0.28109854604200324,0.20039693252314303
0.04574168473482132,0.08178513731825525,0.2823101777059774,0.20039693252314303
0.04566134139895439,0.08218901453957997,0.2823101777059774,0.20039693252314303
0.04559404030442238,0.08218901453957997,0.2829159935379645,0.20039693252314303
0.04558753967285156,0.08239095315024232,0.2829159935379645,0.20039693252314303
0.04556671530008316,0.08239095315024232,0.28331987075928916,0.20039693252314303
0.04556651413440704,0.08259289176090469,0.28331987075928916,0.20039693252314303
0.0454624779522419,0.08259289176090469,0.2837237479806139,0.20039693252314303
0.04535704478621483,0.08319870759289176,0.2837237479806139,0.20039693252314303
0.045291148126125336,0.08319870759289176,0.2851373182552504,0.20039693252314303
0.04520362243056297,0.08340064620355411,0.2851373182552504,0.20039693252314303
0.04518261179327965,0.08340064620355411,0.2859450726978998,0.20039693252314303
0.04513723403215408,0.08360258481421648,0.2859450726978998,0.20039693252314303
0.04512687772512436,0.08360258481421648,0.2861470113085622,0.20039693252314303
0.04508969932794571,0.08380452342487883,0.2861470113085622,0.20039693252314303
0.04503795504570007,0.08380452342487883,0.2865508885298869,0.20039693252314303
0.045035526156425476,0.0840064620355412,0.2865508885298869,0.20039693252314303
0.04496381804347038,0.0840064620355412,0.28776252019386106,0.20039693252314303
0.04495713487267494,0.08420840064620355,0.28776252019386106,0.20039693252314303
0.044935442507267,0.08420840064620355,0.2879644588045234,0.20039693252314303
0.04493054747581482,0.08441033925686592,0.2879644588045234,0.20039693252314303
0.0449213944375515,0.08441033925686592,0.2881663974151858,0.20039693252314303
0.04483483359217644,0.08521809369951534,0.2881663974151858,0.20039693252314303
0.04477822780609131,0.08521809369951534,0.28978190630048467,0.20039693252314303
0.04475536197423935,0.08542003231017771,0.28978190630048467,0.20039693252314303
0.04453565925359726,0.08542003231017771,0.29220516962843296,0.20039693252314303
0.044528067111968994,0.08562197092084006,0.29220516962843296,0.20039693252314303
0.04450712725520134,0.08562197092084006,0.2926090468497577,0.20039693252314303
0.04440905898809433,0.08622778675282713,0.2926090468497577,0.20039693252314303
0.04440126195549965,0.08622778675282713,0.29281098546042006,0.20039693252314303
0.0443590022623539,0.0864297253634895,0.29281098546042006,0.20039693252314303
0.04435182362794876,0.0864297253634895,0.29301292407108237,0.20039693252314303
0.04434787482023239,0.08663166397415185,0.29301292407108237,0.20039693252314303
0.04434452950954437,0.08663166397415185,0.29321486268174474,0.20039693252314303
0.04433566704392433,0.08683360258481422,0.29321486268174474,0.20039693252314303
0.0443105511367321,0.08683360258481422,0.29422455573505657,0.20039693252314303
0.044297654181718826,0.08723747980613894,0.29422455573505657,0.20039693252314303
0.0442228801548481,0.08723747980613894,0.29462843295638125,0.20039693252314303
0.04419521242380142,0.08743941841680129,0.29462843295638125,0.20039693252314303
0.04408169165253639,0.08743941841680129,0.29604200323101776,0.20039693252314303
0.04406917467713356,0.08764135702746365,0.29604200323101776,0.20039693252314303
0.04398241639137268,0.08764135702746365,0.2962439418416801,0.20039693252314303
0.04398224502801895,0.08784329563812601,0.2962439418416801,0.20039693252314303
0.04392200708389282,0.08784329563812601,0.29705169628432954,0.20039693252314303
0.04384540766477585,0.08804523424878836,0.29705169628432954,0.20039693252314303
0.04382985085248947,0.08804523424878836,0.2972536348949919,0.20039693252314303
0.04381026700139046,0.08844911147011308,0.2972536348949919,0.20039693252314303
0.04374484345316887,0.08844911147011308,0.29745557350565427,0.20039693252314303
0.043720610439777374,0.08865105008077545,0.29745557350565427,0.20039693252314303
0.043708305805921555,0.08865105008077545,0.297859450726979,0.20039693252314303
0.04367666319012642,0.08905492730210016,0.297859450726979,0.20039693252314303
0.043669555336236954,0.08905492730210016,0.29806138933764137,0.20039693252314303
0.04364186152815819,0.08925686591276252,0.29806138933764137,0.20039693252314303
0.04363936558365822,0.08925686591276252,0.29826332794830374,0.20039693252314303
0.04361255094408989,0.08945880452342488,0.29826332794830374,0.20039693252314303
0.04357452318072319,0.08945880452342488,0.2988691437802908,0.20039693252314303
0.04356830194592476,0.08966074313408724,0.2988691437802908,0.20039693252314303
0.04352932050824165,0.08966074313408724,0.29987883683360256,0.20039693252314303
0.043526533991098404,0.0898626817447496,0.29987883683360256,0.20039693252314303
0.0435219332575798,0.0898626817447496,0.3000807754442649,0.20039693252314303
0.0435008630156517,0.09006462035541195,0.3000807754442649,0.20039693252314303
0.043488509953022,0.09006462035541195,0.3002827140549273,0.20039693252314303
0.04348721355199814,0.09026655896607431,0.3002827140549273,0.20039693252314303
0.04348410293459892,0.09026655896607431,0.30048465266558966,0.20039693252314303
0.04341522231698036,0.09087237479806139,0.30048465266558966,0.20039693252314303
0.043204888701438904,0.09087237479806139,0.30250403877221327,0.20039693252314303
0.04320429265499115,0.09107431340872375,0.30250403877221327,0.20039693252314303
0.043185044080019,0.09107431340872375,0.30290791599353795,0.20039693252314303
0.043183837085962296,0.0912762520193861,0.30290791599353795,0.20039693252314303
0.04313824325799942,0.0912762520193861,0.3031098546042003,0.20039693252314303
0.04312459006905556,0.09147819063004846,0.3031098546042003,0.20039693252314303
0.04299021512269974,0.09147819063004846,0.3041195476575121,0.20039693252314303
0.04292585700750351,0.09208400646203554,0.3041195476575121,0.20039693252314303
0.04290241375565529,0.09208400646203554,0.3045234248788368,0.20039693252314303
0.04284944012761116,0.09248788368336026,0.3045234248788368,0.20039693252314303
0.042818550020456314,0.09248788368336026,0.30492730210016156,0.20039693252314303
0.042809512466192245,0.09268982229402262,0.30492730210016156,0.20039693252314303
0.04279612749814987,0.09268982229402262,0.3051292407108239,0.20039693252314303
0.042773861438035965,0.09289176090468497,0.3051292407108239,0.20039693252314303
0.04265142232179642,0.09289176090468497,0.3067447495961228,0.20039693252314303
0.042614396661520004,0.09309369951534734,0.3067447495961228,0.20039693252314303
0.04254904016852379,0.09309369951534734,0.3075525040387722,0.20039693252314303
0.042523495852947235,0.09349757673667206,0.3075525040387722,0.20039693252314303
0.0425112321972847,0.09349757673667206,0.3077544426494346,0.20039693252314303
0.04248654469847679,0.09410339256865913,0.3077544426494346,0.20039693252314303
0.0424363799393177,0.09410339256865913,0.3083602584814216,0.20039693252314303
0.04242758825421333,0.09430533117932148,0.3083602584814216,0.20039693252314303
0.042417239397764206,0.09430533117932148,0.30876413570274636,0.20039693252314303
0.04240119829773903,0.09450726978998385,0.30876413570274636,0.20039693252314303
0.042338043451309204,0.09450726978998385,0.30936995153473346,0.20039693252314303
0.04231024906039238,0.0947092084006462,0.30936995153473346,0.20039693252314303
0.04230115935206413,0.0947092084006462,0.3095718901453958,0.20039693252314303
0.04230028763413429,0.09491114701130857,0.3095718901453958,0.20039693252314303
0.04229225590825081,0.09491114701130857,0.30977382875605813,0.20039693252314303
0.04227931797504425,0.09531502423263329,0.30977382875605813,0.20039693252314303
0.04226035624742508,0.09531502423263329,0.3099757673667205,0.20039693252314303
0.042238324880599976,0.09551696284329564,0.3099757673667205,0.20039693252314303
0.04220511019229889,0.09551696284329564,0.31017770597738287,0.20039693252314303
0.042190518230199814,0.09571890145395799,0.31017770597738287,0.20039693252314303
0.04204452410340309,0.09571890145395799,0.3115912762520194,0.20039693252314303
0.042042527347803116,0.09592084006462036,0.3115912762520194,0.20039693252314303
0.04200679436326027,0.09592084006462036,0.3128029079159935,0.20039693252314303
0.041989799588918686,0.09632471728594508,0.3128029079159935,0.20039693252314303
0.04179738461971283,0.09632471728594508,0.31381260096930536,0.20039693252314303
0.0417916476726532,0.09652665589660743,0.31381260096930536,0.20039693252314303
0.0416899248957634,0.09652665589660743,0.31482229402261713,0.20039693252314303
0.04167665168642998,0.0967285945072698,0.31482229402261713,0.20039693252314303
0.04163680225610733,0.0967285945072698,0.31563004846526654,0.20039693252314303
0.04158039763569832,0.09693053311793215,0.31563004846526654,0.20039693252314303
0.04142202064394951,0.09693053311793215,0.3166397415185784,0.20039693252314303
0.04140649735927582,0.0971324717285945,0.3166397415185784,0.20039693252314303
0.04128504544496536,0.0971324717285945,0.3182552504038772,0.20039693252314303
0.04127821698784828,0.09733441033925687,0.3182552504038772,0.20039693252314303
0.041238412261009216,0.09733441033925687,0.3188610662358643,0.20039693252314303
0.041230443865060806,0.09753634894991922,0.3188610662358643,0.20039693252314303
0.041219562292099,0.09753634894991922,0.31926494345718903,0.20039693252314303
0.04121920466423035,0.09773828756058159,0.31926494345718903,0.20039693252314303
0.04109350964426994,0.09773828756058159,0.32067851373182554,0.20039693252314303
0.04102606326341629,0.09834410339256866,0.32067851373182554,0.20039693252314303
0.04095805808901787,0.09834410339256866,0.32148626817447495,0.20039693252314303
0.0409296415746212,0.09854604200323101,0.32148626817447495,0.20039693252314303
0.04078509286046028,0.09854604200323101,0.3226978998384491,0.20039693252314303
0.04077771306037903,0.09874798061389338,0.3226978998384491,0.20039693252314303
0.04076763987541199,0.09874798061389338,0.32289983844911146,0.20039693252314303
0.04076303169131279,0.09894991922455573,0.32289983844911146,0.20039693252314303
0.04065486788749695,0.09894991922455573,0.3249192245557351,0.20039693252314303
0.0406523160636425,0.0991518578352181,0.3249192245557351,0.20039693252314303
0.04061667621135712,0.0991518578352181,0.32532310177705975,0.20039693252314303
0.040611568838357925,0.09935379644588045,0.32532310177705975,0.20039693252314303
0.04059932008385658,0.09935379644588045,0.3255250403877221,0.20039693252314303
0.04059703275561333,0.0995557350565428,0.3255250403877221,0.20039693252314303
0.04055751860141754,0.0995557350565428,0.3261308562197092,0.20039693252314303
0.04054277762770653,0.09975767366720517,0.3261308562197092,0.20039693252314303
0.04046078771352768,0.09975767366720517,0.327140549273021,0.20039693252314303
0.04045628383755684,0.09995961227786752,0.327140549273021,0.20039693252314303
0.04036413133144379,0.09995961227786752,0.32835218093699514,0.20039693252314303
0.04035557806491852,0.10036348949919224,0.32835218093699514,0.20039693252314303
0.04034847021102905,0.10036348949919224,0.3287560581583199,0.20039693252314303
0.040316514670848846,0.10076736672051696,0.3287560581583199,0.20039693252314303
0.040260858833789825,0.10076736672051696,0.3293618739903069,0.20039693252314303
0.04025954380631447,0.10096930533117932,0.3293618739903069,0.20039693252314303
0.040116582065820694,0.10096930533117932,0.33138126009693053,0.20039693252314303
0.04010980203747749,0.10117124394184168,0.33138126009693053,0.20039693252314303
0.040009912103414536,0.10117124394184168,0.3325928917609047,0.20039693252314303
0.03997723385691643,0.10177705977382875,0.3325928917609047,0.20039693252314303
0.039895448833703995,0.10177705977382875,0.33420840064620355,0.20039693252314303
0.03989393264055252,0.10197899838449112,0.33420840064620355,0.20039693252314303
0.03985459357500076,0.10197899838449112,0.3346122778675283,0.20039693252314303
0.03978341445326805,0.10218093699515347,0.3346122778675283,0.20039693252314303
0.03970050439238548,0.10218093699515347,0.33582390953150243,0.20039693252314303
0.039685945957899094,0.10258481421647819,0.33582390953150243,0.20039693252314303
0.03960707038640976,0.10258481421647819,0.3364297253634895,0.20039693252314303
0.03959748148918152,0.10278675282714055,0.3364297253634895,0.20039693252314303
0.03958456590771675,0.10278675282714055,0.33663166397415184,0.20039693252314303
0.039554089307785034,0.10298869143780291,0.33663166397415184,0.20039693252314303
0.03944139927625656,0.10298869143780291,0.3390549273021002,0.20039693252314303
0.03940417245030403,0.10339256865912763,0.3390549273021002,0.20039693252314303
0.039364561438560486,0.10339256865912763,0.34006462035541196,0.20039693252314303
0.03934132307767868,0.10359450726978998,0.34006462035541196,0.20039693252314303
0.039328012615442276,0.10359450726978998,0.3408723747980614,0.20039693252314303
0.03928069397807121,0.10379644588045234,0.3408723747980614,0.20039693252314303
0.039171002805233,0.10379644588045234,0.34168012924071084,0.20039693252314303
0.03916934132575989,0.1039983844911147,0.34168012924071084,0.20039693252314303
0.039130114018917084,0.1039983844911147,0.3420840064620355,0.20039693252314303
0.039124611765146255,0.10420032310177706,0.3420840064620355,0.20039693252314303
0.03899981081485748,0.10420032310177706,0.34390145395799676,0.20039693252314303
0.03898300975561142,0.10440226171243942,0.34390145395799676,0.20039693252314303
0.03896306827664375,0.10440226171243942,0.3443053311793215,0.20039693252314303
0.03894273191690445,0.10460420032310178,0.3443053311793215,0.20039693252314303
0.03892534598708153,0.10460420032310178,0.3447092084006462,0.20039693252314303
0.03888154774904251,0.10480613893376414,0.3447092084006462,0.20039693252314303
0.038868580013513565,0.10480613893376414,0.34491114701130854,0.20039693252314303
0.03885908052325249,0.1050080775444265,0.34491114701130854,0.20039693252314303
0.038790829479694366,0.1050080775444265,0.34592084006462037,0.20039693252314303
0.038789909332990646,0.10521001615508885,0.34592084006462037,0.20039693252314303
0.038709480315446854,0.10521001615508885,0.3471324717285945,0.20039693252314303
0.038671281188726425,0.10541195476575121,0.3471324717285945,0.20039693252314303
0.0386696383357048,0.10541195476575121,0.3473344103392569,0.20039693252314303
0.03865213692188263,0.10561389337641357,0.3473344103392569,0.20039693252314303
0.03856761008501053,0.10561389337641357,0.34773828756058156,0.20039693252314303
0.03854012116789818,0.10581583198707593,0.34773828756058156,0.20039693252314303
0.038501303642988205,0.10581583198707593,0.34834410339256866,0.20039693252314303
0.03850121796131134,0.10601777059773829,0.34834410339256866,0.20039693252314303
0.03848406672477722,0.10601777059773829,0.34894991922455576,0.20039693252314303
0.03847217559814453,0.10621970920840064,0.34894991922455576,0.20039693252314303
0.038466714322566986,0.10621970920840064,0.34915185783521807,0.20039693252314303
0.038456425070762634,0.10662358642972536,0.34915185783521807,0.20039693252314303
0.038440439850091934,0.10662358642972536,0.34975767366720517,0.20039693252314303
0.038414083421230316,0.10682552504038773,0.34975767366720517,0.20039693252314303
0.03838052973151207,0.10682552504038773,0.3501615508885299,0.20039693252314303
0.03837365657091141,0.10702746365105008,0.3501615508885299,0.20039693252314303
0.0382562018930912,0.10702746365105008,0.35218093699515346,0.20039693252314303
0.0382273867726326,0.1074313408723748,0.35218093699515346,0.20039693252314303
0.03821590170264244,0.1074313408723748,0.3523828756058158,0.20039693252314303
0.038215070962905884,0.10763327948303715,0.3523828756058158,0.20039693252314303
0.03821486234664917,0.10763327948303715,0.3525848142164782,0.20039693252314303
0.03819720447063446,0.10783521809369952,0.3525848142164782,0.20039693252314303
0.03804564103484154,0.10783521809369952,0.3548061389337641,0.20039693252314303
0.03804479166865349,0.10803715670436187,0.3548061389337641,0.20039693252314303
0.038027942180633545,0.10803715670436187,0.3554119547657512,0.20039693252314303
0.03798752650618553,0.10823909531502424,0.3554119547657512,0.20039693252314303
0.03791651874780655,0.10823909531502424,0.356421647819063,0.20039693252314303
0.03788859397172928,0.10844103392568659,0.356421647819063,0.20039693252314303
0.03788122534751892,0.10844103392568659,0.3568255250403877,0.20039693252314303
0.037877704948186874,0.10864297253634896,0.3568255250403877,0.20039693252314303
0.03786888346076012,0.10864297253634896,0.35722940226171246,0.20039693252314303
0.03785562142729759,0.10884491114701131,0.35722940226171246,0.20039693252314303
0.037848129868507385,0.10884491114701131,0.35763327948303714,0.20039693252314303
0.03781724348664284,0.10945072697899838,0.35763327948303714,0.20039693252314303
0.037792738527059555,0.10945072697899838,0.3578352180936995,0.20039693252314303
0.03775068745017052,0.1098546042003231,0.3578352180936995,0.20039693252314303
0.037725262343883514,0.1098546042003231,0.35823909531502424,0.20039693252314303
0.0377044603228569,0.11005654281098547,0.35823909531502424,0.20039693252314303
0.037704408168792725,0.11005654281098547,0.3584410339256866,0.20039693252314303
0.03767341002821922,0.11046042003231017,0.3584410339256866,0.20039693252314303
0.03766296058893204,0.11046042003231017,0.35864297253634897,0.20039693252314303
0.03759925067424774,0.11066235864297254,0.35864297253634897,0.20039693252314303
0.03759317845106125,0.11066235864297254,0.35884491114701134,0.20039693252314303
0.037558961659669876,0.11086429725363489,0.35884491114701134,0.20039693252314303
0.037537381052970886,0.11086429725363489,0.3594507269789984,0.20039693252314303
0.037530191242694855,0.11106623586429726,0.3594507269789984,0.20039693252314303
0.03748022019863129,0.11106623586429726,0.36046042003231016,0.20039693252314303
0.03747088462114334,0.11126817447495961,0.36046042003231016,0.20039693252314303
0.03745715692639351,0.11126817447495961,0.36106623586429726,0.20039693252314303
0.03744534030556679,0.11147011308562198,0.36106623586429726,0.20039693252314303
0.03741614520549774,0.11147011308562198,0.3616720516962843,0.20039693252314303
0.03739359229803085,0.11167205169628433,0.3616720516962843,0.20039693252314303
0.03737855702638626,0.11167205169628433,0.36187399030694667,0.20039693252314303
0.03737078234553337,0.11187399030694668,0.36187399030694667,0.20039693252314303
0.037039417773485184,0.11187399030694668,0.3657108239095315,0.20039693252314303
0.03702278062701225,0.11207592891760905,0.3657108239095315,0.20039693252314303
0.037002209573984146,0.11207592891760905,0.36591276252019383,0.20039693252314303
0.03700202703475952,0.1122778675282714,0.36591276252019383,0.20039693252314303
0.03693971037864685,0.1122778675282714,0.36651857835218093,0.20039693252314303
0.036923449486494064,0.11247980613893377,0.36651857835218093,0.20039693252314303
0.03691057860851288,0.11247980613893377,0.36692245557350567,0.20039693252314303
0.03689943999052048,0.11268174474959612,0.36692245557350567,0.20039693252314303
0.036884889006614685,0.11268174474959612,0.36712439418416803,0.20039693252314303
0.03687350079417229,0.11288368336025849,0.36712439418416803,0.20039693252314303
0.03682003915309906,0.11288368336025849,0.3683360258481422,0.20039693252314303
0.03674910217523575,0.11308562197092084,0.3683360258481422,0.20039693252314303
0.03671654313802719,0.11308562197092084,0.3691437802907916,0.20039693252314303
0.03668174892663956,0.11369143780290791,0.3691437802907916,0.20039693252314303
0.036530282348394394,0.11369143780290791,0.3715670436187399,0.20039693252314303
0.03652510046958923,0.11389337641357028,0.3715670436187399,0.20039693252314303
0.03650679439306259,0.11389337641357028,0.37176898222940225,0.20039693252314303
0.03650141879916191,0.11409531502423263,0.37176898222940225,0.20039693252314303
0.03649977594614029,0.11409531502423263,0.3719709208400646,0.20039693252314303
0.03648556023836136,0.11429725363489499,0.3719709208400646,0.20039693252314303
0.03643428161740303,0.11429725363489499,0.3725767366720517,0.20039693252314303
0.036408163607120514,0.11449919224555735,0.3725767366720517,0.20039693252314303
0.036315396428108215,0.11449919224555735,0.3739903069466882,0.20039693252314303
0.03626667708158493,0.1147011308562197,0.3739903069466882,0.20039693252314303
0.03624090924859047,0.1147011308562197,0.37459612277867527,0.20039693252314303
0.03623976558446884,0.11490306946688207,0.37459612277867527,0.20039693252314303
0.03619006648659706,0.11490306946688207,0.375,0.20039693252314303
0.03613586723804474,0.11510500807754442,0.375,0.20039693252314303
0.03609883785247803,0.11510500807754442,0.37540387722132473,0.20039693252314303
0.03609716147184372,0.11530694668820679,0.37540387722132473,0.20039693252314303
0.03608955070376396,0.11530694668820679,0.3760096930533118,0.20039693252314303
0.03608774021267891,0.11550888529886914,0.3760096930533118,0.20039693252314303
0.03607451170682907,0.11550888529886914,0.37621163166397414,0.20039693252314303
0.03607374429702759,0.1157108239095315,0.37621163166397414,0.20039693252314303
0.036053288727998734,0.1157108239095315,0.37681744749596124,0.20039693252314303
0.03599770367145538,0.11591276252019386,0.37681744749596124,0.20039693252314303
0.03599115088582039,0.11591276252019386,0.3772213247172859,0.20039693252314303
0.0359274223446846,0.11611470113085622,0.3772213247172859,0.20039693252314303
0.03589768335223198,0.11611470113085622,0.377827140549273,0.20039693252314303
0.035886865109205246,0.11631663974151858,0.377827140549273,0.20039693252314303
0.035806652158498764,0.11631663974151858,0.3794426494345719,0.20039693252314303
0.03579844906926155,0.11651857835218093,0.3794426494345719,0.20039693252314303
0.03574874997138977,0.11651857835218093,0.38065428109854604,0.20039693252314303
0.035722341388463974,0.1167205169628433,0.38065428109854604,0.20039693252314303
0.03571811690926552,0.1167205169628433,0.3808562197092084,0.20039693252314303
0.03571229800581932,0.11692245557350565,0.3808562197092084,0.20039693252314303
0.035697806626558304,0.11692245557350565,0.3810581583198708,0.20039693252314303
0.035688403993844986,0.11732633279483037,0.3810581583198708,0.20039693252314303
0.035669196397066116,0.11732633279483037,0.38126009693053314,0.20039693252314303
0.03566873073577881,0.11752827140549273,0.38126009693053314,0.20039693252314303
0.03563539683818817,0.11752827140549273,0.3816639741518578,0.20039693252314303
0.03563525155186653,0.11773021001615509,0.3816639741518578,0.20039693252314303
0.03560759872198105,0.11773021001615509,0.38206785137318255,0.20039693252314303
0.035603344440460205,0.11793214862681745,0.38206785137318255,0.20039693252314303
0.03559204563498497,0.11793214862681745,0.38267366720516965,0.20039693252314303
0.03558805584907532,0.11813408723747981,0.38267366720516965,0.20039693252314303
0.035535622388124466,0.11813408723747981,0.38307754442649433,0.20039693252314303
0.03550201281905174,0.11873990306946688,0.38307754442649433,0.20039693252314303
0.035441286861896515,0.11873990306946688,0.3832794830371567,0.20039693252314303
0.035426925867795944,0.11894184168012924,0.3832794830371567,0.20039693252314303
0.03539690747857094,0.11894184168012924,0.38408723747980617,0.20039693252314303
0.035301871597766876,0.11954765751211632,0.38408723747980617,0.20039693252314303
0.03525726497173309,0.11954765751211632,0.38449111470113084,0.20039693252314303
0.03525657579302788,0.11974959612277868,0.38449111470113084,0.20039693252314303
0.03523797541856766,0.11974959612277868,0.3848949919224556,0.20039693252314303
0.035236552357673645,0.11995153473344103,0.3848949919224556,0.20039693252314303
0.03523370251059532,0.11995153473344103,0.38509693053311794,0.20039693252314303
0.03522494062781334,0.1201534733441034,0.38509693053311794,0.20039693252314303
0.03521401807665825,0.1201534733441034,0.3855008077544427,0.20039693252314303
0.03520961105823517,0.12035541195476575,0.3855008077544427,0.20039693252314303
0.03519941866397858,0.12035541195476575,0.38590468497576735,0.20039693252314303
0.035187672823667526,0.12055735056542811,0.38590468497576735,0.20039693252314303
0.03517410159111023,0.12055735056542811,0.3863085621970921,0.20039693252314303
0.03516709432005882,0.12075928917609047,0.3863085621970921,0.20039693252314303
0.03511431813240051,0.12075928917609047,0.3867124394184168,0.20039693252314303
0.03508825972676277,0.12096122778675283,0.3867124394184168,0.20039693252314303
0.03508063778281212,0.12096122778675283,0.3869143780290792,0.20039693252314303
0.035072531551122665,0.12116316639741519,0.3869143780290792,0.20039693252314303
0.03500911965966225,0.12116316639741519,0.38792407108239096,0.20039693252314303
0.03497885912656784,0.12136510500807754,0.38792407108239096,0.20039693252314303
0.034973159432411194,0.12136510500807754,0.38812600969305333,0.20039693252314303
0.034959468990564346,0.1215670436187399,0.38812600969305333,0.20039693252314303
0.03492661565542221,0.1215670436187399,0.388529886914378,0.20039693252314303
0.03486740216612816,0.12197092084006463,0.388529886914378,0.20039693252314303
0.03486672043800354,0.12197092084006463,0.3887318255250404,0.20039693252314303
0.0348539799451828,0.12217285945072698,0.3887318255250404,0.20039693252314303
0.0348479337990284,0.12217285945072698,0.3891357027463651,0.20039693252314303
0.0348319485783577,0.12237479806138933,0.3891357027463651,0.20039693252314303
0.03481845557689667,0.12237479806138933,0.3893376413570275,0.20039693252314303
0.03480490297079086,0.12298061389337642,0.3893376413570275,0.20039693252314303
0.03475885093212128,0.12298061389337642,0.3899434571890145,0.20039693252314303
0.034712471067905426,0.12338449111470114,0.3899434571890145,0.20039693252314303
0.034686941653490067,0.12338449111470114,0.390751211631664,0.20039693252314303
0.03467711806297302,0.12358642972536349,0.390751211631664,0.20039693252314303
0.03465108573436737,0.12358642972536349,0.39135702746365103,0.20039693252314303
0.034649807959795,0.12378836833602584,0.39135702746365103,0.20039693252314303
0.0346408374607563,0.12378836833602584,0.39196284329563813,0.20039693252314303
0.03463964909315109,0.12399030694668821,0.39196284329563813,0.20039693252314303
0.03460805490612984,0.12399030694668821,0.3929725363489499,0.20039693252314303
0.034604039043188095,0.12419224555735056,0.3929725363489499,0.20039693252314303
0.034493859857320786,0.12419224555735056,0.3945880452342488,0.20039693252314303
0.03447409346699715,0.12459612277867528,0.3945880452342488,0.20039693252314303
0.03446778282523155,0.12459612277867528,0.3949919224555735,0.20039693252314303
0.0344318188726902,0.125,0.3949919224555735,0.20039693252314303
0.03441058471798897,0.125,0.3951938610662359,0.20039693252314303
0.034408941864967346,0.12520193861066237,0.3951938610662359,0.20039693252314303
0.03440810739994049,0.12520193861066237,0.3953957996768982,0.20039693252314303
0.03439466655254364,0.1254038772213247,0.3953957996768982,0.20039693252314303
0.0343611054122448,0.1254038772213247,0.39579967689822293,0.20039693252314303
0.03434930369257927,0.12560581583198707,0.39579967689822293,0.20039693252314303
0.03431987389922142,0.12560581583198707,0.39620355411954766,0.20039693252314303
0.034313298761844635,0.12580775444264944,0.39620355411954766,0.20039693252314303
0.03425924479961395,0.12580775444264944,0.3970113085621971,0.20039693252314303
0.034251678735017776,0.1260096930533118,0.3970113085621971,0.20039693252314303
0.03413727506995201,0.1260096930533118,0.3990306946688207,0.20039693252314303
0.0341072753071785,0.12621163166397414,0.3990306946688207,0.20039693252314303
0.03408414497971535,0.12621163166397414,0.3994345718901454,0.20039693252314303
0.03406504914164543,0.1264135702746365,0.3994345718901454,0.20039693252314303
0.0339851975440979,0.1264135702746365,0.401453957996769,0.20039693252314303
0.033969517797231674,0.12681744749596122,0.401453957996769,0.20039693252314303
0.03382093459367752,0.12681744749596122,0.40387722132471726,0.20039693252314303
0.03381648287177086,0.12701938610662358,0.40387722132471726,0.20039693252314303
0.0338030569255352,0.12701938610662358,0.40448303715670436,0.20039693252314303
0.03378375247120857,0.12742326332794832,0.40448303715670436,0.20039693252314303
0.033736590296030045,0.12742326332794832,0.40508885298869146,0.20039693252314303
0.033721886575222015,0.12782714054927302,0.40508885298869146,0.20039693252314303
0.03358510509133339,0.12782714054927302,0.4063004846526656,0.20039693252314303
0.03358245640993118,0.1280290791599354,0.4063004846526656,0.20039693252314303
0.033580560237169266,0.1280290791599354,0.40650242326332797,0.20039693252314303
0.03356676921248436,0.1284329563812601,0.40650242326332797,0.20039693252314303
0.03351648896932602,0.1284329563812601,0.40751211631663975,0.20039693252314303
0.033465176820755005,0.12924071082390953,0.40751211631663975,0.20039693252314303
0.03327935189008713,0.12924071082390953,0.41033925686591277,0.20039693252314303
0.033278319984674454,0.1294426494345719,0.41033925686591277,0.20039693252314303
0.033249348402023315,0.1294426494345719,0.4107431340872375,0.20039693252314303
0.033245690166950226,0.12964458804523424,0.4107431340872375,0.20039693252314303
0.03319510444998741,0.12964458804523424,0.4117528271405493,0.20039693252314303
0.03314879536628723,0.13025040387722134,0.4117528271405493,0.20039693252314303
0.033144280314445496,0.13025040387722134,0.41195476575121165,0.20039693252314303
0.03310832753777504,0.13065428109854604,0.41195476575121165,0.20039693252314303
0.03310653939843178,0.13065428109854604,0.412156704361874,0.20039693252314303
0.03309942036867142,0.13105815831987075,0.412156704361874,0.20039693252314303
0.0330946147441864,0.13105815831987075,0.4123586429725363,0.20039693252314303
0.03306186571717262,0.13126009693053312,0.4123586429725363,0.20039693252314303
0.03305751830339432,0.13126009693053312,0.4125605815831987,0.20039693252314303
0.03304017335176468,0.13166397415185785,0.4125605815831987,0.20039693252314303
0.033025991171598434,0.13166397415185785,0.4129644588045234,0.20039693252314303
0.03301704674959183,0.13206785137318255,0.4129644588045234,0.20039693252314303
0.03299859166145325,0.13206785137318255,0.41336833602584816,0.20039693252314303
0.03296259418129921,0.13247172859450726,0.41336833602584816,0.20039693252314303
0.03295435011386871,0.13247172859450726,0.41377221324717284,0.20039693252314303
0.03293170779943466,0.13307754442649433,0.41377221324717284,0.20039693252314303
0.032868023961782455,0.13307754442649433,0.41478190630048467,0.20039693252314303
0.03286378085613251,0.1332794830371567,0.41478190630048467,0.20039693252314303
0.0328492745757103,0.1332794830371567,0.41518578352180935,0.20039693252314303
0.03284420818090439,0.13348142164781907,0.41518578352180935,0.20039693252314303
0.032802727073431015,0.13348142164781907,0.4155896607431341,0.20039693252314303
0.03279481083154678,0.13368336025848143,0.4155896607431341,0.20039693252314303
0.03271305561065674,0.13368336025848143,0.4176090468497577,0.20039693252314303
0.03267867490649223,0.13388529886914377,0.4176090468497577,0.20039693252314303
0.0326707549393177,0.13388529886914377,0.41781098546042006,0.20039693252314303
0.03266684710979462,0.13408723747980614,0.41781098546042006,0.20039693252314303
0.03262186422944069,0.13408723747980614,0.41821486268174474,0.20039693252314303
0.032598305493593216,0.13449111470113084,0.41821486268174474,0.20039693252314303
0.03257594257593155,0.13449111470113084,0.4190226171243942,0.20039693252314303
0.032550446689128876,0.1346930533117932,0.4190226171243942,0.20039693252314303
0.0325448215007782,0.1346930533117932,0.4194264943457189,0.20039693252314303
0.0324987955391407,0.13529886914378028,0.4194264943457189,0.20039693252314303
0.03249732404947281,0.13529886914378028,0.41962843295638125,0.20039693252314303
0.032482217997312546,0.13570274636510501,0.41962843295638125,0.20039693252314303
0.03246030956506729,0.13570274636510501,0.420032310177706,0.20039693252314303
0.0324583575129509,0.13590468497576735,0.420032310177706,0.20039693252314303
0.032421063631772995,0.13590468497576735,0.4206381260096931,0.20039693252314303
0.032409340143203735,0.1363085621970921,0.4206381260096931,0.20039693252314303
0.03240737318992615,0.1363085621970921,0.4208400646203554,0.20039693252314303
0.03236405923962593,0.13711631663974153,0.4208400646203554,0.20039693252314303
0.032341934740543365,0.13711631663974153,0.4214458804523425,0.20039693252314303
0.03233795240521431,0.13731825525040386,0.4214458804523425,0.20039693252314303
0.032329875975847244,0.13731825525040386,0.4218497576736672,0.20039693252314303
0.03231050819158554,0.1377221324717286,0.4218497576736672,0.20039693252314303
0.03230733424425125,0.1377221324717286,0.42205169628432954,0.20039693252314303
0.032300662249326706,0.13792407108239096,0.42205169628432954,0.20039693252314303
0.03226152062416077,0.13792407108239096,0.42326332794830374,0.20039693252314303
0.032235823571681976,0.13832794830371567,0.42326332794830374,0.20039693252314303
0.03223531320691109,0.13832794830371567,0.42346526655896605,0.20039693252314303
0.0321967639029026,0.13873182552504038,0.42346526655896605,0.20039693252314303
0.032186735421419144,0.13873182552504038,0.4236672051696284,0.20039693252314303
0.032170847058296204,0.13893376413570274,0.4236672051696284,0.20039693252314303
0.03216877952218056,0.13893376413570274,0.4238691437802908,0.20039693252314303
0.03214578330516815,0.1391357027463651,0.4238691437802908,0.20039693252314303
0.032092805951833725,0.1391357027463651,0.42487883683360256,0.20039693252314303
0.03207825869321823,0.13933764135702748,0.42487883683360256,0.20039693252314303
0.03207329660654068,0.13933764135702748,0.42548465266558966,0.20039693252314303
0.032052990049123764,0.13953957996768981,0.42548465266558966,0.20039693252314303
0.032035328447818756,0.13953957996768981,0.42629240710823907,0.20039693252314303
0.032028961926698685,0.13974151857835218,0.42629240710823907,0.20039693252314303
0.03198837861418724,0.13974151857835218,0.4273021001615509,0.20039693252314303
0.031984925270080566,0.13994345718901455,0.4273021001615509,0.20039693252314303
0.031978789716959,0.13994345718901455,0.42790791599353795,0.20039693252314303
0.031976353377103806,0.1401453957996769,0.42790791599353795,0.20039693252314303
0.031928401440382004,0.1401453957996769,0.4291195476575121,0.20039693252314303
0.03192838653922081,0.14034733441033925,0.4291195476575121,0.20039693252314303
0.03188617527484894,0.14034733441033925,0.4297253634894992,0.20039693252314303
0.03188198432326317,0.14054927302100162,0.4297253634894992,0.20039693252314303
0.03184482827782631,0.14054927302100162,0.4303311793214863,0.20039693252314303
0.03178410604596138,0.14135702746365106,0.4303311793214863,0.20039693252314303
0.03175121918320656,0.14135702746365106,0.4305331179321486,0.20039693252314303
0.03172031790018082,0.14236672051696284,0.4305331179321486,0.20039693252314303
0.031704146414995193,0.14236672051696284,0.43093699515347333,0.20039693252314303
0.03170040622353554,0.1425686591276252,0.43093699515347333,0.20039693252314303
0.03166631981730461,0.1425686591276252,0.43134087237479807,0.20039693252314303
0.03166382759809494,0.14277059773828757,0.43134087237479807,0.20039693252314303
0.03159504011273384,0.14277059773828757,0.43235056542810985,0.20039693252314303
0.031585052609443665,0.1429725363489499,0.43235056542810985,0.20039693252314303
0.03147543966770172,0.1429725363489499,0.4341680129240711,0.20039693252314303
0.03146955743432045,0.14317447495961227,0.4341680129240711,0.20039693252314303
0.03141375631093979,0.14317447495961227,0.43598546042003233,0.20039693252314303
0.03138180449604988,0.14337641357027464,0.43598546042003233,0.20039693252314303
0.03136404603719711,0.14337641357027464,0.43618739903069464,0.20039693252314303
0.03132570907473564,0.1439822294022617,0.43618739903069464,0.20039693252314303
0.031320713460445404,0.1439822294022617,0.436389337641357,0.20039693252314303
0.03127998486161232,0.14418416801292408,0.436389337641357,0.20039693252314303
0.031273115426301956,0.14418416801292408,0.4365912762520194,0.20039693252314303
0.03124242089688778,0.14458804523424879,0.4365912762520194,0.20039693252314303
0.03122992068529129,0.14458804523424879,0.4369951534733441,0.20039693252314303
0.031225163489580154,0.14478998384491115,0.4369951534733441,0.20039693252314303
0.031119419261813164,0.14478998384491115,0.43982229402261713,0.20039693252314303
0.03111298941075802,0.14499192245557352,0.43982229402261713,0.20039693252314303
0.031087694689631462,0.14499192245557352,0.44022617124394187,0.20039693252314303
0.031065145507454872,0.1455977382875606,0.44022617124394187,0.20039693252314303
0.03103162907063961,0.1455977382875606,0.4410339256865913,0.20039693252314303
0.030991947278380394,0.1460016155088853,0.4410339256865913,0.20039693252314303
0.03096499852836132,0.1460016155088853,0.4416397415185784,0.20039693252314303
0.03096296265721321,0.14620355411954766,0.4416397415185784,0.20039693252314303
0.030934764072299004,0.14620355411954766,0.44204361873990305,0.20039693252314303
0.03093435987830162,0.14640549273021003,0.44204361873990305,0.20039693252314303
0.030903058126568794,0.14640549273021003,0.4424474959612278,0.20039693252314303
0.030902225524187088,0.14660743134087237,0.4424474959612278,0.20039693252314303
0.03090217150747776,0.14660743134087237,0.44264943457189015,0.20039693252314303
0.030859094113111496,0.14680936995153474,0.44264943457189015,0.20039693252314303
0.030848117545247078,0.14680936995153474,0.44345718901453957,0.20039693252314303
0.030838679522275925,0.1470113085621971,0.44345718901453957,0.20039693252314303
0.03079865127801895,0.1470113085621971,0.44406300484652667,0.20039693252314303
0.030778521671891212,0.1474151857835218,0.44406300484652667,0.20039693252314303
0.030773254111409187,0.1474151857835218,0.4444668820678514,0.20039693252314303
0.03076411411166191,0.14781906300484654,0.4444668820678514,0.20039693252314303
0.030746152624487877,0.14781906300484654,0.4448707592891761,0.20039693252314303
0.03072907030582428,0.14802100161550888,0.4448707592891761,0.20039693252314303
0.03068096749484539,0.14802100161550888,0.44567851373182554,0.20039693252314303
0.030661487951874733,0.1484248788368336,0.44567851373182554,0.20039693252314303
0.030650459229946136,0.1484248788368336,0.4460823909531502,0.20039693252314303
0.03064732439815998,0.14862681744749595,0.4460823909531502,0.20039693252314303
0.030631573870778084,0.14862681744749595,0.4466882067851373,0.20039693252314303
0.030623378232121468,0.14882875605815832,0.4466882067851373,0.20039693252314303
0.030610771849751472,0.14882875605815832,0.44709208400646205,0.20039693252314303
0.030593834817409515,0.14903069466882068,0.44709208400646205,0.20039693252314303
0.03059103898704052,0.14903069466882068,0.4472940226171244,0.20039693252314303
0.03058980219066143,0.14923263327948302,0.4472940226171244,0.20039693252314303
0.03043331205844879,0.14923263327948302,0.4497172859450727,0.20039693252314303
0.030414260923862457,0.14983844911147012,0.4497172859450727,0.20039693252314303
0.030389731749892235,0.14983844911147012,0.45032310177705975,0.20039693252314303
0.030365126207470894,0.15004038772213246,0.45032310177705975,0.20039693252314303
0.03030918724834919,0.15004038772213246,0.45173667205169626,0.20039693252314303
0.030309157446026802,0.15024232633279483,0.45173667205169626,0.20039693252314303
0.030214283615350723,0.15024232633279483,0.45395799676898224,0.20039693252314303
0.03020487166941166,0.15064620355411953,0.45395799676898224,0.20039693252314303
0.030166136100888252,0.15064620355411953,0.45537156704361875,0.20039693252314303
0.030152900144457817,0.1508481421647819,0.45537156704361875,0.20039693252314303
0.030145611613988876,0.1508481421647819,0.45577544426494343,0.20039693252314303
0.030139857903122902,0.15105008077544427,0.45577544426494343,0.20039693252314303
0.030131183564662933,0.15105008077544427,0.4559773828756058,0.20039693252314303
0.030124889686703682,0.15165589660743134,0.4559773828756058,0.20039693252314303
0.030100321397185326,0.15165589660743134,0.45638126009693053,0.20039693252314303
0.030073408037424088,0.1518578352180937,0.45638126009693053,0.20039693252314303
0.030070967972278595,0.1518578352180937,0.4565831987075929,0.20039693252314303
0.03006172925233841,0.15205977382875605,0.4565831987075929,0.20039693252314303
0.030013110488653183,0.15205977382875605,0.4579967689822294,0.20039693252314303
0.030005859211087227,0.1522617124394184,0.4579967689822294,0.20039693252314303
0.029995471239089966,0.1522617124394184,0.4581987075928918,0.20039693252314303
0.02999253012239933,0.15246365105008078,0.4581987075928918,0.20039693252314303
0.029932353645563126,0.15246365105008078,0.4588045234248788,0.20039693252314303
0.029932064935564995,0.15266558966074315,0.4588045234248788,0.20039693252314303
0.02992260828614235,0.15266558966074315,0.45920840064620355,0.20039693252314303
0.029881197959184647,0.15286752827140548,0.45920840064620355,0.20039693252314303
0.0298488549888134,0.15286752827140548,0.4596122778675283,0.20039693252314303
0.02984163537621498,0.15347334410339256,0.4596122778675283,0.20039693252314303
0.02983761392533779,0.15347334410339256,0.45981421647819065,0.20039693252314303
0.029835183173418045,0.15367528271405492,0.45981421647819065,0.20039693252314303
0.029772605746984482,0.15367528271405492,0.46082390953150243,0.20039693252314303
0.029715850949287415,0.15407915993537966,0.46082390953150243,0.20039693252314303
0.02969503588974476,0.15407915993537966,0.4614297253634895,0.20039693252314303
0.02967710793018341,0.154281098546042,0.4614297253634895,0.20039693252314303
0.02966567873954773,0.154281098546042,0.4618336025848142,0.20039693252314303
0.02966121956706047,0.15448303715670436,0.4618336025848142,0.20039693252314303
0.029656659811735153,0.15448303715670436,0.46223747980613894,0.20039693252314303
0.029616355895996094,0.15508885298869143,0.46223747980613894,0.20039693252314303
0.02957119792699814,0.15508885298869143,0.462843295638126,0.20039693252314303
0.02956363931298256,0.1552907915993538,0.462843295638126,0.20039693252314303
0.029548117890954018,0.1552907915993538,0.4634491114701131,0.20039693252314303
0.029534578323364258,0.15549273021001617,0.4634491114701131,0.20039693252314303
0.029506942257285118,0.15549273021001617,0.46466074313408723,0.20039693252314303
0.029504798352718353,0.1556946688206785,0.46466074313408723,0.20039693252314303
0.029498577117919922,0.1556946688206785,0.4648626817447496,0.20039693252314303
0.02947831340134144,0.15609854604200324,0.4648626817447496,0.20039693252314303
0.029417822137475014,0.15609854604200324,0.46668012924071084,0.20039693252314303
0.029408030211925507,0.15650242326332794,0.46668012924071084,0.20039693252314303
0.029382403939962387,0.15650242326332794,0.46748788368336025,0.20039693252314303
0.02936466783285141,0.15710823909531502,0.46748788368336025,0.20039693252314303
0.02935350127518177,0.15710823909531502,0.4676898222940226,0.20039693252314303
0.029331784695386887,0.15811793214862682,0.4676898222940226,0.20039693252314303
0.029326632618904114,0.15811793214862682,0.46809369951534735,0.20039693252314303
0.029313312843441963,0.1583198707592892,0.46809369951534735,0.20039693252314303
0.029298076406121254,0.1583198707592892,0.4682956381260097,0.20039693252314303
0.029289519414305687,0.15852180936995153,0.4682956381260097,0.20039693252314303
0.029265062883496284,0.15852180936995153,0.46890145395799676,0.20039693252314303
0.029256947338581085,0.15892568659127626,0.46890145395799676,0.20039693252314303
0.029244516044855118,0.15892568659127626,0.4693053311793215,0.20039693252314303
0.02923278696835041,0.1591276252019386,0.4693053311793215,0.20039693252314303
0.029208268970251083,0.1591276252019386,0.4701130856219709,0.20039693252314303
0.02919839695096016,0.15932956381260097,0.4701130856219709,0.20039693252314303
0.029196418821811676,0.15932956381260097,0.47051696284329564,0.20039693252314303
0.029195455834269524,0.15953150242326333,0.47051696284329564,0.20039693252314303
0.029144836589694023,0.15953150242326333,0.4721324717285945,0.20039693252314303
0.02910013124346733,0.15993537964458804,0.4721324717285945,0.20039693252314303
0.02907586097717285,0.15993537964458804,0.47334410339256866,0.20039693252314303
0.029069164767861366,0.1601373182552504,0.47334410339256866,0.20039693252314303
0.02903340384364128,0.1601373182552504,0.4737479806138934,0.20039693252314303
0.02901473082602024,0.16074313408723748,0.4737479806138934,0.20039693252314303
0.029002422466874123,0.16074313408723748,0.47394991922455576,0.20039693252314303
0.02898518741130829,0.16094507269789984,0.47394991922455576,0.20039693252314303
0.028919782489538193,0.16094507269789984,0.47536348949919227,0.20039693252314303
0.028903624042868614,0.1611470113085622,0.47536348949919227,0.20039693252314303
0.02888660505414009,0.1611470113085622,0.4761712439418417,0.20039693252314303
0.02886185050010681,0.16155088852988692,0.4761712439418417,0.20039693252314303
0.028779728338122368,0.16155088852988692,0.47778675282714056,0.20039693252314303
0.028775149956345558,0.16175282714054928,0.47778675282714056,0.20039693252314303
0.02868056856095791,0.16175282714054928,0.4796042003231018,0.20039693252314303
0.028674807399511337,0.16195476575121162,0.4796042003231018,0.20039693252314303
0.028559578582644463,0.16195476575121162,0.4806138933764136,0.20039693252314303
0.02851264551281929,0.162156704361874,0.4806138933764136,0.20039693252314303
0.028503915295004845,0.162156704361874,0.481421647819063,0.20039693252314303
0.028482720255851746,0.16235864297253635,0.481421647819063,0.20039693252314303
0.028479941189289093,0.16235864297253635,0.48162358642972536,0.20039693252314303
0.028478337451815605,0.16256058158319872,0.48162358642972536,0.20039693252314303
0.028468109667301178,0.16256058158319872,0.4820274636510501,0.20039693252314303
0.02846645750105381,0.16276252019386106,0.4820274636510501,0.20039693252314303
0.028447380289435387,0.16276252019386106,0.4824313408723748,0.20039693252314303
0.02844160981476307,0.16296445880452343,0.4824313408723748,0.20039693252314303
0.028409598395228386,0.16296445880452343,0.4828352180936995,0.20039693252314303
0.028406871482729912,0.1631663974151858,0.4828352180936995,0.20039693252314303
0.028382744640111923,0.1631663974151858,0.4834410339256866,0.20039693252314303
0.028377067297697067,0.16336833602584813,0.4834410339256866,0.20039693252314303
0.02837670035660267,0.16336833602584813,0.48364297253634897,0.20039693252314303
0.02834276854991913,0.16397415185783523,0.48364297253634897,0.20039693252314303
0.028316495940089226,0.16397415185783523,0.48384491114701134,0.20039693252314303
0.028315993025898933,0.16417609046849757,0.48384491114701134,0.20039693252314303
0.02831191010773182,0.16417609046849757,0.484248788368336,0.20039693252314303
0.028297852724790573,0.16437802907915994,0.484248788368336,0.20039693252314303
0.028271259739995003,0.16437802907915994,0.4850565428109855,0.20039693252314303
0.028266234323382378,0.16478190630048464,0.4850565428109855,0.20039693252314303
0.02824719250202179,0.16478190630048464,0.4858642972536349,0.20039693252314303
0.0282454676926136,0.164983844911147,0.4858642972536349,0.20039693252314303
0.02823631279170513,0.164983844911147,0.48606623586429726,0.20039693252314303
0.02822994627058506,0.16538772213247172,0.48606623586429726,0.20039693252314303
0.02822013385593891,0.16538772213247172,0.48687399030694667,0.20039693252314303
0.028219763189554214,0.16558966074313408,0.48687399030694667,0.20039693252314303
0.028209220618009567,0.16558966074313408,0.48707592891760904,0.20039693252314303
0.028206847608089447,0.16579159935379645,0.48707592891760904,0.20039693252314303
0.028158344328403473,0.16579159935379645,0.4880856219709208,0.20039693252314303
0.0281370859593153,0.16619547657512115,0.4880856219709208,0.20039693252314303
0.02806728333234787,0.16619547657512115,0.489297253634895,0.20039693252314303
0.028058230876922607,0.16639741518578352,0.489297253634895,0.20039693252314303
0.02805427275598049,0.16639741518578352,0.4897011308562197,0.20039693252314303
0.028047047555446625,0.16680129240710823,0.4897011308562197,0.20039693252314303
0.02803393080830574,0.16680129240710823,0.4903069466882068,0.20039693252314303
0.028028454631567,0.16720516962843296,0.4903069466882068,0.20039693252314303
0.028000975027680397,0.16720516962843296,0.4907108239095315,0.20039693252314303
0.02796664647758007,0.16760904684975766,0.4907108239095315,0.20039693252314303
0.027935905382037163,0.16760904684975766,0.49131663974151857,0.20039693252314303
0.027902232483029366,0.1680129240710824,0.49131663974151857,0.20039693252314303
0.027850348502397537,0.1680129240710824,0.4931340872374798,0.20039693252314303
0.027849717065691948,0.16821486268174474,0.4931340872374798,0.20039693252314303
0.02781987003982067,0.16821486268174474,0.4939418416801292,0.20039693252314303
0.027808936312794685,0.1684168012924071,0.4939418416801292,0.20039693252314303
0.027770981192588806,0.1684168012924071,0.49515347334410337,0.20039693252314303
0.02774946764111519,0.16861873990306947,0.49515347334410337,0.20039693252314303
0.02772076427936554,0.16861873990306947,0.4955573505654281,0.20039693252314303
0.027720237150788307,0.16882067851373184,0.4955573505654281,0.20039693252314303
0.027694884687662125,0.16882067851373184,0.49596122778675283,0.20039693252314303
0.027690861374139786,0.16902261712439418,0.49596122778675283,0.20039693252314303
0.027661090716719627,0.16902261712439418,0.4961631663974152,0.20039693252314303
0.027654144912958145,0.16922455573505654,0.4961631663974152,0.20039693252314303
0.0276494063436985,0.16922455573505654,0.4965670436187399,0.20039693252314303
0.02764762006700039,0.1694264943457189,0.4965670436187399,0.20039693252314303
0.02762765996158123,0.1694264943457189,0.4975767366720517,0.20039693252314303
0.027606841176748276,0.1704361873990307,0.4975767366720517,0.20039693252314303
0.027603646740317345,0.1704361873990307,0.4977786752827141,0.20039693252314303
0.027598479762673378,0.17063812600969305,0.4977786752827141,0.20039693252314303
0.027593471109867096,0.17063812600969305,0.49818255250403876,0.20039693252314303
0.02756517566740513,0.17084006462035542,0.49818255250403876,0.20039693252314303
0.027522170916199684,0.17084006462035542,0.4991922455573506,0.20039693252314303
0.027519986033439636,0.17104200323101776,0.4991922455573506,0.20039693252314303
0.027495769783854485,0.17104200323101776,0.5002019386106623,0.20039693252314303
0.02744870074093342,0.1714458804523425,0.5002019386106623,0.20039693252314303
0.027421850711107254,0.1714458804523425,0.5008077544426495,0.20039693252314303
0.027409465983510017,0.1718497576736672,0.5008077544426495,0.20039693252314303
0.02738276682794094,0.1718497576736672,0.5010096930533118,0.20039693252314303
0.027377530932426453,0.17205169628432956,0.5010096930533118,0.20039693252314303
0.027364997193217278,0.17205169628432956,0.5014135702746365,0.20039693252314303
0.027328912168741226,0.17225363489499193,0.5014135702746365,0.20039693252314303
0.027312271296977997,0.17225363489499193,0.5020193861066236,0.20039693252314303
0.02728535234928131,0.172859450726979,0.5020193861066236,0.20039693252314303
0.027270710095763206,0.172859450726979,0.502221324717286,0.20039693252314303
0.027264896780252457,0.1732633279483037,0.502221324717286,0.20039693252314303
0.027255753055214882,0.1732633279483037,0.5026252019386107,0.20039693252314303
0.02724827639758587,0.17366720516962844,0.5026252019386107,0.20039693252314303
0.027243781834840775,0.17366720516962844,0.502827140549273,0.20039693252314303
0.027237828820943832,0.17386914378029078,0.502827140549273,0.20039693252314303
0.027217039838433266,0.17386914378029078,0.5032310177705978,0.20039693252314303
0.02718634530901909,0.1742730210016155,0.5032310177705978,0.20039693252314303
0.027137096971273422,0.1742730210016155,0.5044426494345718,0.20039693252314303
0.027128953486680984,0.17447495961227788,0.5044426494345718,0.20039693252314303
0.027112537994980812,0.17447495961227788,0.505048465266559,0.20039693252314303
0.027107052505016327,0.17487883683360259,0.505048465266559,0.20039693252314303
0.027066491544246674,0.17487883683360259,0.505654281098546,0.20039693252314303
0.027042876929044724,0.1752827140549273,0.505654281098546,0.20039693252314303
0.02703915908932686,0.1752827140549273,0.5060581583198708,0.20039693252314303
0.02703075110912323,0.17548465266558966,0.5060581583198708,0.20039693252314303
0.027021434158086777,0.17548465266558966,0.5068659127625202,0.20039693252314303
0.027012044563889503,0.17568659127625202,0.5068659127625202,0.20039693252314303
0.027008038014173508,0.17568659127625202,0.5070678513731826,0.20039693252314303
0.02700161002576351,0.1758885298869144,0.5070678513731826,0.20039693252314303
0.026987288147211075,0.1758885298869144,0.5074717285945073,0.20039693252314303
0.026959000155329704,0.1762924071082391,0.5074717285945073,0.20039693252314303
0.02694201096892357,0.1762924071082391,0.5080775444264943,0.20039693252314303
0.02693047560751438,0.1766962843295638,0.5080775444264943,0.20039693252314303
0.02691318839788437,0.1766962843295638,0.5088852988691438,0.20039693252314303
0.02691223844885826,0.17689822294022617,0.5088852988691438,0.20039693252314303
0.026818614453077316,0.17689822294022617,0.5096930533117933,0.20039693252314303
0.02681666612625122,0.17710016155088854,0.5096930533117933,0.20039693252314303
0.026799147948622704,0.17710016155088854,0.5105008077544426,0.20039693252314303
0.026784727349877357,0.17750403877221324,0.5105008077544426,0.20039693252314303
0.02668314054608345,0.17750403877221324,0.5121163166397416,0.20039693252314303
0.026670746505260468,0.1777059773828756,0.5121163166397416,0.20039693252314303
0.02666514180600643,0.1777059773828756,0.5123182552504039,0.20039693252314303
0.0266583114862442,0.1781098546042003,0.5123182552504039,0.20039693252314303
0.026652904227375984,0.1781098546042003,0.5125201938610663,0.20039693252314303
0.026651719585061073,0.17831179321486268,0.5125201938610663,0.20039693252314303
0.026636114344000816,0.17831179321486268,0.5137318255250404,0.20039693252314303
0.02661483734846115,0.17851373182552505,0.5137318255250404,0.20039693252314303
0.0265749953687191,0.17851373182552505,0.5145395799676898,0.20039693252314303
0.026563873514533043,0.1787156704361874,0.5145395799676898,0.20039693252314303
0.026548640802502632,0.1787156704361874,0.5147415185783522,0.20039693252314303
0.026543930172920227,0.17891760904684975,0.5147415185783522,0.20039693252314303
0.026526615023612976,0.17891760904684975,0.5153473344103393,0.20039693252314303
0.026516197249293327,0.17911954765751212,0.5153473344103393,0.20039693252314303
0.026480762287974358,0.17911954765751212,0.5161550888529887,0.20039693252314303
0.026477430015802383,0.17932148626817448,0.5161550888529887,0.20039693252314303
0.026475805789232254,0.17932148626817448,0.5163570274636511,0.20039693252314303
0.02647567354142666,0.17952342487883682,0.5163570274636511,0.20039693252314303
0.026464173570275307,0.17952342487883682,0.5169628432956381,0.20039693252314303
0.026461534202098846,0.1797253634894992,0.5169628432956381,0.20039693252314303
0.02644144557416439,0.1797253634894992,0.5179725363489499,0.20039693252314303
0.026422427967190742,0.17992730210016156,0.5179725363489499,0.20039693252314303
0.026416689157485962,0.17992730210016156,0.5181744749596123,0.20039693252314303
0.026408538222312927,0.1801292407108239,0.5181744749596123,0.20039693252314303
0.026390258222818375,0.1801292407108239,0.5183764135702746,0.20039693252314303
0.02635684609413147,0.18053311793214863,0.5183764135702746,0.20039693252314303
0.02626296505331993,0.18053311793214863,0.5205977382875606,0.20039693252314303
0.026259945705533028,0.180735056542811,0.5205977382875606,0.20039693252314303
0.02625926025211811,0.180735056542811,0.5207996768982229,0.20039693252314303
0.026237018406391144,0.18093699515347333,0.5207996768982229,0.20039693252314303
0.02623196318745613,0.18093699515347333,0.5210016155088854,0.20039693252314303
0.02622954174876213,0.1811389337641357,0.5210016155088854,0.20039693252314303
0.026221398264169693,0.1811389337641357,0.52140549273021,0.20039693252314303
0.026209628209471703,0.18134087237479807,0.52140549273021,0.20039693252314303
0.0261900145560503,0.18134087237479807,0.5218093699515347,0.20039693252314303
0.02617117390036583,0.18194668820678514,0.5218093699515347,0.20039693252314303
0.026090050116181374,0.18194668820678514,0.523626817447496,0.20039693252314303
0.02607533149421215,0.18235056542810985,0.523626817447496,0.20039693252314303
0.02594507299363613,0.18235056542810985,0.526453957996769,0.20039693252314303
0.025919923558831215,0.18295638126009692,0.526453957996769,0.20039693252314303
0.025914186611771584,0.18295638126009692,0.5266558966074314,0.20039693252314303
0.025901412591338158,0.18315831987075928,0.5266558966074314,0.20039693252314303
0.025879383087158203,0.18315831987075928,0.5280694668820679,0.20039693252314303
0.025861460715532303,0.18396607431340872,0.5280694668820679,0.20039693252314303
0.025847017765045166,0.18396607431340872,0.5282714054927302,0.20039693252314303
0.025799209251999855,0.18477382875605816,0.5282714054927302,0.20039693252314303
0.025792403146624565,0.18477382875605816,0.528675282714055,0.20039693252314303
0.025778362527489662,0.18517770597738287,0.528675282714055,0.20039693252314303
0.02576017566025257,0.18517770597738287,0.529281098546042,0.20039693252314303
0.02575349062681198,0.18537964458804523,0.529281098546042,0.20039693252314303
0.025720378383994102,0.18537964458804523,0.5313004846526656,0.20039693252314303
0.02571643516421318,0.1855815831987076,0.5313004846526656,0.20039693252314303
0.025659656152129173,0.1855815831987076,0.5333198707592892,0.20039693252314303
0.02563706785440445,0.18578352180936994,0.5333198707592892,0.20039693252314303
0.025624508038163185,0.18578352180936994,0.5335218093699515,0.20039693252314303
0.02562265656888485,0.1859854604200323,0.5335218093699515,0.20039693252314303
0.0255806352943182,0.1859854604200323,0.5351373182552503,0.20039693252314303
0.02555389702320099,0.18659127625201938,0.5351373182552503,0.20039693252314303
0.02555152215063572,0.18659127625201938,0.5353392568659128,0.20039693252314303
0.025537319481372833,0.18679321486268174,0.5353392568659128,0.20039693252314303
0.025512436404824257,0.18679321486268174,0.5357431340872375,0.20039693252314303
0.025495674461126328,0.18739903069466882,0.5357431340872375,0.20039693252314303
0.025451667606830597,0.18739903069466882,0.5363489499192245,0.20039693252314303
0.02544567920267582,0.18760096930533118,0.5363489499192245,0.20039693252314303
0.02542184852063656,0.18760096930533118,0.5373586429725363,0.20039693252314303
0.025417594239115715,0.1880048465266559,0.5373586429725363,0.20039693252314303
0.025403348729014397,0.1880048465266559,0.5377625201938611,0.20039693252314303
0.025401469320058823,0.18820678513731826,0.5377625201938611,0.20039693252314303
0.02539254166185856,0.18820678513731826,0.5381663974151858,0.20039693252314303
0.02536940760910511,0.18840872374798062,0.5381663974151858,0.20039693252314303
0.025345103815197945,0.18840872374798062,0.5395799676898223,0.20039693252314303
0.025343438610434532,0.18861066235864296,0.5395799676898223,0.20039693252314303
0.02533365786075592,0.18861066235864296,0.539983844911147,0.20039693252314303
0.0253276526927948,0.18881260096930533,0.539983844911147,0.20039693252314303
0.02523239329457283,0.18881260096930533,0.5413974151857835,0.20039693252314303
0.025184890255331993,0.1894184168012924,0.5413974151857835,0.20039693252314303
0.02517404966056347,0.1894184168012924,0.5418012924071083,0.20039693252314303
0.025173339992761612,0.18962035541195477,0.5418012924071083,0.20039693252314303
0.025141481310129166,0.18962035541195477,0.5426090468497576,0.20039693252314303
0.025131715461611748,0.18982229402261713,0.5426090468497576,0.20039693252314303
0.025125160813331604,0.18982229402261713,0.5430129240710824,0.20039693252314303
0.025102226063609123,0.1904281098546042,0.5430129240710824,0.20039693252314303
0.025092575699090958,0.1904281098546042,0.5436187399030694,0.20039693252314303
0.02508299984037876,0.19063004846526657,0.5436187399030694,0.20039693252314303
0.02504260465502739,0.19063004846526657,0.5452342487883683,0.20039693252314303
0.0250402744859457,0.1908319870759289,0.5452342487883683,0.20039693252314303
0.025024861097335815,0.1908319870759289,0.5456381260096931,0.20039693252314303
0.02501450665295124,0.19103392568659128,0.5456381260096931,0.20039693252314303
0.024986211210489273,0.19103392568659128,0.5462439418416801,0.20039693252314303
0.024933967739343643,0.19143780290791598,0.5462439418416801,0.20039693252314303
0.024922996759414673,0.19143780290791598,0.5468497576736672,0.20039693252314303
0.024915404617786407,0.19163974151857835,0.5468497576736672,0.20039693252314303
0.024912036955356598,0.19163974151857835,0.5472536348949919,0.20039693252314303
0.02489611506462097,0.19184168012924072,0.5472536348949919,0.20039693252314303
0.024862736463546753,0.19184168012924072,0.5476575121163166,0.20039693252314303
0.024830471724271774,0.19264943457189015,0.5476575121163166,0.20039693252314303
0.024819061160087585,0.19264943457189015,0.547859450726979,0.20039693252314303
0.024811213836073875,0.1928513731825525,0.547859450726979,0.20039693252314303
0.02480955608189106,0.1928513731825525,0.5480613893376414,0.20039693252314303
0.024787727743387222,0.19325525040387723,0.5480613893376414,0.20039693252314303
0.024784917011857033,0.19325525040387723,0.5482633279483037,0.20039693252314303
0.02477532997727394,0.19365912762520193,0.5482633279483037,0.20039693252314303
0.024724971503019333,0.19365912762520193,0.5488691437802908,0.20039693252314303
0.02472248673439026,0.1938610662358643,0.5488691437802908,0.20039693252314303
0.024717936292290688,0.1938610662358643,0.5490710823909531,0.20039693252314303
0.02468758635222912,0.19406300484652667,0.5490710823909531,0.20039693252314303
0.024649379774928093,0.19406300484652667,0.5502827140549273,0.20039693252314303
0.024637741968035698,0.194264943457189,0.5502827140549273,0.20039693252314303
0.024571117013692856,0.194264943457189,0.5521001615508885,0.20039693252314303
0.024551276117563248,0.19446688206785137,0.5521001615508885,0.20039693252314303
0.02452039159834385,0.19446688206785137,0.5527059773828756,0.20039693252314303
0.02451598457992077,0.19466882067851374,0.5527059773828756,0.20039693252314303
0.024480430409312248,0.19466882067851374,0.5537156704361874,0.20039693252314303
0.02446790225803852,0.1948707592891761,0.5537156704361874,0.20039693252314303
0.024417389184236526,0.1948707592891761,0.5553311793214862,0.20039693252314303
0.024411775171756744,0.19507269789983844,0.5553311793214862,0.20039693252314303
0.024402936920523643,0.19507269789983844,0.5559369951534734,0.20039693252314303
0.024397876113653183,0.19567851373182552,0.5559369951534734,0.20039693252314303
0.024360965937376022,0.19567851373182552,0.5565428109854604,0.20039693252314303
0.024348251521587372,0.19588045234248788,0.5565428109854604,0.20039693252314303
0.02434534765779972,0.19588045234248788,0.5567447495961227,0.20039693252314303
0.024331027641892433,0.19608239095315025,0.5567447495961227,0.20039693252314303
0.024330539628863335,0.19608239095315025,0.5569466882067852,0.20039693252314303
0.02431900054216385,0.1962843295638126,0.5571486268174475,0.20039693252314303
0.02431761473417282,0.1962843295638126,0.5573505654281099,0.20039693252314303
0.02431507036089897,0.1968901453957997,0.5573505654281099,0.20039693252314303
0.024312879890203476,0.1968901453957997,0.5575525040387722,0.20039693252314303
0.024296490475535393,0.19749596122778676,0.5575525040387722,0.20039693252314303
0.024272507056593895,0.19749596122778676,0.5581583198707593,0.20039693252314303
0.024268360808491707,0.1976978998384491,0.5581583198707593,0.20039693252314303
0.024251585826277733,0.1976978998384491,0.558562197092084,0.20039693252314303
0.024242596700787544,0.19789983844911146,0.558562197092084,0.20039693252314303
0.02422637864947319,0.19789983844911146,0.5593699515347335,0.20039693252314303
0.02422257699072361,0.19810177705977383,0.5593699515347335,0.20039693252314303
0.024201586842536926,0.19810177705977383,0.5601777059773829,0.20039693252314303
0.024200430139899254,0.1983037156704362,0.5601777059773829,0.20039693252314303
0.024186428636312485,0.1983037156704362,0.56078352180937,0.20039693252314303
0.02417575940489769,0.19850565428109854,0.56078352180937,0.20039693252314303
0.024143988266587257,0.19850565428109854,0.5617932148626817,0.20039693252314303
0.024106966331601143,0.1991114701130856,0.5617932148626817,0.20039693252314303
0.024100041016936302,0.1991114701130856,0.5619951534733441,0.20039693252314303
0.024094460532069206,0.19931340872374798,0.5619951534733441,0.20039693252314303
0.02408945932984352,0.19931340872374798,0.5621970920840065,0.20039693252314303
0.024074502289295197,0.1997172859450727,0.5621970920840065,0.20039693252314303
0.024062586948275566,0.1997172859450727,0.5630048465266559,0.20039693252314303
0.02406124584376812,0.20012116316639741,0.5630048465266559,0.20039693252314303
0.023999221622943878,0.20012116316639741,0.5646203554119548,0.20039693252314303
0.023981552571058273,0.2007269789983845,0.5646203554119548,0.20039693252314303
0.02398056909441948,0.2007269789983845,0.5650242326332795,0.20039693252314303
0.023955127224326134,0.20092891760904685,0.5650242326332795,0.20039693252314303
0.02385942079126835,0.20092891760904685,0.5672455573505655,0.20039693252314303
0.02385825663805008,0.20113085621970922,0.5672455573505655,0.20039693252314303
0.023846469819545746,0.20113085621970922,0.5674474959612278,0.20039693252314303
0.023825909942388535,0.20153473344103393,0.5674474959612278,0.20039693252314303
0.023812610656023026,0.20153473344103393,0.5676494345718901,0.20039693252314303
0.02381005696952343,0.2017366720516963,0.5676494345718901,0.20039693252314303
0.023783840239048004,0.2017366720516963,0.5682552504038773,0.20039693252314303
0.023781564086675644,0.20193861066235863,0.5682552504038773,0.20039693252314303
0.02377542480826378,0.20193861066235863,0.568659127625202,0.20039693252314303
0.023757390677928925,0.202140549273021,0.568659127625202,0.20039693252314303
0.023756850510835648,0.202140549273021,0.5688610662358643,0.20039693252314303
0.023755120113492012,0.20234248788368336,0.5688610662358643,0.20039693252314303
0.02365717664361,0.20234248788368336,0.5712843295638126,0.20039693252314303
0.02364986576139927,0.20274636510500807,0.5712843295638126,0.20039693252314303
0.023639367893338203,0.20274636510500807,0.571486268174475,0.20039693252314303
0.023635132238268852,0.2031502423263328,0.571486268174475,0.20039693252314303
0.02362070232629776,0.2031502423263328,0.5718901453957996,0.20039693252314303
0.023615622892975807,0.20335218093699514,0.5718901453957996,0.20039693252314303
0.02361427992582321,0.20335218093699514,0.5722940226171244,0.20039693252314303
0.023609453812241554,0.20375605815831987,0.5722940226171244,0.20039693252314303
0.023596344515681267,0.20375605815831987,0.5731017770597738,0.20039693252314303
0.02359040640294552,0.20395799676898224,0.5731017770597738,0.20039693252314303
0.023539163172245026,0.20395799676898224,0.574313408723748,0.20039693252314303
0.023538030683994293,0.20415993537964458,0.574313408723748,0.20039693252314303
0.0235204566270113,0.20415993537964458,0.5753231017770598,0.20039693252314303
0.02350938692688942,0.20436187399030695,0.5753231017770598,0.20039693252314303
0.023489313200116158,0.20436187399030695,0.5757269789983845,0.20039693252314303
0.023487556725740433,0.2045638126009693,0.5757269789983845,0.20039693252314303
0.023361796513199806,0.2045638126009693,0.5797657512116317,0.20039693252314303
0.023336829617619514,0.2055735056542811,0.5797657512116317,0.20039693252314303
0.02332477457821369,0.2055735056542811,0.5805735056542811,0.20039693252314303
0.023316917940974236,0.20577544426494346,0.5805735056542811,0.20039693252314303
0.023316726088523865,0.20577544426494346,0.5807754442649434,0.20039693252314303
0.023316487669944763,0.20597738287560582,0.5807754442649434,0.20039693252314303
0.02330360747873783,0.20597738287560582,0.5811793214862682,0.20039693252314303
0.023296812549233437,0.20617932148626816,0.5811793214862682,0.20039693252314303
0.023295685648918152,0.20617932148626816,0.5813812600969306,0.20039693252314303
0.023274416103959084,0.2065831987075929,0.5813812600969306,0.20039693252314303
0.02325596660375595,0.2065831987075929,0.5817851373182552,0.20039693252314303
0.023226946592330933,0.2069870759289176,0.5817851373182552,0.20039693252314303
0.02322593331336975,0.2069870759289176,0.5819870759289176,0.20039693252314303
0.023219754919409752,0.20739095315024234,0.5819870759289176,0.20039693252314303
0.023202767595648766,0.20739095315024234,0.5823909531502424,0.20039693252314303
0.02319875732064247,0.20759289176090467,0.5823909531502424,0.20039693252314303
0.02319725602865219,0.20759289176090467,0.5827948303715671,0.20039693252314303
0.023186422884464264,0.20779483037156704,0.5827948303715671,0.20039693252314303
0.023177560418844223,0.20779483037156704,0.5834006462035541,0.20039693252314303
0.023175353184342384,0.2079967689822294,0.5834006462035541,0.20039693252314303
0.023171378299593925,0.2079967689822294,0.5836025848142165,0.20039693252314303
0.02316981740295887,0.20819870759289177,0.5836025848142165,0.20039693252314303
0.023117246106266975,0.20819870759289177,0.5856219709208401,0.20039693252314303
0.023117121309041977,0.2084006462035541,0.5856219709208401,0.20039693252314303
0.023109061643481255,0.2084006462035541,0.5860258481421647,0.20039693252314303
0.023103300482034683,0.20860258481421648,0.5860258481421647,0.20039693252314303
0.02304837852716446,0.20860258481421648,0.5876413570274637,0.20039693252314303
0.023038240149617195,0.20880452342487885,0.5876413570274637,0.20039693252314303
0.02300795167684555,0.20880452342487885,0.5884491114701131,0.20039693252314303
0.022970277816057205,0.20900646203554119,0.5884491114701131,0.20039693252314303
0.022941259667277336,0.20900646203554119,0.5894588045234249,0.20039693252314303
0.022930443286895752,0.20920840064620355,0.5894588045234249,0.20039693252314303
0.022920485585927963,0.20920840064620355,0.5898626817447497,0.20039693252314303
0.022916745394468307,0.20961227786752828,0.5898626817447497,0.20039693252314303
0.02291085012257099,0.20961227786752828,0.5902665589660743,0.20039693252314303
0.02288656495511532,0.21021809369951536,0.5902665589660743,0.20039693252314303
0.022877275943756104,0.21021809369951536,0.5904684975767367,0.20039693252314303
0.022874293848872185,0.2104200323101777,0.5904684975767367,0.20039693252314303
0.02286347933113575,0.2104200323101777,0.590670436187399,0.20039693252314303
0.022858107462525368,0.21062197092084006,0.590670436187399,0.20039693252314303
0.022835003212094307,0.21062197092084006,0.5910743134087237,0.20039693252314303
0.022816359996795654,0.21082390953150243,0.5910743134087237,0.20039693252314303
0.022813085466623306,0.21082390953150243,0.5912762520193862,0.20039693252314303
0.02281220257282257,0.21102584814216477,0.5912762520193862,0.20039693252314303
0.02277509495615959,0.21102584814216477,0.592891760904685,0.20039693252314303
0.02277318760752678,0.21122778675282713,0.592891760904685,0.20039693252314303
0.022746769711375237,0.21122778675282713,0.5936995153473344,0.20039693252314303
0.02274550125002861,0.21163166397415187,0.5936995153473344,0.20039693252314303
0.022744717076420784,0.21163166397415187,0.5939014539579968,0.20039693252314303
0.022736961022019386,0.21203554119547657,0.5939014539579968,0.20039693252314303
0.022734152153134346,0.21203554119547657,0.5943053311793215,0.20039693252314303
0.02272404357790947,0.21243941841680128,0.5943053311793215,0.20039693252314303
0.022701900452375412,0.21243941841680128,0.5949111470113085,0.20039693252314303
0.022691428661346436,0.21324717285945072,0.5949111470113085,0.20039693252314303
0.022690249606966972,0.21324717285945072,0.5953150242326333,0.20039693252314303
0.022681957110762596,0.21344911147011308,0.5953150242326333,0.20039693252314303
0.022675948217511177,0.21344911147011308,0.5955169628432956,0.20039693252314303
0.022675931453704834,0.21365105008077545,0.5955169628432956,0.20039693252314303
0.02266223542392254,0.21365105008077545,0.5959208400646203,0.20039693252314303
0.022649509832262993,0.2138529886914378,0.5959208400646203,0.20039693252314303
0.02264200709760189,0.2138529886914378,0.5961227786752827,0.20039693252314303
0.022639621049165726,0.21405492730210016,0.5961227786752827,0.20039693252314303
0.02261035144329071,0.21405492730210016,0.597940226171244,0.20039693252314303
0.022602800279855728,0.21425686591276252,0.597940226171244,0.20039693252314303
0.022601615637540817,0.21425686591276252,0.5981421647819063,0.20039693252314303
0.02259666658937931,0.2144588045234249,0.5981421647819063,0.20039693252314303
0.022587446495890617,0.2144588045234249,0.5983441033925686,0.20039693252314303
0.022586656734347343,0.21466074313408723,0.5983441033925686,0.20039693252314303
0.022582676261663437,0.21466074313408723,0.5987479806138933,0.20039693252314303
0.022578377276659012,0.2148626817447496,0.5987479806138933,0.20039693252314303
0.02256586030125618,0.2148626817447496,0.5991518578352181,0.20039693252314303
0.022555114701390266,0.2152665589660743,0.5991518578352181,0.20039693252314303
0.02252371236681938,0.2152665589660743,0.5995557350565428,0.20039693252314303
0.0225223358720541,0.21546849757673667,0.5995557350565428,0.20039693252314303
0.02251305617392063,0.21546849757673667,0.5997576736672051,0.20039693252314303
0.0225069560110569,0.2158723747980614,0.5997576736672051,0.20039693252314303
0.022503411397337914,0.2158723747980614,0.6001615508885298,0.20039693252314303
0.02249317802488804,0.2162762520193861,0.6001615508885298,0.20039693252314303
0.022464709356427193,0.2162762520193861,0.601373182552504,0.20039693252314303
0.022462742403149605,0.21647819063004847,0.601373182552504,0.20039693252314303
0.022453447803854942,0.21647819063004847,0.6015751211631664,0.20039693252314303
0.022452104836702347,0.2166801292407108,0.6015751211631664,0.20039693252314303
0.022445663809776306,0.2166801292407108,0.6017770597738288,0.20039693252314303
0.022441407665610313,0.21688206785137318,0.6017770597738288,0.20039693252314303
0.02243158593773842,0.21688206785137318,0.6019789983844911,0.20039693252314303
0.022427421063184738,0.2172859450726979,0.6019789983844911,0.20039693252314303
0.022370534017682076,0.2172859450726979,0.60359450726979,0.20039693252314303
0.02236141636967659,0.21748788368336025,0.60359450726979,0.20039693252314303
0.02236068807542324,0.21748788368336025,0.6037964458804523,0.20039693252314303
0.02236040309071541,0.21768982229402262,0.6037964458804523,0.20039693252314303
0.022345522418618202,0.21768982229402262,0.6039983844911146,0.20039693252314303
0.022345174103975296,0.21789176090468498,0.6039983844911146,0.20039693252314303
0.022317294031381607,0.21789176090468498,0.6050080775444265,0.20039693252314303
0.022316699847579002,0.21809369951534732,0.6050080775444265,0.20039693252314303
0.022304583340883255,0.21809369951534732,0.6052100161550888,0.20039693252314303
0.022304406389594078,0.2182956381260097,0.6052100161550888,0.20039693252314303
0.022287314757704735,0.2182956381260097,0.6062197092084006,0.20039693252314303
0.022286975756287575,0.21849757673667206,0.6062197092084006,0.20039693252314303
0.022278541699051857,0.21849757673667206,0.6066235864297254,0.20039693252314303
0.022273607552051544,0.21869951534733442,0.6066235864297254,0.20039693252314303
0.02227252535521984,0.21869951534733442,0.6068255250403877,0.20039693252314303
0.022269584238529205,0.21890145395799676,0.6068255250403877,0.20039693252314303
0.02224951982498169,0.21890145395799676,0.6076332794830371,0.20039693252314303
0.022249344736337662,0.21910339256865913,0.6076332794830371,0.20039693252314303
0.022248920053243637,0.21910339256865913,0.6078352180936996,0.20039693252314303
0.022229067981243134,0.21991114701130857,0.6078352180936996,0.20039693252314303
0.022211497649550438,0.21991114701130857,0.6084410339256866,0.20039693252314303
0.0222051702439785,0.22011308562197093,0.6084410339256866,0.20039693252314303
0.022197313606739044,0.22011308562197093,0.6086429725363489,0.20039693252314303
0.02218169905245304,0.22051696284329564,0.6086429725363489,0.20039693252314303
0.022128703072667122,0.22051696284329564,0.6094507269789984,0.20039693252314303
0.022108111530542374,0.220718901453958,0.6094507269789984,0.20039693252314303
0.02209494076669216,0.220718901453958,0.6100565428109854,0.20039693252314303
0.022090740501880646,0.22092084006462034,0.6100565428109854,0.20039693252314303
0.022072285413742065,0.22092084006462034,0.6108642972536349,0.20039693252314303
0.022071555256843567,0.2211227786752827,0.6108642972536349,0.20039693252314303
0.022066710516810417,0.2211227786752827,0.6110662358642972,0.20039693252314303
0.02205907739698887,0.22132471728594508,0.6110662358642972,0.20039693252314303
0.02204757370054722,0.22132471728594508,0.6114701130856219,0.20039693252314303
0.02204553596675396,0.22152665589660744,0.6114701130856219,0.20039693252314303
0.02204500325024128,0.22152665589660744,0.6116720516962844,0.20039693252314303
0.022035889327526093,0.22193053311793215,0.6116720516962844,0.20039693252314303
0.022032098844647408,0.22193053311793215,0.6118739903069467,0.20039693252314303
0.022030210122466087,0.22213247172859452,0.6118739903069467,0.20039693252314303
0.021962879225611687,0.22213247172859452,0.6140953150242326,0.20039693252314303
0.02195833995938301,0.22233441033925685,0.6140953150242326,0.20039693252314303
0.021945232525467873,0.22233441033925685,0.614297253634895,0.20039693252314303
0.021944016218185425,0.22253634894991922,0.614297253634895,0.20039693252314303
0.021915189921855927,0.22253634894991922,0.6151050080775444,0.20039693252314303
0.02191227115690708,0.22294022617124395,0.6151050080775444,0.20039693252314303
0.021878410130739212,0.22294022617124395,0.6159127625201939,0.20039693252314303
0.021875932812690735,0.2231421647819063,0.6159127625201939,0.20039693252314303
0.02185138501226902,0.2231421647819063,0.6161147011308562,0.20039693252314303
0.02184811234474182,0.22334410339256866,0.6161147011308562,0.20039693252314303
0.021839365363121033,0.22334410339256866,0.6165185783521809,0.20039693252314303
0.021838771179318428,0.22354604200323103,0.6165185783521809,0.20039693252314303
0.02182445116341114,0.22354604200323103,0.6169224555735057,0.20039693252314303
0.02182220295071602,0.22374798061389337,0.6169224555735057,0.20039693252314303
0.021818388253450394,0.22374798061389337,0.617124394184168,0.20039693252314303
0.02181306853890419,0.22394991922455573,0.617124394184168,0.20039693252314303
0.02180807664990425,0.22394991922455573,0.6175282714054927,0.20039693252314303
0.021807311102747917,0.22435379644588047,0.6175282714054927,0.20039693252314303
0.021793944761157036,0.22435379644588047,0.6179321486268174,0.20039693252314303
0.02178611233830452,0.2245557350565428,0.6179321486268174,0.20039693252314303
0.021781152114272118,0.2245557350565428,0.6181340872374798,0.20039693252314303
0.021774068474769592,0.22495961227786754,0.6181340872374798,0.20039693252314303
0.021727871149778366,0.22495961227786754,0.6191437802907916,0.20039693252314303
0.021713703870773315,0.22536348949919224,0.6191437802907916,0.20039693252314303
0.021699678152799606,0.22536348949919224,0.619951534733441,0.20039693252314303
0.021699612960219383,0.2255654281098546,0.619951534733441,0.20039693252314303
0.021654589101672173,0.2255654281098546,0.6215670436187399,0.20039693252314303
0.021654333919286728,0.22576736672051698,0.6215670436187399,0.20039693252314303
0.02163861319422722,0.22576736672051698,0.6217689822294022,0.20039693252314303
0.02163727767765522,0.22596930533117932,0.6217689822294022,0.20039693252314303
0.021560195833444595,0.22596930533117932,0.6233844911147012,0.20039693252314303
0.021558577194809914,0.22617124394184168,0.6233844911147012,0.20039693252314303
0.021549919620156288,0.22617124394184168,0.6239903069466882,0.20039693252314303
0.021536458283662796,0.22677705977382875,0.6239903069466882,0.20039693252314303
0.021524284034967422,0.22677705977382875,0.6241922455573505,0.20039693252314303
0.02152382954955101,0.22697899838449112,0.6241922455573505,0.20039693252314303
0.02152107283473015,0.22697899838449112,0.624394184168013,0.20039693252314303
0.02152073010802269,0.22718093699515346,0.624394184168013,0.20039693252314303
0.021504659205675125,0.22718093699515346,0.625,0.20039693252314303
0.02150345779955387,0.22738287560581583,0.625,0.20039693252314303
0.021496007218956947,0.22738287560581583,0.625605815831987,0.20039693252314303
0.021488873288035393,0.22778675282714056,0.625605815831987,0.20039693252314303
0.021482650190591812,0.22778675282714056,0.6260096930533118,0.20039693252314303
0.02147078700363636,0.22839256865912763,0.6260096930533118,0.20039693252314303
0.021447323262691498,0.22839256865912763,0.6264135702746365,0.20039693252314303
0.021432237699627876,0.2289983844911147,0.6264135702746365,0.20039693252314303
0.021428896114230156,0.2289983844911147,0.6266155088852988,0.20039693252314303
0.021427473053336143,0.2294022617124394,0.6266155088852988,0.20039693252314303
0.021424682810902596,0.2294022617124394,0.6270193861066236,0.20039693252314303
0.021418273448944092,0.22960420032310178,0.6270193861066236,0.20039693252314303
0.021387621760368347,0.22960420032310178,0.6280290791599353,0.20039693252314303
0.021365273743867874,0.22980613893376414,0.6280290791599353,0.20039693252314303
0.02133292332291603,0.22980613893376414,0.6288368336025848,0.20039693252314303
0.021326882764697075,0.23000807754442648,0.6288368336025848,0.20039693252314303
0.02131819725036621,0.23000807754442648,0.6290387722132472,0.20039693252314303
0.021308360621333122,0.23061389337641358,0.6290387722132472,0.20039693252314303
0.02129959501326084,0.23061389337641358,0.6292407108239095,0.20039693252314303
0.021284429356455803,0.2310177705977383,0.6292407108239095,0.20039693252314303
0.021277055144309998,0.2310177705977383,0.6296445880452343,0.20039693252314303
0.021276570856571198,0.23121970920840065,0.6296445880452343,0.20039693252314303
0.021215636283159256,0.23121970920840065,0.6318659127625202,0.20039693252314303
0.021214310079813004,0.231421647819063,0.6318659127625202,0.20039693252314303
0.02118719182908535,0.231421647819063,0.6322697899838449,0.20039693252314303
0.021181082352995872,0.23162358642972536,0.6322697899838449,0.20039693252314303
0.021179132163524628,0.23162358642972536,0.6324717285945073,0.20039693252314303
0.021172069013118744,0.23222940226171243,0.6324717285945073,0.20039693252314303
0.021168628707528114,0.23222940226171243,0.6326736672051696,0.20039693252314303
0.021155407652258873,0.2324313408723748,0.6326736672051696,0.20039693252314303
0.02114240825176239,0.2324313408723748,0.6332794830371568,0.20039693252314303
0.021137841045856476,0.23303715670436187,0.6332794830371568,0.20039693252314303
0.021123696118593216,0.23303715670436187,0.6338852988691438,0.20039693252314303
0.021111173555254936,0.23323909531502424,0.6338852988691438,0.20039693252314303
0.02107740379869938,0.23323909531502424,0.6348949919224556,0.20039693252314303
0.021046394482254982,0.23364297253634894,0.6348949919224556,0.20039693252314303
0.021023426204919815,0.23364297253634894,0.635702746365105,0.20039693252314303
0.02100800722837448,0.2338449111470113,0.635702746365105,0.20039693252314303
0.020976675674319267,0.2338449111470113,0.6361066235864298,0.20039693252314303
0.02096020244061947,0.23404684975767368,0.6361066235864298,0.20039693252314303
0.02093959040939808,0.23404684975767368,0.6371163166397416,0.20039693252314303
0.020923111587762833,0.23445072697899838,0.6371163166397416,0.20039693252314303
0.020916348323225975,0.23445072697899838,0.6373182552504039,0.20039693252314303
0.020893890410661697,0.23505654281098545,0.6373182552504039,0.20039693252314303
0.020893236622214317,0.23505654281098545,0.6375201938610663,0.20039693252314303
0.020880963653326035,0.23546042003231019,0.6375201938610663,0.20039693252314303
0.020875263959169388,0.23546042003231019,0.6379240710823909,0.20039693252314303
0.020869575440883636,0.23566235864297252,0.6379240710823909,0.20039693252314303
0.02086617238819599,0.23566235864297252,0.6381260096930533,0.20039693252314303
0.020861877128481865,0.2358642972536349,0.6381260096930533,0.20039693252314303
0.020859582349658012,0.2358642972536349,0.6387318255250404,0.20039693252314303
0.020834853872656822,0.23626817447495962,0.6387318255250404,0.20039693252314303
0.02079637721180916,0.23626817447495962,0.6399434571890146,0.20039693252314303
0.020795602351427078,0.23647011308562196,0.6399434571890146,0.20039693252314303
0.020788509398698807,0.23647011308562196,0.6403473344103393,0.20039693252314303
0.020783187821507454,0.23667205169628433,0.6403473344103393,0.20039693252314303
0.020771408453583717,0.23667205169628433,0.6407512116316639,0.20039693252314303
0.020768534392118454,0.2368739903069467,0.6407512116316639,0.20039693252314303
0.02070881426334381,0.2368739903069467,0.6427705977382876,0.20039693252314303
0.020686419680714607,0.23747980613893377,0.6427705977382876,0.20039693252314303
0.02066628821194172,0.23747980613893377,0.6441841680129241,0.20039693252314303
0.020662421360611916,0.23768174474959614,0.6441841680129241,0.20039693252314303
0.02063053846359253,0.23768174474959614,0.6453957996768982,0.20039693252314303
0.020618513226509094,0.2382875605815832,0.6453957996768982,0.20039693252314303
0.020615119487047195,0.2382875605815832,0.6457996768982229,0.20039693252314303
0.020612623542547226,0.23848949919224555,0.6457996768982229,0.20039693252314303
0.020598871633410454,0.23848949919224555,0.64640549273021,0.20039693252314303
0.020596923306584358,0.2386914378029079,0.64640549273021,0.20039693252314303
0.020589180290699005,0.2386914378029079,0.6470113085621971,0.20039693252314303
0.020579030737280846,0.23909531502423265,0.6470113085621971,0.20039693252314303
0.020561326295137405,0.23909531502423265,0.6478190630048465,0.20039693252314303
0.02055472694337368,0.23929725363489499,0.6478190630048465,0.20039693252314303
0.020547451451420784,0.23929725363489499,0.6482229402261712,0.20039693252314303
0.02053229510784149,0.23990306946688206,0.6482229402261712,0.20039693252314303
0.02053195983171463,0.23990306946688206,0.6484248788368336,0.20039693252314303
0.020524470135569572,0.24010500807754442,0.6484248788368336,0.20039693252314303
0.020523106679320335,0.24010500807754442,0.648626817447496,0.20039693252314303
0.02048804797232151,0.2403069466882068,0.648626817447496,0.20039693252314303
0.02047811821103096,0.2403069466882068,0.649232633279483,0.20039693252314303
0.0204706322401762,0.24050888529886916,0.649232633279483,0.20039693252314303
0.020446136593818665,0.24050888529886916,0.6498384491114702,0.20039693252314303
0.020435232669115067,0.2407108239095315,0.6498384491114702,0.20039693252314303
0.020418837666511536,0.2407108239095315,0.6512520193861067,0.20039693252314303
0.020410999655723572,0.24111470113085623,0.6512520193861067,0.20039693252314303
0.020385639742016792,0.24111470113085623,0.652059773828756,0.20039693252314303
0.020383048802614212,0.24131663974151857,0.652059773828756,0.20039693252314303
0.020350242033600807,0.24131663974151857,0.6534733441033925,0.20039693252314303
0.020343564450740814,0.2417205169628433,0.6534733441033925,0.20039693252314303
0.02033783122897148,0.2417205169628433,0.6538772213247173,0.20039693252314303
0.020335065200924873,0.24192245557350567,0.6538772213247173,0.20039693252314303
0.020328136160969734,0.24192245557350567,0.654281098546042,0.20039693252314303
0.020318584516644478,0.24232633279483037,0.654281098546042,0.20039693252314303
0.020302703604102135,0.24232633279483037,0.654886914378029,0.20039693252314303
0.0202963724732399,0.24252827140549274,0.654886914378029,0.20039693252314303
0.02029251493513584,0.24252827140549274,0.6552907915993538,0.20039693252314303
0.020290987566113472,0.24273021001615508,0.6552907915993538,0.20039693252314303
0.02028081938624382,0.24273021001615508,0.6556946688206785,0.20039693252314303
0.02027258276939392,0.24293214862681745,0.6556946688206785,0.20039693252314303
0.02025892399251461,0.24293214862681745,0.6563004846526656,0.20039693252314303
0.02025817334651947,0.2431340872374798,0.6563004846526656,0.20039693252314303
0.020248591899871826,0.2431340872374798,0.6567043618739903,0.20039693252314303
0.02024092525243759,0.24333602584814215,0.6567043618739903,0.20039693252314303
0.020149890333414078,0.24333602584814215,0.6603392568659128,0.20039693252314303
0.02014956809580326,0.24353796445880452,0.6603392568659128,0.20039693252314303
0.02013123594224453,0.24353796445880452,0.6607431340872375,0.20039693252314303
0.02012665383517742,0.24373990306946688,0.6607431340872375,0.20039693252314303
0.02011999487876892,0.24373990306946688,0.6613489499192245,0.20039693252314303
0.02010064385831356,0.24474959612277866,0.6613489499192245,0.20039693252314303
0.020093204453587532,0.24474959612277866,0.6619547657512116,0.20039693252314303
0.02008206956088543,0.2451534733441034,0.6619547657512116,0.20039693252314303
0.020052911713719368,0.2451534733441034,0.6629644588045234,0.20039693252314303
0.02004842832684517,0.2455573505654281,0.6629644588045234,0.20039693252314303
0.020024940371513367,0.2455573505654281,0.6639741518578353,0.20039693252314303
0.020021872594952583,0.24616316639741517,0.6639741518578353,0.20039693252314303
0.020017273724079132,0.24616316639741517,0.6643780290791599,0.20039693252314303
0.020009957253932953,0.2465670436187399,0.6643780290791599,0.20039693252314303
0.01999981328845024,0.2465670436187399,0.664983844911147,0.20039693252314303
0.019987335428595543,0.24676898222940227,0.664983844911147,0.20039693252314303
0.019986188039183617,0.24676898222940227,0.6651857835218093,0.20039693252314303
0.01996677741408348,0.2469709208400646,0.6651857835218093,0.20039693252314303
0.019951477646827698,0.2469709208400646,0.6659935379644588,0.20039693252314303
0.019944272935390472,0.24717285945072698,0.6659935379644588,0.20039693252314303
0.01994340308010578,0.24717285945072698,0.6661954765751211,0.20039693252314303
0.01993660256266594,0.24737479806138934,0.6661954765751211,0.20039693252314303
0.019900865852832794,0.24737479806138934,0.6672051696284329,0.20039693252314303
0.019899724051356316,0.24777867528271405,0.6672051696284329,0.20039693252314303
0.01988312602043152,0.24777867528271405,0.6674071082390953,0.20039693252314303
0.019866159185767174,0.24818255250403878,0.6674071082390953,0.20039693252314303
0.01985868252813816,0.24818255250403878,0.6676090468497576,0.20039693252314303
0.019854705780744553,0.24838449111470112,0.6676090468497576,0.20039693252314303
0.01985113136470318,0.24838449111470112,0.6678109854604201,0.20039693252314303
0.019848043099045753,0.2485864297253635,0.6678109854604201,0.20039693252314303
0.01984276808798313,0.2485864297253635,0.6680129240710824,0.20039693252314303
0.019838085398077965,0.24878836833602586,0.6680129240710824,0.20039693252314303
0.019834695383906364,0.24878836833602586,0.6684168012924071,0.20039693252314303
0.01983272098004818,0.2489903069466882,0.6684168012924071,0.20039693252314303
0.01982702873647213,0.2489903069466882,0.6686187399030694,0.20039693252314303
0.019823914393782616,0.24919224555735056,0.6686187399030694,0.20039693252314303
0.01980198733508587,0.24919224555735056,0.6698303715670436,0.20039693252314303
0.01980176381766796,0.24939418416801293,0.6698303715670436,0.20039693252314303
0.01979721337556839,0.24939418416801293,0.6700323101777059,0.20039693252314303
0.01978754624724388,0.24979806138933763,0.6700323101777059,0.20039693252314303
0.019739454612135887,0.24979806138933763,0.6716478190630049,0.20039693252314303
0.01973203383386135,0.25,0.6716478190630049,0.20039693252314303
0.019728943705558777,0.25,0.6720516962843296,0.20039693252314303
0.019706672057509422,0.25040387722132473,0.6720516962843296,0.20039693252314303
0.019698616117239,0.25040387722132473,0.6726575121163166,0.20039693252314303
0.019688840955495834,0.2506058158319871,0.6726575121163166,0.20039693252314303
0.019682051613926888,0.2506058158319871,0.672859450726979,0.20039693252314303
0.019681291654706,0.2508077544426494,0.672859450726979,0.20039693252314303
0.01961509697139263,0.2508077544426494,0.675686591276252,0.20039693252314303
0.019614482298493385,0.2510096930533118,0.675686591276252,0.20039693252314303
0.01959291473031044,0.2510096930533118,0.6760904684975767,0.20039693252314303
0.019576774910092354,0.2516155088852989,0.6760904684975767,0.20039693252314303
0.01956551894545555,0.2516155088852989,0.6768982229402262,0.20039693252314303
0.019562620669603348,0.25181744749596124,0.6768982229402262,0.20039693252314303
0.019554855301976204,0.25181744749596124,0.6777059773828756,0.20039693252314303
0.01954919844865799,0.2520193861066236,0.6777059773828756,0.20039693252314303
0.019525334239006042,0.2520193861066236,0.6783117932148627,0.20039693252314303
0.019520582631230354,0.2522213247172859,0.6783117932148627,0.20039693252314303
0.019476192072033882,0.2522213247172859,0.6805331179321487,0.20039693252314303
0.01947036199271679,0.2524232633279483,0.6805331179321487,0.20039693252314303
0.019464513286948204,0.2524232633279483,0.6809369951534734,0.20039693252314303
0.01945267803966999,0.25262520193861066,0.6809369951534734,0.20039693252314303
0.019429273903369904,0.25262520193861066,0.6817447495961227,0.20039693252314303
0.01942179538309574,0.252827140549273,0.6817447495961227,0.20039693252314303
0.019412018358707428,0.252827140549273,0.6823505654281099,0.20039693252314303
0.019401149824261665,0.25323101777059775,0.6823505654281099,0.20039693252314303
0.019380060955882072,0.25323101777059775,0.6827544426494345,0.20039693252314303
0.019375506788492203,0.2534329563812601,0.6827544426494345,0.20039693252314303
0.019365724176168442,0.2534329563812601,0.6831583198707593,0.20039693252314303
0.019358737394213676,0.25363489499192243,0.6831583198707593,0.20039693252314303
0.01935376413166523,0.25363489499192243,0.6833602584814217,0.20039693252314303
0.01934891566634178,0.25403877221324717,0.6833602584814217,0.20039693252314303
0.019333822652697563,0.25403877221324717,0.683562197092084,0.20039693252314303
0.01933186687529087,0.25424071082390953,0.683562197092084,0.20039693252314303
0.019320931285619736,0.25424071082390953,0.6839660743134087,0.20039693252314303
0.01931663230061531,0.2544426494345719,0.6839660743134087,0.20039693252314303
0.019296981394290924,0.2544426494345719,0.6847738287560582,0.20039693252314303
0.019277207553386688,0.25464458804523427,0.6847738287560582,0.20039693252314303
0.01926088146865368,0.25464458804523427,0.6851777059773829,0.20039693252314303
0.019258735701441765,0.25504846526655894,0.6851777059773829,0.20039693252314303
0.019238479435443878,0.25504846526655894,0.68578352180937,0.20039693252314303
0.01923741213977337,0.2552504038772213,0.68578352180937,0.20039693252314303
0.01921718940138817,0.2552504038772213,0.6865912762520194,0.20039693252314303
0.01921607367694378,0.2554523424878837,0.6865912762520194,0.20039693252314303
0.01919335126876831,0.2554523424878837,0.6873990306946688,0.20039693252314303
0.019178219139575958,0.2560581583198708,0.6873990306946688,0.20039693252314303
0.019161805510520935,0.2560581583198708,0.6882067851373183,0.20039693252314303
0.019151246175169945,0.25626009693053314,0.6882067851373183,0.20039693252314303
0.019061816856265068,0.25626009693053314,0.691437802907916,0.20039693252314303
0.01905863732099533,0.25646203554119545,0.691437802907916,0.20039693252314303
0.019052773714065552,0.25646203554119545,0.6916397415185783,0.20039693252314303
0.019038690254092216,0.2568659127625202,0.6916397415185783,0.20039693252314303
0.019035959616303444,0.2568659127625202,0.692043618739903,0.20039693252314303
0.019032178446650505,0.25706785137318255,0.692043618739903,0.20039693252314303
0.019019341096282005,0.25706785137318255,0.6922455573505655,0.20039693252314303
0.01901884749531746,0.2572697899838449,0.6922455573505655,0.20039693252314303
0.019000811502337456,0.2572697899838449,0.6926494345718901,0.20039693252314303
0.01898798532783985,0.2574717285945073,0.6926494345718901,0.20039693252314303
0.018982283771038055,0.2574717285945073,0.6928513731825525,0.20039693252314303
0.018949799239635468,0.25807754442649433,0.6928513731825525,0.20039693252314303
0.018928086385130882,0.25807754442649433,0.6944668820678513,0.20039693252314303
0.018928004428744316,0.2582794830371567,0.6944668820678513,0.20039693252314303
0.018918434157967567,0.2582794830371567,0.6946688206785138,0.20039693252314303
0.01891421526670456,0.25848142164781907,0.6946688206785138,0.20039693252314303
0.018864648416638374,0.25848142164781907,0.6972940226171244,0.20039693252314303
0.01885821297764778,0.25868336025848143,0.6972940226171244,0.20039693252314303
0.01876264624297619,0.25868336025848143,0.7015347334410339,0.20039693252314303
0.018761329352855682,0.2588852988691438,0.7015347334410339,0.20039693252314303
0.018740488216280937,0.2588852988691438,0.7027463651050081,0.20039693252314303
0.018721211701631546,0.2592891760904685,0.7027463651050081,0.20039693252314303
0.018701711669564247,0.2592891760904685,0.7033521809369951,0.20039693252314303
0.018695326521992683,0.2596930533117932,0.7033521809369951,0.20039693252314303
0.01868295855820179,0.2596930533117932,0.7037560581583199,0.20039693252314303
0.018679598346352577,0.2598949919224556,0.7037560581583199,0.20039693252314303
0.018668927252292633,0.2598949919224556,0.7043618739903069,0.20039693252314303
0.018661772832274437,0.26009693053311794,0.7043618739903069,0.20039693252314303
0.018655110150575638,0.26009693053311794,0.7045638126009693,0.20039693252314303
0.018647227436304092,0.2605008077544427,0.7045638126009693,0.20039693252314303
0.018627025187015533,0.2605008077544427,0.7051696284329564,0.20039693252314303
0.018626471981406212,0.260702746365105,0.7051696284329564,0.20039693252314303
0.01861617900431156,0.260702746365105,0.7055735056542811,0.20039693252314303
0.018610212951898575,0.26090468497576735,0.7055735056542811,0.20039693252314303
0.01860472559928894,0.26090468497576735,0.7057754442649434,0.20039693252314303
0.018596921116113663,0.26151050080775445,0.7057754442649434,0.20039693252314303
0.01859336532652378,0.26151050080775445,0.7059773828756059,0.20039693252314303
0.01858505606651306,0.2617124394184168,0.7059773828756059,0.20039693252314303
0.018566681072115898,0.2617124394184168,0.7067851373182552,0.20039693252314303
0.01856389455497265,0.2619143780290792,0.7067851373182552,0.20039693252314303
0.01854485459625721,0.2619143780290792,0.7075928917609047,0.20039693252314303
0.018537940457463264,0.2621163166397415,0.7075928917609047,0.20039693252314303
0.018532592803239822,0.2621163166397415,0.7077948303715671,0.20039693252314303
0.018525732681155205,0.26231825525040386,0.7077948303715671,0.20039693252314303
0.01851663552224636,0.26231825525040386,0.7079967689822294,0.20039693252314303
0.018501194193959236,0.26252019386106623,0.7079967689822294,0.20039693252314303
0.018482783809304237,0.26252019386106623,0.7092084006462036,0.20039693252314303
0.018477262929081917,0.2627221324717286,0.7092084006462036,0.20039693252314303
0.018466444686055183,0.2627221324717286,0.7096122778675282,0.20039693252314303
0.018458545207977295,0.2633279483037157,0.7096122778675282,0.20039693252314303
0.018442468717694283,0.2633279483037157,0.710016155088853,0.20039693252314303
0.0184404868632555,0.263529886914378,0.710016155088853,0.20039693252314303
0.018438827246427536,0.263529886914378,0.7102180936995154,0.20039693252314303
0.018434705212712288,0.2637318255250404,0.7102180936995154,0.20039693252314303
0.018430789932608604,0.2637318255250404,0.7104200323101777,0.20039693252314303
0.018424900248646736,0.2641357027463651,0.7104200323101777,0.20039693252314303
0.01841863989830017,0.2641357027463651,0.7110258481421647,0.20039693252314303
0.018413782119750977,0.2643376413570275,0.7110258481421647,0.20039693252314303
0.018413759768009186,0.2643376413570275,0.7112277867528272,0.20039693252314303
0.01841292530298233,0.26453957996768984,0.7112277867528272,0.20039693252314303
0.01838153414428234,0.26453957996768984,0.7122374798061389,0.20039693252314303
0.018367087468504906,0.2647415185783522,0.7122374798061389,0.20039693252314303
0.01830468140542507,0.2647415185783522,0.7144588045234249,0.20039693252314303
0.018297534435987473,0.2649434571890145,0.7144588045234249,0.20039693252314303
0.018293721601366997,0.2649434571890145,0.7148626817447497,0.20039693252314303
0.018289383500814438,0.2651453957996769,0.7148626817447497,0.20039693252314303
0.018245242536067963,0.2651453957996769,0.7162762520193862,0.20039693252314303
0.01822732761502266,0.2655492730210016,0.7162762520193862,0.20039693252314303
0.018223155289888382,0.2655492730210016,0.7166801292407108,0.20039693252314303
0.01821417547762394,0.265751211631664,0.7166801292407108,0.20039693252314303
0.018209870904684067,0.265751211631664,0.7174878836833603,0.20039693252314303
0.018209122121334076,0.26595315024232635,0.7174878836833603,0.20039693252314303
0.018207814544439316,0.26595315024232635,0.7176898222940227,0.20039693252314303
0.01820751652121544,0.26615508885298866,0.7176898222940227,0.20039693252314303
0.018191039562225342,0.26615508885298866,0.7189014539579968,0.20039693252314303
0.01817512698471546,0.2665589660743134,0.7189014539579968,0.20039693252314303
0.018173063173890114,0.2665589660743134,0.7191033925686591,0.20039693252314303
0.018164584413170815,0.26676090468497576,0.7191033925686591,0.20039693252314303
0.01815793849527836,0.26676090468497576,0.7195072697899838,0.20039693252314303
0.018155883997678757,0.26696284329563813,0.7195072697899838,0.20039693252314303
0.018152637407183647,0.26696284329563813,0.7197092084006462,0.20039693252314303
0.01814625971019268,0.2671647819063005,0.7197092084006462,0.20039693252314303
0.01814056746661663,0.2671647819063005,0.720113085621971,0.20039693252314303
0.018125450238585472,0.2681744749596123,0.720113085621971,0.20039693252314303
0.018116002902388573,0.2681744749596123,0.7203150242326333,0.20039693252314303
0.0181136317551136,0.26837641357027464,0.7203150242326333,0.20039693252314303
0.018094418570399284,0.26837641357027464,0.7211227786752827,0.20039693252314303
0.018067656084895134,0.2689822294022617,0.7211227786752827,0.20039693252314303
0.018058495596051216,0.2689822294022617,0.7217285945072698,0.20039693252314303
0.018058089539408684,0.26918416801292405,0.7217285945072698,0.20039693252314303
0.018045559525489807,0.26918416801292405,0.7221324717285945,0.20039693252314303
0.018045460805296898,0.2693861066235864,0.7221324717285945,0.20039693252314303
0.018040044233202934,0.2693861066235864,0.7225363489499192,0.20039693252314303
0.018021205440163612,0.2695880452342488,0.7225363489499192,0.20039693252314303
0.018011966720223427,0.2695880452342488,0.722940226171244,0.20039693252314303
0.018001830205321312,0.26978998384491115,0.722940226171244,0.20039693252314303
0.017988717183470726,0.26978998384491115,0.7231421647819063,0.20039693252314303
0.01798413135111332,0.2701938610662359,0.7231421647819063,0.20039693252314303
0.017959391698241234,0.2701938610662359,0.7243537964458805,0.20039693252314303
0.017943227663636208,0.27059773828756056,0.7243537964458805,0.20039693252314303
0.01792794093489647,0.27059773828756056,0.7247576736672051,0.20039693252314303
0.017917461693286896,0.27079967689822293,0.7247576736672051,0.20039693252314303
0.017901267856359482,0.27079967689822293,0.7253634894991923,0.20039693252314303
0.017887050285935402,0.27120355411954766,0.7253634894991923,0.20039693252314303
0.017879150807857513,0.27120355411954766,0.725767366720517,0.20039693252314303
0.017873844131827354,0.2716074313408724,0.725767366720517,0.20039693252314303
0.01783711463212967,0.2716074313408724,0.7265751211631664,0.20039693252314303
0.017834028229117393,0.2718093699515347,0.7265751211631664,0.20039693252314303
0.017824340611696243,0.2718093699515347,0.7271809369951535,0.20039693252314303
0.017824210226535797,0.2720113085621971,0.7271809369951535,0.20039693252314303
0.0178116112947464,0.2720113085621971,0.7279886914378029,0.20039693252314303
0.01778854802250862,0.2724151857835218,0.7279886914378029,0.20039693252314303
0.017766281962394714,0.2724151857835218,0.7292003231017771,0.20039693252314303
0.017758918926119804,0.2726171243941842,0.7292003231017771,0.20039693252314303
0.017728758975863457,0.2726171243941842,0.7298061389337641,0.20039693252314303
0.017712298780679703,0.2730210016155089,0.7298061389337641,0.20039693252314303
0.017705965787172318,0.2730210016155089,0.7300080775444265,0.20039693252314303
0.01770554669201374,0.2732229402261712,0.7300080775444265,0.20039693252314303
0.017703836783766747,0.2732229402261712,0.7302100161550888,0.20039693252314303
0.017692934721708298,0.2734248788368336,0.7302100161550888,0.20039693252314303
0.017660170793533325,0.2734248788368336,0.7310177705977383,0.20039693252314303
0.017653636634349823,0.27362681744749595,0.7310177705977383,0.20039693252314303
0.01765201985836029,0.27362681744749595,0.7312197092084006,0.20039693252314303
0.017649255692958832,0.2738287560581583,0.7312197092084006,0.20039693252314303
0.017645036801695824,0.2738287560581583,0.731421647819063,0.20039693252314303
0.017620140686631203,0.2744345718901454,0.731421647819063,0.20039693252314303
0.017601637169718742,0.2744345718901454,0.7326332794830371,0.20039693252314303
0.017601050436496735,0.27463651050080773,0.7326332794830371,0.20039693252314303
0.01754872314631939,0.27463651050080773,0.7338449111470113,0.20039693252314303
0.017539862543344498,0.27524232633279483,0.7338449111470113,0.20039693252314303
0.017532119527459145,0.27524232633279483,0.7344507269789984,0.20039693252314303
0.01753160171210766,0.2754442649434572,0.7344507269789984,0.20039693252314303
0.01752748154103756,0.2754442649434572,0.7348546042003231,0.20039693252314303
0.01752026006579399,0.27584814216478193,0.7348546042003231,0.20039693252314303
0.017499173060059547,0.27584814216478193,0.7364701130856219,0.20039693252314303
0.017498916015028954,0.27605008077544424,0.7364701130856219,0.20039693252314303
0.017495594918727875,0.27605008077544424,0.7368739903069467,0.20039693252314303
0.017485080286860466,0.2762520193861066,0.7368739903069467,0.20039693252314303
0.017480453476309776,0.2762520193861066,0.7372778675282714,0.20039693252314303
0.0174490325152874,0.27726171243941844,0.7372778675282714,0.20039693252314303
0.017438124865293503,0.27726171243941844,0.7376817447495961,0.20039693252314303
0.017427027225494385,0.27746365105008075,0.7376817447495961,0.20039693252314303
0.017415612936019897,0.27746365105008075,0.7380856219709209,0.20039693252314303
0.017414677888154984,0.2776655896607431,0.7380856219709209,0.20039693252314303
0.017395252361893654,0.2776655896607431,0.7390953150242326,0.20039693252314303
0.017394807189702988,0.2778675282714055,0.7390953150242326,0.20039693252314303
0.017380226403474808,0.2778675282714055,0.7399030694668821,0.20039693252314303
0.01737767457962036,0.27806946688206785,0.7399030694668821,0.20039693252314303
0.01737521030008793,0.27806946688206785,0.7403069466882067,0.20039693252314303
0.01736670359969139,0.2782714054927302,0.7403069466882067,0.20039693252314303
0.01734830252826214,0.2782714054927302,0.7409127625201939,0.20039693252314303
0.017342643812298775,0.2784733441033926,0.7409127625201939,0.20039693252314303
0.017333993688225746,0.2784733441033926,0.7413166397415186,0.20039693252314303
0.01732817478477955,0.27887722132471726,0.7413166397415186,0.20039693252314303
0.017307128757238388,0.27887722132471726,0.7419224555735057,0.20039693252314303
0.01729622855782509,0.27907915993537963,0.7419224555735057,0.20039693252314303
0.017272062599658966,0.27907915993537963,0.7439418416801292,0.20039693252314303
0.01727191172540188,0.279281098546042,0.7439418416801292,0.20039693252314303
0.017262695357203484,0.279281098546042,0.744951534733441,0.20039693252314303
0.017261290922760963,0.27948303715670436,0.744951534733441,0.20039693252314303
0.017251834273338318,0.27948303715670436,0.7453554119547657,0.20039693252314303
0.0172492116689682,0.27968497576736673,0.7453554119547657,0.20039693252314303
0.017248068004846573,0.27968497576736673,0.7455573505654282,0.20039693252314303
0.01724178157746792,0.28008885298869146,0.7455573505654282,0.20039693252314303
0.01721961237490177,0.28008885298869146,0.7465670436187399,0.20039693252314303
0.017218725755810738,0.2802907915993538,0.7465670436187399,0.20039693252314303
0.01721104048192501,0.2802907915993538,0.7469709208400647,0.20039693252314303
0.017199186608195305,0.2808966074313409,0.7469709208400647,0.20039693252314303
0.017171164974570274,0.2808966074313409,0.7481825525040388,0.20039693252314303
0.01716548763215542,0.28109854604200324,0.7481825525040388,0.20039693252314303
0.01715920679271221,0.28109854604200324,0.7483844911147012,0.20039693252314303
0.017155896872282028,0.2813004846526656,0.7483844911147012,0.20039693252314303
0.017155274748802185,0.2813004846526656,0.7485864297253635,0.20039693252314303
0.01715526543557644,0.28150242326332797,0.7485864297253635,0.20039693252314303
0.01715487241744995,0.28150242326332797,0.7487883683360258,0.20039693252314303
0.01713721826672554,0.28190630048465265,0.7487883683360258,0.20039693252314303
0.017132330685853958,0.28190630048465265,0.7489903069466882,0.20039693252314303
0.017132245004177094,0.282108239095315,0.7489903069466882,0.20039693252314303
0.01713126339018345,0.282108239095315,0.7491922455573505,0.20039693252314303
0.01712931878864765,0.2823101777059774,0.7491922455573505,0.20039693252314303
0.01711919903755188,0.2823101777059774,0.7497980613893377,0.20039693252314303
0.017100725322961807,0.2829159935379645,0.7497980613893377,0.20039693252314303
0.017078731209039688,0.2829159935379645,0.750605815831987,0.20039693252314303
0.017076795920729637,0.2831179321486268,0.750605815831987,0.20039693252314303
0.01706557720899582,0.2831179321486268,0.7508077544426495,0.20039693252314303
0.017062129452824593,0.28331987075928916,0.7508077544426495,0.20039693252314303
0.017061419785022736,0.28331987075928916,0.7510096930533118,0.20039693252314303
0.01705910451710224,0.2835218093699515,0.7510096930533118,0.20039693252314303
0.01701754331588745,0.2835218093699515,0.7518174474959612,0.20039693252314303
0.017014535143971443,0.2837237479806139,0.7518174474959612,0.20039693252314303
0.017005154862999916,0.2837237479806139,0.7520193861066236,0.20039693252314303
0.017004547640681267,0.28392568659127626,0.7520193861066236,0.20039693252314303
0.016999220475554466,0.28392568659127626,0.752221324717286,0.20039693252314303
0.01698494888842106,0.284329563812601,0.752221324717286,0.20039693252314303
0.016984624788165092,0.284329563812601,0.7524232633279483,0.20039693252314303
0.01698354259133339,0.2845315024232633,0.7524232633279483,0.20039693252314303
0.01696610078215599,0.2845315024232633,0.7530290791599353,0.20039693252314303
0.01693512685596943,0.28473344103392567,0.7530290791599353,0.20039693252314303
0.016930289566516876,0.28473344103392567,0.7532310177705978,0.20039693252314303
0.01693018712103367,0.28493537964458804,0.7532310177705978,0.20039693252314303
0.0169205404818058,0.28493537964458804,0.7534329563812601,0.20039693252314303
0.0169163029640913,0.2851373182552504,0.7534329563812601,0.20039693252314303
0.01688704639673233,0.2851373182552504,0.7540387722132472,0.20039693252314303
0.016885394230484962,0.28533925686591277,0.7540387722132472,0.20039693252314303
0.016840260475873947,0.28533925686591277,0.7554523424878837,0.20039693252314303
0.01682133786380291,0.28554119547657514,0.7554523424878837,0.20039693252314303
0.01681884005665779,0.28554119547657514,0.755654281098546,0.20039693252314303
0.01680716685950756,0.2857431340872375,0.755654281098546,0.20039693252314303
0.016773896291851997,0.2857431340872375,0.7566639741518578,0.20039693252314303
0.016749337315559387,0.28634894991922455,0.7566639741518578,0.20039693252314303
0.016727294772863388,0.28634894991922455,0.7576736672051696,0.20039693252314303
0.016719453036785126,0.2865508885298869,0.7576736672051696,0.20039693252314303
0.01671394519507885,0.2865508885298869,0.7580775444264943,0.20039693252314303
0.016712849959731102,0.2867528271405493,0.7580775444264943,0.20039693252314303
0.01670609973371029,0.2867528271405493,0.7584814216478191,0.20039693252314303
0.016690948978066444,0.2873586429725363,0.7584814216478191,0.20039693252314303
0.016684725880622864,0.2873586429725363,0.7588852988691438,0.20039693252314303
0.016684237867593765,0.2875605815831987,0.7588852988691438,0.20039693252314303
0.016672199591994286,0.2875605815831987,0.7594911147011308,0.20039693252314303
0.016665585339069366,0.2879644588045234,0.7594911147011308,0.20039693252314303
0.016644857823848724,0.2879644588045234,0.7600969305331179,0.20039693252314303
0.016637282446026802,0.2885702746365105,0.7600969305331179,0.20039693252314303
0.016632912680506706,0.2885702746365105,0.7602988691437803,0.20039693252314303
0.016629213467240334,0.28877221324717284,0.7602988691437803,0.20039693252314303
0.01662205345928669,0.28877221324717284,0.760702746365105,0.20039693252314303
0.016621049493551254,0.2889741518578352,0.760702746365105,0.20039693252314303
0.01661464013159275,0.2889741518578352,0.7611066235864298,0.20039693252314303
0.01660960726439953,0.28917609046849757,0.7611066235864298,0.20039693252314303
0.016605669632554054,0.28917609046849757,0.7615105008077544,0.20039693252314303
0.01660388521850109,0.28937802907915994,0.7615105008077544,0.20039693252314303
0.016599321737885475,0.28937802907915994,0.7617124394184168,0.20039693252314303
0.016598323360085487,0.2895799676898223,0.7617124394184168,0.20039693252314303
0.016591230407357216,0.2895799676898223,0.7621163166397416,0.20039693252314303
0.016582652926445007,0.28998384491114704,0.7621163166397416,0.20039693252314303
0.016579698771238327,0.28998384491114704,0.7623182552504039,0.20039693252314303
0.016579333692789078,0.29018578352180935,0.7623182552504039,0.20039693252314303
0.016546983271837234,0.29018578352180935,0.7633279483037156,0.20039693252314303
0.016544336453080177,0.2903877221324717,0.7633279483037156,0.20039693252314303
0.016544083133339882,0.2903877221324717,0.7635298869143781,0.20039693252314303
0.016530480235815048,0.2909935379644588,0.7635298869143781,0.20039693252314303
0.016529101878404617,0.2909935379644588,0.7637318255250404,0.20039693252314303
0.016528042033314705,0.2911954765751212,0.7637318255250404,0.20039693252314303
0.016517657786607742,0.2911954765751212,0.7641357027463651,0.20039693252314303
0.016507666558027267,0.29139741518578355,0.7641357027463651,0.20039693252314303
0.016485977917909622,0.29139741518578355,0.7653473344103393,0.20039693252314303
0.01648383028805256,0.2918012924071082,0.7653473344103393,0.20039693252314303
0.016473812982439995,0.2918012924071082,0.7655492730210016,0.20039693252314303
0.016444647684693336,0.2926090468497577,0.7655492730210016,0.20039693252314303
0.016416165977716446,0.2926090468497577,0.7661550888529887,0.20039693252314303
0.01640760526061058,0.29281098546042006,0.7661550888529887,0.20039693252314303
0.016403259709477425,0.29281098546042006,0.7663570274636511,0.20039693252314303
0.01639915257692337,0.29301292407108237,0.7663570274636511,0.20039693252314303
0.01639832928776741,0.29301292407108237,0.7667609046849758,0.20039693252314303
0.016395660117268562,0.29321486268174474,0.7667609046849758,0.20039693252314303
0.016368946060538292,0.29321486268174474,0.7683764135702746,0.20039693252314303
0.016361933201551437,0.29361873990306947,0.7683764135702746,0.20039693252314303
0.01634235680103302,0.29361873990306947,0.7693861066235864,0.20039693252314303
0.01633640006184578,0.29382067851373184,0.7693861066235864,0.20039693252314303
0.016332998871803284,0.29382067851373184,0.7695880452342488,0.20039693252314303
0.01633010059595108,0.2940226171243942,0.7695880452342488,0.20039693252314303
0.016328103840351105,0.2940226171243942,0.7701938610662359,0.20039693252314303
0.01632463000714779,0.29422455573505657,0.7701938610662359,0.20039693252314303
0.016322540119290352,0.29422455573505657,0.7707996768982229,0.20039693252314303
0.01631886139512062,0.29462843295638125,0.7707996768982229,0.20039693252314303
0.01631634123623371,0.29462843295638125,0.7710016155088854,0.20039693252314303
0.016315966844558716,0.2948303715670436,0.7710016155088854,0.20039693252314303
0.016297632828354836,0.2948303715670436,0.7718093699515347,0.20039693252314303
0.016296783462166786,0.295032310177706,0.7718093699515347,0.20039693252314303
0.016291411593556404,0.295032310177706,0.7720113085621971,0.20039693252314303
0.016290346160531044,0.29523424878836835,0.7720113085621971,0.20039693252314303
0.016289208084344864,0.29523424878836835,0.7722132471728594,0.20039693252314303
0.016286402940750122,0.2956381260096931,0.7722132471728594,0.20039693252314303
0.016270337626338005,0.2956381260096931,0.773626817447496,0.20039693252314303
0.016262410208582878,0.2958400646203554,0.773626817447496,0.20039693252314303
0.016212796792387962,0.2958400646203554,0.7754442649434572,0.20039693252314303
0.01621028408408165,0.29604200323101776,0.7754442649434572,0.20039693252314303
0.016202284023165703,0.29604200323101776,0.7766558966074314,0.20039693252314303
0.016198748722672462,0.2962439418416801,0.7766558966074314,0.20039693252314303
0.016195062547922134,0.2962439418416801,0.7768578352180937,0.20039693252314303
0.016191475093364716,0.2964458804523425,0.7768578352180937,0.20039693252314303
0.016187213361263275,0.2964458804523425,0.777059773828756,0.20039693252314303
0.016181763261556625,0.29705169628432954,0.777059773828756,0.20039693252314303
0.01617310382425785,0.29705169628432954,0.7772617124394184,0.20039693252314303
0.016163134947419167,0.29765751211631664,0.7772617124394184,0.20039693252314303
0.01615246757864952,0.29765751211631664,0.7776655896607432,0.20039693252314303
0.016132734715938568,0.29826332794830374,0.7776655896607432,0.20039693252314303
0.0161252673715353,0.29826332794830374,0.7778675282714055,0.20039693252314303
0.016122840344905853,0.29846526655896605,0.7778675282714055,0.20039693252314303
0.01612141728401184,0.29846526655896605,0.7780694668820679,0.20039693252314303
0.016119690611958504,0.2986672051696284,0.7780694668820679,0.20039693252314303
0.016119226813316345,0.2986672051696284,0.7782714054927302,0.20039693252314303
0.016103802248835564,0.29967689822294025,0.7782714054927302,0.20039693252314303
0.016096970066428185,0.29967689822294025,0.7784733441033925,0.20039693252314303
0.01609286665916443,0.29987883683360256,0.7784733441033925,0.20039693252314303
0.01607627049088478,0.29987883683360256,0.779281098546042,0.20039693252314303
0.01607571914792061,0.3002827140549273,0.779281098546042,0.20039693252314303
0.016075268387794495,0.3002827140549273,0.7794830371567044,0.20039693252314303
0.016062337905168533,0.30048465266558966,0.7794830371567044,0.20039693252314303
0.016055891290307045,0.30048465266558966,0.7796849757673667,0.20039693252314303
0.016050634905695915,0.3008885298869144,0.7796849757673667,0.20039693252314303
0.016045529395341873,0.3008885298869144,0.779886914378029,0.20039693252314303
0.016043677926063538,0.30109046849757676,0.779886914378029,0.20039693252314303
0.016037773340940475,0.30109046849757676,0.7802907915993538,0.20039693252314303
0.016033867374062538,0.30149434571890144,0.7802907915993538,0.20039693252314303
0.01602114364504814,0.30149434571890144,0.7808966074313409,0.20039693252314303
0.016019737347960472,0.30189822294022617,0.7808966074313409,0.20039693252314303
0.016009988263249397,0.30189822294022617,0.7810985460420032,0.20039693252314303
0.016000181436538696,0.3023021001615509,0.7810985460420032,0.20039693252314303
0.01599503681063652,0.3023021001615509,0.7817043618739903,0.20039693252314303
0.015992648899555206,0.3027059773828756,0.7817043618739903,0.20039693252314303
0.015970736742019653,0.3027059773828756,0.7825121163166397,0.20039693252314303
0.015962429344654083,0.30290791599353795,0.7825121163166397,0.20039693252314303
0.01589222624897957,0.30290791599353795,0.7841276252019386,0.20039693252314303
0.015891410410404205,0.3031098546042003,0.7841276252019386,0.20039693252314303
0.015858013182878494,0.3031098546042003,0.7855411954765751,0.20039693252314303
0.015848612412810326,0.3033117932148627,0.7855411954765751,0.20039693252314303
0.01581922173500061,0.3033117932148627,0.7861470113085622,0.20039693252314303
0.01581229269504547,0.30351373182552505,0.7861470113085622,0.20039693252314303
0.015800409018993378,0.30351373182552505,0.7869547657512116,0.20039693252314303
0.015797346830368042,0.3037156704361874,0.7869547657512116,0.20039693252314303
0.015775345265865326,0.3037156704361874,0.7873586429725363,0.20039693252314303
0.0157709252089262,0.3041195476575121,0.7873586429725363,0.20039693252314303
0.015766849741339684,0.3041195476575121,0.7877625201938611,0.20039693252314303
0.015762154012918472,0.30432148626817446,0.7877625201938611,0.20039693252314303
0.015756171196699142,0.30432148626817446,0.7881663974151858,0.20039693252314303
0.01575169526040554,0.3047253634894992,0.7881663974151858,0.20039693252314303
0.015742842108011246,0.3047253634894992,0.7883683360258481,0.20039693252314303
0.015742206946015358,0.30492730210016156,0.7883683360258481,0.20039693252314303
0.015734592452645302,0.30492730210016156,0.7885702746365105,0.20039693252314303
0.015731653198599815,0.3051292407108239,0.7885702746365105,0.20039693252314303
0.01572263613343239,0.3051292407108239,0.7889741518578353,0.20039693252314303
0.01572001539170742,0.3053311793214863,0.7889741518578353,0.20039693252314303
0.01571236550807953,0.3053311793214863,0.7895799676898223,0.20039693252314303
0.015711499378085136,0.3055331179321486,0.7895799676898223,0.20039693252314303
0.015702590346336365,0.3055331179321486,0.789983844911147,0.20039693252314303
0.015695570036768913,0.30573505654281097,0.789983844911147,0.20039693252314303
0.015665721148252487,0.30573505654281097,0.7909935379644588,0.20039693252314303
0.015659069642424583,0.30634087237479807,0.7909935379644588,0.20039693252314303
0.015646690502762794,0.30634087237479807,0.7918012924071083,0.20039693252314303
0.01562909036874771,0.3071486268174475,0.7918012924071083,0.20039693252314303
0.01562819629907608,0.3071486268174475,0.7920032310177706,0.20039693252314303
0.015625078231096268,0.30735056542810985,0.7920032310177706,0.20039693252314303
0.015609891153872013,0.30735056542810985,0.7924071082390953,0.20039693252314303
0.015603967942297459,0.3075525040387722,0.7924071082390953,0.20039693252314303
0.015592876821756363,0.3075525040387722,0.7932148626817448,0.20039693252314303
0.01559095736593008,0.3077544426494346,0.7932148626817448,0.20039693252314303
0.015580719336867332,0.3077544426494346,0.7942245557350566,0.20039693252314303
0.015572837553918362,0.3081583198707593,0.7942245557350566,0.20039693252314303
0.015567519702017307,0.3081583198707593,0.7944264943457189,0.20039693252314303
0.015565549954771996,0.3083602584814216,0.7944264943457189,0.20039693252314303
0.01554788090288639,0.3083602584814216,0.7952342487883683,0.20039693252314303
0.015546123497188091,0.308562197092084,0.7952342487883683,0.20039693252314303
0.015534528531134129,0.308562197092084,0.7956381260096931,0.20039693252314303
0.015517709776759148,0.3095718901453958,0.7956381260096931,0.20039693252314303
0.015504187904298306,0.3095718901453958,0.7960420032310178,0.20039693252314303
0.015484667383134365,0.31017770597738287,0.7960420032310178,0.20039693252314303
0.015459686517715454,0.31017770597738287,0.7972536348949919,0.20039693252314303
0.015449239872395992,0.3105815831987076,0.7972536348949919,0.20039693252314303
0.01544238068163395,0.3105815831987076,0.797859450726979,0.20039693252314303
0.015431028790771961,0.31078352180936997,0.797859450726979,0.20039693252314303
0.015416791662573814,0.31078352180936997,0.7982633279483037,0.20039693252314303
0.015413046814501286,0.31098546042003233,0.7982633279483037,0.20039693252314303
0.01540732104331255,0.31098546042003233,0.7988691437802908,0.20039693252314303
0.015401617623865604,0.311389337641357,0.7988691437802908,0.20039693252314303
0.015400131233036518,0.311389337641357,0.7990710823909531,0.20039693252314303
0.015399256721138954,0.3115912762520194,0.7990710823909531,0.20039693252314303
0.01539413258433342,0.3115912762520194,0.7996768982229402,0.20039693252314303
0.015390370972454548,0.31179321486268174,0.7996768982229402,0.20039693252314303
0.015384681522846222,0.31179321486268174,0.8000807754442649,0.20039693252314303
0.015379167161881924,0.3121970920840065,0.8000807754442649,0.20039693252314303
0.01537791732698679,0.3121970920840065,0.8004846526655897,0.20039693252314303
0.015376782044768333,0.31239903069466884,0.8004846526655897,0.20039693252314303
0.015360191464424133,0.31239903069466884,0.8012924071082391,0.20039693252314303
0.01534479670226574,0.3128029079159935,0.8012924071082391,0.20039693252314303
0.015297780744731426,0.3128029079159935,0.8025040387722132,0.20039693252314303
0.015279320068657398,0.3130048465266559,0.8025040387722132,0.20039693252314303
0.015266998670995235,0.3130048465266559,0.802907915993538,0.20039693252314303
0.015264376997947693,0.3134087237479806,0.802907915993538,0.20039693252314303
0.01525133103132248,0.3134087237479806,0.8039176090468497,0.20039693252314303
0.015249883756041527,0.313610662358643,0.8039176090468497,0.20039693252314303
0.015246327966451645,0.313610662358643,0.8041195476575121,0.20039693252314303
0.015244167298078537,0.31401453957996767,0.8041195476575121,0.20039693252314303
0.015238447114825249,0.31401453957996767,0.8043214862681745,0.20039693252314303
0.015238288789987564,0.31421647819063003,0.8043214862681745,0.20039693252314303
0.01522458903491497,0.31421647819063003,0.8047253634894992,0.20039693252314303
0.01522444561123848,0.3144184168012924,0.8047253634894992,0.20039693252314303
0.015214788727462292,0.3144184168012924,0.8049273021001615,0.20039693252314303
0.015200886875391006,0.31462035541195477,0.8049273021001615,0.20039693252314303
0.015186887234449387,0.31462035541195477,0.8059369951534734,0.20039693252314303
0.015184303745627403,0.31482229402261713,0.8059369951534734,0.20039693252314303
0.015182736329734325,0.31482229402261713,0.8061389337641357,0.20039693252314303
0.015174556523561478,0.31522617124394187,0.8061389337641357,0.20039693252314303
0.01516692154109478,0.31522617124394187,0.8065428109854604,0.20039693252314303
0.015158168040215969,0.3158319870759289,0.8065428109854604,0.20039693252314303
0.015154332853853703,0.3158319870759289,0.8067447495961227,0.20039693252314303
0.01514945738017559,0.3160339256865913,0.8067447495961227,0.20039693252314303
0.01512524951249361,0.3160339256865913,0.8069466882067852,0.20039693252314303
0.015119344927370548,0.3166397415185784,0.8069466882067852,0.20039693252314303
0.015111015178263187,0.3166397415185784,0.8075525040387722,0.20039693252314303
0.01509594265371561,0.31704361873990305,0.8075525040387722,0.20039693252314303
0.01509020570665598,0.31704361873990305,0.8083602584814217,0.20039693252314303
0.015087772160768509,0.3172455573505654,0.8083602584814217,0.20039693252314303
0.015085523948073387,0.3172455573505654,0.808562197092084,0.20039693252314303
0.015085031278431416,0.3174474959612278,0.808562197092084,0.20039693252314303
0.015079141594469547,0.3174474959612278,0.8089660743134087,0.20039693252314303
0.015064324252307415,0.3178513731825525,0.8089660743134087,0.20039693252314303
0.015060527250170708,0.3178513731825525,0.809168012924071,0.20039693252314303
0.015055898576974869,0.3182552504038772,0.809168012924071,0.20039693252314303
0.015047620981931686,0.3182552504038772,0.8093699515347335,0.20039693252314303
0.015044917352497578,0.31845718901453957,0.8093699515347335,0.20039693252314303
0.01503710262477398,0.31845718901453957,0.8095718901453958,0.20039693252314303
0.015029637143015862,0.31906300484652667,0.8095718901453958,0.20039693252314303
0.015028909780085087,0.31906300484652667,0.8097738287560582,0.20039693252314303
0.015028596855700016,0.31926494345718903,0.8097738287560582,0.20039693252314303
0.015028595924377441,0.31926494345718903,0.8099757673667205,0.20039693252314303
0.015022599138319492,0.3194668820678514,0.8099757673667205,0.20039693252314303
0.015000078827142715,0.3194668820678514,0.8105815831987075,0.20039693252314303
0.01499570719897747,0.3196688206785137,0.8105815831987075,0.20039693252314303
0.014983917586505413,0.3196688206785137,0.8111873990306947,0.20039693252314303
0.014975392259657383,0.32007269789983844,0.8111873990306947,0.20039693252314303
0.014974474906921387,0.32007269789983844,0.811389337641357,0.20039693252314303
0.01495410781353712,0.3204765751211632,0.811389337641357,0.20039693252314303
0.014950350858271122,0.3204765751211632,0.8115912762520194,0.20039693252314303
0.014940285123884678,0.32067851373182554,0.8115912762520194,0.20039693252314303
0.014929461292922497,0.32067851373182554,0.8117932148626817,0.20039693252314303
0.01489576231688261,0.32148626817447495,0.8117932148626817,0.20039693252314303
0.014895239844918251,0.32148626817447495,0.8119951534733441,0.20039693252314303
0.014886723831295967,0.3218901453957997,0.8119951534733441,0.20039693252314303
0.01488238200545311,0.3218901453957997,0.8121970920840065,0.20039693252314303
0.014877177774906158,0.3222940226171244,0.8121970920840065,0.20039693252314303
0.014845048077404499,0.3222940226171244,0.8140145395799677,0.20039693252314303
0.014836308546364307,0.32249596122778673,0.8140145395799677,0.20039693252314303
0.014818507246673107,0.32249596122778673,0.81421647819063,0.20039693252314303
0.014809341169893742,0.32310177705977383,0.81421647819063,0.20039693252314303
0.014804458245635033,0.32310177705977383,0.8148222940226171,0.20039693252314303
0.014803335070610046,0.3233037156704362,0.8148222940226171,0.20039693252314303
0.014771368354558945,0.3233037156704362,0.8166397415185783,0.20039693252314303
0.014763961546123028,0.32370759289176093,0.8166397415185783,0.20039693252314303
0.01476053986698389,0.32370759289176093,0.817043618739903,0.20039693252314303
0.014755109325051308,0.324313408723748,0.817043618739903,0.20039693252314303
0.01475506741553545,0.324313408723748,0.8172455573505655,0.20039693252314303
0.014737994410097599,0.32532310177705975,0.8172455573505655,0.20039693252314303
0.014714361168444157,0.32532310177705975,0.8178513731825525,0.20039693252314303
0.014703337103128433,0.3257269789983845,0.8178513731825525,0.20039693252314303
0.014697247184813023,0.3257269789983845,0.8182552504038773,0.20039693252314303
0.01469260174781084,0.32592891760904685,0.8182552504038773,0.20039693252314303
0.014688855037093163,0.32592891760904685,0.818659127625202,0.20039693252314303
0.014684898778796196,0.32653473344103395,0.818659127625202,0.20039693252314303
0.014649828895926476,0.32653473344103395,0.8194668820678513,0.20039693252314303
0.014626381918787956,0.327140549273021,0.8194668820678513,0.20039693252314303
0.014625325798988342,0.327140549273021,0.8196688206785138,0.20039693252314303
0.014620383270084858,0.32754442649434573,0.8196688206785138,0.20039693252314303
0.014606103301048279,0.32754442649434573,0.8200726978998385,0.20039693252314303
0.014589481055736542,0.32835218093699514,0.8200726978998385,0.20039693252314303
0.014577537775039673,0.32835218093699514,0.8204765751211631,0.20039693252314303
0.014567501842975616,0.3285541195476575,0.8204765751211631,0.20039693252314303
0.014555167406797409,0.3285541195476575,0.8210823909531503,0.20039693252314303
0.014551343396306038,0.32895799676898224,0.8210823909531503,0.20039693252314303
0.014534823596477509,0.32895799676898224,0.8212843295638126,0.20039693252314303
0.014526442624628544,0.3291599353796446,0.8212843295638126,0.20039693252314303
0.014519973658025265,0.3291599353796446,0.821486268174475,0.20039693252314303
0.014516683295369148,0.3295638126009693,0.821486268174475,0.20039693252314303
0.01448865793645382,0.3295638126009693,0.822092084006462,0.20039693252314303
0.014475470408797264,0.329967689822294,0.822092084006462,0.20039693252314303
0.014473332092165947,0.329967689822294,0.8222940226171244,0.20039693252314303
0.014472275041043758,0.3301696284329564,0.8222940226171244,0.20039693252314303
0.014471282251179218,0.3301696284329564,0.8224959612277868,0.20039693252314303
0.014470377005636692,0.33037156704361875,0.8224959612277868,0.20039693252314303
0.014447478577494621,0.33037156704361875,0.8233037156704361,0.20039693252314303
0.014415809884667397,0.33138126009693053,0.8233037156704361,0.20039693252314303
0.014406847767531872,0.33138126009693053,0.8237075928917609,0.20039693252314303
0.014397263526916504,0.33198707592891763,0.8237075928917609,0.20039693252314303
0.01438452210277319,0.33198707592891763,0.8239095315024233,0.20039693252314303
0.014366666786372662,0.3325928917609047,0.8239095315024233,0.20039693252314303
0.01435907930135727,0.3325928917609047,0.824313408723748,0.20039693252314303
0.014353721402585506,0.33279483037156704,0.824313408723748,0.20039693252314303
0.01434977725148201,0.33279483037156704,0.8247172859450727,0.20039693252314303
0.014336000196635723,0.33360258481421645,0.8247172859450727,0.20039693252314303
0.014328247867524624,0.33360258481421645,0.8251211631663974,0.20039693252314303
0.014320744201540947,0.3338045234248788,0.8251211631663974,0.20039693252314303
0.014307914301753044,0.3338045234248788,0.8255250403877221,0.20039693252314303
0.014307706616818905,0.3340064620355412,0.8255250403877221,0.20039693252314303
0.01429646648466587,0.3340064620355412,0.8257269789983845,0.20039693252314303
0.014292927458882332,0.33420840064620355,0.8257269789983845,0.20039693252314303
0.014284389093518257,0.33420840064620355,0.8261308562197092,0.20039693252314303
0.014274012297391891,0.3344103392568659,0.8261308562197092,0.20039693252314303
0.014272578060626984,0.3344103392568659,0.8263327948303716,0.20039693252314303
0.014266200363636017,0.3346122778675283,0.8263327948303716,0.20039693252314303
0.014256678521633148,0.3346122778675283,0.8265347334410339,0.20039693252314303
0.014250954613089561,0.33501615508885296,0.8265347334410339,0.20039693252314303
0.014219951815903187,0.33501615508885296,0.8279483037156704,0.20039693252314303
0.014214910566806793,0.33521809369951533,0.8279483037156704,0.20039693252314303
0.014205018058419228,0.33521809369951533,0.8283521809369951,0.20039693252314303
0.01420142874121666,0.3354200323101777,0.8283521809369951,0.20039693252314303
0.014169866219162941,0.3354200323101777,0.8291599353796446,0.20039693252314303
0.014152429066598415,0.33582390953150243,0.8291599353796446,0.20039693252314303
0.014127582311630249,0.33582390953150243,0.8297657512116317,0.20039693252314303
0.014127057045698166,0.3360258481421648,0.8297657512116317,0.20039693252314303
0.0140884630382061,0.3360258481421648,0.8305735056542811,0.20039693252314303
0.01408420130610466,0.33622778675282716,0.8305735056542811,0.20039693252314303
0.014077184721827507,0.33622778675282716,0.8307754442649434,0.20039693252314303
0.014073689468204975,0.3364297253634895,0.8307754442649434,0.20039693252314303
0.014068271033465862,0.3364297253634895,0.8311793214862682,0.20039693252314303
0.014061870984733105,0.33663166397415184,0.8311793214862682,0.20039693252314303
0.014024353586137295,0.33663166397415184,0.8321890145395799,0.20039693252314303
0.014017194509506226,0.3368336025848142,0.8321890145395799,0.20039693252314303
0.01401542965322733,0.3368336025848142,0.8323909531502424,0.20039693252314303
0.013995341956615448,0.3370355411954766,0.8323909531502424,0.20039693252314303
0.013981854543089867,0.3370355411954766,0.8331987075928917,0.20039693252314303
0.013980998657643795,0.33723747980613894,0.8331987075928917,0.20039693252314303
0.013980350457131863,0.33723747980613894,0.8334006462035541,0.20039693252314303
0.01395718939602375,0.33804523424878835,0.8334006462035541,0.20039693252314303
0.01395522803068161,0.33804523424878835,0.8336025848142165,0.20039693252314303
0.013951157219707966,0.3382471728594507,0.8336025848142165,0.20039693252314303
0.013950379565358162,0.3382471728594507,0.8338045234248789,0.20039693252314303
0.013946989551186562,0.33865105008077545,0.8338045234248789,0.20039693252314303
0.01394398882985115,0.33865105008077545,0.8340064620355412,0.20039693252314303
0.013943788595497608,0.3388529886914378,0.8340064620355412,0.20039693252314303
0.013939608819782734,0.3388529886914378,0.8342084006462036,0.20039693252314303
0.0139350276440382,0.3390549273021002,0.8342084006462036,0.20039693252314303
0.013927546329796314,0.3390549273021002,0.8344103392568659,0.20039693252314303
0.013909522444009781,0.34006462035541196,0.8344103392568659,0.20039693252314303
0.013898974284529686,0.34006462035541196,0.835016155088853,0.20039693252314303
0.013890502974390984,0.3404684975767367,0.835016155088853,0.20039693252314303
0.013874633237719536,0.3404684975767367,0.8354200323101777,0.20039693252314303
0.013869616203010082,0.3408723747980614,0.8354200323101777,0.20039693252314303
0.0138670913875103,0.3408723747980614,0.8356219709208401,0.20039693252314303
0.013862958177924156,0.3412762520193861,0.8356219709208401,0.20039693252314303
0.013856375589966774,0.3412762520193861,0.8360258481421647,0.20039693252314303
0.013845240697264671,0.3414781906300485,0.8360258481421647,0.20039693252314303
0.013844073750078678,0.3414781906300485,0.8364297253634895,0.20039693252314303
0.013843643479049206,0.34168012924071084,0.8364297253634895,0.20039693252314303
0.013839729130268097,0.34168012924071084,0.8368336025848142,0.20039693252314303
0.0138289425522089,0.3422859450726979,0.8368336025848142,0.20039693252314303
0.013823652639985085,0.3422859450726979,0.8372374798061389,0.20039693252314303
0.013821394182741642,0.34248788368336025,0.8372374798061389,0.20039693252314303
0.01381666213274002,0.34248788368336025,0.8374394184168013,0.20039693252314303
0.013815922662615776,0.3426898222940226,0.8374394184168013,0.20039693252314303
0.013813707046210766,0.3426898222940226,0.8376413570274637,0.20039693252314303
0.013806247152388096,0.34309369951534735,0.8376413570274637,0.20039693252314303
0.013806210830807686,0.34309369951534735,0.837843295638126,0.20039693252314303
0.013798878528177738,0.34349757673667203,0.837843295638126,0.20039693252314303
0.01379178836941719,0.34349757673667203,0.8380452342487884,0.20039693252314303
0.013785775750875473,0.3436995153473344,0.8380452342487884,0.20039693252314303
0.013766749761998653,0.3436995153473344,0.8386510500807755,0.20039693252314303
0.013765258714556694,0.34390145395799676,0.8386510500807755,0.20039693252314303
0.013752439990639687,0.34390145395799676,0.8390549273021002,0.20039693252314303
0.013737739063799381,0.3443053311793215,0.8390549273021002,0.20039693252314303
0.01373328361660242,0.3443053311793215,0.8392568659127625,0.20039693252314303
0.01373128779232502,0.34450726978998386,0.8392568659127625,0.20039693252314303
0.013726450502872467,0.34450726978998386,0.8394588045234249,0.20039693252314303
0.013724425807595253,0.3447092084006462,0.8394588045234249,0.20039693252314303
0.01371585763990879,0.3447092084006462,0.8398626817447497,0.20039693252314303
0.013706839643418789,0.34531502423263327,0.8398626817447497,0.20039693252314303
0.01369503978639841,0.34531502423263327,0.8404684975767367,0.20039693252314303
0.013693520799279213,0.34551696284329564,0.8404684975767367,0.20039693252314303
0.013688618317246437,0.34551696284329564,0.840670436187399,0.20039693252314303
0.013677841983735561,0.345718901453958,0.840670436187399,0.20039693252314303
0.013651208020746708,0.345718901453958,0.8410743134087237,0.20039693252314303
0.013650570064783096,0.34592084006462037,0.8410743134087237,0.20039693252314303
0.01365002803504467,0.34592084006462037,0.8412762520193862,0.20039693252314303
0.013648328371345997,0.34632471728594505,0.8412762520193862,0.20039693252314303
0.013635654002428055,0.34632471728594505,0.8418820678513732,0.20039693252314303
0.013621319085359573,0.34693053311793215,0.8418820678513732,0.20039693252314303
0.013598516583442688,0.34693053311793215,0.842891760904685,0.20039693252314303
0.013596358709037304,0.3471324717285945,0.842891760904685,0.20039693252314303
0.013586013577878475,0.3471324717285945,0.8430936995153473,0.20039693252314303
0.013570905663073063,0.3473344103392569,0.8430936995153473,0.20039693252314303
0.013569124974310398,0.3473344103392569,0.8432956381260097,0.20039693252314303
0.013546773232519627,0.348546042003231,0.8432956381260097,0.20039693252314303
0.013540876097977161,0.348546042003231,0.8439014539579968,0.20039693252314303
0.013528501614928246,0.3495557350565428,0.8439014539579968,0.20039693252314303
0.013509172014892101,0.3495557350565428,0.8445072697899838,0.20039693252314303
0.013495363295078278,0.3501615508885299,0.8445072697899838,0.20039693252314303
0.013488426804542542,0.3501615508885299,0.8447092084006462,0.20039693252314303
0.013479740358889103,0.35036348949919227,0.8447092084006462,0.20039693252314303
0.013479354791343212,0.35036348949919227,0.8449111470113085,0.20039693252314303
0.013476480729877949,0.3505654281098546,0.8449111470113085,0.20039693252314303
0.013463613577187061,0.3505654281098546,0.8455169628432956,0.20039693252314303
0.013462398201227188,0.35076736672051695,0.8455169628432956,0.20039693252314303
0.013460349291563034,0.35076736672051695,0.845718901453958,0.20039693252314303
0.013457204215228558,0.3511712439418417,0.845718901453958,0.20039693252314303
0.013430621474981308,0.3511712439418417,0.8467285945072698,0.20039693252314303
0.013413154520094395,0.35218093699515346,0.8467285945072698,0.20039693252314303
0.013396229594945908,0.35218093699515346,0.8471324717285945,0.20039693252314303
0.013393084518611431,0.3523828756058158,0.8471324717285945,0.20039693252314303
0.013388450257480145,0.3523828756058158,0.8477382875605816,0.20039693252314303
0.013383863493800163,0.3525848142164782,0.8477382875605816,0.20039693252314303
0.013378101401031017,0.3525848142164782,0.8481421647819063,0.20039693252314303
0.013358625583350658,0.3533925686591276,0.8481421647819063,0.20039693252314303
0.01334927137941122,0.3533925686591276,0.8483441033925686,0.20039693252314303
0.013344774954020977,0.35379644588045234,0.8483441033925686,0.20039693252314303
0.013332251459360123,0.35379644588045234,0.8487479806138933,0.20039693252314303
0.013329848647117615,0.3539983844911147,0.8487479806138933,0.20039693252314303
0.013316817581653595,0.3539983844911147,0.8495557350565428,0.20039693252314303
0.013316420838236809,0.35420032310177707,0.8495557350565428,0.20039693252314303
0.01329562533646822,0.35420032310177707,0.8501615508885298,0.20039693252314303
0.013255993835628033,0.3546042003231018,0.8501615508885298,0.20039693252314303
0.013254575431346893,0.3546042003231018,0.8503634894991923,0.20039693252314303
0.013252165168523788,0.3548061389337641,0.8503634894991923,0.20039693252314303
0.013239956460893154,0.3548061389337641,0.8511712439418416,0.20039693252314303
0.013239912688732147,0.3550080775444265,0.8511712439418416,0.20039693252314303
0.013239866122603416,0.3550080775444265,0.851373182552504,0.20039693252314303
0.013234823010861874,0.35521001615508885,0.851373182552504,0.20039693252314303
0.013232463970780373,0.35521001615508885,0.8515751211631664,0.20039693252314303
0.01322843786329031,0.3554119547657512,0.8515751211631664,0.20039693252314303
0.013226715847849846,0.3554119547657512,0.8517770597738288,0.20039693252314303
0.013221128843724728,0.3556138933764136,0.8517770597738288,0.20039693252314303
0.013219543732702732,0.3556138933764136,0.8519789983844911,0.20039693252314303
0.01321386732161045,0.35581583198707595,0.8519789983844911,0.20039693252314303
0.013212885707616806,0.35581583198707595,0.8521809369951535,0.20039693252314303
0.013197178021073341,0.3560177705977383,0.8521809369951535,0.20039693252314303
0.013174398802220821,0.3560177705977383,0.8531906300484653,0.20039693252314303
0.013172466307878494,0.3562197092084006,0.8531906300484653,0.20039693252314303
0.013163648545742035,0.3562197092084006,0.8533925686591276,0.20039693252314303
0.013163506053388119,0.356421647819063,0.8533925686591276,0.20039693252314303
0.013158143498003483,0.356421647819063,0.85359450726979,0.20039693252314303
0.013156508095562458,0.35662358642972536,0.85359450726979,0.20039693252314303
0.013147400692105293,0.35662358642972536,0.8539983844911146,0.20039693252314303
0.013131994754076004,0.35763327948303714,0.8539983844911146,0.20039693252314303
0.013123155571520329,0.35763327948303714,0.8544022617124394,0.20039693252314303
0.013112537562847137,0.35864297253634897,0.8544022617124394,0.20039693252314303
0.013098134659230709,0.35864297253634897,0.8556138933764136,0.20039693252314303
0.013078360818326473,0.35965266558966075,0.8556138933764136,0.20039693252314303
0.013077895157039165,0.35965266558966075,0.8558158319870759,0.20039693252314303
0.013076689094305038,0.3598546042003231,0.8558158319870759,0.20039693252314303
0.013067809864878654,0.3598546042003231,0.856421647819063,0.20039693252314303
0.013054943643510342,0.36046042003231016,0.856421647819063,0.20039693252314303
0.013041229918599129,0.36046042003231016,0.8570274636510501,0.20039693252314303
0.013039645738899708,0.3606623586429725,0.8570274636510501,0.20039693252314303
0.013028946705162525,0.3606623586429725,0.8574313408723748,0.20039693252314303
0.013021446764469147,0.3608642972536349,0.8574313408723748,0.20039693252314303
0.013016353361308575,0.3608642972536349,0.8576332794830371,0.20039693252314303
0.013009530492126942,0.36106623586429726,0.8576332794830371,0.20039693252314303
0.01300951186567545,0.36106623586429726,0.8578352180936996,0.20039693252314303
0.013008355163037777,0.3612681744749596,0.8578352180936996,0.20039693252314303
0.013001717627048492,0.3612681744749596,0.8580371567043619,0.20039693252314303
0.013001615181565285,0.361470113085622,0.8580371567043619,0.20039693252314303
0.012996918521821499,0.361470113085622,0.8584410339256866,0.20039693252314303
0.01298605091869831,0.36187399030694667,0.8584410339256866,0.20039693252314303
0.012967577204108238,0.36187399030694667,0.8590468497576736,0.20039693252314303
0.012961482629179955,0.36207592891760904,0.8590468497576736,0.20039693252314303
0.01295482274144888,0.36207592891760904,0.8596526655896607,0.20039693252314303
0.012950640171766281,0.3622778675282714,0.8596526655896607,0.20039693252314303
0.012949108146131039,0.3622778675282714,0.8598546042003231,0.20039693252314303
0.01294739916920662,0.36247980613893377,0.8598546042003231,0.20039693252314303
0.012946534901857376,0.36247980613893377,0.8600565428109854,0.20039693252314303
0.012945516966283321,0.36268174474959614,0.8600565428109854,0.20039693252314303
0.012938578613102436,0.36268174474959614,0.8606623586429726,0.20039693252314303
0.01292120385915041,0.3630856219709208,0.8606623586429726,0.20039693252314303
0.01290969643741846,0.3630856219709208,0.8614701130856219,0.20039693252314303
0.01290510781109333,0.3632875605815832,0.8614701130856219,0.20039693252314303
0.012904811650514603,0.3632875605815832,0.8616720516962844,0.20039693252314303
0.012900800444185734,0.36348949919224555,0.8616720516962844,0.20039693252314303
0.012892412953078747,0.36348949919224555,0.8620759289176091,0.20039693252314303
0.012892087921500206,0.3636914378029079,0.8620759289176091,0.20039693252314303
0.012871075421571732,0.3636914378029079,0.8624798061389337,0.20039693252314303
0.012826227582991123,0.36490306946688206,0.8624798061389337,0.20039693252314303
0.01282491348683834,0.36490306946688206,0.8626817447495961,0.20039693252314303
0.012808747589588165,0.36550888529886916,0.8626817447495961,0.20039693252314303
0.012804160825908184,0.36550888529886916,0.8628836833602584,0.20039693252314303
0.012791934423148632,0.36591276252019383,0.8628836833602584,0.20039693252314303
0.012788308784365654,0.36591276252019383,0.8630856219709209,0.20039693252314303
0.01277798879891634,0.3667205169628433,0.8630856219709209,0.20039693252314303
0.012747760862112045,0.3667205169628433,0.8636914378029079,0.20039693252314303
0.01274371612817049,0.36692245557350567,0.8636914378029079,0.20039693252314303
0.012737948447465897,0.36692245557350567,0.8638933764135702,0.20039693252314303
0.012736835516989231,0.36712439418416803,0.8638933764135702,0.20039693252314303
0.01273187156766653,0.36712439418416803,0.864297253634895,0.20039693252314303
0.012653931975364685,0.3681340872374798,0.864297253634895,0.20039693252314303
0.012633823789656162,0.3681340872374798,0.8657108239095315,0.20039693252314303
0.012633558362722397,0.3683360258481422,0.8657108239095315,0.20039693252314303
0.012612957507371902,0.3683360258481422,0.8663166397415186,0.20039693252314303
0.012605907395482063,0.36853796445880455,0.8663166397415186,0.20039693252314303
0.012601177208125591,0.36853796445880455,0.8665185783521809,0.20039693252314303
0.012600313872098923,0.36873990306946686,0.8665185783521809,0.20039693252314303
0.012599851936101913,0.36873990306946686,0.8667205169628432,0.20039693252314303
0.012596664018929005,0.3691437802907916,0.8667205169628432,0.20039693252314303
0.012593258172273636,0.3691437802907916,0.8669224555735057,0.20039693252314303
0.01257998775690794,0.3695476575121163,0.8669224555735057,0.20039693252314303
0.012576225213706493,0.3695476575121163,0.867124394184168,0.20039693252314303
0.012575766071677208,0.3697495961227787,0.867124394184168,0.20039693252314303
0.01256763469427824,0.3697495961227787,0.8679321486268174,0.20039693252314303
0.01256578415632248,0.36995153473344106,0.8679321486268174,0.20039693252314303
0.012565056793391705,0.36995153473344106,0.8683360258481422,0.20039693252314303
0.012561854906380177,0.37015347334410337,0.8683360258481422,0.20039693252314303
0.01255905069410801,0.37015347334410337,0.8685379644588045,0.20039693252314303
0.012544484809041023,0.3711631663974152,0.8685379644588045,0.20039693252314303
0.012524041347205639,0.3711631663974152,0.8689418416801292,0.20039693252314303
0.012521571479737759,0.37136510500807757,0.8689418416801292,0.20039693252314303
0.012512747198343277,0.37136510500807757,0.8691437802907916,0.20039693252314303
0.012509046122431755,0.3715670436187399,0.8691437802907916,0.20039693252314303
0.012507090345025063,0.3715670436187399,0.869345718901454,0.20039693252314303
0.012506005354225636,0.37176898222940225,0.869345718901454,0.20039693252314303
0.012456546537578106,0.37176898222940225,0.8709612277867528,0.20039693252314303
0.012442500330507755,0.3725767366720517,0.8709612277867528,0.20039693252314303
0.012441802769899368,0.3725767366720517,0.8711631663974152,0.20039693252314303
0.012437398545444012,0.3727786752827141,0.8711631663974152,0.20039693252314303
0.012436295859515667,0.3727786752827141,0.8713651050080775,0.20039693252314303
0.012419902719557285,0.37378836833602586,0.8713651050080775,0.20039693252314303
0.012412008829414845,0.37378836833602586,0.872172859450727,0.20039693252314303
0.012402773834764957,0.3743941841680129,0.872172859450727,0.20039693252314303
0.012397085316479206,0.3743941841680129,0.8725767366720517,0.20039693252314303
0.01238913182169199,0.375,0.8725767366720517,0.20039693252314303
0.012377731502056122,0.375,0.872778675282714,0.20039693252314303
0.012374644167721272,0.37520193861066237,0.872778675282714,0.20039693252314303
0.012368225492537022,0.37520193861066237,0.8729806138933764,0.20039693252314303
0.012354550883173943,0.3758077544426494,0.8729806138933764,0.20039693252314303
0.01234766747802496,0.3758077544426494,0.8733844911147012,0.20039693252314303
0.012346736155450344,0.3760096930533118,0.8733844911147012,0.20039693252314303
0.01234399899840355,0.3760096930533118,0.8735864297253635,0.20039693252314303
0.012340867891907692,0.3764135702746365,0.8735864297253635,0.20039693252314303
0.012336318381130695,0.3764135702746365,0.8737883683360258,0.20039693252314303
0.012324800714850426,0.37681744749596124,0.8737883683360258,0.20039693252314303
0.012323888950049877,0.37681744749596124,0.8739903069466882,0.20039693252314303
0.012320860289037228,0.3770193861066236,0.8739903069466882,0.20039693252314303
0.012311933562159538,0.3770193861066236,0.874394184168013,0.20039693252314303
0.012304232455790043,0.3772213247172859,0.874394184168013,0.20039693252314303
0.012303786352276802,0.3772213247172859,0.8745961227786753,0.20039693252314303
0.012280051596462727,0.3774232633279483,0.8745961227786753,0.20039693252314303
0.01226218231022358,0.3774232633279483,0.8754038772213247,0.20039693252314303
0.012259658426046371,0.377827140549273,0.8754038772213247,0.20039693252314303
0.012256037443876266,0.377827140549273,0.875605815831987,0.20039693252314303
0.012242499738931656,0.3780290791599354,0.875605815831987,0.20039693252314303
0.012238351628184319,0.3780290791599354,0.8758077544426495,0.20039693252314303
0.012202938087284565,0.37903877221324717,0.8758077544426495,0.20039693252314303
0.012184549123048782,0.37903877221324717,0.8764135702746365,0.20039693252314303
0.012178982608020306,0.37924071082390953,0.8764135702746365,0.20039693252314303
0.012138777412474155,0.37924071082390953,0.877221324717286,0.20039693252314303
0.012135334312915802,0.37964458804523427,0.877221324717286,0.20039693252314303
0.01213053148239851,0.37964458804523427,0.8776252019386107,0.20039693252314303
0.012102154083549976,0.3802504038772213,0.8776252019386107,0.20039693252314303
0.01208888553082943,0.3802504038772213,0.877827140549273,0.20039693252314303
0.012076037935912609,0.3808562197092084,0.877827140549273,0.20039693252314303
0.01207476481795311,0.3808562197092084,0.8782310177705978,0.20039693252314303
0.012068414129316807,0.38126009693053314,0.8782310177705978,0.20039693252314303
0.012051350437104702,0.38126009693053314,0.8788368336025848,0.20039693252314303
0.012050342746078968,0.38146203554119545,0.8788368336025848,0.20039693252314303
0.01204971969127655,0.38146203554119545,0.8790387722132472,0.20039693252314303
0.012046558782458305,0.3818659127625202,0.8790387722132472,0.20039693252314303
0.012044822797179222,0.3818659127625202,0.8796445880452343,0.20039693252314303
0.012042978778481483,0.3822697899838449,0.8796445880452343,0.20039693252314303
0.01203221920877695,0.3822697899838449,0.880048465266559,0.20039693252314303
0.012031947262585163,0.3824717285945073,0.880048465266559,0.20039693252314303
0.012031789869070053,0.3824717285945073,0.8802504038772213,0.20039693252314303
0.012018331326544285,0.38287560581583197,0.8802504038772213,0.20039693252314303
0.012016070075333118,0.38287560581583197,0.880654281098546,0.20039693252314303
0.0120044881477952,0.38368336025848143,0.880654281098546,0.20039693252314303
0.011995900422334671,0.38368336025848143,0.8810581583198708,0.20039693252314303
0.0119785713031888,0.38408723747980617,0.8810581583198708,0.20039693252314303
0.011976600624620914,0.38408723747980617,0.8812600969305331,0.20039693252314303
0.011976457200944424,0.3842891760904685,0.8812600969305331,0.20039693252314303
0.01196261215955019,0.3842891760904685,0.8816639741518578,0.20039693252314303
0.011959712021052837,0.38449111470113084,0.8816639741518578,0.20039693252314303
0.011950438842177391,0.38449111470113084,0.8818659127625202,0.20039693252314303
0.011943550780415535,0.3846930533117932,0.8818659127625202,0.20039693252314303
0.011942006647586823,0.3846930533117932,0.8822697899838449,0.20039693252314303
0.011940361931920052,0.3848949919224556,0.8822697899838449,0.20039693252314303
0.011934114620089531,0.3848949919224556,0.8824717285945073,0.20039693252314303
0.011932650581002235,0.38509693053311794,0.8824717285945073,0.20039693252314303
0.01193136814981699,0.38509693053311794,0.8826736672051696,0.20039693252314303
0.01192682795226574,0.3855008077544427,0.8826736672051696,0.20039693252314303
0.011906929314136505,0.3855008077544427,0.8830775444264943,0.20039693252314303
0.01190316304564476,0.38590468497576735,0.8830775444264943,0.20039693252314303
0.011902674101293087,0.38590468497576735,0.8832794830371568,0.20039693252314303
0.01189551129937172,0.3861066235864297,0.8832794830371568,0.20039693252314303
0.011889497749507427,0.3861066235864297,0.8838852988691438,0.20039693252314303
0.011885269545018673,0.3863085621970921,0.8838852988691438,0.20039693252314303
0.011880643665790558,0.3863085621970921,0.8840872374798061,0.20039693252314303
0.011867969296872616,0.3867124394184168,0.8840872374798061,0.20039693252314303
0.011851954273879528,0.3867124394184168,0.8844911147011308,0.20039693252314303
0.011847334913909435,0.38752019386106623,0.8844911147011308,0.20039693252314303
0.011843442916870117,0.38752019386106623,0.8848949919224556,0.20039693252314303
0.011837519705295563,0.38792407108239096,0.8848949919224556,0.20039693252314303
0.011819546110928059,0.38792407108239096,0.8852988691437803,0.20039693252314303
0.011818736791610718,0.38812600969305333,0.8852988691437803,0.20039693252314303
0.011805973015725613,0.38812600969305333,0.885702746365105,0.20039693252314303
0.011780688539147377,0.388529886914378,0.885702746365105,0.20039693252314303
0.01177685521543026,0.388529886914378,0.8859046849757674,0.20039693252314303
0.011776135303080082,0.3887318255250404,0.8859046849757674,0.20039693252314303
0.011769822798669338,0.3887318255250404,0.8863085621970921,0.20039693252314303
0.011768387630581856,0.38893376413570274,0.8863085621970921,0.20039693252314303
0.01176269631832838,0.38893376413570274,0.8865105008077544,0.20039693252314303
0.011757811531424522,0.3893376413570275,0.8865105008077544,0.20039693252314303
0.011749348603188992,0.3893376413570275,0.8873182552504039,0.20039693252314303
0.011747555807232857,0.38953957996768984,0.8873182552504039,0.20039693252314303
0.011743081733584404,0.38953957996768984,0.8875201938610663,0.20039693252314303
0.011735688894987106,0.3899434571890145,0.8875201938610663,0.20039693252314303
0.011734549887478352,0.3899434571890145,0.8879240710823909,0.20039693252314303
0.011729751713573933,0.39034733441033925,0.8879240710823909,0.20039693252314303
0.011728918179869652,0.39034733441033925,0.8881260096930533,0.20039693252314303
0.011727217584848404,0.3905492730210016,0.8881260096930533,0.20039693252314303
0.01171890925616026,0.3905492730210016,0.8883279483037156,0.20039693252314303
0.011715268716216087,0.390751211631664,0.8883279483037156,0.20039693252314303
0.011712388135492802,0.390751211631664,0.8885298869143781,0.20039693252314303
0.011712159030139446,0.39095315024232635,0.8885298869143781,0.20039693252314303
0.01171069499105215,0.39095315024232635,0.8889337641357028,0.20039693252314303
0.01169443130493164,0.39135702746365103,0.8889337641357028,0.20039693252314303
0.01167138759046793,0.39135702746365103,0.8891357027463651,0.20039693252314303
0.011665110476315022,0.3915589660743134,0.8891357027463651,0.20039693252314303
0.011663500219583511,0.3915589660743134,0.8893376413570274,0.20039693252314303
0.011661529541015625,0.39176090468497576,0.8893376413570274,0.20039693252314303
0.0116523252800107,0.39176090468497576,0.8901453957996769,0.20039693252314303
0.011622519232332706,0.3929725363489499,0.8901453957996769,0.20039693252314303
0.011605414561927319,0.3929725363489499,0.8905492730210016,0.20039693252314303
0.011573541909456253,0.3937802907915994,0.8905492730210016,0.20039693252314303
0.01157340407371521,0.3937802907915994,0.8907512116316639,0.20039693252314303
0.0115719148889184,0.39418416801292405,0.8907512116316639,0.20039693252314303
0.01157189067453146,0.39418416801292405,0.8909531502423264,0.20039693252314303
0.011570562608540058,0.3943861066235864,0.8909531502423264,0.20039693252314303
0.011558803729712963,0.3943861066235864,0.8915589660743134,0.20039693252314303
0.011552358977496624,0.3949919224555735,0.8915589660743134,0.20039693252314303
0.011552316136658192,0.3949919224555735,0.8917609046849758,0.20039693252314303
0.011545668356120586,0.3953957996768982,0.8917609046849758,0.20039693252314303
0.011543197557330132,0.3953957996768982,0.8921647819063004,0.20039693252314303
0.011539364233613014,0.39579967689822293,0.8921647819063004,0.20039693252314303
0.011528046801686287,0.39579967689822293,0.8929725363489499,0.20039693252314303
0.01152115035802126,0.39620355411954766,0.8929725363489499,0.20039693252314303
0.011503820307552814,0.39620355411954766,0.8937802907915994,0.20039693252314303
0.011449837125837803,0.39721324717285944,0.8937802907915994,0.20039693252314303
0.011441037058830261,0.39721324717285944,0.8941841680129241,0.20039693252314303
0.011438042856752872,0.3974151857835218,0.8941841680129241,0.20039693252314303
0.01143700908869505,0.3974151857835218,0.8943861066235864,0.20039693252314303
0.011435202322900295,0.3976171243941842,0.8943861066235864,0.20039693252314303
0.011433755978941917,0.3976171243941842,0.8945880452342488,0.20039693252314303
0.011431360617280006,0.39781906300484654,0.8945880452342488,0.20039693252314303
0.011417744681239128,0.39781906300484654,0.8949919224555735,0.20039693252314303
0.01141329575330019,0.3980210016155089,0.8949919224555735,0.20039693252314303
0.011409993283450603,0.3980210016155089,0.8951938610662359,0.20039693252314303
0.011408966034650803,0.3982229402261712,0.8951938610662359,0.20039693252314303
0.01140441745519638,0.3982229402261712,0.8953957996768982,0.20039693252314303
0.011398823000490665,0.3984248788368336,0.8953957996768982,0.20039693252314303
0.01139006856828928,0.3984248788368336,0.8957996768982229,0.20039693252314303
0.011382201686501503,0.3990306946688207,0.8957996768982229,0.20039693252314303
0.011379241943359375,0.3990306946688207,0.8960016155088854,0.20039693252314303
0.011361967772245407,0.3994345718901454,0.8960016155088854,0.20039693252314303
0.01134664285928011,0.3994345718901454,0.8966074313408724,0.20039693252314303
0.01134426612406969,0.3998384491114701,0.8966074313408724,0.20039693252314303
0.011341548524796963,0.3998384491114701,0.8970113085621971,0.20039693252314303
0.011335023678839207,0.40004038772213246,0.8970113085621971,0.20039693252314303
0.011329985223710537,0.40004038772213246,0.8972132471728594,0.20039693252314303
0.01132112368941307,0.4004442649434572,0.8972132471728594,0.20039693252314303
0.011320138350129128,0.4004442649434572,0.8974151857835219,0.20039693252314303
0.011308745481073856,0.40064620355411956,0.8974151857835219,0.20039693252314303
0.011300832964479923,0.40064620355411956,0.8976171243941842,0.20039693252314303
0.011289889924228191,0.401453957996769,0.8976171243941842,0.20039693252314303
0.011287342756986618,0.401453957996769,0.8978190630048465,0.20039693252314303
0.011286845430731773,0.40165589660743134,0.8978190630048465,0.20039693252314303
0.011285697109997272,0.40165589660743134,0.8980210016155089,0.20039693252314303
0.011269379407167435,0.4026655896607431,0.8980210016155089,0.20039693252314303
0.011258937418460846,0.4026655896607431,0.8984248788368336,0.20039693252314303
0.01124901045113802,0.40306946688206785,0.8984248788368336,0.20039693252314303
0.01124086044728756,0.40306946688206785,0.8990306946688207,0.20039693252314303
0.011236879043281078,0.4032714054927302,0.8990306946688207,0.20039693252314303
0.011231504380702972,0.4032714054927302,0.899232633279483,0.20039693252314303
0.011224101297557354,0.40367528271405495,0.899232633279483,0.20039693252314303
0.011208082549273968,0.40367528271405495,0.8998384491114702,0.20039693252314303
0.011190062388777733,0.40407915993537963,0.8998384491114702,0.20039693252314303
0.011188793927431107,0.40407915993537963,0.9000403877221325,0.20039693252314303
0.011166474781930447,0.40549273021001614,0.9000403877221325,0.20039693252314303
0.011164453811943531,0.40549273021001614,0.9002423263327949,0.20039693252314303
0.01116249617189169,0.4056946688206785,0.9002423263327949,0.20039693252314303
0.011148455552756786,0.4056946688206785,0.9008481421647819,0.20039693252314303
0.011145942844450474,0.4058966074313409,0.9008481421647819,0.20039693252314303
0.011127115227282047,0.4058966074313409,0.9012520193861067,0.20039693252314303
0.01112225279211998,0.40609854604200324,0.9012520193861067,0.20039693252314303
0.011122195981442928,0.40609854604200324,0.901453957996769,0.20039693252314303
0.011118173599243164,0.4063004846526656,0.901453957996769,0.20039693252314303
0.011091835796833038,0.4063004846526656,0.9018578352180937,0.20039693252314303
0.011087105609476566,0.40650242326332797,0.9018578352180937,0.20039693252314303
0.011062712408602238,0.40650242326332797,0.9030694668820679,0.20039693252314303
0.01103995367884636,0.40690630048465265,0.9030694668820679,0.20039693252314303
0.011033219285309315,0.40690630048465265,0.9034733441033925,0.20039693252314303
0.011027304455637932,0.4073101777059774,0.9034733441033925,0.20039693252314303
0.011010142043232918,0.4073101777059774,0.9038772213247173,0.20039693252314303
0.010982125997543335,0.4081179321486268,0.9038772213247173,0.20039693252314303
0.010979847051203251,0.4081179321486268,0.9040791599353797,0.20039693252314303
0.010973535478115082,0.4085218093699515,0.9040791599353797,0.20039693252314303
0.010964924469590187,0.4085218093699515,0.904281098546042,0.20039693252314303
0.010962765663862228,0.40892568659127626,0.904281098546042,0.20039693252314303
0.010961062274873257,0.40892568659127626,0.9046849757673667,0.20039693252314303
0.010957835242152214,0.4091276252019386,0.9046849757673667,0.20039693252314303
0.010939245112240314,0.4091276252019386,0.9050888529886915,0.20039693252314303
0.010924403555691242,0.40973344103392567,0.9050888529886915,0.20039693252314303
0.010923410765826702,0.40973344103392567,0.9052907915993538,0.20039693252314303
0.010918526910245419,0.41054119547657514,0.9052907915993538,0.20039693252314303
0.010909968987107277,0.41054119547657514,0.9054927302100162,0.20039693252314303
0.01088715624064207,0.4111470113085622,0.9054927302100162,0.20039693252314303
0.010884804651141167,0.4111470113085622,0.9056946688206785,0.20039693252314303
0.010871957056224346,0.41134894991922455,0.9056946688206785,0.20039693252314303
0.010869797319173813,0.41134894991922455,0.9058966074313409,0.20039693252314303
0.010841726325452328,0.4125605815831987,0.9058966074313409,0.20039693252314303
0.010839782655239105,0.4125605815831987,0.9060985460420032,0.20039693252314303
0.010823579505085945,0.4131663974151858,0.9060985460420032,0.20039693252314303
0.010822363197803497,0.4131663974151858,0.9063004846526656,0.20039693252314303
0.010802107863128185,0.4139741518578352,0.9063004846526656,0.20039693252314303
0.010800168849527836,0.4139741518578352,0.906502423263328,0.20039693252314303
0.010788792744278908,0.41417609046849757,0.906502423263328,0.20039693252314303
0.010777079500257969,0.41417609046849757,0.9073101777059773,0.20039693252314303
0.010768469423055649,0.41437802907915994,0.9073101777059773,0.20039693252314303
0.010762516409158707,0.41437802907915994,0.9077140549273021,0.20039693252314303
0.010761215351521969,0.4145799676898223,0.9077140549273021,0.20039693252314303
0.01075966376811266,0.4145799676898223,0.9079159935379645,0.20039693252314303
0.010743504390120506,0.41518578352180935,0.9079159935379645,0.20039693252314303
0.01073758490383625,0.41518578352180935,0.9083198707592892,0.20039693252314303
0.01069553941488266,0.41720516962843296,0.9083198707592892,0.20039693252314303
0.01067266520112753,0.41720516962843296,0.9085218093699515,0.20039693252314303
0.010664594359695911,0.4174071082390953,0.9085218093699515,0.20039693252314303
0.01066078245639801,0.4174071082390953,0.9089256865912763,0.20039693252314303
0.010659605264663696,0.4176090468497577,0.9089256865912763,0.20039693252314303
0.01065102033317089,0.4176090468497577,0.9091276252019386,0.20039693252314303
0.010648797266185284,0.41781098546042006,0.9091276252019386,0.20039693252314303
0.01064821146428585,0.41781098546042006,0.909329563812601,0.20039693252314303
0.01064587663859129,0.41801292407108237,0.909329563812601,0.20039693252314303
0.010641748085618019,0.41801292407108237,0.9095315024232633,0.20039693252314303
0.01062749233096838,0.4184168012924071,0.9095315024232633,0.20039693252314303
0.010618397034704685,0.4184168012924071,0.9097334410339257,0.20039693252314303
0.010609210468828678,0.41861873990306947,0.9097334410339257,0.20039693252314303
0.010607716627418995,0.41861873990306947,0.909935379644588,0.20039693252314303
0.010602927766740322,0.41882067851373184,0.909935379644588,0.20039693252314303
0.010596954263746738,0.41882067851373184,0.9101373182552503,0.20039693252314303
0.010595294646918774,0.41922455573505657,0.9101373182552503,0.20039693252314303
0.01059338916093111,0.41922455573505657,0.9103392568659128,0.20039693252314303
0.010563701391220093,0.4204361873990307,0.9103392568659128,0.20039693252314303
0.010557477362453938,0.4204361873990307,0.9109450726978998,0.20039693252314303
0.010554874315857887,0.4206381260096931,0.9109450726978998,0.20039693252314303
0.010546437464654446,0.4206381260096931,0.9111470113085622,0.20039693252314303
0.010541758500039577,0.4212439418416801,0.9111470113085622,0.20039693252314303
0.010529524646699429,0.4212439418416801,0.9113489499192245,0.20039693252314303
0.010500437580049038,0.42205169628432954,0.9113489499192245,0.20039693252314303
0.010495388880372047,0.42205169628432954,0.9119547657512116,0.20039693252314303
0.010493490844964981,0.4222536348949919,0.9119547657512116,0.20039693252314303
0.010489937849342823,0.4222536348949919,0.912156704361874,0.20039693252314303
0.010433497838675976,0.4238691437802908,0.912156704361874,0.20039693252314303
0.010431886650621891,0.4238691437802908,0.9123586429725363,0.20039693252314303
0.010430658236145973,0.4242730210016155,0.9123586429725363,0.20039693252314303
0.01042371429502964,0.4242730210016155,0.9125605815831987,0.20039693252314303
0.010410251095890999,0.42467689822294025,0.9125605815831987,0.20039693252314303
0.010409567505121231,0.42467689822294025,0.9127625201938611,0.20039693252314303
0.010404255241155624,0.4250807754442649,0.9127625201938611,0.20039693252314303
0.010397679172456264,0.4250807754442649,0.9131663974151858,0.20039693252314303
0.010353202000260353,0.4258885298869144,0.9131663974151858,0.20039693252314303
0.010352703742682934,0.4258885298869144,0.9133683360258481,0.20039693252314303
0.010350850410759449,0.42629240710823907,0.9133683360258481,0.20039693252314303
0.010346381925046444,0.42629240710823907,0.9135702746365105,0.20039693252314303
0.010335434228181839,0.42689822294022617,0.9135702746365105,0.20039693252314303
0.010327514261007309,0.42689822294022617,0.9137722132471728,0.20039693252314303
0.010326141491532326,0.4273021001615509,0.9137722132471728,0.20039693252314303
0.01032409630715847,0.4273021001615509,0.9139741518578353,0.20039693252314303
0.010317090898752213,0.4277059773828756,0.9139741518578353,0.20039693252314303
0.01031432207673788,0.4277059773828756,0.9141760904684976,0.20039693252314303
0.01029270514845848,0.4281098546042003,0.9141760904684976,0.20039693252314303
0.010288708843290806,0.4281098546042003,0.9143780290791599,0.20039693252314303
0.010280258022248745,0.4287156704361874,0.9143780290791599,0.20039693252314303
0.010262065567076206,0.4287156704361874,0.914983844911147,0.20039693252314303
0.01025164220482111,0.42932148626817446,0.914983844911147,0.20039693252314303
0.010234549641609192,0.42932148626817446,0.9153877221324718,0.20039693252314303
0.0102199362590909,0.42992730210016156,0.9153877221324718,0.20039693252314303
0.01021611038595438,0.42992730210016156,0.9157915993537964,0.20039693252314303
0.010150364600121975,0.43154281098546043,0.9157915993537964,0.20039693252314303
0.010140837170183659,0.43154281098546043,0.9159935379644588,0.20039693252314303
0.010130473412573338,0.4319466882067851,0.9159935379644588,0.20039693252314303
0.010128578171133995,0.4319466882067851,0.9161954765751211,0.20039693252314303
0.010110297240316868,0.4325525040387722,0.9161954765751211,0.20039693252314303
0.010103683918714523,0.4325525040387722,0.9163974151857835,0.20039693252314303
0.010100658982992172,0.4327544426494346,0.9163974151857835,0.20039693252314303
0.010100596584379673,0.4327544426494346,0.9165993537964459,0.20039693252314303
0.010098627768456936,0.43295638126009695,0.9165993537964459,0.20039693252314303
0.0100973229855299,0.43295638126009695,0.9168012924071083,0.20039693252314303
0.010093270801007748,0.4331583198707593,0.9168012924071083,0.20039693252314303
0.010089445859193802,0.4331583198707593,0.9170032310177706,0.20039693252314303
0.01008860394358635,0.4333602584814216,0.9170032310177706,0.20039693252314303
0.010075152851641178,0.4333602584814216,0.9176090468497576,0.20039693252314303
0.010074636898934841,0.433562197092084,0.9176090468497576,0.20039693252314303
0.010071739554405212,0.433562197092084,0.9178109854604201,0.20039693252314303
0.010063085705041885,0.4341680129240711,0.9178109854604201,0.20039693252314303
0.010062464512884617,0.4341680129240711,0.9180129240710824,0.20039693252314303
0.010056404396891594,0.4345718901453958,0.9180129240710824,0.20039693252314303
0.010047491639852524,0.4345718901453958,0.9184168012924071,0.20039693252314303
0.01002500019967556,0.43578352180936997,0.9184168012924071,0.20039693252314303
0.010009842924773693,0.43578352180936997,0.9188206785137318,0.20039693252314303
0.009999256581068039,0.43598546042003233,0.9188206785137318,0.20039693252314303
0.009994332678616047,0.43598546042003233,0.9194264943457189,0.20039693252314303
0.009983643889427185,0.43679321486268174,0.9194264943457189,0.20039693252314303
0.00997825525701046,0.43679321486268174,0.9198303715670436,0.20039693252314303
0.009967973455786705,0.4371970920840065,0.9198303715670436,0.20039693252314303
0.00996782910078764,0.4371970920840065,0.9200323101777059,0.20039693252314303
0.009963993914425373,0.43739903069466884,0.9200323101777059,0.20039693252314303
0.009958246722817421,0.43739903069466884,0.9202342487883683,0.20039693252314303
0.009952838532626629,0.43760096930533116,0.9202342487883683,0.20039693252314303
0.009913281537592411,0.43760096930533116,0.9214458804523424,0.20039693252314303
0.009904344566166401,0.43820678513731826,0.9214458804523424,0.20039693252314303
0.009896083734929562,0.43820678513731826,0.9216478190630049,0.20039693252314303
0.009845034219324589,0.43962035541195477,0.9216478190630049,0.20039693252314303
0.009842021390795708,0.43962035541195477,0.9218497576736672,0.20039693252314303
0.009833290241658688,0.4400242326332795,0.9218497576736672,0.20039693252314303
0.009831257164478302,0.4400242326332795,0.9220516962843296,0.20039693252314303
0.009822249412536621,0.44022617124394187,0.9220516962843296,0.20039693252314303
0.009818230755627155,0.44022617124394187,0.9222536348949919,0.20039693252314303
0.009799354709684849,0.4408319870759289,0.9222536348949919,0.20039693252314303
0.00979581382125616,0.4408319870759289,0.9224555735056543,0.20039693252314303
0.009784040041267872,0.44123586429725364,0.9224555735056543,0.20039693252314303
0.009777717292308807,0.44123586429725364,0.9226575121163166,0.20039693252314303
0.009769685566425323,0.4418416801292407,0.9226575121163166,0.20039693252314303
0.00976601429283619,0.4418416801292407,0.922859450726979,0.20039693252314303
0.00976522546261549,0.44204361873990305,0.922859450726979,0.20039693252314303
0.009761021472513676,0.44204361873990305,0.9230613893376414,0.20039693252314303
0.0097532132640481,0.4422455573505654,0.9230613893376414,0.20039693252314303
0.009748418815433979,0.4422455573505654,0.9236672051696284,0.20039693252314303
0.009727858938276768,0.44365912762520193,0.9236672051696284,0.20039693252314303
0.009707008488476276,0.44365912762520193,0.9240710823909531,0.20039693252314303
0.00969965010881424,0.44426494345718903,0.9240710823909531,0.20039693252314303
0.009695291519165039,0.44426494345718903,0.9242730210016155,0.20039693252314303
0.009689412079751492,0.4446688206785137,0.9242730210016155,0.20039693252314303
0.009664414450526237,0.4446688206785137,0.9246768982229402,0.20039693252314303
0.00965916644781828,0.4452746365105008,0.9246768982229402,0.20039693252314303
0.009654369205236435,0.4452746365105008,0.9250807754442649,0.20039693252314303
0.009646927006542683,0.4454765751211632,0.9250807754442649,0.20039693252314303
0.009633547626435757,0.4454765751211632,0.9254846526655897,0.20039693252314303
0.00961493793874979,0.4462843295638126,0.9254846526655897,0.20039693252314303
0.009611635468900204,0.4462843295638126,0.9260904684975767,0.20039693252314303
0.009610245935618877,0.44648626817447495,0.9260904684975767,0.20039693252314303
0.009599542245268822,0.44648626817447495,0.9262924071082391,0.20039693252314303
0.009577645920217037,0.44709208400646205,0.9262924071082391,0.20039693252314303
0.009575331583619118,0.44709208400646205,0.9264943457189014,0.20039693252314303
0.009565628133714199,0.44749596122778673,0.9264943457189014,0.20039693252314303
0.00956170354038477,0.44749596122778673,0.9266962843295639,0.20039693252314303
0.009538506157696247,0.4483037156704362,0.9266962843295639,0.20039693252314303
0.00953714270144701,0.4483037156704362,0.9271001615508885,0.20039693252314303
0.00953613594174385,0.44870759289176093,0.9271001615508885,0.20039693252314303
0.009533090516924858,0.44870759289176093,0.9273021001615509,0.20039693252314303
0.009523862972855568,0.4491114701130856,0.9273021001615509,0.20039693252314303
0.009512117132544518,0.4491114701130856,0.9275040387722132,0.20039693252314303
0.009488796815276146,0.45092891760904685,0.9275040387722132,0.20039693252314303
0.0094839446246624,0.45092891760904685,0.9277059773828756,0.20039693252314303
0.009473606012761593,0.4513327948303716,0.9277059773828756,0.20039693252314303
0.009466762654483318,0.4513327948303716,0.927907915993538,0.20039693252314303
0.00944476667791605,0.452140549273021,0.927907915993538,0.20039693252314303
0.009441266767680645,0.452140549273021,0.9281098546042004,0.20039693252314303
0.009403850883245468,0.4541599353796446,0.9281098546042004,0.20039693252314303
0.009396087378263474,0.4541599353796446,0.9287156704361874,0.20039693252314303
0.009395892731845379,0.4543618739903069,0.9287156704361874,0.20039693252314303
0.009386753663420677,0.4543618739903069,0.9291195476575121,0.20039693252314303
0.009380198083817959,0.4545638126009693,0.9291195476575121,0.20039693252314303
0.009373386390507221,0.4545638126009693,0.9293214862681745,0.20039693252314303
0.009367517195641994,0.454967689822294,0.9293214862681745,0.20039693252314303
0.009359833784401417,0.454967689822294,0.9297253634894992,0.20039693252314303
0.009336814284324646,0.4555735056542811,0.9297253634894992,0.20039693252314303
0.00933580007404089,0.4555735056542811,0.9299273021001615,0.20039693252314303
0.009333677589893341,0.4559773828756058,0.9299273021001615,0.20039693252314303
0.00932689756155014,0.4559773828756058,0.9301292407108239,0.20039693252314303
0.009322711266577244,0.45638126009693053,0.9301292407108239,0.20039693252314303
0.00931467954069376,0.45638126009693053,0.9305331179321487,0.20039693252314303
0.009293214417994022,0.4581987075928918,0.9305331179321487,0.20039693252314303
0.009290083311498165,0.4581987075928918,0.9309369951534734,0.20039693252314303
0.00928439199924469,0.45860258481421645,0.9309369951534734,0.20039693252314303
0.009277520701289177,0.45860258481421645,0.9311389337641357,0.20039693252314303
0.009271709248423576,0.45920840064620355,0.9311389337641357,0.20039693252314303
0.009270813316106796,0.45920840064620355,0.931340872374798,0.20039693252314303
0.009266208857297897,0.4596122778675283,0.931340872374798,0.20039693252314303
0.009265359491109848,0.4596122778675283,0.9315428109854604,0.20039693252314303
0.009262321516871452,0.46001615508885296,0.9315428109854604,0.20039693252314303
0.00926045048981905,0.46001615508885296,0.9317447495961227,0.20039693252314303
0.009253219701349735,0.46021809369951533,0.9317447495961227,0.20039693252314303
0.009252565912902355,0.46021809369951533,0.9319466882067852,0.20039693252314303
0.00925022829324007,0.46082390953150243,0.9319466882067852,0.20039693252314303
0.009247695095837116,0.46082390953150243,0.9321486268174475,0.20039693252314303
0.009229329414665699,0.4614297253634895,0.9321486268174475,0.20039693252314303
0.009228542447090149,0.4614297253634895,0.9323505654281099,0.20039693252314303
0.00922205951064825,0.4618336025848142,0.9323505654281099,0.20039693252314303
0.009220189414918423,0.4618336025848142,0.9325525040387722,0.20039693252314303
0.00920611061155796,0.4626413570274637,0.9325525040387722,0.20039693252314303
0.009203962981700897,0.4626413570274637,0.932956381260097,0.20039693252314303
0.009198173880577087,0.46304523424878835,0.932956381260097,0.20039693252314303
0.009189317934215069,0.46304523424878835,0.9337641357027464,0.20039693252314303
0.009163249284029007,0.4638529886914378,0.9337641357027464,0.20039693252314303
0.00916171446442604,0.4638529886914378,0.9339660743134087,0.20039693252314303
0.00914248451590538,0.46445880452342486,0.9339660743134087,0.20039693252314303
0.009135348722338676,0.46445880452342486,0.934168012924071,0.20039693252314303
0.009133671410381794,0.46466074313408723,0.934168012924071,0.20039693252314303
0.009122652001678944,0.46466074313408723,0.9343699515347335,0.20039693252314303
0.009108983911573887,0.4648626817447496,0.9343699515347335,0.20039693252314303
0.009092033840715885,0.4648626817447496,0.9347738287560582,0.20039693252314303
0.009076854214072227,0.46506462035541196,0.9347738287560582,0.20039693252314303
0.009075436741113663,0.46506462035541196,0.9349757673667205,0.20039693252314303
0.00906467717140913,0.46607431340872374,0.9349757673667205,0.20039693252314303
0.00905761867761612,0.46607431340872374,0.9351777059773829,0.20039693252314303
0.009054573252797127,0.4662762520193861,0.9351777059773829,0.20039693252314303
0.009052463807165623,0.4662762520193861,0.9353796445880452,0.20039693252314303
0.009045661427080631,0.4670840064620355,0.9353796445880452,0.20039693252314303
0.00904554408043623,0.4670840064620355,0.9355815831987075,0.20039693252314303
0.009019345976412296,0.467891760904685,0.9355815831987075,0.20039693252314303
0.009012145921587944,0.467891760904685,0.9359854604200323,0.20039693252314303
0.00900412816554308,0.46809369951534735,0.9359854604200323,0.20039693252314303
0.009002557955682278,0.46809369951534735,0.9361873990306947,0.20039693252314303
0.008989810012280941,0.4686995153473344,0.9361873990306947,0.20039693252314303
0.008974503725767136,0.4686995153473344,0.9369951534733441,0.20039693252314303
0.008958329446613789,0.46991114701130854,0.9369951534733441,0.20039693252314303
0.008953374810516834,0.46991114701130854,0.9373990306946688,0.20039693252314303
0.008946618065237999,0.47031502423263327,0.9373990306946688,0.20039693252314303
0.008926371112465858,0.47031502423263327,0.9378029079159935,0.20039693252314303
0.00892612338066101,0.47051696284329564,0.9378029079159935,0.20039693252314303
0.008922881446778774,0.47051696284329564,0.9380048465266559,0.20039693252314303
0.008918565697968006,0.47092084006462037,0.9380048465266559,0.20039693252314303
0.008913245983421803,0.47092084006462037,0.9384087237479806,0.20039693252314303
0.00890444964170456,0.47132471728594505,0.9384087237479806,0.20039693252314303
0.008897108025848866,0.47132471728594505,0.938610662358643,0.20039693252314303
0.00888748373836279,0.4721324717285945,0.938610662358643,0.20039693252314303
0.008878199383616447,0.4721324717285945,0.93921647819063,0.20039693252314303
0.008866503834724426,0.4723344103392569,0.93921647819063,0.20039693252314303
0.008858255110681057,0.4723344103392569,0.9394184168012925,0.20039693252314303
0.008843078278005123,0.4729402261712439,0.9394184168012925,0.20039693252314303
0.008838248439133167,0.4729402261712439,0.9396203554119548,0.20039693252314303
0.008827079087495804,0.47394991922455576,0.9396203554119548,0.20039693252314303
0.008822347968816757,0.47394991922455576,0.9398222940226171,0.20039693252314303
0.008820155635476112,0.47435379644588044,0.9398222940226171,0.20039693252314303
0.008812995627522469,0.47435379644588044,0.9400242326332795,0.20039693252314303
0.008812742307782173,0.4745557350565428,0.9400242326332795,0.20039693252314303
0.008811449632048607,0.4745557350565428,0.9402261712439418,0.20039693252314303
0.008797874674201012,0.4759693053311793,0.9402261712439418,0.20039693252314303
0.008795805275440216,0.4759693053311793,0.9404281098546042,0.20039693252314303
0.008782509714365005,0.47637318255250405,0.9404281098546042,0.20039693252314303
0.008780543692409992,0.47637318255250405,0.9406300484652665,0.20039693252314303
0.008769755251705647,0.4767770597738288,0.9406300484652665,0.20039693252314303
0.00876476801931858,0.4767770597738288,0.940831987075929,0.20039693252314303
0.008764543570578098,0.4769789983844911,0.940831987075929,0.20039693252314303
0.008763794787228107,0.4769789983844911,0.9410339256865913,0.20039693252314303
0.008753607049584389,0.4773828756058158,0.9410339256865913,0.20039693252314303
0.00875359121710062,0.4773828756058158,0.9412358642972536,0.20039693252314303
0.00874321162700653,0.4781906300484653,0.9412358642972536,0.20039693252314303
0.008739211596548557,0.4781906300484653,0.941437802907916,0.20039693252314303
0.008684356696903706,0.4804119547657512,0.941437802907916,0.20039693252314303
0.008672392927110195,0.4804119547657512,0.9418416801292407,0.20039693252314303
0.0086597865447402,0.48162358642972536,0.9418416801292407,0.20039693252314303
0.0086596067994833,0.48162358642972536,0.942043618739903,0.20039693252314303
0.008632751181721687,0.48303715670436187,0.942043618739903,0.20039693252314303
0.008623574860394001,0.48303715670436187,0.9422455573505655,0.20039693252314303
0.00861499272286892,0.48323909531502424,0.9422455573505655,0.20039693252314303
0.008607622236013412,0.48323909531502424,0.9426494345718901,0.20039693252314303
0.008606425486505032,0.4834410339256866,0.9426494345718901,0.20039693252314303
0.008590891025960445,0.4834410339256866,0.9430533117932148,0.20039693252314303
0.00857414212077856,0.48384491114701134,0.9430533117932148,0.20039693252314303
0.008571944199502468,0.48384491114701134,0.9432552504038773,0.20039693252314303
0.00855921395123005,0.48404684975767365,0.9432552504038773,0.20039693252314303
0.008556606248021126,0.48404684975767365,0.943659127625202,0.20039693252314303
0.008523059077560902,0.48546042003231016,0.943659127625202,0.20039693252314303
0.008511895313858986,0.48546042003231016,0.9438610662358643,0.20039693252314303
0.008497694507241249,0.486470113085622,0.9438610662358643,0.20039693252314303
0.008494014851748943,0.486470113085622,0.9440630048465266,0.20039693252314303
0.008491329848766327,0.4866720516962843,0.9440630048465266,0.20039693252314303
0.008487020619213581,0.4866720516962843,0.944264943457189,0.20039693252314303
0.008480442687869072,0.48687399030694667,0.944264943457189,0.20039693252314303
0.0084786806255579,0.48687399030694667,0.9444668820678513,0.20039693252314303
0.008466686122119427,0.4878836833602585,0.9444668820678513,0.20039693252314303
0.008465364575386047,0.4878836833602585,0.9446688206785138,0.20039693252314303
0.008456594310700893,0.4882875605815832,0.9446688206785138,0.20039693252314303
0.008455898612737656,0.4882875605815832,0.9450726978998385,0.20039693252314303
0.008445682935416698,0.4888933764135703,0.9450726978998385,0.20039693252314303
0.008435226045548916,0.4888933764135703,0.9452746365105008,0.20039693252314303
0.008404933847486973,0.49131663974151857,0.9452746365105008,0.20039693252314303
0.008399354293942451,0.49131663974151857,0.9454765751211631,0.20039693252314303
0.008379099890589714,0.49212439418416803,0.9454765751211631,0.20039693252314303
0.008373307064175606,0.49212439418416803,0.9456785137318255,0.20039693252314303
0.008366929367184639,0.49232633279483035,0.9456785137318255,0.20039693252314303
0.008357834070920944,0.49232633279483035,0.9460823909531503,0.20039693252314303
0.008357484824955463,0.4925282714054927,0.9460823909531503,0.20039693252314303
0.008350606076419353,0.4925282714054927,0.9462843295638126,0.20039693252314303
0.008348707109689713,0.4927302100161551,0.9462843295638126,0.20039693252314303
0.008337783627212048,0.4927302100161551,0.9468901453957996,0.20039693252314303
0.008330883458256721,0.4933360258481422,0.9468901453957996,0.20039693252314303
0.008329935371875763,0.4933360258481422,0.947092084006462,0.20039693252314303
0.008315471932291985,0.49373990306946686,0.947092084006462,0.20039693252314303
0.008312334306538105,0.49373990306946686,0.9472940226171244,0.20039693252314303
0.008296784944832325,0.4945476575121163,0.9472940226171244,0.20039693252314303
0.008286090567708015,0.4945476575121163,0.9474959612277868,0.20039693252314303
0.008276340551674366,0.49515347334410337,0.9474959612277868,0.20039693252314303
0.008274546824395657,0.49515347334410337,0.9476978998384491,0.20039693252314303
0.008259766735136509,0.4961631663974152,0.9476978998384491,0.20039693252314303
0.00825569685548544,0.4961631663974152,0.9481017770597738,0.20039693252314303
0.008254443295300007,0.4965670436187399,0.9481017770597738,0.20039693252314303
0.008251959457993507,0.4965670436187399,0.9483037156704361,0.20039693252314303
0.008214516565203667,0.4975767366720517,0.9483037156704361,0.20039693252314303
0.008200262673199177,0.4975767366720517,0.9487075928917609,0.20039693252314303
0.008131911978125572,0.4989903069466882,0.9487075928917609,0.20039693252314303
0.008115924894809723,0.4989903069466882,0.9489095315024233,0.20039693252314303
0.008112680166959763,0.4991922455573506,0.9489095315024233,0.20039693252314303
0.0081065958365798,0.4991922455573506,0.9491114701130856,0.20039693252314303
0.00804813951253891,0.502221324717286,0.9491114701130856,0.20039693252314303
0.008047797717154026,0.502221324717286,0.949313408723748,0.20039693252314303
0.008034166879951954,0.5030290791599353,0.949313408723748,0.20039693252314303
0.008029974065721035,0.5030290791599353,0.9495153473344103,0.20039693252314303
0.008016922511160374,0.5034329563812601,0.9495153473344103,0.20039693252314303
0.008009369485080242,0.5034329563812601,0.9499192245557351,0.20039693252314303
0.007986420765519142,0.5042407108239095,0.9499192245557351,0.20039693252314303
0.007985477335751057,0.5042407108239095,0.9501211631663974,0.20039693252314303
0.007983110845088959,0.5046445880452343,0.9501211631663974,0.20039693252314303
0.00797968078404665,0.5046445880452343,0.9503231017770598,0.20039693252314303
0.007967110723257065,0.505048465266559,0.9503231017770598,0.20039693252314303
0.007962190546095371,0.505048465266559,0.9505250403877221,0.20039693252314303
0.007960649207234383,0.5052504038772213,0.9505250403877221,0.20039693252314303
0.00795901007950306,0.5052504038772213,0.9507269789983845,0.20039693252314303
0.007868258282542229,0.5092891760904685,0.9507269789983845,0.20039693252314303
0.007863207720220089,0.5092891760904685,0.9509289176090469,0.20039693252314303
0.007862715981900692,0.5094911147011308,0.9509289176090469,0.20039693252314303
0.007861808873713017,0.5094911147011308,0.9511308562197092,0.20039693252314303
0.007832727394998074,0.510702746365105,0.9511308562197092,0.20039693252314303
0.007828552275896072,0.510702746365105,0.9513327948303716,0.20039693252314303
0.0077767325565218925,0.5135298869143781,0.9513327948303716,0.20039693252314303
0.0077746277675032616,0.5135298869143781,0.9515347334410339,0.20039693252314303
0.007747741416096687,0.5145395799676898,0.9515347334410339,0.20039693252314303
0.007742518093436956,0.5145395799676898,0.9517366720516963,0.20039693252314303
0.007732166908681393,0.5151453957996769,0.9517366720516963,0.20039693252314303
0.007721280213445425,0.5151453957996769,0.952140549273021,0.20039693252314303
0.007715490180999041,0.5153473344103393,0.952140549273021,0.20039693252314303
0.007715307641774416,0.5153473344103393,0.9523424878836834,0.20039693252314303
0.0077031077817082405,0.5157512116316639,0.9523424878836834,0.20039693252314303
0.0076998574659228325,0.5157512116316639,0.9527463651050081,0.20039693252314303
0.007586733438074589,0.5195880452342488,0.9527463651050081,0.20039693252314303
0.007585521321743727,0.5195880452342488,0.9533521809369951,0.20039693252314303
0.007582212798297405,0.5199919224555735,0.9533521809369951,0.20039693252314303
0.0075630550272762775,0.5199919224555735,0.9537560581583199,0.20039693252314303
0.007504945155233145,0.5218093699515347,0.9537560581583199,0.20039693252314303
0.007498700637370348,0.5218093699515347,0.9539579967689822,0.20039693252314303
0.0074708652682602406,0.523626817447496,0.9539579967689822,0.20039693252314303
0.00746897840872407,0.523626817447496,0.9541599353796446,0.20039693252314303
0.007356148678809404,0.5280694668820679,0.9541599353796446,0.20039693252314303
0.00734530808404088,0.5280694668820679,0.9543618739903069,0.20039693252314303
0.007315011229366064,0.5290791599353797,0.9543618739903069,0.20039693252314303
0.007303233258426189,0.5290791599353797,0.9545638126009693,0.20039693252314303
0.007236398756504059,0.5317043618739903,0.9545638126009693,0.20039693252314303
0.007218670565634966,0.5317043618739903,0.9555735056542811,0.20039693252314303
0.007213755045086145,0.5325121163166397,0.9555735056542811,0.20039693252314303
0.007210264913737774,0.5325121163166397,0.9557754442649434,0.20039693252314303
0.007171368692070246,0.534329563812601,0.9557754442649434,0.20039693252314303
0.007164078764617443,0.534329563812601,0.9561793214862682,0.20039693252314303
0.007104732561856508,0.5363489499192245,0.9561793214862682,0.20039693252314303
0.007101811468601227,0.5363489499192245,0.9563812600969306,0.20039693252314303
0.00709553761407733,0.5369547657512116,0.9563812600969306,0.20039693252314303
0.007092669140547514,0.5369547657512116,0.9565831987075929,0.20039693252314303
0.0070699285715818405,0.5383683360258481,0.9565831987075929,0.20039693252314303
0.007059632800519466,0.5383683360258481,0.9571890145395799,0.20039693252314303
0.007053855340927839,0.5387722132471728,0.9571890145395799,0.20039693252314303
0.007052964065223932,0.5387722132471728,0.9573909531502424,0.20039693252314303
0.006973851006478071,0.5436187399030694,0.9573909531502424,0.20039693252314303
0.006968015804886818,0.5436187399030694,0.9575928917609047,0.20039693252314303
0.006957976147532463,0.5442245557350566,0.9575928917609047,0.20039693252314303
0.006956947967410088,0.5442245557350566,0.9579967689822294,0.20039693252314303
0.00693728169426322,0.5454361873990307,0.9579967689822294,0.20039693252314303
0.006927118636667728,0.5454361873990307,0.9581987075928917,0.20039693252314303
0.00690043019130826,0.5474555735056543,0.9581987075928917,0.20039693252314303
0.0068959626369178295,0.5474555735056543,0.9584006462035541,0.20039693252314303
0.006864600814878941,0.5488691437802908,0.9584006462035541,0.20039693252314303
0.006857586093246937,0.5488691437802908,0.9590064620355412,0.20039693252314303
0.006857532076537609,0.5490710823909531,0.9590064620355412,0.20039693252314303
0.006856577005237341,0.5490710823909531,0.9592084006462036,0.20039693252314303
0.006852403748780489,0.5496768982229402,0.9592084006462036,0.20039693252314303
0.006850541569292545,0.5496768982229402,0.9596122778675282,0.20039693252314303
0.0068375710397958755,0.5502827140549273,0.9596122778675282,0.20039693252314303
0.0068277884274721146,0.5502827140549273,0.9598142164781907,0.20039693252314303
0.006825149524956942,0.5504846526655897,0.9598142164781907,0.20039693252314303
0.006823420058935881,0.5504846526655897,0.960016155088853,0.20039693252314303
0.006798607297241688,0.5510904684975767,0.960016155088853,0.20039693252314303
0.0067985933274030685,0.5510904684975767,0.9602180936995154,0.20039693252314303
0.0067681618966162205,0.5533117932148627,0.9602180936995154,0.20039693252314303
0.0067611695267260075,0.5533117932148627,0.9604200323101777,0.20039693252314303
0.006735337432473898,0.5553311793214862,0.9604200323101777,0.20039693252314303
0.0067225489765405655,0.5553311793214862,0.9608239095315024,0.20039693252314303
0.006720077246427536,0.555735056542811,0.9608239095315024,0.20039693252314303
0.006719019263982773,0.555735056542811,0.9610258481421647,0.20039693252314303
0.0066872877068817616,0.5577544426494345,0.9610258481421647,0.20039693252314303
0.006685243453830481,0.5577544426494345,0.9612277867528272,0.20039693252314303
0.006675614509731531,0.5583602584814217,0.9612277867528272,0.20039693252314303
0.006667695473879576,0.5583602584814217,0.9614297253634895,0.20039693252314303
0.006666663568466902,0.558562197092084,0.9614297253634895,0.20039693252314303
0.006663803476840258,0.558562197092084,0.9616316639741519,0.20039693252314303
0.006659903563559055,0.5587641357027464,0.9616316639741519,0.20039693252314303
0.006653947290033102,0.5587641357027464,0.9620355411954766,0.20039693252314303
0.006611001677811146,0.5615912762520194,0.9620355411954766,0.20039693252314303
0.006602253764867783,0.5615912762520194,0.9622374798061389,0.20039693252314303
0.006602130830287933,0.5617932148626817,0.9622374798061389,0.20039693252314303
0.0066011687740683556,0.5617932148626817,0.9624394184168013,0.20039693252314303
0.00658339774236083,0.5630048465266559,0.9624394184168013,0.20039693252314303
0.006581998895853758,0.5630048465266559,0.9626413570274637,0.20039693252314303
0.006541266571730375,0.5650242326332795,0.9626413570274637,0.20039693252314303
0.006536419969052076,0.5650242326332795,0.962843295638126,0.20039693252314303
0.006525452248752117,0.5656300484652665,0.962843295638126,0.20039693252314303
0.006510685198009014,0.5656300484652665,0.9634491114701131,0.20039693252314303
0.0064805420115590096,0.5672455573505655,0.9634491114701131,0.20039693252314303
0.006479821167886257,0.5672455573505655,0.9636510500807755,0.20039693252314303
0.006479273550212383,0.5674474959612278,0.9636510500807755,0.20039693252314303
0.006459933705627918,0.5674474959612278,0.9638529886914378,0.20039693252314303
0.006424786988645792,0.5698707592891761,0.9638529886914378,0.20039693252314303
0.00642191618680954,0.5698707592891761,0.9642568659127625,0.20039693252314303
0.006417699158191681,0.5702746365105008,0.9642568659127625,0.20039693252314303
0.006402565166354179,0.5702746365105008,0.9648626817447497,0.20039693252314303
0.006390104070305824,0.5708804523424879,0.9648626817447497,0.20039693252314303
0.00638886122033,0.5708804523424879,0.965064620355412,0.20039693252314303
0.006387816742062569,0.5710823909531503,0.965064620355412,0.20039693252314303
0.006387500558048487,0.5710823909531503,0.9652665589660743,0.20039693252314303
0.006361628882586956,0.5718901453957996,0.9652665589660743,0.20039693252314303
0.006359454244375229,0.5718901453957996,0.9654684975767367,0.20039693252314303
0.006349081173539162,0.5726978998384491,0.9654684975767367,0.20039693252314303
0.006349028553813696,0.5726978998384491,0.965670436187399,0.20039693252314303
0.006347861140966415,0.5728998384491115,0.965670436187399,0.20039693252314303
0.006345608737319708,0.5728998384491115,0.9658723747980614,0.20039693252314303
0.006341266445815563,0.5731017770597738,0.9658723747980614,0.20039693252314303
0.006339174695312977,0.5731017770597738,0.9660743134087237,0.20039693252314303
0.006338546052575111,0.5733037156704361,0.9660743134087237,0.20039693252314303
0.006332372315227985,0.5733037156704361,0.9662762520193862,0.20039693252314303
0.006321463268250227,0.5737075928917609,0.9662762520193862,0.20039693252314303
0.006313151679933071,0.5737075928917609,0.9666801292407108,0.20039693252314303
0.006259157322347164,0.577140549273021,0.9666801292407108,0.20039693252314303
0.006257939152419567,0.577140549273021,0.9668820678513732,0.20039693252314303
0.006191902328282595,0.5801696284329564,0.9668820678513732,0.20039693252314303
0.006178498268127441,0.5801696284329564,0.9672859450726979,0.20039693252314303
0.0061674779281020164,0.5811793214862682,0.9672859450726979,0.20039693252314303
0.0061663053929805756,0.5811793214862682,0.9674878836833603,0.20039693252314303
0.006151897832751274,0.5815831987075929,0.9674878836833603,0.20039693252314303
0.006143366917967796,0.5815831987075929,0.9676898222940227,0.20039693252314303
0.006130826193839312,0.5821890145395799,0.9676898222940227,0.20039693252314303
0.006128233391791582,0.5821890145395799,0.967891760904685,0.20039693252314303
0.006122516002506018,0.5827948303715671,0.967891760904685,0.20039693252314303
0.006121357902884483,0.5827948303715671,0.9680936995153473,0.20039693252314303
0.006082694977521896,0.5840064620355412,0.9680936995153473,0.20039693252314303
0.006076275371015072,0.5840064620355412,0.9682956381260097,0.20039693252314303
0.00602487800642848,0.5872374798061389,0.9682956381260097,0.20039693252314303
0.0060210213996469975,0.5872374798061389,0.9686995153473344,0.20039693252314303
0.005978308618068695,0.5898626817447497,0.9686995153473344,0.20039693252314303
0.005972711369395256,0.5898626817447497,0.9693053311793215,0.20039693252314303
0.005909409839659929,0.5930936995153473,0.9693053311793215,0.20039693252314303
0.005908156745135784,0.5930936995153473,0.9695072697899838,0.20039693252314303
0.005890508648008108,0.5939014539579968,0.9695072697899838,0.20039693252314303
0.005881461314857006,0.5939014539579968,0.9697092084006462,0.20039693252314303
0.0058805737644433975,0.5941033925686591,0.9697092084006462,0.20039693252314303
0.0058748070150613785,0.5941033925686591,0.970113085621971,0.20039693252314303
0.005872881971299648,0.5945072697899838,0.970113085621971,0.20039693252314303
0.005870414897799492,0.5945072697899838,0.9703150242326333,0.20039693252314303
0.005813091527670622,0.5981421647819063,0.9703150242326333,0.20039693252314303
0.005809676833450794,0.5981421647819063,0.9705169628432956,0.20039693252314303
0.005772378761321306,0.6001615508885298,0.9705169628432956,0.20039693252314303
0.005772278178483248,0.6001615508885298,0.970718901453958,0.20039693252314303
0.0057329158298671246,0.6015751211631664,0.970718901453958,0.20039693252314303
0.005732149351388216,0.6015751211631664,0.9709208400646203,0.20039693252314303
0.0057097007520496845,0.6037964458804523,0.9709208400646203,0.20039693252314303
0.005709256045520306,0.6037964458804523,0.9711227786752827,0.20039693252314303
0.005709188524633646,0.6039983844911146,0.9711227786752827,0.20039693252314303
0.005695415195077658,0.6039983844911146,0.9715266558966075,0.20039693252314303
0.005672264378517866,0.6048061389337641,0.9715266558966075,0.20039693252314303
0.00566340796649456,0.6048061389337641,0.9719305331179321,0.20039693252314303
0.005645805038511753,0.6054119547657512,0.9719305331179321,0.20039693252314303
0.00563401635736227,0.6054119547657512,0.9721324717285945,0.20039693252314303
0.005622167605906725,0.6068255250403877,0.9721324717285945,0.20039693252314303
0.005619958508759737,0.6068255250403877,0.9723344103392568,0.20039693252314303
0.00561571354046464,0.6076332794830371,0.9723344103392568,0.20039693252314303
0.0056144664995372295,0.6076332794830371,0.9725363489499192,0.20039693252314303
0.005608018487691879,0.6082390953150242,0.9725363489499192,0.20039693252314303
0.005595548544079065,0.6082390953150242,0.9727382875605816,0.20039693252314303
0.005587189923971891,0.6084410339256866,0.9727382875605816,0.20039693252314303
0.005582598503679037,0.6084410339256866,0.972940226171244,0.20039693252314303
0.005552489310503006,0.6098546042003231,0.972940226171244,0.20039693252314303
0.005543855018913746,0.6098546042003231,0.9733441033925686,0.20039693252314303
0.005528106354176998,0.6110662358642972,0.9733441033925686,0.20039693252314303
0.005520930513739586,0.6110662358642972,0.973546042003231,0.20039693252314303
0.005499818362295628,0.6120759289176091,0.973546042003231,0.20039693252314303
0.005495936144143343,0.6120759289176091,0.9737479806138933,0.20039693252314303
0.005489337723702192,0.6124798061389337,0.9737479806138933,0.20039693252314303
0.0054834201000630856,0.6124798061389337,0.9739499192245558,0.20039693252314303
0.005483158398419619,0.6126817447495961,0.9739499192245558,0.20039693252314303
0.005481126252561808,0.6126817447495961,0.9741518578352181,0.20039693252314303
0.005460516549646854,0.6140953150242326,0.9741518578352181,0.20039693252314303
0.005457129795104265,0.6140953150242326,0.9743537964458805,0.20039693252314303
0.005422596354037523,0.6165185783521809,0.9743537964458805,0.20039693252314303
0.0054153138771653175,0.6165185783521809,0.9745557350565428,0.20039693252314303
0.005408068653196096,0.6169224555735057,0.9745557350565428,0.20039693252314303
0.005405880510807037,0.6169224555735057,0.9747576736672051,0.20039693252314303
0.005384999327361584,0.6179321486268174,0.9747576736672051,0.20039693252314303
0.005379746668040752,0.6179321486268174,0.9749596122778675,0.20039693252314303
0.005348242353647947,0.619345718901454,0.9749596122778675,0.20039693252314303
0.005338373593986034,0.619345718901454,0.9753634894991923,0.20039693252314303
0.005287265405058861,0.6219709208400647,0.9753634894991923,0.20039693252314303
0.005279552657157183,0.6219709208400647,0.975767366720517,0.20039693252314303
0.005263896659016609,0.622778675282714,0.975767366720517,0.20039693252314303
0.005262389779090881,0.622778675282714,0.9759693053311793,0.20039693252314303
0.005239195190370083,0.6231825525040388,0.9759693053311793,0.20039693252314303
0.005237993784248829,0.6231825525040388,0.976373182552504,0.20039693252314303
0.005219022743403912,0.624394184168013,0.976373182552504,0.20039693252314303
0.005215250421315432,0.624394184168013,0.9765751211631664,0.20039693252314303
0.00511649064719677,0.627827140549273,0.9765751211631664,0.20039693252314303
0.005110910627990961,0.627827140549273,0.9767770597738288,0.20039693252314303
0.005098832305520773,0.6286348949919225,0.9767770597738288,0.20039693252314303
0.005094913765788078,0.6286348949919225,0.9769789983844911,0.20039693252314303
0.0050734044052660465,0.6304523424878837,0.9769789983844911,0.20039693252314303
0.005067209247499704,0.6304523424878837,0.9771809369951535,0.20039693252314303
0.005055666901171207,0.6314620355411955,0.9771809369951535,0.20039693252314303
0.005049703177064657,0.6314620355411955,0.9773828756058158,0.20039693252314303
0.005005242768675089,0.6332794830371568,0.9773828756058158,0.20039693252314303
0.00500111049041152,0.6332794830371568,0.9777867528271406,0.20039693252314303
0.004993913229554892,0.6334814216478191,0.9777867528271406,0.20039693252314303
0.004990418441593647,0.6334814216478191,0.9779886914378029,0.20039693252314303
0.004902492742985487,0.6367124394184168,0.9779886914378029,0.20039693252314303
0.004900469910353422,0.6367124394184168,0.9781906300484653,0.20039693252314303
0.0048694550059735775,0.6377221324717286,0.9781906300484653,0.20039693252314303
0.004865787457674742,0.6377221324717286,0.9783925686591276,0.20039693252314303
0.004837638232856989,0.6391357027463651,0.9783925686591276,0.20039693252314303
0.004836194682866335,0.6391357027463651,0.97859450726979,0.20039693252314303
0.004787579644471407,0.6421647819063004,0.97859450726979,0.20039693252314303
0.004775246139615774,0.6421647819063004,0.9789983844911146,0.20039693252314303
0.004755942150950432,0.6441841680129241,0.9789983844911146,0.20039693252314303
0.004752583336085081,0.6441841680129241,0.9792003231017771,0.20039693252314303
0.0047247265465557575,0.6455977382875606,0.9792003231017771,0.20039693252314303
0.004721709527075291,0.6455977382875606,0.9794022617124394,0.20039693252314303
0.004684723913669586,0.6466074313408724,0.9794022617124394,0.20039693252314303
0.004681238904595375,0.6466074313408724,0.9796042003231018,0.20039693252314303
0.004670568276196718,0.6470113085621971,0.9796042003231018,0.20039693252314303
0.004661597311496735,0.6470113085621971,0.9798061389337641,0.20039693252314303
0.004646872635930777,0.6474151857835219,0.9798061389337641,0.20039693252314303
0.0046448917128145695,0.6474151857835219,0.9800080775444265,0.20039693252314303
0.004629910923540592,0.649232633279483,0.9800080775444265,0.20039693252314303
0.00462770089507103,0.649232633279483,0.9802100161550888,0.20039693252314303
0.004620429128408432,0.6498384491114702,0.9802100161550888,0.20039693252314303
0.0046187047846615314,0.6498384491114702,0.9804119547657512,0.20039693252314303
0.0046080839820206165,0.6506462035541195,0.9804119547657512,0.20039693252314303
0.0046072350814938545,0.6506462035541195,0.9806138933764136,0.20039693252314303
0.004575782921165228,0.652059773828756,0.9806138933764136,0.20039693252314303
0.00457346998155117,0.652059773828756,0.9808158319870759,0.20039693252314303
0.004573347512632608,0.6522617124394184,0.9808158319870759,0.20039693252314303
0.004554201383143663,0.6522617124394184,0.9810177705977383,0.20039693252314303
0.004547460004687309,0.6528675282714055,0.9810177705977383,0.20039693252314303
0.004542403854429722,0.6528675282714055,0.9812197092084006,0.20039693252314303
0.004523448180407286,0.6540791599353797,0.9812197092084006,0.20039693252314303
0.004516948014497757,0.6540791599353797,0.981421647819063,0.20039693252314303
0.004511247389018536,0.654281098546042,0.981421647819063,0.20039693252314303
0.004503986332565546,0.654281098546042,0.9816235864297254,0.20039693252314303
0.004413359332829714,0.6603392568659128,0.9816235864297254,0.20039693252314303
0.004411117173731327,0.6603392568659128,0.9818255250403877,0.20039693252314303
0.004262708127498627,0.6672051696284329,0.9818255250403877,0.20039693252314303
0.004262698348611593,0.6672051696284329,0.9820274636510501,0.20039693252314303
0.004206549841910601,0.6690226171243941,0.9820274636510501,0.20039693252314303
0.004206427838653326,0.6690226171243941,0.9822294022617124,0.20039693252314303
0.004202871583402157,0.6696284329563813,0.9822294022617124,0.20039693252314303
0.00419558584690094,0.6696284329563813,0.9828352180936996,0.20039693252314303
0.004187292885035276,0.6702342487883683,0.9828352180936996,0.20039693252314303
0.004187240730971098,0.6702342487883683,0.9830371567043619,0.20039693252314303
0.004182241391390562,0.6704361873990307,0.9830371567043619,0.20039693252314303
0.004181158263236284,0.6704361873990307,0.9832390953150242,0.20039693252314303
0.004157864023000002,0.6712439418416801,0.9832390953150242,0.20039693252314303
0.004153451416641474,0.6712439418416801,0.9834410339256866,0.20039693252314303
0.004138109739869833,0.672859450726979,0.9834410339256866,0.20039693252314303
0.004133043810725212,0.672859450726979,0.9836429725363489,0.20039693252314303
0.004088069312274456,0.6754846526655897,0.9836429725363489,0.20039693252314303
0.004086654167622328,0.6754846526655897,0.9838449111470113,0.20039693252314303
0.0040797763504087925,0.6760904684975767,0.9838449111470113,0.20039693252314303
0.0040780347771942616,0.6760904684975767,0.9840468497576736,0.20039693252314303
0.00404777005314827,0.6771001615508885,0.9840468497576736,0.20039693252314303
0.004047495312988758,0.6771001615508885,0.9842487883683361,0.20039693252314303
0.004026650916785002,0.678513731825525,0.9842487883683361,0.20039693252314303
0.0040235319174826145,0.678513731825525,0.9844507269789984,0.20039693252314303
0.003979876637458801,0.6815428109854604,0.9844507269789984,0.20039693252314303
0.003976303618401289,0.6815428109854604,0.9846526655896607,0.20039693252314303
0.00395074812695384,0.682956381260097,0.9846526655896607,0.20039693252314303
0.003942115232348442,0.682956381260097,0.9848546042003231,0.20039693252314303
0.003876693779602647,0.686389337641357,0.9848546042003231,0.20039693252314303
0.0038749384693801403,0.686389337641357,0.9850565428109854,0.20039693252314303
0.0038427880499511957,0.6882067851373183,0.9850565428109854,0.20039693252314303
0.003836028976365924,0.6882067851373183,0.9852584814216478,0.20039693252314303
0.0037886393256485462,0.691437802907916,0.9852584814216478,0.20039693252314303
0.003782083047553897,0.691437802907916,0.9854604200323102,0.20039693252314303
0.0037205852568149567,0.6946688206785138,0.9854604200323102,0.20039693252314303
0.003720343578606844,0.6946688206785138,0.9856623586429726,0.20039693252314303
0.003659035312011838,0.6978998384491115,0.9856623586429726,0.20039693252314303
0.0036508028861135244,0.6978998384491115,0.9858642972536349,0.20039693252314303
0.0035453694872558117,0.7031502423263328,0.9858642972536349,0.20039693252314303
0.0035399836488068104,0.7031502423263328,0.9860662358642972,0.20039693252314303
0.003513348987326026,0.7043618739903069,0.9860662358642972,0.20039693252314303
0.00351317273452878,0.7043618739903069,0.9862681744749596,0.20039693252314303
0.0034020112361758947,0.7108239095315024,0.9862681744749596,0.20039693252314303
0.0033996193669736385,0.7108239095315024,0.9864701130856219,0.20039693252314303
0.00338705163449049,0.7118336025848142,0.9864701130856219,0.20039693252314303
0.0033786618150770664,0.7118336025848142,0.9866720516962844,0.20039693252314303
0.0033318279311060905,0.7162762520193862,0.9866720516962844,0.20039693252314303
0.003329816274344921,0.7162762520193862,0.9868739903069467,0.20039693252314303
0.0033173607662320137,0.7172859450726979,0.9868739903069467,0.20039693252314303
0.0033083425369113684,0.7172859450726979,0.9872778675282714,0.20039693252314303
0.0032551849726587534,0.7225363489499192,0.9872778675282714,0.20039693252314303
0.0032490340527147055,0.7225363489499192,0.9874798061389337,0.20039693252314303
0.0032231612130999565,0.723546042003231,0.9874798061389337,0.20039693252314303
0.0032215246465057135,0.723546042003231,0.9876817447495961,0.20039693252314303
0.0032181956339627504,0.7239499192245558,0.9876817447495961,0.20039693252314303
0.0032157518435269594,0.7239499192245558,0.9878836833602584,0.20039693252314303
0.003143023233860731,0.7275848142164781,0.9878836833602584,0.20039693252314303
0.0031397801358252764,0.7275848142164781,0.9880856219709209,0.20039693252314303
0.0031161850783973932,0.72859450726979,0.9880856219709209,0.20039693252314303
0.0031143766827881336,0.72859450726979,0.9882875605815832,0.20039693252314303
0.003063841024413705,0.7312197092084006,0.9882875605815832,0.20039693252314303
0.0030616328585892916,0.7312197092084006,0.9884894991922456,0.20039693252314303
0.0030272803269326687,0.7336429725363489,0.9884894991922456,0.20039693252314303
0.0030243194196373224,0.7336429725363489,0.9886914378029079,0.20039693252314303
0.0029835335444658995,0.7366720516962844,0.9886914378029079,0.20039693252314303
0.002983447629958391,0.7366720516962844,0.9888933764135702,0.20039693252314303
0.0029305436182767153,0.7399030694668821,0.9888933764135702,0.20039693252314303
0.0029282202012836933,0.7399030694668821,0.9890953150242326,0.20039693252314303
0.002843620488420129,0.7455573505654282,0.9890953150242326,0.20039693252314303
0.002840302884578705,0.7455573505654282,0.989297253634895,0.20039693252314303
0.0028233048506081104,0.7459612277867528,0.989297253634895,0.20039693252314303
0.002814145991578698,0.7459612277867528,0.9894991922455574,0.20039693252314303
0.002776009263470769,0.747778675282714,0.9894991922455574,0.20039693252314303
0.0027752358000725508,0.747778675282714,0.9897011308562197,0.20039693252314303
0.002697920659556985,0.752827140549273,0.9897011308562197,0.20039693252314303
0.002696557203307748,0.752827140549273,0.9899030694668821,0.20039693252314303
0.0026946926955133677,0.7530290791599353,0.9899030694668821,0.20039693252314303
0.0026914060581475496,0.7530290791599353,0.9901050080775444,0.20039693252314303
0.0026786914095282555,0.7538368336025848,0.9901050080775444,0.20039693252314303
0.002667416585609317,0.7538368336025848,0.9905088852988692,0.20039693252314303
0.0024541057646274567,0.7661550888529887,0.9905088852988692,0.20039693252314303
0.002451360924169421,0.7661550888529887,0.9907108239095315,0.20039693252314303
0.002301418222486973,0.7766558966074314,0.9907108239095315,0.20039693252314303
0.002300225431099534,0.7766558966074314,0.9909127625201939,0.20039693252314303
0.002190894912928343,0.7841276252019386,0.9909127625201939,0.20039693252314303
0.00218755379319191,0.7841276252019386,0.9911147011308562,0.20039693252314303
0.0021623519714921713,0.7863489499192245,0.9911147011308562,0.20039693252314303
0.00216226140037179,0.7863489499192245,0.9913166397415186,0.20039693252314303
0.002105973195284605,0.7901857835218093,0.9913166397415186,0.20039693252314303
0.0021056649275124073,0.7901857835218093,0.9915185783521809,0.20039693252314303
0.0020930643659085035,0.7907915993537964,0.9915185783521809,0.20039693252314303
0.002089919289574027,0.7907915993537964,0.9919224555735057,0.20039693252314303
0.0020449250005185604,0.7942245557350566,0.9919224555735057,0.20039693252314303
0.0020393719896674156,0.7942245557350566,0.9923263327948304,0.20039693252314303
0.0019737491384148598,0.7980613893376414,0.9923263327948304,0.20039693252314303
0.001973226899281144,0.7980613893376414,0.9925282714054927,0.20039693252314303
0.0019660594407469034,0.7984652665589661,0.9925282714054927,0.20039693252314303
0.00196462101303041,0.7984652665589661,0.9927302100161551,0.20039693252314303
0.0019452047999948263,0.8004846526655897,0.9927302100161551,0.20039693252314303
0.0019431327236816287,0.8004846526655897,0.9929321486268174,0.20039693252314303
0.0019192014588043094,0.802907915993538,0.9929321486268174,0.20039693252314303
0.0019184284610673785,0.802907915993538,0.9931340872374798,0.20039693252314303
0.0018979357555508614,0.8055331179321487,0.9931340872374798,0.20039693252314303
0.001895638182759285,0.8055331179321487,0.9933360258481422,0.20039693252314303
0.0018735596677288413,0.8073505654281099,0.9933360258481422,0.20039693252314303
0.0018708996940404177,0.8073505654281099,0.9935379644588045,0.20039693252314303
0.001837710733525455,0.8089660743134087,0.9935379644588045,0.20039693252314303
0.001836996991187334,0.8089660743134087,0.9937399030694669,0.20039693252314303
0.0016478077741339803,0.8239095315024233,0.9937399030694669,0.20039693252314303
0.0016467480454593897,0.8239095315024233,0.9939418416801292,0.20039693252314303
0.0016403237823396921,0.8241114701130856,0.9939418416801292,0.20039693252314303
0.001639684196561575,0.8241114701130856,0.9941437802907916,0.20039693252314303
0.0014961104607209563,0.8340064620355412,0.9941437802907916,0.20039693252314303
0.00149080203846097,0.8340064620355412,0.994345718901454,0.20039693252314303
0.001440988969989121,0.8372374798061389,0.994345718901454,0.20039693252314303
0.0014396865153685212,0.8372374798061389,0.9945476575121163,0.20039693252314303
0.0013441431801766157,0.843497576736672,0.9945476575121163,0.20039693252314303
0.0013417423469945788,0.843497576736672,0.9947495961227787,0.20039693252314303
0.0012189378030598164,0.8525848142164781,0.9947495961227787,0.20039693252314303
0.0012161515187472105,0.8525848142164781,0.994951534733441,0.20039693252314303
0.001179539249278605,0.8558158319870759,0.994951534733441,0.20039693252314303
0.001173707889392972,0.8558158319870759,0.9953554119547657,0.20039693252314303
0.0010945559479296207,0.8616720516962844,0.9953554119547657,0.20039693252314303
0.0010898509062826633,0.8616720516962844,0.9955573505654282,0.20039693252314303
0.0010885803494602442,0.8620759289176091,0.9955573505654282,0.20039693252314303
0.0010873962892219424,0.8620759289176091,0.9957592891760905,0.20039693252314303
0.0009929444640874863,0.869345718901454,0.9957592891760905,0.20039693252314303
0.0009904999751597643,0.869345718901454,0.9959612277867528,0.20039693252314303
0.0008662006002850831,0.8798465266558966,0.9959612277867528,0.20039693252314303
0.0008609039941802621,0.8798465266558966,0.9961631663974152,0.20039693252314303
0.0008318338659591973,0.8814620355411955,0.9961631663974152,0.20039693252314303
0.000815328152384609,0.8814620355411955,0.9965670436187399,0.20039693252314303
0.0005612928653135896,0.9022617124394184,0.9965670436187399,0.20039693252314303
0.0005603127065114677,0.9022617124394184,0.9967689822294022,0.20039693252314303
0.0005602020537480712,0.9024636510500808,0.9967689822294022,0.20039693252314303
0.0005596134578809142,0.9024636510500808,0.9969709208400647,0.20039693252314303
0.0005502878339029849,0.9034733441033925,0.9969709208400647,0.20039693252314303
0.0005472020129673183,0.9034733441033925,0.997172859450727,0.20039693252314303
0.0005239369929768145,0.9050888529886915,0.997172859450727,0.20039693252314303
0.0005238642916083336,0.9050888529886915,0.9973747980613893,0.20039693252314303
0.0004987808642908931,0.9073101777059773,0.9973747980613893,0.20039693252314303
0.0004981182282790542,0.9073101777059773,0.9975767366720517,0.20039693252314303
0.0004155569477006793,0.9131663974151858,0.9975767366720517,0.20039693252314303
0.00041436171159148216,0.9131663974151858,0.997778675282714,0.20039693252314303
0.000366474618203938,0.9180129240710824,0.997778675282714,0.20039693252314303
0.0003660685324575752,0.9180129240710824,0.9979806138933764,0.20039693252314303
0.0003421945439185947,0.9214458804523424,0.9979806138933764,0.20039693252314303
0.00034125373349525034,0.9214458804523424,0.9981825525040388,0.20039693252314303
0.00029865457327105105,0.9264943457189014,0.9981825525040388,0.20039693252314303
0.0002954343508463353,0.9264943457189014,0.9983844911147012,0.20039693252314303
0.00025020871544256806,0.9317447495961227,0.9983844911147012,0.20039693252314303
0.0002490329497959465,0.9317447495961227,0.9985864297253635,0.20039693252314303
0.00019489604164846241,0.9412358642972536,0.9985864297253635,0.20039693252314303
0.00019462195632513613,0.9412358642972536,0.9987883683360258,0.20039693252314303
0.0001667083997745067,0.9458804523424879,0.9987883683360258,0.20039693252314303
0.0001655699306866154,0.9458804523424879,0.9989903069466882,0.20039693252314303
7.089685823302716e-05,0.9626413570274637,0.9989903069466882,0.20039693252314303
7.081148942233995e-05,0.9626413570274637,0.9991922455573505,0.20039693252314303
5.513300493475981e-05,0.9666801292407108,0.9991922455573505,0.20039693252314303
5.438159860204905e-05,0.9666801292407108,0.999394184168013,0.20039693252314303
1.0143278814211953e-05,0.9824313408723748,0.999394184168013,0.20039693252314303
9.805152330955025e-06,0.9824313408723748,0.9997980613893377,0.20039693252314303
2.6359211915405467e-06,0.9890953150242326,0.9997980613893377,0.20039693252314303
2.5458475647610612e-06,0.9890953150242326,1.0,0.20039693252314303
1.4396149161655103e-08,1.0,1.0,0.20039693252314303


==> figures/data/vanishing/maxposterior_eps0_5_roc_data.csv <==
threshold,TPR,FPR,AUROC
inf,0.0,0.0,0.08730839483924513
0.3073784410953522,0.0,0.00020193861066235866,0.08730839483924513
0.1909828931093216,0.0,0.008683360258481421,0.08730839483924513
0.19079747796058655,0.00020193861066235866,0.008683360258481421,0.08730839483924513
0.14618425071239471,0.00020193861066235866,0.027463651050080775,0.08730839483924513
0.14562423527240753,0.0004038772213247173,0.027463651050080775,0.08730839483924513
0.14341281354427338,0.0004038772213247173,0.02806946688206785,0.08730839483924513
0.14278630912303925,0.0006058158319870759,0.02806946688206785,0.08730839483924513
0.13565582036972046,0.0006058158319870759,0.033117932148626815,0.08730839483924513
0.13536743819713593,0.0008077544426494346,0.033117932148626815,0.08730839483924513
0.13435201346874237,0.0008077544426494346,0.03412762520193861,0.08730839483924513
0.133835569024086,0.0010096930533117932,0.03412762520193861,0.08730839483924513
0.13348394632339478,0.0010096930533117932,0.034531502423263326,0.08730839483924513
0.13317333161830902,0.0012116316639741518,0.034531502423263326,0.08730839483924513
0.12465350329875946,0.0012116316639741518,0.04260904684975767,0.08730839483924513
0.12442118674516678,0.0014135702746365104,0.04260904684975767,0.08730839483924513
0.12423515319824219,0.0014135702746365104,0.04321486268174475,0.08730839483924513
0.12418597936630249,0.0016155088852988692,0.04321486268174475,0.08730839483924513
0.12212344259023666,0.0016155088852988692,0.045032310177705974,0.08730839483924513
0.12177704274654388,0.0018174474959612278,0.045032310177705974,0.08730839483924513
0.11781420558691025,0.0018174474959612278,0.049273021001615507,0.08730839483924513
0.11778415739536285,0.0020193861066235864,0.049273021001615507,0.08730839483924513
0.1174490749835968,0.0020193861066235864,0.049878836833602586,0.08730839483924513
0.1173892617225647,0.0022213247172859453,0.049878836833602586,0.08730839483924513
0.11720919609069824,0.0022213247172859453,0.05048465266558966,0.08730839483924513
0.11710695922374725,0.0026252019386106625,0.05048465266558966,0.08730839483924513
0.11513577401638031,0.0026252019386106625,0.05331179321486268,0.08730839483924513
0.1150214895606041,0.002827140549273021,0.05331179321486268,0.08730839483924513
0.1145486831665039,0.002827140549273021,0.0537156704361874,0.08730839483924513
0.11451908946037292,0.0030290791599353797,0.0537156704361874,0.08730839483924513
0.11360331624746323,0.0030290791599353797,0.05553311793214863,0.08730839483924513
0.11351808160543442,0.0032310177705977385,0.05553311793214863,0.08730839483924513
0.11305546015501022,0.0032310177705977385,0.05654281098546042,0.08730839483924513
0.1129877120256424,0.003432956381260097,0.05654281098546042,0.08730839483924513
0.1108366996049881,0.003432956381260097,0.05916801292407108,0.08730839483924513
0.11081254482269287,0.0036348949919224557,0.05916801292407108,0.08730839483924513
0.11029908806085587,0.0036348949919224557,0.05977382875605816,0.08730839483924513
0.11020796000957489,0.003836833602584814,0.05977382875605816,0.08730839483924513
0.10985763370990753,0.003836833602584814,0.060177705977382874,0.08730839483924513
0.10983001440763474,0.004038772213247173,0.060177705977382874,0.08730839483924513
0.10863664001226425,0.004038772213247173,0.061389337641357025,0.08730839483924513
0.10853996872901917,0.004240710823909532,0.061389337641357025,0.08730839483924513
0.10714198648929596,0.004240710823909532,0.06320678513731826,0.08730839483924513
0.10692451894283295,0.0044426494345718905,0.06320678513731826,0.08730839483924513
0.10672518610954285,0.0044426494345718905,0.06361066235864297,0.08730839483924513
0.1066984161734581,0.0046445880452342485,0.06361066235864297,0.08730839483924513
0.10385528206825256,0.0046445880452342485,0.0688610662358643,0.08730839483924513
0.1036173403263092,0.004846526655896607,0.0688610662358643,0.08730839483924513
0.10253653675317764,0.004846526655896607,0.07229402261712439,0.08730839483924513
0.10241807252168655,0.005048465266558966,0.07229402261712439,0.08730839483924513
0.10175915062427521,0.005048465266558966,0.07350565428109855,0.08730839483924513
0.10155389457941055,0.005250403877221325,0.07350565428109855,0.08730839483924513
0.10125929862260818,0.005250403877221325,0.0747172859450727,0.08730839483924513
0.10125186294317245,0.005452342487883684,0.0747172859450727,0.08730839483924513
0.10071726888418198,0.005452342487883684,0.07572697899838449,0.08730839483924513
0.10070456564426422,0.005654281098546042,0.07572697899838449,0.08730839483924513
0.09967246651649475,0.005654281098546042,0.07633279483037157,0.08730839483924513
0.09953612089157104,0.0058562197092084005,0.07633279483037157,0.08730839483924513
0.09933704137802124,0.0058562197092084005,0.07693861066235864,0.08730839483924513
0.09931015223264694,0.006058158319870759,0.07693861066235864,0.08730839483924513
0.0968703031539917,0.006058158319870759,0.08117932148626818,0.08730839483924513
0.09685661643743515,0.006260096930533118,0.08117932148626818,0.08730839483924513
0.09618769586086273,0.006260096930533118,0.08259289176090469,0.08730839483924513
0.09613002091646194,0.006462035541195477,0.08259289176090469,0.08730839483924513
0.0954417958855629,0.006462035541195477,0.08360258481421648,0.08730839483924513
0.09544157981872559,0.006663974151857835,0.08360258481421648,0.08730839483924513
0.09532023966312408,0.006663974151857835,0.08441033925686592,0.08730839483924513
0.0952749252319336,0.006865912762520194,0.08441033925686592,0.08730839483924513
0.09032919257879257,0.006865912762520194,0.09309369951534734,0.08730839483924513
0.09021212160587311,0.0070678513731825526,0.09309369951534734,0.08730839483924513
0.09006496518850327,0.0070678513731825526,0.09390145395799677,0.08730839483924513
0.09001429378986359,0.007269789983844911,0.09390145395799677,0.08730839483924513
0.08996705710887909,0.007269789983844911,0.09410339256865913,0.08730839483924513
0.0898556113243103,0.00747172859450727,0.09410339256865913,0.08730839483924513
0.0874030739068985,0.00747172859450727,0.09935379644588045,0.08730839483924513
0.0871688723564148,0.007673667205169628,0.09935379644588045,0.08730839483924513
0.08597622811794281,0.007673667205169628,0.10096930533117932,0.08730839483924513
0.08565481752157211,0.007875605815831988,0.10096930533117932,0.08730839483924513
0.08557470142841339,0.007875605815831988,0.10117124394184168,0.08730839483924513
0.08546993881464005,0.008077544426494346,0.10117124394184168,0.08730839483924513
0.0854586809873581,0.008077544426494346,0.10137318255250403,0.08730839483924513
0.08540742099285126,0.008279483037156704,0.10137318255250403,0.08730839483924513
0.08205902576446533,0.008279483037156704,0.10945072697899838,0.08730839483924513
0.0820213109254837,0.008481421647819063,0.10945072697899838,0.08730839483924513
0.08136911690235138,0.008481421647819063,0.11187399030694668,0.08730839483924513
0.08128058910369873,0.008683360258481421,0.11187399030694668,0.08730839483924513
0.08095292001962662,0.008683360258481421,0.11308562197092084,0.08730839483924513
0.08089563250541687,0.008885298869143781,0.11308562197092084,0.08730839483924513
0.08043093979358673,0.008885298869143781,0.11348949919224556,0.08730839483924513
0.08039025217294693,0.009087237479806139,0.11348949919224556,0.08730839483924513
0.07945705950260162,0.009087237479806139,0.1157108239095315,0.08730839483924513
0.07942895591259003,0.009289176090468497,0.1157108239095315,0.08730839483924513
0.07798956334590912,0.009289176090468497,0.11995153473344103,0.08730839483924513
0.07785321772098541,0.009491114701130857,0.11995153473344103,0.08730839483924513
0.07679978758096695,0.009491114701130857,0.12399030694668821,0.08730839483924513
0.07675254344940186,0.009693053311793215,0.12399030694668821,0.08730839483924513
0.07606175541877747,0.009693053311793215,0.1260096930533118,0.08730839483924513
0.07605525851249695,0.009894991922455574,0.1260096930533118,0.08730839483924513
0.07525397837162018,0.009894991922455574,0.12883683360258483,0.08730839483924513
0.07517176866531372,0.010096930533117932,0.12883683360258483,0.08730839483924513
0.07515087723731995,0.010096930533117932,0.1294426494345719,0.08730839483924513
0.0750841498374939,0.01029886914378029,0.1294426494345719,0.08730839483924513
0.07487984001636505,0.01029886914378029,0.13004846526655897,0.08730839483924513
0.07487229257822037,0.01050080775444265,0.13004846526655897,0.08730839483924513
0.07480965554714203,0.01050080775444265,0.13025040387722134,0.08730839483924513
0.07476866245269775,0.010702746365105008,0.13025040387722134,0.08730839483924513
0.07440166920423508,0.010702746365105008,0.13206785137318255,0.08730839483924513
0.07437591999769211,0.010904684975767368,0.13206785137318255,0.08730839483924513
0.07336615025997162,0.010904684975767368,0.13570274636510501,0.08730839483924513
0.07331568747758865,0.011106623586429725,0.13570274636510501,0.08730839483924513
0.07313531637191772,0.011106623586429725,0.13651050080775445,0.08730839483924513
0.0729067474603653,0.011510500807754443,0.13651050080775445,0.08730839483924513
0.07259111106395721,0.011510500807754443,0.13792407108239096,0.08730839483924513
0.07257755845785141,0.011712439418416801,0.13792407108239096,0.08730839483924513
0.07178997993469238,0.011712439418416801,0.14075121163166399,0.08730839483924513
0.07175726443529129,0.01191437802907916,0.14075121163166399,0.08730839483924513
0.07130178809165955,0.01191437802907916,0.14236672051696284,0.08730839483924513
0.07118921726942062,0.012318255250403877,0.14236672051696284,0.08730839483924513
0.07098256796598434,0.012318255250403877,0.14378029079159935,0.08730839483924513
0.07096993178129196,0.012520193861066236,0.14378029079159935,0.08730839483924513
0.07074800133705139,0.012520193861066236,0.14499192245557352,0.08730839483924513
0.07065746188163757,0.012722132471728594,0.14499192245557352,0.08730839483924513
0.07017873227596283,0.012722132471728594,0.14660743134087237,0.08730839483924513
0.07014469802379608,0.012924071082390954,0.14660743134087237,0.08730839483924513
0.07003072649240494,0.012924071082390954,0.1474151857835218,0.08730839483924513
0.06999684870243073,0.013126009693053312,0.1474151857835218,0.08730839483924513
0.06967700272798538,0.013126009693053312,0.14882875605815832,0.08730839483924513
0.06967122107744217,0.01332794830371567,0.14882875605815832,0.08730839483924513
0.06956861168146133,0.01332794830371567,0.14903069466882068,0.08730839483924513
0.06955663114786148,0.01352988691437803,0.14903069466882068,0.08730839483924513
0.069550521671772,0.01352988691437803,0.1494345718901454,0.08730839483924513
0.06936468183994293,0.013933764135702747,0.1494345718901454,0.08730839483924513
0.06929431110620499,0.013933764135702747,0.15004038772213246,0.08730839483924513
0.06918985396623611,0.014135702746365105,0.15004038772213246,0.08730839483924513
0.06895765662193298,0.014135702746365105,0.15125201938610663,0.08730839483924513
0.06895621120929718,0.014337641357027463,0.15125201938610663,0.08730839483924513
0.06858837604522705,0.014337641357027463,0.1522617124394184,0.08730839483924513
0.06855003535747528,0.014539579967689823,0.1522617124394184,0.08730839483924513
0.06853567063808441,0.014539579967689823,0.15246365105008078,0.08730839483924513
0.06849655508995056,0.01474151857835218,0.15246365105008078,0.08730839483924513
0.06846833229064941,0.01474151857835218,0.15286752827140548,0.08730839483924513
0.06841108947992325,0.01494345718901454,0.15286752827140548,0.08730839483924513
0.06769193708896637,0.01494345718901454,0.15508885298869143,0.08730839483924513
0.06750007718801498,0.015145395799676898,0.15508885298869143,0.08730839483924513
0.06748712062835693,0.015145395799676898,0.1552907915993538,0.08730839483924513
0.06735324114561081,0.015347334410339256,0.1552907915993538,0.08730839483924513
0.06715355068445206,0.015347334410339256,0.15650242326332794,0.08730839483924513
0.06712498515844345,0.015549273021001616,0.15650242326332794,0.08730839483924513
0.06679968535900116,0.015549273021001616,0.15852180936995153,0.08730839483924513
0.06670679897069931,0.015751211631663976,0.15852180936995153,0.08730839483924513
0.06603703647851944,0.015751211631663976,0.16094507269789984,0.08730839483924513
0.06603080779314041,0.015953150242326332,0.16094507269789984,0.08730839483924513
0.06590262800455093,0.015953150242326332,0.16134894991922455,0.08730839483924513
0.06585314124822617,0.01615508885298869,0.16134894991922455,0.08730839483924513
0.06572462618350983,0.01615508885298869,0.16195476575121162,0.08730839483924513
0.06568301469087601,0.01635702746365105,0.16195476575121162,0.08730839483924513
0.06515450775623322,0.01635702746365105,0.16377221324717287,0.08730839483924513
0.06512987613677979,0.016558966074313407,0.16377221324717287,0.08730839483924513
0.06512506306171417,0.016558966074313407,0.16397415185783523,0.08730839483924513
0.06511610001325607,0.016760904684975767,0.16397415185783523,0.08730839483924513
0.06451378762722015,0.016760904684975767,0.16619547657512115,0.08730839483924513
0.06444454193115234,0.016962843295638127,0.16619547657512115,0.08730839483924513
0.064258873462677,0.016962843295638127,0.1670032310177706,0.08730839483924513
0.06420548260211945,0.017164781906300483,0.1670032310177706,0.08730839483924513
0.06364031136035919,0.017164781906300483,0.16983037156704361,0.08730839483924513
0.06363329291343689,0.017366720516962843,0.16983037156704361,0.08730839483924513
0.06329169124364853,0.017366720516962843,0.17164781906300486,0.08730839483924513
0.06328871846199036,0.017568659127625202,0.17164781906300486,0.08730839483924513
0.06292247027158737,0.017568659127625202,0.1732633279483037,0.08730839483924513
0.0629180520772934,0.01797253634894992,0.1732633279483037,0.08730839483924513
0.06269291043281555,0.01797253634894992,0.1742730210016155,0.08730839483924513
0.06268861889839172,0.018174474959612278,0.1742730210016155,0.08730839483924513
0.06219586357474327,0.018174474959612278,0.17649434571890146,0.08730839483924513
0.06217186525464058,0.018376413570274638,0.17649434571890146,0.08730839483924513
0.06200229749083519,0.018376413570274638,0.17790791599353797,0.08730839483924513
0.06191254407167435,0.018578352180936994,0.17790791599353797,0.08730839483924513
0.061805400997400284,0.018578352180936994,0.17851373182552505,0.08730839483924513
0.06180109456181526,0.018780290791599354,0.17851373182552505,0.08730839483924513
0.06159110367298126,0.018780290791599354,0.17952342487883682,0.08730839483924513
0.06155013293027878,0.018982229402261713,0.17952342487883682,0.08730839483924513
0.061236925423145294,0.018982229402261713,0.18134087237479807,0.08730839483924513
0.061229925602674484,0.01918416801292407,0.18134087237479807,0.08730839483924513
0.06106884777545929,0.01918416801292407,0.1825525040387722,0.08730839483924513
0.06098290905356407,0.01958804523424879,0.1825525040387722,0.08730839483924513
0.06080867350101471,0.01958804523424879,0.18336025848142165,0.08730839483924513
0.06079322099685669,0.01978998384491115,0.18336025848142165,0.08730839483924513
0.06064625456929207,0.01978998384491115,0.18436995153473343,0.08730839483924513
0.060571521520614624,0.019991922455573505,0.18436995153473343,0.08730839483924513
0.06024293974041939,0.019991922455573505,0.18638933764135704,0.08730839483924513
0.06019296124577522,0.020193861066235864,0.18638933764135704,0.08730839483924513
0.0597086101770401,0.020193861066235864,0.18921647819063006,0.08730839483924513
0.05970240756869316,0.020395799676898224,0.18921647819063006,0.08730839483924513
0.05921890586614609,0.020395799676898224,0.19204361873990308,0.08730839483924513
0.05917513743042946,0.02059773828756058,0.19204361873990308,0.08730839483924513
0.05869189649820328,0.02059773828756058,0.19608239095315025,0.08730839483924513
0.05867593362927437,0.02079967689822294,0.19608239095315025,0.08730839483924513
0.058080729097127914,0.02079967689822294,0.19890953150242327,0.08730839483924513
0.0580773800611496,0.0210016155088853,0.19890953150242327,0.08730839483924513
0.057753998786211014,0.0210016155088853,0.2007269789983845,0.08730839483924513
0.05773887410759926,0.021203554119547656,0.2007269789983845,0.08730839483924513
0.057297904044389725,0.021203554119547656,0.2035541195476575,0.08730839483924513
0.057223841547966,0.021405492730210016,0.2035541195476575,0.08730839483924513
0.056976646184921265,0.021405492730210016,0.20415993537964458,0.08730839483924513
0.05694456398487091,0.021607431340872375,0.20415993537964458,0.08730839483924513
0.05688058212399483,0.021607431340872375,0.2045638126009693,0.08730839483924513
0.05678092688322067,0.021809369951534735,0.2045638126009693,0.08730839483924513
0.056190330535173416,0.021809369951534735,0.20718901453957997,0.08730839483924513
0.056143876165151596,0.02201130856219709,0.20718901453957997,0.08730839483924513
0.05599195882678032,0.02201130856219709,0.20860258481421648,0.08730839483924513
0.05592967942357063,0.02221324717285945,0.20860258481421648,0.08730839483924513
0.05592305585741997,0.02221324717285945,0.20880452342487885,0.08730839483924513
0.05591556057333946,0.02241518578352181,0.20880452342487885,0.08730839483924513
0.05590323731303215,0.02241518578352181,0.20900646203554119,0.08730839483924513
0.0558859258890152,0.022819063004846526,0.20900646203554119,0.08730839483924513
0.055278364568948746,0.022819063004846526,0.21324717285945072,0.08730839483924513
0.05527816712856293,0.023021001615508886,0.21324717285945072,0.08730839483924513
0.05502128601074219,0.023021001615508886,0.21466074313408723,0.08730839483924513
0.054946158081293106,0.023626817447495962,0.21466074313408723,0.08730839483924513
0.05474080145359039,0.023626817447495962,0.21607431340872374,0.08730839483924513
0.05473959445953369,0.02382875605815832,0.21607431340872374,0.08730839483924513
0.05463395640254021,0.02382875605815832,0.21708400646203554,0.08730839483924513
0.05461505055427551,0.024030694668820678,0.21708400646203554,0.08730839483924513
0.05456554517149925,0.024030694668820678,0.21768982229402262,0.08730839483924513
0.05453632026910782,0.024232633279483037,0.21768982229402262,0.08730839483924513
0.054411061108112335,0.024232633279483037,0.21849757673667206,0.08730839483924513
0.05439569428563118,0.024434571890145397,0.21849757673667206,0.08730839483924513
0.05439478158950806,0.024434571890145397,0.21869951534733442,0.08730839483924513
0.05434605851769447,0.024636510500807753,0.21869951534733442,0.08730839483924513
0.05352478846907616,0.024636510500807753,0.22435379644588047,0.08730839483924513
0.05350759997963905,0.024838449111470113,0.22435379644588047,0.08730839483924513
0.05334775522351265,0.024838449111470113,0.22576736672051698,0.08730839483924513
0.05331720411777496,0.025040387722132473,0.22576736672051698,0.08730839483924513
0.05281265079975128,0.025040387722132473,0.22920032310177707,0.08730839483924513
0.05278728902339935,0.02524232633279483,0.22920032310177707,0.08730839483924513
0.05256574973464012,0.02524232633279483,0.23041195476575121,0.08730839483924513
0.05253246799111366,0.02544426494345719,0.23041195476575121,0.08730839483924513
0.05207005515694618,0.02544426494345719,0.23404684975767368,0.08730839483924513
0.052037131041288376,0.025646203554119548,0.23404684975767368,0.08730839483924513
0.05176132917404175,0.025646203554119548,0.23606623586429726,0.08730839483924513
0.051758866757154465,0.025848142164781908,0.23606623586429726,0.08730839483924513
0.051456887274980545,0.025848142164781908,0.2382875605815832,0.08730839483924513
0.051455769687891006,0.026050080775444264,0.2382875605815832,0.08730839483924513
0.05128295719623566,0.026050080775444264,0.24010500807754442,0.08730839483924513
0.05125880613923073,0.026252019386106624,0.24010500807754442,0.08730839483924513
0.05116986110806465,0.026252019386106624,0.24111470113085623,0.08730839483924513
0.05116301029920578,0.026453957996768983,0.24111470113085623,0.08730839483924513
0.050862353295087814,0.026453957996768983,0.24353796445880452,0.08730839483924513
0.05078944191336632,0.02665589660743134,0.24353796445880452,0.08730839483924513
0.05075572803616524,0.02665589660743134,0.24394184168012925,0.08730839483924513
0.05075163394212723,0.0268578352180937,0.24394184168012925,0.08730839483924513
0.05060386285185814,0.0268578352180937,0.24616316639741517,0.08730839483924513
0.050557941198349,0.02705977382875606,0.24616316639741517,0.08730839483924513
0.04985874891281128,0.02705977382875606,0.2522213247172859,0.08730839483924513
0.04982592165470123,0.027463651050080775,0.2522213247172859,0.08730839483924513
0.04980852082371712,0.027463651050080775,0.2524232633279483,0.08730839483924513
0.04979764670133591,0.027665589660743135,0.2524232633279483,0.08730839483924513
0.04948694258928299,0.027665589660743135,0.25464458804523427,0.08730839483924513
0.04943536967039108,0.027867528271405494,0.25464458804523427,0.08730839483924513
0.048805080354213715,0.027867528271405494,0.25787560581583197,0.08730839483924513
0.048803362995386124,0.02806946688206785,0.25787560581583197,0.08730839483924513
0.04871203005313873,0.02806946688206785,0.2588852988691438,0.08730839483924513
0.048653699457645416,0.02827140549273021,0.2588852988691438,0.08730839483924513
0.04832495003938675,0.02827140549273021,0.2617124394184168,0.08730839483924513
0.04829971864819527,0.028675282714054926,0.2617124394184168,0.08730839483924513
0.04739648476243019,0.028675282714054926,0.2710016155088853,0.08730839483924513
0.0473458394408226,0.029079159935379646,0.2710016155088853,0.08730839483924513
0.04722558706998825,0.029079159935379646,0.2718093699515347,0.08730839483924513
0.04721587896347046,0.029281098546042002,0.2718093699515347,0.08730839483924513
0.046959038823843,0.029281098546042002,0.27362681744749595,0.08730839483924513
0.046928875148296356,0.02948303715670436,0.27362681744749595,0.08730839483924513
0.046838223934173584,0.02948303715670436,0.2748384491114701,0.08730839483924513
0.046828754246234894,0.02968497576736672,0.2748384491114701,0.08730839483924513
0.04679885134100914,0.02968497576736672,0.27504038772213246,0.08730839483924513
0.046755995601415634,0.02988691437802908,0.27504038772213246,0.08730839483924513
0.04675291106104851,0.02988691437802908,0.27524232633279483,0.08730839483924513
0.04671758785843849,0.030088852988691437,0.27524232633279483,0.08730839483924513
0.046251893043518066,0.030088852988691437,0.27887722132471726,0.08730839483924513
0.04617862403392792,0.030290791599353797,0.27887722132471726,0.08730839483924513
0.045854680240154266,0.030290791599353797,0.2813004846526656,0.08730839483924513
0.045836441218853,0.030492730210016156,0.2813004846526656,0.08730839483924513
0.04577033221721649,0.030492730210016156,0.28190630048465265,0.08730839483924513
0.045764677226543427,0.030694668820678513,0.28190630048465265,0.08730839483924513
0.04574168473482132,0.030694668820678513,0.2823101777059774,0.08730839483924513
0.04573635384440422,0.030896607431340872,0.2823101777059774,0.08730839483924513
0.04556671530008316,0.030896607431340872,0.28331987075928916,0.08730839483924513
0.045541077852249146,0.031098546042003232,0.28331987075928916,0.08730839483924513
0.045521073043346405,0.031098546042003232,0.2835218093699515,0.08730839483924513
0.045473214238882065,0.03130048465266559,0.2835218093699515,0.08730839483924513
0.0454624779522419,0.03130048465266559,0.2837237479806139,0.08730839483924513
0.045427411794662476,0.03150242326332795,0.2837237479806139,0.08730839483924513
0.045291148126125336,0.03150242326332795,0.2851373182552504,0.08730839483924513
0.04520371928811073,0.031704361873990304,0.2851373182552504,0.08730839483924513
0.04503795504570007,0.031704361873990304,0.2865508885298869,0.08730839483924513
0.045023418962955475,0.03210823909531502,0.2865508885298869,0.08730839483924513
0.04471881687641144,0.03210823909531502,0.29018578352180935,0.08730839483924513
0.044698722660541534,0.03231017770597738,0.29018578352180935,0.08730839483924513
0.04462273791432381,0.03231017770597738,0.2909935379644588,0.08730839483924513
0.04458336904644966,0.03251211631663974,0.2909935379644588,0.08730839483924513
0.0443105511367321,0.03251211631663974,0.29422455573505657,0.08730839483924513
0.04430004954338074,0.0327140549273021,0.29422455573505657,0.08730839483924513
0.0442228801548481,0.0327140549273021,0.29462843295638125,0.08730839483924513
0.04420027136802673,0.03291599353796446,0.29462843295638125,0.08730839483924513
0.04382985085248947,0.03291599353796446,0.2972536348949919,0.08730839483924513
0.04380558058619499,0.033117932148626815,0.2972536348949919,0.08730839483924513
0.043708305805921555,0.033117932148626815,0.297859450726979,0.08730839483924513
0.0436798520386219,0.033723747980613894,0.297859450726979,0.08730839483924513
0.04348410293459892,0.033723747980613894,0.30048465266558966,0.08730839483924513
0.04346669837832451,0.033925686591276254,0.30048465266558966,0.08730839483924513
0.043415047228336334,0.033925686591276254,0.300686591276252,0.08730839483924513
0.043387893587350845,0.03412762520193861,0.300686591276252,0.08730839483924513
0.043185044080019,0.03412762520193861,0.30290791599353795,0.08730839483924513
0.043183110654354095,0.034329563812600966,0.30290791599353795,0.08730839483924513
0.04299021512269974,0.034329563812600966,0.3041195476575121,0.08730839483924513
0.042963262647390366,0.034531502423263326,0.3041195476575121,0.08730839483924513
0.04292534291744232,0.034531502423263326,0.30432148626817446,0.08730839483924513
0.04291115701198578,0.034733441033925685,0.30432148626817446,0.08730839483924513
0.04290241375565529,0.034733441033925685,0.3045234248788368,0.08730839483924513
0.04288225993514061,0.034935379644588045,0.3045234248788368,0.08730839483924513
0.04275398701429367,0.034935379644588045,0.3053311793214863,0.08730839483924513
0.042741142213344574,0.035137318255250405,0.3053311793214863,0.08730839483924513
0.04271966591477394,0.035137318255250405,0.30573505654281097,0.08730839483924513
0.04271684214472771,0.035339256865912765,0.30573505654281097,0.08730839483924513
0.04248424991965294,0.035339256865912765,0.30795638126009695,0.08730839483924513
0.04248370602726936,0.035541195476575124,0.30795638126009695,0.08730839483924513
0.04244823008775711,0.035541195476575124,0.3081583198707593,0.08730839483924513
0.042443592101335526,0.03574313408723748,0.3081583198707593,0.08730839483924513
0.0421111062169075,0.03574313408723748,0.31078352180936997,0.08730839483924513
0.04208981990814209,0.03594507269789984,0.31078352180936997,0.08730839483924513
0.04202713817358017,0.03594507269789984,0.31239903069466884,0.08730839483924513
0.042018286883831024,0.036147011308562196,0.31239903069466884,0.08730839483924513
0.04200679436326027,0.036147011308562196,0.3128029079159935,0.08730839483924513
0.04198054224252701,0.036348949919224556,0.3128029079159935,0.08730839483924513
0.0416899248957634,0.036348949919224556,0.31482229402261713,0.08730839483924513
0.04168880730867386,0.036550888529886916,0.31482229402261713,0.08730839483924513
0.04163680225610733,0.036550888529886916,0.31563004846526654,0.08730839483924513
0.04159598425030708,0.036752827140549275,0.31563004846526654,0.08730839483924513
0.04150925949215889,0.036752827140549275,0.31623586429725364,0.08730839483924513
0.041471924632787704,0.03715670436187399,0.31623586429725364,0.08730839483924513
0.04146304726600647,0.03715670436187399,0.316437802907916,0.08730839483924513
0.041460905224084854,0.03735864297253635,0.316437802907916,0.08730839483924513
0.04122746363282204,0.03735864297253635,0.31906300484652667,0.08730839483924513
0.041220564395189285,0.03756058158319871,0.31906300484652667,0.08730839483924513
0.041136085987091064,0.03756058158319871,0.3204765751211632,0.08730839483924513
0.0411241389811039,0.03776252019386107,0.3204765751211632,0.08730839483924513
0.04109350964426994,0.03776252019386107,0.32067851373182554,0.08730839483924513
0.04104738309979439,0.03796445880452343,0.32067851373182554,0.08730839483924513
0.04087593033909798,0.03796445880452343,0.32209208400646205,0.08730839483924513
0.04085129499435425,0.038166397415185786,0.32209208400646205,0.08730839483924513
0.04083890840411186,0.038166397415185786,0.3222940226171244,0.08730839483924513
0.04080239310860634,0.03836833602584814,0.3222940226171244,0.08730839483924513
0.04055751860141754,0.03836833602584814,0.3261308562197092,0.08730839483924513
0.040538202971220016,0.0385702746365105,0.3261308562197092,0.08730839483924513
0.040497492998838425,0.0385702746365105,0.32673667205169626,0.08730839483924513
0.04048588499426842,0.03877221324717286,0.32673667205169626,0.08730839483924513
0.040397822856903076,0.03877221324717286,0.3281502423263328,0.08730839483924513
0.040388062596321106,0.03897415185783522,0.3281502423263328,0.08730839483924513
0.040037620812654495,0.03897415185783522,0.3323909531502423,0.08730839483924513
0.040036749094724655,0.03917609046849758,0.3323909531502423,0.08730839483924513
0.040009912103414536,0.03917609046849758,0.3325928917609047,0.08730839483924513
0.040005672723054886,0.03937802907915994,0.3325928917609047,0.08730839483924513
0.039895448833703995,0.03937802907915994,0.33420840064620355,0.08730839483924513
0.03988926485180855,0.0395799676898223,0.33420840064620355,0.08730839483924513
0.0397244356572628,0.0395799676898223,0.33562197092084006,0.08730839483924513
0.03972253575921059,0.03978190630048465,0.33562197092084006,0.08730839483924513
0.03970050439238548,0.03978190630048465,0.33582390953150243,0.08730839483924513
0.039668191224336624,0.03998384491114701,0.33582390953150243,0.08730839483924513
0.03963487222790718,0.03998384491114701,0.33622778675282716,0.08730839483924513
0.03962082788348198,0.04018578352180937,0.33622778675282716,0.08730839483924513
0.03952990099787712,0.04018578352180937,0.3374394184168013,0.08730839483924513
0.03952677920460701,0.04038772213247173,0.3374394184168013,0.08730839483924513
0.03951593488454819,0.04038772213247173,0.337843295638126,0.08730839483924513
0.03950989618897438,0.04058966074313409,0.337843295638126,0.08730839483924513
0.039235908538103104,0.04058966074313409,0.3412762520193861,0.08730839483924513
0.03923385590314865,0.04079159935379645,0.3412762520193861,0.08730839483924513
0.039193712174892426,0.04079159935379645,0.3414781906300485,0.08730839483924513
0.03917241841554642,0.04099353796445881,0.3414781906300485,0.08730839483924513
0.03896306827664375,0.04099353796445881,0.3443053311793215,0.08730839483924513
0.03893004730343819,0.04119547657512116,0.3443053311793215,0.08730839483924513
0.038868580013513565,0.04119547657512116,0.34491114701130854,0.08730839483924513
0.038846928626298904,0.04139741518578352,0.34491114701130854,0.08730839483924513
0.03878346458077431,0.04139741518578352,0.34612277867528274,0.08730839483924513
0.038769304752349854,0.0420032310177706,0.34612277867528274,0.08730839483924513
0.03856761008501053,0.0420032310177706,0.34773828756058156,0.08730839483924513
0.03853913024067879,0.04240710823909531,0.34773828756058156,0.08730839483924513
0.03852503374218941,0.04240710823909531,0.3479402261712439,0.08730839483924513
0.038510341197252274,0.04260904684975767,0.3479402261712439,0.08730839483924513
0.038440439850091934,0.04260904684975767,0.34975767366720517,0.08730839483924513
0.03838636726140976,0.04281098546042003,0.34975767366720517,0.08730839483924513
0.03798262029886246,0.04281098546042003,0.3556138933764136,0.08730839483924513
0.03798183798789978,0.04301292407108239,0.3556138933764136,0.08730839483924513
0.037981025874614716,0.04301292407108239,0.35581583198707595,0.08730839483924513
0.037968311458826065,0.04321486268174475,0.35581583198707595,0.08730839483924513
0.037792738527059555,0.04321486268174475,0.3578352180936995,0.08730839483924513
0.03775789588689804,0.04341680129240711,0.3578352180936995,0.08730839483924513
0.03766296058893204,0.04341680129240711,0.35864297253634897,0.08730839483924513
0.037653129547834396,0.04382067851373182,0.35864297253634897,0.08730839483924513
0.03759317845106125,0.04382067851373182,0.35884491114701134,0.08730839483924513
0.03755699470639229,0.04402261712439418,0.35884491114701134,0.08730839483924513
0.03737855702638626,0.04402261712439418,0.36187399030694667,0.08730839483924513
0.03736511245369911,0.04422455573505654,0.36187399030694667,0.08730839483924513
0.03735973685979843,0.04422455573505654,0.36207592891760904,0.08730839483924513
0.037356894463300705,0.0444264943457189,0.36207592891760904,0.08730839483924513
0.037345994263887405,0.0444264943457189,0.3622778675282714,0.08730839483924513
0.03733401000499725,0.04462843295638126,0.3622778675282714,0.08730839483924513
0.0372958779335022,0.04462843295638126,0.3628836833602585,0.08730839483924513
0.037292513996362686,0.04483037156704362,0.3628836833602585,0.08730839483924513
0.03728504478931427,0.04483037156704362,0.3632875605815832,0.08730839483924513
0.03726691007614136,0.045032310177705974,0.3632875605815832,0.08730839483924513
0.03720688447356224,0.045032310177705974,0.36409531502423265,0.08730839483924513
0.03714822605252266,0.04543618739903069,0.36409531502423265,0.08730839483924513
0.03713352233171463,0.04543618739903069,0.364297253634895,0.08730839483924513
0.03712282329797745,0.04563812600969305,0.364297253634895,0.08730839483924513
0.03707126900553703,0.04563812600969305,0.36550888529886916,0.08730839483924513
0.037039708346128464,0.04584006462035541,0.36550888529886916,0.08730839483924513
0.037039417773485184,0.04584006462035541,0.3657108239095315,0.08730839483924513
0.037029702216386795,0.04604200323101777,0.3657108239095315,0.08730839483924513
0.03682003915309906,0.04604200323101777,0.3683360258481422,0.08730839483924513
0.03679536283016205,0.04624394184168013,0.3683360258481422,0.08730839483924513
0.03649977594614029,0.04624394184168013,0.3719709208400646,0.08730839483924513
0.03644750639796257,0.046445880452342485,0.3719709208400646,0.08730839483924513
0.036125779151916504,0.046445880452342485,0.37520193861066237,0.08730839483924513
0.03612024709582329,0.046647819063004844,0.37520193861066237,0.08730839483924513
0.03589768335223198,0.046647819063004844,0.377827140549273,0.08730839483924513
0.03589024022221565,0.046849757673667204,0.377827140549273,0.08730839483924513
0.035535622388124466,0.046849757673667204,0.38307754442649433,0.08730839483924513
0.03550481051206589,0.047051696284329564,0.38307754442649433,0.08730839483924513
0.035424958914518356,0.047051696284329564,0.38348142164781907,0.08730839483924513
0.03542493283748627,0.047253634894991924,0.38348142164781907,0.08730839483924513
0.03540267050266266,0.047253634894991924,0.3838852988691438,0.08730839483924513
0.03540051728487015,0.04745557350565428,0.3838852988691438,0.08730839483924513
0.03539690747857094,0.04745557350565428,0.38408723747980617,0.08730839483924513
0.035337671637535095,0.04765751211631664,0.38408723747980617,0.08730839483924513
0.035062264651060104,0.04765751211631664,0.3871163166397415,0.08730839483924513
0.03505789116024971,0.047859450726978996,0.3871163166397415,0.08730839483924513
0.03438999131321907,0.047859450726978996,0.39559773828756056,0.08730839483924513
0.03437190130352974,0.048263327948303715,0.39559773828756056,0.08730839483924513
0.0343611054122448,0.048263327948303715,0.39579967689822293,0.08730839483924513
0.03434566780924797,0.048465266558966075,0.39579967689822293,0.08730839483924513
0.03433723375201225,0.048465266558966075,0.3960016155088853,0.08730839483924513
0.03432699665427208,0.048667205169628434,0.3960016155088853,0.08730839483924513
0.03430492430925369,0.048667205169628434,0.3966074313408724,0.08730839483924513
0.034303151071071625,0.048869143780290794,0.3966074313408724,0.08730839483924513
0.034293849021196365,0.048869143780290794,0.3968093699515347,0.08730839483924513
0.034288667142391205,0.04907108239095315,0.3968093699515347,0.08730839483924513
0.034224264323711395,0.04907108239095315,0.3976171243941842,0.08730839483924513
0.03421506658196449,0.049273021001615507,0.3976171243941842,0.08730839483924513
0.0340539775788784,0.049273021001615507,0.3998384491114701,0.08730839483924513
0.03405396640300751,0.049474959612277866,0.3998384491114701,0.08730839483924513
0.0339851975440979,0.049474959612277866,0.401453957996769,0.08730839483924513
0.03397182747721672,0.049676898222940226,0.401453957996769,0.08730839483924513
0.0338030569255352,0.049676898222940226,0.40448303715670436,0.08730839483924513
0.033798206597566605,0.049878836833602586,0.40448303715670436,0.08730839483924513
0.033580560237169266,0.049878836833602586,0.40650242326332797,0.08730839483924513
0.033554356545209885,0.050080775444264945,0.40650242326332797,0.08730839483924513
0.03351648896932602,0.050080775444264945,0.40751211631663975,0.08730839483924513
0.03344761207699776,0.05068659127625202,0.40751211631663975,0.08730839483924513
0.03327935189008713,0.05068659127625202,0.41033925686591277,0.08730839483924513
0.03327564150094986,0.05088852988691438,0.41033925686591277,0.08730839483924513
0.03323164954781532,0.05088852988691438,0.4111470113085622,0.08730839483924513
0.03322287276387215,0.05109046849757674,0.4111470113085622,0.08730839483924513
0.03319510444998741,0.05109046849757674,0.4117528271405493,0.08730839483924513
0.03314740210771561,0.051292407108239096,0.4117528271405493,0.08730839483924513
0.03305751830339432,0.051292407108239096,0.4125605815831987,0.08730839483924513
0.03304488584399223,0.051494345718901456,0.4125605815831987,0.08730839483924513
0.03300441429018974,0.051494345718901456,0.4131663974151858,0.08730839483924513
0.0330016128718853,0.051696284329563816,0.4131663974151858,0.08730839483924513
0.03299859166145325,0.051696284329563816,0.41336833602584816,0.08730839483924513
0.03296520933508873,0.05189822294022617,0.41336833602584816,0.08730839483924513
0.032802727073431015,0.05189822294022617,0.4155896607431341,0.08730839483924513
0.03279374912381172,0.05210016155088853,0.4155896607431341,0.08730839483924513
0.03275847062468529,0.05210016155088853,0.4161954765751212,0.08730839483924513
0.03275478258728981,0.05230210016155089,0.4161954765751212,0.08730839483924513
0.03271305561065674,0.05230210016155089,0.4176090468497577,0.08730839483924513
0.032701849937438965,0.05250403877221325,0.4176090468497577,0.08730839483924513
0.032593246549367905,0.05250403877221325,0.4184168012924071,0.08730839483924513
0.032592907547950745,0.05270597738287561,0.4184168012924071,0.08730839483924513
0.0325448215007782,0.05270597738287561,0.4194264943457189,0.08730839483924513
0.03249933198094368,0.05290791599353797,0.4194264943457189,0.08730839483924513
0.03243723139166832,0.05290791599353797,0.42023424878836835,0.08730839483924513
0.03242504224181175,0.05331179321486268,0.42023424878836835,0.08730839483924513
0.032341934740543365,0.05331179321486268,0.4214458804523425,0.08730839483924513
0.032337069511413574,0.0537156704361874,0.4214458804523425,0.08730839483924513
0.03188617527484894,0.0537156704361874,0.4297253634894992,0.08730839483924513
0.03187655285000801,0.05391760904684976,0.4297253634894992,0.08730839483924513
0.03184482827782631,0.05391760904684976,0.4303311793214863,0.08730839483924513
0.03180656582117081,0.05411954765751212,0.4303311793214863,0.08730839483924513
0.03175121918320656,0.05411954765751212,0.4305331179321486,0.08730839483924513
0.031715117394924164,0.05432148626817448,0.4305331179321486,0.08730839483924513
0.031549904495477676,0.05432148626817448,0.4331583198707593,0.08730839483924513
0.031549122184515,0.05452342487883683,0.4331583198707593,0.08730839483924513
0.03153334930539131,0.05452342487883683,0.433562197092084,0.08730839483924513
0.03152737393975258,0.05472536348949919,0.433562197092084,0.08730839483924513
0.03147543966770172,0.05472536348949919,0.4341680129240711,0.08730839483924513
0.031469181180000305,0.05492730210016155,0.4341680129240711,0.08730839483924513
0.03141375631093979,0.05492730210016155,0.43598546042003233,0.08730839483924513
0.031380463391542435,0.05512924071082391,0.43598546042003233,0.08730839483924513
0.031273115426301956,0.05512924071082391,0.4365912762520194,0.08730839483924513
0.03126782178878784,0.05533117932148627,0.4365912762520194,0.08730839483924513
0.031149599701166153,0.05533117932148627,0.43820678513731826,0.08730839483924513
0.03114612214267254,0.05553311793214863,0.43820678513731826,0.08730839483924513
0.031131384894251823,0.05553311793214863,0.43921647819063003,0.08730839483924513
0.03113056905567646,0.05573505654281099,0.43921647819063003,0.08730839483924513
0.031127750873565674,0.05573505654281099,0.4394184168012924,0.08730839483924513
0.031125608831644058,0.05593699515347334,0.4394184168012924,0.08730839483924513
0.031087694689631462,0.05593699515347334,0.44022617124394187,0.08730839483924513
0.031081682071089745,0.0561389337641357,0.44022617124394187,0.08730839483924513
0.03082885406911373,0.0561389337641357,0.4438610662358643,0.08730839483924513
0.030809950083494186,0.05654281098546042,0.4438610662358643,0.08730839483924513
0.030762819573283195,0.05654281098546042,0.4446688206785137,0.08730839483924513
0.030751671642065048,0.05694668820678514,0.4446688206785137,0.08730839483924513
0.03059103898704052,0.05694668820678514,0.4472940226171244,0.08730839483924513
0.03058496303856373,0.05714862681744749,0.4472940226171244,0.08730839483924513
0.030577747151255608,0.05714862681744749,0.44749596122778673,0.08730839483924513
0.030577518045902252,0.05735056542810985,0.44749596122778673,0.08730839483924513
0.030572563409805298,0.05735056542810985,0.4476978998384491,0.08730839483924513
0.03056538850069046,0.05755250403877221,0.4476978998384491,0.08730839483924513
0.030509842559695244,0.05755250403877221,0.44850565428109856,0.08730839483924513
0.030505353584885597,0.05775444264943457,0.44850565428109856,0.08730839483924513
0.030353393405675888,0.05775444264943457,0.4505250403877221,0.08730839483924513
0.030346764251589775,0.05795638126009693,0.4505250403877221,0.08730839483924513
0.030214283615350723,0.05795638126009693,0.45395799676898224,0.08730839483924513
0.03020479530096054,0.05815831987075929,0.45395799676898224,0.08730839483924513
0.030166136100888252,0.05815831987075929,0.45537156704361875,0.08730839483924513
0.03016527369618416,0.05836025848142165,0.45537156704361875,0.08730839483924513
0.03015202470123768,0.05836025848142165,0.4555735056542811,0.08730839483924513
0.030151208862662315,0.058562197092084003,0.4555735056542811,0.08730839483924513
0.030100321397185326,0.058562197092084003,0.45638126009693053,0.08730839483924513
0.03007393144071102,0.05876413570274636,0.45638126009693053,0.08730839483924513
0.02992260828614235,0.05876413570274636,0.45920840064620355,0.08730839483924513
0.02986478991806507,0.05896607431340872,0.45920840064620355,0.08730839483924513
0.02983761392533779,0.05896607431340872,0.45981421647819065,0.08730839483924513
0.029809042811393738,0.05916801292407108,0.45981421647819065,0.08730839483924513
0.02970365807414055,0.05916801292407108,0.46122778675282716,0.08730839483924513
0.029700173065066338,0.05936995153473344,0.46122778675282716,0.08730839483924513
0.029656659811735153,0.05936995153473344,0.46223747980613894,0.08730839483924513
0.02960662916302681,0.05977382875605816,0.46223747980613894,0.08730839483924513
0.029595360159873962,0.05977382875605816,0.4624394184168013,0.08730839483924513
0.02959396503865719,0.059975767366720514,0.4624394184168013,0.08730839483924513
0.02957119792699814,0.059975767366720514,0.462843295638126,0.08730839483924513
0.029564322903752327,0.060177705977382874,0.462843295638126,0.08730839483924513
0.029548117890954018,0.060177705977382874,0.4634491114701131,0.08730839483924513
0.02952020987868309,0.060379644588045234,0.4634491114701131,0.08730839483924513
0.02947491593658924,0.060379644588045234,0.46506462035541196,0.08730839483924513
0.029444904997944832,0.06058158319870759,0.46506462035541196,0.08730839483924513
0.029426250606775284,0.06058158319870759,0.4662762520193861,0.08730839483924513
0.029423926025629044,0.06078352180936995,0.4662762520193861,0.08730839483924513
0.029421057552099228,0.06078352180936995,0.4664781906300485,0.08730839483924513
0.029418248683214188,0.06098546042003231,0.4664781906300485,0.08730839483924513
0.029382403939962387,0.06098546042003231,0.46748788368336025,0.08730839483924513
0.029370712116360664,0.061187399030694666,0.46748788368336025,0.08730839483924513
0.029272686690092087,0.061187399030694666,0.4686995153473344,0.08730839483924513
0.029265068471431732,0.061389337641357025,0.4686995153473344,0.08730839483924513
0.029208268970251083,0.061389337641357025,0.4701130856219709,0.08730839483924513
0.029203014448285103,0.061591276252019385,0.4701130856219709,0.08730839483924513
0.029144836589694023,0.061591276252019385,0.4721324717285945,0.08730839483924513
0.02912907488644123,0.061793214862681745,0.4721324717285945,0.08730839483924513
0.02908387780189514,0.061793214862681745,0.47273828756058156,0.08730839483924513
0.029083460569381714,0.061995153473344104,0.47273828756058156,0.08730839483924513
0.02907586097717285,0.061995153473344104,0.47334410339256866,0.08730839483924513
0.0290615726262331,0.062197092084006464,0.47334410339256866,0.08730839483924513
0.02903340384364128,0.062197092084006464,0.4737479806138934,0.08730839483924513
0.02901693433523178,0.06260096930533118,0.4737479806138934,0.08730839483924513
0.029002422466874123,0.06260096930533118,0.47394991922455576,0.08730839483924513
0.02899119257926941,0.06280290791599354,0.47394991922455576,0.08730839483924513
0.02888660505414009,0.06280290791599354,0.4761712439418417,0.08730839483924513
0.028843285515904427,0.06320678513731826,0.4761712439418417,0.08730839483924513
0.02879319339990616,0.06320678513731826,0.47718093699515346,0.08730839483924513
0.028789909556508064,0.06340872374798061,0.47718093699515346,0.08730839483924513
0.02877141535282135,0.06340872374798061,0.4779886914378029,0.08730839483924513
0.0287651214748621,0.06361066235864297,0.4779886914378029,0.08730839483924513
0.028431668877601624,0.06361066235864297,0.48263327948303714,0.08730839483924513
0.028415679931640625,0.06381260096930533,0.48263327948303714,0.08730839483924513
0.02837670035660267,0.06381260096930533,0.48364297253634897,0.08730839483924513
0.028343170881271362,0.06421647819063005,0.48364297253634897,0.08730839483924513
0.02831191010773182,0.06421647819063005,0.484248788368336,0.08730839483924513
0.028292329981923103,0.06462035541195477,0.484248788368336,0.08730839483924513
0.028271259739995003,0.06462035541195477,0.4850565428109855,0.08730839483924513
0.02826533652842045,0.06482229402261712,0.4850565428109855,0.08730839483924513
0.02823631279170513,0.06482229402261712,0.48606623586429726,0.08730839483924513
0.028229128569364548,0.06522617124394184,0.48606623586429726,0.08730839483924513
0.02822013385593891,0.06522617124394184,0.48687399030694667,0.08730839483924513
0.02822011150419712,0.0654281098546042,0.48687399030694667,0.08730839483924513
0.028203541412949562,0.0654281098546042,0.4872778675282714,0.08730839483924513
0.028182363137602806,0.06583198707592892,0.4872778675282714,0.08730839483924513
0.02803393080830574,0.06583198707592892,0.4903069466882068,0.08730839483924513
0.028016172349452972,0.06603392568659128,0.4903069466882068,0.08730839483924513
0.028000975027680397,0.06603392568659128,0.4907108239095315,0.08730839483924513
0.02796747349202633,0.06623586429725363,0.4907108239095315,0.08730839483924513
0.02781987003982067,0.06623586429725363,0.4939418416801292,0.08730839483924513
0.02781432308256626,0.066437802907916,0.4939418416801292,0.08730839483924513
0.027694884687662125,0.066437802907916,0.49596122778675283,0.08730839483924513
0.02767660841345787,0.06663974151857835,0.49596122778675283,0.08730839483924513
0.02762765996158123,0.06663974151857835,0.4975767366720517,0.08730839483924513
0.027616627514362335,0.06684168012924072,0.4975767366720517,0.08730839483924513
0.027495769783854485,0.06684168012924072,0.5002019386106623,0.08730839483924513
0.027478907257318497,0.06724555735056542,0.5002019386106623,0.08730839483924513
0.027421850711107254,0.06724555735056542,0.5008077544426495,0.08730839483924513
0.027390802279114723,0.06764943457189014,0.5008077544426495,0.08730839483924513
0.027312271296977997,0.06764943457189014,0.5020193861066236,0.08730839483924513
0.027270952239632607,0.06805331179321486,0.5020193861066236,0.08730839483924513
0.027137096971273422,0.06805331179321486,0.5044426494345718,0.08730839483924513
0.027135083451867104,0.06825525040387723,0.5044426494345718,0.08730839483924513
0.027112537994980812,0.06825525040387723,0.505048465266559,0.08730839483924513
0.027089837938547134,0.06845718901453958,0.505048465266559,0.08730839483924513
0.02703915908932686,0.06845718901453958,0.5060581583198708,0.08730839483924513
0.02702930010855198,0.0688610662358643,0.5060581583198708,0.08730839483924513
0.026878824457526207,0.0688610662358643,0.5092891760904685,0.08730839483924513
0.026860293000936508,0.06906300484652665,0.5092891760904685,0.08730839483924513
0.026857303455471992,0.06906300484652665,0.5094911147011308,0.08730839483924513
0.026833856478333473,0.06926494345718902,0.5094911147011308,0.08730839483924513
0.026816582307219505,0.06926494345718902,0.5098949919224556,0.08730839483924513
0.02681414783000946,0.06946688206785137,0.5098949919224556,0.08730839483924513
0.02672426588833332,0.06946688206785137,0.5117124394184168,0.08730839483924513
0.026723666116595268,0.06966882067851374,0.5117124394184168,0.08730839483924513
0.026716355234384537,0.06966882067851374,0.5119143780290791,0.08730839483924513
0.02670254372060299,0.06987075928917609,0.5119143780290791,0.08730839483924513
0.02668314054608345,0.06987075928917609,0.5121163166397416,0.08730839483924513
0.026671001687645912,0.07007269789983844,0.5121163166397416,0.08730839483924513
0.02666514180600643,0.07007269789983844,0.5123182552504039,0.08730839483924513
0.026662379503250122,0.07027463651050081,0.5123182552504039,0.08730839483924513
0.026602497324347496,0.07027463651050081,0.5139337641357028,0.08730839483924513
0.026600301265716553,0.07047657512116316,0.5139337641357028,0.08730839483924513
0.02644144557416439,0.07047657512116316,0.5179725363489499,0.08730839483924513
0.02643606998026371,0.07067851373182553,0.5179725363489499,0.08730839483924513
0.026416689157485962,0.07067851373182553,0.5181744749596123,0.08730839483924513
0.026409976184368134,0.07088045234248788,0.5181744749596123,0.08730839483924513
0.026390258222818375,0.07088045234248788,0.5183764135702746,0.08730839483924513
0.02637075074017048,0.07108239095315025,0.5183764135702746,0.08730839483924513
0.026302020996809006,0.07108239095315025,0.5193861066235864,0.08730839483924513
0.026300273835659027,0.0712843295638126,0.5193861066235864,0.08730839483924513
0.02629496343433857,0.0712843295638126,0.5197899838449112,0.08730839483924513
0.026292534545063972,0.07148626817447495,0.5197899838449112,0.08730839483924513
0.02623196318745613,0.07148626817447495,0.5210016155088854,0.08730839483924513
0.026225872337818146,0.07168820678513732,0.5210016155088854,0.08730839483924513
0.026099253445863724,0.07168820678513732,0.5230210016155089,0.08730839483924513
0.02609778568148613,0.07189014539579967,0.5230210016155089,0.08730839483924513
0.025968382135033607,0.07189014539579967,0.5254442649434572,0.08730839483924513
0.025962671265006065,0.07209208400646204,0.5254442649434572,0.08730839483924513
0.025958770886063576,0.07209208400646204,0.5256462035541195,0.08730839483924513
0.02595527097582817,0.07229402261712439,0.5256462035541195,0.08730839483924513
0.025900382548570633,0.07229402261712439,0.5268578352180937,0.08730839483924513
0.025898827239871025,0.07249596122778676,0.5268578352180937,0.08730839483924513
0.025884481146931648,0.07249596122778676,0.5274636510500808,0.08730839483924513
0.02588213048875332,0.07269789983844911,0.5274636510500808,0.08730839483924513
0.025879383087158203,0.07269789983844911,0.5280694668820679,0.08730839483924513
0.025867069140076637,0.07289983844911146,0.5280694668820679,0.08730839483924513
0.025847017765045166,0.07289983844911146,0.5282714054927302,0.08730839483924513
0.02580753155052662,0.07330371567043618,0.5282714054927302,0.08730839483924513
0.02576017566025257,0.07330371567043618,0.529281098546042,0.08730839483924513
0.02575199119746685,0.07350565428109855,0.529281098546042,0.08730839483924513
0.025720378383994102,0.07350565428109855,0.5313004846526656,0.08730839483924513
0.025716455653309822,0.0737075928917609,0.5313004846526656,0.08730839483924513
0.02571633644402027,0.0737075928917609,0.531502423263328,0.08730839483924513
0.025714628398418427,0.07390953150242327,0.531502423263328,0.08730839483924513
0.025681938976049423,0.07390953150242327,0.5325121163166397,0.08730839483924513
0.025678109377622604,0.07411147011308562,0.5325121163166397,0.08730839483924513
0.02555152215063572,0.07411147011308562,0.5353392568659128,0.08730839483924513
0.02552797645330429,0.07451534733441034,0.5353392568659128,0.08730839483924513
0.025525543838739395,0.07451534733441034,0.5355411954765751,0.08730839483924513
0.025518573820590973,0.0747172859450727,0.5355411954765751,0.08730839483924513
0.02542184852063656,0.0747172859450727,0.5373586429725363,0.08730839483924513
0.02541121281683445,0.07491922455573506,0.5373586429725363,0.08730839483924513
0.025403348729014397,0.07491922455573506,0.5377625201938611,0.08730839483924513
0.02540263906121254,0.07512116316639741,0.5377625201938611,0.08730839483924513
0.02539563551545143,0.07512116316639741,0.5379644588045234,0.08730839483924513
0.025392567738890648,0.07532310177705977,0.5379644588045234,0.08730839483924513
0.02539254166185856,0.07532310177705977,0.5381663974151858,0.08730839483924513
0.025388116016983986,0.07552504038772213,0.5381663974151858,0.08730839483924513
0.02523239329457283,0.07552504038772213,0.5413974151857835,0.08730839483924513
0.02522343397140503,0.07572697899838449,0.5413974151857835,0.08730839483924513
0.02517404966056347,0.07572697899838449,0.5418012924071083,0.08730839483924513
0.02516883611679077,0.07592891760904685,0.5418012924071083,0.08730839483924513
0.025125160813331604,0.07592891760904685,0.5430129240710824,0.08730839483924513
0.025113951414823532,0.0761308562197092,0.5430129240710824,0.08730839483924513
0.025092575699090958,0.0761308562197092,0.5436187399030694,0.08730839483924513
0.02507714554667473,0.07633279483037157,0.5436187399030694,0.08730839483924513
0.025048715993762016,0.07633279483037157,0.5450323101777059,0.08730839483924513
0.025045979768037796,0.07653473344103393,0.5450323101777059,0.08730839483924513
0.02504260465502739,0.07653473344103393,0.5452342487883683,0.08730839483924513
0.02503005601465702,0.07673667205169628,0.5452342487883683,0.08730839483924513
0.025024861097335815,0.07673667205169628,0.5456381260096931,0.08730839483924513
0.025021523237228394,0.07693861066235864,0.5456381260096931,0.08730839483924513
0.024986211210489273,0.07693861066235864,0.5462439418416801,0.08730839483924513
0.02494059130549431,0.077140549273021,0.5462439418416801,0.08730839483924513
0.024912036955356598,0.077140549273021,0.5472536348949919,0.08730839483924513
0.024892406538128853,0.07734248788368336,0.5472536348949919,0.08730839483924513
0.024784917011857033,0.07734248788368336,0.5482633279483037,0.08730839483924513
0.02475285530090332,0.07774636510500808,0.5482633279483037,0.08730839483924513
0.024679912254214287,0.07774636510500808,0.5494749596122779,0.08730839483924513
0.024668781086802483,0.07794830371567044,0.5494749596122779,0.08730839483924513
0.024571117013692856,0.07794830371567044,0.5521001615508885,0.08730839483924513
0.02455766312777996,0.07815024232633279,0.5521001615508885,0.08730839483924513
0.024439463391900063,0.07815024232633279,0.5549273021001615,0.08730839483924513
0.024433601647615433,0.07835218093699516,0.5549273021001615,0.08730839483924513
0.024417389184236526,0.07835218093699516,0.5553311793214862,0.08730839483924513
0.02441294491291046,0.07855411954765751,0.5553311793214862,0.08730839483924513
0.024391137063503265,0.07855411954765751,0.5561389337641357,0.08730839483924513
0.024375859647989273,0.07875605815831987,0.5561389337641357,0.08730839483924513
0.024312879890203476,0.07875605815831987,0.5575525040387722,0.08730839483924513
0.024297071620821953,0.07895799676898223,0.5575525040387722,0.08730839483924513
0.024264708161354065,0.07895799676898223,0.5583602584814217,0.08730839483924513
0.02426181361079216,0.0791599353796446,0.5583602584814217,0.08730839483924513
0.024220477789640427,0.0791599353796446,0.5595718901453958,0.08730839483924513
0.02421794831752777,0.07936187399030695,0.5595718901453958,0.08730839483924513
0.024170398712158203,0.07936187399030695,0.5611873990306947,0.08730839483924513
0.02416067197918892,0.0795638126009693,0.5611873990306947,0.08730839483924513
0.024058233946561813,0.0795638126009693,0.5632067851373183,0.08730839483924513
0.024055957794189453,0.07976575121163167,0.5632067851373183,0.08730839483924513
0.02402234636247158,0.07976575121163167,0.5640145395799677,0.08730839483924513
0.024013396352529526,0.07996768982229402,0.5640145395799677,0.08730839483924513
0.023999221622943878,0.07996768982229402,0.5646203554119548,0.08730839483924513
0.023982664570212364,0.08037156704361874,0.5646203554119548,0.08730839483924513
0.023846469819545746,0.08037156704361874,0.5674474959612278,0.08730839483924513
0.023840662091970444,0.0805735056542811,0.5674474959612278,0.08730839483924513
0.023805679753422737,0.0805735056542811,0.5678513731825525,0.08730839483924513
0.02380286529660225,0.08077544426494346,0.5678513731825525,0.08730839483924513
0.02377542480826378,0.08077544426494346,0.568659127625202,0.08730839483924513
0.023772645741701126,0.08097738287560581,0.568659127625202,0.08730839483924513
0.023756850510835648,0.08097738287560581,0.5688610662358643,0.08730839483924513
0.023748157545924187,0.08117932148626818,0.5688610662358643,0.08730839483924513
0.02371160127222538,0.08117932148626818,0.5700726978998385,0.08730839483924513
0.02369806356728077,0.0815831987075929,0.5700726978998385,0.08730839483924513
0.023694681003689766,0.0815831987075929,0.5702746365105008,0.08730839483924513
0.023682503029704094,0.08198707592891762,0.5702746365105008,0.08730839483924513
0.023639367893338203,0.08198707592891762,0.571486268174475,0.08730839483924513
0.023634664714336395,0.08218901453957997,0.571486268174475,0.08730839483924513
0.023471392691135406,0.08218901453957997,0.5763327948303716,0.08730839483924513
0.02346639335155487,0.08239095315024232,0.5763327948303716,0.08730839483924513
0.023386837914586067,0.08239095315024232,0.5789579967689822,0.08730839483924513
0.023384708911180496,0.08259289176090469,0.5789579967689822,0.08730839483924513
0.02331288903951645,0.08259289176090469,0.5809773828756059,0.08730839483924513
0.023309215903282166,0.08279483037156704,0.5809773828756059,0.08730839483924513
0.02325596660375595,0.08279483037156704,0.5817851373182552,0.08730839483924513
0.02323690615594387,0.08299676898222941,0.5817851373182552,0.08730839483924513
0.02318449132144451,0.08299676898222941,0.5829967689822294,0.08730839483924513
0.02318398281931877,0.08319870759289176,0.5829967689822294,0.08730839483924513
0.023156246170401573,0.08319870759289176,0.5840064620355412,0.08730839483924513
0.023151928558945656,0.08340064620355411,0.5840064620355412,0.08730839483924513
0.023109061643481255,0.08340064620355411,0.5860258481421647,0.08730839483924513
0.023098768666386604,0.08380452342487883,0.5860258481421647,0.08730839483924513
0.02309045009315014,0.08380452342487883,0.5862277867528272,0.08730839483924513
0.023085428401827812,0.08420840064620355,0.5862277867528272,0.08730839483924513
0.02304837852716446,0.08420840064620355,0.5876413570274637,0.08730839483924513
0.023029983043670654,0.08441033925686592,0.5876413570274637,0.08730839483924513
0.02291085012257099,0.08441033925686592,0.5902665589660743,0.08730839483924513
0.02290334179997444,0.08461227786752827,0.5902665589660743,0.08730839483924513
0.02286347933113575,0.08461227786752827,0.590670436187399,0.08730839483924513
0.022847695276141167,0.08481421647819062,0.590670436187399,0.08730839483924513
0.022795764729380608,0.08481421647819062,0.5926898222940227,0.08730839483924513
0.022784143686294556,0.08501615508885299,0.5926898222940227,0.08730839483924513
0.022701900452375412,0.08501615508885299,0.5949111470113085,0.08730839483924513
0.022697225213050842,0.08521809369951534,0.5949111470113085,0.08730839483924513
0.022673388943076134,0.08521809369951534,0.595718901453958,0.08730839483924513
0.02266823500394821,0.08542003231017771,0.595718901453958,0.08730839483924513
0.022582676261663437,0.08542003231017771,0.5987479806138933,0.08730839483924513
0.022567829117178917,0.08562197092084006,0.5987479806138933,0.08730839483924513
0.02256586030125618,0.08562197092084006,0.5991518578352181,0.08730839483924513
0.02254534512758255,0.08582390953150243,0.5991518578352181,0.08730839483924513
0.022503411397337914,0.08582390953150243,0.6001615508885298,0.08730839483924513
0.022497063502669334,0.08602584814216478,0.6001615508885298,0.08730839483924513
0.02239309251308441,0.08602584814216478,0.6027867528271406,0.08730839483924513
0.022384563460946083,0.08622778675282713,0.6027867528271406,0.08730839483924513
0.022383742034435272,0.08622778675282713,0.6029886914378029,0.08730839483924513
0.022381804883480072,0.0864297253634895,0.6029886914378029,0.08730839483924513
0.022263728082180023,0.0864297253634895,0.6070274636510501,0.08730839483924513
0.022263096645474434,0.08663166397415185,0.6070274636510501,0.08730839483924513
0.022211497649550438,0.08663166397415185,0.6084410339256866,0.08730839483924513
0.022209879010915756,0.08683360258481422,0.6084410339256866,0.08730839483924513
0.022197313606739044,0.08683360258481422,0.6086429725363489,0.08730839483924513
0.02218160405755043,0.08703554119547657,0.6086429725363489,0.08730839483924513
0.02213442698121071,0.08703554119547657,0.6092487883683361,0.08730839483924513
0.022129932418465614,0.08723747980613894,0.6092487883683361,0.08730839483924513
0.022128703072667122,0.08723747980613894,0.6094507269789984,0.08730839483924513
0.022126246243715286,0.08743941841680129,0.6094507269789984,0.08730839483924513
0.022098863497376442,0.08743941841680129,0.6096526655896607,0.08730839483924513
0.022096507251262665,0.08764135702746365,0.6096526655896607,0.08730839483924513
0.022001143544912338,0.08764135702746365,0.6128836833602584,0.08730839483924513
0.02199886552989483,0.08784329563812601,0.6128836833602584,0.08730839483924513
0.02199103683233261,0.08784329563812601,0.6130856219709209,0.08730839483924513
0.021984631195664406,0.08804523424878836,0.6130856219709209,0.08730839483924513
0.021984601393342018,0.08804523424878836,0.6132875605815832,0.08730839483924513
0.021973194554448128,0.08824717285945073,0.6132875605815832,0.08730839483924513
0.021915189921855927,0.08824717285945073,0.6151050080775444,0.08730839483924513
0.021899806335568428,0.08844911147011308,0.6151050080775444,0.08730839483924513
0.021847892552614212,0.08844911147011308,0.6163166397415186,0.08730839483924513
0.02184501849114895,0.08865105008077545,0.6163166397415186,0.08730839483924513
0.021836871281266212,0.08865105008077545,0.6167205169628432,0.08730839483924513
0.02182845026254654,0.0888529886914378,0.6167205169628432,0.08730839483924513
0.021811049431562424,0.0888529886914378,0.6173263327948304,0.08730839483924513
0.02181030437350273,0.08905492730210016,0.6173263327948304,0.08730839483924513
0.021781152114272118,0.08905492730210016,0.6181340872374798,0.08730839483924513
0.021764878183603287,0.08925686591276252,0.6181340872374798,0.08730839483924513
0.021695323288440704,0.08925686591276252,0.6201534733441034,0.08730839483924513
0.021694596856832504,0.08966074313408724,0.6201534733441034,0.08730839483924513
0.021692363545298576,0.08966074313408724,0.6205573505654282,0.08730839483924513
0.021690284833312035,0.0898626817447496,0.6205573505654282,0.08730839483924513
0.021664628759026527,0.0898626817447496,0.6211631663974152,0.08730839483924513
0.021664489060640335,0.09006462035541195,0.6211631663974152,0.08730839483924513
0.02155769243836403,0.09006462035541195,0.6235864297253635,0.08730839483924513
0.02155710943043232,0.09026655896607431,0.6235864297253635,0.08730839483924513
0.02152002416551113,0.09026655896607431,0.6245961227786753,0.08730839483924513
0.021519839763641357,0.09046849757673667,0.6245961227786753,0.08730839483924513
0.021496007218956947,0.09046849757673667,0.625605815831987,0.08730839483924513
0.021484263241291046,0.09067043618739903,0.625605815831987,0.08730839483924513
0.021482650190591812,0.09067043618739903,0.6260096930533118,0.08730839483924513
0.021480564028024673,0.09107431340872375,0.6260096930533118,0.08730839483924513
0.021424682810902596,0.09107431340872375,0.6270193861066236,0.08730839483924513
0.02141500450670719,0.0912762520193861,0.6270193861066236,0.08730839483924513
0.021387621760368347,0.0912762520193861,0.6280290791599353,0.08730839483924513
0.021385496482253075,0.09147819063004846,0.6280290791599353,0.08730839483924513
0.021362097933888435,0.09147819063004846,0.6282310177705978,0.08730839483924513
0.021350305527448654,0.09168012924071083,0.6282310177705978,0.08730839483924513
0.021276533603668213,0.09168012924071083,0.6298465266558966,0.08730839483924513
0.02126459777355194,0.09188206785137318,0.6298465266558966,0.08730839483924513
0.021253326907753944,0.09188206785137318,0.630654281098546,0.08730839483924513
0.021245690062642097,0.09208400646203554,0.630654281098546,0.08730839483924513
0.021210219711065292,0.09208400646203554,0.6320678513731826,0.08730839483924513
0.02119528502225876,0.09248788368336026,0.6320678513731826,0.08730839483924513
0.02114240825176239,0.09248788368336026,0.6332794830371568,0.08730839483924513
0.021136857569217682,0.09268982229402262,0.6332794830371568,0.08730839483924513
0.020991984754800797,0.09268982229402262,0.6359046849757674,0.08730839483924513
0.020978113636374474,0.09289176090468497,0.6359046849757674,0.08730839483924513
0.020976675674319267,0.09289176090468497,0.6361066235864298,0.08730839483924513
0.020960835739970207,0.09309369951534734,0.6361066235864298,0.08730839483924513
0.020893236622214317,0.09309369951534734,0.6375201938610663,0.08730839483924513
0.020892543718218803,0.09329563812600969,0.6375201938610663,0.08730839483924513
0.020834069699048996,0.09329563812600969,0.6389337641357028,0.08730839483924513
0.02083243429660797,0.09349757673667206,0.6389337641357028,0.08730839483924513
0.02083178050816059,0.09349757673667206,0.6391357027463651,0.08730839483924513
0.020827030763030052,0.09369951534733441,0.6391357027463651,0.08730839483924513
0.02082051709294319,0.09369951534733441,0.6393376413570274,0.08730839483924513
0.020814010873436928,0.09390145395799677,0.6393376413570274,0.08730839483924513
0.020766405388712883,0.09390145395799677,0.6409531502423264,0.08730839483924513
0.0207449272274971,0.09410339256865913,0.6409531502423264,0.08730839483924513
0.020733606070280075,0.09410339256865913,0.6413570274636511,0.08730839483924513
0.020731495693325996,0.09430533117932148,0.6413570274636511,0.08730839483924513
0.020662114024162292,0.09430533117932148,0.6443861066235864,0.08730839483924513
0.02066170796751976,0.09450726978998385,0.6443861066235864,0.08730839483924513
0.02063053846359253,0.09450726978998385,0.6453957996768982,0.08730839483924513
0.02061934769153595,0.09491114701130857,0.6453957996768982,0.08730839483924513
0.020615119487047195,0.09491114701130857,0.6457996768982229,0.08730839483924513
0.020613305270671844,0.09511308562197092,0.6457996768982229,0.08730839483924513
0.020598871633410454,0.09511308562197092,0.64640549273021,0.08730839483924513
0.020591625943779945,0.09531502423263329,0.64640549273021,0.08730839483924513
0.020561326295137405,0.09531502423263329,0.6478190630048465,0.08730839483924513
0.020559897646307945,0.09551696284329564,0.6478190630048465,0.08730839483924513
0.02036110684275627,0.09551696284329564,0.6526655896607432,0.08730839483924513
0.020357996225357056,0.09571890145395799,0.6526655896607432,0.08730839483924513
0.020340725779533386,0.09571890145395799,0.653675282714055,0.08730839483924513
0.02034050226211548,0.09592084006462036,0.653675282714055,0.08730839483924513
0.020328136160969734,0.09592084006462036,0.654281098546042,0.08730839483924513
0.02032092772424221,0.09612277867528271,0.654281098546042,0.08730839483924513
0.020312057808041573,0.09612277867528271,0.6544830371567044,0.08730839483924513
0.02030833810567856,0.09632471728594508,0.6544830371567044,0.08730839483924513
0.02028081938624382,0.09632471728594508,0.6556946688206785,0.08730839483924513
0.02027551271021366,0.09652665589660743,0.6556946688206785,0.08730839483924513
0.020216474309563637,0.09652665589660743,0.6581179321486268,0.08730839483924513
0.020201534032821655,0.0967285945072698,0.6581179321486268,0.08730839483924513
0.020187782123684883,0.0967285945072698,0.6587237479806138,0.08730839483924513
0.02018745429813862,0.09693053311793215,0.6587237479806138,0.08730839483924513
0.02017781138420105,0.09693053311793215,0.6591276252019386,0.08730839483924513
0.02017735131084919,0.0971324717285945,0.6591276252019386,0.08730839483924513
0.020166730508208275,0.0971324717285945,0.6597334410339257,0.08730839483924513
0.020156526938080788,0.09733441033925687,0.6597334410339257,0.08730839483924513
0.01994340308010578,0.09733441033925687,0.6661954765751211,0.08730839483924513
0.019939949735999107,0.09753634894991922,0.6661954765751211,0.08730839483924513
0.019924789667129517,0.09753634894991922,0.6670032310177706,0.08730839483924513
0.019906623288989067,0.09794022617124394,0.6670032310177706,0.08730839483924513
0.019900865852832794,0.09794022617124394,0.6672051696284329,0.08730839483924513
0.01988966017961502,0.0981421647819063,0.6672051696284329,0.08730839483924513
0.01988312602043152,0.0981421647819063,0.6674071082390953,0.08730839483924513
0.01986946538090706,0.09834410339256866,0.6674071082390953,0.08730839483924513
0.01985868252813816,0.09834410339256866,0.6676090468497576,0.08730839483924513
0.01985173113644123,0.09874798061389338,0.6676090468497576,0.08730839483924513
0.01985113136470318,0.09874798061389338,0.6678109854604201,0.08730839483924513
0.01985088922083378,0.09894991922455573,0.6678109854604201,0.08730839483924513
0.01982702873647213,0.09894991922455573,0.6686187399030694,0.08730839483924513
0.019826387986540794,0.0991518578352181,0.6686187399030694,0.08730839483924513
0.01974489539861679,0.0991518578352181,0.6714458804523424,0.08730839483924513
0.019744331017136574,0.09935379644588045,0.6714458804523424,0.08730839483924513
0.019728943705558777,0.09935379644588045,0.6720516962843296,0.08730839483924513
0.019727040082216263,0.0995557350565428,0.6720516962843296,0.08730839483924513
0.01970459148287773,0.0995557350565428,0.6722536348949919,0.08730839483924513
0.01970110647380352,0.09975767366720517,0.6722536348949919,0.08730839483924513
0.019682051613926888,0.09975767366720517,0.672859450726979,0.08730839483924513
0.019672716036438942,0.09995961227786752,0.672859450726979,0.08730839483924513
0.019569717347621918,0.09995961227786752,0.6766962843295639,0.08730839483924513
0.019567182287573814,0.10016155088852989,0.6766962843295639,0.08730839483924513
0.019492309540510178,0.10016155088852989,0.6799273021001615,0.08730839483924513
0.01949000544846058,0.10036348949919224,0.6799273021001615,0.08730839483924513
0.019476192072033882,0.10036348949919224,0.6805331179321487,0.08730839483924513
0.019473565742373466,0.10056542810985461,0.6805331179321487,0.08730839483924513
0.019412018358707428,0.10056542810985461,0.6823505654281099,0.08730839483924513
0.019405987113714218,0.10076736672051696,0.6823505654281099,0.08730839483924513
0.019397541880607605,0.10076736672051696,0.6825525040387722,0.08730839483924513
0.019385788589715958,0.10096930533117932,0.6825525040387722,0.08730839483924513
0.019307704642415047,0.10096930533117932,0.6845718901453958,0.08730839483924513
0.01930265873670578,0.10117124394184168,0.6845718901453958,0.08730839483924513
0.019296981394290924,0.10117124394184168,0.6847738287560582,0.08730839483924513
0.019276807084679604,0.1015751211631664,0.6847738287560582,0.08730839483924513
0.01927671767771244,0.1015751211631664,0.6849757673667205,0.08730839483924513
0.019265098497271538,0.10177705977382875,0.6849757673667205,0.08730839483924513
0.019249340519309044,0.10177705977382875,0.6855815831987075,0.08730839483924513
0.019241008907556534,0.10197899838449112,0.6855815831987075,0.08730839483924513
0.019204651936888695,0.10197899838449112,0.6871970920840065,0.08730839483924513
0.019199993461370468,0.10238287560581583,0.6871970920840065,0.08730839483924513
0.01913411170244217,0.10238287560581583,0.688610662358643,0.08730839483924513
0.019132722169160843,0.10258481421647819,0.688610662358643,0.08730839483924513
0.01912849396467209,0.10258481421647819,0.6890145395799677,0.08730839483924513
0.019123487174510956,0.10278675282714055,0.6890145395799677,0.08730839483924513
0.019108960404992104,0.10278675282714055,0.6896203554119548,0.08730839483924513
0.019107671454548836,0.10298869143780291,0.6896203554119548,0.08730839483924513
0.019052773714065552,0.10298869143780291,0.6916397415185783,0.08730839483924513
0.019043413922190666,0.10339256865912763,0.6916397415185783,0.08730839483924513
0.019019341096282005,0.10339256865912763,0.6922455573505655,0.08730839483924513
0.01900465600192547,0.1039983844911147,0.6922455573505655,0.08730839483924513
0.019000811502337456,0.1039983844911147,0.6926494345718901,0.08730839483924513
0.018999630585312843,0.10420032310177706,0.6926494345718901,0.08730839483924513
0.018982283771038055,0.10420032310177706,0.6928513731825525,0.08730839483924513
0.018947087228298187,0.10440226171243942,0.6928513731825525,0.08730839483924513
0.018918434157967567,0.10440226171243942,0.6946688206785138,0.08730839483924513
0.01891501620411873,0.10480613893376414,0.6946688206785138,0.08730839483924513
0.01887471042573452,0.10480613893376414,0.697092084006462,0.08730839483924513
0.018870698288083076,0.1050080775444265,0.697092084006462,0.08730839483924513
0.01884978823363781,0.1050080775444265,0.6981017770597738,0.08730839483924513
0.018842468038201332,0.10541195476575121,0.6981017770597738,0.08730839483924513
0.018802179023623466,0.10541195476575121,0.6997172859450727,0.08730839483924513
0.018802115693688393,0.10561389337641357,0.6997172859450727,0.08730839483924513
0.01875525340437889,0.10561389337641357,0.702140549273021,0.08730839483924513
0.01875128410756588,0.10581583198707593,0.702140549273021,0.08730839483924513
0.018740488216280937,0.10581583198707593,0.7027463651050081,0.08730839483924513
0.018724804744124413,0.10601777059773829,0.7027463651050081,0.08730839483924513
0.01867574080824852,0.10601777059773829,0.7039579967689822,0.08730839483924513
0.018673693761229515,0.10621970920840064,0.7039579967689822,0.08730839483924513
0.018668927252292633,0.10621970920840064,0.7043618739903069,0.08730839483924513
0.018660971894860268,0.10662358642972536,0.7043618739903069,0.08730839483924513
0.01861617900431156,0.10662358642972536,0.7055735056542811,0.08730839483924513
0.018607672303915024,0.10682552504038773,0.7055735056542811,0.08730839483924513
0.01860472559928894,0.10682552504038773,0.7057754442649434,0.08730839483924513
0.0185942891985178,0.10722940226171244,0.7057754442649434,0.08730839483924513
0.01859336532652378,0.10722940226171244,0.7059773828756059,0.08730839483924513
0.018583621829748154,0.10763327948303715,0.7059773828756059,0.08730839483924513
0.01854485459625721,0.10763327948303715,0.7075928917609047,0.08730839483924513
0.018542172387242317,0.10783521809369952,0.7075928917609047,0.08730839483924513
0.018532592803239822,0.10783521809369952,0.7077948303715671,0.08730839483924513
0.018518049269914627,0.10803715670436187,0.7077948303715671,0.08730839483924513
0.018466444686055183,0.10803715670436187,0.7096122778675282,0.08730839483924513
0.018456825986504555,0.10823909531502424,0.7096122778675282,0.08730839483924513
0.018442468717694283,0.10823909531502424,0.710016155088853,0.08730839483924513
0.018440712243318558,0.10844103392568659,0.710016155088853,0.08730839483924513
0.018438827246427536,0.10844103392568659,0.7102180936995154,0.08730839483924513
0.018435388803482056,0.10864297253634896,0.7102180936995154,0.08730839483924513
0.018421662971377373,0.10864297253634896,0.7108239095315024,0.08730839483924513
0.01841992884874344,0.10884491114701131,0.7108239095315024,0.08730839483924513
0.018412020057439804,0.10884491114701131,0.7116316639741519,0.08730839483924513
0.018408745527267456,0.10904684975767366,0.7116316639741519,0.08730839483924513
0.01840836927294731,0.10904684975767366,0.7118336025848142,0.08730839483924513
0.01840210147202015,0.10924878836833603,0.7118336025848142,0.08730839483924513
0.018357407301664352,0.10924878836833603,0.7126413570274637,0.08730839483924513
0.018355024978518486,0.10945072697899838,0.7126413570274637,0.08730839483924513
0.018337568268179893,0.10945072697899838,0.7132471728594507,0.08730839483924513
0.018335841596126556,0.10965266558966075,0.7132471728594507,0.08730839483924513
0.018324902281165123,0.10965266558966075,0.7136510500807755,0.08730839483924513
0.01831788569688797,0.11005654281098547,0.7136510500807755,0.08730839483924513
0.018316442146897316,0.11005654281098547,0.7138529886914378,0.08730839483924513
0.018309518694877625,0.11025848142164782,0.7138529886914378,0.08730839483924513
0.018296128138899803,0.11025848142164782,0.7146607431340872,0.08730839483924513
0.01829424314200878,0.11046042003231017,0.7146607431340872,0.08730839483924513
0.018285652622580528,0.11046042003231017,0.715064620355412,0.08730839483924513
0.018277818337082863,0.11066235864297254,0.715064620355412,0.08730839483924513
0.0182673130184412,0.11066235864297254,0.715670436187399,0.08730839483924513
0.01826130785048008,0.11086429725363489,0.715670436187399,0.08730839483924513
0.018260326236486435,0.11086429725363489,0.7158723747980614,0.08730839483924513
0.018257198855280876,0.11106623586429726,0.7158723747980614,0.08730839483924513
0.018245242536067963,0.11106623586429726,0.7162762520193862,0.08730839483924513
0.01824072189629078,0.11126817447495961,0.7162762520193862,0.08730839483924513
0.018210429698228836,0.11126817447495961,0.7172859450726979,0.08730839483924513
0.01821010559797287,0.11147011308562198,0.7172859450726979,0.08730839483924513
0.018094418570399284,0.11147011308562198,0.7211227786752827,0.08730839483924513
0.018081896007061005,0.11167205169628433,0.7211227786752827,0.08730839483924513
0.018058495596051216,0.11167205169628433,0.7217285945072698,0.08730839483924513
0.0180582907050848,0.11187399030694668,0.7217285945072698,0.08730839483924513
0.017959391698241234,0.11187399030694668,0.7243537964458805,0.08730839483924513
0.017942868173122406,0.11247980613893377,0.7243537964458805,0.08730839483924513
0.01793947070837021,0.11247980613893377,0.7245557350565428,0.08730839483924513
0.017929529771208763,0.11288368336025849,0.7245557350565428,0.08730839483924513
0.017901267856359482,0.11288368336025849,0.7253634894991923,0.08730839483924513
0.0178842656314373,0.1132875605815832,0.7253634894991923,0.08730839483924513
0.01785612851381302,0.1132875605815832,0.7259693053311793,0.08730839483924513
0.017844924703240395,0.11369143780290791,0.7259693053311793,0.08730839483924513
0.017818579450249672,0.11369143780290791,0.7277867528271406,0.08730839483924513
0.017815330997109413,0.11389337641357028,0.7277867528271406,0.08730839483924513
0.0178116112947464,0.11389337641357028,0.7279886914378029,0.08730839483924513
0.017792221158742905,0.11409531502423263,0.7279886914378029,0.08730839483924513
0.017785225063562393,0.11409531502423263,0.7283925686591276,0.08730839483924513
0.017783576622605324,0.11429725363489499,0.7283925686591276,0.08730839483924513
0.017766281962394714,0.11429725363489499,0.7292003231017771,0.08730839483924513
0.017754433676600456,0.1147011308562197,0.7292003231017771,0.08730839483924513
0.017732752487063408,0.1147011308562197,0.7296042003231018,0.08730839483924513
0.01773197203874588,0.11490306946688207,0.7296042003231018,0.08730839483924513
0.017728758975863457,0.11490306946688207,0.7298061389337641,0.08730839483924513
0.01772099919617176,0.11510500807754442,0.7298061389337641,0.08730839483924513
0.017705965787172318,0.11510500807754442,0.7300080775444265,0.08730839483924513
0.01770574040710926,0.11530694668820679,0.7300080775444265,0.08730839483924513
0.017703836783766747,0.11530694668820679,0.7302100161550888,0.08730839483924513
0.01769743300974369,0.11550888529886914,0.7302100161550888,0.08730839483924513
0.01767480932176113,0.11550888529886914,0.7308158319870759,0.08730839483924513
0.01767278090119362,0.1157108239095315,0.7308158319870759,0.08730839483924513
0.017645036801695824,0.1157108239095315,0.731421647819063,0.08730839483924513
0.017638619989156723,0.11591276252019386,0.731421647819063,0.08730839483924513
0.017601637169718742,0.11591276252019386,0.7326332794830371,0.08730839483924513
0.01759616658091545,0.11611470113085622,0.7326332794830371,0.08730839483924513
0.017495594918727875,0.11611470113085622,0.7368739903069467,0.08730839483924513
0.017490198835730553,0.11631663974151858,0.7368739903069467,0.08730839483924513
0.01736028864979744,0.11631663974151858,0.7407108239095315,0.08730839483924513
0.017355166375637054,0.11651857835218093,0.7407108239095315,0.08730839483924513
0.017319535836577415,0.11651857835218093,0.7415185783521809,0.08730839483924513
0.017314476892352104,0.1167205169628433,0.7415185783521809,0.08730839483924513
0.017307128757238388,0.1167205169628433,0.7419224555735057,0.08730839483924513
0.017302952706813812,0.11692245557350565,0.7419224555735057,0.08730839483924513
0.01729353331029415,0.11692245557350565,0.742124394184168,0.08730839483924513
0.01729188859462738,0.11712439418416801,0.742124394184168,0.08730839483924513
0.017248068004846573,0.11712439418416801,0.7455573505654282,0.08730839483924513
0.01724236272275448,0.11732633279483037,0.7455573505654282,0.08730839483924513
0.017234034836292267,0.11732633279483037,0.7459612277867528,0.08730839483924513
0.01723264344036579,0.11752827140549273,0.7459612277867528,0.08730839483924513
0.0171904768794775,0.11752827140549273,0.747778675282714,0.08730839483924513
0.01718931831419468,0.11773021001615509,0.747778675282714,0.08730839483924513
0.017171164974570274,0.11773021001615509,0.7481825525040388,0.08730839483924513
0.017168503254652023,0.11793214862681745,0.7481825525040388,0.08730839483924513
0.01709178276360035,0.11793214862681745,0.7502019386106623,0.08730839483924513
0.017081718891859055,0.11813408723747981,0.7502019386106623,0.08730839483924513
0.017039092257618904,0.11813408723747981,0.7516155088852988,0.08730839483924513
0.017022937536239624,0.11894184168012924,0.7516155088852988,0.08730839483924513
0.01696610078215599,0.11894184168012924,0.7530290791599353,0.08730839483924513
0.016935378313064575,0.11954765751211632,0.7530290791599353,0.08730839483924513
0.0169205404818058,0.11954765751211632,0.7534329563812601,0.08730839483924513
0.01690928265452385,0.11974959612277868,0.7534329563812601,0.08730839483924513
0.016904529184103012,0.11974959612277868,0.7536348949919225,0.08730839483924513
0.016896359622478485,0.1201534733441034,0.7536348949919225,0.08730839483924513
0.016773896291851997,0.1201534733441034,0.7566639741518578,0.08730839483924513
0.016760120168328285,0.12035541195476575,0.7566639741518578,0.08730839483924513
0.016727294772863388,0.12035541195476575,0.7576736672051696,0.08730839483924513
0.016718842089176178,0.12055735056542811,0.7576736672051696,0.08730839483924513
0.016684725880622864,0.12055735056542811,0.7588852988691438,0.08730839483924513
0.016680670902132988,0.12116316639741519,0.7588852988691438,0.08730839483924513
0.016632912680506706,0.12116316639741519,0.7602988691437803,0.08730839483924513
0.016629979014396667,0.1215670436187399,0.7602988691437803,0.08730839483924513
0.016605669632554054,0.1215670436187399,0.7615105008077544,0.08730839483924513
0.0166055615991354,0.12176898222940226,0.7615105008077544,0.08730839483924513
0.016599321737885475,0.12176898222940226,0.7617124394184168,0.08730839483924513
0.016595061868429184,0.12197092084006463,0.7617124394184168,0.08730839483924513
0.016591230407357216,0.12197092084006463,0.7621163166397416,0.08730839483924513
0.01658790186047554,0.12217285945072698,0.7621163166397416,0.08730839483924513
0.016544083133339882,0.12217285945072698,0.7635298869143781,0.08730839483924513
0.016535695642232895,0.1225767366720517,0.7635298869143781,0.08730839483924513
0.016529101878404617,0.1225767366720517,0.7637318255250404,0.08730839483924513
0.016528435051441193,0.12277867528271405,0.7637318255250404,0.08730839483924513
0.01652715727686882,0.12277867528271405,0.7639337641357028,0.08730839483924513
0.016522957012057304,0.12298061389337642,0.7639337641357028,0.08730839483924513
0.016503699123859406,0.12298061389337642,0.7647415185783522,0.08730839483924513
0.016499653458595276,0.12338449111470114,0.7647415185783522,0.08730839483924513
0.016473812982439995,0.12338449111470114,0.7655492730210016,0.08730839483924513
0.01642865687608719,0.12378836833602584,0.7655492730210016,0.08730839483924513
0.01639832928776741,0.12378836833602584,0.7667609046849758,0.08730839483924513
0.016391877084970474,0.12399030694668821,0.7667609046849758,0.08730839483924513
0.01638922467827797,0.12399030694668821,0.7673667205169629,0.08730839483924513
0.016382265836000443,0.12419224555735056,0.7673667205169629,0.08730839483924513
0.0163799449801445,0.12419224555735056,0.7675686591276252,0.08730839483924513
0.016377458348870277,0.12439418416801293,0.7675686591276252,0.08730839483924513
0.016356436535716057,0.12439418416801293,0.7689822294022617,0.08730839483924513
0.01635212078690529,0.12459612277867528,0.7689822294022617,0.08730839483924513
0.01634235680103302,0.12459612277867528,0.7693861066235864,0.08730839483924513
0.01633639447391033,0.12479806138933765,0.7693861066235864,0.08730839483924513
0.016323909163475037,0.12479806138933765,0.7705977382875606,0.08730839483924513
0.016322892159223557,0.125,0.7705977382875606,0.08730839483924513
0.01631634123623371,0.125,0.7710016155088854,0.08730839483924513
0.01631072722375393,0.1254038772213247,0.7710016155088854,0.08730839483924513
0.01630803570151329,0.1254038772213247,0.7716074313408724,0.08730839483924513
0.016307218000292778,0.12560581583198707,0.7716074313408724,0.08730839483924513
0.016270337626338005,0.12560581583198707,0.773626817447496,0.08730839483924513
0.016249580308794975,0.1260096930533118,0.773626817447496,0.08730839483924513
0.01624346897006035,0.1260096930533118,0.7738287560581584,0.08730839483924513
0.016240496188402176,0.12621163166397414,0.7738287560581584,0.08730839483924513
0.01622096449136734,0.12621163166397414,0.7752423263327949,0.08730839483924513
0.0162142813205719,0.1264135702746365,0.7752423263327949,0.08730839483924513
0.016187213361263275,0.1264135702746365,0.777059773828756,0.08730839483924513
0.016184894368052483,0.12661550888529888,0.777059773828756,0.08730839483924513
0.01615246757864952,0.12661550888529888,0.7776655896607432,0.08730839483924513
0.016143690794706345,0.12681744749596122,0.7776655896607432,0.08730839483924513
0.016119226813316345,0.12681744749596122,0.7782714054927302,0.08730839483924513
0.016107331961393356,0.12722132471728595,0.7782714054927302,0.08730839483924513
0.0160873681306839,0.12722132471728595,0.7788772213247173,0.08730839483924513
0.016084706410765648,0.12762520193861066,0.7788772213247173,0.08730839483924513
0.016075268387794495,0.12762520193861066,0.7794830371567044,0.08730839483924513
0.016057724133133888,0.12782714054927302,0.7794830371567044,0.08730839483924513
0.016055891290307045,0.12782714054927302,0.7796849757673667,0.08730839483924513
0.01604841835796833,0.1284329563812601,0.7796849757673667,0.08730839483924513
0.01602824032306671,0.1284329563812601,0.7804927302100162,0.08730839483924513
0.016027089208364487,0.12863489499192246,0.7804927302100162,0.08730839483924513
0.01602114364504814,0.12863489499192246,0.7808966074313409,0.08730839483924513
0.016018198803067207,0.12883683360258483,0.7808966074313409,0.08730839483924513
0.015858013182878494,0.12883683360258483,0.7855411954765751,0.08730839483924513
0.015850691124796867,0.12903877221324717,0.7855411954765751,0.08730839483924513
0.015781832858920097,0.12903877221324717,0.787156704361874,0.08730839483924513
0.015781328082084656,0.12924071082390953,0.787156704361874,0.08730839483924513
0.015775345265865326,0.12924071082390953,0.7873586429725363,0.08730839483924513
0.01577075943350792,0.1294426494345719,0.7873586429725363,0.08730839483924513
0.015766849741339684,0.1294426494345719,0.7877625201938611,0.08730839483924513
0.01576606184244156,0.12964458804523424,0.7877625201938611,0.08730839483924513
0.015742842108011246,0.12964458804523424,0.7883683360258481,0.08730839483924513
0.015740932896733284,0.1298465266558966,0.7883683360258481,0.08730839483924513
0.015734592452645302,0.1298465266558966,0.7885702746365105,0.08730839483924513
0.015734471380710602,0.13004846526655897,0.7885702746365105,0.08730839483924513
0.01571236550807953,0.13004846526655897,0.7895799676898223,0.08730839483924513
0.015712054446339607,0.13025040387722134,0.7895799676898223,0.08730839483924513
0.015711437910795212,0.13025040387722134,0.7897819063004846,0.08730839483924513
0.015703437849879265,0.13045234248788368,0.7897819063004846,0.08730839483924513
0.01568136364221573,0.13045234248788368,0.7903877221324718,0.08730839483924513
0.015675129368901253,0.13065428109854604,0.7903877221324718,0.08730839483924513
0.015657857060432434,0.13065428109854604,0.7911954765751211,0.08730839483924513
0.01565287448465824,0.1308562197092084,0.7911954765751211,0.08730839483924513
0.015646690502762794,0.1308562197092084,0.7918012924071083,0.08730839483924513
0.0156442541629076,0.13105815831987075,0.7918012924071083,0.08730839483924513
0.01562819629907608,0.13105815831987075,0.7920032310177706,0.08730839483924513
0.015625540167093277,0.13126009693053312,0.7920032310177706,0.08730839483924513
0.015589086338877678,0.13126009693053312,0.7936187399030694,0.08730839483924513
0.015587957575917244,0.13146203554119548,0.7936187399030694,0.08730839483924513
0.015562839806079865,0.13146203554119548,0.7950323101777059,0.08730839483924513
0.015556899830698967,0.13166397415185785,0.7950323101777059,0.08730839483924513
0.01554788090288639,0.13166397415185785,0.7952342487883683,0.08730839483924513
0.01554229948669672,0.13206785137318255,0.7952342487883683,0.08730839483924513
0.015534528531134129,0.13206785137318255,0.7956381260096931,0.08730839483924513
0.01552337035536766,0.13247172859450726,0.7956381260096931,0.08730839483924513
0.015515058301389217,0.13247172859450726,0.7958400646203554,0.08730839483924513
0.015510487370193005,0.13267366720516963,0.7958400646203554,0.08730839483924513
0.015504187904298306,0.13267366720516963,0.7960420032310178,0.08730839483924513
0.01548578217625618,0.1332794830371567,0.7960420032310178,0.08730839483924513
0.015482894144952297,0.1332794830371567,0.7962439418416801,0.08730839483924513
0.015480536967515945,0.13348142164781907,0.7962439418416801,0.08730839483924513
0.015416791662573814,0.13348142164781907,0.7982633279483037,0.08730839483924513
0.015414613299071789,0.13368336025848143,0.7982633279483037,0.08730839483924513
0.015411335043609142,0.13368336025848143,0.7986672051696284,0.08730839483924513
0.015409792773425579,0.13388529886914377,0.7986672051696284,0.08730839483924513
0.01540732104331255,0.13388529886914377,0.7988691437802908,0.08730839483924513
0.015401937998831272,0.13408723747980614,0.7988691437802908,0.08730839483924513
0.015360191464424133,0.13408723747980614,0.8012924071082391,0.08730839483924513
0.015347227454185486,0.13449111470113084,0.8012924071082391,0.08730839483924513
0.015297780744731426,0.13449111470113084,0.8025040387722132,0.08730839483924513
0.015272300690412521,0.13489499192245558,0.8025040387722132,0.08730839483924513
0.015196186490356922,0.13489499192245558,0.8053311793214862,0.08730839483924513
0.015188791789114475,0.13509693053311794,0.8053311793214862,0.08730839483924513
0.015154332853853703,0.13509693053311794,0.8067447495961227,0.08730839483924513
0.015128480270504951,0.13550080775444265,0.8067447495961227,0.08730839483924513
0.01512524951249361,0.13550080775444265,0.8069466882067852,0.08730839483924513
0.015121516771614552,0.13570274636510501,0.8069466882067852,0.08730839483924513
0.015079141594469547,0.13570274636510501,0.8089660743134087,0.08730839483924513
0.015067863278090954,0.13610662358642972,0.8089660743134087,0.08730839483924513
0.015060527250170708,0.13610662358642972,0.809168012924071,0.08730839483924513
0.015053587034344673,0.1363085621970921,0.809168012924071,0.08730839483924513
0.014974474906921387,0.1363085621970921,0.811389337641357,0.08730839483924513
0.014970250427722931,0.1367124394184168,0.811389337641357,0.08730839483924513
0.014929461292922497,0.1367124394184168,0.8117932148626817,0.08730839483924513
0.014923221431672573,0.13691437802907916,0.8117932148626817,0.08730839483924513
0.014858790673315525,0.13691437802907916,0.8132067851373183,0.08730839483924513
0.014858020469546318,0.13711631663974153,0.8132067851373183,0.08730839483924513
0.014845048077404499,0.13711631663974153,0.8140145395799677,0.08730839483924513
0.014821693301200867,0.13752019386106623,0.8140145395799677,0.08730839483924513
0.014804458245635033,0.13752019386106623,0.8148222940226171,0.08730839483924513
0.014798996970057487,0.1377221324717286,0.8148222940226171,0.08730839483924513
0.014776961877942085,0.1377221324717286,0.8162358642972536,0.08730839483924513
0.014775409363210201,0.13792407108239096,0.8162358642972536,0.08730839483924513
0.01476053986698389,0.13792407108239096,0.817043618739903,0.08730839483924513
0.01475647371262312,0.1381260096930533,0.817043618739903,0.08730839483924513
0.01475506741553545,0.1381260096930533,0.8172455573505655,0.08730839483924513
0.014733432792127132,0.13832794830371567,0.8172455573505655,0.08730839483924513
0.014730536378920078,0.13832794830371567,0.8174474959612278,0.08730839483924513
0.014724431559443474,0.13852988691437804,0.8174474959612278,0.08730839483924513
0.014714361168444157,0.13852988691437804,0.8178513731825525,0.08730839483924513
0.01470999326556921,0.13893376413570274,0.8178513731825525,0.08730839483924513
0.01468393299728632,0.13893376413570274,0.8188610662358643,0.08730839483924513
0.014683893881738186,0.1391357027463651,0.8188610662358643,0.08730839483924513
0.014649828895926476,0.1391357027463651,0.8194668820678513,0.08730839483924513
0.014631723053753376,0.13933764135702748,0.8194668820678513,0.08730839483924513
0.014608507044613361,0.13933764135702748,0.8198707592891761,0.08730839483924513
0.014607724733650684,0.13953957996768981,0.8198707592891761,0.08730839483924513
0.014606103301048279,0.13953957996768981,0.8200726978998385,0.08730839483924513
0.014584852382540703,0.13974151857835218,0.8200726978998385,0.08730839483924513
0.014555167406797409,0.13974151857835218,0.8210823909531503,0.08730839483924513
0.014544345438480377,0.13994345718901455,0.8210823909531503,0.08730839483924513
0.014505060389637947,0.13994345718901455,0.8216882067851373,0.08730839483924513
0.014501644298434258,0.1401453957996769,0.8216882067851373,0.08730839483924513
0.014496098272502422,0.1401453957996769,0.8218901453957996,0.08730839483924513
0.014493796974420547,0.14034733441033925,0.8218901453957996,0.08730839483924513
0.01448865793645382,0.14034733441033925,0.822092084006462,0.08730839483924513
0.014475403353571892,0.14054927302100162,0.822092084006462,0.08730839483924513
0.014469707384705544,0.14054927302100162,0.8226978998384491,0.08730839483924513
0.01446382887661457,0.14075121163166399,0.8226978998384491,0.08730839483924513
0.014447478577494621,0.14075121163166399,0.8233037156704361,0.08730839483924513
0.014434684999287128,0.14095315024232632,0.8233037156704361,0.08730839483924513
0.01438452210277319,0.14095315024232632,0.8239095315024233,0.08730839483924513
0.014372587203979492,0.1411550888529887,0.8239095315024233,0.08730839483924513
0.01434977725148201,0.1411550888529887,0.8247172859450727,0.08730839483924513
0.0143372667953372,0.14135702746365106,0.8247172859450727,0.08730839483924513
0.014328247867524624,0.14135702746365106,0.8251211631663974,0.08730839483924513
0.014319388195872307,0.1415589660743134,0.8251211631663974,0.08730839483924513
0.014317238703370094,0.1415589660743134,0.8253231017770598,0.08730839483924513
0.01431215275079012,0.14176090468497576,0.8253231017770598,0.08730839483924513
0.014307914301753044,0.14176090468497576,0.8255250403877221,0.08730839483924513
0.014296775683760643,0.1425686591276252,0.8255250403877221,0.08730839483924513
0.01429646648466587,0.1425686591276252,0.8257269789983845,0.08730839483924513
0.014295731671154499,0.14277059773828757,0.8257269789983845,0.08730839483924513
0.014284389093518257,0.14277059773828757,0.8261308562197092,0.08730839483924513
0.014280198141932487,0.1429725363489499,0.8261308562197092,0.08730839483924513
0.014272578060626984,0.1429725363489499,0.8263327948303716,0.08730839483924513
0.014267750084400177,0.14337641357027464,0.8263327948303716,0.08730839483924513
0.014244704507291317,0.14337641357027464,0.8267366720516963,0.08730839483924513
0.01424320787191391,0.14378029079159935,0.8267366720516963,0.08730839483924513
0.014219951815903187,0.14378029079159935,0.8279483037156704,0.08730839483924513
0.014219485223293304,0.1439822294022617,0.8279483037156704,0.08730839483924513
0.0140884630382061,0.1439822294022617,0.8305735056542811,0.08730839483924513
0.014078287407755852,0.14418416801292408,0.8305735056542811,0.08730839483924513
0.01404654886573553,0.14418416801292408,0.8313812600969306,0.08730839483924513
0.014042476192116737,0.14438610662358642,0.8313812600969306,0.08730839483924513
0.014039487577974796,0.14438610662358642,0.8317851373182552,0.08730839483924513
0.014029544778168201,0.14458804523424879,0.8317851373182552,0.08730839483924513
0.01401542965322733,0.14458804523424879,0.8323909531502424,0.08730839483924513
0.013999899849295616,0.14478998384491115,0.8323909531502424,0.08730839483924513
0.013990015722811222,0.14478998384491115,0.8325928917609047,0.08730839483924513
0.013988029211759567,0.14499192245557352,0.8325928917609047,0.08730839483924513
0.013981854543089867,0.14499192245557352,0.8331987075928917,0.08730839483924513
0.013981247320771217,0.14519386106623586,0.8331987075928917,0.08730839483924513
0.013980350457131863,0.14519386106623586,0.8334006462035541,0.08730839483924513
0.01396828144788742,0.14539579967689822,0.8334006462035541,0.08730839483924513
0.013939608819782734,0.14539579967689822,0.8342084006462036,0.08730839483924513
0.013936534523963928,0.1455977382875606,0.8342084006462036,0.08730839483924513
0.013927546329796314,0.1455977382875606,0.8344103392568659,0.08730839483924513
0.013914826326072216,0.14579967689822293,0.8344103392568659,0.08730839483924513
0.013908177614212036,0.14579967689822293,0.8346122778675282,0.08730839483924513
0.01390597503632307,0.1460016155088853,0.8346122778675282,0.08730839483924513
0.013889799825847149,0.1460016155088853,0.8352180936995154,0.08730839483924513
0.013888977468013763,0.14620355411954766,0.8352180936995154,0.08730839483924513
0.0138670913875103,0.14620355411954766,0.8356219709208401,0.08730839483924513
0.013862083666026592,0.14640549273021003,0.8356219709208401,0.08730839483924513
0.013839729130268097,0.14640549273021003,0.8368336025848142,0.08730839483924513
0.013826215639710426,0.14660743134087237,0.8368336025848142,0.08730839483924513
0.013766749761998653,0.14660743134087237,0.8386510500807755,0.08730839483924513
0.013764476403594017,0.1470113085621971,0.8386510500807755,0.08730839483924513
0.013752439990639687,0.1470113085621971,0.8390549273021002,0.08730839483924513
0.013746616430580616,0.14721324717285944,0.8390549273021002,0.08730839483924513
0.01371585763990879,0.14721324717285944,0.8398626817447497,0.08730839483924513
0.013706490397453308,0.14761712439418417,0.8398626817447497,0.08730839483924513
0.013706251047551632,0.14761712439418417,0.840064620355412,0.08730839483924513
0.013700850307941437,0.14802100161550888,0.840064620355412,0.08730839483924513
0.01366870105266571,0.14802100161550888,0.8408723747980614,0.08730839483924513
0.013656946830451488,0.14903069466882068,0.8408723747980614,0.08730839483924513
0.01365002803504467,0.14903069466882068,0.8412762520193862,0.08730839483924513
0.013649160973727703,0.14923263327948302,0.8412762520193862,0.08730839483924513
0.013646169565618038,0.14923263327948302,0.8416801292407108,0.08730839483924513
0.013639956712722778,0.1494345718901454,0.8416801292407108,0.08730839483924513
0.01361186895519495,0.1494345718901454,0.8422859450726979,0.08730839483924513
0.013609152287244797,0.14963651050080776,0.8422859450726979,0.08730839483924513
0.013598516583442688,0.14963651050080776,0.842891760904685,0.08730839483924513
0.013593854382634163,0.14983844911147012,0.842891760904685,0.08730839483924513
0.013586013577878475,0.14983844911147012,0.8430936995153473,0.08730839483924513
0.013575592078268528,0.15024232633279483,0.8430936995153473,0.08730839483924513
0.013569124974310398,0.15024232633279483,0.8432956381260097,0.08730839483924513
0.01355762779712677,0.1504442649434572,0.8432956381260097,0.08730839483924513
0.013542728498578072,0.1504442649434572,0.8436995153473344,0.08730839483924513
0.01354267355054617,0.15064620355411953,0.8436995153473344,0.08730839483924513
0.013540876097977161,0.15064620355411953,0.8439014539579968,0.08730839483924513
0.013540386222302914,0.1508481421647819,0.8439014539579968,0.08730839483924513
0.013522676192224026,0.1508481421647819,0.8443053311793215,0.08730839483924513
0.013514427468180656,0.15105008077544427,0.8443053311793215,0.08730839483924513
0.013509172014892101,0.15105008077544427,0.8445072697899838,0.08730839483924513
0.013506068848073483,0.15125201938610663,0.8445072697899838,0.08730839483924513
0.013452277518808842,0.15125201938610663,0.8461227786752827,0.08730839483924513
0.013446927070617676,0.15145395799676897,0.8461227786752827,0.08730839483924513
0.013441169634461403,0.15145395799676897,0.8465266558966075,0.08730839483924513
0.013431676663458347,0.15205977382875605,0.8465266558966075,0.08730839483924513
0.013411661610007286,0.15205977382875605,0.8469305331179321,0.08730839483924513
0.013396427035331726,0.15266558966074315,0.8469305331179321,0.08730839483924513
0.013378101401031017,0.15266558966074315,0.8481421647819063,0.08730839483924513
0.01336189080029726,0.15306946688206785,0.8481421647819063,0.08730839483924513
0.013307761400938034,0.15306946688206785,0.8497576736672051,0.08730839483924513
0.013305578380823135,0.15327140549273022,0.8497576736672051,0.08730839483924513
0.01329562533646822,0.15327140549273022,0.8501615508885298,0.08730839483924513
0.01326112449169159,0.15407915993537966,0.8501615508885298,0.08730839483924513
0.013254575431346893,0.15407915993537966,0.8503634894991923,0.08730839483924513
0.013253888115286827,0.154281098546042,0.8503634894991923,0.08730839483924513
0.013232463970780373,0.154281098546042,0.8515751211631664,0.08730839483924513
0.013227335177361965,0.15448303715670436,0.8515751211631664,0.08730839483924513
0.013212885707616806,0.15448303715670436,0.8521809369951535,0.08730839483924513
0.013203682377934456,0.15468497576736673,0.8521809369951535,0.08730839483924513
0.013184873387217522,0.15468497576736673,0.8527867528271406,0.08730839483924513
0.013176259584724903,0.15488691437802907,0.8527867528271406,0.08730839483924513
0.0131760835647583,0.15488691437802907,0.8529886914378029,0.08730839483924513
0.013174835592508316,0.15508885298869143,0.8529886914378029,0.08730839483924513
0.013163648545742035,0.15508885298869143,0.8533925686591276,0.08730839483924513
0.013163111172616482,0.1552907915993538,0.8533925686591276,0.08730839483924513
0.013155528344213963,0.1552907915993538,0.8537964458804523,0.08730839483924513
0.013155225664377213,0.15549273021001617,0.8537964458804523,0.08730839483924513
0.013147400692105293,0.15549273021001617,0.8539983844911146,0.08730839483924513
0.013140724040567875,0.1556946688206785,0.8539983844911146,0.08730839483924513
0.013123155571520329,0.1556946688206785,0.8544022617124394,0.08730839483924513
0.013112030923366547,0.15589660743134087,0.8544022617124394,0.08730839483924513
0.013067809864878654,0.15589660743134087,0.856421647819063,0.08730839483924513
0.013054711744189262,0.15630048465266558,0.856421647819063,0.08730839483924513
0.013035117648541927,0.15630048465266558,0.8572294022617124,0.08730839483924513
0.01303174626082182,0.15650242326332794,0.8572294022617124,0.08730839483924513
0.013028946705162525,0.15650242326332794,0.8574313408723748,0.08730839483924513
0.013023567385971546,0.1567043618739903,0.8574313408723748,0.08730839483924513
0.013016353361308575,0.1567043618739903,0.8576332794830371,0.08730839483924513
0.013015277683734894,0.15690630048465268,0.8576332794830371,0.08730839483924513
0.01300951186567545,0.15690630048465268,0.8578352180936996,0.08730839483924513
0.013003489002585411,0.15710823909531502,0.8578352180936996,0.08730839483924513
0.012996918521821499,0.15710823909531502,0.8584410339256866,0.08730839483924513
0.012984086759388447,0.15751211631663975,0.8584410339256866,0.08730839483924513
0.01289011724293232,0.15751211631663975,0.8622778675282714,0.08730839483924513
0.012884628027677536,0.1577140549273021,0.8622778675282714,0.08730839483924513
0.012871075421571732,0.1577140549273021,0.8624798061389337,0.08730839483924513
0.012851118110120296,0.15791599353796446,0.8624798061389337,0.08730839483924513
0.01282491348683834,0.15791599353796446,0.8626817447495961,0.08730839483924513
0.012820376083254814,0.15811793214862682,0.8626817447495961,0.08730839483924513
0.012804160825908184,0.15811793214862682,0.8628836833602584,0.08730839483924513
0.01279101986438036,0.1583198707592892,0.8628836833602584,0.08730839483924513
0.012788308784365654,0.1583198707592892,0.8630856219709209,0.08730839483924513
0.01277931872755289,0.1587237479806139,0.8630856219709209,0.08730839483924513
0.012737948447465897,0.1587237479806139,0.8638933764135702,0.08730839483924513
0.012736708857119083,0.15892568659127626,0.8638933764135702,0.08730839483924513
0.01273187156766653,0.15892568659127626,0.864297253634895,0.08730839483924513
0.012659957632422447,0.1601373182552504,0.864297253634895,0.08730839483924513
0.012622974812984467,0.1601373182552504,0.8659127625201939,0.08730839483924513
0.012614590115845203,0.16033925686591277,0.8659127625201939,0.08730839483924513
0.012612957507371902,0.16033925686591277,0.8663166397415186,0.08730839483924513
0.01260148361325264,0.1605411954765751,0.8663166397415186,0.08730839483924513
0.012593258172273636,0.1605411954765751,0.8669224555735057,0.08730839483924513
0.012585011310875416,0.16094507269789984,0.8669224555735057,0.08730839483924513
0.012524041347205639,0.16094507269789984,0.8689418416801292,0.08730839483924513
0.012514876201748848,0.1611470113085622,0.8689418416801292,0.08730839483924513
0.012507090345025063,0.1611470113085622,0.869345718901454,0.08730839483924513
0.012501402758061886,0.16134894991922455,0.869345718901454,0.08730839483924513
0.012495885603129864,0.16134894991922455,0.8695476575121163,0.08730839483924513
0.01248979102820158,0.16175282714054928,0.8695476575121163,0.08730839483924513
0.01247782539576292,0.16175282714054928,0.8703554119547657,0.08730839483924513
0.012477263808250427,0.16195476575121162,0.8703554119547657,0.08730839483924513
0.012456546537578106,0.16195476575121162,0.8709612277867528,0.08730839483924513
0.012451999820768833,0.162156704361874,0.8709612277867528,0.08730839483924513
0.012436295859515667,0.162156704361874,0.8713651050080775,0.08730839483924513
0.012426240369677544,0.16256058158319872,0.8713651050080775,0.08730839483924513
0.012412008829414845,0.16256058158319872,0.872172859450727,0.08730839483924513
0.012408984825015068,0.16276252019386106,0.872172859450727,0.08730839483924513
0.012397085316479206,0.16276252019386106,0.8725767366720517,0.08730839483924513
0.012383309192955494,0.16296445880452343,0.8725767366720517,0.08730839483924513
0.012368225492537022,0.16296445880452343,0.8729806138933764,0.08730839483924513
0.012356027029454708,0.1635702746365105,0.8729806138933764,0.08730839483924513
0.012352650053799152,0.1635702746365105,0.8731825525040388,0.08730839483924513
0.012350006029009819,0.16377221324717287,0.8731825525040388,0.08730839483924513
0.01234399899840355,0.16377221324717287,0.8735864297253635,0.08730839483924513
0.012337314896285534,0.16397415185783523,0.8735864297253635,0.08730839483924513
0.01231758389621973,0.16397415185783523,0.8741922455573505,0.08730839483924513
0.012312394566833973,0.16417609046849757,0.8741922455573505,0.08730839483924513
0.012303786352276802,0.16417609046849757,0.8745961227786753,0.08730839483924513
0.012278229929506779,0.164983844911147,0.8745961227786753,0.08730839483924513
0.01226218231022358,0.164983844911147,0.8754038772213247,0.08730839483924513
0.012258092872798443,0.16518578352180938,0.8754038772213247,0.08730839483924513
0.012256037443876266,0.16518578352180938,0.875605815831987,0.08730839483924513
0.012248803861439228,0.16558966074313408,0.875605815831987,0.08730839483924513
0.012190639041364193,0.16558966074313408,0.8760096930533118,0.08730839483924513
0.012189489789307117,0.16579159935379645,0.8760096930533118,0.08730839483924513
0.012178457342088223,0.16579159935379645,0.8766155088852988,0.08730839483924513
0.012174271047115326,0.16599353796445881,0.8766155088852988,0.08730839483924513
0.012138777412474155,0.16599353796445881,0.877221324717286,0.08730839483924513
0.012137516401708126,0.16619547657512115,0.877221324717286,0.08730839483924513
0.01213053148239851,0.16619547657512115,0.8776252019386107,0.08730839483924513
0.012090273201465607,0.16680129240710823,0.8776252019386107,0.08730839483924513
0.01208888553082943,0.16680129240710823,0.877827140549273,0.08730839483924513
0.0120784230530262,0.16720516962843296,0.877827140549273,0.08730839483924513
0.01207476481795311,0.16720516962843296,0.8782310177705978,0.08730839483924513
0.012071879580616951,0.16740710823909533,0.8782310177705978,0.08730839483924513
0.012058970518410206,0.16740710823909533,0.8784329563812601,0.08730839483924513
0.012053389102220535,0.16760904684975766,0.8784329563812601,0.08730839483924513
0.01203776802867651,0.16760904684975766,0.8798465266558966,0.08730839483924513
0.012033446691930294,0.16781098546042003,0.8798465266558966,0.08730839483924513
0.011995900422334671,0.16781098546042003,0.8810581583198708,0.08730839483924513
0.01198668871074915,0.1684168012924071,0.8810581583198708,0.08730839483924513
0.011902674101293087,0.1684168012924071,0.8832794830371568,0.08730839483924513
0.011893309652805328,0.16902261712439418,0.8832794830371568,0.08730839483924513
0.011889497749507427,0.16902261712439418,0.8838852988691438,0.08730839483924513
0.011885562911629677,0.1694264943457189,0.8838852988691438,0.08730839483924513
0.011880643665790558,0.1694264943457189,0.8840872374798061,0.08730839483924513
0.01185798179358244,0.16962843295638125,0.8840872374798061,0.08730839483924513
0.011851954273879528,0.16962843295638125,0.8844911147011308,0.08730839483924513
0.011844869703054428,0.17023424878836835,0.8844911147011308,0.08730839483924513
0.011805973015725613,0.17023424878836835,0.885702746365105,0.08730839483924513
0.011786675080657005,0.17063812600969305,0.885702746365105,0.08730839483924513
0.011749348603188992,0.17063812600969305,0.8873182552504039,0.08730839483924513
0.011744076386094093,0.17084006462035542,0.8873182552504039,0.08730839483924513
0.011728918179869652,0.17084006462035542,0.8881260096930533,0.08730839483924513
0.011725734919309616,0.17104200323101776,0.8881260096930533,0.08730839483924513
0.01171069499105215,0.17104200323101776,0.8889337641357028,0.08730839483924513
0.011701755225658417,0.1714458804523425,0.8889337641357028,0.08730839483924513
0.01167138759046793,0.1714458804523425,0.8891357027463651,0.08730839483924513
0.011670316569507122,0.17164781906300486,0.8891357027463651,0.08730839483924513
0.0116523252800107,0.17164781906300486,0.8901453957996769,0.08730839483924513
0.01162435207515955,0.17225363489499193,0.8901453957996769,0.08730839483924513
0.011619563214480877,0.17225363489499193,0.8903473344103393,0.08730839483924513
0.01161902118474245,0.17245557350565427,0.8903473344103393,0.08730839483924513
0.011605414561927319,0.17245557350565427,0.8905492730210016,0.08730839483924513
0.01160055585205555,0.17265751211631664,0.8905492730210016,0.08730839483924513
0.01157340407371521,0.17265751211631664,0.8907512116316639,0.08730839483924513
0.011572610586881638,0.172859450726979,0.8907512116316639,0.08730839483924513
0.011528046801686287,0.172859450726979,0.8929725363489499,0.08730839483924513
0.01152088027447462,0.17306138933764137,0.8929725363489499,0.08730839483924513
0.011503820307552814,0.17306138933764137,0.8937802907915994,0.08730839483924513
0.011465967632830143,0.17346526655896607,0.8937802907915994,0.08730839483924513
0.011417744681239128,0.17346526655896607,0.8949919224555735,0.08730839483924513
0.01141048688441515,0.17366720516962844,0.8949919224555735,0.08730839483924513
0.01140441745519638,0.17366720516962844,0.8953957996768982,0.08730839483924513
0.011401254683732986,0.17386914378029078,0.8953957996768982,0.08730839483924513
0.01139006856828928,0.17386914378029078,0.8957996768982229,0.08730839483924513
0.011385224759578705,0.17407108239095315,0.8957996768982229,0.08730839483924513
0.011379241943359375,0.17407108239095315,0.8960016155088854,0.08730839483924513
0.011367769911885262,0.1742730210016155,0.8960016155088854,0.08730839483924513
0.011341548524796963,0.1742730210016155,0.8970113085621971,0.08730839483924513
0.011341078206896782,0.17467689822294022,0.8970113085621971,0.08730839483924513
0.011329985223710537,0.17467689822294022,0.8972132471728594,0.08730839483924513
0.011326698586344719,0.17487883683360259,0.8972132471728594,0.08730839483924513
0.011320138350129128,0.17487883683360259,0.8974151857835219,0.08730839483924513
0.011306343600153923,0.17508077544426495,0.8974151857835219,0.08730839483924513
0.011285697109997272,0.17508077544426495,0.8980210016155089,0.08730839483924513
0.011264835484325886,0.1752827140549273,0.8980210016155089,0.08730839483924513
0.011208082549273968,0.1752827140549273,0.8998384491114702,0.08730839483924513
0.01120366994291544,0.17548465266558966,0.8998384491114702,0.08730839483924513
0.011160287074744701,0.17548465266558966,0.9004442649434572,0.08730839483924513
0.011158471927046776,0.17568659127625202,0.9004442649434572,0.08730839483924513
0.011148455552756786,0.17568659127625202,0.9008481421647819,0.08730839483924513
0.011147048324346542,0.1758885298869144,0.9008481421647819,0.08730839483924513
0.011129120364785194,0.1758885298869144,0.9010500807754442,0.08730839483924513
0.011127146892249584,0.17609046849757673,0.9010500807754442,0.08730839483924513
0.011072005145251751,0.17609046849757673,0.9026655896607432,0.08730839483924513
0.01106360461562872,0.1762924071082391,0.9026655896607432,0.08730839483924513
0.011062712408602238,0.1762924071082391,0.9030694668820679,0.08730839483924513
0.011051146313548088,0.1766962843295638,0.9030694668820679,0.08730839483924513
0.011010142043232918,0.1766962843295638,0.9038772213247173,0.08730839483924513
0.010993055067956448,0.17750403877221324,0.9038772213247173,0.08730839483924513
0.010979847051203251,0.17750403877221324,0.9040791599353797,0.08730839483924513
0.010966037400066853,0.17790791599353797,0.9040791599353797,0.08730839483924513
0.010923410765826702,0.17790791599353797,0.9052907915993538,0.08730839483924513
0.010916454717516899,0.1781098546042003,0.9052907915993538,0.08730839483924513
0.010869797319173813,0.1781098546042003,0.9058966074313409,0.08730839483924513
0.010846201330423355,0.17911954765751212,0.9058966074313409,0.08730839483924513
0.010839782655239105,0.17911954765751212,0.9060985460420032,0.08730839483924513
0.010826250538229942,0.17952342487883682,0.9060985460420032,0.08730839483924513
0.010800168849527836,0.17952342487883682,0.906502423263328,0.08730839483924513
0.010790910571813583,0.1797253634894992,0.906502423263328,0.08730839483924513
0.01078067533671856,0.1797253634894992,0.907108239095315,0.08730839483924513
0.010780568234622478,0.17992730210016156,0.907108239095315,0.08730839483924513
0.010762516409158707,0.17992730210016156,0.9077140549273021,0.08730839483924513
0.010760365054011345,0.1801292407108239,0.9077140549273021,0.08730839483924513
0.01075966376811266,0.1801292407108239,0.9079159935379645,0.08730839483924513
0.010749979875981808,0.18093699515347333,0.9079159935379645,0.08730839483924513
0.01073758490383625,0.18093699515347333,0.9083198707592892,0.08730839483924513
0.010682902298867702,0.1815428109854604,0.9083198707592892,0.08730839483924513
0.010641748085618019,0.1815428109854604,0.9095315024232633,0.08730839483924513
0.010622119531035423,0.18194668820678514,0.9095315024232633,0.08730839483924513
0.010607716627418995,0.18194668820678514,0.909935379644588,0.08730839483924513
0.010604928247630596,0.1821486268174475,0.909935379644588,0.08730839483924513
0.01059338916093111,0.1821486268174475,0.9103392568659128,0.08730839483924513
0.010579344816505909,0.18235056542810985,0.9103392568659128,0.08730839483924513
0.010499286465346813,0.18235056542810985,0.9115508885298869,0.08730839483924513
0.01049734652042389,0.1825525040387722,0.9115508885298869,0.08730839483924513
0.010489937849342823,0.1825525040387722,0.912156704361874,0.08730839483924513
0.010441821068525314,0.1841680129240711,0.912156704361874,0.08730839483924513
0.01042371429502964,0.1841680129240711,0.9125605815831987,0.08730839483924513
0.010420669801533222,0.18436995153473343,0.9125605815831987,0.08730839483924513
0.010409567505121231,0.18436995153473343,0.9127625201938611,0.08730839483924513
0.010400697588920593,0.18477382875605816,0.9127625201938611,0.08730839483924513
0.010397679172456264,0.18477382875605816,0.9131663974151858,0.08730839483924513
0.010353261604905128,0.1855815831987076,0.9131663974151858,0.08730839483924513
0.010346381925046444,0.1855815831987076,0.9135702746365105,0.08730839483924513
0.010344473645091057,0.18578352180936994,0.9135702746365105,0.08730839483924513
0.010327514261007309,0.18578352180936994,0.9137722132471728,0.08730839483924513
0.010324930772185326,0.1859854604200323,0.9137722132471728,0.08730839483924513
0.01032409630715847,0.1859854604200323,0.9139741518578353,0.08730839483924513
0.01031914260238409,0.18618739903069467,0.9139741518578353,0.08730839483924513
0.01031432207673788,0.18618739903069467,0.9141760904684976,0.08730839483924513
0.010301783680915833,0.1869951534733441,0.9141760904684976,0.08730839483924513
0.010288708843290806,0.1869951534733441,0.9143780290791599,0.08730839483924513
0.010278074070811272,0.18719709208400645,0.9143780290791599,0.08730839483924513
0.010273636318743229,0.18719709208400645,0.9145799676898223,0.08730839483924513
0.010264771059155464,0.18760096930533118,0.9145799676898223,0.08730839483924513
0.010262065567076206,0.18760096930533118,0.914983844911147,0.08730839483924513
0.010251671075820923,0.1880048465266559,0.914983844911147,0.08730839483924513
0.010234549641609192,0.1880048465266559,0.9153877221324718,0.08730839483924513
0.010221109725534916,0.18840872374798062,0.9153877221324718,0.08730839483924513
0.01021611038595438,0.18840872374798062,0.9157915993537964,0.08730839483924513
0.010141303762793541,0.18982229402261713,0.9157915993537964,0.08730839483924513
0.010128578171133995,0.18982229402261713,0.9161954765751211,0.08730839483924513
0.01012170035392046,0.19022617124394184,0.9161954765751211,0.08730839483924513
0.010089445859193802,0.19022617124394184,0.9170032310177706,0.08730839483924513
0.010087037459015846,0.1904281098546042,0.9170032310177706,0.08730839483924513
0.010081864893436432,0.1904281098546042,0.9172051696284329,0.08730839483924513
0.010079127736389637,0.19063004846526657,0.9172051696284329,0.08730839483924513
0.010062464512884617,0.19063004846526657,0.9180129240710824,0.08730839483924513
0.01005623210221529,0.1908319870759289,0.9180129240710824,0.08730839483924513
0.010047491639852524,0.1908319870759289,0.9184168012924071,0.08730839483924513
0.010012996383011341,0.19163974151857835,0.9184168012924071,0.08730839483924513
0.010011676698923111,0.19163974151857835,0.9186187399030694,0.08730839483924513
0.01001010648906231,0.19204361873990308,0.9186187399030694,0.08730839483924513
0.010009842924773693,0.19204361873990308,0.9188206785137318,0.08730839483924513
0.010004157200455666,0.19224555735056542,0.9188206785137318,0.08730839483924513
0.009995980188250542,0.19224555735056542,0.9192245557350566,0.08730839483924513
0.00999550148844719,0.1924474959612278,0.9192245557350566,0.08730839483924513
0.009994332678616047,0.1924474959612278,0.9194264943457189,0.08730839483924513
0.00998949259519577,0.19264943457189015,0.9194264943457189,0.08730839483924513
0.009958246722817421,0.19264943457189015,0.9202342487883683,0.08730839483924513
0.009950406849384308,0.1928513731825525,0.9202342487883683,0.08730839483924513
0.009945990517735481,0.1928513731825525,0.9206381260096931,0.08730839483924513
0.009945163503289223,0.19305331179321486,0.9206381260096931,0.08730839483924513
0.009938380680978298,0.19305331179321486,0.9210420032310178,0.08730839483924513
0.009921993128955364,0.1938610662358643,0.9210420032310178,0.08730839483924513
0.009919519536197186,0.1938610662358643,0.9212439418416801,0.08730839483924513
0.009919199161231518,0.19406300484652667,0.9212439418416801,0.08730839483924513
0.009913281537592411,0.19406300484652667,0.9214458804523424,0.08730839483924513
0.00991033110767603,0.19446688206785137,0.9214458804523424,0.08730839483924513
0.009896083734929562,0.19446688206785137,0.9216478190630049,0.08730839483924513
0.009866238571703434,0.19507269789983844,0.9216478190630049,0.08730839483924513
0.009842021390795708,0.19507269789983844,0.9218497576736672,0.08730839483924513
0.009835828095674515,0.1952746365105008,0.9218497576736672,0.08730839483924513
0.009818230755627155,0.1952746365105008,0.9222536348949919,0.08730839483924513
0.009809139184653759,0.19567851373182552,0.9222536348949919,0.08730839483924513
0.00979581382125616,0.19567851373182552,0.9224555735056543,0.08730839483924513
0.009779628366231918,0.19608239095315025,0.9224555735056543,0.08730839483924513
0.009777717292308807,0.19608239095315025,0.9226575121163166,0.08730839483924513
0.009766311384737492,0.19648626817447495,0.9226575121163166,0.08730839483924513
0.00974995456635952,0.19648626817447495,0.9232633279483037,0.08730839483924513
0.009749428369104862,0.19668820678513732,0.9232633279483037,0.08730839483924513
0.009748418815433979,0.19668820678513732,0.9236672051696284,0.08730839483924513
0.009730091318488121,0.19709208400646203,0.9236672051696284,0.08730839483924513
0.009713826701045036,0.19709208400646203,0.9238691437802908,0.08730839483924513
0.009712002240121365,0.19749596122778676,0.9238691437802908,0.08730839483924513
0.009707008488476276,0.19749596122778676,0.9240710823909531,0.08730839483924513
0.009706142358481884,0.1976978998384491,0.9240710823909531,0.08730839483924513
0.009686657227575779,0.1976978998384491,0.9244749596122779,0.08730839483924513
0.009675363078713417,0.19810177705977383,0.9244749596122779,0.08730839483924513
0.009664414450526237,0.19810177705977383,0.9246768982229402,0.08730839483924513
0.009660257026553154,0.1983037156704362,0.9246768982229402,0.08730839483924513
0.009654369205236435,0.1983037156704362,0.9250807754442649,0.08730839483924513
0.009643536992371082,0.1991114701130856,0.9250807754442649,0.08730839483924513
0.009641311131417751,0.1991114701130856,0.9252827140549273,0.08730839483924513
0.009633589535951614,0.19931340872374798,0.9252827140549273,0.08730839483924513
0.009633547626435757,0.19931340872374798,0.9254846526655897,0.08730839483924513
0.009620681405067444,0.19951534733441034,0.9254846526655897,0.08730839483924513
0.009575331583619118,0.19951534733441034,0.9264943457189014,0.08730839483924513
0.009564186446368694,0.19991922455573505,0.9264943457189014,0.08730839483924513
0.00956170354038477,0.19991922455573505,0.9266962843295639,0.08730839483924513
0.009537856094539165,0.2007269789983845,0.9266962843295639,0.08730839483924513
0.009533090516924858,0.2007269789983845,0.9273021001615509,0.08730839483924513
0.009528612717986107,0.20092891760904685,0.9273021001615509,0.08730839483924513
0.009512117132544518,0.20092891760904685,0.9275040387722132,0.08730839483924513
0.009494341909885406,0.20113085621970922,0.9275040387722132,0.08730839483924513
0.0094839446246624,0.20113085621970922,0.9277059773828756,0.08730839483924513
0.00947126466780901,0.20133279483037156,0.9277059773828756,0.08730839483924513
0.009466762654483318,0.20133279483037156,0.927907915993538,0.08730839483924513
0.009442245587706566,0.202140549273021,0.927907915993538,0.08730839483924513
0.009441266767680645,0.202140549273021,0.9281098546042004,0.08730839483924513
0.009406727738678455,0.20375605815831987,0.9281098546042004,0.08730839483924513
0.009386753663420677,0.20375605815831987,0.9291195476575121,0.08730839483924513
0.00937635824084282,0.20436187399030695,0.9291195476575121,0.08730839483924513
0.009359833784401417,0.20436187399030695,0.9297253634894992,0.08730839483924513
0.009343679994344711,0.2045638126009693,0.9297253634894992,0.08730839483924513
0.00933580007404089,0.2045638126009693,0.9299273021001615,0.08730839483924513
0.009329501539468765,0.20476575121163165,0.9299273021001615,0.08730839483924513
0.00931467954069376,0.20476575121163165,0.9305331179321487,0.08730839483924513
0.009294143877923489,0.20496768982229402,0.9305331179321487,0.08730839483924513
0.009290083311498165,0.20496768982229402,0.9309369951534734,0.08730839483924513
0.009281586855649948,0.20516962843295639,0.9309369951534734,0.08730839483924513
0.00926045048981905,0.20516962843295639,0.9317447495961227,0.08730839483924513
0.00925641693174839,0.20537156704361875,0.9317447495961227,0.08730839483924513
0.009252565912902355,0.20537156704361875,0.9319466882067852,0.08730839483924513
0.009250197559595108,0.2055735056542811,0.9319466882067852,0.08730839483924513
0.009247695095837116,0.2055735056542811,0.9321486268174475,0.08730839483924513
0.009232408367097378,0.20577544426494346,0.9321486268174475,0.08730839483924513
0.009228542447090149,0.20577544426494346,0.9323505654281099,0.08730839483924513
0.009225791320204735,0.20597738287560582,0.9323505654281099,0.08730839483924513
0.009220189414918423,0.20597738287560582,0.9325525040387722,0.08730839483924513
0.009212506003677845,0.20638126009693053,0.9325525040387722,0.08730839483924513
0.009203962981700897,0.20638126009693053,0.932956381260097,0.08730839483924513
0.009198825806379318,0.2065831987075929,0.932956381260097,0.08730839483924513
0.009189317934215069,0.2065831987075929,0.9337641357027464,0.08730839483924513
0.009165891446173191,0.20718901453957997,0.9337641357027464,0.08730839483924513
0.00916171446442604,0.20718901453957997,0.9339660743134087,0.08730839483924513
0.009151878766715527,0.20739095315024234,0.9339660743134087,0.08730839483924513
0.009122652001678944,0.20739095315024234,0.9343699515347335,0.08730839483924513
0.009103958494961262,0.20759289176090467,0.9343699515347335,0.08730839483924513
0.009102845564484596,0.20759289176090467,0.9345718901453958,0.08730839483924513
0.009092279709875584,0.20779483037156704,0.9345718901453958,0.08730839483924513
0.009092033840715885,0.20779483037156704,0.9347738287560582,0.08730839483924513
0.009076625108718872,0.20819870759289177,0.9347738287560582,0.08730839483924513
0.009075436741113663,0.20819870759289177,0.9349757673667205,0.08730839483924513
0.00906522199511528,0.20860258481421648,0.9349757673667205,0.08730839483924513
0.00905761867761612,0.20860258481421648,0.9351777059773829,0.08730839483924513
0.009052940644323826,0.20880452342487885,0.9351777059773829,0.08730839483924513
0.00904554408043623,0.20880452342487885,0.9355815831987075,0.08730839483924513
0.009019296616315842,0.20920840064620355,0.9355815831987075,0.08730839483924513
0.009012145921587944,0.20920840064620355,0.9359854604200323,0.08730839483924513
0.009011324495077133,0.20941033925686592,0.9359854604200323,0.08730839483924513
0.009002557955682278,0.20941033925686592,0.9361873990306947,0.08730839483924513
0.008997143246233463,0.20981421647819062,0.9361873990306947,0.08730839483924513
0.008988541550934315,0.20981421647819062,0.936389337641357,0.08730839483924513
0.00898025743663311,0.21021809369951536,0.936389337641357,0.08730839483924513
0.008957559242844582,0.21021809369951536,0.9371970920840065,0.08730839483924513
0.00895428191870451,0.2104200323101777,0.9371970920840065,0.08730839483924513
0.008953374810516834,0.2104200323101777,0.9373990306946688,0.08730839483924513
0.008939697407186031,0.21062197092084006,0.9373990306946688,0.08730839483924513
0.008926371112465858,0.21062197092084006,0.9378029079159935,0.08730839483924513
0.00892458576709032,0.21082390953150243,0.9378029079159935,0.08730839483924513
0.008913245983421803,0.21082390953150243,0.9384087237479806,0.08730839483924513
0.008911006152629852,0.21102584814216477,0.9384087237479806,0.08730839483924513
0.008878199383616447,0.21102584814216477,0.93921647819063,0.08730839483924513
0.008868698962032795,0.21203554119547657,0.93921647819063,0.08730839483924513
0.008858255110681057,0.21203554119547657,0.9394184168012925,0.08730839483924513
0.008844944648444653,0.21243941841680128,0.9394184168012925,0.08730839483924513
0.008838248439133167,0.21243941841680128,0.9396203554119548,0.08730839483924513
0.00882582738995552,0.212843295638126,0.9396203554119548,0.08730839483924513
0.008811449632048607,0.212843295638126,0.9402261712439418,0.08730839483924513
0.008804712444543839,0.21304523424878838,0.9402261712439418,0.08730839483924513
0.008795805275440216,0.21304523424878838,0.9404281098546042,0.08730839483924513
0.008784386329352856,0.21344911147011308,0.9404281098546042,0.08730839483924513
0.008763794787228107,0.21344911147011308,0.9410339256865913,0.08730839483924513
0.00876065157353878,0.21365105008077545,0.9410339256865913,0.08730839483924513
0.008739211596548557,0.21365105008077545,0.941437802907916,0.08730839483924513
0.008680537343025208,0.21466074313408723,0.941437802907916,0.08730839483924513
0.00867588259279728,0.21466074313408723,0.9416397415185783,0.08730839483924513
0.008672405034303665,0.21506462035541196,0.9416397415185783,0.08730839483924513
0.008672392927110195,0.21506462035541196,0.9418416801292407,0.08730839483924513
0.008663360029459,0.2152665589660743,0.9418416801292407,0.08730839483924513
0.0086596067994833,0.2152665589660743,0.942043618739903,0.08730839483924513
0.008635032922029495,0.2166801292407108,0.942043618739903,0.08730839483924513
0.008613359183073044,0.2166801292407108,0.9424474959612278,0.08730839483924513
0.008610655553638935,0.21688206785137318,0.9424474959612278,0.08730839483924513
0.008607622236013412,0.21688206785137318,0.9426494345718901,0.08730839483924513
0.008604230359196663,0.21708400646203554,0.9426494345718901,0.08730839483924513
0.008590891025960445,0.21708400646203554,0.9430533117932148,0.08730839483924513
0.008573771454393864,0.21748788368336025,0.9430533117932148,0.08730839483924513
0.008571944199502468,0.21748788368336025,0.9432552504038773,0.08730839483924513
0.008558329194784164,0.21789176090468498,0.9432552504038773,0.08730839483924513
0.008556606248021126,0.21789176090468498,0.943659127625202,0.08730839483924513
0.008513260632753372,0.21849757673667206,0.943659127625202,0.08730839483924513
0.008511895313858986,0.21849757673667206,0.9438610662358643,0.08730839483924513
0.008497985079884529,0.2193053311793215,0.9438610662358643,0.08730839483924513
0.008494014851748943,0.2193053311793215,0.9440630048465266,0.08730839483924513
0.008492747321724892,0.21950726978998383,0.9440630048465266,0.08730839483924513
0.008487020619213581,0.21950726978998383,0.944264943457189,0.08730839483924513
0.008486109785735607,0.2197092084006462,0.944264943457189,0.08730839483924513
0.0084786806255579,0.2197092084006462,0.9444668820678513,0.08730839483924513
0.008466615341603756,0.22011308562197093,0.9444668820678513,0.08730839483924513
0.008455898612737656,0.22011308562197093,0.9450726978998385,0.08730839483924513
0.00843894574791193,0.220718901453958,0.9450726978998385,0.08730839483924513
0.008435226045548916,0.220718901453958,0.9452746365105008,0.08730839483924513
0.008412075228989124,0.2211227786752827,0.9452746365105008,0.08730839483924513
0.008399354293942451,0.2211227786752827,0.9454765751211631,0.08730839483924513
0.008381451480090618,0.22172859450726978,0.9454765751211631,0.08730839483924513
0.008373307064175606,0.22172859450726978,0.9456785137318255,0.08730839483924513
0.008367078378796577,0.22193053311793215,0.9456785137318255,0.08730839483924513
0.008361713029444218,0.22193053311793215,0.9458804523424879,0.08730839483924513
0.008358405902981758,0.22213247172859452,0.9458804523424879,0.08730839483924513
0.008357834070920944,0.22213247172859452,0.9460823909531503,0.08730839483924513
0.008353621698915958,0.22233441033925685,0.9460823909531503,0.08730839483924513
0.008350606076419353,0.22233441033925685,0.9462843295638126,0.08730839483924513
0.008349727839231491,0.22253634894991922,0.9462843295638126,0.08730839483924513
0.008344448171555996,0.22253634894991922,0.946486268174475,0.08730839483924513
0.00834419671446085,0.2227382875605816,0.946486268174475,0.08730839483924513
0.008343581110239029,0.2227382875605816,0.9466882067851373,0.08730839483924513
0.008338676765561104,0.22334410339256866,0.9466882067851373,0.08730839483924513
0.008329935371875763,0.22334410339256866,0.947092084006462,0.08730839483924513
0.008321410976350307,0.22374798061389337,0.947092084006462,0.08730839483924513
0.008312334306538105,0.22374798061389337,0.9472940226171244,0.08730839483924513
0.008286237716674805,0.22394991922455573,0.9472940226171244,0.08730839483924513
0.008274546824395657,0.22394991922455573,0.9476978998384491,0.08730839483924513
0.00826271716505289,0.22435379644588047,0.9476978998384491,0.08730839483924513
0.008251959457993507,0.22435379644588047,0.9483037156704361,0.08730839483924513
0.008206663653254509,0.2255654281098546,0.9483037156704361,0.08730839483924513
0.008203444071114063,0.2255654281098546,0.9485056542810986,0.08730839483924513
0.008200662210583687,0.22596930533117932,0.9485056542810986,0.08730839483924513
0.008200262673199177,0.22596930533117932,0.9487075928917609,0.08730839483924513
0.00812497828155756,0.22718093699515346,0.9487075928917609,0.08730839483924513
0.008115924894809723,0.22718093699515346,0.9489095315024233,0.08730839483924513
0.008110866881906986,0.2275848142164782,0.9489095315024233,0.08730839483924513
0.0081065958365798,0.2275848142164782,0.9491114701130856,0.08730839483924513
0.008051943965256214,0.23041195476575121,0.9491114701130856,0.08730839483924513
0.008047797717154026,0.23041195476575121,0.949313408723748,0.08730839483924513
0.00804470106959343,0.23081583198707592,0.949313408723748,0.08730839483924513
0.008009369485080242,0.23081583198707592,0.9499192245557351,0.08730839483924513
0.007995513267815113,0.23121970920840065,0.9499192245557351,0.08730839483924513
0.00797968078404665,0.23121970920840065,0.9503231017770598,0.08730839483924513
0.007965508848428726,0.23162358642972536,0.9503231017770598,0.08730839483924513
0.00795901007950306,0.23162358642972536,0.9507269789983845,0.08730839483924513
0.007906440645456314,0.23323909531502424,0.9507269789983845,0.08730839483924513
0.007861808873713017,0.23323909531502424,0.9511308562197092,0.08730839483924513
0.00783565454185009,0.23424878836833601,0.9511308562197092,0.08730839483924513
0.007828552275896072,0.23424878836833601,0.9513327948303716,0.08730839483924513
0.007778872270137072,0.23525848142164782,0.9513327948303716,0.08730839483924513
0.0077746277675032616,0.23525848142164782,0.9515347334410339,0.08730839483924513
0.0077483984641730785,0.2358642972536349,0.9515347334410339,0.08730839483924513
0.007742518093436956,0.2358642972536349,0.9517366720516963,0.08730839483924513
0.007739963009953499,0.23606623586429726,0.9517366720516963,0.08730839483924513
0.007730728946626186,0.23606623586429726,0.9519386106623586,0.08730839483924513
0.007729864213615656,0.23626817447495962,0.9519386106623586,0.08730839483924513
0.007721280213445425,0.23626817447495962,0.952140549273021,0.08730839483924513
0.0077199493534862995,0.23647011308562196,0.952140549273021,0.08730839483924513
0.007715307641774416,0.23647011308562196,0.9523424878836834,0.08730839483924513
0.007708480581641197,0.2368739903069467,0.9523424878836834,0.08730839483924513
0.0076998574659228325,0.2368739903069467,0.9527463651050081,0.08730839483924513
0.007600999437272549,0.23848949919224555,0.9527463651050081,0.08730839483924513
0.007585521321743727,0.23848949919224555,0.9533521809369951,0.08730839483924513
0.007572024129331112,0.23909531502423265,0.9533521809369951,0.08730839483924513
0.0075630550272762775,0.23909531502423265,0.9537560581583199,0.08730839483924513
0.007502291817218065,0.24050888529886916,0.9537560581583199,0.08730839483924513
0.007498700637370348,0.24050888529886916,0.9539579967689822,0.08730839483924513
0.007472549565136433,0.2417205169628433,0.9539579967689822,0.08730839483924513
0.00746897840872407,0.2417205169628433,0.9541599353796446,0.08730839483924513
0.007347100414335728,0.24454765751211632,0.9541599353796446,0.08730839483924513
0.00734530808404088,0.24454765751211632,0.9543618739903069,0.08730839483924513
0.0073136137798428535,0.2455573505654281,0.9543618739903069,0.08730839483924513
0.007303233258426189,0.2455573505654281,0.9545638126009693,0.08730839483924513
0.007241889368742704,0.24737479806138934,0.9545638126009693,0.08730839483924513
0.007234496995806694,0.24737479806138934,0.9547657512116317,0.08730839483924513
0.007234378717839718,0.24757673667205168,0.9547657512116317,0.08730839483924513
0.007222337648272514,0.24757673667205168,0.9553715670436187,0.08730839483924513
0.007220982573926449,0.24777867528271405,0.9553715670436187,0.08730839483924513
0.007210264913737774,0.24777867528271405,0.9557754442649434,0.08730839483924513
0.0071868738159537315,0.24919224555735056,0.9557754442649434,0.08730839483924513
0.007164078764617443,0.24919224555735056,0.9561793214862682,0.08730839483924513
0.007112399209290743,0.25040387722132473,0.9561793214862682,0.08730839483924513
0.007101811468601227,0.25040387722132473,0.9563812600969306,0.08730839483924513
0.007094561588019133,0.2508077544426494,0.9563812600969306,0.08730839483924513
0.007092669140547514,0.2508077544426494,0.9565831987075929,0.08730839483924513
0.00706897908821702,0.2514135702746365,0.9565831987075929,0.08730839483924513
0.007061352953314781,0.2514135702746365,0.9569870759289176,0.08730839483924513
0.007059657014906406,0.2516155088852989,0.9569870759289176,0.08730839483924513
0.007059632800519466,0.2516155088852989,0.9571890145395799,0.08730839483924513
0.007053440902382135,0.25181744749596124,0.9571890145395799,0.08730839483924513
0.007052964065223932,0.25181744749596124,0.9573909531502424,0.08730839483924513
0.006975472904741764,0.2544426494345719,0.9573909531502424,0.08730839483924513
0.006968015804886818,0.2544426494345719,0.9575928917609047,0.08730839483924513
0.006961759179830551,0.25484652665589663,0.9575928917609047,0.08730839483924513
0.006956947967410088,0.25484652665589663,0.9579967689822294,0.08730839483924513
0.006944002117961645,0.25504846526655894,0.9579967689822294,0.08730839483924513
0.006927118636667728,0.25504846526655894,0.9581987075928917,0.08730839483924513
0.006898109335452318,0.2560581583198708,0.9581987075928917,0.08730839483924513
0.0068959626369178295,0.2560581583198708,0.9584006462035541,0.08730839483924513
0.0068825045600533485,0.25646203554119545,0.9584006462035541,0.08730839483924513
0.006864126306027174,0.25646203554119545,0.9586025848142165,0.08730839483924513
0.00686016958206892,0.2566639741518578,0.9586025848142165,0.08730839483924513
0.006850541569292545,0.2566639741518578,0.9596122778675282,0.08730839483924513
0.006828645244240761,0.25767366720516965,0.9596122778675282,0.08730839483924513
0.006823420058935881,0.25767366720516965,0.960016155088853,0.08730839483924513
0.006807063240557909,0.2582794830371567,0.960016155088853,0.08730839483924513
0.0067985933274030685,0.2582794830371567,0.9602180936995154,0.08730839483924513
0.0067682815715670586,0.25949111470113084,0.9602180936995154,0.08730839483924513
0.0067611695267260075,0.25949111470113084,0.9604200323101777,0.08730839483924513
0.006751112639904022,0.2596930533117932,0.9604200323101777,0.08730839483924513
0.006731478497385979,0.2596930533117932,0.9606219709208401,0.08730839483924513
0.006730056367814541,0.2598949919224556,0.9606219709208401,0.08730839483924513
0.006719019263982773,0.2598949919224556,0.9610258481421647,0.08730839483924513
0.006688801571726799,0.2611066235864297,0.9610258481421647,0.08730839483924513
0.006685243453830481,0.2611066235864297,0.9612277867528272,0.08730839483924513
0.00668462784960866,0.2613085621970921,0.9612277867528272,0.08730839483924513
0.006667695473879576,0.2613085621970921,0.9614297253634895,0.08730839483924513
0.006666693836450577,0.26151050080775445,0.9614297253634895,0.08730839483924513
0.006663803476840258,0.26151050080775445,0.9616316639741519,0.08730839483924513
0.0066557335667312145,0.2619143780290792,0.9616316639741519,0.08730839483924513
0.006653947290033102,0.2619143780290792,0.9620355411954766,0.08730839483924513
0.0066040512174367905,0.26393376413570274,0.9620355411954766,0.08730839483924513
0.006602253764867783,0.26393376413570274,0.9622374798061389,0.08730839483924513
0.006601280998438597,0.2641357027463651,0.9622374798061389,0.08730839483924513
0.0066011687740683556,0.2641357027463651,0.9624394184168013,0.08730839483924513
0.006582523230463266,0.2647415185783522,0.9624394184168013,0.08730839483924513
0.006581998895853758,0.2647415185783522,0.9626413570274637,0.08730839483924513
0.006540171802043915,0.2675686591276252,0.9626413570274637,0.08730839483924513
0.006536419969052076,0.2675686591276252,0.962843295638126,0.08730839483924513
0.006522808689624071,0.2681744749596123,0.962843295638126,0.08730839483924513
0.006520324852317572,0.2681744749596123,0.9630452342487884,0.08730839483924513
0.006518148351460695,0.26837641357027464,0.9630452342487884,0.08730839483924513
0.006510685198009014,0.26837641357027464,0.9634491114701131,0.08730839483924513
0.006485918071120977,0.26918416801292405,0.9634491114701131,0.08730839483924513
0.006479821167886257,0.26918416801292405,0.9636510500807755,0.08730839483924513
0.006466214079409838,0.2695880452342488,0.9636510500807755,0.08730839483924513
0.006459933705627918,0.2695880452342488,0.9638529886914378,0.08730839483924513
0.006443909835070372,0.2703957996768982,0.9638529886914378,0.08730839483924513
0.00642191618680954,0.2703957996768982,0.9642568659127625,0.08730839483924513
0.0064192297868430614,0.27059773828756056,0.9642568659127625,0.08730839483924513
0.006412331480532885,0.27059773828756056,0.9646607431340872,0.08730839483924513
0.006411856506019831,0.27079967689822293,0.9646607431340872,0.08730839483924513
0.006402565166354179,0.27079967689822293,0.9648626817447497,0.08730839483924513
0.006400167942047119,0.2710016155088853,0.9648626817447497,0.08730839483924513
0.006387500558048487,0.2710016155088853,0.9652665589660743,0.08730839483924513
0.006371134426444769,0.2716074313408724,0.9652665589660743,0.08730839483924513
0.006345608737319708,0.2716074313408724,0.9658723747980614,0.08730839483924513
0.006342753302305937,0.2720113085621971,0.9658723747980614,0.08730839483924513
0.006339174695312977,0.2720113085621971,0.9660743134087237,0.08730839483924513
0.006333225406706333,0.2724151857835218,0.9660743134087237,0.08730839483924513
0.006332372315227985,0.2724151857835218,0.9662762520193862,0.08730839483924513
0.006322893314063549,0.2730210016155089,0.9662762520193862,0.08730839483924513
0.006315791979432106,0.2730210016155089,0.9664781906300485,0.08730839483924513
0.006314580328762531,0.2732229402261712,0.9664781906300485,0.08730839483924513
0.006313151679933071,0.2732229402261712,0.9666801292407108,0.08730839483924513
0.006258816923946142,0.27463651050080773,0.9666801292407108,0.08730839483924513
0.006257939152419567,0.27463651050080773,0.9668820678513732,0.08730839483924513
0.006200036965310574,0.2762520193861066,0.9668820678513732,0.08730839483924513
0.006178498268127441,0.2762520193861066,0.9672859450726979,0.08730839483924513
0.006171380169689655,0.27665589660743134,0.9672859450726979,0.08730839483924513
0.0061663053929805756,0.27665589660743134,0.9674878836833603,0.08730839483924513
0.0061478386633098125,0.2776655896607431,0.9674878836833603,0.08730839483924513
0.006143366917967796,0.2776655896607431,0.9676898222940227,0.08730839483924513
0.00612920755520463,0.2782714054927302,0.9676898222940227,0.08730839483924513
0.006128233391791582,0.2782714054927302,0.967891760904685,0.08730839483924513
0.006122170481830835,0.2784733441033926,0.967891760904685,0.08730839483924513
0.006121357902884483,0.2784733441033926,0.9680936995153473,0.08730839483924513
0.006087861489504576,0.279281098546042,0.9680936995153473,0.08730839483924513
0.006076275371015072,0.279281098546042,0.9682956381260097,0.08730839483924513
0.006023177411407232,0.28190630048465265,0.9682956381260097,0.08730839483924513
0.0060210213996469975,0.28190630048465265,0.9686995153473344,0.08730839483924513
0.0059925876557827,0.28331987075928916,0.9686995153473344,0.08730839483924513
0.0059771290980279446,0.28331987075928916,0.9691033925686591,0.08730839483924513
0.005975199863314629,0.2837237479806139,0.9691033925686591,0.08730839483924513
0.005972711369395256,0.2837237479806139,0.9693053311793215,0.08730839483924513
0.005915503483265638,0.28634894991922455,0.9693053311793215,0.08730839483924513
0.005908156745135784,0.28634894991922455,0.9695072697899838,0.08730839483924513
0.00589912012219429,0.287156704361874,0.9695072697899838,0.08730839483924513
0.0058748070150613785,0.287156704361874,0.970113085621971,0.08730839483924513
0.005871981848031282,0.2873586429725363,0.970113085621971,0.08730839483924513
0.005870414897799492,0.2873586429725363,0.9703150242326333,0.08730839483924513
0.005811711773276329,0.28978190630048467,0.9703150242326333,0.08730839483924513
0.005809676833450794,0.28978190630048467,0.9705169628432956,0.08730839483924513
0.005773109849542379,0.2905896607431341,0.9705169628432956,0.08730839483924513
0.005772278178483248,0.2905896607431341,0.970718901453958,0.08730839483924513
0.005732742138206959,0.2920032310177706,0.970718901453958,0.08730839483924513
0.005732149351388216,0.2920032310177706,0.9709208400646203,0.08730839483924513
0.005717363674193621,0.2924071082390953,0.9709208400646203,0.08730839483924513
0.005709256045520306,0.2924071082390953,0.9711227786752827,0.08730839483924513
0.0057076276279985905,0.29301292407108237,0.9711227786752827,0.08730839483924513
0.005707504227757454,0.29301292407108237,0.971324717285945,0.08730839483924513
0.005701310001313686,0.29382067851373184,0.971324717285945,0.08730839483924513
0.005695415195077658,0.29382067851373184,0.9715266558966075,0.08730839483924513
0.005677361041307449,0.2944264943457189,0.9715266558966075,0.08730839483924513
0.00566340796649456,0.2944264943457189,0.9719305331179321,0.08730839483924513
0.0056394790299236774,0.29523424878836835,0.9719305331179321,0.08730839483924513
0.00563401635736227,0.29523424878836835,0.9721324717285945,0.08730839483924513
0.005621714051812887,0.29664781906300486,0.9721324717285945,0.08730839483924513
0.0056144664995372295,0.29664781906300486,0.9725363489499192,0.08730839483924513
0.0055961343459784985,0.29745557350565427,0.9725363489499192,0.08730839483924513
0.005595548544079065,0.29745557350565427,0.9727382875605816,0.08730839483924513
0.0055831256322562695,0.29806138933764137,0.9727382875605816,0.08730839483924513
0.005582598503679037,0.29806138933764137,0.972940226171244,0.08730839483924513
0.005553706083446741,0.2986672051696284,0.972940226171244,0.08730839483924513
0.005548256915062666,0.2986672051696284,0.9731421647819063,0.08730839483924513
0.0055444082245230675,0.2992730210016155,0.9731421647819063,0.08730839483924513
0.005543855018913746,0.2992730210016155,0.9733441033925686,0.08730839483924513
0.005523528903722763,0.29987883683360256,0.9733441033925686,0.08730839483924513
0.005520930513739586,0.29987883683360256,0.973546042003231,0.08730839483924513
0.005497280042618513,0.3008885298869144,0.973546042003231,0.08730839483924513
0.005495936144143343,0.3008885298869144,0.9737479806138933,0.08730839483924513
0.005490760784596205,0.30129240710823907,0.9737479806138933,0.08730839483924513
0.0054834201000630856,0.30129240710823907,0.9739499192245558,0.08730839483924513
0.005481584928929806,0.3016962843295638,0.9739499192245558,0.08730839483924513
0.005481126252561808,0.3016962843295638,0.9741518578352181,0.08730839483924513
0.005468518473207951,0.30250403877221327,0.9741518578352181,0.08730839483924513
0.005457129795104265,0.30250403877221327,0.9743537964458805,0.08730839483924513
0.005431697703897953,0.30432148626817446,0.9743537964458805,0.08730839483924513
0.005405880510807037,0.30432148626817446,0.9747576736672051,0.08730839483924513
0.005381450988352299,0.30573505654281097,0.9747576736672051,0.08730839483924513
0.005379746668040752,0.30573505654281097,0.9749596122778675,0.08730839483924513
0.005344352684915066,0.3069466882067851,0.9749596122778675,0.08730839483924513
0.005341546144336462,0.3069466882067851,0.9751615508885298,0.08730839483924513
0.005340930074453354,0.3071486268174475,0.9751615508885298,0.08730839483924513
0.005338373593986034,0.3071486268174475,0.9753634894991923,0.08730839483924513
0.005283287726342678,0.308562197092084,0.9753634894991923,0.08730839483924513
0.005279552657157183,0.308562197092084,0.975767366720517,0.08730839483924513
0.005266409832984209,0.30936995153473346,0.975767366720517,0.08730839483924513
0.005262389779090881,0.30936995153473346,0.9759693053311793,0.08730839483924513
0.005239235237240791,0.3105815831987076,0.9759693053311793,0.08730839483924513
0.005237993784248829,0.3105815831987076,0.976373182552504,0.08730839483924513
0.005216143559664488,0.31118739903069464,0.976373182552504,0.08730839483924513
0.005215250421315432,0.31118739903069464,0.9765751211631664,0.08730839483924513
0.005112479906529188,0.3150242326332795,0.9765751211631664,0.08730839483924513
0.005110910627990961,0.3150242326332795,0.9767770597738288,0.08730839483924513
0.005095497239381075,0.3154281098546042,0.9767770597738288,0.08730839483924513
0.005094913765788078,0.3154281098546042,0.9769789983844911,0.08730839483924513
0.0050848438404500484,0.3158319870759289,0.9769789983844911,0.08730839483924513
0.005067209247499704,0.3158319870759289,0.9771809369951535,0.08730839483924513
0.005051338579505682,0.31623586429725364,0.9771809369951535,0.08730839483924513
0.005049703177064657,0.31623586429725364,0.9773828756058158,0.08730839483924513
0.005010227207094431,0.3178513731825525,0.9773828756058158,0.08730839483924513
0.005004616919904947,0.3178513731825525,0.9775848142164781,0.08730839483924513
0.005001308862119913,0.31845718901453957,0.9775848142164781,0.08730839483924513
0.00500111049041152,0.31845718901453957,0.9777867528271406,0.08730839483924513
0.0049908836372196674,0.3188610662358643,0.9777867528271406,0.08730839483924513
0.004990418441593647,0.3188610662358643,0.9779886914378029,0.08730839483924513
0.004901046399027109,0.3226978998384491,0.9779886914378029,0.08730839483924513
0.004900469910353422,0.3226978998384491,0.9781906300484653,0.08730839483924513
0.004868187941610813,0.32390953150242324,0.9781906300484653,0.08730839483924513
0.004865787457674742,0.32390953150242324,0.9783925686591276,0.08730839483924513
0.004844143055379391,0.3249192245557351,0.9783925686591276,0.08730839483924513
0.004836194682866335,0.3249192245557351,0.97859450726979,0.08730839483924513
0.004786663223057985,0.32734248788368336,0.97859450726979,0.08730839483924513
0.004783226642757654,0.32734248788368336,0.9787964458804523,0.08730839483924513
0.004778561647981405,0.32754442649434573,0.9787964458804523,0.08730839483924513
0.004775246139615774,0.32754442649434573,0.9789983844911146,0.08730839483924513
0.004754005465656519,0.3285541195476575,0.9789983844911146,0.08730839483924513
0.004752583336085081,0.3285541195476575,0.9792003231017771,0.08730839483924513
0.004727076273411512,0.3305735056542811,0.9792003231017771,0.08730839483924513
0.004721709527075291,0.3305735056542811,0.9794022617124394,0.08730839483924513
0.004682472441345453,0.33340064620355414,0.9794022617124394,0.08730839483924513
0.004681238904595375,0.33340064620355414,0.9796042003231018,0.08730839483924513
0.004668360576033592,0.3346122778675283,0.9796042003231018,0.08730839483924513
0.004661597311496735,0.3346122778675283,0.9798061389337641,0.08730839483924513
0.004646937362849712,0.33501615508885296,0.9798061389337641,0.08730839483924513
0.0046448917128145695,0.33501615508885296,0.9800080775444265,0.08730839483924513
0.0046277474611997604,0.3360258481421648,0.9800080775444265,0.08730839483924513
0.00462770089507103,0.3360258481421648,0.9802100161550888,0.08730839483924513
0.00462594348937273,0.33622778675282716,0.9802100161550888,0.08730839483924513
0.0046187047846615314,0.33622778675282716,0.9804119547657512,0.08730839483924513
0.004609482362866402,0.3374394184168013,0.9804119547657512,0.08730839483924513
0.0046072350814938545,0.3374394184168013,0.9806138933764136,0.08730839483924513
0.00457752263173461,0.33945880452342486,0.9806138933764136,0.08730839483924513
0.00457346998155117,0.33945880452342486,0.9808158319870759,0.08730839483924513
0.004558216780424118,0.34026655896607433,0.9808158319870759,0.08730839483924513
0.004554201383143663,0.34026655896607433,0.9810177705977383,0.08730839483924513
0.0045456793159246445,0.340670436187399,0.9810177705977383,0.08730839483924513
0.004542403854429722,0.340670436187399,0.9812197092084006,0.08730839483924513
0.004519467707723379,0.3408723747980614,0.9812197092084006,0.08730839483924513
0.004516948014497757,0.3408723747980614,0.981421647819063,0.08730839483924513
0.004505140706896782,0.34168012924071084,0.981421647819063,0.08730839483924513
0.004503986332565546,0.34168012924071084,0.9816235864297254,0.08730839483924513
0.004411578178405762,0.3465266558966074,0.9816235864297254,0.08730839483924513
0.004411117173731327,0.3465266558966074,0.9818255250403877,0.08730839483924513
0.004265110474079847,0.3529886914378029,0.9818255250403877,0.08730839483924513
0.004262698348611593,0.3529886914378029,0.9820274636510501,0.08730839483924513
0.0042066024616360664,0.35440226171243944,0.9820274636510501,0.08730839483924513
0.004206427838653326,0.35440226171243944,0.9822294022617124,0.08730839483924513
0.004203214775770903,0.3548061389337641,0.9822294022617124,0.08730839483924513
0.004201438743621111,0.3548061389337641,0.9826332794830371,0.08730839483924513
0.004198557697236538,0.3550080775444265,0.9826332794830371,0.08730839483924513
0.00419558584690094,0.3550080775444265,0.9828352180936996,0.08730839483924513
0.004191407933831215,0.3554119547657512,0.9828352180936996,0.08730839483924513
0.004187240730971098,0.3554119547657512,0.9830371567043619,0.08730839483924513
0.004182963166385889,0.3560177705977383,0.9830371567043619,0.08730839483924513
0.004181158263236284,0.3560177705977383,0.9832390953150242,0.08730839483924513
0.004156924318522215,0.3574313408723748,0.9832390953150242,0.08730839483924513
0.004153451416641474,0.3574313408723748,0.9834410339256866,0.08730839483924513
0.004138974938541651,0.35823909531502424,0.9834410339256866,0.08730839483924513
0.004133043810725212,0.35823909531502424,0.9836429725363489,0.08730839483924513
0.0040866718627512455,0.36106623586429726,0.9836429725363489,0.08730839483924513
0.004086654167622328,0.36106623586429726,0.9838449111470113,0.08730839483924513
0.004080095794051886,0.3616720516962843,0.9838449111470113,0.08730839483924513
0.0040780347771942616,0.3616720516962843,0.9840468497576736,0.08730839483924513
0.004051459487527609,0.3628836833602585,0.9840468497576736,0.08730839483924513
0.004047495312988758,0.3628836833602585,0.9842487883683361,0.08730839483924513
0.004037034697830677,0.3636914378029079,0.9842487883683361,0.08730839483924513
0.0040235319174826145,0.3636914378029079,0.9844507269789984,0.08730839483924513
0.003985075280070305,0.3661147011308562,0.9844507269789984,0.08730839483924513
0.003976303618401289,0.3661147011308562,0.9846526655896607,0.08730839483924513
0.003942292183637619,0.3681340872374798,0.9846526655896607,0.08730839483924513
0.003942115232348442,0.3681340872374798,0.9848546042003231,0.08730839483924513
0.003881386946886778,0.37096122778675283,0.9848546042003231,0.08730839483924513
0.0038749384693801403,0.37096122778675283,0.9850565428109854,0.08730839483924513
0.00384110608138144,0.3719709208400646,0.9850565428109854,0.08730839483924513
0.003836028976365924,0.3719709208400646,0.9852584814216478,0.08730839483924513
0.003787119872868061,0.375,0.9852584814216478,0.08730839483924513
0.003782083047553897,0.375,0.9854604200323102,0.08730839483924513
0.0037210711743682623,0.3788368336025848,0.9854604200323102,0.08730839483924513
0.003720343578606844,0.3788368336025848,0.9856623586429726,0.08730839483924513
0.0036534348037093878,0.38348142164781907,0.9856623586429726,0.08730839483924513
0.0036508028861135244,0.38348142164781907,0.9858642972536349,0.08730839483924513
0.0035505183041095734,0.3905492730210016,0.9858642972536349,0.08730839483924513
0.0035399836488068104,0.3905492730210016,0.9860662358642972,0.08730839483924513
0.003516140393912792,0.3921647819063005,0.9860662358642972,0.08730839483924513
0.00351317273452878,0.3921647819063005,0.9862681744749596,0.08730839483924513
0.0034002403263002634,0.39963651050080773,0.9862681744749596,0.08730839483924513
0.0033996193669736385,0.39963651050080773,0.9864701130856219,0.08730839483924513
0.0033810758031904697,0.401453957996769,0.9864701130856219,0.08730839483924513
0.0033786618150770664,0.401453957996769,0.9866720516962844,0.08730839483924513
0.0033378018997609615,0.40468497576736673,0.9866720516962844,0.08730839483924513
0.003329816274344921,0.40468497576736673,0.9868739903069467,0.08730839483924513
0.0033099132124334574,0.4056946688206785,0.9868739903069467,0.08730839483924513
0.0033083425369113684,0.4056946688206785,0.9872778675282714,0.08730839483924513
0.003249063389375806,0.40973344103392567,0.9872778675282714,0.08730839483924513
0.0032490340527147055,0.40973344103392567,0.9874798061389337,0.08730839483924513
0.00322440336458385,0.4109450726978998,0.9874798061389337,0.08730839483924513
0.0032215246465057135,0.4109450726978998,0.9876817447495961,0.08730839483924513
0.003217349061742425,0.4115508885298869,0.9876817447495961,0.08730839483924513
0.0032157518435269594,0.4115508885298869,0.9878836833602584,0.08730839483924513
0.0031460088212043047,0.4170032310177706,0.9878836833602584,0.08730839483924513
0.0031397801358252764,0.4170032310177706,0.9880856219709209,0.08730839483924513
0.003118785796687007,0.41922455573505657,0.9880856219709209,0.08730839483924513
0.0031143766827881336,0.41922455573505657,0.9882875605815832,0.08730839483924513
0.0030618724413216114,0.4218497576736672,0.9882875605815832,0.08730839483924513
0.0030616328585892916,0.4218497576736672,0.9884894991922456,0.08730839483924513
0.0030246346723288298,0.42407108239095315,0.9884894991922456,0.08730839483924513
0.0030243194196373224,0.42407108239095315,0.9886914378029079,0.08730839483924513
0.0029858786147087812,0.4266962843295638,0.9886914378029079,0.08730839483924513
0.002983447629958391,0.4266962843295638,0.9888933764135702,0.08730839483924513
0.0029307312797755003,0.43154281098546043,0.9888933764135702,0.08730839483924513
0.0029282202012836933,0.43154281098546043,0.9890953150242326,0.08730839483924513
0.0028404933400452137,0.4378029079159935,0.9890953150242326,0.08730839483924513
0.002840302884578705,0.4378029079159935,0.989297253634895,0.08730839483924513
0.0028173946775496006,0.43881260096930536,0.989297253634895,0.08730839483924513
0.002814145991578698,0.43881260096930536,0.9894991922455574,0.08730839483924513
0.0027771012391895056,0.4422455573505654,0.9894991922455574,0.08730839483924513
0.0027752358000725508,0.4422455573505654,0.9897011308562197,0.08730839483924513
0.0026986359152942896,0.44890953150242324,0.9897011308562197,0.08730839483924513
0.002696557203307748,0.44890953150242324,0.9899030694668821,0.08730839483924513
0.002694230293855071,0.449313408723748,0.9899030694668821,0.08730839483924513
0.0026914060581475496,0.449313408723748,0.9901050080775444,0.08730839483924513
0.002679393859580159,0.45092891760904685,0.9901050080775444,0.08730839483924513
0.0026732853148132563,0.45092891760904685,0.9903069466882067,0.08730839483924513
0.002668729517608881,0.45193861066235863,0.9903069466882067,0.08730839483924513
0.002667416585609317,0.45193861066235863,0.9905088852988692,0.08730839483924513
0.0024539721198379993,0.46668012924071084,0.9905088852988692,0.08730839483924513
0.002451360924169421,0.46668012924071084,0.9907108239095315,0.08730839483924513
0.002301786793395877,0.4806138933764136,0.9907108239095315,0.08730839483924513
0.002300225431099534,0.4806138933764136,0.9909127625201939,0.08730839483924513
0.0021896190010011196,0.4897011308562197,0.9909127625201939,0.08730839483924513
0.00218755379319191,0.4897011308562197,0.9911147011308562,0.08730839483924513
0.0021644230000674725,0.49212439418416803,0.9911147011308562,0.08730839483924513
0.00216226140037179,0.49212439418416803,0.9913166397415186,0.08730839483924513
0.0021070875227451324,0.49878836833602586,0.9913166397415186,0.08730839483924513
0.0021056649275124073,0.49878836833602586,0.9915185783521809,0.08730839483924513
0.002091275528073311,0.5010096930533118,0.9915185783521809,0.08730839483924513
0.002089919289574027,0.5010096930533118,0.9919224555735057,0.08730839483924513
0.002042389241978526,0.505048465266559,0.9919224555735057,0.08730839483924513
0.0020393719896674156,0.505048465266559,0.9923263327948304,0.08730839483924513
0.00197371793910861,0.5121163166397416,0.9923263327948304,0.08730839483924513
0.001973226899281144,0.5121163166397416,0.9925282714054927,0.08730839483924513
0.001966801704838872,0.5133279483037156,0.9925282714054927,0.08730839483924513
0.00196462101303041,0.5133279483037156,0.9927302100161551,0.08730839483924513
0.0019469877006486058,0.5151453957996769,0.9927302100161551,0.08730839483924513
0.0019431327236816287,0.5151453957996769,0.9929321486268174,0.08730839483924513
0.0019223924027755857,0.5179725363489499,0.9929321486268174,0.08730839483924513
0.0019184284610673785,0.5179725363489499,0.9931340872374798,0.08730839483924513
0.001896359957754612,0.5216074313408724,0.9931340872374798,0.08730839483924513
0.001895638182759285,0.5216074313408724,0.9933360258481422,0.08730839483924513
0.0018778067314997315,0.523626817447496,0.9933360258481422,0.08730839483924513
0.0018708996940404177,0.523626817447496,0.9935379644588045,0.08730839483924513
0.0018402747809886932,0.5280694668820679,0.9935379644588045,0.08730839483924513
0.001836996991187334,0.5280694668820679,0.9937399030694669,0.08730839483924513
0.001649646321311593,0.5480613893376414,0.9937399030694669,0.08730839483924513
0.0016467480454593897,0.5480613893376414,0.9939418416801292,0.08730839483924513
0.0016401102766394615,0.5494749596122779,0.9939418416801292,0.08730839483924513
0.001639684196561575,0.5494749596122779,0.9941437802907916,0.08730839483924513
0.0014920528046786785,0.5676494345718901,0.9941437802907916,0.08730839483924513
0.00149080203846097,0.5676494345718901,0.994345718901454,0.08730839483924513
0.0014399915235117078,0.5739095315024233,0.994345718901454,0.08730839483924513
0.0014396865153685212,0.5739095315024233,0.9945476575121163,0.08730839483924513
0.0013427452649921179,0.5864297253634895,0.9945476575121163,0.08730839483924513
0.0013417423469945788,0.5864297253634895,0.9947495961227787,0.08730839483924513
0.0012168735265731812,0.5999596122778675,0.9947495961227787,0.08730839483924513
0.0012161515187472105,0.5999596122778675,0.994951534733441,0.08730839483924513
0.0011755559826269746,0.6062197092084006,0.994951534733441,0.08730839483924513
0.0011752629652619362,0.6062197092084006,0.9951534733441034,0.08730839483924513
0.0011737977620214224,0.6068255250403877,0.9951534733441034,0.08730839483924513
0.001173707889392972,0.6068255250403877,0.9953554119547657,0.08730839483924513
0.0010905942181125283,0.6175282714054927,0.9953554119547657,0.08730839483924513
0.0010873962892219424,0.6175282714054927,0.9957592891760905,0.08730839483924513
0.000992378918454051,0.6322697899838449,0.9957592891760905,0.08730839483924513
0.0009904999751597643,0.6322697899838449,0.9959612277867528,0.08730839483924513
0.0008610985823906958,0.6552907915993538,0.9959612277867528,0.08730839483924513
0.0008609039941802621,0.6552907915993538,0.9961631663974152,0.08730839483924513
0.0008176628034561872,0.6641760904684976,0.9961631663974152,0.08730839483924513
0.0008174550603143871,0.6641760904684976,0.9963651050080775,0.08730839483924513
0.000815717619843781,0.6647819063004846,0.9963651050080775,0.08730839483924513
0.000815328152384609,0.6647819063004846,0.9965670436187399,0.08730839483924513
0.00056099658831954,0.7126413570274637,0.9965670436187399,0.08730839483924513
0.0005603127065114677,0.7126413570274637,0.9967689822294022,0.08730839483924513
0.0005600156728178263,0.712843295638126,0.9967689822294022,0.08730839483924513
0.0005596134578809142,0.712843295638126,0.9969709208400647,0.08730839483924513
0.0005481135449372232,0.7148626817447497,0.9969709208400647,0.08730839483924513
0.0005472020129673183,0.7148626817447497,0.997172859450727,0.08730839483924513
0.0005240016034804285,0.7203150242326333,0.997172859450727,0.08730839483924513
0.0005238642916083336,0.7203150242326333,0.9973747980613893,0.08730839483924513
0.0004987473948858678,0.7249596122778675,0.9973747980613893,0.08730839483924513
0.0004981182282790542,0.7249596122778675,0.9975767366720517,0.08730839483924513
0.0004164364654570818,0.7453554119547657,0.9975767366720517,0.08730839483924513
0.00041436171159148216,0.7453554119547657,0.997778675282714,0.08730839483924513
0.00036643416387960315,0.7568659127625202,0.997778675282714,0.08730839483924513
0.0003660685324575752,0.7568659127625202,0.9979806138933764,0.08730839483924513
0.0003413316735532135,0.7633279483037156,0.9979806138933764,0.08730839483924513
0.00034125373349525034,0.7633279483037156,0.9981825525040388,0.08730839483924513
0.000295951816951856,0.7758481421647819,0.9981825525040388,0.08730839483924513
0.0002954343508463353,0.7758481421647819,0.9983844911147012,0.08730839483924513
0.00024903504527173936,0.7909935379644588,0.9983844911147012,0.08730839483924513
0.0002490329497959465,0.7909935379644588,0.9985864297253635,0.08730839483924513
0.000195872358744964,0.808562197092084,0.9985864297253635,0.08730839483924513
0.00019462195632513613,0.808562197092084,0.9987883683360258,0.08730839483924513
0.00016756670083850622,0.8156300484652665,0.9987883683360258,0.08730839483924513
0.0001655699306866154,0.8156300484652665,0.9989903069466882,0.08730839483924513
7.093133172020316e-05,0.8624798061389337,0.9989903069466882,0.08730839483924513
7.081148942233995e-05,0.8624798061389337,0.9991922455573505,0.08730839483924513
5.5092470574891195e-05,0.8729806138933764,0.9991922455573505,0.08730839483924513
5.438159860204905e-05,0.8729806138933764,0.999394184168013,0.08730839483924513
1.000958127406193e-05,0.922859450726979,0.999394184168013,0.08730839483924513
9.836047865974251e-06,0.922859450726979,0.9995961227786753,0.08730839483924513
9.808044524106663e-06,0.9230613893376414,0.9995961227786753,0.08730839483924513
9.805152330955025e-06,0.9230613893376414,0.9997980613893377,0.08730839483924513
2.5633698896854185e-06,0.952140549273021,0.9997980613893377,0.08730839483924513
2.5458475647610612e-06,0.952140549273021,1.0,0.08730839483924513
4.5575960783139635e-09,1.0,1.0,0.08730839483924513


==> figures/data/vanishing/maxposterior_eps1_roc_data.csv <==
threshold,TPR,FPR,AUROC
inf,0.0,0.0,0.024592142728513594
0.3073784410953522,0.0,0.00020193861066235866,0.024592142728513594
0.13692526519298553,0.0,0.03251211631663974,0.024592142728513594
0.13660790026187897,0.00020193861066235866,0.03251211631663974,0.024592142728513594
0.12047524005174637,0.00020193861066235866,0.046647819063004844,0.024592142728513594
0.12028733640909195,0.0004038772213247173,0.046647819063004844,0.024592142728513594
0.09032919257879257,0.0004038772213247173,0.09309369951534734,0.024592142728513594
0.09032830595970154,0.0006058158319870759,0.09309369951534734,0.024592142728513594
0.08205902576446533,0.0006058158319870759,0.10945072697899838,0.024592142728513594
0.08201803267002106,0.0008077544426494346,0.10945072697899838,0.024592142728513594
0.0789085403084755,0.0008077544426494346,0.11732633279483037,0.024592142728513594
0.07885514944791794,0.0010096930533117932,0.11732633279483037,0.024592142728513594
0.07845688611268997,0.0010096930533117932,0.11853796445880452,0.024592142728513594
0.078395314514637,0.0012116316639741518,0.11853796445880452,0.024592142728513594
0.07783644646406174,0.0012116316639741518,0.1201534733441034,0.024592142728513594
0.07782261073589325,0.0014135702746365104,0.1201534733441034,0.024592142728513594
0.07317189127206802,0.0014135702746365104,0.13610662358642972,0.024592142728513594
0.07316754758358002,0.0016155088852988692,0.13610662358642972,0.024592142728513594
0.07240572571754456,0.0016155088852988692,0.13852988691437804,0.024592142728513594
0.07236147671937943,0.0018174474959612278,0.13852988691437804,0.024592142728513594
0.06244350224733353,0.0018174474959612278,0.17548465266558966,0.024592142728513594
0.06235966086387634,0.0020193861066235864,0.17548465266558966,0.024592142728513594
0.06171669811010361,0.0020193861066235864,0.17932148626817448,0.024592142728513594
0.0616198293864727,0.0022213247172859453,0.17932148626817448,0.024592142728513594
0.061330314725637436,0.0022213247172859453,0.1811389337641357,0.024592142728513594
0.06126756966114044,0.0024232633279483036,0.1811389337641357,0.024592142728513594
0.06002972275018692,0.0024232633279483036,0.18739903069466882,0.024592142728513594
0.060006652027368546,0.0026252019386106625,0.18739903069466882,0.024592142728513594
0.05894041433930397,0.0026252019386106625,0.19365912762520193,0.024592142728513594
0.0589015930891037,0.002827140549273021,0.19365912762520193,0.024592142728513594
0.056731998920440674,0.002827140549273021,0.20516962843295639,0.024592142728513594
0.056730616837739944,0.0030290791599353797,0.20516962843295639,0.024592142728513594
0.05599195882678032,0.0030290791599353797,0.20860258481421648,0.024592142728513594
0.05592774972319603,0.0032310177705977385,0.20860258481421648,0.024592142728513594
0.05568579211831093,0.0032310177705977385,0.210016155088853,0.024592142728513594
0.05561433732509613,0.003432956381260097,0.210016155088853,0.024592142728513594
0.052872173488140106,0.003432956381260097,0.22879644588045234,0.024592142728513594
0.05285298451781273,0.0036348949919224557,0.22879644588045234,0.024592142728513594
0.05266514793038368,0.0036348949919224557,0.23000807754442648,0.024592142728513594
0.05263950303196907,0.003836833602584814,0.23000807754442648,0.024592142728513594
0.05158602073788643,0.003836833602584814,0.2372778675282714,0.024592142728513594
0.0515623465180397,0.004038772213247173,0.2372778675282714,0.024592142728513594
0.04832495003938675,0.004038772213247173,0.2617124394184168,0.024592142728513594
0.04831581562757492,0.004240710823909532,0.2617124394184168,0.024592142728513594
0.048260368406772614,0.004240710823909532,0.26252019386106623,0.024592142728513594
0.04822937399148941,0.0044426494345718905,0.26252019386106623,0.024592142728513594
0.047335680574178696,0.0044426494345718905,0.27140549273021003,0.024592142728513594
0.04723815992474556,0.004846526655896607,0.27140549273021003,0.024592142728513594
0.0466349720954895,0.004846526655896607,0.27584814216478193,0.024592142728513594
0.04663010686635971,0.005048465266558966,0.27584814216478193,0.024592142728513594
0.045854680240154266,0.005048465266558966,0.2813004846526656,0.024592142728513594
0.045809563249349594,0.005452342487883684,0.2813004846526656,0.024592142728513594
0.04533812031149864,0.005452342487883684,0.28392568659127626,0.024592142728513594
0.045321326702833176,0.005654281098546042,0.28392568659127626,0.024592142728513594
0.043974876403808594,0.005654281098546042,0.2964458804523425,0.024592142728513594
0.043958887457847595,0.0058562197092084005,0.2964458804523425,0.024592142728513594
0.043204888701438904,0.0058562197092084005,0.30250403877221327,0.024592142728513594
0.04320339858531952,0.006058158319870759,0.30250403877221327,0.024592142728513594
0.0423864908516407,0.006058158319870759,0.3089660743134087,0.024592142728513594
0.04237821698188782,0.006260096930533118,0.3089660743134087,0.024592142728513594
0.04230115935206413,0.006260096930533118,0.3095718901453958,0.024592142728513594
0.04229727387428284,0.006462035541195477,0.3095718901453958,0.024592142728513594
0.04206359013915062,0.006462035541195477,0.311389337641357,0.024592142728513594
0.04206285998225212,0.006663974151857835,0.311389337641357,0.024592142728513594
0.04083890840411186,0.006663974151857835,0.3222940226171244,0.024592142728513594
0.04080798104405403,0.006865912762520194,0.3222940226171244,0.024592142728513594
0.040086835622787476,0.006865912762520194,0.3315831987075929,0.024592142728513594
0.04008455574512482,0.0070678513731825526,0.3315831987075929,0.024592142728513594
0.03985459357500076,0.0070678513731825526,0.3346122778675283,0.024592142728513594
0.03983904793858528,0.007269789983844911,0.3346122778675283,0.024592142728513594
0.038868580013513565,0.007269789983844911,0.34491114701130854,0.024592142728513594
0.03884614259004593,0.00747172859450727,0.34491114701130854,0.024592142728513594
0.03821486234664917,0.00747172859450727,0.3525848142164782,0.024592142728513594
0.03817892447113991,0.007673667205169628,0.3525848142164782,0.024592142728513594
0.037792738527059555,0.007673667205169628,0.3578352180936995,0.024592142728513594
0.037757232785224915,0.007875605815831988,0.3578352180936995,0.024592142728513594
0.03737855702638626,0.007875605815831988,0.36187399030694667,0.024592142728513594
0.03737790510058403,0.008077544426494346,0.36187399030694667,0.024592142728513594
0.03720688447356224,0.008077544426494346,0.36409531502423265,0.024592142728513594
0.03713374584913254,0.008279483037156704,0.36409531502423265,0.024592142728513594
0.036315396428108215,0.008279483037156704,0.3739903069466882,0.024592142728513594
0.03626859560608864,0.008481421647819063,0.3739903069466882,0.024592142728513594
0.036053288727998734,0.008481421647819063,0.37681744749596124,0.024592142728513594
0.03601500391960144,0.008683360258481421,0.37681744749596124,0.024592142728513594
0.03586144372820854,0.008683360258481421,0.37863489499192243,0.024592142728513594
0.03582925722002983,0.008885298869143781,0.37863489499192243,0.024592142728513594
0.0348479337990284,0.008885298869143781,0.3891357027463651,0.024592142728513594
0.03484105318784714,0.009087237479806139,0.3891357027463651,0.024592142728513594
0.03446778282523155,0.009087237479806139,0.3949919224555735,0.024592142728513594
0.03443567827343941,0.009289176090468497,0.3949919224555735,0.024592142728513594
0.03433723375201225,0.009289176090468497,0.3960016155088853,0.024592142728513594
0.034329332411289215,0.009491114701130857,0.3960016155088853,0.024592142728513594
0.033707715570926666,0.009491114701130857,0.4052907915993538,0.024592142728513594
0.03368661180138588,0.009693053311793215,0.4052907915993538,0.024592142728513594
0.03310653939843178,0.009693053311793215,0.412156704361874,0.024592142728513594
0.03310385346412659,0.009894991922455574,0.412156704361874,0.024592142728513594
0.0330946147441864,0.009894991922455574,0.4123586429725363,0.024592142728513594
0.03308281674981117,0.010096930533117932,0.4123586429725363,0.024592142728513594
0.033025991171598434,0.010096930533117932,0.4129644588045234,0.024592142728513594
0.033021263778209686,0.01029886914378029,0.4129644588045234,0.024592142728513594
0.03299859166145325,0.01029886914378029,0.41336833602584816,0.024592142728513594
0.032990846782922745,0.01050080775444265,0.41336833602584816,0.024592142728513594
0.03295435011386871,0.01050080775444265,0.41377221324717284,0.024592142728513594
0.03292516991496086,0.010702746365105008,0.41377221324717284,0.024592142728513594
0.0325448215007782,0.010702746365105008,0.4194264943457189,0.024592142728513594
0.03253699839115143,0.010904684975767368,0.4194264943457189,0.024592142728513594
0.032345663756132126,0.010904684975767368,0.42104200323101776,0.024592142728513594
0.0323442779481411,0.011106623586429725,0.42104200323101776,0.024592142728513594
0.032020606100559235,0.011106623586429725,0.42649434571890144,0.024592142728513594
0.03201023489236832,0.011308562197092083,0.42649434571890144,0.024592142728513594
0.03166145458817482,0.011308562197092083,0.43154281098546043,0.024592142728513594
0.03164629638195038,0.011712439418416801,0.43154281098546043,0.024592142728513594
0.031320713460445404,0.011712439418416801,0.436389337641357,0.024592142728513594
0.03128612041473389,0.01191437802907916,0.436389337641357,0.024592142728513594
0.031054196879267693,0.01191437802907916,0.44063004846526654,0.024592142728513594
0.03105025738477707,0.012116316639741519,0.44063004846526654,0.024592142728513594
0.03090217150747776,0.012116316639741519,0.44264943457189015,0.024592142728513594
0.030870098620653152,0.012318255250403877,0.44264943457189015,0.024592142728513594
0.030706040561199188,0.012318255250403877,0.4454765751211632,0.024592142728513594
0.030688989907503128,0.012520193861066236,0.4454765751211632,0.024592142728513594
0.03068096749484539,0.012520193861066236,0.44567851373182554,0.024592142728513594
0.030680034309625626,0.012722132471728594,0.44567851373182554,0.024592142728513594
0.030572563409805298,0.012722132471728594,0.4476978998384491,0.024592142728513594
0.030561400577425957,0.012924071082390954,0.4476978998384491,0.024592142728513594
0.030100321397185326,0.012924071082390954,0.45638126009693053,0.024592142728513594
0.03007311187684536,0.013126009693053312,0.45638126009693053,0.024592142728513594
0.0299720149487257,0.013126009693053312,0.45860258481421645,0.024592142728513594
0.029934389516711235,0.01352988691437803,0.45860258481421645,0.024592142728513594
0.02957119792699814,0.01352988691437803,0.462843295638126,0.024592142728513594
0.02956830896437168,0.013731825525040387,0.462843295638126,0.024592142728513594
0.029417822137475014,0.013731825525040387,0.46668012924071084,0.024592142728513594
0.029413828626275063,0.013933764135702747,0.46668012924071084,0.024592142728513594
0.02888660505414009,0.013933764135702747,0.4761712439418417,0.024592142728513594
0.028844360262155533,0.014135702746365105,0.4761712439418417,0.024592142728513594
0.02881292812526226,0.014135702746365105,0.4769789983844911,0.024592142728513594
0.028795447200536728,0.014337641357027463,0.4769789983844911,0.024592142728513594
0.028610941022634506,0.014337641357027463,0.4800080775444265,0.024592142728513594
0.02858586609363556,0.014539579967689823,0.4800080775444265,0.024592142728513594
0.02831191010773182,0.014539579967689823,0.484248788368336,0.024592142728513594
0.02829526737332344,0.01474151857835218,0.484248788368336,0.024592142728513594
0.028158344328403473,0.01474151857835218,0.4880856219709208,0.024592142728513594
0.02815329283475876,0.01494345718901454,0.4880856219709208,0.024592142728513594
0.027899442240595818,0.01494345718901454,0.49151857835218093,0.024592142728513594
0.02789703756570816,0.015145395799676898,0.49151857835218093,0.024592142728513594
0.027770981192588806,0.015145395799676898,0.49515347334410337,0.024592142728513594
0.0277437511831522,0.015549273021001616,0.49515347334410337,0.024592142728513594
0.027550894767045975,0.015549273021001616,0.49878836833602586,0.024592142728513594
0.027537712827324867,0.015751211631663976,0.49878836833602586,0.024592142728513594
0.027522170916199684,0.015751211631663976,0.4991922455573506,0.024592142728513594
0.027516718953847885,0.015953150242326332,0.4991922455573506,0.024592142728513594
0.027364997193217278,0.015953150242326332,0.5014135702746365,0.024592142728513594
0.027361148968338966,0.01615508885298869,0.5014135702746365,0.024592142728513594
0.027217039838433266,0.01615508885298869,0.5032310177705978,0.024592142728513594
0.02718396671116352,0.01635702746365105,0.5032310177705978,0.024592142728513594
0.02694201096892357,0.01635702746365105,0.5080775444264943,0.024592142728513594
0.02694130130112171,0.016558966074313407,0.5080775444264943,0.024592142728513594
0.026857303455471992,0.016558966074313407,0.5094911147011308,0.024592142728513594
0.026820525527000427,0.016760904684975767,0.5094911147011308,0.024592142728513594
0.02673845738172531,0.016760904684975767,0.5113085621970921,0.024592142728513594
0.02672896720468998,0.016962843295638127,0.5113085621970921,0.024592142728513594
0.026390258222818375,0.016962843295638127,0.5183764135702746,0.024592142728513594
0.02636152133345604,0.017164781906300483,0.5183764135702746,0.024592142728513594
0.026156052947044373,0.017164781906300483,0.5222132471728594,0.024592142728513594
0.02614586241543293,0.017366720516962843,0.5222132471728594,0.024592142728513594
0.026004614308476448,0.017366720516962843,0.5244345718901454,0.024592142728513594
0.026000957936048508,0.017568659127625202,0.5244345718901454,0.024592142728513594
0.025898586958646774,0.017568659127625202,0.527059773828756,0.024592142728513594
0.025898095220327377,0.017770597738287562,0.527059773828756,0.024592142728513594
0.025847017765045166,0.017770597738287562,0.5282714054927302,0.024592142728513594
0.025844547897577286,0.01797253634894992,0.5282714054927302,0.024592142728513594
0.025792403146624565,0.01797253634894992,0.528675282714055,0.024592142728513594
0.025784354656934738,0.018174474959612278,0.528675282714055,0.024592142728513594
0.02533365786075592,0.018174474959612278,0.539983844911147,0.024592142728513594
0.025328975170850754,0.018376413570274638,0.539983844911147,0.024592142728513594
0.02523239329457283,0.018376413570274638,0.5413974151857835,0.024592142728513594
0.025192907080054283,0.018578352180936994,0.5413974151857835,0.024592142728513594
0.025092575699090958,0.018578352180936994,0.5436187399030694,0.024592142728513594
0.025090862065553665,0.018780290791599354,0.5436187399030694,0.024592142728513594
0.024986211210489273,0.018780290791599354,0.5462439418416801,0.024592142728513594
0.024975774809718132,0.018982229402261713,0.5462439418416801,0.024592142728513594
0.024862736463546753,0.018982229402261713,0.5476575121163166,0.024592142728513594
0.02485036849975586,0.01918416801292407,0.5476575121163166,0.024592142728513594
0.02480955608189106,0.01918416801292407,0.5480613893376414,0.024592142728513594
0.024794241413474083,0.01938610662358643,0.5480613893376414,0.024592142728513594
0.024784917011857033,0.01938610662358643,0.5482633279483037,0.024592142728513594
0.024751847609877586,0.01958804523424879,0.5482633279483037,0.024592142728513594
0.024679912254214287,0.01958804523424879,0.5494749596122779,0.024592142728513594
0.024658203125,0.01978998384491115,0.5494749596122779,0.024592142728513594
0.024220477789640427,0.01978998384491115,0.5595718901453958,0.024592142728513594
0.024211036041378975,0.019991922455573505,0.5595718901453958,0.024592142728513594
0.024175291880965233,0.019991922455573505,0.5609854604200323,0.024592142728513594
0.024171113967895508,0.020193861066235864,0.5609854604200323,0.024592142728513594
0.023936491459608078,0.020193861066235864,0.5660339256865913,0.024592142728513594
0.02393045835196972,0.020395799676898224,0.5660339256865913,0.024592142728513594
0.02391752041876316,0.020395799676898224,0.5666397415185783,0.024592142728513594
0.023899627849459648,0.02059773828756058,0.5666397415185783,0.024592142728513594
0.023384207859635353,0.02059773828756058,0.5791599353796446,0.024592142728513594
0.023373154923319817,0.02079967689822294,0.5791599353796446,0.024592142728513594
0.023295685648918152,0.02079967689822294,0.5813812600969306,0.024592142728513594
0.023274308070540428,0.0210016155088853,0.5813812600969306,0.024592142728513594
0.023109061643481255,0.0210016155088853,0.5860258481421647,0.024592142728513594
0.023106008768081665,0.021203554119547656,0.5860258481421647,0.024592142728513594
0.023067932575941086,0.021203554119547656,0.5868336025848142,0.024592142728513594
0.023067662492394447,0.021405492730210016,0.5868336025848142,0.024592142728513594
0.02291085012257099,0.021405492730210016,0.5902665589660743,0.024592142728513594
0.022904198616743088,0.021607431340872375,0.5902665589660743,0.024592142728513594
0.022877275943756104,0.021607431340872375,0.5904684975767367,0.024592142728513594
0.022872816771268845,0.021809369951534735,0.5904684975767367,0.024592142728513594
0.02256586030125618,0.021809369951534735,0.5991518578352181,0.024592142728513594
0.02254369854927063,0.02201130856219709,0.5991518578352181,0.024592142728513594
0.02251305617392063,0.02201130856219709,0.5997576736672051,0.024592142728513594
0.02250736393034458,0.02221324717285945,0.5997576736672051,0.024592142728513594
0.022453447803854942,0.02221324717285945,0.6015751211631664,0.024592142728513594
0.022448047995567322,0.02241518578352181,0.6015751211631664,0.024592142728513594
0.022211497649550438,0.02241518578352181,0.6084410339256866,0.024592142728513594
0.022206362336874008,0.022617124394184167,0.6084410339256866,0.024592142728513594
0.02204500325024128,0.022617124394184167,0.6116720516962844,0.024592142728513594
0.022034425288438797,0.022819063004846526,0.6116720516962844,0.024592142728513594
0.021962879225611687,0.022819063004846526,0.6140953150242326,0.024592142728513594
0.02195187844336033,0.023021001615508886,0.6140953150242326,0.024592142728513594
0.021607162430882454,0.023021001615508886,0.622172859450727,0.024592142728513594
0.021607086062431335,0.023222940226171242,0.622172859450727,0.024592142728513594
0.02129959501326084,0.023222940226171242,0.6292407108239095,0.024592142728513594
0.021288003772497177,0.023424878836833602,0.6292407108239095,0.024592142728513594
0.021277055144309998,0.023424878836833602,0.6296445880452343,0.024592142728513594
0.0212766844779253,0.023626817447495962,0.6296445880452343,0.024592142728513594
0.02107740379869938,0.023626817447495962,0.6348949919224556,0.024592142728513594
0.021065127104520798,0.02382875605815832,0.6348949919224556,0.024592142728513594
0.021023426204919815,0.02382875605815832,0.635702746365105,0.024592142728513594
0.020994804799556732,0.024030694668820678,0.635702746365105,0.024592142728513594
0.020893236622214317,0.024030694668820678,0.6375201938610663,0.024592142728513594
0.020880477502942085,0.024232633279483037,0.6375201938610663,0.024592142728513594
0.020615119487047195,0.024232633279483037,0.6457996768982229,0.024592142728513594
0.020612580701708794,0.024434571890145397,0.6457996768982229,0.024592142728513594
0.020573509857058525,0.024434571890145397,0.6472132471728594,0.024592142728513594
0.020568974316120148,0.024636510500807753,0.6472132471728594,0.024592142728513594
0.02053195983171463,0.024636510500807753,0.6484248788368336,0.024592142728513594
0.020530931651592255,0.024838449111470113,0.6484248788368336,0.024592142728513594
0.020523106679320335,0.024838449111470113,0.648626817447496,0.024592142728513594
0.020510276779532433,0.025040387722132473,0.648626817447496,0.024592142728513594
0.020418837666511536,0.025040387722132473,0.6512520193861067,0.024592142728513594
0.020415030419826508,0.02524232633279483,0.6512520193861067,0.024592142728513594
0.020235303789377213,0.02524232633279483,0.6569063004846527,0.024592142728513594
0.02023499645292759,0.02544426494345719,0.6569063004846527,0.024592142728513594
0.019809100776910782,0.02544426494345719,0.6696284329563813,0.024592142728513594
0.019803740084171295,0.025646203554119548,0.6696284329563813,0.024592142728513594
0.01979721337556839,0.025646203554119548,0.6700323101777059,0.024592142728513594
0.01979416236281395,0.025848142164781908,0.6700323101777059,0.024592142728513594
0.019698616117239,0.025848142164781908,0.6726575121163166,0.024592142728513594
0.019686978310346603,0.026050080775444264,0.6726575121163166,0.024592142728513594
0.01961509697139263,0.026050080775444264,0.675686591276252,0.024592142728513594
0.019610797986388206,0.026252019386106624,0.675686591276252,0.024592142728513594
0.019536461681127548,0.026252019386106624,0.6781098546042004,0.024592142728513594
0.019526008516550064,0.026453957996768983,0.6781098546042004,0.024592142728513594
0.019397541880607605,0.026453957996768983,0.6825525040387722,0.024592142728513594
0.019384246319532394,0.02665589660743134,0.6825525040387722,0.024592142728513594
0.019296981394290924,0.02665589660743134,0.6847738287560582,0.024592142728513594
0.019284840673208237,0.0268578352180937,0.6847738287560582,0.024592142728513594
0.01919335126876831,0.0268578352180937,0.6873990306946688,0.024592142728513594
0.019185639917850494,0.027261712439418415,0.6873990306946688,0.024592142728513594
0.0191776305437088,0.027261712439418415,0.6876009693053312,0.024592142728513594
0.019170399755239487,0.027463651050080775,0.6876009693053312,0.024592142728513594
0.019078677520155907,0.027463651050080775,0.6910339256865913,0.024592142728513594
0.019076788797974586,0.027665589660743135,0.6910339256865913,0.024592142728513594
0.018982283771038055,0.027665589660743135,0.6928513731825525,0.024592142728513594
0.01895477995276451,0.027867528271405494,0.6928513731825525,0.024592142728513594
0.01887471042573452,0.027867528271405494,0.697092084006462,0.024592142728513594
0.01887068897485733,0.02806946688206785,0.697092084006462,0.024592142728513594
0.01861617900431156,0.02806946688206785,0.7055735056542811,0.024592142728513594
0.01861242949962616,0.02827140549273021,0.7055735056542811,0.024592142728513594
0.018559863790869713,0.02827140549273021,0.7071890145395799,0.024592142728513594
0.01854826509952545,0.02847334410339257,0.7071890145395799,0.024592142728513594
0.01830468140542507,0.02847334410339257,0.7144588045234249,0.024592142728513594
0.018297849223017693,0.028675282714054926,0.7144588045234249,0.024592142728513594
0.01819741353392601,0.028675282714054926,0.718497576736672,0.024592142728513594
0.01819280907511711,0.028877221324717286,0.718497576736672,0.024592142728513594
0.018191039562225342,0.028877221324717286,0.7189014539579968,0.024592142728513594
0.018177460879087448,0.029079159935379646,0.7189014539579968,0.024592142728513594
0.01814546436071396,0.029079159935379646,0.7199111470113085,0.024592142728513594
0.018143968656659126,0.029281098546042002,0.7199111470113085,0.024592142728513594
0.018094418570399284,0.029281098546042002,0.7211227786752827,0.024592142728513594
0.018084784969687462,0.02948303715670436,0.7211227786752827,0.024592142728513594
0.01793947070837021,0.02948303715670436,0.7245557350565428,0.024592142728513594
0.017934191972017288,0.02968497576736672,0.7245557350565428,0.024592142728513594
0.017883744090795517,0.02968497576736672,0.7255654281098546,0.024592142728513594
0.017883429303765297,0.02988691437802908,0.7255654281098546,0.024592142728513594
0.0178116112947464,0.02988691437802908,0.7279886914378029,0.024592142728513594
0.017790157347917557,0.030088852988691437,0.7279886914378029,0.024592142728513594
0.017782829701900482,0.030088852988691437,0.72859450726979,0.024592142728513594
0.017774831503629684,0.030290791599353797,0.72859450726979,0.024592142728513594
0.017495594918727875,0.030290791599353797,0.7368739903069467,0.024592142728513594
0.01749499887228012,0.030492730210016156,0.7368739903069467,0.024592142728513594
0.017438124865293503,0.030492730210016156,0.7376817447495961,0.024592142728513594
0.017427146434783936,0.030694668820678513,0.7376817447495961,0.024592142728513594
0.01736028864979744,0.030694668820678513,0.7407108239095315,0.024592142728513594
0.017355121672153473,0.030896607431340872,0.7407108239095315,0.024592142728513594
0.017251834273338318,0.030896607431340872,0.7453554119547657,0.024592142728513594
0.017248690128326416,0.031098546042003232,0.7453554119547657,0.024592142728513594
0.017234034836292267,0.031098546042003232,0.7459612277867528,0.024592142728513594
0.017224550247192383,0.03130048465266559,0.7459612277867528,0.024592142728513594
0.0171904768794775,0.03130048465266559,0.747778675282714,0.024592142728513594
0.017181212082505226,0.03150242326332795,0.747778675282714,0.024592142728513594
0.01715487241744995,0.03150242326332795,0.7487883683360258,0.024592142728513594
0.017141683027148247,0.031704361873990304,0.7487883683360258,0.024592142728513594
0.01711919903755188,0.031704361873990304,0.7497980613893377,0.024592142728513594
0.017109984531998634,0.031906300484652664,0.7497980613893377,0.024592142728513594
0.017039092257618904,0.031906300484652664,0.7516155088852988,0.024592142728513594
0.017028871923685074,0.03231017770597738,0.7516155088852988,0.024592142728513594
0.0169205404818058,0.03231017770597738,0.7534329563812601,0.024592142728513594
0.016907665878534317,0.03251211631663974,0.7534329563812601,0.024592142728513594
0.016792256385087967,0.03251211631663974,0.7562600969305331,0.024592142728513594
0.01678384467959404,0.0327140549273021,0.7562600969305331,0.024592142728513594
0.016773896291851997,0.0327140549273021,0.7566639741518578,0.024592142728513594
0.01674780249595642,0.03291599353796446,0.7566639741518578,0.024592142728513594
0.016575459390878677,0.03291599353796446,0.7625201938610663,0.024592142728513594
0.016559453681111336,0.033117932148626815,0.7625201938610663,0.024592142728513594
0.01655423454940319,0.033117932148626815,0.7629240710823909,0.024592142728513594
0.016553902998566628,0.033319870759289175,0.7629240710823909,0.024592142728513594
0.016517657786607742,0.033319870759289175,0.7641357027463651,0.024592142728513594
0.01650751754641533,0.033521809369951534,0.7641357027463651,0.024592142728513594
0.016473812982439995,0.033521809369951534,0.7655492730210016,0.024592142728513594
0.016459809616208076,0.033723747980613894,0.7655492730210016,0.024592142728513594
0.016297632828354836,0.033723747980613894,0.7718093699515347,0.024592142728513594
0.016292421147227287,0.03412762520193861,0.7718093699515347,0.024592142728513594
0.016187213361263275,0.03412762520193861,0.777059773828756,0.024592142728513594
0.016178403049707413,0.034329563812600966,0.777059773828756,0.024592142728513594
0.01615246757864952,0.034329563812600966,0.7776655896607432,0.024592142728513594
0.01613863930106163,0.034531502423263326,0.7776655896607432,0.024592142728513594
0.016119226813316345,0.034531502423263326,0.7782714054927302,0.024592142728513594
0.016112834215164185,0.034733441033925685,0.7782714054927302,0.024592142728513594
0.01602114364504814,0.034733441033925685,0.7808966074313409,0.024592142728513594
0.016018660739064217,0.034935379644588045,0.7808966074313409,0.024592142728513594
0.015742842108011246,0.034935379644588045,0.7883683360258481,0.024592142728513594
0.01573597639799118,0.035137318255250405,0.7883683360258481,0.024592142728513594
0.015646690502762794,0.035137318255250405,0.7918012924071083,0.024592142728513594
0.015635574236512184,0.035541195476575124,0.7918012924071083,0.024592142728513594
0.01561746932566166,0.035541195476575124,0.7922051696284329,0.024592142728513594
0.015610197558999062,0.03574313408723748,0.7922051696284329,0.024592142728513594
0.015534528531134129,0.03574313408723748,0.7956381260096931,0.024592142728513594
0.015528147108852863,0.03594507269789984,0.7956381260096931,0.024592142728513594
0.015504187904298306,0.03594507269789984,0.7960420032310178,0.024592142728513594
0.015485845506191254,0.036348949919224556,0.7960420032310178,0.024592142728513594
0.015468519181013107,0.036348949919224556,0.7966478190630049,0.024592142728513594
0.015466928482055664,0.036550888529886916,0.7966478190630049,0.024592142728513594
0.015237176790833473,0.036550888529886916,0.8045234248788369,0.024592142728513594
0.015231136232614517,0.036752827140549275,0.8045234248788369,0.024592142728513594
0.015214788727462292,0.036752827140549275,0.8049273021001615,0.024592142728513594
0.015213732607662678,0.036954765751211635,0.8049273021001615,0.024592142728513594
0.01516692154109478,0.036954765751211635,0.8065428109854604,0.024592142728513594
0.015163968317210674,0.03715670436187399,0.8065428109854604,0.024592142728513594
0.015079141594469547,0.03715670436187399,0.8089660743134087,0.024592142728513594
0.015063279308378696,0.03735864297253635,0.8089660743134087,0.024592142728513594
0.014929461292922497,0.03735864297253635,0.8117932148626817,0.024592142728513594
0.014906974509358406,0.03756058158319871,0.8117932148626817,0.024592142728513594
0.01475506741553545,0.03756058158319871,0.8172455573505655,0.024592142728513594
0.014743763022124767,0.03796445880452343,0.8172455573505655,0.024592142728513594
0.014697247184813023,0.03796445880452343,0.8182552504038773,0.024592142728513594
0.014695473946630955,0.038166397415185786,0.8182552504038773,0.024592142728513594
0.014649828895926476,0.038166397415185786,0.8194668820678513,0.024592142728513594
0.014635001309216022,0.03836833602584814,0.8194668820678513,0.024592142728513594
0.014555167406797409,0.03836833602584814,0.8210823909531503,0.024592142728513594
0.014551419764757156,0.03877221324717286,0.8210823909531503,0.024592142728513594
0.014469707384705544,0.03877221324717286,0.8226978998384491,0.024592142728513594
0.014456384815275669,0.03897415185783522,0.8226978998384491,0.024592142728513594
0.014328247867524624,0.03897415185783522,0.8251211631663974,0.024592142728513594
0.014322460629045963,0.03917609046849758,0.8251211631663974,0.024592142728513594
0.014317238703370094,0.03917609046849758,0.8253231017770598,0.024592142728513594
0.014314246363937855,0.03937802907915994,0.8253231017770598,0.024592142728513594
0.014219951815903187,0.03937802907915994,0.8279483037156704,0.024592142728513594
0.014214897528290749,0.0395799676898223,0.8279483037156704,0.024592142728513594
0.014068271033465862,0.0395799676898223,0.8311793214862682,0.024592142728513594
0.014063142240047455,0.03998384491114701,0.8311793214862682,0.024592142728513594
0.014039487577974796,0.03998384491114701,0.8317851373182552,0.024592142728513594
0.01402799692004919,0.04018578352180937,0.8317851373182552,0.024592142728513594
0.014024353586137295,0.04018578352180937,0.8321890145395799,0.024592142728513594
0.014018183574080467,0.04038772213247173,0.8321890145395799,0.024592142728513594
0.013939608819782734,0.04038772213247173,0.8342084006462036,0.024592142728513594
0.013931982219219208,0.04058966074313409,0.8342084006462036,0.024592142728513594
0.013927546329796314,0.04058966074313409,0.8344103392568659,0.024592142728513594
0.013924673199653625,0.04079159935379645,0.8344103392568659,0.024592142728513594
0.013874633237719536,0.04079159935379645,0.8354200323101777,0.024592142728513594
0.013873700052499771,0.04099353796445881,0.8354200323101777,0.024592142728513594
0.013806210830807686,0.04099353796445881,0.837843295638126,0.024592142728513594
0.013797127641737461,0.04139741518578352,0.837843295638126,0.024592142728513594
0.01379178836941719,0.04139741518578352,0.8380452342487884,0.024592142728513594
0.01377711072564125,0.04159935379644588,0.8380452342487884,0.024592142728513594
0.01373328361660242,0.04159935379644588,0.8392568659127625,0.024592142728513594
0.013732737861573696,0.04180129240710824,0.8392568659127625,0.024592142728513594
0.013726450502872467,0.04180129240710824,0.8394588045234249,0.024592142728513594
0.013720792718231678,0.0420032310177706,0.8394588045234249,0.024592142728513594
0.01371585763990879,0.0420032310177706,0.8398626817447497,0.024592142728513594
0.013711286708712578,0.04220516962843296,0.8398626817447497,0.024592142728513594
0.013488426804542542,0.04220516962843296,0.8447092084006462,0.024592142728513594
0.013484534807503223,0.04240710823909531,0.8447092084006462,0.024592142728513594
0.013476287946105003,0.04240710823909531,0.845113085621971,0.024592142728513594
0.013472904451191425,0.04260904684975767,0.845113085621971,0.024592142728513594
0.013378101401031017,0.04260904684975767,0.8481421647819063,0.024592142728513594
0.01336733903735876,0.04281098546042003,0.8481421647819063,0.024592142728513594
0.013174398802220821,0.04281098546042003,0.8531906300484653,0.024592142728513594
0.013166389428079128,0.04301292407108239,0.8531906300484653,0.024592142728513594
0.013123155571520329,0.04301292407108239,0.8544022617124394,0.024592142728513594
0.013119184412062168,0.04321486268174475,0.8544022617124394,0.024592142728513594
0.012980670668184757,0.04321486268174475,0.8586429725363489,0.024592142728513594
0.012976370751857758,0.04341680129240711,0.8586429725363489,0.024592142728513594
0.012914493680000305,0.04341680129240711,0.8612681744749596,0.024592142728513594
0.012914351187646389,0.04361873990306947,0.8612681744749596,0.024592142728513594
0.012871075421571732,0.04361873990306947,0.8624798061389337,0.024592142728513594
0.012832722626626492,0.04422455573505654,0.8624798061389337,0.024592142728513594
0.012788308784365654,0.04422455573505654,0.8630856219709209,0.024592142728513594
0.012783593498170376,0.0444264943457189,0.8630856219709209,0.024592142728513594
0.01273187156766653,0.0444264943457189,0.864297253634895,0.024592142728513594
0.01269672904163599,0.04462843295638126,0.864297253634895,0.024592142728513594
0.012633823789656162,0.04462843295638126,0.8657108239095315,0.024592142728513594
0.012629757635295391,0.04483037156704362,0.8657108239095315,0.024592142728513594
0.01255905069410801,0.04483037156704362,0.8685379644588045,0.024592142728513594
0.012557316571474075,0.045032310177705974,0.8685379644588045,0.024592142728513594
0.012397085316479206,0.045032310177705974,0.8725767366720517,0.024592142728513594
0.012388131581246853,0.045234248788368334,0.8725767366720517,0.024592142728513594
0.012368225492537022,0.045234248788368334,0.8729806138933764,0.024592142728513594
0.012355695478618145,0.04543618739903069,0.8729806138933764,0.024592142728513594
0.01234399899840355,0.04543618739903069,0.8735864297253635,0.024592142728513594
0.012343248352408409,0.04563812600969305,0.8735864297253635,0.024592142728513594
0.0122706713154912,0.04563812600969305,0.875,0.024592142728513594
0.012264872901141644,0.04584006462035541,0.875,0.024592142728513594
0.012238351628184319,0.04584006462035541,0.8758077544426495,0.024592142728513594
0.01220564916729927,0.04604200323101777,0.8758077544426495,0.024592142728513594
0.0121877146884799,0.04604200323101777,0.8762116316639742,0.024592142728513594
0.012184894643723965,0.04624394184168013,0.8762116316639742,0.024592142728513594
0.012178457342088223,0.04624394184168013,0.8766155088852988,0.024592142728513594
0.012163345701992512,0.046445880452342485,0.8766155088852988,0.024592142728513594
0.01207476481795311,0.046445880452342485,0.8782310177705978,0.024592142728513594
0.012061643414199352,0.046647819063004844,0.8782310177705978,0.024592142728513594
0.012058970518410206,0.046647819063004844,0.8784329563812601,0.024592142728513594
0.012053384445607662,0.046849757673667204,0.8784329563812601,0.024592142728513594
0.012016070075333118,0.046849757673667204,0.880654281098546,0.024592142728513594
0.012003612704575062,0.047051696284329564,0.880654281098546,0.024592142728513594
0.011995900422334671,0.047051696284329564,0.8810581583198708,0.024592142728513594
0.01198403537273407,0.047253634894991924,0.8810581583198708,0.024592142728513594
0.011934114620089531,0.047253634894991924,0.8824717285945073,0.024592142728513594
0.011933603323996067,0.04745557350565428,0.8824717285945073,0.024592142728513594
0.011902674101293087,0.04745557350565428,0.8832794830371568,0.024592142728513594
0.011901351623237133,0.04765751211631664,0.8832794830371568,0.024592142728513594
0.011891274712979794,0.04765751211631664,0.8836833602584814,0.024592142728513594
0.011890574358403683,0.047859450726978996,0.8836833602584814,0.024592142728513594
0.011728918179869652,0.047859450726978996,0.8881260096930533,0.024592142728513594
0.011719404719769955,0.048061389337641355,0.8881260096930533,0.024592142728513594
0.01171069499105215,0.048061389337641355,0.8889337641357028,0.024592142728513594
0.011700497940182686,0.048465266558966075,0.8889337641357028,0.024592142728513594
0.011379241943359375,0.048465266558966075,0.8960016155088854,0.024592142728513594
0.011355027556419373,0.048667205169628434,0.8960016155088854,0.024592142728513594
0.011300832964479923,0.048667205169628434,0.8976171243941842,0.024592142728513594
0.01129056140780449,0.048869143780290794,0.8976171243941842,0.024592142728513594
0.011285697109997272,0.048869143780290794,0.8980210016155089,0.024592142728513594
0.01126603689044714,0.04907108239095315,0.8980210016155089,0.024592142728513594
0.011208082549273968,0.04907108239095315,0.8998384491114702,0.024592142728513594
0.011202102527022362,0.049273021001615507,0.8998384491114702,0.024592142728513594
0.011188793927431107,0.049273021001615507,0.9000403877221325,0.024592142728513594
0.011182905174791813,0.049676898222940226,0.9000403877221325,0.024592142728513594
0.011157965287566185,0.049676898222940226,0.9006462035541195,0.024592142728513594
0.011154087260365486,0.049878836833602586,0.9006462035541195,0.024592142728513594
0.01109746377915144,0.049878836833602586,0.9016558966074314,0.024592142728513594
0.011094043962657452,0.050080775444264945,0.9016558966074314,0.024592142728513594
0.011082998476922512,0.050080775444264945,0.9024636510500808,0.024592142728513594
0.011075472459197044,0.05048465266558966,0.9024636510500808,0.024592142728513594
0.011062712408602238,0.05048465266558966,0.9030694668820679,0.024592142728513594
0.011055422015488148,0.05068659127625202,0.9030694668820679,0.024592142728513594
0.010869797319173813,0.05068659127625202,0.9058966074313409,0.024592142728513594
0.01085715927183628,0.051292407108239096,0.9058966074313409,0.024592142728513594
0.010839782655239105,0.051292407108239096,0.9060985460420032,0.024592142728513594
0.0108338613063097,0.051494345718901456,0.9060985460420032,0.024592142728513594
0.010800168849527836,0.051494345718901456,0.906502423263328,0.024592142728513594
0.01079578511416912,0.051696284329563816,0.906502423263328,0.024592142728513594
0.010783247649669647,0.051696284329563816,0.9069063004846527,0.024592142728513594
0.010781710036098957,0.05189822294022617,0.9069063004846527,0.024592142728513594
0.010777079500257969,0.05189822294022617,0.9073101777059773,0.024592142728513594
0.010770556516945362,0.05210016155088853,0.9073101777059773,0.024592142728513594
0.01075966376811266,0.05210016155088853,0.9079159935379645,0.024592142728513594
0.01074951607733965,0.05230210016155089,0.9079159935379645,0.024592142728513594
0.01073758490383625,0.05230210016155089,0.9083198707592892,0.024592142728513594
0.010673127137124538,0.05270597738287561,0.9083198707592892,0.024592142728513594
0.010641748085618019,0.05270597738287561,0.9095315024232633,0.024592142728513594
0.010639595799148083,0.05290791599353797,0.9095315024232633,0.024592142728513594
0.010546437464654446,0.05290791599353797,0.9111470113085622,0.024592142728513594
0.01054450124502182,0.05310985460420032,0.9111470113085622,0.024592142728513594
0.010489937849342823,0.05310985460420032,0.912156704361874,0.024592142728513594
0.01045600138604641,0.05331179321486268,0.912156704361874,0.024592142728513594
0.01042371429502964,0.05331179321486268,0.9125605815831987,0.024592142728513594
0.010420330800116062,0.05351373182552504,0.9125605815831987,0.024592142728513594
0.010397679172456264,0.05351373182552504,0.9131663974151858,0.024592142728513594
0.010358468629419804,0.05391760904684976,0.9131663974151858,0.024592142728513594
0.01031432207673788,0.05391760904684976,0.9141760904684976,0.024592142728513594
0.010305383242666721,0.05411954765751212,0.9141760904684976,0.024592142728513594
0.010234549641609192,0.05411954765751212,0.9153877221324718,0.024592142728513594
0.010230331681668758,0.05432148626817448,0.9153877221324718,0.024592142728513594
0.01021611038595438,0.05432148626817448,0.9157915993537964,0.024592142728513594
0.010195071808993816,0.05452342487883683,0.9157915993537964,0.024592142728513594
0.009994332678616047,0.05452342487883683,0.9194264943457189,0.024592142728513594
0.009990120306611061,0.05492730210016155,0.9194264943457189,0.024592142728513594
0.00998067855834961,0.05492730210016155,0.9196284329563813,0.024592142728513594
0.009979302994906902,0.05512924071082391,0.9196284329563813,0.024592142728513594
0.009938380680978298,0.05512924071082391,0.9210420032310178,0.024592142728513594
0.009920753538608551,0.05533117932148627,0.9210420032310178,0.024592142728513594
0.009913281537592411,0.05533117932148627,0.9214458804523424,0.024592142728513594
0.009904252365231514,0.05553311793214863,0.9214458804523424,0.024592142728513594
0.009818230755627155,0.05553311793214863,0.9222536348949919,0.024592142728513594
0.00979999266564846,0.05573505654281099,0.9222536348949919,0.024592142728513594
0.00979581382125616,0.05573505654281099,0.9224555735056543,0.024592142728513594
0.009793275967240334,0.05593699515347334,0.9224555735056543,0.024592142728513594
0.009761021472513676,0.05593699515347334,0.9230613893376414,0.024592142728513594
0.009756972081959248,0.0561389337641357,0.9230613893376414,0.024592142728513594
0.009695291519165039,0.0561389337641357,0.9242730210016155,0.024592142728513594
0.009692449122667313,0.05634087237479806,0.9242730210016155,0.024592142728513594
0.009641311131417751,0.05634087237479806,0.9252827140549273,0.024592142728513594
0.009634229354560375,0.05654281098546042,0.9252827140549273,0.024592142728513594
0.009599542245268822,0.05654281098546042,0.9262924071082391,0.024592142728513594
0.009590198285877705,0.05674474959612278,0.9262924071082391,0.024592142728513594
0.00956170354038477,0.05674474959612278,0.9266962843295639,0.024592142728513594
0.009542572312057018,0.05694668820678514,0.9266962843295639,0.024592142728513594
0.00953714270144701,0.05694668820678514,0.9271001615508885,0.024592142728513594
0.0095340171828866,0.05714862681744749,0.9271001615508885,0.024592142728513594
0.009533090516924858,0.05714862681744749,0.9273021001615509,0.024592142728513594
0.00952575821429491,0.05735056542810985,0.9273021001615509,0.024592142728513594
0.0094839446246624,0.05735056542810985,0.9277059773828756,0.024592142728513594
0.009470331482589245,0.05755250403877221,0.9277059773828756,0.024592142728513594
0.009466762654483318,0.05755250403877221,0.927907915993538,0.024592142728513594
0.009441649541258812,0.05775444264943457,0.927907915993538,0.024592142728513594
0.009441266767680645,0.05775444264943457,0.9281098546042004,0.024592142728513594
0.009421059861779213,0.05815831987075929,0.9281098546042004,0.024592142728513594
0.00933580007404089,0.05815831987075929,0.9299273021001615,0.024592142728513594
0.009330671280622482,0.05836025848142165,0.9299273021001615,0.024592142728513594
0.009270813316106796,0.05836025848142165,0.931340872374798,0.024592142728513594
0.009266548790037632,0.058562197092084003,0.931340872374798,0.024592142728513594
0.009247695095837116,0.058562197092084003,0.9321486268174475,0.024592142728513594
0.009233614429831505,0.05876413570274636,0.9321486268174475,0.024592142728513594
0.009220189414918423,0.05876413570274636,0.9325525040387722,0.024592142728513594
0.009216174483299255,0.05896607431340872,0.9325525040387722,0.024592142728513594
0.009203962981700897,0.05896607431340872,0.932956381260097,0.024592142728513594
0.009197026491165161,0.05916801292407108,0.932956381260097,0.024592142728513594
0.009102845564484596,0.05916801292407108,0.9345718901453958,0.024592142728513594
0.009096618741750717,0.05936995153473344,0.9345718901453958,0.024592142728513594
0.009092033840715885,0.05936995153473344,0.9347738287560582,0.024592142728513594
0.009076153859496117,0.059975767366720514,0.9347738287560582,0.024592142728513594
0.00905761867761612,0.059975767366720514,0.9351777059773829,0.024592142728513594
0.009055482223629951,0.060177705977382874,0.9351777059773829,0.024592142728513594
0.00904554408043623,0.060177705977382874,0.9355815831987075,0.024592142728513594
0.00901988334953785,0.060379644588045234,0.9355815831987075,0.024592142728513594
0.009002557955682278,0.060379644588045234,0.9361873990306947,0.024592142728513594
0.008993726223707199,0.06058158319870759,0.9361873990306947,0.024592142728513594
0.008979037404060364,0.06058158319870759,0.9365912762520194,0.024592142728513594
0.008978727273643017,0.06078352180936995,0.9365912762520194,0.024592142728513594
0.008974503725767136,0.06078352180936995,0.9369951534733441,0.024592142728513594
0.008962072432041168,0.06098546042003231,0.9369951534733441,0.024592142728513594
0.008953374810516834,0.06098546042003231,0.9373990306946688,0.024592142728513594
0.008952409960329533,0.061187399030694666,0.9373990306946688,0.024592142728513594
0.008922881446778774,0.061187399030694666,0.9380048465266559,0.024592142728513594
0.00891967210918665,0.061389337641357025,0.9380048465266559,0.024592142728513594
0.008913245983421803,0.061389337641357025,0.9384087237479806,0.024592142728513594
0.008910623379051685,0.061591276252019385,0.9384087237479806,0.024592142728513594
0.008878199383616447,0.061591276252019385,0.93921647819063,0.024592142728513594
0.008867847733199596,0.061793214862681745,0.93921647819063,0.024592142728513594
0.008858255110681057,0.061793214862681745,0.9394184168012925,0.024592142728513594
0.00883893296122551,0.062197092084006464,0.9394184168012925,0.024592142728513594
0.008780543692409992,0.062197092084006464,0.9406300484652665,0.024592142728513594
0.00877575296908617,0.062399030694668824,0.9406300484652665,0.024592142728513594
0.008763794787228107,0.062399030694668824,0.9410339256865913,0.024592142728513594
0.008760982193052769,0.06260096930533118,0.9410339256865913,0.024592142728513594
0.00875359121710062,0.06260096930533118,0.9412358642972536,0.024592142728513594
0.008750807493925095,0.06280290791599354,0.9412358642972536,0.024592142728513594
0.008739211596548557,0.06280290791599354,0.941437802907916,0.024592142728513594
0.00868801400065422,0.06320678513731826,0.941437802907916,0.024592142728513594
0.008623574860394001,0.06320678513731826,0.9422455573505655,0.024592142728513594
0.00861494429409504,0.06381260096930533,0.9422455573505655,0.024592142728513594
0.008607622236013412,0.06381260096930533,0.9426494345718901,0.024592142728513594
0.008606551215052605,0.0640145395799677,0.9426494345718901,0.024592142728513594
0.008465364575386047,0.0640145395799677,0.9446688206785138,0.024592142728513594
0.008459986187517643,0.06441841680129241,0.9446688206785138,0.024592142728513594
0.008455898612737656,0.06441841680129241,0.9450726978998385,0.024592142728513594
0.008453276939690113,0.06462035541195477,0.9450726978998385,0.024592142728513594
0.008435226045548916,0.06462035541195477,0.9452746365105008,0.024592142728513594
0.008422071114182472,0.06522617124394184,0.9452746365105008,0.024592142728513594
0.008312334306538105,0.06522617124394184,0.9472940226171244,0.024592142728513594
0.008311093784868717,0.0654281098546042,0.9472940226171244,0.024592142728513594
0.008251959457993507,0.0654281098546042,0.9483037156704361,0.024592142728513594
0.008219581097364426,0.06603392568659128,0.9483037156704361,0.024592142728513594
0.008200262673199177,0.06603392568659128,0.9487075928917609,0.024592142728513594
0.008123892359435558,0.06623586429725363,0.9487075928917609,0.024592142728513594
0.008115924894809723,0.06623586429725363,0.9489095315024233,0.024592142728513594
0.0081090796738863,0.066437802907916,0.9489095315024233,0.024592142728513594
0.0081065958365798,0.066437802907916,0.9491114701130856,0.024592142728513594
0.00809324812144041,0.06663974151857835,0.9491114701130856,0.024592142728513594
0.008047797717154026,0.06663974151857835,0.949313408723748,0.024592142728513594
0.008035331033170223,0.06684168012924072,0.949313408723748,0.024592142728513594
0.008029974065721035,0.06684168012924072,0.9495153473344103,0.024592142728513594
0.008029193617403507,0.06704361873990307,0.9495153473344103,0.024592142728513594
0.008009369485080242,0.06704361873990307,0.9499192245557351,0.024592142728513594
0.008003484457731247,0.06724555735056542,0.9499192245557351,0.024592142728513594
0.00795901007950306,0.06724555735056542,0.9507269789983845,0.024592142728513594
0.007903729565441608,0.06785137318255251,0.9507269789983845,0.024592142728513594
0.007828552275896072,0.06785137318255251,0.9513327948303716,0.024592142728513594
0.007786211092025042,0.06805331179321486,0.9513327948303716,0.024592142728513594
0.007742518093436956,0.06805331179321486,0.9517366720516963,0.024592142728513594
0.007731507997959852,0.06825525040387723,0.9517366720516963,0.024592142728513594
0.007730728946626186,0.06825525040387723,0.9519386106623586,0.024592142728513594
0.0077295564115047455,0.06845718901453958,0.9519386106623586,0.024592142728513594
0.007715307641774416,0.06845718901453958,0.9523424878836834,0.024592142728513594
0.007702951319515705,0.06865912762520193,0.9523424878836834,0.024592142728513594
0.0076998574659228325,0.06865912762520193,0.9527463651050081,0.024592142728513594
0.007655622437596321,0.06966882067851374,0.9527463651050081,0.024592142728513594
0.007585521321743727,0.06966882067851374,0.9533521809369951,0.024592142728513594
0.007572520058602095,0.07007269789983844,0.9533521809369951,0.024592142728513594
0.007570262532681227,0.07007269789983844,0.9535541195476576,0.024592142728513594
0.007566953543573618,0.07027463651050081,0.9535541195476576,0.024592142728513594
0.0075630550272762775,0.07027463651050081,0.9537560581583199,0.024592142728513594
0.00753386365249753,0.07047657512116316,0.9537560581583199,0.024592142728513594
0.007498700637370348,0.07047657512116316,0.9539579967689822,0.024592142728513594
0.007479436229914427,0.07067851373182553,0.9539579967689822,0.024592142728513594
0.00746897840872407,0.07067851373182553,0.9541599353796446,0.024592142728513594
0.007368767634034157,0.07209208400646204,0.9541599353796446,0.024592142728513594
0.007303233258426189,0.07209208400646204,0.9545638126009693,0.024592142728513594
0.00723783764988184,0.07229402261712439,0.9545638126009693,0.024592142728513594
0.007227570284157991,0.07229402261712439,0.9551696284329564,0.024592142728513594
0.007226060144603252,0.07249596122778676,0.9551696284329564,0.024592142728513594
0.007210264913737774,0.07249596122778676,0.9557754442649434,0.024592142728513594
0.00720038590952754,0.07269789983844911,0.9557754442649434,0.024592142728513594
0.007164078764617443,0.07269789983844911,0.9561793214862682,0.024592142728513594
0.007150490302592516,0.07310177705977383,0.9561793214862682,0.024592142728513594
0.007101811468601227,0.07310177705977383,0.9563812600969306,0.024592142728513594
0.007099806796759367,0.07330371567043618,0.9563812600969306,0.024592142728513594
0.007059632800519466,0.07330371567043618,0.9571890145395799,0.024592142728513594
0.007058591116219759,0.07350565428109855,0.9571890145395799,0.024592142728513594
0.007052964065223932,0.07350565428109855,0.9573909531502424,0.024592142728513594
0.007012544199824333,0.07411147011308562,0.9573909531502424,0.024592142728513594
0.006956947967410088,0.07411147011308562,0.9579967689822294,0.024592142728513594
0.006930430419743061,0.07451534733441034,0.9579967689822294,0.024592142728513594
0.006927118636667728,0.07451534733441034,0.9581987075928917,0.024592142728513594
0.0068976785987615585,0.07532310177705977,0.9581987075928917,0.024592142728513594
0.0068959626369178295,0.07532310177705977,0.9584006462035541,0.024592142728513594
0.006888776086270809,0.07552504038772213,0.9584006462035541,0.024592142728513594
0.006864126306027174,0.07552504038772213,0.9586025848142165,0.024592142728513594
0.006858730223029852,0.07572697899838449,0.9586025848142165,0.024592142728513594
0.006850541569292545,0.07572697899838449,0.9596122778675282,0.024592142728513594
0.0068493434228003025,0.07592891760904685,0.9596122778675282,0.024592142728513594
0.006823420058935881,0.07592891760904685,0.960016155088853,0.024592142728513594
0.006810697726905346,0.07633279483037157,0.960016155088853,0.024592142728513594
0.0067985933274030685,0.07633279483037157,0.9602180936995154,0.024592142728513594
0.006766681559383869,0.07693861066235864,0.9602180936995154,0.024592142728513594
0.0067611695267260075,0.07693861066235864,0.9604200323101777,0.024592142728513594
0.0067385341972112656,0.07734248788368336,0.9604200323101777,0.024592142728513594
0.006719019263982773,0.07734248788368336,0.9610258481421647,0.024592142728513594
0.00669705867767334,0.07794830371567044,0.9610258481421647,0.024592142728513594
0.006663803476840258,0.07794830371567044,0.9616316639741519,0.024592142728513594
0.0066542476415634155,0.07815024232633279,0.9616316639741519,0.024592142728513594
0.006653947290033102,0.07815024232633279,0.9620355411954766,0.024592142728513594
0.006608705502003431,0.07895799676898223,0.9620355411954766,0.024592142728513594
0.0066011687740683556,0.07895799676898223,0.9624394184168013,0.024592142728513594
0.0065886713564395905,0.0791599353796446,0.9624394184168013,0.024592142728513594
0.006581998895853758,0.0791599353796446,0.9626413570274637,0.024592142728513594
0.0065407645888626575,0.07996768982229402,0.9626413570274637,0.024592142728513594
0.006536419969052076,0.07996768982229402,0.962843295638126,0.024592142728513594
0.006533466745167971,0.08037156704361874,0.962843295638126,0.024592142728513594
0.006510685198009014,0.08037156704361874,0.9634491114701131,0.024592142728513594
0.006481108255684376,0.08117932148626818,0.9634491114701131,0.024592142728513594
0.006459933705627918,0.08117932148626818,0.9638529886914378,0.024592142728513594
0.00642904918640852,0.08138126009693053,0.9638529886914378,0.024592142728513594
0.006387500558048487,0.08138126009693053,0.9652665589660743,0.024592142728513594
0.006373011507093906,0.08178513731825525,0.9652665589660743,0.024592142728513594
0.006332372315227985,0.08178513731825525,0.9662762520193862,0.024592142728513594
0.006326091010123491,0.08198707592891762,0.9662762520193862,0.024592142728513594
0.006313151679933071,0.08198707592891762,0.9666801292407108,0.024592142728513594
0.0063000088557600975,0.08218901453957997,0.9666801292407108,0.024592142728513594
0.006257939152419567,0.08218901453957997,0.9668820678513732,0.024592142728513594
0.0061869570054113865,0.08299676898222941,0.9668820678513732,0.024592142728513594
0.0061663053929805756,0.08299676898222941,0.9674878836833603,0.024592142728513594
0.006154660601168871,0.08360258481421648,0.9674878836833603,0.024592142728513594
0.006143366917967796,0.08360258481421648,0.9676898222940227,0.024592142728513594
0.006131778936833143,0.0840064620355412,0.9676898222940227,0.024592142728513594
0.006128233391791582,0.0840064620355412,0.967891760904685,0.024592142728513594
0.006124912295490503,0.08420840064620355,0.967891760904685,0.024592142728513594
0.006121357902884483,0.08420840064620355,0.9680936995153473,0.024592142728513594
0.0060767801478505135,0.08481421647819062,0.9680936995153473,0.024592142728513594
0.006076275371015072,0.08481421647819062,0.9682956381260097,0.024592142728513594
0.006043149158358574,0.08542003231017771,0.9682956381260097,0.024592142728513594
0.0060210213996469975,0.08542003231017771,0.9686995153473344,0.024592142728513594
0.005989585537463427,0.08582390953150243,0.9686995153473344,0.024592142728513594
0.005972711369395256,0.08582390953150243,0.9693053311793215,0.024592142728513594
0.005922673270106316,0.08602584814216478,0.9693053311793215,0.024592142728513594
0.005908156745135784,0.08602584814216478,0.9695072697899838,0.024592142728513594
0.005884865764528513,0.0864297253634895,0.9695072697899838,0.024592142728513594
0.005870414897799492,0.0864297253634895,0.9703150242326333,0.024592142728513594
0.005841868929564953,0.08683360258481422,0.9703150242326333,0.024592142728513594
0.005809676833450794,0.08683360258481422,0.9705169628432956,0.024592142728513594
0.005773266777396202,0.08764135702746365,0.9705169628432956,0.024592142728513594
0.005772278178483248,0.08764135702746365,0.970718901453958,0.024592142728513594
0.005739892832934856,0.08824717285945073,0.970718901453958,0.024592142728513594
0.005732149351388216,0.08824717285945073,0.9709208400646203,0.024592142728513594
0.005726738832890987,0.08844911147011308,0.9709208400646203,0.024592142728513594
0.005695415195077658,0.08844911147011308,0.9715266558966075,0.024592142728513594
0.0056723966263234615,0.0888529886914378,0.9715266558966075,0.024592142728513594
0.00566340796649456,0.0888529886914378,0.9719305331179321,0.024592142728513594
0.005650437902659178,0.08905492730210016,0.9719305331179321,0.024592142728513594
0.00563401635736227,0.08905492730210016,0.9721324717285945,0.024592142728513594
0.005631479900330305,0.08925686591276252,0.9721324717285945,0.024592142728513594
0.005595548544079065,0.08925686591276252,0.9727382875605816,0.024592142728513594
0.0055894795805215836,0.08945880452342488,0.9727382875605816,0.024592142728513594
0.005582598503679037,0.08945880452342488,0.972940226171244,0.024592142728513594
0.005553368479013443,0.08966074313408724,0.972940226171244,0.024592142728513594
0.005543855018913746,0.08966074313408724,0.9733441033925686,0.024592142728513594
0.005541591439396143,0.09006462035541195,0.9733441033925686,0.024592142728513594
0.005520930513739586,0.09006462035541195,0.973546042003231,0.024592142728513594
0.005515015218406916,0.09026655896607431,0.973546042003231,0.024592142728513594
0.005457129795104265,0.09026655896607431,0.9743537964458805,0.024592142728513594
0.005418933928012848,0.09107431340872375,0.9743537964458805,0.024592142728513594
0.005405880510807037,0.09107431340872375,0.9747576736672051,0.024592142728513594
0.00539526017382741,0.0912762520193861,0.9747576736672051,0.024592142728513594
0.005379746668040752,0.0912762520193861,0.9749596122778675,0.024592142728513594
0.0053418786264956,0.09208400646203554,0.9749596122778675,0.024592142728513594
0.005338373593986034,0.09208400646203554,0.9753634894991923,0.024592142728513594
0.005284047685563564,0.09329563812600969,0.9753634894991923,0.024592142728513594
0.005279552657157183,0.09329563812600969,0.975767366720517,0.024592142728513594
0.005278990138322115,0.09349757673667206,0.975767366720517,0.024592142728513594
0.005262389779090881,0.09349757673667206,0.9759693053311793,0.024592142728513594
0.005251122172921896,0.09369951534733441,0.9759693053311793,0.024592142728513594
0.005237993784248829,0.09369951534733441,0.976373182552504,0.024592142728513594
0.005221748724579811,0.09390145395799677,0.976373182552504,0.024592142728513594
0.005215250421315432,0.09390145395799677,0.9765751211631664,0.024592142728513594
0.005113284569233656,0.09551696284329564,0.9765751211631664,0.024592142728513594
0.005110910627990961,0.09551696284329564,0.9767770597738288,0.024592142728513594
0.005096410401165485,0.09571890145395799,0.9767770597738288,0.024592142728513594
0.005094913765788078,0.09571890145395799,0.9769789983844911,0.024592142728513594
0.005069417878985405,0.09632471728594508,0.9769789983844911,0.024592142728513594
0.005067209247499704,0.09632471728594508,0.9771809369951535,0.024592142728513594
0.00505488645285368,0.0967285945072698,0.9771809369951535,0.024592142728513594
0.005049703177064657,0.0967285945072698,0.9773828756058158,0.024592142728513594
0.005018371623009443,0.09733441033925687,0.9773828756058158,0.024592142728513594
0.004990418441593647,0.09733441033925687,0.9779886914378029,0.024592142728513594
0.004930967930704355,0.09773828756058159,0.9779886914378029,0.024592142728513594
0.004865787457674742,0.09773828756058159,0.9783925686591276,0.024592142728513594
0.004842895083129406,0.09794022617124394,0.9783925686591276,0.024592142728513594
0.004836194682866335,0.09794022617124394,0.97859450726979,0.024592142728513594
0.004785869270563126,0.09834410339256866,0.97859450726979,0.024592142728513594
0.004783226642757654,0.09834410339256866,0.9787964458804523,0.024592142728513594
0.004775451961904764,0.09854604200323101,0.9787964458804523,0.024592142728513594
0.004775246139615774,0.09854604200323101,0.9789983844911146,0.024592142728513594
0.004764141980558634,0.09874798061389338,0.9789983844911146,0.024592142728513594
0.004752583336085081,0.09874798061389338,0.9792003231017771,0.024592142728513594
0.004739545285701752,0.09975767366720517,0.9792003231017771,0.024592142728513594
0.004721709527075291,0.09975767366720517,0.9794022617124394,0.024592142728513594
0.004688497632741928,0.10056542810985461,0.9794022617124394,0.024592142728513594
0.004681238904595375,0.10056542810985461,0.9796042003231018,0.024592142728513594
0.0046717943623661995,0.10076736672051696,0.9796042003231018,0.024592142728513594
0.004661597311496735,0.10076736672051696,0.9798061389337641,0.024592142728513594
0.00465778773650527,0.10117124394184168,0.9798061389337641,0.024592142728513594
0.0046448917128145695,0.10117124394184168,0.9800080775444265,0.024592142728513594
0.004634288605302572,0.1015751211631664,0.9800080775444265,0.024592142728513594
0.00462770089507103,0.1015751211631664,0.9802100161550888,0.024592142728513594
0.004623627755790949,0.10197899838449112,0.9802100161550888,0.024592142728513594
0.0046187047846615314,0.10197899838449112,0.9804119547657512,0.024592142728513594
0.004609209019690752,0.10218093699515347,0.9804119547657512,0.024592142728513594
0.0046072350814938545,0.10218093699515347,0.9806138933764136,0.024592142728513594
0.004581585060805082,0.10298869143780291,0.9806138933764136,0.024592142728513594
0.004542403854429722,0.10298869143780291,0.9812197092084006,0.024592142728513594
0.004535355605185032,0.10379644588045234,0.9812197092084006,0.024592142728513594
0.004516948014497757,0.10379644588045234,0.981421647819063,0.024592142728513594
0.004504289012402296,0.10420032310177706,0.981421647819063,0.024592142728513594
0.004503986332565546,0.10420032310177706,0.9816235864297254,0.024592142728513594
0.004411842208355665,0.10662358642972536,0.9816235864297254,0.024592142728513594
0.004411117173731327,0.10662358642972536,0.9818255250403877,0.024592142728513594
0.004270019941031933,0.10965266558966075,0.9818255250403877,0.024592142728513594
0.004262698348611593,0.10965266558966075,0.9820274636510501,0.024592142728513594
0.004211944993585348,0.11106623586429726,0.9820274636510501,0.024592142728513594
0.004206427838653326,0.11106623586429726,0.9822294022617124,0.024592142728513594
0.004205104894936085,0.11126817447495961,0.9822294022617124,0.024592142728513594
0.004187240730971098,0.11126817447495961,0.9830371567043619,0.024592142728513594
0.004187155980616808,0.11147011308562198,0.9830371567043619,0.024592142728513594
0.004181158263236284,0.11147011308562198,0.9832390953150242,0.024592142728513594
0.004167766775935888,0.11167205169628433,0.9832390953150242,0.024592142728513594
0.004153451416641474,0.11167205169628433,0.9834410339256866,0.024592142728513594
0.004144052043557167,0.11187399030694668,0.9834410339256866,0.024592142728513594
0.004133043810725212,0.11187399030694668,0.9836429725363489,0.024592142728513594
0.004088057670742273,0.11409531502423263,0.9836429725363489,0.024592142728513594
0.004086654167622328,0.11409531502423263,0.9838449111470113,0.024592142728513594
0.004081444349139929,0.11429725363489499,0.9838449111470113,0.024592142728513594
0.0040780347771942616,0.11429725363489499,0.9840468497576736,0.024592142728513594
0.0040517691522836685,0.11550888529886914,0.9840468497576736,0.024592142728513594
0.004047495312988758,0.11550888529886914,0.9842487883683361,0.024592142728513594
0.004029059316962957,0.11591276252019386,0.9842487883683361,0.024592142728513594
0.0040235319174826145,0.11591276252019386,0.9844507269789984,0.024592142728513594
0.0039804489351809025,0.11692245557350565,0.9844507269789984,0.024592142728513594
0.003976303618401289,0.11692245557350565,0.9846526655896607,0.024592142728513594
0.00394507497549057,0.11752827140549273,0.9846526655896607,0.024592142728513594
0.003942115232348442,0.11752827140549273,0.9848546042003231,0.024592142728513594
0.0038761873729526997,0.1191437802907916,0.9848546042003231,0.024592142728513594
0.0038749384693801403,0.1191437802907916,0.9850565428109854,0.024592142728513594
0.0038369931280612946,0.12096122778675283,0.9850565428109854,0.024592142728513594
0.003836028976365924,0.12096122778675283,0.9852584814216478,0.024592142728513594
0.0037898963782936335,0.12197092084006463,0.9852584814216478,0.024592142728513594
0.003782083047553897,0.12197092084006463,0.9854604200323102,0.024592142728513594
0.003726992756128311,0.12419224555735056,0.9854604200323102,0.024592142728513594
0.003720343578606844,0.12419224555735056,0.9856623586429726,0.024592142728513594
0.003657125635072589,0.12621163166397414,0.9856623586429726,0.024592142728513594
0.0036508028861135244,0.12621163166397414,0.9858642972536349,0.024592142728513594
0.003541627200320363,0.13065428109854604,0.9858642972536349,0.024592142728513594
0.0035399836488068104,0.13065428109854604,0.9860662358642972,0.024592142728513594
0.0035196300595998764,0.13105815831987075,0.9860662358642972,0.024592142728513594
0.00351317273452878,0.13105815831987075,0.9862681744749596,0.024592142728513594
0.0034186458215117455,0.13449111470113084,0.9862681744749596,0.024592142728513594
0.0033996193669736385,0.13449111470113084,0.9864701130856219,0.024592142728513594
0.0033814674243330956,0.13570274636510501,0.9864701130856219,0.024592142728513594
0.0033786618150770664,0.13570274636510501,0.9866720516962844,0.024592142728513594
0.0033374105114489794,0.13711631663974153,0.9866720516962844,0.024592142728513594
0.003329816274344921,0.13711631663974153,0.9868739903069467,0.024592142728513594
0.0033196101430803537,0.1381260096930533,0.9868739903069467,0.024592142728513594
0.0033083425369113684,0.1381260096930533,0.9872778675282714,0.024592142728513594
0.0032493381295353174,0.14054927302100162,0.9872778675282714,0.024592142728513594
0.0032490340527147055,0.14054927302100162,0.9874798061389337,0.024592142728513594
0.0032234948594123125,0.14135702746365106,0.9874798061389337,0.024592142728513594
0.0032157518435269594,0.14135702746365106,0.9878836833602584,0.024592142728513594
0.0031429207883775234,0.14519386106623586,0.9878836833602584,0.024592142728513594
0.0031397801358252764,0.14519386106623586,0.9880856219709209,0.024592142728513594
0.003118081483989954,0.14640549273021003,0.9880856219709209,0.024592142728513594
0.0031143766827881336,0.14640549273021003,0.9882875605815832,0.024592142728513594
0.0030779370572417974,0.1484248788368336,0.9882875605815832,0.024592142728513594
0.0030616328585892916,0.1484248788368336,0.9884894991922456,0.024592142728513594
0.003028260776773095,0.14963651050080776,0.9884894991922456,0.024592142728513594
0.0030243194196373224,0.14963651050080776,0.9886914378029079,0.024592142728513594
0.002990053966641426,0.1508481421647819,0.9886914378029079,0.024592142728513594
0.002983447629958391,0.1508481421647819,0.9888933764135702,0.024592142728513594
0.002932306844741106,0.15246365105008078,0.9888933764135702,0.024592142728513594
0.0029282202012836933,0.15246365105008078,0.9890953150242326,0.024592142728513594
0.0028418235015124083,0.1552907915993538,0.9890953150242326,0.024592142728513594
0.002840302884578705,0.1552907915993538,0.989297253634895,0.024592142728513594
0.0028295177035033703,0.1556946688206785,0.989297253634895,0.024592142728513594
0.002814145991578698,0.1556946688206785,0.9894991922455574,0.024592142728513594
0.00278464169241488,0.15690630048465268,0.9894991922455574,0.024592142728513594
0.0027752358000725508,0.15690630048465268,0.9897011308562197,0.024592142728513594
0.0026998836547136307,0.1601373182552504,0.9897011308562197,0.024592142728513594
0.0026914060581475496,0.1601373182552504,0.9901050080775444,0.024592142728513594
0.0026806595269590616,0.16074313408723748,0.9901050080775444,0.024592142728513594
0.0026732853148132563,0.16074313408723748,0.9903069466882067,0.024592142728513594
0.0026726615615189075,0.16094507269789984,0.9903069466882067,0.024592142728513594
0.002667416585609317,0.16094507269789984,0.9905088852988692,0.024592142728513594
0.0024552412796765566,0.17164781906300486,0.9905088852988692,0.024592142728513594
0.002451360924169421,0.17164781906300486,0.9907108239095315,0.024592142728513594
0.0023049390874803066,0.18053311793214863,0.9907108239095315,0.024592142728513594
0.002300225431099534,0.18053311793214863,0.9909127625201939,0.024592142728513594
0.002188084414228797,0.1869951534733441,0.9909127625201939,0.024592142728513594
0.00218755379319191,0.1869951534733441,0.9911147011308562,0.024592142728513594
0.0021644216030836105,0.18921647819063006,0.9911147011308562,0.024592142728513594
0.00216226140037179,0.18921647819063006,0.9913166397415186,0.024592142728513594
0.0021091315429657698,0.19325525040387723,0.9913166397415186,0.024592142728513594
0.0021056649275124073,0.19325525040387723,0.9915185783521809,0.024592142728513594
0.002090941881760955,0.1948707592891761,0.9915185783521809,0.024592142728513594
0.002089919289574027,0.1948707592891761,0.9919224555735057,0.024592142728513594
0.002040585270151496,0.19991922455573505,0.9919224555735057,0.024592142728513594
0.0020393719896674156,0.19991922455573505,0.9923263327948304,0.024592142728513594
0.001979999942705035,0.20415993537964458,0.9923263327948304,0.024592142728513594
0.001973226899281144,0.20415993537964458,0.9925282714054927,0.024592142728513594
0.0019671032205224037,0.20476575121163165,0.9925282714054927,0.024592142728513594
0.00196462101303041,0.20476575121163165,0.9927302100161551,0.024592142728513594
0.0019441747572273016,0.2069870759289176,0.9927302100161551,0.024592142728513594
0.0019431327236816287,0.2069870759289176,0.9929321486268174,0.024592142728513594
0.0019214189378544688,0.20860258481421648,0.9929321486268174,0.024592142728513594
0.0019184284610673785,0.20860258481421648,0.9931340872374798,0.024592142728513594
0.0018997497390955687,0.20961227786752828,0.9931340872374798,0.024592142728513594
0.001895638182759285,0.20961227786752828,0.9933360258481422,0.024592142728513594
0.0018721951637417078,0.21223747980613894,0.9933360258481422,0.024592142728513594
0.0018708996940404177,0.21223747980613894,0.9935379644588045,0.024592142728513594
0.0018410849152132869,0.21506462035541196,0.9935379644588045,0.024592142728513594
0.001836996991187334,0.21506462035541196,0.9937399030694669,0.024592142728513594
0.0016498012701049447,0.2310177705977383,0.9937399030694669,0.024592142728513594
0.0016467480454593897,0.2310177705977383,0.9939418416801292,0.024592142728513594
0.0016398178413510323,0.23222940226171243,0.9939418416801292,0.024592142728513594
0.001639684196561575,0.23222940226171243,0.9941437802907916,0.024592142728513594
0.0014920675894245505,0.24636510500807754,0.9941437802907916,0.024592142728513594
0.00149080203846097,0.24636510500807754,0.994345718901454,0.024592142728513594
0.001440536230802536,0.25323101777059775,0.994345718901454,0.024592142728513594
0.0014396865153685212,0.25323101777059775,0.9945476575121163,0.024592142728513594
0.0013424790231510997,0.26393376413570274,0.9945476575121163,0.024592142728513594
0.0013417423469945788,0.26393376413570274,0.9947495961227787,0.024592142728513594
0.001216462696902454,0.2813004846526656,0.9947495961227787,0.024592142728513594
0.0012161515187472105,0.2813004846526656,0.994951534733441,0.024592142728513594
0.0011756358435377479,0.2865508885298869,0.994951534733441,0.024592142728513594
0.001173707889392972,0.2865508885298869,0.9953554119547657,0.024592142728513594
0.001089965458959341,0.30189822294022617,0.9953554119547657,0.024592142728513594
0.0010898509062826633,0.30189822294022617,0.9955573505654282,0.024592142728513594
0.0010874220170080662,0.30290791599353795,0.9955573505654282,0.024592142728513594
0.0010873962892219424,0.30290791599353795,0.9957592891760905,0.024592142728513594
0.000990995205938816,0.3208804523424879,0.9957592891760905,0.024592142728513594
0.0009904999751597643,0.3208804523424879,0.9959612277867528,0.024592142728513594
0.0008611517259851098,0.3441033925686591,0.9959612277867528,0.024592142728513594
0.0008609039941802621,0.3441033925686591,0.9961631663974152,0.024592142728513594
0.0008181889425031841,0.3533925686591276,0.9961631663974152,0.024592142728513594
0.0008174550603143871,0.3533925686591276,0.9963651050080775,0.024592142728513594
0.0008164305472746491,0.35359450726978997,0.9963651050080775,0.024592142728513594
0.000815328152384609,0.35359450726978997,0.9965670436187399,0.024592142728513594
0.0005605206242762506,0.42104200323101776,0.9965670436187399,0.024592142728513594
0.0005603127065114677,0.42104200323101776,0.9967689822294022,0.024592142728513594
0.0005598542629741132,0.4212439418416801,0.9967689822294022,0.024592142728513594
0.0005596134578809142,0.4212439418416801,0.9969709208400647,0.024592142728513594
0.0005488762399181724,0.4250807754442649,0.9969709208400647,0.024592142728513594
0.0005472020129673183,0.4250807754442649,0.997172859450727,0.024592142728513594
0.0005248585948720574,0.43376413570274636,0.997172859450727,0.024592142728513594
0.0005238642916083336,0.43376413570274636,0.9973747980613893,0.024592142728513594
0.0004984536790288985,0.4428513731825525,0.9973747980613893,0.024592142728513594
0.0004981182282790542,0.4428513731825525,0.9975767366720517,0.024592142728513594
0.0004149076994508505,0.4755654281098546,0.9975767366720517,0.024592142728513594
0.00041436171159148216,0.4755654281098546,0.997778675282714,0.024592142728513594
0.0003665423428174108,0.49878836833602586,0.997778675282714,0.024592142728513594
0.0003660685324575752,0.49878836833602586,0.9979806138933764,0.024592142728513594
0.00034146386315114796,0.5129240710823909,0.9979806138933764,0.024592142728513594
0.00034125373349525034,0.5129240710823909,0.9981825525040388,0.024592142728513594
0.00029602384893223643,0.5347334410339257,0.9981825525040388,0.024592142728513594
0.0002954343508463353,0.5347334410339257,0.9983844911147012,0.024592142728513594
0.0002491349296178669,0.5575525040387722,0.9983844911147012,0.024592142728513594
0.0002490329497959465,0.5575525040387722,0.9985864297253635,0.024592142728513594
0.00019487421377561986,0.5890549273021002,0.9985864297253635,0.024592142728513594
0.00019462195632513613,0.5890549273021002,0.9987883683360258,0.024592142728513594
0.0001656216336414218,0.6078352180936996,0.9987883683360258,0.024592142728513594
0.0001655699306866154,0.6078352180936996,0.9989903069466882,0.024592142728513594
7.12556138751097e-05,0.6906300484652665,0.9989903069466882,0.024592142728513594
7.081148942233995e-05,0.6906300484652665,0.9991922455573505,0.024592142728513594
5.4587104386882856e-05,0.7079967689822294,0.9991922455573505,0.024592142728513594
5.438159860204905e-05,0.7079967689822294,0.999394184168013,0.024592142728513594
9.844093256106135e-06,0.7962439418416801,0.999394184168013,0.024592142728513594
9.805152330955025e-06,0.7962439418416801,0.9997980613893377,0.024592142728513594
2.5492840904917102e-06,0.8459208400646203,0.9997980613893377,0.024592142728513594
2.5458475647610612e-06,0.8459208400646203,1.0,0.024592142728513594
3.0578075627119006e-09,1.0,1.0,0.024592142728513594


==> figures/data/vanishing/nonlinear_eps0_25_roc_data.csv <==
threshold,TPR,FPR,AUROC
inf,0.0,0.0,0.5428173877952087
2.1754863262176514,0.00020193861066235866,0.0,0.5428173877952087
1.588592290878296,0.0012116316639741518,0.0,0.5428173877952087
1.5337672233581543,0.0012116316639741518,0.0006058158319870759,0.5428173877952087
1.4846220016479492,0.0014135702746365104,0.0006058158319870759,0.5428173877952087
1.4519720077514648,0.0014135702746365104,0.0008077544426494346,0.5428173877952087
1.442314624786377,0.0016155088852988692,0.0008077544426494346,0.5428173877952087
1.4248442649841309,0.0016155088852988692,0.0010096930533117932,0.5428173877952087
1.407090425491333,0.0018174474959612278,0.0010096930533117932,0.5428173877952087
1.384883165359497,0.0018174474959612278,0.0014135702746365104,0.5428173877952087
1.3474369049072266,0.0020193861066235864,0.0014135702746365104,0.5428173877952087
1.3459572792053223,0.0020193861066235864,0.0016155088852988692,0.5428173877952087
1.3448808193206787,0.0024232633279483036,0.0016155088852988692,0.5428173877952087
1.3266525268554688,0.0024232633279483036,0.0018174474959612278,0.5428173877952087
1.321141004562378,0.0026252019386106625,0.0018174474959612278,0.5428173877952087
1.2896819114685059,0.0026252019386106625,0.0022213247172859453,0.5428173877952087
1.2668447494506836,0.002827140549273021,0.0022213247172859453,0.5428173877952087
1.2298133373260498,0.002827140549273021,0.0026252019386106625,0.5428173877952087
1.1919541358947754,0.0030290791599353797,0.0026252019386106625,0.5428173877952087
1.1892857551574707,0.0030290791599353797,0.002827140549273021,0.5428173877952087
1.1578197479248047,0.003836833602584814,0.002827140549273021,0.5428173877952087
1.153331995010376,0.003836833602584814,0.0030290791599353797,0.5428173877952087
1.095745325088501,0.0044426494345718905,0.0030290791599353797,0.5428173877952087
1.079470157623291,0.0044426494345718905,0.003432956381260097,0.5428173877952087
1.0767385959625244,0.005048465266558966,0.003432956381260097,0.5428173877952087
1.0730094909667969,0.005048465266558966,0.0036348949919224557,0.5428173877952087
1.0717101097106934,0.005250403877221325,0.0036348949919224557,0.5428173877952087
1.0643372535705566,0.005250403877221325,0.004038772213247173,0.5428173877952087
1.019230604171753,0.006865912762520194,0.004038772213247173,0.5428173877952087
1.0096724033355713,0.006865912762520194,0.004240710823909532,0.5428173877952087
0.9979528784751892,0.00747172859450727,0.004240710823909532,0.5428173877952087
0.9918834567070007,0.00747172859450727,0.0046445880452342485,0.5428173877952087
0.9801842570304871,0.007875605815831988,0.0046445880452342485,0.5428173877952087
0.9734790921211243,0.007875605815831988,0.004846526655896607,0.5428173877952087
0.9722170233726501,0.008077544426494346,0.004846526655896607,0.5428173877952087
0.9643459916114807,0.008077544426494346,0.005250403877221325,0.5428173877952087
0.9591780304908752,0.008279483037156704,0.005250403877221325,0.5428173877952087
0.9519605040550232,0.008279483037156704,0.006058158319870759,0.5428173877952087
0.9372500777244568,0.009491114701130857,0.006058158319870759,0.5428173877952087
0.9351878762245178,0.009491114701130857,0.006260096930533118,0.5428173877952087
0.9248823523521423,0.010096930533117932,0.006260096930533118,0.5428173877952087
0.9246892333030701,0.010096930533117932,0.006462035541195477,0.5428173877952087
0.9222542643547058,0.01029886914378029,0.006462035541195477,0.5428173877952087
0.9196974635124207,0.01029886914378029,0.006663974151857835,0.5428173877952087
0.9170729517936707,0.01050080775444265,0.006663974151857835,0.5428173877952087
0.9149159789085388,0.01050080775444265,0.006865912762520194,0.5428173877952087
0.9037819504737854,0.010904684975767368,0.006865912762520194,0.5428173877952087
0.892210066318512,0.010904684975767368,0.007673667205169628,0.5428173877952087
0.8835484385490417,0.011106623586429725,0.007673667205169628,0.5428173877952087
0.883053719997406,0.011106623586429725,0.007875605815831988,0.5428173877952087
0.8658512234687805,0.011510500807754443,0.007875605815831988,0.5428173877952087
0.8643065094947815,0.011510500807754443,0.008077544426494346,0.5428173877952087
0.8599079251289368,0.011712439418416801,0.008077544426494346,0.5428173877952087
0.8514755368232727,0.011712439418416801,0.008481421647819063,0.5428173877952087
0.8481859564781189,0.012318255250403877,0.008481421647819063,0.5428173877952087
0.8405910134315491,0.012318255250403877,0.008683360258481421,0.5428173877952087
0.8287225365638733,0.012924071082390954,0.008683360258481421,0.5428173877952087
0.8285179734230042,0.012924071082390954,0.008885298869143781,0.5428173877952087
0.815501868724823,0.01332794830371567,0.008885298869143781,0.5428173877952087
0.8142004609107971,0.01332794830371567,0.009087237479806139,0.5428173877952087
0.8133403658866882,0.01352988691437803,0.009087237479806139,0.5428173877952087
0.7920467257499695,0.01352988691437803,0.009693053311793215,0.5428173877952087
0.7909677624702454,0.013731825525040387,0.009693053311793215,0.5428173877952087
0.7909496426582336,0.013731825525040387,0.009894991922455574,0.5428173877952087
0.7871882319450378,0.014135702746365105,0.009894991922455574,0.5428173877952087
0.7806794047355652,0.014135702746365105,0.01050080775444265,0.5428173877952087
0.780116617679596,0.014337641357027463,0.01050080775444265,0.5428173877952087
0.7797284722328186,0.014337641357027463,0.010702746365105008,0.5428173877952087
0.7745773196220398,0.015145395799676898,0.010702746365105008,0.5428173877952087
0.7742688059806824,0.015145395799676898,0.010904684975767368,0.5428173877952087
0.7717626690864563,0.015549273021001616,0.010904684975767368,0.5428173877952087
0.7697332501411438,0.015549273021001616,0.011308562197092083,0.5428173877952087
0.764538586139679,0.01615508885298869,0.011308562197092083,0.5428173877952087
0.7627328038215637,0.01615508885298869,0.011510500807754443,0.5428173877952087
0.7612816691398621,0.01635702746365105,0.011510500807754443,0.5428173877952087
0.7471006512641907,0.01635702746365105,0.012924071082390954,0.5428173877952087
0.746357262134552,0.016558966074313407,0.012924071082390954,0.5428173877952087
0.7446481585502625,0.016558966074313407,0.01352988691437803,0.5428173877952087
0.736619770526886,0.016962843295638127,0.01352988691437803,0.5428173877952087
0.7348852753639221,0.016962843295638127,0.013933764135702747,0.5428173877952087
0.7318461537361145,0.017366720516962843,0.013933764135702747,0.5428173877952087
0.7237991690635681,0.017366720516962843,0.014539579967689823,0.5428173877952087
0.7199384570121765,0.018376413570274638,0.014539579967689823,0.5428173877952087
0.7091533541679382,0.018376413570274638,0.01615508885298869,0.5428173877952087
0.7062551379203796,0.018780290791599354,0.01615508885298869,0.5428173877952087
0.6997258067131042,0.018780290791599354,0.016962843295638127,0.5428173877952087
0.6946062445640564,0.01938610662358643,0.016962843295638127,0.5428173877952087
0.690697968006134,0.01938610662358643,0.017568659127625202,0.5428173877952087
0.6876382231712341,0.01958804523424879,0.017568659127625202,0.5428173877952087
0.6871736645698547,0.01958804523424879,0.017770597738287562,0.5428173877952087
0.6845975518226624,0.019991922455573505,0.017770597738287562,0.5428173877952087
0.6735568642616272,0.019991922455573505,0.01958804523424879,0.5428173877952087
0.671466052532196,0.020395799676898224,0.01958804523424879,0.5428173877952087
0.6697728037834167,0.020395799676898224,0.020193861066235864,0.5428173877952087
0.6652658581733704,0.02059773828756058,0.020193861066235864,0.5428173877952087
0.6613306403160095,0.02059773828756058,0.0210016155088853,0.5428173877952087
0.6608863472938538,0.02079967689822294,0.0210016155088853,0.5428173877952087
0.6597301363945007,0.02079967689822294,0.021203554119547656,0.5428173877952087
0.6596733927726746,0.0210016155088853,0.021203554119547656,0.5428173877952087
0.6590673327445984,0.0210016155088853,0.021405492730210016,0.5428173877952087
0.6553849577903748,0.021405492730210016,0.021405492730210016,0.5428173877952087
0.6552335619926453,0.021405492730210016,0.021607431340872375,0.5428173877952087
0.655156672000885,0.021607431340872375,0.021607431340872375,0.5428173877952087
0.6550500988960266,0.021607431340872375,0.021809369951534735,0.5428173877952087
0.6527469754219055,0.02221324717285945,0.021809369951534735,0.5428173877952087
0.6495549082756042,0.02221324717285945,0.02221324717285945,0.5428173877952087
0.6477205157279968,0.022819063004846526,0.02221324717285945,0.5428173877952087
0.6460554003715515,0.022819063004846526,0.023021001615508886,0.5428173877952087
0.6457814574241638,0.023021001615508886,0.023021001615508886,0.5428173877952087
0.6442176103591919,0.023021001615508886,0.023222940226171242,0.5428173877952087
0.6432700157165527,0.023424878836833602,0.023222940226171242,0.5428173877952087
0.6405795216560364,0.023424878836833602,0.023626817447495962,0.5428173877952087
0.6401243805885315,0.023626817447495962,0.023626817447495962,0.5428173877952087
0.63665372133255,0.023626817447495962,0.024636510500807753,0.5428173877952087
0.6358574032783508,0.02382875605815832,0.024636510500807753,0.5428173877952087
0.6209919452667236,0.02382875605815832,0.027463651050080775,0.5428173877952087
0.6187275648117065,0.024232633279483037,0.027463651050080775,0.5428173877952087
0.6182380318641663,0.024232633279483037,0.027665589660743135,0.5428173877952087
0.6180077791213989,0.024434571890145397,0.027665589660743135,0.5428173877952087
0.6173869967460632,0.024434571890145397,0.027867528271405494,0.5428173877952087
0.6169261932373047,0.024636510500807753,0.027867528271405494,0.5428173877952087
0.613186776638031,0.024636510500807753,0.02847334410339257,0.5428173877952087
0.6105109453201294,0.024838449111470113,0.02847334410339257,0.5428173877952087
0.6085947155952454,0.024838449111470113,0.028877221324717286,0.5428173877952087
0.6085501909255981,0.025040387722132473,0.028877221324717286,0.5428173877952087
0.6029418110847473,0.025040387722132473,0.030492730210016156,0.5428173877952087
0.6005679368972778,0.02544426494345719,0.030492730210016156,0.5428173877952087
0.5999157428741455,0.02544426494345719,0.030896607431340872,0.5428173877952087
0.5985828042030334,0.026050080775444264,0.030896607431340872,0.5428173877952087
0.5943220257759094,0.026050080775444264,0.031906300484652664,0.5428173877952087
0.592818021774292,0.026453957996768983,0.031906300484652664,0.5428173877952087
0.5918673872947693,0.026453957996768983,0.03210823909531502,0.5428173877952087
0.5917937755584717,0.02665589660743134,0.03210823909531502,0.5428173877952087
0.5890191197395325,0.02665589660743134,0.03251211631663974,0.5428173877952087
0.5885714292526245,0.0268578352180937,0.03251211631663974,0.5428173877952087
0.5878530144691467,0.0268578352180937,0.03291599353796446,0.5428173877952087
0.587100088596344,0.02705977382875606,0.03291599353796446,0.5428173877952087
0.5863074660301208,0.02705977382875606,0.033319870759289175,0.5428173877952087
0.5823552012443542,0.027463651050080775,0.033319870759289175,0.5428173877952087
0.5802900195121765,0.027463651050080775,0.03412762520193861,0.5428173877952087
0.5802318453788757,0.027665589660743135,0.03412762520193861,0.5428173877952087
0.5800091028213501,0.027665589660743135,0.034329563812600966,0.5428173877952087
0.5796993374824524,0.027867528271405494,0.034329563812600966,0.5428173877952087
0.5775851011276245,0.027867528271405494,0.034935379644588045,0.5428173877952087
0.5768959522247314,0.02827140549273021,0.034935379644588045,0.5428173877952087
0.5733132362365723,0.02827140549273021,0.035339256865912765,0.5428173877952087
0.5727941989898682,0.02847334410339257,0.035339256865912765,0.5428173877952087
0.5698705315589905,0.02847334410339257,0.036348949919224556,0.5428173877952087
0.5688453912734985,0.028675282714054926,0.036348949919224556,0.5428173877952087
0.5653630495071411,0.028675282714054926,0.036752827140549275,0.5428173877952087
0.5650089383125305,0.028877221324717286,0.036752827140549275,0.5428173877952087
0.5648393630981445,0.028877221324717286,0.036954765751211635,0.5428173877952087
0.56246018409729,0.029281098546042002,0.036954765751211635,0.5428173877952087
0.5621448159217834,0.029281098546042002,0.03715670436187399,0.5428173877952087
0.5602129697799683,0.02988691437802908,0.03715670436187399,0.5428173877952087
0.5554192662239075,0.02988691437802908,0.038166397415185786,0.5428173877952087
0.5547546744346619,0.030088852988691437,0.038166397415185786,0.5428173877952087
0.5525941252708435,0.030088852988691437,0.03877221324717286,0.5428173877952087
0.5525064468383789,0.030290791599353797,0.03877221324717286,0.5428173877952087
0.5516598224639893,0.030290791599353797,0.03897415185783522,0.5428173877952087
0.5508967638015747,0.030492730210016156,0.03897415185783522,0.5428173877952087
0.5507872104644775,0.030492730210016156,0.03917609046849758,0.5428173877952087
0.5488844513893127,0.030694668820678513,0.03917609046849758,0.5428173877952087
0.5451576709747314,0.030694668820678513,0.04058966074313409,0.5428173877952087
0.5436827540397644,0.031098546042003232,0.04058966074313409,0.5428173877952087
0.5416279435157776,0.031098546042003232,0.04139741518578352,0.5428173877952087
0.5395772457122803,0.03130048465266559,0.04139741518578352,0.5428173877952087
0.5376702547073364,0.03130048465266559,0.04220516962843296,0.5428173877952087
0.5372188687324524,0.03150242326332795,0.04220516962843296,0.5428173877952087
0.5356924533843994,0.03150242326332795,0.04341680129240711,0.5428173877952087
0.5347902178764343,0.031906300484652664,0.04341680129240711,0.5428173877952087
0.5341770648956299,0.031906300484652664,0.04382067851373182,0.5428173877952087
0.5340234637260437,0.03231017770597738,0.04382067851373182,0.5428173877952087
0.5324767231941223,0.03231017770597738,0.04483037156704362,0.5428173877952087
0.5313799977302551,0.03251211631663974,0.04483037156704362,0.5428173877952087
0.5266475677490234,0.03251211631663974,0.047051696284329564,0.5428173877952087
0.5255535840988159,0.033117932148626815,0.047051696284329564,0.5428173877952087
0.5255074501037598,0.033117932148626815,0.047253634894991924,0.5428173877952087
0.5254477262496948,0.033319870759289175,0.047253634894991924,0.5428173877952087
0.5252155065536499,0.033319870759289175,0.04765751211631664,0.5428173877952087
0.524171769618988,0.033723747980613894,0.04765751211631664,0.5428173877952087
0.522469699382782,0.033723747980613894,0.047859450726978996,0.5428173877952087
0.5218419432640076,0.03412762520193861,0.047859450726978996,0.5428173877952087
0.5211750268936157,0.03412762520193861,0.048061389337641355,0.5428173877952087
0.5204871892929077,0.034329563812600966,0.048061389337641355,0.5428173877952087
0.51857990026474,0.034329563812600966,0.048667205169628434,0.5428173877952087
0.518342137336731,0.034531502423263326,0.048667205169628434,0.5428173877952087
0.5151594281196594,0.034531502423263326,0.048869143780290794,0.5428173877952087
0.5150551199913025,0.034733441033925685,0.048869143780290794,0.5428173877952087
0.5121053457260132,0.034733441033925685,0.05048465266558966,0.5428173877952087
0.5120229125022888,0.034935379644588045,0.05048465266558966,0.5428173877952087
0.5095067024230957,0.034935379644588045,0.051292407108239096,0.5428173877952087
0.5074987411499023,0.035137318255250405,0.051292407108239096,0.5428173877952087
0.5066379308700562,0.035137318255250405,0.051494345718901456,0.5428173877952087
0.5064455270767212,0.035339256865912765,0.051494345718901456,0.5428173877952087
0.5063913464546204,0.035339256865912765,0.051696284329563816,0.5428173877952087
0.5063034296035767,0.035541195476575124,0.051696284329563816,0.5428173877952087
0.5041261315345764,0.035541195476575124,0.05230210016155089,0.5428173877952087
0.5031754970550537,0.03574313408723748,0.05230210016155089,0.5428173877952087
0.5016242265701294,0.03574313408723748,0.05351373182552504,0.5428173877952087
0.4999154806137085,0.03594507269789984,0.05351373182552504,0.5428173877952087
0.4980531334877014,0.03594507269789984,0.05492730210016155,0.5428173877952087
0.497789204120636,0.036147011308562196,0.05492730210016155,0.5428173877952087
0.4977481961250305,0.036147011308562196,0.05512924071082391,0.5428173877952087
0.4967253804206848,0.036348949919224556,0.05512924071082391,0.5428173877952087
0.4967076778411865,0.036348949919224556,0.05533117932148627,0.5428173877952087
0.4960362911224365,0.036550888529886916,0.05533117932148627,0.5428173877952087
0.4897897243499756,0.036550888529886916,0.05714862681744749,0.5428173877952087
0.489000141620636,0.036954765751211635,0.05714862681744749,0.5428173877952087
0.48682528734207153,0.036954765751211635,0.05795638126009693,0.5428173877952087
0.4860246777534485,0.03715670436187399,0.05795638126009693,0.5428173877952087
0.48547881841659546,0.03715670436187399,0.05836025848142165,0.5428173877952087
0.4844326972961426,0.03776252019386107,0.05836025848142165,0.5428173877952087
0.4841960668563843,0.03776252019386107,0.058562197092084003,0.5428173877952087
0.4833974838256836,0.03796445880452343,0.058562197092084003,0.5428173877952087
0.4833680987358093,0.03796445880452343,0.05876413570274636,0.5428173877952087
0.4821528196334839,0.03836833602584814,0.05876413570274636,0.5428173877952087
0.4795059561729431,0.03836833602584814,0.059975767366720514,0.5428173877952087
0.47818052768707275,0.03877221324717286,0.059975767366720514,0.5428173877952087
0.4776729345321655,0.03877221324717286,0.06058158319870759,0.5428173877952087
0.47744423151016235,0.03897415185783522,0.06058158319870759,0.5428173877952087
0.47732770442962646,0.03897415185783522,0.06078352180936995,0.5428173877952087
0.47667843103408813,0.0395799676898223,0.06078352180936995,0.5428173877952087
0.4758148193359375,0.0395799676898223,0.061389337641357025,0.5428173877952087
0.47482407093048096,0.03998384491114701,0.061389337641357025,0.5428173877952087
0.4745677709579468,0.03998384491114701,0.061591276252019385,0.5428173877952087
0.4734436273574829,0.04058966074313409,0.061591276252019385,0.5428173877952087
0.46950095891952515,0.04058966074313409,0.06280290791599354,0.5428173877952087
0.4685235023498535,0.04099353796445881,0.06280290791599354,0.5428173877952087
0.4676998257637024,0.04099353796445881,0.06340872374798061,0.5428173877952087
0.4676353335380554,0.04119547657512116,0.06340872374798061,0.5428173877952087
0.4628499746322632,0.04119547657512116,0.06441841680129241,0.5428173877952087
0.46240752935409546,0.04159935379644588,0.06441841680129241,0.5428173877952087
0.4618184566497803,0.04159935379644588,0.06462035541195477,0.5428173877952087
0.46092724800109863,0.0420032310177706,0.06462035541195477,0.5428173877952087
0.46056419610977173,0.0420032310177706,0.06502423263327949,0.5428173877952087
0.46050721406936646,0.04220516962843296,0.06502423263327949,0.5428173877952087
0.4598677158355713,0.04220516962843296,0.06522617124394184,0.5428173877952087
0.45848196744918823,0.04260904684975767,0.06522617124394184,0.5428173877952087
0.4553822875022888,0.04260904684975767,0.06623586429725363,0.5428173877952087
0.4553568363189697,0.04281098546042003,0.06623586429725363,0.5428173877952087
0.4552069306373596,0.04281098546042003,0.066437802907916,0.5428173877952087
0.45485877990722656,0.04301292407108239,0.066437802907916,0.5428173877952087
0.4548143744468689,0.04301292407108239,0.06663974151857835,0.5428173877952087
0.45391207933425903,0.04341680129240711,0.06663974151857835,0.5428173877952087
0.45290040969848633,0.04341680129240711,0.06764943457189014,0.5428173877952087
0.45207709074020386,0.04361873990306947,0.06764943457189014,0.5428173877952087
0.45157599449157715,0.04361873990306947,0.06825525040387723,0.5428173877952087
0.45108115673065186,0.04382067851373182,0.06825525040387723,0.5428173877952087
0.4499332904815674,0.04382067851373182,0.06906300484652665,0.5428173877952087
0.44960707426071167,0.04402261712439418,0.06906300484652665,0.5428173877952087
0.4488251805305481,0.04402261712439418,0.06926494345718902,0.5428173877952087
0.4485175609588623,0.04422455573505654,0.06926494345718902,0.5428173877952087
0.4483191967010498,0.04422455573505654,0.06966882067851374,0.5428173877952087
0.44795799255371094,0.0444264943457189,0.06966882067851374,0.5428173877952087
0.4475278854370117,0.0444264943457189,0.06987075928917609,0.5428173877952087
0.44620031118392944,0.045032310177705974,0.06987075928917609,0.5428173877952087
0.44529062509536743,0.045032310177705974,0.07067851373182553,0.5428173877952087
0.44513756036758423,0.045234248788368334,0.07067851373182553,0.5428173877952087
0.44399040937423706,0.045234248788368334,0.07108239095315025,0.5428173877952087
0.443905234336853,0.04563812600969305,0.07108239095315025,0.5428173877952087
0.44154828786849976,0.04563812600969305,0.07289983844911146,0.5428173877952087
0.44123512506484985,0.04584006462035541,0.07289983844911146,0.5428173877952087
0.4380679726600647,0.04584006462035541,0.07390953150242327,0.5428173877952087
0.4373965263366699,0.04624394184168013,0.07390953150242327,0.5428173877952087
0.4372023344039917,0.04624394184168013,0.07431340872374798,0.5428173877952087
0.4371665120124817,0.046445880452342485,0.07431340872374798,0.5428173877952087
0.4365149140357971,0.046445880452342485,0.07532310177705977,0.5428173877952087
0.43587058782577515,0.046647819063004844,0.07532310177705977,0.5428173877952087
0.43573933839797974,0.046647819063004844,0.07572697899838449,0.5428173877952087
0.4349544048309326,0.046849757673667204,0.07572697899838449,0.5428173877952087
0.4348908066749573,0.046849757673667204,0.07592891760904685,0.5428173877952087
0.43485236167907715,0.047051696284329564,0.07592891760904685,0.5428173877952087
0.4345995783805847,0.047051696284329564,0.07653473344103393,0.5428173877952087
0.4336264133453369,0.047253634894991924,0.07653473344103393,0.5428173877952087
0.4336163401603699,0.047253634894991924,0.07673667205169628,0.5428173877952087
0.43355274200439453,0.04745557350565428,0.07673667205169628,0.5428173877952087
0.43347442150115967,0.04745557350565428,0.07693861066235864,0.5428173877952087
0.43231141567230225,0.048061389337641355,0.07693861066235864,0.5428173877952087
0.4322131276130676,0.048061389337641355,0.077140549273021,0.5428173877952087
0.43156564235687256,0.048263327948303715,0.077140549273021,0.5428173877952087
0.4302828907966614,0.048263327948303715,0.07815024232633279,0.5428173877952087
0.4300965666770935,0.048465266558966075,0.07815024232633279,0.5428173877952087
0.4297642111778259,0.048465266558966075,0.07835218093699516,0.5428173877952087
0.4295275807380676,0.048667205169628434,0.07835218093699516,0.5428173877952087
0.427798867225647,0.048667205169628434,0.0791599353796446,0.5428173877952087
0.42743051052093506,0.048869143780290794,0.0791599353796446,0.5428173877952087
0.4255703091621399,0.048869143780290794,0.08037156704361874,0.5428173877952087
0.42509859800338745,0.049273021001615507,0.08037156704361874,0.5428173877952087
0.4222341775894165,0.049273021001615507,0.08178513731825525,0.5428173877952087
0.42221713066101074,0.049474959612277866,0.08178513731825525,0.5428173877952087
0.4218774437904358,0.049474959612277866,0.08198707592891762,0.5428173877952087
0.42178666591644287,0.049676898222940226,0.08198707592891762,0.5428173877952087
0.4216880202293396,0.049676898222940226,0.08218901453957997,0.5428173877952087
0.42103737592697144,0.049878836833602586,0.08218901453957997,0.5428173877952087
0.4204237461090088,0.049878836833602586,0.08279483037156704,0.5428173877952087
0.4203277826309204,0.050080775444264945,0.08279483037156704,0.5428173877952087
0.41755932569503784,0.050080775444264945,0.08380452342487883,0.5428173877952087
0.4174656867980957,0.050282714054927305,0.08380452342487883,0.5428173877952087
0.4170798063278198,0.050282714054927305,0.08420840064620355,0.5428173877952087
0.4170362949371338,0.05068659127625202,0.08420840064620355,0.5428173877952087
0.41661328077316284,0.05068659127625202,0.08441033925686592,0.5428173877952087
0.4156191349029541,0.05109046849757674,0.08441033925686592,0.5428173877952087
0.4145885705947876,0.05109046849757674,0.08521809369951534,0.5428173877952087
0.4145844578742981,0.051292407108239096,0.08521809369951534,0.5428173877952087
0.4130702614784241,0.051292407108239096,0.08602584814216478,0.5428173877952087
0.4121949076652527,0.051494345718901456,0.08602584814216478,0.5428173877952087
0.4112844467163086,0.051494345718901456,0.08683360258481422,0.5428173877952087
0.41113173961639404,0.051696284329563816,0.08683360258481422,0.5428173877952087
0.41076040267944336,0.051696284329563816,0.08703554119547657,0.5428173877952087
0.4103764295578003,0.05189822294022617,0.08703554119547657,0.5428173877952087
0.4099222421646118,0.05189822294022617,0.08764135702746365,0.5428173877952087
0.40947335958480835,0.05230210016155089,0.08764135702746365,0.5428173877952087
0.40901798009872437,0.05230210016155089,0.08784329563812601,0.5428173877952087
0.40900707244873047,0.05250403877221325,0.08784329563812601,0.5428173877952087
0.40887194871902466,0.05250403877221325,0.08824717285945073,0.5428173877952087
0.4084969758987427,0.05270597738287561,0.08824717285945073,0.5428173877952087
0.4072335958480835,0.05270597738287561,0.08905492730210016,0.5428173877952087
0.40665197372436523,0.05290791599353797,0.08905492730210016,0.5428173877952087
0.40604597330093384,0.05290791599353797,0.08945880452342488,0.5428173877952087
0.40536069869995117,0.05310985460420032,0.08945880452342488,0.5428173877952087
0.4049200415611267,0.05310985460420032,0.0898626817447496,0.5428173877952087
0.40491682291030884,0.05331179321486268,0.0898626817447496,0.5428173877952087
0.4003216028213501,0.05331179321486268,0.0922859450726979,0.5428173877952087
0.40029120445251465,0.05351373182552504,0.0922859450726979,0.5428173877952087
0.39974868297576904,0.05351373182552504,0.09268982229402262,0.5428173877952087
0.3995382785797119,0.0537156704361874,0.09268982229402262,0.5428173877952087
0.3979710340499878,0.0537156704361874,0.09369951534733441,0.5428173877952087
0.39774471521377563,0.05391760904684976,0.09369951534733441,0.5428173877952087
0.396992027759552,0.05391760904684976,0.09450726978998385,0.5428173877952087
0.3953250050544739,0.05452342487883683,0.09450726978998385,0.5428173877952087
0.3914892077445984,0.05452342487883683,0.0967285945072698,0.5428173877952087
0.3910781145095825,0.05472536348949919,0.0967285945072698,0.5428173877952087
0.3910161852836609,0.05472536348949919,0.09693053311793215,0.5428173877952087
0.39098525047302246,0.05492730210016155,0.09693053311793215,0.5428173877952087
0.3895884156227112,0.05492730210016155,0.09794022617124394,0.5428173877952087
0.3892436623573303,0.05533117932148627,0.09794022617124394,0.5428173877952087
0.3886856436729431,0.05533117932148627,0.09834410339256866,0.5428173877952087
0.38854092359542847,0.05573505654281099,0.09834410339256866,0.5428173877952087
0.3848310708999634,0.05573505654281099,0.10036348949919224,0.5428173877952087
0.3846455216407776,0.0561389337641357,0.10036348949919224,0.5428173877952087
0.3837103843688965,0.0561389337641357,0.10056542810985461,0.5428173877952087
0.3833991289138794,0.05674474959612278,0.10056542810985461,0.5428173877952087
0.38165926933288574,0.05674474959612278,0.10137318255250403,0.5428173877952087
0.38095200061798096,0.05694668820678514,0.10137318255250403,0.5428173877952087
0.3806418180465698,0.05694668820678514,0.10177705977382875,0.5428173877952087
0.3800960183143616,0.05714862681744749,0.10177705977382875,0.5428173877952087
0.3798547387123108,0.05714862681744749,0.10197899838449112,0.5428173877952087
0.37970489263534546,0.05735056542810985,0.10197899838449112,0.5428173877952087
0.3788694143295288,0.05735056542810985,0.10278675282714055,0.5428173877952087
0.37872302532196045,0.05775444264943457,0.10278675282714055,0.5428173877952087
0.3786599040031433,0.05775444264943457,0.10298869143780291,0.5428173877952087
0.37864208221435547,0.05795638126009693,0.10298869143780291,0.5428173877952087
0.3777051568031311,0.05795638126009693,0.10379644588045234,0.5428173877952087
0.37741971015930176,0.05815831987075929,0.10379644588045234,0.5428173877952087
0.37635624408721924,0.05815831987075929,0.10480613893376414,0.5428173877952087
0.37485361099243164,0.05876413570274636,0.10480613893376414,0.5428173877952087
0.3745826482772827,0.05876413570274636,0.1050080775444265,0.5428173877952087
0.37458109855651855,0.05896607431340872,0.1050080775444265,0.5428173877952087
0.3732756972312927,0.05896607431340872,0.10601777059773829,0.5428173877952087
0.3732717037200928,0.05916801292407108,0.10601777059773829,0.5428173877952087
0.37274807691574097,0.05916801292407108,0.106421647819063,0.5428173877952087
0.3716686964035034,0.05936995153473344,0.106421647819063,0.5428173877952087
0.3701757788658142,0.05936995153473344,0.1074313408723748,0.5428173877952087
0.369875967502594,0.0595718901453958,0.1074313408723748,0.5428173877952087
0.3675687313079834,0.0595718901453958,0.10864297253634896,0.5428173877952087
0.3673441410064697,0.05977382875605816,0.10864297253634896,0.5428173877952087
0.3672254681587219,0.05977382875605816,0.10884491114701131,0.5428173877952087
0.3670778274536133,0.059975767366720514,0.10884491114701131,0.5428173877952087
0.36564767360687256,0.059975767366720514,0.10945072697899838,0.5428173877952087
0.3654940128326416,0.060177705977382874,0.10945072697899838,0.5428173877952087
0.3653631806373596,0.060177705977382874,0.1098546042003231,0.5428173877952087
0.3650578260421753,0.060379644588045234,0.1098546042003231,0.5428173877952087
0.36366522312164307,0.060379644588045234,0.11106623586429726,0.5428173877952087
0.3634909391403198,0.06078352180936995,0.11106623586429726,0.5428173877952087
0.36170274019241333,0.06078352180936995,0.11288368336025849,0.5428173877952087
0.36141133308410645,0.06098546042003231,0.11288368336025849,0.5428173877952087
0.3608643412590027,0.06098546042003231,0.1132875605815832,0.5428173877952087
0.3603036403656006,0.061389337641357025,0.1132875605815832,0.5428173877952087
0.3583589792251587,0.061389337641357025,0.11490306946688207,0.5428173877952087
0.3583151698112488,0.061591276252019385,0.11490306946688207,0.5428173877952087
0.3581181764602661,0.061591276252019385,0.11510500807754442,0.5428173877952087
0.3580395579338074,0.061995153473344104,0.11510500807754442,0.5428173877952087
0.35705631971359253,0.061995153473344104,0.1157108239095315,0.5428173877952087
0.35693979263305664,0.062399030694668824,0.1157108239095315,0.5428173877952087
0.35684865713119507,0.062399030694668824,0.11591276252019386,0.5428173877952087
0.35670673847198486,0.06260096930533118,0.11591276252019386,0.5428173877952087
0.3556840419769287,0.06260096930533118,0.11611470113085622,0.5428173877952087
0.3554844260215759,0.06280290791599354,0.11611470113085622,0.5428173877952087
0.35519927740097046,0.06280290791599354,0.11631663974151858,0.5428173877952087
0.35469383001327515,0.06320678513731826,0.11631663974151858,0.5428173877952087
0.3541523814201355,0.06320678513731826,0.1167205169628433,0.5428173877952087
0.35363173484802246,0.06684168012924072,0.1167205169628433,0.5428173877952087
0.3536113500595093,0.06684168012924072,0.11692245557350565,0.5428173877952087
0.3533634841442108,0.07007269789983844,0.11692245557350565,0.5428173877952087
0.353346586227417,0.07007269789983844,0.11712439418416801,0.5428173877952087
0.3533170521259308,0.07047657512116316,0.11712439418416801,0.5428173877952087
0.3533080816268921,0.07047657512116316,0.11732633279483037,0.5428173877952087
0.35328760743141174,0.07088045234248788,0.11732633279483037,0.5428173877952087
0.35328108072280884,0.07088045234248788,0.11752827140549273,0.5428173877952087
0.35325953364372253,0.07148626817447495,0.11752827140549273,0.5428173877952087
0.3532535433769226,0.07148626817447495,0.11773021001615509,0.5428173877952087
0.3532181978225708,0.07209208400646204,0.11773021001615509,0.5428173877952087
0.35319405794143677,0.07209208400646204,0.11793214862681745,0.5428173877952087
0.3530624806880951,0.07411147011308562,0.11793214862681745,0.5428173877952087
0.3529818058013916,0.07411147011308562,0.11833602584814217,0.5428173877952087
0.3528071343898773,0.07633279483037157,0.11833602584814217,0.5428173877952087
0.35278403759002686,0.07633279483037157,0.11853796445880452,0.5428173877952087
0.35256215929985046,0.07774636510500808,0.11853796445880452,0.5428173877952087
0.3525457978248596,0.07774636510500808,0.11873990306946688,0.5428173877952087
0.35169991850852966,0.08319870759289176,0.11873990306946688,0.5428173877952087
0.3516625761985779,0.08319870759289176,0.11894184168012924,0.5428173877952087
0.3513116240501404,0.08582390953150243,0.11894184168012924,0.5428173877952087
0.35123151540756226,0.08582390953150243,0.1191437802907916,0.5428173877952087
0.35098734498023987,0.08764135702746365,0.1191437802907916,0.5428173877952087
0.35095787048339844,0.08764135702746365,0.11934571890145396,0.5428173877952087
0.3508603572845459,0.08824717285945073,0.11934571890145396,0.5428173877952087
0.3508319854736328,0.08824717285945073,0.11954765751211632,0.5428173877952087
0.3506629765033722,0.08865105008077545,0.11954765751211632,0.5428173877952087
0.3506343960762024,0.08865105008077545,0.11974959612277868,0.5428173877952087
0.34967511892318726,0.0922859450726979,0.11974959612277868,0.5428173877952087
0.3496707081794739,0.0922859450726979,0.11995153473344103,0.5428173877952087
0.3496358394622803,0.09248788368336026,0.11995153473344103,0.5428173877952087
0.3495938181877136,0.09248788368336026,0.1201534733441034,0.5428173877952087
0.34950974583625793,0.09309369951534734,0.1201534733441034,0.5428173877952087
0.3494119644165039,0.09309369951534734,0.12035541195476575,0.5428173877952087
0.3492373824119568,0.09390145395799677,0.12035541195476575,0.5428173877952087
0.34894150495529175,0.09390145395799677,0.12055735056542811,0.5428173877952087
0.34871479868888855,0.0947092084006462,0.12055735056542811,0.5428173877952087
0.3486762046813965,0.0947092084006462,0.12075928917609047,0.5428173877952087
0.347856730222702,0.09652665589660743,0.12075928917609047,0.5428173877952087
0.3478018045425415,0.09652665589660743,0.12096122778675283,0.5428173877952087
0.3471880853176117,0.0981421647819063,0.12096122778675283,0.5428173877952087
0.34718745946884155,0.0981421647819063,0.12116316639741519,0.5428173877952087
0.34704476594924927,0.09874798061389338,0.12116316639741519,0.5428173877952087
0.34683024883270264,0.09874798061389338,0.12176898222940226,0.5428173877952087
0.34642037749290466,0.10056542810985461,0.12176898222940226,0.5428173877952087
0.34633302688598633,0.10056542810985461,0.12197092084006463,0.5428173877952087
0.3460613191127777,0.10197899838449112,0.12197092084006463,0.5428173877952087
0.3460049033164978,0.10197899838449112,0.12217285945072698,0.5428173877952087
0.3459303677082062,0.10238287560581583,0.12217285945072698,0.5428173877952087
0.34592413902282715,0.10238287560581583,0.12237479806138933,0.5428173877952087
0.34588223695755005,0.10258481421647819,0.12237479806138933,0.5428173877952087
0.34581875801086426,0.10258481421647819,0.1225767366720517,0.5428173877952087
0.3453325033187866,0.10379644588045234,0.1225767366720517,0.5428173877952087
0.3448888659477234,0.10379644588045234,0.12358642972536349,0.5428173877952087
0.34479039907455444,0.10420032310177706,0.12358642972536349,0.5428173877952087
0.3444414734840393,0.10420032310177706,0.12378836833602584,0.5428173877952087
0.34427410364151,0.10521001615508885,0.12378836833602584,0.5428173877952087
0.34416258335113525,0.10521001615508885,0.12419224555735056,0.5428173877952087
0.3441258370876312,0.10541195476575121,0.12419224555735056,0.5428173877952087
0.3441028594970703,0.10541195476575121,0.12439418416801293,0.5428173877952087
0.34285756945610046,0.10783521809369952,0.12439418416801293,0.5428173877952087
0.3427271842956543,0.10783521809369952,0.12459612277867528,0.5428173877952087
0.34270185232162476,0.10823909531502424,0.12459612277867528,0.5428173877952087
0.34255707263946533,0.10823909531502424,0.12520193861066237,0.5428173877952087
0.3420895040035248,0.10945072697899838,0.12520193861066237,0.5428173877952087
0.3418883681297302,0.10945072697899838,0.12560581583198707,0.5428173877952087
0.3405799865722656,0.11268174474959612,0.12560581583198707,0.5428173877952087
0.34047430753707886,0.11268174474959612,0.1260096930533118,0.5428173877952087
0.33990561962127686,0.11429725363489499,0.1260096930533118,0.5428173877952087
0.33961763978004456,0.11429725363489499,0.1264135702746365,0.5428173877952087
0.33949989080429077,0.1147011308562197,0.1264135702746365,0.5428173877952087
0.3392980098724365,0.1147011308562197,0.12681744749596122,0.5428173877952087
0.3388632833957672,0.11591276252019386,0.12681744749596122,0.5428173877952087
0.3388133645057678,0.11591276252019386,0.12701938610662358,0.5428173877952087
0.3385270833969116,0.11631663974151858,0.12701938610662358,0.5428173877952087
0.33841753005981445,0.11631663974151858,0.12722132471728595,0.5428173877952087
0.3382483422756195,0.11651857835218093,0.12722132471728595,0.5428173877952087
0.33823156356811523,0.11651857835218093,0.12742326332794832,0.5428173877952087
0.33784249424934387,0.11712439418416801,0.12742326332794832,0.5428173877952087
0.33771753311157227,0.11712439418416801,0.12762520193861066,0.5428173877952087
0.33769935369491577,0.11732633279483037,0.12762520193861066,0.5428173877952087
0.33763569593429565,0.11732633279483037,0.12782714054927302,0.5428173877952087
0.3372243642807007,0.11873990306946688,0.12782714054927302,0.5428173877952087
0.33704137802124023,0.11873990306946688,0.1280290791599354,0.5428173877952087
0.33674001693725586,0.11954765751211632,0.1280290791599354,0.5428173877952087
0.3367167115211487,0.11954765751211632,0.12823101777059773,0.5428173877952087
0.33660072088241577,0.11974959612277868,0.12823101777059773,0.5428173877952087
0.33622264862060547,0.11974959612277868,0.12903877221324717,0.5428173877952087
0.33570900559425354,0.1201534733441034,0.12903877221324717,0.5428173877952087
0.3355978727340698,0.1201534733441034,0.1294426494345719,0.5428173877952087
0.3355776369571686,0.12055735056542811,0.1294426494345719,0.5428173877952087
0.3354836106300354,0.12055735056542811,0.12964458804523424,0.5428173877952087
0.3354341983795166,0.12116316639741519,0.12964458804523424,0.5428173877952087
0.33526575565338135,0.12116316639741519,0.1298465266558966,0.5428173877952087
0.3350648880004883,0.1215670436187399,0.1298465266558966,0.5428173877952087
0.33484387397766113,0.1215670436187399,0.13025040387722134,0.5428173877952087
0.334735631942749,0.12176898222940226,0.13025040387722134,0.5428173877952087
0.334631085395813,0.12176898222940226,0.13065428109854604,0.5428173877952087
0.3346244692802429,0.12197092084006463,0.13065428109854604,0.5428173877952087
0.3343695402145386,0.12197092084006463,0.1308562197092084,0.5428173877952087
0.33393511176109314,0.12318255250403877,0.1308562197092084,0.5428173877952087
0.33386629819869995,0.12318255250403877,0.13105815831987075,0.5428173877952087
0.3332633972167969,0.12439418416801293,0.13105815831987075,0.5428173877952087
0.3331925868988037,0.12439418416801293,0.13126009693053312,0.5428173877952087
0.3330559730529785,0.12459612277867528,0.13126009693053312,0.5428173877952087
0.33303701877593994,0.12459612277867528,0.13146203554119548,0.5428173877952087
0.3329329192638397,0.125,0.13146203554119548,0.5428173877952087
0.3327023386955261,0.125,0.13166397415185785,0.5428173877952087
0.33264458179473877,0.12520193861066237,0.13166397415185785,0.5428173877952087
0.332492470741272,0.12520193861066237,0.1318659127625202,0.5428173877952087
0.3321402668952942,0.12560581583198707,0.1318659127625202,0.5428173877952087
0.3320593237876892,0.12560581583198707,0.13206785137318255,0.5428173877952087
0.33185866475105286,0.12621163166397414,0.13206785137318255,0.5428173877952087
0.3317885398864746,0.12621163166397414,0.13247172859450726,0.5428173877952087
0.3317166864871979,0.1264135702746365,0.13247172859450726,0.5428173877952087
0.3315587043762207,0.1264135702746365,0.13267366720516963,0.5428173877952087
0.3314683139324188,0.12681744749596122,0.13267366720516963,0.5428173877952087
0.33128678798675537,0.12681744749596122,0.13307754442649433,0.5428173877952087
0.3309842050075531,0.12742326332794832,0.13307754442649433,0.5428173877952087
0.33095526695251465,0.12742326332794832,0.1332794830371567,0.5428173877952087
0.3301149606704712,0.12903877221324717,0.1332794830371567,0.5428173877952087
0.3297101855278015,0.12903877221324717,0.13408723747980614,0.5428173877952087
0.3295009136199951,0.12924071082390953,0.13408723747980614,0.5428173877952087
0.32933515310287476,0.12924071082390953,0.1342891760904685,0.5428173877952087
0.3293241858482361,0.1294426494345719,0.1342891760904685,0.5428173877952087
0.32911425828933716,0.1294426494345719,0.13489499192245558,0.5428173877952087
0.32889172434806824,0.12964458804523424,0.13489499192245558,0.5428173877952087
0.328863263130188,0.12964458804523424,0.13509693053311794,0.5428173877952087
0.32794860005378723,0.13206785137318255,0.13509693053311794,0.5428173877952087
0.3279399871826172,0.13206785137318255,0.13529886914378028,0.5428173877952087
0.32720813155174255,0.1332794830371567,0.13529886914378028,0.5428173877952087
0.3270394206047058,0.1332794830371567,0.13570274636510501,0.5428173877952087
0.3263458013534546,0.13449111470113084,0.13570274636510501,0.5428173877952087
0.326305627822876,0.13449111470113084,0.13590468497576735,0.5428173877952087
0.32620593905448914,0.13489499192245558,0.13590468497576735,0.5428173877952087
0.3261731266975403,0.13489499192245558,0.13610662358642972,0.5428173877952087
0.3260788321495056,0.13529886914378028,0.13610662358642972,0.5428173877952087
0.3256481885910034,0.13529886914378028,0.13651050080775445,0.5428173877952087
0.3254479169845581,0.13550080775444265,0.13651050080775445,0.5428173877952087
0.3250126242637634,0.13550080775444265,0.13731825525040386,0.5428173877952087
0.3248586356639862,0.13590468497576735,0.13731825525040386,0.5428173877952087
0.3246840238571167,0.13590468497576735,0.13752019386106623,0.5428173877952087
0.32464516162872314,0.13610662358642972,0.13752019386106623,0.5428173877952087
0.32446372509002686,0.13610662358642972,0.1377221324717286,0.5428173877952087
0.32443809509277344,0.1363085621970921,0.1377221324717286,0.5428173877952087
0.32427978515625,0.1363085621970921,0.1381260096930533,0.5428173877952087
0.32424330711364746,0.13651050080775445,0.1381260096930533,0.5428173877952087
0.3241381049156189,0.13651050080775445,0.13832794830371567,0.5428173877952087
0.324045330286026,0.13731825525040386,0.13832794830371567,0.5428173877952087
0.3240030109882355,0.13731825525040386,0.13852988691437804,0.5428173877952087
0.32399827241897583,0.13752019386106623,0.13852988691437804,0.5428173877952087
0.32392406463623047,0.13752019386106623,0.13873182552504038,0.5428173877952087
0.32371240854263306,0.13832794830371567,0.13873182552504038,0.5428173877952087
0.32332664728164673,0.13832794830371567,0.13953957996768981,0.5428173877952087
0.32291877269744873,0.13994345718901455,0.13953957996768981,0.5428173877952087
0.32262301445007324,0.13994345718901455,0.1401453957996769,0.5428173877952087
0.3225674629211426,0.1401453957996769,0.1401453957996769,0.5428173877952087
0.32233136892318726,0.1401453957996769,0.14034733441033925,0.5428173877952087
0.3221854567527771,0.14034733441033925,0.14034733441033925,0.5428173877952087
0.3221192955970764,0.14034733441033925,0.14054927302100162,0.5428173877952087
0.32210808992385864,0.14054927302100162,0.14054927302100162,0.5428173877952087
0.32175129652023315,0.14054927302100162,0.14135702746365106,0.5428173877952087
0.3212992250919342,0.14135702746365106,0.14135702746365106,0.5428173877952087
0.32108837366104126,0.14135702746365106,0.14196284329563813,0.5428173877952087
0.3207649886608124,0.1421647819063005,0.14196284329563813,0.5428173877952087
0.32053226232528687,0.1421647819063005,0.1421647819063005,0.5428173877952087
0.32035863399505615,0.14236672051696284,0.1421647819063005,0.5428173877952087
0.3199632167816162,0.14236672051696284,0.14236672051696284,0.5428173877952087
0.3194838762283325,0.14277059773828757,0.14236672051696284,0.5428173877952087
0.31930261850357056,0.14277059773828757,0.1425686591276252,0.5428173877952087
0.3186972141265869,0.14317447495961227,0.1425686591276252,0.5428173877952087
0.31868976354599,0.14317447495961227,0.14277059773828757,0.5428173877952087
0.3184223771095276,0.14378029079159935,0.14277059773828757,0.5428173877952087
0.31756478548049927,0.14378029079159935,0.1429725363489499,0.5428173877952087
0.31755268573760986,0.1439822294022617,0.1429725363489499,0.5428173877952087
0.3173654079437256,0.1439822294022617,0.14317447495961227,0.5428173877952087
0.3171388506889343,0.14438610662358642,0.14317447495961227,0.5428173877952087
0.31711089611053467,0.14438610662358642,0.14337641357027464,0.5428173877952087
0.31697678565979004,0.14478998384491115,0.14337641357027464,0.5428173877952087
0.3169732093811035,0.14478998384491115,0.143578352180937,0.5428173877952087
0.31675148010253906,0.14519386106623586,0.143578352180937,0.5428173877952087
0.3166937828063965,0.14519386106623586,0.14378029079159935,0.5428173877952087
0.3165985643863678,0.1455977382875606,0.14378029079159935,0.5428173877952087
0.3165799379348755,0.1455977382875606,0.14418416801292408,0.5428173877952087
0.3162682056427002,0.1460016155088853,0.14418416801292408,0.5428173877952087
0.3162273168563843,0.1460016155088853,0.14438610662358642,0.5428173877952087
0.31592702865600586,0.1470113085621971,0.14438610662358642,0.5428173877952087
0.3159135580062866,0.1470113085621971,0.14458804523424879,0.5428173877952087
0.31552654504776,0.14781906300484654,0.14458804523424879,0.5428173877952087
0.3153528571128845,0.14781906300484654,0.14478998384491115,0.5428173877952087
0.31519293785095215,0.14802100161550888,0.14478998384491115,0.5428173877952087
0.31503307819366455,0.14802100161550888,0.14499192245557352,0.5428173877952087
0.31496530771255493,0.1484248788368336,0.14499192245557352,0.5428173877952087
0.31485414505004883,0.1484248788368336,0.14519386106623586,0.5428173877952087
0.31446129083633423,0.14923263327948302,0.14519386106623586,0.5428173877952087
0.31443697214126587,0.14923263327948302,0.14539579967689822,0.5428173877952087
0.31390857696533203,0.15064620355411953,0.14539579967689822,0.5428173877952087
0.3136841654777527,0.15064620355411953,0.14579967689822293,0.5428173877952087
0.31322258710861206,0.15105008077544427,0.14579967689822293,0.5428173877952087
0.3130723834037781,0.15105008077544427,0.14620355411954766,0.5428173877952087
0.31276723742485046,0.15205977382875605,0.14620355411954766,0.5428173877952087
0.31250399351119995,0.15205977382875605,0.14660743134087237,0.5428173877952087
0.31219518184661865,0.15286752827140548,0.14660743134087237,0.5428173877952087
0.31213200092315674,0.15286752827140548,0.14680936995153474,0.5428173877952087
0.3119214177131653,0.15327140549273022,0.14680936995153474,0.5428173877952087
0.3118426203727722,0.15327140549273022,0.1470113085621971,0.5428173877952087
0.3118211627006531,0.15347334410339256,0.1470113085621971,0.5428173877952087
0.3115765452384949,0.15347334410339256,0.14761712439418417,0.5428173877952087
0.31153661012649536,0.15367528271405492,0.14761712439418417,0.5428173877952087
0.311501681804657,0.15367528271405492,0.14781906300484654,0.5428173877952087
0.31131231784820557,0.154281098546042,0.14781906300484654,0.5428173877952087
0.31128227710723877,0.154281098546042,0.14802100161550888,0.5428173877952087
0.31098031997680664,0.15488691437802907,0.14802100161550888,0.5428173877952087
0.31097137928009033,0.15488691437802907,0.14822294022617125,0.5428173877952087
0.3107045888900757,0.1556946688206785,0.14822294022617125,0.5428173877952087
0.3102223873138428,0.1556946688206785,0.14862681744749595,0.5428173877952087
0.30971112847328186,0.15751211631663975,0.14862681744749595,0.5428173877952087
0.30956023931503296,0.15751211631663975,0.14903069466882068,0.5428173877952087
0.3091607689857483,0.1583198707592892,0.14903069466882068,0.5428173877952087
0.30913740396499634,0.1583198707592892,0.14923263327948302,0.5428173877952087
0.308942973613739,0.1587237479806139,0.14923263327948302,0.5428173877952087
0.30877256393432617,0.1587237479806139,0.1494345718901454,0.5428173877952087
0.3084733486175537,0.15932956381260097,0.1494345718901454,0.5428173877952087
0.30832916498184204,0.15932956381260097,0.14963651050080776,0.5428173877952087
0.3079700469970703,0.15953150242326333,0.14963651050080776,0.5428173877952087
0.30796849727630615,0.15953150242326333,0.14983844911147012,0.5428173877952087
0.30766722559928894,0.1601373182552504,0.14983844911147012,0.5428173877952087
0.30746763944625854,0.1601373182552504,0.15004038772213246,0.5428173877952087
0.3072229027748108,0.16033925686591277,0.15004038772213246,0.5428173877952087
0.30694007873535156,0.16033925686591277,0.15024232633279483,0.5428173877952087
0.3068847954273224,0.1605411954765751,0.15024232633279483,0.5428173877952087
0.30678385496139526,0.1605411954765751,0.15064620355411953,0.5428173877952087
0.3065550923347473,0.16094507269789984,0.15064620355411953,0.5428173877952087
0.306305468082428,0.16094507269789984,0.15105008077544427,0.5428173877952087
0.3061091899871826,0.16134894991922455,0.15105008077544427,0.5428173877952087
0.30601608753204346,0.16134894991922455,0.15125201938610663,0.5428173877952087
0.3060036897659302,0.16155088852988692,0.15125201938610663,0.5428173877952087
0.30599480867385864,0.16155088852988692,0.15145395799676897,0.5428173877952087
0.305838018655777,0.16256058158319872,0.15145395799676897,0.5428173877952087
0.3057078719139099,0.16256058158319872,0.15165589660743134,0.5428173877952087
0.3055208623409271,0.16296445880452343,0.15165589660743134,0.5428173877952087
0.3054896593093872,0.16296445880452343,0.1518578352180937,0.5428173877952087
0.3051832914352417,0.16377221324717287,0.1518578352180937,0.5428173877952087
0.30515772104263306,0.16377221324717287,0.1522617124394184,0.5428173877952087
0.30490368604660034,0.16437802907915994,0.1522617124394184,0.5428173877952087
0.30477434396743774,0.16437802907915994,0.15246365105008078,0.5428173877952087
0.3044605553150177,0.1645799676898223,0.15246365105008078,0.5428173877952087
0.3042639493942261,0.1645799676898223,0.15286752827140548,0.5428173877952087
0.3041321039199829,0.164983844911147,0.15286752827140548,0.5428173877952087
0.303855299949646,0.164983844911147,0.15347334410339256,0.5428173877952087
0.30266332626342773,0.1665993537964459,0.15347334410339256,0.5428173877952087
0.30251002311706543,0.1665993537964459,0.15367528271405492,0.5428173877952087
0.3023785650730133,0.16720516962843296,0.15367528271405492,0.5428173877952087
0.3023741841316223,0.16720516962843296,0.1538772213247173,0.5428173877952087
0.3018655776977539,0.16781098546042003,0.1538772213247173,0.5428173877952087
0.3017680048942566,0.16781098546042003,0.15407915993537966,0.5428173877952087
0.3016287088394165,0.16882067851373184,0.15407915993537966,0.5428173877952087
0.3015757203102112,0.16882067851373184,0.154281098546042,0.5428173877952087
0.30144962668418884,0.1694264943457189,0.154281098546042,0.5428173877952087
0.30144202709198,0.1694264943457189,0.15448303715670436,0.5428173877952087
0.30140548944473267,0.16962843295638125,0.15448303715670436,0.5428173877952087
0.30113840103149414,0.16962843295638125,0.15488691437802907,0.5428173877952087
0.3009389042854309,0.16983037156704361,0.15488691437802907,0.5428173877952087
0.30081385374069214,0.16983037156704361,0.15508885298869143,0.5428173877952087
0.3006856441497803,0.17023424878836835,0.15508885298869143,0.5428173877952087
0.30049294233322144,0.17023424878836835,0.15549273021001617,0.5428173877952087
0.30020207166671753,0.17084006462035542,0.15549273021001617,0.5428173877952087
0.3001105785369873,0.17084006462035542,0.1556946688206785,0.5428173877952087
0.3000057339668274,0.17104200323101776,0.1556946688206785,0.5428173877952087
0.2999841868877411,0.17104200323101776,0.15589660743134087,0.5428173877952087
0.29949551820755005,0.17225363489499193,0.15589660743134087,0.5428173877952087
0.2992427349090576,0.17225363489499193,0.15630048465266558,0.5428173877952087
0.2988329231739044,0.1732633279483037,0.15630048465266558,0.5428173877952087
0.29882222414016724,0.1732633279483037,0.15650242326332794,0.5428173877952087
0.2986238896846771,0.17386914378029078,0.15650242326332794,0.5428173877952087
0.2985790967941284,0.17386914378029078,0.1567043618739903,0.5428173877952087
0.29852837324142456,0.17407108239095315,0.1567043618739903,0.5428173877952087
0.29847681522369385,0.17407108239095315,0.15690630048465268,0.5428173877952087
0.29832273721694946,0.17447495961227788,0.15690630048465268,0.5428173877952087
0.2981354594230652,0.17447495961227788,0.15710823909531502,0.5428173877952087
0.29788509011268616,0.17467689822294022,0.15710823909531502,0.5428173877952087
0.2978471517562866,0.17467689822294022,0.15731017770597738,0.5428173877952087
0.297734797000885,0.17548465266558966,0.15731017770597738,0.5428173877952087
0.29734331369400024,0.17548465266558966,0.1577140549273021,0.5428173877952087
0.29698073863983154,0.1762924071082391,0.1577140549273021,0.5428173877952087
0.2969353497028351,0.1762924071082391,0.15791599353796446,0.5428173877952087
0.2962324619293213,0.1766962843295638,0.15791599353796446,0.5428173877952087
0.29604190587997437,0.1766962843295638,0.15852180936995153,0.5428173877952087
0.296035498380661,0.17689822294022617,0.15852180936995153,0.5428173877952087
0.2960203289985657,0.17689822294022617,0.1587237479806139,0.5428173877952087
0.295693039894104,0.1773021001615509,0.1587237479806139,0.5428173877952087
0.2956905961036682,0.1773021001615509,0.15892568659127626,0.5428173877952087
0.29548078775405884,0.17790791599353797,0.15892568659127626,0.5428173877952087
0.2954804301261902,0.17790791599353797,0.1591276252019386,0.5428173877952087
0.2952657639980316,0.17851373182552505,0.1591276252019386,0.5428173877952087
0.2952568531036377,0.17851373182552505,0.15932956381260097,0.5428173877952087
0.29514020681381226,0.1787156704361874,0.15932956381260097,0.5428173877952087
0.2950623035430908,0.1787156704361874,0.15953150242326333,0.5428173877952087
0.29505810141563416,0.17891760904684975,0.15953150242326333,0.5428173877952087
0.29483991861343384,0.17891760904684975,0.16033925686591277,0.5428173877952087
0.29482364654541016,0.17911954765751212,0.16033925686591277,0.5428173877952087
0.2946218252182007,0.17911954765751212,0.1605411954765751,0.5428173877952087
0.2945956289768219,0.17932148626817448,0.1605411954765751,0.5428173877952087
0.2943701148033142,0.17932148626817448,0.16074313408723748,0.5428173877952087
0.2942665219306946,0.17952342487883682,0.16074313408723748,0.5428173877952087
0.29411351680755615,0.17952342487883682,0.1611470113085622,0.5428173877952087
0.2939331531524658,0.1801292407108239,0.1611470113085622,0.5428173877952087
0.2937571406364441,0.1801292407108239,0.16134894991922455,0.5428173877952087
0.29357701539993286,0.180735056542811,0.16134894991922455,0.5428173877952087
0.2934664189815521,0.180735056542811,0.16175282714054928,0.5428173877952087
0.29324328899383545,0.1811389337641357,0.16175282714054928,0.5428173877952087
0.29276883602142334,0.1811389337641357,0.162156704361874,0.5428173877952087
0.29272469878196716,0.18134087237479807,0.162156704361874,0.5428173877952087
0.2926790714263916,0.18134087237479807,0.16235864297253635,0.5428173877952087
0.2926330268383026,0.1815428109854604,0.16235864297253635,0.5428173877952087
0.29259127378463745,0.1815428109854604,0.16256058158319872,0.5428173877952087
0.29191160202026367,0.1825525040387722,0.16256058158319872,0.5428173877952087
0.2914661169052124,0.1825525040387722,0.1631663974151858,0.5428173877952087
0.29121077060699463,0.18315831987075928,0.1631663974151858,0.5428173877952087
0.29114437103271484,0.18315831987075928,0.16336833602584813,0.5428173877952087
0.29056018590927124,0.18356219709208402,0.16336833602584813,0.5428173877952087
0.29055261611938477,0.18356219709208402,0.1635702746365105,0.5428173877952087
0.2902412712574005,0.18396607431340872,0.1635702746365105,0.5428173877952087
0.28929901123046875,0.18396607431340872,0.1645799676898223,0.5428173877952087
0.2891581952571869,0.18436995153473343,0.1645799676898223,0.5428173877952087
0.28915703296661377,0.18436995153473343,0.16478190630048464,0.5428173877952087
0.28895866870880127,0.1845718901453958,0.16478190630048464,0.5428173877952087
0.28871017694473267,0.1845718901453958,0.164983844911147,0.5428173877952087
0.28851988911628723,0.18477382875605816,0.164983844911147,0.5428173877952087
0.28849881887435913,0.18477382875605816,0.16518578352180938,0.5428173877952087
0.28826960921287537,0.18497576736672053,0.16518578352180938,0.5428173877952087
0.28816938400268555,0.18497576736672053,0.16558966074313408,0.5428173877952087
0.2881245017051697,0.18517770597738287,0.16558966074313408,0.5428173877952087
0.2881225347518921,0.18517770597738287,0.16579159935379645,0.5428173877952087
0.2873706519603729,0.18618739903069467,0.16579159935379645,0.5428173877952087
0.2872067093849182,0.18618739903069467,0.16619547657512115,0.5428173877952087
0.2871621549129486,0.18638933764135704,0.16619547657512115,0.5428173877952087
0.28688907623291016,0.18638933764135704,0.16680129240710823,0.5428173877952087
0.28665125370025635,0.18659127625201938,0.16680129240710823,0.5428173877952087
0.28663480281829834,0.18659127625201938,0.1670032310177706,0.5428173877952087
0.2864862382411957,0.18679321486268174,0.1670032310177706,0.5428173877952087
0.2864689230918884,0.18679321486268174,0.16720516962843296,0.5428173877952087
0.28636765480041504,0.1869951534733441,0.16720516962843296,0.5428173877952087
0.286088764667511,0.1869951534733441,0.1680129240710824,0.5428173877952087
0.2859315872192383,0.18739903069466882,0.1680129240710824,0.5428173877952087
0.2858104109764099,0.18739903069466882,0.16821486268174474,0.5428173877952087
0.28546082973480225,0.18820678513731826,0.16821486268174474,0.5428173877952087
0.28522783517837524,0.18820678513731826,0.16861873990306947,0.5428173877952087
0.2852148115634918,0.18840872374798062,0.16861873990306947,0.5428173877952087
0.28499895334243774,0.18840872374798062,0.16902261712439418,0.5428173877952087
0.28489840030670166,0.18861066235864296,0.16902261712439418,0.5428173877952087
0.2846771478652954,0.18861066235864296,0.1694264943457189,0.5428173877952087
0.2846318483352661,0.18881260096930533,0.1694264943457189,0.5428173877952087
0.2841132879257202,0.18881260096930533,0.16983037156704361,0.5428173877952087
0.28401094675064087,0.18921647819063006,0.16983037156704361,0.5428173877952087
0.28393781185150146,0.18921647819063006,0.17003231017770598,0.5428173877952087
0.2839231789112091,0.1894184168012924,0.17003231017770598,0.5428173877952087
0.28339409828186035,0.1894184168012924,0.17063812600969305,0.5428173877952087
0.2831243872642517,0.18982229402261713,0.17063812600969305,0.5428173877952087
0.2828484773635864,0.18982229402261713,0.17084006462035542,0.5428173877952087
0.2824958562850952,0.19022617124394184,0.17084006462035542,0.5428173877952087
0.2824038863182068,0.19022617124394184,0.17124394184168013,0.5428173877952087
0.2819615304470062,0.19143780290791598,0.17124394184168013,0.5428173877952087
0.2815856337547302,0.19143780290791598,0.1718497576736672,0.5428173877952087
0.2815447449684143,0.19184168012924072,0.1718497576736672,0.5428173877952087
0.2815372347831726,0.19184168012924072,0.17205169628432956,0.5428173877952087
0.2810945212841034,0.19264943457189015,0.17205169628432956,0.5428173877952087
0.2810744643211365,0.19264943457189015,0.17225363489499193,0.5428173877952087
0.2809629440307617,0.19305331179321486,0.17225363489499193,0.5428173877952087
0.280573308467865,0.19305331179321486,0.172859450726979,0.5428173877952087
0.2801572382450104,0.19406300484652667,0.172859450726979,0.5428173877952087
0.28015440702438354,0.19406300484652667,0.17306138933764137,0.5428173877952087
0.2799152135848999,0.19446688206785137,0.17306138933764137,0.5428173877952087
0.2799142599105835,0.19446688206785137,0.1732633279483037,0.5428173877952087
0.27990618348121643,0.19466882067851374,0.1732633279483037,0.5428173877952087
0.279813289642334,0.19466882067851374,0.17346526655896607,0.5428173877952087
0.2796306014060974,0.1948707592891761,0.17346526655896607,0.5428173877952087
0.2794492840766907,0.1948707592891761,0.17386914378029078,0.5428173877952087
0.279177725315094,0.19507269789983844,0.17386914378029078,0.5428173877952087
0.278972864151001,0.19507269789983844,0.17407108239095315,0.5428173877952087
0.2789248526096344,0.19547657512116318,0.17407108239095315,0.5428173877952087
0.27890098094940186,0.19547657512116318,0.1742730210016155,0.5428173877952087
0.27885496616363525,0.19588045234248788,0.1742730210016155,0.5428173877952087
0.27844250202178955,0.19588045234248788,0.17467689822294022,0.5428173877952087
0.2783239483833313,0.1962843295638126,0.17467689822294022,0.5428173877952087
0.2781727910041809,0.1962843295638126,0.17508077544426495,0.5428173877952087
0.27811896800994873,0.19648626817447495,0.17508077544426495,0.5428173877952087
0.2779841423034668,0.19648626817447495,0.17548465266558966,0.5428173877952087
0.2777056097984314,0.19668820678513732,0.17568659127625202,0.5428173877952087
0.27768558263778687,0.19668820678513732,0.1758885298869144,0.5428173877952087
0.2774342894554138,0.19709208400646203,0.1758885298869144,0.5428173877952087
0.27742093801498413,0.19709208400646203,0.17609046849757673,0.5428173877952087
0.2768647074699402,0.19810177705977383,0.17609046849757673,0.5428173877952087
0.2768186926841736,0.19810177705977383,0.1762924071082391,0.5428173877952087
0.27678245306015015,0.1983037156704362,0.1762924071082391,0.5428173877952087
0.27666062116622925,0.1983037156704362,0.1766962843295638,0.5428173877952087
0.27623826265335083,0.20012116316639741,0.1766962843295638,0.5428173877952087
0.27622729539871216,0.20012116316639741,0.17689822294022617,0.5428173877952087
0.27622365951538086,0.20032310177705978,0.17689822294022617,0.5428173877952087
0.2760220170021057,0.20032310177705978,0.1773021001615509,0.5428173877952087
0.27576375007629395,0.20052504038772212,0.1773021001615509,0.5428173877952087
0.275668203830719,0.20052504038772212,0.17750403877221324,0.5428173877952087
0.2755433917045593,0.2007269789983845,0.17750403877221324,0.5428173877952087
0.2755134701728821,0.2007269789983845,0.1777059773828756,0.5428173877952087
0.2753136157989502,0.20113085621970922,0.1777059773828756,0.5428173877952087
0.27520525455474854,0.20113085621970922,0.17790791599353797,0.5428173877952087
0.2750852108001709,0.20153473344103393,0.17790791599353797,0.5428173877952087
0.2750548720359802,0.20153473344103393,0.1781098546042003,0.5428173877952087
0.27483701705932617,0.202140549273021,0.1781098546042003,0.5428173877952087
0.27474939823150635,0.202140549273021,0.17831179321486268,0.5428173877952087
0.27468758821487427,0.20254442649434573,0.17831179321486268,0.5428173877952087
0.2745867967605591,0.20254442649434573,0.1787156704361874,0.5428173877952087
0.27425095438957214,0.20375605815831987,0.1787156704361874,0.5428173877952087
0.2741309404373169,0.20375605815831987,0.17891760904684975,0.5428173877952087
0.2737448215484619,0.20436187399030695,0.17891760904684975,0.5428173877952087
0.27372199296951294,0.20436187399030695,0.17911954765751212,0.5428173877952087
0.2735518217086792,0.20516962843295639,0.17911954765751212,0.5428173877952087
0.2733761668205261,0.20516962843295639,0.17952342487883682,0.5428173877952087
0.2732769846916199,0.20537156704361875,0.17952342487883682,0.5428173877952087
0.2729170322418213,0.20537156704361875,0.1801292407108239,0.5428173877952087
0.2728038430213928,0.2055735056542811,0.1801292407108239,0.5428173877952087
0.27277809381484985,0.2055735056542811,0.18033117932148626,0.5428173877952087
0.2727188467979431,0.20577544426494346,0.18033117932148626,0.5428173877952087
0.27270829677581787,0.20577544426494346,0.18053311793214863,0.5428173877952087
0.27268221974372864,0.20597738287560582,0.18053311793214863,0.5428173877952087
0.2724020183086395,0.20597738287560582,0.18093699515347333,0.5428173877952087
0.2721926271915436,0.2065831987075929,0.18093699515347333,0.5428173877952087
0.2721397280693054,0.2065831987075929,0.1811389337641357,0.5428173877952087
0.27206507325172424,0.20678513731825526,0.1811389337641357,0.5428173877952087
0.27200448513031006,0.20678513731825526,0.18134087237479807,0.5428173877952087
0.27187371253967285,0.20718901453957997,0.18134087237479807,0.5428173877952087
0.271860808134079,0.20718901453957997,0.18174474959612277,0.5428173877952087
0.27169689536094666,0.20759289176090467,0.18174474959612277,0.5428173877952087
0.2715911269187927,0.20759289176090467,0.18194668820678514,0.5428173877952087
0.2712723910808563,0.20819870759289177,0.18194668820678514,0.5428173877952087
0.2712635397911072,0.20819870759289177,0.1821486268174475,0.5428173877952087
0.2711295187473297,0.2084006462035541,0.1821486268174475,0.5428173877952087
0.2708538770675659,0.2084006462035541,0.18275444264943458,0.5428173877952087
0.27079904079437256,0.20860258481421648,0.18275444264943458,0.5428173877952087
0.2706339359283447,0.20860258481421648,0.18295638126009692,0.5428173877952087
0.27053362131118774,0.20900646203554119,0.18295638126009692,0.5428173877952087
0.2703559994697571,0.20900646203554119,0.18336025848142165,0.5428173877952087
0.2699020504951477,0.20981421647819062,0.18336025848142165,0.5428173877952087
0.2697121500968933,0.20981421647819062,0.18396607431340872,0.5428173877952087
0.26968979835510254,0.21021809369951536,0.18396607431340872,0.5428173877952087
0.26961249113082886,0.21021809369951536,0.18436995153473343,0.5428173877952087
0.2690752148628235,0.21102584814216477,0.18436995153473343,0.5428173877952087
0.2689800262451172,0.21102584814216477,0.1845718901453958,0.5428173877952087
0.26884517073631287,0.21203554119547657,0.1845718901453958,0.5428173877952087
0.2687411904335022,0.21203554119547657,0.18497576736672053,0.5428173877952087
0.26835665106773376,0.21405492730210016,0.18497576736672053,0.5428173877952087
0.26832324266433716,0.21405492730210016,0.18537964458804523,0.5428173877952087
0.267816960811615,0.21506462035541196,0.18537964458804523,0.5428173877952087
0.26762741804122925,0.21506462035541196,0.18578352180936994,0.5428173877952087
0.26760706305503845,0.2152665589660743,0.18578352180936994,0.5428173877952087
0.26743513345718384,0.2152665589660743,0.18679321486268174,0.5428173877952087
0.26732516288757324,0.21546849757673667,0.18679321486268174,0.5428173877952087
0.26727813482284546,0.21546849757673667,0.1869951534733441,0.5428173877952087
0.2670770585536957,0.21567043618739903,0.1869951534733441,0.5428173877952087
0.26687169075012207,0.21567043618739903,0.18719709208400645,0.5428173877952087
0.26681607961654663,0.2158723747980614,0.18719709208400645,0.5428173877952087
0.26678013801574707,0.2158723747980614,0.18739903069466882,0.5428173877952087
0.26644834876060486,0.2172859450726979,0.18739903069466882,0.5428173877952087
0.2662140727043152,0.2172859450726979,0.18760096930533118,0.5428173877952087
0.2658649682998657,0.2182956381260097,0.18760096930533118,0.5428173877952087
0.2655385732650757,0.2182956381260097,0.18840872374798062,0.5428173877952087
0.26539042592048645,0.21890145395799676,0.18840872374798062,0.5428173877952087
0.26524055004119873,0.21890145395799676,0.18881260096930533,0.5428173877952087
0.26513710618019104,0.2193053311793215,0.18881260096930533,0.5428173877952087
0.26506781578063965,0.2193053311793215,0.1890145395799677,0.5428173877952087
0.26485663652420044,0.21991114701130857,0.1890145395799677,0.5428173877952087
0.26485151052474976,0.21991114701130857,0.18921647819063006,0.5428173877952087
0.26484304666519165,0.22011308562197093,0.18921647819063006,0.5428173877952087
0.26481544971466064,0.22011308562197093,0.1894184168012924,0.5428173877952087
0.2645544409751892,0.220718901453958,0.1894184168012924,0.5428173877952087
0.26453858613967896,0.220718901453958,0.18962035541195477,0.5428173877952087
0.2645092010498047,0.2211227786752827,0.18962035541195477,0.5428173877952087
0.2642297148704529,0.2211227786752827,0.19022617124394184,0.5428173877952087
0.26419517397880554,0.22152665589660744,0.19022617124394184,0.5428173877952087
0.26400113105773926,0.22152665589660744,0.1904281098546042,0.5428173877952087
0.26379579305648804,0.22193053311793215,0.1904281098546042,0.5428173877952087
0.2637448310852051,0.22193053311793215,0.1908319870759289,0.5428173877952087
0.26368463039398193,0.22233441033925685,0.1908319870759289,0.5428173877952087
0.26343560218811035,0.22233441033925685,0.19184168012924072,0.5428173877952087
0.2631668746471405,0.22294022617124395,0.19184168012924072,0.5428173877952087
0.2627684473991394,0.22294022617124395,0.19264943457189015,0.5428173877952087
0.26255205273628235,0.22334410339256866,0.19264943457189015,0.5428173877952087
0.26232925057411194,0.22334410339256866,0.1928513731825525,0.5428173877952087
0.2622687816619873,0.22354604200323103,0.1928513731825525,0.5428173877952087
0.2619292140007019,0.22354604200323103,0.19305331179321486,0.5428173877952087
0.2618858218193054,0.22374798061389337,0.19305331179321486,0.5428173877952087
0.26187729835510254,0.22374798061389337,0.19325525040387723,0.5428173877952087
0.2618621289730072,0.22394991922455573,0.19325525040387723,0.5428173877952087
0.2618117034435272,0.22394991922455573,0.1934571890145396,0.5428173877952087
0.261677086353302,0.2241518578352181,0.1934571890145396,0.5428173877952087
0.26143550872802734,0.2241518578352181,0.19365912762520193,0.5428173877952087
0.2614302635192871,0.22435379644588047,0.19365912762520193,0.5428173877952087
0.2613711655139923,0.22435379644588047,0.1938610662358643,0.5428173877952087
0.26130959391593933,0.22475767366720517,0.1938610662358643,0.5428173877952087
0.26125556230545044,0.22475767366720517,0.194264943457189,0.5428173877952087
0.26080527901649475,0.22516155088852988,0.194264943457189,0.5428173877952087
0.2607656717300415,0.22516155088852988,0.19446688206785137,0.5428173877952087
0.26060354709625244,0.22596930533117932,0.19446688206785137,0.5428173877952087
0.2605867087841034,0.22596930533117932,0.19466882067851374,0.5428173877952087
0.2601347863674164,0.22697899838449112,0.19466882067851374,0.5428173877952087
0.2600976526737213,0.22697899838449112,0.1948707592891761,0.5428173877952087
0.25978899002075195,0.2275848142164782,0.1948707592891761,0.5428173877952087
0.2597048282623291,0.2275848142164782,0.19507269789983844,0.5428173877952087
0.25958874821662903,0.22819063004846526,0.19507269789983844,0.5428173877952087
0.2595634460449219,0.22819063004846526,0.1952746365105008,0.5428173877952087
0.2593208849430084,0.22859450726978997,0.1952746365105008,0.5428173877952087
0.25888338685035706,0.22859450726978997,0.1968901453957997,0.5428173877952087
0.2585153579711914,0.22920032310177707,0.1968901453957997,0.5428173877952087
0.25811588764190674,0.22920032310177707,0.19749596122778676,0.5428173877952087
0.2580961585044861,0.22960420032310178,0.19749596122778676,0.5428173877952087
0.257986843585968,0.22960420032310178,0.19789983844911146,0.5428173877952087
0.2576689124107361,0.23041195476575121,0.19789983844911146,0.5428173877952087
0.2576199173927307,0.23041195476575121,0.1983037156704362,0.5428173877952087
0.25761955976486206,0.23061389337641358,0.1983037156704362,0.5428173877952087
0.257396936416626,0.23061389337641358,0.19890953150242327,0.5428173877952087
0.25735950469970703,0.23081583198707592,0.19890953150242327,0.5428173877952087
0.25730621814727783,0.23081583198707592,0.1991114701130856,0.5428173877952087
0.2570609450340271,0.23182552504038773,0.1991114701130856,0.5428173877952087
0.25694897770881653,0.23182552504038773,0.19951534733441034,0.5428173877952087
0.2569257318973541,0.2320274636510501,0.19951534733441034,0.5428173877952087
0.2566465139389038,0.2320274636510501,0.1997172859450727,0.5428173877952087
0.25649216771125793,0.2324313408723748,0.1997172859450727,0.5428173877952087
0.2564097046852112,0.2324313408723748,0.19991922455573505,0.5428173877952087
0.2564089298248291,0.23263327948303716,0.19991922455573505,0.5428173877952087
0.2563740611076355,0.23263327948303716,0.20032310177705978,0.5428173877952087
0.25620561838150024,0.23303715670436187,0.20032310177705978,0.5428173877952087
0.256203293800354,0.23303715670436187,0.20052504038772212,0.5428173877952087
0.2558366656303406,0.2338449111470113,0.20052504038772212,0.5428173877952087
0.25569772720336914,0.2338449111470113,0.2007269789983845,0.5428173877952087
0.25568151473999023,0.23404684975767368,0.2007269789983845,0.5428173877952087
0.255534291267395,0.23404684975767368,0.20092891760904685,0.5428173877952087
0.2553282678127289,0.23505654281098545,0.20092891760904685,0.5428173877952087
0.2552921772003174,0.23505654281098545,0.20113085621970922,0.5428173877952087
0.2552725672721863,0.23525848142164782,0.20113085621970922,0.5428173877952087
0.25498390197753906,0.23525848142164782,0.20133279483037156,0.5428173877952087
0.25475817918777466,0.23626817447495962,0.20133279483037156,0.5428173877952087
0.2545850872993469,0.23626817447495962,0.2017366720516963,0.5428173877952087
0.2544640898704529,0.23647011308562196,0.2017366720516963,0.5428173877952087
0.2543628215789795,0.23647011308562196,0.202140549273021,0.5428173877952087
0.2543444335460663,0.23667205169628433,0.202140549273021,0.5428173877952087
0.2542739510536194,0.23667205169628433,0.20254442649434573,0.5428173877952087
0.25422197580337524,0.2372778675282714,0.20254442649434573,0.5428173877952087
0.25420790910720825,0.2372778675282714,0.20274636510500807,0.5428173877952087
0.25419390201568604,0.23747980613893377,0.20274636510500807,0.5428173877952087
0.2541768550872803,0.23747980613893377,0.20294830371567044,0.5428173877952087
0.2541675567626953,0.23768174474959614,0.20294830371567044,0.5428173877952087
0.2539554238319397,0.23768174474959614,0.20375605815831987,0.5428173877952087
0.2538338601589203,0.23788368336025847,0.20375605815831987,0.5428173877952087
0.25365978479385376,0.23788368336025847,0.20436187399030695,0.5428173877952087
0.25364625453948975,0.23808562197092084,0.20436187399030695,0.5428173877952087
0.2536155581474304,0.23808562197092084,0.2045638126009693,0.5428173877952087
0.2535463571548462,0.2382875605815832,0.2045638126009693,0.5428173877952087
0.2534894347190857,0.2382875605815832,0.20476575121163165,0.5428173877952087
0.2534683048725128,0.23848949919224555,0.20476575121163165,0.5428173877952087
0.25344669818878174,0.23848949919224555,0.20496768982229402,0.5428173877952087
0.2533426284790039,0.23889337641357028,0.20496768982229402,0.5428173877952087
0.25333380699157715,0.23889337641357028,0.20537156704361875,0.5428173877952087
0.2532027065753937,0.23949919224555735,0.20537156704361875,0.5428173877952087
0.25319135189056396,0.23949919224555735,0.2055735056542811,0.5428173877952087
0.25315409898757935,0.23970113085621972,0.2055735056542811,0.5428173877952087
0.2531440258026123,0.23970113085621972,0.20577544426494346,0.5428173877952087
0.25302058458328247,0.24010500807754442,0.20577544426494346,0.5428173877952087
0.25297218561172485,0.24010500807754442,0.20597738287560582,0.5428173877952087
0.25281769037246704,0.24050888529886916,0.20597738287560582,0.5428173877952087
0.252755343914032,0.24050888529886916,0.20638126009693053,0.5428173877952087
0.2525064945220947,0.24131663974151857,0.20638126009693053,0.5428173877952087
0.2523515820503235,0.24131663974151857,0.20678513731825526,0.5428173877952087
0.2522486448287964,0.2417205169628433,0.20678513731825526,0.5428173877952087
0.2520960569381714,0.2417205169628433,0.20759289176090467,0.5428173877952087
0.25181442499160767,0.24293214862681745,0.20759289176090467,0.5428173877952087
0.2516029477119446,0.24293214862681745,0.20779483037156704,0.5428173877952087
0.25155124068260193,0.24333602584814215,0.20779483037156704,0.5428173877952087
0.2515178918838501,0.24333602584814215,0.2079967689822294,0.5428173877952087
0.2513907253742218,0.2441437802907916,0.2079967689822294,0.5428173877952087
0.2511187791824341,0.2441437802907916,0.20860258481421648,0.5428173877952087
0.25094306468963623,0.24454765751211632,0.20860258481421648,0.5428173877952087
0.2508714497089386,0.24454765751211632,0.20880452342487885,0.5428173877952087
0.2506331205368042,0.2451534733441034,0.20880452342487885,0.5428173877952087
0.2504241168498993,0.2451534733441034,0.20920840064620355,0.5428173877952087
0.25034233927726746,0.24535541195476576,0.20920840064620355,0.5428173877952087
0.2502628266811371,0.24535541195476576,0.20981421647819062,0.5428173877952087
0.25025659799575806,0.24575928917609047,0.20981421647819062,0.5428173877952087
0.2501908242702484,0.24575928917609047,0.21021809369951536,0.5428173877952087
0.2501196265220642,0.24596122778675283,0.21021809369951536,0.5428173877952087
0.2499145269393921,0.24596122778675283,0.21062197092084006,0.5428173877952087
0.24947693943977356,0.2469709208400646,0.21062197092084006,0.5428173877952087
0.24932920932769775,0.2469709208400646,0.2114297253634895,0.5428173877952087
0.24922455847263336,0.24717285945072698,0.2114297253634895,0.5428173877952087
0.24919193983078003,0.24717285945072698,0.21163166397415187,0.5428173877952087
0.24876675009727478,0.24818255250403878,0.21163166397415187,0.5428173877952087
0.24855124950408936,0.24818255250403878,0.21203554119547657,0.5428173877952087
0.2483873963356018,0.2485864297253635,0.21203554119547657,0.5428173877952087
0.24830633401870728,0.2485864297253635,0.21223747980613894,0.5428173877952087
0.24826878309249878,0.24878836833602586,0.21223747980613894,0.5428173877952087
0.24826836585998535,0.24878836833602586,0.21243941841680128,0.5428173877952087
0.24823492765426636,0.2489903069466882,0.21243941841680128,0.5428173877952087
0.24811530113220215,0.2489903069466882,0.21264135702746365,0.5428173877952087
0.24782875180244446,0.25,0.21264135702746365,0.5428173877952087
0.24777019023895264,0.25,0.212843295638126,0.5428173877952087
0.24767382442951202,0.25020193861066237,0.212843295638126,0.5428173877952087
0.24759173393249512,0.25020193861066237,0.21324717285945072,0.5428173877952087
0.24741962552070618,0.2506058158319871,0.21324717285945072,0.5428173877952087
0.2474002242088318,0.2506058158319871,0.21344911147011308,0.5428173877952087
0.24727773666381836,0.2508077544426494,0.21344911147011308,0.5428173877952087
0.24710017442703247,0.2508077544426494,0.21365105008077545,0.5428173877952087
0.24701020121574402,0.2510096930533118,0.21365105008077545,0.5428173877952087
0.24694032967090607,0.2510096930533118,0.21405492730210016,0.5428173877952087
0.2469247579574585,0.25121163166397414,0.21405492730210016,0.5428173877952087
0.24687224626541138,0.25121163166397414,0.21425686591276252,0.5428173877952087
0.2468636929988861,0.2514135702746365,0.21425686591276252,0.5428173877952087
0.24683016538619995,0.2514135702746365,0.2148626817447496,0.5428173877952087
0.246551513671875,0.25181744749596124,0.2148626817447496,0.5428173877952087
0.2465122938156128,0.25181744749596124,0.21506462035541196,0.5428173877952087
0.24645495414733887,0.2522213247172859,0.21506462035541196,0.5428173877952087
0.2463909387588501,0.2522213247172859,0.21546849757673667,0.5428173877952087
0.24633747339248657,0.2524232633279483,0.21546849757673667,0.5428173877952087
0.2462218850851059,0.2524232633279483,0.21607431340872374,0.5428173877952087
0.24614089727401733,0.25262520193861066,0.21607431340872374,0.5428173877952087
0.2459656000137329,0.25262520193861066,0.21647819063004847,0.5428173877952087
0.24589139223098755,0.252827140549273,0.21647819063004847,0.5428173877952087
0.24574100971221924,0.252827140549273,0.2172859450726979,0.5428173877952087
0.24549329280853271,0.25363489499192243,0.2172859450726979,0.5428173877952087
0.24547851085662842,0.25363489499192243,0.21748788368336025,0.5428173877952087
0.24521023035049438,0.25424071082390953,0.21748788368336025,0.5428173877952087
0.2451629638671875,0.25424071082390953,0.21768982229402262,0.5428173877952087
0.2451493740081787,0.2544426494345719,0.21768982229402262,0.5428173877952087
0.24505619704723358,0.2544426494345719,0.21789176090468498,0.5428173877952087
0.24500015377998352,0.25464458804523427,0.21789176090468498,0.5428173877952087
0.2448320984840393,0.25464458804523427,0.2182956381260097,0.5428173877952087
0.24417445063591003,0.2560581583198708,0.2182956381260097,0.5428173877952087
0.244132399559021,0.2560581583198708,0.21849757673667206,0.5428173877952087
0.24412555992603302,0.25626009693053314,0.21849757673667206,0.5428173877952087
0.24390912055969238,0.25626009693053314,0.21950726978998383,0.5428173877952087
0.24377316236495972,0.25646203554119545,0.21950726978998383,0.5428173877952087
0.243663489818573,0.25646203554119545,0.21991114701130857,0.5428173877952087
0.24346277117729187,0.25706785137318255,0.21991114701130857,0.5428173877952087
0.2433536946773529,0.25706785137318255,0.22011308562197093,0.5428173877952087
0.24329575896263123,0.2572697899838449,0.22011308562197093,0.5428173877952087
0.2431982159614563,0.2572697899838449,0.22051696284329564,0.5428173877952087
0.24311335384845734,0.25767366720516965,0.22051696284329564,0.5428173877952087
0.24301517009735107,0.25767366720516965,0.22092084006462034,0.5428173877952087
0.24299851059913635,0.25787560581583197,0.22092084006462034,0.5428173877952087
0.24296551942825317,0.25787560581583197,0.2211227786752827,0.5428173877952087
0.24263840913772583,0.25949111470113084,0.2211227786752827,0.5428173877952087
0.24255026876926422,0.25949111470113084,0.22132471728594508,0.5428173877952087
0.24231818318367004,0.2602988691437803,0.22132471728594508,0.5428173877952087
0.24220240116119385,0.2602988691437803,0.22193053311793215,0.5428173877952087
0.2420479953289032,0.2605008077544427,0.22193053311793215,0.5428173877952087
0.24204489588737488,0.2605008077544427,0.22213247172859452,0.5428173877952087
0.24185019731521606,0.2613085621970921,0.22213247172859452,0.5428173877952087
0.24184578657150269,0.2613085621970921,0.22253634894991922,0.5428173877952087
0.2418166697025299,0.26151050080775445,0.22253634894991922,0.5428173877952087
0.2416684329509735,0.26151050080775445,0.2227382875605816,0.5428173877952087
0.24153125286102295,0.26231825525040386,0.2227382875605816,0.5428173877952087
0.24150681495666504,0.26231825525040386,0.22294022617124395,0.5428173877952087
0.24145741760730743,0.26252019386106623,0.22294022617124395,0.5428173877952087
0.24136197566986084,0.26252019386106623,0.2231421647819063,0.5428173877952087
0.241249680519104,0.26312600969305333,0.2231421647819063,0.5428173877952087
0.24122342467308044,0.26312600969305333,0.22334410339256866,0.5428173877952087
0.2411840856075287,0.2633279483037157,0.22334410339256866,0.5428173877952087
0.24116672575473785,0.2633279483037157,0.22354604200323103,0.5428173877952087
0.24111777544021606,0.2637318255250404,0.22354604200323103,0.5428173877952087
0.24084600806236267,0.2637318255250404,0.22516155088852988,0.5428173877952087
0.2408265322446823,0.26393376413570274,0.22516155088852988,0.5428173877952087
0.24066907167434692,0.26393376413570274,0.22536348949919224,0.5428173877952087
0.24060600996017456,0.2641357027463651,0.22536348949919224,0.5428173877952087
0.24039733409881592,0.2641357027463651,0.22576736672051698,0.5428173877952087
0.24028636515140533,0.26534733441033925,0.22576736672051698,0.5428173877952087
0.24023330211639404,0.26534733441033925,0.22596930533117932,0.5428173877952087
0.24014396965503693,0.26595315024232635,0.22596930533117932,0.5428173877952087
0.24006181955337524,0.26595315024232635,0.2265751211631664,0.5428173877952087
0.23994171619415283,0.26635702746365103,0.2265751211631664,0.5428173877952087
0.23989856243133545,0.26635702746365103,0.22697899838449112,0.5428173877952087
0.23989060521125793,0.2665589660743134,0.22697899838449112,0.5428173877952087
0.23980754613876343,0.2665589660743134,0.22738287560581583,0.5428173877952087
0.2397555112838745,0.26696284329563813,0.22738287560581583,0.5428173877952087
0.2397524118423462,0.26696284329563813,0.2275848142164782,0.5428173877952087
0.239702045917511,0.2671647819063005,0.2275848142164782,0.5428173877952087
0.2396417260169983,0.2671647819063005,0.22778675282714056,0.5428173877952087
0.23950593173503876,0.2675686591276252,0.22778675282714056,0.5428173877952087
0.23947274684906006,0.2675686591276252,0.2279886914378029,0.5428173877952087
0.23933449387550354,0.2679725363489499,0.2279886914378029,0.5428173877952087
0.23918503522872925,0.2679725363489499,0.22819063004846526,0.5428173877952087
0.23917999863624573,0.2681744749596123,0.22819063004846526,0.5428173877952087
0.2390836477279663,0.2681744749596123,0.2289983844911147,0.5428173877952087
0.23903276026248932,0.26837641357027464,0.2289983844911147,0.5428173877952087
0.23889100551605225,0.26837641357027464,0.22960420032310178,0.5428173877952087
0.23882673680782318,0.2687802907915994,0.22960420032310178,0.5428173877952087
0.23877543210983276,0.2687802907915994,0.23021001615508885,0.5428173877952087
0.23874330520629883,0.2689822294022617,0.23021001615508885,0.5428173877952087
0.23867249488830566,0.2689822294022617,0.23041195476575121,0.5428173877952087
0.23858776688575745,0.2695880452342488,0.23041195476575121,0.5428173877952087
0.2385038584470749,0.2695880452342488,0.2310177705977383,0.5428173877952087
0.23826557397842407,0.2701938610662359,0.2310177705977383,0.5428173877952087
0.23826050758361816,0.2701938610662359,0.23121970920840065,0.5428173877952087
0.23821723461151123,0.2703957996768982,0.23121970920840065,0.5428173877952087
0.2379978895187378,0.2703957996768982,0.2320274636510501,0.5428173877952087
0.23796871304512024,0.27059773828756056,0.2320274636510501,0.5428173877952087
0.2379671335220337,0.27059773828756056,0.2324313408723748,0.5428173877952087
0.2379201352596283,0.2710016155088853,0.2324313408723748,0.5428173877952087
0.23789481818675995,0.2710016155088853,0.23263327948303716,0.5428173877952087
0.2378631830215454,0.27140549273021003,0.23263327948303716,0.5428173877952087
0.23780041933059692,0.27140549273021003,0.2328352180936995,0.5428173877952087
0.23770803213119507,0.2718093699515347,0.2328352180936995,0.5428173877952087
0.23763036727905273,0.2718093699515347,0.23303715670436187,0.5428173877952087
0.23739749193191528,0.27221324717285944,0.23303715670436187,0.5428173877952087
0.23735886812210083,0.27221324717285944,0.23323909531502424,0.5428173877952087
0.23735317587852478,0.2726171243941842,0.23323909531502424,0.5428173877952087
0.23725970089435577,0.2726171243941842,0.2334410339256866,0.5428173877952087
0.237175852060318,0.2732229402261712,0.2334410339256866,0.5428173877952087
0.23710256814956665,0.2732229402261712,0.23364297253634894,0.5428173877952087
0.23686745762825012,0.2738287560581583,0.23364297253634894,0.5428173877952087
0.23671291768550873,0.2738287560581583,0.23404684975767368,0.5428173877952087
0.23665805160999298,0.27423263327948305,0.23404684975767368,0.5428173877952087
0.236622154712677,0.27423263327948305,0.23445072697899838,0.5428173877952087
0.23636773228645325,0.27564620355411956,0.23445072697899838,0.5428173877952087
0.23632287979125977,0.27564620355411956,0.23465266558966075,0.5428173877952087
0.2362203598022461,0.27605008077544424,0.23465266558966075,0.5428173877952087
0.2362077832221985,0.27605008077544424,0.23505654281098545,0.5428173877952087
0.2361924946308136,0.2762520193861066,0.23505654281098545,0.5428173877952087
0.2361295223236084,0.2762520193861066,0.23546042003231019,0.5428173877952087
0.23605877161026,0.276453957996769,0.23546042003231019,0.5428173877952087
0.23604053258895874,0.276453957996769,0.23566235864297252,0.5428173877952087
0.2359609603881836,0.2768578352180937,0.23566235864297252,0.5428173877952087
0.2358730137348175,0.2768578352180937,0.2358642972536349,0.5428173877952087
0.23543773591518402,0.2784733441033926,0.2358642972536349,0.5428173877952087
0.2353615164756775,0.2784733441033926,0.23606623586429726,0.5428173877952087
0.23508219420909882,0.279281098546042,0.23606623586429726,0.5428173877952087
0.23504269123077393,0.279281098546042,0.23647011308562196,0.5428173877952087
0.23497118055820465,0.27948303715670436,0.23647011308562196,0.5428173877952087
0.23492342233657837,0.27948303715670436,0.23667205169628433,0.5428173877952087
0.23491790890693665,0.27968497576736673,0.23667205169628433,0.5428173877952087
0.23480480909347534,0.27968497576736673,0.23747980613893377,0.5428173877952087
0.23457586765289307,0.2806946688206785,0.23747980613893377,0.5428173877952087
0.23455625772476196,0.2806946688206785,0.23768174474959614,0.5428173877952087
0.23445886373519897,0.2813004846526656,0.23768174474959614,0.5428173877952087
0.23444992303848267,0.2813004846526656,0.23788368336025847,0.5428173877952087
0.23431497812271118,0.2817043618739903,0.23788368336025847,0.5428173877952087
0.23427601158618927,0.2817043618739903,0.2382875605815832,0.5428173877952087
0.23420727252960205,0.282108239095315,0.2382875605815832,0.5428173877952087
0.23416362702846527,0.282108239095315,0.23848949919224555,0.5428173877952087
0.23414689302444458,0.2823101777059774,0.23848949919224555,0.5428173877952087
0.234086811542511,0.2823101777059774,0.2386914378029079,0.5428173877952087
0.23393231630325317,0.2831179321486268,0.2386914378029079,0.5428173877952087
0.23384740948677063,0.2831179321486268,0.23889337641357028,0.5428173877952087
0.23365575075149536,0.28331987075928916,0.23889337641357028,0.5428173877952087
0.2336226999759674,0.28331987075928916,0.23909531502423265,0.5428173877952087
0.23357602953910828,0.2835218093699515,0.23909531502423265,0.5428173877952087
0.2334350347518921,0.2835218093699515,0.2403069466882068,0.5428173877952087
0.23327213525772095,0.284329563812601,0.2403069466882068,0.5428173877952087
0.23321914672851562,0.284329563812601,0.24050888529886916,0.5428173877952087
0.2332034707069397,0.2845315024232633,0.24050888529886916,0.5428173877952087
0.2329666018486023,0.2845315024232633,0.2417205169628433,0.5428173877952087
0.23294597864151,0.28473344103392567,0.2417205169628433,0.5428173877952087
0.23289430141448975,0.28473344103392567,0.24192245557350567,0.5428173877952087
0.23287297785282135,0.28493537964458804,0.24192245557350567,0.5428173877952087
0.23253417015075684,0.28493537964458804,0.242124394184168,0.5428173877952087
0.23212723433971405,0.28634894991922455,0.242124394184168,0.5428173877952087
0.23208285868167877,0.28634894991922455,0.24252827140549274,0.5428173877952087
0.23199862241744995,0.28695476575121165,0.24252827140549274,0.5428173877952087
0.2317473292350769,0.28695476575121165,0.24293214862681745,0.5428173877952087
0.23163777589797974,0.287156704361874,0.24293214862681745,0.5428173877952087
0.23156875371932983,0.287156704361874,0.2431340872374798,0.5428173877952087
0.2315511703491211,0.2875605815831987,0.2431340872374798,0.5428173877952087
0.23150938749313354,0.2875605815831987,0.24333602584814215,0.5428173877952087
0.23142167925834656,0.28776252019386106,0.24333602584814215,0.5428173877952087
0.23133504390716553,0.28776252019386106,0.24353796445880452,0.5428173877952087
0.2309873104095459,0.2889741518578352,0.24353796445880452,0.5428173877952087
0.2308999001979828,0.2889741518578352,0.24394184168012925,0.5428173877952087
0.23086079955101013,0.28917609046849757,0.24394184168012925,0.5428173877952087
0.23077625036239624,0.28917609046849757,0.2441437802907916,0.5428173877952087
0.23076146841049194,0.2895799676898223,0.2441437802907916,0.5428173877952087
0.23068368434906006,0.2895799676898223,0.24454765751211632,0.5428173877952087
0.23044154047966003,0.2909935379644588,0.24454765751211632,0.5428173877952087
0.23043298721313477,0.2909935379644588,0.24474959612277866,0.5428173877952087
0.23034325242042542,0.29159935379644586,0.24474959612277866,0.5428173877952087
0.2303193211555481,0.29159935379644586,0.24495153473344103,0.5428173877952087
0.23031020164489746,0.2918012924071082,0.24495153473344103,0.5428173877952087
0.23023465275764465,0.2918012924071082,0.2451534733441034,0.5428173877952087
0.2301417589187622,0.29220516962843296,0.2451534733441034,0.5428173877952087
0.22995445132255554,0.29220516962843296,0.24535541195476576,0.5428173877952087
0.2299332618713379,0.2924071082390953,0.24535541195476576,0.5428173877952087
0.22985157370567322,0.2924071082390953,0.2455573505654281,0.5428173877952087
0.22984075546264648,0.2926090468497577,0.2455573505654281,0.5428173877952087
0.22982603311538696,0.2926090468497577,0.24575928917609047,0.5428173877952087
0.22965958714485168,0.2934168012924071,0.24575928917609047,0.5428173877952087
0.2296358346939087,0.2934168012924071,0.24616316639741517,0.5428173877952087
0.2295006513595581,0.2940226171243942,0.24616316639741517,0.5428173877952087
0.2291882038116455,0.2940226171243942,0.24676898222940227,0.5428173877952087
0.22918498516082764,0.29422455573505657,0.24676898222940227,0.5428173877952087
0.22915694117546082,0.29422455573505657,0.2469709208400646,0.5428173877952087
0.2290509045124054,0.29462843295638125,0.2469709208400646,0.5428173877952087
0.22904790937900543,0.29462843295638125,0.24717285945072698,0.5428173877952087
0.22900354862213135,0.2948303715670436,0.24717285945072698,0.5428173877952087
0.22896337509155273,0.2948303715670436,0.24737479806138934,0.5428173877952087
0.22895276546478271,0.295032310177706,0.24737479806138934,0.5428173877952087
0.22888344526290894,0.295032310177706,0.24798061389337642,0.5428173877952087
0.22867925465106964,0.2954361873990307,0.24798061389337642,0.5428173877952087
0.22865939140319824,0.2954361873990307,0.24818255250403878,0.5428173877952087
0.22840780019760132,0.29604200323101776,0.24818255250403878,0.5428173877952087
0.22821678221225739,0.29604200323101776,0.24838449111470112,0.5428173877952087
0.22807584702968597,0.29705169628432954,0.24838449111470112,0.5428173877952087
0.22802352905273438,0.29705169628432954,0.2485864297253635,0.5428173877952087
0.22797949612140656,0.29745557350565427,0.2485864297253635,0.5428173877952087
0.22796450555324554,0.29745557350565427,0.24878836833602586,0.5428173877952087
0.22795435786247253,0.29765751211631664,0.24878836833602586,0.5428173877952087
0.22793370485305786,0.29765751211631664,0.24919224555735056,0.5428173877952087
0.22772471606731415,0.2986672051696284,0.24919224555735056,0.5428173877952087
0.22766511142253876,0.2986672051696284,0.2495961227786753,0.5428173877952087
0.22758698463439941,0.29907108239095315,0.2495961227786753,0.5428173877952087
0.2274608612060547,0.29907108239095315,0.25020193861066237,0.5428173877952087
0.22744996845722198,0.2992730210016155,0.25020193861066237,0.5428173877952087
0.22728289663791656,0.2992730210016155,0.2510096930533118,0.5428173877952087
0.22725270688533783,0.2994749596122779,0.2510096930533118,0.5428173877952087
0.22707301378250122,0.2994749596122779,0.2516155088852989,0.5428173877952087
0.22702717781066895,0.29987883683360256,0.2516155088852989,0.5428173877952087
0.22695332765579224,0.29987883683360256,0.2520193861066236,0.5428173877952087
0.22679370641708374,0.300686591276252,0.2520193861066236,0.5428173877952087
0.226763516664505,0.300686591276252,0.2524232633279483,0.5428173877952087
0.22675280272960663,0.3008885298869144,0.2524232633279483,0.5428173877952087
0.22672508656978607,0.3008885298869144,0.252827140549273,0.5428173877952087
0.22636812925338745,0.3016962843295638,0.252827140549273,0.5428173877952087
0.22629213333129883,0.3016962843295638,0.2530290791599354,0.5428173877952087
0.2262881100177765,0.30189822294022617,0.2530290791599354,0.5428173877952087
0.22619867324829102,0.30189822294022617,0.2538368336025848,0.5428173877952087
0.22619034349918365,0.30210016155088854,0.2538368336025848,0.5428173877952087
0.2261403203010559,0.30210016155088854,0.25403877221324717,0.5428173877952087
0.2261209338903427,0.3023021001615509,0.25403877221324717,0.5428173877952087
0.22610688209533691,0.3023021001615509,0.25424071082390953,0.5428173877952087
0.22603753209114075,0.3027059773828756,0.25424071082390953,0.5428173877952087
0.2259964942932129,0.3027059773828756,0.2544426494345719,0.5428173877952087
0.22588583827018738,0.3041195476575121,0.2544426494345719,0.5428173877952087
0.2258594036102295,0.3041195476575121,0.25464458804523427,0.5428173877952087
0.2256387174129486,0.30492730210016156,0.25464458804523427,0.5428173877952087
0.22560320794582367,0.30492730210016156,0.25484652665589663,0.5428173877952087
0.2254979908466339,0.3051292407108239,0.25484652665589663,0.5428173877952087
0.22543753683567047,0.3051292407108239,0.2552504038772213,0.5428173877952087
0.22541262209415436,0.3055331179321486,0.2552504038772213,0.5428173877952087
0.22538205981254578,0.3055331179321486,0.2554523424878837,0.5428173877952087
0.22538048028945923,0.30573505654281097,0.2554523424878837,0.5428173877952087
0.22527752816677094,0.30573505654281097,0.25565428109854604,0.5428173877952087
0.22514790296554565,0.3061389337641357,0.25565428109854604,0.5428173877952087
0.2250359058380127,0.3061389337641357,0.2558562197092084,0.5428173877952087
0.22500906884670258,0.30634087237479807,0.2558562197092084,0.5428173877952087
0.22486186027526855,0.30634087237479807,0.2560581583198708,0.5428173877952087
0.22456075251102448,0.30735056542810985,0.2560581583198708,0.5428173877952087
0.22449398040771484,0.30735056542810985,0.25626009693053314,0.5428173877952087
0.22389955818653107,0.30936995153473346,0.25626009693053314,0.5428173877952087
0.22389161586761475,0.30936995153473346,0.2566639741518578,0.5428173877952087
0.22366394102573395,0.31098546042003233,0.2566639741518578,0.5428173877952087
0.22362756729125977,0.31098546042003233,0.2568659127625202,0.5428173877952087
0.22343599796295166,0.3115912762520194,0.2568659127625202,0.5428173877952087
0.22341930866241455,0.3115912762520194,0.25706785137318255,0.5428173877952087
0.22340765595436096,0.31179321486268174,0.25706785137318255,0.5428173877952087
0.22333887219429016,0.31179321486268174,0.2572697899838449,0.5428173877952087
0.22332793474197388,0.3119951534733441,0.2572697899838449,0.5428173877952087
0.22332161664962769,0.3119951534733441,0.2574717285945073,0.5428173877952087
0.22317391633987427,0.31239903069466884,0.2574717285945073,0.5428173877952087
0.22313249111175537,0.31239903069466884,0.25767366720516965,0.5428173877952087
0.22311951220035553,0.31260096930533116,0.25767366720516965,0.5428173877952087
0.2231041043996811,0.31260096930533116,0.25787560581583197,0.5428173877952087
0.2231004536151886,0.3128029079159935,0.25787560581583197,0.5428173877952087
0.22305917739868164,0.3128029079159935,0.25807754442649433,0.5428173877952087
0.2230457216501236,0.3130048465266559,0.25807754442649433,0.5428173877952087
0.22279717028141022,0.3130048465266559,0.2588852988691438,0.5428173877952087
0.22250550985336304,0.31421647819063003,0.2588852988691438,0.5428173877952087
0.22231057286262512,0.31421647819063003,0.25949111470113084,0.5428173877952087
0.2222803831100464,0.3144184168012924,0.25949111470113084,0.5428173877952087
0.22224996984004974,0.3144184168012924,0.2598949919224556,0.5428173877952087
0.22215324640274048,0.31482229402261713,0.2598949919224556,0.5428173877952087
0.2221478670835495,0.31482229402261713,0.26009693053311794,0.5428173877952087
0.22208748757839203,0.3150242326332795,0.26009693053311794,0.5428173877952087
0.22191643714904785,0.3150242326332795,0.2605008077544427,0.5428173877952087
0.2219052016735077,0.31522617124394187,0.2605008077544427,0.5428173877952087
0.22185368835926056,0.31522617124394187,0.26090468497576735,0.5428173877952087
0.22178016602993011,0.3154281098546042,0.26090468497576735,0.5428173877952087
0.22170311212539673,0.3154281098546042,0.2613085621970921,0.5428173877952087
0.22154031693935394,0.31623586429725364,0.2613085621970921,0.5428173877952087
0.22153937816619873,0.31623586429725364,0.26151050080775445,0.5428173877952087
0.2214074730873108,0.31704361873990305,0.26151050080775445,0.5428173877952087
0.22130979597568512,0.31704361873990305,0.2617124394184168,0.5428173877952087
0.221251979470253,0.3172455573505654,0.2617124394184168,0.5428173877952087
0.2211279273033142,0.3172455573505654,0.2619143780290792,0.5428173877952087
0.22100605070590973,0.3178513731825525,0.2619143780290792,0.5428173877952087
0.22098687291145325,0.3178513731825525,0.2621163166397415,0.5428173877952087
0.22094577550888062,0.3182552504038772,0.2621163166397415,0.5428173877952087
0.22083991765975952,0.3182552504038772,0.26231825525040386,0.5428173877952087
0.2207821160554886,0.3188610662358643,0.26231825525040386,0.5428173877952087
0.22059810161590576,0.3188610662358643,0.26312600969305333,0.5428173877952087
0.220551535487175,0.31906300484652667,0.26312600969305333,0.5428173877952087
0.2205086350440979,0.31906300484652667,0.263529886914378,0.5428173877952087
0.22036807239055634,0.3196688206785137,0.263529886914378,0.5428173877952087
0.22035756707191467,0.3196688206785137,0.2637318255250404,0.5428173877952087
0.2201637178659439,0.3204765751211632,0.2637318255250404,0.5428173877952087
0.22014379501342773,0.3204765751211632,0.26393376413570274,0.5428173877952087
0.21991898119449615,0.3216882067851373,0.26393376413570274,0.5428173877952087
0.21989762783050537,0.3216882067851373,0.2641357027463651,0.5428173877952087
0.21975648403167725,0.3222940226171244,0.2641357027463651,0.5428173877952087
0.21973039209842682,0.3222940226171244,0.2643376413570275,0.5428173877952087
0.21964430809020996,0.3226978998384491,0.2643376413570275,0.5428173877952087
0.21959559619426727,0.3226978998384491,0.2647415185783522,0.5428173877952087
0.21959203481674194,0.32289983844911146,0.2647415185783522,0.5428173877952087
0.219376802444458,0.32289983844911146,0.2655492730210016,0.5428173877952087
0.21915026009082794,0.32350565428109856,0.2655492730210016,0.5428173877952087
0.21903449296951294,0.32350565428109856,0.26595315024232635,0.5428173877952087
0.2189062088727951,0.32370759289176093,0.26595315024232635,0.5428173877952087
0.21888524293899536,0.32370759289176093,0.26615508885298866,0.5428173877952087
0.21880775690078735,0.324313408723748,0.26615508885298866,0.5428173877952087
0.21878133714199066,0.324313408723748,0.26635702746365103,0.5428173877952087
0.21867068111896515,0.3247172859450727,0.26635702746365103,0.5428173877952087
0.218511164188385,0.3247172859450727,0.26676090468497576,0.5428173877952087
0.21838730573654175,0.3249192245557351,0.26676090468497576,0.5428173877952087
0.21832509338855743,0.3249192245557351,0.26696284329563813,0.5428173877952087
0.21831700205802917,0.32512116316639744,0.26696284329563813,0.5428173877952087
0.21823158860206604,0.32512116316639744,0.26736672051696286,0.5428173877952087
0.2179858237504959,0.3257269789983845,0.26736672051696286,0.5428173877952087
0.21792906522750854,0.3257269789983845,0.2675686591276252,0.5428173877952087
0.21776792407035828,0.3261308562197092,0.2675686591276252,0.5428173877952087
0.21773456037044525,0.3261308562197092,0.26777059773828754,0.5428173877952087
0.21771812438964844,0.32653473344103395,0.26777059773828754,0.5428173877952087
0.21770328283309937,0.32653473344103395,0.2679725363489499,0.5428173877952087
0.2176908552646637,0.32673667205169626,0.2679725363489499,0.5428173877952087
0.2176433801651001,0.32673667205169626,0.26837641357027464,0.5428173877952087
0.21762651205062866,0.32693861066235863,0.26837641357027464,0.5428173877952087
0.21727216243743896,0.32693861066235863,0.2689822294022617,0.5428173877952087
0.21712660789489746,0.32734248788368336,0.2689822294022617,0.5428173877952087
0.2171211838722229,0.32734248788368336,0.26918416801292405,0.5428173877952087
0.217100590467453,0.32754442649434573,0.26918416801292405,0.5428173877952087
0.21709036827087402,0.32754442649434573,0.2693861066235864,0.5428173877952087
0.21705007553100586,0.3277463651050081,0.2693861066235864,0.5428173877952087
0.2167777121067047,0.3277463651050081,0.27120355411954766,0.5428173877952087
0.216707244515419,0.32835218093699514,0.27120355411954766,0.5428173877952087
0.21656151115894318,0.32835218093699514,0.2716074313408724,0.5428173877952087
0.21648234128952026,0.3285541195476575,0.2716074313408724,0.5428173877952087
0.2164255678653717,0.3285541195476575,0.2720113085621971,0.5428173877952087
0.2163974940776825,0.32895799676898224,0.2720113085621971,0.5428173877952087
0.21636396646499634,0.32895799676898224,0.27221324717285944,0.5428173877952087
0.21627825498580933,0.3293618739903069,0.27221324717285944,0.5428173877952087
0.21623793244361877,0.3293618739903069,0.2724151857835218,0.5428173877952087
0.21610134840011597,0.329967689822294,0.2724151857835218,0.5428173877952087
0.21604867279529572,0.329967689822294,0.2726171243941842,0.5428173877952087
0.2160455584526062,0.3301696284329564,0.2726171243941842,0.5428173877952087
0.21587389707565308,0.3301696284329564,0.2732229402261712,0.5428173877952087
0.2157130241394043,0.3309773828756058,0.2732229402261712,0.5428173877952087
0.21562901139259338,0.3309773828756058,0.2734248788368336,0.5428173877952087
0.21562308073043823,0.33117932148626816,0.2734248788368336,0.5428173877952087
0.2155838906764984,0.33117932148626816,0.27362681744749595,0.5428173877952087
0.21551114320755005,0.33198707592891763,0.27362681744749595,0.5428173877952087
0.2155000865459442,0.33198707592891763,0.2738287560581583,0.5428173877952087
0.21543872356414795,0.33218901453957994,0.2738287560581583,0.5428173877952087
0.21532303094863892,0.33218901453957994,0.27423263327948305,0.5428173877952087
0.21505066752433777,0.33360258481421645,0.27423263327948305,0.5428173877952087
0.21500873565673828,0.33360258481421645,0.2744345718901454,0.5428173877952087
0.21487796306610107,0.3346122778675283,0.2744345718901454,0.5428173877952087
0.21474617719650269,0.3346122778675283,0.27504038772213246,0.5428173877952087
0.21471455693244934,0.3354200323101777,0.27504038772213246,0.5428173877952087
0.21470065414905548,0.3354200323101777,0.2754442649434572,0.5428173877952087
0.21438200771808624,0.33622778675282716,0.2754442649434572,0.5428173877952087
0.2143566608428955,0.33622778675282716,0.27605008077544424,0.5428173877952087
0.21429868042469025,0.3368336025848142,0.27605008077544424,0.5428173877952087
0.2142418622970581,0.3368336025848142,0.27665589660743134,0.5428173877952087
0.21415561437606812,0.3370355411954766,0.27665589660743134,0.5428173877952087
0.21415144205093384,0.3370355411954766,0.2768578352180937,0.5428173877952087
0.21414294838905334,0.33723747980613894,0.2768578352180937,0.5428173877952087
0.214114248752594,0.33723747980613894,0.2770597738287561,0.5428173877952087
0.21398180723190308,0.337843295638126,0.2770597738287561,0.5428173877952087
0.21394240856170654,0.337843295638126,0.27746365105008075,0.5428173877952087
0.21389898657798767,0.3384491114701131,0.27746365105008075,0.5428173877952087
0.21379441022872925,0.3384491114701131,0.2778675282714055,0.5428173877952087
0.2137146294116974,0.33865105008077545,0.2778675282714055,0.5428173877952087
0.21366466581821442,0.33865105008077545,0.2784733441033926,0.5428173877952087
0.21356353163719177,0.3390549273021002,0.2784733441033926,0.5428173877952087
0.21341480314731598,0.3390549273021002,0.27907915993537963,0.5428173877952087
0.21312786638736725,0.3392568659127625,0.27907915993537963,0.5428173877952087
0.2130676507949829,0.3392568659127625,0.27968497576736673,0.5428173877952087
0.21292147040367126,0.34026655896607433,0.27968497576736673,0.5428173877952087
0.21288299560546875,0.34026655896607433,0.28008885298869146,0.5428173877952087
0.21279305219650269,0.3408723747980614,0.28008885298869146,0.5428173877952087
0.21274809539318085,0.3408723747980614,0.2802907915993538,0.5428173877952087
0.21271753311157227,0.34107431340872374,0.2802907915993538,0.5428173877952087
0.21268272399902344,0.34107431340872374,0.28049273021001614,0.5428173877952087
0.21265770494937897,0.3412762520193861,0.28049273021001614,0.5428173877952087
0.21263617277145386,0.3412762520193861,0.2806946688206785,0.5428173877952087
0.21263593435287476,0.3414781906300485,0.2806946688206785,0.5428173877952087
0.2126113325357437,0.3414781906300485,0.2808966074313409,0.5428173877952087
0.21258479356765747,0.34168012924071084,0.2808966074313409,0.5428173877952087
0.21241436898708344,0.34168012924071084,0.2813004846526656,0.5428173877952087
0.21224898099899292,0.3426898222940226,0.2813004846526656,0.5428173877952087
0.21223296225070953,0.3426898222940226,0.2817043618739903,0.5428173877952087
0.2121533900499344,0.3432956381260097,0.2817043618739903,0.5428173877952087
0.2120228409767151,0.3432956381260097,0.28190630048465265,0.5428173877952087
0.21190977096557617,0.3441033925686591,0.28190630048465265,0.5428173877952087
0.21174371242523193,0.3441033925686591,0.28251211631663975,0.5428173877952087
0.21172964572906494,0.3443053311793215,0.28251211631663975,0.5428173877952087
0.2117050290107727,0.3443053311793215,0.2827140549273021,0.5428173877952087
0.21159891784191132,0.3447092084006462,0.2827140549273021,0.5428173877952087
0.21142181754112244,0.3447092084006462,0.28331987075928916,0.5428173877952087
0.21139641106128693,0.34491114701130854,0.28331987075928916,0.5428173877952087
0.21139581501483917,0.34491114701130854,0.2835218093699515,0.5428173877952087
0.21121080219745636,0.345718901453958,0.2835218093699515,0.5428173877952087
0.2110881209373474,0.345718901453958,0.2837237479806139,0.5428173877952087
0.2110687494277954,0.34612277867528274,0.2837237479806139,0.5428173877952087
0.21101319789886475,0.34612277867528274,0.28392568659127626,0.5428173877952087
0.21089427173137665,0.3471324717285945,0.28392568659127626,0.5428173877952087
0.21086128056049347,0.3471324717285945,0.284329563812601,0.5428173877952087
0.21079303324222565,0.34773828756058156,0.284329563812601,0.5428173877952087
0.2107585072517395,0.34773828756058156,0.28473344103392567,0.5428173877952087
0.2105521708726883,0.34834410339256866,0.28473344103392567,0.5428173877952087
0.21044187247753143,0.34834410339256866,0.28493537964458804,0.5428173877952087
0.21043524146080017,0.348546042003231,0.28493537964458804,0.5428173877952087
0.21027874946594238,0.348546042003231,0.28554119547657514,0.5428173877952087
0.21013076603412628,0.34915185783521807,0.28554119547657514,0.5428173877952087
0.21011300384998322,0.34915185783521807,0.2857431340872375,0.5428173877952087
0.21005982160568237,0.34935379644588044,0.2857431340872375,0.5428173877952087
0.21001672744750977,0.34935379644588044,0.2859450726978998,0.5428173877952087
0.20990025997161865,0.3501615508885299,0.2859450726978998,0.5428173877952087
0.20986157655715942,0.3501615508885299,0.2861470113085622,0.5428173877952087
0.20975220203399658,0.35076736672051695,0.2861470113085622,0.5428173877952087
0.20969855785369873,0.35076736672051695,0.28634894991922455,0.5428173877952087
0.20965509116649628,0.3509693053311793,0.28634894991922455,0.5428173877952087
0.20962610840797424,0.3509693053311793,0.2865508885298869,0.5428173877952087
0.20945137739181519,0.3515751211631664,0.2865508885298869,0.5428173877952087
0.20941132307052612,0.3515751211631664,0.28695476575121165,0.5428173877952087
0.20928305387496948,0.3517770597738288,0.28695476575121165,0.5428173877952087
0.2092125415802002,0.3517770597738288,0.287156704361874,0.5428173877952087
0.20918893814086914,0.35218093699515346,0.287156704361874,0.5428173877952087
0.20908892154693604,0.35218093699515346,0.2875605815831987,0.5428173877952087
0.20890992879867554,0.3529886914378029,0.2875605815831987,0.5428173877952087
0.20890948176383972,0.3529886914378029,0.28776252019386106,0.5428173877952087
0.20886290073394775,0.3531906300484653,0.28776252019386106,0.5428173877952087
0.2087632417678833,0.3531906300484653,0.2881663974151858,0.5428173877952087
0.20875269174575806,0.3533925686591276,0.2881663974151858,0.5428173877952087
0.20873606204986572,0.3533925686591276,0.2885702746365105,0.5428173877952087
0.20867536962032318,0.35359450726978997,0.2885702746365105,0.5428173877952087
0.20866034924983978,0.35359450726978997,0.28877221324717284,0.5428173877952087
0.20839552581310272,0.35420032310177707,0.28877221324717284,0.5428173877952087
0.20834589004516602,0.35420032310177707,0.2889741518578352,0.5428173877952087
0.20824022591114044,0.3546042003231018,0.2889741518578352,0.5428173877952087
0.20820657908916473,0.3546042003231018,0.28917609046849757,0.5428173877952087
0.2081748992204666,0.3548061389337641,0.28917609046849757,0.5428173877952087
0.20816464722156525,0.3548061389337641,0.28937802907915994,0.5428173877952087
0.2081548571586609,0.3550080775444265,0.28937802907915994,0.5428173877952087
0.20807674527168274,0.3550080775444265,0.2895799676898223,0.5428173877952087
0.20789910852909088,0.3562197092084006,0.2895799676898223,0.5428173877952087
0.20765528082847595,0.3562197092084006,0.29018578352180935,0.5428173877952087
0.20758232474327087,0.356421647819063,0.29018578352180935,0.5428173877952087
0.20754142105579376,0.356421647819063,0.2905896607431341,0.5428173877952087
0.20753851532936096,0.35662358642972536,0.2905896607431341,0.5428173877952087
0.20743127167224884,0.35662358642972536,0.2911954765751212,0.5428173877952087
0.20730669796466827,0.3570274636510501,0.2911954765751212,0.5428173877952087
0.2072998285293579,0.3570274636510501,0.29139741518578355,0.5428173877952087
0.20701932907104492,0.35763327948303714,0.29139741518578355,0.5428173877952087
0.20696140825748444,0.35763327948303714,0.29159935379644586,0.5428173877952087
0.2067708969116211,0.3584410339256866,0.29159935379644586,0.5428173877952087
0.2065770924091339,0.3584410339256866,0.2924071082390953,0.5428173877952087
0.20647794008255005,0.35864297253634897,0.2924071082390953,0.5428173877952087
0.20646530389785767,0.35864297253634897,0.2926090468497577,0.5428173877952087
0.20646438002586365,0.35884491114701134,0.2926090468497577,0.5428173877952087
0.20644992589950562,0.35884491114701134,0.29281098546042006,0.5428173877952087
0.20619794726371765,0.35965266558966075,0.29281098546042006,0.5428173877952087
0.20618867874145508,0.35965266558966075,0.29301292407108237,0.5428173877952087
0.20618405938148499,0.3598546042003231,0.29301292407108237,0.5428173877952087
0.20615154504776,0.3598546042003231,0.29321486268174474,0.5428173877952087
0.2061215043067932,0.3600565428109855,0.29321486268174474,0.5428173877952087
0.20601093769073486,0.3600565428109855,0.29382067851373184,0.5428173877952087
0.20597130060195923,0.36046042003231016,0.29382067851373184,0.5428173877952087
0.20587587356567383,0.36106623586429726,0.29382067851373184,0.5428173877952087
0.20586331188678741,0.36106623586429726,0.2940226171243942,0.5428173877952087
0.20578444004058838,0.361470113085622,0.2940226171243942,0.5428173877952087
0.20575322210788727,0.361470113085622,0.29422455573505657,0.5428173877952087
0.20574592053890228,0.3616720516962843,0.29422455573505657,0.5428173877952087
0.20568124949932098,0.3616720516962843,0.2944264943457189,0.5428173877952087
0.2056410312652588,0.36187399030694667,0.2944264943457189,0.5428173877952087
0.20563198626041412,0.36187399030694667,0.29462843295638125,0.5428173877952087
0.20555438101291656,0.36207592891760904,0.29462843295638125,0.5428173877952087
0.20526205003261566,0.36207592891760904,0.29604200323101776,0.5428173877952087
0.20521460473537445,0.36247980613893377,0.29604200323101776,0.5428173877952087
0.20513224601745605,0.36247980613893377,0.2962439418416801,0.5428173877952087
0.2051200270652771,0.36268174474959614,0.2962439418416801,0.5428173877952087
0.2049974799156189,0.36268174474959614,0.29664781906300486,0.5428173877952087
0.20489585399627686,0.3630856219709208,0.29664781906300486,0.5428173877952087
0.2048402577638626,0.3630856219709208,0.2968497576736672,0.5428173877952087
0.20475155115127563,0.3636914378029079,0.2968497576736672,0.5428173877952087
0.20471905171871185,0.3636914378029079,0.29705169628432954,0.5428173877952087
0.20468370616436005,0.3638933764135703,0.29705169628432954,0.5428173877952087
0.20459339022636414,0.3638933764135703,0.29745557350565427,0.5428173877952087
0.20450752973556519,0.364297253634895,0.29745557350565427,0.5428173877952087
0.20448225736618042,0.364297253634895,0.29765751211631664,0.5428173877952087
0.2043723613023758,0.3644991922455573,0.29765751211631664,0.5428173877952087
0.2042808085680008,0.3644991922455573,0.29806138933764137,0.5428173877952087
0.20417240262031555,0.3647011308562197,0.29806138933764137,0.5428173877952087
0.20416724681854248,0.3647011308562197,0.29826332794830374,0.5428173877952087
0.20380084216594696,0.36591276252019383,0.29826332794830374,0.5428173877952087
0.20379012823104858,0.36591276252019383,0.29846526655896605,0.5428173877952087
0.2032942771911621,0.36793214862681745,0.29846526655896605,0.5428173877952087
0.2032511681318283,0.36793214862681745,0.2988691437802908,0.5428173877952087
0.20322507619857788,0.3681340872374798,0.2988691437802908,0.5428173877952087
0.2031765580177307,0.3681340872374798,0.29907108239095315,0.5428173877952087
0.20314306020736694,0.3683360258481422,0.29907108239095315,0.5428173877952087
0.2031419724225998,0.3683360258481422,0.2992730210016155,0.5428173877952087
0.2030918002128601,0.3689418416801292,0.2992730210016155,0.5428173877952087
0.20292629301548004,0.3689418416801292,0.2994749596122779,0.5428173877952087
0.20271165668964386,0.3695476575121163,0.2994749596122779,0.5428173877952087
0.20257192850112915,0.3695476575121163,0.29967689822294025,0.5428173877952087
0.2024868279695511,0.37035541195476573,0.29967689822294025,0.5428173877952087
0.20244638621807098,0.37035541195476573,0.30048465266558966,0.5428173877952087
0.20240344107151031,0.3705573505654281,0.30048465266558966,0.5428173877952087
0.2023300975561142,0.3705573505654281,0.3016962843295638,0.5428173877952087
0.20228791236877441,0.37075928917609047,0.3016962843295638,0.5428173877952087
0.2022627592086792,0.37075928917609047,0.30189822294022617,0.5428173877952087
0.20220762491226196,0.37096122778675283,0.30189822294022617,0.5428173877952087
0.20218925178050995,0.37096122778675283,0.30210016155088854,0.5428173877952087
0.20209245383739471,0.3715670436187399,0.30210016155088854,0.5428173877952087
0.2020670771598816,0.3715670436187399,0.3023021001615509,0.5428173877952087
0.20177507400512695,0.37237479806138934,0.3023021001615509,0.5428173877952087
0.20165574550628662,0.37237479806138934,0.3027059773828756,0.5428173877952087
0.2014835774898529,0.3733844911147011,0.3027059773828756,0.5428173877952087
0.20148223638534546,0.3733844911147011,0.30290791599353795,0.5428173877952087
0.20146271586418152,0.3735864297253635,0.30290791599353795,0.5428173877952087
0.20120948553085327,0.3735864297253635,0.3041195476575121,0.5428173877952087
0.2009914517402649,0.37378836833602586,0.3041195476575121,0.5428173877952087
0.2009766399860382,0.37378836833602586,0.3045234248788368,0.5428173877952087
0.2009495049715042,0.3741922455573506,0.3045234248788368,0.5428173877952087
0.20093995332717896,0.3741922455573506,0.3047253634894992,0.5428173877952087
0.2008688747882843,0.3743941841680129,0.3047253634894992,0.5428173877952087
0.2005624622106552,0.3743941841680129,0.30573505654281097,0.5428173877952087
0.20055857300758362,0.37459612277867527,0.30573505654281097,0.5428173877952087
0.20043085515499115,0.37459612277867527,0.30654281098546043,0.5428173877952087
0.2004176676273346,0.37479806138933763,0.30654281098546043,0.5428173877952087
0.2003464698791504,0.37479806138933763,0.3071486268174475,0.5428173877952087
0.20033639669418335,0.375,0.3071486268174475,0.5428173877952087
0.20030111074447632,0.375,0.30735056542810985,0.5428173877952087
0.20023071765899658,0.37540387722132473,0.30735056542810985,0.5428173877952087
0.2002289891242981,0.37540387722132473,0.3075525040387722,0.5428173877952087
0.20004114508628845,0.3764135702746365,0.3075525040387722,0.5428173877952087
0.1998118758201599,0.3764135702746365,0.308562197092084,0.5428173877952087
0.19972646236419678,0.3766155088852989,0.308562197092084,0.5428173877952087
0.1996874064207077,0.3766155088852989,0.3091680129240711,0.5428173877952087
0.19966453313827515,0.37681744749596124,0.3091680129240711,0.5428173877952087
0.19952578842639923,0.37681744749596124,0.3095718901453958,0.5428173877952087
0.199508935213089,0.3770193861066236,0.3095718901453958,0.5428173877952087
0.19942760467529297,0.3770193861066236,0.31037964458804523,0.5428173877952087
0.19941698014736176,0.3772213247172859,0.31037964458804523,0.5428173877952087
0.19919909536838531,0.3772213247172859,0.31118739903069464,0.5428173877952087
0.19853462278842926,0.3794426494345719,0.31118739903069464,0.5428173877952087
0.19851255416870117,0.3794426494345719,0.311389337641357,0.5428173877952087
0.19837278127670288,0.37984652665589663,0.311389337641357,0.5428173877952087
0.1983635425567627,0.37984652665589663,0.3115912762520194,0.5428173877952087
0.1982673704624176,0.38004846526655894,0.3115912762520194,0.5428173877952087
0.19814544916152954,0.38004846526655894,0.3119951534733441,0.5428173877952087
0.19797222316265106,0.38126009693053314,0.3119951534733441,0.5428173877952087
0.19794398546218872,0.38126009693053314,0.3121970920840065,0.5428173877952087
0.19793397188186646,0.38146203554119545,0.3121970920840065,0.5428173877952087
0.19791220128536224,0.38146203554119545,0.31239903069466884,0.5428173877952087
0.19788230955600739,0.3816639741518578,0.31239903069466884,0.5428173877952087
0.19786065816879272,0.3816639741518578,0.3128029079159935,0.5428173877952087
0.19780956208705902,0.3818659127625202,0.3128029079159935,0.5428173877952087
0.19763138890266418,0.3818659127625202,0.3134087237479806,0.5428173877952087
0.197603240609169,0.3822697899838449,0.3134087237479806,0.5428173877952087
0.19755934178829193,0.3822697899838449,0.31401453957996767,0.5428173877952087
0.19737035036087036,0.38307754442649433,0.31401453957996767,0.5428173877952087
0.19736462831497192,0.38307754442649433,0.31421647819063003,0.5428173877952087
0.19730249047279358,0.3838852988691438,0.31421647819063003,0.5428173877952087
0.19727885723114014,0.3838852988691438,0.3144184168012924,0.5428173877952087
0.197190061211586,0.3842891760904685,0.3144184168012924,0.5428173877952087
0.19712471961975098,0.3842891760904685,0.31482229402261713,0.5428173877952087
0.19711285829544067,0.38449111470113084,0.31482229402261713,0.5428173877952087
0.19711041450500488,0.38449111470113084,0.3150242326332795,0.5428173877952087
0.19708740711212158,0.3846930533117932,0.3150242326332795,0.5428173877952087
0.19694048166275024,0.3846930533117932,0.31563004846526654,0.5428173877952087
0.19688951969146729,0.3852988691437803,0.31563004846526654,0.5428173877952087
0.19687031209468842,0.3852988691437803,0.3158319870759289,0.5428173877952087
0.19684043526649475,0.3855008077544427,0.3158319870759289,0.5428173877952087
0.19681710004806519,0.3855008077544427,0.3160339256865913,0.5428173877952087
0.1967652440071106,0.38590468497576735,0.3160339256865913,0.5428173877952087
0.19673532247543335,0.38590468497576735,0.31623586429725364,0.5428173877952087
0.1965508610010147,0.3867124394184168,0.31623586429725364,0.5428173877952087
0.19646161794662476,0.3867124394184168,0.3168416801292407,0.5428173877952087
0.1963576227426529,0.3871163166397415,0.3168416801292407,0.5428173877952087
0.19626998901367188,0.3871163166397415,0.3172455573505654,0.5428173877952087
0.19618810713291168,0.3877221324717286,0.3172455573505654,0.5428173877952087
0.19612377882003784,0.3877221324717286,0.31764943457189015,0.5428173877952087
0.1960963010787964,0.38792407108239096,0.31764943457189015,0.5428173877952087
0.19603276252746582,0.38792407108239096,0.3178513731825525,0.5428173877952087
0.19582904875278473,0.3887318255250404,0.3178513731825525,0.5428173877952087
0.19582730531692505,0.3887318255250404,0.3180533117932149,0.5428173877952087
0.19560754299163818,0.3897415185783522,0.3180533117932149,0.5428173877952087
0.19555793702602386,0.3897415185783522,0.3182552504038772,0.5428173877952087
0.19544273614883423,0.3901453957996769,0.3182552504038772,0.5428173877952087
0.1954312026500702,0.3901453957996769,0.31845718901453957,0.5428173877952087
0.19537252187728882,0.39034733441033925,0.31845718901453957,0.5428173877952087
0.19535446166992188,0.39034733441033925,0.31865912762520193,0.5428173877952087
0.19532713294029236,0.390751211631664,0.31865912762520193,0.5428173877952087
0.19532233476638794,0.390751211631664,0.3188610662358643,0.5428173877952087
0.19528740644454956,0.39095315024232635,0.3188610662358643,0.5428173877952087
0.1950952112674713,0.39095315024232635,0.3198707592891761,0.5428173877952087
0.19489610195159912,0.39115508885298866,0.3198707592891761,0.5428173877952087
0.19487228989601135,0.39115508885298866,0.32007269789983844,0.5428173877952087
0.1948506236076355,0.39135702746365103,0.32007269789983844,0.5428173877952087
0.19475311040878296,0.39135702746365103,0.3204765751211632,0.5428173877952087
0.1947144865989685,0.3915589660743134,0.3204765751211632,0.5428173877952087
0.1946445107460022,0.3915589660743134,0.3208804523424879,0.5428173877952087
0.19463126361370087,0.39176090468497576,0.3208804523424879,0.5428173877952087
0.1945926547050476,0.39176090468497576,0.3210823909531502,0.5428173877952087
0.1945299357175827,0.39196284329563813,0.3210823909531502,0.5428173877952087
0.19439838826656342,0.39196284329563813,0.32148626817447495,0.5428173877952087
0.19437359273433685,0.3921647819063005,0.32148626817447495,0.5428173877952087
0.19435948133468628,0.3921647819063005,0.3216882067851373,0.5428173877952087
0.19426974654197693,0.39277059773828754,0.3216882067851373,0.5428173877952087
0.19416531920433044,0.39277059773828754,0.32209208400646205,0.5428173877952087
0.19398275017738342,0.393578352180937,0.32209208400646205,0.5428173877952087
0.19395333528518677,0.393578352180937,0.3222940226171244,0.5428173877952087
0.19389596581459045,0.3937802907915994,0.3222940226171244,0.5428173877952087
0.19388791918754578,0.3937802907915994,0.32249596122778673,0.5428173877952087
0.19387607276439667,0.3939822294022617,0.32249596122778673,0.5428173877952087
0.19387292861938477,0.3939822294022617,0.3226978998384491,0.5428173877952087
0.19381028413772583,0.3943861066235864,0.3226978998384491,0.5428173877952087
0.19376708567142487,0.3943861066235864,0.32310177705977383,0.5428173877952087
0.1937662959098816,0.3945880452342488,0.32310177705977383,0.5428173877952087
0.19355380535125732,0.3945880452342488,0.32370759289176093,0.5428173877952087
0.19345320761203766,0.3949919224555735,0.32370759289176093,0.5428173877952087
0.1933714747428894,0.3949919224555735,0.32390953150242324,0.5428173877952087
0.19334615767002106,0.3951938610662359,0.32390953150242324,0.5428173877952087
0.19332396984100342,0.3951938610662359,0.3241114701130856,0.5428173877952087
0.19323457777500153,0.39559773828756056,0.3241114701130856,0.5428173877952087
0.19317317008972168,0.39559773828756056,0.3247172859450727,0.5428173877952087
0.19305576384067535,0.3960016155088853,0.3247172859450727,0.5428173877952087
0.1929381638765335,0.3960016155088853,0.32512116316639744,0.5428173877952087
0.19289401173591614,0.39620355411954766,0.32512116316639744,0.5428173877952087
0.19267487525939941,0.39620355411954766,0.3255250403877221,0.5428173877952087
0.1926680952310562,0.39640549273021003,0.3255250403877221,0.5428173877952087
0.1925376057624817,0.39640549273021003,0.32653473344103395,0.5428173877952087
0.19252432882785797,0.3966074313408724,0.32653473344103395,0.5428173877952087
0.19250506162643433,0.3966074313408724,0.32673667205169626,0.5428173877952087
0.19237755239009857,0.3970113085621971,0.32673667205169626,0.5428173877952087
0.19234375655651093,0.3970113085621971,0.32693861066235863,0.5428173877952087
0.1922784000635147,0.3976171243941842,0.32693861066235863,0.5428173877952087
0.19222861528396606,0.3976171243941842,0.327140549273021,0.5428173877952087
0.19217883050441742,0.39781906300484654,0.327140549273021,0.5428173877952087
0.19214224815368652,0.39781906300484654,0.32754442649434573,0.5428173877952087
0.19209297001361847,0.3982229402261712,0.32754442649434573,0.5428173877952087
0.19206899404525757,0.3982229402261712,0.3277463651050081,0.5428173877952087
0.1920645385980606,0.3984248788368336,0.3277463651050081,0.5428173877952087
0.19203585386276245,0.3984248788368336,0.32794830371567046,0.5428173877952087
0.19197623431682587,0.39862681744749595,0.32794830371567046,0.5428173877952087
0.19170819222927094,0.39862681744749595,0.3291599353796446,0.5428173877952087
0.19168132543563843,0.3988287560581583,0.3293618739903069,0.5428173877952087
0.19165372848510742,0.3988287560581583,0.3295638126009693,0.5428173877952087
0.1913955956697464,0.39923263327948305,0.3295638126009693,0.5428173877952087
0.19134579598903656,0.39923263327948305,0.3301696284329564,0.5428173877952087
0.19125598669052124,0.3998384491114701,0.3301696284329564,0.5428173877952087
0.19119620323181152,0.3998384491114701,0.33037156704361875,0.5428173877952087
0.19105684757232666,0.40024232633279483,0.33037156704361875,0.5428173877952087
0.19092464447021484,0.40024232633279483,0.33077544426494343,0.5428173877952087
0.19084623456001282,0.4004442649434572,0.33077544426494343,0.5428173877952087
0.19083988666534424,0.4004442649434572,0.3309773828756058,0.5428173877952087
0.19076195359230042,0.4012520193861066,0.3309773828756058,0.5428173877952087
0.19073837995529175,0.4012520193861066,0.33117932148626816,0.5428173877952087
0.1906636655330658,0.4018578352180937,0.33117932148626816,0.5428173877952087
0.1906384527683258,0.4018578352180937,0.33138126009693053,0.5428173877952087
0.19057852029800415,0.4020597738287561,0.33138126009693053,0.5428173877952087
0.1903694123029709,0.4020597738287561,0.33178513731825526,0.5428173877952087
0.19036716222763062,0.40226171243941844,0.33178513731825526,0.5428173877952087
0.19024240970611572,0.40226171243941844,0.3325928917609047,0.5428173877952087
0.19020698964595795,0.40246365105008075,0.3325928917609047,0.5428173877952087
0.19016624987125397,0.40246365105008075,0.3329967689822294,0.5428173877952087
0.19008058309555054,0.40306946688206785,0.3329967689822294,0.5428173877952087
0.19002461433410645,0.40306946688206785,0.33340064620355414,0.5428173877952087
0.19001072645187378,0.4032714054927302,0.33340064620355414,0.5428173877952087
0.189875066280365,0.4032714054927302,0.33360258481421645,0.5428173877952087
0.18978765606880188,0.4034733441033926,0.33360258481421645,0.5428173877952087
0.1897670477628708,0.4034733441033926,0.3338045234248788,0.5428173877952087
0.1897173970937729,0.40367528271405495,0.3338045234248788,0.5428173877952087
0.18964612483978271,0.40367528271405495,0.33420840064620355,0.5428173877952087
0.1896292120218277,0.40407915993537963,0.33420840064620355,0.5428173877952087
0.18950115144252777,0.40407915993537963,0.3346122778675283,0.5428173877952087
0.18946170806884766,0.404281098546042,0.3346122778675283,0.5428173877952087
0.18943744897842407,0.404281098546042,0.33501615508885296,0.5428173877952087
0.1894347071647644,0.40448303715670436,0.33501615508885296,0.5428173877952087
0.1893998384475708,0.40448303715670436,0.33521809369951533,0.5428173877952087
0.18939454853534698,0.40468497576736673,0.33521809369951533,0.5428173877952087
0.18931414186954498,0.40468497576736673,0.3354200323101777,0.5428173877952087
0.18931232392787933,0.4048869143780291,0.3354200323101777,0.5428173877952087
0.1892363429069519,0.4048869143780291,0.33562197092084006,0.5428173877952087
0.189130961894989,0.40549273021001614,0.33562197092084006,0.5428173877952087
0.18911023437976837,0.40549273021001614,0.33582390953150243,0.5428173877952087
0.18901126086711884,0.40609854604200324,0.33582390953150243,0.5428173877952087
0.18897801637649536,0.40609854604200324,0.3364297253634895,0.5428173877952087
0.18891161680221558,0.40650242326332797,0.3364297253634895,0.5428173877952087
0.18882708251476288,0.40650242326332797,0.3368336025848142,0.5428173877952087
0.18875613808631897,0.40690630048465265,0.3368336025848142,0.5428173877952087
0.18874432146549225,0.40690630048465265,0.3370355411954766,0.5428173877952087
0.18865130841732025,0.4073101777059774,0.3370355411954766,0.5428173877952087
0.18860691785812378,0.4073101777059774,0.33723747980613894,0.5428173877952087
0.1885862946510315,0.40751211631663975,0.33723747980613894,0.5428173877952087
0.1885247826576233,0.40751211631663975,0.337843295638126,0.5428173877952087
0.18851114809513092,0.4077140549273021,0.337843295638126,0.5428173877952087
0.1883968710899353,0.4077140549273021,0.3382471728594507,0.5428173877952087
0.18836337327957153,0.4079159935379645,0.3382471728594507,0.5428173877952087
0.18832719326019287,0.4079159935379645,0.3384491114701131,0.5428173877952087
0.18825897574424744,0.4081179321486268,0.3384491114701131,0.5428173877952087
0.18823647499084473,0.4081179321486268,0.33865105008077545,0.5428173877952087
0.1881839632987976,0.40831987075928916,0.33865105008077545,0.5428173877952087
0.1881781965494156,0.40831987075928916,0.3388529886914378,0.5428173877952087
0.1881546974182129,0.4085218093699515,0.3388529886914378,0.5428173877952087
0.18800747394561768,0.4085218093699515,0.33945880452342486,0.5428173877952087
0.18797951936721802,0.409329563812601,0.33945880452342486,0.5428173877952087
0.18794995546340942,0.409329563812601,0.33966074313408723,0.5428173877952087
0.18786609172821045,0.40973344103392567,0.33966074313408723,0.5428173877952087
0.18779033422470093,0.40973344103392567,0.3398626817447496,0.5428173877952087
0.1877683401107788,0.4101373182552504,0.3398626817447496,0.5428173877952087
0.18776395916938782,0.4101373182552504,0.34006462035541196,0.5428173877952087
0.1877405047416687,0.41033925686591277,0.34006462035541196,0.5428173877952087
0.18764975666999817,0.41033925686591277,0.34026655896607433,0.5428173877952087
0.18764472007751465,0.41054119547657514,0.34026655896607433,0.5428173877952087
0.18732070922851562,0.41054119547657514,0.3418820678513732,0.5428173877952087
0.1872938573360443,0.4107431340872375,0.3418820678513732,0.5428173877952087
0.18711581826210022,0.4107431340872375,0.3426898222940226,0.5428173877952087
0.18711450695991516,0.4109450726978998,0.3426898222940226,0.5428173877952087
0.18699271976947784,0.4109450726978998,0.34309369951534735,0.5428173877952087
0.18698373436927795,0.4111470113085622,0.34309369951534735,0.5428173877952087
0.1867586374282837,0.4111470113085622,0.3441033925686591,0.5428173877952087
0.18673944473266602,0.4115508885298869,0.3441033925686591,0.5428173877952087
0.1866610199213028,0.4115508885298869,0.3447092084006462,0.5428173877952087
0.1865995079278946,0.4117528271405493,0.3447092084006462,0.5428173877952087
0.18649321794509888,0.4117528271405493,0.34491114701130854,0.5428173877952087
0.1863141655921936,0.41195476575121165,0.34491114701130854,0.5428173877952087
0.18627899885177612,0.41195476575121165,0.3451130856219709,0.5428173877952087
0.18623170256614685,0.4125605815831987,0.3451130856219709,0.5428173877952087
0.18617409467697144,0.4125605815831987,0.34531502423263327,0.5428173877952087
0.186085045337677,0.4129644588045234,0.34531502423263327,0.5428173877952087
0.18607592582702637,0.4129644588045234,0.34551696284329564,0.5428173877952087
0.18605928122997284,0.4131663974151858,0.34551696284329564,0.5428173877952087
0.18602311611175537,0.4131663974151858,0.345718901453958,0.5428173877952087
0.1859678328037262,0.41336833602584816,0.345718901453958,0.5428173877952087
0.18592321872711182,0.41336833602584816,0.34612277867528274,0.5428173877952087
0.185530424118042,0.41518578352180935,0.34612277867528274,0.5428173877952087
0.1855289191007614,0.41518578352180935,0.34632471728594505,0.5428173877952087
0.18550686538219452,0.4153877221324717,0.34632471728594505,0.5428173877952087
0.18548190593719482,0.4153877221324717,0.3465266558966074,0.5428173877952087
0.18513135612010956,0.41720516962843296,0.3465266558966074,0.5428173877952087
0.18507327139377594,0.41720516962843296,0.3467285945072698,0.5428173877952087
0.1850503534078598,0.4174071082390953,0.3467285945072698,0.5428173877952087
0.1850312501192093,0.4174071082390953,0.34693053311793215,0.5428173877952087
0.1849117875099182,0.41781098546042006,0.34693053311793215,0.5428173877952087
0.1846775859594345,0.41781098546042006,0.34753634894991925,0.5428173877952087
0.18446588516235352,0.4190226171243942,0.34753634894991925,0.5428173877952087
0.18436986207962036,0.4190226171243942,0.34834410339256866,0.5428173877952087
0.18431603908538818,0.4194264943457189,0.34834410339256866,0.5428173877952087
0.184276282787323,0.4194264943457189,0.348546042003231,0.5428173877952087
0.18420694768428802,0.4198303715670436,0.348546042003231,0.5428173877952087
0.18417952954769135,0.4198303715670436,0.34894991922455576,0.5428173877952087
0.18403100967407227,0.42023424878836835,0.34894991922455576,0.5428173877952087
0.18399488925933838,0.42023424878836835,0.34915185783521807,0.5428173877952087
0.18377220630645752,0.4208400646203554,0.34915185783521807,0.5428173877952087
0.18373149633407593,0.4208400646203554,0.34935379644588044,0.5428173877952087
0.18371009826660156,0.42104200323101776,0.34935379644588044,0.5428173877952087
0.183683842420578,0.42104200323101776,0.34975767366720517,0.5428173877952087
0.18361616134643555,0.4212439418416801,0.34975767366720517,0.5428173877952087
0.18338431417942047,0.4212439418416801,0.3501615508885299,0.5428173877952087
0.18333983421325684,0.42164781906300486,0.3501615508885299,0.5428173877952087
0.18324707448482513,0.42164781906300486,0.35076736672051695,0.5428173877952087
0.18315699696540833,0.42205169628432954,0.35076736672051695,0.5428173877952087
0.18314440548419952,0.42205169628432954,0.3509693053311793,0.5428173877952087
0.1830405741930008,0.422859450726979,0.3509693053311793,0.5428173877952087
0.18292362987995148,0.422859450726979,0.3511712439418417,0.5428173877952087
0.18270155787467957,0.4242730210016155,0.3511712439418417,0.5428173877952087
0.18269896507263184,0.4242730210016155,0.35137318255250405,0.5428173877952087
0.18261364102363586,0.42487883683360256,0.35137318255250405,0.5428173877952087
0.1825510859489441,0.42487883683360256,0.3517770597738288,0.5428173877952087
0.18225879967212677,0.4252827140549273,0.3517770597738288,0.5428173877952087
0.18204766511917114,0.4252827140549273,0.35278675282714056,0.5428173877952087
0.18199819326400757,0.425686591276252,0.35278675282714056,0.5428173877952087
0.18197956681251526,0.425686591276252,0.3529886914378029,0.5428173877952087
0.1816890835762024,0.42689822294022617,0.3529886914378029,0.5428173877952087
0.1816423535346985,0.42689822294022617,0.3531906300484653,0.5428173877952087
0.18164175748825073,0.42710016155088854,0.3531906300484653,0.5428173877952087
0.18158769607543945,0.42710016155088854,0.3533925686591276,0.5428173877952087
0.18139734864234924,0.4277059773828756,0.3533925686591276,0.5428173877952087
0.18122893571853638,0.4277059773828756,0.3539983844911147,0.5428173877952087
0.18119728565216064,0.42790791599353795,0.3539983844911147,0.5428173877952087
0.181196391582489,0.42790791599353795,0.35420032310177707,0.5428173877952087
0.18113406002521515,0.4281098546042003,0.35420032310177707,0.5428173877952087
0.1810610443353653,0.4281098546042003,0.3548061389337641,0.5428173877952087
0.1810215711593628,0.4283117932148627,0.3548061389337641,0.5428173877952087
0.18093425035476685,0.4283117932148627,0.3550080775444265,0.5428173877952087
0.18092910945415497,0.42851373182552505,0.3550080775444265,0.5428173877952087
0.1809203028678894,0.42851373182552505,0.35521001615508885,0.5428173877952087
0.18091470003128052,0.4287156704361874,0.35521001615508885,0.5428173877952087
0.18090863525867462,0.4287156704361874,0.3554119547657512,0.5428173877952087
0.18075037002563477,0.4295234248788368,0.3554119547657512,0.5428173877952087
0.18074440956115723,0.4295234248788368,0.3556138933764136,0.5428173877952087
0.1807066798210144,0.4297253634894992,0.3556138933764136,0.5428173877952087
0.18070608377456665,0.4297253634894992,0.35581583198707595,0.5428173877952087
0.18065133690834045,0.4305331179321486,0.35581583198707595,0.5428173877952087
0.18060296773910522,0.4305331179321486,0.3562197092084006,0.5428173877952087
0.18049433827400208,0.43093699515347333,0.3562197092084006,0.5428173877952087
0.1804385781288147,0.43093699515347333,0.35662358642972536,0.5428173877952087
0.18025264143943787,0.4319466882067851,0.35662358642972536,0.5428173877952087
0.18020415306091309,0.4319466882067851,0.35722940226171246,0.5428173877952087
0.18000280857086182,0.43295638126009695,0.35722940226171246,0.5428173877952087
0.1798977255821228,0.43295638126009695,0.3574313408723748,0.5428173877952087
0.17988798022270203,0.4331583198707593,0.3574313408723748,0.5428173877952087
0.179706871509552,0.4331583198707593,0.3584410339256866,0.5428173877952087
0.1796870231628418,0.4333602584814216,0.3584410339256866,0.5428173877952087
0.17955869436264038,0.4333602584814216,0.35884491114701134,0.5428173877952087
0.17952680587768555,0.433562197092084,0.35884491114701134,0.5428173877952087
0.1794729381799698,0.433562197092084,0.35904684975767365,0.5428173877952087
0.1792001873254776,0.4349757673667205,0.35904684975767365,0.5428173877952087
0.1791900247335434,0.4349757673667205,0.359248788368336,0.5428173877952087
0.17909757792949677,0.43537964458804523,0.359248788368336,0.5428173877952087
0.17907875776290894,0.43537964458804523,0.3594507269789984,0.5428173877952087
0.1790350079536438,0.4355815831987076,0.3594507269789984,0.5428173877952087
0.1790122091770172,0.4355815831987076,0.3598546042003231,0.5428173877952087
0.17900517582893372,0.43578352180936997,0.3598546042003231,0.5428173877952087
0.17890045046806335,0.43578352180936997,0.3602584814216478,0.5428173877952087
0.17882853746414185,0.43618739903069464,0.3602584814216478,0.5428173877952087
0.17879436910152435,0.43618739903069464,0.3606623586429725,0.5428173877952087
0.17873354256153107,0.4365912762520194,0.3606623586429725,0.5428173877952087
0.17866480350494385,0.4365912762520194,0.36106623586429726,0.5428173877952087
0.17866405844688416,0.43679321486268174,0.36106623586429726,0.5428173877952087
0.17848531901836395,0.43679321486268174,0.361470113085622,0.5428173877952087
0.17843224108219147,0.4369951534733441,0.361470113085622,0.5428173877952087
0.17841190099716187,0.4369951534733441,0.36187399030694667,0.5428173877952087
0.1783219277858734,0.4378029079159935,0.36187399030694667,0.5428173877952087
0.17831093072891235,0.4378029079159935,0.36207592891760904,0.5428173877952087
0.17827917635440826,0.43820678513731826,0.36207592891760904,0.5428173877952087
0.17823562026023865,0.43820678513731826,0.36268174474959614,0.5428173877952087
0.1781325340270996,0.43901453957996767,0.36268174474959614,0.5428173877952087
0.1780855655670166,0.43901453957996767,0.3628836833602585,0.5428173877952087
0.1780652552843094,0.43921647819063003,0.3628836833602585,0.5428173877952087
0.1780596375465393,0.43921647819063003,0.3630856219709208,0.5428173877952087
0.17804484069347382,0.4394184168012924,0.3630856219709208,0.5428173877952087
0.17797058820724487,0.4394184168012924,0.36348949919224555,0.5428173877952087
0.17793387174606323,0.43962035541195477,0.36348949919224555,0.5428173877952087
0.1778445988893509,0.43962035541195477,0.3636914378029079,0.5428173877952087
0.17779934406280518,0.43982229402261713,0.3636914378029079,0.5428173877952087
0.17773447930812836,0.43982229402261713,0.3638933764135703,0.5428173877952087
0.17770794034004211,0.4400242326332795,0.3638933764135703,0.5428173877952087
0.17757025361061096,0.4400242326332795,0.3647011308562197,0.5428173877952087
0.17755119502544403,0.44022617124394187,0.3647011308562197,0.5428173877952087
0.1774783730506897,0.44022617124394187,0.36550888529886916,0.5428173877952087
0.17747056484222412,0.4404281098546042,0.36550888529886916,0.5428173877952087
0.17745143175125122,0.4404281098546042,0.3657108239095315,0.5428173877952087
0.17743831872940063,0.44063004846526654,0.3657108239095315,0.5428173877952087
0.17725765705108643,0.44063004846526654,0.3667205169628433,0.5428173877952087
0.17718122899532318,0.4410339256865913,0.3667205169628433,0.5428173877952087
0.1771588921546936,0.4410339256865913,0.36692245557350567,0.5428173877952087
0.1771162450313568,0.441437802907916,0.36692245557350567,0.5428173877952087
0.176932692527771,0.441437802907916,0.36793214862681745,0.5428173877952087
0.17682021856307983,0.4418416801292407,0.36793214862681745,0.5428173877952087
0.17680537700653076,0.4418416801292407,0.3681340872374798,0.5428173877952087
0.1767447590827942,0.4424474959612278,0.3681340872374798,0.5428173877952087
0.17669707536697388,0.4424474959612278,0.3683360258481422,0.5428173877952087
0.1766759753227234,0.44264943457189015,0.3683360258481422,0.5428173877952087
0.17645114660263062,0.44264943457189015,0.3697495961227787,0.5428173877952087
0.17631319165229797,0.4430533117932149,0.3697495961227787,0.5428173877952087
0.17628078162670135,0.4430533117932149,0.37015347334410337,0.5428173877952087
0.1762189120054245,0.44365912762520193,0.37015347334410337,0.5428173877952087
0.17620152235031128,0.44365912762520193,0.37035541195476573,0.5428173877952087
0.1761605143547058,0.44426494345718903,0.37035541195476573,0.5428173877952087
0.17615735530853271,0.44426494345718903,0.3705573505654281,0.5428173877952087
0.17610478401184082,0.4446688206785137,0.3705573505654281,0.5428173877952087
0.17609037458896637,0.4446688206785137,0.37075928917609047,0.5428173877952087
0.17605049908161163,0.44507269789983844,0.37075928917609047,0.5428173877952087
0.17603835463523865,0.44507269789983844,0.37096122778675283,0.5428173877952087
0.1759241819381714,0.44567851373182554,0.37096122778675283,0.5428173877952087
0.17589670419692993,0.44567851373182554,0.3711631663974152,0.5428173877952087
0.17582003772258759,0.4460823909531502,0.3711631663974152,0.5428173877952087
0.17557302117347717,0.4460823909531502,0.372172859450727,0.5428173877952087
0.17554610967636108,0.4462843295638126,0.372172859450727,0.5428173877952087
0.17548584938049316,0.4462843295638126,0.37237479806138934,0.5428173877952087
0.1753808557987213,0.4466882067851373,0.37237479806138934,0.5428173877952087
0.17530524730682373,0.4466882067851373,0.3729806138933764,0.5428173877952087
0.17521443963050842,0.4472940226171244,0.3729806138933764,0.5428173877952087
0.17520731687545776,0.4472940226171244,0.37318255250403876,0.5428173877952087
0.17509907484054565,0.44749596122778673,0.37318255250403876,0.5428173877952087
0.17491155862808228,0.44749596122778673,0.3735864297253635,0.5428173877952087
0.17482104897499084,0.44810177705977383,0.3735864297253635,0.5428173877952087
0.17466165125370026,0.44810177705977383,0.3743941841680129,0.5428173877952087
0.17464783787727356,0.44850565428109856,0.3743941841680129,0.5428173877952087
0.17456874251365662,0.44850565428109856,0.37459612277867527,0.5428173877952087
0.17453515529632568,0.44890953150242324,0.37459612277867527,0.5428173877952087
0.17449122667312622,0.44890953150242324,0.37479806138933763,0.5428173877952087
0.17448632419109344,0.4491114701130856,0.37479806138933763,0.5428173877952087
0.17447417974472046,0.4491114701130856,0.375,0.5428173877952087
0.17445683479309082,0.449313408723748,0.375,0.5428173877952087
0.17436182498931885,0.449313408723748,0.37520193861066237,0.5428173877952087
0.1742868423461914,0.4497172859450727,0.37520193861066237,0.5428173877952087
0.17417919635772705,0.4497172859450727,0.37621163166397414,0.5428173877952087
0.17416195571422577,0.45012116316639744,0.37621163166397414,0.5428173877952087
0.17406095564365387,0.45012116316639744,0.3770193861066236,0.5428173877952087
0.17403851449489594,0.45032310177705975,0.3770193861066236,0.5428173877952087
0.17395848035812378,0.45032310177705975,0.3772213247172859,0.5428173877952087
0.17393255233764648,0.4505250403877221,0.3772213247172859,0.5428173877952087
0.17388242483139038,0.4505250403877221,0.37762520193861066,0.5428173877952087
0.1738559603691101,0.45092891760904685,0.37762520193861066,0.5428173877952087
0.17350365221500397,0.45092891760904685,0.3788368336025848,0.5428173877952087
0.17339232563972473,0.4513327948303716,0.3788368336025848,0.5428173877952087
0.17337830364704132,0.4513327948303716,0.37903877221324717,0.5428173877952087
0.17337656021118164,0.45153473344103395,0.37903877221324717,0.5428173877952087
0.1733294129371643,0.45153473344103395,0.37924071082390953,0.5428173877952087
0.17329822480678558,0.45173667205169626,0.37924071082390953,0.5428173877952087
0.17328497767448425,0.45173667205169626,0.3794426494345719,0.5428173877952087
0.1732081174850464,0.45234248788368336,0.3794426494345719,0.5428173877952087
0.17319980263710022,0.45234248788368336,0.37964458804523427,0.5428173877952087
0.17316752672195435,0.4527463651050081,0.37964458804523427,0.5428173877952087
0.17315798997879028,0.4527463651050081,0.37984652665589663,0.5428173877952087
0.17301145195960999,0.45294830371567046,0.37984652665589663,0.5428173877952087
0.17300060391426086,0.45294830371567046,0.38004846526655894,0.5428173877952087
0.17296837270259857,0.45335218093699514,0.38004846526655894,0.5428173877952087
0.17295607924461365,0.45335218093699514,0.3802504038772213,0.5428173877952087
0.17292249202728271,0.4535541195476575,0.3802504038772213,0.5428173877952087
0.1727203130722046,0.4535541195476575,0.3810581583198708,0.5428173877952087
0.1727098822593689,0.4537560581583199,0.3810581583198708,0.5428173877952087
0.17261666059494019,0.4537560581583199,0.38126009693053314,0.5428173877952087
0.17259058356285095,0.45395799676898224,0.38126009693053314,0.5428173877952087
0.17256814241409302,0.45395799676898224,0.38146203554119545,0.5428173877952087
0.17254799604415894,0.4543618739903069,0.38146203554119545,0.5428173877952087
0.17249949276447296,0.4543618739903069,0.3818659127625202,0.5428173877952087
0.17247147858142853,0.4545638126009693,0.3818659127625202,0.5428173877952087
0.1723780483007431,0.4545638126009693,0.3822697899838449,0.5428173877952087
0.1723683923482895,0.45476575121163165,0.3822697899838449,0.5428173877952087
0.17231321334838867,0.45476575121163165,0.38267366720516965,0.5428173877952087
0.17210149765014648,0.45577544426494343,0.38267366720516965,0.5428173877952087
0.17209434509277344,0.45577544426494343,0.38287560581583197,0.5428173877952087
0.17201469838619232,0.4565831987075929,0.38287560581583197,0.5428173877952087
0.17196282744407654,0.4565831987075929,0.38307754442649433,0.5428173877952087
0.17186689376831055,0.45718901453957994,0.38307754442649433,0.5428173877952087
0.17184734344482422,0.45718901453957994,0.3832794830371567,0.5428173877952087
0.1718110889196396,0.4573909531502423,0.3832794830371567,0.5428173877952087
0.17179135978221893,0.4573909531502423,0.38348142164781907,0.5428173877952087
0.17174702882766724,0.4575928917609047,0.38348142164781907,0.5428173877952087
0.1717458814382553,0.4575928917609047,0.38368336025848143,0.5428173877952087
0.1716916859149933,0.4579967689822294,0.38368336025848143,0.5428173877952087
0.1716892421245575,0.4579967689822294,0.38408723747980617,0.5428173877952087
0.17165714502334595,0.4581987075928918,0.38408723747980617,0.5428173877952087
0.1716076135635376,0.4581987075928918,0.3842891760904685,0.5428173877952087
0.17152780294418335,0.4588045234248788,0.3842891760904685,0.5428173877952087
0.1714913249015808,0.4588045234248788,0.3846930533117932,0.5428173877952087
0.17144745588302612,0.4590064620355412,0.3846930533117932,0.5428173877952087
0.17144641280174255,0.4590064620355412,0.3848949919224556,0.5428173877952087
0.17140570282936096,0.4594103392568659,0.3848949919224556,0.5428173877952087
0.1713954210281372,0.4594103392568659,0.38509693053311794,0.5428173877952087
0.17138928174972534,0.4596122778675283,0.38509693053311794,0.5428173877952087
0.17135930061340332,0.4596122778675283,0.3852988691437803,0.5428173877952087
0.17127303779125214,0.46001615508885296,0.3852988691437803,0.5428173877952087
0.17125117778778076,0.46001615508885296,0.3855008077544427,0.5428173877952087
0.17118790745735168,0.46021809369951533,0.3855008077544427,0.5428173877952087
0.1711147129535675,0.46021809369951533,0.3863085621970921,0.5428173877952087
0.17105349898338318,0.4604200323101777,0.3863085621970921,0.5428173877952087
0.17097938060760498,0.4604200323101777,0.3867124394184168,0.5428173877952087
0.17096811532974243,0.46062197092084006,0.3867124394184168,0.5428173877952087
0.170896515250206,0.46062197092084006,0.3871163166397415,0.5428173877952087
0.17085689306259155,0.46082390953150243,0.3871163166397415,0.5428173877952087
0.17059332132339478,0.46082390953150243,0.38812600969305333,0.5428173877952087
0.17049045860767365,0.4610258481421648,0.38812600969305333,0.5428173877952087
0.17040389776229858,0.4610258481421648,0.388529886914378,0.5428173877952087
0.17039942741394043,0.46122778675282716,0.388529886914378,0.5428173877952087
0.17035841941833496,0.46122778675282716,0.3887318255250404,0.5428173877952087
0.17028360068798065,0.46163166397415184,0.3887318255250404,0.5428173877952087
0.17015881836414337,0.46163166397415184,0.3891357027463651,0.5428173877952087
0.17006941139698029,0.4620355411954766,0.3891357027463651,0.5428173877952087
0.17002427577972412,0.4620355411954766,0.38953957996768984,0.5428173877952087
0.17001664638519287,0.46223747980613894,0.38953957996768984,0.5428173877952087
0.1700032651424408,0.46223747980613894,0.3899434571890145,0.5428173877952087
0.1696135252714157,0.4634491114701131,0.3899434571890145,0.5428173877952087
0.16952748596668243,0.4634491114701131,0.39034733441033925,0.5428173877952087
0.1694449931383133,0.4640549273021002,0.39034733441033925,0.5428173877952087
0.16938000917434692,0.4640549273021002,0.3905492730210016,0.5428173877952087
0.16928018629550934,0.46466074313408723,0.3905492730210016,0.5428173877952087
0.16924072802066803,0.46466074313408723,0.390751211631664,0.5428173877952087
0.16918911039829254,0.4648626817447496,0.390751211631664,0.5428173877952087
0.16910463571548462,0.4648626817447496,0.39135702746365103,0.5428173877952087
0.16896489262580872,0.4654684975767367,0.39135702746365103,0.5428173877952087
0.1689409613609314,0.4654684975767367,0.39196284329563813,0.5428173877952087
0.1688498854637146,0.465670436187399,0.39196284329563813,0.5428173877952087
0.16872788965702057,0.465670436187399,0.3925686591276252,0.5428173877952087
0.1686524897813797,0.4658723747980614,0.3925686591276252,0.5428173877952087
0.16852647066116333,0.4658723747980614,0.39277059773828754,0.5428173877952087
0.16837827861309052,0.46748788368336025,0.39277059773828754,0.5428173877952087
0.1683584451675415,0.46748788368336025,0.3929725363489499,0.5428173877952087
0.16829252243041992,0.46809369951534735,0.3929725363489499,0.5428173877952087
0.16815415024757385,0.46809369951534735,0.393578352180937,0.5428173877952087
0.16810302436351776,0.46849757673667203,0.393578352180937,0.5428173877952087
0.16809815168380737,0.46849757673667203,0.3937802907915994,0.5428173877952087
0.1680520474910736,0.4691033925686591,0.3937802907915994,0.5428173877952087
0.16803090274333954,0.4691033925686591,0.3939822294022617,0.5428173877952087
0.1679714173078537,0.46950726978998386,0.3939822294022617,0.5428173877952087
0.16788390278816223,0.46950726978998386,0.39418416801292405,0.5428173877952087
0.16784414649009705,0.46991114701130854,0.39418416801292405,0.5428173877952087
0.16783824563026428,0.46991114701130854,0.3943861066235864,0.5428173877952087
0.1678314059972763,0.4701130856219709,0.3943861066235864,0.5428173877952087
0.16773563623428345,0.4701130856219709,0.3949919224555735,0.5428173877952087
0.16762854158878326,0.47112277867528274,0.3949919224555735,0.5428173877952087
0.16760200262069702,0.47112277867528274,0.3951938610662359,0.5428173877952087
0.16755574941635132,0.47132471728594505,0.3953957996768982,0.5428173877952087
0.16754090785980225,0.4715266558966074,0.3953957996768982,0.5428173877952087
0.16732652485370636,0.4715266558966074,0.3960016155088853,0.5428173877952087
0.1673016995191574,0.4721324717285945,0.3960016155088853,0.5428173877952087
0.16728895902633667,0.4721324717285945,0.39620355411954766,0.5428173877952087
0.16719481348991394,0.4729402261712439,0.39620355411954766,0.5428173877952087
0.16718703508377075,0.4729402261712439,0.39640549273021003,0.5428173877952087
0.16718067228794098,0.4731421647819063,0.39640549273021003,0.5428173877952087
0.16714586317539215,0.4731421647819063,0.3968093699515347,0.5428173877952087
0.16701900959014893,0.47334410339256866,0.3968093699515347,0.5428173877952087
0.16678714752197266,0.47334410339256866,0.3970113085621971,0.5428173877952087
0.1665409803390503,0.47435379644588044,0.3970113085621971,0.5428173877952087
0.16652534902095795,0.47435379644588044,0.39721324717285944,0.5428173877952087
0.16650784015655518,0.4745557350565428,0.39721324717285944,0.5428173877952087
0.16648435592651367,0.4745557350565428,0.3974151857835218,0.5428173877952087
0.16647624969482422,0.47475767366720517,0.3974151857835218,0.5428173877952087
0.16646884381771088,0.47475767366720517,0.39781906300484654,0.5428173877952087
0.1663929969072342,0.4751615508885299,0.39781906300484654,0.5428173877952087
0.16638144850730896,0.4751615508885299,0.3980210016155089,0.5428173877952087
0.1661844253540039,0.4761712439418417,0.3980210016155089,0.5428173877952087
0.16605031490325928,0.4761712439418417,0.39862681744749595,0.5428173877952087
0.16603587567806244,0.47637318255250405,0.39862681744749595,0.5428173877952087
0.16589263081550598,0.47637318255250405,0.3988287560581583,0.5428173877952087
0.16579169034957886,0.4767770597738288,0.3988287560581583,0.5428173877952087
0.165593683719635,0.4767770597738288,0.39963651050080773,0.5428173877952087
0.16554498672485352,0.47718093699515346,0.39963651050080773,0.5428173877952087
0.1655169427394867,0.47718093699515346,0.40004038772213246,0.5428173877952087
0.16551044583320618,0.4773828756058158,0.40004038772213246,0.5428173877952087
0.16540619730949402,0.4773828756058158,0.40024232633279483,0.5428173877952087
0.16537708044052124,0.47778675282714056,0.40024232633279483,0.5428173877952087
0.1652601957321167,0.47778675282714056,0.40064620355411956,0.5428173877952087
0.16508521139621735,0.4783925686591276,0.40064620355411956,0.5428173877952087
0.1650027334690094,0.4783925686591276,0.40084814216478193,0.5428173877952087
0.16482187807559967,0.4789983844911147,0.40084814216478193,0.5428173877952087
0.16476494073867798,0.4789983844911147,0.4012520193861066,0.5428173877952087
0.16474097967147827,0.47940226171243944,0.4012520193861066,0.5428173877952087
0.16471311450004578,0.47940226171243944,0.4018578352180937,0.5428173877952087
0.16469928622245789,0.4798061389337641,0.4018578352180937,0.5428173877952087
0.16466237604618073,0.4798061389337641,0.40226171243941844,0.5428173877952087
0.164615660905838,0.4800080775444265,0.40226171243941844,0.5428173877952087
0.16460686922073364,0.4800080775444265,0.40246365105008075,0.5428173877952087
0.16444285213947296,0.4810177705977383,0.40246365105008075,0.5428173877952087
0.16438576579093933,0.4810177705977383,0.4026655896607431,0.5428173877952087
0.16435456275939941,0.4812197092084006,0.4026655896607431,0.5428173877952087
0.16434389352798462,0.4812197092084006,0.4028675282714055,0.5428173877952087
0.16427196562290192,0.481421647819063,0.4028675282714055,0.5428173877952087
0.1642690747976303,0.481421647819063,0.40306946688206785,0.5428173877952087
0.16424190998077393,0.48162358642972536,0.40306946688206785,0.5428173877952087
0.16422104835510254,0.48162358642972536,0.4034733441033926,0.5428173877952087
0.1641734391450882,0.48222940226171246,0.4034733441033926,0.5428173877952087
0.16415351629257202,0.48222940226171246,0.40367528271405495,0.5428173877952087
0.16414569318294525,0.4824313408723748,0.40367528271405495,0.5428173877952087
0.1641131043434143,0.4824313408723748,0.40407915993537963,0.5428173877952087
0.16402244567871094,0.48323909531502424,0.40407915993537963,0.5428173877952087
0.16390587389469147,0.48323909531502424,0.40468497576736673,0.5428173877952087
0.1638283133506775,0.48364297253634897,0.40468497576736673,0.5428173877952087
0.1638169288635254,0.48364297253634897,0.4048869143780291,0.5428173877952087
0.1637931764125824,0.48384491114701134,0.4048869143780291,0.5428173877952087
0.16378022730350494,0.48384491114701134,0.40508885298869146,0.5428173877952087
0.16376858949661255,0.48404684975767365,0.40508885298869146,0.5428173877952087
0.16362905502319336,0.48404684975767365,0.4056946688206785,0.5428173877952087
0.16344204545021057,0.48465266558966075,0.4056946688206785,0.5428173877952087
0.16336262226104736,0.48465266558966075,0.40609854604200324,0.5428173877952087
0.16335777938365936,0.4848546042003231,0.40609854604200324,0.5428173877952087
0.16332174837589264,0.4848546042003231,0.40690630048465265,0.5428173877952087
0.16327854990959167,0.4856623586429725,0.40690630048465265,0.5428173877952087
0.16326579451560974,0.4856623586429725,0.407108239095315,0.5428173877952087
0.16324838995933533,0.4858642972536349,0.407108239095315,0.5428173877952087
0.16324065625667572,0.4858642972536349,0.4073101777059774,0.5428173877952087
0.16323888301849365,0.4862681744749596,0.4073101777059774,0.5428173877952087
0.1631757616996765,0.4862681744749596,0.4077140549273021,0.5428173877952087
0.16317158937454224,0.486470113085622,0.4077140549273021,0.5428173877952087
0.16313321888446808,0.486470113085622,0.4081179321486268,0.5428173877952087
0.1631144881248474,0.4866720516962843,0.4081179321486268,0.5428173877952087
0.1631087064743042,0.4866720516962843,0.40831987075928916,0.5428173877952087
0.16305644810199738,0.4872778675282714,0.40831987075928916,0.5428173877952087
0.16292083263397217,0.4872778675282714,0.4087237479806139,0.5428173877952087
0.1627165973186493,0.4880856219709208,0.4087237479806139,0.5428173877952087
0.1626453995704651,0.4880856219709208,0.409329563812601,0.5428173877952087
0.16263464093208313,0.4882875605815832,0.409329563812601,0.5428173877952087
0.16262155771255493,0.4882875605815832,0.4095315024232633,0.5428173877952087
0.16259244084358215,0.48848949919224555,0.4095315024232633,0.5428173877952087
0.16250211000442505,0.48848949919224555,0.4101373182552504,0.5428173877952087
0.1624627411365509,0.4886914378029079,0.4101373182552504,0.5428173877952087
0.16243094205856323,0.4886914378029079,0.41033925686591277,0.5428173877952087
0.1624031662940979,0.4888933764135703,0.41033925686591277,0.5428173877952087
0.16213154792785645,0.4888933764135703,0.4115508885298869,0.5428173877952087
0.16210782527923584,0.48909531502423265,0.4115508885298869,0.5428173877952087
0.1620977371931076,0.48909531502423265,0.4117528271405493,0.5428173877952087
0.16201147437095642,0.4894991922455573,0.4117528271405493,0.5428173877952087
0.16186147928237915,0.4894991922455573,0.4125605815831987,0.5428173877952087
0.1617744415998459,0.4897011308562197,0.4125605815831987,0.5428173877952087
0.16161413490772247,0.4897011308562197,0.4135702746365105,0.5428173877952087
0.16156992316246033,0.4903069466882068,0.4135702746365105,0.5428173877952087
0.16155189275741577,0.4903069466882068,0.41377221324717284,0.5428173877952087
0.16154706478118896,0.4907108239095315,0.41377221324717284,0.5428173877952087
0.1615174114704132,0.4907108239095315,0.4139741518578352,0.5428173877952087
0.16145247220993042,0.49091276252019383,0.4139741518578352,0.5428173877952087
0.16143377125263214,0.49091276252019383,0.41417609046849757,0.5428173877952087
0.16130685806274414,0.4917205169628433,0.41417609046849757,0.5428173877952087
0.16125869750976562,0.4917205169628433,0.4145799676898223,0.5428173877952087
0.16125831007957458,0.49192245557350567,0.4145799676898223,0.5428173877952087
0.16125380992889404,0.49192245557350567,0.41478190630048467,0.5428173877952087
0.1611647754907608,0.49232633279483035,0.41478190630048467,0.5428173877952087
0.16115999221801758,0.49232633279483035,0.41498384491114704,0.5428173877952087
0.1611243337392807,0.4925282714054927,0.41498384491114704,0.5428173877952087
0.16108869016170502,0.4925282714054927,0.41518578352180935,0.5428173877952087
0.1610388159751892,0.49293214862681745,0.41518578352180935,0.5428173877952087
0.1609848290681839,0.49293214862681745,0.4159935379644588,0.5428173877952087
0.16086477041244507,0.49353796445880455,0.4159935379644588,0.5428173877952087
0.16085118055343628,0.49353796445880455,0.4161954765751212,0.5428173877952087
0.16084083914756775,0.49373990306946686,0.4161954765751212,0.5428173877952087
0.16082394123077393,0.49373990306946686,0.41639741518578355,0.5428173877952087
0.16081920266151428,0.4939418416801292,0.41639741518578355,0.5428173877952087
0.16071230173110962,0.4939418416801292,0.4174071082390953,0.5428173877952087
0.16065852344036102,0.4941437802907916,0.4174071082390953,0.5428173877952087
0.16063983738422394,0.4941437802907916,0.41781098546042006,0.5428173877952087
0.1606307178735733,0.49434571890145396,0.41781098546042006,0.5428173877952087
0.16057699918746948,0.49434571890145396,0.41821486268174474,0.5428173877952087
0.16022634506225586,0.4961631663974152,0.41821486268174474,0.5428173877952087
0.16019421815872192,0.4961631663974152,0.41861873990306947,0.5428173877952087
0.1601536124944687,0.49636510500807757,0.41861873990306947,0.5428173877952087
0.16008979082107544,0.49636510500807757,0.41922455573505657,0.5428173877952087
0.16007080674171448,0.4965670436187399,0.41922455573505657,0.5428173877952087
0.1600675880908966,0.4965670436187399,0.4194264943457189,0.5428173877952087
0.1598644256591797,0.4979806138933764,0.4194264943457189,0.5428173877952087
0.15972483158111572,0.4979806138933764,0.41962843295638125,0.5428173877952087
0.1597057580947876,0.49818255250403876,0.41962843295638125,0.5428173877952087
0.1595379114151001,0.49818255250403876,0.4206381260096931,0.5428173877952087
0.15951523184776306,0.4983844911147011,0.4206381260096931,0.5428173877952087
0.15946683287620544,0.4983844911147011,0.4212439418416801,0.5428173877952087
0.15936589241027832,0.4989903069466882,0.4212439418416801,0.5428173877952087
0.1592378169298172,0.4989903069466882,0.42164781906300486,0.5428173877952087
0.1590593457221985,0.49959612277867527,0.42164781906300486,0.5428173877952087
0.15894711017608643,0.49959612277867527,0.42205169628432954,0.5428173877952087
0.15891461074352264,0.49979806138933763,0.42205169628432954,0.5428173877952087
0.158892422914505,0.49979806138933763,0.42245557350565427,0.5428173877952087
0.15876370668411255,0.500605815831987,0.42245557350565427,0.5428173877952087
0.15875035524368286,0.500605815831987,0.42265751211631664,0.5428173877952087
0.15867979824543,0.5008077544426495,0.42265751211631664,0.5428173877952087
0.15866900980472565,0.5008077544426495,0.42306138933764137,0.5428173877952087
0.1586492359638214,0.5010096930533118,0.42306138933764137,0.5428173877952087
0.15862208604812622,0.5010096930533118,0.42346526655896605,0.5428173877952087
0.1585990935564041,0.5012116316639742,0.42346526655896605,0.5428173877952087
0.15855824947357178,0.5012116316639742,0.4236672051696284,0.5428173877952087
0.15855245292186737,0.5014135702746365,0.4236672051696284,0.5428173877952087
0.15854400396347046,0.5014135702746365,0.4238691437802908,0.5428173877952087
0.1584828794002533,0.5020193861066236,0.4238691437802908,0.5428173877952087
0.15842509269714355,0.5020193861066236,0.4242730210016155,0.5428173877952087
0.15834543108940125,0.502221324717286,0.4242730210016155,0.5428173877952087
0.15816298127174377,0.502221324717286,0.4250807754442649,0.5428173877952087
0.1581496000289917,0.502827140549273,0.4250807754442649,0.5428173877952087
0.15814654529094696,0.502827140549273,0.4252827140549273,0.5428173877952087
0.15811848640441895,0.5032310177705978,0.4252827140549273,0.5428173877952087
0.15805067121982574,0.5032310177705978,0.425686591276252,0.5428173877952087
0.1579970121383667,0.5034329563812601,0.425686591276252,0.5428173877952087
0.15790390968322754,0.5034329563812601,0.42629240710823907,0.5428173877952087
0.15788666903972626,0.5036348949919225,0.42629240710823907,0.5428173877952087
0.15786391496658325,0.5036348949919225,0.42649434571890144,0.5428173877952087
0.15780025720596313,0.5040387722132472,0.42649434571890144,0.5428173877952087
0.15761452913284302,0.5040387722132472,0.42689822294022617,0.5428173877952087
0.15754027664661407,0.5044426494345718,0.42689822294022617,0.5428173877952087
0.15753668546676636,0.5044426494345718,0.42710016155088854,0.5428173877952087
0.15753445029258728,0.5046445880452343,0.42710016155088854,0.5428173877952087
0.15744546055793762,0.5046445880452343,0.42750403877221327,0.5428173877952087
0.15743136405944824,0.5048465266558966,0.42750403877221327,0.5428173877952087
0.15730319917201996,0.5048465266558966,0.4281098546042003,0.5428173877952087
0.15730313956737518,0.505048465266559,0.4281098546042003,0.5428173877952087
0.15714019536972046,0.505048465266559,0.42851373182552505,0.5428173877952087
0.15713220834732056,0.5052504038772213,0.42851373182552505,0.5428173877952087
0.15701347589492798,0.5052504038772213,0.4289176090468498,0.5428173877952087
0.15695683658123016,0.5058562197092084,0.4289176090468498,0.5428173877952087
0.15680687129497528,0.5058562197092084,0.42992730210016156,0.5428173877952087
0.15675997734069824,0.5062600969305331,0.42992730210016156,0.5428173877952087
0.1566666215658188,0.5062600969305331,0.4305331179321486,0.5428173877952087
0.1566087007522583,0.5064620355411955,0.4305331179321486,0.5428173877952087
0.15652622282505035,0.5064620355411955,0.4311389337641357,0.5428173877952087
0.15644149482250214,0.5072697899838449,0.4311389337641357,0.5428173877952087
0.1564365029335022,0.5072697899838449,0.43134087237479807,0.5428173877952087
0.1564088761806488,0.5074717285945073,0.43134087237479807,0.5428173877952087
0.1563470959663391,0.5074717285945073,0.4321486268174475,0.5428173877952087
0.1562337875366211,0.5076736672051696,0.4321486268174475,0.5428173877952087
0.15623198449611664,0.5076736672051696,0.43235056542810985,0.5428173877952087
0.1561620831489563,0.5082794830371568,0.43235056542810985,0.5428173877952087
0.1561131328344345,0.5082794830371568,0.4327544426494346,0.5428173877952087
0.15606802701950073,0.5090872374798061,0.4327544426494346,0.5428173877952087
0.15606027841567993,0.5090872374798061,0.43295638126009695,0.5428173877952087
0.1559974104166031,0.5092891760904685,0.43295638126009695,0.5428173877952087
0.1559596061706543,0.5092891760904685,0.4331583198707593,0.5428173877952087
0.15575136244297028,0.5109046849757674,0.4331583198707593,0.5428173877952087
0.15574145317077637,0.5109046849757674,0.4333602584814216,0.5428173877952087
0.15570396184921265,0.5111066235864298,0.4333602584814216,0.5428173877952087
0.15561120212078094,0.5111066235864298,0.4339660743134087,0.5428173877952087
0.15546967089176178,0.5115105008077544,0.4339660743134087,0.5428173877952087
0.15541066229343414,0.5115105008077544,0.4341680129240711,0.5428173877952087
0.1554010510444641,0.5117124394184168,0.4341680129240711,0.5428173877952087
0.155398428440094,0.5117124394184168,0.43436995153473346,0.5428173877952087
0.1552843600511551,0.5121163166397416,0.43436995153473346,0.5428173877952087
0.1552540510892868,0.5121163166397416,0.43477382875605813,0.5428173877952087
0.1551920622587204,0.5129240710823909,0.43477382875605813,0.5428173877952087
0.15518635511398315,0.5129240710823909,0.4349757673667205,0.5428173877952087
0.15511776506900787,0.5131260096930533,0.4349757673667205,0.5428173877952087
0.15510296821594238,0.5131260096930533,0.43517770597738287,0.5428173877952087
0.15510179102420807,0.5133279483037156,0.43517770597738287,0.5428173877952087
0.155066579580307,0.5133279483037156,0.43537964458804523,0.5428173877952087
0.15501338243484497,0.5135298869143781,0.43537964458804523,0.5428173877952087
0.1549331545829773,0.5135298869143781,0.43578352180936997,0.5428173877952087
0.1547803282737732,0.5139337641357028,0.43578352180936997,0.5428173877952087
0.15477167069911957,0.5139337641357028,0.43598546042003233,0.5428173877952087
0.15475226938724518,0.5141357027463651,0.43598546042003233,0.5428173877952087
0.1547272801399231,0.5141357027463651,0.43618739903069464,0.5428173877952087
0.15469849109649658,0.5147415185783522,0.43618739903069464,0.5428173877952087
0.15462158620357513,0.5147415185783522,0.4369951534733441,0.5428173877952087
0.1545465886592865,0.5149434571890146,0.4369951534733441,0.5428173877952087
0.15449485182762146,0.5149434571890146,0.4371970920840065,0.5428173877952087
0.154493048787117,0.5151453957996769,0.4371970920840065,0.5428173877952087
0.15449070930480957,0.5151453957996769,0.43739903069466884,0.5428173877952087
0.1544150710105896,0.5153473344103393,0.43739903069466884,0.5428173877952087
0.1541896015405655,0.5153473344103393,0.438610662358643,0.5428173877952087
0.15412335097789764,0.5161550888529887,0.438610662358643,0.5428173877952087
0.15401491522789001,0.5161550888529887,0.4394184168012924,0.5428173877952087
0.1538051962852478,0.5171647819063004,0.4394184168012924,0.5428173877952087
0.15374726057052612,0.5171647819063004,0.43982229402261713,0.5428173877952087
0.15369802713394165,0.5173667205169629,0.43982229402261713,0.5428173877952087
0.1536598801612854,0.5173667205169629,0.44063004846526654,0.5428173877952087
0.15364724397659302,0.5175686591276252,0.44063004846526654,0.5428173877952087
0.15355336666107178,0.5175686591276252,0.44123586429725364,0.5428173877952087
0.1534603238105774,0.5181744749596123,0.44123586429725364,0.5428173877952087
0.15345461666584015,0.5181744749596123,0.441437802907916,0.5428173877952087
0.1534389704465866,0.5183764135702746,0.441437802907916,0.5428173877952087
0.15342658758163452,0.5183764135702746,0.4416397415185784,0.5428173877952087
0.1533793807029724,0.518578352180937,0.4416397415185784,0.5428173877952087
0.15325769782066345,0.518578352180937,0.4418416801292407,0.5428173877952087
0.15314732491970062,0.5189822294022617,0.4418416801292407,0.5428173877952087
0.15314024686813354,0.5189822294022617,0.44204361873990305,0.5428173877952087
0.15313124656677246,0.5191841680129241,0.44204361873990305,0.5428173877952087
0.1531250774860382,0.5191841680129241,0.4422455573505654,0.5428173877952087
0.15308339893817902,0.5197899838449112,0.4422455573505654,0.5428173877952087
0.15306860208511353,0.5197899838449112,0.4424474959612278,0.5428173877952087
0.1530240774154663,0.5199919224555735,0.4424474959612278,0.5428173877952087
0.15301497280597687,0.5199919224555735,0.44264943457189015,0.5428173877952087
0.1530100405216217,0.5201938610662359,0.44264943457189015,0.5428173877952087
0.1529923677444458,0.5201938610662359,0.4430533117932149,0.5428173877952087
0.15290293097496033,0.5205977382875606,0.4430533117932149,0.5428173877952087
0.15288615226745605,0.5205977382875606,0.4432552504038772,0.5428173877952087
0.1528536081314087,0.5207996768982229,0.4432552504038772,0.5428173877952087
0.15284138917922974,0.5207996768982229,0.44345718901453957,0.5428173877952087
0.15277159214019775,0.5216074313408724,0.44345718901453957,0.5428173877952087
0.1527438759803772,0.5216074313408724,0.4438610662358643,0.5428173877952087
0.1526632308959961,0.5222132471728594,0.4438610662358643,0.5428173877952087
0.15263128280639648,0.5222132471728594,0.44406300484652667,0.5428173877952087
0.15262554585933685,0.5224151857835219,0.44406300484652667,0.5428173877952087
0.1525699496269226,0.5224151857835219,0.4446688206785137,0.5428173877952087
0.15249481797218323,0.5230210016155089,0.4446688206785137,0.5428173877952087
0.15248145163059235,0.5230210016155089,0.4448707592891761,0.5428173877952087
0.15242299437522888,0.523626817447496,0.4448707592891761,0.5428173877952087
0.1523771733045578,0.5238287560581584,0.44507269789983844,0.5428173877952087
0.1523626744747162,0.5238287560581584,0.4454765751211632,0.5428173877952087
0.15229564905166626,0.524232633279483,0.4454765751211632,0.5428173877952087
0.1522618979215622,0.524232633279483,0.44567851373182554,0.5428173877952087
0.1522088199853897,0.5246365105008077,0.44567851373182554,0.5428173877952087
0.15205951035022736,0.5246365105008077,0.4460823909531502,0.5428173877952087
0.15200801193714142,0.5250403877221325,0.4460823909531502,0.5428173877952087
0.15200094878673553,0.5250403877221325,0.44648626817447495,0.5428173877952087
0.15197555720806122,0.5254442649434572,0.44648626817447495,0.5428173877952087
0.15189611911773682,0.5254442649434572,0.44709208400646205,0.5428173877952087
0.15188927948474884,0.5256462035541195,0.44709208400646205,0.5428173877952087
0.1518271565437317,0.5256462035541195,0.4472940226171244,0.5428173877952087
0.15175068378448486,0.5260500807754442,0.4472940226171244,0.5428173877952087
0.15171143412590027,0.5260500807754442,0.44749596122778673,0.5428173877952087
0.15169797837734222,0.5262520193861067,0.44749596122778673,0.5428173877952087
0.15161670744419098,0.5262520193861067,0.44810177705977383,0.5428173877952087
0.15159915387630463,0.526453957996769,0.44810177705977383,0.5428173877952087
0.1514001488685608,0.526453957996769,0.4491114701130856,0.5428173877952087
0.15132758021354675,0.5272617124394184,0.4491114701130856,0.5428173877952087
0.1512632966041565,0.5272617124394184,0.449313408723748,0.5428173877952087
0.15120500326156616,0.5274636510500808,0.449313408723748,0.5428173877952087
0.15112437307834625,0.5274636510500808,0.4497172859450727,0.5428173877952087
0.15111254155635834,0.5276655896607432,0.4497172859450727,0.5428173877952087
0.1509789675474167,0.5276655896607432,0.45012116316639744,0.5428173877952087
0.15092088282108307,0.5278675282714055,0.45012116316639744,0.5428173877952087
0.1509087085723877,0.5278675282714055,0.45032310177705975,0.5428173877952087
0.1509021669626236,0.5280694668820679,0.45032310177705975,0.5428173877952087
0.15083211660385132,0.5280694668820679,0.4505250403877221,0.5428173877952087
0.15066909790039062,0.528675282714055,0.4505250403877221,0.5428173877952087
0.15053705871105194,0.528675282714055,0.45092891760904685,0.5428173877952087
0.15049545466899872,0.5288772213247173,0.45092891760904685,0.5428173877952087
0.15046846866607666,0.5288772213247173,0.4511308562197092,0.5428173877952087
0.1504511535167694,0.5290791599353797,0.4511308562197092,0.5428173877952087
0.15040373802185059,0.5290791599353797,0.45153473344103395,0.5428173877952087
0.1503463238477707,0.5294830371567044,0.45153473344103395,0.5428173877952087
0.1502905637025833,0.5294830371567044,0.45234248788368336,0.5428173877952087
0.15023064613342285,0.5296849757673667,0.45234248788368336,0.5428173877952087
0.15005457401275635,0.5296849757673667,0.45294830371567046,0.5428173877952087
0.1499762386083603,0.5300888529886915,0.45294830371567046,0.5428173877952087
0.14979517459869385,0.5300888529886915,0.45335218093699514,0.5428173877952087
0.14966155588626862,0.5306946688206785,0.45335218093699514,0.5428173877952087
0.14946717023849487,0.5306946688206785,0.4541599353796446,0.5428173877952087
0.14946384727954865,0.5308966074313409,0.4541599353796446,0.5428173877952087
0.149458110332489,0.5308966074313409,0.4543618739903069,0.5428173877952087
0.14942699670791626,0.5310985460420032,0.4543618739903069,0.5428173877952087
0.1493435502052307,0.5310985460420032,0.45537156704361875,0.5428173877952087
0.14933976531028748,0.5313004846526656,0.45537156704361875,0.5428173877952087
0.14931580424308777,0.5313004846526656,0.4555735056542811,0.5428173877952087
0.14913427829742432,0.5323101777059773,0.4555735056542811,0.5428173877952087
0.14912134408950806,0.5323101777059773,0.45577544426494343,0.5428173877952087
0.14904236793518066,0.5327140549273021,0.45577544426494343,0.5428173877952087
0.1489490270614624,0.5327140549273021,0.45638126009693053,0.5428173877952087
0.14888125658035278,0.5333198707592892,0.45638126009693053,0.5428173877952087
0.1487973928451538,0.5333198707592892,0.45698707592891763,0.5428173877952087
0.1487492024898529,0.5335218093699515,0.45698707592891763,0.5428173877952087
0.14871728420257568,0.5335218093699515,0.4573909531502423,0.5428173877952087
0.14851409196853638,0.5341276252019386,0.4573909531502423,0.5428173877952087
0.14841197431087494,0.5341276252019386,0.45779483037156704,0.5428173877952087
0.14839503169059753,0.534329563812601,0.45779483037156704,0.5428173877952087
0.14839208126068115,0.534329563812601,0.4579967689822294,0.5428173877952087
0.14834243059158325,0.5351373182552503,0.4579967689822294,0.5428173877952087
0.14828941226005554,0.5351373182552503,0.4581987075928918,0.5428173877952087
0.148280531167984,0.5353392568659128,0.4581987075928918,0.5428173877952087
0.14812272787094116,0.5353392568659128,0.45840064620355414,0.5428173877952087
0.14811760187149048,0.5355411954765751,0.45840064620355414,0.5428173877952087
0.148102805018425,0.5355411954765751,0.45860258481421645,0.5428173877952087
0.1480662226676941,0.5359450726978998,0.45860258481421645,0.5428173877952087
0.14804381132125854,0.5359450726978998,0.4588045234248788,0.5428173877952087
0.14791125059127808,0.5367528271405493,0.4588045234248788,0.5428173877952087
0.14780455827713013,0.5367528271405493,0.45981421647819065,0.5428173877952087
0.14767920970916748,0.537156704361874,0.45981421647819065,0.5428173877952087
0.14763367176055908,0.537156704361874,0.46021809369951533,0.5428173877952087
0.14763318002223969,0.5373586429725363,0.46021809369951533,0.5428173877952087
0.14762812852859497,0.5373586429725363,0.4604200323101777,0.5428173877952087
0.14761097729206085,0.5375605815831987,0.4604200323101777,0.5428173877952087
0.14759641885757446,0.5375605815831987,0.46062197092084006,0.5428173877952087
0.14756573736667633,0.5377625201938611,0.46062197092084006,0.5428173877952087
0.14743705093860626,0.5377625201938611,0.4610258481421648,0.5428173877952087
0.14732468128204346,0.5385702746365105,0.4610258481421648,0.5428173877952087
0.14725439250469208,0.5385702746365105,0.4614297253634895,0.5428173877952087
0.14725224673748016,0.5387722132471728,0.4614297253634895,0.5428173877952087
0.14718782901763916,0.5387722132471728,0.4618336025848142,0.5428173877952087
0.14708781242370605,0.5389741518578353,0.4618336025848142,0.5428173877952087
0.1469784677028656,0.5389741518578353,0.4624394184168013,0.5428173877952087
0.14692063629627228,0.5395799676898223,0.4624394184168013,0.5428173877952087
0.14687499403953552,0.5395799676898223,0.4626413570274637,0.5428173877952087
0.14674994349479675,0.539983844911147,0.4626413570274637,0.5428173877952087
0.14660213887691498,0.539983844911147,0.46304523424878835,0.5428173877952087
0.1465548276901245,0.5405896607431341,0.46304523424878835,0.5428173877952087
0.14651960134506226,0.5405896607431341,0.4632471728594507,0.5428173877952087
0.14647570252418518,0.5407915993537964,0.4632471728594507,0.5428173877952087
0.14646433293819427,0.5407915993537964,0.46365105008077545,0.5428173877952087
0.14643146097660065,0.5411954765751211,0.46365105008077545,0.5428173877952087
0.14622358977794647,0.5411954765751211,0.46445880452342486,0.5428173877952087
0.14616650342941284,0.5415993537964459,0.46445880452342486,0.5428173877952087
0.14612844586372375,0.5415993537964459,0.4648626817447496,0.5428173877952087
0.14603468775749207,0.5420032310177706,0.4648626817447496,0.5428173877952087
0.14601051807403564,0.5420032310177706,0.46506462035541196,0.5428173877952087
0.1459563970565796,0.5424071082390953,0.46506462035541196,0.5428173877952087
0.14593501389026642,0.5424071082390953,0.46526655896607433,0.5428173877952087
0.14593259990215302,0.5426090468497576,0.46526655896607433,0.5428173877952087
0.14592625200748444,0.5426090468497576,0.4654684975767367,0.5428173877952087
0.14588607847690582,0.5428109854604201,0.4654684975767367,0.5428173877952087
0.14585378766059875,0.5428109854604201,0.4662762520193861,0.5428173877952087
0.14585331082344055,0.5430129240710824,0.4662762520193861,0.5428173877952087
0.1457306444644928,0.5430129240710824,0.46668012924071084,0.5428173877952087
0.14566834270954132,0.5440226171243941,0.46668012924071084,0.5428173877952087
0.14563313126564026,0.5440226171243941,0.4670840064620355,0.5428173877952087
0.14560504257678986,0.5444264943457189,0.4670840064620355,0.5428173877952087
0.14554017782211304,0.5444264943457189,0.4676898222940226,0.5428173877952087
0.1454833745956421,0.5446284329563813,0.4676898222940226,0.5428173877952087
0.14542876183986664,0.5446284329563813,0.4682956381260097,0.5428173877952087
0.1452830731868744,0.5450323101777059,0.4682956381260097,0.5428173877952087
0.14519444108009338,0.5450323101777059,0.46890145395799676,0.5428173877952087
0.14516828954219818,0.5456381260096931,0.46890145395799676,0.5428173877952087
0.14503216743469238,0.5456381260096931,0.4697092084006462,0.5428173877952087
0.14484025537967682,0.5460420032310178,0.4697092084006462,0.5428173877952087
0.14481797814369202,0.5460420032310178,0.46991114701130854,0.5428173877952087
0.14467568695545197,0.5470516962843296,0.46991114701130854,0.5428173877952087
0.1445339322090149,0.5470516962843296,0.47031502423263327,0.5428173877952087
0.14450600743293762,0.5472536348949919,0.47031502423263327,0.5428173877952087
0.14443829655647278,0.5472536348949919,0.47051696284329564,0.5428173877952087
0.14436545968055725,0.5476575121163166,0.47051696284329564,0.5428173877952087
0.14414915442466736,0.5476575121163166,0.47112277867528274,0.5428173877952087
0.14412038028240204,0.5480613893376414,0.47112277867528274,0.5428173877952087
0.14409415423870087,0.5480613893376414,0.4717285945072698,0.5428173877952087
0.14408695697784424,0.5482633279483037,0.4717285945072698,0.5428173877952087
0.14391285181045532,0.5482633279483037,0.4721324717285945,0.5428173877952087
0.143753319978714,0.5490710823909531,0.4721324717285945,0.5428173877952087
0.14370593428611755,0.5490710823909531,0.47273828756058156,0.5428173877952087
0.143640398979187,0.5494749596122779,0.47273828756058156,0.5428173877952087
0.14358502626419067,0.5494749596122779,0.4731421647819063,0.5428173877952087
0.1434919238090515,0.5502827140549273,0.4731421647819063,0.5428173877952087
0.14345961809158325,0.5502827140549273,0.47334410339256866,0.5428173877952087
0.1434541940689087,0.5504846526655897,0.47334410339256866,0.5428173877952087
0.14343586564064026,0.5504846526655897,0.473546042003231,0.5428173877952087
0.14342468976974487,0.550686591276252,0.473546042003231,0.5428173877952087
0.1434125006198883,0.550686591276252,0.4737479806138934,0.5428173877952087
0.1434103548526764,0.5508885298869144,0.4737479806138934,0.5428173877952087
0.1433686763048172,0.5508885298869144,0.47394991922455576,0.5428173877952087
0.1432914286851883,0.5514943457189014,0.47394991922455576,0.5428173877952087
0.1432243287563324,0.5514943457189014,0.47435379644588044,0.5428173877952087
0.14320769906044006,0.5516962843295639,0.47435379644588044,0.5428173877952087
0.14310544729232788,0.5516962843295639,0.47495961227786754,0.5428173877952087
0.1430419385433197,0.5521001615508885,0.47495961227786754,0.5428173877952087
0.1430376172065735,0.5521001615508885,0.4751615508885299,0.5428173877952087
0.14301854372024536,0.5525040387722132,0.4751615508885299,0.5428173877952087
0.14294908940792084,0.5525040387722132,0.4755654281098546,0.5428173877952087
0.14288267493247986,0.552907915993538,0.4755654281098546,0.5428173877952087
0.1427496373653412,0.552907915993538,0.4769789983844911,0.5428173877952087
0.14272364974021912,0.5531098546042004,0.4769789983844911,0.5428173877952087
0.14267636835575104,0.5531098546042004,0.47718093699515346,0.5428173877952087
0.14257948100566864,0.5537156704361874,0.47718093699515346,0.5428173877952087
0.14255693554878235,0.5537156704361874,0.4773828756058158,0.5428173877952087
0.1423444002866745,0.5547253634894992,0.4773828756058158,0.5428173877952087
0.14231324195861816,0.5547253634894992,0.47778675282714056,0.5428173877952087
0.1422971487045288,0.5549273021001615,0.47778675282714056,0.5428173877952087
0.1422596573829651,0.5549273021001615,0.4779886914378029,0.5428173877952087
0.14225369691848755,0.5551292407108239,0.4779886914378029,0.5428173877952087
0.14218264818191528,0.5551292407108239,0.4783925686591276,0.5428173877952087
0.142076775431633,0.555735056542811,0.4783925686591276,0.5428173877952087
0.14206521213054657,0.555735056542811,0.47859450726978997,0.5428173877952087
0.14189156889915466,0.5565428109854604,0.47859450726978997,0.5428173877952087
0.14180728793144226,0.5565428109854604,0.47879644588045234,0.5428173877952087
0.141795814037323,0.5567447495961227,0.47879644588045234,0.5428173877952087
0.14177408814430237,0.5567447495961227,0.47920032310177707,0.5428173877952087
0.14170867204666138,0.5573505654281099,0.47920032310177707,0.5428173877952087
0.14170312881469727,0.5573505654281099,0.47940226171243944,0.5428173877952087
0.14158061146736145,0.5577544426494345,0.47940226171243944,0.5428173877952087
0.14156487584114075,0.5577544426494345,0.4796042003231018,0.5428173877952087
0.14138656854629517,0.5583602584814217,0.4796042003231018,0.5428173877952087
0.14138230681419373,0.5583602584814217,0.4798061389337641,0.5428173877952087
0.14125674962997437,0.559168012924071,0.4798061389337641,0.5428173877952087
0.14118754863739014,0.559168012924071,0.4800080775444265,0.5428173877952087
0.14116434752941132,0.5593699515347335,0.4800080775444265,0.5428173877952087
0.14108815789222717,0.5593699515347335,0.48021001615508885,0.5428173877952087
0.14106503129005432,0.5595718901453958,0.48021001615508885,0.5428173877952087
0.14106202125549316,0.5595718901453958,0.4804119547657512,0.5428173877952087
0.14095880091190338,0.5599757673667205,0.4804119547657512,0.5428173877952087
0.14091111719608307,0.5599757673667205,0.48081583198707595,0.5428173877952087
0.140781432390213,0.5605815831987075,0.48081583198707595,0.5428173877952087
0.14076116681098938,0.5605815831987075,0.4810177705977383,0.5428173877952087
0.14064809679985046,0.5615912762520194,0.4810177705977383,0.5428173877952087
0.14064481854438782,0.5615912762520194,0.4812197092084006,0.5428173877952087
0.14053472876548767,0.5621970920840065,0.4812197092084006,0.5428173877952087
0.14050918817520142,0.5621970920840065,0.4818255250403877,0.5428173877952087
0.14030903577804565,0.5630048465266559,0.4818255250403877,0.5428173877952087
0.14025655388832092,0.5630048465266559,0.4820274636510501,0.5428173877952087
0.14009466767311096,0.5638126009693053,0.4820274636510501,0.5428173877952087
0.1400737762451172,0.5638126009693053,0.48222940226171246,0.5428173877952087
0.13985386490821838,0.5648222940226171,0.48222940226171246,0.5428173877952087
0.13973644375801086,0.5648222940226171,0.4828352180936995,0.5428173877952087
0.13971379399299622,0.5652261712439418,0.4828352180936995,0.5428173877952087
0.1397082507610321,0.5652261712439418,0.48303715670436187,0.5428173877952087
0.13965162634849548,0.5656300484652665,0.48303715670436187,0.5428173877952087
0.1394129991531372,0.5656300484652665,0.48384491114701134,0.5428173877952087
0.13930071890354156,0.5660339256865913,0.48384491114701134,0.5428173877952087
0.13929525017738342,0.5660339256865913,0.48404684975767365,0.5428173877952087
0.13928663730621338,0.5662358642972536,0.48404684975767365,0.5428173877952087
0.13923227787017822,0.5662358642972536,0.4848546042003231,0.5428173877952087
0.13920454680919647,0.566437802907916,0.4848546042003231,0.5428173877952087
0.13904118537902832,0.566437802907916,0.4858642972536349,0.5428173877952087
0.13901692628860474,0.5666397415185783,0.4858642972536349,0.5428173877952087
0.13896942138671875,0.5666397415185783,0.48606623586429726,0.5428173877952087
0.13895949721336365,0.5668416801292407,0.48606623586429726,0.5428173877952087
0.13887259364128113,0.5668416801292407,0.4866720516962843,0.5428173877952087
0.1387178897857666,0.5678513731825525,0.4866720516962843,0.5428173877952087
0.138715922832489,0.5678513731825525,0.48687399030694667,0.5428173877952087
0.1386912614107132,0.5682552504038773,0.48687399030694667,0.5428173877952087
0.13863635063171387,0.5682552504038773,0.48707592891760904,0.5428173877952087
0.1385328620672226,0.568659127625202,0.48707592891760904,0.5428173877952087
0.13851585984230042,0.568659127625202,0.4872778675282714,0.5428173877952087
0.13849063217639923,0.5688610662358643,0.4872778675282714,0.5428173877952087
0.13844527304172516,0.5688610662358643,0.48747980613893377,0.5428173877952087
0.13844378292560577,0.5690630048465266,0.48747980613893377,0.5428173877952087
0.13843396306037903,0.5690630048465266,0.48768174474959614,0.5428173877952087
0.138388529419899,0.5694668820678513,0.48768174474959614,0.5428173877952087
0.13825564086437225,0.5694668820678513,0.48848949919224555,0.5428173877952087
0.1381901502609253,0.5700726978998385,0.48848949919224555,0.5428173877952087
0.1381358802318573,0.5700726978998385,0.4888933764135703,0.5428173877952087
0.13806623220443726,0.5706785137318255,0.4888933764135703,0.5428173877952087
0.13806310296058655,0.5706785137318255,0.48909531502423265,0.5428173877952087
0.13786344230175018,0.5712843295638126,0.48909531502423265,0.5428173877952087
0.13784164190292358,0.5712843295638126,0.489297253634895,0.5428173877952087
0.13775023818016052,0.572092084006462,0.489297253634895,0.5428173877952087
0.13767564296722412,0.572092084006462,0.48990306946688206,0.5428173877952087
0.137577623128891,0.5724959612277868,0.48990306946688206,0.5428173877952087
0.13757747411727905,0.5724959612277868,0.4901050080775444,0.5428173877952087
0.13754498958587646,0.5728998384491115,0.4901050080775444,0.5428173877952087
0.13752296566963196,0.5728998384491115,0.4903069466882068,0.5428173877952087
0.13750213384628296,0.5731017770597738,0.4903069466882068,0.5428173877952087
0.1374034881591797,0.5731017770597738,0.49050888529886916,0.5428173877952087
0.13719430565834045,0.5739095315024233,0.49050888529886916,0.5428173877952087
0.13715626299381256,0.5739095315024233,0.4907108239095315,0.5428173877952087
0.13715194165706635,0.5741114701130856,0.4907108239095315,0.5428173877952087
0.13710467517375946,0.5741114701130856,0.4911147011308562,0.5428173877952087
0.1371043622493744,0.574313408723748,0.4911147011308562,0.5428173877952087
0.13701558113098145,0.574313408723748,0.4917205169628433,0.5428173877952087
0.1370040625333786,0.5745153473344103,0.4917205169628433,0.5428173877952087
0.13700303435325623,0.5745153473344103,0.49192245557350567,0.5428173877952087
0.13683979213237762,0.5749192245557351,0.49192245557350567,0.5428173877952087
0.1367989480495453,0.5749192245557351,0.49232633279483035,0.5428173877952087
0.13676491379737854,0.5751211631663974,0.49232633279483035,0.5428173877952087
0.13666650652885437,0.5751211631663974,0.49293214862681745,0.5428173877952087
0.13661104440689087,0.5755250403877221,0.49293214862681745,0.5428173877952087
0.13652239739894867,0.5755250403877221,0.4931340872374798,0.5428173877952087
0.13651540875434875,0.5757269789983845,0.4931340872374798,0.5428173877952087
0.13650181889533997,0.5757269789983845,0.4933360258481422,0.5428173877952087
0.13643322885036469,0.5765347334410339,0.4933360258481422,0.5428173877952087
0.13630598783493042,0.5765347334410339,0.49353796445880455,0.5428173877952087
0.13616368174552917,0.577140549273021,0.49353796445880455,0.5428173877952087
0.13612480461597443,0.577140549273021,0.49373990306946686,0.5428173877952087
0.1360386610031128,0.5773424878836834,0.49373990306946686,0.5428173877952087
0.1360209882259369,0.5773424878836834,0.4939418416801292,0.5428173877952087
0.13601762056350708,0.5775444264943457,0.4939418416801292,0.5428173877952087
0.13595817983150482,0.5775444264943457,0.4941437802907916,0.5428173877952087
0.1359190195798874,0.5777463651050081,0.4941437802907916,0.5428173877952087
0.13588912785053253,0.5777463651050081,0.4945476575121163,0.5428173877952087
0.1358010321855545,0.5779483037156704,0.4945476575121163,0.5428173877952087
0.1357811987400055,0.5779483037156704,0.49495153473344106,0.5428173877952087
0.13573576509952545,0.5783521809369951,0.49495153473344106,0.5428173877952087
0.13564425706863403,0.5783521809369951,0.49535541195476573,0.5428173877952087
0.13560953736305237,0.5789579967689822,0.49535541195476573,0.5428173877952087
0.13559649884700775,0.5789579967689822,0.49575928917609047,0.5428173877952087
0.13552147150039673,0.5793618739903069,0.49575928917609047,0.5428173877952087
0.13550585508346558,0.5793618739903069,0.49596122778675283,0.5428173877952087
0.13549120724201202,0.5795638126009693,0.49596122778675283,0.5428173877952087
0.13533684611320496,0.5795638126009693,0.4965670436187399,0.5428173877952087
0.1352880597114563,0.5799676898222941,0.4965670436187399,0.5428173877952087
0.13519161939620972,0.5799676898222941,0.4969709208400646,0.5428173877952087
0.13517555594444275,0.5801696284329564,0.4969709208400646,0.5428173877952087
0.13511359691619873,0.5801696284329564,0.4975767366720517,0.5428173877952087
0.1350976526737213,0.5803715670436187,0.4975767366720517,0.5428173877952087
0.1349860578775406,0.5803715670436187,0.4979806138933764,0.5428173877952087
0.13497671484947205,0.5805735056542811,0.4979806138933764,0.5428173877952087
0.13493019342422485,0.5805735056542811,0.49818255250403876,0.5428173877952087
0.13490693271160126,0.5807754442649434,0.49818255250403876,0.5428173877952087
0.13487836718559265,0.5807754442649434,0.4983844911147011,0.5428173877952087
0.13487419486045837,0.5809773828756059,0.4983844911147011,0.5428173877952087
0.13479290902614594,0.5809773828756059,0.4985864297253635,0.5428173877952087
0.13469772040843964,0.5813812600969306,0.4985864297253635,0.5428173877952087
0.1346507966518402,0.5813812600969306,0.49878836833602586,0.5428173877952087
0.1345449537038803,0.5817851373182552,0.49878836833602586,0.5428173877952087
0.13449741899967194,0.5817851373182552,0.4991922455573506,0.5428173877952087
0.13438518345355988,0.5819870759289176,0.4991922455573506,0.5428173877952087
0.1342986524105072,0.5819870759289176,0.49979806138933763,0.5428173877952087
0.13424906134605408,0.5821890145395799,0.49979806138933763,0.5428173877952087
0.1342359483242035,0.5821890145395799,0.5,0.5428173877952087
0.13415956497192383,0.5825928917609047,0.5,0.5428173877952087
0.13414743542671204,0.5825928917609047,0.5002019386106623,0.5428173877952087
0.1341090053319931,0.5829967689822294,0.5002019386106623,0.5428173877952087
0.1340622752904892,0.5829967689822294,0.500605815831987,0.5428173877952087
0.1339680254459381,0.5836025848142165,0.500605815831987,0.5428173877952087
0.13393601775169373,0.5836025848142165,0.5010096930533118,0.5428173877952087
0.13390783965587616,0.5838045234248789,0.5010096930533118,0.5428173877952087
0.13375835120677948,0.5838045234248789,0.5012116316639742,0.5428173877952087
0.13374777138233185,0.5840064620355412,0.5012116316639742,0.5428173877952087
0.13374173641204834,0.5840064620355412,0.5016155088852988,0.5428173877952087
0.13374091684818268,0.5842084006462036,0.5016155088852988,0.5428173877952087
0.13372153043746948,0.5842084006462036,0.5018174474959612,0.5428173877952087
0.13371726870536804,0.5844103392568659,0.5018174474959612,0.5428173877952087
0.13370583951473236,0.5844103392568659,0.5020193861066236,0.5428173877952087
0.1336354911327362,0.5846122778675282,0.5020193861066236,0.5428173877952087
0.13359621167182922,0.5846122778675282,0.5024232633279483,0.5428173877952087
0.1335448920726776,0.5852180936995154,0.5024232633279483,0.5428173877952087
0.13352689146995544,0.5852180936995154,0.5026252019386107,0.5428173877952087
0.13344289362430573,0.5854200323101777,0.5026252019386107,0.5428173877952087
0.1334364116191864,0.5854200323101777,0.5030290791599353,0.5428173877952087
0.13330078125,0.5858239095315024,0.5030290791599353,0.5428173877952087
0.1331474483013153,0.5858239095315024,0.5034329563812601,0.5428173877952087
0.13307121396064758,0.5866316639741519,0.5034329563812601,0.5428173877952087
0.1328490972518921,0.5866316639741519,0.5038368336025848,0.5428173877952087
0.13281050324440002,0.5868336025848142,0.5038368336025848,0.5428173877952087
0.13266322016716003,0.5868336025848142,0.5044426494345718,0.5428173877952087
0.1326562762260437,0.5870355411954766,0.5044426494345718,0.5428173877952087
0.13264064490795135,0.5870355411954766,0.5048465266558966,0.5428173877952087
0.13259591162204742,0.5876413570274637,0.5048465266558966,0.5428173877952087
0.13258498907089233,0.5876413570274637,0.505048465266559,0.5428173877952087
0.1323881894350052,0.5884491114701131,0.505048465266559,0.5428173877952087
0.1323833465576172,0.5884491114701131,0.5052504038772213,0.5428173877952087
0.13234642148017883,0.5886510500807755,0.5052504038772213,0.5428173877952087
0.1322486400604248,0.5886510500807755,0.505654281098546,0.5428173877952087
0.13217344880104065,0.5890549273021002,0.505654281098546,0.5428173877952087
0.13216005265712738,0.5890549273021002,0.5058562197092084,0.5428173877952087
0.1321450024843216,0.5892568659127625,0.5058562197092084,0.5428173877952087
0.13206809759140015,0.5892568659127625,0.5062600969305331,0.5428173877952087
0.132050022482872,0.5894588045234249,0.5062600969305331,0.5428173877952087
0.13204288482666016,0.5894588045234249,0.5064620355411955,0.5428173877952087
0.13203874230384827,0.5896607431340872,0.5064620355411955,0.5428173877952087
0.13189703226089478,0.5896607431340872,0.5070678513731826,0.5428173877952087
0.13189128041267395,0.5898626817447497,0.5070678513731826,0.5428173877952087
0.13179418444633484,0.5898626817447497,0.5074717285945073,0.5428173877952087
0.1317909061908722,0.590064620355412,0.5074717285945073,0.5428173877952087
0.13178765773773193,0.590064620355412,0.5076736672051696,0.5428173877952087
0.13177746534347534,0.5904684975767367,0.5076736672051696,0.5428173877952087
0.1317061334848404,0.5904684975767367,0.507875605815832,0.5428173877952087
0.13164302706718445,0.5908723747980614,0.507875605815832,0.5428173877952087
0.1316286325454712,0.5908723747980614,0.5080775444264943,0.5428173877952087
0.1315585970878601,0.5910743134087237,0.5080775444264943,0.5428173877952087
0.1315401792526245,0.5910743134087237,0.5082794830371568,0.5428173877952087
0.13130582869052887,0.5914781906300485,0.5082794830371568,0.5428173877952087
0.13126522302627563,0.5914781906300485,0.5084814216478191,0.5428173877952087
0.1312474012374878,0.5916801292407108,0.5084814216478191,0.5428173877952087
0.13124212622642517,0.5916801292407108,0.5086833602584814,0.5428173877952087
0.13118784129619598,0.5920840064620355,0.5086833602584814,0.5428173877952087
0.13108912110328674,0.5920840064620355,0.5092891760904685,0.5428173877952087
0.13102135062217712,0.592891760904685,0.5092891760904685,0.5428173877952087
0.1310076117515564,0.592891760904685,0.5096930533117933,0.5428173877952087
0.13094928860664368,0.593497576736672,0.5096930533117933,0.5428173877952087
0.13092097640037537,0.593497576736672,0.5098949919224556,0.5428173877952087
0.13092070817947388,0.5936995153473344,0.5098949919224556,0.5428173877952087
0.13091909885406494,0.5936995153473344,0.5100969305331179,0.5428173877952087
0.13071657717227936,0.5947092084006462,0.5100969305331179,0.5428173877952087
0.1307055652141571,0.5947092084006462,0.5102988691437803,0.5428173877952087
0.13069716095924377,0.5949111470113085,0.5102988691437803,0.5428173877952087
0.1306932270526886,0.5949111470113085,0.5105008077544426,0.5428173877952087
0.13059809803962708,0.5955169628432956,0.5105008077544426,0.5428173877952087
0.13047999143600464,0.5955169628432956,0.5109046849757674,0.5428173877952087
0.13038508594036102,0.595718901453958,0.5109046849757674,0.5428173877952087
0.13033202290534973,0.595718901453958,0.5119143780290791,0.5428173877952087
0.13021427392959595,0.5961227786752827,0.5119143780290791,0.5428173877952087
0.1301841288805008,0.5961227786752827,0.5121163166397416,0.5428173877952087
0.13010379672050476,0.5967285945072698,0.5121163166397416,0.5428173877952087
0.13004308938980103,0.5967285945072698,0.5127221324717286,0.5428173877952087
0.12984906136989594,0.5981421647819063,0.5127221324717286,0.5428173877952087
0.12975247204303741,0.5981421647819063,0.5129240710823909,0.5428173877952087
0.12940119206905365,0.5993537964458805,0.5129240710823909,0.5428173877952087
0.12939679622650146,0.5993537964458805,0.5131260096930533,0.5428173877952087
0.12939323484897614,0.5995557350565428,0.5131260096930533,0.5428173877952087
0.12935486435890198,0.5995557350565428,0.5139337641357028,0.5428173877952087
0.12928172945976257,0.5997576736672051,0.5139337641357028,0.5428173877952087
0.12910565733909607,0.5997576736672051,0.5147415185783522,0.5428173877952087
0.12909963726997375,0.5999596122778675,0.5147415185783522,0.5428173877952087
0.12879499793052673,0.5999596122778675,0.5167609046849758,0.5428173877952087
0.12878204882144928,0.6001615508885298,0.5167609046849758,0.5428173877952087
0.12854021787643433,0.6001615508885298,0.5183764135702746,0.5428173877952087
0.12852203845977783,0.6009693053311793,0.5183764135702746,0.5428173877952087
0.12847958505153656,0.6009693053311793,0.518578352180937,0.5428173877952087
0.12845732271671295,0.601373182552504,0.518578352180937,0.5428173877952087
0.12842020392417908,0.601373182552504,0.5187802907915994,0.5428173877952087
0.12822258472442627,0.6021809369951535,0.5187802907915994,0.5428173877952087
0.12779173254966736,0.6021809369951535,0.5197899838449112,0.5428173877952087
0.12775039672851562,0.6023828756058158,0.5197899838449112,0.5428173877952087
0.1277434378862381,0.6023828756058158,0.5199919224555735,0.5428173877952087
0.1277245581150055,0.6025848142164781,0.5199919224555735,0.5428173877952087
0.1277061402797699,0.6025848142164781,0.5203957996768982,0.5428173877952087
0.12769663333892822,0.6027867528271406,0.5203957996768982,0.5428173877952087
0.1276710331439972,0.6027867528271406,0.5205977382875606,0.5428173877952087
0.12750515341758728,0.60359450726979,0.5205977382875606,0.5428173877952087
0.12741827964782715,0.60359450726979,0.5210016155088854,0.5428173877952087
0.12741021811962128,0.6037964458804523,0.5210016155088854,0.5428173877952087
0.127365380525589,0.6037964458804523,0.5212035541195477,0.5428173877952087
0.1272924840450287,0.6044022617124394,0.5212035541195477,0.5428173877952087
0.12700255215168,0.6044022617124394,0.5222132471728594,0.5428173877952087
0.12684595584869385,0.6052100161550888,0.5222132471728594,0.5428173877952087
0.12670749425888062,0.6052100161550888,0.5226171243941842,0.5428173877952087
0.12669456005096436,0.6054119547657512,0.5226171243941842,0.5428173877952087
0.12668414413928986,0.6054119547657512,0.5232229402261712,0.5428173877952087
0.12656334042549133,0.6058158319870759,0.5232229402261712,0.5428173877952087
0.12638649344444275,0.6058158319870759,0.523626817447496,0.5428173877952087
0.12635254859924316,0.6060177705977383,0.523626817447496,0.5428173877952087
0.12629233300685883,0.6060177705977383,0.524232633279483,0.5428173877952087
0.12621136009693146,0.6068255250403877,0.524232633279483,0.5428173877952087
0.12610703706741333,0.6068255250403877,0.5246365105008077,0.5428173877952087
0.12609483301639557,0.6070274636510501,0.5246365105008077,0.5428173877952087
0.12607699632644653,0.6070274636510501,0.5248384491114702,0.5428173877952087
0.12605473399162292,0.6072294022617124,0.5248384491114702,0.5428173877952087
0.12600135803222656,0.6072294022617124,0.5252423263327949,0.5428173877952087
0.12592104077339172,0.6078352180936996,0.5252423263327949,0.5428173877952087
0.12585383653640747,0.6078352180936996,0.5254442649434572,0.5428173877952087
0.1257285177707672,0.6084410339256866,0.5254442649434572,0.5428173877952087
0.12572622299194336,0.6084410339256866,0.5256462035541195,0.5428173877952087
0.12572559714317322,0.6086429725363489,0.5256462035541195,0.5428173877952087
0.12571193277835846,0.6086429725363489,0.5260500807754442,0.5428173877952087
0.12558673322200775,0.6088449111470113,0.5260500807754442,0.5428173877952087
0.12548089027404785,0.6088449111470113,0.526453957996769,0.5428173877952087
0.12543903291225433,0.6092487883683361,0.526453957996769,0.5428173877952087
0.12542903423309326,0.6092487883683361,0.5266558966074314,0.5428173877952087
0.12540924549102783,0.6094507269789984,0.5266558966074314,0.5428173877952087
0.12538781762123108,0.6094507269789984,0.5268578352180937,0.5428173877952087
0.12536734342575073,0.6098546042003231,0.5268578352180937,0.5428173877952087
0.12528647482395172,0.6098546042003231,0.5274636510500808,0.5428173877952087
0.12508004903793335,0.6106623586429726,0.5274636510500808,0.5428173877952087
0.12500914931297302,0.6106623586429726,0.5278675282714055,0.5428173877952087
0.12500685453414917,0.6108642972536349,0.5278675282714055,0.5428173877952087
0.12492650747299194,0.6108642972536349,0.5282714054927302,0.5428173877952087
0.12487125396728516,0.6116720516962844,0.5282714054927302,0.5428173877952087
0.12477734684944153,0.6116720516962844,0.5290791599353797,0.5428173877952087
0.1247657835483551,0.6118739903069467,0.5290791599353797,0.5428173877952087
0.12470218539237976,0.6118739903069467,0.5294830371567044,0.5428173877952087
0.12467840313911438,0.6120759289176091,0.5294830371567044,0.5428173877952087
0.12453228235244751,0.6120759289176091,0.5302907915993538,0.5428173877952087
0.1244061291217804,0.6126817447495961,0.5302907915993538,0.5428173877952087
0.1243523508310318,0.6126817447495961,0.5310985460420032,0.5428173877952087
0.12429489195346832,0.6128836833602584,0.5310985460420032,0.5428173877952087
0.12409302592277527,0.6128836833602584,0.532108239095315,0.5428173877952087
0.12407027184963226,0.6130856219709209,0.532108239095315,0.5428173877952087
0.12396115064620972,0.6130856219709209,0.5325121163166397,0.5428173877952087
0.12384359538555145,0.6138933764135702,0.5325121163166397,0.5428173877952087
0.1238279938697815,0.6138933764135702,0.5327140549273021,0.5428173877952087
0.1238183081150055,0.614297253634895,0.5327140549273021,0.5428173877952087
0.12375575304031372,0.614297253634895,0.5331179321486268,0.5428173877952087
0.12359777092933655,0.6149030694668821,0.5331179321486268,0.5428173877952087
0.12357956171035767,0.6149030694668821,0.5333198707592892,0.5428173877952087
0.12356843054294586,0.6151050080775444,0.5333198707592892,0.5428173877952087
0.12353822588920593,0.6151050080775444,0.5335218093699515,0.5428173877952087
0.12352928519248962,0.6153069466882067,0.5335218093699515,0.5428173877952087
0.12347796559333801,0.6153069466882067,0.5339256865912763,0.5428173877952087
0.12346203625202179,0.6159127625201939,0.5339256865912763,0.5428173877952087
0.12345661222934723,0.6159127625201939,0.5341276252019386,0.5428173877952087
0.12343499064445496,0.6163166397415186,0.5341276252019386,0.5428173877952087
0.12332245707511902,0.6163166397415186,0.5351373182552503,0.5428173877952087
0.12331894040107727,0.6165185783521809,0.5351373182552503,0.5428173877952087
0.12331318855285645,0.6165185783521809,0.5353392568659128,0.5428173877952087
0.1231200248003006,0.6175282714054927,0.5353392568659128,0.5428173877952087
0.12300953269004822,0.6175282714054927,0.5361470113085622,0.5428173877952087
0.12300160527229309,0.6177302100161551,0.5361470113085622,0.5428173877952087
0.12290886044502258,0.6177302100161551,0.5369547657512116,0.5428173877952087
0.12278112769126892,0.6179321486268174,0.5369547657512116,0.5428173877952087
0.12274371087551117,0.6179321486268174,0.5375605815831987,0.5428173877952087
0.12261658906936646,0.6181340872374798,0.5375605815831987,0.5428173877952087
0.12250937521457672,0.6181340872374798,0.5381663974151858,0.5428173877952087
0.12246869504451752,0.6189418416801292,0.5381663974151858,0.5428173877952087
0.12226685881614685,0.6189418416801292,0.5389741518578353,0.5428173877952087
0.12225794792175293,0.6191437802907916,0.5389741518578353,0.5428173877952087
0.12221165001392365,0.6191437802907916,0.5391760904684976,0.5428173877952087
0.12220653891563416,0.619345718901454,0.5391760904684976,0.5428173877952087
0.1220870316028595,0.619345718901454,0.5393780290791599,0.5428173877952087
0.12201850116252899,0.6195476575121163,0.5393780290791599,0.5428173877952087
0.12196958065032959,0.6195476575121163,0.5397819063004846,0.5428173877952087
0.12194989621639252,0.6197495961227787,0.5397819063004846,0.5428173877952087
0.12184086441993713,0.6197495961227787,0.5409935379644588,0.5428173877952087
0.12168009579181671,0.6207592891760905,0.5409935379644588,0.5428173877952087
0.12160718441009521,0.6207592891760905,0.5413974151857835,0.5428173877952087
0.12157131731510162,0.6209612277867528,0.5413974151857835,0.5428173877952087
0.12151771783828735,0.6209612277867528,0.5418012924071083,0.5428173877952087
0.1214417815208435,0.6213651050080775,0.5418012924071083,0.5428173877952087
0.12139040231704712,0.6213651050080775,0.5420032310177706,0.5428173877952087
0.12133222818374634,0.6217689822294022,0.5420032310177706,0.5428173877952087
0.1213083267211914,0.6217689822294022,0.5428109854604201,0.5428173877952087
0.1212785542011261,0.6219709208400647,0.5428109854604201,0.5428173877952087
0.12126578390598297,0.6219709208400647,0.5430129240710824,0.5428173877952087
0.12109819054603577,0.6223747980613893,0.5430129240710824,0.5428173877952087
0.12104877829551697,0.6223747980613893,0.5436187399030694,0.5428173877952087
0.12102007865905762,0.622778675282714,0.5436187399030694,0.5428173877952087
0.12096107006072998,0.622778675282714,0.5438206785137318,0.5428173877952087
0.12089014053344727,0.6235864297253635,0.5438206785137318,0.5428173877952087
0.12084496021270752,0.6235864297253635,0.5442245557350566,0.5428173877952087
0.12080948054790497,0.6237883683360258,0.5442245557350566,0.5428173877952087
0.12075403332710266,0.6237883683360258,0.5444264943457189,0.5428173877952087
0.1207411140203476,0.6239903069466882,0.5444264943457189,0.5428173877952087
0.1206890344619751,0.6239903069466882,0.5446284329563813,0.5428173877952087
0.1205996572971344,0.624394184168013,0.5446284329563813,0.5428173877952087
0.12051308155059814,0.624394184168013,0.5450323101777059,0.5428173877952087
0.1204436719417572,0.625,0.5450323101777059,0.5428173877952087
0.12030936777591705,0.625,0.5458400646203554,0.5428173877952087
0.1201067715883255,0.6252019386106623,0.5458400646203554,0.5428173877952087
0.12005797028541565,0.6252019386106623,0.5460420032310178,0.5428173877952087
0.1200355589389801,0.6254038772213247,0.5460420032310178,0.5428173877952087
0.12002751231193542,0.6254038772213247,0.5462439418416801,0.5428173877952087
0.11999049782752991,0.6258077544426495,0.5462439418416801,0.5428173877952087
0.11997123062610626,0.6258077544426495,0.5464458804523424,0.5428173877952087
0.11987709999084473,0.6262116316639742,0.5464458804523424,0.5428173877952087
0.1197940856218338,0.6262116316639742,0.5472536348949919,0.5428173877952087
0.11972060799598694,0.6264135702746365,0.5472536348949919,0.5428173877952087
0.11943775415420532,0.6264135702746365,0.5482633279483037,0.5428173877952087
0.11943146586418152,0.6266155088852988,0.5482633279483037,0.5428173877952087
0.11933767795562744,0.6266155088852988,0.5490710823909531,0.5428173877952087
0.11933523416519165,0.6268174474959612,0.5490710823909531,0.5428173877952087
0.1193302571773529,0.6268174474959612,0.5492730210016155,0.5428173877952087
0.11930292844772339,0.627221324717286,0.5492730210016155,0.5428173877952087
0.11925557255744934,0.627221324717286,0.5494749596122779,0.5428173877952087
0.11924202740192413,0.6274232633279483,0.5494749596122779,0.5428173877952087
0.11910764873027802,0.6274232633279483,0.5504846526655897,0.5428173877952087
0.11896876990795135,0.627827140549273,0.5504846526655897,0.5428173877952087
0.11894842982292175,0.627827140549273,0.550686591276252,0.5428173877952087
0.11894591152667999,0.6280290791599353,0.550686591276252,0.5428173877952087
0.11894379556179047,0.6280290791599353,0.5508885298869144,0.5428173877952087
0.11886246502399445,0.6288368336025848,0.5508885298869144,0.5428173877952087
0.11871621012687683,0.6288368336025848,0.5516962843295639,0.5428173877952087
0.11866609752178192,0.6292407108239095,0.5516962843295639,0.5428173877952087
0.11864469945430756,0.6292407108239095,0.5518982229402262,0.5428173877952087
0.11862228810787201,0.6294426494345718,0.5518982229402262,0.5428173877952087
0.11856794357299805,0.6294426494345718,0.5521001615508885,0.5428173877952087
0.11841213703155518,0.6302504038772213,0.5521001615508885,0.5428173877952087
0.1182258129119873,0.6302504038772213,0.5525040387722132,0.5428173877952087
0.11801530420780182,0.6308562197092084,0.5525040387722132,0.5428173877952087
0.11798146367073059,0.6308562197092084,0.552907915993538,0.5428173877952087
0.11792561411857605,0.6310581583198708,0.552907915993538,0.5428173877952087
0.1178503930568695,0.6310581583198708,0.5531098546042004,0.5428173877952087
0.11771945655345917,0.6322697899838449,0.5531098546042004,0.5428173877952087
0.1176501214504242,0.6322697899838449,0.5537156704361874,0.5428173877952087
0.1175430566072464,0.632875605815832,0.5537156704361874,0.5428173877952087
0.11752787232398987,0.632875605815832,0.5539176090468497,0.5428173877952087
0.11748728156089783,0.6330775444264943,0.5539176090468497,0.5428173877952087
0.11743971705436707,0.6330775444264943,0.5541195476575121,0.5428173877952087
0.11736322939395905,0.6338852988691438,0.5541195476575121,0.5428173877952087
0.1173110157251358,0.6338852988691438,0.5545234248788369,0.5428173877952087
0.1173035204410553,0.6340872374798061,0.5545234248788369,0.5428173877952087
0.11726634204387665,0.6340872374798061,0.5547253634894992,0.5428173877952087
0.11724033951759338,0.6342891760904685,0.5547253634894992,0.5428173877952087
0.11701972782611847,0.6342891760904685,0.5551292407108239,0.5428173877952087
0.11695174872875214,0.6350969305331179,0.5551292407108239,0.5428173877952087
0.11692479252815247,0.6350969305331179,0.5553311793214862,0.5428173877952087
0.11684192717075348,0.635702746365105,0.5553311793214862,0.5428173877952087
0.11681327223777771,0.635702746365105,0.5555331179321487,0.5428173877952087
0.11675991117954254,0.6361066235864298,0.5555331179321487,0.5428173877952087
0.116740882396698,0.6361066235864298,0.555735056542811,0.5428173877952087
0.11666169762611389,0.6367124394184168,0.555735056542811,0.5428173877952087
0.11654016375541687,0.6367124394184168,0.5559369951534734,0.5428173877952087
0.11639919877052307,0.6371163166397416,0.5559369951534734,0.5428173877952087
0.11638547480106354,0.6371163166397416,0.5561389337641357,0.5428173877952087
0.11631540954113007,0.6373182552504039,0.5561389337641357,0.5428173877952087
0.11618472635746002,0.6373182552504039,0.5567447495961227,0.5428173877952087
0.116085946559906,0.6375201938610663,0.5567447495961227,0.5428173877952087
0.11595997214317322,0.6375201938610663,0.5573505654281099,0.5428173877952087
0.1158708930015564,0.6379240710823909,0.5573505654281099,0.5428173877952087
0.1158612072467804,0.6379240710823909,0.5575525040387722,0.5428173877952087
0.1157333254814148,0.6391357027463651,0.5575525040387722,0.5428173877952087
0.11571848392486572,0.6391357027463651,0.557956381260097,0.5428173877952087
0.11567339301109314,0.6393376413570274,0.557956381260097,0.5428173877952087
0.11564046144485474,0.6393376413570274,0.5581583198707593,0.5428173877952087
0.11559399962425232,0.6399434571890146,0.5581583198707593,0.5428173877952087
0.11558322608470917,0.6399434571890146,0.5583602584814217,0.5428173877952087
0.1155671626329422,0.6401453957996769,0.5583602584814217,0.5428173877952087
0.11556336283683777,0.6401453957996769,0.558562197092084,0.5428173877952087
0.11550679802894592,0.6403473344103393,0.558562197092084,0.5428173877952087
0.11544656753540039,0.6403473344103393,0.5589660743134087,0.5428173877952087
0.11537808179855347,0.6405492730210016,0.5589660743134087,0.5428173877952087
0.11535695195198059,0.6405492730210016,0.5595718901453958,0.5428173877952087
0.11515127122402191,0.6411550888529887,0.5595718901453958,0.5428173877952087
0.11510792374610901,0.6411550888529887,0.5599757673667205,0.5428173877952087
0.11509549617767334,0.6413570274636511,0.5599757673667205,0.5428173877952087
0.11503896117210388,0.6413570274636511,0.5605815831987075,0.5428173877952087
0.11498664319515228,0.6417609046849758,0.5605815831987075,0.5428173877952087
0.11493441462516785,0.6417609046849758,0.56078352180937,0.5428173877952087
0.11490345001220703,0.6419628432956381,0.56078352180937,0.5428173877952087
0.11477571725845337,0.6419628432956381,0.5611873990306947,0.5428173877952087
0.11473500728607178,0.6425686591276252,0.5611873990306947,0.5428173877952087
0.11469419300556183,0.6425686591276252,0.561389337641357,0.5428173877952087
0.11468282341957092,0.6427705977382876,0.561389337641357,0.5428173877952087
0.11465196311473846,0.6427705977382876,0.5615912762520194,0.5428173877952087
0.11463236808776855,0.6429725363489499,0.5615912762520194,0.5428173877952087
0.11458548903465271,0.6429725363489499,0.5617932148626817,0.5428173877952087
0.11445780098438263,0.6437802907915994,0.5617932148626817,0.5428173877952087
0.1144462525844574,0.6437802907915994,0.5619951534733441,0.5428173877952087
0.1143757700920105,0.6439822294022617,0.5619951534733441,0.5428173877952087
0.11431054770946503,0.6439822294022617,0.5626009693053312,0.5428173877952087
0.11421409249305725,0.6441841680129241,0.5626009693053312,0.5428173877952087
0.11421281099319458,0.6441841680129241,0.5628029079159935,0.5428173877952087
0.11420020461082458,0.6445880452342488,0.5628029079159935,0.5428173877952087
0.1141800582408905,0.6445880452342488,0.5630048465266559,0.5428173877952087
0.11409333348274231,0.6447899838449112,0.5630048465266559,0.5428173877952087
0.11396932601928711,0.6447899838449112,0.5634087237479806,0.5428173877952087
0.11395111680030823,0.6451938610662359,0.5634087237479806,0.5428173877952087
0.11392423510551453,0.6451938610662359,0.563610662358643,0.5428173877952087
0.11390174925327301,0.6453957996768982,0.563610662358643,0.5428173877952087
0.11377343535423279,0.6453957996768982,0.5644184168012925,0.5428173877952087
0.11358800530433655,0.64640549273021,0.5644184168012925,0.5428173877952087
0.11358626186847687,0.64640549273021,0.5646203554119548,0.5428173877952087
0.11357738077640533,0.6466074313408724,0.5646203554119548,0.5428173877952087
0.1135755330324173,0.6466074313408724,0.5648222940226171,0.5428173877952087
0.11325573921203613,0.6476171243941842,0.5648222940226171,0.5428173877952087
0.11312010884284973,0.6476171243941842,0.5654281098546042,0.5428173877952087
0.11307382583618164,0.6480210016155089,0.5654281098546042,0.5428173877952087
0.11303704977035522,0.6480210016155089,0.5656300484652665,0.5428173877952087
0.11303475499153137,0.6482229402261712,0.5656300484652665,0.5428173877952087
0.11303137242794037,0.6482229402261712,0.565831987075929,0.5428173877952087
0.11301623284816742,0.6484248788368336,0.565831987075929,0.5428173877952087
0.11299213767051697,0.6484248788368336,0.5660339256865913,0.5428173877952087
0.11288446187973022,0.6488287560581584,0.5660339256865913,0.5428173877952087
0.11282551288604736,0.6488287560581584,0.5662358642972536,0.5428173877952087
0.1127522736787796,0.6490306946688207,0.5662358642972536,0.5428173877952087
0.112566277384758,0.6490306946688207,0.5666397415185783,0.5428173877952087
0.1124640703201294,0.649232633279483,0.5666397415185783,0.5428173877952087
0.11238449811935425,0.649232633279483,0.5668416801292407,0.5428173877952087
0.11235560476779938,0.6494345718901454,0.5668416801292407,0.5428173877952087
0.11233413219451904,0.6494345718901454,0.567043618739903,0.5428173877952087
0.11229337751865387,0.6496365105008077,0.567043618739903,0.5428173877952087
0.11222140491008759,0.6496365105008077,0.5674474959612278,0.5428173877952087
0.1121431291103363,0.6502423263327949,0.5674474959612278,0.5428173877952087
0.11195006966590881,0.6502423263327949,0.568659127625202,0.5428173877952087
0.11194314062595367,0.6504442649434572,0.568659127625202,0.5428173877952087
0.11192750930786133,0.6504442649434572,0.5688610662358643,0.5428173877952087
0.11188316345214844,0.6508481421647819,0.5688610662358643,0.5428173877952087
0.11183279752731323,0.6508481421647819,0.5690630048465266,0.5428173877952087
0.11181682348251343,0.6510500807754442,0.5690630048465266,0.5428173877952087
0.11178264021873474,0.6510500807754442,0.5694668820678513,0.5428173877952087
0.1117030680179596,0.651453957996769,0.5694668820678513,0.5428173877952087
0.1116517037153244,0.651453957996769,0.5696688206785138,0.5428173877952087
0.11141565442085266,0.6516558966074314,0.5696688206785138,0.5428173877952087
0.1113995909690857,0.6516558966074314,0.5698707592891761,0.5428173877952087
0.11138850450515747,0.6518578352180937,0.5698707592891761,0.5428173877952087
0.1113734245300293,0.6518578352180937,0.5700726978998385,0.5428173877952087
0.11108708381652832,0.6528675282714055,0.5700726978998385,0.5428173877952087
0.11102941632270813,0.6528675282714055,0.5702746365105008,0.5428173877952087
0.11102718114852905,0.6530694668820679,0.5702746365105008,0.5428173877952087
0.11094945669174194,0.6530694668820679,0.5708804523424879,0.5428173877952087
0.11089664697647095,0.6534733441033925,0.5708804523424879,0.5428173877952087
0.11086329817771912,0.6534733441033925,0.5712843295638126,0.5428173877952087
0.11083677411079407,0.6538772213247173,0.5712843295638126,0.5428173877952087
0.11077851057052612,0.6538772213247173,0.571486268174475,0.5428173877952087
0.1106141209602356,0.6544830371567044,0.571486268174475,0.5428173877952087
0.11058551073074341,0.6544830371567044,0.5718901453957996,0.5428173877952087
0.11056718230247498,0.6546849757673667,0.5718901453957996,0.5428173877952087
0.11053159832954407,0.6546849757673667,0.5722940226171244,0.5428173877952087
0.11049947142601013,0.654886914378029,0.5722940226171244,0.5428173877952087
0.11044749617576599,0.654886914378029,0.5726978998384491,0.5428173877952087
0.11040005087852478,0.6552907915993538,0.5726978998384491,0.5428173877952087
0.11035631597042084,0.6552907915993538,0.5733037156704361,0.5428173877952087
0.11033836007118225,0.6554927302100162,0.5733037156704361,0.5428173877952087
0.11032089591026306,0.6554927302100162,0.5735056542810986,0.5428173877952087
0.11025413870811462,0.6556946688206785,0.5735056542810986,0.5428173877952087
0.11007970571517944,0.6556946688206785,0.5739095315024233,0.5428173877952087
0.11005377769470215,0.6558966074313409,0.5739095315024233,0.5428173877952087
0.10985571146011353,0.6558966074313409,0.5749192245557351,0.5428173877952087
0.1097022294998169,0.6567043618739903,0.5749192245557351,0.5428173877952087
0.10968565940856934,0.6567043618739903,0.5751211631663974,0.5428173877952087
0.10965761542320251,0.6569063004846527,0.5751211631663974,0.5428173877952087
0.10954225063323975,0.6569063004846527,0.5759289176090469,0.5428173877952087
0.10950787365436554,0.657108239095315,0.5759289176090469,0.5428173877952087
0.10945117473602295,0.657108239095315,0.5763327948303716,0.5428173877952087
0.10935530066490173,0.6573101777059773,0.5763327948303716,0.5428173877952087
0.10934394598007202,0.6573101777059773,0.5765347334410339,0.5428173877952087
0.10933248698711395,0.6575121163166397,0.5765347334410339,0.5428173877952087
0.10918581485748291,0.6575121163166397,0.5777463651050081,0.5428173877952087
0.10916894674301147,0.6579159935379645,0.5777463651050081,0.5428173877952087
0.10914158821105957,0.6579159935379645,0.5779483037156704,0.5428173877952087
0.10909706354141235,0.6581179321486268,0.5779483037156704,0.5428173877952087
0.1090419739484787,0.6581179321486268,0.5781502423263328,0.5428173877952087
0.1090209037065506,0.6583198707592892,0.5781502423263328,0.5428173877952087
0.10898825526237488,0.6583198707592892,0.5783521809369951,0.5428173877952087
0.108975350856781,0.6585218093699515,0.5783521809369951,0.5428173877952087
0.10895824432373047,0.6585218093699515,0.5785541195476576,0.5428173877952087
0.10889089107513428,0.659329563812601,0.5785541195476576,0.5428173877952087
0.10888245701789856,0.659329563812601,0.5787560581583199,0.5428173877952087
0.10885795950889587,0.6597334410339257,0.5787560581583199,0.5428173877952087
0.10881441831588745,0.6597334410339257,0.5793618739903069,0.5428173877952087
0.1087530255317688,0.659935379644588,0.5793618739903069,0.5428173877952087
0.10872283577919006,0.659935379644588,0.5797657512116317,0.5428173877952087
0.10865336656570435,0.6613489499192245,0.5797657512116317,0.5428173877952087
0.10853195190429688,0.6613489499192245,0.5805735056542811,0.5428173877952087
0.10840874910354614,0.6617528271405493,0.5805735056542811,0.5428173877952087
0.10839062929153442,0.6617528271405493,0.5809773828756059,0.5428173877952087
0.10835234820842743,0.6619547657512116,0.5809773828756059,0.5428173877952087
0.10810697078704834,0.6619547657512116,0.5817851373182552,0.5428173877952087
0.1080998033285141,0.662156704361874,0.5817851373182552,0.5428173877952087
0.10781407356262207,0.662156704361874,0.5836025848142165,0.5428173877952087
0.10780525207519531,0.6623586429725363,0.5836025848142165,0.5428173877952087
0.10765838623046875,0.6623586429725363,0.5844103392568659,0.5428173877952087
0.10764577984809875,0.6625605815831987,0.5844103392568659,0.5428173877952087
0.10763618350028992,0.6625605815831987,0.5846122778675282,0.5428173877952087
0.10761931538581848,0.6629644588045234,0.5846122778675282,0.5428173877952087
0.10742604732513428,0.6629644588045234,0.5858239095315024,0.5428173877952087
0.10731026530265808,0.6633683360258481,0.5858239095315024,0.5428173877952087
0.10716883838176727,0.6633683360258481,0.5862277867528272,0.5428173877952087
0.10715353488922119,0.6637722132471728,0.5862277867528272,0.5428173877952087
0.10709919035434723,0.6637722132471728,0.5870355411954766,0.5428173877952087
0.10689835250377655,0.6643780290791599,0.5870355411954766,0.5428173877952087
0.10688161849975586,0.6643780290791599,0.5872374798061389,0.5428173877952087
0.10686691105365753,0.6647819063004846,0.5872374798061389,0.5428173877952087
0.10671268403530121,0.6647819063004846,0.5876413570274637,0.5428173877952087
0.10662443935871124,0.6655896607431341,0.5876413570274637,0.5428173877952087
0.1065010130405426,0.6655896607431341,0.587843295638126,0.5428173877952087
0.10645753145217896,0.6659935379644588,0.587843295638126,0.5428173877952087
0.10643467307090759,0.6659935379644588,0.5880452342487884,0.5428173877952087
0.10639078915119171,0.6661954765751211,0.5880452342487884,0.5428173877952087
0.10627573728561401,0.6661954765751211,0.5886510500807755,0.5428173877952087
0.10620597004890442,0.6665993537964459,0.5886510500807755,0.5428173877952087
0.10620489716529846,0.6665993537964459,0.5888529886914378,0.5428173877952087
0.10618801414966583,0.6668012924071083,0.5888529886914378,0.5428173877952087
0.10613852739334106,0.6668012924071083,0.5892568659127625,0.5428173877952087
0.10600468516349792,0.6672051696284329,0.5892568659127625,0.5428173877952087
0.10598435997962952,0.6672051696284329,0.5894588045234249,0.5428173877952087
0.10597388446331024,0.6674071082390953,0.5894588045234249,0.5428173877952087
0.10595464706420898,0.6674071082390953,0.5898626817447497,0.5428173877952087
0.10584473609924316,0.6678109854604201,0.5898626817447497,0.5428173877952087
0.10582444071769714,0.6678109854604201,0.590064620355412,0.5428173877952087
0.10581433773040771,0.6680129240710824,0.590064620355412,0.5428173877952087
0.10570670664310455,0.6680129240710824,0.5902665589660743,0.5428173877952087
0.10566814243793488,0.6684168012924071,0.5902665589660743,0.5428173877952087
0.10566706955432892,0.6684168012924071,0.5904684975767367,0.5428173877952087
0.10563823580741882,0.6686187399030694,0.5904684975767367,0.5428173877952087
0.10547873377799988,0.6686187399030694,0.5912762520193862,0.5428173877952087
0.10539685189723969,0.6692245557350566,0.5912762520193862,0.5428173877952087
0.1053711473941803,0.6692245557350566,0.5914781906300485,0.5428173877952087
0.10525999963283539,0.6696284329563813,0.5914781906300485,0.5428173877952087
0.10524266958236694,0.6696284329563813,0.5916801292407108,0.5428173877952087
0.10520906746387482,0.6698303715670436,0.5916801292407108,0.5428173877952087
0.10519064962863922,0.6698303715670436,0.5918820678513732,0.5428173877952087
0.10517866909503937,0.6700323101777059,0.5918820678513732,0.5428173877952087
0.10515505075454712,0.6700323101777059,0.5920840064620355,0.5428173877952087
0.10513000190258026,0.6702342487883683,0.5920840064620355,0.5428173877952087
0.10511398315429688,0.6702342487883683,0.5922859450726979,0.5428173877952087
0.10508057475090027,0.6706381260096931,0.5922859450726979,0.5428173877952087
0.10507458448410034,0.6706381260096931,0.5924878836833603,0.5428173877952087
0.10502184927463531,0.6708400646203554,0.5924878836833603,0.5428173877952087
0.1049523651599884,0.6708400646203554,0.5926898222940227,0.5428173877952087
0.10494393110275269,0.6710420032310178,0.5926898222940227,0.5428173877952087
0.10477876663208008,0.6710420032310178,0.5932956381260097,0.5428173877952087
0.10474051535129547,0.6716478190630049,0.5932956381260097,0.5428173877952087
0.10473886132240295,0.6716478190630049,0.593497576736672,0.5428173877952087
0.10456359386444092,0.6724555735056543,0.593497576736672,0.5428173877952087
0.10443121194839478,0.6724555735056543,0.5939014539579968,0.5428173877952087
0.1043480783700943,0.6726575121163166,0.5939014539579968,0.5428173877952087
0.10432568192481995,0.6726575121163166,0.5943053311793215,0.5428173877952087
0.10429398715496063,0.6734652665589661,0.5943053311793215,0.5428173877952087
0.10427871346473694,0.6734652665589661,0.5945072697899838,0.5428173877952087
0.10405896604061127,0.6740710823909531,0.5945072697899838,0.5428173877952087
0.10403543710708618,0.6740710823909531,0.5947092084006462,0.5428173877952087
0.10399976372718811,0.6744749596122779,0.5947092084006462,0.5428173877952087
0.10382762551307678,0.6744749596122779,0.5955169628432956,0.5428173877952087
0.10381081700325012,0.6746768982229402,0.5955169628432956,0.5428173877952087
0.10381057858467102,0.6746768982229402,0.595718901453958,0.5428173877952087
0.10375699400901794,0.6752827140549273,0.595718901453958,0.5428173877952087
0.10370644927024841,0.6752827140549273,0.5961227786752827,0.5428173877952087
0.10367122292518616,0.6754846526655897,0.5961227786752827,0.5428173877952087
0.10360381007194519,0.6754846526655897,0.5967285945072698,0.5428173877952087
0.10350221395492554,0.6760904684975767,0.5967285945072698,0.5428173877952087
0.10349026322364807,0.6760904684975767,0.5969305331179321,0.5428173877952087
0.10348972678184509,0.6762924071082391,0.5969305331179321,0.5428173877952087
0.10346221923828125,0.6762924071082391,0.5971324717285945,0.5428173877952087
0.10328167676925659,0.6777059773828756,0.5971324717285945,0.5428173877952087
0.1031762957572937,0.6777059773828756,0.5977382875605816,0.5428173877952087
0.10315939784049988,0.677907915993538,0.5977382875605816,0.5428173877952087
0.10313668847084045,0.677907915993538,0.597940226171244,0.5428173877952087
0.10308799147605896,0.6781098546042004,0.597940226171244,0.5428173877952087
0.10305070877075195,0.6781098546042004,0.5983441033925686,0.5428173877952087
0.10303866863250732,0.6783117932148627,0.5983441033925686,0.5428173877952087
0.10280385613441467,0.6783117932148627,0.5993537964458805,0.5428173877952087
0.10265800356864929,0.6789176090468497,0.5993537964458805,0.5428173877952087
0.10265165567398071,0.6789176090468497,0.5995557350565428,0.5428173877952087
0.10262718796730042,0.6793214862681745,0.5995557350565428,0.5428173877952087
0.10257956385612488,0.6793214862681745,0.5999596122778675,0.5428173877952087
0.10244002938270569,0.6801292407108239,0.5999596122778675,0.5428173877952087
0.10220170021057129,0.6801292407108239,0.6003634894991923,0.5428173877952087
0.10208994150161743,0.6805331179321487,0.6003634894991923,0.5428173877952087
0.10200703144073486,0.6805331179321487,0.6009693053311793,0.5428173877952087
0.10182520747184753,0.681340872374798,0.6009693053311793,0.5428173877952087
0.1018032431602478,0.681340872374798,0.6011712439418416,0.5428173877952087
0.10167410969734192,0.6819466882067852,0.6011712439418416,0.5428173877952087
0.10166269540786743,0.6819466882067852,0.601373182552504,0.5428173877952087
0.10162732005119324,0.6823505654281099,0.601373182552504,0.5428173877952087
0.10160833597183228,0.6823505654281099,0.6015751211631664,0.5428173877952087
0.10153603553771973,0.6825525040387722,0.6015751211631664,0.5428173877952087
0.10137996077537537,0.6825525040387722,0.6027867528271406,0.5428173877952087
0.10128393769264221,0.6827544426494345,0.6027867528271406,0.5428173877952087
0.10121804475784302,0.6827544426494345,0.6031906300484653,0.5428173877952087
0.10112622380256653,0.6833602584814217,0.6031906300484653,0.5428173877952087
0.10110706090927124,0.6833602584814217,0.6033925686591276,0.5428173877952087
0.10108956694602966,0.683562197092084,0.6033925686591276,0.5428173877952087
0.10106658935546875,0.683562197092084,0.60359450726979,0.5428173877952087
0.10105958580970764,0.6837641357027464,0.60359450726979,0.5428173877952087
0.10102063417434692,0.6837641357027464,0.6044022617124394,0.5428173877952087
0.10086801648139954,0.6849757673667205,0.6044022617124394,0.5428173877952087
0.10083344578742981,0.6849757673667205,0.6050080775444265,0.5428173877952087
0.10076791048049927,0.6853796445880452,0.6050080775444265,0.5428173877952087
0.1007416844367981,0.6853796445880452,0.6054119547657512,0.5428173877952087
0.10067898035049438,0.6855815831987075,0.6054119547657512,0.5428173877952087
0.1006397008895874,0.6855815831987075,0.6056138933764136,0.5428173877952087
0.10060697793960571,0.6859854604200323,0.6056138933764136,0.5428173877952087
0.1006050705909729,0.6859854604200323,0.6058158319870759,0.5428173877952087
0.10054004192352295,0.6861873990306947,0.6058158319870759,0.5428173877952087
0.10052928328514099,0.6861873990306947,0.6060177705977383,0.5428173877952087
0.10021728277206421,0.6878029079159935,0.6060177705977383,0.5428173877952087
0.10019606351852417,0.6878029079159935,0.6062197092084006,0.5428173877952087
0.100189208984375,0.6880048465266559,0.6062197092084006,0.5428173877952087
0.10010704398155212,0.6880048465266559,0.6068255250403877,0.5428173877952087
0.09996938705444336,0.6884087237479806,0.6068255250403877,0.5428173877952087
0.09993663430213928,0.6884087237479806,0.6074313408723748,0.5428173877952087
0.09990230202674866,0.6888126009693053,0.6074313408723748,0.5428173877952087
0.09989601373672485,0.6888126009693053,0.6076332794830371,0.5428173877952087
0.09981635212898254,0.68921647819063,0.6076332794830371,0.5428173877952087
0.09979966282844543,0.68921647819063,0.6078352180936996,0.5428173877952087
0.09978070855140686,0.6894184168012925,0.6078352180936996,0.5428173877952087
0.09967353940010071,0.6894184168012925,0.6082390953150242,0.5428173877952087
0.09962204098701477,0.6898222940226171,0.6082390953150242,0.5428173877952087
0.09961995482444763,0.6898222940226171,0.6084410339256866,0.5428173877952087
0.09954935312271118,0.6904281098546042,0.6084410339256866,0.5428173877952087
0.09941840171813965,0.6904281098546042,0.6088449111470113,0.5428173877952087
0.0993598997592926,0.6906300484652665,0.6088449111470113,0.5428173877952087
0.09927216172218323,0.6906300484652665,0.6096526655896607,0.5428173877952087
0.09917372465133667,0.6916397415185783,0.6096526655896607,0.5428173877952087
0.09906378388404846,0.6916397415185783,0.6102584814216478,0.5428173877952087
0.09904608130455017,0.6918416801292407,0.6102584814216478,0.5428173877952087
0.09894123673439026,0.6918416801292407,0.6110662358642972,0.5428173877952087
0.0988956093788147,0.6924474959612278,0.6110662358642972,0.5428173877952087
0.09884005784988403,0.6924474959612278,0.6116720516962844,0.5428173877952087
0.0987023413181305,0.6932552504038773,0.6116720516962844,0.5428173877952087
0.09869956970214844,0.6932552504038773,0.6118739903069467,0.5428173877952087
0.09862354397773743,0.6934571890145396,0.6118739903069467,0.5428173877952087
0.09855121374130249,0.6934571890145396,0.6120759289176091,0.5428173877952087
0.09854859113693237,0.6938610662358643,0.6120759289176091,0.5428173877952087
0.09849566221237183,0.6938610662358643,0.6122778675282714,0.5428173877952087
0.09845411777496338,0.6940630048465266,0.6122778675282714,0.5428173877952087
0.09840661287307739,0.6940630048465266,0.6124798061389337,0.5428173877952087
0.09837871789932251,0.694264943457189,0.6124798061389337,0.5428173877952087
0.0981859564781189,0.694264943457189,0.6132875605815832,0.5428173877952087
0.09801247715950012,0.6950726978998385,0.6132875605815832,0.5428173877952087
0.09800907969474792,0.6950726978998385,0.6134894991922456,0.5428173877952087
0.09797689318656921,0.6952746365105008,0.6134894991922456,0.5428173877952087
0.09788131713867188,0.6952746365105008,0.614297253634895,0.5428173877952087
0.0977698266506195,0.6962843295638126,0.614297253634895,0.5428173877952087
0.09770786762237549,0.6962843295638126,0.6144991922455574,0.5428173877952087
0.09769022464752197,0.696486268174475,0.6144991922455574,0.5428173877952087
0.09756582975387573,0.696486268174475,0.6153069466882067,0.5428173877952087
0.0975334644317627,0.6966882067851373,0.6153069466882067,0.5428173877952087
0.0975218415260315,0.6966882067851373,0.6157108239095315,0.5428173877952087
0.09749218821525574,0.697092084006462,0.6157108239095315,0.5428173877952087
0.09738117456436157,0.697092084006462,0.6163166397415186,0.5428173877952087
0.09737896919250488,0.6972940226171244,0.6163166397415186,0.5428173877952087
0.09730097651481628,0.6972940226171244,0.6165185783521809,0.5428173877952087
0.09729531407356262,0.6974959612277868,0.6165185783521809,0.5428173877952087
0.09714165329933167,0.6974959612277868,0.6177302100161551,0.5428173877952087
0.09710642695426941,0.6976978998384491,0.6177302100161551,0.5428173877952087
0.09705230593681335,0.6976978998384491,0.6181340872374798,0.5428173877952087
0.09693381190299988,0.6987075928917609,0.6181340872374798,0.5428173877952087
0.09679976105690002,0.6987075928917609,0.6183360258481422,0.5428173877952087
0.09675678610801697,0.699313408723748,0.6183360258481422,0.5428173877952087
0.0965910255908966,0.699313408723748,0.6189418416801292,0.5428173877952087
0.09649878740310669,0.6999192245557351,0.6189418416801292,0.5428173877952087
0.09642764925956726,0.6999192245557351,0.619345718901454,0.5428173877952087
0.09642544388771057,0.7001211631663974,0.619345718901454,0.5428173877952087
0.09641298651695251,0.7001211631663974,0.6195476575121163,0.5428173877952087
0.09637340903282166,0.7005250403877221,0.6195476575121163,0.5428173877952087
0.09626913070678711,0.7005250403877221,0.6201534733441034,0.5428173877952087
0.09622657299041748,0.7007269789983845,0.6201534733441034,0.5428173877952087
0.09620651602745056,0.7007269789983845,0.6203554119547657,0.5428173877952087
0.09615987539291382,0.7011308562197092,0.6203554119547657,0.5428173877952087
0.09615856409072876,0.7011308562197092,0.6205573505654282,0.5428173877952087
0.09611311554908752,0.7013327948303716,0.6205573505654282,0.5428173877952087
0.09606108069419861,0.7013327948303716,0.6209612277867528,0.5428173877952087
0.09603706002235413,0.7015347334410339,0.6209612277867528,0.5428173877952087
0.09595319628715515,0.7015347334410339,0.6213651050080775,0.5428173877952087
0.09593895077705383,0.7017366720516963,0.6213651050080775,0.5428173877952087
0.09567835927009583,0.7017366720516963,0.622778675282714,0.5428173877952087
0.09566107392311096,0.702140549273021,0.622778675282714,0.5428173877952087
0.09565645456314087,0.702140549273021,0.6229806138933764,0.5428173877952087
0.09561294317245483,0.7029483037156704,0.6229806138933764,0.5428173877952087
0.09546959400177002,0.7029483037156704,0.6233844911147012,0.5428173877952087
0.09544658660888672,0.7031502423263328,0.6233844911147012,0.5428173877952087
0.09542843699455261,0.7031502423263328,0.6237883683360258,0.5428173877952087
0.09538015723228455,0.7033521809369951,0.6237883683360258,0.5428173877952087
0.09537610411643982,0.7033521809369951,0.6239903069466882,0.5428173877952087
0.09537476301193237,0.7035541195476576,0.6239903069466882,0.5428173877952087
0.09533366560935974,0.7035541195476576,0.624394184168013,0.5428173877952087
0.0951981246471405,0.7043618739903069,0.624394184168013,0.5428173877952087
0.09516093134880066,0.7043618739903069,0.6245961227786753,0.5428173877952087
0.09515100717544556,0.7045638126009693,0.6245961227786753,0.5428173877952087
0.09512719511985779,0.7045638126009693,0.6247980613893377,0.5428173877952087
0.0949450433254242,0.7053715670436187,0.6247980613893377,0.5428173877952087
0.09492957592010498,0.7053715670436187,0.625,0.5428173877952087
0.09481406211853027,0.7057754442649434,0.625,0.5428173877952087
0.09480848908424377,0.7057754442649434,0.6252019386106623,0.5428173877952087
0.09479624032974243,0.7059773828756059,0.6252019386106623,0.5428173877952087
0.09463641047477722,0.7059773828756059,0.6260096930533118,0.5428173877952087
0.09461024403572083,0.7067851373182552,0.6260096930533118,0.5428173877952087
0.09460875391960144,0.7067851373182552,0.6262116316639742,0.5428173877952087
0.09455159306526184,0.7069870759289176,0.6262116316639742,0.5428173877952087
0.09448450803756714,0.7069870759289176,0.6268174474959612,0.5428173877952087
0.09441930055618286,0.7073909531502424,0.6268174474959612,0.5428173877952087
0.09432780742645264,0.7073909531502424,0.6276252019386107,0.5428173877952087
0.09415736794471741,0.7081987075928917,0.6276252019386107,0.5428173877952087
0.09408414363861084,0.7081987075928917,0.6280290791599353,0.5428173877952087
0.09405103325843811,0.7084006462035541,0.6280290791599353,0.5428173877952087
0.09398585557937622,0.7084006462035541,0.6282310177705978,0.5428173877952087
0.09392791986465454,0.7086025848142165,0.6282310177705978,0.5428173877952087
0.09386339783668518,0.7086025848142165,0.6286348949919225,0.5428173877952087
0.09379202127456665,0.7090064620355412,0.6286348949919225,0.5428173877952087
0.09375876188278198,0.7090064620355412,0.6288368336025848,0.5428173877952087
0.0937298834323883,0.7092084006462036,0.6288368336025848,0.5428173877952087
0.09363549947738647,0.7092084006462036,0.6302504038772213,0.5428173877952087
0.09361571073532104,0.7094103392568659,0.6302504038772213,0.5428173877952087
0.0935874879360199,0.7094103392568659,0.6310581583198708,0.5428173877952087
0.09354186058044434,0.7098142164781907,0.6310581583198708,0.5428173877952087
0.09352034330368042,0.7098142164781907,0.6312600969305331,0.5428173877952087
0.09351953864097595,0.710016155088853,0.6312600969305331,0.5428173877952087
0.0934789776802063,0.710016155088853,0.6318659127625202,0.5428173877952087
0.09341412782669067,0.7104200323101777,0.6318659127625202,0.5428173877952087
0.09334522485733032,0.7104200323101777,0.6322697899838449,0.5428173877952087
0.09315076470375061,0.7114297253634895,0.6322697899838449,0.5428173877952087
0.0930728018283844,0.7114297253634895,0.6324717285945073,0.5428173877952087
0.09288790822029114,0.7122374798061389,0.6324717285945073,0.5428173877952087
0.09288737177848816,0.7122374798061389,0.6326736672051696,0.5428173877952087
0.09286528825759888,0.7124394184168013,0.6326736672051696,0.5428173877952087
0.09272119402885437,0.7124394184168013,0.6336833602584814,0.5428173877952087
0.09268650412559509,0.7126413570274637,0.6336833602584814,0.5428173877952087
0.09260717034339905,0.7126413570274637,0.6338852988691438,0.5428173877952087
0.0925857424736023,0.7130452342487884,0.6338852988691438,0.5428173877952087
0.09255662560462952,0.7130452342487884,0.6344911147011308,0.5428173877952087
0.09254160523414612,0.7134491114701131,0.6344911147011308,0.5428173877952087
0.0924142599105835,0.7134491114701131,0.6352988691437803,0.5428173877952087
0.09240147471427917,0.7136510500807755,0.6352988691437803,0.5428173877952087
0.0923604667186737,0.7136510500807755,0.6359046849757674,0.5428173877952087
0.09235486388206482,0.7138529886914378,0.6359046849757674,0.5428173877952087
0.09228599071502686,0.7138529886914378,0.6365105008077544,0.5428173877952087
0.09225013852119446,0.7142568659127625,0.6365105008077544,0.5428173877952087
0.0922400951385498,0.7142568659127625,0.6367124394184168,0.5428173877952087
0.09217992424964905,0.7144588045234249,0.6367124394184168,0.5428173877952087
0.09214967489242554,0.7144588045234249,0.6369143780290791,0.5428173877952087
0.0921078622341156,0.7146607431340872,0.6369143780290791,0.5428173877952087
0.09210619330406189,0.7146607431340872,0.6371163166397416,0.5428173877952087
0.09194749593734741,0.7148626817447497,0.6371163166397416,0.5428173877952087
0.09193927049636841,0.7148626817447497,0.6373182552504039,0.5428173877952087
0.0919312834739685,0.715064620355412,0.6373182552504039,0.5428173877952087
0.09184890985488892,0.715064620355412,0.6379240710823909,0.5428173877952087
0.09176459908485413,0.715670436187399,0.6379240710823909,0.5428173877952087
0.09175160527229309,0.715670436187399,0.6381260096930533,0.5428173877952087
0.09170836210250854,0.7158723747980614,0.6381260096930533,0.5428173877952087
0.09166696667671204,0.7158723747980614,0.6385298869143781,0.5428173877952087
0.09163233637809753,0.7160743134087237,0.6385298869143781,0.5428173877952087
0.09154260158538818,0.7160743134087237,0.6387318255250404,0.5428173877952087
0.09142455458641052,0.7164781906300485,0.6387318255250404,0.5428173877952087
0.09138810634613037,0.7164781906300485,0.6389337641357028,0.5428173877952087
0.09135660529136658,0.7168820678513732,0.6389337641357028,0.5428173877952087
0.0911564826965332,0.7168820678513732,0.6403473344103393,0.5428173877952087
0.09110206365585327,0.7172859450726979,0.6403473344103393,0.5428173877952087
0.09106400609016418,0.7172859450726979,0.6405492730210016,0.5428173877952087
0.09104329347610474,0.7176898222940227,0.6405492730210016,0.5428173877952087
0.0910184383392334,0.7176898222940227,0.6407512116316639,0.5428173877952087
0.0910135805606842,0.7180936995153473,0.6407512116316639,0.5428173877952087
0.090943843126297,0.7180936995153473,0.6417609046849758,0.5428173877952087
0.09092944860458374,0.7182956381260097,0.6417609046849758,0.5428173877952087
0.09090760350227356,0.7182956381260097,0.6419628432956381,0.5428173877952087
0.09089437127113342,0.7186995153473344,0.6419628432956381,0.5428173877952087
0.09088295698165894,0.7186995153473344,0.6421647819063004,0.5428173877952087
0.09085023403167725,0.7189014539579968,0.6421647819063004,0.5428173877952087
0.0907990038394928,0.7189014539579968,0.6425686591276252,0.5428173877952087
0.09079837799072266,0.7191033925686591,0.6425686591276252,0.5428173877952087
0.09079805016517639,0.7191033925686591,0.6427705977382876,0.5428173877952087
0.090731680393219,0.7197092084006462,0.6427705977382876,0.5428173877952087
0.09066972136497498,0.7197092084006462,0.6431744749596123,0.5428173877952087
0.09058216214179993,0.7203150242326333,0.6431744749596123,0.5428173877952087
0.0905340313911438,0.7203150242326333,0.6439822294022617,0.5428173877952087
0.09052753448486328,0.7205169628432956,0.6439822294022617,0.5428173877952087
0.09044390916824341,0.7205169628432956,0.6445880452342488,0.5428173877952087
0.09043988585472107,0.720718901453958,0.6445880452342488,0.5428173877952087
0.09042903780937195,0.720718901453958,0.6449919224555735,0.5428173877952087
0.09034770727157593,0.7211227786752827,0.6449919224555735,0.5428173877952087
0.09026241302490234,0.7211227786752827,0.6455977382875606,0.5428173877952087
0.09014689922332764,0.7217285945072698,0.6455977382875606,0.5428173877952087
0.09013593196868896,0.7217285945072698,0.6457996768982229,0.5428173877952087
0.09011465311050415,0.7221324717285945,0.6457996768982229,0.5428173877952087
0.09008049964904785,0.7221324717285945,0.6460016155088854,0.5428173877952087
0.0900774896144867,0.7223344103392568,0.6460016155088854,0.5428173877952087
0.09005555510520935,0.7223344103392568,0.6462035541195477,0.5428173877952087
0.09003609418869019,0.7227382875605816,0.6462035541195477,0.5428173877952087
0.0900026261806488,0.7227382875605816,0.6466074313408724,0.5428173877952087
0.08993318676948547,0.722940226171244,0.6466074313408724,0.5428173877952087
0.08991572260856628,0.722940226171244,0.6470113085621971,0.5428173877952087
0.0898817777633667,0.7231421647819063,0.6470113085621971,0.5428173877952087
0.08979138731956482,0.7231421647819063,0.6476171243941842,0.5428173877952087
0.08977925777435303,0.7233441033925686,0.6476171243941842,0.5428173877952087
0.08969712257385254,0.7233441033925686,0.6480210016155089,0.5428173877952087
0.08965188264846802,0.7239499192245558,0.6480210016155089,0.5428173877952087
0.0896187424659729,0.7239499192245558,0.6484248788368336,0.5428173877952087
0.08960798382759094,0.7241518578352181,0.6484248788368336,0.5428173877952087
0.08960074186325073,0.7241518578352181,0.648626817447496,0.5428173877952087
0.0895763635635376,0.7243537964458805,0.648626817447496,0.5428173877952087
0.08950728178024292,0.7243537964458805,0.6490306946688207,0.5428173877952087
0.08947256207466125,0.7245557350565428,0.6490306946688207,0.5428173877952087
0.0894477367401123,0.7245557350565428,0.649232633279483,0.5428173877952087
0.08942756056785583,0.7247576736672051,0.649232633279483,0.5428173877952087
0.08935186266899109,0.7247576736672051,0.6496365105008077,0.5428173877952087
0.08917659521102905,0.7249596122778675,0.6496365105008077,0.5428173877952087
0.08907967805862427,0.7249596122778675,0.6498384491114702,0.5428173877952087
0.0890553891658783,0.7251615508885298,0.6498384491114702,0.5428173877952087
0.08904978632926941,0.7251615508885298,0.6500403877221325,0.5428173877952087
0.08904936909675598,0.7253634894991923,0.6500403877221325,0.5428173877952087
0.08887115120887756,0.7253634894991923,0.6512520193861067,0.5428173877952087
0.08886319398880005,0.725767366720517,0.6512520193861067,0.5428173877952087
0.08885976672172546,0.725767366720517,0.651453957996769,0.5428173877952087
0.08885914087295532,0.7259693053311793,0.651453957996769,0.5428173877952087
0.08874556422233582,0.7259693053311793,0.6516558966074314,0.5428173877952087
0.08867236971855164,0.7261712439418416,0.6516558966074314,0.5428173877952087
0.08854654431343079,0.7261712439418416,0.652059773828756,0.5428173877952087
0.0885244607925415,0.726373182552504,0.652059773828756,0.5428173877952087
0.08851143717765808,0.726373182552504,0.6522617124394184,0.5428173877952087
0.0884876549243927,0.7265751211631664,0.6522617124394184,0.5428173877952087
0.08848625421524048,0.7265751211631664,0.6524636510500808,0.5428173877952087
0.08845418691635132,0.7269789983844911,0.6524636510500808,0.5428173877952087
0.08838796615600586,0.7269789983844911,0.6526655896607432,0.5428173877952087
0.08820819854736328,0.7273828756058158,0.6526655896607432,0.5428173877952087
0.08820545673370361,0.7273828756058158,0.6528675282714055,0.5428173877952087
0.08808040618896484,0.7277867528271406,0.6528675282714055,0.5428173877952087
0.08793827891349792,0.7277867528271406,0.6538772213247173,0.5428173877952087
0.08790954947471619,0.7279886914378029,0.6538772213247173,0.5428173877952087
0.08783504366874695,0.7279886914378029,0.654281098546042,0.5428173877952087
0.0878012478351593,0.7281906300484653,0.654281098546042,0.5428173877952087
0.08759278059005737,0.7281906300484653,0.6554927302100162,0.5428173877952087
0.08758851885795593,0.7283925686591276,0.6554927302100162,0.5428173877952087
0.08758261799812317,0.7283925686591276,0.6556946688206785,0.5428173877952087
0.0875672698020935,0.72859450726979,0.6556946688206785,0.5428173877952087
0.08740612864494324,0.72859450726979,0.656502423263328,0.5428173877952087
0.08725607395172119,0.7287964458804523,0.656502423263328,0.5428173877952087
0.08719143271446228,0.7287964458804523,0.6569063004846527,0.5428173877952087
0.08718764781951904,0.7289983844911146,0.6569063004846527,0.5428173877952087
0.08716589212417603,0.7289983844911146,0.657108239095315,0.5428173877952087
0.08716022968292236,0.7292003231017771,0.657108239095315,0.5428173877952087
0.0871153175830841,0.7292003231017771,0.6573101777059773,0.5428173877952087
0.08702173829078674,0.7302100161550888,0.6573101777059773,0.5428173877952087
0.0870007872581482,0.7302100161550888,0.6577140549273021,0.5428173877952087
0.08692345023155212,0.7306138933764136,0.6577140549273021,0.5428173877952087
0.08689844608306885,0.7306138933764136,0.6581179321486268,0.5428173877952087
0.0868489146232605,0.7308158319870759,0.6581179321486268,0.5428173877952087
0.08670538663864136,0.7308158319870759,0.6591276252019386,0.5428173877952087
0.08669480681419373,0.7310177705977383,0.6591276252019386,0.5428173877952087
0.08667096495628357,0.7310177705977383,0.659329563812601,0.5428173877952087
0.08665227890014648,0.731421647819063,0.659329563812601,0.5428173877952087
0.08660447597503662,0.731421647819063,0.6597334410339257,0.5428173877952087
0.08656150102615356,0.7316235864297254,0.6597334410339257,0.5428173877952087
0.08645883202552795,0.7316235864297254,0.6603392568659128,0.5428173877952087
0.08644664287567139,0.7318255250403877,0.6603392568659128,0.5428173877952087
0.08635789155960083,0.7318255250403877,0.6609450726978998,0.5428173877952087
0.08614251017570496,0.7326332794830371,0.6609450726978998,0.5428173877952087
0.08611509203910828,0.7326332794830371,0.6611470113085622,0.5428173877952087
0.0860561728477478,0.7328352180936996,0.6611470113085622,0.5428173877952087
0.08597210049629211,0.7328352180936996,0.6613489499192245,0.5428173877952087
0.08581545948982239,0.7336429725363489,0.6613489499192245,0.5428173877952087
0.08578869700431824,0.7336429725363489,0.6617528271405493,0.5428173877952087
0.08577528595924377,0.7338449111470113,0.6617528271405493,0.5428173877952087
0.08577460050582886,0.7338449111470113,0.6619547657512116,0.5428173877952087
0.08571752905845642,0.7342487883683361,0.6619547657512116,0.5428173877952087
0.08556416630744934,0.7342487883683361,0.6629644588045234,0.5428173877952087
0.08555173873901367,0.7344507269789984,0.6629644588045234,0.5428173877952087
0.08550271391868591,0.7344507269789984,0.6633683360258481,0.5428173877952087
0.08535951375961304,0.7346526655896607,0.6633683360258481,0.5428173877952087
0.0852816104888916,0.7346526655896607,0.6637722132471728,0.5428173877952087
0.08522409200668335,0.7350565428109854,0.6637722132471728,0.5428173877952087
0.08502107858657837,0.7350565428109854,0.664983844911147,0.5428173877952087
0.08496880531311035,0.7352584814216478,0.664983844911147,0.5428173877952087
0.08490985631942749,0.7352584814216478,0.6655896607431341,0.5428173877952087
0.08484652638435364,0.7356623586429726,0.6655896607431341,0.5428173877952087
0.08482298254966736,0.7356623586429726,0.6657915993537964,0.5428173877952087
0.08472451567649841,0.7360662358642972,0.6657915993537964,0.5428173877952087
0.08458057045936584,0.7360662358642972,0.6665993537964459,0.5428173877952087
0.08457368612289429,0.7364701130856219,0.6665993537964459,0.5428173877952087
0.0845421850681305,0.7364701130856219,0.6668012924071083,0.5428173877952087
0.08445706963539124,0.7368739903069467,0.6668012924071083,0.5428173877952087
0.08443886041641235,0.7368739903069467,0.6674071082390953,0.5428173877952087
0.08441463112831116,0.7372778675282714,0.6674071082390953,0.5428173877952087
0.0843355655670166,0.7372778675282714,0.6680129240710824,0.5428173877952087
0.0842941403388977,0.7376817447495961,0.6680129240710824,0.5428173877952087
0.08426111936569214,0.7376817447495961,0.6682148626817448,0.5428173877952087
0.08425867557525635,0.7378836833602584,0.6682148626817448,0.5428173877952087
0.08425498008728027,0.7378836833602584,0.6684168012924071,0.5428173877952087
0.08423814177513123,0.7382875605815832,0.6684168012924071,0.5428173877952087
0.08420604467391968,0.7382875605815832,0.6686187399030694,0.5428173877952087
0.08415356278419495,0.7388933764135702,0.6686187399030694,0.5428173877952087
0.0841110348701477,0.7388933764135702,0.6690226171243941,0.5428173877952087
0.08407074213027954,0.739297253634895,0.6690226171243941,0.5428173877952087
0.08403927087783813,0.739297253634895,0.6692245557350566,0.5428173877952087
0.08403626084327698,0.7394991922455574,0.6692245557350566,0.5428173877952087
0.08403286337852478,0.7394991922455574,0.6694264943457189,0.5428173877952087
0.08392983675003052,0.7401050080775444,0.6694264943457189,0.5428173877952087
0.08392086625099182,0.7401050080775444,0.6696284329563813,0.5428173877952087
0.0839177668094635,0.7405088852988692,0.6696284329563813,0.5428173877952087
0.08388292789459229,0.7405088852988692,0.6698303715670436,0.5428173877952087
0.08384677767753601,0.7407108239095315,0.6698303715670436,0.5428173877952087
0.08379197120666504,0.7407108239095315,0.6702342487883683,0.5428173877952087
0.08375087380409241,0.7413166397415186,0.6702342487883683,0.5428173877952087
0.0836743414402008,0.7413166397415186,0.6712439418416801,0.5428173877952087
0.0836559534072876,0.7415185783521809,0.6712439418416801,0.5428173877952087
0.08364465832710266,0.7415185783521809,0.6714458804523424,0.5428173877952087
0.08356809616088867,0.7417205169628432,0.6714458804523424,0.5428173877952087
0.08340141177177429,0.7417205169628432,0.6720516962843296,0.5428173877952087
0.08333301544189453,0.742124394184168,0.6720516962843296,0.5428173877952087
0.08331790566444397,0.742124394184168,0.6722536348949919,0.5428173877952087
0.08326324820518494,0.7423263327948304,0.6722536348949919,0.5428173877952087
0.08322474360466003,0.7423263327948304,0.672859450726979,0.5428173877952087
0.08313065767288208,0.7425282714054927,0.672859450726979,0.5428173877952087
0.08309265971183777,0.7425282714054927,0.6732633279483037,0.5428173877952087
0.08301436901092529,0.7429321486268174,0.6732633279483037,0.5428173877952087
0.08295217156410217,0.7429321486268174,0.6740710823909531,0.5428173877952087
0.08292803168296814,0.7431340872374798,0.6740710823909531,0.5428173877952087
0.08280110359191895,0.7431340872374798,0.6742730210016155,0.5428173877952087
0.08268570899963379,0.7435379644588045,0.6742730210016155,0.5428173877952087
0.08267298340797424,0.7435379644588045,0.6744749596122779,0.5428173877952087
0.08265849947929382,0.7437399030694669,0.6744749596122779,0.5428173877952087
0.08258366584777832,0.7437399030694669,0.6746768982229402,0.5428173877952087
0.08254498243331909,0.744345718901454,0.6746768982229402,0.5428173877952087
0.08236110210418701,0.744345718901454,0.6754846526655897,0.5428173877952087
0.08229950070381165,0.7445476575121163,0.675686591276252,0.5428173877952087
0.08225688338279724,0.7445476575121163,0.6758885298869144,0.5428173877952087
0.08220186829566956,0.744951534733441,0.6758885298869144,0.5428173877952087
0.08219674229621887,0.744951534733441,0.6760904684975767,0.5428173877952087
0.0821848213672638,0.7453554119547657,0.6760904684975767,0.5428173877952087
0.08215704560279846,0.7453554119547657,0.6764943457189014,0.5428173877952087
0.08213421702384949,0.7455573505654282,0.6764943457189014,0.5428173877952087
0.08207240700721741,0.7455573505654282,0.6771001615508885,0.5428173877952087
0.08200809359550476,0.7461631663974152,0.6771001615508885,0.5428173877952087
0.08191701769828796,0.7461631663974152,0.6781098546042004,0.5428173877952087
0.08191081881523132,0.7463651050080775,0.6781098546042004,0.5428173877952087
0.08189117908477783,0.7463651050080775,0.678513731825525,0.5428173877952087
0.08183616399765015,0.7465670436187399,0.678513731825525,0.5428173877952087
0.08182063698768616,0.7465670436187399,0.6789176090468497,0.5428173877952087
0.08175203204154968,0.7469709208400647,0.6789176090468497,0.5428173877952087
0.08165419101715088,0.7469709208400647,0.6797253634894992,0.5428173877952087
0.08164030313491821,0.747172859450727,0.6797253634894992,0.5428173877952087
0.0814044177532196,0.747172859450727,0.6805331179321487,0.5428173877952087
0.08138048648834229,0.7475767366720517,0.6805331179321487,0.5428173877952087
0.08130514621734619,0.7475767366720517,0.6811389337641357,0.5428173877952087
0.08120712637901306,0.7479806138933764,0.6811389337641357,0.5428173877952087
0.08093786239624023,0.7479806138933764,0.6827544426494345,0.5428173877952087
0.08084982633590698,0.7483844911147012,0.6827544426494345,0.5428173877952087
0.08076632022857666,0.7483844911147012,0.6831583198707593,0.5428173877952087
0.0807260274887085,0.7487883683360258,0.6831583198707593,0.5428173877952087
0.08072328567504883,0.7487883683360258,0.6833602584814217,0.5428173877952087
0.08071491122245789,0.7489903069466882,0.6833602584814217,0.5428173877952087
0.08059373497962952,0.7489903069466882,0.6837641357027464,0.5428173877952087
0.08055642247200012,0.749394184168013,0.6837641357027464,0.5428173877952087
0.08044898509979248,0.749394184168013,0.6847738287560582,0.5428173877952087
0.08044537901878357,0.7495961227786753,0.6847738287560582,0.5428173877952087
0.08037275075912476,0.7495961227786753,0.6855815831987075,0.5428173877952087
0.08031913638114929,0.7502019386106623,0.6855815831987075,0.5428173877952087
0.08030030131340027,0.7502019386106623,0.68578352180937,0.5428173877952087
0.08028382062911987,0.7504038772213247,0.68578352180937,0.5428173877952087
0.08025878667831421,0.7504038772213247,0.6859854604200323,0.5428173877952087
0.08023956418037415,0.750605815831987,0.6859854604200323,0.5428173877952087
0.0802253782749176,0.750605815831987,0.6861873990306947,0.5428173877952087
0.08015903830528259,0.7512116316639742,0.6861873990306947,0.5428173877952087
0.08013215661048889,0.7512116316639742,0.686389337641357,0.5428173877952087
0.08009660243988037,0.7514135702746365,0.686389337641357,0.5428173877952087
0.08004429936408997,0.7514135702746365,0.6865912762520194,0.5428173877952087
0.07999670505523682,0.7516155088852988,0.6865912762520194,0.5428173877952087
0.07997691631317139,0.7516155088852988,0.6867932148626817,0.5428173877952087
0.07994872331619263,0.752221324717286,0.6867932148626817,0.5428173877952087
0.07980558276176453,0.752221324717286,0.6871970920840065,0.5428173877952087
0.07977786660194397,0.7524232633279483,0.6871970920840065,0.5428173877952087
0.07971808314323425,0.7524232633279483,0.6873990306946688,0.5428173877952087
0.07971128821372986,0.7526252019386107,0.6873990306946688,0.5428173877952087
0.07962262630462646,0.7526252019386107,0.6878029079159935,0.5428173877952087
0.07960712909698486,0.7530290791599353,0.6878029079159935,0.5428173877952087
0.07959485054016113,0.7530290791599353,0.6880048465266559,0.5428173877952087
0.07958301901817322,0.7532310177705978,0.6880048465266559,0.5428173877952087
0.07952159643173218,0.7532310177705978,0.6888126009693053,0.5428173877952087
0.07946693897247314,0.7536348949919225,0.6888126009693053,0.5428173877952087
0.07941684126853943,0.7536348949919225,0.6890145395799677,0.5428173877952087
0.07935631275177002,0.7538368336025848,0.6890145395799677,0.5428173877952087
0.07934445142745972,0.7538368336025848,0.68921647819063,0.5428173877952087
0.07934188842773438,0.7540387722132472,0.68921647819063,0.5428173877952087
0.07915830612182617,0.7540387722132472,0.6904281098546042,0.5428173877952087
0.07909512519836426,0.7546445880452343,0.6904281098546042,0.5428173877952087
0.07891631126403809,0.7546445880452343,0.6910339256865913,0.5428173877952087
0.07889917492866516,0.7548465266558966,0.6910339256865913,0.5428173877952087
0.07889804244041443,0.7548465266558966,0.6912358642972536,0.5428173877952087
0.07886454463005066,0.755048465266559,0.6912358642972536,0.5428173877952087
0.07885685563087463,0.755048465266559,0.691437802907916,0.5428173877952087
0.07881495356559753,0.755654281098546,0.691437802907916,0.5428173877952087
0.07878914475440979,0.755654281098546,0.6916397415185783,0.5428173877952087
0.07877060770988464,0.7558562197092084,0.6916397415185783,0.5428173877952087
0.0787138044834137,0.7558562197092084,0.692043618739903,0.5428173877952087
0.07865619659423828,0.7560581583198708,0.692043618739903,0.5428173877952087
0.07857397198677063,0.7560581583198708,0.6924474959612278,0.5428173877952087
0.0785512924194336,0.7564620355411955,0.6924474959612278,0.5428173877952087
0.07842463254928589,0.7564620355411955,0.6934571890145396,0.5428173877952087
0.07834699749946594,0.7568659127625202,0.6934571890145396,0.5428173877952087
0.07834392786026001,0.7568659127625202,0.6938610662358643,0.5428173877952087
0.07823207974433899,0.7576736672051696,0.6938610662358643,0.5428173877952087
0.07814571261405945,0.7576736672051696,0.6946688206785138,0.5428173877952087
0.07809355854988098,0.757875605815832,0.6946688206785138,0.5428173877952087
0.0780826210975647,0.757875605815832,0.6950726978998385,0.5428173877952087
0.0780772864818573,0.7580775444264943,0.6950726978998385,0.5428173877952087
0.07799553871154785,0.7580775444264943,0.6954765751211631,0.5428173877952087
0.07773873209953308,0.7584814216478191,0.6954765751211631,0.5428173877952087
0.07767170667648315,0.7584814216478191,0.6958804523424879,0.5428173877952087
0.07765421271324158,0.7586833602584814,0.6958804523424879,0.5428173877952087
0.07755246758460999,0.7586833602584814,0.6962843295638126,0.5428173877952087
0.07754296064376831,0.7588852988691438,0.6962843295638126,0.5428173877952087
0.0774872899055481,0.7588852988691438,0.696486268174475,0.5428173877952087
0.07747790217399597,0.7592891760904685,0.696486268174475,0.5428173877952087
0.07746991515159607,0.7592891760904685,0.6966882067851373,0.5428173877952087
0.07744404673576355,0.7594911147011308,0.6966882067851373,0.5428173877952087
0.0772554874420166,0.7594911147011308,0.6972940226171244,0.5428173877952087
0.07724916934967041,0.7596930533117933,0.6972940226171244,0.5428173877952087
0.07715603709220886,0.7596930533117933,0.6978998384491115,0.5428173877952087
0.07712283730506897,0.7598949919224556,0.6978998384491115,0.5428173877952087
0.07693848013877869,0.7598949919224556,0.6989095315024233,0.5428173877952087
0.07685309648513794,0.7609046849757674,0.6989095315024233,0.5428173877952087
0.07684916257858276,0.7609046849757674,0.6991114701130856,0.5428173877952087
0.07684776186943054,0.7611066235864298,0.6991114701130856,0.5428173877952087
0.07663464546203613,0.7611066235864298,0.6997172859450727,0.5428173877952087
0.07658064365386963,0.7613085621970921,0.6997172859450727,0.5428173877952087
0.07656785845756531,0.7615105008077544,0.6999192245557351,0.5428173877952087
0.07653239369392395,0.7615105008077544,0.7003231017770598,0.5428173877952087
0.0765066146850586,0.7621163166397416,0.7003231017770598,0.5428173877952087
0.07646021246910095,0.7621163166397416,0.7007269789983845,0.5428173877952087
0.0763847827911377,0.7623182552504039,0.7007269789983845,0.5428173877952087
0.07638010382652283,0.7623182552504039,0.7009289176090469,0.5428173877952087
0.07635024189949036,0.7627221324717286,0.7009289176090469,0.5428173877952087
0.07629317045211792,0.7627221324717286,0.7015347334410339,0.5428173877952087
0.0762854516506195,0.7629240710823909,0.7015347334410339,0.5428173877952087
0.07625633478164673,0.7629240710823909,0.702140549273021,0.5428173877952087
0.07612147927284241,0.7635298869143781,0.702140549273021,0.5428173877952087
0.07611167430877686,0.7635298869143781,0.7023424878836834,0.5428173877952087
0.07609939575195312,0.7639337641357028,0.7023424878836834,0.5428173877952087
0.07604610919952393,0.7639337641357028,0.7025444264943457,0.5428173877952087
0.07604473829269409,0.7641357027463651,0.7025444264943457,0.5428173877952087
0.07600241899490356,0.7641357027463651,0.7027463651050081,0.5428173877952087
0.07586038112640381,0.7643376413570274,0.7027463651050081,0.5428173877952087
0.07585614919662476,0.7643376413570274,0.7029483037156704,0.5428173877952087
0.075712651014328,0.7647415185783522,0.7029483037156704,0.5428173877952087
0.07570180296897888,0.7647415185783522,0.7033521809369951,0.5428173877952087
0.07568821310997009,0.7651453957996769,0.7033521809369951,0.5428173877952087
0.07565543055534363,0.7651453957996769,0.7037560581583199,0.5428173877952087
0.07551205158233643,0.7663570274636511,0.7037560581583199,0.5428173877952087
0.07529884576797485,0.7663570274636511,0.7051696284329564,0.5428173877952087
0.07528525590896606,0.7665589660743134,0.7051696284329564,0.5428173877952087
0.07519152760505676,0.7665589660743134,0.7053715670436187,0.5428173877952087
0.07517600059509277,0.7667609046849758,0.7053715670436187,0.5428173877952087
0.07506692409515381,0.7667609046849758,0.7061793214862682,0.5428173877952087
0.0750170350074768,0.7669628432956381,0.7061793214862682,0.5428173877952087
0.07493856549263,0.7669628432956381,0.7069870759289176,0.5428173877952087
0.07491663098335266,0.7671647819063004,0.7069870759289176,0.5428173877952087
0.07479572296142578,0.7671647819063004,0.7079967689822294,0.5428173877952087
0.0747298002243042,0.7675686591276252,0.7079967689822294,0.5428173877952087
0.07471084594726562,0.7675686591276252,0.7081987075928917,0.5428173877952087
0.07469713687896729,0.7677705977382876,0.7081987075928917,0.5428173877952087
0.0746384859085083,0.7677705977382876,0.7084006462035541,0.5428173877952087
0.07454106211662292,0.7683764135702746,0.7084006462035541,0.5428173877952087
0.07444998621940613,0.7683764135702746,0.7090064620355412,0.5428173877952087
0.07444965839385986,0.768578352180937,0.7090064620355412,0.5428173877952087
0.0744481086730957,0.768578352180937,0.7092084006462036,0.5428173877952087
0.07444268465042114,0.7687802907915994,0.7092084006462036,0.5428173877952087
0.07417955994606018,0.7687802907915994,0.7106219709208401,0.5428173877952087
0.07407021522521973,0.7693861066235864,0.7106219709208401,0.5428173877952087
0.07402339577674866,0.7693861066235864,0.7110258481421647,0.5428173877952087
0.07397666573524475,0.7697899838449112,0.7110258481421647,0.5428173877952087
0.07386046648025513,0.7697899838449112,0.7116316639741519,0.5428173877952087
0.07377752661705017,0.7699919224555735,0.7116316639741519,0.5428173877952087
0.07364234328269958,0.7699919224555735,0.7120355411954766,0.5428173877952087
0.07360899448394775,0.7703957996768982,0.7120355411954766,0.5428173877952087
0.07357102632522583,0.7703957996768982,0.7124394184168013,0.5428173877952087
0.07350823283195496,0.7710016155088854,0.7124394184168013,0.5428173877952087
0.07348385453224182,0.7710016155088854,0.7126413570274637,0.5428173877952087
0.07345864176750183,0.77140549273021,0.7126413570274637,0.5428173877952087
0.07338428497314453,0.77140549273021,0.712843295638126,0.5428173877952087
0.07329455018043518,0.7718093699515347,0.712843295638126,0.5428173877952087
0.07327497005462646,0.7718093699515347,0.7130452342487884,0.5428173877952087
0.07325050234794617,0.7720113085621971,0.7130452342487884,0.5428173877952087
0.07323533296585083,0.7720113085621971,0.7134491114701131,0.5428173877952087
0.07322302460670471,0.7722132471728594,0.7134491114701131,0.5428173877952087
0.07317164540290833,0.7722132471728594,0.7138529886914378,0.5428173877952087
0.07313665747642517,0.7724151857835219,0.7138529886914378,0.5428173877952087
0.07300594449043274,0.7724151857835219,0.7142568659127625,0.5428173877952087
0.07298368215560913,0.7726171243941842,0.7142568659127625,0.5428173877952087
0.07297322154045105,0.7726171243941842,0.7144588045234249,0.5428173877952087
0.07293352484703064,0.7730210016155089,0.7144588045234249,0.5428173877952087
0.07288038730621338,0.7730210016155089,0.7152665589660743,0.5428173877952087
0.07275840640068054,0.773626817447496,0.7152665589660743,0.5428173877952087
0.0725821852684021,0.773626817447496,0.715670436187399,0.5428173877952087
0.0725441575050354,0.7740306946688207,0.715670436187399,0.5428173877952087
0.0723997950553894,0.7740306946688207,0.7162762520193862,0.5428173877952087
0.0723915696144104,0.774232633279483,0.7162762520193862,0.5428173877952087
0.07218769192695618,0.774232633279483,0.7168820678513732,0.5428173877952087
0.07217571139335632,0.7744345718901454,0.7168820678513732,0.5428173877952087
0.0721677839756012,0.7744345718901454,0.7170840064620355,0.5428173877952087
0.0721484124660492,0.7746365105008077,0.7170840064620355,0.5428173877952087
0.07198378443717957,0.7746365105008077,0.717891760904685,0.5428173877952087
0.07192885875701904,0.7754442649434572,0.717891760904685,0.5428173877952087
0.07188212871551514,0.7754442649434572,0.7182956381260097,0.5428173877952087
0.07183310389518738,0.7756462035541195,0.7182956381260097,0.5428173877952087
0.07177135348320007,0.7756462035541195,0.7186995153473344,0.5428173877952087
0.07172968983650208,0.7758481421647819,0.7186995153473344,0.5428173877952087
0.07171455025672913,0.7758481421647819,0.7189014539579968,0.5428173877952087
0.07170671224594116,0.7760500807754442,0.7189014539579968,0.5428173877952087
0.0714854896068573,0.7760500807754442,0.7203150242326333,0.5428173877952087
0.07139676809310913,0.776453957996769,0.7203150242326333,0.5428173877952087
0.07133409380912781,0.776453957996769,0.720718901453958,0.5428173877952087
0.07132431864738464,0.7766558966074314,0.720718901453958,0.5428173877952087
0.07127320766448975,0.7766558966074314,0.7209208400646203,0.5428173877952087
0.07119691371917725,0.7772617124394184,0.7209208400646203,0.5428173877952087
0.07109281420707703,0.7772617124394184,0.7215266558966075,0.5428173877952087
0.07106858491897583,0.7778675282714055,0.7215266558966075,0.5428173877952087
0.07106292247772217,0.7778675282714055,0.7217285945072698,0.5428173877952087
0.07101497054100037,0.7784733441033925,0.7217285945072698,0.5428173877952087
0.07098272442817688,0.7784733441033925,0.7219305331179321,0.5428173877952087
0.07083234190940857,0.7788772213247173,0.7219305331179321,0.5428173877952087
0.07071369886398315,0.7788772213247173,0.7225363489499192,0.5428173877952087
0.07062768936157227,0.7790791599353797,0.7225363489499192,0.5428173877952087
0.07056388258934021,0.7790791599353797,0.7231421647819063,0.5428173877952087
0.070476233959198,0.7794830371567044,0.7231421647819063,0.5428173877952087
0.07040530443191528,0.7794830371567044,0.723546042003231,0.5428173877952087
0.0703919529914856,0.779886914378029,0.723546042003231,0.5428173877952087
0.07031121850013733,0.779886914378029,0.7241518578352181,0.5428173877952087
0.07030689716339111,0.7800888529886915,0.7241518578352181,0.5428173877952087
0.07021957635879517,0.7800888529886915,0.7245557350565428,0.5428173877952087
0.07020330429077148,0.7802907915993538,0.7245557350565428,0.5428173877952087
0.07008317112922668,0.7802907915993538,0.7253634894991923,0.5428173877952087
0.07006904482841492,0.7804927302100162,0.7253634894991923,0.5428173877952087
0.07001563906669617,0.7804927302100162,0.725767366720517,0.5428173877952087
0.06986364722251892,0.7806946688206785,0.725767366720517,0.5428173877952087
0.06983622908592224,0.7806946688206785,0.7259693053311793,0.5428173877952087
0.06978562474250793,0.7808966074313409,0.7259693053311793,0.5428173877952087
0.06974539160728455,0.7808966074313409,0.7261712439418416,0.5428173877952087
0.06971588730812073,0.7813004846526656,0.7261712439418416,0.5428173877952087
0.06964284181594849,0.7813004846526656,0.7265751211631664,0.5428173877952087
0.0695715844631195,0.782108239095315,0.7265751211631664,0.5428173877952087
0.06951731443405151,0.782108239095315,0.7271809369951535,0.5428173877952087
0.06939798593521118,0.7829159935379645,0.7271809369951535,0.5428173877952087
0.06937366724014282,0.7829159935379645,0.7273828756058158,0.5428173877952087
0.06933256983757019,0.7833198707592892,0.7273828756058158,0.5428173877952087
0.06930708885192871,0.7833198707592892,0.7275848142164781,0.5428173877952087
0.0692247748374939,0.7835218093699515,0.7275848142164781,0.5428173877952087
0.06902611255645752,0.7835218093699515,0.7294022617124394,0.5428173877952087
0.06899988651275635,0.7837237479806138,0.7294022617124394,0.5428173877952087
0.06892591714859009,0.7837237479806138,0.7300080775444265,0.5428173877952087
0.06892213225364685,0.7841276252019386,0.7300080775444265,0.5428173877952087
0.06890535354614258,0.7841276252019386,0.7302100161550888,0.5428173877952087
0.06890347599983215,0.784329563812601,0.7302100161550888,0.5428173877952087
0.06878823041915894,0.784329563812601,0.7306138933764136,0.5428173877952087
0.06872844696044922,0.7845315024232633,0.7306138933764136,0.5428173877952087
0.06858900189399719,0.7845315024232633,0.7316235864297254,0.5428173877952087
0.06846186518669128,0.7851373182552503,0.7316235864297254,0.5428173877952087
0.0683867335319519,0.7851373182552503,0.7318255250403877,0.5428173877952087
0.06822901964187622,0.7855411954765751,0.7318255250403877,0.5428173877952087
0.06818345189094543,0.7855411954765751,0.7320274636510501,0.5428173877952087
0.06817078590393066,0.7859450726978998,0.7320274636510501,0.5428173877952087
0.06813076138496399,0.7859450726978998,0.7322294022617124,0.5428173877952087
0.068062424659729,0.7863489499192245,0.7322294022617124,0.5428173877952087
0.0679456889629364,0.7863489499192245,0.7324313408723748,0.5428173877952087
0.06792095303535461,0.7867528271405493,0.7324313408723748,0.5428173877952087
0.06785118579864502,0.7867528271405493,0.7330371567043619,0.5428173877952087
0.06771668791770935,0.7875605815831987,0.7330371567043619,0.5428173877952087
0.06765764951705933,0.7875605815831987,0.7332390953150242,0.5428173877952087
0.06765452027320862,0.7877625201938611,0.7332390953150242,0.5428173877952087
0.06758072972297668,0.7877625201938611,0.7334410339256866,0.5428173877952087
0.06756383180618286,0.7879644588045234,0.7334410339256866,0.5428173877952087
0.06745004653930664,0.7879644588045234,0.7336429725363489,0.5428173877952087
0.06741765141487122,0.7881663974151858,0.7336429725363489,0.5428173877952087
0.06735709309577942,0.7881663974151858,0.7338449111470113,0.5428173877952087
0.06727498769760132,0.7883683360258481,0.7338449111470113,0.5428173877952087
0.06710702180862427,0.7883683360258481,0.7350565428109854,0.5428173877952087
0.06705355644226074,0.7889741518578353,0.7350565428109854,0.5428173877952087
0.06702271103858948,0.7889741518578353,0.7354604200323102,0.5428173877952087
0.0669240951538086,0.789983844911147,0.7354604200323102,0.5428173877952087
0.06679937243461609,0.789983844911147,0.7356623586429726,0.5428173877952087
0.06679746508598328,0.7901857835218093,0.7356623586429726,0.5428173877952087
0.06679558753967285,0.7901857835218093,0.7358642972536349,0.5428173877952087
0.06675982475280762,0.7903877221324718,0.7358642972536349,0.5428173877952087
0.06653237342834473,0.7903877221324718,0.7364701130856219,0.5428173877952087
0.06637650728225708,0.7907915993537964,0.7364701130856219,0.5428173877952087
0.06627950072288513,0.7907915993537964,0.7366720516962844,0.5428173877952087
0.06619647145271301,0.7911954765751211,0.7366720516962844,0.5428173877952087
0.06611266732215881,0.7911954765751211,0.7374798061389337,0.5428173877952087
0.06604400277137756,0.7918012924071083,0.7374798061389337,0.5428173877952087
0.06602886319160461,0.7918012924071083,0.7378836833602584,0.5428173877952087
0.06598055362701416,0.7920032310177706,0.7378836833602584,0.5428173877952087
0.06594836711883545,0.7920032310177706,0.7380856219709209,0.5428173877952087
0.06591832637786865,0.7922051696284329,0.7380856219709209,0.5428173877952087
0.06580367684364319,0.7922051696284329,0.7388933764135702,0.5428173877952087
0.06576207280158997,0.7924071082390953,0.7388933764135702,0.5428173877952087
0.06574705243110657,0.7924071082390953,0.739297253634895,0.5428173877952087
0.06566882133483887,0.7928109854604201,0.739297253634895,0.5428173877952087
0.06558704376220703,0.7928109854604201,0.7394991922455574,0.5428173877952087
0.06543236970901489,0.7934168012924071,0.7394991922455574,0.5428173877952087
0.06543213129043579,0.7936187399030694,0.7397011308562197,0.5428173877952087
0.065392404794693,0.7936187399030694,0.7399030694668821,0.5428173877952087
0.06537756323814392,0.7938206785137318,0.7399030694668821,0.5428173877952087
0.06532612442970276,0.7938206785137318,0.7405088852988692,0.5428173877952087
0.0653194785118103,0.7942245557350566,0.7405088852988692,0.5428173877952087
0.0653102695941925,0.7942245557350566,0.7409127625201939,0.5428173877952087
0.06530585885047913,0.7944264943457189,0.7409127625201939,0.5428173877952087
0.06523489952087402,0.7944264943457189,0.7413166397415186,0.5428173877952087
0.06519383192062378,0.7946284329563813,0.7413166397415186,0.5428173877952087
0.06505405902862549,0.7946284329563813,0.7419224555735057,0.5428173877952087
0.06503331661224365,0.7948303715670436,0.7419224555735057,0.5428173877952087
0.06491678953170776,0.7948303715670436,0.742124394184168,0.5428173877952087
0.0649101734161377,0.7950323101777059,0.742124394184168,0.5428173877952087
0.06489911675453186,0.7950323101777059,0.7423263327948304,0.5428173877952087
0.06455859541893005,0.7960420032310178,0.7423263327948304,0.5428173877952087
0.06452751159667969,0.7960420032310178,0.7429321486268174,0.5428173877952087
0.06451472640037537,0.7962439418416801,0.7429321486268174,0.5428173877952087
0.06448867917060852,0.7962439418416801,0.7433360258481422,0.5428173877952087
0.06446510553359985,0.7964458804523424,0.7433360258481422,0.5428173877952087
0.06442344188690186,0.7964458804523424,0.7435379644588045,0.5428173877952087
0.06442219018936157,0.7966478190630049,0.7435379644588045,0.5428173877952087
0.0643136203289032,0.7966478190630049,0.7439418416801292,0.5428173877952087
0.06429684162139893,0.7968497576736672,0.7439418416801292,0.5428173877952087
0.0640518069267273,0.7968497576736672,0.7457592891760905,0.5428173877952087
0.06400519609451294,0.7970516962843296,0.7457592891760905,0.5428173877952087
0.06398171186447144,0.7970516962843296,0.7461631663974152,0.5428173877952087
0.06397336721420288,0.7972536348949919,0.7461631663974152,0.5428173877952087
0.06392425298690796,0.7972536348949919,0.7463651050080775,0.5428173877952087
0.06390482187271118,0.7974555735056543,0.7463651050080775,0.5428173877952087
0.06384789943695068,0.7974555735056543,0.7465670436187399,0.5428173877952087
0.06371206045150757,0.797859450726979,0.7465670436187399,0.5428173877952087
0.0636102557182312,0.797859450726979,0.7475767366720517,0.5428173877952087
0.06360229849815369,0.7980613893376414,0.7475767366720517,0.5428173877952087
0.06331273913383484,0.7980613893376414,0.749394184168013,0.5428173877952087
0.06326651573181152,0.7992730210016155,0.749394184168013,0.5428173877952087
0.06323564052581787,0.7992730210016155,0.7497980613893377,0.5428173877952087
0.06318211555480957,0.7994749596122779,0.7497980613893377,0.5428173877952087
0.06302440166473389,0.7994749596122779,0.7502019386106623,0.5428173877952087
0.06299945712089539,0.7996768982229402,0.7502019386106623,0.5428173877952087
0.0629822313785553,0.7996768982229402,0.7504038772213247,0.5428173877952087
0.06291741132736206,0.8000807754442649,0.7504038772213247,0.5428173877952087
0.06288853287696838,0.8000807754442649,0.7510096930533118,0.5428173877952087
0.06288674473762512,0.8002827140549273,0.7510096930533118,0.5428173877952087
0.062885582447052,0.8002827140549273,0.7512116316639742,0.5428173877952087
0.06268775463104248,0.8004846526655897,0.7512116316639742,0.5428173877952087
0.0626656711101532,0.8004846526655897,0.7514135702746365,0.5428173877952087
0.06266471743583679,0.800686591276252,0.7514135702746365,0.5428173877952087
0.06254547834396362,0.800686591276252,0.7518174474959612,0.5428173877952087
0.06247532367706299,0.8010904684975767,0.7518174474959612,0.5428173877952087
0.062327414751052856,0.8010904684975767,0.752827140549273,0.5428173877952087
0.06231260299682617,0.8012924071082391,0.752827140549273,0.5428173877952087
0.06228369474411011,0.8012924071082391,0.7534329563812601,0.5428173877952087
0.06222495436668396,0.8014943457189014,0.7534329563812601,0.5428173877952087
0.06221795082092285,0.8014943457189014,0.7536348949919225,0.5428173877952087
0.06218719482421875,0.8021001615508885,0.7536348949919225,0.5428173877952087
0.062126487493515015,0.8021001615508885,0.7542407108239095,0.5428173877952087
0.06206962466239929,0.8023021001615509,0.7542407108239095,0.5428173877952087
0.06206691265106201,0.8023021001615509,0.7544426494345718,0.5428173877952087
0.062038302421569824,0.8025040387722132,0.7544426494345718,0.5428173877952087
0.06199377775192261,0.8025040387722132,0.7552504038772213,0.5428173877952087
0.06191134452819824,0.802907915993538,0.7552504038772213,0.5428173877952087
0.06186792254447937,0.802907915993538,0.7554523424878837,0.5428173877952087
0.06185728311538696,0.8033117932148627,0.7554523424878837,0.5428173877952087
0.06185010075569153,0.8033117932148627,0.755654281098546,0.5428173877952087
0.061834514141082764,0.803513731825525,0.755654281098546,0.5428173877952087
0.06171059608459473,0.803513731825525,0.7560581583198708,0.5428173877952087
0.061622440814971924,0.8037156704361874,0.7560581583198708,0.5428173877952087
0.06158632040023804,0.8037156704361874,0.7564620355411955,0.5428173877952087
0.06151986122131348,0.8041195476575121,0.7564620355411955,0.5428173877952087
0.06143501400947571,0.8041195476575121,0.7568659127625202,0.5428173877952087
0.061423689126968384,0.8045234248788369,0.7568659127625202,0.5428173877952087
0.06137329339981079,0.8045234248788369,0.7570678513731826,0.5428173877952087
0.0612218976020813,0.8047253634894992,0.7570678513731826,0.5428173877952087
0.06120094656944275,0.8047253634894992,0.7572697899838449,0.5428173877952087
0.06104344129562378,0.8055331179321487,0.7572697899838449,0.5428173877952087
0.060963064432144165,0.8055331179321487,0.7576736672051696,0.5428173877952087
0.06095188856124878,0.805735056542811,0.7576736672051696,0.5428173877952087
0.06085854768753052,0.805735056542811,0.7586833602584814,0.5428173877952087
0.06082674860954285,0.8059369951534734,0.7586833602584814,0.5428173877952087
0.06080082058906555,0.8059369951534734,0.7592891760904685,0.5428173877952087
0.06070563197135925,0.806340872374798,0.7592891760904685,0.5428173877952087
0.06067320704460144,0.806340872374798,0.7594911147011308,0.5428173877952087
0.060520440340042114,0.8069466882067852,0.7594911147011308,0.5428173877952087
0.06010100245475769,0.8069466882067852,0.7615105008077544,0.5428173877952087
0.059991925954818726,0.8071486268174475,0.7615105008077544,0.5428173877952087
0.05981343984603882,0.8071486268174475,0.7625201938610663,0.5428173877952087
0.05979326367378235,0.8073505654281099,0.7625201938610663,0.5428173877952087
0.05979117751121521,0.8073505654281099,0.7627221324717286,0.5428173877952087
0.05975371599197388,0.8075525040387722,0.7627221324717286,0.5428173877952087
0.05974152684211731,0.8075525040387722,0.7629240710823909,0.5428173877952087
0.05963742733001709,0.807956381260097,0.7629240710823909,0.5428173877952087
0.059585005044937134,0.807956381260097,0.7631260096930533,0.5428173877952087
0.05957251787185669,0.8081583198707593,0.7631260096930533,0.5428173877952087
0.05950349569320679,0.8081583198707593,0.7635298869143781,0.5428173877952087
0.05948099493980408,0.8083602584814217,0.7635298869143781,0.5428173877952087
0.05947938561439514,0.8083602584814217,0.7639337641357028,0.5428173877952087
0.059196799993515015,0.8093699515347335,0.7639337641357028,0.5428173877952087
0.05911871790885925,0.8093699515347335,0.7641357027463651,0.5428173877952087
0.05908128619194031,0.8097738287560582,0.7641357027463651,0.5428173877952087
0.059072136878967285,0.8097738287560582,0.7643376413570274,0.5428173877952087
0.05904114246368408,0.8099757673667205,0.7643376413570274,0.5428173877952087
0.05899500846862793,0.8099757673667205,0.7647415185783522,0.5428173877952087
0.058911025524139404,0.8103796445880452,0.7647415185783522,0.5428173877952087
0.05887690186500549,0.8103796445880452,0.7649434571890146,0.5428173877952087
0.05886194109916687,0.8105815831987075,0.7649434571890146,0.5428173877952087
0.05882620811462402,0.8105815831987075,0.7651453957996769,0.5428173877952087
0.058765709400177,0.8111873990306947,0.7651453957996769,0.5428173877952087
0.0587536096572876,0.8111873990306947,0.7653473344103393,0.5428173877952087
0.058721572160720825,0.811389337641357,0.7653473344103393,0.5428173877952087
0.058647483587265015,0.811389337641357,0.7661550888529887,0.5428173877952087
0.05840831995010376,0.8123990306946688,0.7661550888529887,0.5428173877952087
0.058400869369506836,0.8123990306946688,0.7663570274636511,0.5428173877952087
0.058377087116241455,0.8128029079159935,0.7663570274636511,0.5428173877952087
0.058337509632110596,0.8128029079159935,0.7665589660743134,0.5428173877952087
0.05825766921043396,0.813610662358643,0.7665589660743134,0.5428173877952087
0.05820965766906738,0.813610662358643,0.7667609046849758,0.5428173877952087
0.058195531368255615,0.8138126009693053,0.7667609046849758,0.5428173877952087
0.05816078186035156,0.8138126009693053,0.7671647819063004,0.5428173877952087
0.05813446640968323,0.81421647819063,0.7671647819063004,0.5428173877952087
0.058120667934417725,0.81421647819063,0.7675686591276252,0.5428173877952087
0.05809733271598816,0.8144184168012925,0.7675686591276252,0.5428173877952087
0.05802267789840698,0.8144184168012925,0.7683764135702746,0.5428173877952087
0.057972490787506104,0.8146203554119548,0.7683764135702746,0.5428173877952087
0.05787983536720276,0.8146203554119548,0.7691841680129241,0.5428173877952087
0.05785781145095825,0.8148222940226171,0.7691841680129241,0.5428173877952087
0.0577068030834198,0.8148222940226171,0.7695880452342488,0.5428173877952087
0.057627975940704346,0.8152261712439418,0.7695880452342488,0.5428173877952087
0.05759575963020325,0.8152261712439418,0.7697899838449112,0.5428173877952087
0.05755949020385742,0.8154281098546042,0.7697899838449112,0.5428173877952087
0.057503581047058105,0.8154281098546042,0.7699919224555735,0.5428173877952087
0.05749484896659851,0.8156300484652665,0.7699919224555735,0.5428173877952087
0.057339638471603394,0.8156300484652665,0.7705977382875606,0.5428173877952087
0.05723690986633301,0.8160339256865913,0.7705977382875606,0.5428173877952087
0.05710241198539734,0.8160339256865913,0.7716074313408724,0.5428173877952087
0.056840211153030396,0.817043618739903,0.7716074313408724,0.5428173877952087
0.0567474365234375,0.817043618739903,0.7722132471728594,0.5428173877952087
0.056717514991760254,0.8174474959612278,0.7722132471728594,0.5428173877952087
0.05665701627731323,0.8174474959612278,0.7728190630048465,0.5428173877952087
0.05658257007598877,0.8184571890145396,0.7728190630048465,0.5428173877952087
0.05656972527503967,0.8184571890145396,0.7730210016155089,0.5428173877952087
0.05647638440132141,0.8188610662358643,0.7730210016155089,0.5428173877952087
0.05643078684806824,0.8188610662358643,0.7732229402261712,0.5428173877952087
0.056361645460128784,0.819264943457189,0.7732229402261712,0.5428173877952087
0.05635443329811096,0.819264943457189,0.773626817447496,0.5428173877952087
0.056348949670791626,0.8194668820678513,0.773626817447496,0.5428173877952087
0.05631127953529358,0.8194668820678513,0.7744345718901454,0.5428173877952087
0.05629599094390869,0.8196688206785138,0.7744345718901454,0.5428173877952087
0.05628088116645813,0.8196688206785138,0.7746365105008077,0.5428173877952087
0.05621346831321716,0.8202746365105008,0.7746365105008077,0.5428173877952087
0.05616813898086548,0.8202746365105008,0.7754442649434572,0.5428173877952087
0.056008100509643555,0.8206785137318255,0.7754442649434572,0.5428173877952087
0.05593493580818176,0.8206785137318255,0.7760500807754442,0.5428173877952087
0.055845439434051514,0.8210823909531503,0.7760500807754442,0.5428173877952087
0.055792391300201416,0.8210823909531503,0.7762520193861067,0.5428173877952087
0.05579140782356262,0.8212843295638126,0.7762520193861067,0.5428173877952087
0.05575573444366455,0.8212843295638126,0.776453957996769,0.5428173877952087
0.05568835139274597,0.821486268174475,0.776453957996769,0.5428173877952087
0.05564728379249573,0.821486268174475,0.7766558966074314,0.5428173877952087
0.05557480454444885,0.8216882067851373,0.7766558966074314,0.5428173877952087
0.055560410022735596,0.8216882067851373,0.7772617124394184,0.5428173877952087
0.05555698275566101,0.8218901453957996,0.7772617124394184,0.5428173877952087
0.055468082427978516,0.8218901453957996,0.778675282714055,0.5428173877952087
0.055445730686187744,0.8222940226171244,0.778675282714055,0.5428173877952087
0.05544409155845642,0.8222940226171244,0.7788772213247173,0.5428173877952087
0.055417150259017944,0.8224959612277868,0.7788772213247173,0.5428173877952087
0.05541634559631348,0.8224959612277868,0.7790791599353797,0.5428173877952087
0.05541038513183594,0.8226978998384491,0.7790791599353797,0.5428173877952087
0.055408596992492676,0.8226978998384491,0.7794830371567044,0.5428173877952087
0.055385470390319824,0.8228998384491115,0.7794830371567044,0.5428173877952087
0.05530545115470886,0.8228998384491115,0.7796849757673667,0.5428173877952087
0.05527055263519287,0.8231017770597738,0.7796849757673667,0.5428173877952087
0.055194973945617676,0.8231017770597738,0.779886914378029,0.5428173877952087
0.05494880676269531,0.8241114701130856,0.779886914378029,0.5428173877952087
0.05492812395095825,0.8241114701130856,0.7802907915993538,0.5428173877952087
0.0548301637172699,0.824313408723748,0.7802907915993538,0.5428173877952087
0.054744571447372437,0.824313408723748,0.7813004846526656,0.5428173877952087
0.05461001396179199,0.8249192245557351,0.7813004846526656,0.5428173877952087
0.0546019971370697,0.8249192245557351,0.781502423263328,0.5428173877952087
0.054508745670318604,0.8255250403877221,0.781502423263328,0.5428173877952087
0.05436703562736511,0.8255250403877221,0.7825121163166397,0.5428173877952087
0.054349422454833984,0.8257269789983845,0.7825121163166397,0.5428173877952087
0.054058730602264404,0.8257269789983845,0.7837237479806138,0.5428173877952087
0.05403810739517212,0.8259289176090469,0.7837237479806138,0.5428173877952087
0.053913235664367676,0.8259289176090469,0.7845315024232633,0.5428173877952087
0.05391037464141846,0.8261308562197092,0.7845315024232633,0.5428173877952087
0.053902506828308105,0.8261308562197092,0.7847334410339257,0.5428173877952087
0.05382120609283447,0.8265347334410339,0.7847334410339257,0.5428173877952087
0.05373534560203552,0.8265347334410339,0.7851373182552503,0.5428173877952087
0.05362096428871155,0.8275444264943457,0.7851373182552503,0.5428173877952087
0.05353128910064697,0.8275444264943457,0.7853392568659128,0.5428173877952087
0.053419798612594604,0.8281502423263328,0.7853392568659128,0.5428173877952087
0.05334874987602234,0.8281502423263328,0.7859450726978998,0.5428173877952087
0.053333550691604614,0.8283521809369951,0.7859450726978998,0.5428173877952087
0.053275495767593384,0.8283521809369951,0.7861470113085622,0.5428173877952087
0.05324426293373108,0.8287560581583199,0.7861470113085622,0.5428173877952087
0.053144484758377075,0.8287560581583199,0.787156704361874,0.5428173877952087
0.05311787128448486,0.8289579967689822,0.787156704361874,0.5428173877952087
0.053051501512527466,0.8289579967689822,0.7873586429725363,0.5428173877952087
0.05294576287269592,0.8295638126009693,0.7873586429725363,0.5428173877952087
0.05294349789619446,0.8295638126009693,0.7875605815831987,0.5428173877952087
0.0528101921081543,0.8299676898222941,0.7875605815831987,0.5428173877952087
0.0528014600276947,0.8299676898222941,0.7877625201938611,0.5428173877952087
0.052725762128829956,0.8303715670436187,0.7877625201938611,0.5428173877952087
0.0526508092880249,0.8303715670436187,0.7887722132471728,0.5428173877952087
0.05261215567588806,0.8305735056542811,0.7887722132471728,0.5428173877952087
0.05250146985054016,0.8305735056542811,0.7895799676898223,0.5428173877952087
0.05244973301887512,0.8309773828756059,0.7895799676898223,0.5428173877952087
0.05235150456428528,0.8309773828756059,0.7901857835218093,0.5428173877952087
0.05230355262756348,0.8311793214862682,0.7901857835218093,0.5428173877952087
0.052261024713516235,0.8311793214862682,0.7907915993537964,0.5428173877952087
0.052205890417099,0.8313812600969306,0.7907915993537964,0.5428173877952087
0.05219981074333191,0.8313812600969306,0.7909935379644588,0.5428173877952087
0.05214285850524902,0.8315831987075929,0.7909935379644588,0.5428173877952087
0.05212494730949402,0.8315831987075929,0.7911954765751211,0.5428173877952087
0.052054792642593384,0.8321890145395799,0.7911954765751211,0.5428173877952087
0.05200827121734619,0.8321890145395799,0.7926090468497576,0.5428173877952087
0.05200725793838501,0.8323909531502424,0.7926090468497576,0.5428173877952087
0.051856279373168945,0.8323909531502424,0.7932148626817448,0.5428173877952087
0.05184507369995117,0.8325928917609047,0.7932148626817448,0.5428173877952087
0.051755279302597046,0.8325928917609047,0.7938206785137318,0.5428173877952087
0.05175358057022095,0.8327948303715671,0.7938206785137318,0.5428173877952087
0.051719844341278076,0.8327948303715671,0.7940226171243941,0.5428173877952087
0.05167800188064575,0.8336025848142165,0.7940226171243941,0.5428173877952087
0.051413506269454956,0.8336025848142165,0.7950323101777059,0.5428173877952087
0.05135071277618408,0.8338045234248789,0.7952342487883683,0.5428173877952087
0.051340699195861816,0.8342084006462036,0.7952342487883683,0.5428173877952087
0.05132672190666199,0.8342084006462036,0.7954361873990307,0.5428173877952087
0.05120062828063965,0.8346122778675282,0.7954361873990307,0.5428173877952087
0.05111902952194214,0.8346122778675282,0.7968497576736672,0.5428173877952087
0.05111396312713623,0.8348142164781907,0.7968497576736672,0.5428173877952087
0.050898075103759766,0.8348142164781907,0.7974555735056543,0.5428173877952087
0.050839781761169434,0.8354200323101777,0.7974555735056543,0.5428173877952087
0.05076757073402405,0.8354200323101777,0.7976575121163166,0.5428173877952087
0.05076250433921814,0.8356219709208401,0.7976575121163166,0.5428173877952087
0.05062389373779297,0.8356219709208401,0.7986672051696284,0.5428173877952087
0.050616323947906494,0.8358239095315024,0.7986672051696284,0.5428173877952087
0.050605833530426025,0.8358239095315024,0.7988691437802908,0.5428173877952087
0.05058443546295166,0.8362277867528272,0.7988691437802908,0.5428173877952087
0.050499677658081055,0.8362277867528272,0.7992730210016155,0.5428173877952087
0.050467103719711304,0.8366316639741519,0.7992730210016155,0.5428173877952087
0.050413936376571655,0.8366316639741519,0.7994749596122779,0.5428173877952087
0.05039903521537781,0.8368336025848142,0.7994749596122779,0.5428173877952087
0.05034920573234558,0.8368336025848142,0.8002827140549273,0.5428173877952087
0.050335317850112915,0.8370355411954766,0.8002827140549273,0.5428173877952087
0.05032965540885925,0.8370355411954766,0.8004846526655897,0.5428173877952087
0.05029618740081787,0.8372374798061389,0.8004846526655897,0.5428173877952087
0.050030142068862915,0.8372374798061389,0.8014943457189014,0.5428173877952087
0.04998815059661865,0.8374394184168013,0.8014943457189014,0.5428173877952087
0.04994747042655945,0.8374394184168013,0.8016962843295639,0.5428173877952087
0.049903303384780884,0.8376413570274637,0.8016962843295639,0.5428173877952087
0.04984259605407715,0.8376413570274637,0.8018982229402262,0.5428173877952087
0.04980313777923584,0.837843295638126,0.8018982229402262,0.5428173877952087
0.04973772168159485,0.837843295638126,0.8021001615508885,0.5428173877952087
0.049693942070007324,0.8384491114701131,0.8021001615508885,0.5428173877952087
0.04959133267402649,0.8384491114701131,0.8025040387722132,0.5428173877952087
0.04949373006820679,0.8388529886914378,0.8025040387722132,0.5428173877952087
0.04947274923324585,0.8388529886914378,0.8027059773828756,0.5428173877952087
0.049437493085861206,0.8390549273021002,0.8027059773828756,0.5428173877952087
0.04943281412124634,0.8390549273021002,0.802907915993538,0.5428173877952087
0.04941892623901367,0.8392568659127625,0.802907915993538,0.5428173877952087
0.049402862787246704,0.8392568659127625,0.8033117932148627,0.5428173877952087
0.04936710000038147,0.8394588045234249,0.8033117932148627,0.5428173877952087
0.049367040395736694,0.8394588045234249,0.803513731825525,0.5428173877952087
0.04918977618217468,0.840670436187399,0.803513731825525,0.5428173877952087
0.049162715673446655,0.840670436187399,0.8037156704361874,0.5428173877952087
0.049105703830718994,0.8412762520193862,0.8037156704361874,0.5428173877952087
0.04906556010246277,0.8412762520193862,0.8043214862681745,0.5428173877952087
0.04893618822097778,0.8416801292407108,0.8043214862681745,0.5428173877952087
0.048913419246673584,0.8416801292407108,0.8045234248788369,0.5428173877952087
0.048901647329330444,0.8418820678513732,0.8045234248788369,0.5428173877952087
0.048797547817230225,0.8418820678513732,0.8047253634894992,0.5428173877952087
0.0486883819103241,0.8426898222940227,0.8047253634894992,0.5428173877952087
0.04862526059150696,0.8426898222940227,0.8051292407108239,0.5428173877952087
0.04861143231391907,0.842891760904685,0.8051292407108239,0.5428173877952087
0.04854393005371094,0.842891760904685,0.8055331179321487,0.5428173877952087
0.04851803183555603,0.8430936995153473,0.8055331179321487,0.5428173877952087
0.048516035079956055,0.8430936995153473,0.805735056542811,0.5428173877952087
0.04846698045730591,0.8432956381260097,0.805735056542811,0.5428173877952087
0.04833066463470459,0.8432956381260097,0.8061389337641357,0.5428173877952087
0.048192739486694336,0.8441033925686591,0.8061389337641357,0.5428173877952087
0.04801681637763977,0.8441033925686591,0.8069466882067852,0.5428173877952087
0.04794424772262573,0.845113085621971,0.8069466882067852,0.5428173877952087
0.047887712717056274,0.845113085621971,0.8073505654281099,0.5428173877952087
0.04788565635681152,0.8453150242326333,0.8073505654281099,0.5428173877952087
0.04772740602493286,0.8453150242326333,0.8077544426494345,0.5428173877952087
0.04770728945732117,0.8455169628432956,0.8077544426494345,0.5428173877952087
0.04770040512084961,0.8455169628432956,0.807956381260097,0.5428173877952087
0.04768291115760803,0.8461227786752827,0.807956381260097,0.5428173877952087
0.04763740301132202,0.8461227786752827,0.808562197092084,0.5428173877952087
0.047628819942474365,0.8465266558966075,0.808562197092084,0.5428173877952087
0.04754745960235596,0.8465266558966075,0.8089660743134087,0.5428173877952087
0.047456979751586914,0.8473344103392568,0.8089660743134087,0.5428173877952087
0.04731041193008423,0.8473344103392568,0.8093699515347335,0.5428173877952087
0.04725557565689087,0.8475363489499192,0.8093699515347335,0.5428173877952087
0.04725322127342224,0.8475363489499192,0.8095718901453958,0.5428173877952087
0.04723808169364929,0.847940226171244,0.8095718901453958,0.5428173877952087
0.04716521501541138,0.847940226171244,0.8103796445880452,0.5428173877952087
0.04704028367996216,0.848546042003231,0.8103796445880452,0.5428173877952087
0.04698839783668518,0.848546042003231,0.811389337641357,0.5428173877952087
0.04690811038017273,0.8493537964458805,0.811389337641357,0.5428173877952087
0.04689034819602966,0.8493537964458805,0.8117932148626817,0.5428173877952087
0.046851396560668945,0.8497576736672051,0.8117932148626817,0.5428173877952087
0.046708643436431885,0.8497576736672051,0.8126009693053312,0.5428173877952087
0.046700507402420044,0.8499596122778675,0.8126009693053312,0.5428173877952087
0.04667547345161438,0.8499596122778675,0.8128029079159935,0.5428173877952087
0.046597421169281006,0.8505654281098546,0.8128029079159935,0.5428173877952087
0.04656746983528137,0.8505654281098546,0.8130048465266559,0.5428173877952087
0.046471476554870605,0.850767366720517,0.8130048465266559,0.5428173877952087
0.04619917273521423,0.850767366720517,0.8146203554119548,0.5428173877952087
0.04618513584136963,0.8511712439418416,0.8146203554119548,0.5428173877952087
0.046120136976242065,0.8511712439418416,0.8156300484652665,0.5428173877952087
0.045907795429229736,0.8517770597738288,0.8156300484652665,0.5428173877952087
0.04584285616874695,0.8517770597738288,0.815831987075929,0.5428173877952087
0.045779407024383545,0.8523828756058158,0.815831987075929,0.5428173877952087
0.04575455188751221,0.8523828756058158,0.8160339256865913,0.5428173877952087
0.045726001262664795,0.8527867528271406,0.8160339256865913,0.5428173877952087
0.04570549726486206,0.8527867528271406,0.8162358642972536,0.5428173877952087
0.04563149809837341,0.8529886914378029,0.8162358642972536,0.5428173877952087
0.045555710792541504,0.8529886914378029,0.817043618739903,0.5428173877952087
0.04548454284667969,0.8531906300484653,0.817043618739903,0.5428173877952087
0.04542118310928345,0.8531906300484653,0.8174474959612278,0.5428173877952087
0.045378923416137695,0.8533925686591276,0.8174474959612278,0.5428173877952087
0.0452522337436676,0.8533925686591276,0.8176494345718901,0.5428173877952087
0.04516443610191345,0.8537964458804523,0.8176494345718901,0.5428173877952087
0.045153290033340454,0.8537964458804523,0.8180533117932148,0.5428173877952087
0.0451141893863678,0.8546042003231018,0.8180533117932148,0.5428173877952087
0.04486727714538574,0.8546042003231018,0.8190630048465266,0.5428173877952087
0.044831424951553345,0.8548061389337641,0.8190630048465266,0.5428173877952087
0.0447562038898468,0.8548061389337641,0.8196688206785138,0.5428173877952087
0.044731080532073975,0.8552100161550888,0.8196688206785138,0.5428173877952087
0.04465806484222412,0.8552100161550888,0.8202746365105008,0.5428173877952087
0.04465693235397339,0.8554119547657512,0.8202746365105008,0.5428173877952087
0.04454895853996277,0.8554119547657512,0.8210823909531503,0.5428173877952087
0.044527262449264526,0.8556138933764136,0.8210823909531503,0.5428173877952087
0.044510483741760254,0.8556138933764136,0.821486268174475,0.5428173877952087
0.0444473922252655,0.8560177705977383,0.821486268174475,0.5428173877952087
0.044446855783462524,0.8560177705977383,0.8216882067851373,0.5428173877952087
0.044445425271987915,0.8562197092084006,0.8216882067851373,0.5428173877952087
0.04442581534385681,0.8562197092084006,0.822092084006462,0.5428173877952087
0.04439690709114075,0.8568255250403877,0.822092084006462,0.5428173877952087
0.04439535737037659,0.8568255250403877,0.8222940226171244,0.5428173877952087
0.04438987374305725,0.8570274636510501,0.8222940226171244,0.5428173877952087
0.04420602321624756,0.8570274636510501,0.8226978998384491,0.5428173877952087
0.0441872775554657,0.8572294022617124,0.8226978998384491,0.5428173877952087
0.04413503408432007,0.8572294022617124,0.8233037156704361,0.5428173877952087
0.04410174489021301,0.8574313408723748,0.8233037156704361,0.5428173877952087
0.04372143745422363,0.8574313408723748,0.8251211631663974,0.5428173877952087
0.04370957612991333,0.8576332794830371,0.8251211631663974,0.5428173877952087
0.04368111491203308,0.8576332794830371,0.8253231017770598,0.5428173877952087
0.04367402195930481,0.8578352180936996,0.8253231017770598,0.5428173877952087
0.043491095304489136,0.8578352180936996,0.8261308562197092,0.5428173877952087
0.04345855116844177,0.8584410339256866,0.8261308562197092,0.5428173877952087
0.043331921100616455,0.8584410339256866,0.8265347334410339,0.5428173877952087
0.043326497077941895,0.8586429725363489,0.8265347334410339,0.5428173877952087
0.043284595012664795,0.8586429725363489,0.8267366720516963,0.5428173877952087
0.04327678680419922,0.8588449111470113,0.8267366720516963,0.5428173877952087
0.043256551027297974,0.8588449111470113,0.8269386106623586,0.5428173877952087
0.043248772621154785,0.8590468497576736,0.8269386106623586,0.5428173877952087
0.04323089122772217,0.8590468497576736,0.827140549273021,0.5428173877952087
0.04312363266944885,0.8594507269789984,0.827140549273021,0.5428173877952087
0.043010413646698,0.8594507269789984,0.8283521809369951,0.5428173877952087
0.04300957918167114,0.8596526655896607,0.8283521809369951,0.5428173877952087
0.04296371340751648,0.8596526655896607,0.8291599353796446,0.5428173877952087
0.0429440438747406,0.8598546042003231,0.8291599353796446,0.5428173877952087
0.04289436340332031,0.8598546042003231,0.8293618739903069,0.5428173877952087
0.04287034273147583,0.8600565428109854,0.8293618739903069,0.5428173877952087
0.04284238815307617,0.8600565428109854,0.8295638126009693,0.5428173877952087
0.04269278049468994,0.8612681744749596,0.8295638126009693,0.5428173877952087
0.04260694980621338,0.8612681744749596,0.8299676898222941,0.5428173877952087
0.04255199432373047,0.8614701130856219,0.8299676898222941,0.5428173877952087
0.04252314567565918,0.8614701130856219,0.8301696284329564,0.5428173877952087
0.04246726632118225,0.8616720516962844,0.8301696284329564,0.5428173877952087
0.04241901636123657,0.8616720516962844,0.8303715670436187,0.5428173877952087
0.042413294315338135,0.8618739903069467,0.8303715670436187,0.5428173877952087
0.042408764362335205,0.8618739903069467,0.8305735056542811,0.5428173877952087
0.0424044132232666,0.8620759289176091,0.8305735056542811,0.5428173877952087
0.042378902435302734,0.8620759289176091,0.8309773828756059,0.5428173877952087
0.04236617684364319,0.8624798061389337,0.8309773828756059,0.5428173877952087
0.0423550009727478,0.8624798061389337,0.8311793214862682,0.5428173877952087
0.042255282402038574,0.8628836833602584,0.8311793214862682,0.5428173877952087
0.04224810004234314,0.8628836833602584,0.8313812600969306,0.5428173877952087
0.04217451810836792,0.8630856219709209,0.8313812600969306,0.5428173877952087
0.04215320944786072,0.8630856219709209,0.8315831987075929,0.5428173877952087
0.042152225971221924,0.8632875605815832,0.8315831987075929,0.5428173877952087
0.04211997985839844,0.8632875605815832,0.8319870759289176,0.5428173877952087
0.042018383741378784,0.8636914378029079,0.8319870759289176,0.5428173877952087
0.04195672273635864,0.8636914378029079,0.8323909531502424,0.5428173877952087
0.04194095730781555,0.8638933764135702,0.8323909531502424,0.5428173877952087
0.041769981384277344,0.8638933764135702,0.8338045234248789,0.5428173877952087
0.041722655296325684,0.8640953150242326,0.8338045234248789,0.5428173877952087
0.04167494177818298,0.8640953150242326,0.8342084006462036,0.5428173877952087
0.041646480560302734,0.8649030694668821,0.8342084006462036,0.5428173877952087
0.041553378105163574,0.8649030694668821,0.8346122778675282,0.5428173877952087
0.0415475070476532,0.8651050080775444,0.8346122778675282,0.5428173877952087
0.041487663984298706,0.8651050080775444,0.835016155088853,0.5428173877952087
0.04147994518280029,0.8653069466882067,0.835016155088853,0.5428173877952087
0.04144123196601868,0.8653069466882067,0.8352180936995154,0.5428173877952087
0.04138290882110596,0.8657108239095315,0.8352180936995154,0.5428173877952087
0.041370779275894165,0.8657108239095315,0.8354200323101777,0.5428173877952087
0.041329026222229004,0.8663166397415186,0.8354200323101777,0.5428173877952087
0.04126030206680298,0.8663166397415186,0.8360258481421647,0.5428173877952087
0.04118448495864868,0.867124394184168,0.8360258481421647,0.5428173877952087
0.04115232825279236,0.867124394184168,0.8366316639741519,0.5428173877952087
0.041113972663879395,0.8673263327948304,0.8366316639741519,0.5428173877952087
0.04103627800941467,0.8673263327948304,0.8374394184168013,0.5428173877952087
0.04083099961280823,0.8687399030694669,0.8374394184168013,0.5428173877952087
0.040701448917388916,0.8687399030694669,0.8384491114701131,0.5428173877952087
0.040673136711120605,0.8689418416801292,0.8384491114701131,0.5428173877952087
0.04067084193229675,0.8689418416801292,0.8386510500807755,0.5428173877952087
0.040656208992004395,0.8691437802907916,0.8386510500807755,0.5428173877952087
0.04057258367538452,0.8691437802907916,0.8392568659127625,0.5428173877952087
0.04056006669998169,0.869345718901454,0.8392568659127625,0.5428173877952087
0.040555208921432495,0.869345718901454,0.8394588045234249,0.5428173877952087
0.040377646684646606,0.869951534733441,0.8394588045234249,0.5428173877952087
0.040298908948898315,0.869951534733441,0.8396607431340872,0.5428173877952087
0.04029881954193115,0.8701534733441034,0.8396607431340872,0.5428173877952087
0.0402754545211792,0.8701534733441034,0.840064620355412,0.5428173877952087
0.04018402099609375,0.8709612277867528,0.840064620355412,0.5428173877952087
0.040139973163604736,0.8709612277867528,0.8404684975767367,0.5428173877952087
0.04001188278198242,0.8711631663974152,0.8404684975767367,0.5428173877952087
0.0399494469165802,0.8711631663974152,0.840670436187399,0.5428173877952087
0.03994405269622803,0.8713651050080775,0.840670436187399,0.5428173877952087
0.039881885051727295,0.8713651050080775,0.8408723747980614,0.5428173877952087
0.039531856775283813,0.8725767366720517,0.8408723747980614,0.5428173877952087
0.039531171321868896,0.8725767366720517,0.8410743134087237,0.5428173877952087
0.03946611285209656,0.872778675282714,0.8410743134087237,0.5428173877952087
0.0393947958946228,0.872778675282714,0.8416801292407108,0.5428173877952087
0.03925624489784241,0.8737883683360258,0.8416801292407108,0.5428173877952087
0.03922379016876221,0.8737883683360258,0.8424878836833603,0.5428173877952087
0.03921571373939514,0.8739903069466882,0.8424878836833603,0.5428173877952087
0.03920510411262512,0.8739903069466882,0.8426898222940227,0.5428173877952087
0.039167165756225586,0.8741922455573505,0.8426898222940227,0.5428173877952087
0.039101630449295044,0.8741922455573505,0.8430936995153473,0.5428173877952087
0.03906238079071045,0.874394184168013,0.8430936995153473,0.5428173877952087
0.039015889167785645,0.874394184168013,0.843497576736672,0.5428173877952087
0.03894186019897461,0.8745961227786753,0.843497576736672,0.5428173877952087
0.038858622312545776,0.8745961227786753,0.8441033925686591,0.5428173877952087
0.03875303268432617,0.875,0.8441033925686591,0.5428173877952087
0.03871378302574158,0.875,0.8445072697899838,0.5428173877952087
0.03868758678436279,0.8752019386106623,0.8445072697899838,0.5428173877952087
0.03859332203865051,0.8752019386106623,0.8449111470113085,0.5428173877952087
0.03857436776161194,0.875605815831987,0.8449111470113085,0.5428173877952087
0.03854605555534363,0.875605815831987,0.8453150242326333,0.5428173877952087
0.038351207971572876,0.8758077544426495,0.8453150242326333,0.5428173877952087
0.038285017013549805,0.8758077544426495,0.8459208400646203,0.5428173877952087
0.03824964165687561,0.8760096930533118,0.8459208400646203,0.5428173877952087
0.038184911012649536,0.8760096930533118,0.846324717285945,0.5428173877952087
0.03808358311653137,0.8764135702746365,0.846324717285945,0.5428173877952087
0.038019031286239624,0.8764135702746365,0.8467285945072698,0.5428173877952087
0.037948399782180786,0.8768174474959612,0.8467285945072698,0.5428173877952087
0.037914395332336426,0.8768174474959612,0.8471324717285945,0.5428173877952087
0.037768781185150146,0.8776252019386107,0.8471324717285945,0.5428173877952087
0.03765827417373657,0.8776252019386107,0.8475363489499192,0.5428173877952087
0.037640780210494995,0.877827140549273,0.8475363489499192,0.5428173877952087
0.03760099411010742,0.877827140549273,0.8477382875605816,0.5428173877952087
0.03759729862213135,0.8780290791599353,0.8477382875605816,0.5428173877952087
0.03759536147117615,0.8780290791599353,0.8481421647819063,0.5428173877952087
0.03750237822532654,0.8786348949919225,0.8481421647819063,0.5428173877952087
0.037329256534576416,0.8786348949919225,0.8489499192245558,0.5428173877952087
0.037304699420928955,0.8788368336025848,0.8489499192245558,0.5428173877952087
0.03723263740539551,0.8788368336025848,0.8491518578352181,0.5428173877952087
0.0372314453125,0.8790387722132472,0.8491518578352181,0.5428173877952087
0.0371650755405426,0.8790387722132472,0.8495557350565428,0.5428173877952087
0.037132054567337036,0.8792407108239095,0.8495557350565428,0.5428173877952087
0.037006676197052,0.8792407108239095,0.8503634894991923,0.5428173877952087
0.03698214888572693,0.8794426494345718,0.8503634894991923,0.5428173877952087
0.03693360090255737,0.8794426494345718,0.850767366720517,0.5428173877952087
0.036886781454086304,0.8798465266558966,0.850767366720517,0.5428173877952087
0.03688633441925049,0.8798465266558966,0.8509693053311793,0.5428173877952087
0.0368189811706543,0.8802504038772213,0.8509693053311793,0.5428173877952087
0.03678548336029053,0.8802504038772213,0.851373182552504,0.5428173877952087
0.036723792552948,0.8804523424878837,0.851373182552504,0.5428173877952087
0.03668054938316345,0.8804523424878837,0.8515751211631664,0.5428173877952087
0.03661376237869263,0.8810581583198708,0.8515751211631664,0.5428173877952087
0.0366082489490509,0.8810581583198708,0.8517770597738288,0.5428173877952087
0.0365007221698761,0.8814620355411955,0.8517770597738288,0.5428173877952087
0.03647822141647339,0.8814620355411955,0.8519789983844911,0.5428173877952087
0.03646564483642578,0.8816639741518578,0.8519789983844911,0.5428173877952087
0.036408960819244385,0.8816639741518578,0.8523828756058158,0.5428173877952087
0.0363842248916626,0.8820678513731826,0.8523828756058158,0.5428173877952087
0.03636890649795532,0.8820678513731826,0.8525848142164781,0.5428173877952087
0.036340564489364624,0.8822697899838449,0.8525848142164781,0.5428173877952087
0.03625410795211792,0.8822697899838449,0.8529886914378029,0.5428173877952087
0.03607708215713501,0.8826736672051696,0.8529886914378029,0.5428173877952087
0.036044299602508545,0.8826736672051696,0.8531906300484653,0.5428173877952087
0.0359988808631897,0.8830775444264943,0.8531906300484653,0.5428173877952087
0.03598025441169739,0.8830775444264943,0.8533925686591276,0.5428173877952087
0.03594890236854553,0.8832794830371568,0.8533925686591276,0.5428173877952087
0.03594115376472473,0.8832794830371568,0.8537964458804523,0.5428173877952087
0.03589147329330444,0.8836833602584814,0.8537964458804523,0.5428173877952087
0.03579053282737732,0.8836833602584814,0.8546042003231018,0.5428173877952087
0.035789310932159424,0.8838852988691438,0.8546042003231018,0.5428173877952087
0.035788774490356445,0.8838852988691438,0.8548061389337641,0.5428173877952087
0.03570643067359924,0.8842891760904685,0.8548061389337641,0.5428173877952087
0.03559666872024536,0.8842891760904685,0.8556138933764136,0.5428173877952087
0.03559595346450806,0.8844911147011308,0.8556138933764136,0.5428173877952087
0.03548899292945862,0.8844911147011308,0.856421647819063,0.5428173877952087
0.03544539213180542,0.8850969305331179,0.856421647819063,0.5428173877952087
0.035384923219680786,0.8850969305331179,0.8568255250403877,0.5428173877952087
0.03529888391494751,0.8855008077544426,0.8568255250403877,0.5428173877952087
0.035260915756225586,0.8855008077544426,0.8574313408723748,0.5428173877952087
0.0352538526058197,0.885702746365105,0.8574313408723748,0.5428173877952087
0.03519105911254883,0.885702746365105,0.8578352180936996,0.5428173877952087
0.035159915685653687,0.8859046849757674,0.8578352180936996,0.5428173877952087
0.03512609004974365,0.8859046849757674,0.8580371567043619,0.5428173877952087
0.03506848216056824,0.8863085621970921,0.8580371567043619,0.5428173877952087
0.03504759073257446,0.8863085621970921,0.8582390953150242,0.5428173877952087
0.03501191735267639,0.8865105008077544,0.8582390953150242,0.5428173877952087
0.03497129678726196,0.8865105008077544,0.8584410339256866,0.5428173877952087
0.03487890958786011,0.8869143780290791,0.8584410339256866,0.5428173877952087
0.03479933738708496,0.8869143780290791,0.8586429725363489,0.5428173877952087
0.0347842276096344,0.8871163166397416,0.8586429725363489,0.5428173877952087
0.034760117530822754,0.8871163166397416,0.8588449111470113,0.5428173877952087
0.03471699357032776,0.8873182552504039,0.8588449111470113,0.5428173877952087
0.034610211849212646,0.8873182552504039,0.8594507269789984,0.5428173877952087
0.03448963165283203,0.8879240710823909,0.8594507269789984,0.5428173877952087
0.03433099389076233,0.8879240710823909,0.8596526655896607,0.5428173877952087
0.03430292010307312,0.8883279483037156,0.8596526655896607,0.5428173877952087
0.03424352407455444,0.8883279483037156,0.8604604200323102,0.5428173877952087
0.0341126024723053,0.8887318255250404,0.8604604200323102,0.5428173877952087
0.034099578857421875,0.8887318255250404,0.8606623586429726,0.5428173877952087
0.034089595079422,0.8889337641357028,0.8606623586429726,0.5428173877952087
0.033967822790145874,0.8889337641357028,0.8610662358642972,0.5428173877952087
0.03388962149620056,0.8891357027463651,0.8610662358642972,0.5428173877952087
0.03385525941848755,0.8891357027463651,0.8616720516962844,0.5428173877952087
0.033784329891204834,0.8897415185783522,0.8616720516962844,0.5428173877952087
0.033683180809020996,0.8897415185783522,0.8618739903069467,0.5428173877952087
0.03368154168128967,0.8899434571890146,0.8618739903069467,0.5428173877952087
0.033671945333480835,0.8899434571890146,0.8620759289176091,0.5428173877952087
0.033619195222854614,0.8903473344103393,0.8620759289176091,0.5428173877952087
0.03361418843269348,0.8903473344103393,0.8622778675282714,0.5428173877952087
0.03355339169502258,0.8905492730210016,0.8622778675282714,0.5428173877952087
0.03355100750923157,0.8905492730210016,0.8624798061389337,0.5428173877952087
0.03351178765296936,0.8909531502423264,0.8624798061389337,0.5428173877952087
0.03344547748565674,0.8909531502423264,0.8630856219709209,0.5428173877952087
0.03344458341598511,0.8911550888529887,0.8630856219709209,0.5428173877952087
0.033388614654541016,0.8911550888529887,0.8632875605815832,0.5428173877952087
0.033183664083480835,0.8915589660743134,0.8632875605815832,0.5428173877952087
0.03312686085700989,0.8915589660743134,0.8638933764135702,0.5428173877952087
0.03306746482849121,0.8917609046849758,0.8638933764135702,0.5428173877952087
0.03302839398384094,0.8917609046849758,0.8640953150242326,0.5428173877952087
0.03299659490585327,0.8919628432956381,0.8640953150242326,0.5428173877952087
0.032959580421447754,0.8919628432956381,0.864297253634895,0.5428173877952087
0.0329459011554718,0.8921647819063004,0.864297253634895,0.5428173877952087
0.03278475999832153,0.8921647819063004,0.8649030694668821,0.5428173877952087
0.0326819121837616,0.8927705977382876,0.8649030694668821,0.5428173877952087
0.03255602717399597,0.8927705977382876,0.8659127625201939,0.5428173877952087
0.0325390100479126,0.8929725363489499,0.8659127625201939,0.5428173877952087
0.03244251012802124,0.8929725363489499,0.8663166397415186,0.5428173877952087
0.03238901495933533,0.8933764135702746,0.8663166397415186,0.5428173877952087
0.032309651374816895,0.8933764135702746,0.8669224555735057,0.5428173877952087
0.032223403453826904,0.8937802907915994,0.8669224555735057,0.5428173877952087
0.0321120023727417,0.8937802907915994,0.8675282714054927,0.5428173877952087
0.03203386068344116,0.8943861066235864,0.8675282714054927,0.5428173877952087
0.03200936317443848,0.8943861066235864,0.8677302100161551,0.5428173877952087
0.03197315335273743,0.8949919224555735,0.8677302100161551,0.5428173877952087
0.03196358680725098,0.8949919224555735,0.8681340872374798,0.5428173877952087
0.03192022442817688,0.8955977382875606,0.8681340872374798,0.5428173877952087
0.031903207302093506,0.8955977382875606,0.8683360258481422,0.5428173877952087
0.031868934631347656,0.8957996768982229,0.8683360258481422,0.5428173877952087
0.03185167908668518,0.8957996768982229,0.8685379644588045,0.5428173877952087
0.031840741634368896,0.8960016155088854,0.8685379644588045,0.5428173877952087
0.03180477023124695,0.8960016155088854,0.8687399030694669,0.5428173877952087
0.031793802976608276,0.8962035541195477,0.8687399030694669,0.5428173877952087
0.03176257014274597,0.8962035541195477,0.8689418416801292,0.5428173877952087
0.0317230224609375,0.89640549273021,0.8689418416801292,0.5428173877952087
0.031530290842056274,0.89640549273021,0.869345718901454,0.5428173877952087
0.031520307064056396,0.8966074313408724,0.869345718901454,0.5428173877952087
0.031423419713974,0.8966074313408724,0.8705573505654282,0.5428173877952087
0.03138890862464905,0.8972132471728594,0.8705573505654282,0.5428173877952087
0.03137049078941345,0.8972132471728594,0.8709612277867528,0.5428173877952087
0.031251490116119385,0.8978190630048465,0.8709612277867528,0.5428173877952087
0.031238406896591187,0.8978190630048465,0.8711631663974152,0.5428173877952087
0.031227082014083862,0.8982229402261712,0.8711631663974152,0.5428173877952087
0.031193166971206665,0.8982229402261712,0.8715670436187399,0.5428173877952087
0.031050175428390503,0.899232633279483,0.8715670436187399,0.5428173877952087
0.030990689992904663,0.899232633279483,0.8723747980613893,0.5428173877952087
0.03098204731941223,0.8994345718901454,0.8723747980613893,0.5428173877952087
0.030951857566833496,0.8994345718901454,0.8725767366720517,0.5428173877952087
0.03083452582359314,0.8996365105008077,0.8725767366720517,0.5428173877952087
0.030706822872161865,0.8996365105008077,0.8729806138933764,0.5428173877952087
0.03070378303527832,0.8998384491114702,0.8729806138933764,0.5428173877952087
0.030570536851882935,0.8998384491114702,0.8739903069466882,0.5428173877952087
0.030548274517059326,0.9000403877221325,0.8739903069466882,0.5428173877952087
0.030440598726272583,0.9000403877221325,0.8745961227786753,0.5428173877952087
0.030423343181610107,0.9002423263327949,0.8745961227786753,0.5428173877952087
0.030175328254699707,0.9002423263327949,0.8762116316639742,0.5428173877952087
0.03016561269760132,0.9004442649434572,0.8762116316639742,0.5428173877952087
0.03013750910758972,0.9004442649434572,0.8768174474959612,0.5428173877952087
0.030073583126068115,0.9008481421647819,0.8768174474959612,0.5428173877952087
0.030014127492904663,0.9008481421647819,0.8770193861066236,0.5428173877952087
0.029968857765197754,0.9012520193861067,0.8770193861066236,0.5428173877952087
0.029911935329437256,0.9012520193861067,0.8776252019386107,0.5428173877952087
0.029910176992416382,0.901453957996769,0.8776252019386107,0.5428173877952087
0.0298997163772583,0.901453957996769,0.877827140549273,0.5428173877952087
0.029883086681365967,0.9016558966074314,0.877827140549273,0.5428173877952087
0.02985769510269165,0.9016558966074314,0.8780290791599353,0.5428173877952087
0.029857486486434937,0.9018578352180937,0.8780290791599353,0.5428173877952087
0.02983027696609497,0.9018578352180937,0.8782310177705978,0.5428173877952087
0.02981695532798767,0.902059773828756,0.8782310177705978,0.5428173877952087
0.029570728540420532,0.902059773828756,0.8804523424878837,0.5428173877952087
0.02951425313949585,0.9024636510500808,0.8804523424878837,0.5428173877952087
0.029491275548934937,0.9024636510500808,0.880654281098546,0.5428173877952087
0.029470503330230713,0.9026655896607432,0.880654281098546,0.5428173877952087
0.029342859983444214,0.9026655896607432,0.8812600969305331,0.5428173877952087
0.029318541288375854,0.9032714054927302,0.8812600969305331,0.5428173877952087
0.029298067092895508,0.9032714054927302,0.8814620355411955,0.5428173877952087
0.0292377769947052,0.9034733441033925,0.8814620355411955,0.5428173877952087
0.02908492088317871,0.9034733441033925,0.8822697899838449,0.5428173877952087
0.029066264629364014,0.903675282714055,0.8822697899838449,0.5428173877952087
0.029057353734970093,0.903675282714055,0.8826736672051696,0.5428173877952087
0.029039353132247925,0.9038772213247173,0.8826736672051696,0.5428173877952087
0.029025286436080933,0.9038772213247173,0.8830775444264943,0.5428173877952087
0.028969943523406982,0.9040791599353797,0.8830775444264943,0.5428173877952087
0.028947532176971436,0.9040791599353797,0.8832794830371568,0.5428173877952087
0.028923749923706055,0.9044830371567044,0.8832794830371568,0.5428173877952087
0.02869322896003723,0.9044830371567044,0.8836833602584814,0.5428173877952087
0.028665661811828613,0.904886914378029,0.8836833602584814,0.5428173877952087
0.02859508991241455,0.904886914378029,0.8840872374798061,0.5428173877952087
0.028516173362731934,0.9052907915993538,0.8840872374798061,0.5428173877952087
0.028404444456100464,0.9052907915993538,0.8848949919224556,0.5428173877952087
0.028387010097503662,0.9054927302100162,0.8848949919224556,0.5428173877952087
0.028271466493606567,0.9054927302100162,0.8855008077544426,0.5428173877952087
0.028236985206604004,0.9056946688206785,0.8855008077544426,0.5428173877952087
0.028233349323272705,0.9056946688206785,0.885702746365105,0.5428173877952087
0.028231322765350342,0.9058966074313409,0.885702746365105,0.5428173877952087
0.02811354398727417,0.9058966074313409,0.8859046849757674,0.5428173877952087
0.028107911348342896,0.9063004846526656,0.8859046849757674,0.5428173877952087
0.027921468019485474,0.9063004846526656,0.8867124394184168,0.5428173877952087
0.027913212776184082,0.906502423263328,0.8867124394184168,0.5428173877952087
0.027871757745742798,0.906502423263328,0.8871163166397416,0.5428173877952087
0.027775287628173828,0.907108239095315,0.8871163166397416,0.5428173877952087
0.02774578332901001,0.907108239095315,0.8877221324717286,0.5428173877952087
0.027681440114974976,0.9077140549273021,0.8877221324717286,0.5428173877952087
0.027676135301589966,0.9077140549273021,0.8879240710823909,0.5428173877952087
0.027493208646774292,0.9087237479806138,0.8879240710823909,0.5428173877952087
0.027445733547210693,0.9087237479806138,0.8883279483037156,0.5428173877952087
0.027414947748184204,0.9089256865912763,0.8883279483037156,0.5428173877952087
0.02736043930053711,0.9089256865912763,0.8887318255250404,0.5428173877952087
0.027236580848693848,0.909935379644588,0.8887318255250404,0.5428173877952087
0.027163386344909668,0.909935379644588,0.8891357027463651,0.5428173877952087
0.027150005102157593,0.9101373182552503,0.8891357027463651,0.5428173877952087
0.027036428451538086,0.9101373182552503,0.8899434571890146,0.5428173877952087
0.026982605457305908,0.9103392568659128,0.8899434571890146,0.5428173877952087
0.026928573846817017,0.9103392568659128,0.8903473344103393,0.5428173877952087
0.026876717805862427,0.9109450726978998,0.8903473344103393,0.5428173877952087
0.02687278389930725,0.9109450726978998,0.8905492730210016,0.5428173877952087
0.02666330337524414,0.9113489499192245,0.8905492730210016,0.5428173877952087
0.026661545038223267,0.9113489499192245,0.8907512116316639,0.5428173877952087
0.026571333408355713,0.9117528271405493,0.8907512116316639,0.5428173877952087
0.026538878679275513,0.9117528271405493,0.8913570274636511,0.5428173877952087
0.02652949094772339,0.9119547657512116,0.8913570274636511,0.5428173877952087
0.02652791142463684,0.9119547657512116,0.8915589660743134,0.5428173877952087
0.026493161916732788,0.9123586429725363,0.8915589660743134,0.5428173877952087
0.026485472917556763,0.9123586429725363,0.8917609046849758,0.5428173877952087
0.026396751403808594,0.9131663974151858,0.8917609046849758,0.5428173877952087
0.026320219039916992,0.9131663974151858,0.8919628432956381,0.5428173877952087
0.026262104511260986,0.9133683360258481,0.8919628432956381,0.5428173877952087
0.026240795850753784,0.9133683360258481,0.8921647819063004,0.5428173877952087
0.026209115982055664,0.9135702746365105,0.8921647819063004,0.5428173877952087
0.026199430227279663,0.9135702746365105,0.8923667205169629,0.5428173877952087
0.02612018585205078,0.9143780290791599,0.8923667205169629,0.5428173877952087
0.026027828454971313,0.9143780290791599,0.8931744749596123,0.5428173877952087
0.026008009910583496,0.9145799676898223,0.8931744749596123,0.5428173877952087
0.025866001844406128,0.9145799676898223,0.8939822294022617,0.5428173877952087
0.025843828916549683,0.9147819063004846,0.8939822294022617,0.5428173877952087
0.025740116834640503,0.9147819063004846,0.8949919224555735,0.5428173877952087
0.025727450847625732,0.914983844911147,0.8949919224555735,0.5428173877952087
0.02562609314918518,0.914983844911147,0.8957996768982229,0.5428173877952087
0.025453925132751465,0.9163974151857835,0.8957996768982229,0.5428173877952087
0.025305181741714478,0.9163974151857835,0.8976171243941842,0.5428173877952087
0.025207072496414185,0.9168012924071083,0.8976171243941842,0.5428173877952087
0.025119692087173462,0.9168012924071083,0.8980210016155089,0.5428173877952087
0.025077372789382935,0.9170032310177706,0.8980210016155089,0.5428173877952087
0.025068461894989014,0.9170032310177706,0.8982229402261712,0.5428173877952087
0.025005251169204712,0.9172051696284329,0.8982229402261712,0.5428173877952087
0.024953007698059082,0.9172051696284329,0.898626817447496,0.5428173877952087
0.024836629629135132,0.9186187399030694,0.898626817447496,0.5428173877952087
0.02477407455444336,0.9186187399030694,0.8988287560581584,0.5428173877952087
0.024687618017196655,0.9190226171243941,0.8988287560581584,0.5428173877952087
0.02467024326324463,0.9190226171243941,0.8990306946688207,0.5428173877952087
0.0246126651763916,0.9194264943457189,0.8990306946688207,0.5428173877952087
0.024579524993896484,0.9194264943457189,0.8994345718901454,0.5428173877952087
0.02456676959991455,0.9196284329563813,0.8994345718901454,0.5428173877952087
0.02450743317604065,0.9196284329563813,0.8998384491114702,0.5428173877952087
0.02450069785118103,0.9198303715670436,0.8998384491114702,0.5428173877952087
0.024475902318954468,0.9198303715670436,0.9000403877221325,0.5428173877952087
0.024441808462142944,0.9200323101777059,0.9000403877221325,0.5428173877952087
0.024381160736083984,0.9200323101777059,0.9006462035541195,0.5428173877952087
0.02437126636505127,0.9202342487883683,0.9006462035541195,0.5428173877952087
0.02422410249710083,0.9202342487883683,0.9016558966074314,0.5428173877952087
0.024214953184127808,0.9206381260096931,0.9016558966074314,0.5428173877952087
0.024158835411071777,0.9206381260096931,0.9022617124394184,0.5428173877952087
0.024153858423233032,0.9208400646203554,0.9022617124394184,0.5428173877952087
0.024113237857818604,0.9208400646203554,0.9024636510500808,0.5428173877952087
0.02410435676574707,0.9210420032310178,0.9024636510500808,0.5428173877952087
0.02408820390701294,0.9210420032310178,0.9026655896607432,0.5428173877952087
0.024056345224380493,0.9214458804523424,0.9026655896607432,0.5428173877952087
0.0240134596824646,0.9214458804523424,0.9028675282714055,0.5428173877952087
0.024005979299545288,0.9218497576736672,0.9028675282714055,0.5428173877952087
0.02392861247062683,0.9218497576736672,0.9032714054927302,0.5428173877952087
0.02391892671585083,0.9220516962843296,0.9032714054927302,0.5428173877952087
0.02388063073158264,0.9220516962843296,0.903675282714055,0.5428173877952087
0.023821383714675903,0.9222536348949919,0.903675282714055,0.5428173877952087
0.02381536364555359,0.9222536348949919,0.9038772213247173,0.5428173877952087
0.023792743682861328,0.9226575121163166,0.9038772213247173,0.5428173877952087
0.023757576942443848,0.9226575121163166,0.904281098546042,0.5428173877952087
0.023723512887954712,0.922859450726979,0.904281098546042,0.5428173877952087
0.023697495460510254,0.922859450726979,0.9044830371567044,0.5428173877952087
0.023610681295394897,0.9234652665589661,0.9044830371567044,0.5428173877952087
0.023463279008865356,0.9234652665589661,0.9058966074313409,0.5428173877952087
0.02345806360244751,0.9236672051696284,0.9058966074313409,0.5428173877952087
0.02341344952583313,0.9236672051696284,0.9069063004846527,0.5428173877952087
0.023300737142562866,0.9240710823909531,0.9069063004846527,0.5428173877952087
0.023228049278259277,0.9240710823909531,0.9073101777059773,0.5428173877952087
0.023196488618850708,0.9242730210016155,0.9073101777059773,0.5428173877952087
0.023162931203842163,0.9242730210016155,0.9075121163166397,0.5428173877952087
0.023007303476333618,0.9246768982229402,0.9075121163166397,0.5428173877952087
0.022941231727600098,0.9246768982229402,0.9079159935379645,0.5428173877952087
0.02292865514755249,0.9248788368336026,0.9079159935379645,0.5428173877952087
0.022924363613128662,0.9248788368336026,0.9081179321486268,0.5428173877952087
0.02275976538658142,0.9252827140549273,0.9081179321486268,0.5428173877952087
0.02270674705505371,0.9252827140549273,0.9085218093699515,0.5428173877952087
0.022645175457000732,0.925686591276252,0.9085218093699515,0.5428173877952087
0.02257940173149109,0.925686591276252,0.9089256865912763,0.5428173877952087
0.02253246307373047,0.9260904684975767,0.9089256865912763,0.5428173877952087
0.022438734769821167,0.9260904684975767,0.9095315024232633,0.5428173877952087
0.022408217191696167,0.9264943457189014,0.9095315024232633,0.5428173877952087
0.022400379180908203,0.9264943457189014,0.9097334410339257,0.5428173877952087
0.022389262914657593,0.9266962843295639,0.9097334410339257,0.5428173877952087
0.022363245487213135,0.9266962843295639,0.909935379644588,0.5428173877952087
0.02235490083694458,0.9268982229402262,0.909935379644588,0.5428173877952087
0.022332817316055298,0.9268982229402262,0.9103392568659128,0.5428173877952087
0.02228999137878418,0.9271001615508885,0.9103392568659128,0.5428173877952087
0.022274643182754517,0.9271001615508885,0.9105411954765751,0.5428173877952087
0.022259175777435303,0.9273021001615509,0.9105411954765751,0.5428173877952087
0.02224031090736389,0.9273021001615509,0.9107431340872375,0.5428173877952087
0.02222868800163269,0.9275040387722132,0.9107431340872375,0.5428173877952087
0.022173762321472168,0.9275040387722132,0.9111470113085622,0.5428173877952087
0.022079825401306152,0.927907915993538,0.9111470113085622,0.5428173877952087
0.022006571292877197,0.927907915993538,0.9117528271405493,0.5428173877952087
0.02200186252593994,0.9281098546042004,0.9117528271405493,0.5428173877952087
0.02196747064590454,0.9281098546042004,0.912156704361874,0.5428173877952087
0.02188408374786377,0.9291195476575121,0.912156704361874,0.5428173877952087
0.0218791663646698,0.9291195476575121,0.9125605815831987,0.5428173877952087
0.02172735333442688,0.9299273021001615,0.9125605815831987,0.5428173877952087
0.021574467420578003,0.9299273021001615,0.9135702746365105,0.5428173877952087
0.02147272229194641,0.9301292407108239,0.9135702746365105,0.5428173877952087
0.021384388208389282,0.9301292407108239,0.9141760904684976,0.5428173877952087
0.02129235863685608,0.9303311793214862,0.9141760904684976,0.5428173877952087
0.02123168110847473,0.9303311793214862,0.9145799676898223,0.5428173877952087
0.02113872766494751,0.9309369951534734,0.9145799676898223,0.5428173877952087
0.02113497257232666,0.9309369951534734,0.9147819063004846,0.5428173877952087
0.02112865447998047,0.9311389337641357,0.9147819063004846,0.5428173877952087
0.021091878414154053,0.9311389337641357,0.914983844911147,0.5428173877952087
0.021037191152572632,0.931340872374798,0.914983844911147,0.5428173877952087
0.021000951528549194,0.931340872374798,0.9151857835218093,0.5428173877952087
0.020999401807785034,0.9315428109854604,0.9151857835218093,0.5428173877952087
0.020954906940460205,0.9315428109854604,0.9155896607431341,0.5428173877952087
0.020933032035827637,0.9317447495961227,0.9155896607431341,0.5428173877952087
0.020922601222991943,0.9317447495961227,0.9157915993537964,0.5428173877952087
0.020829588174819946,0.9321486268174475,0.9157915993537964,0.5428173877952087
0.020686626434326172,0.9321486268174475,0.9168012924071083,0.5428173877952087
0.020533978939056396,0.9327544426494345,0.9168012924071083,0.5428173877952087
0.02041769027709961,0.9327544426494345,0.9172051696284329,0.5428173877952087
0.02041161060333252,0.932956381260097,0.9172051696284329,0.5428173877952087
0.02025759220123291,0.932956381260097,0.9180129240710824,0.5428173877952087
0.02014055848121643,0.9333602584814217,0.9180129240710824,0.5428173877952087
0.02013319730758667,0.9333602584814217,0.9184168012924071,0.5428173877952087
0.020095139741897583,0.933562197092084,0.9184168012924071,0.5428173877952087
0.02007576823234558,0.933562197092084,0.9186187399030694,0.5428173877952087
0.020015239715576172,0.9337641357027464,0.9186187399030694,0.5428173877952087
0.01999947428703308,0.9337641357027464,0.9188206785137318,0.5428173877952087
0.01997995376586914,0.9339660743134087,0.9188206785137318,0.5428173877952087
0.019937366247177124,0.9339660743134087,0.9196284329563813,0.5428173877952087
0.019935041666030884,0.934168012924071,0.9196284329563813,0.5428173877952087
0.01990225911140442,0.934168012924071,0.9200323101777059,0.5428173877952087
0.019782960414886475,0.9353796445880452,0.9200323101777059,0.5428173877952087
0.019642114639282227,0.9353796445880452,0.9212439418416801,0.5428173877952087
0.019613683223724365,0.93578352180937,0.9212439418416801,0.5428173877952087
0.01959162950515747,0.93578352180937,0.9214458804523424,0.5428173877952087
0.01954120397567749,0.9361873990306947,0.9214458804523424,0.5428173877952087
0.019521266222000122,0.9361873990306947,0.9218497576736672,0.5428173877952087
0.019444704055786133,0.936389337641357,0.9218497576736672,0.5428173877952087
0.019345998764038086,0.936389337641357,0.9220516962843296,0.5428173877952087
0.01926124095916748,0.9365912762520194,0.9220516962843296,0.5428173877952087
0.019123345613479614,0.9365912762520194,0.9226575121163166,0.5428173877952087
0.01907747983932495,0.9369951534733441,0.9226575121163166,0.5428173877952087
0.01906725764274597,0.9369951534733441,0.922859450726979,0.5428173877952087
0.01906043291091919,0.9371970920840065,0.922859450726979,0.5428173877952087
0.01898258924484253,0.9371970920840065,0.9238691437802908,0.5428173877952087
0.018973231315612793,0.9376009693053312,0.9238691437802908,0.5428173877952087
0.018807798624038696,0.9376009693053312,0.9242730210016155,0.5428173877952087
0.018763363361358643,0.9378029079159935,0.9242730210016155,0.5428173877952087
0.018746763467788696,0.9378029079159935,0.9244749596122779,0.5428173877952087
0.01873287558555603,0.9380048465266559,0.9244749596122779,0.5428173877952087
0.018584519624710083,0.9380048465266559,0.9250807754442649,0.5428173877952087
0.018559694290161133,0.9382067851373183,0.9250807754442649,0.5428173877952087
0.018414944410324097,0.9382067851373183,0.9262924071082391,0.5428173877952087
0.01837816834449768,0.938610662358643,0.9262924071082391,0.5428173877952087
0.018372774124145508,0.938610662358643,0.9264943457189014,0.5428173877952087
0.01826721429824829,0.9390145395799677,0.9264943457189014,0.5428173877952087
0.01823103427886963,0.9390145395799677,0.9268982229402262,0.5428173877952087
0.01818901300430298,0.9394184168012925,0.9268982229402262,0.5428173877952087
0.0180930495262146,0.9394184168012925,0.9275040387722132,0.5428173877952087
0.017930299043655396,0.9402261712439418,0.9275040387722132,0.5428173877952087
0.017788439989089966,0.9402261712439418,0.9281098546042004,0.5428173877952087
0.017767280340194702,0.9404281098546042,0.9281098546042004,0.5428173877952087
0.017732858657836914,0.9404281098546042,0.9283117932148627,0.5428173877952087
0.01773175597190857,0.9406300484652665,0.9283117932148627,0.5428173877952087
0.01767367124557495,0.9406300484652665,0.9287156704361874,0.5428173877952087
0.017600566148757935,0.941437802907916,0.9287156704361874,0.5428173877952087
0.01753467321395874,0.941437802907916,0.9293214862681745,0.5428173877952087
0.017531633377075195,0.9416397415185783,0.9293214862681745,0.5428173877952087
0.017388641834259033,0.9416397415185783,0.9299273021001615,0.5428173877952087
0.017382800579071045,0.9418416801292407,0.9299273021001615,0.5428173877952087
0.017356514930725098,0.9418416801292407,0.9301292407108239,0.5428173877952087
0.01724100112915039,0.9424474959612278,0.9301292407108239,0.5428173877952087
0.01711440086364746,0.9424474959612278,0.9309369951534734,0.5428173877952087
0.017110735177993774,0.9426494345718901,0.9309369951534734,0.5428173877952087
0.017100661993026733,0.9426494345718901,0.9311389337641357,0.5428173877952087
0.01704305410385132,0.9428513731825525,0.9311389337641357,0.5428173877952087
0.01703721284866333,0.9428513731825525,0.931340872374798,0.5428173877952087
0.01702427864074707,0.9430533117932148,0.931340872374798,0.5428173877952087
0.016967087984085083,0.9430533117932148,0.9315428109854604,0.5428173877952087
0.016931891441345215,0.9432552504038773,0.9315428109854604,0.5428173877952087
0.016926467418670654,0.9432552504038773,0.9317447495961227,0.5428173877952087
0.01690804958343506,0.943659127625202,0.9317447495961227,0.5428173877952087
0.016850441694259644,0.943659127625202,0.9319466882067852,0.5428173877952087
0.01679167151451111,0.9440630048465266,0.9319466882067852,0.5428173877952087
0.016786187887191772,0.9440630048465266,0.9321486268174475,0.5428173877952087
0.016758710145950317,0.9444668820678513,0.9321486268174475,0.5428173877952087
0.01669904589653015,0.9444668820678513,0.9323505654281099,0.5428173877952087
0.016652971506118774,0.9450726978998385,0.9323505654281099,0.5428173877952087
0.016617536544799805,0.9450726978998385,0.9327544426494345,0.5428173877952087
0.016518592834472656,0.9452746365105008,0.9327544426494345,0.5428173877952087
0.016479134559631348,0.9452746365105008,0.9331583198707593,0.5428173877952087
0.01646515727043152,0.9454765751211631,0.9331583198707593,0.5428173877952087
0.016323059797286987,0.9454765751211631,0.9337641357027464,0.5428173877952087
0.016216248273849487,0.9456785137318255,0.9337641357027464,0.5428173877952087
0.016199737787246704,0.9456785137318255,0.9339660743134087,0.5428173877952087
0.01618725061416626,0.9460823909531503,0.9339660743134087,0.5428173877952087
0.016061782836914062,0.9460823909531503,0.9351777059773829,0.5428173877952087
0.016004085540771484,0.9466882067851373,0.9351777059773829,0.5428173877952087
0.01599740982055664,0.9466882067851373,0.9353796445880452,0.5428173877952087
0.015979468822479248,0.9468901453957996,0.9353796445880452,0.5428173877952087
0.015964001417160034,0.9468901453957996,0.93578352180937,0.5428173877952087
0.0159091055393219,0.9472940226171244,0.93578352180937,0.5428173877952087
0.015668123960494995,0.9472940226171244,0.9369951534733441,0.5428173877952087
0.01561582088470459,0.9474959612277868,0.9369951534733441,0.5428173877952087
0.015577256679534912,0.9474959612277868,0.9371970920840065,0.5428173877952087
0.015522599220275879,0.9476978998384491,0.9371970920840065,0.5428173877952087
0.015519052743911743,0.9476978998384491,0.9373990306946688,0.5428173877952087
0.015485644340515137,0.9478998384491115,0.9373990306946688,0.5428173877952087
0.015340417623519897,0.9478998384491115,0.9384087237479806,0.5428173877952087
0.015316307544708252,0.9481017770597738,0.9384087237479806,0.5428173877952087
0.01530715823173523,0.9481017770597738,0.938610662358643,0.5428173877952087
0.015303730964660645,0.9483037156704361,0.938610662358643,0.5428173877952087
0.015279144048690796,0.9483037156704361,0.9388126009693053,0.5428173877952087
0.015199512243270874,0.9487075928917609,0.9388126009693053,0.5428173877952087
0.015159785747528076,0.9487075928917609,0.9390145395799677,0.5428173877952087
0.015151828527450562,0.9489095315024233,0.9390145395799677,0.5428173877952087
0.015142202377319336,0.9489095315024233,0.93921647819063,0.5428173877952087
0.015098333358764648,0.9499192245557351,0.93921647819063,0.5428173877952087
0.015042126178741455,0.9499192245557351,0.9394184168012925,0.5428173877952087
0.015037477016448975,0.9501211631663974,0.9394184168012925,0.5428173877952087
0.015000492334365845,0.9501211631663974,0.9398222940226171,0.5428173877952087
0.014884084463119507,0.9505250403877221,0.9398222940226171,0.5428173877952087
0.0147896409034729,0.9505250403877221,0.9400242326332795,0.5428173877952087
0.01468309760093689,0.9509289176090469,0.9400242326332795,0.5428173877952087
0.0146617591381073,0.9509289176090469,0.9404281098546042,0.5428173877952087
0.014647126197814941,0.9511308562197092,0.9404281098546042,0.5428173877952087
0.014571011066436768,0.9511308562197092,0.9410339256865913,0.5428173877952087
0.01443493366241455,0.9527463651050081,0.9410339256865913,0.5428173877952087
0.014417529106140137,0.9527463651050081,0.9412358642972536,0.5428173877952087
0.01440390944480896,0.9531502423263328,0.9412358642972536,0.5428173877952087
0.01425662636756897,0.9531502423263328,0.9418416801292407,0.5428173877952087
0.014215707778930664,0.9535541195476576,0.9418416801292407,0.5428173877952087
0.014202386140823364,0.9535541195476576,0.942043618739903,0.5428173877952087
0.014195084571838379,0.9539579967689822,0.942043618739903,0.5428173877952087
0.014166265726089478,0.9539579967689822,0.9428513731825525,0.5428173877952087
0.014039367437362671,0.9543618739903069,0.9428513731825525,0.5428173877952087
0.013925433158874512,0.9543618739903069,0.9434571890145396,0.5428173877952087
0.013822078704833984,0.9547657512116317,0.9434571890145396,0.5428173877952087
0.01379019021987915,0.9547657512116317,0.943659127625202,0.5428173877952087
0.013709872961044312,0.9551696284329564,0.943659127625202,0.5428173877952087
0.013705819845199585,0.9551696284329564,0.9440630048465266,0.5428173877952087
0.013573497533798218,0.9555735056542811,0.9440630048465266,0.5428173877952087
0.01349613070487976,0.9555735056542811,0.9446688206785138,0.5428173877952087
0.013403534889221191,0.9563812600969306,0.9446688206785138,0.5428173877952087
0.013227641582489014,0.9563812600969306,0.9456785137318255,0.5428173877952087
0.013170599937438965,0.9565831987075929,0.9456785137318255,0.5428173877952087
0.013092488050460815,0.9565831987075929,0.9460823909531503,0.5428173877952087
0.012918680906295776,0.9569870759289176,0.9460823909531503,0.5428173877952087
0.01287791132926941,0.9569870759289176,0.946486268174475,0.5428173877952087
0.012844681739807129,0.9573909531502424,0.946486268174475,0.5428173877952087
0.012801200151443481,0.9573909531502424,0.9466882067851373,0.5428173877952087
0.012749731540679932,0.9577948303715671,0.9466882067851373,0.5428173877952087
0.012737095355987549,0.9577948303715671,0.9468901453957996,0.5428173877952087
0.012683361768722534,0.9579967689822294,0.9468901453957996,0.5428173877952087
0.012680500745773315,0.9579967689822294,0.947092084006462,0.5428173877952087
0.012679100036621094,0.9581987075928917,0.947092084006462,0.5428173877952087
0.012655854225158691,0.9581987075928917,0.9472940226171244,0.5428173877952087
0.012623012065887451,0.9586025848142165,0.9472940226171244,0.5428173877952087
0.01256781816482544,0.9586025848142165,0.9478998384491115,0.5428173877952087
0.01251751184463501,0.9590064620355412,0.9478998384491115,0.5428173877952087
0.012448102235794067,0.9590064620355412,0.9481017770597738,0.5428173877952087
0.012431353330612183,0.9592084006462036,0.9481017770597738,0.5428173877952087
0.012417614459991455,0.9592084006462036,0.9483037156704361,0.5428173877952087
0.01238986849784851,0.9598142164781907,0.9483037156704361,0.5428173877952087
0.012325823307037354,0.9598142164781907,0.9491114701130856,0.5428173877952087
0.012276887893676758,0.9604200323101777,0.9491114701130856,0.5428173877952087
0.012239605188369751,0.9604200323101777,0.9497172859450727,0.5428173877952087
0.012215226888656616,0.9606219709208401,0.9497172859450727,0.5428173877952087
0.01221388578414917,0.9606219709208401,0.9499192245557351,0.5428173877952087
0.01219359040260315,0.9610258481421647,0.9499192245557351,0.5428173877952087
0.012188345193862915,0.9610258481421647,0.9501211631663974,0.5428173877952087
0.011996090412139893,0.9620355411954766,0.9501211631663974,0.5428173877952087
0.01197710633277893,0.9620355411954766,0.9503231017770598,0.5428173877952087
0.011829644441604614,0.9630452342487884,0.9503231017770598,0.5428173877952087
0.011754602193832397,0.9630452342487884,0.9505250403877221,0.5428173877952087
0.011728078126907349,0.9634491114701131,0.9505250403877221,0.5428173877952087
0.01171836256980896,0.9634491114701131,0.9507269789983845,0.5428173877952087
0.011712580919265747,0.9636510500807755,0.9507269789983845,0.5428173877952087
0.011662542819976807,0.9636510500807755,0.9511308562197092,0.5428173877952087
0.0116557776927948,0.9638529886914378,0.9511308562197092,0.5428173877952087
0.011631518602371216,0.9638529886914378,0.9513327948303716,0.5428173877952087
0.01160508394241333,0.9640549273021002,0.9513327948303716,0.5428173877952087
0.01157495379447937,0.9640549273021002,0.9515347334410339,0.5428173877952087
0.011518865823745728,0.9642568659127625,0.9515347334410339,0.5428173877952087
0.011446624994277954,0.9642568659127625,0.9517366720516963,0.5428173877952087
0.011437803506851196,0.9644588045234249,0.9517366720516963,0.5428173877952087
0.011340558528900146,0.9644588045234249,0.9519386106623586,0.5428173877952087
0.01131141185760498,0.9648626817447497,0.9519386106623586,0.5428173877952087
0.011279881000518799,0.9648626817447497,0.9523424878836834,0.5428173877952087
0.011239379644393921,0.965064620355412,0.9523424878836834,0.5428173877952087
0.01123538613319397,0.965064620355412,0.9525444264943457,0.5428173877952087
0.011223196983337402,0.9652665589660743,0.9525444264943457,0.5428173877952087
0.011208772659301758,0.9652665589660743,0.9529483037156704,0.5428173877952087
0.011154115200042725,0.965670436187399,0.9529483037156704,0.5428173877952087
0.011070281267166138,0.965670436187399,0.9531502423263328,0.5428173877952087
0.011019885540008545,0.9660743134087237,0.9531502423263328,0.5428173877952087
0.010908186435699463,0.9660743134087237,0.9535541195476576,0.5428173877952087
0.010867416858673096,0.9664781906300485,0.9535541195476576,0.5428173877952087
0.01084756851196289,0.9664781906300485,0.9537560581583199,0.5428173877952087
0.010841906070709229,0.9666801292407108,0.9537560581583199,0.5428173877952087
0.010833770036697388,0.9666801292407108,0.9539579967689822,0.5428173877952087
0.01083269715309143,0.9668820678513732,0.9539579967689822,0.5428173877952087
0.010761469602584839,0.9668820678513732,0.9541599353796446,0.5428173877952087
0.010619670152664185,0.9676898222940227,0.9541599353796446,0.5428173877952087
0.010562688112258911,0.9676898222940227,0.9545638126009693,0.5428173877952087
0.010557442903518677,0.967891760904685,0.9545638126009693,0.5428173877952087
0.010542124509811401,0.967891760904685,0.9549676898222941,0.5428173877952087
0.01041516661643982,0.9686995153473344,0.9549676898222941,0.5428173877952087
0.010392636060714722,0.9686995153473344,0.9551696284329564,0.5428173877952087
0.010377734899520874,0.9689014539579968,0.9551696284329564,0.5428173877952087
0.010285377502441406,0.9689014539579968,0.9553715670436187,0.5428173877952087
0.010197103023529053,0.9693053311793215,0.9553715670436187,0.5428173877952087
0.010021030902862549,0.9693053311793215,0.9561793214862682,0.5428173877952087
0.00997278094291687,0.9695072697899838,0.9561793214862682,0.5428173877952087
0.009949296712875366,0.9695072697899838,0.9565831987075929,0.5428173877952087
0.009916067123413086,0.9697092084006462,0.9565831987075929,0.5428173877952087
0.009764045476913452,0.9697092084006462,0.9581987075928917,0.5428173877952087
0.00967434048652649,0.970113085621971,0.9581987075928917,0.5428173877952087
0.009659767150878906,0.970113085621971,0.9588045234248789,0.5428173877952087
0.009643793106079102,0.9703150242326333,0.9588045234248789,0.5428173877952087
0.009517937898635864,0.9703150242326333,0.9594103392568659,0.5428173877952087
0.00950688123703003,0.9705169628432956,0.9594103392568659,0.5428173877952087
0.0093955397605896,0.9705169628432956,0.9596122778675282,0.5428173877952087
0.009338319301605225,0.970718901453958,0.9596122778675282,0.5428173877952087
0.009227097034454346,0.970718901453958,0.960016155088853,0.5428173877952087
0.009191930294036865,0.9709208400646203,0.960016155088853,0.5428173877952087
0.009121239185333252,0.9709208400646203,0.9606219709208401,0.5428173877952087
0.009056836366653442,0.971324717285945,0.9606219709208401,0.5428173877952087
0.008976399898529053,0.971324717285945,0.9610258481421647,0.5428173877952087
0.008955985307693481,0.9715266558966075,0.9610258481421647,0.5428173877952087
0.00892612338066101,0.9715266558966075,0.9612277867528272,0.5428173877952087
0.008908063173294067,0.9717285945072698,0.9612277867528272,0.5428173877952087
0.00870618224143982,0.9717285945072698,0.962843295638126,0.5428173877952087
0.008632004261016846,0.9725363489499192,0.962843295638126,0.5428173877952087
0.008538484573364258,0.9725363489499192,0.9634491114701131,0.5428173877952087
0.00852346420288086,0.9727382875605816,0.9634491114701131,0.5428173877952087
0.008512884378433228,0.9727382875605816,0.9638529886914378,0.5428173877952087
0.008156657218933105,0.9741518578352181,0.9638529886914378,0.5428173877952087
0.008154213428497314,0.9741518578352181,0.9640549273021002,0.5428173877952087
0.008146405220031738,0.9743537964458805,0.9640549273021002,0.5428173877952087
0.007910221815109253,0.9743537964458805,0.9658723747980614,0.5428173877952087
0.007870912551879883,0.9747576736672051,0.9658723747980614,0.5428173877952087
0.007822006940841675,0.9747576736672051,0.9662762520193862,0.5428173877952087
0.007720768451690674,0.9753634894991923,0.9662762520193862,0.5428173877952087
0.007627278566360474,0.9753634894991923,0.9668820678513732,0.5428173877952087
0.007611662149429321,0.9755654281098546,0.9668820678513732,0.5428173877952087
0.007603257894515991,0.9755654281098546,0.9670840064620355,0.5428173877952087
0.00757935643196106,0.975767366720517,0.9670840064620355,0.5428173877952087
0.007560014724731445,0.975767366720517,0.9672859450726979,0.5428173877952087
0.007550865411758423,0.9759693053311793,0.9672859450726979,0.5428173877952087
0.007428467273712158,0.9759693053311793,0.9682956381260097,0.5428173877952087
0.007305175065994263,0.9765751211631664,0.9682956381260097,0.5428173877952087
0.007302582263946533,0.9765751211631664,0.968497576736672,0.5428173877952087
0.007249712944030762,0.9767770597738288,0.968497576736672,0.5428173877952087
0.007171630859375,0.9767770597738288,0.9693053311793215,0.5428173877952087
0.007141977548599243,0.9769789983844911,0.9693053311793215,0.5428173877952087
0.007003068923950195,0.9769789983844911,0.970113085621971,0.5428173877952087
0.006986498832702637,0.9773828756058158,0.970113085621971,0.5428173877952087
0.006906658411026001,0.9773828756058158,0.9711227786752827,0.5428173877952087
0.006843447685241699,0.9777867528271406,0.9711227786752827,0.5428173877952087
0.006808966398239136,0.9777867528271406,0.971324717285945,0.5428173877952087
0.006807506084442139,0.9779886914378029,0.971324717285945,0.5428173877952087
0.006732642650604248,0.9779886914378029,0.9715266558966075,0.5428173877952087
0.0067064762115478516,0.97859450726979,0.9715266558966075,0.5428173877952087
0.006681889295578003,0.97859450726979,0.9719305331179321,0.5428173877952087
0.0066366493701934814,0.9787964458804523,0.9719305331179321,0.5428173877952087
0.006470054388046265,0.9787964458804523,0.9727382875605816,0.5428173877952087
0.006352066993713379,0.9792003231017771,0.9727382875605816,0.5428173877952087
0.006322324275970459,0.9792003231017771,0.9733441033925686,0.5428173877952087
0.006311982870101929,0.9794022617124394,0.9733441033925686,0.5428173877952087
0.006159454584121704,0.9794022617124394,0.9741518578352181,0.5428173877952087
0.0060825347900390625,0.9798061389337641,0.9741518578352181,0.5428173877952087
0.006079494953155518,0.9798061389337641,0.9743537964458805,0.5428173877952087
0.006063014268875122,0.9802100161550888,0.9743537964458805,0.5428173877952087
0.005903184413909912,0.9802100161550888,0.9755654281098546,0.5428173877952087
0.005877137184143066,0.9804119547657512,0.9755654281098546,0.5428173877952087
0.005854904651641846,0.9804119547657512,0.975767366720517,0.5428173877952087
0.005846470594406128,0.9806138933764136,0.975767366720517,0.5428173877952087
0.0057814717292785645,0.9806138933764136,0.9759693053311793,0.5428173877952087
0.005778580904006958,0.9808158319870759,0.9759693053311793,0.5428173877952087
0.0056938230991363525,0.9808158319870759,0.9761712439418416,0.5428173877952087
0.005678504705429077,0.9810177705977383,0.9761712439418416,0.5428173877952087
0.005670517683029175,0.9810177705977383,0.976373182552504,0.5428173877952087
0.005602657794952393,0.9818255250403877,0.976373182552504,0.5428173877952087
0.0055983662605285645,0.9818255250403877,0.9765751211631664,0.5428173877952087
0.005469143390655518,0.9822294022617124,0.9765751211631664,0.5428173877952087
0.005442887544631958,0.9822294022617124,0.9769789983844911,0.5428173877952087
0.005424380302429199,0.9824313408723748,0.9769789983844911,0.5428173877952087
0.0054125189781188965,0.9824313408723748,0.9773828756058158,0.5428173877952087
0.005391329526901245,0.9826332794830371,0.9773828756058158,0.5428173877952087
0.005379229784011841,0.9826332794830371,0.9775848142164781,0.5428173877952087
0.005350887775421143,0.9830371567043619,0.9775848142164781,0.5428173877952087
0.005346775054931641,0.9830371567043619,0.9777867528271406,0.5428173877952087
0.00531962513923645,0.9832390953150242,0.9777867528271406,0.5428173877952087
0.0053136348724365234,0.9832390953150242,0.9779886914378029,0.5428173877952087
0.0052603185176849365,0.9838449111470113,0.9779886914378029,0.5428173877952087
0.00514337420463562,0.9838449111470113,0.97859450726979,0.5428173877952087
0.005108296871185303,0.9840468497576736,0.97859450726979,0.5428173877952087
0.004996746778488159,0.9840468497576736,0.9792003231017771,0.5428173877952087
0.004912376403808594,0.9844507269789984,0.9792003231017771,0.5428173877952087
0.004906743764877319,0.9844507269789984,0.9794022617124394,0.5428173877952087
0.00469246506690979,0.9856623586429726,0.9794022617124394,0.5428173877952087
0.004678785800933838,0.9856623586429726,0.9798061389337641,0.5428173877952087
0.004678010940551758,0.9858642972536349,0.9798061389337641,0.5428173877952087
0.004645556211471558,0.9858642972536349,0.9800080775444265,0.5428173877952087
0.00460091233253479,0.9862681744749596,0.9800080775444265,0.5428173877952087
0.004540771245956421,0.9862681744749596,0.9806138933764136,0.5428173877952087
0.004477858543395996,0.9864701130856219,0.9806138933764136,0.5428173877952087
0.004425644874572754,0.9864701130856219,0.9810177705977383,0.5428173877952087
0.004405945539474487,0.9866720516962844,0.9810177705977383,0.5428173877952087
0.00440371036529541,0.9866720516962844,0.9812197092084006,0.5428173877952087
0.004354804754257202,0.9870759289176091,0.9812197092084006,0.5428173877952087
0.004339098930358887,0.9870759289176091,0.9816235864297254,0.5428173877952087
0.0042874813079833984,0.9872778675282714,0.9816235864297254,0.5428173877952087
0.0041582584381103516,0.9872778675282714,0.9828352180936996,0.5428173877952087
0.004152178764343262,0.9874798061389337,0.9828352180936996,0.5428173877952087
0.004143506288528442,0.9874798061389337,0.9832390953150242,0.5428173877952087
0.004112809896469116,0.9876817447495961,0.9832390953150242,0.5428173877952087
0.004091978073120117,0.9876817447495961,0.9834410339256866,0.5428173877952087
0.003983408212661743,0.9878836833602584,0.9834410339256866,0.5428173877952087
0.003949791193008423,0.9878836833602584,0.9846526655896607,0.5428173877952087
0.003948628902435303,0.9880856219709209,0.9846526655896607,0.5428173877952087
0.003916621208190918,0.9880856219709209,0.9850565428109854,0.5428173877952087
0.003867924213409424,0.9882875605815832,0.9850565428109854,0.5428173877952087
0.003850579261779785,0.9882875605815832,0.9852584814216478,0.5428173877952087
0.0038504302501678467,0.9884894991922456,0.9852584814216478,0.5428173877952087
0.003777801990509033,0.9884894991922456,0.9858642972536349,0.5428173877952087
0.003689885139465332,0.9888933764135702,0.9858642972536349,0.5428173877952087
0.003657400608062744,0.9888933764135702,0.9862681744749596,0.5428173877952087
0.003606081008911133,0.9897011308562197,0.9862681744749596,0.5428173877952087
0.00353124737739563,0.9897011308562197,0.9864701130856219,0.5428173877952087
0.003425776958465576,0.9905088852988692,0.9864701130856219,0.5428173877952087
0.0033922791481018066,0.9905088852988692,0.9866720516962844,0.5428173877952087
0.003323763608932495,0.9907108239095315,0.9866720516962844,0.5428173877952087
0.003208249807357788,0.9907108239095315,0.9868739903069467,0.5428173877952087
0.003107994794845581,0.9911147011308562,0.9868739903069467,0.5428173877952087
0.003085196018218994,0.9911147011308562,0.9872778675282714,0.5428173877952087
0.0030149519443511963,0.9915185783521809,0.9872778675282714,0.5428173877952087
0.0029122233390808105,0.9915185783521809,0.9878836833602584,0.5428173877952087
0.0028865039348602295,0.9917205169628432,0.9878836833602584,0.5428173877952087
0.00287589430809021,0.9917205169628432,0.9880856219709209,0.5428173877952087
0.002868175506591797,0.9919224555735057,0.9880856219709209,0.5428173877952087
0.0027714967727661133,0.9919224555735057,0.9884894991922456,0.5428173877952087
0.002738088369369507,0.9923263327948304,0.9884894991922456,0.5428173877952087
0.00265386700630188,0.9923263327948304,0.9888933764135702,0.5428173877952087
0.0025821328163146973,0.9931340872374798,0.9888933764135702,0.5428173877952087
0.002426445484161377,0.9931340872374798,0.9899030694668821,0.5428173877952087
0.0023359954357147217,0.9933360258481422,0.9899030694668821,0.5428173877952087
0.0021247267723083496,0.9933360258481422,0.9909127625201939,0.5428173877952087
0.002024829387664795,0.9935379644588045,0.9909127625201939,0.5428173877952087
0.0020196735858917236,0.9935379644588045,0.9911147011308562,0.5428173877952087
0.0020016729831695557,0.9937399030694669,0.9911147011308562,0.5428173877952087
0.001898050308227539,0.9937399030694669,0.9913166397415186,0.5428173877952087
0.0017671287059783936,0.9939418416801292,0.9913166397415186,0.5428173877952087
0.0017446279525756836,0.9939418416801292,0.9917205169628432,0.5428173877952087
0.001744598150253296,0.9941437802907916,0.9917205169628432,0.5428173877952087
0.0016830265522003174,0.9941437802907916,0.992124394184168,0.5428173877952087
0.0016318261623382568,0.994345718901454,0.992124394184168,0.5428173877952087
0.0015735924243927002,0.994345718901454,0.9925282714054927,0.5428173877952087
0.0015653669834136963,0.9945476575121163,0.9925282714054927,0.5428173877952087
0.0015348494052886963,0.9945476575121163,0.9929321486268174,0.5428173877952087
0.001386195421218872,0.994951534733441,0.9929321486268174,0.5428173877952087
0.0013277530670166016,0.994951534733441,0.9933360258481422,0.5428173877952087
0.0012590885162353516,0.9951534733441034,0.9933360258481422,0.5428173877952087
0.0011679530143737793,0.9951534733441034,0.9937399030694669,0.5428173877952087
0.0011297762393951416,0.9953554119547657,0.9937399030694669,0.5428173877952087
0.0010724067687988281,0.9953554119547657,0.994345718901454,0.5428173877952087
0.0010635554790496826,0.9955573505654282,0.994345718901454,0.5428173877952087
0.001050025224685669,0.9955573505654282,0.9945476575121163,0.5428173877952087
0.0010475218296051025,0.9957592891760905,0.9945476575121163,0.5428173877952087
0.0009959936141967773,0.9957592891760905,0.994951534733441,0.5428173877952087
0.0009677708148956299,0.9959612277867528,0.994951534733441,0.5428173877952087
0.0009519457817077637,0.9959612277867528,0.9951534733441034,0.5428173877952087
0.0009268820285797119,0.9963651050080775,0.9951534733441034,0.5428173877952087
0.0009233355522155762,0.9963651050080775,0.9953554119547657,0.5428173877952087
0.0009216368198394775,0.9965670436187399,0.9953554119547657,0.5428173877952087
0.0009146928787231445,0.9965670436187399,0.9955573505654282,0.5428173877952087
0.0008353888988494873,0.9969709208400647,0.9955573505654282,0.5428173877952087
0.0007993578910827637,0.9969709208400647,0.9961631663974152,0.5428173877952087
0.0007565319538116455,0.9975767366720517,0.9961631663974152,0.5428173877952087
0.0007089674472808838,0.9975767366720517,0.9965670436187399,0.5428173877952087
0.0006754696369171143,0.9979806138933764,0.9965670436187399,0.5428173877952087
0.0006517171859741211,0.9979806138933764,0.9969709208400647,0.5428173877952087
0.0006422996520996094,0.9981825525040388,0.9969709208400647,0.5428173877952087
0.0005414187908172607,0.9981825525040388,0.9981825525040388,0.5428173877952087
0.0005329251289367676,0.9983844911147012,0.9981825525040388,0.5428173877952087
0.0005100667476654053,0.9983844911147012,0.9983844911147012,0.5428173877952087
0.0003739893436431885,0.9987883683360258,0.9983844911147012,0.5428173877952087
0.00030663609504699707,0.9987883683360258,0.9987883683360258,0.5428173877952087
0.00026345252990722656,0.9991922455573505,0.9987883683360258,0.5428173877952087
0.0002383887767791748,0.9991922455573505,0.999394184168013,0.5428173877952087
0.00012150406837463379,0.9995961227786753,0.999394184168013,0.5428173877952087
0.00011050701141357422,0.9995961227786753,0.9995961227786753,0.5428173877952087
8.985400199890137e-05,0.9997980613893377,0.9995961227786753,0.5428173877952087
5.003809928894043e-05,0.9997980613893377,0.9997980613893377,0.5428173877952087
4.696846008300781e-05,1.0,0.9997980613893377,0.5428173877952087
6.586313247680664e-06,1.0,1.0,0.5428173877952087


==> figures/data/vanishing/nonlinear_eps0_5_roc_data.csv <==
threshold,TPR,FPR,AUROC
inf,0.0,0.0,0.6354955064581207
1.937006950378418,0.00020193861066235866,0.0,0.6354955064581207
1.5581128597259521,0.0020193861066235864,0.0,0.6354955064581207
1.5337672233581543,0.0020193861066235864,0.0006058158319870759,0.6354955064581207
1.4554567337036133,0.0024232633279483036,0.0006058158319870759,0.6354955064581207
1.4519720077514648,0.0024232633279483036,0.0008077544426494346,0.6354955064581207
1.424917221069336,0.002827140549273021,0.0008077544426494346,0.6354955064581207
1.4248442649841309,0.002827140549273021,0.0010096930533117932,0.6354955064581207
1.4148533344268799,0.0030290791599353797,0.0010096930533117932,0.6354955064581207
1.3459572792053223,0.0030290791599353797,0.0016155088852988692,0.6354955064581207
1.3300824165344238,0.0032310177705977385,0.0016155088852988692,0.6354955064581207
1.3266525268554688,0.0032310177705977385,0.0018174474959612278,0.6354955064581207
1.3149693012237549,0.003432956381260097,0.0018174474959612278,0.6354955064581207
1.2896819114685059,0.003432956381260097,0.0022213247172859453,0.6354955064581207
1.2816781997680664,0.003836833602584814,0.0022213247172859453,0.6354955064581207
1.2298133373260498,0.003836833602584814,0.0026252019386106625,0.6354955064581207
1.1967523097991943,0.0044426494345718905,0.0026252019386106625,0.6354955064581207
1.1892857551574707,0.0044426494345718905,0.002827140549273021,0.6354955064581207
1.1640522480010986,0.005250403877221325,0.002827140549273021,0.6354955064581207
1.153331995010376,0.005250403877221325,0.0030290791599353797,0.6354955064581207
1.0971055030822754,0.006865912762520194,0.0030290791599353797,0.6354955064581207
1.0643372535705566,0.006865912762520194,0.004038772213247173,0.6354955064581207
1.0381805896759033,0.007269789983844911,0.004038772213247173,0.6354955064581207
1.0096724033355713,0.007269789983844911,0.004240710823909532,0.6354955064581207
0.9942960143089294,0.008077544426494346,0.004240710823909532,0.6354955064581207
0.9734790921211243,0.008077544426494346,0.004846526655896607,0.6354955064581207
0.9705672860145569,0.008279483037156704,0.004846526655896607,0.6354955064581207
0.9683875441551208,0.008279483037156704,0.005048465266558966,0.6354955064581207
0.9671265482902527,0.008481421647819063,0.005048465266558966,0.6354955064581207
0.9643459916114807,0.008481421647819063,0.005250403877221325,0.6354955064581207
0.9613781571388245,0.008683360258481421,0.005250403877221325,0.6354955064581207
0.9562047123908997,0.008683360258481421,0.0058562197092084005,0.6354955064581207
0.9528080821037292,0.008885298869143781,0.0058562197092084005,0.6354955064581207
0.9519605040550232,0.008885298869143781,0.006058158319870759,0.6354955064581207
0.9383665919303894,0.009289176090468497,0.006058158319870759,0.6354955064581207
0.9351878762245178,0.009289176090468497,0.006260096930533118,0.6354955064581207
0.9266285300254822,0.009491114701130857,0.006260096930533118,0.6354955064581207
0.9196974635124207,0.009491114701130857,0.006663974151857835,0.6354955064581207
0.9183470606803894,0.009693053311793215,0.006663974151857835,0.6354955064581207
0.9036048054695129,0.009693053311793215,0.0070678513731825526,0.6354955064581207
0.8948997855186462,0.010096930533117932,0.0070678513731825526,0.6354955064581207
0.892210066318512,0.010096930533117932,0.007673667205169628,0.6354955064581207
0.8849388957023621,0.010904684975767368,0.007673667205169628,0.6354955064581207
0.883053719997406,0.010904684975767368,0.007875605815831988,0.6354955064581207
0.8698412775993347,0.011510500807754443,0.007875605815831988,0.6354955064581207
0.8643065094947815,0.011510500807754443,0.008077544426494346,0.6354955064581207
0.8603995442390442,0.01191437802907916,0.008077544426494346,0.6354955064581207
0.8590535521507263,0.01191437802907916,0.008279483037156704,0.6354955064581207
0.8522372841835022,0.012318255250403877,0.008279483037156704,0.6354955064581207
0.8514755368232727,0.012318255250403877,0.008481421647819063,0.6354955064581207
0.84834223985672,0.012520193861066236,0.008481421647819063,0.6354955064581207
0.8405910134315491,0.012520193861066236,0.008683360258481421,0.6354955064581207
0.8376272320747375,0.012924071082390954,0.008683360258481421,0.6354955064581207
0.8285179734230042,0.012924071082390954,0.008885298869143781,0.6354955064581207
0.8158103823661804,0.014337641357027463,0.008885298869143781,0.6354955064581207
0.8142004609107971,0.014337641357027463,0.009087237479806139,0.6354955064581207
0.8029080033302307,0.01474151857835218,0.009087237479806139,0.6354955064581207
0.7991785407066345,0.01474151857835218,0.009289176090468497,0.6354955064581207
0.7981691956520081,0.01494345718901454,0.009289176090468497,0.6354955064581207
0.7909496426582336,0.01494345718901454,0.009894991922455574,0.6354955064581207
0.7886818051338196,0.015145395799676898,0.009894991922455574,0.6354955064581207
0.786848247051239,0.015145395799676898,0.010096930533117932,0.6354955064581207
0.7851378321647644,0.015347334410339256,0.010096930533117932,0.6354955064581207
0.782724916934967,0.015347334410339256,0.01029886914378029,0.6354955064581207
0.7808979153633118,0.015549273021001616,0.01029886914378029,0.6354955064581207
0.7806794047355652,0.015549273021001616,0.01050080775444265,0.6354955064581207
0.7801662087440491,0.015953150242326332,0.01050080775444265,0.6354955064581207
0.7797284722328186,0.015953150242326332,0.010702746365105008,0.6354955064581207
0.7752532362937927,0.01615508885298869,0.010702746365105008,0.6354955064581207
0.7742688059806824,0.01615508885298869,0.010904684975767368,0.6354955064581207
0.7713702321052551,0.01635702746365105,0.010904684975767368,0.6354955064581207
0.7697332501411438,0.01635702746365105,0.011308562197092083,0.6354955064581207
0.7663577198982239,0.016558966074313407,0.011308562197092083,0.6354955064581207
0.7571094632148743,0.016558966074313407,0.01191437802907916,0.6354955064581207
0.7546337246894836,0.016760904684975767,0.01191437802907916,0.6354955064581207
0.7508212924003601,0.016760904684975767,0.012722132471728594,0.6354955064581207
0.7472062706947327,0.016962843295638127,0.012722132471728594,0.6354955064581207
0.7446481585502625,0.016962843295638127,0.01352988691437803,0.6354955064581207
0.7386353611946106,0.017164781906300483,0.01352988691437803,0.6354955064581207
0.736433207988739,0.017164781906300483,0.013731825525040387,0.6354955064581207
0.7360430359840393,0.017366720516962843,0.013731825525040387,0.6354955064581207
0.7348852753639221,0.017366720516962843,0.013933764135702747,0.6354955064581207
0.7315593361854553,0.017770597738287562,0.013933764135702747,0.6354955064581207
0.7197906374931335,0.017770597738287562,0.01474151857835218,0.6354955064581207
0.718625009059906,0.01797253634894992,0.01474151857835218,0.6354955064581207
0.7091533541679382,0.01797253634894992,0.01615508885298869,0.6354955064581207
0.7060132622718811,0.018578352180936994,0.01615508885298869,0.6354955064581207
0.7047242522239685,0.018578352180936994,0.016558966074313407,0.6354955064581207
0.7033811211585999,0.018780290791599354,0.016558966074313407,0.6354955064581207
0.6997258067131042,0.018780290791599354,0.016962843295638127,0.6354955064581207
0.6956331133842468,0.01918416801292407,0.016962843295638127,0.6354955064581207
0.6871736645698547,0.01918416801292407,0.017770597738287562,0.6354955064581207
0.6856498122215271,0.01938610662358643,0.017770597738287562,0.6354955064581207
0.6837347149848938,0.01938610662358643,0.018376413570274638,0.6354955064581207
0.6833916306495667,0.01958804523424879,0.018376413570274638,0.6354955064581207
0.680863082408905,0.01958804523424879,0.018780290791599354,0.6354955064581207
0.6798318028450012,0.020193861066235864,0.018780290791599354,0.6354955064581207
0.6793567538261414,0.020193861066235864,0.018982229402261713,0.6354955064581207
0.6788480877876282,0.020395799676898224,0.018982229402261713,0.6354955064581207
0.6770535111427307,0.020395799676898224,0.01938610662358643,0.6354955064581207
0.6743711829185486,0.02059773828756058,0.01938610662358643,0.6354955064581207
0.6714246869087219,0.02059773828756058,0.01978998384491115,0.6354955064581207
0.6712879538536072,0.02079967689822294,0.01978998384491115,0.6354955064581207
0.6697728037834167,0.02079967689822294,0.020193861066235864,0.6354955064581207
0.6682538390159607,0.0210016155088853,0.020193861066235864,0.6354955064581207
0.6628841757774353,0.0210016155088853,0.02079967689822294,0.6354955064581207
0.6626831889152527,0.021203554119547656,0.02079967689822294,0.6354955064581207
0.6590673327445984,0.021203554119547656,0.021405492730210016,0.6354955064581207
0.6575197577476501,0.021405492730210016,0.021405492730210016,0.6354955064581207
0.6550500988960266,0.021405492730210016,0.021809369951534735,0.6354955064581207
0.654928982257843,0.021607431340872375,0.021809369951534735,0.6354955064581207
0.6495549082756042,0.021607431340872375,0.02221324717285945,0.6354955064581207
0.6489899754524231,0.021809369951534735,0.02221324717285945,0.6354955064581207
0.6442176103591919,0.021809369951534735,0.023222940226171242,0.6354955064581207
0.643660843372345,0.02201130856219709,0.023222940226171242,0.6354955064581207
0.6378852725028992,0.02201130856219709,0.024232633279483037,0.6354955064581207
0.6370545029640198,0.02221324717285945,0.024232633279483037,0.6354955064581207
0.6321147084236145,0.02221324717285945,0.025848142164781908,0.6354955064581207
0.630767285823822,0.022617124394184167,0.025848142164781908,0.6354955064581207
0.6272913813591003,0.022617124394184167,0.0268578352180937,0.6354955064581207
0.6251399517059326,0.022819063004846526,0.0268578352180937,0.6354955064581207
0.6238212585449219,0.022819063004846526,0.027261712439418415,0.6354955064581207
0.6212742328643799,0.023424878836833602,0.027261712439418415,0.6354955064581207
0.6209919452667236,0.023424878836833602,0.027463651050080775,0.6354955064581207
0.6204932332038879,0.023626817447495962,0.027463651050080775,0.6354955064581207
0.6182380318641663,0.023626817447495962,0.027665589660743135,0.6354955064581207
0.6181496381759644,0.02382875605815832,0.027665589660743135,0.6354955064581207
0.6161693334579468,0.02382875605815832,0.02827140549273021,0.6354955064581207
0.6150182485580444,0.024030694668820678,0.02827140549273021,0.6354955064581207
0.6099504232406616,0.024030694668820678,0.028675282714054926,0.6354955064581207
0.6093936562538147,0.024232633279483037,0.028675282714054926,0.6354955064581207
0.6081467866897583,0.024232633279483037,0.029079159935379646,0.6354955064581207
0.6075441241264343,0.024434571890145397,0.029079159935379646,0.6354955064581207
0.6053534746170044,0.024434571890145397,0.02988691437802908,0.6354955064581207
0.6044113039970398,0.024838449111470113,0.02988691437802908,0.6354955064581207
0.6042336821556091,0.024838449111470113,0.030088852988691437,0.6354955064581207
0.603393018245697,0.025040387722132473,0.030088852988691437,0.6354955064581207
0.5974332690238953,0.025040387722132473,0.03130048465266559,0.6354955064581207
0.5972325205802917,0.02524232633279483,0.03130048465266559,0.6354955064581207
0.5968172550201416,0.02524232633279483,0.031704361873990304,0.6354955064581207
0.5953323841094971,0.02544426494345719,0.031704361873990304,0.6354955064581207
0.5943220257759094,0.02544426494345719,0.031906300484652664,0.6354955064581207
0.593248188495636,0.025646203554119548,0.031906300484652664,0.6354955064581207
0.5706551671028137,0.025646203554119548,0.036147011308562196,0.6354955064581207
0.5702952742576599,0.025848142164781908,0.036147011308562196,0.6354955064581207
0.5648393630981445,0.025848142164781908,0.036954765751211635,0.6354955064581207
0.5622478723526001,0.026453957996768983,0.036954765751211635,0.6354955064581207
0.5621448159217834,0.026453957996768983,0.03715670436187399,0.6354955064581207
0.5612508058547974,0.0268578352180937,0.03715670436187399,0.6354955064581207
0.5599509477615356,0.0268578352180937,0.03735864297253635,0.6354955064581207
0.557182788848877,0.02705977382875606,0.03735864297253635,0.6354955064581207
0.5567822456359863,0.02705977382875606,0.03776252019386107,0.6354955064581207
0.5566197037696838,0.027261712439418415,0.03776252019386107,0.6354955064581207
0.5566185116767883,0.027261712439418415,0.03796445880452343,0.6354955064581207
0.5554643869400024,0.027463651050080775,0.03796445880452343,0.6354955064581207
0.554701566696167,0.027463651050080775,0.0385702746365105,0.6354955064581207
0.5530548095703125,0.027867528271405494,0.0385702746365105,0.6354955064581207
0.5516598224639893,0.027867528271405494,0.03897415185783522,0.6354955064581207
0.5514557957649231,0.02827140549273021,0.03897415185783522,0.6354955064581207
0.5507872104644775,0.02827140549273021,0.03917609046849758,0.6354955064581207
0.5497084259986877,0.028675282714054926,0.03917609046849758,0.6354955064581207
0.5451576709747314,0.028675282714054926,0.04058966074313409,0.6354955064581207
0.5431978106498718,0.028877221324717286,0.04058966074313409,0.6354955064581207
0.5416279435157776,0.028877221324717286,0.04139741518578352,0.6354955064581207
0.5407007336616516,0.029079159935379646,0.04139741518578352,0.6354955064581207
0.5394009947776794,0.029079159935379646,0.04159935379644588,0.6354955064581207
0.5384665131568909,0.029281098546042002,0.04159935379644588,0.6354955064581207
0.5360038876533508,0.029281098546042002,0.04301292407108239,0.6354955064581207
0.5358611941337585,0.02968497576736672,0.04301292407108239,0.6354955064581207
0.5356924533843994,0.02968497576736672,0.04341680129240711,0.6354955064581207
0.5349470376968384,0.02988691437802908,0.04341680129240711,0.6354955064581207
0.5324767231941223,0.02988691437802908,0.04483037156704362,0.6354955064581207
0.531817615032196,0.030088852988691437,0.04483037156704362,0.6354955064581207
0.5277090072631836,0.030088852988691437,0.046849757673667204,0.6354955064581207
0.52724289894104,0.030290791599353797,0.046849757673667204,0.6354955064581207
0.5252155065536499,0.030290791599353797,0.04765751211631664,0.6354955064581207
0.5248561501502991,0.030492730210016156,0.04765751211631664,0.6354955064581207
0.522469699382782,0.030492730210016156,0.047859450726978996,0.6354955064581207
0.5218764543533325,0.030694668820678513,0.047859450726978996,0.6354955064581207
0.51857990026474,0.030694668820678513,0.048667205169628434,0.6354955064581207
0.5153634548187256,0.03130048465266559,0.048667205169628434,0.6354955064581207
0.5125225186347961,0.03130048465266559,0.050282714054927305,0.6354955064581207
0.5121943354606628,0.03150242326332795,0.050282714054927305,0.6354955064581207
0.5016242265701294,0.03150242326332795,0.05351373182552504,0.6354955064581207
0.49990642070770264,0.031906300484652664,0.05351373182552504,0.6354955064581207
0.49874621629714966,0.031906300484652664,0.05452342487883683,0.6354955064581207
0.4983827471733093,0.03210823909531502,0.05452342487883683,0.6354955064581207
0.4949731230735779,0.03210823909531502,0.0561389337641357,0.6354955064581207
0.4943576455116272,0.03231017770597738,0.0561389337641357,0.6354955064581207
0.4932405948638916,0.03231017770597738,0.05634087237479806,0.6354955064581207
0.4927970767021179,0.03251211631663974,0.05634087237479806,0.6354955064581207
0.4888291358947754,0.03251211631663974,0.05735056542810985,0.6354955064581207
0.4883042573928833,0.0327140549273021,0.05735056542810985,0.6354955064581207
0.48682528734207153,0.0327140549273021,0.05795638126009693,0.6354955064581207
0.4859204888343811,0.03291599353796446,0.05795638126009693,0.6354955064581207
0.4795059561729431,0.03291599353796446,0.059975767366720514,0.6354955064581207
0.4783892035484314,0.033117932148626815,0.059975767366720514,0.6354955064581207
0.47732770442962646,0.033117932148626815,0.06078352180936995,0.6354955064581207
0.4770471453666687,0.033319870759289175,0.06078352180936995,0.6354955064581207
0.4733494520187378,0.033319870759289175,0.061793214862681745,0.6354955064581207
0.47303152084350586,0.033521809369951534,0.061793214862681745,0.6354955064581207
0.4727928638458252,0.033521809369951534,0.061995153473344104,0.6354955064581207
0.4707954525947571,0.033925686591276254,0.061995153473344104,0.6354955064581207
0.46847015619277954,0.033925686591276254,0.0630048465266559,0.6354955064581207
0.4684373140335083,0.03412762520193861,0.0630048465266559,0.6354955064581207
0.4667368531227112,0.03412762520193861,0.06361066235864297,0.6354955064581207
0.4662516713142395,0.034329563812600966,0.06361066235864297,0.6354955064581207
0.4628499746322632,0.034329563812600966,0.06441841680129241,0.6354955064581207
0.46190983057022095,0.034733441033925685,0.06441841680129241,0.6354955064581207
0.4618184566497803,0.034733441033925685,0.06462035541195477,0.6354955064581207
0.4614070653915405,0.035137318255250405,0.06462035541195477,0.6354955064581207
0.4598677158355713,0.035137318255250405,0.06522617124394184,0.6354955064581207
0.45935869216918945,0.035339256865912765,0.06522617124394184,0.6354955064581207
0.457555890083313,0.035339256865912765,0.06563004846526656,0.6354955064581207
0.45749861001968384,0.035541195476575124,0.06563004846526656,0.6354955064581207
0.45290040969848633,0.035541195476575124,0.06764943457189014,0.6354955064581207
0.4521440863609314,0.03594507269789984,0.06764943457189014,0.6354955064581207
0.4499332904815674,0.03594507269789984,0.06906300484652665,0.6354955064581207
0.4494692087173462,0.036147011308562196,0.06906300484652665,0.6354955064581207
0.4437938928604126,0.036147011308562196,0.07148626817447495,0.6354955064581207
0.4437417984008789,0.036348949919224556,0.07148626817447495,0.6354955064581207
0.44333475828170776,0.036348949919224556,0.07189014539579967,0.6354955064581207
0.44298505783081055,0.036954765751211635,0.07189014539579967,0.6354955064581207
0.4400445818901062,0.036954765751211635,0.07310177705977383,0.6354955064581207
0.43997907638549805,0.03715670436187399,0.07310177705977383,0.6354955064581207
0.4345995783805847,0.03715670436187399,0.07653473344103393,0.6354955064581207
0.4337337613105774,0.03735864297253635,0.07653473344103393,0.6354955064581207
0.43347442150115967,0.03735864297253635,0.07693861066235864,0.6354955064581207
0.4327300786972046,0.03776252019386107,0.07693861066235864,0.6354955064581207
0.43139106035232544,0.03776252019386107,0.07734248788368336,0.6354955064581207
0.4312283396720886,0.038166397415185786,0.07734248788368336,0.6354955064581207
0.4270895719528198,0.038166397415185786,0.0795638126009693,0.6354955064581207
0.4266761541366577,0.03836833602584814,0.0795638126009693,0.6354955064581207
0.42452794313430786,0.03836833602584814,0.0805735056542811,0.6354955064581207
0.4241570830345154,0.03897415185783522,0.0805735056542811,0.6354955064581207
0.4222341775894165,0.03897415185783522,0.08178513731825525,0.6354955064581207
0.4220016598701477,0.03937802907915994,0.08178513731825525,0.6354955064581207
0.4204237461090088,0.03937802907915994,0.08279483037156704,0.6354955064581207
0.4202442169189453,0.0395799676898223,0.08279483037156704,0.6354955064581207
0.41991519927978516,0.0395799676898223,0.08299676898222941,0.6354955064581207
0.41929882764816284,0.03978190630048465,0.08299676898222941,0.6354955064581207
0.41661328077316284,0.03978190630048465,0.08441033925686592,0.6354955064581207
0.4159319996833801,0.04058966074313409,0.08441033925686592,0.6354955064581207
0.41406041383743286,0.04058966074313409,0.08562197092084006,0.6354955064581207
0.4135817289352417,0.04079159935379645,0.08562197092084006,0.6354955064581207
0.4118894338607788,0.04079159935379645,0.0864297253634895,0.6354955064581207
0.411787211894989,0.04099353796445881,0.0864297253634895,0.6354955064581207
0.40527641773223877,0.04099353796445881,0.08966074313408724,0.6354955064581207
0.4050602912902832,0.04119547657512116,0.08966074313408724,0.6354955064581207
0.4018811583518982,0.04119547657512116,0.09168012924071083,0.6354955064581207
0.40152841806411743,0.04139741518578352,0.09168012924071083,0.6354955064581207
0.40111565589904785,0.04139741518578352,0.09188206785137318,0.6354955064581207
0.4007527828216553,0.04159935379644588,0.09188206785137318,0.6354955064581207
0.3986406922340393,0.04159935379644588,0.09349757673667206,0.6354955064581207
0.3983995318412781,0.04180129240710824,0.09349757673667206,0.6354955064581207
0.3970603346824646,0.04180129240710824,0.09430533117932148,0.6354955064581207
0.3970335125923157,0.0420032310177706,0.09430533117932148,0.6354955064581207
0.396992027759552,0.0420032310177706,0.09450726978998385,0.6354955064581207
0.39553123712539673,0.04281098546042003,0.09450726978998385,0.6354955064581207
0.3929620385169983,0.04281098546042003,0.09592084006462036,0.6354955064581207
0.3928144574165344,0.04301292407108239,0.09592084006462036,0.6354955064581207
0.3914892077445984,0.04301292407108239,0.0967285945072698,0.6354955064581207
0.391154408454895,0.04321486268174475,0.0967285945072698,0.6354955064581207
0.39079785346984863,0.04321486268174475,0.0971324717285945,0.6354955064581207
0.39077430963516235,0.04341680129240711,0.0971324717285945,0.6354955064581207
0.3878136873245239,0.04341680129240711,0.09894991922455573,0.6354955064581207
0.38705313205718994,0.04361873990306947,0.09894991922455573,0.6354955064581207
0.386946439743042,0.04361873990306947,0.0991518578352181,0.6354955064581207
0.3869060277938843,0.04382067851373182,0.0991518578352181,0.6354955064581207
0.3831292390823364,0.04382067851373182,0.10076736672051696,0.6354955064581207
0.38300371170043945,0.04402261712439418,0.10076736672051696,0.6354955064581207
0.3827568292617798,0.04402261712439418,0.10117124394184168,0.6354955064581207
0.3821820616722107,0.04422455573505654,0.10117124394184168,0.6354955064581207
0.38165926933288574,0.04422455573505654,0.10137318255250403,0.6354955064581207
0.3811812400817871,0.0444264943457189,0.10137318255250403,0.6354955064581207
0.37951231002807617,0.0444264943457189,0.10238287560581583,0.6354955064581207
0.379385769367218,0.04462843295638126,0.10238287560581583,0.6354955064581207
0.3792269825935364,0.04462843295638126,0.10258481421647819,0.6354955064581207
0.3791733980178833,0.04483037156704362,0.10258481421647819,0.6354955064581207
0.3786030411720276,0.04483037156704362,0.10319063004846526,0.6354955064581207
0.378508985042572,0.045032310177705974,0.10319063004846526,0.6354955064581207
0.3766997456550598,0.045032310177705974,0.10420032310177706,0.6354955064581207
0.3766087293624878,0.045234248788368334,0.10420032310177706,0.6354955064581207
0.37635624408721924,0.045234248788368334,0.10480613893376414,0.6354955064581207
0.3758113384246826,0.04543618739903069,0.10480613893376414,0.6354955064581207
0.3737684488296509,0.04543618739903069,0.10581583198707593,0.6354955064581207
0.37347233295440674,0.04584006462035541,0.10581583198707593,0.6354955064581207
0.3701757788658142,0.04584006462035541,0.1074313408723748,0.6354955064581207
0.36924952268600464,0.04604200323101777,0.1074313408723748,0.6354955064581207
0.3681141138076782,0.04604200323101777,0.10844103392568659,0.6354955064581207
0.3677271008491516,0.04624394184168013,0.10844103392568659,0.6354955064581207
0.3672254681587219,0.04624394184168013,0.10884491114701131,0.6354955064581207
0.36664867401123047,0.046445880452342485,0.10884491114701131,0.6354955064581207
0.3653631806373596,0.046445880452342485,0.1098546042003231,0.6354955064581207
0.36513543128967285,0.047051696284329564,0.1098546042003231,0.6354955064581207
0.3640516400337219,0.047051696284329564,0.11066235864297254,0.6354955064581207
0.3637220859527588,0.047253634894991924,0.11066235864297254,0.6354955064581207
0.3630203604698181,0.047253634894991924,0.11187399030694668,0.6354955064581207
0.3627960681915283,0.04765751211631664,0.11187399030694668,0.6354955064581207
0.3601989150047302,0.04765751211631664,0.11348949919224556,0.6354955064581207
0.35976868867874146,0.047859450726978996,0.11348949919224556,0.6354955064581207
0.3585902452468872,0.047859450726978996,0.1147011308562197,0.6354955064581207
0.3583986163139343,0.048263327948303715,0.1147011308562197,0.6354955064581207
0.3581181764602661,0.048263327948303715,0.11510500807754442,0.6354955064581207
0.35785502195358276,0.048465266558966075,0.11510500807754442,0.6354955064581207
0.3541523814201355,0.048465266558966075,0.1167205169628433,0.6354955064581207
0.353732705116272,0.05270597738287561,0.1167205169628433,0.6354955064581207
0.3537302613258362,0.05310985460420032,0.1167205169628433,0.6354955064581207
0.3536244332790375,0.06502423263327949,0.1167205169628433,0.6354955064581207
0.3536113500595093,0.06502423263327949,0.11692245557350565,0.6354955064581207
0.35349172353744507,0.07148626817447495,0.11692245557350565,0.6354955064581207
0.3534916043281555,0.07189014539579967,0.11692245557350565,0.6354955064581207
0.353353351354599,0.0815831987075929,0.11692245557350565,0.6354955064581207
0.353346586227417,0.0815831987075929,0.11712439418416801,0.6354955064581207
0.3533090353012085,0.08340064620355411,0.11712439418416801,0.6354955064581207
0.3533080816268921,0.08340064620355411,0.11732633279483037,0.6354955064581207
0.35330191254615784,0.08380452342487883,0.11732633279483037,0.6354955064581207
0.3532831072807312,0.08420840064620355,0.11732633279483037,0.6354955064581207
0.35328108072280884,0.08420840064620355,0.11752827140549273,0.6354955064581207
0.35325542092323303,0.08582390953150243,0.11752827140549273,0.6354955064581207
0.3532535433769226,0.08582390953150243,0.11773021001615509,0.6354955064581207
0.35319843888282776,0.08966074313408724,0.11773021001615509,0.6354955064581207
0.35319405794143677,0.08966074313408724,0.11793214862681745,0.6354955064581207
0.3530580699443817,0.0971324717285945,0.11793214862681745,0.6354955064581207
0.3530498743057251,0.0971324717285945,0.11813408723747981,0.6354955064581207
0.3529838025569916,0.09975767366720517,0.11813408723747981,0.6354955064581207
0.3529818058013916,0.09975767366720517,0.11833602584814217,0.6354955064581207
0.35294094681739807,0.1015751211631664,0.11833602584814217,0.6354955064581207
0.3529401123523712,0.10197899838449112,0.11833602584814217,0.6354955064581207
0.35278448462486267,0.10884491114701131,0.11833602584814217,0.6354955064581207
0.35278403759002686,0.10884491114701131,0.11853796445880452,0.6354955064581207
0.3526991307735443,0.11167205169628433,0.11853796445880452,0.6354955064581207
0.3526979386806488,0.11207592891760905,0.11853796445880452,0.6354955064581207
0.35255396366119385,0.1157108239095315,0.11853796445880452,0.6354955064581207
0.3525457978248596,0.1157108239095315,0.11873990306946688,0.6354955064581207
0.35166609287261963,0.1381260096930533,0.11873990306946688,0.6354955064581207
0.3516625761985779,0.1381260096930533,0.11894184168012924,0.6354955064581207
0.35125234723091125,0.14519386106623586,0.11894184168012924,0.6354955064581207
0.35123151540756226,0.14519386106623586,0.1191437802907916,0.6354955064581207
0.35096362233161926,0.14862681744749595,0.1191437802907916,0.6354955064581207
0.35095787048339844,0.14862681744749595,0.11934571890145396,0.6354955064581207
0.35083213448524475,0.14983844911147012,0.11934571890145396,0.6354955064581207
0.3508319854736328,0.14983844911147012,0.11954765751211632,0.6354955064581207
0.3506353795528412,0.15347334410339256,0.11954765751211632,0.6354955064581207
0.3506343960762024,0.15347334410339256,0.11974959612277868,0.6354955064581207
0.3496816158294678,0.16397415185783523,0.11974959612277868,0.6354955064581207
0.3496707081794739,0.16397415185783523,0.11995153473344103,0.6354955064581207
0.34959399700164795,0.16538772213247172,0.11995153473344103,0.6354955064581207
0.3495938181877136,0.16538772213247172,0.1201534733441034,0.6354955064581207
0.3494184613227844,0.16720516962843296,0.1201534733441034,0.6354955064581207
0.3494119644165039,0.16720516962843296,0.12035541195476575,0.6354955064581207
0.3489426076412201,0.1718497576736672,0.12035541195476575,0.6354955064581207
0.34894150495529175,0.1718497576736672,0.12055735056542811,0.6354955064581207
0.3486982583999634,0.1742730210016155,0.12055735056542811,0.6354955064581207
0.3486762046813965,0.1742730210016155,0.12075928917609047,0.6354955064581207
0.3478220999240875,0.17952342487883682,0.12075928917609047,0.6354955064581207
0.3478018045425415,0.17952342487883682,0.12096122778675283,0.6354955064581207
0.34719857573509216,0.18194668820678514,0.12096122778675283,0.6354955064581207
0.34718745946884155,0.18194668820678514,0.12116316639741519,0.6354955064581207
0.3469715714454651,0.18396607431340872,0.12116316639741519,0.6354955064581207
0.34695374965667725,0.18396607431340872,0.1215670436187399,0.6354955064581207
0.346830815076828,0.1859854604200323,0.1215670436187399,0.6354955064581207
0.34683024883270264,0.1859854604200323,0.12176898222940226,0.6354955064581207
0.3463855981826782,0.18982229402261713,0.12176898222940226,0.6354955064581207
0.34633302688598633,0.18982229402261713,0.12197092084006463,0.6354955064581207
0.3460531234741211,0.19204361873990308,0.12197092084006463,0.6354955064581207
0.3460049033164978,0.19204361873990308,0.12217285945072698,0.6354955064581207
0.3459309935569763,0.1928513731825525,0.12217285945072698,0.6354955064581207
0.34592413902282715,0.1928513731825525,0.12237479806138933,0.6354955064581207
0.34582364559173584,0.19365912762520193,0.12237479806138933,0.6354955064581207
0.34581875801086426,0.19365912762520193,0.1225767366720517,0.6354955064581207
0.34522852301597595,0.19709208400646203,0.1225767366720517,0.6354955064581207
0.3450261354446411,0.19709208400646203,0.12318255250403877,0.6354955064581207
0.3450234532356262,0.1972940226171244,0.12318255250403877,0.6354955064581207
0.3449680805206299,0.1972940226171244,0.12338449111470114,0.6354955064581207
0.3448934257030487,0.19810177705977383,0.12338449111470114,0.6354955064581207
0.3448888659477234,0.19810177705977383,0.12358642972536349,0.6354955064581207
0.3444625735282898,0.19991922455573505,0.12358642972536349,0.6354955064581207
0.3444414734840393,0.19991922455573505,0.12378836833602584,0.6354955064581207
0.3442447781562805,0.2007269789983845,0.12378836833602584,0.6354955064581207
0.34416258335113525,0.2007269789983845,0.12419224555735056,0.6354955064581207
0.3441341817378998,0.20113085621970922,0.12419224555735056,0.6354955064581207
0.3441028594970703,0.20113085621970922,0.12439418416801293,0.6354955064581207
0.3427402675151825,0.20537156704361875,0.12439418416801293,0.6354955064581207
0.3426443338394165,0.20537156704361875,0.125,0.6354955064581207
0.34259411692619324,0.20577544426494346,0.125,0.6354955064581207
0.34255707263946533,0.20577544426494346,0.12520193861066237,0.6354955064581207
0.34196019172668457,0.20819870759289177,0.12520193861066237,0.6354955064581207
0.34194719791412354,0.20819870759289177,0.1254038772213247,0.6354955064581207
0.3419077396392822,0.2084006462035541,0.1254038772213247,0.6354955064581207
0.3418883681297302,0.2084006462035541,0.12560581583198707,0.6354955064581207
0.3405403196811676,0.21304523424878838,0.12560581583198707,0.6354955064581207
0.34047430753707886,0.21304523424878838,0.1260096930533118,0.6354955064581207
0.33978426456451416,0.21567043618739903,0.1260096930533118,0.6354955064581207
0.33961763978004456,0.21567043618739903,0.1264135702746365,0.6354955064581207
0.33938437700271606,0.21607431340872374,0.1264135702746365,0.6354955064581207
0.3392980098724365,0.21607431340872374,0.12681744749596122,0.6354955064581207
0.3388252556324005,0.2172859450726979,0.12681744749596122,0.6354955064581207
0.3388133645057678,0.2172859450726979,0.12701938610662358,0.6354955064581207
0.33847177028656006,0.21809369951534732,0.12701938610662358,0.6354955064581207
0.33841753005981445,0.21809369951534732,0.12722132471728595,0.6354955064581207
0.3382336497306824,0.21910339256865913,0.12722132471728595,0.6354955064581207
0.33823156356811523,0.21910339256865913,0.12742326332794832,0.6354955064581207
0.3377390503883362,0.22031502423263327,0.12742326332794832,0.6354955064581207
0.33771753311157227,0.22031502423263327,0.12762520193861066,0.6354955064581207
0.3376583158969879,0.22051696284329564,0.12762520193861066,0.6354955064581207
0.33763569593429565,0.22051696284329564,0.12782714054927302,0.6354955064581207
0.3370649814605713,0.22294022617124395,0.12782714054927302,0.6354955064581207
0.33704137802124023,0.22294022617124395,0.1280290791599354,0.6354955064581207
0.3367280662059784,0.22495961227786754,0.1280290791599354,0.6354955064581207
0.3367167115211487,0.22495961227786754,0.12823101777059773,0.6354955064581207
0.336663156747818,0.22516155088852988,0.12823101777059773,0.6354955064581207
0.3364083170890808,0.22516155088852988,0.1284329563812601,0.6354955064581207
0.33635812997817993,0.22536348949919224,0.1284329563812601,0.6354955064581207
0.3362385034561157,0.22536348949919224,0.12883683360258483,0.6354955064581207
0.3362239599227905,0.2255654281098546,0.12883683360258483,0.6354955064581207
0.33622264862060547,0.2255654281098546,0.12903877221324717,0.6354955064581207
0.3356616497039795,0.22778675282714056,0.12903877221324717,0.6354955064581207
0.33565741777420044,0.22778675282714056,0.12924071082390953,0.6354955064581207
0.33563804626464844,0.2279886914378029,0.12924071082390953,0.6354955064581207
0.3355978727340698,0.2279886914378029,0.1294426494345719,0.6354955064581207
0.3355412483215332,0.22839256865912763,0.1294426494345719,0.6354955064581207
0.3354836106300354,0.22839256865912763,0.12964458804523424,0.6354955064581207
0.3352753221988678,0.22960420032310178,0.12964458804523424,0.6354955064581207
0.33526575565338135,0.22960420032310178,0.1298465266558966,0.6354955064581207
0.33498790860176086,0.2310177705977383,0.1298465266558966,0.6354955064581207
0.334631085395813,0.2310177705977383,0.13065428109854604,0.6354955064581207
0.33447787165641785,0.23162358642972536,0.13065428109854604,0.6354955064581207
0.3343695402145386,0.23162358642972536,0.1308562197092084,0.6354955064581207
0.33412331342697144,0.23182552504038773,0.1308562197092084,0.6354955064581207
0.33386629819869995,0.23182552504038773,0.13105815831987075,0.6354955064581207
0.33320868015289307,0.2334410339256866,0.13105815831987075,0.6354955064581207
0.3331925868988037,0.2334410339256866,0.13126009693053312,0.6354955064581207
0.33313432335853577,0.2338449111470113,0.13126009693053312,0.6354955064581207
0.33303701877593994,0.2338449111470113,0.13146203554119548,0.6354955064581207
0.33282506465911865,0.23465266558966075,0.13146203554119548,0.6354955064581207
0.3327023386955261,0.23465266558966075,0.13166397415185785,0.6354955064581207
0.3325690031051636,0.2348546042003231,0.13166397415185785,0.6354955064581207
0.332492470741272,0.2348546042003231,0.1318659127625202,0.6354955064581207
0.3322499394416809,0.23606623586429726,0.1318659127625202,0.6354955064581207
0.3320593237876892,0.23606623586429726,0.13206785137318255,0.6354955064581207
0.3318656086921692,0.23647011308562196,0.13206785137318255,0.6354955064581207
0.3317885398864746,0.23647011308562196,0.13247172859450726,0.6354955064581207
0.33163562417030334,0.23747980613893377,0.13247172859450726,0.6354955064581207
0.3315587043762207,0.23747980613893377,0.13267366720516963,0.6354955064581207
0.33137041330337524,0.23788368336025847,0.13267366720516963,0.6354955064581207
0.33128678798675537,0.23788368336025847,0.13307754442649433,0.6354955064581207
0.3309587240219116,0.24010500807754442,0.13307754442649433,0.6354955064581207
0.33095526695251465,0.24010500807754442,0.1332794830371567,0.6354955064581207
0.3300488591194153,0.24333602584814215,0.1332794830371567,0.6354955064581207
0.32980620861053467,0.24333602584814215,0.13388529886914377,0.6354955064581207
0.3297325372695923,0.24394184168012925,0.13388529886914377,0.6354955064581207
0.3297101855278015,0.24394184168012925,0.13408723747980614,0.6354955064581207
0.32936400175094604,0.2455573505654281,0.13408723747980614,0.6354955064581207
0.32933515310287476,0.2455573505654281,0.1342891760904685,0.6354955064581207
0.3292393982410431,0.24616316639741517,0.1342891760904685,0.6354955064581207
0.32916486263275146,0.24616316639741517,0.13449111470113084,0.6354955064581207
0.3291544020175934,0.24636510500807754,0.13449111470113084,0.6354955064581207
0.32911425828933716,0.24636510500807754,0.13489499192245558,0.6354955064581207
0.3290383517742157,0.24717285945072698,0.13489499192245558,0.6354955064581207
0.328863263130188,0.24717285945072698,0.13509693053311794,0.6354955064581207
0.3279738128185272,0.2489903069466882,0.13509693053311794,0.6354955064581207
0.3279399871826172,0.2489903069466882,0.13529886914378028,0.6354955064581207
0.3272451162338257,0.25040387722132473,0.13529886914378028,0.6354955064581207
0.32715868949890137,0.25040387722132473,0.13550080775444265,0.6354955064581207
0.3270418643951416,0.2508077544426494,0.13550080775444265,0.6354955064581207
0.3270394206047058,0.2508077544426494,0.13570274636510501,0.6354955064581207
0.326310396194458,0.25262520193861066,0.13570274636510501,0.6354955064581207
0.326305627822876,0.25262520193861066,0.13590468497576735,0.6354955064581207
0.3261911869049072,0.252827140549273,0.13590468497576735,0.6354955064581207
0.3261731266975403,0.252827140549273,0.13610662358642972,0.6354955064581207
0.3259444236755371,0.25323101777059775,0.13610662358642972,0.6354955064581207
0.32569587230682373,0.25323101777059775,0.1363085621970921,0.6354955064581207
0.3256794810295105,0.2534329563812601,0.1363085621970921,0.6354955064581207
0.3256481885910034,0.2534329563812601,0.13651050080775445,0.6354955064581207
0.3254920244216919,0.25403877221324717,0.13651050080775445,0.6354955064581207
0.32533860206604004,0.25403877221324717,0.1367124394184168,0.6354955064581207
0.32518061995506287,0.25424071082390953,0.1367124394184168,0.6354955064581207
0.3251228928565979,0.25424071082390953,0.13711631663974153,0.6354955064581207
0.3250788450241089,0.2544426494345719,0.13711631663974153,0.6354955064581207
0.3250126242637634,0.2544426494345719,0.13731825525040386,0.6354955064581207
0.324777215719223,0.25504846526655894,0.13731825525040386,0.6354955064581207
0.32446372509002686,0.25504846526655894,0.1377221324717286,0.6354955064581207
0.32443052530288696,0.2554523424878837,0.1377221324717286,0.6354955064581207
0.32427978515625,0.2554523424878837,0.1381260096930533,0.6354955064581207
0.3241777718067169,0.2560581583198708,0.1381260096930533,0.6354955064581207
0.3241381049156189,0.2560581583198708,0.13832794830371567,0.6354955064581207
0.3240308463573456,0.25646203554119545,0.13832794830371567,0.6354955064581207
0.3240030109882355,0.25646203554119545,0.13852988691437804,0.6354955064581207
0.3239595890045166,0.2566639741518578,0.13852988691437804,0.6354955064581207
0.32392406463623047,0.2566639741518578,0.13873182552504038,0.6354955064581207
0.3236744701862335,0.25706785137318255,0.13873182552504038,0.6354955064581207
0.32364988327026367,0.25706785137318255,0.13893376413570274,0.6354955064581207
0.32356584072113037,0.2572697899838449,0.13893376413570274,0.6354955064581207
0.32355767488479614,0.2572697899838449,0.1391357027463651,0.6354955064581207
0.3234735131263733,0.25787560581583197,0.1391357027463651,0.6354955064581207
0.323445200920105,0.25787560581583197,0.13933764135702748,0.6354955064581207
0.323377788066864,0.2582794830371567,0.13933764135702748,0.6354955064581207
0.32332664728164673,0.2582794830371567,0.13953957996768981,0.6354955064581207
0.3227635622024536,0.2588852988691438,0.13953957996768981,0.6354955064581207
0.3227582573890686,0.2588852988691438,0.13974151857835218,0.6354955064581207
0.3226739466190338,0.2592891760904685,0.13974151857835218,0.6354955064581207
0.32262301445007324,0.2592891760904685,0.1401453957996769,0.6354955064581207
0.3223317563533783,0.2598949919224556,0.1401453957996769,0.6354955064581207
0.32233136892318726,0.2598949919224556,0.14034733441033925,0.6354955064581207
0.3221208453178406,0.260702746365105,0.14034733441033925,0.6354955064581207
0.32207465171813965,0.260702746365105,0.14075121163166399,0.6354955064581207
0.32181644439697266,0.2613085621970921,0.14075121163166399,0.6354955064581207
0.3217807412147522,0.2613085621970921,0.14095315024232632,0.6354955064581207
0.32176288962364197,0.26151050080775445,0.14095315024232632,0.6354955064581207
0.32175129652023315,0.26151050080775445,0.14135702746365106,0.6354955064581207
0.32129931449890137,0.26292407108239096,0.14135702746365106,0.6354955064581207
0.3212895393371582,0.26292407108239096,0.1415589660743134,0.6354955064581207
0.32118088006973267,0.26312600969305333,0.1415589660743134,0.6354955064581207
0.3211619257926941,0.26312600969305333,0.14176090468497576,0.6354955064581207
0.32111087441444397,0.2633279483037157,0.14176090468497576,0.6354955064581207
0.32108837366104126,0.2633279483037157,0.14196284329563813,0.6354955064581207
0.32065314054489136,0.26453957996768984,0.14196284329563813,0.6354955064581207
0.32053226232528687,0.26453957996768984,0.1421647819063005,0.6354955064581207
0.3199806809425354,0.2655492730210016,0.1421647819063005,0.6354955064581207
0.3199632167816162,0.2655492730210016,0.14236672051696284,0.6354955064581207
0.31937333941459656,0.26635702746365103,0.14236672051696284,0.6354955064581207
0.31930261850357056,0.26635702746365103,0.1425686591276252,0.6354955064581207
0.31875109672546387,0.2675686591276252,0.1425686591276252,0.6354955064581207
0.31868976354599,0.2675686591276252,0.14277059773828757,0.6354955064581207
0.3177608251571655,0.27140549273021003,0.14277059773828757,0.6354955064581207
0.31756478548049927,0.27140549273021003,0.1429725363489499,0.6354955064581207
0.3175186812877655,0.2716074313408724,0.1429725363489499,0.6354955064581207
0.3173654079437256,0.2716074313408724,0.14317447495961227,0.6354955064581207
0.31721237301826477,0.2718093699515347,0.14317447495961227,0.6354955064581207
0.31711089611053467,0.2718093699515347,0.14337641357027464,0.6354955064581207
0.31704968214035034,0.2720113085621971,0.14337641357027464,0.6354955064581207
0.3169732093811035,0.2720113085621971,0.143578352180937,0.6354955064581207
0.3168330192565918,0.2726171243941842,0.143578352180937,0.6354955064581207
0.3166937828063965,0.2726171243941842,0.14378029079159935,0.6354955064581207
0.3166486918926239,0.2730210016155089,0.14378029079159935,0.6354955064581207
0.3165852427482605,0.2730210016155089,0.1439822294022617,0.6354955064581207
0.31658291816711426,0.2732229402261712,0.1439822294022617,0.6354955064581207
0.3165799379348755,0.2732229402261712,0.14418416801292408,0.6354955064581207
0.3163248598575592,0.2740306946688207,0.14418416801292408,0.6354955064581207
0.3162273168563843,0.2740306946688207,0.14438610662358642,0.6354955064581207
0.31617218255996704,0.2744345718901454,0.14438610662358642,0.6354955064581207
0.3159135580062866,0.2744345718901454,0.14458804523424879,0.6354955064581207
0.31536751985549927,0.27564620355411956,0.14458804523424879,0.6354955064581207
0.3153528571128845,0.27564620355411956,0.14478998384491115,0.6354955064581207
0.31507259607315063,0.27665589660743134,0.14478998384491115,0.6354955064581207
0.31503307819366455,0.27665589660743134,0.14499192245557352,0.6354955064581207
0.3150235414505005,0.2768578352180937,0.14499192245557352,0.6354955064581207
0.31485414505004883,0.2768578352180937,0.14519386106623586,0.6354955064581207
0.3145938515663147,0.27726171243941844,0.14519386106623586,0.6354955064581207
0.31443697214126587,0.27726171243941844,0.14539579967689822,0.6354955064581207
0.3137434720993042,0.279281098546042,0.14539579967689822,0.6354955064581207
0.3136841654777527,0.279281098546042,0.14579967689822293,0.6354955064581207
0.31322091817855835,0.28008885298869146,0.14579967689822293,0.6354955064581207
0.3130723834037781,0.28008885298869146,0.14620355411954766,0.6354955064581207
0.3128381371498108,0.2808966074313409,0.14620355411954766,0.6354955064581207
0.31266987323760986,0.2808966074313409,0.14640549273021003,0.6354955064581207
0.31254830956459045,0.28109854604200324,0.14640549273021003,0.6354955064581207
0.31250399351119995,0.28109854604200324,0.14660743134087237,0.6354955064581207
0.3122607171535492,0.2817043618739903,0.14660743134087237,0.6354955064581207
0.31213200092315674,0.2817043618739903,0.14680936995153474,0.6354955064581207
0.3118472099304199,0.2827140549273021,0.14680936995153474,0.6354955064581207
0.3118426203727722,0.2827140549273021,0.1470113085621971,0.6354955064581207
0.3117433786392212,0.2829159935379645,0.1470113085621971,0.6354955064581207
0.31172049045562744,0.2829159935379645,0.14721324717285944,0.6354955064581207
0.3116244971752167,0.2835218093699515,0.14721324717285944,0.6354955064581207
0.31128227710723877,0.2835218093699515,0.14802100161550888,0.6354955064581207
0.3110094964504242,0.2841276252019386,0.14802100161550888,0.6354955064581207
0.31097137928009033,0.2841276252019386,0.14822294022617125,0.6354955064581207
0.3105691969394684,0.28493537964458804,0.14822294022617125,0.6354955064581207
0.3105470538139343,0.28493537964458804,0.1484248788368336,0.6354955064581207
0.3103637099266052,0.2851373182552504,0.1484248788368336,0.6354955064581207
0.3102223873138428,0.2851373182552504,0.14862681744749595,0.6354955064581207
0.3096810281276703,0.28634894991922455,0.14862681744749595,0.6354955064581207
0.30956023931503296,0.28634894991922455,0.14903069466882068,0.6354955064581207
0.309190571308136,0.2867528271405493,0.14903069466882068,0.6354955064581207
0.30877256393432617,0.2867528271405493,0.1494345718901454,0.6354955064581207
0.30839765071868896,0.2873586429725363,0.1494345718901454,0.6354955064581207
0.30832916498184204,0.2873586429725363,0.14963651050080776,0.6354955064581207
0.30814146995544434,0.28836833602584816,0.14963651050080776,0.6354955064581207
0.30796849727630615,0.28836833602584816,0.14983844911147012,0.6354955064581207
0.3075706958770752,0.28937802907915994,0.14983844911147012,0.6354955064581207
0.30746763944625854,0.28937802907915994,0.15004038772213246,0.6354955064581207
0.3069761097431183,0.2903877221324717,0.15004038772213246,0.6354955064581207
0.30678385496139526,0.2903877221324717,0.15064620355411953,0.6354955064581207
0.3066169023513794,0.2911954765751212,0.15064620355411953,0.6354955064581207
0.3065453767776489,0.2911954765751212,0.1508481421647819,0.6354955064581207
0.3063559830188751,0.2918012924071082,0.1508481421647819,0.6354955064581207
0.30601608753204346,0.2918012924071082,0.15125201938610663,0.6354955064581207
0.30600395798683167,0.2920032310177706,0.15125201938610663,0.6354955064581207
0.30599480867385864,0.2920032310177706,0.15145395799676897,0.6354955064581207
0.3057268261909485,0.29301292407108237,0.15145395799676897,0.6354955064581207
0.3057078719139099,0.29301292407108237,0.15165589660743134,0.6354955064581207
0.30555635690689087,0.2934168012924071,0.15165589660743134,0.6354955064581207
0.3054896593093872,0.2934168012924071,0.1518578352180937,0.6354955064581207
0.3053743541240692,0.29361873990306947,0.1518578352180937,0.6354955064581207
0.30515772104263306,0.29361873990306947,0.1522617124394184,0.6354955064581207
0.30484825372695923,0.2940226171243942,0.1522617124394184,0.6354955064581207
0.30477434396743774,0.2940226171243942,0.15246365105008078,0.6354955064581207
0.30443307757377625,0.295032310177706,0.15246365105008078,0.6354955064581207
0.3042639493942261,0.295032310177706,0.15286752827140548,0.6354955064581207
0.304164320230484,0.2958400646203554,0.15286752827140548,0.6354955064581207
0.30409711599349976,0.2958400646203554,0.15306946688206785,0.6354955064581207
0.30406367778778076,0.29604200323101776,0.15306946688206785,0.6354955064581207
0.3040146827697754,0.29604200323101776,0.15327140549273022,0.6354955064581207
0.30387580394744873,0.2964458804523425,0.15327140549273022,0.6354955064581207
0.303855299949646,0.2964458804523425,0.15347334410339256,0.6354955064581207
0.30251583456993103,0.2988691437802908,0.15347334410339256,0.6354955064581207
0.30251002311706543,0.2988691437802908,0.15367528271405492,0.6354955064581207
0.3024238049983978,0.29907108239095315,0.15367528271405492,0.6354955064581207
0.3023741841316223,0.29907108239095315,0.1538772213247173,0.6354955064581207
0.302003413438797,0.29987883683360256,0.1538772213247173,0.6354955064581207
0.3017680048942566,0.29987883683360256,0.15407915993537966,0.6354955064581207
0.30166366696357727,0.30048465266558966,0.15407915993537966,0.6354955064581207
0.30144202709198,0.30048465266558966,0.15448303715670436,0.6354955064581207
0.3012421131134033,0.3008885298869144,0.15448303715670436,0.6354955064581207
0.30113840103149414,0.3008885298869144,0.15488691437802907,0.6354955064581207
0.3009081780910492,0.3016962843295638,0.15488691437802907,0.6354955064581207
0.30081385374069214,0.3016962843295638,0.15508885298869143,0.6354955064581207
0.3007786273956299,0.30189822294022617,0.15508885298869143,0.6354955064581207
0.30049294233322144,0.30189822294022617,0.15549273021001617,0.6354955064581207
0.30015772581100464,0.3027059773828756,0.15549273021001617,0.6354955064581207
0.3001105785369873,0.3027059773828756,0.1556946688206785,0.6354955064581207
0.30005890130996704,0.30290791599353795,0.1556946688206785,0.6354955064581207
0.2999841868877411,0.30290791599353795,0.15589660743134087,0.6354955064581207
0.29929736256599426,0.3041195476575121,0.15589660743134087,0.6354955064581207
0.2992427349090576,0.3041195476575121,0.15630048465266558,0.6354955064581207
0.2989707589149475,0.30492730210016156,0.15630048465266558,0.6354955064581207
0.29882222414016724,0.30492730210016156,0.15650242326332794,0.6354955064581207
0.29878994822502136,0.3051292407108239,0.15650242326332794,0.6354955064581207
0.2985790967941284,0.3051292407108239,0.1567043618739903,0.6354955064581207
0.2985018491744995,0.3053311793214863,0.1567043618739903,0.6354955064581207
0.29847681522369385,0.3053311793214863,0.15690630048465268,0.6354955064581207
0.298331081867218,0.30593699515347333,0.15690630048465268,0.6354955064581207
0.2981354594230652,0.30593699515347333,0.15710823909531502,0.6354955064581207
0.29785898327827454,0.3067447495961228,0.15710823909531502,0.6354955064581207
0.2976861596107483,0.3067447495961228,0.15751211631663975,0.6354955064581207
0.29745885729789734,0.30795638126009695,0.15751211631663975,0.6354955064581207
0.29734331369400024,0.30795638126009695,0.1577140549273021,0.6354955064581207
0.29702869057655334,0.3091680129240711,0.1577140549273021,0.6354955064581207
0.2969353497028351,0.3091680129240711,0.15791599353796446,0.6354955064581207
0.29623934626579285,0.31037964458804523,0.15791599353796446,0.6354955064581207
0.2961362600326538,0.31037964458804523,0.1583198707592892,0.6354955064581207
0.29608726501464844,0.3105815831987076,0.1583198707592892,0.6354955064581207
0.29604190587997437,0.3105815831987076,0.15852180936995153,0.6354955064581207
0.29603007435798645,0.31078352180936997,0.15852180936995153,0.6354955064581207
0.2960203289985657,0.31078352180936997,0.1587237479806139,0.6354955064581207
0.2957390546798706,0.31179321486268174,0.1587237479806139,0.6354955064581207
0.2956905961036682,0.31179321486268174,0.15892568659127626,0.6354955064581207
0.2956017255783081,0.3119951534733441,0.15892568659127626,0.6354955064581207
0.2954804301261902,0.3119951534733441,0.1591276252019386,0.6354955064581207
0.2953639030456543,0.31260096930533116,0.1591276252019386,0.6354955064581207
0.2952568531036377,0.31260096930533116,0.15932956381260097,0.6354955064581207
0.29518774151802063,0.3128029079159935,0.15932956381260097,0.6354955064581207
0.29505395889282227,0.3128029079159935,0.1597334410339257,0.6354955064581207
0.2950493097305298,0.3130048465266559,0.1597334410339257,0.6354955064581207
0.29500722885131836,0.3130048465266559,0.15993537964458804,0.6354955064581207
0.2949550151824951,0.31320678513731826,0.15993537964458804,0.6354955064581207
0.29488903284072876,0.31320678513731826,0.1601373182552504,0.6354955064581207
0.2948417663574219,0.313610662358643,0.1601373182552504,0.6354955064581207
0.29483991861343384,0.313610662358643,0.16033925686591277,0.6354955064581207
0.2946874499320984,0.31381260096930536,0.16033925686591277,0.6354955064581207
0.2946218252182007,0.31381260096930536,0.1605411954765751,0.6354955064581207
0.29439616203308105,0.31421647819063003,0.1605411954765751,0.6354955064581207
0.2943701148033142,0.31421647819063003,0.16074313408723748,0.6354955064581207
0.2941875159740448,0.3144184168012924,0.16074313408723748,0.6354955064581207
0.29411351680755615,0.3144184168012924,0.1611470113085622,0.6354955064581207
0.2937696576118469,0.31482229402261713,0.1611470113085622,0.6354955064581207
0.2937571406364441,0.31482229402261713,0.16134894991922455,0.6354955064581207
0.29354822635650635,0.31563004846526654,0.16134894991922455,0.6354955064581207
0.29354482889175415,0.31563004846526654,0.16155088852988692,0.6354955064581207
0.2934912443161011,0.3158319870759289,0.16155088852988692,0.6354955064581207
0.2934664189815521,0.3158319870759289,0.16175282714054928,0.6354955064581207
0.2928380072116852,0.316437802907916,0.16175282714054928,0.6354955064581207
0.29276883602142334,0.316437802907916,0.162156704361874,0.6354955064581207
0.29276612401008606,0.3166397415185784,0.162156704361874,0.6354955064581207
0.2926790714263916,0.3166397415185784,0.16235864297253635,0.6354955064581207
0.2925940752029419,0.3168416801292407,0.16235864297253635,0.6354955064581207
0.29259127378463745,0.3168416801292407,0.16256058158319872,0.6354955064581207
0.29189860820770264,0.31845718901453957,0.16256058158319872,0.6354955064581207
0.2915666103363037,0.31845718901453957,0.16296445880452343,0.6354955064581207
0.2914932072162628,0.3188610662358643,0.16296445880452343,0.6354955064581207
0.2914661169052124,0.3188610662358643,0.1631663974151858,0.6354955064581207
0.2911662459373474,0.3196688206785137,0.1631663974151858,0.6354955064581207
0.29114437103271484,0.3196688206785137,0.16336833602584813,0.6354955064581207
0.2906099855899811,0.32067851373182554,0.16336833602584813,0.6354955064581207
0.29055261611938477,0.32067851373182554,0.1635702746365105,0.6354955064581207
0.2897721529006958,0.3222940226171244,0.1635702746365105,0.6354955064581207
0.2897428274154663,0.3222940226171244,0.16377221324717287,0.6354955064581207
0.28952258825302124,0.3226978998384491,0.16377221324717287,0.6354955064581207
0.28929901123046875,0.3226978998384491,0.1645799676898223,0.6354955064581207
0.2892444133758545,0.32310177705977383,0.1645799676898223,0.6354955064581207
0.28915703296661377,0.32310177705977383,0.16478190630048464,0.6354955064581207
0.28873080015182495,0.32350565428109856,0.16478190630048464,0.6354955064581207
0.28871017694473267,0.32350565428109856,0.164983844911147,0.6354955064581207
0.28854551911354065,0.32390953150242324,0.164983844911147,0.6354955064581207
0.28849881887435913,0.32390953150242324,0.16518578352180938,0.6354955064581207
0.2882269024848938,0.3249192245557351,0.16518578352180938,0.6354955064581207
0.2881225347518921,0.3249192245557351,0.16579159935379645,0.6354955064581207
0.28775063157081604,0.3261308562197092,0.16579159935379645,0.6354955064581207
0.2872067093849182,0.3261308562197092,0.16619547657512115,0.6354955064581207
0.2871670722961426,0.3263327948303716,0.16619547657512115,0.6354955064581207
0.28706425428390503,0.3263327948303716,0.16639741518578352,0.6354955064581207
0.28699421882629395,0.32693861066235863,0.16639741518578352,0.6354955064581207
0.28688907623291016,0.32693861066235863,0.16680129240710823,0.6354955064581207
0.2867182493209839,0.32754442649434573,0.16680129240710823,0.6354955064581207
0.2864689230918884,0.32754442649434573,0.16720516962843296,0.6354955064581207
0.2863902151584625,0.32794830371567046,0.16720516962843296,0.6354955064581207
0.2863091230392456,0.32794830371567046,0.16760904684975766,0.6354955064581207
0.28617534041404724,0.32835218093699514,0.16760904684975766,0.6354955064581207
0.286088764667511,0.32835218093699514,0.1680129240710824,0.6354955064581207
0.28584614396095276,0.3287560581583199,0.1680129240710824,0.6354955064581207
0.2858104109764099,0.3287560581583199,0.16821486268174474,0.6354955064581207
0.2852923572063446,0.3293618739903069,0.16821486268174474,0.6354955064581207
0.2851235866546631,0.3293618739903069,0.16882067851373184,0.6354955064581207
0.2851170003414154,0.3295638126009693,0.16882067851373184,0.6354955064581207
0.28499895334243774,0.3295638126009693,0.16902261712439418,0.6354955064581207
0.2848644554615021,0.32976575121163165,0.16902261712439418,0.6354955064581207
0.2846771478652954,0.32976575121163165,0.1694264943457189,0.6354955064581207
0.28466007113456726,0.3301696284329564,0.1694264943457189,0.6354955064581207
0.28449952602386475,0.3301696284329564,0.16962843295638125,0.6354955064581207
0.28418034315109253,0.3309773828756058,0.16962843295638125,0.6354955064581207
0.2841132879257202,0.3309773828756058,0.16983037156704361,0.6354955064581207
0.2840155363082886,0.33138126009693053,0.16983037156704361,0.6354955064581207
0.28393781185150146,0.33138126009693053,0.17003231017770598,0.6354955064581207
0.2836538553237915,0.33218901453957994,0.17003231017770598,0.6354955064581207
0.28359168767929077,0.33218901453957994,0.1704361873990307,0.6354955064581207
0.28344738483428955,0.3323909531502423,0.1704361873990307,0.6354955064581207
0.28339409828186035,0.3323909531502423,0.17063812600969305,0.6354955064581207
0.28297004103660583,0.33340064620355414,0.17063812600969305,0.6354955064581207
0.2828484773635864,0.33340064620355414,0.17084006462035542,0.6354955064581207
0.2826213240623474,0.3338045234248788,0.17084006462035542,0.6354955064581207
0.2824038863182068,0.3338045234248788,0.17124394184168013,0.6354955064581207
0.28179216384887695,0.3346122778675283,0.17124394184168013,0.6354955064581207
0.2817729115486145,0.3346122778675283,0.1714458804523425,0.6354955064581207
0.28163930773735046,0.33481421647819065,0.1714458804523425,0.6354955064581207
0.2815372347831726,0.33481421647819065,0.17205169628432956,0.6354955064581207
0.2811814248561859,0.33562197092084006,0.17205169628432956,0.6354955064581207
0.2810744643211365,0.33562197092084006,0.17225363489499193,0.6354955064581207
0.2809077203273773,0.33622778675282716,0.17225363489499193,0.6354955064581207
0.28090131282806396,0.33622778675282716,0.17245557350565427,0.6354955064581207
0.28082209825515747,0.33663166397415184,0.17245557350565427,0.6354955064581207
0.28068971633911133,0.33663166397415184,0.17265751211631664,0.6354955064581207
0.2805912494659424,0.3370355411954766,0.17265751211631664,0.6354955064581207
0.280573308467865,0.3370355411954766,0.172859450726979,0.6354955064581207
0.2802116274833679,0.337843295638126,0.172859450726979,0.6354955064581207
0.28015440702438354,0.337843295638126,0.17306138933764137,0.6354955064581207
0.2799714207649231,0.33804523424878835,0.17306138933764137,0.6354955064581207
0.2799142599105835,0.33804523424878835,0.1732633279483037,0.6354955064581207
0.2798481285572052,0.3382471728594507,0.1732633279483037,0.6354955064581207
0.279813289642334,0.3382471728594507,0.17346526655896607,0.6354955064581207
0.2795640528202057,0.33945880452342486,0.17346526655896607,0.6354955064581207
0.2795560359954834,0.33945880452342486,0.17366720516962844,0.6354955064581207
0.2794818878173828,0.3398626817447496,0.17366720516962844,0.6354955064581207
0.2794492840766907,0.3398626817447496,0.17386914378029078,0.6354955064581207
0.2790284752845764,0.340670436187399,0.17386914378029078,0.6354955064581207
0.278972864151001,0.340670436187399,0.17407108239095315,0.6354955064581207
0.27894875407218933,0.3408723747980614,0.17407108239095315,0.6354955064581207
0.27890098094940186,0.3408723747980614,0.1742730210016155,0.6354955064581207
0.2785712480545044,0.3414781906300485,0.1742730210016155,0.6354955064581207
0.2783072590827942,0.3414781906300485,0.17487883683360259,0.6354955064581207
0.2782355546951294,0.3418820678513732,0.17487883683360259,0.6354955064581207
0.27809005975723267,0.3418820678513732,0.1752827140549273,0.6354955064581207
0.2779916822910309,0.3420840064620355,0.1752827140549273,0.6354955064581207
0.2779841423034668,0.3420840064620355,0.17548465266558966,0.6354955064581207
0.2777544856071472,0.34248788368336025,0.17548465266558966,0.6354955064581207
0.2777056097984314,0.34248788368336025,0.17568659127625202,0.6354955064581207
0.27768975496292114,0.3426898222940226,0.17568659127625202,0.6354955064581207
0.27768558263778687,0.3426898222940226,0.1758885298869144,0.6354955064581207
0.27755415439605713,0.342891760904685,0.1758885298869144,0.6354955064581207
0.27742093801498413,0.342891760904685,0.17609046849757673,0.6354955064581207
0.27698493003845215,0.34349757673667203,0.17609046849757673,0.6354955064581207
0.2768186926841736,0.34349757673667203,0.1762924071082391,0.6354955064581207
0.27681779861450195,0.3436995153473344,0.1762924071082391,0.6354955064581207
0.2767508029937744,0.3436995153473344,0.17649434571890146,0.6354955064581207
0.2766985297203064,0.34390145395799676,0.17649434571890146,0.6354955064581207
0.27666062116622925,0.34390145395799676,0.1766962843295638,0.6354955064581207
0.2762441337108612,0.34531502423263327,0.1766962843295638,0.6354955064581207
0.27622729539871216,0.34531502423263327,0.17689822294022617,0.6354955064581207
0.27614378929138184,0.345718901453958,0.17689822294022617,0.6354955064581207
0.2760220170021057,0.345718901453958,0.1773021001615509,0.6354955064581207
0.27570584416389465,0.3471324717285945,0.1773021001615509,0.6354955064581207
0.275668203830719,0.3471324717285945,0.17750403877221324,0.6354955064581207
0.27557578682899475,0.3473344103392569,0.17750403877221324,0.6354955064581207
0.2755134701728821,0.3473344103392569,0.1777059773828756,0.6354955064581207
0.2752901315689087,0.3479402261712439,0.1777059773828756,0.6354955064581207
0.27520525455474854,0.3479402261712439,0.17790791599353797,0.6354955064581207
0.2750844955444336,0.34834410339256866,0.17790791599353797,0.6354955064581207
0.2750548720359802,0.34834410339256866,0.1781098546042003,0.6354955064581207
0.2748579978942871,0.3487479806138934,0.1781098546042003,0.6354955064581207
0.27474939823150635,0.3487479806138934,0.17831179321486268,0.6354955064581207
0.27472200989723206,0.34894991922455576,0.17831179321486268,0.6354955064581207
0.2746313214302063,0.34894991922455576,0.17851373182552505,0.6354955064581207
0.274611234664917,0.34915185783521807,0.17851373182552505,0.6354955064581207
0.2745867967605591,0.34915185783521807,0.1787156704361874,0.6354955064581207
0.27437931299209595,0.3495557350565428,0.1787156704361874,0.6354955064581207
0.2741309404373169,0.3495557350565428,0.17891760904684975,0.6354955064581207
0.27377378940582275,0.3501615508885299,0.17891760904684975,0.6354955064581207
0.27372199296951294,0.3501615508885299,0.17911954765751212,0.6354955064581207
0.2737075388431549,0.35036348949919227,0.17911954765751212,0.6354955064581207
0.27326077222824097,0.35036348949919227,0.17992730210016156,0.6354955064581207
0.27299827337265015,0.3511712439418417,0.17992730210016156,0.6354955064581207
0.2729170322418213,0.3511712439418417,0.1801292407108239,0.6354955064581207
0.27282166481018066,0.3515751211631664,0.1801292407108239,0.6354955064581207
0.27277809381484985,0.3515751211631664,0.18033117932148626,0.6354955064581207
0.2727768123149872,0.3517770597738288,0.18033117932148626,0.6354955064581207
0.27270829677581787,0.3517770597738288,0.18053311793214863,0.6354955064581207
0.27265873551368713,0.3519789983844911,0.18053311793214863,0.6354955064581207
0.2726265788078308,0.3519789983844911,0.180735056542811,0.6354955064581207
0.272577166557312,0.3523828756058158,0.180735056542811,0.6354955064581207
0.2724020183086395,0.3523828756058158,0.18093699515347333,0.6354955064581207
0.2721880376338959,0.3531906300484653,0.18093699515347333,0.6354955064581207
0.2721397280693054,0.3531906300484653,0.1811389337641357,0.6354955064581207
0.2720067501068115,0.35359450726978997,0.1811389337641357,0.6354955064581207
0.27200448513031006,0.35359450726978997,0.18134087237479807,0.6354955064581207
0.2718964219093323,0.35440226171243944,0.18134087237479807,0.6354955064581207
0.271860808134079,0.35440226171243944,0.18174474959612277,0.6354955064581207
0.27161338925361633,0.3548061389337641,0.18174474959612277,0.6354955064581207
0.2715911269187927,0.3548061389337641,0.18194668820678514,0.6354955064581207
0.2712981104850769,0.3562197092084006,0.18194668820678514,0.6354955064581207
0.2712635397911072,0.3562197092084006,0.1821486268174475,0.6354955064581207
0.2711608409881592,0.35662358642972536,0.1821486268174475,0.6354955064581207
0.27110975980758667,0.35662358642972536,0.18235056542810985,0.6354955064581207
0.27098172903060913,0.35763327948303714,0.18235056542810985,0.6354955064581207
0.2709169387817383,0.35763327948303714,0.1825525040387722,0.6354955064581207
0.2708713114261627,0.3578352180936995,0.1825525040387722,0.6354955064581207
0.2708538770675659,0.3578352180936995,0.18275444264943458,0.6354955064581207
0.27064117789268494,0.3584410339256866,0.18275444264943458,0.6354955064581207
0.2706339359283447,0.3584410339256866,0.18295638126009692,0.6354955064581207
0.2704102396965027,0.359248788368336,0.18295638126009692,0.6354955064581207
0.2703559994697571,0.359248788368336,0.18336025848142165,0.6354955064581207
0.26996660232543945,0.36046042003231016,0.18336025848142165,0.6354955064581207
0.26961249113082886,0.36046042003231016,0.18436995153473343,0.6354955064581207
0.26904556155204773,0.3616720516962843,0.18436995153473343,0.6354955064581207
0.2689800262451172,0.3616720516962843,0.1845718901453958,0.6354955064581207
0.26884037256240845,0.36268174474959614,0.1845718901453958,0.6354955064581207
0.2688372731208801,0.36268174474959614,0.18477382875605816,0.6354955064581207
0.26879751682281494,0.3628836833602585,0.18477382875605816,0.6354955064581207
0.2687411904335022,0.3628836833602585,0.18497576736672053,0.6354955064581207
0.2684776782989502,0.36348949919224555,0.18497576736672053,0.6354955064581207
0.26832324266433716,0.36348949919224555,0.18537964458804523,0.6354955064581207
0.2678651809692383,0.36409531502423265,0.18537964458804523,0.6354955064581207
0.26762741804122925,0.36409531502423265,0.18578352180936994,0.6354955064581207
0.26760274171829224,0.364297253634895,0.18578352180936994,0.6354955064581207
0.26748770475387573,0.364297253634895,0.18659127625201938,0.6354955064581207
0.2674630284309387,0.3647011308562197,0.18659127625201938,0.6354955064581207
0.26743513345718384,0.3647011308562197,0.18679321486268174,0.6354955064581207
0.26737451553344727,0.3651050080775444,0.18679321486268174,0.6354955064581207
0.26727813482284546,0.3651050080775444,0.1869951534733441,0.6354955064581207
0.26710572838783264,0.36591276252019383,0.1869951534733441,0.6354955064581207
0.26678013801574707,0.36591276252019383,0.18739903069466882,0.6354955064581207
0.26621848344802856,0.3675282714054927,0.18739903069466882,0.6354955064581207
0.2662140727043152,0.3675282714054927,0.18760096930533118,0.6354955064581207
0.265838623046875,0.36873990306946686,0.18760096930533118,0.6354955064581207
0.26568543910980225,0.36873990306946686,0.1880048465266559,0.6354955064581207
0.26562201976776123,0.36934571890145396,0.1880048465266559,0.6354955064581207
0.2655385732650757,0.36934571890145396,0.18840872374798062,0.6354955064581207
0.2654989957809448,0.3695476575121163,0.18840872374798062,0.6354955064581207
0.26524055004119873,0.3695476575121163,0.18881260096930533,0.6354955064581207
0.2650827169418335,0.3705573505654281,0.18881260096930533,0.6354955064581207
0.26506781578063965,0.3705573505654281,0.1890145395799677,0.6354955064581207
0.26498979330062866,0.3711631663974152,0.1890145395799677,0.6354955064581207
0.26485151052474976,0.3711631663974152,0.18921647819063006,0.6354955064581207
0.2648361325263977,0.37136510500807757,0.18921647819063006,0.6354955064581207
0.26481544971466064,0.37136510500807757,0.1894184168012924,0.6354955064581207
0.2646305561065674,0.37237479806138934,0.1894184168012924,0.6354955064581207
0.2643500566482544,0.37237479806138934,0.18982229402261713,0.6354955064581207
0.2642641067504883,0.3729806138933764,0.18982229402261713,0.6354955064581207
0.2642585039138794,0.3729806138933764,0.19002423263327947,0.6354955064581207
0.2642575204372406,0.37318255250403876,0.19002423263327947,0.6354955064581207
0.2642297148704529,0.37318255250403876,0.19022617124394184,0.6354955064581207
0.26407891511917114,0.37378836833602586,0.19022617124394184,0.6354955064581207
0.26400113105773926,0.37378836833602586,0.1904281098546042,0.6354955064581207
0.2638782858848572,0.3739903069466882,0.1904281098546042,0.6354955064581207
0.2636392116546631,0.3739903069466882,0.19143780290791598,0.6354955064581207
0.263557106256485,0.3743941841680129,0.19143780290791598,0.6354955064581207
0.26343560218811035,0.3743941841680129,0.19184168012924072,0.6354955064581207
0.26316893100738525,0.375,0.19184168012924072,0.6354955064581207
0.26304197311401367,0.375,0.1924474959612278,0.6354955064581207
0.2628057301044464,0.37520193861066237,0.1924474959612278,0.6354955064581207
0.2627684473991394,0.37520193861066237,0.19264943457189015,0.6354955064581207
0.26237958669662476,0.37681744749596124,0.19264943457189015,0.6354955064581207
0.26232925057411194,0.37681744749596124,0.1928513731825525,0.6354955064581207
0.26198866963386536,0.3780290791599354,0.1928513731825525,0.6354955064581207
0.2619292140007019,0.3780290791599354,0.19305331179321486,0.6354955064581207
0.26191532611846924,0.37823101777059775,0.19305331179321486,0.6354955064581207
0.2618117034435272,0.37823101777059775,0.1934571890145396,0.6354955064581207
0.26143592596054077,0.37964458804523427,0.1934571890145396,0.6354955064581207
0.26125556230545044,0.37964458804523427,0.194264943457189,0.6354955064581207
0.2608339786529541,0.38146203554119545,0.194264943457189,0.6354955064581207
0.2607656717300415,0.38146203554119545,0.19446688206785137,0.6354955064581207
0.2606962323188782,0.3816639741518578,0.19446688206785137,0.6354955064581207
0.2605867087841034,0.3816639741518578,0.19466882067851374,0.6354955064581207
0.2601121664047241,0.3824717285945073,0.19466882067851374,0.6354955064581207
0.2600976526737213,0.3824717285945073,0.1948707592891761,0.6354955064581207
0.2597397267818451,0.3832794830371567,0.1948707592891761,0.6354955064581207
0.2595634460449219,0.3832794830371567,0.1952746365105008,0.6354955064581207
0.25929319858551025,0.38408723747980617,0.1952746365105008,0.6354955064581207
0.25928741693496704,0.38408723747980617,0.19547657512116318,0.6354955064581207
0.2591371536254883,0.3846930533117932,0.19547657512116318,0.6354955064581207
0.2591209411621094,0.3846930533117932,0.19588045234248788,0.6354955064581207
0.2591116428375244,0.3848949919224556,0.19588045234248788,0.6354955064581207
0.25910091400146484,0.3848949919224556,0.19608239095315025,0.6354955064581207
0.2590843141078949,0.38509693053311794,0.19608239095315025,0.6354955064581207
0.25904083251953125,0.38509693053311794,0.19648626817447495,0.6354955064581207
0.25896239280700684,0.3852988691437803,0.19648626817447495,0.6354955064581207
0.25888338685035706,0.3852988691437803,0.1968901453957997,0.6354955064581207
0.25841206312179565,0.3861066235864297,0.1968901453957997,0.6354955064581207
0.25836724042892456,0.3861066235864297,0.19709208400646203,0.6354955064581207
0.2583051323890686,0.3863085621970921,0.19709208400646203,0.6354955064581207
0.25806695222854614,0.3863085621970921,0.1976978998384491,0.6354955064581207
0.2580084502696991,0.38651050080775445,0.1976978998384491,0.6354955064581207
0.257986843585968,0.38651050080775445,0.19789983844911146,0.6354955064581207
0.257675439119339,0.38731825525040386,0.19789983844911146,0.6354955064581207
0.2576199173927307,0.38731825525040386,0.1983037156704362,0.6354955064581207
0.25752753019332886,0.38752019386106623,0.1983037156704362,0.6354955064581207
0.257396936416626,0.38752019386106623,0.19890953150242327,0.6354955064581207
0.2573433518409729,0.3877221324717286,0.19890953150242327,0.6354955064581207
0.25730621814727783,0.3877221324717286,0.1991114701130856,0.6354955064581207
0.2570111155509949,0.388529886914378,0.1991114701130856,0.6354955064581207
0.25694897770881653,0.388529886914378,0.19951534733441034,0.6354955064581207
0.256766140460968,0.3891357027463651,0.19951534733441034,0.6354955064581207
0.2566465139389038,0.3891357027463651,0.1997172859450727,0.6354955064581207
0.2564789652824402,0.38953957996768984,0.1997172859450727,0.6354955064581207
0.2564097046852112,0.38953957996768984,0.19991922455573505,0.6354955064581207
0.2564011812210083,0.3897415185783522,0.19991922455573505,0.6354955064581207
0.25639474391937256,0.3897415185783522,0.20012116316639741,0.6354955064581207
0.256377637386322,0.3899434571890145,0.20012116316639741,0.6354955064581207
0.2563740611076355,0.3899434571890145,0.20032310177705978,0.6354955064581207
0.25623244047164917,0.3905492730210016,0.20032310177705978,0.6354955064581207
0.256203293800354,0.3905492730210016,0.20052504038772212,0.6354955064581207
0.2557021379470825,0.39277059773828754,0.20052504038772212,0.6354955064581207
0.25569772720336914,0.39277059773828754,0.2007269789983845,0.6354955064581207
0.25554385781288147,0.39337641357027464,0.2007269789983845,0.6354955064581207
0.255534291267395,0.39337641357027464,0.20092891760904685,0.6354955064581207
0.2553347945213318,0.393578352180937,0.20092891760904685,0.6354955064581207
0.2552921772003174,0.393578352180937,0.20113085621970922,0.6354955064581207
0.2550390660762787,0.3939822294022617,0.20113085621970922,0.6354955064581207
0.25498390197753906,0.3939822294022617,0.20133279483037156,0.6354955064581207
0.2546950876712799,0.3951938610662359,0.20133279483037156,0.6354955064581207
0.2546650767326355,0.3951938610662359,0.20153473344103393,0.6354955064581207
0.2546159625053406,0.3953957996768982,0.20153473344103393,0.6354955064581207
0.2545850872993469,0.3953957996768982,0.2017366720516963,0.6354955064581207
0.2544795572757721,0.39579967689822293,0.2017366720516963,0.6354955064581207
0.25420790910720825,0.39579967689822293,0.20274636510500807,0.6354955064581207
0.25418031215667725,0.3960016155088853,0.20274636510500807,0.6354955064581207
0.25403302907943726,0.3960016155088853,0.20335218093699514,0.6354955064581207
0.25401514768600464,0.39620355411954766,0.20335218093699514,0.6354955064581207
0.25367242097854614,0.39620355411954766,0.20415993537964458,0.6354955064581207
0.2536684572696686,0.39640549273021003,0.20415993537964458,0.6354955064581207
0.25344669818878174,0.39640549273021003,0.20496768982229402,0.6354955064581207
0.2533855438232422,0.3966074313408724,0.20496768982229402,0.6354955064581207
0.25333380699157715,0.3966074313408724,0.20537156704361875,0.6354955064581207
0.2532147765159607,0.3968093699515347,0.20537156704361875,0.6354955064581207
0.25319135189056396,0.3968093699515347,0.2055735056542811,0.6354955064581207
0.2531484365463257,0.3970113085621971,0.2055735056542811,0.6354955064581207
0.2531440258026123,0.3970113085621971,0.20577544426494346,0.6354955064581207
0.253037691116333,0.3974151857835218,0.20577544426494346,0.6354955064581207
0.25297218561172485,0.3974151857835218,0.20597738287560582,0.6354955064581207
0.2527869939804077,0.3980210016155089,0.20597738287560582,0.6354955064581207
0.2527807950973511,0.3980210016155089,0.20617932148626816,0.6354955064581207
0.25276270508766174,0.3982229402261712,0.20617932148626816,0.6354955064581207
0.252755343914032,0.3982229402261712,0.20638126009693053,0.6354955064581207
0.2525041699409485,0.3984248788368336,0.20638126009693053,0.6354955064581207
0.2523515820503235,0.3984248788368336,0.20678513731825526,0.6354955064581207
0.2522830367088318,0.39862681744749595,0.20678513731825526,0.6354955064581207
0.25211119651794434,0.39862681744749595,0.20739095315024234,0.6354955064581207
0.25210443139076233,0.3988287560581583,0.20739095315024234,0.6354955064581207
0.2520960569381714,0.3988287560581583,0.20759289176090467,0.6354955064581207
0.2517046332359314,0.40024232633279483,0.20759289176090467,0.6354955064581207
0.2516029477119446,0.40024232633279483,0.20779483037156704,0.6354955064581207
0.2515219449996948,0.40064620355411956,0.20779483037156704,0.6354955064581207
0.2515178918838501,0.40064620355411956,0.2079967689822294,0.6354955064581207
0.251455694437027,0.40084814216478193,0.2079967689822294,0.6354955064581207
0.25131940841674805,0.40084814216478193,0.2084006462035541,0.6354955064581207
0.25117945671081543,0.4012520193861066,0.2084006462035541,0.6354955064581207
0.2511187791824341,0.4012520193861066,0.20860258481421648,0.6354955064581207
0.2508770823478699,0.4020597738287561,0.20860258481421648,0.6354955064581207
0.2508714497089386,0.4020597738287561,0.20880452342487885,0.6354955064581207
0.25043970346450806,0.4032714054927302,0.20880452342487885,0.6354955064581207
0.2502628266811371,0.4032714054927302,0.20981421647819062,0.6354955064581207
0.2502535879611969,0.4034733441033926,0.20981421647819062,0.6354955064581207
0.2501908242702484,0.4034733441033926,0.21021809369951536,0.6354955064581207
0.25007349252700806,0.40407915993537963,0.21021809369951536,0.6354955064581207
0.2500721216201782,0.40407915993537963,0.2104200323101777,0.6354955064581207
0.24996167421340942,0.40448303715670436,0.2104200323101777,0.6354955064581207
0.2499145269393921,0.40448303715670436,0.21062197092084006,0.6354955064581207
0.24972842633724213,0.4048869143780291,0.21062197092084006,0.6354955064581207
0.24940907955169678,0.4048869143780291,0.21122778675282713,0.6354955064581207
0.24933022260665894,0.40508885298869146,0.21122778675282713,0.6354955064581207
0.24932920932769775,0.40508885298869146,0.2114297253634895,0.6354955064581207
0.24925170838832855,0.40549273021001614,0.2114297253634895,0.6354955064581207
0.24919193983078003,0.40549273021001614,0.21163166397415187,0.6354955064581207
0.24872058629989624,0.40650242326332797,0.21163166397415187,0.6354955064581207
0.24870312213897705,0.40650242326332797,0.2118336025848142,0.6354955064581207
0.2486388385295868,0.40690630048465265,0.2118336025848142,0.6354955064581207
0.24855124950408936,0.40690630048465265,0.21203554119547657,0.6354955064581207
0.24833694100379944,0.40751211631663975,0.21203554119547657,0.6354955064581207
0.24830633401870728,0.40751211631663975,0.21223747980613894,0.6354955064581207
0.24828273057937622,0.4079159935379645,0.21223747980613894,0.6354955064581207
0.24826836585998535,0.4079159935379645,0.21243941841680128,0.6354955064581207
0.24821941554546356,0.40831987075928916,0.21243941841680128,0.6354955064581207
0.24811530113220215,0.40831987075928916,0.21264135702746365,0.6354955064581207
0.2477949857711792,0.4091276252019386,0.21264135702746365,0.6354955064581207
0.24777019023895264,0.4091276252019386,0.212843295638126,0.6354955064581207
0.2477559745311737,0.409329563812601,0.212843295638126,0.6354955064581207
0.24759173393249512,0.409329563812601,0.21324717285945072,0.6354955064581207
0.24748645722866058,0.40993537964458804,0.21324717285945072,0.6354955064581207
0.2474002242088318,0.40993537964458804,0.21344911147011308,0.6354955064581207
0.2471141666173935,0.4109450726978998,0.21344911147011308,0.6354955064581207
0.24710017442703247,0.4109450726978998,0.21365105008077545,0.6354955064581207
0.24699389934539795,0.4111470113085622,0.21365105008077545,0.6354955064581207
0.24694032967090607,0.4111470113085622,0.21405492730210016,0.6354955064581207
0.24688169360160828,0.4115508885298869,0.21405492730210016,0.6354955064581207
0.24683016538619995,0.4115508885298869,0.2148626817447496,0.6354955064581207
0.2466256320476532,0.41195476575121165,0.2148626817447496,0.6354955064581207
0.2465122938156128,0.41195476575121165,0.21506462035541196,0.6354955064581207
0.24646319448947906,0.412156704361874,0.21506462035541196,0.6354955064581207
0.2463909387588501,0.412156704361874,0.21546849757673667,0.6354955064581207
0.24634605646133423,0.41276252019386106,0.21546849757673667,0.6354955064581207
0.24623674154281616,0.41276252019386106,0.2158723747980614,0.6354955064581207
0.2462320327758789,0.4129644588045234,0.2158723747980614,0.6354955064581207
0.2462218850851059,0.4129644588045234,0.21607431340872374,0.6354955064581207
0.24600353837013245,0.41336833602584816,0.21607431340872374,0.6354955064581207
0.24598848819732666,0.41336833602584816,0.2162762520193861,0.6354955064581207
0.2459702491760254,0.41377221324717284,0.2162762520193861,0.6354955064581207
0.2459656000137329,0.41377221324717284,0.21647819063004847,0.6354955064581207
0.24586687982082367,0.41437802907915994,0.21647819063004847,0.6354955064581207
0.24582552909851074,0.41437802907915994,0.21688206785137318,0.6354955064581207
0.245762437582016,0.4145799676898223,0.21688206785137318,0.6354955064581207
0.24574100971221924,0.4145799676898223,0.2172859450726979,0.6354955064581207
0.2456732988357544,0.41478190630048467,0.2172859450726979,0.6354955064581207
0.24547851085662842,0.41478190630048467,0.21748788368336025,0.6354955064581207
0.24527901411056519,0.4155896607431341,0.21748788368336025,0.6354955064581207
0.2451629638671875,0.4155896607431341,0.21768982229402262,0.6354955064581207
0.2450622022151947,0.41579159935379645,0.21768982229402262,0.6354955064581207
0.24505619704723358,0.41579159935379645,0.21789176090468498,0.6354955064581207
0.24498987197875977,0.41639741518578355,0.21789176090468498,0.6354955064581207
0.24496442079544067,0.41639741518578355,0.21809369951534732,0.6354955064581207
0.2448388934135437,0.4168012924071082,0.21809369951534732,0.6354955064581207
0.2448320984840393,0.4168012924071082,0.2182956381260097,0.6354955064581207
0.24418872594833374,0.41801292407108237,0.2182956381260097,0.6354955064581207
0.24406957626342773,0.41801292407108237,0.21910339256865913,0.6354955064581207
0.24402886629104614,0.4184168012924071,0.21910339256865913,0.6354955064581207
0.2439345121383667,0.4184168012924071,0.2193053311793215,0.6354955064581207
0.24392682313919067,0.41861873990306947,0.2193053311793215,0.6354955064581207
0.24390912055969238,0.41861873990306947,0.21950726978998383,0.6354955064581207
0.24375095963478088,0.41882067851373184,0.21950726978998383,0.6354955064581207
0.243663489818573,0.41882067851373184,0.21991114701130857,0.6354955064581207
0.24349641799926758,0.4194264943457189,0.21991114701130857,0.6354955064581207
0.2433536946773529,0.4194264943457189,0.22011308562197093,0.6354955064581207
0.24329158663749695,0.41962843295638125,0.22011308562197093,0.6354955064581207
0.2431982159614563,0.41962843295638125,0.22051696284329564,0.6354955064581207
0.24305109679698944,0.42023424878836835,0.22051696284329564,0.6354955064581207
0.24296551942825317,0.42023424878836835,0.2211227786752827,0.6354955064581207
0.24274586141109467,0.4206381260096931,0.2211227786752827,0.6354955064581207
0.24228808283805847,0.4206381260096931,0.22152665589660744,0.6354955064581207
0.24222365021705627,0.4208400646203554,0.22152665589660744,0.6354955064581207
0.24220812320709229,0.4208400646203554,0.22172859450726978,0.6354955064581207
0.24220311641693115,0.42104200323101776,0.22172859450726978,0.6354955064581207
0.24220240116119385,0.42104200323101776,0.22193053311793215,0.6354955064581207
0.2420591115951538,0.4218497576736672,0.22193053311793215,0.6354955064581207
0.24204489588737488,0.4218497576736672,0.22213247172859452,0.6354955064581207
0.24186496436595917,0.42306138933764137,0.22213247172859452,0.6354955064581207
0.24184578657150269,0.42306138933764137,0.22253634894991922,0.6354955064581207
0.24170273542404175,0.4236672051696284,0.22253634894991922,0.6354955064581207
0.2416684329509735,0.4236672051696284,0.2227382875605816,0.6354955064581207
0.2416524738073349,0.42407108239095315,0.2227382875605816,0.6354955064581207
0.24150681495666504,0.42407108239095315,0.22294022617124395,0.6354955064581207
0.24142667651176453,0.4244749596122779,0.22294022617124395,0.6354955064581207
0.24136197566986084,0.4244749596122779,0.2231421647819063,0.6354955064581207
0.24125945568084717,0.42487883683360256,0.2231421647819063,0.6354955064581207
0.24116672575473785,0.42487883683360256,0.22354604200323103,0.6354955064581207
0.24105900526046753,0.42548465266558966,0.22354604200323103,0.6354955064581207
0.24094592034816742,0.42548465266558966,0.22435379644588047,0.6354955064581207
0.24092809855937958,0.425686591276252,0.22435379644588047,0.6354955064581207
0.24087929725646973,0.425686591276252,0.22495961227786754,0.6354955064581207
0.24086767435073853,0.4258885298869144,0.22495961227786754,0.6354955064581207
0.24084600806236267,0.4258885298869144,0.22516155088852988,0.6354955064581207
0.24077852070331573,0.42609046849757676,0.22516155088852988,0.6354955064581207
0.2404988408088684,0.42609046849757676,0.2255654281098546,0.6354955064581207
0.24048525094985962,0.42629240710823907,0.2255654281098546,0.6354955064581207
0.24039733409881592,0.42629240710823907,0.22576736672051698,0.6354955064581207
0.24039070308208466,0.42649434571890144,0.22576736672051698,0.6354955064581207
0.24023330211639404,0.42649434571890144,0.22596930533117932,0.6354955064581207
0.24014812707901,0.42710016155088854,0.22596930533117932,0.6354955064581207
0.24006181955337524,0.42710016155088854,0.2265751211631664,0.6354955064581207
0.2399759441614151,0.4277059773828756,0.2265751211631664,0.6354955064581207
0.23989856243133545,0.4277059773828756,0.22697899838449112,0.6354955064581207
0.23982888460159302,0.42790791599353795,0.22697899838449112,0.6354955064581207
0.2397524118423462,0.42790791599353795,0.2275848142164782,0.6354955064581207
0.2396497130393982,0.4283117932148627,0.2275848142164782,0.6354955064581207
0.2396417260169983,0.4283117932148627,0.22778675282714056,0.6354955064581207
0.23951120674610138,0.42932148626817446,0.22778675282714056,0.6354955064581207
0.23947274684906006,0.42932148626817446,0.2279886914378029,0.6354955064581207
0.2392277717590332,0.4303311793214863,0.2279886914378029,0.6354955064581207
0.23915445804595947,0.4303311793214863,0.22839256865912763,0.6354955064581207
0.23911932110786438,0.4305331179321486,0.22839256865912763,0.6354955064581207
0.23909926414489746,0.4305331179321486,0.22879644588045234,0.6354955064581207
0.23909828066825867,0.43073505654281097,0.22879644588045234,0.6354955064581207
0.2390836477279663,0.43073505654281097,0.2289983844911147,0.6354955064581207
0.23895615339279175,0.4311389337641357,0.2289983844911147,0.6354955064581207
0.2389434576034546,0.4311389337641357,0.2294022617124394,0.6354955064581207
0.23893329501152039,0.43134087237479807,0.2294022617124394,0.6354955064581207
0.23881471157073975,0.43134087237479807,0.22980613893376414,0.6354955064581207
0.23877689242362976,0.4317447495961228,0.22980613893376414,0.6354955064581207
0.23877543210983276,0.4317447495961228,0.23021001615508885,0.6354955064581207
0.2387167513370514,0.4319466882067851,0.23021001615508885,0.6354955064581207
0.23867249488830566,0.4319466882067851,0.23041195476575121,0.6354955064581207
0.23859718441963196,0.4325525040387722,0.23041195476575121,0.6354955064581207
0.23857982456684113,0.4325525040387722,0.23061389337641358,0.6354955064581207
0.23855450749397278,0.4327544426494346,0.23061389337641358,0.6354955064581207
0.23851275444030762,0.4327544426494346,0.23081583198707592,0.6354955064581207
0.23850825428962708,0.43295638126009695,0.23081583198707592,0.6354955064581207
0.2385038584470749,0.43295638126009695,0.2310177705977383,0.6354955064581207
0.23828670382499695,0.43376413570274636,0.2310177705977383,0.6354955064581207
0.23826050758361816,0.43376413570274636,0.23121970920840065,0.6354955064581207
0.2382134050130844,0.4339660743134087,0.23121970920840065,0.6354955064581207
0.2379671335220337,0.4339660743134087,0.2324313408723748,0.6354955064581207
0.23792552947998047,0.4341680129240711,0.2324313408723748,0.6354955064581207
0.23780041933059692,0.4341680129240711,0.2328352180936995,0.6354955064581207
0.23764389753341675,0.43436995153473346,0.2328352180936995,0.6354955064581207
0.23763036727905273,0.43436995153473346,0.23303715670436187,0.6354955064581207
0.23738005757331848,0.43517770597738287,0.23303715670436187,0.6354955064581207
0.23735886812210083,0.43517770597738287,0.23323909531502424,0.6354955064581207
0.23728929460048676,0.43537964458804523,0.23323909531502424,0.6354955064581207
0.23710256814956665,0.43537964458804523,0.23364297253634894,0.6354955064581207
0.23693415522575378,0.4355815831987076,0.23364297253634894,0.6354955064581207
0.236622154712677,0.4355815831987076,0.23445072697899838,0.6354955064581207
0.2363765984773636,0.43618739903069464,0.23445072697899838,0.6354955064581207
0.23632287979125977,0.43618739903069464,0.23465266558966075,0.6354955064581207
0.23623892664909363,0.4365912762520194,0.23465266558966075,0.6354955064581207
0.2362077832221985,0.4365912762520194,0.23505654281098545,0.6354955064581207
0.2361719161272049,0.4369951534733441,0.23505654281098545,0.6354955064581207
0.2361295223236084,0.4369951534733441,0.23546042003231019,0.6354955064581207
0.23605456948280334,0.43760096930533116,0.23546042003231019,0.6354955064581207
0.23604053258895874,0.43760096930533116,0.23566235864297252,0.6354955064581207
0.23597580194473267,0.4380048465266559,0.23566235864297252,0.6354955064581207
0.2358730137348175,0.4380048465266559,0.2358642972536349,0.6354955064581207
0.23548568785190582,0.43962035541195477,0.2358642972536349,0.6354955064581207
0.2353615164756775,0.43962035541195477,0.23606623586429726,0.6354955064581207
0.2351476550102234,0.4404281098546042,0.23606623586429726,0.6354955064581207
0.23504269123077393,0.4404281098546042,0.23647011308562196,0.6354955064581207
0.23498132824897766,0.4408319870759289,0.23647011308562196,0.6354955064581207
0.23480480909347534,0.4408319870759289,0.23747980613893377,0.6354955064581207
0.23457340896129608,0.44123586429725364,0.23747980613893377,0.6354955064581207
0.23455625772476196,0.44123586429725364,0.23768174474959614,0.6354955064581207
0.23445194959640503,0.4416397415185784,0.23768174474959614,0.6354955064581207
0.23444992303848267,0.4416397415185784,0.23788368336025847,0.6354955064581207
0.23437874019145966,0.4422455573505654,0.23788368336025847,0.6354955064581207
0.23427601158618927,0.4422455573505654,0.2382875605815832,0.6354955064581207
0.23416580259799957,0.44264943457189015,0.2382875605815832,0.6354955064581207
0.23416362702846527,0.44264943457189015,0.23848949919224555,0.6354955064581207
0.23414668440818787,0.4428513731825525,0.23848949919224555,0.6354955064581207
0.234086811542511,0.4428513731825525,0.2386914378029079,0.6354955064581207
0.23387867212295532,0.44345718901453957,0.2386914378029079,0.6354955064581207
0.23384740948677063,0.44345718901453957,0.23889337641357028,0.6354955064581207
0.23366689682006836,0.44406300484652667,0.23889337641357028,0.6354955064581207
0.23348334431648254,0.44406300484652667,0.23990306946688206,0.6354955064581207
0.23348186910152435,0.44426494345718903,0.23990306946688206,0.6354955064581207
0.2334350347518921,0.44426494345718903,0.2403069466882068,0.6354955064581207
0.23332202434539795,0.4448707592891761,0.2403069466882068,0.6354955064581207
0.23321914672851562,0.4448707592891761,0.24050888529886916,0.6354955064581207
0.23315531015396118,0.44507269789983844,0.24050888529886916,0.6354955064581207
0.23310452699661255,0.44507269789983844,0.24091276252019386,0.6354955064581207
0.23308232426643372,0.4452746365105008,0.24091276252019386,0.6354955064581207
0.23303943872451782,0.4452746365105008,0.24111470113085623,0.6354955064581207
0.23303771018981934,0.4454765751211632,0.24111470113085623,0.6354955064581207
0.23289430141448975,0.4454765751211632,0.24192245557350567,0.6354955064581207
0.23256051540374756,0.4466882067851373,0.24192245557350567,0.6354955064581207
0.23253417015075684,0.4466882067851373,0.242124394184168,0.6354955064581207
0.23217472434043884,0.44810177705977383,0.242124394184168,0.6354955064581207
0.23208285868167877,0.44810177705977383,0.24252827140549274,0.6354955064581207
0.23200809955596924,0.4483037156704362,0.24252827140549274,0.6354955064581207
0.2319525182247162,0.4483037156704362,0.24273021001615508,0.6354955064581207
0.23180055618286133,0.44890953150242324,0.24273021001615508,0.6354955064581207
0.2317473292350769,0.44890953150242324,0.24293214862681745,0.6354955064581207
0.23172122240066528,0.4491114701130856,0.24293214862681745,0.6354955064581207
0.23156875371932983,0.4491114701130856,0.2431340872374798,0.6354955064581207
0.23153123259544373,0.44951534733441034,0.2431340872374798,0.6354955064581207
0.23150938749313354,0.44951534733441034,0.24333602584814215,0.6354955064581207
0.23141129314899445,0.45032310177705975,0.24333602584814215,0.6354955064581207
0.23133504390716553,0.45032310177705975,0.24353796445880452,0.6354955064581207
0.2309219241142273,0.45153473344103395,0.24353796445880452,0.6354955064581207
0.2308999001979828,0.45153473344103395,0.24394184168012925,0.6354955064581207
0.23083624243736267,0.45193861066235863,0.24394184168012925,0.6354955064581207
0.23077625036239624,0.45193861066235863,0.2441437802907916,0.6354955064581207
0.2307034432888031,0.45234248788368336,0.2441437802907916,0.6354955064581207
0.23068368434906006,0.45234248788368336,0.24454765751211632,0.6354955064581207
0.23049774765968323,0.45294830371567046,0.24454765751211632,0.6354955064581207
0.23043298721313477,0.45294830371567046,0.24474959612277866,0.6354955064581207
0.230354905128479,0.45335218093699514,0.24474959612277866,0.6354955064581207
0.2303193211555481,0.45335218093699514,0.24495153473344103,0.6354955064581207
0.23024198412895203,0.4535541195476575,0.24495153473344103,0.6354955064581207
0.23023465275764465,0.4535541195476575,0.2451534733441034,0.6354955064581207
0.2300649881362915,0.4543618739903069,0.2451534733441034,0.6354955064581207
0.22982603311538696,0.4543618739903069,0.24575928917609047,0.6354955064581207
0.22963708639144897,0.454967689822294,0.24575928917609047,0.6354955064581207
0.2296358346939087,0.454967689822294,0.24616316639741517,0.6354955064581207
0.22940963506698608,0.45537156704361875,0.24616316639741517,0.6354955064581207
0.22938930988311768,0.45537156704361875,0.24636510500807754,0.6354955064581207
0.22929072380065918,0.4559773828756058,0.24636510500807754,0.6354955064581207
0.2292824387550354,0.4559773828756058,0.2465670436187399,0.6354955064581207
0.22921490669250488,0.4565831987075929,0.2465670436187399,0.6354955064581207
0.22915694117546082,0.4565831987075929,0.2469709208400646,0.6354955064581207
0.22905674576759338,0.45718901453957994,0.2469709208400646,0.6354955064581207
0.22904790937900543,0.45718901453957994,0.24717285945072698,0.6354955064581207
0.22898903489112854,0.4573909531502423,0.24717285945072698,0.6354955064581207
0.22896337509155273,0.4573909531502423,0.24737479806138934,0.6354955064581207
0.22895073890686035,0.4575928917609047,0.24737479806138934,0.6354955064581207
0.22893857955932617,0.4575928917609047,0.24777867528271405,0.6354955064581207
0.22889375686645508,0.4579967689822294,0.24777867528271405,0.6354955064581207
0.22865939140319824,0.4579967689822294,0.24818255250403878,0.6354955064581207
0.22831138968467712,0.4604200323101777,0.24818255250403878,0.6354955064581207
0.22821678221225739,0.4604200323101777,0.24838449111470112,0.6354955064581207
0.2280672788619995,0.4614297253634895,0.24838449111470112,0.6354955064581207
0.22802352905273438,0.4614297253634895,0.2485864297253635,0.6354955064581207
0.2280145138502121,0.46163166397415184,0.2485864297253635,0.6354955064581207
0.22793370485305786,0.46163166397415184,0.24919224555735056,0.6354955064581207
0.2277464121580124,0.462843295638126,0.24919224555735056,0.6354955064581207
0.22766511142253876,0.462843295638126,0.2495961227786753,0.6354955064581207
0.22765956819057465,0.46304523424878835,0.2495961227786753,0.6354955064581207
0.22756992280483246,0.46304523424878835,0.24979806138933763,0.6354955064581207
0.2274949550628662,0.4638529886914378,0.24979806138933763,0.6354955064581207
0.22748230397701263,0.4638529886914378,0.25,0.6354955064581207
0.22747839987277985,0.4640549273021002,0.25,0.6354955064581207
0.2274608612060547,0.4640549273021002,0.25020193861066237,0.6354955064581207
0.22736960649490356,0.4642568659127625,0.25020193861066237,0.6354955064581207
0.22732782363891602,0.4642568659127625,0.2506058158319871,0.6354955064581207
0.22730988264083862,0.46445880452342486,0.2506058158319871,0.6354955064581207
0.22728289663791656,0.46445880452342486,0.2510096930533118,0.6354955064581207
0.22720013558864594,0.46506462035541196,0.2510096930533118,0.6354955064581207
0.22715413570404053,0.46506462035541196,0.25121163166397414,0.6354955064581207
0.2271190732717514,0.4654684975767367,0.25121163166397414,0.6354955064581207
0.22695332765579224,0.4654684975767367,0.2520193861066236,0.6354955064581207
0.22687356173992157,0.465670436187399,0.2520193861066236,0.6354955064581207
0.22677403688430786,0.465670436187399,0.2522213247172859,0.6354955064581207
0.22676998376846313,0.4658723747980614,0.2522213247172859,0.6354955064581207
0.226763516664505,0.4658723747980614,0.2524232633279483,0.6354955064581207
0.2267485111951828,0.46607431340872374,0.2524232633279483,0.6354955064581207
0.22672508656978607,0.46607431340872374,0.252827140549273,0.6354955064581207
0.22641128301620483,0.4672859450726979,0.252827140549273,0.6354955064581207
0.22619867324829102,0.4672859450726979,0.2538368336025848,0.6354955064581207
0.2261446863412857,0.46748788368336025,0.2538368336025848,0.6354955064581207
0.2261403203010559,0.46748788368336025,0.25403877221324717,0.6354955064581207
0.22611697018146515,0.4676898222940226,0.25403877221324717,0.6354955064581207
0.22610688209533691,0.4676898222940226,0.25424071082390953,0.6354955064581207
0.2260081022977829,0.467891760904685,0.25424071082390953,0.6354955064581207
0.2259964942932129,0.467891760904685,0.2544426494345719,0.6354955064581207
0.22597822546958923,0.46809369951534735,0.2544426494345719,0.6354955064581207
0.2258594036102295,0.46809369951534735,0.25464458804523427,0.6354955064581207
0.22565427422523499,0.4693053311793215,0.25464458804523427,0.6354955064581207
0.22560320794582367,0.4693053311793215,0.25484652665589663,0.6354955064581207
0.2254841923713684,0.46950726978998386,0.25484652665589663,0.6354955064581207
0.22543753683567047,0.46950726978998386,0.2552504038772213,0.6354955064581207
0.2254156768321991,0.4697092084006462,0.2552504038772213,0.6354955064581207
0.22538205981254578,0.4697092084006462,0.2554523424878837,0.6354955064581207
0.22532226145267487,0.46991114701130854,0.2554523424878837,0.6354955064581207
0.22527752816677094,0.46991114701130854,0.25565428109854604,0.6354955064581207
0.22506672143936157,0.47092084006462037,0.25565428109854604,0.6354955064581207
0.2250359058380127,0.47092084006462037,0.2558562197092084,0.6354955064581207
0.2248658388853073,0.4715266558966074,0.2558562197092084,0.6354955064581207
0.22486186027526855,0.4715266558966074,0.2560581583198708,0.6354955064581207
0.22461271286010742,0.47273828756058156,0.2560581583198708,0.6354955064581207
0.22449398040771484,0.47273828756058156,0.25626009693053314,0.6354955064581207
0.22402586042881012,0.47394991922455576,0.25626009693053314,0.6354955064581207
0.22389161586761475,0.47394991922455576,0.2566639741518578,0.6354955064581207
0.22368186712265015,0.47475767366720517,0.2566639741518578,0.6354955064581207
0.22341930866241455,0.47475767366720517,0.25706785137318255,0.6354955064581207
0.22335000336170197,0.47495961227786754,0.25706785137318255,0.6354955064581207
0.22332161664962769,0.47495961227786754,0.2574717285945073,0.6354955064581207
0.22317181527614594,0.47536348949919227,0.2574717285945073,0.6354955064581207
0.2231041043996811,0.47536348949919227,0.25787560581583197,0.6354955064581207
0.22308677434921265,0.4755654281098546,0.25787560581583197,0.6354955064581207
0.2229960560798645,0.4755654281098546,0.2582794830371567,0.6354955064581207
0.22299033403396606,0.4759693053311793,0.2582794830371567,0.6354955064581207
0.22298753261566162,0.4759693053311793,0.25848142164781907,0.6354955064581207
0.2228650599718094,0.4765751211631664,0.25848142164781907,0.6354955064581207
0.2228456288576126,0.4765751211631664,0.25868336025848143,0.6354955064581207
0.22281107306480408,0.4769789983844911,0.25868336025848143,0.6354955064581207
0.22279717028141022,0.4769789983844911,0.2588852988691438,0.6354955064581207
0.22249171137809753,0.4783925686591276,0.2588852988691438,0.6354955064581207
0.22239144146442413,0.4783925686591276,0.2592891760904685,0.6354955064581207
0.22231759130954742,0.47859450726978997,0.2592891760904685,0.6354955064581207
0.22224996984004974,0.47859450726978997,0.2598949919224556,0.6354955064581207
0.2221531867980957,0.47920032310177707,0.2598949919224556,0.6354955064581207
0.2221478670835495,0.47920032310177707,0.26009693053311794,0.6354955064581207
0.2219364494085312,0.4798061389337641,0.26009693053311794,0.6354955064581207
0.22192595899105072,0.4798061389337641,0.2602988691437803,0.6354955064581207
0.22192533314228058,0.4800080775444265,0.2602988691437803,0.6354955064581207
0.22188997268676758,0.4800080775444265,0.260702746365105,0.6354955064581207
0.22188159823417664,0.48021001615508885,0.260702746365105,0.6354955064581207
0.22185368835926056,0.48021001615508885,0.26090468497576735,0.6354955064581207
0.22175036370754242,0.48081583198707595,0.26090468497576735,0.6354955064581207
0.22170311212539673,0.48081583198707595,0.2613085621970921,0.6354955064581207
0.22156387567520142,0.481421647819063,0.2613085621970921,0.6354955064581207
0.22153937816619873,0.481421647819063,0.26151050080775445,0.6354955064581207
0.22135606408119202,0.4818255250403877,0.26151050080775445,0.6354955064581207
0.22130979597568512,0.4818255250403877,0.2617124394184168,0.6354955064581207
0.2211623191833496,0.4824313408723748,0.2617124394184168,0.6354955064581207
0.2211279273033142,0.4824313408723748,0.2619143780290792,0.6354955064581207
0.22098851203918457,0.48323909531502424,0.2619143780290792,0.6354955064581207
0.22098687291145325,0.48323909531502424,0.2621163166397415,0.6354955064581207
0.22090548276901245,0.4834410339256866,0.2621163166397415,0.6354955064581207
0.22078120708465576,0.4834410339256866,0.26252019386106623,0.6354955064581207
0.22070883214473724,0.48364297253634897,0.26252019386106623,0.6354955064581207
0.22059810161590576,0.48364297253634897,0.26312600969305333,0.6354955064581207
0.2205786556005478,0.48384491114701134,0.26312600969305333,0.6354955064581207
0.2205216884613037,0.48384491114701134,0.2633279483037157,0.6354955064581207
0.22051817178726196,0.48404684975767365,0.2633279483037157,0.6354955064581207
0.2205086350440979,0.48404684975767365,0.263529886914378,0.6354955064581207
0.2204393446445465,0.484248788368336,0.263529886914378,0.6354955064581207
0.22035756707191467,0.484248788368336,0.2637318255250404,0.6354955064581207
0.22015076875686646,0.4848546042003231,0.2637318255250404,0.6354955064581207
0.22014379501342773,0.4848546042003231,0.26393376413570274,0.6354955064581207
0.21994902193546295,0.4856623586429725,0.26393376413570274,0.6354955064581207
0.21989762783050537,0.4856623586429725,0.2641357027463651,0.6354955064581207
0.2197519689798355,0.4862681744749596,0.2641357027463651,0.6354955064581207
0.21973039209842682,0.4862681744749596,0.2643376413570275,0.6354955064581207
0.2196621596813202,0.486470113085622,0.2643376413570275,0.6354955064581207
0.2195870727300644,0.486470113085622,0.2649434571890145,0.6354955064581207
0.21952390670776367,0.48707592891760904,0.2649434571890145,0.6354955064581207
0.21951043605804443,0.48707592891760904,0.2651453957996769,0.6354955064581207
0.2194444090127945,0.4872778675282714,0.2651453957996769,0.6354955064581207
0.21941417455673218,0.4872778675282714,0.26534733441033925,0.6354955064581207
0.21940509974956512,0.48747980613893377,0.26534733441033925,0.6354955064581207
0.219376802444458,0.48747980613893377,0.2655492730210016,0.6354955064581207
0.21915781497955322,0.48848949919224555,0.2655492730210016,0.6354955064581207
0.21903449296951294,0.48848949919224555,0.26595315024232635,0.6354955064581207
0.21893537044525146,0.4888933764135703,0.26595315024232635,0.6354955064581207
0.21878133714199066,0.4888933764135703,0.26635702746365103,0.6354955064581207
0.21861973404884338,0.4903069466882068,0.26635702746365103,0.6354955064581207
0.21855571866035461,0.4903069466882068,0.2665589660743134,0.6354955064581207
0.21854157745838165,0.49050888529886916,0.2665589660743134,0.6354955064581207
0.218511164188385,0.49050888529886916,0.26676090468497576,0.6354955064581207
0.2184852659702301,0.4907108239095315,0.26676090468497576,0.6354955064581207
0.21832509338855743,0.4907108239095315,0.26696284329563813,0.6354955064581207
0.21826353669166565,0.49091276252019383,0.26696284329563813,0.6354955064581207
0.21823158860206604,0.49091276252019383,0.26736672051696286,0.6354955064581207
0.21804583072662354,0.4917205169628433,0.26736672051696286,0.6354955064581207
0.21792906522750854,0.4917205169628433,0.2675686591276252,0.6354955064581207
0.21775324642658234,0.49232633279483035,0.2675686591276252,0.6354955064581207
0.2176433801651001,0.49232633279483035,0.26837641357027464,0.6354955064581207
0.21758072078227997,0.4927302100161551,0.26837641357027464,0.6354955064581207
0.21753284335136414,0.4927302100161551,0.268578352180937,0.6354955064581207
0.21742093563079834,0.4931340872374798,0.268578352180937,0.6354955064581207
0.21727216243743896,0.4931340872374798,0.2689822294022617,0.6354955064581207
0.21714867651462555,0.49353796445880455,0.2689822294022617,0.6354955064581207
0.21709036827087402,0.49353796445880455,0.2693861066235864,0.6354955064581207
0.21706335246562958,0.49373990306946686,0.2693861066235864,0.6354955064581207
0.2170029878616333,0.49373990306946686,0.2699919224555735,0.6354955064581207
0.2169228345155716,0.49434571890145396,0.2699919224555735,0.6354955064581207
0.2168489694595337,0.49434571890145396,0.2710016155088853,0.6354955064581207
0.21678075194358826,0.49495153473344106,0.2710016155088853,0.6354955064581207
0.2167777121067047,0.49495153473344106,0.27120355411954766,0.6354955064581207
0.21658062934875488,0.4955573505654281,0.27120355411954766,0.6354955064581207
0.21646751463413239,0.4955573505654281,0.2718093699515347,0.6354955064581207
0.21646684408187866,0.49575928917609047,0.2718093699515347,0.6354955064581207
0.21636396646499634,0.49575928917609047,0.27221324717285944,0.6354955064581207
0.21624456346035004,0.4961631663974152,0.27221324717285944,0.6354955064581207
0.21623793244361877,0.4961631663974152,0.2724151857835218,0.6354955064581207
0.21607325971126556,0.4975767366720517,0.2724151857835218,0.6354955064581207
0.21592576801776886,0.4975767366720517,0.2730210016155089,0.6354955064581207
0.21589286625385284,0.4977786752827141,0.2730210016155089,0.6354955064581207
0.21587389707565308,0.4977786752827141,0.2732229402261712,0.6354955064581207
0.2156715840101242,0.49818255250403876,0.2732229402261712,0.6354955064581207
0.21562901139259338,0.49818255250403876,0.2734248788368336,0.6354955064581207
0.21560388803482056,0.4985864297253635,0.2734248788368336,0.6354955064581207
0.2155838906764984,0.4985864297253635,0.27362681744749595,0.6354955064581207
0.2155666947364807,0.49878836833602586,0.27362681744749595,0.6354955064581207
0.21541714668273926,0.49878836833602586,0.2740306946688207,0.6354955064581207
0.2154032289981842,0.4989903069466882,0.2740306946688207,0.6354955064581207
0.21532303094863892,0.4989903069466882,0.27423263327948305,0.6354955064581207
0.21507185697555542,0.5,0.27423263327948305,0.6354955064581207
0.21500873565673828,0.5,0.2744345718901454,0.6354955064581207
0.2148248255252838,0.5010096930533118,0.2744345718901454,0.6354955064581207
0.21482086181640625,0.5010096930533118,0.27463651050080773,0.6354955064581207
0.21480774879455566,0.5012116316639742,0.27463651050080773,0.6354955064581207
0.21476449072360992,0.5012116316639742,0.2748384491114701,0.6354955064581207
0.21474868059158325,0.5014135702746365,0.2748384491114701,0.6354955064581207
0.21470065414905548,0.5014135702746365,0.2754442649434572,0.6354955064581207
0.21438919007778168,0.5026252019386107,0.2754442649434572,0.6354955064581207
0.21427160501480103,0.5026252019386107,0.2762520193861066,0.6354955064581207
0.21425731480121613,0.502827140549273,0.2762520193861066,0.6354955064581207
0.214114248752594,0.502827140549273,0.2770597738287561,0.6354955064581207
0.21401239931583405,0.5032310177705978,0.2770597738287561,0.6354955064581207
0.21394240856170654,0.5032310177705978,0.27746365105008075,0.6354955064581207
0.2139378935098648,0.5034329563812601,0.27746365105008075,0.6354955064581207
0.21388421952724457,0.5034329563812601,0.2776655896607431,0.6354955064581207
0.21382398903369904,0.5036348949919225,0.2776655896607431,0.6354955064581207
0.21379441022872925,0.5036348949919225,0.2778675282714055,0.6354955064581207
0.2137776017189026,0.5040387722132472,0.2778675282714055,0.6354955064581207
0.21369558572769165,0.5040387722132472,0.27806946688206785,0.6354955064581207
0.21369130909442902,0.5042407108239095,0.27806946688206785,0.6354955064581207
0.21366466581821442,0.5042407108239095,0.2784733441033926,0.6354955064581207
0.21351152658462524,0.5052504038772213,0.2784733441033926,0.6354955064581207
0.21342867612838745,0.5052504038772213,0.27887722132471726,0.6354955064581207
0.21342065930366516,0.5054523424878837,0.27887722132471726,0.6354955064581207
0.21341480314731598,0.5054523424878837,0.27907915993537963,0.6354955064581207
0.21315203607082367,0.5062600969305331,0.27907915993537963,0.6354955064581207
0.2130676507949829,0.5062600969305331,0.27968497576736673,0.6354955064581207
0.21291255950927734,0.5072697899838449,0.27968497576736673,0.6354955064581207
0.21288299560546875,0.5072697899838449,0.28008885298869146,0.6354955064581207
0.21277399361133575,0.507875605815832,0.28008885298869146,0.6354955064581207
0.21268272399902344,0.507875605815832,0.28049273021001614,0.6354955064581207
0.2126515954732895,0.5080775444264943,0.28049273021001614,0.6354955064581207
0.21263617277145386,0.5080775444264943,0.2806946688206785,0.6354955064581207
0.2126189023256302,0.5084814216478191,0.2806946688206785,0.6354955064581207
0.2126113325357437,0.5084814216478191,0.2808966074313409,0.6354955064581207
0.21259158849716187,0.5088852988691438,0.2808966074313409,0.6354955064581207
0.21255798637866974,0.5088852988691438,0.28109854604200324,0.6354955064581207
0.2124508023262024,0.5090872374798061,0.28109854604200324,0.6354955064581207
0.21241436898708344,0.5090872374798061,0.2813004846526656,0.6354955064581207
0.21230311691761017,0.5092891760904685,0.2813004846526656,0.6354955064581207
0.21223296225070953,0.5092891760904685,0.2817043618739903,0.6354955064581207
0.21204732358455658,0.5098949919224556,0.2817043618739903,0.6354955064581207
0.2120228409767151,0.5098949919224556,0.28190630048465265,0.6354955064581207
0.21185165643692017,0.5100969305331179,0.28190630048465265,0.6354955064581207
0.21184951066970825,0.5100969305331179,0.282108239095315,0.6354955064581207
0.21181148290634155,0.5105008077544426,0.282108239095315,0.6354955064581207
0.2117050290107727,0.5105008077544426,0.2827140549273021,0.6354955064581207
0.21169205009937286,0.510702746365105,0.2827140549273021,0.6354955064581207
0.21157026290893555,0.510702746365105,0.2829159935379645,0.6354955064581207
0.21147069334983826,0.5117124394184168,0.2829159935379645,0.6354955064581207
0.21139581501483917,0.5117124394184168,0.2835218093699515,0.6354955064581207
0.211110919713974,0.5123182552504039,0.2835218093699515,0.6354955064581207
0.21101319789886475,0.5123182552504039,0.28392568659127626,0.6354955064581207
0.21097169816493988,0.5127221324717286,0.28392568659127626,0.6354955064581207
0.21087944507598877,0.5127221324717286,0.2841276252019386,0.6354955064581207
0.21086952090263367,0.5131260096930533,0.2841276252019386,0.6354955064581207
0.21077048778533936,0.5131260096930533,0.2845315024232633,0.6354955064581207
0.2107660323381424,0.5133279483037156,0.2845315024232633,0.6354955064581207
0.2107585072517395,0.5133279483037156,0.28473344103392567,0.6354955064581207
0.21048374474048615,0.5141357027463651,0.28473344103392567,0.6354955064581207
0.21044187247753143,0.5141357027463651,0.28493537964458804,0.6354955064581207
0.21043121814727783,0.5145395799676898,0.28493537964458804,0.6354955064581207
0.21041984856128693,0.5145395799676898,0.2851373182552504,0.6354955064581207
0.21036480367183685,0.5147415185783522,0.2851373182552504,0.6354955064581207
0.21027874946594238,0.5147415185783522,0.28554119547657514,0.6354955064581207
0.2101813703775406,0.5153473344103393,0.28554119547657514,0.6354955064581207
0.21011300384998322,0.5153473344103393,0.2857431340872375,0.6354955064581207
0.2100304663181305,0.5155492730210016,0.2857431340872375,0.6354955064581207
0.21001672744750977,0.5155492730210016,0.2859450726978998,0.6354955064581207
0.20988920331001282,0.5161550888529887,0.2859450726978998,0.6354955064581207
0.20986157655715942,0.5161550888529887,0.2861470113085622,0.6354955064581207
0.20971204340457916,0.5165589660743134,0.2861470113085622,0.6354955064581207
0.20962610840797424,0.5165589660743134,0.2865508885298869,0.6354955064581207
0.20957721769809723,0.5167609046849758,0.2865508885298869,0.6354955064581207
0.20941132307052612,0.5167609046849758,0.28695476575121165,0.6354955064581207
0.20921535789966583,0.518578352180937,0.28695476575121165,0.6354955064581207
0.2092125415802002,0.518578352180937,0.287156704361874,0.6354955064581207
0.20915621519088745,0.5189822294022617,0.287156704361874,0.6354955064581207
0.2091560959815979,0.5189822294022617,0.2873586429725363,0.6354955064581207
0.20914322137832642,0.5193861066235864,0.2873586429725363,0.6354955064581207
0.20908892154693604,0.5193861066235864,0.2875605815831987,0.6354955064581207
0.20893028378486633,0.5195880452342488,0.2875605815831987,0.6354955064581207
0.20890948176383972,0.5195880452342488,0.28776252019386106,0.6354955064581207
0.20876362919807434,0.5203957996768982,0.28776252019386106,0.6354955064581207
0.20873606204986572,0.5203957996768982,0.2885702746365105,0.6354955064581207
0.2086767703294754,0.5205977382875606,0.2885702746365105,0.6354955064581207
0.20866034924983978,0.5205977382875606,0.28877221324717284,0.6354955064581207
0.20836246013641357,0.5218093699515347,0.28877221324717284,0.6354955064581207
0.20820657908916473,0.5218093699515347,0.28917609046849757,0.6354955064581207
0.20820049941539764,0.5220113085621971,0.28917609046849757,0.6354955064581207
0.20816464722156525,0.5220113085621971,0.28937802907915994,0.6354955064581207
0.20813532173633575,0.5222132471728594,0.28937802907915994,0.6354955064581207
0.20807674527168274,0.5222132471728594,0.2895799676898223,0.6354955064581207
0.20797832310199738,0.5226171243941842,0.2895799676898223,0.6354955064581207
0.2077932357788086,0.5226171243941842,0.28978190630048467,0.6354955064581207
0.20768600702285767,0.5232229402261712,0.28978190630048467,0.6354955064581207
0.20765528082847595,0.5232229402261712,0.29018578352180935,0.6354955064581207
0.20764879882335663,0.5234248788368336,0.29018578352180935,0.6354955064581207
0.20755040645599365,0.5234248788368336,0.2903877221324717,0.6354955064581207
0.2075502872467041,0.523626817447496,0.2903877221324717,0.6354955064581207
0.20751416683197021,0.523626817447496,0.29079159935379645,0.6354955064581207
0.20749613642692566,0.5240306946688207,0.29079159935379645,0.6354955064581207
0.20747539401054382,0.5240306946688207,0.2909935379644588,0.6354955064581207
0.20746220648288727,0.524232633279483,0.2909935379644588,0.6354955064581207
0.20743127167224884,0.524232633279483,0.2911954765751212,0.6354955064581207
0.20731176435947418,0.5248384491114702,0.2911954765751212,0.6354955064581207
0.2072998285293579,0.5248384491114702,0.29139741518578355,0.6354955064581207
0.2070312201976776,0.5250403877221325,0.29139741518578355,0.6354955064581207
0.20696140825748444,0.5250403877221325,0.29159935379644586,0.6354955064581207
0.2067633867263794,0.5254442649434572,0.29159935379644586,0.6354955064581207
0.2067580223083496,0.5254442649434572,0.2918012924071082,0.6354955064581207
0.2067413330078125,0.5256462035541195,0.2918012924071082,0.6354955064581207
0.20668351650238037,0.5256462035541195,0.2920032310177706,0.6354955064581207
0.20665918290615082,0.5258481421647819,0.2920032310177706,0.6354955064581207
0.20644992589950562,0.5258481421647819,0.29281098546042006,0.6354955064581207
0.20624122023582458,0.5266558966074314,0.29281098546042006,0.6354955064581207
0.20601093769073486,0.5266558966074314,0.29382067851373184,0.6354955064581207
0.20587503910064697,0.527059773828756,0.29382067851373184,0.6354955064581207
0.20586331188678741,0.527059773828756,0.2940226171243942,0.6354955064581207
0.20576339960098267,0.5278675282714055,0.2940226171243942,0.6354955064581207
0.20575322210788727,0.5278675282714055,0.29422455573505657,0.6354955064581207
0.20568284392356873,0.5284733441033925,0.29422455573505657,0.6354955064581207
0.20563198626041412,0.5284733441033925,0.29462843295638125,0.6354955064581207
0.20561055839061737,0.528675282714055,0.29462843295638125,0.6354955064581207
0.20552724599838257,0.528675282714055,0.295032310177706,0.6354955064581207
0.2054993063211441,0.5288772213247173,0.295032310177706,0.6354955064581207
0.20546533167362213,0.5288772213247173,0.29523424878836835,0.6354955064581207
0.2054518163204193,0.5290791599353797,0.29523424878836835,0.6354955064581207
0.2054303139448166,0.5290791599353797,0.2954361873990307,0.6354955064581207
0.20542988181114197,0.529281098546042,0.2954361873990307,0.6354955064581207
0.20513224601745605,0.529281098546042,0.2962439418416801,0.6354955064581207
0.20509816706180573,0.5296849757673667,0.2962439418416801,0.6354955064581207
0.2049974799156189,0.5296849757673667,0.29664781906300486,0.6354955064581207
0.20498906075954437,0.529886914378029,0.29664781906300486,0.6354955064581207
0.2048402577638626,0.529886914378029,0.2968497576736672,0.6354955064581207
0.20472849905490875,0.5302907915993538,0.2968497576736672,0.6354955064581207
0.20471905171871185,0.5302907915993538,0.29705169628432954,0.6354955064581207
0.20466020703315735,0.5308966074313409,0.29705169628432954,0.6354955064581207
0.20459339022636414,0.5308966074313409,0.29745557350565427,0.6354955064581207
0.20449432730674744,0.5313004846526656,0.29745557350565427,0.6354955064581207
0.20448225736618042,0.5313004846526656,0.29765751211631664,0.6354955064581207
0.20438094437122345,0.5317043618739903,0.29765751211631664,0.6354955064581207
0.2042808085680008,0.5317043618739903,0.29806138933764137,0.6354955064581207
0.20418889820575714,0.532108239095315,0.29806138933764137,0.6354955064581207
0.20416724681854248,0.532108239095315,0.29826332794830374,0.6354955064581207
0.2038593292236328,0.5327140549273021,0.29826332794830374,0.6354955064581207
0.20379012823104858,0.5327140549273021,0.29846526655896605,0.6354955064581207
0.203296959400177,0.534329563812601,0.29846526655896605,0.6354955064581207
0.2031419724225998,0.534329563812601,0.2992730210016155,0.6354955064581207
0.20296768844127655,0.5347334410339257,0.2992730210016155,0.6354955064581207
0.20292629301548004,0.5347334410339257,0.2994749596122779,0.6354955064581207
0.20266839861869812,0.5361470113085622,0.2994749596122779,0.6354955064581207
0.20244638621807098,0.5361470113085622,0.30048465266558966,0.6354955064581207
0.20239825546741486,0.5363489499192245,0.30048465266558966,0.6354955064581207
0.20235514640808105,0.5363489499192245,0.30109046849757676,0.6354955064581207
0.2023477405309677,0.5365508885298869,0.30109046849757676,0.6354955064581207
0.20234310626983643,0.5365508885298869,0.30129240710823907,0.6354955064581207
0.20233450829982758,0.5369547657512116,0.30129240710823907,0.6354955064581207
0.2023300975561142,0.5369547657512116,0.3016962843295638,0.6354955064581207
0.20227529108524323,0.537156704361874,0.3016962843295638,0.6354955064581207
0.2022627592086792,0.537156704361874,0.30189822294022617,0.6354955064581207
0.20219966769218445,0.5375605815831987,0.30189822294022617,0.6354955064581207
0.20218925178050995,0.5375605815831987,0.30210016155088854,0.6354955064581207
0.20213593542575836,0.5377625201938611,0.30210016155088854,0.6354955064581207
0.2020670771598816,0.5377625201938611,0.3023021001615509,0.6354955064581207
0.20171691477298737,0.5381663974151858,0.3023021001615509,0.6354955064581207
0.20165574550628662,0.5381663974151858,0.3027059773828756,0.6354955064581207
0.20151430368423462,0.5387722132471728,0.3027059773828756,0.6354955064581207
0.20148223638534546,0.5387722132471728,0.30290791599353795,0.6354955064581207
0.2013971358537674,0.5391760904684976,0.30290791599353795,0.6354955064581207
0.20137062668800354,0.5391760904684976,0.3033117932148627,0.6354955064581207
0.20130175352096558,0.5393780290791599,0.3033117932148627,0.6354955064581207
0.20124325156211853,0.5393780290791599,0.3039176090468498,0.6354955064581207
0.201217919588089,0.5395799676898223,0.3039176090468498,0.6354955064581207
0.20120948553085327,0.5395799676898223,0.3041195476575121,0.6354955064581207
0.20103095471858978,0.539983844911147,0.3041195476575121,0.6354955064581207
0.20093995332717896,0.539983844911147,0.3047253634894992,0.6354955064581207
0.20085793733596802,0.5405896607431341,0.3047253634894992,0.6354955064581207
0.20085401833057404,0.5405896607431341,0.30492730210016156,0.6354955064581207
0.20081943273544312,0.5407915993537964,0.30492730210016156,0.6354955064581207
0.20063860714435577,0.5407915993537964,0.3053311793214863,0.6354955064581207
0.2006288766860962,0.5409935379644588,0.3053311793214863,0.6354955064581207
0.20043085515499115,0.5409935379644588,0.30654281098546043,0.6354955064581207
0.20039579272270203,0.5411954765751211,0.30654281098546043,0.6354955064581207
0.2003464698791504,0.5411954765751211,0.3071486268174475,0.6354955064581207
0.2003190517425537,0.5415993537964459,0.3071486268174475,0.6354955064581207
0.20030111074447632,0.5415993537964459,0.30735056542810985,0.6354955064581207
0.20024484395980835,0.5420032310177706,0.30735056542810985,0.6354955064581207
0.2002289891242981,0.5420032310177706,0.3075525040387722,0.6354955064581207
0.1999439001083374,0.5430129240710824,0.3075525040387722,0.6354955064581207
0.19991135597229004,0.5430129240710824,0.30795638126009695,0.6354955064581207
0.19985970854759216,0.5432148626817448,0.30795638126009695,0.6354955064581207
0.19983011484146118,0.5432148626817448,0.3083602584814216,0.6354955064581207
0.1998165100812912,0.5434168012924071,0.3083602584814216,0.6354955064581207
0.1998118758201599,0.5434168012924071,0.308562197092084,0.6354955064581207
0.1997470259666443,0.5438206785137318,0.308562197092084,0.6354955064581207
0.19932657480239868,0.5438206785137318,0.31078352180936997,0.6354955064581207
0.19925391674041748,0.5444264943457189,0.31078352180936997,0.6354955064581207
0.19919909536838531,0.5444264943457189,0.31118739903069464,0.6354955064581207
0.19851453602313995,0.5462439418416801,0.31118739903069464,0.6354955064581207
0.19851255416870117,0.5462439418416801,0.311389337641357,0.6354955064581207
0.19836711883544922,0.5468497576736672,0.311389337641357,0.6354955064581207
0.1983635425567627,0.5468497576736672,0.3115912762520194,0.6354955064581207
0.19828900694847107,0.5472536348949919,0.3115912762520194,0.6354955064581207
0.19824327528476715,0.5472536348949919,0.31179321486268174,0.6354955064581207
0.1981765180826187,0.5476575121163166,0.31179321486268174,0.6354955064581207
0.19814544916152954,0.5476575121163166,0.3119951534733441,0.6354955064581207
0.19799570739269257,0.547859450726979,0.3119951534733441,0.6354955064581207
0.19786065816879272,0.547859450726979,0.3128029079159935,0.6354955064581207
0.19773763418197632,0.5486672051696284,0.3128029079159935,0.6354955064581207
0.19765141606330872,0.5486672051696284,0.31320678513731826,0.6354955064581207
0.19763314723968506,0.5488691437802908,0.31320678513731826,0.6354955064581207
0.19758450984954834,0.5488691437802908,0.313610662358643,0.6354955064581207
0.19758149981498718,0.5490710823909531,0.313610662358643,0.6354955064581207
0.1975804716348648,0.5490710823909531,0.31381260096930536,0.6354955064581207
0.1975620985031128,0.5492730210016155,0.31381260096930536,0.6354955064581207
0.19755934178829193,0.5492730210016155,0.31401453957996767,0.6354955064581207
0.19740241765975952,0.5496768982229402,0.31401453957996767,0.6354955064581207
0.19736462831497192,0.5496768982229402,0.31421647819063003,0.6354955064581207
0.19734333455562592,0.5498788368336026,0.31421647819063003,0.6354955064581207
0.19727885723114014,0.5498788368336026,0.3144184168012924,0.6354955064581207
0.19727031886577606,0.5502827140549273,0.3144184168012924,0.6354955064581207
0.19711041450500488,0.5502827140549273,0.3150242326332795,0.6354955064581207
0.19708965718746185,0.5504846526655897,0.3150242326332795,0.6354955064581207
0.19704824686050415,0.5504846526655897,0.3154281098546042,0.6354955064581207
0.1969599723815918,0.5512924071082391,0.3154281098546042,0.6354955064581207
0.19681710004806519,0.5512924071082391,0.3160339256865913,0.6354955064581207
0.19673749804496765,0.5514943457189014,0.3160339256865913,0.6354955064581207
0.19673532247543335,0.5514943457189014,0.31623586429725364,0.6354955064581207
0.19657887518405914,0.5521001615508885,0.31623586429725364,0.6354955064581207
0.19646161794662476,0.5521001615508885,0.3168416801292407,0.6354955064581207
0.19627812504768372,0.5523021001615509,0.3168416801292407,0.6354955064581207
0.19626998901367188,0.5523021001615509,0.3172455573505654,0.6354955064581207
0.19618035852909088,0.5525040387722132,0.3172455573505654,0.6354955064581207
0.19612377882003784,0.5525040387722132,0.31764943457189015,0.6354955064581207
0.19605816900730133,0.552907915993538,0.31764943457189015,0.6354955064581207
0.19603276252746582,0.552907915993538,0.3178513731825525,0.6354955064581207
0.19586420059204102,0.5531098546042004,0.3178513731825525,0.6354955064581207
0.19582730531692505,0.5531098546042004,0.3180533117932149,0.6354955064581207
0.19558703899383545,0.553513731825525,0.3180533117932149,0.6354955064581207
0.1954312026500702,0.553513731825525,0.31845718901453957,0.6354955064581207
0.19542354345321655,0.5537156704361874,0.31845718901453957,0.6354955064581207
0.19535446166992188,0.5537156704361874,0.31865912762520193,0.6354955064581207
0.1953313797712326,0.5539176090468497,0.31865912762520193,0.6354955064581207
0.19532233476638794,0.5539176090468497,0.3188610662358643,0.6354955064581207
0.19526338577270508,0.5543214862681745,0.3188610662358643,0.6354955064581207
0.1952255517244339,0.5543214862681745,0.31906300484652667,0.6354955064581207
0.19519081711769104,0.5545234248788369,0.31906300484652667,0.6354955064581207
0.1951630711555481,0.5545234248788369,0.3194668820678514,0.6354955064581207
0.1951172798871994,0.5549273021001615,0.3194668820678514,0.6354955064581207
0.1950952112674713,0.5549273021001615,0.3198707592891761,0.6354955064581207
0.19499249756336212,0.5553311793214862,0.3198707592891761,0.6354955064581207
0.19487228989601135,0.5553311793214862,0.32007269789983844,0.6354955064581207
0.19482332468032837,0.5555331179321487,0.32007269789983844,0.6354955064581207
0.19480407238006592,0.5555331179321487,0.3202746365105008,0.6354955064581207
0.1947629153728485,0.5559369951534734,0.3202746365105008,0.6354955064581207
0.1945926547050476,0.5559369951534734,0.3210823909531502,0.6354955064581207
0.19453108310699463,0.5561389337641357,0.3210823909531502,0.6354955064581207
0.19445347785949707,0.5561389337641357,0.3212843295638126,0.6354955064581207
0.19443126022815704,0.556340872374798,0.3212843295638126,0.6354955064581207
0.19435948133468628,0.556340872374798,0.3216882067851373,0.6354955064581207
0.19423465430736542,0.5571486268174475,0.3216882067851373,0.6354955064581207
0.19416531920433044,0.5571486268174475,0.32209208400646205,0.6354955064581207
0.19398550689220428,0.5573505654281099,0.32209208400646205,0.6354955064581207
0.19387292861938477,0.5573505654281099,0.3226978998384491,0.6354955064581207
0.19382637739181519,0.5575525040387722,0.3226978998384491,0.6354955064581207
0.19374853372573853,0.5575525040387722,0.3233037156704362,0.6354955064581207
0.1937398910522461,0.5577544426494345,0.3233037156704362,0.6354955064581207
0.19368010759353638,0.5577544426494345,0.32350565428109856,0.6354955064581207
0.19365637004375458,0.5583602584814217,0.32350565428109856,0.6354955064581207
0.19355380535125732,0.5583602584814217,0.32370759289176093,0.6354955064581207
0.1934548318386078,0.5587641357027464,0.32370759289176093,0.6354955064581207
0.1933714747428894,0.5587641357027464,0.32390953150242324,0.6354955064581207
0.19334585964679718,0.559168012924071,0.32390953150242324,0.6354955064581207
0.1932203322649002,0.559168012924071,0.324313408723748,0.6354955064581207
0.1932063102722168,0.5593699515347335,0.324313408723748,0.6354955064581207
0.19317317008972168,0.5593699515347335,0.3247172859450727,0.6354955064581207
0.19304201006889343,0.5597738287560582,0.3247172859450727,0.6354955064581207
0.19302856922149658,0.5597738287560582,0.3249192245557351,0.6354955064581207
0.19295722246170044,0.5601777059773829,0.3249192245557351,0.6354955064581207
0.19283974170684814,0.5601777059773829,0.32532310177705975,0.6354955064581207
0.1927790641784668,0.5603796445880452,0.32532310177705975,0.6354955064581207
0.19267487525939941,0.5603796445880452,0.3255250403877221,0.6354955064581207
0.19263359904289246,0.5605815831987075,0.3255250403877221,0.6354955064581207
0.19257904589176178,0.5605815831987075,0.3263327948303716,0.6354955064581207
0.19256122410297394,0.5609854604200323,0.3263327948303716,0.6354955064581207
0.19250506162643433,0.5609854604200323,0.32673667205169626,0.6354955064581207
0.19235235452651978,0.561389337641357,0.32673667205169626,0.6354955064581207
0.19234375655651093,0.561389337641357,0.32693861066235863,0.6354955064581207
0.19230987131595612,0.5617932148626817,0.32693861066235863,0.6354955064581207
0.19203585386276245,0.5617932148626817,0.32794830371567046,0.6354955064581207
0.1919742375612259,0.5619951534733441,0.32794830371567046,0.6354955064581207
0.19192352890968323,0.5619951534733441,0.32835218093699514,0.6354955064581207
0.19189928472042084,0.5621970920840065,0.32835218093699514,0.6354955064581207
0.19185101985931396,0.5621970920840065,0.3287560581583199,0.6354955064581207
0.19175642728805542,0.5626009693053312,0.3287560581583199,0.6354955064581207
0.19168132543563843,0.5626009693053312,0.3293618739903069,0.6354955064581207
0.19165456295013428,0.5628029079159935,0.3293618739903069,0.6354955064581207
0.19165372848510742,0.5628029079159935,0.3295638126009693,0.6354955064581207
0.19136099517345428,0.5638126009693053,0.3295638126009693,0.6354955064581207
0.19134579598903656,0.5638126009693053,0.3301696284329564,0.6354955064581207
0.1912006288766861,0.5644184168012925,0.3301696284329564,0.6354955064581207
0.19119620323181152,0.5644184168012925,0.33037156704361875,0.6354955064581207
0.1911603957414627,0.5646203554119548,0.33037156704361875,0.6354955064581207
0.1910269856452942,0.5646203554119548,0.3305735056542811,0.6354955064581207
0.19092661142349243,0.5650242326332795,0.3305735056542811,0.6354955064581207
0.19092464447021484,0.5650242326332795,0.33077544426494343,0.6354955064581207
0.19084709882736206,0.5652261712439418,0.33077544426494343,0.6354955064581207
0.19083988666534424,0.5652261712439418,0.3309773828756058,0.6354955064581207
0.19082613289356232,0.5654281098546042,0.3309773828756058,0.6354955064581207
0.19073837995529175,0.5654281098546042,0.33117932148626816,0.6354955064581207
0.19066807627677917,0.5660339256865913,0.33117932148626816,0.6354955064581207
0.1906384527683258,0.5660339256865913,0.33138126009693053,0.6354955064581207
0.19057200849056244,0.5662358642972536,0.33138126009693053,0.6354955064581207
0.19056427478790283,0.5662358642972536,0.3315831987075929,0.6354955064581207
0.19054055213928223,0.566437802907916,0.3315831987075929,0.6354955064581207
0.19035682082176208,0.566437802907916,0.33198707592891763,0.6354955064581207
0.19031842052936554,0.5666397415185783,0.33198707592891763,0.6354955064581207
0.19024240970611572,0.5666397415185783,0.3325928917609047,0.6354955064581207
0.19019216299057007,0.567043618739903,0.3325928917609047,0.6354955064581207
0.19016624987125397,0.567043618739903,0.3329967689822294,0.6354955064581207
0.19004249572753906,0.5678513731825525,0.3329967689822294,0.6354955064581207
0.19002461433410645,0.5678513731825525,0.33340064620355414,0.6354955064581207
0.18993748724460602,0.568659127625202,0.33340064620355414,0.6354955064581207
0.189875066280365,0.568659127625202,0.33360258481421645,0.6354955064581207
0.18976935744285583,0.5690630048465266,0.33360258481421645,0.6354955064581207
0.1897670477628708,0.5690630048465266,0.3338045234248788,0.6354955064581207
0.1897554099559784,0.569264943457189,0.3338045234248788,0.6354955064581207
0.18964612483978271,0.569264943457189,0.33420840064620355,0.6354955064581207
0.18957437574863434,0.5694668820678513,0.33420840064620355,0.6354955064581207
0.18943744897842407,0.5694668820678513,0.33501615508885296,0.6354955064581207
0.18942363560199738,0.5696688206785138,0.33501615508885296,0.6354955064581207
0.1893998384475708,0.5696688206785138,0.33521809369951533,0.6354955064581207
0.189340740442276,0.5700726978998385,0.33521809369951533,0.6354955064581207
0.18931414186954498,0.5700726978998385,0.3354200323101777,0.6354955064581207
0.1892581284046173,0.5702746365105008,0.3354200323101777,0.6354955064581207
0.1892363429069519,0.5702746365105008,0.33562197092084006,0.6354955064581207
0.18916365504264832,0.5704765751211631,0.33562197092084006,0.6354955064581207
0.18911023437976837,0.5704765751211631,0.33582390953150243,0.6354955064581207
0.18907785415649414,0.5706785137318255,0.33582390953150243,0.6354955064581207
0.18898619711399078,0.5706785137318255,0.33622778675282716,0.6354955064581207
0.18898209929466248,0.5708804523424879,0.33622778675282716,0.6354955064581207
0.18884341418743134,0.5708804523424879,0.33663166397415184,0.6354955064581207
0.18883632123470306,0.5710823909531503,0.33663166397415184,0.6354955064581207
0.18882708251476288,0.5710823909531503,0.3368336025848142,0.6354955064581207
0.18875597417354584,0.5716882067851373,0.3368336025848142,0.6354955064581207
0.18855565786361694,0.5716882067851373,0.3376413570274637,0.6354955064581207
0.1885250061750412,0.572092084006462,0.3376413570274637,0.6354955064581207
0.1885247826576233,0.572092084006462,0.337843295638126,0.6354955064581207
0.18844328820705414,0.5722940226171244,0.337843295638126,0.6354955064581207
0.18832719326019287,0.5722940226171244,0.3384491114701131,0.6354955064581207
0.18832434713840485,0.5724959612277868,0.3384491114701131,0.6354955064581207
0.18823647499084473,0.5724959612277868,0.33865105008077545,0.6354955064581207
0.1882329136133194,0.5726978998384491,0.33865105008077545,0.6354955064581207
0.18800747394561768,0.5726978998384491,0.33945880452342486,0.6354955064581207
0.18799026310443878,0.5728998384491115,0.33945880452342486,0.6354955064581207
0.18794995546340942,0.5728998384491115,0.33966074313408723,0.6354955064581207
0.18779172003269196,0.5745153473344103,0.33966074313408723,0.6354955064581207
0.18776395916938782,0.5745153473344103,0.34006462035541196,0.6354955064581207
0.18773268163204193,0.5749192245557351,0.34006462035541196,0.6354955064581207
0.18764975666999817,0.5749192245557351,0.34026655896607433,0.6354955064581207
0.18758393824100494,0.5751211631663974,0.34026655896607433,0.6354955064581207
0.18753743171691895,0.5751211631663974,0.3404684975767367,0.6354955064581207
0.18752802908420563,0.5753231017770598,0.3404684975767367,0.6354955064581207
0.18732070922851562,0.5753231017770598,0.3418820678513732,0.6354955064581207
0.18731117248535156,0.5755250403877221,0.3418820678513732,0.6354955064581207
0.18724781274795532,0.5755250403877221,0.3420840064620355,0.6354955064581207
0.18723741173744202,0.5757269789983845,0.3420840064620355,0.6354955064581207
0.18721061944961548,0.5757269789983845,0.3422859450726979,0.6354955064581207
0.18715795874595642,0.5759289176090469,0.3422859450726979,0.6354955064581207
0.18710112571716309,0.5759289176090469,0.342891760904685,0.6354955064581207
0.18707634508609772,0.5761308562197092,0.342891760904685,0.6354955064581207
0.18699271976947784,0.5761308562197092,0.34309369951534735,0.6354955064581207
0.18692345917224884,0.5765347334410339,0.34309369951534735,0.6354955064581207
0.1869049370288849,0.5765347334410339,0.34349757673667203,0.6354955064581207
0.18682092428207397,0.5767366720516963,0.34349757673667203,0.6354955064581207
0.18681025505065918,0.5767366720516963,0.3436995153473344,0.6354955064581207
0.18679505586624146,0.5769386106623586,0.3436995153473344,0.6354955064581207
0.18649321794509888,0.5769386106623586,0.34491114701130854,0.6354955064581207
0.1862810254096985,0.5775444264943457,0.34491114701130854,0.6354955064581207
0.18617409467697144,0.5775444264943457,0.34531502423263327,0.6354955064581207
0.18608349561691284,0.5781502423263328,0.34531502423263327,0.6354955064581207
0.18592321872711182,0.5781502423263328,0.34612277867528274,0.6354955064581207
0.1855441927909851,0.5795638126009693,0.34612277867528274,0.6354955064581207
0.1855289191007614,0.5795638126009693,0.34632471728594505,0.6354955064581207
0.1855177879333496,0.5797657512116317,0.34632471728594505,0.6354955064581207
0.18548190593719482,0.5797657512116317,0.3465266558966074,0.6354955064581207
0.18514224886894226,0.5817851373182552,0.3465266558966074,0.6354955064581207
0.18507327139377594,0.5817851373182552,0.3467285945072698,0.6354955064581207
0.18503862619400024,0.5819870759289176,0.3467285945072698,0.6354955064581207
0.1850312501192093,0.5819870759289176,0.34693053311793215,0.6354955064581207
0.18486890196800232,0.5831987075928917,0.34693053311793215,0.6354955064581207
0.1848069429397583,0.5831987075928917,0.3471324717285945,0.6354955064581207
0.18480224907398224,0.5834006462035541,0.3471324717285945,0.6354955064581207
0.1846775859594345,0.5834006462035541,0.34753634894991925,0.6354955064581207
0.18452048301696777,0.5836025848142165,0.34753634894991925,0.6354955064581207
0.18436986207962036,0.5836025848142165,0.34834410339256866,0.6354955064581207
0.18436940014362335,0.5838045234248789,0.34834410339256866,0.6354955064581207
0.184276282787323,0.5838045234248789,0.348546042003231,0.6354955064581207
0.18425552546977997,0.5840064620355412,0.348546042003231,0.6354955064581207
0.18417952954769135,0.5840064620355412,0.34894991922455576,0.6354955064581207
0.18411777913570404,0.5844103392568659,0.34894991922455576,0.6354955064581207
0.18399488925933838,0.5844103392568659,0.34915185783521807,0.6354955064581207
0.1837591677904129,0.585016155088853,0.34915185783521807,0.6354955064581207
0.18373149633407593,0.585016155088853,0.34935379644588044,0.6354955064581207
0.18369030952453613,0.5852180936995154,0.34935379644588044,0.6354955064581207
0.183683842420578,0.5852180936995154,0.34975767366720517,0.6354955064581207
0.18342585861682892,0.5860258481421647,0.34975767366720517,0.6354955064581207
0.18338431417942047,0.5860258481421647,0.3501615508885299,0.6354955064581207
0.18334491550922394,0.5862277867528272,0.3501615508885299,0.6354955064581207
0.18324707448482513,0.5862277867528272,0.35076736672051695,0.6354955064581207
0.18318454921245575,0.5864297253634895,0.35076736672051695,0.6354955064581207
0.18314440548419952,0.5864297253634895,0.3509693053311793,0.6354955064581207
0.18301886320114136,0.5874394184168013,0.3509693053311793,0.6354955064581207
0.18292362987995148,0.5874394184168013,0.3511712439418417,0.6354955064581207
0.1828165501356125,0.5876413570274637,0.3511712439418417,0.6354955064581207
0.18269896507263184,0.5876413570274637,0.35137318255250405,0.6354955064581207
0.1826702207326889,0.5880452342487884,0.35137318255250405,0.6354955064581207
0.1825510859489441,0.5880452342487884,0.3517770597738288,0.6354955064581207
0.18222349882125854,0.5896607431340872,0.3517770597738288,0.6354955064581207
0.1822155863046646,0.5896607431340872,0.3519789983844911,0.6354955064581207
0.18218576908111572,0.5898626817447497,0.3519789983844911,0.6354955064581207
0.1821243166923523,0.5898626817447497,0.3523828756058158,0.6354955064581207
0.18208087980747223,0.590064620355412,0.3523828756058158,0.6354955064581207
0.18208076059818268,0.590064620355412,0.3525848142164782,0.6354955064581207
0.1820753663778305,0.5904684975767367,0.3525848142164782,0.6354955064581207
0.18204766511917114,0.5904684975767367,0.35278675282714056,0.6354955064581207
0.18199647963047028,0.590670436187399,0.35278675282714056,0.6354955064581207
0.18197956681251526,0.590670436187399,0.3529886914378029,0.6354955064581207
0.1817643642425537,0.5910743134087237,0.3529886914378029,0.6354955064581207
0.1816423535346985,0.5910743134087237,0.3531906300484653,0.6354955064581207
0.181611105799675,0.5912762520193862,0.3531906300484653,0.6354955064581207
0.18158769607543945,0.5912762520193862,0.3533925686591276,0.6354955064581207
0.18136903643608093,0.5918820678513732,0.3533925686591276,0.6354955064581207
0.18129082024097443,0.5918820678513732,0.35379644588045234,0.6354955064581207
0.18125782907009125,0.5920840064620355,0.35379644588045234,0.6354955064581207
0.181196391582489,0.5920840064620355,0.35420032310177707,0.6354955064581207
0.18116255104541779,0.5924878836833603,0.35420032310177707,0.6354955064581207
0.18107467889785767,0.5924878836833603,0.3546042003231018,0.6354955064581207
0.18107397854328156,0.5926898222940227,0.3546042003231018,0.6354955064581207
0.1810610443353653,0.5926898222940227,0.3548061389337641,0.6354955064581207
0.18096618354320526,0.5930936995153473,0.3548061389337641,0.6354955064581207
0.18093425035476685,0.5930936995153473,0.3550080775444265,0.6354955064581207
0.18092501163482666,0.5932956381260097,0.3550080775444265,0.6354955064581207
0.18090863525867462,0.5932956381260097,0.3554119547657512,0.6354955064581207
0.1808091104030609,0.5939014539579968,0.3554119547657512,0.6354955064581207
0.18064332008361816,0.5939014539579968,0.3560177705977383,0.6354955064581207
0.18061989545822144,0.5941033925686591,0.3560177705977383,0.6354955064581207
0.18060296773910522,0.5941033925686591,0.3562197092084006,0.6354955064581207
0.18054582178592682,0.5945072697899838,0.3562197092084006,0.6354955064581207
0.1804385781288147,0.5945072697899838,0.35662358642972536,0.6354955064581207
0.1802678108215332,0.595113085621971,0.35662358642972536,0.6354955064581207
0.18020415306091309,0.595113085621971,0.35722940226171246,0.6354955064581207
0.1799374222755432,0.5955169628432956,0.35722940226171246,0.6354955064581207
0.1798977255821228,0.5955169628432956,0.3574313408723748,0.6354955064581207
0.17989253997802734,0.595718901453958,0.3574313408723748,0.6354955064581207
0.17985743284225464,0.595718901453958,0.3578352180936995,0.6354955064581207
0.1798376441001892,0.5959208400646203,0.3578352180936995,0.6354955064581207
0.17978662252426147,0.5959208400646203,0.35803715670436187,0.6354955064581207
0.1797756850719452,0.5961227786752827,0.35803715670436187,0.6354955064581207
0.1797621250152588,0.5961227786752827,0.35823909531502424,0.6354955064581207
0.1797419637441635,0.596324717285945,0.35823909531502424,0.6354955064581207
0.179706871509552,0.596324717285945,0.3584410339256866,0.6354955064581207
0.17962044477462769,0.5967285945072698,0.3584410339256866,0.6354955064581207
0.17955869436264038,0.5967285945072698,0.35884491114701134,0.6354955064581207
0.17947746813297272,0.5969305331179321,0.35884491114701134,0.6354955064581207
0.1794729381799698,0.5969305331179321,0.35904684975767365,0.6354955064581207
0.1792891025543213,0.5983441033925686,0.35904684975767365,0.6354955064581207
0.1791900247335434,0.5983441033925686,0.359248788368336,0.6354955064581207
0.17914989590644836,0.598546042003231,0.359248788368336,0.6354955064581207
0.17890045046806335,0.598546042003231,0.3602584814216478,0.6354955064581207
0.17884989082813263,0.5989499192245558,0.3602584814216478,0.6354955064581207
0.17879436910152435,0.5989499192245558,0.3606623586429725,0.6354955064581207
0.178727924823761,0.5993537964458805,0.3606623586429725,0.6354955064581207
0.17866480350494385,0.5993537964458805,0.36106623586429726,0.6354955064581207
0.17857439815998077,0.6001615508885298,0.36106623586429726,0.6354955064581207
0.1785583645105362,0.6001615508885298,0.3612681744749596,0.6354955064581207
0.17854826152324677,0.6003634894991923,0.3612681744749596,0.6354955064581207
0.17823562026023865,0.6003634894991923,0.36268174474959614,0.6354955064581207
0.17813001573085785,0.6017770597738288,0.36268174474959614,0.6354955064581207
0.17797058820724487,0.6017770597738288,0.36348949919224555,0.6354955064581207
0.1778532862663269,0.6021809369951535,0.36348949919224555,0.6354955064581207
0.1778445988893509,0.6021809369951535,0.3636914378029079,0.6354955064581207
0.1777796447277069,0.6027867528271406,0.3636914378029079,0.6354955064581207
0.17757025361061096,0.6027867528271406,0.3647011308562197,0.6354955064581207
0.17756466567516327,0.6029886914378029,0.3647011308562197,0.6354955064581207
0.1775444895029068,0.6029886914378029,0.36490306946688206,0.6354955064581207
0.17753183841705322,0.6031906300484653,0.36490306946688206,0.6354955064581207
0.1774783730506897,0.6031906300484653,0.36550888529886916,0.6354955064581207
0.1774616837501526,0.6033925686591276,0.36550888529886916,0.6354955064581207
0.17745143175125122,0.6033925686591276,0.3657108239095315,0.6354955064581207
0.17744722962379456,0.60359450726979,0.3657108239095315,0.6354955064581207
0.17725765705108643,0.60359450726979,0.3667205169628433,0.6354955064581207
0.17717964947223663,0.6042003231017771,0.3667205169628433,0.6354955064581207
0.1771588921546936,0.6042003231017771,0.36692245557350567,0.6354955064581207
0.17715822160243988,0.6044022617124394,0.36692245557350567,0.6354955064581207
0.17701305449008942,0.6044022617124394,0.3677302100161551,0.6354955064581207
0.1769481748342514,0.6050080775444265,0.3677302100161551,0.6354955064581207
0.176932692527771,0.6050080775444265,0.36793214862681745,0.6354955064581207
0.17692701518535614,0.6052100161550888,0.36793214862681745,0.6354955064581207
0.17680537700653076,0.6052100161550888,0.3681340872374798,0.6354955064581207
0.17674553394317627,0.6056138933764136,0.3681340872374798,0.6354955064581207
0.17669707536697388,0.6056138933764136,0.3683360258481422,0.6354955064581207
0.17666937410831451,0.6060177705977383,0.3683360258481422,0.6354955064581207
0.17662686109542847,0.6060177705977383,0.36873990306946686,0.6354955064581207
0.17661906778812408,0.6062197092084006,0.36873990306946686,0.6354955064581207
0.17650215327739716,0.6062197092084006,0.36934571890145396,0.6354955064581207
0.17647308111190796,0.6066235864297254,0.36934571890145396,0.6354955064581207
0.17645114660263062,0.6066235864297254,0.3697495961227787,0.6354955064581207
0.1763618290424347,0.6068255250403877,0.3697495961227787,0.6354955064581207
0.17628078162670135,0.6068255250403877,0.37015347334410337,0.6354955064581207
0.1762450933456421,0.6070274636510501,0.37015347334410337,0.6354955064581207
0.17620152235031128,0.6070274636510501,0.37035541195476573,0.6354955064581207
0.1761787384748459,0.6074313408723748,0.37035541195476573,0.6354955064581207
0.17615735530853271,0.6074313408723748,0.3705573505654281,0.6354955064581207
0.17612124979496002,0.6076332794830371,0.3705573505654281,0.6354955064581207
0.17603835463523865,0.6076332794830371,0.37096122778675283,0.6354955064581207
0.1759072244167328,0.6080371567043619,0.37096122778675283,0.6354955064581207
0.17589670419692993,0.6080371567043619,0.3711631663974152,0.6354955064581207
0.17574068903923035,0.6086429725363489,0.3711631663974152,0.6354955064581207
0.1756177544593811,0.6086429725363489,0.37176898222940225,0.6354955064581207
0.17558956146240234,0.6088449111470113,0.37176898222940225,0.6354955064581207
0.17557302117347717,0.6088449111470113,0.372172859450727,0.6354955064581207
0.17551130056381226,0.6090468497576736,0.372172859450727,0.6354955064581207
0.17548584938049316,0.6090468497576736,0.37237479806138934,0.6354955064581207
0.17534399032592773,0.6092487883683361,0.37237479806138934,0.6354955064581207
0.17532677948474884,0.6092487883683361,0.3727786752827141,0.6354955064581207
0.17532286047935486,0.6094507269789984,0.3727786752827141,0.6354955064581207
0.17530524730682373,0.6094507269789984,0.3729806138933764,0.6354955064581207
0.1752234697341919,0.6100565428109854,0.3729806138933764,0.6354955064581207
0.17520731687545776,0.6100565428109854,0.37318255250403876,0.6354955064581207
0.17498062551021576,0.6108642972536349,0.37318255250403876,0.6354955064581207
0.17491155862808228,0.6108642972536349,0.3735864297253635,0.6354955064581207
0.17474113404750824,0.6114701130856219,0.3735864297253635,0.6354955064581207
0.17466165125370026,0.6114701130856219,0.3743941841680129,0.6354955064581207
0.1745901107788086,0.6118739903069467,0.3743941841680129,0.6354955064581207
0.17456874251365662,0.6118739903069467,0.37459612277867527,0.6354955064581207
0.17451153695583344,0.6120759289176091,0.37459612277867527,0.6354955064581207
0.17447417974472046,0.6120759289176091,0.375,0.6354955064581207
0.1743643432855606,0.6124798061389337,0.375,0.6354955064581207
0.17436182498931885,0.6124798061389337,0.37520193861066237,0.6354955064581207
0.1742527335882187,0.6126817447495961,0.37520193861066237,0.6354955064581207
0.17417919635772705,0.6126817447495961,0.37621163166397414,0.6354955064581207
0.1741602122783661,0.6130856219709209,0.37621163166397414,0.6354955064581207
0.17408853769302368,0.6130856219709209,0.37681744749596124,0.6354955064581207
0.17406992614269257,0.6134894991922456,0.37681744749596124,0.6354955064581207
0.17406095564365387,0.6134894991922456,0.3770193861066236,0.6354955064581207
0.17396926879882812,0.6138933764135702,0.3770193861066236,0.6354955064581207
0.17388242483139038,0.6138933764135702,0.37762520193861066,0.6354955064581207
0.17371317744255066,0.6140953150242326,0.37762520193861066,0.6354955064581207
0.1736677885055542,0.6140953150242326,0.3780290791599354,0.6354955064581207
0.17365050315856934,0.6144991922455574,0.3780290791599354,0.6354955064581207
0.17350365221500397,0.6144991922455574,0.3788368336025848,0.6354955064581207
0.17337948083877563,0.6151050080775444,0.3788368336025848,0.6354955064581207
0.17337830364704132,0.6151050080775444,0.37903877221324717,0.6354955064581207
0.17333854734897614,0.6155088852988692,0.37903877221324717,0.6354955064581207
0.17319980263710022,0.6155088852988692,0.37964458804523427,0.6354955064581207
0.17319256067276,0.6157108239095315,0.37964458804523427,0.6354955064581207
0.17315798997879028,0.6157108239095315,0.37984652665589663,0.6354955064581207
0.17304761707782745,0.6163166397415186,0.37984652665589663,0.6354955064581207
0.17295607924461365,0.6163166397415186,0.3802504038772213,0.6354955064581207
0.17292161285877228,0.6169224555735057,0.3802504038772213,0.6354955064581207
0.1727203130722046,0.6169224555735057,0.3810581583198708,0.6354955064581207
0.17263329029083252,0.6173263327948304,0.3810581583198708,0.6354955064581207
0.17249949276447296,0.6173263327948304,0.3818659127625202,0.6354955064581207
0.1724025160074234,0.6175282714054927,0.3818659127625202,0.6354955064581207
0.17231321334838867,0.6175282714054927,0.38267366720516965,0.6354955064581207
0.17213015258312225,0.6181340872374798,0.38267366720516965,0.6354955064581207
0.17209434509277344,0.6181340872374798,0.38287560581583197,0.6354955064581207
0.17199307680130005,0.6189418416801292,0.38287560581583197,0.6354955064581207
0.17196282744407654,0.6189418416801292,0.38307754442649433,0.6354955064581207
0.17184947431087494,0.6195476575121163,0.38307754442649433,0.6354955064581207
0.17184734344482422,0.6195476575121163,0.3832794830371567,0.6354955064581207
0.17184549570083618,0.6197495961227787,0.3832794830371567,0.6354955064581207
0.17179135978221893,0.6197495961227787,0.38348142164781907,0.6354955064581207
0.1717577576637268,0.619951534733441,0.38348142164781907,0.6354955064581207
0.1717458814382553,0.619951534733441,0.38368336025848143,0.6354955064581207
0.17172715067863464,0.6203554119547657,0.38368336025848143,0.6354955064581207
0.1716892421245575,0.6203554119547657,0.38408723747980617,0.6354955064581207
0.17168480157852173,0.6205573505654282,0.38408723747980617,0.6354955064581207
0.1716076135635376,0.6205573505654282,0.3842891760904685,0.6354955064581207
0.17152421176433563,0.6209612277867528,0.3842891760904685,0.6354955064581207
0.1714913249015808,0.6209612277867528,0.3846930533117932,0.6354955064581207
0.17145222425460815,0.6219709208400647,0.3846930533117932,0.6354955064581207
0.17144641280174255,0.6219709208400647,0.3848949919224556,0.6354955064581207
0.17139846086502075,0.6225767366720517,0.3848949919224556,0.6354955064581207
0.17135930061340332,0.6225767366720517,0.3852988691437803,0.6354955064581207
0.17129233479499817,0.6229806138933764,0.3852988691437803,0.6354955064581207
0.1711147129535675,0.6229806138933764,0.3863085621970921,0.6354955064581207
0.17104607820510864,0.6235864297253635,0.3863085621970921,0.6354955064581207
0.17097938060760498,0.6235864297253635,0.3867124394184168,0.6354955064581207
0.170924574136734,0.6237883683360258,0.3867124394184168,0.6354955064581207
0.17091304063796997,0.6237883683360258,0.3869143780290792,0.6354955064581207
0.1709015965461731,0.6239903069466882,0.3869143780290792,0.6354955064581207
0.170896515250206,0.6239903069466882,0.3871163166397415,0.6354955064581207
0.17084231972694397,0.624394184168013,0.3871163166397415,0.6354955064581207
0.17082110047340393,0.624394184168013,0.38752019386106623,0.6354955064581207
0.17072010040283203,0.6254038772213247,0.38752019386106623,0.6354955064581207
0.1707184910774231,0.6254038772213247,0.3877221324717286,0.6354955064581207
0.1706489473581314,0.625605815831987,0.3877221324717286,0.6354955064581207
0.17064805328845978,0.625605815831987,0.38792407108239096,0.6354955064581207
0.17063884437084198,0.6258077544426495,0.38792407108239096,0.6354955064581207
0.17059332132339478,0.6258077544426495,0.38812600969305333,0.6354955064581207
0.17058326303958893,0.6260096930533118,0.38812600969305333,0.6354955064581207
0.1700032651424408,0.6260096930533118,0.3899434571890145,0.6354955064581207
0.16961704194545746,0.6266155088852988,0.3899434571890145,0.6354955064581207
0.16960538923740387,0.6266155088852988,0.3901453957996769,0.6354955064581207
0.16955067217350006,0.6270193861066236,0.3901453957996769,0.6354955064581207
0.16952748596668243,0.6270193861066236,0.39034733441033925,0.6354955064581207
0.16938872635364532,0.627221324717286,0.39034733441033925,0.6354955064581207
0.16938000917434692,0.627221324717286,0.3905492730210016,0.6354955064581207
0.1692613661289215,0.6276252019386107,0.3905492730210016,0.6354955064581207
0.16910463571548462,0.6276252019386107,0.39135702746365103,0.6354955064581207
0.16897135972976685,0.6286348949919225,0.39135702746365103,0.6354955064581207
0.1689409613609314,0.6286348949919225,0.39196284329563813,0.6354955064581207
0.16879813373088837,0.6294426494345718,0.39196284329563813,0.6354955064581207
0.16873639822006226,0.6294426494345718,0.39236672051696286,0.6354955064581207
0.16873537003993988,0.6296445880452343,0.39236672051696286,0.6354955064581207
0.16872788965702057,0.6296445880452343,0.3925686591276252,0.6354955064581207
0.16853059828281403,0.630048465266559,0.3925686591276252,0.6354955064581207
0.16852647066116333,0.630048465266559,0.39277059773828754,0.6354955064581207
0.16841283440589905,0.6304523424878837,0.39277059773828754,0.6354955064581207
0.1683584451675415,0.6304523424878837,0.3929725363489499,0.6354955064581207
0.16833068430423737,0.630654281098546,0.3929725363489499,0.6354955064581207
0.16827261447906494,0.630654281098546,0.3931744749596123,0.6354955064581207
0.16823147237300873,0.6308562197092084,0.3931744749596123,0.6354955064581207
0.16820275783538818,0.6308562197092084,0.39337641357027464,0.6354955064581207
0.16818645596504211,0.6310581583198708,0.39337641357027464,0.6354955064581207
0.16815415024757385,0.6310581583198708,0.393578352180937,0.6354955064581207
0.16813327372074127,0.6314620355411955,0.393578352180937,0.6354955064581207
0.16809815168380737,0.6314620355411955,0.3937802907915994,0.6354955064581207
0.1680595576763153,0.6316639741518578,0.3937802907915994,0.6354955064581207
0.16803090274333954,0.6316639741518578,0.3939822294022617,0.6354955064581207
0.16795772314071655,0.6318659127625202,0.3939822294022617,0.6354955064581207
0.16788390278816223,0.6318659127625202,0.39418416801292405,0.6354955064581207
0.16783952713012695,0.6320678513731826,0.39418416801292405,0.6354955064581207
0.16773563623428345,0.6320678513731826,0.3949919224555735,0.6354955064581207
0.16770008206367493,0.6322697899838449,0.3949919224555735,0.6354955064581207
0.16737747192382812,0.6322697899838449,0.39579967689822293,0.6354955064581207
0.16735263168811798,0.6324717285945073,0.39579967689822293,0.6354955064581207
0.16728895902633667,0.6324717285945073,0.39620355411954766,0.6354955064581207
0.1672404259443283,0.632875605815832,0.39620355411954766,0.6354955064581207
0.16718703508377075,0.632875605815832,0.39640549273021003,0.6354955064581207
0.1671680212020874,0.6330775444264943,0.39640549273021003,0.6354955064581207
0.16714586317539215,0.6330775444264943,0.3968093699515347,0.6354955064581207
0.1668098121881485,0.6344911147011308,0.3968093699515347,0.6354955064581207
0.16678714752197266,0.6344911147011308,0.3970113085621971,0.6354955064581207
0.16652552783489227,0.635702746365105,0.3970113085621971,0.6354955064581207
0.16646884381771088,0.635702746365105,0.39781906300484654,0.6354955064581207
0.16643604636192322,0.6361066235864298,0.39781906300484654,0.6354955064581207
0.16638144850730896,0.6361066235864298,0.3980210016155089,0.6354955064581207
0.16622836887836456,0.6371163166397416,0.3980210016155089,0.6354955064581207
0.16605031490325928,0.6371163166397416,0.39862681744749595,0.6354955064581207
0.16590076684951782,0.6379240710823909,0.39862681744749595,0.6354955064581207
0.16589263081550598,0.6379240710823909,0.3988287560581583,0.6354955064581207
0.16563643515110016,0.6387318255250404,0.3988287560581583,0.6354955064581207
0.1655169427394867,0.6387318255250404,0.40004038772213246,0.6354955064581207
0.16548524796962738,0.6391357027463651,0.40004038772213246,0.6354955064581207
0.16540619730949402,0.6391357027463651,0.40024232633279483,0.6354955064581207
0.16536271572113037,0.6397415185783522,0.40024232633279483,0.6354955064581207
0.16535250842571259,0.6397415185783522,0.4004442649434572,0.6354955064581207
0.16533102095127106,0.6399434571890146,0.4004442649434572,0.6354955064581207
0.1652601957321167,0.6399434571890146,0.40064620355411956,0.6354955064581207
0.16507841646671295,0.6405492730210016,0.40064620355411956,0.6354955064581207
0.1650027334690094,0.6405492730210016,0.40084814216478193,0.6354955064581207
0.1648479551076889,0.6409531502423264,0.40084814216478193,0.6354955064581207
0.1647229939699173,0.6409531502423264,0.40165589660743134,0.6354955064581207
0.16472133994102478,0.6411550888529887,0.40165589660743134,0.6354955064581207
0.16466237604618073,0.6411550888529887,0.40226171243941844,0.6354955064581207
0.1646328717470169,0.6413570274636511,0.40226171243941844,0.6354955064581207
0.16460686922073364,0.6413570274636511,0.40246365105008075,0.6354955064581207
0.16443754732608795,0.6417609046849758,0.40246365105008075,0.6354955064581207
0.16434389352798462,0.6417609046849758,0.4028675282714055,0.6354955064581207
0.16427657008171082,0.6423667205169629,0.4028675282714055,0.6354955064581207
0.16422104835510254,0.6423667205169629,0.4034733441033926,0.6354955064581207
0.16420622169971466,0.6425686591276252,0.4034733441033926,0.6354955064581207
0.1641131043434143,0.6425686591276252,0.40407915993537963,0.6354955064581207
0.16407093405723572,0.6427705977382876,0.40407915993537963,0.6354955064581207
0.16401241719722748,0.6427705977382876,0.404281098546042,0.6354955064581207
0.163934588432312,0.643578352180937,0.404281098546042,0.6354955064581207
0.163926899433136,0.643578352180937,0.40448303715670436,0.6354955064581207
0.1639062613248825,0.6437802907915994,0.40448303715670436,0.6354955064581207
0.1638169288635254,0.6437802907915994,0.4048869143780291,0.6354955064581207
0.1638074666261673,0.6439822294022617,0.4048869143780291,0.6354955064581207
0.16373935341835022,0.6439822294022617,0.40549273021001614,0.6354955064581207
0.16364620625972748,0.6443861066235864,0.40549273021001614,0.6354955064581207
0.16362905502319336,0.6443861066235864,0.4056946688206785,0.6354955064581207
0.16343306005001068,0.6449919224555735,0.4056946688206785,0.6354955064581207
0.16313321888446808,0.6449919224555735,0.4081179321486268,0.6354955064581207
0.16311487555503845,0.6451938610662359,0.4081179321486268,0.6354955064581207
0.16301697492599487,0.6451938610662359,0.4085218093699515,0.6354955064581207
0.16293370723724365,0.6455977382875606,0.4085218093699515,0.6354955064581207
0.16292083263397217,0.6455977382875606,0.4087237479806139,0.6354955064581207
0.1627361923456192,0.6460016155088854,0.4087237479806139,0.6354955064581207
0.16258938610553741,0.6460016155088854,0.40973344103392567,0.6354955064581207
0.16254480183124542,0.6466074313408724,0.40973344103392567,0.6354955064581207
0.16250211000442505,0.6466074313408724,0.4101373182552504,0.6354955064581207
0.16244062781333923,0.6468093699515347,0.4101373182552504,0.6354955064581207
0.1623937487602234,0.6468093699515347,0.4107431340872375,0.6354955064581207
0.16236726939678192,0.6470113085621971,0.4107431340872375,0.6354955064581207
0.16233307123184204,0.6470113085621971,0.4109450726978998,0.6354955064581207
0.16225941479206085,0.6472132471728594,0.4109450726978998,0.6354955064581207
0.16222339868545532,0.6472132471728594,0.4111470113085622,0.6354955064581207
0.1622224897146225,0.6474151857835219,0.4111470113085622,0.6354955064581207
0.1620977371931076,0.6474151857835219,0.4117528271405493,0.6354955064581207
0.1619882881641388,0.6480210016155089,0.4117528271405493,0.6354955064581207
0.16186147928237915,0.6480210016155089,0.4125605815831987,0.6354955064581207
0.1617698073387146,0.6484248788368336,0.4125605815831987,0.6354955064581207
0.16176295280456543,0.6484248788368336,0.41276252019386106,0.6354955064581207
0.161722794175148,0.648626817447496,0.41276252019386106,0.6354955064581207
0.16169214248657227,0.648626817447496,0.4131663974151858,0.6354955064581207
0.16162976622581482,0.6488287560581584,0.4131663974151858,0.6354955064581207
0.16155189275741577,0.6488287560581584,0.41377221324717284,0.6354955064581207
0.16154877841472626,0.6490306946688207,0.41377221324717284,0.6354955064581207
0.1615174114704132,0.6490306946688207,0.4139741518578352,0.6354955064581207
0.16147282719612122,0.649232633279483,0.4139741518578352,0.6354955064581207
0.16143377125263214,0.649232633279483,0.41417609046849757,0.6354955064581207
0.16130183637142181,0.6496365105008077,0.41417609046849757,0.6354955064581207
0.16125380992889404,0.6496365105008077,0.41478190630048467,0.6354955064581207
0.16121721267700195,0.6500403877221325,0.41478190630048467,0.6354955064581207
0.16108869016170502,0.6500403877221325,0.41518578352180935,0.6354955064581207
0.16105271875858307,0.6504442649434572,0.41518578352180935,0.6354955064581207
0.1609848290681839,0.6504442649434572,0.4159935379644588,0.6354955064581207
0.16086788475513458,0.6508481421647819,0.4159935379644588,0.6354955064581207
0.16085118055343628,0.6508481421647819,0.4161954765751212,0.6354955064581207
0.16084140539169312,0.6510500807754442,0.4161954765751212,0.6354955064581207
0.16074883937835693,0.6510500807754442,0.4170032310177706,0.6354955064581207
0.1607377529144287,0.6512520193861067,0.4170032310177706,0.6354955064581207
0.16071230173110962,0.6512520193861067,0.4174071082390953,0.6354955064581207
0.16065168380737305,0.6516558966074314,0.4174071082390953,0.6354955064581207
0.16057699918746948,0.6516558966074314,0.41821486268174474,0.6354955064581207
0.1602201610803604,0.652059773828756,0.41821486268174474,0.6354955064581207
0.16019421815872192,0.652059773828756,0.41861873990306947,0.6354955064581207
0.16014143824577332,0.6522617124394184,0.41861873990306947,0.6354955064581207
0.16013318300247192,0.6522617124394184,0.41882067851373184,0.6354955064581207
0.16012662649154663,0.6524636510500808,0.41882067851373184,0.6354955064581207
0.16008979082107544,0.6524636510500808,0.41922455573505657,0.6354955064581207
0.16006822884082794,0.6526655896607432,0.41922455573505657,0.6354955064581207
0.1600675880908966,0.6526655896607432,0.4194264943457189,0.6354955064581207
0.1597665399312973,0.653675282714055,0.4194264943457189,0.6354955064581207
0.15969932079315186,0.653675282714055,0.4198303715670436,0.6354955064581207
0.1595975160598755,0.6544830371567044,0.4198303715670436,0.6354955064581207
0.1595759391784668,0.6544830371567044,0.42023424878836835,0.6354955064581207
0.15956942737102509,0.6546849757673667,0.42023424878836835,0.6354955064581207
0.1594918966293335,0.6546849757673667,0.42104200323101776,0.6354955064581207
0.15949112176895142,0.654886914378029,0.42104200323101776,0.6354955064581207
0.15946683287620544,0.654886914378029,0.4212439418416801,0.6354955064581207
0.1594415307044983,0.6552907915993538,0.4212439418416801,0.6354955064581207
0.15926700830459595,0.6552907915993538,0.4214458804523425,0.6354955064581207
0.15925365686416626,0.6554927302100162,0.4214458804523425,0.6354955064581207
0.1592378169298172,0.6554927302100162,0.42164781906300486,0.6354955064581207
0.1590956300497055,0.6560985460420032,0.42164781906300486,0.6354955064581207
0.15901857614517212,0.6560985460420032,0.4218497576736672,0.6354955064581207
0.1590123176574707,0.6563004846526656,0.4218497576736672,0.6354955064581207
0.15894711017608643,0.6563004846526656,0.42205169628432954,0.6354955064581207
0.15894640982151031,0.656502423263328,0.42205169628432954,0.6354955064581207
0.15875035524368286,0.656502423263328,0.42265751211631664,0.6354955064581207
0.15874363481998444,0.6567043618739903,0.42265751211631664,0.6354955064581207
0.15866900980472565,0.6567043618739903,0.42306138933764137,0.6354955064581207
0.15864592790603638,0.6569063004846527,0.42306138933764137,0.6354955064581207
0.15862208604812622,0.6569063004846527,0.42346526655896605,0.6354955064581207
0.15858018398284912,0.6575121163166397,0.42346526655896605,0.6354955064581207
0.15854400396347046,0.6575121163166397,0.4238691437802908,0.6354955064581207
0.15852691233158112,0.6577140549273021,0.4238691437802908,0.6354955064581207
0.15842509269714355,0.6577140549273021,0.4242730210016155,0.6354955064581207
0.1583576798439026,0.6581179321486268,0.4242730210016155,0.6354955064581207
0.15814654529094696,0.6581179321486268,0.4252827140549273,0.6354955064581207
0.1581207662820816,0.6583198707592892,0.4252827140549273,0.6354955064581207
0.15811312198638916,0.6583198707592892,0.42548465266558966,0.6354955064581207
0.15807977318763733,0.6585218093699515,0.42548465266558966,0.6354955064581207
0.15790390968322754,0.6585218093699515,0.42629240710823907,0.6354955064581207
0.157864511013031,0.6587237479806138,0.42629240710823907,0.6354955064581207
0.15786391496658325,0.6587237479806138,0.42649434571890144,0.6354955064581207
0.15775129199028015,0.6595315024232633,0.42649434571890144,0.6354955064581207
0.15761452913284302,0.6595315024232633,0.42689822294022617,0.6354955064581207
0.15754736959934235,0.6605411954765751,0.42689822294022617,0.6354955064581207
0.15753668546676636,0.6605411954765751,0.42710016155088854,0.6354955064581207
0.15748026967048645,0.6607431340872375,0.42710016155088854,0.6354955064581207
0.15744546055793762,0.6607431340872375,0.42750403877221327,0.6354955064581207
0.1574118733406067,0.6609450726978998,0.42750403877221327,0.6354955064581207
0.15736865997314453,0.6609450726978998,0.4277059773828756,0.6354955064581207
0.1573484241962433,0.6611470113085622,0.4277059773828756,0.6354955064581207
0.15730319917201996,0.6611470113085622,0.4281098546042003,0.6354955064581207
0.15724802017211914,0.6613489499192245,0.4281098546042003,0.6354955064581207
0.15723846852779388,0.6613489499192245,0.4283117932148627,0.6354955064581207
0.15718300640583038,0.6617528271405493,0.4283117932148627,0.6354955064581207
0.15714019536972046,0.6617528271405493,0.42851373182552505,0.6354955064581207
0.15713293850421906,0.6619547657512116,0.42851373182552505,0.6354955064581207
0.1570676863193512,0.6619547657512116,0.4287156704361874,0.6354955064581207
0.15703752636909485,0.6625605815831987,0.4287156704361874,0.6354955064581207
0.15701347589492798,0.6625605815831987,0.4289176090468498,0.6354955064581207
0.15694886445999146,0.6627625201938611,0.4289176090468498,0.6354955064581207
0.15687917172908783,0.6627625201938611,0.42932148626817446,0.6354955064581207
0.15686377882957458,0.6629644588045234,0.42932148626817446,0.6354955064581207
0.15683777630329132,0.6629644588045234,0.4297253634894992,0.6354955064581207
0.15680836141109467,0.6631663974151858,0.4297253634894992,0.6354955064581207
0.15680687129497528,0.6631663974151858,0.42992730210016156,0.6354955064581207
0.1567753553390503,0.6633683360258481,0.42992730210016156,0.6354955064581207
0.1561131328344345,0.6633683360258481,0.4327544426494346,0.6354955064581207
0.1561017483472824,0.6635702746365105,0.4327544426494346,0.6354955064581207
0.1559596061706543,0.6635702746365105,0.4331583198707593,0.6354955064581207
0.1558423638343811,0.6639741518578353,0.4331583198707593,0.6354955064581207
0.15574145317077637,0.6639741518578353,0.4333602584814216,0.6354955064581207
0.15566565096378326,0.6643780290791599,0.4333602584814216,0.6354955064581207
0.15566331148147583,0.6643780290791599,0.433562197092084,0.6354955064581207
0.1556493639945984,0.6645799676898223,0.433562197092084,0.6354955064581207
0.15561120212078094,0.6645799676898223,0.4339660743134087,0.6354955064581207
0.15545931458473206,0.6651857835218093,0.4339660743134087,0.6354955064581207
0.155398428440094,0.6651857835218093,0.43436995153473346,0.6354955064581207
0.15531618893146515,0.6653877221324718,0.43436995153473346,0.6354955064581207
0.15518635511398315,0.6653877221324718,0.4349757673667205,0.6354955064581207
0.15513905882835388,0.6655896607431341,0.4349757673667205,0.6354955064581207
0.15510296821594238,0.6655896607431341,0.43517770597738287,0.6354955064581207
0.1550842821598053,0.6657915993537964,0.43517770597738287,0.6354955064581207
0.155066579580307,0.6657915993537964,0.43537964458804523,0.6354955064581207
0.1549915075302124,0.6661954765751211,0.43537964458804523,0.6354955064581207
0.1549331545829773,0.6661954765751211,0.43578352180936997,0.6354955064581207
0.1549145132303238,0.6663974151857835,0.43578352180936997,0.6354955064581207
0.1547272801399231,0.6663974151857835,0.43618739903069464,0.6354955064581207
0.15466849505901337,0.6668012924071083,0.43618739903069464,0.6354955064581207
0.1546400785446167,0.6670032310177706,0.436389337641357,0.6354955064581207
0.15462158620357513,0.6670032310177706,0.4369951534733441,0.6354955064581207
0.15452122688293457,0.6676090468497576,0.4369951534733441,0.6354955064581207
0.15449070930480957,0.6676090468497576,0.43739903069466884,0.6354955064581207
0.15440502762794495,0.6686187399030694,0.43739903069466884,0.6354955064581207
0.154379740357399,0.6686187399030694,0.43760096930533116,0.6354955064581207
0.1543729305267334,0.6688206785137318,0.43760096930533116,0.6354955064581207
0.15433168411254883,0.6688206785137318,0.4380048465266559,0.6354955064581207
0.1543058156967163,0.6690226171243941,0.4380048465266559,0.6354955064581207
0.1541896015405655,0.6690226171243941,0.438610662358643,0.6354955064581207
0.15412956476211548,0.6694264943457189,0.438610662358643,0.6354955064581207
0.15401491522789001,0.6694264943457189,0.4394184168012924,0.6354955064581207
0.15379881858825684,0.6700323101777059,0.4394184168012924,0.6354955064581207
0.15366363525390625,0.6700323101777059,0.4404281098546042,0.6354955064581207
0.1536622792482376,0.6702342487883683,0.4404281098546042,0.6354955064581207
0.1536598801612854,0.6702342487883683,0.44063004846526654,0.6354955064581207
0.15361781418323517,0.6704361873990307,0.44063004846526654,0.6354955064581207
0.15359140932559967,0.6704361873990307,0.4408319870759289,0.6354955064581207
0.1535762995481491,0.6706381260096931,0.4408319870759289,0.6354955064581207
0.15355336666107178,0.6706381260096931,0.44123586429725364,0.6354955064581207
0.15352000296115875,0.6708400646203554,0.44123586429725364,0.6354955064581207
0.15342658758163452,0.6708400646203554,0.4416397415185784,0.6354955064581207
0.1532999575138092,0.6716478190630049,0.4416397415185784,0.6354955064581207
0.15325769782066345,0.6716478190630049,0.4418416801292407,0.6354955064581207
0.15321607887744904,0.6720516962843296,0.4418416801292407,0.6354955064581207
0.1531250774860382,0.6720516962843296,0.4422455573505654,0.6354955064581207
0.15307015180587769,0.6724555735056543,0.4422455573505654,0.6354955064581207
0.15288615226745605,0.6724555735056543,0.4432552504038772,0.6354955064581207
0.15288609266281128,0.6726575121163166,0.4432552504038772,0.6354955064581207
0.1527438759803772,0.6726575121163166,0.4438610662358643,0.6354955064581207
0.15265096724033356,0.672859450726979,0.4438610662358643,0.6354955064581207
0.1525699496269226,0.672859450726979,0.4446688206785137,0.6354955064581207
0.1525076925754547,0.6730613893376414,0.4446688206785137,0.6354955064581207
0.15248145163059235,0.6730613893376414,0.4448707592891761,0.6354955064581207
0.1524241417646408,0.6732633279483037,0.4448707592891761,0.6354955064581207
0.1523626744747162,0.6732633279483037,0.4454765751211632,0.6354955064581207
0.15231476724147797,0.6734652665589661,0.4454765751211632,0.6354955064581207
0.1522618979215622,0.6734652665589661,0.44567851373182554,0.6354955064581207
0.152174174785614,0.6738691437802908,0.44567851373182554,0.6354955064581207
0.15212339162826538,0.6738691437802908,0.4458804523424879,0.6354955064581207
0.15210171043872833,0.6740710823909531,0.4458804523424879,0.6354955064581207
0.15200094878673553,0.6740710823909531,0.44648626817447495,0.6354955064581207
0.15197080373764038,0.6742730210016155,0.44648626817447495,0.6354955064581207
0.15171143412590027,0.6742730210016155,0.44749596122778673,0.6354955064581207
0.15167054533958435,0.6746768982229402,0.44749596122778673,0.6354955064581207
0.15165244042873383,0.6746768982229402,0.4476978998384491,0.6354955064581207
0.15164868533611298,0.6748788368336026,0.4476978998384491,0.6354955064581207
0.15161670744419098,0.6748788368336026,0.44810177705977383,0.6354955064581207
0.15157748758792877,0.6750807754442649,0.44810177705977383,0.6354955064581207
0.151556134223938,0.6750807754442649,0.4483037156704362,0.6354955064581207
0.15152743458747864,0.6752827140549273,0.4483037156704362,0.6354955064581207
0.15147823095321655,0.6752827140549273,0.44870759289176093,0.6354955064581207
0.1514284759759903,0.675686591276252,0.44870759289176093,0.6354955064581207
0.1514001488685608,0.675686591276252,0.4491114701130856,0.6354955064581207
0.1512823849916458,0.6766962843295639,0.4491114701130856,0.6354955064581207
0.1512632966041565,0.6766962843295639,0.449313408723748,0.6354955064581207
0.1511514037847519,0.6773021001615509,0.449313408723748,0.6354955064581207
0.15114861726760864,0.6773021001615509,0.44951534733441034,0.6354955064581207
0.15113991498947144,0.6775040387722132,0.44951534733441034,0.6354955064581207
0.15100985765457153,0.6775040387722132,0.4499192245557351,0.6354955064581207
0.15099145472049713,0.677907915993538,0.4499192245557351,0.6354955064581207
0.1509789675474167,0.677907915993538,0.45012116316639744,0.6354955064581207
0.15092574059963226,0.6783117932148627,0.45012116316639744,0.6354955064581207
0.1509087085723877,0.6783117932148627,0.45032310177705975,0.6354955064581207
0.15083786845207214,0.6789176090468497,0.45032310177705975,0.6354955064581207
0.15083211660385132,0.6789176090468497,0.4505250403877221,0.6354955064581207
0.15066909790039062,0.6793214862681745,0.4505250403877221,0.6354955064581207
0.15046846866607666,0.6793214862681745,0.4511308562197092,0.6354955064581207
0.1504555344581604,0.6795234248788369,0.4511308562197092,0.6354955064581207
0.15042906999588013,0.6795234248788369,0.4513327948303716,0.6354955064581207
0.15041682124137878,0.6799273021001615,0.4513327948303716,0.6354955064581207
0.15040373802185059,0.6799273021001615,0.45153473344103395,0.6354955064581207
0.1503569781780243,0.6803311793214862,0.45153473344103395,0.6354955064581207
0.15018540620803833,0.6803311793214862,0.45254442649434573,0.6354955064581207
0.15018385648727417,0.6805331179321487,0.45254442649434573,0.6354955064581207
0.15012572705745697,0.6805331179321487,0.4527463651050081,0.6354955064581207
0.15009461343288422,0.680735056542811,0.4527463651050081,0.6354955064581207
0.15005457401275635,0.680735056542811,0.45294830371567046,0.6354955064581207
0.14998412132263184,0.6809369951534734,0.45294830371567046,0.6354955064581207
0.14997261762619019,0.6809369951534734,0.4531502423263328,0.6354955064581207
0.14983569085597992,0.6817447495961227,0.4531502423263328,0.6354955064581207
0.14979517459869385,0.6817447495961227,0.45335218093699514,0.6354955064581207
0.14973217248916626,0.6823505654281099,0.45335218093699514,0.6354955064581207
0.14966058731079102,0.6823505654281099,0.4535541195476575,0.6354955064581207
0.14963406324386597,0.6825525040387722,0.4535541195476575,0.6354955064581207
0.149458110332489,0.6825525040387722,0.4543618739903069,0.6354955064581207
0.1494271159172058,0.682956381260097,0.4543618739903069,0.6354955064581207
0.14942555129528046,0.682956381260097,0.4545638126009693,0.6354955064581207
0.1494119018316269,0.6831583198707593,0.4545638126009693,0.6354955064581207
0.14912134408950806,0.6831583198707593,0.45577544426494343,0.6354955064581207
0.14909528195858002,0.683562197092084,0.45577544426494343,0.6354955064581207
0.1489490270614624,0.683562197092084,0.45638126009693053,0.6354955064581207
0.1489136964082718,0.6839660743134087,0.45638126009693053,0.6354955064581207
0.14871728420257568,0.6839660743134087,0.4573909531502423,0.6354955064581207
0.14859193563461304,0.684168012924071,0.4573909531502423,0.6354955064581207
0.14839208126068115,0.684168012924071,0.4579967689822294,0.6354955064581207
0.14831748604774475,0.6845718901453958,0.4579967689822294,0.6354955064581207
0.14828941226005554,0.6845718901453958,0.4581987075928918,0.6354955064581207
0.14820624887943268,0.6851777059773829,0.4581987075928918,0.6354955064581207
0.148102805018425,0.6851777059773829,0.45860258481421645,0.6354955064581207
0.1481000781059265,0.6853796445880452,0.45860258481421645,0.6354955064581207
0.14804381132125854,0.6853796445880452,0.4588045234248788,0.6354955064581207
0.14793622493743896,0.68578352180937,0.4588045234248788,0.6354955064581207
0.14780455827713013,0.68578352180937,0.45981421647819065,0.6354955064581207
0.14764070510864258,0.6861873990306947,0.45981421647819065,0.6354955064581207
0.14759641885757446,0.6861873990306947,0.46062197092084006,0.6354955064581207
0.1475009322166443,0.6869951534733441,0.46062197092084006,0.6354955064581207
0.14743705093860626,0.6869951534733441,0.4610258481421648,0.6354955064581207
0.14730529487133026,0.6876009693053312,0.4610258481421648,0.6354955064581207
0.14718782901763916,0.6876009693053312,0.4618336025848142,0.6354955064581207
0.14705908298492432,0.6880048465266559,0.4618336025848142,0.6354955064581207
0.1469784677028656,0.6880048465266559,0.4624394184168013,0.6354955064581207
0.146913081407547,0.6882067851373183,0.4624394184168013,0.6354955064581207
0.14687499403953552,0.6882067851373183,0.4626413570274637,0.6354955064581207
0.14672350883483887,0.6888126009693053,0.4626413570274637,0.6354955064581207
0.14660213887691498,0.6888126009693053,0.46304523424878835,0.6354955064581207
0.14652670919895172,0.6896203554119548,0.46304523424878835,0.6354955064581207
0.14646433293819427,0.6896203554119548,0.46365105008077545,0.6354955064581207
0.14635926485061646,0.6902261712439418,0.46365105008077545,0.6354955064581207
0.14625950157642365,0.6902261712439418,0.4640549273021002,0.6354955064581207
0.14624148607254028,0.6904281098546042,0.4640549273021002,0.6354955064581207
0.14612844586372375,0.6904281098546042,0.4648626817447496,0.6354955064581207
0.14601391553878784,0.6906300484652665,0.4648626817447496,0.6354955064581207
0.14601051807403564,0.6906300484652665,0.46506462035541196,0.6354955064581207
0.14596274495124817,0.6910339256865913,0.46506462035541196,0.6354955064581207
0.14593501389026642,0.6910339256865913,0.46526655896607433,0.6354955064581207
0.14592880010604858,0.6912358642972536,0.46526655896607433,0.6354955064581207
0.1457306444644928,0.6912358642972536,0.46668012924071084,0.6354955064581207
0.1456478238105774,0.691437802907916,0.46668012924071084,0.6354955064581207
0.14560264348983765,0.691437802907916,0.4672859450726979,0.6354955064581207
0.14559288322925568,0.6916397415185783,0.4672859450726979,0.6354955064581207
0.14554017782211304,0.6916397415185783,0.4676898222940226,0.6354955064581207
0.14546722173690796,0.692043618739903,0.4676898222940226,0.6354955064581207
0.14542876183986664,0.692043618739903,0.4682956381260097,0.6354955064581207
0.1454232931137085,0.6922455573505655,0.4682956381260097,0.6354955064581207
0.14527758955955505,0.6922455573505655,0.46849757673667203,0.6354955064581207
0.145263209939003,0.6924474959612278,0.46849757673667203,0.6354955064581207
0.14524224400520325,0.6924474959612278,0.4686995153473344,0.6354955064581207
0.14520257711410522,0.6926494345718901,0.4686995153473344,0.6354955064581207
0.1450803279876709,0.6926494345718901,0.46950726978998386,0.6354955064581207
0.14503970742225647,0.6928513731825525,0.46950726978998386,0.6354955064581207
0.14503216743469238,0.6928513731825525,0.4697092084006462,0.6354955064581207
0.14500482380390167,0.6930533117932148,0.4697092084006462,0.6354955064581207
0.14481797814369202,0.6930533117932148,0.46991114701130854,0.6354955064581207
0.14475207030773163,0.6934571890145396,0.46991114701130854,0.6354955064581207
0.1445339322090149,0.6934571890145396,0.47031502423263327,0.6354955064581207
0.1444571167230606,0.6944668820678513,0.47031502423263327,0.6354955064581207
0.14443829655647278,0.6944668820678513,0.47051696284329564,0.6354955064581207
0.1443099081516266,0.6948707592891761,0.47051696284329564,0.6354955064581207
0.14414915442466736,0.6948707592891761,0.47112277867528274,0.6354955064581207
0.14412839710712433,0.6950726978998385,0.47112277867528274,0.6354955064581207
0.14406098425388336,0.6950726978998385,0.47193053311793215,0.6354955064581207
0.1439189463853836,0.6958804523424879,0.47193053311793215,0.6354955064581207
0.14370593428611755,0.6958804523424879,0.47273828756058156,0.6354955064581207
0.14370466768741608,0.6960823909531503,0.47273828756058156,0.6354955064581207
0.14358502626419067,0.6960823909531503,0.4731421647819063,0.6354955064581207
0.14349840581417084,0.696486268174475,0.4731421647819063,0.6354955064581207
0.1433686763048172,0.696486268174475,0.47394991922455576,0.6354955064581207
0.14325223863124847,0.6972940226171244,0.47394991922455576,0.6354955064581207
0.1432243287563324,0.6972940226171244,0.47435379644588044,0.6354955064581207
0.14311113953590393,0.6976978998384491,0.47435379644588044,0.6354955064581207
0.14310544729232788,0.6976978998384491,0.47495961227786754,0.6354955064581207
0.1430860161781311,0.6981017770597738,0.47495961227786754,0.6354955064581207
0.1430376172065735,0.6981017770597738,0.4751615508885299,0.6354955064581207
0.14302197098731995,0.6985056542810986,0.4751615508885299,0.6354955064581207
0.14299792051315308,0.6985056542810986,0.47536348949919227,0.6354955064581207
0.1429755985736847,0.6987075928917609,0.47536348949919227,0.6354955064581207
0.14267636835575104,0.6987075928917609,0.47718093699515346,0.6354955064581207
0.14262257516384125,0.699313408723748,0.47718093699515346,0.6354955064581207
0.14255693554878235,0.699313408723748,0.4773828756058158,0.6354955064581207
0.14239206910133362,0.6999192245557351,0.4773828756058158,0.6354955064581207
0.1423341929912567,0.6999192245557351,0.4775848142164782,0.6354955064581207
0.14231811463832855,0.7001211631663974,0.4775848142164782,0.6354955064581207
0.1422596573829651,0.7001211631663974,0.4779886914378029,0.6354955064581207
0.14222775399684906,0.7003231017770598,0.4779886914378029,0.6354955064581207
0.14206521213054657,0.7003231017770598,0.47859450726978997,0.6354955064581207
0.14185671508312225,0.7009289176090469,0.47859450726978997,0.6354955064581207
0.14177408814430237,0.7009289176090469,0.47920032310177707,0.6354955064581207
0.14171935617923737,0.7011308562197092,0.47920032310177707,0.6354955064581207
0.14170312881469727,0.7011308562197092,0.47940226171243944,0.6354955064581207
0.14166685938835144,0.7013327948303716,0.47940226171243944,0.6354955064581207
0.14156487584114075,0.7013327948303716,0.4796042003231018,0.6354955064581207
0.14149710536003113,0.7015347334410339,0.4796042003231018,0.6354955064581207
0.14138230681419373,0.7015347334410339,0.4798061389337641,0.6354955064581207
0.14124858379364014,0.702140549273021,0.4798061389337641,0.6354955064581207
0.14118754863739014,0.702140549273021,0.4800080775444265,0.6354955064581207
0.14113114774227142,0.7023424878836834,0.4800080775444265,0.6354955064581207
0.14106202125549316,0.7023424878836834,0.4804119547657512,0.6354955064581207
0.1409461796283722,0.7027463651050081,0.4804119547657512,0.6354955064581207
0.14076116681098938,0.7027463651050081,0.4810177705977383,0.6354955064581207
0.14071938395500183,0.7031502423263328,0.4810177705977383,0.6354955064581207
0.14064481854438782,0.7031502423263328,0.4812197092084006,0.6354955064581207
0.14052307605743408,0.7037560581583199,0.4812197092084006,0.6354955064581207
0.14050918817520142,0.7037560581583199,0.4818255250403877,0.6354955064581207
0.1403934359550476,0.7039579967689822,0.4818255250403877,0.6354955064581207
0.14025655388832092,0.7039579967689822,0.4820274636510501,0.6354955064581207
0.1400819718837738,0.7043618739903069,0.4820274636510501,0.6354955064581207
0.1400737762451172,0.7043618739903069,0.48222940226171246,0.6354955064581207
0.13986563682556152,0.7047657512116317,0.48222940226171246,0.6354955064581207
0.13984239101409912,0.7047657512116317,0.4824313408723748,0.6354955064581207
0.13982215523719788,0.7051696284329564,0.4824313408723748,0.6354955064581207
0.13980568945407867,0.7051696284329564,0.48263327948303714,0.6354955064581207
0.13976046442985535,0.7053715670436187,0.48263327948303714,0.6354955064581207
0.13952265679836273,0.7053715670436187,0.48364297253634897,0.6354955064581207
0.13948358595371246,0.7055735056542811,0.48364297253634897,0.6354955064581207
0.1394129991531372,0.7055735056542811,0.48384491114701134,0.6354955064581207
0.1393008530139923,0.7059773828756059,0.48384491114701134,0.6354955064581207
0.1392822414636612,0.7059773828756059,0.484248788368336,0.6354955064581207
0.13928160071372986,0.7061793214862682,0.484248788368336,0.6354955064581207
0.1392434537410736,0.7061793214862682,0.48465266558966075,0.6354955064581207
0.13924269378185272,0.7063812600969306,0.48465266558966075,0.6354955064581207
0.13904118537902832,0.7063812600969306,0.4858642972536349,0.6354955064581207
0.138971209526062,0.7065831987075929,0.4858642972536349,0.6354955064581207
0.13896942138671875,0.7065831987075929,0.48606623586429726,0.6354955064581207
0.1389489769935608,0.7067851373182552,0.48606623586429726,0.6354955064581207
0.13887259364128113,0.7067851373182552,0.4866720516962843,0.6354955064581207
0.13885226845741272,0.7069870759289176,0.4866720516962843,0.6354955064581207
0.138715922832489,0.7069870759289176,0.48687399030694667,0.6354955064581207
0.1387006938457489,0.7071890145395799,0.48687399030694667,0.6354955064581207
0.13863635063171387,0.7071890145395799,0.48707592891760904,0.6354955064581207
0.1385287642478943,0.7075928917609047,0.48707592891760904,0.6354955064581207
0.1381358802318573,0.7075928917609047,0.4888933764135703,0.6354955064581207
0.13811975717544556,0.7077948303715671,0.4888933764135703,0.6354955064581207
0.13806310296058655,0.7077948303715671,0.48909531502423265,0.6354955064581207
0.13787642121315002,0.7079967689822294,0.48909531502423265,0.6354955064581207
0.13784164190292358,0.7079967689822294,0.489297253634895,0.6354955064581207
0.1378156840801239,0.7081987075928917,0.489297253634895,0.6354955064581207
0.13757747411727905,0.7081987075928917,0.4901050080775444,0.6354955064581207
0.1375325322151184,0.7084006462035541,0.4901050080775444,0.6354955064581207
0.13752296566963196,0.7084006462035541,0.4903069466882068,0.6354955064581207
0.13748201727867126,0.7086025848142165,0.4903069466882068,0.6354955064581207
0.1374034881591797,0.7086025848142165,0.49050888529886916,0.6354955064581207
0.13717153668403625,0.7092084006462036,0.49050888529886916,0.6354955064581207
0.13714446127414703,0.7092084006462036,0.49091276252019383,0.6354955064581207
0.13710997998714447,0.7094103392568659,0.49091276252019383,0.6354955064581207
0.13701558113098145,0.7094103392568659,0.4917205169628433,0.6354955064581207
0.13700351119041443,0.7096122778675282,0.4917205169628433,0.6354955064581207
0.13700303435325623,0.7096122778675282,0.49192245557350567,0.6354955064581207
0.1368870586156845,0.7104200323101777,0.49192245557350567,0.6354955064581207
0.13682985305786133,0.7104200323101777,0.49212439418416803,0.6354955064581207
0.1368063986301422,0.7106219709208401,0.49212439418416803,0.6354955064581207
0.13669300079345703,0.7106219709208401,0.4925282714054927,0.6354955064581207
0.1366896778345108,0.7108239095315024,0.4925282714054927,0.6354955064581207
0.13650181889533997,0.7108239095315024,0.4933360258481422,0.6354955064581207
0.1363355964422226,0.7120355411954766,0.4933360258481422,0.6354955064581207
0.13630598783493042,0.7120355411954766,0.49353796445880455,0.6354955064581207
0.13613732159137726,0.7122374798061389,0.49353796445880455,0.6354955064581207
0.13595817983150482,0.7122374798061389,0.4941437802907916,0.6354955064581207
0.13592125475406647,0.7124394184168013,0.4941437802907916,0.6354955064581207
0.13591718673706055,0.7124394184168013,0.49434571890145396,0.6354955064581207
0.13590554893016815,0.7126413570274637,0.49434571890145396,0.6354955064581207
0.13588912785053253,0.7126413570274637,0.4945476575121163,0.6354955064581207
0.13580867648124695,0.7132471728594507,0.4945476575121163,0.6354955064581207
0.1357811987400055,0.7132471728594507,0.49495153473344106,0.6354955064581207
0.13568061590194702,0.7134491114701131,0.49495153473344106,0.6354955064581207
0.13564425706863403,0.7134491114701131,0.49535541195476573,0.6354955064581207
0.13561925292015076,0.7136510500807755,0.49535541195476573,0.6354955064581207
0.13559649884700775,0.7136510500807755,0.49575928917609047,0.6354955064581207
0.13554492592811584,0.7140549273021002,0.49575928917609047,0.6354955064581207
0.13545337319374084,0.7140549273021002,0.49636510500807757,0.6354955064581207
0.13534022867679596,0.7144588045234249,0.49636510500807757,0.6354955064581207
0.13533684611320496,0.7144588045234249,0.4965670436187399,0.6354955064581207
0.13519954681396484,0.7152665589660743,0.4965670436187399,0.6354955064581207
0.13511359691619873,0.7152665589660743,0.4975767366720517,0.6354955064581207
0.13502731919288635,0.715670436187399,0.4975767366720517,0.6354955064581207
0.13479290902614594,0.715670436187399,0.4985864297253635,0.6354955064581207
0.13465441763401031,0.7162762520193862,0.4985864297253635,0.6354955064581207
0.1346507966518402,0.7162762520193862,0.49878836833602586,0.6354955064581207
0.13456380367279053,0.7166801292407108,0.49878836833602586,0.6354955064581207
0.13414743542671204,0.7166801292407108,0.5002019386106623,0.6354955064581207
0.1341366171836853,0.7168820678513732,0.5002019386106623,0.6354955064581207
0.1340622752904892,0.7168820678513732,0.500605815831987,0.6354955064581207
0.1339704692363739,0.7174878836833603,0.500605815831987,0.6354955064581207
0.13393601775169373,0.7174878836833603,0.5010096930533118,0.6354955064581207
0.13380905985832214,0.7180936995153473,0.5010096930533118,0.6354955064581207
0.13372153043746948,0.7180936995153473,0.5018174474959612,0.6354955064581207
0.13371481001377106,0.7182956381260097,0.5018174474959612,0.6354955064581207
0.13359621167182922,0.7182956381260097,0.5024232633279483,0.6354955064581207
0.13353516161441803,0.718497576736672,0.5024232633279483,0.6354955064581207
0.1334364116191864,0.718497576736672,0.5030290791599353,0.6354955064581207
0.1332765370607376,0.7191033925686591,0.5030290791599353,0.6354955064581207
0.13327449560165405,0.7191033925686591,0.5032310177705978,0.6354955064581207
0.13315433263778687,0.7199111470113085,0.5032310177705978,0.6354955064581207
0.13303980231285095,0.7199111470113085,0.5036348949919225,0.6354955064581207
0.13293111324310303,0.7205169628432956,0.5036348949919225,0.6354955064581207
0.1328490972518921,0.7205169628432956,0.5038368336025848,0.6354955064581207
0.13279379904270172,0.720718901453958,0.5038368336025848,0.6354955064581207
0.13277578353881836,0.720718901453958,0.5040387722132472,0.6354955064581207
0.1327160745859146,0.7209208400646203,0.5040387722132472,0.6354955064581207
0.13266322016716003,0.7209208400646203,0.5044426494345718,0.6354955064581207
0.13265623152256012,0.7211227786752827,0.5044426494345718,0.6354955064581207
0.13264064490795135,0.7211227786752827,0.5048465266558966,0.6354955064581207
0.1326121836900711,0.721324717285945,0.5048465266558966,0.6354955064581207
0.13258498907089233,0.721324717285945,0.505048465266559,0.6354955064581207
0.13253234326839447,0.7215266558966075,0.505048465266559,0.6354955064581207
0.13231128454208374,0.7215266558966075,0.5054523424878837,0.6354955064581207
0.13226059079170227,0.7217285945072698,0.5054523424878837,0.6354955064581207
0.1321287751197815,0.7217285945072698,0.5060581583198708,0.6354955064581207
0.13208046555519104,0.7219305331179321,0.5060581583198708,0.6354955064581207
0.13202261924743652,0.7219305331179321,0.5066639741518578,0.6354955064581207
0.13198669254779816,0.7221324717285945,0.5066639741518578,0.6354955064581207
0.13187068700790405,0.7221324717285945,0.5072697899838449,0.6354955064581207
0.13182580471038818,0.7223344103392568,0.5072697899838449,0.6354955064581207
0.1317061334848404,0.7223344103392568,0.507875605815832,0.6354955064581207
0.1316463202238083,0.7227382875605816,0.507875605815832,0.6354955064581207
0.1316286325454712,0.7227382875605816,0.5080775444264943,0.6354955064581207
0.13156814873218536,0.722940226171244,0.5080775444264943,0.6354955064581207
0.1315401792526245,0.722940226171244,0.5082794830371568,0.6354955064581207
0.1313101053237915,0.7239499192245558,0.5082794830371568,0.6354955064581207
0.13118499517440796,0.7239499192245558,0.5088852988691438,0.6354955064581207
0.131148561835289,0.7241518578352181,0.5088852988691438,0.6354955064581207
0.13108912110328674,0.7241518578352181,0.5092891760904685,0.6354955064581207
0.13108856976032257,0.7243537964458805,0.5092891760904685,0.6354955064581207
0.1310076117515564,0.7243537964458805,0.5096930533117933,0.6354955064581207
0.13095301389694214,0.7247576736672051,0.5096930533117933,0.6354955064581207
0.13091909885406494,0.7247576736672051,0.5100969305331179,0.6354955064581207
0.13079023361206055,0.7251615508885298,0.5100969305331179,0.6354955064581207
0.1306932270526886,0.7251615508885298,0.5105008077544426,0.6354955064581207
0.13060246407985687,0.7253634894991923,0.5105008077544426,0.6354955064581207
0.13047999143600464,0.7253634894991923,0.5109046849757674,0.6354955064581207
0.13038605451583862,0.7255654281098546,0.5109046849757674,0.6354955064581207
0.13033202290534973,0.7255654281098546,0.5119143780290791,0.6354955064581207
0.13018594682216644,0.726373182552504,0.5119143780290791,0.6354955064581207
0.1301841288805008,0.726373182552504,0.5121163166397416,0.6354955064581207
0.13012494146823883,0.7267770597738288,0.5121163166397416,0.6354955064581207
0.13004308938980103,0.7267770597738288,0.5127221324717286,0.6354955064581207
0.12975670397281647,0.7275848142164781,0.5127221324717286,0.6354955064581207
0.12975247204303741,0.7275848142164781,0.5129240710823909,0.6354955064581207
0.12963202595710754,0.72859450726979,0.5129240710823909,0.6354955064581207
0.12939679622650146,0.72859450726979,0.5131260096930533,0.6354955064581207
0.12939321994781494,0.7287964458804523,0.5131260096930533,0.6354955064581207
0.12935486435890198,0.7287964458804523,0.5139337641357028,0.6354955064581207
0.1291694939136505,0.7296042003231018,0.5139337641357028,0.6354955064581207
0.1291683316230774,0.7296042003231018,0.5141357027463651,0.6354955064581207
0.12916770577430725,0.7298061389337641,0.5141357027463651,0.6354955064581207
0.12910565733909607,0.7298061389337641,0.5147415185783522,0.6354955064581207
0.12909626960754395,0.7300080775444265,0.5147415185783522,0.6354955064581207
0.129083514213562,0.7300080775444265,0.5149434571890146,0.6354955064581207
0.1290563941001892,0.7302100161550888,0.5149434571890146,0.6354955064581207
0.1290297508239746,0.7302100161550888,0.5155492730210016,0.6354955064581207
0.1290193349123001,0.7304119547657512,0.5155492730210016,0.6354955064581207
0.1289367377758026,0.7304119547657512,0.5157512116316639,0.6354955064581207
0.12892180681228638,0.7306138933764136,0.5157512116316639,0.6354955064581207
0.1287437528371811,0.7306138933764136,0.5175686591276252,0.6354955064581207
0.12873685359954834,0.7310177705977383,0.5175686591276252,0.6354955064581207
0.12871646881103516,0.7310177705977383,0.5177705977382876,0.6354955064581207
0.1287120133638382,0.7312197092084006,0.5177705977382876,0.6354955064581207
0.1286344677209854,0.7312197092084006,0.5181744749596123,0.6354955064581207
0.12859579920768738,0.7316235864297254,0.5181744749596123,0.6354955064581207
0.12854021787643433,0.7316235864297254,0.5183764135702746,0.6354955064581207
0.12849721312522888,0.7318255250403877,0.5183764135702746,0.6354955064581207
0.12842020392417908,0.7318255250403877,0.5187802907915994,0.6354955064581207
0.12824928760528564,0.7326332794830371,0.5187802907915994,0.6354955064581207
0.12805882096290588,0.7326332794830371,0.5191841680129241,0.6354955064581207
0.128004789352417,0.7328352180936996,0.5191841680129241,0.6354955064581207
0.1277434378862381,0.7328352180936996,0.5199919224555735,0.6354955064581207
0.12773442268371582,0.7330371567043619,0.5199919224555735,0.6354955064581207
0.1274925172328949,0.7330371567043619,0.5207996768982229,0.6354955064581207
0.12748147547245026,0.7334410339256866,0.5207996768982229,0.6354955064581207
0.127365380525589,0.7334410339256866,0.5212035541195477,0.6354955064581207
0.1273539662361145,0.7336429725363489,0.5212035541195477,0.6354955064581207
0.12718307971954346,0.7336429725363489,0.5218093699515347,0.6354955064581207
0.12702974677085876,0.7342487883683361,0.5218093699515347,0.6354955064581207
0.1270284205675125,0.7342487883683361,0.5220113085621971,0.6354955064581207
0.12702348828315735,0.7344507269789984,0.5220113085621971,0.6354955064581207
0.12700255215168,0.7344507269789984,0.5222132471728594,0.6354955064581207
0.12686097621917725,0.7346526655896607,0.5222132471728594,0.6354955064581207
0.12668414413928986,0.7346526655896607,0.5232229402261712,0.6354955064581207
0.12650887668132782,0.7350565428109854,0.5232229402261712,0.6354955064581207
0.12641407549381256,0.7350565428109854,0.5234248788368336,0.6354955064581207
0.1264035999774933,0.7352584814216478,0.5234248788368336,0.6354955064581207
0.12638649344444275,0.7352584814216478,0.523626817447496,0.6354955064581207
0.12634137272834778,0.7354604200323102,0.523626817447496,0.6354955064581207
0.12629233300685883,0.7354604200323102,0.524232633279483,0.6354955064581207
0.12625035643577576,0.7360662358642972,0.524232633279483,0.6354955064581207
0.1261601746082306,0.7360662358642972,0.5244345718901454,0.6354955064581207
0.12612280249595642,0.7362681744749596,0.5244345718901454,0.6354955064581207
0.12604567408561707,0.7362681744749596,0.5250403877221325,0.6354955064581207
0.12601447105407715,0.7364701130856219,0.5250403877221325,0.6354955064581207
0.12600135803222656,0.7364701130856219,0.5252423263327949,0.6354955064581207
0.1258995234966278,0.7368739903069467,0.5252423263327949,0.6354955064581207
0.12585383653640747,0.7368739903069467,0.5254442649434572,0.6354955064581207
0.12578853964805603,0.7372778675282714,0.5254442649434572,0.6354955064581207
0.12571193277835846,0.7372778675282714,0.5260500807754442,0.6354955064581207
0.12556366622447968,0.7378836833602584,0.5260500807754442,0.6354955064581207
0.12548089027404785,0.7378836833602584,0.526453957996769,0.6354955064581207
0.12547892332077026,0.7382875605815832,0.526453957996769,0.6354955064581207
0.12538781762123108,0.7382875605815832,0.5268578352180937,0.6354955064581207
0.12537425756454468,0.7384894991922456,0.5268578352180937,0.6354955064581207
0.12528647482395172,0.7384894991922456,0.5274636510500808,0.6354955064581207
0.1251087784767151,0.739297253634895,0.5274636510500808,0.6354955064581207
0.12506911158561707,0.739297253634895,0.5276655896607432,0.6354955064581207
0.12503530085086823,0.7394991922455574,0.5276655896607432,0.6354955064581207
0.12500914931297302,0.7394991922455574,0.5278675282714055,0.6354955064581207
0.12498205900192261,0.7399030694668821,0.5278675282714055,0.6354955064581207
0.1248229444026947,0.7399030694668821,0.528675282714055,0.6354955064581207
0.12481220066547394,0.7401050080775444,0.528675282714055,0.6354955064581207
0.1247486025094986,0.7401050080775444,0.529281098546042,0.6354955064581207
0.1247209906578064,0.7403069466882067,0.529281098546042,0.6354955064581207
0.12470218539237976,0.7403069466882067,0.5294830371567044,0.6354955064581207
0.1246798038482666,0.7405088852988692,0.5294830371567044,0.6354955064581207
0.12453766167163849,0.7405088852988692,0.5300888529886915,0.6354955064581207
0.12453465163707733,0.7407108239095315,0.5300888529886915,0.6354955064581207
0.12428954243659973,0.7407108239095315,0.5313004846526656,0.6354955064581207
0.1242055743932724,0.7413166397415186,0.5313004846526656,0.6354955064581207
0.12417693436145782,0.7413166397415186,0.5317043618739903,0.6354955064581207
0.12414367496967316,0.7419224555735057,0.5317043618739903,0.6354955064581207
0.12409302592277527,0.7419224555735057,0.532108239095315,0.6354955064581207
0.12402316927909851,0.7425282714054927,0.532108239095315,0.6354955064581207
0.1238279938697815,0.7425282714054927,0.5327140549273021,0.6354955064581207
0.12381230294704437,0.7427302100161551,0.5327140549273021,0.6354955064581207
0.12375575304031372,0.7427302100161551,0.5331179321486268,0.6354955064581207
0.12360839545726776,0.7429321486268174,0.5331179321486268,0.6354955064581207
0.12353822588920593,0.7429321486268174,0.5335218093699515,0.6354955064581207
0.12350593507289886,0.7431340872374798,0.5335218093699515,0.6354955064581207
0.12340101599693298,0.7431340872374798,0.5345315024232633,0.6354955064581207
0.12336726486682892,0.7435379644588045,0.5345315024232633,0.6354955064581207
0.12331318855285645,0.7435379644588045,0.5353392568659128,0.6354955064581207
0.12312430143356323,0.744345718901454,0.5353392568659128,0.6354955064581207
0.1229395866394043,0.744345718901454,0.5365508885298869,0.6354955064581207
0.12293344736099243,0.7445476575121163,0.5365508885298869,0.6354955064581207
0.12290886044502258,0.7445476575121163,0.5369547657512116,0.6354955064581207
0.1228833943605423,0.7447495961227787,0.5369547657512116,0.6354955064581207
0.12274371087551117,0.7447495961227787,0.5375605815831987,0.6354955064581207
0.12258696556091309,0.7451534733441034,0.5375605815831987,0.6354955064581207
0.12252503633499146,0.7451534733441034,0.5379644588045234,0.6354955064581207
0.12251327931880951,0.7453554119547657,0.5379644588045234,0.6354955064581207
0.12250937521457672,0.7453554119547657,0.5381663974151858,0.6354955064581207
0.12245126068592072,0.7455573505654282,0.5381663974151858,0.6354955064581207
0.12226685881614685,0.7455573505654282,0.5389741518578353,0.6354955064581207
0.12224018573760986,0.7459612277867528,0.5389741518578353,0.6354955064581207
0.12221165001392365,0.7459612277867528,0.5391760904684976,0.6354955064581207
0.12218204140663147,0.7465670436187399,0.5391760904684976,0.6354955064581207
0.12194469571113586,0.7465670436187399,0.539983844911147,0.6354955064581207
0.12194459140300751,0.7467689822294022,0.539983844911147,0.6354955064581207
0.12190456688404083,0.7467689822294022,0.5405896607431341,0.6354955064581207
0.12186932563781738,0.7469709208400647,0.5405896607431341,0.6354955064581207
0.12160718441009521,0.7469709208400647,0.5413974151857835,0.6354955064581207
0.12155169248580933,0.747172859450727,0.5413974151857835,0.6354955064581207
0.12154270708560944,0.747172859450727,0.5415993537964459,0.6354955064581207
0.12153534591197968,0.7473747980613893,0.5415993537964459,0.6354955064581207
0.12139040231704712,0.7473747980613893,0.5420032310177706,0.6354955064581207
0.12132704257965088,0.7475767366720517,0.5420032310177706,0.6354955064581207
0.12131837010383606,0.7475767366720517,0.5424071082390953,0.6354955064581207
0.12131111323833466,0.747778675282714,0.5424071082390953,0.6354955064581207
0.1213083267211914,0.747778675282714,0.5428109854604201,0.6354955064581207
0.1212896853685379,0.7479806138933764,0.5428109854604201,0.6354955064581207
0.12126578390598297,0.7479806138933764,0.5430129240710824,0.6354955064581207
0.12112987041473389,0.7483844911147012,0.5430129240710824,0.6354955064581207
0.12108300626277924,0.7483844911147012,0.5432148626817448,0.6354955064581207
0.12108150124549866,0.7485864297253635,0.5432148626817448,0.6354955064581207
0.12084496021270752,0.7485864297253635,0.5442245557350566,0.6354955064581207
0.12082669138908386,0.7487883683360258,0.5442245557350566,0.6354955064581207
0.1206890344619751,0.7487883683360258,0.5446284329563813,0.6354955064581207
0.12058870494365692,0.7491922455573505,0.5446284329563813,0.6354955064581207
0.12051308155059814,0.7491922455573505,0.5450323101777059,0.6354955064581207
0.1204567551612854,0.749394184168013,0.5450323101777059,0.6354955064581207
0.12042495608329773,0.749394184168013,0.5452342487883683,0.6354955064581207
0.12040349841117859,0.7497980613893377,0.5452342487883683,0.6354955064581207
0.12030936777591705,0.7497980613893377,0.5458400646203554,0.6354955064581207
0.1200931966304779,0.7508077544426495,0.5458400646203554,0.6354955064581207
0.12002751231193542,0.7508077544426495,0.5462439418416801,0.6354955064581207
0.12001606822013855,0.7510096930533118,0.5462439418416801,0.6354955064581207
0.1197940856218338,0.7510096930533118,0.5472536348949919,0.6354955064581207
0.11970832943916321,0.7514135702746365,0.5472536348949919,0.6354955064581207
0.119667649269104,0.7514135702746365,0.5474555735056543,0.6354955064581207
0.11961013078689575,0.7518174474959612,0.5474555735056543,0.6354955064581207
0.11953112483024597,0.7518174474959612,0.5476575121163166,0.6354955064581207
0.11949555575847626,0.7520193861066236,0.5476575121163166,0.6354955064581207
0.11945350468158722,0.7520193861066236,0.5480613893376414,0.6354955064581207
0.11944438517093658,0.752221324717286,0.5480613893376414,0.6354955064581207
0.11919127404689789,0.752221324717286,0.5500807754442649,0.6354955064581207
0.11914077401161194,0.7524232633279483,0.5500807754442649,0.6354955064581207
0.11910764873027802,0.7524232633279483,0.5504846526655897,0.6354955064581207
0.1189860850572586,0.7530290791599353,0.5504846526655897,0.6354955064581207
0.11894379556179047,0.7530290791599353,0.5508885298869144,0.6354955064581207
0.11891859769821167,0.7532310177705978,0.5508885298869144,0.6354955064581207
0.11884970963001251,0.7532310177705978,0.5510904684975767,0.6354955064581207
0.11883264780044556,0.7534329563812601,0.5510904684975767,0.6354955064581207
0.11880850791931152,0.7534329563812601,0.5512924071082391,0.6354955064581207
0.11876985430717468,0.7538368336025848,0.5512924071082391,0.6354955064581207
0.11856794357299805,0.7538368336025848,0.5521001615508885,0.6354955064581207
0.11846405267715454,0.7540387722132472,0.5521001615508885,0.6354955064581207
0.1182258129119873,0.7540387722132472,0.5525040387722132,0.6354955064581207
0.11805026233196259,0.7552504038772213,0.5525040387722132,0.6354955064581207
0.11798146367073059,0.7552504038772213,0.552907915993538,0.6354955064581207
0.11788289248943329,0.755654281098546,0.552907915993538,0.6354955064581207
0.1178503930568695,0.755654281098546,0.5531098546042004,0.6354955064581207
0.11774004995822906,0.7560581583198708,0.5531098546042004,0.6354955064581207
0.1177089512348175,0.7560581583198708,0.5533117932148627,0.6354955064581207
0.11768610775470734,0.7562600969305331,0.5533117932148627,0.6354955064581207
0.11768218874931335,0.7562600969305331,0.553513731825525,0.6354955064581207
0.11765280365943909,0.7564620355411955,0.553513731825525,0.6354955064581207
0.11752787232398987,0.7564620355411955,0.5539176090468497,0.6354955064581207
0.11748643219470978,0.7566639741518578,0.5539176090468497,0.6354955064581207
0.11743971705436707,0.7566639741518578,0.5541195476575121,0.6354955064581207
0.11739927530288696,0.7568659127625202,0.5541195476575121,0.6354955064581207
0.11701972782611847,0.7568659127625202,0.5551292407108239,0.6354955064581207
0.11692537367343903,0.7570678513731826,0.5551292407108239,0.6354955064581207
0.11692479252815247,0.7570678513731826,0.5553311793214862,0.6354955064581207
0.11689053475856781,0.7572697899838449,0.5553311793214862,0.6354955064581207
0.116740882396698,0.7572697899838449,0.555735056542811,0.6354955064581207
0.11667148768901825,0.7574717285945073,0.555735056542811,0.6354955064581207
0.11618472635746002,0.7574717285945073,0.5567447495961227,0.6354955064581207
0.11612941324710846,0.7576736672051696,0.5567447495961227,0.6354955064581207
0.11606958508491516,0.7576736672051696,0.5569466882067852,0.6354955064581207
0.11604733765125275,0.7580775444264943,0.5569466882067852,0.6354955064581207
0.11595997214317322,0.7580775444264943,0.5573505654281099,0.6354955064581207
0.11594191193580627,0.7582794830371568,0.5573505654281099,0.6354955064581207
0.1158612072467804,0.7582794830371568,0.5575525040387722,0.6354955064581207
0.11578969657421112,0.7586833602584814,0.5575525040387722,0.6354955064581207
0.11571848392486572,0.7586833602584814,0.557956381260097,0.6354955064581207
0.11571156978607178,0.7588852988691438,0.557956381260097,0.6354955064581207
0.11558322608470917,0.7588852988691438,0.5583602584814217,0.6354955064581207
0.11556796729564667,0.7590872374798061,0.5583602584814217,0.6354955064581207
0.11556336283683777,0.7590872374798061,0.558562197092084,0.6354955064581207
0.11554475128650665,0.7594911147011308,0.558562197092084,0.6354955064581207
0.11544656753540039,0.7594911147011308,0.5589660743134087,0.6354955064581207
0.11538371443748474,0.7598949919224556,0.5589660743134087,0.6354955064581207
0.11535695195198059,0.7598949919224556,0.5595718901453958,0.6354955064581207
0.115235835313797,0.7605008077544426,0.5595718901453958,0.6354955064581207
0.11506268382072449,0.7605008077544426,0.5603796445880452,0.6354955064581207
0.11504451930522919,0.760702746365105,0.5603796445880452,0.6354955064581207
0.11503896117210388,0.760702746365105,0.5605815831987075,0.6354955064581207
0.11496131122112274,0.7611066235864298,0.5605815831987075,0.6354955064581207
0.11493441462516785,0.7611066235864298,0.56078352180937,0.6354955064581207
0.11486448347568512,0.7613085621970921,0.56078352180937,0.6354955064581207
0.11465196311473846,0.7613085621970921,0.5615912762520194,0.6354955064581207
0.11460670828819275,0.7615105008077544,0.5615912762520194,0.6354955064581207
0.11458548903465271,0.7615105008077544,0.5617932148626817,0.6354955064581207
0.11446455121040344,0.7625201938610663,0.5617932148626817,0.6354955064581207
0.1144462525844574,0.7625201938610663,0.5619951534733441,0.6354955064581207
0.1143202930688858,0.7629240710823909,0.5619951534733441,0.6354955064581207
0.11431054770946503,0.7629240710823909,0.5626009693053312,0.6354955064581207
0.11427946388721466,0.7633279483037156,0.5626009693053312,0.6354955064581207
0.11421281099319458,0.7633279483037156,0.5628029079159935,0.6354955064581207
0.11421012878417969,0.7635298869143781,0.5628029079159935,0.6354955064581207
0.11404350399971008,0.7635298869143781,0.5632067851373183,0.6354955064581207
0.11398494243621826,0.7639337641357028,0.5632067851373183,0.6354955064581207
0.11396932601928711,0.7639337641357028,0.5634087237479806,0.6354955064581207
0.11392576992511749,0.7641357027463651,0.5634087237479806,0.6354955064581207
0.11392423510551453,0.7641357027463651,0.563610662358643,0.6354955064581207
0.11389490962028503,0.7643376413570274,0.563610662358643,0.6354955064581207
0.11377343535423279,0.7643376413570274,0.5644184168012925,0.6354955064581207
0.11365367472171783,0.7647415185783522,0.5644184168012925,0.6354955064581207
0.1135755330324173,0.7647415185783522,0.5648222940226171,0.6354955064581207
0.11327555775642395,0.7655492730210016,0.5648222940226171,0.6354955064581207
0.1132453978061676,0.7655492730210016,0.5650242326332795,0.6354955064581207
0.1132393628358841,0.7657512116316639,0.5650242326332795,0.6354955064581207
0.11312010884284973,0.7657512116316639,0.5654281098546042,0.6354955064581207
0.11310827732086182,0.7659531502423264,0.5654281098546042,0.6354955064581207
0.11282551288604736,0.7659531502423264,0.5662358642972536,0.6354955064581207
0.11270368099212646,0.7661550888529887,0.5662358642972536,0.6354955064581207
0.112566277384758,0.7661550888529887,0.5666397415185783,0.6354955064581207
0.11245599389076233,0.7667609046849758,0.5666397415185783,0.6354955064581207
0.11238449811935425,0.7667609046849758,0.5668416801292407,0.6354955064581207
0.11235664784908295,0.7671647819063004,0.5668416801292407,0.6354955064581207
0.11222140491008759,0.7671647819063004,0.5674474959612278,0.6354955064581207
0.11213071644306183,0.7675686591276252,0.5674474959612278,0.6354955064581207
0.1120145320892334,0.7675686591276252,0.5684571890145396,0.6354955064581207
0.112004354596138,0.7677705977382876,0.5684571890145396,0.6354955064581207
0.11195006966590881,0.7677705977382876,0.568659127625202,0.6354955064581207
0.11193902790546417,0.7681744749596123,0.568659127625202,0.6354955064581207
0.11178264021873474,0.7681744749596123,0.5694668820678513,0.6354955064581207
0.11165997385978699,0.768578352180937,0.5694668820678513,0.6354955064581207
0.1116517037153244,0.768578352180937,0.5696688206785138,0.6354955064581207
0.11147615313529968,0.7691841680129241,0.5696688206785138,0.6354955064581207
0.1113734245300293,0.7691841680129241,0.5700726978998385,0.6354955064581207
0.11123397946357727,0.7695880452342488,0.5700726978998385,0.6354955064581207
0.11102941632270813,0.7695880452342488,0.5702746365105008,0.6354955064581207
0.11098915338516235,0.7697899838449112,0.5702746365105008,0.6354955064581207
0.11094945669174194,0.7697899838449112,0.5708804523424879,0.6354955064581207
0.11090758442878723,0.7701938610662359,0.5708804523424879,0.6354955064581207
0.11086329817771912,0.7701938610662359,0.5712843295638126,0.6354955064581207
0.11079855263233185,0.7707996768982229,0.5712843295638126,0.6354955064581207
0.11077851057052612,0.7707996768982229,0.571486268174475,0.6354955064581207
0.11061301827430725,0.7710016155088854,0.571486268174475,0.6354955064581207
0.11049392819404602,0.7710016155088854,0.5724959612277868,0.6354955064581207
0.11049386858940125,0.7712035541195477,0.5724959612277868,0.6354955064581207
0.11032089591026306,0.7712035541195477,0.5735056542810986,0.6354955064581207
0.11024537682533264,0.7718093699515347,0.5735056542810986,0.6354955064581207
0.11020907759666443,0.7718093699515347,0.5737075928917609,0.6354955064581207
0.11008760333061218,0.7720113085621971,0.5737075928917609,0.6354955064581207
0.11007970571517944,0.7720113085621971,0.5739095315024233,0.6354955064581207
0.11006626486778259,0.7722132471728594,0.5739095315024233,0.6354955064581207
0.10999074578285217,0.7722132471728594,0.5741114701130856,0.6354955064581207
0.10997971892356873,0.7726171243941842,0.5741114701130856,0.6354955064581207
0.10961532592773438,0.7726171243941842,0.5755250403877221,0.6354955064581207
0.10957680642604828,0.7728190630048465,0.5755250403877221,0.6354955064581207
0.10945117473602295,0.7728190630048465,0.5763327948303716,0.6354955064581207
0.10937182605266571,0.7730210016155089,0.5763327948303716,0.6354955064581207
0.10888245701789856,0.7730210016155089,0.5787560581583199,0.6354955064581207
0.10886427760124207,0.7734248788368336,0.5787560581583199,0.6354955064581207
0.10881441831588745,0.7734248788368336,0.5793618739903069,0.6354955064581207
0.10879039764404297,0.773626817447496,0.5793618739903069,0.6354955064581207
0.10872283577919006,0.773626817447496,0.5797657512116317,0.6354955064581207
0.10865737497806549,0.7738287560581584,0.5797657512116317,0.6354955064581207
0.10853195190429688,0.7738287560581584,0.5805735056542811,0.6354955064581207
0.10844050347805023,0.774232633279483,0.5805735056542811,0.6354955064581207
0.1084003895521164,0.774232633279483,0.5807754442649434,0.6354955064581207
0.10839156806468964,0.7744345718901454,0.5807754442649434,0.6354955064581207
0.10839062929153442,0.7744345718901454,0.5809773828756059,0.6354955064581207
0.10832960903644562,0.7748384491114702,0.5809773828756059,0.6354955064581207
0.10818147659301758,0.7748384491114702,0.5813812600969306,0.6354955064581207
0.10816359519958496,0.7750403877221325,0.5813812600969306,0.6354955064581207
0.10807999968528748,0.7750403877221325,0.5821890145395799,0.6354955064581207
0.1080680638551712,0.7752423263327949,0.5821890145395799,0.6354955064581207
0.10798332095146179,0.7752423263327949,0.5825928917609047,0.6354955064581207
0.10796238481998444,0.7754442649434572,0.5825928917609047,0.6354955064581207
0.1079360842704773,0.7754442649434572,0.5827948303715671,0.6354955064581207
0.10792657732963562,0.7756462035541195,0.5827948303715671,0.6354955064581207
0.10786902904510498,0.7756462035541195,0.5829967689822294,0.6354955064581207
0.10785233974456787,0.7760500807754442,0.5829967689822294,0.6354955064581207
0.10763618350028992,0.7760500807754442,0.5846122778675282,0.6354955064581207
0.10761594772338867,0.776453957996769,0.5846122778675282,0.6354955064581207
0.10747474431991577,0.776453957996769,0.5852180936995154,0.6354955064581207
0.10746583342552185,0.7766558966074314,0.5852180936995154,0.6354955064581207
0.10742604732513428,0.7766558966074314,0.5858239095315024,0.6354955064581207
0.10725504159927368,0.7778675282714055,0.5858239095315024,0.6354955064581207
0.10709919035434723,0.7778675282714055,0.5870355411954766,0.6354955064581207
0.10688330233097076,0.778675282714055,0.5870355411954766,0.6354955064581207
0.10678096115589142,0.778675282714055,0.5874394184168013,0.6354955064581207
0.10675965249538422,0.7788772213247173,0.5874394184168013,0.6354955064581207
0.10671268403530121,0.7788772213247173,0.5876413570274637,0.6354955064581207
0.10654488205909729,0.7794830371567044,0.5876413570274637,0.6354955064581207
0.10627573728561401,0.7794830371567044,0.5886510500807755,0.6354955064581207
0.10625532269477844,0.7796849757673667,0.5886510500807755,0.6354955064581207
0.10613852739334106,0.7796849757673667,0.5892568659127625,0.6354955064581207
0.10599499940872192,0.7800888529886915,0.5892568659127625,0.6354955064581207
0.10582444071769714,0.7800888529886915,0.590064620355412,0.6354955064581207
0.10574457049369812,0.7802907915993538,0.590064620355412,0.6354955064581207
0.1055816113948822,0.7802907915993538,0.5908723747980614,0.6354955064581207
0.10554733872413635,0.7806946688206785,0.5908723747980614,0.6354955064581207
0.10547873377799988,0.7806946688206785,0.5912762520193862,0.6354955064581207
0.10546931624412537,0.7808966074313409,0.5912762520193862,0.6354955064581207
0.10524266958236694,0.7808966074313409,0.5916801292407108,0.6354955064581207
0.10521432757377625,0.7810985460420032,0.5916801292407108,0.6354955064581207
0.10515505075454712,0.7810985460420032,0.5920840064620355,0.6354955064581207
0.10512170195579529,0.7813004846526656,0.5920840064620355,0.6354955064581207
0.10507458448410034,0.7813004846526656,0.5924878836833603,0.6354955064581207
0.10503676533699036,0.781502423263328,0.5924878836833603,0.6354955064581207
0.10491794347763062,0.781502423263328,0.592891760904685,0.6354955064581207
0.10484898090362549,0.782108239095315,0.592891760904685,0.6354955064581207
0.10484382510185242,0.782108239095315,0.5930936995153473,0.6354955064581207
0.10479789972305298,0.7823101777059773,0.5930936995153473,0.6354955064581207
0.10473886132240295,0.7823101777059773,0.593497576736672,0.6354955064581207
0.10453447699546814,0.7829159935379645,0.593497576736672,0.6354955064581207
0.10432568192481995,0.7829159935379645,0.5943053311793215,0.6354955064581207
0.10429266095161438,0.7831179321486268,0.5943053311793215,0.6354955064581207
0.10427871346473694,0.7831179321486268,0.5945072697899838,0.6354955064581207
0.10427317023277283,0.7833198707592892,0.5945072697899838,0.6354955064581207
0.10381057858467102,0.7833198707592892,0.595718901453958,0.6354955064581207
0.10374715924263,0.7835218093699515,0.595718901453958,0.6354955064581207
0.10360381007194519,0.7835218093699515,0.5967285945072698,0.6354955064581207
0.10357582569122314,0.7837237479806138,0.5967285945072698,0.6354955064581207
0.10346221923828125,0.7837237479806138,0.5971324717285945,0.6354955064581207
0.10337638854980469,0.7841276252019386,0.5971324717285945,0.6354955064581207
0.10327893495559692,0.7841276252019386,0.5973344103392568,0.6354955064581207
0.10322639346122742,0.784329563812601,0.5973344103392568,0.6354955064581207
0.10305070877075195,0.784329563812601,0.5983441033925686,0.6354955064581207
0.10300064086914062,0.7845315024232633,0.5983441033925686,0.6354955064581207
0.1029694676399231,0.7845315024232633,0.5987479806138933,0.6354955064581207
0.10294601321220398,0.7847334410339257,0.5987479806138933,0.6354955064581207
0.10290908813476562,0.7847334410339257,0.5989499192245558,0.6354955064581207
0.1029001772403717,0.784935379644588,0.5989499192245558,0.6354955064581207
0.10280385613441467,0.784935379644588,0.5993537964458805,0.6354955064581207
0.1026938259601593,0.7851373182552503,0.5993537964458805,0.6354955064581207
0.10265165567398071,0.7851373182552503,0.5995557350565428,0.6354955064581207
0.10260820388793945,0.7853392568659128,0.5995557350565428,0.6354955064581207
0.10220170021057129,0.7853392568659128,0.6003634894991923,0.6354955064581207
0.1021375060081482,0.7855411954765751,0.6003634894991923,0.6354955064581207
0.10208478569984436,0.7855411954765751,0.6005654281098546,0.6354955064581207
0.10208162665367126,0.7857431340872375,0.6005654281098546,0.6354955064581207
0.10200703144073486,0.7857431340872375,0.6009693053311793,0.6354955064581207
0.10182961821556091,0.7865508885298869,0.6009693053311793,0.6354955064581207
0.10160833597183228,0.7865508885298869,0.6015751211631664,0.6354955064581207
0.10158076882362366,0.7869547657512116,0.6015751211631664,0.6354955064581207
0.10147428512573242,0.7869547657512116,0.6019789983844911,0.6354955064581207
0.10143685340881348,0.787156704361874,0.6019789983844911,0.6354955064581207
0.10137996077537537,0.787156704361874,0.6027867528271406,0.6354955064581207
0.10127204656600952,0.7875605815831987,0.6027867528271406,0.6354955064581207
0.10121804475784302,0.7875605815831987,0.6031906300484653,0.6354955064581207
0.10120353102684021,0.7877625201938611,0.6031906300484653,0.6354955064581207
0.10102063417434692,0.7877625201938611,0.6044022617124394,0.6354955064581207
0.10086497664451599,0.7883683360258481,0.6044022617124394,0.6354955064581207
0.10083344578742981,0.7883683360258481,0.6050080775444265,0.6354955064581207
0.10078343749046326,0.7885702746365105,0.6050080775444265,0.6354955064581207
0.1007416844367981,0.7885702746365105,0.6054119547657512,0.6354955064581207
0.10064879059791565,0.7889741518578353,0.6054119547657512,0.6354955064581207
0.1006050705909729,0.7889741518578353,0.6058158319870759,0.6354955064581207
0.10053113102912903,0.7891760904684976,0.6058158319870759,0.6354955064581207
0.10052928328514099,0.7891760904684976,0.6060177705977383,0.6354955064581207
0.10027745366096497,0.7903877221324718,0.6060177705977383,0.6354955064581207
0.10019606351852417,0.7903877221324718,0.6062197092084006,0.6354955064581207
0.10016483068466187,0.7907915993537964,0.6062197092084006,0.6354955064581207
0.10010704398155212,0.7907915993537964,0.6068255250403877,0.6354955064581207
0.10002341866493225,0.7911954765751211,0.6068255250403877,0.6354955064581207
0.09989601373672485,0.7911954765751211,0.6076332794830371,0.6354955064581207
0.09982046484947205,0.7915993537964459,0.6076332794830371,0.6354955064581207
0.09967353940010071,0.7915993537964459,0.6082390953150242,0.6354955064581207
0.09962880611419678,0.7918012924071083,0.6082390953150242,0.6354955064581207
0.09961995482444763,0.7918012924071083,0.6084410339256866,0.6354955064581207
0.09946012496948242,0.7926090468497576,0.6084410339256866,0.6354955064581207
0.09941840171813965,0.7926090468497576,0.6088449111470113,0.6354955064581207
0.09939754009246826,0.7930129240710824,0.6088449111470113,0.6354955064581207
0.09927216172218323,0.7930129240710824,0.6096526655896607,0.6354955064581207
0.09918513894081116,0.7934168012924071,0.6096526655896607,0.6354955064581207
0.09915667772293091,0.7934168012924071,0.6098546042003231,0.6354955064581207
0.09914493560791016,0.7936187399030694,0.6098546042003231,0.6354955064581207
0.09906378388404846,0.7936187399030694,0.6102584814216478,0.6354955064581207
0.09904879331588745,0.7938206785137318,0.6102584814216478,0.6354955064581207
0.09894123673439026,0.7938206785137318,0.6110662358642972,0.6354955064581207
0.09892991185188293,0.7942245557350566,0.6110662358642972,0.6354955064581207
0.09887751936912537,0.7942245557350566,0.6112681744749596,0.6354955064581207
0.09887367486953735,0.7944264943457189,0.6112681744749596,0.6354955064581207
0.09884005784988403,0.7944264943457189,0.6116720516962844,0.6354955064581207
0.09870827198028564,0.7948303715670436,0.6116720516962844,0.6354955064581207
0.09869956970214844,0.7948303715670436,0.6118739903069467,0.6354955064581207
0.09861120581626892,0.7950323101777059,0.6118739903069467,0.6354955064581207
0.09849566221237183,0.7950323101777059,0.6122778675282714,0.6354955064581207
0.09844455122947693,0.7952342487883683,0.6122778675282714,0.6354955064581207
0.0981859564781189,0.7952342487883683,0.6132875605815832,0.6354955064581207
0.09817799925804138,0.7956381260096931,0.6132875605815832,0.6354955064581207
0.09800907969474792,0.7956381260096931,0.6134894991922456,0.6354955064581207
0.0980023741722107,0.7958400646203554,0.6134894991922456,0.6354955064581207
0.09788131713867188,0.7958400646203554,0.614297253634895,0.6354955064581207
0.09777191281318665,0.7960420032310178,0.614297253634895,0.6354955064581207
0.0975218415260315,0.7960420032310178,0.6157108239095315,0.6354955064581207
0.09742921590805054,0.7962439418416801,0.6157108239095315,0.6354955064581207
0.09738117456436157,0.7962439418416801,0.6163166397415186,0.6354955064581207
0.09730193018913269,0.7964458804523424,0.6163166397415186,0.6354955064581207
0.09724074602127075,0.7964458804523424,0.6169224555735057,0.6354955064581207
0.09724012017250061,0.7966478190630049,0.6169224555735057,0.6354955064581207
0.09720227122306824,0.7966478190630049,0.6173263327948304,0.6354955064581207
0.09716209769248962,0.7968497576736672,0.6173263327948304,0.6354955064581207
0.09715238213539124,0.7968497576736672,0.6175282714054927,0.6354955064581207
0.09715169668197632,0.7970516962843296,0.6175282714054927,0.6354955064581207
0.09707781672477722,0.7970516962843296,0.6179321486268174,0.6354955064581207
0.0970655083656311,0.7972536348949919,0.6179321486268174,0.6354955064581207
0.09705230593681335,0.7972536348949919,0.6181340872374798,0.6354955064581207
0.09692549705505371,0.7976575121163166,0.6181340872374798,0.6354955064581207
0.09663647413253784,0.7976575121163166,0.6187399030694669,0.6354955064581207
0.09659937024116516,0.7980613893376414,0.6187399030694669,0.6354955064581207
0.0965910255908966,0.7980613893376414,0.6189418416801292,0.6354955064581207
0.09654393792152405,0.7982633279483037,0.6189418416801292,0.6354955064581207
0.09642764925956726,0.7982633279483037,0.619345718901454,0.6354955064581207
0.09641653299331665,0.7986672051696284,0.619345718901454,0.6354955064581207
0.09641298651695251,0.7986672051696284,0.6195476575121163,0.6354955064581207
0.09634953737258911,0.7990710823909531,0.6195476575121163,0.6354955064581207
0.09626913070678711,0.7990710823909531,0.6201534733441034,0.6354955064581207
0.09622874855995178,0.7992730210016155,0.6201534733441034,0.6354955064581207
0.09615856409072876,0.7992730210016155,0.6205573505654282,0.6354955064581207
0.09613335132598877,0.7994749596122779,0.6205573505654282,0.6354955064581207
0.09606108069419861,0.7994749596122779,0.6209612277867528,0.6354955064581207
0.09598064422607422,0.7996768982229402,0.6209612277867528,0.6354955064581207
0.09589314460754395,0.7996768982229402,0.6215670436187399,0.6354955064581207
0.09578412771224976,0.8000807754442649,0.6215670436187399,0.6354955064581207
0.09574958682060242,0.8000807754442649,0.6217689822294022,0.6354955064581207
0.09574690461158752,0.8002827140549273,0.6217689822294022,0.6354955064581207
0.09565645456314087,0.8002827140549273,0.6229806138933764,0.6354955064581207
0.09560650587081909,0.800686591276252,0.6229806138933764,0.6354955064581207
0.09546959400177002,0.800686591276252,0.6233844911147012,0.6354955064581207
0.09545132517814636,0.8010904684975767,0.6233844911147012,0.6354955064581207
0.09542843699455261,0.8010904684975767,0.6237883683360258,0.6354955064581207
0.0953969657421112,0.8012924071082391,0.6237883683360258,0.6354955064581207
0.09533366560935974,0.8012924071082391,0.624394184168013,0.6354955064581207
0.09522515535354614,0.8018982229402262,0.624394184168013,0.6354955064581207
0.09512719511985779,0.8018982229402262,0.6247980613893377,0.6354955064581207
0.09502598643302917,0.8023021001615509,0.6247980613893377,0.6354955064581207
0.09480848908424377,0.8023021001615509,0.6252019386106623,0.6354955064581207
0.0948016345500946,0.8025040387722132,0.6252019386106623,0.6354955064581207
0.09476232528686523,0.8025040387722132,0.625605815831987,0.6354955064581207
0.09473001956939697,0.8027059773828756,0.625605815831987,0.6354955064581207
0.09470805525779724,0.8027059773828756,0.6258077544426495,0.6354955064581207
0.09466281533241272,0.802907915993538,0.6258077544426495,0.6354955064581207
0.09460875391960144,0.802907915993538,0.6262116316639742,0.6354955064581207
0.09455093741416931,0.8037156704361874,0.6262116316639742,0.6354955064581207
0.09451696276664734,0.8037156704361874,0.6264135702746365,0.6354955064581207
0.09450587630271912,0.8039176090468497,0.6264135702746365,0.6354955064581207
0.09448450803756714,0.8039176090468497,0.6268174474959612,0.6354955064581207
0.09442314505577087,0.8043214862681745,0.6268174474959612,0.6354955064581207
0.09440231323242188,0.8043214862681745,0.6270193861066236,0.6354955064581207
0.09437689185142517,0.8045234248788369,0.6270193861066236,0.6354955064581207
0.09437543153762817,0.8045234248788369,0.627221324717286,0.6354955064581207
0.09437146782875061,0.8047253634894992,0.627221324717286,0.6354955064581207
0.09413862228393555,0.8047253634894992,0.627827140549273,0.6354955064581207
0.09408777952194214,0.8051292407108239,0.627827140549273,0.6354955064581207
0.09398585557937622,0.8051292407108239,0.6282310177705978,0.6354955064581207
0.09390255808830261,0.8055331179321487,0.6282310177705978,0.6354955064581207
0.09386339783668518,0.8055331179321487,0.6286348949919225,0.6354955064581207
0.09376448392868042,0.805735056542811,0.6286348949919225,0.6354955064581207
0.09372055530548096,0.805735056542811,0.6290387722132472,0.6354955064581207
0.09368816018104553,0.8059369951534734,0.6290387722132472,0.6354955064581207
0.09366041421890259,0.8059369951534734,0.6296445880452343,0.6354955064581207
0.09365954995155334,0.8061389337641357,0.6296445880452343,0.6354955064581207
0.09364232420921326,0.8061389337641357,0.630048465266559,0.6354955064581207
0.0936400294303894,0.806340872374798,0.630048465266559,0.6354955064581207
0.09363549947738647,0.806340872374798,0.6302504038772213,0.6354955064581207
0.09361985325813293,0.8067447495961227,0.6302504038772213,0.6354955064581207
0.09360015392303467,0.8067447495961227,0.6308562197092084,0.6354955064581207
0.093589186668396,0.8069466882067852,0.6308562197092084,0.6354955064581207
0.09349110722541809,0.8069466882067852,0.6316639741518578,0.6354955064581207
0.0934794545173645,0.8071486268174475,0.6316639741518578,0.6354955064581207
0.0934789776802063,0.8071486268174475,0.6318659127625202,0.6354955064581207
0.09340092539787292,0.8075525040387722,0.6318659127625202,0.6354955064581207
0.09334522485733032,0.8075525040387722,0.6322697899838449,0.6354955064581207
0.09325766563415527,0.8077544426494345,0.6322697899838449,0.6354955064581207
0.0930728018283844,0.8077544426494345,0.6324717285945073,0.6354955064581207
0.09291574358940125,0.808562197092084,0.6324717285945073,0.6354955064581207
0.09272119402885437,0.808562197092084,0.6336833602584814,0.6354955064581207
0.09270146489143372,0.8087641357027464,0.6336833602584814,0.6354955064581207
0.09252026677131653,0.8087641357027464,0.6348949919224556,0.6354955064581207
0.09251648187637329,0.8089660743134087,0.6348949919224556,0.6354955064581207
0.09228599071502686,0.8089660743134087,0.6365105008077544,0.6354955064581207
0.09227338433265686,0.809168012924071,0.6365105008077544,0.6354955064581207
0.0922400951385498,0.809168012924071,0.6367124394184168,0.6354955064581207
0.09218382835388184,0.8097738287560582,0.6367124394184168,0.6354955064581207
0.09210619330406189,0.8097738287560582,0.6371163166397416,0.6354955064581207
0.09196296334266663,0.8099757673667205,0.6371163166397416,0.6354955064581207
0.09193927049636841,0.8099757673667205,0.6373182552504039,0.6354955064581207
0.09191170334815979,0.8101777059773829,0.6373182552504039,0.6354955064581207
0.09184890985488892,0.8101777059773829,0.6379240710823909,0.6354955064581207
0.09180769324302673,0.8103796445880452,0.6379240710823909,0.6354955064581207
0.09175160527229309,0.8103796445880452,0.6381260096930533,0.6354955064581207
0.0917445719242096,0.8105815831987075,0.6381260096930533,0.6354955064581207
0.09166696667671204,0.8105815831987075,0.6385298869143781,0.6354955064581207
0.0916435718536377,0.81078352180937,0.6385298869143781,0.6354955064581207
0.09154260158538818,0.81078352180937,0.6387318255250404,0.6354955064581207
0.09144172072410583,0.8109854604200323,0.6387318255250404,0.6354955064581207
0.09135380387306213,0.8109854604200323,0.6393376413570274,0.6354955064581207
0.09132233262062073,0.8111873990306947,0.6393376413570274,0.6354955064581207
0.09123611450195312,0.8111873990306947,0.6401453957996769,0.6354955064581207
0.0911751389503479,0.8115912762520194,0.6401453957996769,0.6354955064581207
0.0911564826965332,0.8115912762520194,0.6403473344103393,0.6354955064581207
0.0910685658454895,0.8119951534733441,0.6403473344103393,0.6354955064581207
0.09106400609016418,0.8119951534733441,0.6405492730210016,0.6354955064581207
0.09105834364891052,0.8121970920840065,0.6405492730210016,0.6354955064581207
0.09100419282913208,0.8121970920840065,0.6411550888529887,0.6354955064581207
0.09097948670387268,0.8123990306946688,0.6411550888529887,0.6354955064581207
0.09096330404281616,0.8123990306946688,0.6413570274636511,0.6354955064581207
0.09096282720565796,0.8126009693053312,0.6413570274636511,0.6354955064581207
0.090943843126297,0.8126009693053312,0.6417609046849758,0.6354955064581207
0.09091433882713318,0.8128029079159935,0.6417609046849758,0.6354955064581207
0.0905340313911438,0.8128029079159935,0.6439822294022617,0.6354955064581207
0.09046640992164612,0.8132067851373183,0.6439822294022617,0.6354955064581207
0.09042903780937195,0.8132067851373183,0.6449919224555735,0.6354955064581207
0.09036487340927124,0.8134087237479806,0.6449919224555735,0.6354955064581207
0.09032315015792847,0.8134087237479806,0.6453957996768982,0.6354955064581207
0.09027650952339172,0.813610662358643,0.6453957996768982,0.6354955064581207
0.09026241302490234,0.813610662358643,0.6455977382875606,0.6354955064581207
0.09016576409339905,0.81421647819063,0.6455977382875606,0.6354955064581207
0.0900026261806488,0.81421647819063,0.6466074313408724,0.6354955064581207
0.08998435735702515,0.8144184168012925,0.6466074313408724,0.6354955064581207
0.08976930379867554,0.8144184168012925,0.6478190630048465,0.6354955064581207
0.08969879150390625,0.8148222940226171,0.6478190630048465,0.6354955064581207
0.08969712257385254,0.8148222940226171,0.6480210016155089,0.6354955064581207
0.08964860439300537,0.8150242326332795,0.6480210016155089,0.6354955064581207
0.08950728178024292,0.8150242326332795,0.6490306946688207,0.6354955064581207
0.0894496738910675,0.8154281098546042,0.6490306946688207,0.6354955064581207
0.0894477367401123,0.8154281098546042,0.649232633279483,0.6354955064581207
0.08939126133918762,0.8156300484652665,0.649232633279483,0.6354955064581207
0.08938965201377869,0.8156300484652665,0.6494345718901454,0.6354955064581207
0.08935877680778503,0.815831987075929,0.6494345718901454,0.6354955064581207
0.08935186266899109,0.815831987075929,0.6496365105008077,0.6354955064581207
0.08920025825500488,0.816437802907916,0.6496365105008077,0.6354955064581207
0.08896392583847046,0.816437802907916,0.6506462035541195,0.6354955064581207
0.08893969655036926,0.8166397415185783,0.6506462035541195,0.6354955064581207
0.0889352560043335,0.8166397415185783,0.6508481421647819,0.6354955064581207
0.08893221616744995,0.8168416801292407,0.6508481421647819,0.6354955064581207
0.08887115120887756,0.8168416801292407,0.6512520193861067,0.6354955064581207
0.08886200189590454,0.817043618739903,0.6512520193861067,0.6354955064581207
0.08874556422233582,0.817043618739903,0.6516558966074314,0.6354955064581207
0.08857029676437378,0.8176494345718901,0.6516558966074314,0.6354955064581207
0.08854654431343079,0.8176494345718901,0.652059773828756,0.6354955064581207
0.08851677179336548,0.8180533117932148,0.652059773828756,0.6354955064581207
0.08851143717765808,0.8180533117932148,0.6522617124394184,0.6354955064581207
0.08848661184310913,0.8182552504038773,0.6522617124394184,0.6354955064581207
0.08848625421524048,0.8182552504038773,0.6524636510500808,0.6354955064581207
0.08844557404518127,0.818659127625202,0.6524636510500808,0.6354955064581207
0.08838796615600586,0.818659127625202,0.6526655896607432,0.6354955064581207
0.08823001384735107,0.8190630048465266,0.6526655896607432,0.6354955064581207
0.08820545673370361,0.8190630048465266,0.6528675282714055,0.6354955064581207
0.08807671070098877,0.8194668820678513,0.6528675282714055,0.6354955064581207
0.08786001801490784,0.8194668820678513,0.6540791599353797,0.6354955064581207
0.08785945177078247,0.8196688206785138,0.6540791599353797,0.6354955064581207
0.08779940009117126,0.8196688206785138,0.6544830371567044,0.6354955064581207
0.08773460984230042,0.8198707592891761,0.6544830371567044,0.6354955064581207
0.08763512969017029,0.8198707592891761,0.6552907915993538,0.6354955064581207
0.08759993314743042,0.8200726978998385,0.6552907915993538,0.6354955064581207
0.0871153175830841,0.8200726978998385,0.6573101777059773,0.6354955064581207
0.08709746599197388,0.8202746365105008,0.6573101777059773,0.6354955064581207
0.08702161908149719,0.8202746365105008,0.6575121163166397,0.6354955064581207
0.08701246976852417,0.8204765751211631,0.6575121163166397,0.6354955064581207
0.08667096495628357,0.8204765751211631,0.659329563812601,0.6354955064581207
0.08665576577186584,0.8206785137318255,0.659329563812601,0.6354955064581207
0.08653944730758667,0.8206785137318255,0.659935379644588,0.6354955064581207
0.08651608228683472,0.8208804523424879,0.659935379644588,0.6354955064581207
0.08635789155960083,0.8208804523424879,0.6609450726978998,0.6354955064581207
0.0862930417060852,0.8212843295638126,0.6609450726978998,0.6354955064581207
0.08611509203910828,0.8212843295638126,0.6611470113085622,0.6354955064581207
0.08598080277442932,0.8216882067851373,0.6611470113085622,0.6354955064581207
0.08597210049629211,0.8216882067851373,0.6613489499192245,0.6354955064581207
0.0859258770942688,0.8222940226171244,0.6613489499192245,0.6354955064581207
0.08577460050582886,0.8222940226171244,0.6619547657512116,0.6354955064581207
0.08572375774383545,0.8224959612277868,0.6619547657512116,0.6354955064581207
0.08565273880958557,0.8224959612277868,0.6625605815831987,0.6354955064581207
0.08558061718940735,0.8226978998384491,0.6625605815831987,0.6354955064581207
0.08556416630744934,0.8226978998384491,0.6629644588045234,0.6354955064581207
0.08555024862289429,0.8228998384491115,0.6629644588045234,0.6354955064581207
0.08550271391868591,0.8228998384491115,0.6633683360258481,0.6354955064581207
0.08535286784172058,0.8233037156704361,0.6633683360258481,0.6354955064581207
0.0852816104888916,0.8233037156704361,0.6637722132471728,0.6354955064581207
0.08520239591598511,0.8237075928917609,0.6637722132471728,0.6354955064581207
0.08513173460960388,0.8237075928917609,0.6643780290791599,0.6354955064581207
0.08509698510169983,0.8239095315024233,0.6643780290791599,0.6354955064581207
0.08509230613708496,0.8239095315024233,0.6645799676898223,0.6354955064581207
0.08508330583572388,0.8241114701130856,0.6645799676898223,0.6354955064581207
0.0850655734539032,0.8241114701130856,0.6647819063004846,0.6354955064581207
0.08504027128219604,0.824313408723748,0.6647819063004846,0.6354955064581207
0.08496785163879395,0.824313408723748,0.6651857835218093,0.6354955064581207
0.08496636152267456,0.8245153473344103,0.6651857835218093,0.6354955064581207
0.08494237065315247,0.8245153473344103,0.6653877221324718,0.6354955064581207
0.08491969108581543,0.8247172859450727,0.6653877221324718,0.6354955064581207
0.08482298254966736,0.8247172859450727,0.6657915993537964,0.6354955064581207
0.08469891548156738,0.8249192245557351,0.6657915993537964,0.6354955064581207
0.08465471863746643,0.8249192245557351,0.6661954765751211,0.6354955064581207
0.08464327454566956,0.8251211631663974,0.6661954765751211,0.6354955064581207
0.08458057045936584,0.8251211631663974,0.6665993537964459,0.6354955064581207
0.08457008004188538,0.8253231017770598,0.6665993537964459,0.6354955064581207
0.0845421850681305,0.8253231017770598,0.6668012924071083,0.6354955064581207
0.08447191119194031,0.8257269789983845,0.6668012924071083,0.6354955064581207
0.08443886041641235,0.8257269789983845,0.6674071082390953,0.6354955064581207
0.08438575267791748,0.8259289176090469,0.6674071082390953,0.6354955064581207
0.08437511324882507,0.8259289176090469,0.6676090468497576,0.6354955064581207
0.08437409996986389,0.8261308562197092,0.6676090468497576,0.6354955064581207
0.08425498008728027,0.8261308562197092,0.6684168012924071,0.6354955064581207
0.08425483107566833,0.8263327948303716,0.6684168012924071,0.6354955064581207
0.08420604467391968,0.8263327948303716,0.6686187399030694,0.6354955064581207
0.08413389325141907,0.8267366720516963,0.6686187399030694,0.6354955064581207
0.0841171145439148,0.8267366720516963,0.6688206785137318,0.6354955064581207
0.08411186933517456,0.8269386106623586,0.6688206785137318,0.6354955064581207
0.08403286337852478,0.8269386106623586,0.6694264943457189,0.6354955064581207
0.08398950099945068,0.827140549273021,0.6694264943457189,0.6354955064581207
0.08388292789459229,0.827140549273021,0.6698303715670436,0.6354955064581207
0.08386954665184021,0.8273424878836834,0.6698303715670436,0.6354955064581207
0.08379197120666504,0.8273424878836834,0.6702342487883683,0.6354955064581207
0.08376309275627136,0.8275444264943457,0.6702342487883683,0.6354955064581207
0.08371356129646301,0.8275444264943457,0.6708400646203554,0.6354955064581207
0.08368617296218872,0.8277463651050081,0.6708400646203554,0.6354955064581207
0.08364465832710266,0.8277463651050081,0.6714458804523424,0.6354955064581207
0.08361807465553284,0.8279483037156704,0.6714458804523424,0.6354955064581207
0.08355653285980225,0.8279483037156704,0.6716478190630049,0.6354955064581207
0.08352988958358765,0.8283521809369951,0.6716478190630049,0.6354955064581207
0.08340141177177429,0.8283521809369951,0.6720516962843296,0.6354955064581207
0.08332470059394836,0.8287560581583199,0.6720516962843296,0.6354955064581207
0.08322474360466003,0.8287560581583199,0.672859450726979,0.6354955064581207
0.08313536643981934,0.8291599353796446,0.672859450726979,0.6354955064581207
0.08312878012657166,0.8291599353796446,0.6730613893376414,0.6354955064581207
0.08310648798942566,0.8293618739903069,0.6730613893376414,0.6354955064581207
0.08309265971183777,0.8293618739903069,0.6732633279483037,0.6354955064581207
0.08302250504493713,0.8297657512116317,0.6732633279483037,0.6354955064581207
0.08297616243362427,0.8297657512116317,0.6736672051696284,0.6354955064581207
0.08296394348144531,0.8299676898222941,0.6736672051696284,0.6354955064581207
0.08295217156410217,0.8299676898222941,0.6740710823909531,0.6354955064581207
0.08281725645065308,0.8313812600969306,0.6740710823909531,0.6354955064581207
0.08280110359191895,0.8313812600969306,0.6742730210016155,0.6354955064581207
0.08271893858909607,0.8319870759289176,0.6742730210016155,0.6354955064581207
0.08267298340797424,0.8319870759289176,0.6744749596122779,0.6354955064581207
0.08264818787574768,0.8321890145395799,0.6744749596122779,0.6354955064581207
0.08258366584777832,0.8321890145395799,0.6746768982229402,0.6354955064581207
0.08255183696746826,0.8323909531502424,0.6746768982229402,0.6354955064581207
0.08254334330558777,0.8323909531502424,0.6748788368336026,0.6354955064581207
0.08249717950820923,0.8325928917609047,0.6748788368336026,0.6354955064581207
0.0824434757232666,0.8325928917609047,0.6750807754442649,0.6354955064581207
0.08240273594856262,0.8329967689822294,0.6750807754442649,0.6354955064581207
0.08236110210418701,0.8329967689822294,0.6754846526655897,0.6354955064581207
0.08231151103973389,0.8331987075928917,0.6754846526655897,0.6354955064581207
0.08229950070381165,0.8331987075928917,0.675686591276252,0.6354955064581207
0.08228957653045654,0.8334006462035541,0.675686591276252,0.6354955064581207
0.08225688338279724,0.8334006462035541,0.6758885298869144,0.6354955064581207
0.08222272992134094,0.8336025848142165,0.6758885298869144,0.6354955064581207
0.08207240700721741,0.8336025848142165,0.6771001615508885,0.6354955064581207
0.08205512166023254,0.8340064620355412,0.6771001615508885,0.6354955064581207
0.08190545439720154,0.8340064620355412,0.6783117932148627,0.6354955064581207
0.081898033618927,0.8342084006462036,0.6783117932148627,0.6354955064581207
0.08189117908477783,0.8342084006462036,0.678513731825525,0.6354955064581207
0.08182469010353088,0.8344103392568659,0.678513731825525,0.6354955064581207
0.08182063698768616,0.8344103392568659,0.6789176090468497,0.6354955064581207
0.08173775672912598,0.835016155088853,0.6789176090468497,0.6354955064581207
0.08161890506744385,0.835016155088853,0.6799273021001615,0.6354955064581207
0.08157768845558167,0.8356219709208401,0.6799273021001615,0.6354955064581207
0.0812012255191803,0.8356219709208401,0.681340872374798,0.6354955064581207
0.08117896318435669,0.8358239095315024,0.681340872374798,0.6354955064581207
0.0811697244644165,0.8358239095315024,0.6815428109854604,0.6354955064581207
0.08115705847740173,0.8360258481421647,0.6815428109854604,0.6354955064581207
0.08093786239624023,0.8360258481421647,0.6827544426494345,0.6354955064581207
0.08090195059776306,0.8362277867528272,0.6827544426494345,0.6354955064581207
0.08037275075912476,0.8362277867528272,0.6855815831987075,0.6354955064581207
0.08030495047569275,0.8364297253634895,0.6855815831987075,0.6354955064581207
0.0802253782749176,0.8364297253634895,0.6861873990306947,0.6354955064581207
0.08013305068016052,0.8368336025848142,0.6861873990306947,0.6354955064581207
0.07990553975105286,0.8368336025848142,0.6869951534733441,0.6354955064581207
0.07981553673744202,0.8370355411954766,0.6869951534733441,0.6354955064581207
0.07971808314323425,0.8370355411954766,0.6873990306946688,0.6354955064581207
0.07966390252113342,0.8374394184168013,0.6873990306946688,0.6354955064581207
0.0795677900314331,0.8374394184168013,0.688610662358643,0.6354955064581207
0.079546719789505,0.8376413570274637,0.688610662358643,0.6354955064581207
0.07941684126853943,0.8376413570274637,0.6890145395799677,0.6354955064581207
0.07935655117034912,0.8382471728594507,0.6890145395799677,0.6354955064581207
0.07934445142745972,0.8382471728594507,0.68921647819063,0.6354955064581207
0.07930698990821838,0.8388529886914378,0.68921647819063,0.6354955064581207
0.07925790548324585,0.8388529886914378,0.6900242326332795,0.6354955064581207
0.0791746973991394,0.8390549273021002,0.6900242326332795,0.6354955064581207
0.07915830612182617,0.8390549273021002,0.6904281098546042,0.6354955064581207
0.07908940315246582,0.8396607431340872,0.6904281098546042,0.6354955064581207
0.07894259691238403,0.8396607431340872,0.690831987075929,0.6354955064581207
0.07891717553138733,0.840064620355412,0.690831987075929,0.6354955064581207
0.07889804244041443,0.840064620355412,0.6912358642972536,0.6354955064581207
0.07889768481254578,0.8402665589660743,0.6912358642972536,0.6354955064581207
0.07873904705047607,0.8402665589660743,0.6918416801292407,0.6354955064581207
0.07873117923736572,0.8404684975767367,0.6918416801292407,0.6354955064581207
0.07842463254928589,0.8404684975767367,0.6934571890145396,0.6354955064581207
0.07837972044944763,0.8408723747980614,0.6934571890145396,0.6354955064581207
0.07834392786026001,0.8408723747980614,0.6938610662358643,0.6354955064581207
0.07831686735153198,0.8410743134087237,0.6938610662358643,0.6354955064581207
0.0780826210975647,0.8410743134087237,0.6950726978998385,0.6354955064581207
0.07800367474555969,0.8414781906300485,0.6950726978998385,0.6354955064581207
0.07799553871154785,0.8414781906300485,0.6954765751211631,0.6354955064581207
0.07784423232078552,0.8420840064620355,0.6954765751211631,0.6354955064581207
0.07767170667648315,0.8420840064620355,0.6958804523424879,0.6354955064581207
0.07762983441352844,0.8424878836833603,0.6958804523424879,0.6354955064581207
0.07755246758460999,0.8424878836833603,0.6962843295638126,0.6354955064581207
0.07754155993461609,0.8426898222940227,0.6962843295638126,0.6354955064581207
0.07735884189605713,0.8426898222940227,0.697092084006462,0.6354955064581207
0.07726138830184937,0.8432956381260097,0.697092084006462,0.6354955064581207
0.07704970240592957,0.8432956381260097,0.6983037156704361,0.6354955064581207
0.07701432704925537,0.843497576736672,0.6983037156704361,0.6354955064581207
0.07699078321456909,0.843497576736672,0.6987075928917609,0.6354955064581207
0.07697105407714844,0.8436995153473344,0.6987075928917609,0.6354955064581207
0.07680708169937134,0.8436995153473344,0.6995153473344103,0.6354955064581207
0.0766940712928772,0.8443053311793215,0.6995153473344103,0.6354955064581207
0.07663464546203613,0.8443053311793215,0.6997172859450727,0.6354955064581207
0.0766298770904541,0.8445072697899838,0.6997172859450727,0.6354955064581207
0.07655090093612671,0.8445072697899838,0.7001211631663974,0.6354955064581207
0.07653650641441345,0.8449111470113085,0.7001211631663974,0.6354955064581207
0.07653239369392395,0.8449111470113085,0.7003231017770598,0.6354955064581207
0.0765211284160614,0.845113085621971,0.7003231017770598,0.6354955064581207
0.07649901509284973,0.845113085621971,0.7005250403877221,0.6354955064581207
0.07647886872291565,0.8455169628432956,0.7005250403877221,0.6354955064581207
0.07625633478164673,0.8455169628432956,0.702140549273021,0.6354955064581207
0.07617288827896118,0.8459208400646203,0.702140549273021,0.6354955064581207
0.07611167430877686,0.8459208400646203,0.7023424878836834,0.6354955064581207
0.0760955810546875,0.846324717285945,0.7023424878836834,0.6354955064581207
0.07604610919952393,0.846324717285945,0.7025444264943457,0.6354955064581207
0.07603022456169128,0.8465266558966075,0.7025444264943457,0.6354955064581207
0.07600241899490356,0.8465266558966075,0.7027463651050081,0.6354955064581207
0.07595372200012207,0.8469305331179321,0.7027463651050081,0.6354955064581207
0.07585614919662476,0.8469305331179321,0.7029483037156704,0.6354955064581207
0.07575854659080505,0.8471324717285945,0.7029483037156704,0.6354955064581207
0.07570180296897888,0.8471324717285945,0.7033521809369951,0.6354955064581207
0.07567059993743896,0.8475363489499192,0.7033521809369951,0.6354955064581207
0.07565543055534363,0.8475363489499192,0.7037560581583199,0.6354955064581207
0.07554948329925537,0.848546042003231,0.7037560581583199,0.6354955064581207
0.07536450028419495,0.848546042003231,0.7047657512116317,0.6354955064581207
0.07536005973815918,0.8487479806138933,0.7047657512116317,0.6354955064581207
0.07506692409515381,0.8487479806138933,0.7061793214862682,0.6354955064581207
0.07500842213630676,0.8491518578352181,0.7061793214862682,0.6354955064581207
0.07495129108428955,0.8491518578352181,0.7067851373182552,0.6354955064581207
0.07493910193443298,0.8495557350565428,0.7067851373182552,0.6354955064581207
0.07479572296142578,0.8495557350565428,0.7079967689822294,0.6354955064581207
0.07478281855583191,0.8497576736672051,0.7079967689822294,0.6354955064581207
0.0746384859085083,0.8497576736672051,0.7084006462035541,0.6354955064581207
0.07460543513298035,0.8501615508885298,0.7084006462035541,0.6354955064581207
0.07449886202812195,0.8501615508885298,0.7086025848142165,0.6354955064581207
0.07449480891227722,0.8503634894991923,0.7086025848142165,0.6354955064581207
0.07446911931037903,0.8503634894991923,0.7088045234248789,0.6354955064581207
0.07445967197418213,0.8505654281098546,0.7088045234248789,0.6354955064581207
0.07438147068023682,0.8505654281098546,0.7096122778675282,0.6354955064581207
0.07430937886238098,0.8511712439418416,0.7096122778675282,0.6354955064581207
0.07402339577674866,0.8511712439418416,0.7110258481421647,0.6354955064581207
0.0739477276802063,0.8519789983844911,0.7110258481421647,0.6354955064581207
0.07386046648025513,0.8519789983844911,0.7116316639741519,0.6354955064581207
0.07375279068946838,0.8521809369951535,0.7116316639741519,0.6354955064581207
0.07364234328269958,0.8521809369951535,0.7120355411954766,0.6354955064581207
0.073615163564682,0.8527867528271406,0.7120355411954766,0.6354955064581207
0.07358971238136292,0.8527867528271406,0.7122374798061389,0.6354955064581207
0.07357418537139893,0.8529886914378029,0.7122374798061389,0.6354955064581207
0.07357102632522583,0.8529886914378029,0.7124394184168013,0.6354955064581207
0.07349032163619995,0.8533925686591276,0.7124394184168013,0.6354955064581207
0.07348385453224182,0.8533925686591276,0.7126413570274637,0.6354955064581207
0.07340770959854126,0.8539983844911146,0.7126413570274637,0.6354955064581207
0.07338428497314453,0.8539983844911146,0.712843295638126,0.6354955064581207
0.07333576679229736,0.8542003231017771,0.712843295638126,0.6354955064581207
0.07327497005462646,0.8542003231017771,0.7130452342487884,0.6354955064581207
0.07326275110244751,0.8544022617124394,0.7130452342487884,0.6354955064581207
0.07317164540290833,0.8544022617124394,0.7138529886914378,0.6354955064581207
0.07313761115074158,0.8548061389337641,0.7138529886914378,0.6354955064581207
0.07288038730621338,0.8548061389337641,0.7152665589660743,0.6354955064581207
0.07276242971420288,0.8552100161550888,0.7152665589660743,0.6354955064581207
0.07253751158714294,0.8552100161550888,0.7158723747980614,0.6354955064581207
0.07250481843948364,0.8554119547657512,0.7158723747980614,0.6354955064581207
0.07231652736663818,0.8554119547657512,0.7164781906300485,0.6354955064581207
0.07225894927978516,0.8558158319870759,0.7164781906300485,0.6354955064581207
0.07225072383880615,0.8558158319870759,0.7166801292407108,0.6354955064581207
0.07221770286560059,0.8560177705977383,0.7166801292407108,0.6354955064581207
0.07188212871551514,0.8560177705977383,0.7182956381260097,0.6354955064581207
0.07183966040611267,0.8562197092084006,0.7182956381260097,0.6354955064581207
0.07159784436225891,0.8562197092084006,0.7197092084006462,0.6354955064581207
0.07151880860328674,0.8566235864297254,0.7197092084006462,0.6354955064581207
0.07127320766448975,0.8566235864297254,0.7209208400646203,0.6354955064581207
0.07125243544578552,0.8570274636510501,0.7209208400646203,0.6354955064581207
0.07111495733261108,0.8570274636510501,0.721324717285945,0.6354955064581207
0.07111003994941711,0.8572294022617124,0.721324717285945,0.6354955064581207
0.07106292247772217,0.8572294022617124,0.7217285945072698,0.6354955064581207
0.07098570466041565,0.8574313408723748,0.7217285945072698,0.6354955064581207
0.07080969214439392,0.8574313408723748,0.7221324717285945,0.6354955064581207
0.07080817222595215,0.8576332794830371,0.7221324717285945,0.6354955064581207
0.07071369886398315,0.8576332794830371,0.7225363489499192,0.6354955064581207
0.07063627243041992,0.8580371567043619,0.7225363489499192,0.6354955064581207
0.070614755153656,0.8580371567043619,0.7227382875605816,0.6354955064581207
0.0706128180027008,0.8582390953150242,0.7227382875605816,0.6354955064581207
0.07056388258934021,0.8582390953150242,0.7231421647819063,0.6354955064581207
0.07043501734733582,0.8588449111470113,0.7231421647819063,0.6354955064581207
0.0704193115234375,0.8588449111470113,0.7233441033925686,0.6354955064581207
0.07041195034980774,0.8592487883683361,0.7233441033925686,0.6354955064581207
0.07016804814338684,0.8592487883683361,0.7251615508885298,0.6354955064581207
0.07009339332580566,0.8596526655896607,0.7251615508885298,0.6354955064581207
0.07005468010902405,0.8596526655896607,0.7255654281098546,0.6354955064581207
0.07003694772720337,0.8598546042003231,0.7255654281098546,0.6354955064581207
0.07001563906669617,0.8598546042003231,0.725767366720517,0.6354955064581207
0.0698385238647461,0.8602584814216478,0.725767366720517,0.6354955064581207
0.06964284181594849,0.8602584814216478,0.7265751211631664,0.6354955064581207
0.06958970427513123,0.8606623586429726,0.7265751211631664,0.6354955064581207
0.06955426931381226,0.8606623586429726,0.7269789983844911,0.6354955064581207
0.06954267621040344,0.8608642972536349,0.7269789983844911,0.6354955064581207
0.06951731443405151,0.8608642972536349,0.7271809369951535,0.6354955064581207
0.06944677233695984,0.8612681744749596,0.7271809369951535,0.6354955064581207
0.06930708885192871,0.8612681744749596,0.7275848142164781,0.6354955064581207
0.06929436326026917,0.8614701130856219,0.7275848142164781,0.6354955064581207
0.0691346526145935,0.8614701130856219,0.72859450726979,0.6354955064581207
0.0691271424293518,0.8616720516962844,0.72859450726979,0.6354955064581207
0.06907919049263,0.8616720516962844,0.7289983844911146,0.6354955064581207
0.06907662749290466,0.8618739903069467,0.7289983844911146,0.6354955064581207
0.06907594203948975,0.8618739903069467,0.7292003231017771,0.6354955064581207
0.06905031204223633,0.8622778675282714,0.7292003231017771,0.6354955064581207
0.06892591714859009,0.8622778675282714,0.7300080775444265,0.6354955064581207
0.06892138719558716,0.8624798061389337,0.7300080775444265,0.6354955064581207
0.06858900189399719,0.8624798061389337,0.7316235864297254,0.6354955064581207
0.06845885515213013,0.8628836833602584,0.7316235864297254,0.6354955064581207
0.0683867335319519,0.8628836833602584,0.7318255250403877,0.6354955064581207
0.06829780340194702,0.8630856219709209,0.7318255250403877,0.6354955064581207
0.06790879368782043,0.8630856219709209,0.7328352180936996,0.6354955064581207
0.06787145137786865,0.8634894991922456,0.7328352180936996,0.6354955064581207
0.06758072972297668,0.8634894991922456,0.7334410339256866,0.6354955064581207
0.06754007935523987,0.8638933764135702,0.7334410339256866,0.6354955064581207
0.06745004653930664,0.8638933764135702,0.7336429725363489,0.6354955064581207
0.06742918491363525,0.864297253634895,0.7336429725363489,0.6354955064581207
0.06735709309577942,0.864297253634895,0.7338449111470113,0.6354955064581207
0.06726297736167908,0.8647011308562197,0.7338449111470113,0.6354955064581207
0.06712660193443298,0.8647011308562197,0.7346526655896607,0.6354955064581207
0.06712496280670166,0.8649030694668821,0.7346526655896607,0.6354955064581207
0.06710702180862427,0.8649030694668821,0.7350565428109854,0.6354955064581207
0.06704384088516235,0.8653069466882067,0.7350565428109854,0.6354955064581207
0.0670337975025177,0.8653069466882067,0.7352584814216478,0.6354955064581207
0.06702390313148499,0.8655088852988692,0.7352584814216478,0.6354955064581207
0.06702271103858948,0.8655088852988692,0.7354604200323102,0.6354955064581207
0.06682813167572021,0.8657108239095315,0.7354604200323102,0.6354955064581207
0.06653237342834473,0.8657108239095315,0.7364701130856219,0.6354955064581207
0.06638851761817932,0.8669224555735057,0.7364701130856219,0.6354955064581207
0.06602886319160461,0.8669224555735057,0.7378836833602584,0.6354955064581207
0.06598716974258423,0.867124394184168,0.7378836833602584,0.6354955064581207
0.06585124135017395,0.867124394184168,0.7386914378029079,0.6354955064581207
0.06584236025810242,0.8673263327948304,0.7386914378029079,0.6354955064581207
0.06574705243110657,0.8673263327948304,0.739297253634895,0.6354955064581207
0.06558871269226074,0.8681340872374798,0.739297253634895,0.6354955064581207
0.06558704376220703,0.8681340872374798,0.7394991922455574,0.6354955064581207
0.06548205018043518,0.8685379644588045,0.7394991922455574,0.6354955064581207
0.06537419557571411,0.8685379644588045,0.7401050080775444,0.6354955064581207
0.06535199284553528,0.8687399030694669,0.7401050080775444,0.6354955064581207
0.06523489952087402,0.8687399030694669,0.7413166397415186,0.6354955064581207
0.06522473692893982,0.8689418416801292,0.7413166397415186,0.6354955064581207
0.0651710033416748,0.8689418416801292,0.7417205169628432,0.6354955064581207
0.06514585018157959,0.8691437802907916,0.7417205169628432,0.6354955064581207
0.06505405902862549,0.8691437802907916,0.7419224555735057,0.6354955064581207
0.06493616104125977,0.8695476575121163,0.7419224555735057,0.6354955064581207
0.06489911675453186,0.8695476575121163,0.7423263327948304,0.6354955064581207
0.06462696194648743,0.869951534733441,0.7423263327948304,0.6354955064581207
0.06455746293067932,0.869951534733441,0.7425282714054927,0.6354955064581207
0.06455305218696594,0.8701534733441034,0.7425282714054927,0.6354955064581207
0.06448867917060852,0.8701534733441034,0.7433360258481422,0.6354955064581207
0.06444549560546875,0.8703554119547657,0.7433360258481422,0.6354955064581207
0.0643136203289032,0.8703554119547657,0.7439418416801292,0.6354955064581207
0.06429752707481384,0.8705573505654282,0.7439418416801292,0.6354955064581207
0.06422814726829529,0.8705573505654282,0.7445476575121163,0.6354955064581207
0.06421276926994324,0.8709612277867528,0.7445476575121163,0.6354955064581207
0.06420552730560303,0.8709612277867528,0.7447495961227787,0.6354955064581207
0.0641697347164154,0.8711631663974152,0.7447495961227787,0.6354955064581207
0.0640903115272522,0.8711631663974152,0.7455573505654282,0.6354955064581207
0.06406760215759277,0.8713651050080775,0.7455573505654282,0.6354955064581207
0.0640518069267273,0.8713651050080775,0.7457592891760905,0.6354955064581207
0.06405037641525269,0.8715670436187399,0.7457592891760905,0.6354955064581207
0.06392425298690796,0.8715670436187399,0.7463651050080775,0.6354955064581207
0.06389939785003662,0.8717689822294022,0.7463651050080775,0.6354955064581207
0.06384789943695068,0.8717689822294022,0.7465670436187399,0.6354955064581207
0.0637935996055603,0.872172859450727,0.7465670436187399,0.6354955064581207
0.06359505653381348,0.872172859450727,0.747778675282714,0.6354955064581207
0.06355571746826172,0.8723747980613893,0.747778675282714,0.6354955064581207
0.06331273913383484,0.8723747980613893,0.749394184168013,0.6354955064581207
0.06325051188468933,0.8725767366720517,0.749394184168013,0.6354955064581207
0.06315991282463074,0.8725767366720517,0.75,0.6354955064581207
0.0630921721458435,0.872778675282714,0.75,0.6354955064581207
0.0629822313785553,0.872778675282714,0.7504038772213247,0.6354955064581207
0.06297770142555237,0.8729806138933764,0.7504038772213247,0.6354955064581207
0.06291055679321289,0.8729806138933764,0.7508077544426495,0.6354955064581207
0.06289362907409668,0.8731825525040388,0.7508077544426495,0.6354955064581207
0.062885582447052,0.8731825525040388,0.7512116316639742,0.6354955064581207
0.06272915005683899,0.8735864297253635,0.7512116316639742,0.6354955064581207
0.0626656711101532,0.8735864297253635,0.7514135702746365,0.6354955064581207
0.06263351440429688,0.8739903069466882,0.7514135702746365,0.6354955064581207
0.06261929869651794,0.8739903069466882,0.7516155088852988,0.6354955064581207
0.06257584691047668,0.8741922455573505,0.7516155088852988,0.6354955064581207
0.06241258978843689,0.8741922455573505,0.7520193861066236,0.6354955064581207
0.06239873170852661,0.874394184168013,0.7520193861066236,0.6354955064581207
0.06237548589706421,0.874394184168013,0.752221324717286,0.6354955064581207
0.06236240267753601,0.8745961227786753,0.752221324717286,0.6354955064581207
0.062327414751052856,0.8745961227786753,0.752827140549273,0.6354955064581207
0.06231844425201416,0.8747980613893377,0.752827140549273,0.6354955064581207
0.06221795082092285,0.8747980613893377,0.7536348949919225,0.6354955064581207
0.06220158934593201,0.875,0.7536348949919225,0.6354955064581207
0.06171059608459473,0.875,0.7560581583198708,0.6354955064581207
0.061627984046936035,0.8754038772213247,0.7560581583198708,0.6354955064581207
0.06158632040023804,0.8754038772213247,0.7564620355411955,0.6354955064581207
0.061531513929367065,0.875605815831987,0.7564620355411955,0.6354955064581207
0.061514705419540405,0.875605815831987,0.7566639741518578,0.6354955064581207
0.061441272497177124,0.8760096930533118,0.7566639741518578,0.6354955064581207
0.06137329339981079,0.8760096930533118,0.7570678513731826,0.6354955064581207
0.061213165521621704,0.8768174474959612,0.7570678513731826,0.6354955064581207
0.060942620038986206,0.8768174474959612,0.757875605815832,0.6354955064581207
0.06092745065689087,0.8770193861066236,0.757875605815832,0.6354955064581207
0.06067320704460144,0.8770193861066236,0.7594911147011308,0.6354955064581207
0.0605071485042572,0.8780290791599353,0.7594911147011308,0.6354955064581207
0.06049790978431702,0.8780290791599353,0.7596930533117933,0.6354955064581207
0.06044816970825195,0.8784329563812601,0.7596930533117933,0.6354955064581207
0.06038999557495117,0.8784329563812601,0.7598949919224556,0.6354955064581207
0.06033506989479065,0.8788368336025848,0.7598949919224556,0.6354955064581207
0.06030455231666565,0.8788368336025848,0.7602988691437803,0.6354955064581207
0.06026405096054077,0.8790387722132472,0.7602988691437803,0.6354955064581207
0.060236454010009766,0.8790387722132472,0.760702746365105,0.6354955064581207
0.06022310256958008,0.8792407108239095,0.760702746365105,0.6354955064581207
0.06018391251564026,0.8792407108239095,0.7609046849757674,0.6354955064581207
0.060151100158691406,0.8794426494345718,0.7609046849757674,0.6354955064581207
0.06010100245475769,0.8794426494345718,0.7615105008077544,0.6354955064581207
0.060058414936065674,0.8796445880452343,0.7615105008077544,0.6354955064581207
0.059585005044937134,0.8796445880452343,0.7631260096930533,0.6354955064581207
0.05955633521080017,0.8798465266558966,0.7631260096930533,0.6354955064581207
0.05947938561439514,0.8798465266558966,0.7639337641357028,0.6354955064581207
0.05917137861251831,0.8812600969305331,0.7639337641357028,0.6354955064581207
0.05899500846862793,0.8812600969305331,0.7647415185783522,0.6354955064581207
0.05898314714431763,0.8814620355411955,0.7647415185783522,0.6354955064581207
0.05882620811462402,0.8814620355411955,0.7651453957996769,0.6354955064581207
0.05880981683731079,0.8816639741518578,0.7651453957996769,0.6354955064581207
0.05869379639625549,0.8816639741518578,0.7657512116316639,0.6354955064581207
0.05868542194366455,0.8818659127625202,0.7657512116316639,0.6354955064581207
0.058647483587265015,0.8818659127625202,0.7661550888529887,0.6354955064581207
0.058439433574676514,0.882875605815832,0.7661550888529887,0.6354955064581207
0.05816078186035156,0.882875605815832,0.7671647819063004,0.6354955064581207
0.05814927816390991,0.8832794830371568,0.7671647819063004,0.6354955064581207
0.057904720306396484,0.8832794830371568,0.7689822294022617,0.6354955064581207
0.05790325999259949,0.8834814216478191,0.7689822294022617,0.6354955064581207
0.05787983536720276,0.8834814216478191,0.7691841680129241,0.6354955064581207
0.05782487988471985,0.8836833602584814,0.7691841680129241,0.6354955064581207
0.05759575963020325,0.8836833602584814,0.7697899838449112,0.6354955064581207
0.05754649639129639,0.8838852988691438,0.7697899838449112,0.6354955064581207
0.057339638471603394,0.8838852988691438,0.7705977382875606,0.6354955064581207
0.05725741386413574,0.8842891760904685,0.7705977382875606,0.6354955064581207
0.05717507004737854,0.8842891760904685,0.7712035541195477,0.6354955064581207
0.05713009834289551,0.8846930533117933,0.7712035541195477,0.6354955064581207
0.05710241198539734,0.8846930533117933,0.7716074313408724,0.6354955064581207
0.05695638060569763,0.8850969305331179,0.7716074313408724,0.6354955064581207
0.0567474365234375,0.8850969305331179,0.7722132471728594,0.6354955064581207
0.05670490860939026,0.8852988691437803,0.7722132471728594,0.6354955064581207
0.05665701627731323,0.8852988691437803,0.7728190630048465,0.6354955064581207
0.05663120746612549,0.8855008077544426,0.7728190630048465,0.6354955064581207
0.05636113882064819,0.8855008077544426,0.7734248788368336,0.6354955064581207
0.056360065937042236,0.885702746365105,0.7734248788368336,0.6354955064581207
0.05631127953529358,0.885702746365105,0.7744345718901454,0.6354955064581207
0.056292206048965454,0.8861066235864298,0.7744345718901454,0.6354955064581207
0.05628088116645813,0.8861066235864298,0.7746365105008077,0.6354955064581207
0.05621275305747986,0.8867124394184168,0.7746365105008077,0.6354955064581207
0.05616813898086548,0.8867124394184168,0.7754442649434572,0.6354955064581207
0.05602288246154785,0.8871163166397416,0.7754442649434572,0.6354955064581207
0.05564728379249573,0.8871163166397416,0.7766558966074314,0.6354955064581207
0.0555766224861145,0.8875201938610663,0.7766558966074314,0.6354955064581207
0.055564314126968384,0.8875201938610663,0.777059773828756,0.6354955064581207
0.055562227964401245,0.8877221324717286,0.777059773828756,0.6354955064581207
0.05544409155845642,0.8877221324717286,0.7788772213247173,0.6354955064581207
0.05541801452636719,0.8879240710823909,0.7788772213247173,0.6354955064581207
0.055408596992492676,0.8879240710823909,0.7794830371567044,0.6354955064581207
0.05535784363746643,0.8883279483037156,0.7794830371567044,0.6354955064581207
0.05530545115470886,0.8883279483037156,0.7796849757673667,0.6354955064581207
0.05528345704078674,0.8885298869143781,0.7796849757673667,0.6354955064581207
0.055194973945617676,0.8885298869143781,0.779886914378029,0.6354955064581207
0.0550348162651062,0.8889337641357028,0.779886914378029,0.6354955064581207
0.05492812395095825,0.8889337641357028,0.7802907915993538,0.6354955064581207
0.05482861399650574,0.8893376413570274,0.7802907915993538,0.6354955064581207
0.054744571447372437,0.8893376413570274,0.7813004846526656,0.6354955064581207
0.054729998111724854,0.8895395799676898,0.7813004846526656,0.6354955064581207
0.0546019971370697,0.8895395799676898,0.781502423263328,0.6354955064581207
0.054509758949279785,0.8897415185783522,0.781502423263328,0.6354955064581207
0.054196327924728394,0.8897415185783522,0.7831179321486268,0.6354955064581207
0.05412736535072327,0.8899434571890146,0.7831179321486268,0.6354955064581207
0.05411583185195923,0.8899434571890146,0.7833198707592892,0.6354955064581207
0.05409407615661621,0.8901453957996769,0.7833198707592892,0.6354955064581207
0.053902506828308105,0.8901453957996769,0.7847334410339257,0.6354955064581207
0.053810179233551025,0.8905492730210016,0.7847334410339257,0.6354955064581207
0.05373534560203552,0.8905492730210016,0.7851373182552503,0.6354955064581207
0.053547948598861694,0.8913570274636511,0.7851373182552503,0.6354955064581207
0.05322444438934326,0.8913570274636511,0.7863489499192245,0.6354955064581207
0.05322393774986267,0.8915589660743134,0.7863489499192245,0.6354955064581207
0.053207069635391235,0.8915589660743134,0.7865508885298869,0.6354955064581207
0.053179919719696045,0.8917609046849758,0.7865508885298869,0.6354955064581207
0.053144484758377075,0.8917609046849758,0.787156704361874,0.6354955064581207
0.05306863784790039,0.8923667205169629,0.787156704361874,0.6354955064581207
0.05294349789619446,0.8923667205169629,0.7875605815831987,0.6354955064581207
0.052908867597579956,0.8925686591276252,0.7875605815831987,0.6354955064581207
0.0528014600276947,0.8925686591276252,0.7877625201938611,0.6354955064581207
0.05274367332458496,0.8929725363489499,0.7877625201938611,0.6354955064581207
0.052291035652160645,0.8929725363489499,0.7903877221324718,0.6354955064581207
0.05228731036186218,0.8931744749596123,0.7903877221324718,0.6354955064581207
0.05204975605010986,0.8931744749596123,0.7918012924071083,0.6354955064581207
0.0520438551902771,0.8933764135702746,0.7918012924071083,0.6354955064581207
0.05200159549713135,0.8933764135702746,0.7928109854604201,0.6354955064581207
0.05194777250289917,0.893578352180937,0.7928109854604201,0.6354955064581207
0.051927387714385986,0.893578352180937,0.7930129240710824,0.6354955064581207
0.05191725492477417,0.8937802907915994,0.7930129240710824,0.6354955064581207
0.051719844341278076,0.8937802907915994,0.7940226171243941,0.6354955064581207
0.051687270402908325,0.8939822294022617,0.7940226171243941,0.6354955064581207
0.0516660213470459,0.8939822294022617,0.7942245557350566,0.6354955064581207
0.051646649837493896,0.8945880452342488,0.7942245557350566,0.6354955064581207
0.051413506269454956,0.8945880452342488,0.7950323101777059,0.6354955064581207
0.05137073993682861,0.8947899838449112,0.7950323101777059,0.6354955064581207
0.05135071277618408,0.8947899838449112,0.7952342487883683,0.6354955064581207
0.05133521556854248,0.8949919224555735,0.7952342487883683,0.6354955064581207
0.05132672190666199,0.8949919224555735,0.7954361873990307,0.6354955064581207
0.05120006203651428,0.8955977382875606,0.7954361873990307,0.6354955064581207
0.05111902952194214,0.8955977382875606,0.7968497576736672,0.6354955064581207
0.05107378959655762,0.8960016155088854,0.7968497576736672,0.6354955064581207
0.0510026216506958,0.8960016155088854,0.7972536348949919,0.6354955064581207
0.05094015598297119,0.8962035541195477,0.7972536348949919,0.6354955064581207
0.050898075103759766,0.8962035541195477,0.7974555735056543,0.6354955064581207
0.050768911838531494,0.8968093699515347,0.7974555735056543,0.6354955064581207
0.0507371723651886,0.8968093699515347,0.7980613893376414,0.6354955064581207
0.05069658160209656,0.8972132471728594,0.7980613893376414,0.6354955064581207
0.050499677658081055,0.8972132471728594,0.7992730210016155,0.6354955064581207
0.050437480211257935,0.8976171243941842,0.7992730210016155,0.6354955064581207
0.05034920573234558,0.8976171243941842,0.8002827140549273,0.6354955064581207
0.05033344030380249,0.8980210016155089,0.8002827140549273,0.6354955064581207
0.05032965540885925,0.8980210016155089,0.8004846526655897,0.6354955064581207
0.05020514130592346,0.8988287560581584,0.8004846526655897,0.6354955064581207
0.05017247796058655,0.8988287560581584,0.800686591276252,0.6354955064581207
0.05016273260116577,0.8990306946688207,0.800686591276252,0.6354955064581207
0.050056397914886475,0.8990306946688207,0.8012924071082391,0.6354955064581207
0.05004498362541199,0.899232633279483,0.8012924071082391,0.6354955064581207
0.050030142068862915,0.899232633279483,0.8014943457189014,0.6354955064581207
0.04996892809867859,0.8994345718901454,0.8014943457189014,0.6354955064581207
0.04994747042655945,0.8994345718901454,0.8016962843295639,0.6354955064581207
0.049886554479599,0.8996365105008077,0.8016962843295639,0.6354955064581207
0.04984259605407715,0.8996365105008077,0.8018982229402262,0.6354955064581207
0.049779921770095825,0.8998384491114702,0.8018982229402262,0.6354955064581207
0.04973772168159485,0.8998384491114702,0.8021001615508885,0.6354955064581207
0.049606770277023315,0.9004442649434572,0.8021001615508885,0.6354955064581207
0.04959133267402649,0.9004442649434572,0.8025040387722132,0.6354955064581207
0.04950231313705444,0.9006462035541195,0.8025040387722132,0.6354955064581207
0.04947274923324585,0.9006462035541195,0.8027059773828756,0.6354955064581207
0.04944726824760437,0.9008481421647819,0.8027059773828756,0.6354955064581207
0.049367040395736694,0.9008481421647819,0.803513731825525,0.6354955064581207
0.049185752868652344,0.9012520193861067,0.803513731825525,0.6354955064581207
0.049162715673446655,0.9012520193861067,0.8037156704361874,0.6354955064581207
0.04910862445831299,0.9016558966074314,0.8037156704361874,0.6354955064581207
0.04906556010246277,0.9016558966074314,0.8043214862681745,0.6354955064581207
0.04898694157600403,0.902059773828756,0.8043214862681745,0.6354955064581207
0.048913419246673584,0.902059773828756,0.8045234248788369,0.6354955064581207
0.048809707164764404,0.9022617124394184,0.8045234248788369,0.6354955064581207
0.04862526059150696,0.9022617124394184,0.8051292407108239,0.6354955064581207
0.048586130142211914,0.9024636510500808,0.8051292407108239,0.6354955064581207
0.04854393005371094,0.9024636510500808,0.8055331179321487,0.6354955064581207
0.04852181673049927,0.9026655896607432,0.8055331179321487,0.6354955064581207
0.04833066463470459,0.9026655896607432,0.8061389337641357,0.6354955064581207
0.04819414019584656,0.9030694668820679,0.8061389337641357,0.6354955064581207
0.048170238733291626,0.9030694668820679,0.8065428109854604,0.6354955064581207
0.048109352588653564,0.9034733441033925,0.8065428109854604,0.6354955064581207
0.04807445406913757,0.9034733441033925,0.8067447495961227,0.6354955064581207
0.04801899194717407,0.9040791599353797,0.8067447495961227,0.6354955064581207
0.04801681637763977,0.9040791599353797,0.8069466882067852,0.6354955064581207
0.0480024516582489,0.904281098546042,0.8069466882067852,0.6354955064581207
0.04785403609275818,0.904281098546042,0.8075525040387722,0.6354955064581207
0.04775649309158325,0.9044830371567044,0.8075525040387722,0.6354955064581207
0.04772740602493286,0.9044830371567044,0.8077544426494345,0.6354955064581207
0.047715336084365845,0.9046849757673667,0.8077544426494345,0.6354955064581207
0.047578275203704834,0.9046849757673667,0.8087641357027464,0.6354955064581207
0.04757201671600342,0.904886914378029,0.8087641357027464,0.6354955064581207
0.04731041193008423,0.904886914378029,0.8093699515347335,0.6354955064581207
0.04727715253829956,0.9052907915993538,0.8093699515347335,0.6354955064581207
0.0472167432308197,0.9052907915993538,0.8097738287560582,0.6354955064581207
0.047194451093673706,0.9054927302100162,0.8097738287560582,0.6354955064581207
0.04716521501541138,0.9054927302100162,0.8103796445880452,0.6354955064581207
0.0470922589302063,0.9058966074313409,0.8103796445880452,0.6354955064581207
0.04689034819602966,0.9058966074313409,0.8117932148626817,0.6354955064581207
0.046800196170806885,0.9060985460420032,0.8117932148626817,0.6354955064581207
0.0467933714389801,0.9060985460420032,0.8119951534733441,0.6354955064581207
0.046761661767959595,0.9063004846526656,0.8119951534733441,0.6354955064581207
0.04674085974693298,0.9063004846526656,0.8123990306946688,0.6354955064581207
0.04672315716743469,0.906502423263328,0.8123990306946688,0.6354955064581207
0.04667547345161438,0.906502423263328,0.8128029079159935,0.6354955064581207
0.046623021364212036,0.907108239095315,0.8128029079159935,0.6354955064581207
0.04638233780860901,0.907108239095315,0.8138126009693053,0.6354955064581207
0.04638230800628662,0.9073101777059773,0.8138126009693053,0.6354955064581207
0.046300679445266724,0.9073101777059773,0.8144184168012925,0.6354955064581207
0.04621279239654541,0.9077140549273021,0.8144184168012925,0.6354955064581207
0.046120136976242065,0.9077140549273021,0.8156300484652665,0.6354955064581207
0.04584649205207825,0.9087237479806138,0.8156300484652665,0.6354955064581207
0.04575455188751221,0.9087237479806138,0.8160339256865913,0.6354955064581207
0.04571303725242615,0.9089256865912763,0.8160339256865913,0.6354955064581207
0.045555710792541504,0.9089256865912763,0.817043618739903,0.6354955064581207
0.0454842746257782,0.9091276252019386,0.817043618739903,0.6354955064581207
0.04542118310928345,0.9091276252019386,0.8174474959612278,0.6354955064581207
0.04530131816864014,0.909329563812601,0.8174474959612278,0.6354955064581207
0.045153290033340454,0.909329563812601,0.8180533117932148,0.6354955064581207
0.04514050483703613,0.9095315024232633,0.8180533117932148,0.6354955064581207
0.045070260763168335,0.9095315024232633,0.818659127625202,0.6354955064581207
0.04507017135620117,0.9097334410339257,0.818659127625202,0.6354955064581207
0.045069485902786255,0.9097334410339257,0.8188610662358643,0.6354955064581207
0.04490610957145691,0.9103392568659128,0.8188610662358643,0.6354955064581207
0.0447998046875,0.9103392568659128,0.8194668820678513,0.6354955064581207
0.044757336378097534,0.9105411954765751,0.8194668820678513,0.6354955064581207
0.04472947120666504,0.9105411954765751,0.8198707592891761,0.6354955064581207
0.04472166299819946,0.9107431340872375,0.8198707592891761,0.6354955064581207
0.0447041392326355,0.9107431340872375,0.8200726978998385,0.6354955064581207
0.04469871520996094,0.9109450726978998,0.8200726978998385,0.6354955064581207
0.044577330350875854,0.9109450726978998,0.8208804523424879,0.6354955064581207
0.044551998376846313,0.9113489499192245,0.8208804523424879,0.6354955064581207
0.04442581534385681,0.9113489499192245,0.822092084006462,0.6354955064581207
0.04440945386886597,0.9115508885298869,0.822092084006462,0.6354955064581207
0.044373780488967896,0.9115508885298869,0.8224959612277868,0.6354955064581207
0.04432687163352966,0.9117528271405493,0.8224959612277868,0.6354955064581207
0.04413503408432007,0.9117528271405493,0.8233037156704361,0.6354955064581207
0.04411908984184265,0.9119547657512116,0.8233037156704361,0.6354955064581207
0.04404047131538391,0.9119547657512116,0.8237075928917609,0.6354955064581207
0.04403156042098999,0.912156704361874,0.8237075928917609,0.6354955064581207
0.04402637481689453,0.912156704361874,0.8239095315024233,0.6354955064581207
0.04398193955421448,0.9123586429725363,0.8239095315024233,0.6354955064581207
0.04397353529930115,0.9123586429725363,0.8241114701130856,0.6354955064581207
0.043934404850006104,0.9125605815831987,0.8241114701130856,0.6354955064581207
0.04368111491203308,0.9125605815831987,0.8253231017770598,0.6354955064581207
0.043634653091430664,0.9129644588045234,0.8253231017770598,0.6354955064581207
0.043331921100616455,0.9129644588045234,0.8265347334410339,0.6354955064581207
0.04329279065132141,0.9133683360258481,0.8265347334410339,0.6354955064581207
0.04323089122772217,0.9133683360258481,0.827140549273021,0.6354955064581207
0.04319146275520325,0.9135702746365105,0.827140549273021,0.6354955064581207
0.04289436340332031,0.9135702746365105,0.8293618739903069,0.6354955064581207
0.042858630418777466,0.9137722132471728,0.8293618739903069,0.6354955064581207
0.04284238815307617,0.9137722132471728,0.8295638126009693,0.6354955064581207
0.04266822338104248,0.9147819063004846,0.8295638126009693,0.6354955064581207
0.04260694980621338,0.9147819063004846,0.8299676898222941,0.6354955064581207
0.04256623983383179,0.914983844911147,0.8299676898222941,0.6354955064581207
0.04252314567565918,0.914983844911147,0.8301696284329564,0.6354955064581207
0.042427510023117065,0.9151857835218093,0.8301696284329564,0.6354955064581207
0.04224810004234314,0.9151857835218093,0.8313812600969306,0.6354955064581207
0.04218706488609314,0.9155896607431341,0.8313812600969306,0.6354955064581207
0.04211997985839844,0.9155896607431341,0.8319870759289176,0.6354955064581207
0.04202699661254883,0.9157915993537964,0.8319870759289176,0.6354955064581207
0.041989028453826904,0.9157915993537964,0.8321890145395799,0.6354955064581207
0.041975557804107666,0.9159935379644588,0.8321890145395799,0.6354955064581207
0.04195672273635864,0.9159935379644588,0.8323909531502424,0.6354955064581207
0.041942447423934937,0.9161954765751211,0.8323909531502424,0.6354955064581207
0.04191035032272339,0.9161954765751211,0.8331987075928917,0.6354955064581207
0.04190292954444885,0.9163974151857835,0.8331987075928917,0.6354955064581207
0.041872382164001465,0.9163974151857835,0.8334006462035541,0.6354955064581207
0.04184284806251526,0.9165993537964459,0.8334006462035541,0.6354955064581207
0.04183575510978699,0.9165993537964459,0.8336025848142165,0.6354955064581207
0.04180687665939331,0.9168012924071083,0.8336025848142165,0.6354955064581207
0.04168379306793213,0.9168012924071083,0.8340064620355412,0.6354955064581207
0.04168277978897095,0.9170032310177706,0.8340064620355412,0.6354955064581207
0.04167494177818298,0.9170032310177706,0.8342084006462036,0.6354955064581207
0.041653722524642944,0.9172051696284329,0.8342084006462036,0.6354955064581207
0.041553378105163574,0.9172051696284329,0.8346122778675282,0.6354955064581207
0.04154467582702637,0.9174071082390953,0.8346122778675282,0.6354955064581207
0.04153817892074585,0.9174071082390953,0.8348142164781907,0.6354955064581207
0.041511207818984985,0.9176090468497576,0.8348142164781907,0.6354955064581207
0.041487663984298706,0.9176090468497576,0.835016155088853,0.6354955064581207
0.04144999384880066,0.9180129240710824,0.835016155088853,0.6354955064581207
0.041370779275894165,0.9180129240710824,0.8354200323101777,0.6354955064581207
0.04128313064575195,0.9184168012924071,0.8354200323101777,0.6354955064581207
0.04126030206680298,0.9184168012924071,0.8360258481421647,0.6354955064581207
0.04116499423980713,0.9190226171243941,0.8360258481421647,0.6354955064581207
0.04103627800941467,0.9190226171243941,0.8374394184168013,0.6354955064581207
0.04096636176109314,0.9194264943457189,0.8374394184168013,0.6354955064581207
0.040830522775650024,0.9194264943457189,0.8376413570274637,0.6354955064581207
0.04081562161445618,0.9196284329563813,0.8376413570274637,0.6354955064581207
0.040555208921432495,0.9196284329563813,0.8394588045234249,0.6354955064581207
0.04034331440925598,0.9208400646203554,0.8394588045234249,0.6354955064581207
0.040139973163604736,0.9208400646203554,0.8404684975767367,0.6354955064581207
0.0400996208190918,0.9212439418416801,0.8404684975767367,0.6354955064581207
0.039881885051727295,0.9212439418416801,0.8408723747980614,0.6354955064581207
0.039582133293151855,0.9222536348949919,0.8408723747980614,0.6354955064581207
0.0393947958946228,0.9222536348949919,0.8416801292407108,0.6354955064581207
0.039250582456588745,0.9226575121163166,0.8416801292407108,0.6354955064581207
0.03920510411262512,0.9226575121163166,0.8426898222940227,0.6354955064581207
0.03917515277862549,0.9230613893376414,0.8426898222940227,0.6354955064581207
0.03905782103538513,0.9230613893376414,0.8432956381260097,0.6354955064581207
0.03904902935028076,0.9232633279483037,0.8432956381260097,0.6354955064581207
0.039015889167785645,0.9232633279483037,0.843497576736672,0.6354955064581207
0.038950443267822266,0.9236672051696284,0.843497576736672,0.6354955064581207
0.03890955448150635,0.9236672051696284,0.8439014539579968,0.6354955064581207
0.038893669843673706,0.9238691437802908,0.8439014539579968,0.6354955064581207
0.038858622312545776,0.9238691437802908,0.8441033925686591,0.6354955064581207
0.03872835636138916,0.9240710823909531,0.8441033925686591,0.6354955064581207
0.03871378302574158,0.9240710823909531,0.8445072697899838,0.6354955064581207
0.03862425684928894,0.9242730210016155,0.8445072697899838,0.6354955064581207
0.03859332203865051,0.9242730210016155,0.8449111470113085,0.6354955064581207
0.03858235478401184,0.9244749596122779,0.8449111470113085,0.6354955064581207
0.038564056158065796,0.9244749596122779,0.845113085621971,0.6354955064581207
0.03855612874031067,0.9246768982229402,0.845113085621971,0.6354955064581207
0.03854605555534363,0.9246768982229402,0.8453150242326333,0.6354955064581207
0.038395851850509644,0.9254846526655897,0.8453150242326333,0.6354955064581207
0.038184911012649536,0.9254846526655897,0.846324717285945,0.6354955064581207
0.03812062740325928,0.925686591276252,0.846324717285945,0.6354955064581207
0.037914395332336426,0.925686591276252,0.8471324717285945,0.6354955064581207
0.03777161240577698,0.9260904684975767,0.8471324717285945,0.6354955064581207
0.03770264983177185,0.9260904684975767,0.8473344103392568,0.6354955064581207
0.03768351674079895,0.9262924071082391,0.8473344103392568,0.6354955064581207
0.03759536147117615,0.9262924071082391,0.8481421647819063,0.6354955064581207
0.03751099109649658,0.9271001615508885,0.8481421647819063,0.6354955064581207
0.037394940853118896,0.9271001615508885,0.848546042003231,0.6354955064581207
0.03737226128578186,0.9273021001615509,0.848546042003231,0.6354955064581207
0.0371650755405426,0.9273021001615509,0.8495557350565428,0.6354955064581207
0.03714284300804138,0.9275040387722132,0.8495557350565428,0.6354955064581207
0.03710705041885376,0.9275040387722132,0.8497576736672051,0.6354955064581207
0.037090569734573364,0.9277059773828756,0.8497576736672051,0.6354955064581207
0.037006676197052,0.9277059773828756,0.8503634894991923,0.6354955064581207
0.036944061517715454,0.927907915993538,0.8503634894991923,0.6354955064581207
0.03693360090255737,0.927907915993538,0.850767366720517,0.6354955064581207
0.03689447045326233,0.9281098546042004,0.850767366720517,0.6354955064581207
0.03688633441925049,0.9281098546042004,0.8509693053311793,0.6354955064581207
0.03682148456573486,0.9283117932148627,0.8509693053311793,0.6354955064581207
0.03678548336029053,0.9283117932148627,0.851373182552504,0.6354955064581207
0.036719322204589844,0.928513731825525,0.851373182552504,0.6354955064581207
0.03668054938316345,0.928513731825525,0.8515751211631664,0.6354955064581207
0.036630064249038696,0.9287156704361874,0.8515751211631664,0.6354955064581207
0.0366082489490509,0.9287156704361874,0.8517770597738288,0.6354955064581207
0.036486923694610596,0.9289176090468497,0.8517770597738288,0.6354955064581207
0.03647822141647339,0.9289176090468497,0.8519789983844911,0.6354955064581207
0.03647267818450928,0.9291195476575121,0.8519789983844911,0.6354955064581207
0.03646233677864075,0.9291195476575121,0.8521809369951535,0.6354955064581207
0.03640970587730408,0.9293214862681745,0.8521809369951535,0.6354955064581207
0.03636890649795532,0.9293214862681745,0.8525848142164781,0.6354955064581207
0.036335527896881104,0.9295234248788369,0.8525848142164781,0.6354955064581207
0.03625410795211792,0.9295234248788369,0.8529886914378029,0.6354955064581207
0.03610163927078247,0.9299273021001615,0.8529886914378029,0.6354955064581207
0.03586375713348389,0.9299273021001615,0.8544022617124394,0.6354955064581207
0.03583645820617676,0.9301292407108239,0.8544022617124394,0.6354955064581207
0.035788774490356445,0.9301292407108239,0.8548061389337641,0.6354955064581207
0.03577741980552673,0.9303311793214862,0.8548061389337641,0.6354955064581207
0.03548899292945862,0.9303311793214862,0.856421647819063,0.6354955064581207
0.03544190526008606,0.930735056542811,0.856421647819063,0.6354955064581207
0.03529521822929382,0.930735056542811,0.8570274636510501,0.6354955064581207
0.03528451919555664,0.9309369951534734,0.8570274636510501,0.6354955064581207
0.035260915756225586,0.9309369951534734,0.8574313408723748,0.6354955064581207
0.035247743129730225,0.9311389337641357,0.8574313408723748,0.6354955064581207
0.03519105911254883,0.9311389337641357,0.8578352180936996,0.6354955064581207
0.03514346480369568,0.9315428109854604,0.8578352180936996,0.6354955064581207
0.034760117530822754,0.9315428109854604,0.8588449111470113,0.6354955064581207
0.03473731875419617,0.9317447495961227,0.8588449111470113,0.6354955064581207
0.03467562794685364,0.9317447495961227,0.8590468497576736,0.6354955064581207
0.03464871644973755,0.9319466882067852,0.8590468497576736,0.6354955064581207
0.034610211849212646,0.9319466882067852,0.8594507269789984,0.6354955064581207
0.03439900279045105,0.9321486268174475,0.8594507269789984,0.6354955064581207
0.03424352407455444,0.9321486268174475,0.8604604200323102,0.6354955064581207
0.03410506248474121,0.9323505654281099,0.8604604200323102,0.6354955064581207
0.0340840220451355,0.9323505654281099,0.8608642972536349,0.6354955064581207
0.03398597240447998,0.9327544426494345,0.8608642972536349,0.6354955064581207
0.033671945333480835,0.9327544426494345,0.8620759289176091,0.6354955064581207
0.033640533685684204,0.932956381260097,0.8620759289176091,0.6354955064581207
0.03361418843269348,0.932956381260097,0.8622778675282714,0.6354955064581207
0.03361046314239502,0.9331583198707593,0.8622778675282714,0.6354955064581207
0.03344547748565674,0.9331583198707593,0.8630856219709209,0.6354955064581207
0.03343302011489868,0.9333602584814217,0.8630856219709209,0.6354955064581207
0.033388614654541016,0.9333602584814217,0.8632875605815832,0.6354955064581207
0.03319522738456726,0.9343699515347335,0.8632875605815832,0.6354955064581207
0.03312686085700989,0.9343699515347335,0.8638933764135702,0.6354955064581207
0.033046215772628784,0.9345718901453958,0.8638933764135702,0.6354955064581207
0.03302839398384094,0.9345718901453958,0.8640953150242326,0.6354955064581207
0.032965004444122314,0.9349757673667205,0.8640953150242326,0.6354955064581207
0.032959580421447754,0.9349757673667205,0.864297253634895,0.6354955064581207
0.032830774784088135,0.9351777059773829,0.864297253634895,0.6354955064581207
0.03278475999832153,0.9351777059773829,0.8649030694668821,0.6354955064581207
0.03267785906791687,0.9353796445880452,0.8649030694668821,0.6354955064581207
0.03258174657821655,0.9353796445880452,0.8653069466882067,0.6354955064581207
0.03256833553314209,0.9355815831987075,0.8653069466882067,0.6354955064581207
0.03255602717399597,0.9355815831987075,0.8659127625201939,0.6354955064581207
0.0325203537940979,0.93578352180937,0.8659127625201939,0.6354955064581207
0.03244251012802124,0.93578352180937,0.8663166397415186,0.6354955064581207
0.032360851764678955,0.9365912762520194,0.8663166397415186,0.6354955064581207
0.032338619232177734,0.9365912762520194,0.8665185783521809,0.6354955064581207
0.03233271837234497,0.9367932148626817,0.8665185783521809,0.6354955064581207
0.032309651374816895,0.9367932148626817,0.8669224555735057,0.6354955064581207
0.032221585512161255,0.9376009693053312,0.8669224555735057,0.6354955064581207
0.0321120023727417,0.9376009693053312,0.8675282714054927,0.6354955064581207
0.032072216272354126,0.9380048465266559,0.8675282714054927,0.6354955064581207
0.03185167908668518,0.9380048465266559,0.8685379644588045,0.6354955064581207
0.0318128764629364,0.9382067851373183,0.8685379644588045,0.6354955064581207
0.03176257014274597,0.9382067851373183,0.8689418416801292,0.6354955064581207
0.031719744205474854,0.9384087237479806,0.8689418416801292,0.6354955064581207
0.03171759843826294,0.9384087237479806,0.8691437802907916,0.6354955064581207
0.03160738945007324,0.9388126009693053,0.8691437802907916,0.6354955064581207
0.031193166971206665,0.9388126009693053,0.8715670436187399,0.6354955064581207
0.03105109930038452,0.9394184168012925,0.8715670436187399,0.6354955064581207
0.030951857566833496,0.9394184168012925,0.8725767366720517,0.6354955064581207
0.030887335538864136,0.9396203554119548,0.8725767366720517,0.6354955064581207
0.030814945697784424,0.9396203554119548,0.872778675282714,0.6354955064581207
0.03081384301185608,0.9398222940226171,0.872778675282714,0.6354955064581207
0.030570536851882935,0.9398222940226171,0.8739903069466882,0.6354955064581207
0.03048563003540039,0.9406300484652665,0.8739903069466882,0.6354955064581207
0.03013750910758972,0.9406300484652665,0.8768174474959612,0.6354955064581207
0.03009563684463501,0.9410339256865913,0.8768174474959612,0.6354955064581207
0.029570728540420532,0.9410339256865913,0.8804523424878837,0.6354955064581207
0.029509663581848145,0.9412358642972536,0.8804523424878837,0.6354955064581207
0.029415935277938843,0.9412358642972536,0.8810581583198708,0.6354955064581207
0.029356777667999268,0.9416397415185783,0.8810581583198708,0.6354955064581207
0.029298067092895508,0.9416397415185783,0.8814620355411955,0.6354955064581207
0.02924296259880066,0.942043618739903,0.8814620355411955,0.6354955064581207
0.02915993332862854,0.942043618739903,0.8818659127625202,0.6354955064581207
0.029157549142837524,0.9422455573505655,0.8818659127625202,0.6354955064581207
0.029109865427017212,0.9422455573505655,0.8820678513731826,0.6354955064581207
0.029108017683029175,0.9424474959612278,0.8820678513731826,0.6354955064581207
0.029025286436080933,0.9424474959612278,0.8830775444264943,0.6354955064581207
0.029013335704803467,0.9428513731825525,0.8830775444264943,0.6354955064581207
0.028612971305847168,0.9428513731825525,0.8838852988691438,0.6354955064581207
0.028611838817596436,0.9430533117932148,0.8838852988691438,0.6354955064581207
0.02859508991241455,0.9430533117932148,0.8840872374798061,0.6354955064581207
0.02847987413406372,0.9432552504038773,0.8840872374798061,0.6354955064581207
0.028233349323272705,0.9432552504038773,0.885702746365105,0.6354955064581207
0.028120845556259155,0.943659127625202,0.885702746365105,0.6354955064581207
0.02808159589767456,0.943659127625202,0.8861066235864298,0.6354955064581207
0.028080850839614868,0.9438610662358643,0.8861066235864298,0.6354955064581207
0.028039485216140747,0.9438610662358643,0.8863085621970921,0.6354955064581207
0.028022795915603638,0.944264943457189,0.8863085621970921,0.6354955064581207
0.027871757745742798,0.944264943457189,0.8871163166397416,0.6354955064581207
0.027839690446853638,0.9446688206785138,0.8871163166397416,0.6354955064581207
0.02774578332901001,0.9446688206785138,0.8877221324717286,0.6354955064581207
0.027740657329559326,0.9448707592891761,0.8877221324717286,0.6354955064581207
0.027676135301589966,0.9448707592891761,0.8879240710823909,0.6354955064581207
0.027475863695144653,0.9458804523424879,0.8879240710823909,0.6354955064581207
0.02736043930053711,0.9458804523424879,0.8887318255250404,0.6354955064581207
0.02723333239555359,0.9462843295638126,0.8887318255250404,0.6354955064581207
0.027107983827590942,0.9462843295638126,0.8893376413570274,0.6354955064581207
0.027105212211608887,0.946486268174475,0.8893376413570274,0.6354955064581207
0.027085959911346436,0.946486268174475,0.8897415185783522,0.6354955064581207
0.027037501335144043,0.9466882067851373,0.8897415185783522,0.6354955064581207
0.02687278389930725,0.9466882067851373,0.8905492730210016,0.6354955064581207
0.026672273874282837,0.9474959612277868,0.8905492730210016,0.6354955064581207
0.026661545038223267,0.9474959612277868,0.8907512116316639,0.6354955064581207
0.02659645676612854,0.9476978998384491,0.8907512116316639,0.6354955064581207
0.026485472917556763,0.9476978998384491,0.8917609046849758,0.6354955064581207
0.026343196630477905,0.9481017770597738,0.8917609046849758,0.6354955064581207
0.026199430227279663,0.9481017770597738,0.8923667205169629,0.6354955064581207
0.026148289442062378,0.9483037156704361,0.8923667205169629,0.6354955064581207
0.026027828454971313,0.9483037156704361,0.8931744749596123,0.6354955064581207
0.025965452194213867,0.9485056542810986,0.8931744749596123,0.6354955064581207
0.025183051824569702,0.9485056542810986,0.8978190630048465,0.6354955064581207
0.025149554014205933,0.9491114701130856,0.8978190630048465,0.6354955064581207
0.024953007698059082,0.9491114701130856,0.898626817447496,0.6354955064581207
0.024925261735916138,0.9495153473344103,0.898626817447496,0.6354955064581207
0.02467024326324463,0.9495153473344103,0.8990306946688207,0.6354955064581207
0.024630248546600342,0.9497172859450727,0.8990306946688207,0.6354955064581207
0.024601399898529053,0.9497172859450727,0.899232633279483,0.6354955064581207
0.024593114852905273,0.9499192245557351,0.899232633279483,0.6354955064581207
0.024362951517105103,0.9499192245557351,0.9010500807754442,0.6354955064581207
0.02427944540977478,0.9501211631663974,0.9010500807754442,0.6354955064581207
0.024190843105316162,0.9501211631663974,0.9018578352180937,0.6354955064581207
0.024183213710784912,0.9503231017770598,0.9018578352180937,0.6354955064581207
0.02408820390701294,0.9503231017770598,0.9026655896607432,0.6354955064581207
0.024076759815216064,0.9505250403877221,0.9026655896607432,0.6354955064581207
0.02381536364555359,0.9505250403877221,0.9038772213247173,0.6354955064581207
0.02379181981086731,0.9509289176090469,0.9038772213247173,0.6354955064581207
0.023697495460510254,0.9509289176090469,0.9044830371567044,0.6354955064581207
0.023619860410690308,0.9513327948303716,0.9044830371567044,0.6354955064581207
0.02360290288925171,0.9513327948303716,0.9046849757673667,0.6354955064581207
0.02356618642807007,0.9515347334410339,0.9046849757673667,0.6354955064581207
0.023519426584243774,0.9515347334410339,0.9050888529886915,0.6354955064581207
0.023509621620178223,0.9517366720516963,0.9050888529886915,0.6354955064581207
0.023463279008865356,0.9517366720516963,0.9058966074313409,0.6354955064581207
0.023458629846572876,0.9519386106623586,0.9058966074313409,0.6354955064581207
0.02342274785041809,0.9519386106623586,0.906502423263328,0.6354955064581207
0.02342057228088379,0.952140549273021,0.906502423263328,0.6354955064581207
0.023162931203842163,0.952140549273021,0.9075121163166397,0.6354955064581207
0.02307751774787903,0.9525444264943457,0.9075121163166397,0.6354955064581207
0.022924363613128662,0.9525444264943457,0.9081179321486268,0.6354955064581207
0.022801578044891357,0.9527463651050081,0.9081179321486268,0.6354955064581207
0.022739112377166748,0.9527463651050081,0.9083198707592892,0.6354955064581207
0.022719860076904297,0.9529483037156704,0.9083198707592892,0.6354955064581207
0.02270674705505371,0.9529483037156704,0.9085218093699515,0.6354955064581207
0.022606343030929565,0.9533521809369951,0.9085218093699515,0.6354955064581207
0.02257940173149109,0.9533521809369951,0.9089256865912763,0.6354955064581207
0.022537827491760254,0.9537560581583199,0.9089256865912763,0.6354955064581207
0.022332817316055298,0.9537560581583199,0.9103392568659128,0.6354955064581207
0.02230319380760193,0.9539579967689822,0.9103392568659128,0.6354955064581207
0.02196747064590454,0.9539579967689822,0.912156704361874,0.6354955064581207
0.02189609408378601,0.9543618739903069,0.912156704361874,0.6354955064581207
0.0218791663646698,0.9543618739903069,0.9125605815831987,0.6354955064581207
0.021673917770385742,0.9545638126009693,0.9125605815831987,0.6354955064581207
0.021574467420578003,0.9545638126009693,0.9135702746365105,0.6354955064581207
0.021529704332351685,0.9547657512116317,0.9135702746365105,0.6354955064581207
0.021458864212036133,0.9547657512116317,0.9137722132471728,0.6354955064581207
0.021456927061080933,0.9549676898222941,0.9137722132471728,0.6354955064581207
0.021384388208389282,0.9549676898222941,0.9141760904684976,0.6354955064581207
0.021288663148880005,0.9553715670436187,0.9141760904684976,0.6354955064581207
0.02123168110847473,0.9553715670436187,0.9145799676898223,0.6354955064581207
0.021186530590057373,0.9555735056542811,0.9145799676898223,0.6354955064581207
0.020954906940460205,0.9555735056542811,0.9155896607431341,0.6354955064581207
0.020926713943481445,0.9557754442649434,0.9155896607431341,0.6354955064581207
0.020751923322677612,0.9557754442649434,0.9165993537964459,0.6354955064581207
0.02070590853691101,0.9559773828756059,0.9165993537964459,0.6354955064581207
0.020686626434326172,0.9559773828756059,0.9168012924071083,0.6354955064581207
0.020482778549194336,0.9571890145395799,0.9168012924071083,0.6354955064581207
0.02039039134979248,0.9571890145395799,0.9176090468497576,0.6354955064581207
0.02031099796295166,0.9573909531502424,0.9176090468497576,0.6354955064581207
0.020138174295425415,0.9573909531502424,0.9182148626817448,0.6354955064581207
0.020136356353759766,0.9575928917609047,0.9182148626817448,0.6354955064581207
0.02007576823234558,0.9575928917609047,0.9186187399030694,0.6354955064581207
0.020046889781951904,0.9581987075928917,0.9186187399030694,0.6354955064581207
0.019978344440460205,0.9581987075928917,0.9190226171243941,0.6354955064581207
0.01997169852256775,0.9584006462035541,0.9190226171243941,0.6354955064581207
0.01990225911140442,0.9584006462035541,0.9200323101777059,0.6354955064581207
0.019811809062957764,0.9590064620355412,0.9200323101777059,0.6354955064581207
0.019642114639282227,0.9590064620355412,0.9212439418416801,0.6354955064581207
0.019638031721115112,0.9592084006462036,0.9212439418416801,0.6354955064581207
0.019521266222000122,0.9592084006462036,0.9218497576736672,0.6354955064581207
0.019418537616729736,0.9596122778675282,0.9218497576736672,0.6354955064581207
0.019345998764038086,0.9596122778675282,0.9220516962843296,0.6354955064581207
0.01933005452156067,0.9598142164781907,0.9220516962843296,0.6354955064581207
0.01921704411506653,0.9598142164781907,0.9222536348949919,0.6354955064581207
0.01920771598815918,0.960016155088853,0.9222536348949919,0.6354955064581207
0.01898258924484253,0.960016155088853,0.9238691437802908,0.6354955064581207
0.018864989280700684,0.9604200323101777,0.9238691437802908,0.6354955064581207
0.018807798624038696,0.9604200323101777,0.9242730210016155,0.6354955064581207
0.01875588297843933,0.9608239095315024,0.9242730210016155,0.6354955064581207
0.018746763467788696,0.9608239095315024,0.9244749596122779,0.6354955064581207
0.018707841634750366,0.9610258481421647,0.9244749596122779,0.6354955064581207
0.01870483160018921,0.9610258481421647,0.9246768982229402,0.6354955064581207
0.018637746572494507,0.9612277867528272,0.9246768982229402,0.6354955064581207
0.018584519624710083,0.9612277867528272,0.9250807754442649,0.6354955064581207
0.01853799819946289,0.9614297253634895,0.9250807754442649,0.6354955064581207
0.018457472324371338,0.9614297253634895,0.9260904684975767,0.6354955064581207
0.018428772687911987,0.9618336025848142,0.9260904684975767,0.6354955064581207
0.018414944410324097,0.9618336025848142,0.9262924071082391,0.6354955064581207
0.018409013748168945,0.9620355411954766,0.9262924071082391,0.6354955064581207
0.018372774124145508,0.9620355411954766,0.9264943457189014,0.6354955064581207
0.018234729766845703,0.9624394184168013,0.9264943457189014,0.6354955064581207
0.018167585134506226,0.9624394184168013,0.9271001615508885,0.6354955064581207
0.018135011196136475,0.9626413570274637,0.9271001615508885,0.6354955064581207
0.0180930495262146,0.9626413570274637,0.9275040387722132,0.6354955064581207
0.017910659313201904,0.962843295638126,0.9275040387722132,0.6354955064581207
0.01754799485206604,0.962843295638126,0.9291195476575121,0.6354955064581207
0.01753818988800049,0.9630452342487884,0.9291195476575121,0.6354955064581207
0.01751410961151123,0.9630452342487884,0.9295234248788369,0.6354955064581207
0.017440378665924072,0.9632471728594507,0.9295234248788369,0.6354955064581207
0.017356514930725098,0.9632471728594507,0.9301292407108239,0.6354955064581207
0.017188429832458496,0.9638529886914378,0.9301292407108239,0.6354955064581207
0.017100661993026733,0.9638529886914378,0.9311389337641357,0.6354955064581207
0.017043113708496094,0.9640549273021002,0.9311389337641357,0.6354955064581207
0.01703721284866333,0.9640549273021002,0.931340872374798,0.6354955064581207
0.01700669527053833,0.9642568659127625,0.931340872374798,0.6354955064581207
0.016926467418670654,0.9642568659127625,0.9317447495961227,0.6354955064581207
0.016917169094085693,0.9644588045234249,0.9317447495961227,0.6354955064581207
0.016786187887191772,0.9644588045234249,0.9321486268174475,0.6354955064581207
0.016729652881622314,0.9648626817447497,0.9321486268174475,0.6354955064581207
0.01651623845100403,0.9648626817447497,0.932956381260097,0.6354955064581207
0.016482383012771606,0.965064620355412,0.932956381260097,0.6354955064581207
0.016479134559631348,0.965064620355412,0.9331583198707593,0.6354955064581207
0.01644068956375122,0.9652665589660743,0.9331583198707593,0.6354955064581207
0.016416043043136597,0.9652665589660743,0.9333602584814217,0.6354955064581207
0.016401439905166626,0.965670436187399,0.9333602584814217,0.6354955064581207
0.016387581825256348,0.965670436187399,0.933562197092084,0.6354955064581207
0.016331195831298828,0.9660743134087237,0.933562197092084,0.6354955064581207
0.016323059797286987,0.9660743134087237,0.9337641357027464,0.6354955064581207
0.016238689422607422,0.9668820678513732,0.9337641357027464,0.6354955064581207
0.01599740982055664,0.9668820678513732,0.9353796445880452,0.6354955064581207
0.01596885919570923,0.9670840064620355,0.9353796445880452,0.6354955064581207
0.01589462161064148,0.9670840064620355,0.9359854604200323,0.6354955064581207
0.015842527151107788,0.9674878836833603,0.9359854604200323,0.6354955064581207
0.015794962644577026,0.9674878836833603,0.9361873990306947,0.6354955064581207
0.01572781801223755,0.967891760904685,0.9361873990306947,0.6354955064581207
0.015519052743911743,0.967891760904685,0.9373990306946688,0.6354955064581207
0.015461325645446777,0.9680936995153473,0.9373990306946688,0.6354955064581207
0.015427500009536743,0.9680936995153473,0.9376009693053312,0.6354955064581207
0.015420407056808472,0.9682956381260097,0.9376009693053312,0.6354955064581207
0.015377461910247803,0.9682956381260097,0.9380048465266559,0.6354955064581207
0.015371948480606079,0.968497576736672,0.9380048465266559,0.6354955064581207
0.015353024005889893,0.968497576736672,0.9382067851373183,0.6354955064581207
0.015341401100158691,0.9686995153473344,0.9382067851373183,0.6354955064581207
0.015340417623519897,0.9686995153473344,0.9384087237479806,0.6354955064581207
0.01533934473991394,0.9689014539579968,0.9384087237479806,0.6354955064581207
0.01530715823173523,0.9689014539579968,0.938610662358643,0.6354955064581207
0.01530534029006958,0.9691033925686591,0.938610662358643,0.6354955064581207
0.015279144048690796,0.9691033925686591,0.9388126009693053,0.6354955064581207
0.015203505754470825,0.9693053311793215,0.9388126009693053,0.6354955064581207
0.015142202377319336,0.9693053311793215,0.93921647819063,0.6354955064581207
0.015096187591552734,0.9697092084006462,0.93921647819063,0.6354955064581207
0.015030771493911743,0.9697092084006462,0.9396203554119548,0.6354955064581207
0.015001952648162842,0.970113085621971,0.9396203554119548,0.6354955064581207
0.015000492334365845,0.970113085621971,0.9398222940226171,0.6354955064581207
0.014797180891036987,0.9709208400646203,0.9398222940226171,0.6354955064581207
0.0147896409034729,0.9709208400646203,0.9400242326332795,0.6354955064581207
0.014736145734786987,0.9711227786752827,0.9400242326332795,0.6354955064581207
0.014671951532363892,0.9711227786752827,0.9402261712439418,0.6354955064581207
0.014665156602859497,0.971324717285945,0.9402261712439418,0.6354955064581207
0.014571011066436768,0.971324717285945,0.9410339256865913,0.6354955064581207
0.014497309923171997,0.9719305331179321,0.9410339256865913,0.6354955064581207
0.014417529106140137,0.9719305331179321,0.9412358642972536,0.6354955064581207
0.014412879943847656,0.9721324717285945,0.9412358642972536,0.6354955064581207
0.014202386140823364,0.9721324717285945,0.942043618739903,0.6354955064581207
0.014187932014465332,0.9725363489499192,0.942043618739903,0.6354955064581207
0.014020085334777832,0.9725363489499192,0.9430533117932148,0.6354955064581207
0.014010071754455566,0.9727382875605816,0.9430533117932148,0.6354955064581207
0.013978630304336548,0.9727382875605816,0.9432552504038773,0.6354955064581207
0.01393425464630127,0.972940226171244,0.9432552504038773,0.6354955064581207
0.013925433158874512,0.972940226171244,0.9434571890145396,0.6354955064581207
0.013795912265777588,0.9731421647819063,0.9434571890145396,0.6354955064581207
0.01379019021987915,0.9731421647819063,0.943659127625202,0.6354955064581207
0.013769656419754028,0.9733441033925686,0.943659127625202,0.6354955064581207
0.013381630182266235,0.9733441033925686,0.9450726978998385,0.6354955064581207
0.01329493522644043,0.9739499192245558,0.9450726978998385,0.6354955064581207
0.013227641582489014,0.9739499192245558,0.9456785137318255,0.6354955064581207
0.013105213642120361,0.9745557350565428,0.9456785137318255,0.6354955064581207
0.013092488050460815,0.9745557350565428,0.9460823909531503,0.6354955064581207
0.013033956289291382,0.9747576736672051,0.9460823909531503,0.6354955064581207
0.012801200151443481,0.9747576736672051,0.9466882067851373,0.6354955064581207
0.012798339128494263,0.9749596122778675,0.9466882067851373,0.6354955064581207
0.012737095355987549,0.9749596122778675,0.9468901453957996,0.6354955064581207
0.012728244066238403,0.9751615508885298,0.9468901453957996,0.6354955064581207
0.012655854225158691,0.9751615508885298,0.9472940226171244,0.6354955064581207
0.012638688087463379,0.9755654281098546,0.9472940226171244,0.6354955064581207
0.01256781816482544,0.9755654281098546,0.9478998384491115,0.6354955064581207
0.012523889541625977,0.975767366720517,0.9478998384491115,0.6354955064581207
0.012361645698547363,0.975767366720517,0.9487075928917609,0.6354955064581207
0.012352317571640015,0.9759693053311793,0.9487075928917609,0.6354955064581207
0.01234021782875061,0.9759693053311793,0.9489095315024233,0.6354955064581207
0.012333452701568604,0.9761712439418416,0.9489095315024233,0.6354955064581207
0.01221388578414917,0.9761712439418416,0.9499192245557351,0.6354955064581207
0.012206852436065674,0.976373182552504,0.9499192245557351,0.6354955064581207
0.012188345193862915,0.976373182552504,0.9501211631663974,0.6354955064581207
0.012011229991912842,0.9765751211631664,0.9501211631663974,0.6354955064581207
0.01197710633277893,0.9765751211631664,0.9503231017770598,0.6354955064581207
0.011826187372207642,0.9769789983844911,0.9503231017770598,0.6354955064581207
0.011711418628692627,0.9769789983844911,0.9509289176090469,0.6354955064581207
0.011689364910125732,0.9771809369951535,0.9509289176090469,0.6354955064581207
0.011631518602371216,0.9771809369951535,0.9513327948303716,0.6354955064581207
0.011596441268920898,0.9773828756058158,0.9513327948303716,0.6354955064581207
0.011446624994277954,0.9773828756058158,0.9517366720516963,0.6354955064581207
0.011412590742111206,0.9775848142164781,0.9517366720516963,0.6354955064581207
0.011208772659301758,0.9775848142164781,0.9529483037156704,0.6354955064581207
0.011086523532867432,0.9781906300484653,0.9529483037156704,0.6354955064581207
0.011009275913238525,0.9781906300484653,0.9533521809369951,0.6354955064581207
0.010966122150421143,0.97859450726979,0.9533521809369951,0.6354955064581207
0.010833770036697388,0.97859450726979,0.9539579967689822,0.6354955064581207
0.01082766056060791,0.9787964458804523,0.9539579967689822,0.6354955064581207
0.010761469602584839,0.9787964458804523,0.9541599353796446,0.6354955064581207
0.010612517595291138,0.9794022617124394,0.9541599353796446,0.6354955064581207
0.010285377502441406,0.9794022617124394,0.9553715670436187,0.6354955064581207
0.010139405727386475,0.9798061389337641,0.9553715670436187,0.6354955064581207
0.0099564790725708,0.9798061389337641,0.9563812600969306,0.6354955064581207
0.009949862957000732,0.9802100161550888,0.9563812600969306,0.6354955064581207
0.00982600450515747,0.9802100161550888,0.9573909531502424,0.6354955064581207
0.009800136089324951,0.9804119547657512,0.9573909531502424,0.6354955064581207
0.009149909019470215,0.9804119547657512,0.9604200323101777,0.6354955064581207
0.009132593870162964,0.9806138933764136,0.9604200323101777,0.6354955064581207
0.009121239185333252,0.9806138933764136,0.9606219709208401,0.6354955064581207
0.009101957082748413,0.9808158319870759,0.9606219709208401,0.6354955064581207
0.008976399898529053,0.9808158319870759,0.9610258481421647,0.6354955064581207
0.008926808834075928,0.9812197092084006,0.9610258481421647,0.6354955064581207
0.00892612338066101,0.9812197092084006,0.9612277867528272,0.6354955064581207
0.008899152278900146,0.981421647819063,0.9612277867528272,0.6354955064581207
0.008896827697753906,0.981421647819063,0.9614297253634895,0.6354955064581207
0.00886160135269165,0.9816235864297254,0.9614297253634895,0.6354955064581207
0.008837848901748657,0.9816235864297254,0.9618336025848142,0.6354955064581207
0.00881388783454895,0.9818255250403877,0.9618336025848142,0.6354955064581207
0.00881144404411316,0.9818255250403877,0.9620355411954766,0.6354955064581207
0.008790373802185059,0.9820274636510501,0.9620355411954766,0.6354955064581207
0.008782684803009033,0.9820274636510501,0.9624394184168013,0.6354955064581207
0.008767932653427124,0.9822294022617124,0.9624394184168013,0.6354955064581207
0.00870618224143982,0.9822294022617124,0.962843295638126,0.6354955064581207
0.008690595626831055,0.9824313408723748,0.962843295638126,0.6354955064581207
0.008512884378433228,0.9824313408723748,0.9638529886914378,0.6354955064581207
0.008191496133804321,0.9826332794830371,0.9638529886914378,0.6354955064581207
0.008055508136749268,0.9826332794830371,0.965064620355412,0.6354955064581207
0.007988899946212769,0.9828352180936996,0.965064620355412,0.6354955064581207
0.007910221815109253,0.9828352180936996,0.9658723747980614,0.6354955064581207
0.007850974798202515,0.9832390953150242,0.9658723747980614,0.6354955064581207
0.007822006940841675,0.9832390953150242,0.9662762520193862,0.6354955064581207
0.0077245235443115234,0.9834410339256866,0.9662762520193862,0.6354955064581207
0.007529467344284058,0.9834410339256866,0.9680936995153473,0.6354955064581207
0.007455199956893921,0.9842487883683361,0.9680936995153473,0.6354955064581207
0.007428467273712158,0.9842487883683361,0.9682956381260097,0.6354955064581207
0.007321715354919434,0.9846526655896607,0.9682956381260097,0.6354955064581207
0.007302582263946533,0.9846526655896607,0.968497576736672,0.6354955064581207
0.007285118103027344,0.9848546042003231,0.968497576736672,0.6354955064581207
0.007227897644042969,0.9848546042003231,0.9691033925686591,0.6354955064581207
0.007182776927947998,0.9852584814216478,0.9691033925686591,0.6354955064581207
0.007139533758163452,0.9852584814216478,0.9695072697899838,0.6354955064581207
0.007133394479751587,0.9854604200323102,0.9695072697899838,0.6354955064581207
0.006681889295578003,0.9854604200323102,0.9719305331179321,0.6354955064581207
0.006541341543197632,0.9860662358642972,0.9719305331179321,0.6354955064581207
0.006506174802780151,0.9860662358642972,0.9725363489499192,0.6354955064581207
0.006501942873001099,0.9862681744749596,0.9725363489499192,0.6354955064581207
0.006470054388046265,0.9862681744749596,0.9727382875605816,0.6354955064581207
0.006363093852996826,0.9864701130856219,0.9727382875605816,0.6354955064581207
0.006322324275970459,0.9864701130856219,0.9733441033925686,0.6354955064581207
0.0062247514724731445,0.9866720516962844,0.9733441033925686,0.6354955064581207
0.006079494953155518,0.9866720516962844,0.9743537964458805,0.6354955064581207
0.0060180723667144775,0.9870759289176091,0.9743537964458805,0.6354955064581207
0.005969226360321045,0.9870759289176091,0.9751615508885298,0.6354955064581207
0.00596734881401062,0.9872778675282714,0.9751615508885298,0.6354955064581207
0.005949229001998901,0.9872778675282714,0.9753634894991923,0.6354955064581207
0.005910545587539673,0.9876817447495961,0.9753634894991923,0.6354955064581207
0.0057814717292785645,0.9876817447495961,0.9759693053311793,0.6354955064581207
0.005773752927780151,0.9878836833602584,0.9759693053311793,0.6354955064581207
0.0056938230991363525,0.9880856219709209,0.9761712439418416,0.6354955064581207
0.0055983662605285645,0.9880856219709209,0.9765751211631664,0.6354955064581207
0.005569934844970703,0.9882875605815832,0.9765751211631664,0.6354955064581207
0.0054125189781188965,0.9882875605815832,0.9773828756058158,0.6354955064581207
0.005401909351348877,0.9886914378029079,0.9773828756058158,0.6354955064581207
0.005379229784011841,0.9886914378029079,0.9775848142164781,0.6354955064581207
0.005351364612579346,0.9888933764135702,0.9775848142164781,0.6354955064581207
0.005346775054931641,0.9888933764135702,0.9777867528271406,0.6354955064581207
0.0053369998931884766,0.9890953150242326,0.9777867528271406,0.6354955064581207
0.0053136348724365234,0.9890953150242326,0.9779886914378029,0.6354955064581207
0.005283355712890625,0.989297253634895,0.9779886914378029,0.6354955064581207
0.005256533622741699,0.989297253634895,0.9781906300484653,0.6354955064581207
0.00524747371673584,0.9894991922455574,0.9781906300484653,0.6354955064581207
0.00514337420463562,0.9894991922455574,0.97859450726979,0.6354955064581207
0.005109041929244995,0.9899030694668821,0.97859450726979,0.6354955064581207
0.005063682794570923,0.9899030694668821,0.9787964458804523,0.6354955064581207
0.005052119493484497,0.9901050080775444,0.9787964458804523,0.6354955064581207
0.005050599575042725,0.9901050080775444,0.9789983844911146,0.6354955064581207
0.005039811134338379,0.9903069466882067,0.9789983844911146,0.6354955064581207
0.004906743764877319,0.9903069466882067,0.9794022617124394,0.6354955064581207
0.004713624715805054,0.9905088852988692,0.9794022617124394,0.6354955064581207
0.004687190055847168,0.9905088852988692,0.9796042003231018,0.6354955064581207
0.0046818554401397705,0.9907108239095315,0.9796042003231018,0.6354955064581207
0.004678785800933838,0.9907108239095315,0.9798061389337641,0.6354955064581207
0.004675835371017456,0.9909127625201939,0.9798061389337641,0.6354955064581207
0.004425644874572754,0.9909127625201939,0.9810177705977383,0.6354955064581207
0.004419773817062378,0.9911147011308562,0.9810177705977383,0.6354955064581207
0.00440371036529541,0.9911147011308562,0.9812197092084006,0.6354955064581207
0.004368513822555542,0.9915185783521809,0.9812197092084006,0.6354955064581207
0.004339098930358887,0.9915185783521809,0.9816235864297254,0.6354955064581207
0.004329890012741089,0.9917205169628432,0.9816235864297254,0.6354955064581207
0.004269957542419434,0.9917205169628432,0.9818255250403877,0.6354955064581207
0.00426405668258667,0.9919224555735057,0.9818255250403877,0.6354955064581207
0.004234492778778076,0.9919224555735057,0.9820274636510501,0.6354955064581207
0.004203200340270996,0.992124394184168,0.9820274636510501,0.6354955064581207
0.004091978073120117,0.992124394184168,0.9834410339256866,0.6354955064581207
0.004082798957824707,0.9923263327948304,0.9834410339256866,0.6354955064581207
0.00396806001663208,0.9923263327948304,0.9842487883683361,0.6354955064581207
0.0039640069007873535,0.9925282714054927,0.9842487883683361,0.6354955064581207
0.003843069076538086,0.9925282714054927,0.9854604200323102,0.6354955064581207
0.0038397610187530518,0.9927302100161551,0.9854604200323102,0.6354955064581207
0.003833770751953125,0.9927302100161551,0.9856623586429726,0.6354955064581207
0.0037778615951538086,0.9929321486268174,0.9856623586429726,0.6354955064581207
0.00353124737739563,0.9929321486268174,0.9864701130856219,0.6354955064581207
0.0034201741218566895,0.9933360258481422,0.9864701130856219,0.6354955064581207
0.0033922791481018066,0.9933360258481422,0.9866720516962844,0.6354955064581207
0.003351539373397827,0.9935379644588045,0.9866720516962844,0.6354955064581207
0.003208249807357788,0.9935379644588045,0.9868739903069467,0.6354955064581207
0.0031125545501708984,0.9937399030694669,0.9868739903069467,0.6354955064581207
0.003085196018218994,0.9937399030694669,0.9872778675282714,0.6354955064581207
0.0030434131622314453,0.9939418416801292,0.9872778675282714,0.6354955064581207
0.0029968619346618652,0.9939418416801292,0.9876817447495961,0.6354955064581207
0.0029460489749908447,0.9941437802907916,0.9876817447495961,0.6354955064581207
0.00287589430809021,0.9941437802907916,0.9880856219709209,0.6354955064581207
0.0027976036071777344,0.9945476575121163,0.9880856219709209,0.6354955064581207
0.0027714967727661133,0.9945476575121163,0.9884894991922456,0.6354955064581207
0.0027483701705932617,0.9947495961227787,0.9884894991922456,0.6354955064581207
0.0023079216480255127,0.9947495961227787,0.9901050080775444,0.6354955064581207
0.0022795796394348145,0.994951534733441,0.9901050080775444,0.6354955064581207
0.001898050308227539,0.994951534733441,0.9913166397415186,0.6354955064581207
0.0017724335193634033,0.9955573505654282,0.9913166397415186,0.6354955064581207
0.0015348494052886963,0.9955573505654282,0.9929321486268174,0.6354955064581207
0.0014799237251281738,0.9957592891760905,0.9929321486268174,0.6354955064581207
0.0013277530670166016,0.9957592891760905,0.9933360258481422,0.6354955064581207
0.0012943148612976074,0.9959612277867528,0.9933360258481422,0.6354955064581207
0.0011244714260101318,0.9959612277867528,0.9939418416801292,0.6354955064581207
0.00111427903175354,0.9961631663974152,0.9939418416801292,0.6354955064581207
0.0011141300201416016,0.9961631663974152,0.9941437802907916,0.6354955064581207
0.0010941922664642334,0.9967689822294022,0.9941437802907916,0.6354955064581207
0.0010724067687988281,0.9967689822294022,0.994345718901454,0.6354955064581207
0.0010511279106140137,0.9969709208400647,0.994345718901454,0.6354955064581207
0.0009959936141967773,0.9969709208400647,0.994951534733441,0.6354955064581207
0.0009523332118988037,0.9973747980613893,0.994951534733441,0.6354955064581207
0.0009233355522155762,0.9973747980613893,0.9953554119547657,0.6354955064581207
0.0009166598320007324,0.9975767366720517,0.9953554119547657,0.6354955064581207
0.0007497072219848633,0.9975767366720517,0.9963651050080775,0.6354955064581207
0.0007180273532867432,0.997778675282714,0.9963651050080775,0.6354955064581207
0.0006333291530609131,0.997778675282714,0.997172859450727,0.6354955064581207
0.0006298422813415527,0.9981825525040388,0.997172859450727,0.6354955064581207
0.0005536377429962158,0.9981825525040388,0.9979806138933764,0.6354955064581207
0.0005446374416351318,0.9983844911147012,0.9979806138933764,0.6354955064581207
0.0005414187908172607,0.9983844911147012,0.9981825525040388,0.6354955064581207
0.0005251467227935791,0.9987883683360258,0.9981825525040388,0.6354955064581207
0.0005100667476654053,0.9987883683360258,0.9983844911147012,0.6354955064581207
0.00037473440170288086,0.9989903069466882,0.9983844911147012,0.6354955064581207
0.00030663609504699707,0.9989903069466882,0.9987883683360258,0.6354955064581207
0.00029030442237854004,0.9991922455573505,0.9987883683360258,0.6354955064581207
0.00026088953018188477,0.9991922455573505,0.9989903069466882,0.6354955064581207
0.0002512633800506592,0.9995961227786753,0.9989903069466882,0.6354955064581207
0.0002383887767791748,0.9995961227786753,0.999394184168013,0.6354955064581207
0.00011929869651794434,1.0,0.999394184168013,0.6354955064581207
6.586313247680664e-06,1.0,1.0,0.6354955064581207


==> figures/data/vanishing/nonlinear_eps1_roc_data.csv <==
threshold,TPR,FPR,AUROC
inf,0.0,0.0,0.7413798678949581
2.0738954544067383,0.00020193861066235866,0.0,0.7413798678949581
1.5996606349945068,0.0006058158319870759,0.0,0.7413798678949581
1.5337672233581543,0.0006058158319870759,0.0006058158319870759,0.7413798678949581
1.4571568965911865,0.0014135702746365104,0.0006058158319870759,0.7413798678949581
1.4519720077514648,0.0014135702746365104,0.0008077544426494346,0.7413798678949581
1.429844856262207,0.0016155088852988692,0.0008077544426494346,0.7413798678949581
1.384883165359497,0.0016155088852988692,0.0014135702746365104,0.7413798678949581
1.366098403930664,0.0022213247172859453,0.0014135702746365104,0.7413798678949581
1.2896819114685059,0.0022213247172859453,0.0022213247172859453,0.7413798678949581
1.2653369903564453,0.0024232633279483036,0.0022213247172859453,0.7413798678949581
1.1892857551574707,0.0024232633279483036,0.002827140549273021,0.7413798678949581
1.1562044620513916,0.0026252019386106625,0.002827140549273021,0.7413798678949581
1.153331995010376,0.0026252019386106625,0.0030290791599353797,0.7413798678949581
1.0929620265960693,0.0032310177705977385,0.0030290791599353797,0.7413798678949581
1.0901174545288086,0.0032310177705977385,0.0032310177705977385,0.7413798678949581
1.0889232158660889,0.003432956381260097,0.0032310177705977385,0.7413798678949581
1.0643372535705566,0.003432956381260097,0.004038772213247173,0.7413798678949581
1.0153698921203613,0.0044426494345718905,0.004038772213247173,0.7413798678949581
0.9918834567070007,0.0044426494345718905,0.0046445880452342485,0.7413798678949581
0.9862555861473083,0.0046445880452342485,0.0046445880452342485,0.7413798678949581
0.9734790921211243,0.0046445880452342485,0.004846526655896607,0.7413798678949581
0.972366988658905,0.004846526655896607,0.004846526655896607,0.7413798678949581
0.9643459916114807,0.004846526655896607,0.005250403877221325,0.7413798678949581
0.9609854817390442,0.005250403877221325,0.005250403877221325,0.7413798678949581
0.9562047123908997,0.005250403877221325,0.0058562197092084005,0.7413798678949581
0.9543407559394836,0.005452342487883684,0.0058562197092084005,0.7413798678949581
0.9351878762245178,0.005452342487883684,0.006260096930533118,0.7413798678949581
0.9320045113563538,0.0058562197092084005,0.006260096930533118,0.7413798678949581
0.9149159789085388,0.0058562197092084005,0.006865912762520194,0.7413798678949581
0.9042813181877136,0.006462035541195477,0.006865912762520194,0.7413798678949581
0.9036048054695129,0.006462035541195477,0.0070678513731825526,0.7413798678949581
0.8962824940681458,0.006865912762520194,0.0070678513731825526,0.7413798678949581
0.892210066318512,0.006865912762520194,0.007673667205169628,0.7413798678949581
0.8837948441505432,0.00747172859450727,0.007673667205169628,0.7413798678949581
0.883053719997406,0.00747172859450727,0.007875605815831988,0.7413798678949581
0.8724822402000427,0.007875605815831988,0.007875605815831988,0.7413798678949581
0.8514755368232727,0.007875605815831988,0.008481421647819063,0.7413798678949581
0.8415766358375549,0.008077544426494346,0.008481421647819063,0.7413798678949581
0.8405910134315491,0.008077544426494346,0.008683360258481421,0.7413798678949581
0.8295204043388367,0.008481421647819063,0.008683360258481421,0.7413798678949581
0.8142004609107971,0.008481421647819063,0.009087237479806139,0.7413798678949581
0.8024284243583679,0.009289176090468497,0.009087237479806139,0.7413798678949581
0.7991785407066345,0.009289176090468497,0.009289176090468497,0.7413798678949581
0.7958618998527527,0.009491114701130857,0.009289176090468497,0.7413798678949581
0.786848247051239,0.009491114701130857,0.010096930533117932,0.7413798678949581
0.7854639887809753,0.009894991922455574,0.010096930533117932,0.7413798678949581
0.782724916934967,0.009894991922455574,0.01029886914378029,0.7413798678949581
0.7810248732566833,0.010096930533117932,0.01029886914378029,0.7413798678949581
0.7797284722328186,0.010096930533117932,0.010702746365105008,0.7413798678949581
0.7776841521263123,0.01050080775444265,0.010702746365105008,0.7413798678949581
0.7697332501411438,0.01050080775444265,0.011308562197092083,0.7413798678949581
0.7644566893577576,0.010702746365105008,0.011308562197092083,0.7413798678949581
0.7571094632148743,0.010702746365105008,0.01191437802907916,0.7413798678949581
0.7568904757499695,0.010904684975767368,0.01191437802907916,0.7413798678949581
0.7508212924003601,0.010904684975767368,0.012722132471728594,0.7413798678949581
0.7476165890693665,0.011106623586429725,0.012722132471728594,0.7413798678949581
0.736433207988739,0.011106623586429725,0.013731825525040387,0.7413798678949581
0.7350558638572693,0.011308562197092083,0.013731825525040387,0.7413798678949581
0.7157198786735535,0.011308562197092083,0.015145395799676898,0.7413798678949581
0.712666928768158,0.011510500807754443,0.015145395799676898,0.7413798678949581
0.7049570679664612,0.011510500807754443,0.01635702746365105,0.7413798678949581
0.7048248648643494,0.011712439418416801,0.01635702746365105,0.7413798678949581
0.690697968006134,0.011712439418416801,0.017568659127625202,0.7413798678949581
0.6899458765983582,0.01191437802907916,0.017568659127625202,0.7413798678949581
0.6845369935035706,0.01191437802907916,0.01797253634894992,0.7413798678949581
0.6838966012001038,0.012116316639741519,0.01797253634894992,0.7413798678949581
0.6697728037834167,0.012116316639741519,0.020193861066235864,0.7413798678949581
0.6640564799308777,0.012924071082390954,0.020193861066235864,0.7413798678949581
0.6550500988960266,0.012924071082390954,0.021809369951534735,0.7413798678949581
0.650570809841156,0.01332794830371567,0.021809369951534735,0.7413798678949581
0.6495549082756042,0.01332794830371567,0.02221324717285945,0.7413798678949581
0.6490909457206726,0.01352988691437803,0.02221324717285945,0.7413798678949581
0.6297943592071533,0.01352988691437803,0.026252019386106624,0.7413798678949581
0.6281885504722595,0.013731825525040387,0.026252019386106624,0.7413798678949581
0.616915762424469,0.013731825525040387,0.02806946688206785,0.7413798678949581
0.6162553429603577,0.013933764135702747,0.02806946688206785,0.7413798678949581
0.6161693334579468,0.013933764135702747,0.02827140549273021,0.7413798678949581
0.6138055324554443,0.014337641357027463,0.02827140549273021,0.7413798678949581
0.6081467866897583,0.014337641357027463,0.029079159935379646,0.7413798678949581
0.6077892184257507,0.014539579967689823,0.029079159935379646,0.7413798678949581
0.6032266616821289,0.014539579967689823,0.030290791599353797,0.7413798678949581
0.6030725836753845,0.01474151857835218,0.030290791599353797,0.7413798678949581
0.6029418110847473,0.01474151857835218,0.030492730210016156,0.7413798678949581
0.6024842262268066,0.01494345718901454,0.030492730210016156,0.7413798678949581
0.5914539694786072,0.01494345718901454,0.03231017770597738,0.7413798678949581
0.5892434120178223,0.015145395799676898,0.03231017770597738,0.7413798678949581
0.5878530144691467,0.015145395799676898,0.03291599353796446,0.7413798678949581
0.5877744555473328,0.015347334410339256,0.03291599353796446,0.7413798678949581
0.5865312814712524,0.015347334410339256,0.033117932148626815,0.7413798678949581
0.5863765478134155,0.015549273021001616,0.033117932148626815,0.7413798678949581
0.5818354487419128,0.015549273021001616,0.033521809369951534,0.7413798678949581
0.5812991261482239,0.015751211631663976,0.033521809369951534,0.7413798678949581
0.5775851011276245,0.015751211631663976,0.034935379644588045,0.7413798678949581
0.5761616826057434,0.015953150242326332,0.034935379644588045,0.7413798678949581
0.575065016746521,0.015953150242326332,0.035137318255250405,0.7413798678949581
0.5743290781974792,0.01615508885298869,0.035137318255250405,0.7413798678949581
0.5733132362365723,0.01615508885298869,0.035339256865912765,0.7413798678949581
0.5729514956474304,0.01635702746365105,0.035339256865912765,0.7413798678949581
0.5713934302330017,0.01635702746365105,0.03594507269789984,0.7413798678949581
0.5711212158203125,0.016558966074313407,0.03594507269789984,0.7413798678949581
0.5698705315589905,0.016558966074313407,0.036348949919224556,0.7413798678949581
0.5696443319320679,0.016760904684975767,0.036348949919224556,0.7413798678949581
0.5648393630981445,0.016760904684975767,0.036954765751211635,0.7413798678949581
0.562923789024353,0.016962843295638127,0.036954765751211635,0.7413798678949581
0.5599509477615356,0.016962843295638127,0.03735864297253635,0.7413798678949581
0.558793306350708,0.017164781906300483,0.03735864297253635,0.7413798678949581
0.554701566696167,0.017164781906300483,0.0385702746365105,0.7413798678949581
0.5531700253486633,0.01797253634894992,0.0385702746365105,0.7413798678949581
0.5479010343551636,0.01797253634894992,0.03978190630048465,0.7413798678949581
0.5475056767463684,0.018376413570274638,0.03978190630048465,0.7413798678949581
0.5455361008644104,0.018376413570274638,0.04038772213247173,0.7413798678949581
0.5451995134353638,0.018578352180936994,0.04038772213247173,0.7413798678949581
0.5451576709747314,0.018578352180936994,0.04058966074313409,0.7413798678949581
0.5425837635993958,0.018982229402261713,0.04058966074313409,0.7413798678949581
0.5416279435157776,0.018982229402261713,0.04139741518578352,0.7413798678949581
0.539794921875,0.01938610662358643,0.04139741518578352,0.7413798678949581
0.5361430048942566,0.01938610662358643,0.04281098546042003,0.7413798678949581
0.5360853672027588,0.01958804523424879,0.04281098546042003,0.7413798678949581
0.5360038876533508,0.01958804523424879,0.04301292407108239,0.7413798678949581
0.5358374714851379,0.01978998384491115,0.04301292407108239,0.7413798678949581
0.5277090072631836,0.01978998384491115,0.046849757673667204,0.7413798678949581
0.5266477465629578,0.020193861066235864,0.046849757673667204,0.7413798678949581
0.522469699382782,0.020193861066235864,0.047859450726978996,0.7413798678949581
0.5223721861839294,0.020395799676898224,0.047859450726978996,0.7413798678949581
0.5103329420089722,0.020395799676898224,0.05109046849757674,0.7413798678949581
0.51011723279953,0.02059773828756058,0.05109046849757674,0.7413798678949581
0.49907010793685913,0.02059773828756058,0.05432148626817448,0.7413798678949581
0.4987909197807312,0.02079967689822294,0.05432148626817448,0.7413798678949581
0.4977481961250305,0.02079967689822294,0.05512924071082391,0.7413798678949581
0.49695754051208496,0.0210016155088853,0.05512924071082391,0.7413798678949581
0.492026686668396,0.0210016155088853,0.05694668820678514,0.7413798678949581
0.49075907468795776,0.021203554119547656,0.05694668820678514,0.7413798678949581
0.4888291358947754,0.021203554119547656,0.05735056542810985,0.7413798678949581
0.48817533254623413,0.021405492730210016,0.05735056542810985,0.7413798678949581
0.4877930283546448,0.021405492730210016,0.05755250403877221,0.7413798678949581
0.48765790462493896,0.021607431340872375,0.05755250403877221,0.7413798678949581
0.4841960668563843,0.021607431340872375,0.058562197092084003,0.7413798678949581
0.4840024709701538,0.021809369951534735,0.058562197092084003,0.7413798678949581
0.4795059561729431,0.021809369951534735,0.059975767366720514,0.7413798678949581
0.4778556823730469,0.02201130856219709,0.059975767366720514,0.7413798678949581
0.4745677709579468,0.02201130856219709,0.061591276252019385,0.7413798678949581
0.4740457534790039,0.02221324717285945,0.061591276252019385,0.7413798678949581
0.4727928638458252,0.02221324717285945,0.061995153473344104,0.7413798678949581
0.47212785482406616,0.02241518578352181,0.061995153473344104,0.7413798678949581
0.46056419610977173,0.02241518578352181,0.06502423263327949,0.7413798678949581
0.4605277180671692,0.022617124394184167,0.06502423263327949,0.7413798678949581
0.4564698338508606,0.022617124394184167,0.06603392568659128,0.7413798678949581
0.45646798610687256,0.022819063004846526,0.06603392568659128,0.7413798678949581
0.4552069306373596,0.022819063004846526,0.066437802907916,0.7413798678949581
0.4548828601837158,0.023021001615508886,0.066437802907916,0.7413798678949581
0.4548143744468689,0.023021001615508886,0.06663974151857835,0.7413798678949581
0.4534100294113159,0.023222940226171242,0.06663974151857835,0.7413798678949581
0.4475278854370117,0.023222940226171242,0.06987075928917609,0.7413798678949581
0.4468275308609009,0.023424878836833602,0.06987075928917609,0.7413798678949581
0.4396873116493225,0.023424878836833602,0.07330371567043618,0.7413798678949581
0.43903112411499023,0.02382875605815832,0.07330371567043618,0.7413798678949581
0.43659061193466187,0.02382875605815832,0.07491922455573506,0.7413798678949581
0.4365662932395935,0.024030694668820678,0.07491922455573506,0.7413798678949581
0.43347442150115967,0.024030694668820678,0.07693861066235864,0.7413798678949581
0.4328678250312805,0.024232633279483037,0.07693861066235864,0.7413798678949581
0.4297642111778259,0.024232633279483037,0.07835218093699516,0.7413798678949581
0.42937302589416504,0.024434571890145397,0.07835218093699516,0.7413798678949581
0.4259909987449646,0.024434571890145397,0.08016962843295639,0.7413798678949581
0.4259338974952698,0.024636510500807753,0.08016962843295639,0.7413798678949581
0.4228736162185669,0.024636510500807753,0.08117932148626818,0.7413798678949581
0.4225800633430481,0.024838449111470113,0.08117932148626818,0.7413798678949581
0.41520434617996216,0.024838449111470113,0.08481421647819062,0.7413798678949581
0.41502153873443604,0.025040387722132473,0.08481421647819062,0.7413798678949581
0.4112844467163086,0.025040387722132473,0.08683360258481422,0.7413798678949581
0.41110730171203613,0.02524232633279483,0.08683360258481422,0.7413798678949581
0.4099222421646118,0.02524232633279483,0.08764135702746365,0.7413798678949581
0.40920770168304443,0.02544426494345719,0.08764135702746365,0.7413798678949581
0.40887194871902466,0.02544426494345719,0.08824717285945073,0.7413798678949581
0.40874671936035156,0.025646203554119548,0.08824717285945073,0.7413798678949581
0.4077795147895813,0.025646203554119548,0.0888529886914378,0.7413798678949581
0.40747350454330444,0.025848142164781908,0.0888529886914378,0.7413798678949581
0.396992027759552,0.025848142164781908,0.09450726978998385,0.7413798678949581
0.3952997326850891,0.026050080775444264,0.09450726978998385,0.7413798678949581
0.3895884156227112,0.026050080775444264,0.09794022617124394,0.7413798678949581
0.38927751779556274,0.026252019386106624,0.09794022617124394,0.7413798678949581
0.38605064153671265,0.026252019386106624,0.0995557350565428,0.7413798678949581
0.3856275677680969,0.026453957996768983,0.0995557350565428,0.7413798678949581
0.3848310708999634,0.026453957996768983,0.10036348949919224,0.7413798678949581
0.38372522592544556,0.02665589660743134,0.10036348949919224,0.7413798678949581
0.3827568292617798,0.02665589660743134,0.10117124394184168,0.7413798678949581
0.3826255202293396,0.0268578352180937,0.10117124394184168,0.7413798678949581
0.3798547387123108,0.0268578352180937,0.10197899838449112,0.7413798678949581
0.37980180978775024,0.02705977382875606,0.10197899838449112,0.7413798678949581
0.3777051568031311,0.02705977382875606,0.10379644588045234,0.7413798678949581
0.3769490122795105,0.027261712439418415,0.10379644588045234,0.7413798678949581
0.37694090604782104,0.027261712439418415,0.1039983844911147,0.7413798678949581
0.3769104480743408,0.027665589660743135,0.1039983844911147,0.7413798678949581
0.37320786714553833,0.027665589660743135,0.10621970920840064,0.7413798678949581
0.37276381254196167,0.027867528271405494,0.10621970920840064,0.7413798678949581
0.37274807691574097,0.027867528271405494,0.106421647819063,0.7413798678949581
0.3723166584968567,0.02806946688206785,0.106421647819063,0.7413798678949581
0.3681141138076782,0.02806946688206785,0.10844103392568659,0.7413798678949581
0.36766982078552246,0.02827140549273021,0.10844103392568659,0.7413798678949581
0.3672254681587219,0.02827140549273021,0.10884491114701131,0.7413798678949581
0.36631619930267334,0.02847334410339257,0.10884491114701131,0.7413798678949581
0.36604881286621094,0.02847334410339257,0.10924878836833603,0.7413798678949581
0.3658822774887085,0.028675282714054926,0.10924878836833603,0.7413798678949581
0.36241286993026733,0.028675282714054926,0.11207592891760905,0.7413798678949581
0.3623952865600586,0.028877221324717286,0.11207592891760905,0.7413798678949581
0.3585902452468872,0.028877221324717286,0.1147011308562197,0.7413798678949581
0.3584696054458618,0.029079159935379646,0.1147011308562197,0.7413798678949581
0.35684865713119507,0.029079159935379646,0.11591276252019386,0.7413798678949581
0.3556898832321167,0.029281098546042002,0.11591276252019386,0.7413798678949581
0.3556840419769287,0.029281098546042002,0.11611470113085622,0.7413798678949581
0.3553898334503174,0.02948303715670436,0.11611470113085622,0.7413798678949581
0.3541523814201355,0.02948303715670436,0.1167205169628433,0.7413798678949581
0.35375693440437317,0.04321486268174475,0.1167205169628433,0.7413798678949581
0.3537568747997284,0.04361873990306947,0.1167205169628433,0.7413798678949581
0.3537551462650299,0.04422455573505654,0.1167205169628433,0.7413798678949581
0.3537549674510956,0.04462843295638126,0.1167205169628433,0.7413798678949581
0.353752464056015,0.04563812600969305,0.1167205169628433,0.7413798678949581
0.35375145077705383,0.04604200323101777,0.1167205169628433,0.7413798678949581
0.3537377715110779,0.05088852988691438,0.1167205169628433,0.7413798678949581
0.3537377417087555,0.051292407108239096,0.1167205169628433,0.7413798678949581
0.3537309467792511,0.05331179321486268,0.1167205169628433,0.7413798678949581
0.35373038053512573,0.0537156704361874,0.1167205169628433,0.7413798678949581
0.3536951243877411,0.06421647819063005,0.1167205169628433,0.7413798678949581
0.3536940813064575,0.06462035541195477,0.1167205169628433,0.7413798678949581
0.35367199778556824,0.07330371567043618,0.1167205169628433,0.7413798678949581
0.35367172956466675,0.0737075928917609,0.1167205169628433,0.7413798678949581
0.3536524176597595,0.08138126009693053,0.1167205169628433,0.7413798678949581
0.35365238785743713,0.08178513731825525,0.1167205169628433,0.7413798678949581
0.3536173701286316,0.09087237479806139,0.1167205169628433,0.7413798678949581
0.35361719131469727,0.0912762520193861,0.1167205169628433,0.7413798678949581
0.3536115884780884,0.09369951534733441,0.1167205169628433,0.7413798678949581
0.3536113500595093,0.09369951534733441,0.11692245557350565,0.7413798678949581
0.35360127687454224,0.09592084006462036,0.11692245557350565,0.7413798678949581
0.35360100865364075,0.09632471728594508,0.11692245557350565,0.7413798678949581
0.3535335958003998,0.11631663974151858,0.11692245557350565,0.7413798678949581
0.35353219509124756,0.1167205169628433,0.11692245557350565,0.7413798678949581
0.3535156548023224,0.12096122778675283,0.11692245557350565,0.7413798678949581
0.35351553559303284,0.12136510500807754,0.11692245557350565,0.7413798678949581
0.3534964621067047,0.12439418416801293,0.11692245557350565,0.7413798678949581
0.35349640250205994,0.12479806138933765,0.11692245557350565,0.7413798678949581
0.35349372029304504,0.12621163166397414,0.11692245557350565,0.7413798678949581
0.3534923493862152,0.12661550888529888,0.11692245557350565,0.7413798678949581
0.3534560799598694,0.13509693053311794,0.11692245557350565,0.7413798678949581
0.35345229506492615,0.13550080775444265,0.11692245557350565,0.7413798678949581
0.3534405827522278,0.1381260096930533,0.11692245557350565,0.7413798678949581
0.3534387946128845,0.13852988691437804,0.11692245557350565,0.7413798678949581
0.35341498255729675,0.14418416801292408,0.11692245557350565,0.7413798678949581
0.35341334342956543,0.14458804523424879,0.11692245557350565,0.7413798678949581
0.3533477485179901,0.15710823909531502,0.11692245557350565,0.7413798678949581
0.353346586227417,0.15710823909531502,0.11712439418416801,0.7413798678949581
0.35330966114997864,0.16417609046849757,0.11712439418416801,0.7413798678949581
0.3533080816268921,0.16417609046849757,0.11732633279483037,0.7413798678949581
0.3532812297344208,0.16882067851373184,0.11732633279483037,0.7413798678949581
0.35328108072280884,0.16882067851373184,0.11752827140549273,0.7413798678949581
0.35325461626052856,0.17164781906300486,0.11752827140549273,0.7413798678949581
0.3532535433769226,0.17164781906300486,0.11773021001615509,0.7413798678949581
0.3531968891620636,0.1777059773828756,0.11773021001615509,0.7413798678949581
0.35319405794143677,0.1777059773828756,0.11793214862681745,0.7413798678949581
0.35305070877075195,0.19184168012924072,0.11793214862681745,0.7413798678949581
0.3530498743057251,0.19184168012924072,0.11813408723747981,0.7413798678949581
0.35298293828964233,0.1991114701130856,0.11813408723747981,0.7413798678949581
0.3529818058013916,0.1991114701130856,0.11833602584814217,0.7413798678949581
0.352784663438797,0.2118336025848142,0.11833602584814217,0.7413798678949581
0.35278403759002686,0.2118336025848142,0.11853796445880452,0.7413798678949581
0.35255125164985657,0.22596930533117932,0.11853796445880452,0.7413798678949581
0.3525457978248596,0.22596930533117932,0.11873990306946688,0.7413798678949581
0.35166364908218384,0.25787560581583197,0.11873990306946688,0.7413798678949581
0.3516625761985779,0.25787560581583197,0.11894184168012924,0.7413798678949581
0.3512396514415741,0.2689822294022617,0.11894184168012924,0.7413798678949581
0.35123151540756226,0.2689822294022617,0.1191437802907916,0.7413798678949581
0.3509674668312073,0.27605008077544424,0.1191437802907916,0.7413798678949581
0.35095787048339844,0.27605008077544424,0.11934571890145396,0.7413798678949581
0.3508712947368622,0.2776655896607431,0.11934571890145396,0.7413798678949581
0.3508319854736328,0.2776655896607431,0.11954765751211632,0.7413798678949581
0.35063663125038147,0.2813004846526656,0.11954765751211632,0.7413798678949581
0.3506343960762024,0.2813004846526656,0.11974959612277868,0.7413798678949581
0.3496761918067932,0.29301292407108237,0.11974959612277868,0.7413798678949581
0.3496707081794739,0.29301292407108237,0.11995153473344103,0.7413798678949581
0.3496066927909851,0.2940226171243942,0.11995153473344103,0.7413798678949581
0.3495938181877136,0.2940226171243942,0.1201534733441034,0.7413798678949581
0.34943100810050964,0.2962439418416801,0.1201534733441034,0.7413798678949581
0.3494119644165039,0.2962439418416801,0.12035541195476575,0.7413798678949581
0.34895598888397217,0.3002827140549273,0.12035541195476575,0.7413798678949581
0.34894150495529175,0.3002827140549273,0.12055735056542811,0.7413798678949581
0.3487195670604706,0.30250403877221327,0.12055735056542811,0.7413798678949581
0.3486762046813965,0.30250403877221327,0.12075928917609047,0.7413798678949581
0.3478040099143982,0.311389337641357,0.12075928917609047,0.7413798678949581
0.3478018045425415,0.311389337641357,0.12096122778675283,0.7413798678949581
0.34727743268013,0.3150242326332795,0.12096122778675283,0.7413798678949581
0.34718745946884155,0.3150242326332795,0.12116316639741519,0.7413798678949581
0.34699147939682007,0.3178513731825525,0.12116316639741519,0.7413798678949581
0.34696829319000244,0.3178513731825525,0.12136510500807754,0.7413798678949581
0.3469548523426056,0.3180533117932149,0.12136510500807754,0.7413798678949581
0.34695374965667725,0.3180533117932149,0.1215670436187399,0.7413798678949581
0.34684526920318604,0.3188610662358643,0.1215670436187399,0.7413798678949581
0.34683024883270264,0.3188610662358643,0.12176898222940226,0.7413798678949581
0.3463805913925171,0.3241114701130856,0.12176898222940226,0.7413798678949581
0.34633302688598633,0.3241114701130856,0.12197092084006463,0.7413798678949581
0.34603655338287354,0.32653473344103395,0.12197092084006463,0.7413798678949581
0.3460049033164978,0.32653473344103395,0.12217285945072698,0.7413798678949581
0.3459261357784271,0.32673667205169626,0.12217285945072698,0.7413798678949581
0.34592413902282715,0.32673667205169626,0.12237479806138933,0.7413798678949581
0.3458509147167206,0.327140549273021,0.12237479806138933,0.7413798678949581
0.34581875801086426,0.327140549273021,0.1225767366720517,0.7413798678949581
0.34510207176208496,0.33178513731825526,0.1225767366720517,0.7413798678949581
0.34509676694869995,0.33178513731825526,0.12277867528271405,0.7413798678949581
0.34507545828819275,0.33279483037156704,0.12277867528271405,0.7413798678949581
0.3450603485107422,0.33279483037156704,0.12298061389337642,0.7413798678949581
0.34503722190856934,0.3329967689822294,0.12298061389337642,0.7413798678949581
0.3450261354446411,0.3329967689822294,0.12318255250403877,0.7413798678949581
0.3450053930282593,0.33340064620355414,0.12318255250403877,0.7413798678949581
0.3449680805206299,0.33340064620355414,0.12338449111470114,0.7413798678949581
0.34491029381752014,0.3338045234248788,0.12338449111470114,0.7413798678949581
0.3448888659477234,0.3338045234248788,0.12358642972536349,0.7413798678949581
0.34450164437294006,0.33804523424878835,0.12358642972536349,0.7413798678949581
0.3444414734840393,0.33804523424878835,0.12378836833602584,0.7413798678949581
0.3442152738571167,0.34006462035541196,0.12378836833602584,0.7413798678949581
0.3441973924636841,0.34006462035541196,0.12399030694668821,0.7413798678949581
0.34417524933815,0.340670436187399,0.12399030694668821,0.7413798678949581
0.34416258335113525,0.340670436187399,0.12419224555735056,0.7413798678949581
0.34414586424827576,0.34107431340872374,0.12419224555735056,0.7413798678949581
0.3441028594970703,0.34107431340872374,0.12439418416801293,0.7413798678949581
0.3428821563720703,0.348546042003231,0.12439418416801293,0.7413798678949581
0.3426443338394165,0.348546042003231,0.125,0.7413798678949581
0.34258508682250977,0.3487479806138934,0.125,0.7413798678949581
0.34255707263946533,0.3487479806138934,0.12520193861066237,0.7413798678949581
0.3419747054576874,0.3511712439418417,0.12520193861066237,0.7413798678949581
0.34194719791412354,0.3511712439418417,0.1254038772213247,0.7413798678949581
0.3419075906276703,0.35137318255250405,0.1254038772213247,0.7413798678949581
0.3418883681297302,0.35137318255250405,0.12560581583198707,0.7413798678949581
0.3405129313468933,0.35884491114701134,0.12560581583198707,0.7413798678949581
0.34047430753707886,0.35884491114701134,0.1260096930533118,0.7413798678949581
0.3396618068218231,0.3644991922455573,0.1260096930533118,0.7413798678949581
0.339641809463501,0.3644991922455573,0.12621163166397414,0.7413798678949581
0.3396255075931549,0.3647011308562197,0.12621163166397414,0.7413798678949581
0.33961763978004456,0.3647011308562197,0.1264135702746365,0.7413798678949581
0.3394506871700287,0.36490306946688206,0.1264135702746365,0.7413798678949581
0.3393520414829254,0.36490306946688206,0.12661550888529888,0.7413798678949581
0.33934399485588074,0.3651050080775444,0.12661550888529888,0.7413798678949581
0.3392980098724365,0.3651050080775444,0.12681744749596122,0.7413798678949581
0.33884426951408386,0.3675282714054927,0.12681744749596122,0.7413798678949581
0.3388133645057678,0.3675282714054927,0.12701938610662358,0.7413798678949581
0.3384298086166382,0.36853796445880455,0.12701938610662358,0.7413798678949581
0.33841753005981445,0.36853796445880455,0.12722132471728595,0.7413798678949581
0.33827319741249084,0.36934571890145396,0.12722132471728595,0.7413798678949581
0.33823156356811523,0.36934571890145396,0.12742326332794832,0.7413798678949581
0.337727814912796,0.3715670436187399,0.12742326332794832,0.7413798678949581
0.33771753311157227,0.3715670436187399,0.12762520193861066,0.7413798678949581
0.3376823663711548,0.37176898222940225,0.12762520193861066,0.7413798678949581
0.33763569593429565,0.37176898222940225,0.12782714054927302,0.7413798678949581
0.33707669377326965,0.3729806138933764,0.12782714054927302,0.7413798678949581
0.33704137802124023,0.3729806138933764,0.1280290791599354,0.7413798678949581
0.3367685079574585,0.3743941841680129,0.1280290791599354,0.7413798678949581
0.3367167115211487,0.3743941841680129,0.12823101777059773,0.7413798678949581
0.3364671766757965,0.3756058158319871,0.12823101777059773,0.7413798678949581
0.3364083170890808,0.3756058158319871,0.1284329563812601,0.7413798678949581
0.33633899688720703,0.3758077544426494,0.1284329563812601,0.7413798678949581
0.3363070487976074,0.3758077544426494,0.12863489499192246,0.7413798678949581
0.3362763524055481,0.3760096930533118,0.12863489499192246,0.7413798678949581
0.33622264862060547,0.3760096930533118,0.12903877221324717,0.7413798678949581
0.33573344349861145,0.37964458804523427,0.12903877221324717,0.7413798678949581
0.33565741777420044,0.37964458804523427,0.12924071082390953,0.7413798678949581
0.33562082052230835,0.37984652665589663,0.12924071082390953,0.7413798678949581
0.3355978727340698,0.37984652665589663,0.1294426494345719,0.7413798678949581
0.3355134129524231,0.38065428109854604,0.1294426494345719,0.7413798678949581
0.3354836106300354,0.38065428109854604,0.12964458804523424,0.7413798678949581
0.3352910280227661,0.3810581583198708,0.12964458804523424,0.7413798678949581
0.33526575565338135,0.3810581583198708,0.1298465266558966,0.7413798678949581
0.33489295840263367,0.38307754442649433,0.1298465266558966,0.7413798678949581
0.33484387397766113,0.38307754442649433,0.13025040387722134,0.7413798678949581
0.3347541093826294,0.3832794830371567,0.13025040387722134,0.7413798678949581
0.33473116159439087,0.3832794830371567,0.13045234248788368,0.7413798678949581
0.33464089035987854,0.3838852988691438,0.13045234248788368,0.7413798678949581
0.334631085395813,0.3838852988691438,0.13065428109854604,0.7413798678949581
0.33454880118370056,0.3846930533117932,0.13065428109854604,0.7413798678949581
0.3343695402145386,0.3846930533117932,0.1308562197092084,0.7413798678949581
0.33388227224349976,0.385702746365105,0.1308562197092084,0.7413798678949581
0.33386629819869995,0.385702746365105,0.13105815831987075,0.7413798678949581
0.3332005739212036,0.38731825525040386,0.13105815831987075,0.7413798678949581
0.3331925868988037,0.38731825525040386,0.13126009693053312,0.7413798678949581
0.33305656909942627,0.38812600969305333,0.13126009693053312,0.7413798678949581
0.33303701877593994,0.38812600969305333,0.13146203554119548,0.7413798678949581
0.3327352702617645,0.38953957996768984,0.13146203554119548,0.7413798678949581
0.3327023386955261,0.38953957996768984,0.13166397415185785,0.7413798678949581
0.33254945278167725,0.3901453957996769,0.13166397415185785,0.7413798678949581
0.332492470741272,0.3901453957996769,0.1318659127625202,0.7413798678949581
0.33220064640045166,0.39095315024232635,0.1318659127625202,0.7413798678949581
0.3320593237876892,0.39095315024232635,0.13206785137318255,0.7413798678949581
0.3318380117416382,0.3915589660743134,0.13206785137318255,0.7413798678949581
0.3318279981613159,0.3915589660743134,0.13226978998384492,0.7413798678949581
0.33178919553756714,0.39176090468497576,0.13226978998384492,0.7413798678949581
0.3317885398864746,0.39176090468497576,0.13247172859450726,0.7413798678949581
0.3317475914955139,0.3921647819063005,0.13247172859450726,0.7413798678949581
0.3315587043762207,0.3921647819063005,0.13267366720516963,0.7413798678949581
0.3314521908760071,0.39277059773828754,0.13267366720516963,0.7413798678949581
0.33128678798675537,0.39277059773828754,0.13307754442649433,0.7413798678949581
0.3309859037399292,0.39418416801292405,0.13307754442649433,0.7413798678949581
0.33095526695251465,0.39418416801292405,0.1332794830371567,0.7413798678949581
0.3300209641456604,0.39721324717285944,0.1332794830371567,0.7413798678949581
0.32993102073669434,0.39721324717285944,0.13348142164781907,0.7413798678949581
0.3299204707145691,0.3974151857835218,0.13348142164781907,0.7413798678949581
0.32980620861053467,0.3974151857835218,0.13388529886914377,0.7413798678949581
0.32971569895744324,0.39781906300484654,0.13388529886914377,0.7413798678949581
0.3297101855278015,0.39781906300484654,0.13408723747980614,0.7413798678949581
0.32940417528152466,0.39923263327948305,0.13408723747980614,0.7413798678949581
0.32933515310287476,0.39923263327948305,0.1342891760904685,0.7413798678949581
0.32922711968421936,0.39963651050080773,0.1342891760904685,0.7413798678949581
0.32916486263275146,0.39963651050080773,0.13449111470113084,0.7413798678949581
0.32913750410079956,0.40004038772213246,0.13449111470113084,0.7413798678949581
0.32911425828933716,0.40004038772213246,0.13489499192245558,0.7413798678949581
0.32905417680740356,0.40064620355411956,0.13489499192245558,0.7413798678949581
0.328863263130188,0.40064620355411956,0.13509693053311794,0.7413798678949581
0.32809221744537354,0.4026655896607431,0.13509693053311794,0.7413798678949581
0.3279399871826172,0.4026655896607431,0.13529886914378028,0.7413798678949581
0.32720598578453064,0.40508885298869146,0.13529886914378028,0.7413798678949581
0.32715868949890137,0.40508885298869146,0.13550080775444265,0.7413798678949581
0.32704126834869385,0.40650242326332797,0.13550080775444265,0.7413798678949581
0.3270394206047058,0.40650242326332797,0.13570274636510501,0.7413798678949581
0.3264707326889038,0.4087237479806139,0.13570274636510501,0.7413798678949581
0.326305627822876,0.4087237479806139,0.13590468497576735,0.7413798678949581
0.3261837363243103,0.4091276252019386,0.13590468497576735,0.7413798678949581
0.3261731266975403,0.4091276252019386,0.13610662358642972,0.7413798678949581
0.3257584571838379,0.4101373182552504,0.13610662358642972,0.7413798678949581
0.32569587230682373,0.4101373182552504,0.1363085621970921,0.7413798678949581
0.3256854712963104,0.41033925686591277,0.1363085621970921,0.7413798678949581
0.3256481885910034,0.41033925686591277,0.13651050080775445,0.7413798678949581
0.32536405324935913,0.41134894991922455,0.13651050080775445,0.7413798678949581
0.32533860206604004,0.41134894991922455,0.1367124394184168,0.7413798678949581
0.32517218589782715,0.4123586429725363,0.1367124394184168,0.7413798678949581
0.3251228928565979,0.4123586429725363,0.13711631663974153,0.7413798678949581
0.3250589072704315,0.4125605815831987,0.13711631663974153,0.7413798678949581
0.3250126242637634,0.4125605815831987,0.13731825525040386,0.7413798678949581
0.3246872127056122,0.4139741518578352,0.13731825525040386,0.7413798678949581
0.3246840238571167,0.4139741518578352,0.13752019386106623,0.7413798678949581
0.3246109187602997,0.4145799676898223,0.13752019386106623,0.7413798678949581
0.32446372509002686,0.4145799676898223,0.1377221324717286,0.7413798678949581
0.3243696391582489,0.41498384491114704,0.1377221324717286,0.7413798678949581
0.32427978515625,0.41498384491114704,0.1381260096930533,0.7413798678949581
0.3241652548313141,0.4153877221324717,0.1381260096930533,0.7413798678949581
0.3240030109882355,0.4153877221324717,0.13852988691437804,0.7413798678949581
0.3239592909812927,0.4155896607431341,0.13852988691437804,0.7413798678949581
0.32392406463623047,0.4155896607431341,0.13873182552504038,0.7413798678949581
0.32370516657829285,0.4159935379644588,0.13873182552504038,0.7413798678949581
0.32355767488479614,0.4159935379644588,0.1391357027463651,0.7413798678949581
0.3234912157058716,0.41639741518578355,0.1391357027463651,0.7413798678949581
0.323445200920105,0.41639741518578355,0.13933764135702748,0.7413798678949581
0.3233885169029236,0.4168012924071082,0.13933764135702748,0.7413798678949581
0.32332664728164673,0.4168012924071082,0.13953957996768981,0.7413798678949581
0.32283899188041687,0.4194264943457189,0.13953957996768981,0.7413798678949581
0.3227582573890686,0.4194264943457189,0.13974151857835218,0.7413798678949581
0.3226551115512848,0.41962843295638125,0.13974151857835218,0.7413798678949581
0.32262301445007324,0.41962843295638125,0.1401453957996769,0.7413798678949581
0.3224291503429413,0.4204361873990307,0.1401453957996769,0.7413798678949581
0.32233136892318726,0.4204361873990307,0.14034733441033925,0.7413798678949581
0.32215914130210876,0.4214458804523425,0.14034733441033925,0.7413798678949581
0.32207465171813965,0.4214458804523425,0.14075121163166399,0.7413798678949581
0.32185739278793335,0.4222536348949919,0.14075121163166399,0.7413798678949581
0.32175129652023315,0.4222536348949919,0.14135702746365106,0.7413798678949581
0.32129189372062683,0.42306138933764137,0.14135702746365106,0.7413798678949581
0.3212895393371582,0.42306138933764137,0.1415589660743134,0.7413798678949581
0.32118555903434753,0.42407108239095315,0.1415589660743134,0.7413798678949581
0.3211619257926941,0.42407108239095315,0.14176090468497576,0.7413798678949581
0.3210920989513397,0.4244749596122779,0.14176090468497576,0.7413798678949581
0.32108837366104126,0.4244749596122779,0.14196284329563813,0.7413798678949581
0.32070404291152954,0.42487883683360256,0.14196284329563813,0.7413798678949581
0.32053226232528687,0.42487883683360256,0.1421647819063005,0.7413798678949581
0.32010069489479065,0.42609046849757676,0.1421647819063005,0.7413798678949581
0.3199632167816162,0.42609046849757676,0.14236672051696284,0.7413798678949581
0.3193229138851166,0.4277059773828756,0.14236672051696284,0.7413798678949581
0.31930261850357056,0.4277059773828756,0.1425686591276252,0.7413798678949581
0.31870025396347046,0.42932148626817446,0.1425686591276252,0.7413798678949581
0.31868976354599,0.42932148626817446,0.14277059773828757,0.7413798678949581
0.3175714612007141,0.4321486268174475,0.14277059773828757,0.7413798678949581
0.31756478548049927,0.4321486268174475,0.1429725363489499,0.7413798678949581
0.3174368739128113,0.43235056542810985,0.1429725363489499,0.7413798678949581
0.3173654079437256,0.43235056542810985,0.14317447495961227,0.7413798678949581
0.31724271178245544,0.4325525040387722,0.14317447495961227,0.7413798678949581
0.31711089611053467,0.4325525040387722,0.14337641357027464,0.7413798678949581
0.3170299530029297,0.4327544426494346,0.14337641357027464,0.7413798678949581
0.3169732093811035,0.4327544426494346,0.143578352180937,0.7413798678949581
0.31670817732810974,0.43376413570274636,0.143578352180937,0.7413798678949581
0.3165852427482605,0.43376413570274636,0.1439822294022617,0.7413798678949581
0.31658363342285156,0.4339660743134087,0.1439822294022617,0.7413798678949581
0.3165799379348755,0.4339660743134087,0.14418416801292408,0.7413798678949581
0.31626856327056885,0.43436995153473346,0.14418416801292408,0.7413798678949581
0.3162273168563843,0.43436995153473346,0.14438610662358642,0.7413798678949581
0.3159278929233551,0.43517770597738287,0.14438610662358642,0.7413798678949581
0.3159135580062866,0.43517770597738287,0.14458804523424879,0.7413798678949581
0.3153970539569855,0.436389337641357,0.14458804523424879,0.7413798678949581
0.3153528571128845,0.436389337641357,0.14478998384491115,0.7413798678949581
0.31520119309425354,0.4369951534733441,0.14478998384491115,0.7413798678949581
0.31503307819366455,0.4369951534733441,0.14499192245557352,0.7413798678949581
0.3149532973766327,0.4371970920840065,0.14499192245557352,0.7413798678949581
0.31485414505004883,0.4371970920840065,0.14519386106623586,0.7413798678949581
0.3144461512565613,0.4384087237479806,0.14519386106623586,0.7413798678949581
0.31443697214126587,0.4384087237479806,0.14539579967689822,0.7413798678949581
0.31370556354522705,0.4400242326332795,0.14539579967689822,0.7413798678949581
0.3136923909187317,0.4400242326332795,0.1455977382875606,0.7413798678949581
0.31368717551231384,0.44022617124394187,0.1455977382875606,0.7413798678949581
0.3136841654777527,0.44022617124394187,0.14579967689822293,0.7413798678949581
0.3131738603115082,0.4408319870759289,0.14579967689822293,0.7413798678949581
0.3131600022315979,0.4408319870759289,0.1460016155088853,0.7413798678949581
0.31309810280799866,0.4410339256865913,0.1460016155088853,0.7413798678949581
0.3130723834037781,0.4410339256865913,0.14620355411954766,0.7413798678949581
0.3127630352973938,0.4416397415185784,0.14620355411954766,0.7413798678949581
0.31266987323760986,0.4416397415185784,0.14640549273021003,0.7413798678949581
0.31265655159950256,0.4418416801292407,0.14640549273021003,0.7413798678949581
0.31250399351119995,0.4418416801292407,0.14660743134087237,0.7413798678949581
0.31216102838516235,0.4428513731825525,0.14660743134087237,0.7413798678949581
0.31213200092315674,0.4428513731825525,0.14680936995153474,0.7413798678949581
0.31186458468437195,0.44365912762520193,0.14680936995153474,0.7413798678949581
0.3118426203727722,0.44365912762520193,0.1470113085621971,0.7413798678949581
0.3117561936378479,0.4438610662358643,0.1470113085621971,0.7413798678949581
0.31162065267562866,0.4438610662358643,0.1474151857835218,0.7413798678949581
0.31158211827278137,0.44406300484652667,0.1474151857835218,0.7413798678949581
0.311501681804657,0.44406300484652667,0.14781906300484654,0.7413798678949581
0.31129127740859985,0.4446688206785137,0.14781906300484654,0.7413798678949581
0.31128227710723877,0.4446688206785137,0.14802100161550888,0.7413798678949581
0.31103959679603577,0.4458804523424879,0.14802100161550888,0.7413798678949581
0.31097137928009033,0.4458804523424879,0.14822294022617125,0.7413798678949581
0.3106127977371216,0.4468901453957997,0.14822294022617125,0.7413798678949581
0.3105470538139343,0.4468901453957997,0.1484248788368336,0.7413798678949581
0.3102944791316986,0.4476978998384491,0.1484248788368336,0.7413798678949581
0.3102223873138428,0.4476978998384491,0.14862681744749595,0.7413798678949581
0.30970683693885803,0.449313408723748,0.14862681744749595,0.7413798678949581
0.309619665145874,0.449313408723748,0.14882875605815832,0.7413798678949581
0.3096076250076294,0.44951534733441034,0.14882875605815832,0.7413798678949581
0.30956023931503296,0.44951534733441034,0.14903069466882068,0.7413798678949581
0.3092460036277771,0.45092891760904685,0.14903069466882068,0.7413798678949581
0.30913740396499634,0.45092891760904685,0.14923263327948302,0.7413798678949581
0.30882784724235535,0.45193861066235863,0.14923263327948302,0.7413798678949581
0.30877256393432617,0.45193861066235863,0.1494345718901454,0.7413798678949581
0.30837762355804443,0.4535541195476575,0.1494345718901454,0.7413798678949581
0.30832916498184204,0.4535541195476575,0.14963651050080776,0.7413798678949581
0.3079785704612732,0.45476575121163165,0.14963651050080776,0.7413798678949581
0.30796849727630615,0.45476575121163165,0.14983844911147012,0.7413798678949581
0.3074866235256195,0.4551696284329564,0.14983844911147012,0.7413798678949581
0.30746763944625854,0.4551696284329564,0.15004038772213246,0.7413798678949581
0.3070501685142517,0.45698707592891763,0.15004038772213246,0.7413798678949581
0.30694007873535156,0.45698707592891763,0.15024232633279483,0.7413798678949581
0.3068905770778656,0.4573909531502423,0.15024232633279483,0.7413798678949581
0.30678385496139526,0.4573909531502423,0.15064620355411953,0.7413798678949581
0.30663684010505676,0.45840064620355414,0.15064620355411953,0.7413798678949581
0.3065453767776489,0.45840064620355414,0.1508481421647819,0.7413798678949581
0.3064216375350952,0.4590064620355412,0.1508481421647819,0.7413798678949581
0.306305468082428,0.4590064620355412,0.15105008077544427,0.7413798678949581
0.30603256821632385,0.46021809369951533,0.15105008077544427,0.7413798678949581
0.30601608753204346,0.46021809369951533,0.15125201938610663,0.7413798678949581
0.306014746427536,0.4604200323101777,0.15125201938610663,0.7413798678949581
0.30599480867385864,0.4604200323101777,0.15145395799676897,0.7413798678949581
0.305858314037323,0.4610258481421648,0.15145395799676897,0.7413798678949581
0.3057078719139099,0.4610258481421648,0.15165589660743134,0.7413798678949581
0.3054978549480438,0.4614297253634895,0.15165589660743134,0.7413798678949581
0.3054896593093872,0.4614297253634895,0.1518578352180937,0.7413798678949581
0.30527448654174805,0.4618336025848142,0.1518578352180937,0.7413798678949581
0.30515772104263306,0.4618336025848142,0.1522617124394184,0.7413798678949581
0.30480489134788513,0.46304523424878835,0.1522617124394184,0.7413798678949581
0.30477434396743774,0.46304523424878835,0.15246365105008078,0.7413798678949581
0.30435752868652344,0.46445880452342486,0.15246365105008078,0.7413798678949581
0.3042639493942261,0.46445880452342486,0.15286752827140548,0.7413798678949581
0.30413809418678284,0.46506462035541196,0.15286752827140548,0.7413798678949581
0.303855299949646,0.46506462035541196,0.15347334410339256,0.7413798678949581
0.30257338285446167,0.4691033925686591,0.15347334410339256,0.7413798678949581
0.30251002311706543,0.4691033925686591,0.15367528271405492,0.7413798678949581
0.30246129631996155,0.46950726978998386,0.15367528271405492,0.7413798678949581
0.3023741841316223,0.46950726978998386,0.1538772213247173,0.7413798678949581
0.30184727907180786,0.47051696284329564,0.1538772213247173,0.7413798678949581
0.3017680048942566,0.47051696284329564,0.15407915993537966,0.7413798678949581
0.3016645014286041,0.47132471728594505,0.15407915993537966,0.7413798678949581
0.3015757203102112,0.47132471728594505,0.154281098546042,0.7413798678949581
0.3015112280845642,0.4715266558966074,0.154281098546042,0.7413798678949581
0.30144202709198,0.4715266558966074,0.15448303715670436,0.7413798678949581
0.30133283138275146,0.4717285945072698,0.15448303715670436,0.7413798678949581
0.30122870206832886,0.4717285945072698,0.15468497576736673,0.7413798678949581
0.3011593818664551,0.47193053311793215,0.15468497576736673,0.7413798678949581
0.30113840103149414,0.47193053311793215,0.15488691437802907,0.7413798678949581
0.30092182755470276,0.47253634894991925,0.15488691437802907,0.7413798678949581
0.30081385374069214,0.47253634894991925,0.15508885298869143,0.7413798678949581
0.300655722618103,0.4731421647819063,0.15508885298869143,0.7413798678949581
0.3005828261375427,0.4731421647819063,0.1552907915993538,0.7413798678949581
0.30054140090942383,0.473546042003231,0.1552907915993538,0.7413798678949581
0.30049294233322144,0.473546042003231,0.15549273021001617,0.7413798678949581
0.30017420649528503,0.47475767366720517,0.15549273021001617,0.7413798678949581
0.3001105785369873,0.47475767366720517,0.1556946688206785,0.7413798678949581
0.2999960482120514,0.47495961227786754,0.1556946688206785,0.7413798678949581
0.2999841868877411,0.47495961227786754,0.15589660743134087,0.7413798678949581
0.2994506061077118,0.4767770597738288,0.15589660743134087,0.7413798678949581
0.2992427349090576,0.4767770597738288,0.15630048465266558,0.7413798678949581
0.2988342344760895,0.4781906300484653,0.15630048465266558,0.7413798678949581
0.29882222414016724,0.4781906300484653,0.15650242326332794,0.7413798678949581
0.2987409830093384,0.47879644588045234,0.15650242326332794,0.7413798678949581
0.2985790967941284,0.47879644588045234,0.1567043618739903,0.7413798678949581
0.29850006103515625,0.4796042003231018,0.1567043618739903,0.7413798678949581
0.29847681522369385,0.4796042003231018,0.15690630048465268,0.7413798678949581
0.29817745089530945,0.4804119547657512,0.15690630048465268,0.7413798678949581
0.2981354594230652,0.4804119547657512,0.15710823909531502,0.7413798678949581
0.29785555601119995,0.48081583198707595,0.15710823909531502,0.7413798678949581
0.2978471517562866,0.48081583198707595,0.15731017770597738,0.7413798678949581
0.29769325256347656,0.481421647819063,0.15731017770597738,0.7413798678949581
0.2976861596107483,0.481421647819063,0.15751211631663975,0.7413798678949581
0.2974598705768585,0.48263327948303714,0.15751211631663975,0.7413798678949581
0.29734331369400024,0.48263327948303714,0.1577140549273021,0.7413798678949581
0.29698479175567627,0.48323909531502424,0.1577140549273021,0.7413798678949581
0.2969353497028351,0.48323909531502424,0.15791599353796446,0.7413798678949581
0.2963271737098694,0.48465266558966075,0.15791599353796446,0.7413798678949581
0.2962053418159485,0.48465266558966075,0.15811793214862682,0.7413798678949581
0.2961427867412567,0.4850565428109855,0.15811793214862682,0.7413798678949581
0.2960203289985657,0.4850565428109855,0.1587237479806139,0.7413798678949581
0.29574787616729736,0.486470113085622,0.1587237479806139,0.7413798678949581
0.2956905961036682,0.486470113085622,0.15892568659127626,0.7413798678949581
0.29557138681411743,0.48707592891760904,0.15892568659127626,0.7413798678949581
0.2954804301261902,0.48707592891760904,0.1591276252019386,0.7413798678949581
0.29528680443763733,0.4878836833602585,0.1591276252019386,0.7413798678949581
0.2952568531036377,0.4878836833602585,0.15932956381260097,0.7413798678949581
0.2951411008834839,0.4880856219709208,0.15932956381260097,0.7413798678949581
0.29500722885131836,0.4880856219709208,0.15993537964458804,0.7413798678949581
0.2949322760105133,0.48848949919224555,0.15993537964458804,0.7413798678949581
0.29488903284072876,0.48848949919224555,0.1601373182552504,0.7413798678949581
0.29485389590263367,0.4886914378029079,0.1601373182552504,0.7413798678949581
0.29483991861343384,0.4886914378029079,0.16033925686591277,0.7413798678949581
0.2947331666946411,0.4888933764135703,0.16033925686591277,0.7413798678949581
0.2946218252182007,0.4888933764135703,0.1605411954765751,0.7413798678949581
0.29440951347351074,0.48990306946688206,0.1605411954765751,0.7413798678949581
0.2943701148033142,0.48990306946688206,0.16074313408723748,0.7413798678949581
0.29421067237854004,0.4907108239095315,0.16074313408723748,0.7413798678949581
0.2941744327545166,0.4907108239095315,0.16094507269789984,0.7413798678949581
0.29416489601135254,0.49091276252019383,0.16094507269789984,0.7413798678949581
0.29411351680755615,0.49091276252019383,0.1611470113085622,0.7413798678949581
0.29390621185302734,0.4911147011308562,0.1611470113085622,0.7413798678949581
0.29354482889175415,0.4911147011308562,0.16155088852988692,0.7413798678949581
0.29349616169929504,0.4917205169628433,0.16155088852988692,0.7413798678949581
0.2934664189815521,0.4917205169628433,0.16175282714054928,0.7413798678949581
0.29281899333000183,0.4933360258481422,0.16175282714054928,0.7413798678949581
0.29276883602142334,0.4933360258481422,0.162156704361874,0.7413798678949581
0.2927040159702301,0.49373990306946686,0.162156704361874,0.7413798678949581
0.29259127378463745,0.49373990306946686,0.16256058158319872,0.7413798678949581
0.29178744554519653,0.49676898222940225,0.16256058158319872,0.7413798678949581
0.29175615310668945,0.49676898222940225,0.16276252019386106,0.7413798678949581
0.29164791107177734,0.497172859450727,0.16276252019386106,0.7413798678949581
0.2914661169052124,0.497172859450727,0.1631663974151858,0.7413798678949581
0.29121652245521545,0.4979806138933764,0.1631663974151858,0.7413798678949581
0.29114437103271484,0.4979806138933764,0.16336833602584813,0.7413798678949581
0.2907717525959015,0.4993941841680129,0.16336833602584813,0.7413798678949581
0.29055261611938477,0.4993941841680129,0.1635702746365105,0.7413798678949581
0.2897523045539856,0.5012116316639742,0.1635702746365105,0.7413798678949581
0.2897428274154663,0.5012116316639742,0.16377221324717287,0.7413798678949581
0.28950080275535583,0.5016155088852988,0.16377221324717287,0.7413798678949581
0.2893509864807129,0.5016155088852988,0.16437802907915994,0.7413798678949581
0.2893354296684265,0.5018174474959612,0.16437802907915994,0.7413798678949581
0.28929901123046875,0.5018174474959612,0.1645799676898223,0.7413798678949581
0.2892075777053833,0.5026252019386107,0.1645799676898223,0.7413798678949581
0.28915703296661377,0.5026252019386107,0.16478190630048464,0.7413798678949581
0.28871026635169983,0.5048465266558966,0.16478190630048464,0.7413798678949581
0.28871017694473267,0.5048465266558966,0.164983844911147,0.7413798678949581
0.2885448634624481,0.5052504038772213,0.164983844911147,0.7413798678949581
0.28849881887435913,0.5052504038772213,0.16518578352180938,0.7413798678949581
0.28830474615097046,0.5060581583198708,0.16518578352180938,0.7413798678949581
0.28816938400268555,0.5060581583198708,0.16558966074313408,0.7413798678949581
0.2881295084953308,0.5062600969305331,0.16558966074313408,0.7413798678949581
0.2881225347518921,0.5062600969305331,0.16579159935379645,0.7413798678949581
0.2873044013977051,0.5084814216478191,0.16579159935379645,0.7413798678949581
0.28728294372558594,0.5084814216478191,0.16599353796445881,0.7413798678949581
0.28723055124282837,0.5092891760904685,0.16599353796445881,0.7413798678949581
0.2872067093849182,0.5092891760904685,0.16619547657512115,0.7413798678949581
0.28710490465164185,0.5096930533117933,0.16619547657512115,0.7413798678949581
0.28706425428390503,0.5096930533117933,0.16639741518578352,0.7413798678949581
0.2869983911514282,0.5098949919224556,0.16639741518578352,0.7413798678949581
0.28688907623291016,0.5098949919224556,0.16680129240710823,0.7413798678949581
0.28672292828559875,0.5102988691437803,0.16680129240710823,0.7413798678949581
0.2864689230918884,0.5102988691437803,0.16720516962843296,0.7413798678949581
0.28635695576667786,0.5115105008077544,0.16720516962843296,0.7413798678949581
0.2863091230392456,0.5115105008077544,0.16760904684975766,0.7413798678949581
0.2862325608730316,0.5119143780290791,0.16760904684975766,0.7413798678949581
0.286088764667511,0.5119143780290791,0.1680129240710824,0.7413798678949581
0.28586339950561523,0.5125201938610663,0.1680129240710824,0.7413798678949581
0.2858104109764099,0.5125201938610663,0.16821486268174474,0.7413798678949581
0.28529036045074463,0.5139337641357028,0.16821486268174474,0.7413798678949581
0.2852797508239746,0.5139337641357028,0.1684168012924071,0.7413798678949581
0.2852294445037842,0.5141357027463651,0.1684168012924071,0.7413798678949581
0.2851235866546631,0.5141357027463651,0.16882067851373184,0.7413798678949581
0.2850263714790344,0.5143376413570274,0.16882067851373184,0.7413798678949581
0.28485143184661865,0.5143376413570274,0.16922455573505654,0.7413798678949581
0.284848690032959,0.5145395799676898,0.16922455573505654,0.7413798678949581
0.2846771478652954,0.5145395799676898,0.1694264943457189,0.7413798678949581
0.2845616936683655,0.5151453957996769,0.1694264943457189,0.7413798678949581
0.28449952602386475,0.5151453957996769,0.16962843295638125,0.7413798678949581
0.28422650694847107,0.5161550888529887,0.16962843295638125,0.7413798678949581
0.2841132879257202,0.5161550888529887,0.16983037156704361,0.7413798678949581
0.28396105766296387,0.5165589660743134,0.16983037156704361,0.7413798678949581
0.28393781185150146,0.5165589660743134,0.17003231017770598,0.7413798678949581
0.28366729617118835,0.5173667205169629,0.17003231017770598,0.7413798678949581
0.283645361661911,0.5173667205169629,0.17023424878836835,0.7413798678949581
0.2836076021194458,0.5175686591276252,0.17023424878836835,0.7413798678949581
0.28359168767929077,0.5175686591276252,0.1704361873990307,0.7413798678949581
0.28352242708206177,0.5179725363489499,0.1704361873990307,0.7413798678949581
0.28339409828186035,0.5179725363489499,0.17063812600969305,0.7413798678949581
0.2829441428184509,0.5191841680129241,0.17063812600969305,0.7413798678949581
0.2828484773635864,0.5191841680129241,0.17084006462035542,0.7413798678949581
0.2826002836227417,0.5197899838449112,0.17084006462035542,0.7413798678949581
0.2824038863182068,0.5197899838449112,0.17124394184168013,0.7413798678949581
0.28200405836105347,0.5205977382875606,0.17124394184168013,0.7413798678949581
0.2817729115486145,0.5205977382875606,0.1714458804523425,0.7413798678949581
0.2816508710384369,0.5216074313408724,0.1714458804523425,0.7413798678949581
0.2815856337547302,0.5216074313408724,0.1718497576736672,0.7413798678949581
0.28154581785202026,0.5222132471728594,0.1718497576736672,0.7413798678949581
0.2815372347831726,0.5222132471728594,0.17205169628432956,0.7413798678949581
0.28109288215637207,0.523626817447496,0.17205169628432956,0.7413798678949581
0.2810744643211365,0.523626817447496,0.17225363489499193,0.7413798678949581
0.2809309661388397,0.5238287560581584,0.17225363489499193,0.7413798678949581
0.28090131282806396,0.5238287560581584,0.17245557350565427,0.7413798678949581
0.2807086110115051,0.5246365105008077,0.17245557350565427,0.7413798678949581
0.28068971633911133,0.5246365105008077,0.17265751211631664,0.7413798678949581
0.28060638904571533,0.5254442649434572,0.17265751211631664,0.7413798678949581
0.280573308467865,0.5254442649434572,0.172859450726979,0.7413798678949581
0.2801777422428131,0.5260500807754442,0.172859450726979,0.7413798678949581
0.28015440702438354,0.5260500807754442,0.17306138933764137,0.7413798678949581
0.27995991706848145,0.5266558966074314,0.17306138933764137,0.7413798678949581
0.2799142599105835,0.5266558966074314,0.1732633279483037,0.7413798678949581
0.27984294295310974,0.527059773828756,0.1732633279483037,0.7413798678949581
0.279813289642334,0.527059773828756,0.17346526655896607,0.7413798678949581
0.2795833945274353,0.5278675282714055,0.17346526655896607,0.7413798678949581
0.2795560359954834,0.5278675282714055,0.17366720516962844,0.7413798678949581
0.2795402407646179,0.5280694668820679,0.17366720516962844,0.7413798678949581
0.2794492840766907,0.5280694668820679,0.17386914378029078,0.7413798678949581
0.2790016531944275,0.5300888529886915,0.17386914378029078,0.7413798678949581
0.278972864151001,0.5300888529886915,0.17407108239095315,0.7413798678949581
0.2789705991744995,0.5302907915993538,0.17407108239095315,0.7413798678949581
0.27890098094940186,0.5302907915993538,0.1742730210016155,0.7413798678949581
0.27857542037963867,0.5306946688206785,0.1742730210016155,0.7413798678949581
0.27844250202178955,0.5306946688206785,0.17467689822294022,0.7413798678949581
0.2783079743385315,0.5313004846526656,0.17467689822294022,0.7413798678949581
0.2783072590827942,0.5313004846526656,0.17487883683360259,0.7413798678949581
0.2782505750656128,0.5317043618739903,0.17487883683360259,0.7413798678949581
0.2781727910041809,0.5317043618739903,0.17508077544426495,0.7413798678949581
0.2781045436859131,0.5319063004846527,0.17508077544426495,0.7413798678949581
0.27809005975723267,0.5319063004846527,0.1752827140549273,0.7413798678949581
0.27802324295043945,0.5325121163166397,0.1752827140549273,0.7413798678949581
0.2779841423034668,0.5325121163166397,0.17548465266558966,0.7413798678949581
0.2777699828147888,0.5333198707592892,0.17548465266558966,0.7413798678949581
0.2777056097984314,0.5333198707592892,0.17568659127625202,0.7413798678949581
0.27770546078681946,0.5335218093699515,0.17568659127625202,0.7413798678949581
0.27768558263778687,0.5335218093699515,0.1758885298869144,0.7413798678949581
0.2775966227054596,0.5341276252019386,0.1758885298869144,0.7413798678949581
0.27742093801498413,0.5341276252019386,0.17609046849757673,0.7413798678949581
0.27721360325813293,0.534935379644588,0.17609046849757673,0.7413798678949581
0.2768186926841736,0.534935379644588,0.1762924071082391,0.7413798678949581
0.2767808437347412,0.5353392568659128,0.1762924071082391,0.7413798678949581
0.2767508029937744,0.5353392568659128,0.17649434571890146,0.7413798678949581
0.2766612470149994,0.5357431340872375,0.17649434571890146,0.7413798678949581
0.27666062116622925,0.5357431340872375,0.1766962843295638,0.7413798678949581
0.27625572681427,0.5363489499192245,0.1766962843295638,0.7413798678949581
0.27622729539871216,0.5363489499192245,0.17689822294022617,0.7413798678949581
0.2762007713317871,0.5367528271405493,0.17689822294022617,0.7413798678949581
0.276117205619812,0.5367528271405493,0.17710016155088854,0.7413798678949581
0.27610260248184204,0.5369547657512116,0.17710016155088854,0.7413798678949581
0.2760220170021057,0.5369547657512116,0.1773021001615509,0.7413798678949581
0.2757870852947235,0.5373586429725363,0.1773021001615509,0.7413798678949581
0.275668203830719,0.5373586429725363,0.17750403877221324,0.7413798678949581
0.2755218744277954,0.5377625201938611,0.17750403877221324,0.7413798678949581
0.2755134701728821,0.5377625201938611,0.1777059773828756,0.7413798678949581
0.2752379775047302,0.5395799676898223,0.1777059773828756,0.7413798678949581
0.27520525455474854,0.5395799676898223,0.17790791599353797,0.7413798678949581
0.27507293224334717,0.5397819063004846,0.17790791599353797,0.7413798678949581
0.2750548720359802,0.5397819063004846,0.1781098546042003,0.7413798678949581
0.274836003780365,0.5409935379644588,0.1781098546042003,0.7413798678949581
0.2745867967605591,0.5409935379644588,0.1787156704361874,0.7413798678949581
0.27425315976142883,0.5420032310177706,0.1787156704361874,0.7413798678949581
0.2741309404373169,0.5420032310177706,0.17891760904684975,0.7413798678949581
0.2739124298095703,0.5428109854604201,0.17891760904684975,0.7413798678949581
0.2739100456237793,0.5432148626817448,0.17891760904684975,0.7413798678949581
0.27372556924819946,0.5440226171243941,0.17891760904684975,0.7413798678949581
0.27372199296951294,0.5440226171243941,0.17911954765751212,0.7413798678949581
0.27347585558891296,0.5446284329563813,0.17911954765751212,0.7413798678949581
0.27339911460876465,0.5446284329563813,0.17932148626817448,0.7413798678949581
0.27339300513267517,0.5448303715670436,0.17932148626817448,0.7413798678949581
0.2733761668205261,0.5448303715670436,0.17952342487883682,0.7413798678949581
0.273269921541214,0.5450323101777059,0.17952342487883682,0.7413798678949581
0.27326077222824097,0.5450323101777059,0.17992730210016156,0.7413798678949581
0.2729531526565552,0.5466478190630049,0.17992730210016156,0.7413798678949581
0.2729170322418213,0.5466478190630049,0.1801292407108239,0.7413798678949581
0.2727888822555542,0.5470516962843296,0.1801292407108239,0.7413798678949581
0.27277809381484985,0.5470516962843296,0.18033117932148626,0.7413798678949581
0.27271556854248047,0.5472536348949919,0.18033117932148626,0.7413798678949581
0.27270829677581787,0.5472536348949919,0.18053311793214863,0.7413798678949581
0.27268779277801514,0.5474555735056543,0.18053311793214863,0.7413798678949581
0.2726265788078308,0.5474555735056543,0.180735056542811,0.7413798678949581
0.2724165618419647,0.5476575121163166,0.180735056542811,0.7413798678949581
0.2724020183086395,0.5476575121163166,0.18093699515347333,0.7413798678949581
0.27215564250946045,0.5480613893376414,0.18093699515347333,0.7413798678949581
0.2721397280693054,0.5480613893376414,0.1811389337641357,0.7413798678949581
0.2720569372177124,0.5484652665589661,0.1811389337641357,0.7413798678949581
0.27200448513031006,0.5484652665589661,0.18134087237479807,0.7413798678949581
0.27191922068595886,0.5490710823909531,0.18134087237479807,0.7413798678949581
0.271860808134079,0.5490710823909531,0.18174474959612277,0.7413798678949581
0.2716078460216522,0.5496768982229402,0.18174474959612277,0.7413798678949581
0.2715911269187927,0.5496768982229402,0.18194668820678514,0.7413798678949581
0.27131208777427673,0.5508885298869144,0.18194668820678514,0.7413798678949581
0.2712635397911072,0.5508885298869144,0.1821486268174475,0.7413798678949581
0.27121299505233765,0.5512924071082391,0.1821486268174475,0.7413798678949581
0.27110975980758667,0.5512924071082391,0.18235056542810985,0.7413798678949581
0.27096882462501526,0.5516962843295639,0.18235056542810985,0.7413798678949581
0.2708538770675659,0.5516962843295639,0.18275444264943458,0.7413798678949581
0.27077752351760864,0.5521001615508885,0.18275444264943458,0.7413798678949581
0.2706339359283447,0.5521001615508885,0.18295638126009692,0.7413798678949581
0.27040743827819824,0.5533117932148627,0.18295638126009692,0.7413798678949581
0.27037984132766724,0.5533117932148627,0.18315831987075928,0.7413798678949581
0.27037692070007324,0.553513731825525,0.18315831987075928,0.7413798678949581
0.2703559994697571,0.553513731825525,0.18336025848142165,0.7413798678949581
0.2697781026363373,0.5565428109854604,0.18336025848142165,0.7413798678949581
0.2696743607521057,0.5565428109854604,0.1841680129240711,0.7413798678949581
0.26962146162986755,0.5567447495961227,0.1841680129240711,0.7413798678949581
0.26961249113082886,0.5567447495961227,0.18436995153473343,0.7413798678949581
0.2690950334072113,0.5595718901453958,0.18436995153473343,0.7413798678949581
0.2689800262451172,0.5595718901453958,0.1845718901453958,0.7413798678949581
0.26886284351348877,0.5599757673667205,0.1845718901453958,0.7413798678949581
0.2688372731208801,0.5599757673667205,0.18477382875605816,0.7413798678949581
0.2687656581401825,0.5603796445880452,0.18477382875605816,0.7413798678949581
0.2687411904335022,0.5603796445880452,0.18497576736672053,0.7413798678949581
0.26834920048713684,0.5611873990306947,0.18497576736672053,0.7413798678949581
0.26832324266433716,0.5611873990306947,0.18537964458804523,0.7413798678949581
0.26767152547836304,0.5638126009693053,0.18537964458804523,0.7413798678949581
0.2676701247692108,0.5638126009693053,0.1855815831987076,0.7413798678949581
0.26764148473739624,0.5640145395799677,0.1855815831987076,0.7413798678949581
0.26762741804122925,0.5640145395799677,0.18578352180936994,0.7413798678949581
0.26760369539260864,0.56421647819063,0.18578352180936994,0.7413798678949581
0.26758748292922974,0.56421647819063,0.1859854604200323,0.7413798678949581
0.26758691668510437,0.5644184168012925,0.1859854604200323,0.7413798678949581
0.26743513345718384,0.5644184168012925,0.18679321486268174,0.7413798678949581
0.26742520928382874,0.5648222940226171,0.18679321486268174,0.7413798678949581
0.26727813482284546,0.5648222940226171,0.1869951534733441,0.7413798678949581
0.26687315106391907,0.566437802907916,0.1869951534733441,0.7413798678949581
0.26678013801574707,0.566437802907916,0.18739903069466882,0.7413798678949581
0.2662753760814667,0.5678513731825525,0.18739903069466882,0.7413798678949581
0.2662140727043152,0.5678513731825525,0.18760096930533118,0.7413798678949581
0.26569658517837524,0.5698707592891761,0.18760096930533118,0.7413798678949581
0.2655814290046692,0.5698707592891761,0.18820678513731826,0.7413798678949581
0.265563428401947,0.5700726978998385,0.18820678513731826,0.7413798678949581
0.2655385732650757,0.5700726978998385,0.18840872374798062,0.7413798678949581
0.2653343379497528,0.5710823909531503,0.18840872374798062,0.7413798678949581
0.26532769203186035,0.5710823909531503,0.18861066235864296,0.7413798678949581
0.26525914669036865,0.571486268174475,0.18861066235864296,0.7413798678949581
0.26524055004119873,0.571486268174475,0.18881260096930533,0.7413798678949581
0.26518332958221436,0.5718901453957996,0.18881260096930533,0.7413798678949581
0.26506781578063965,0.5718901453957996,0.1890145395799677,0.7413798678949581
0.2649359703063965,0.5722940226171244,0.1890145395799677,0.7413798678949581
0.26485151052474976,0.5722940226171244,0.18921647819063006,0.7413798678949581
0.2648233473300934,0.5724959612277868,0.18921647819063006,0.7413798678949581
0.26481544971466064,0.5724959612277868,0.1894184168012924,0.7413798678949581
0.2647290527820587,0.5726978998384491,0.1894184168012924,0.7413798678949581
0.26453858613967896,0.5726978998384491,0.18962035541195477,0.7413798678949581
0.264385461807251,0.5737075928917609,0.18962035541195477,0.7413798678949581
0.2642585039138794,0.5737075928917609,0.19002423263327947,0.7413798678949581
0.26424723863601685,0.5739095315024233,0.19002423263327947,0.7413798678949581
0.2642297148704529,0.5739095315024233,0.19022617124394184,0.7413798678949581
0.26403260231018066,0.5747172859450727,0.19022617124394184,0.7413798678949581
0.26400113105773926,0.5747172859450727,0.1904281098546042,0.7413798678949581
0.2637764811515808,0.5753231017770598,0.1904281098546042,0.7413798678949581
0.2637646198272705,0.5753231017770598,0.19063004846526657,0.7413798678949581
0.263753741979599,0.5755250403877221,0.19063004846526657,0.7413798678949581
0.2637448310852051,0.5755250403877221,0.1908319870759289,0.7413798678949581
0.2636985182762146,0.5757269789983845,0.1908319870759289,0.7413798678949581
0.2636392116546631,0.5757269789983845,0.19143780290791598,0.7413798678949581
0.2634846568107605,0.5763327948303716,0.19143780290791598,0.7413798678949581
0.2634742259979248,0.5763327948303716,0.19163974151857835,0.7413798678949581
0.2634612023830414,0.5765347334410339,0.19163974151857835,0.7413798678949581
0.26343560218811035,0.5765347334410339,0.19184168012924072,0.7413798678949581
0.2632099390029907,0.5767366720516963,0.19184168012924072,0.7413798678949581
0.2631186246871948,0.5767366720516963,0.19204361873990308,0.7413798678949581
0.2631182372570038,0.5769386106623586,0.19204361873990308,0.7413798678949581
0.26308929920196533,0.5769386106623586,0.19224555735056542,0.7413798678949581
0.2630820870399475,0.577140549273021,0.19224555735056542,0.7413798678949581
0.26304197311401367,0.577140549273021,0.1924474959612278,0.7413798678949581
0.2627991735935211,0.5779483037156704,0.1924474959612278,0.7413798678949581
0.2627684473991394,0.5779483037156704,0.19264943457189015,0.7413798678949581
0.26234182715415955,0.5795638126009693,0.19264943457189015,0.7413798678949581
0.26232925057411194,0.5795638126009693,0.1928513731825525,0.7413798678949581
0.26194697618484497,0.5807754442649434,0.1928513731825525,0.7413798678949581
0.2618117034435272,0.5807754442649434,0.1934571890145396,0.7413798678949581
0.26144939661026,0.5815831987075929,0.1934571890145396,0.7413798678949581
0.26125556230545044,0.5815831987075929,0.194264943457189,0.7413798678949581
0.260786771774292,0.5825928917609047,0.194264943457189,0.7413798678949581
0.2607656717300415,0.5825928917609047,0.19446688206785137,0.7413798678949581
0.26064223051071167,0.5831987075928917,0.19446688206785137,0.7413798678949581
0.2605867087841034,0.5831987075928917,0.19466882067851374,0.7413798678949581
0.2601045072078705,0.5838045234248789,0.19466882067851374,0.7413798678949581
0.2600976526737213,0.5838045234248789,0.1948707592891761,0.7413798678949581
0.2597436010837555,0.5848142164781907,0.1948707592891761,0.7413798678949581
0.2597048282623291,0.5848142164781907,0.19507269789983844,0.7413798678949581
0.25957465171813965,0.5852180936995154,0.19507269789983844,0.7413798678949581
0.2595634460449219,0.5852180936995154,0.1952746365105008,0.7413798678949581
0.25928977131843567,0.5862277867528272,0.1952746365105008,0.7413798678949581
0.25910091400146484,0.5862277867528272,0.19608239095315025,0.7413798678949581
0.2590853273868561,0.5864297253634895,0.19608239095315025,0.7413798678949581
0.25907760858535767,0.5864297253634895,0.1962843295638126,0.7413798678949581
0.25904977321624756,0.5866316639741519,0.1962843295638126,0.7413798678949581
0.25904083251953125,0.5866316639741519,0.19648626817447495,0.7413798678949581
0.25901833176612854,0.5868336025848142,0.19648626817447495,0.7413798678949581
0.2588961720466614,0.5868336025848142,0.19668820678513732,0.7413798678949581
0.2588905096054077,0.5870355411954766,0.19668820678513732,0.7413798678949581
0.25888338685035706,0.5870355411954766,0.1968901453957997,0.7413798678949581
0.2584228515625,0.5884491114701131,0.1968901453957997,0.7413798678949581
0.25836724042892456,0.5884491114701131,0.19709208400646203,0.7413798678949581
0.25831523537635803,0.5890549273021002,0.19709208400646203,0.7413798678949581
0.25806695222854614,0.5890549273021002,0.1976978998384491,0.7413798678949581
0.2579973340034485,0.5892568659127625,0.1976978998384491,0.7413798678949581
0.257986843585968,0.5892568659127625,0.19789983844911146,0.7413798678949581
0.25772523880004883,0.590064620355412,0.19789983844911146,0.7413798678949581
0.2576633393764496,0.590064620355412,0.19810177705977383,0.7413798678949581
0.25762104988098145,0.5904684975767367,0.19810177705977383,0.7413798678949581
0.2574668526649475,0.5904684975767367,0.1987075928917609,0.7413798678949581
0.2574087977409363,0.5910743134087237,0.1987075928917609,0.7413798678949581
0.257396936416626,0.5910743134087237,0.19890953150242327,0.7413798678949581
0.2573159337043762,0.5916801292407108,0.19890953150242327,0.7413798678949581
0.25730621814727783,0.5916801292407108,0.1991114701130856,0.7413798678949581
0.25700265169143677,0.5922859450726979,0.1991114701130856,0.7413798678949581
0.25694897770881653,0.5922859450726979,0.19951534733441034,0.7413798678949581
0.2566623091697693,0.593497576736672,0.19951534733441034,0.7413798678949581
0.2566465139389038,0.593497576736672,0.1997172859450727,0.7413798678949581
0.25642645359039307,0.5949111470113085,0.1997172859450727,0.7413798678949581
0.2563740611076355,0.5949111470113085,0.20032310177705978,0.7413798678949581
0.2562222182750702,0.5955169628432956,0.20032310177705978,0.7413798678949581
0.256203293800354,0.5955169628432956,0.20052504038772212,0.7413798678949581
0.25571393966674805,0.5971324717285945,0.20052504038772212,0.7413798678949581
0.25569772720336914,0.5971324717285945,0.2007269789983845,0.7413798678949581
0.25554564595222473,0.5977382875605816,0.2007269789983845,0.7413798678949581
0.255534291267395,0.5977382875605816,0.20092891760904685,0.7413798678949581
0.25539326667785645,0.598546042003231,0.20092891760904685,0.7413798678949581
0.2552921772003174,0.598546042003231,0.20113085621970922,0.7413798678949581
0.2549990713596344,0.5993537964458805,0.20113085621970922,0.7413798678949581
0.25498390197753906,0.5993537964458805,0.20133279483037156,0.7413798678949581
0.2546687424182892,0.6005654281098546,0.20133279483037156,0.7413798678949581
0.2546650767326355,0.6005654281098546,0.20153473344103393,0.7413798678949581
0.2546123266220093,0.600767366720517,0.20153473344103393,0.7413798678949581
0.2545850872993469,0.600767366720517,0.2017366720516963,0.7413798678949581
0.25449398159980774,0.6009693053311793,0.2017366720516963,0.7413798678949581
0.25444090366363525,0.6009693053311793,0.20193861066235863,0.7413798678949581
0.25440678000450134,0.6011712439418416,0.20193861066235863,0.7413798678949581
0.2542739510536194,0.6011712439418416,0.20254442649434573,0.7413798678949581
0.25420886278152466,0.6015751211631664,0.20254442649434573,0.7413798678949581
0.2541768550872803,0.6015751211631664,0.20294830371567044,0.7413798678949581
0.25411003828048706,0.6027867528271406,0.20294830371567044,0.7413798678949581
0.25405704975128174,0.6027867528271406,0.2031502423263328,0.7413798678949581
0.25405120849609375,0.6029886914378029,0.2031502423263328,0.7413798678949581
0.25403302907943726,0.6029886914378029,0.20335218093699514,0.7413798678949581
0.2540203928947449,0.6031906300484653,0.20335218093699514,0.7413798678949581
0.2539554238319397,0.6031906300484653,0.20375605815831987,0.7413798678949581
0.25374099612236023,0.6037964458804523,0.20375605815831987,0.7413798678949581
0.2537139654159546,0.6037964458804523,0.20395799676898224,0.7413798678949581
0.2537139356136322,0.6039983844911146,0.20395799676898224,0.7413798678949581
0.2536155581474304,0.6039983844911146,0.2045638126009693,0.7413798678949581
0.2535300850868225,0.6044022617124394,0.2045638126009693,0.7413798678949581
0.25344669818878174,0.6044022617124394,0.20496768982229402,0.7413798678949581
0.2534365653991699,0.6046042003231018,0.20496768982229402,0.7413798678949581
0.25333380699157715,0.6046042003231018,0.20537156704361875,0.7413798678949581
0.2533149719238281,0.6048061389337641,0.20537156704361875,0.7413798678949581
0.25319135189056396,0.6048061389337641,0.2055735056542811,0.7413798678949581
0.25317662954330444,0.6050080775444265,0.2055735056542811,0.7413798678949581
0.2531440258026123,0.6050080775444265,0.20577544426494346,0.7413798678949581
0.25302475690841675,0.6054119547657512,0.20577544426494346,0.7413798678949581
0.25297218561172485,0.6054119547657512,0.20597738287560582,0.7413798678949581
0.25286567211151123,0.6060177705977383,0.20597738287560582,0.7413798678949581
0.252755343914032,0.6060177705977383,0.20638126009693053,0.7413798678949581
0.25249335169792175,0.6072294022617124,0.20638126009693053,0.7413798678949581
0.25245165824890137,0.6072294022617124,0.2065831987075929,0.7413798678949581
0.252424418926239,0.6074313408723748,0.2065831987075929,0.7413798678949581
0.2523515820503235,0.6074313408723748,0.20678513731825526,0.7413798678949581
0.2522779107093811,0.6080371567043619,0.20678513731825526,0.7413798678949581
0.2522388696670532,0.6080371567043619,0.2069870759289176,0.7413798678949581
0.2522355318069458,0.6082390953150242,0.2069870759289176,0.7413798678949581
0.25211119651794434,0.6082390953150242,0.20739095315024234,0.7413798678949581
0.2521025538444519,0.6084410339256866,0.20739095315024234,0.7413798678949581
0.2520960569381714,0.6084410339256866,0.20759289176090467,0.7413798678949581
0.2517295181751251,0.6092487883683361,0.20759289176090467,0.7413798678949581
0.2516029477119446,0.6092487883683361,0.20779483037156704,0.7413798678949581
0.25154373049736023,0.6098546042003231,0.20779483037156704,0.7413798678949581
0.251376748085022,0.6098546042003231,0.20819870759289177,0.7413798678949581
0.25134503841400146,0.6100565428109854,0.20819870759289177,0.7413798678949581
0.25131940841674805,0.6100565428109854,0.2084006462035541,0.7413798678949581
0.2511736750602722,0.6104604200323102,0.2084006462035541,0.7413798678949581
0.2508714497089386,0.6104604200323102,0.20880452342487885,0.7413798678949581
0.2505273222923279,0.6110662358642972,0.20880452342487885,0.7413798678949581
0.2504241168498993,0.6110662358642972,0.20920840064620355,0.7413798678949581
0.2503809332847595,0.6114701130856219,0.20920840064620355,0.7413798678949581
0.250340074300766,0.6114701130856219,0.20941033925686592,0.7413798678949581
0.25032559037208557,0.6116720516962844,0.20941033925686592,0.7413798678949581
0.25024721026420593,0.6116720516962844,0.210016155088853,0.7413798678949581
0.2502286434173584,0.6120759289176091,0.210016155088853,0.7413798678949581
0.2501908242702484,0.6120759289176091,0.21021809369951536,0.7413798678949581
0.2500958740711212,0.6126817447495961,0.21021809369951536,0.7413798678949581
0.2499145269393921,0.6126817447495961,0.21062197092084006,0.7413798678949581
0.2495846301317215,0.6130856219709209,0.21062197092084006,0.7413798678949581
0.24943053722381592,0.6130856219709209,0.21102584814216477,0.7413798678949581
0.2494211345911026,0.6132875605815832,0.21102584814216477,0.7413798678949581
0.24940907955169678,0.6132875605815832,0.21122778675282713,0.7413798678949581
0.2493310570716858,0.6136914378029079,0.21122778675282713,0.7413798678949581
0.24932920932769775,0.6136914378029079,0.2114297253634895,0.7413798678949581
0.2491920441389084,0.6147011308562197,0.2114297253634895,0.7413798678949581
0.24919193983078003,0.6147011308562197,0.21163166397415187,0.7413798678949581
0.24885210394859314,0.6153069466882067,0.21163166397415187,0.7413798678949581
0.24870312213897705,0.6153069466882067,0.2118336025848142,0.7413798678949581
0.24867789447307587,0.6155088852988692,0.2118336025848142,0.7413798678949581
0.24855124950408936,0.6155088852988692,0.21203554119547657,0.7413798678949581
0.2483733594417572,0.6157108239095315,0.21203554119547657,0.7413798678949581
0.24826836585998535,0.6157108239095315,0.21243941841680128,0.7413798678949581
0.24812176823616028,0.6167205169628432,0.21243941841680128,0.7413798678949581
0.24811530113220215,0.6167205169628432,0.21264135702746365,0.7413798678949581
0.24777555465698242,0.6183360258481422,0.21264135702746365,0.7413798678949581
0.24777019023895264,0.6183360258481422,0.212843295638126,0.7413798678949581
0.2476816028356552,0.6187399030694669,0.212843295638126,0.7413798678949581
0.24766987562179565,0.6187399030694669,0.21304523424878838,0.7413798678949581
0.24761536717414856,0.619345718901454,0.21304523424878838,0.7413798678949581
0.24759173393249512,0.619345718901454,0.21324717285945072,0.7413798678949581
0.24753978848457336,0.619951534733441,0.21324717285945072,0.7413798678949581
0.2474002242088318,0.619951534733441,0.21344911147011308,0.7413798678949581
0.2471340149641037,0.6213651050080775,0.21344911147011308,0.7413798678949581
0.24710017442703247,0.6213651050080775,0.21365105008077545,0.7413798678949581
0.24705851078033447,0.6217689822294022,0.21365105008077545,0.7413798678949581
0.2469540536403656,0.6217689822294022,0.2138529886914378,0.7413798678949581
0.246945321559906,0.6219709208400647,0.2138529886914378,0.7413798678949581
0.24687224626541138,0.6219709208400647,0.21425686591276252,0.7413798678949581
0.24684816598892212,0.622172859450727,0.21425686591276252,0.7413798678949581
0.24683016538619995,0.622172859450727,0.2148626817447496,0.7413798678949581
0.24679583311080933,0.6223747980613893,0.2148626817447496,0.7413798678949581
0.2465122938156128,0.6223747980613893,0.21506462035541196,0.7413798678949581
0.24643641710281372,0.622778675282714,0.21506462035541196,0.7413798678949581
0.24642524123191833,0.622778675282714,0.2152665589660743,0.7413798678949581
0.24639257788658142,0.6231825525040388,0.2152665589660743,0.7413798678949581
0.2463909387588501,0.6231825525040388,0.21546849757673667,0.7413798678949581
0.24627657234668732,0.6239903069466882,0.21546849757673667,0.7413798678949581
0.2462218850851059,0.6239903069466882,0.21607431340872374,0.7413798678949581
0.2459956556558609,0.6245961227786753,0.21607431340872374,0.7413798678949581
0.2459656000137329,0.6245961227786753,0.21647819063004847,0.7413798678949581
0.24584035575389862,0.6247980613893377,0.21647819063004847,0.7413798678949581
0.24574100971221924,0.6247980613893377,0.2172859450726979,0.7413798678949581
0.24557644128799438,0.6262116316639742,0.2172859450726979,0.7413798678949581
0.24547851085662842,0.6262116316639742,0.21748788368336025,0.7413798678949581
0.24544858932495117,0.6266155088852988,0.21748788368336025,0.7413798678949581
0.24505619704723358,0.6266155088852988,0.21789176090468498,0.7413798678949581
0.244966059923172,0.6270193861066236,0.21789176090468498,0.7413798678949581
0.24496442079544067,0.6270193861066236,0.21809369951534732,0.7413798678949581
0.24487406015396118,0.6276252019386107,0.21809369951534732,0.7413798678949581
0.2448320984840393,0.6276252019386107,0.2182956381260097,0.7413798678949581
0.24415196478366852,0.6302504038772213,0.2182956381260097,0.7413798678949581
0.244132399559021,0.6302504038772213,0.21849757673667206,0.7413798678949581
0.24409574270248413,0.6304523424878837,0.21849757673667206,0.7413798678949581
0.24406957626342773,0.6304523424878837,0.21910339256865913,0.7413798678949581
0.2440178394317627,0.630654281098546,0.21910339256865913,0.7413798678949581
0.2439345121383667,0.630654281098546,0.2193053311793215,0.7413798678949581
0.24391213059425354,0.6308562197092084,0.2193053311793215,0.7413798678949581
0.24390912055969238,0.6308562197092084,0.21950726978998383,0.7413798678949581
0.2437276542186737,0.6318659127625202,0.21950726978998383,0.7413798678949581
0.24372172355651855,0.6318659127625202,0.2197092084006462,0.7413798678949581
0.2436688244342804,0.6320678513731826,0.2197092084006462,0.7413798678949581
0.243663489818573,0.6320678513731826,0.21991114701130857,0.7413798678949581
0.24339920282363892,0.6336833602584814,0.21991114701130857,0.7413798678949581
0.2433536946773529,0.6336833602584814,0.22011308562197093,0.7413798678949581
0.24328817427158356,0.6338852988691438,0.22011308562197093,0.7413798678949581
0.2432340383529663,0.6338852988691438,0.22031502423263327,0.7413798678949581
0.2432069480419159,0.6342891760904685,0.22031502423263327,0.7413798678949581
0.2431982159614563,0.6342891760904685,0.22051696284329564,0.7413798678949581
0.24304243922233582,0.6346930533117933,0.22051696284329564,0.7413798678949581
0.24296551942825317,0.6346930533117933,0.2211227786752827,0.7413798678949581
0.24274182319641113,0.635702746365105,0.2211227786752827,0.7413798678949581
0.24255026876926422,0.635702746365105,0.22132471728594508,0.7413798678949581
0.2423030138015747,0.6361066235864298,0.22132471728594508,0.7413798678949581
0.24228808283805847,0.6361066235864298,0.22152665589660744,0.7413798678949581
0.2422316074371338,0.6365105008077544,0.22152665589660744,0.7413798678949581
0.24220240116119385,0.6365105008077544,0.22193053311793215,0.7413798678949581
0.24207837879657745,0.6367124394184168,0.22193053311793215,0.7413798678949581
0.24204489588737488,0.6367124394184168,0.22213247172859452,0.7413798678949581
0.24203649163246155,0.6369143780290791,0.22213247172859452,0.7413798678949581
0.24184578657150269,0.6369143780290791,0.22253634894991922,0.7413798678949581
0.24176186323165894,0.6373182552504039,0.22253634894991922,0.7413798678949581
0.2416684329509735,0.6373182552504039,0.2227382875605816,0.7413798678949581
0.2415359616279602,0.6383279483037156,0.2227382875605816,0.7413798678949581
0.24150681495666504,0.6383279483037156,0.22294022617124395,0.7413798678949581
0.24142780900001526,0.6389337641357028,0.22294022617124395,0.7413798678949581
0.24136197566986084,0.6389337641357028,0.2231421647819063,0.7413798678949581
0.2412658929824829,0.6397415185783522,0.2231421647819063,0.7413798678949581
0.24116672575473785,0.6397415185783522,0.22354604200323103,0.7413798678949581
0.24116286635398865,0.6399434571890146,0.22354604200323103,0.7413798678949581
0.24084600806236267,0.6399434571890146,0.22516155088852988,0.7413798678949581
0.24069827795028687,0.6405492730210016,0.22516155088852988,0.7413798678949581
0.24066907167434692,0.6405492730210016,0.22536348949919224,0.7413798678949581
0.24065181612968445,0.6407512116316639,0.22536348949919224,0.7413798678949581
0.24039733409881592,0.6407512116316639,0.22576736672051698,0.7413798678949581
0.24027273058891296,0.6411550888529887,0.22576736672051698,0.7413798678949581
0.2401256263256073,0.6411550888529887,0.22617124394184168,0.7413798678949581
0.24011379480361938,0.6413570274636511,0.22617124394184168,0.7413798678949581
0.24006181955337524,0.6413570274636511,0.2265751211631664,0.7413798678949581
0.23991850018501282,0.6421647819063004,0.2265751211631664,0.7413798678949581
0.23989856243133545,0.6421647819063004,0.22697899838449112,0.7413798678949581
0.23985832929611206,0.6425686591276252,0.22697899838449112,0.7413798678949581
0.23980754613876343,0.6425686591276252,0.22738287560581583,0.7413798678949581
0.23975631594657898,0.6429725363489499,0.22738287560581583,0.7413798678949581
0.2397524118423462,0.6429725363489499,0.2275848142164782,0.7413798678949581
0.2397083342075348,0.6431744749596123,0.2275848142164782,0.7413798678949581
0.2396417260169983,0.6431744749596123,0.22778675282714056,0.7413798678949581
0.23963378369808197,0.6433764135702746,0.22778675282714056,0.7413798678949581
0.23947274684906006,0.6433764135702746,0.2279886914378029,0.7413798678949581
0.23919546604156494,0.6441841680129241,0.2279886914378029,0.7413798678949581
0.23915445804595947,0.6441841680129241,0.22839256865912763,0.7413798678949581
0.23913341760635376,0.6443861066235864,0.22839256865912763,0.7413798678949581
0.23910993337631226,0.6443861066235864,0.22859450726978997,0.7413798678949581
0.239100843667984,0.6445880452342488,0.22859450726978997,0.7413798678949581
0.23909926414489746,0.6445880452342488,0.22879644588045234,0.7413798678949581
0.23909805715084076,0.6447899838449112,0.22879644588045234,0.7413798678949581
0.2390836477279663,0.6447899838449112,0.2289983844911147,0.7413798678949581
0.2390258014202118,0.6451938610662359,0.2289983844911147,0.7413798678949581
0.23895573616027832,0.6451938610662359,0.22920032310177707,0.7413798678949581
0.23894551396369934,0.6453957996768982,0.22920032310177707,0.7413798678949581
0.23889100551605225,0.6453957996768982,0.22960420032310178,0.7413798678949581
0.23884189128875732,0.6457996768982229,0.22960420032310178,0.7413798678949581
0.23881471157073975,0.6457996768982229,0.22980613893376414,0.7413798678949581
0.23881110548973083,0.6460016155088854,0.22980613893376414,0.7413798678949581
0.23877543210983276,0.6460016155088854,0.23021001615508885,0.7413798678949581
0.23871171474456787,0.6462035541195477,0.23021001615508885,0.7413798678949581
0.23867249488830566,0.6462035541195477,0.23041195476575121,0.7413798678949581
0.2385936677455902,0.64640549273021,0.23041195476575121,0.7413798678949581
0.23857982456684113,0.64640549273021,0.23061389337641358,0.7413798678949581
0.23857158422470093,0.6468093699515347,0.23061389337641358,0.7413798678949581
0.23814916610717773,0.6468093699515347,0.231421647819063,0.7413798678949581
0.2381463646888733,0.6470113085621971,0.231421647819063,0.7413798678949581
0.2379978895187378,0.6470113085621971,0.2320274636510501,0.7413798678949581
0.23799355328083038,0.6472132471728594,0.2320274636510501,0.7413798678949581
0.2379671335220337,0.6472132471728594,0.2324313408723748,0.7413798678949581
0.2379487156867981,0.6474151857835219,0.2324313408723748,0.7413798678949581
0.23789481818675995,0.6474151857835219,0.23263327948303716,0.7413798678949581
0.23787838220596313,0.6476171243941842,0.23263327948303716,0.7413798678949581
0.23780041933059692,0.6476171243941842,0.2328352180936995,0.7413798678949581
0.2377437949180603,0.6480210016155089,0.2328352180936995,0.7413798678949581
0.23763036727905273,0.6480210016155089,0.23303715670436187,0.7413798678949581
0.23739483952522278,0.6494345718901454,0.23303715670436187,0.7413798678949581
0.23735886812210083,0.6494345718901454,0.23323909531502424,0.7413798678949581
0.2372972071170807,0.6500403877221325,0.23323909531502424,0.7413798678949581
0.23710256814956665,0.6500403877221325,0.23364297253634894,0.7413798678949581
0.2369440197944641,0.6508481421647819,0.23364297253634894,0.7413798678949581
0.2367825210094452,0.6508481421647819,0.2338449111470113,0.7413798678949581
0.2367277443408966,0.6510500807754442,0.2338449111470113,0.7413798678949581
0.23671291768550873,0.6510500807754442,0.23404684975767368,0.7413798678949581
0.23664206266403198,0.651453957996769,0.23404684975767368,0.7413798678949581
0.236622154712677,0.651453957996769,0.23445072697899838,0.7413798678949581
0.23634570837020874,0.6524636510500808,0.23445072697899838,0.7413798678949581
0.23632287979125977,0.6524636510500808,0.23465266558966075,0.7413798678949581
0.23627324402332306,0.6530694668820679,0.23465266558966075,0.7413798678949581
0.2361295223236084,0.6530694668820679,0.23546042003231019,0.7413798678949581
0.23608192801475525,0.6534733441033925,0.23546042003231019,0.7413798678949581
0.23604053258895874,0.6534733441033925,0.23566235864297252,0.7413798678949581
0.23597723245620728,0.6538772213247173,0.23566235864297252,0.7413798678949581
0.2358730137348175,0.6538772213247173,0.2358642972536349,0.7413798678949581
0.23545759916305542,0.6552907915993538,0.2358642972536349,0.7413798678949581
0.2353615164756775,0.6552907915993538,0.23606623586429726,0.7413798678949581
0.23509663343429565,0.6558966074313409,0.23606623586429726,0.7413798678949581
0.23507921397686005,0.6558966074313409,0.23626817447495962,0.7413798678949581
0.2350621223449707,0.6560985460420032,0.23626817447495962,0.7413798678949581
0.23480480909347534,0.6560985460420032,0.23747980613893377,0.7413798678949581
0.2345716506242752,0.657108239095315,0.23747980613893377,0.7413798678949581
0.23455625772476196,0.657108239095315,0.23768174474959614,0.7413798678949581
0.23450854420661926,0.6573101777059773,0.23768174474959614,0.7413798678949581
0.23444992303848267,0.6573101777059773,0.23788368336025847,0.7413798678949581
0.23431220650672913,0.6581179321486268,0.23788368336025847,0.7413798678949581
0.23427601158618927,0.6581179321486268,0.2382875605815832,0.7413798678949581
0.23416633903980255,0.6585218093699515,0.2382875605815832,0.7413798678949581
0.234086811542511,0.6585218093699515,0.2386914378029079,0.7413798678949581
0.23385024070739746,0.6591276252019386,0.2386914378029079,0.7413798678949581
0.23384740948677063,0.6591276252019386,0.23889337641357028,0.7413798678949581
0.23362278938293457,0.659935379644588,0.23889337641357028,0.7413798678949581
0.2335289716720581,0.659935379644588,0.23970113085621972,0.7413798678949581
0.2335014045238495,0.6601373182552503,0.23970113085621972,0.7413798678949581
0.23347586393356323,0.6601373182552503,0.24010500807754442,0.7413798678949581
0.23344074189662933,0.6603392568659128,0.24010500807754442,0.7413798678949581
0.2334350347518921,0.6603392568659128,0.2403069466882068,0.7413798678949581
0.23338088393211365,0.6611470113085622,0.2403069466882068,0.7413798678949581
0.23321914672851562,0.6611470113085622,0.24050888529886916,0.7413798678949581
0.2331414818763733,0.6617528271405493,0.24050888529886916,0.7413798678949581
0.2331410050392151,0.6617528271405493,0.2407108239095315,0.7413798678949581
0.23312772810459137,0.6619547657512116,0.2407108239095315,0.7413798678949581
0.23310452699661255,0.6619547657512116,0.24091276252019386,0.7413798678949581
0.23308929800987244,0.662156704361874,0.24091276252019386,0.7413798678949581
0.2329666018486023,0.662156704361874,0.2417205169628433,0.7413798678949581
0.23292431235313416,0.6623586429725363,0.2417205169628433,0.7413798678949581
0.23289430141448975,0.6623586429725363,0.24192245557350567,0.7413798678949581
0.2326200306415558,0.6629644588045234,0.24192245557350567,0.7413798678949581
0.23253417015075684,0.6629644588045234,0.242124394184168,0.7413798678949581
0.2323058545589447,0.6639741518578353,0.242124394184168,0.7413798678949581
0.23210759460926056,0.6639741518578353,0.24232633279483037,0.7413798678949581
0.23210158944129944,0.6641760904684976,0.24232633279483037,0.7413798678949581
0.23208285868167877,0.6641760904684976,0.24252827140549274,0.7413798678949581
0.2320137619972229,0.6647819063004846,0.24252827140549274,0.7413798678949581
0.2317473292350769,0.6647819063004846,0.24293214862681745,0.7413798678949581
0.23165017366409302,0.664983844911147,0.24293214862681745,0.7413798678949581
0.23150938749313354,0.664983844911147,0.24333602584814215,0.7413798678949581
0.23144206404685974,0.6653877221324718,0.24333602584814215,0.7413798678949581
0.23133504390716553,0.6653877221324718,0.24353796445880452,0.7413798678949581
0.23098331689834595,0.6665993537964459,0.24353796445880452,0.7413798678949581
0.23090976476669312,0.6665993537964459,0.24373990306946688,0.7413798678949581
0.23090118169784546,0.6668012924071083,0.24373990306946688,0.7413798678949581
0.2308999001979828,0.6668012924071083,0.24394184168012925,0.7413798678949581
0.23083490133285522,0.6674071082390953,0.24394184168012925,0.7413798678949581
0.23077625036239624,0.6674071082390953,0.2441437802907916,0.7413798678949581
0.2307090163230896,0.6676090468497576,0.2441437802907916,0.7413798678949581
0.23068368434906006,0.6676090468497576,0.24454765751211632,0.7413798678949581
0.2304845154285431,0.6678109854604201,0.24454765751211632,0.7413798678949581
0.23043298721313477,0.6678109854604201,0.24474959612277866,0.7413798678949581
0.2303341031074524,0.6680129240710824,0.24474959612277866,0.7413798678949581
0.2303193211555481,0.6680129240710824,0.24495153473344103,0.7413798678949581
0.2302805781364441,0.6684168012924071,0.24495153473344103,0.7413798678949581
0.23023465275764465,0.6684168012924071,0.2451534733441034,0.7413798678949581
0.23005470633506775,0.6690226171243941,0.2451534733441034,0.7413798678949581
0.22995445132255554,0.6690226171243941,0.24535541195476576,0.7413798678949581
0.22988003492355347,0.6694264943457189,0.24535541195476576,0.7413798678949581
0.22982603311538696,0.6694264943457189,0.24575928917609047,0.7413798678949581
0.22965595126152039,0.6698303715670436,0.24575928917609047,0.7413798678949581
0.2296358346939087,0.6698303715670436,0.24616316639741517,0.7413798678949581
0.22943022847175598,0.6702342487883683,0.24616316639741517,0.7413798678949581
0.22938930988311768,0.6702342487883683,0.24636510500807754,0.7413798678949581
0.22933703660964966,0.6706381260096931,0.24636510500807754,0.7413798678949581
0.2292824387550354,0.6706381260096931,0.2465670436187399,0.7413798678949581
0.22926205396652222,0.6708400646203554,0.2465670436187399,0.7413798678949581
0.22904790937900543,0.6708400646203554,0.24717285945072698,0.7413798678949581
0.22904416918754578,0.6710420032310178,0.24717285945072698,0.7413798678949581
0.22893857955932617,0.6710420032310178,0.24777867528271405,0.7413798678949581
0.2289096564054489,0.6712439418416801,0.24777867528271405,0.7413798678949581
0.22888344526290894,0.6712439418416801,0.24798061389337642,0.7413798678949581
0.2288093864917755,0.6714458804523424,0.24798061389337642,0.7413798678949581
0.22865939140319824,0.6714458804523424,0.24818255250403878,0.7413798678949581
0.2282940149307251,0.6724555735056543,0.24818255250403878,0.7413798678949581
0.22821678221225739,0.6724555735056543,0.24838449111470112,0.7413798678949581
0.228054940700531,0.672859450726979,0.24838449111470112,0.7413798678949581
0.22802352905273438,0.672859450726979,0.2485864297253635,0.7413798678949581
0.22801262140274048,0.6730613893376414,0.2485864297253635,0.7413798678949581
0.22793370485305786,0.6730613893376414,0.24919224555735056,0.7413798678949581
0.22779738903045654,0.6736672051696284,0.24919224555735056,0.7413798678949581
0.22766511142253876,0.6736672051696284,0.2495961227786753,0.7413798678949581
0.22757980227470398,0.6740710823909531,0.2495961227786753,0.7413798678949581
0.22756992280483246,0.6740710823909531,0.24979806138933763,0.7413798678949581
0.2275238037109375,0.6746768982229402,0.24979806138933763,0.7413798678949581
0.2274608612060547,0.6746768982229402,0.25020193861066237,0.7413798678949581
0.22742143273353577,0.6754846526655897,0.25020193861066237,0.7413798678949581
0.22715413570404053,0.6754846526655897,0.25121163166397414,0.7413798678949581
0.22713999450206757,0.675686591276252,0.25121163166397414,0.7413798678949581
0.22711455821990967,0.675686591276252,0.2514135702746365,0.7413798678949581
0.22710062563419342,0.6758885298869144,0.2514135702746365,0.7413798678949581
0.22707301378250122,0.6758885298869144,0.2516155088852989,0.7413798678949581
0.22698526084423065,0.6762924071082391,0.2516155088852989,0.7413798678949581
0.22695332765579224,0.6762924071082391,0.2520193861066236,0.7413798678949581
0.22680404782295227,0.6771001615508885,0.2520193861066236,0.7413798678949581
0.22672508656978607,0.6771001615508885,0.252827140549273,0.7413798678949581
0.2263970822095871,0.677907915993538,0.252827140549273,0.7413798678949581
0.22610688209533691,0.677907915993538,0.25424071082390953,0.7413798678949581
0.22607724368572235,0.6783117932148627,0.25424071082390953,0.7413798678949581
0.2259964942932129,0.6783117932148627,0.2544426494345719,0.7413798678949581
0.2259923815727234,0.678513731825525,0.2544426494345719,0.7413798678949581
0.2258594036102295,0.678513731825525,0.25464458804523427,0.7413798678949581
0.22578462958335876,0.6787156704361874,0.25464458804523427,0.7413798678949581
0.22543753683567047,0.6787156704361874,0.2552504038772213,0.7413798678949581
0.2254054695367813,0.6789176090468497,0.2552504038772213,0.7413798678949581
0.22527752816677094,0.6789176090468497,0.25565428109854604,0.7413798678949581
0.22504684329032898,0.6799273021001615,0.25565428109854604,0.7413798678949581
0.2250359058380127,0.6799273021001615,0.2558562197092084,0.7413798678949581
0.22492440044879913,0.6801292407108239,0.2558562197092084,0.7413798678949581
0.22486186027526855,0.6801292407108239,0.2560581583198708,0.7413798678949581
0.22452658414840698,0.6809369951534734,0.2560581583198708,0.7413798678949581
0.22449398040771484,0.6809369951534734,0.25626009693053314,0.7413798678949581
0.22391779720783234,0.6831583198707593,0.25626009693053314,0.7413798678949581
0.22389161586761475,0.6831583198707593,0.2566639741518578,0.7413798678949581
0.22372367978096008,0.683562197092084,0.2566639741518578,0.7413798678949581
0.22362756729125977,0.683562197092084,0.2568659127625202,0.7413798678949581
0.2234436273574829,0.684168012924071,0.2568659127625202,0.7413798678949581
0.22341930866241455,0.684168012924071,0.25706785137318255,0.7413798678949581
0.22335757315158844,0.6845718901453958,0.25706785137318255,0.7413798678949581
0.22332161664962769,0.6845718901453958,0.2574717285945073,0.7413798678949581
0.22319746017456055,0.6855815831987075,0.2574717285945073,0.7413798678949581
0.2231041043996811,0.6855815831987075,0.25787560581583197,0.7413798678949581
0.22310221195220947,0.68578352180937,0.25787560581583197,0.7413798678949581
0.22298753261566162,0.68578352180937,0.25848142164781907,0.7413798678949581
0.2228865623474121,0.6865912762520194,0.25848142164781907,0.7413798678949581
0.2228456288576126,0.6865912762520194,0.25868336025848143,0.7413798678949581
0.22284375131130219,0.6867932148626817,0.25868336025848143,0.7413798678949581
0.22279717028141022,0.6867932148626817,0.2588852988691438,0.7413798678949581
0.22256764769554138,0.6873990306946688,0.2588852988691438,0.7413798678949581
0.2224462628364563,0.6873990306946688,0.25908723747980617,0.7413798678949581
0.22240900993347168,0.6876009693053312,0.25908723747980617,0.7413798678949581
0.22239144146442413,0.6876009693053312,0.2592891760904685,0.7413798678949581
0.22235509753227234,0.6878029079159935,0.2592891760904685,0.7413798678949581
0.222267284989357,0.6878029079159935,0.2596930533117932,0.7413798678949581
0.2222597599029541,0.6880048465266559,0.2596930533117932,0.7413798678949581
0.22224996984004974,0.6880048465266559,0.2598949919224556,0.7413798678949581
0.2222241908311844,0.6882067851373183,0.2598949919224556,0.7413798678949581
0.2221478670835495,0.6882067851373183,0.26009693053311794,0.7413798678949581
0.2220485955476761,0.6890145395799677,0.26009693053311794,0.7413798678949581
0.22191643714904785,0.6890145395799677,0.2605008077544427,0.7413798678949581
0.22190944850444794,0.68921647819063,0.2605008077544427,0.7413798678949581
0.22185368835926056,0.68921647819063,0.26090468497576735,0.7413798678949581
0.22176013886928558,0.6902261712439418,0.26090468497576735,0.7413798678949581
0.22170311212539673,0.6902261712439418,0.2613085621970921,0.7413798678949581
0.22160278260707855,0.6906300484652665,0.2613085621970921,0.7413798678949581
0.22153937816619873,0.6906300484652665,0.26151050080775445,0.7413798678949581
0.22136972844600677,0.6912358642972536,0.26151050080775445,0.7413798678949581
0.22130979597568512,0.6912358642972536,0.2617124394184168,0.7413798678949581
0.22113758325576782,0.692043618739903,0.2617124394184168,0.7413798678949581
0.2211279273033142,0.692043618739903,0.2619143780290792,0.7413798678949581
0.22102898359298706,0.6922455573505655,0.2619143780290792,0.7413798678949581
0.22098687291145325,0.6922455573505655,0.2621163166397415,0.7413798678949581
0.2209411859512329,0.6926494345718901,0.2621163166397415,0.7413798678949581
0.22078120708465576,0.6926494345718901,0.26252019386106623,0.7413798678949581
0.22067056596279144,0.6928513731825525,0.26252019386106623,0.7413798678949581
0.22059810161590576,0.6928513731825525,0.26312600969305333,0.7413798678949581
0.2205747812986374,0.6930533117932148,0.26312600969305333,0.7413798678949581
0.2205086350440979,0.6930533117932148,0.263529886914378,0.7413798678949581
0.22048504650592804,0.6932552504038773,0.263529886914378,0.7413798678949581
0.22035756707191467,0.6932552504038773,0.2637318255250404,0.7413798678949581
0.22025467455387115,0.693659127625202,0.2637318255250404,0.7413798678949581
0.22014379501342773,0.693659127625202,0.26393376413570274,0.7413798678949581
0.21993540227413177,0.6944668820678513,0.26393376413570274,0.7413798678949581
0.21959559619426727,0.6944668820678513,0.2647415185783522,0.7413798678949581
0.2195880115032196,0.6948707592891761,0.2647415185783522,0.7413798678949581
0.2195870727300644,0.6948707592891761,0.2649434571890145,0.7413798678949581
0.21954652667045593,0.6954765751211631,0.2649434571890145,0.7413798678949581
0.21951043605804443,0.6954765751211631,0.2651453957996769,0.7413798678949581
0.21946945786476135,0.6956785137318255,0.2651453957996769,0.7413798678949581
0.219376802444458,0.6956785137318255,0.2655492730210016,0.7413798678949581
0.21926206350326538,0.6958804523424879,0.2655492730210016,0.7413798678949581
0.21914583444595337,0.6958804523424879,0.265751211631664,0.7413798678949581
0.21911683678627014,0.6960823909531503,0.265751211631664,0.7413798678949581
0.21903449296951294,0.6960823909531503,0.26595315024232635,0.7413798678949581
0.21892736852169037,0.6966882067851373,0.26595315024232635,0.7413798678949581
0.21888524293899536,0.6966882067851373,0.26615508885298866,0.7413798678949581
0.2188224047422409,0.697092084006462,0.26615508885298866,0.7413798678949581
0.21878133714199066,0.697092084006462,0.26635702746365103,0.7413798678949581
0.21866461634635925,0.6974959612277868,0.26635702746365103,0.7413798678949581
0.21855571866035461,0.6974959612277868,0.2665589660743134,0.7413798678949581
0.21854183077812195,0.6976978998384491,0.2665589660743134,0.7413798678949581
0.218511164188385,0.6976978998384491,0.26676090468497576,0.7413798678949581
0.2183586210012436,0.6987075928917609,0.26676090468497576,0.7413798678949581
0.21832509338855743,0.6987075928917609,0.26696284329563813,0.7413798678949581
0.2182503491640091,0.6991114701130856,0.26696284329563813,0.7413798678949581
0.21824288368225098,0.6991114701130856,0.2671647819063005,0.7413798678949581
0.21823813021183014,0.699313408723748,0.2671647819063005,0.7413798678949581
0.21823158860206604,0.699313408723748,0.26736672051696286,0.7413798678949581
0.2179473489522934,0.7003231017770598,0.26736672051696286,0.7413798678949581
0.21792906522750854,0.7003231017770598,0.2675686591276252,0.7413798678949581
0.21774107217788696,0.7011308562197092,0.2675686591276252,0.7413798678949581
0.21773456037044525,0.7011308562197092,0.26777059773828754,0.7413798678949581
0.21771658957004547,0.7013327948303716,0.26777059773828754,0.7413798678949581
0.21753284335136414,0.7013327948303716,0.268578352180937,0.7413798678949581
0.21737255156040192,0.7019386106623586,0.268578352180937,0.7413798678949581
0.21727216243743896,0.7019386106623586,0.2689822294022617,0.7413798678949581
0.21714919805526733,0.7033521809369951,0.2689822294022617,0.7413798678949581
0.2171211838722229,0.7033521809369951,0.26918416801292405,0.7413798678949581
0.21710264682769775,0.7035541195476576,0.26918416801292405,0.7413798678949581
0.2170029878616333,0.7035541195476576,0.2699919224555735,0.7413798678949581
0.2169509381055832,0.7037560581583199,0.2699919224555735,0.7413798678949581
0.21687102317810059,0.7037560581583199,0.2703957996768982,0.7413798678949581
0.21687018871307373,0.7039579967689822,0.2703957996768982,0.7413798678949581
0.21656151115894318,0.7039579967689822,0.2716074313408724,0.7413798678949581
0.21649986505508423,0.7041599353796446,0.2716074313408724,0.7413798678949581
0.21636396646499634,0.7041599353796446,0.27221324717285944,0.7413798678949581
0.21625085175037384,0.7045638126009693,0.27221324717285944,0.7413798678949581
0.21623793244361877,0.7045638126009693,0.2724151857835218,0.7413798678949581
0.21606501936912537,0.7051696284329564,0.2724151857835218,0.7413798678949581
0.21604867279529572,0.7051696284329564,0.2726171243941842,0.7413798678949581
0.21599902212619781,0.7055735056542811,0.2726171243941842,0.7413798678949581
0.2159779667854309,0.7055735056542811,0.27281906300484654,0.7413798678949581
0.21594426035881042,0.7057754442649434,0.27281906300484654,0.7413798678949581
0.21592576801776886,0.7057754442649434,0.2730210016155089,0.7413798678949581
0.2158917486667633,0.7059773828756059,0.2730210016155089,0.7413798678949581
0.21587389707565308,0.7059773828756059,0.2732229402261712,0.7413798678949581
0.21571296453475952,0.7065831987075929,0.2732229402261712,0.7413798678949581
0.21562901139259338,0.7065831987075929,0.2734248788368336,0.7413798678949581
0.21561269462108612,0.7067851373182552,0.2734248788368336,0.7413798678949581
0.2155838906764984,0.7067851373182552,0.27362681744749595,0.7413798678949581
0.21550080180168152,0.7071890145395799,0.27362681744749595,0.7413798678949581
0.2155000865459442,0.7071890145395799,0.2738287560581583,0.7413798678949581
0.21543686091899872,0.7075928917609047,0.2738287560581583,0.7413798678949581
0.21541714668273926,0.7075928917609047,0.2740306946688207,0.7413798678949581
0.21533091366291046,0.7079967689822294,0.2740306946688207,0.7413798678949581
0.21532303094863892,0.7079967689822294,0.27423263327948305,0.7413798678949581
0.2152317464351654,0.7081987075928917,0.27423263327948305,0.7413798678949581
0.21500873565673828,0.7081987075928917,0.2744345718901454,0.7413798678949581
0.21492575109004974,0.7088045234248789,0.2744345718901454,0.7413798678949581
0.21482086181640625,0.7088045234248789,0.27463651050080773,0.7413798678949581
0.214774489402771,0.7090064620355412,0.27463651050080773,0.7413798678949581
0.21470065414905548,0.7090064620355412,0.2754442649434572,0.7413798678949581
0.2146439403295517,0.7092084006462036,0.2754442649434572,0.7413798678949581
0.2142418622970581,0.7092084006462036,0.27665589660743134,0.7413798678949581
0.21422919631004333,0.7096122778675282,0.27665589660743134,0.7413798678949581
0.214114248752594,0.7096122778675282,0.2770597738287561,0.7413798678949581
0.21411296725273132,0.7098142164781907,0.2770597738287561,0.7413798678949581
0.21396929025650024,0.7098142164781907,0.27726171243941844,0.7413798678949581
0.21395346522331238,0.710016155088853,0.27726171243941844,0.7413798678949581
0.21394240856170654,0.710016155088853,0.27746365105008075,0.7413798678949581
0.21392713487148285,0.7104200323101777,0.27746365105008075,0.7413798678949581
0.21379441022872925,0.7104200323101777,0.2778675282714055,0.7413798678949581
0.21369919180870056,0.7108239095315024,0.2778675282714055,0.7413798678949581
0.21366466581821442,0.7108239095315024,0.2784733441033926,0.7413798678949581
0.213468998670578,0.7116316639741519,0.2784733441033926,0.7413798678949581
0.21341480314731598,0.7116316639741519,0.27907915993537963,0.7413798678949581
0.21324890851974487,0.7122374798061389,0.27907915993537963,0.7413798678949581
0.21311640739440918,0.7122374798061389,0.279281098546042,0.7413798678949581
0.21310144662857056,0.7124394184168013,0.279281098546042,0.7413798678949581
0.21307557821273804,0.7124394184168013,0.27948303715670436,0.7413798678949581
0.2130698412656784,0.712843295638126,0.27948303715670436,0.7413798678949581
0.2130676507949829,0.712843295638126,0.27968497576736673,0.7413798678949581
0.21291989088058472,0.7136510500807755,0.27968497576736673,0.7413798678949581
0.2129060924053192,0.7136510500807755,0.2798869143780291,0.7413798678949581
0.21290093660354614,0.7138529886914378,0.2798869143780291,0.7413798678949581
0.21274809539318085,0.7138529886914378,0.2802907915993538,0.7413798678949581
0.21270476281642914,0.7142568659127625,0.2802907915993538,0.7413798678949581
0.21268272399902344,0.7142568659127625,0.28049273021001614,0.7413798678949581
0.21265682578086853,0.7144588045234249,0.28049273021001614,0.7413798678949581
0.2126113325357437,0.7144588045234249,0.2808966074313409,0.7413798678949581
0.2125808745622635,0.7146607431340872,0.2808966074313409,0.7413798678949581
0.21255798637866974,0.7146607431340872,0.28109854604200324,0.7413798678949581
0.21251316368579865,0.7148626817447497,0.28109854604200324,0.7413798678949581
0.21241436898708344,0.7148626817447497,0.2813004846526656,0.7413798678949581
0.212288036942482,0.7158723747980614,0.2813004846526656,0.7413798678949581
0.21223296225070953,0.7158723747980614,0.2817043618739903,0.7413798678949581
0.21216821670532227,0.7160743134087237,0.2817043618739903,0.7413798678949581
0.2120228409767151,0.7160743134087237,0.28190630048465265,0.7413798678949581
0.2118716984987259,0.7164781906300485,0.28190630048465265,0.7413798678949581
0.2117050290107727,0.7164781906300485,0.2827140549273021,0.7413798678949581
0.2116536647081375,0.7170840064620355,0.2827140549273021,0.7413798678949581
0.21157026290893555,0.7170840064620355,0.2829159935379645,0.7413798678949581
0.21145278215408325,0.7174878836833603,0.2829159935379645,0.7413798678949581
0.21139581501483917,0.7174878836833603,0.2835218093699515,0.7413798678949581
0.2112714648246765,0.7176898222940227,0.2835218093699515,0.7413798678949581
0.21101319789886475,0.7176898222940227,0.28392568659127626,0.7413798678949581
0.21097441017627716,0.717891760904685,0.28392568659127626,0.7413798678949581
0.2107585072517395,0.717891760904685,0.28473344103392567,0.7413798678949581
0.21059361100196838,0.7182956381260097,0.28473344103392567,0.7413798678949581
0.21041984856128693,0.7182956381260097,0.2851373182552504,0.7413798678949581
0.21031136810779572,0.7191033925686591,0.2851373182552504,0.7413798678949581
0.21028846502304077,0.7191033925686591,0.28533925686591277,0.7413798678949581
0.2102791666984558,0.7195072697899838,0.28533925686591277,0.7413798678949581
0.21027874946594238,0.7195072697899838,0.28554119547657514,0.7413798678949581
0.21016092598438263,0.7199111470113085,0.28554119547657514,0.7413798678949581
0.21001672744750977,0.7199111470113085,0.2859450726978998,0.7413798678949581
0.20992830395698547,0.7205169628432956,0.2859450726978998,0.7413798678949581
0.20986157655715942,0.7205169628432956,0.2861470113085622,0.7413798678949581
0.20984742045402527,0.720718901453958,0.2861470113085622,0.7413798678949581
0.20969855785369873,0.720718901453958,0.28634894991922455,0.7413798678949581
0.20966102182865143,0.7209208400646203,0.28634894991922455,0.7413798678949581
0.20962610840797424,0.7209208400646203,0.2865508885298869,0.7413798678949581
0.20957326889038086,0.7211227786752827,0.2865508885298869,0.7413798678949581
0.20941132307052612,0.7211227786752827,0.28695476575121165,0.7413798678949581
0.2092565894126892,0.7217285945072698,0.28695476575121165,0.7413798678949581
0.2092125415802002,0.7217285945072698,0.287156704361874,0.7413798678949581
0.209178626537323,0.7219305331179321,0.287156704361874,0.7413798678949581
0.2091560959815979,0.7219305331179321,0.2873586429725363,0.7413798678949581
0.20913197100162506,0.7221324717285945,0.2873586429725363,0.7413798678949581
0.20908892154693604,0.7221324717285945,0.2875605815831987,0.7413798678949581
0.2089112550020218,0.7223344103392568,0.2875605815831987,0.7413798678949581
0.20890948176383972,0.7223344103392568,0.28776252019386106,0.7413798678949581
0.20877061784267426,0.722940226171244,0.28776252019386106,0.7413798678949581
0.20874454081058502,0.722940226171244,0.28836833602584816,0.7413798678949581
0.20873746275901794,0.7231421647819063,0.28836833602584816,0.7413798678949581
0.20873606204986572,0.7231421647819063,0.2885702746365105,0.7413798678949581
0.20866763591766357,0.7239499192245558,0.2885702746365105,0.7413798678949581
0.20866034924983978,0.7239499192245558,0.28877221324717284,0.7413798678949581
0.20848330855369568,0.7247576736672051,0.28877221324717284,0.7413798678949581
0.20820657908916473,0.7247576736672051,0.28917609046849757,0.7413798678949581
0.20818591117858887,0.7249596122778675,0.28917609046849757,0.7413798678949581
0.20807674527168274,0.7249596122778675,0.2895799676898223,0.7413798678949581
0.20781293511390686,0.7261712439418416,0.2895799676898223,0.7413798678949581
0.20751416683197021,0.7261712439418416,0.29079159935379645,0.7413798678949581
0.20750093460083008,0.7265751211631664,0.29079159935379645,0.7413798678949581
0.20743127167224884,0.7265751211631664,0.2911954765751212,0.7413798678949581
0.20734944939613342,0.7267770597738288,0.2911954765751212,0.7413798678949581
0.2072998285293579,0.7267770597738288,0.29139741518578355,0.7413798678949581
0.2069886475801468,0.7273828756058158,0.29139741518578355,0.7413798678949581
0.20696140825748444,0.7273828756058158,0.29159935379644586,0.7413798678949581
0.20681126415729523,0.7281906300484653,0.29159935379644586,0.7413798678949581
0.20668351650238037,0.7281906300484653,0.2920032310177706,0.7413798678949581
0.2066653072834015,0.7283925686591276,0.2920032310177706,0.7413798678949581
0.2065770924091339,0.7283925686591276,0.2924071082390953,0.7413798678949581
0.20657211542129517,0.72859450726979,0.2924071082390953,0.7413798678949581
0.20644992589950562,0.72859450726979,0.29281098546042006,0.7413798678949581
0.20627126097679138,0.7298061389337641,0.29281098546042006,0.7413798678949581
0.20607227087020874,0.7298061389337641,0.29361873990306947,0.7413798678949581
0.20603814721107483,0.7300080775444265,0.29361873990306947,0.7413798678949581
0.20601093769073486,0.7300080775444265,0.29382067851373184,0.7413798678949581
0.20591945946216583,0.7302100161550888,0.29382067851373184,0.7413798678949581
0.20586331188678741,0.7302100161550888,0.2940226171243942,0.7413798678949581
0.2057543396949768,0.7312197092084006,0.2940226171243942,0.7413798678949581
0.20575322210788727,0.7312197092084006,0.29422455573505657,0.7413798678949581
0.20568838715553284,0.731421647819063,0.29422455573505657,0.7413798678949581
0.2054303139448166,0.731421647819063,0.2954361873990307,0.7413798678949581
0.2053747922182083,0.7320274636510501,0.2954361873990307,0.7413798678949581
0.20536255836486816,0.7320274636510501,0.2956381260096931,0.7413798678949581
0.20534397661685944,0.7322294022617124,0.2956381260096931,0.7413798678949581
0.20513224601745605,0.7322294022617124,0.2962439418416801,0.7413798678949581
0.2051260620355606,0.7324313408723748,0.2962439418416801,0.7413798678949581
0.2049974799156189,0.7324313408723748,0.29664781906300486,0.7413798678949581
0.20493556559085846,0.7330371567043619,0.29664781906300486,0.7413798678949581
0.2048402577638626,0.7330371567043619,0.2968497576736672,0.7413798678949581
0.20473401248455048,0.7332390953150242,0.2968497576736672,0.7413798678949581
0.20471905171871185,0.7332390953150242,0.29705169628432954,0.7413798678949581
0.20462481677532196,0.7336429725363489,0.29705169628432954,0.7413798678949581
0.20459339022636414,0.7336429725363489,0.29745557350565427,0.7413798678949581
0.2044840157032013,0.7340468497576736,0.29745557350565427,0.7413798678949581
0.20416724681854248,0.7340468497576736,0.29826332794830374,0.7413798678949581
0.20385509729385376,0.7348546042003231,0.29826332794830374,0.7413798678949581
0.20379012823104858,0.7348546042003231,0.29846526655896605,0.7413798678949581
0.20342515408992767,0.7356623586429726,0.29846526655896605,0.7413798678949581
0.2031419724225998,0.7356623586429726,0.2992730210016155,0.7413798678949581
0.2029765397310257,0.7360662358642972,0.2992730210016155,0.7413798678949581
0.20292629301548004,0.7360662358642972,0.2994749596122779,0.7413798678949581
0.20263519883155823,0.7370759289176091,0.2994749596122779,0.7413798678949581
0.20245742797851562,0.7370759289176091,0.3000807754442649,0.7413798678949581
0.20245710015296936,0.7372778675282714,0.3000807754442649,0.7413798678949581
0.20244638621807098,0.7372778675282714,0.30048465266558966,0.7413798678949581
0.20240114629268646,0.7374798061389337,0.30048465266558966,0.7413798678949581
0.20218925178050995,0.7374798061389337,0.30210016155088854,0.7413798678949581
0.20208172500133514,0.7376817447495961,0.30210016155088854,0.7413798678949581
0.2020670771598816,0.7376817447495961,0.3023021001615509,0.7413798678949581
0.20182093977928162,0.7386914378029079,0.3023021001615509,0.7413798678949581
0.20167647302150726,0.7386914378029079,0.30250403877221327,0.7413798678949581
0.20167569816112518,0.7388933764135702,0.30250403877221327,0.7413798678949581
0.20165574550628662,0.7388933764135702,0.3027059773828756,0.7413798678949581
0.2015058398246765,0.7394991922455574,0.3027059773828756,0.7413798678949581
0.20148223638534546,0.7394991922455574,0.30290791599353795,0.7413798678949581
0.20138747990131378,0.7399030694668821,0.30290791599353795,0.7413798678949581
0.20138365030288696,0.7399030694668821,0.3031098546042003,0.7413798678949581
0.20138032734394073,0.7401050080775444,0.3031098546042003,0.7413798678949581
0.20137062668800354,0.7401050080775444,0.3033117932148627,0.7413798678949581
0.20128247141838074,0.7405088852988692,0.3033117932148627,0.7413798678949581
0.2009766399860382,0.7405088852988692,0.3045234248788368,0.7413798678949581
0.2009744495153427,0.7407108239095315,0.3045234248788368,0.7413798678949581
0.20085401833057404,0.7407108239095315,0.30492730210016156,0.7413798678949581
0.2006944715976715,0.7413166397415186,0.30492730210016156,0.7413798678949581
0.20069169998168945,0.7413166397415186,0.3051292407108239,0.7413798678949581
0.20064261555671692,0.7415185783521809,0.3051292407108239,0.7413798678949581
0.20063860714435577,0.7415185783521809,0.3053311793214863,0.7413798678949581
0.20062991976737976,0.7417205169628432,0.3053311793214863,0.7413798678949581
0.20061448216438293,0.7417205169628432,0.3055331179321486,0.7413798678949581
0.20059596002101898,0.7419224555735057,0.3055331179321486,0.7413798678949581
0.20046530663967133,0.7419224555735057,0.30634087237479807,0.7413798678949581
0.2004382163286209,0.742124394184168,0.30634087237479807,0.7413798678949581
0.2003464698791504,0.742124394184168,0.3071486268174475,0.7413798678949581
0.20034164190292358,0.7423263327948304,0.3071486268174475,0.7413798678949581
0.20030111074447632,0.7423263327948304,0.30735056542810985,0.7413798678949581
0.20026062428951263,0.7425282714054927,0.30735056542810985,0.7413798678949581
0.2002289891242981,0.7425282714054927,0.3075525040387722,0.7413798678949581
0.1999334841966629,0.7433360258481422,0.3075525040387722,0.7413798678949581
0.1998591423034668,0.7433360258481422,0.3081583198707593,0.7413798678949581
0.199847012758255,0.7435379644588045,0.3081583198707593,0.7413798678949581
0.1998118758201599,0.7435379644588045,0.308562197092084,0.7413798678949581
0.19972333312034607,0.7439418416801292,0.308562197092084,0.7413798678949581
0.1996874064207077,0.7439418416801292,0.3091680129240711,0.7413798678949581
0.1996062844991684,0.744345718901454,0.3091680129240711,0.7413798678949581
0.19942760467529297,0.744345718901454,0.31037964458804523,0.7413798678949581
0.199415385723114,0.7445476575121163,0.31037964458804523,0.7413798678949581
0.19932657480239868,0.7445476575121163,0.31078352180936997,0.7413798678949581
0.19930733740329742,0.7447495961227787,0.31078352180936997,0.7413798678949581
0.1992412805557251,0.7447495961227787,0.31098546042003233,0.7413798678949581
0.19920383393764496,0.744951534733441,0.31098546042003233,0.7413798678949581
0.19919909536838531,0.744951534733441,0.31118739903069464,0.7413798678949581
0.1986204981803894,0.7473747980613893,0.31118739903069464,0.7413798678949581
0.19851255416870117,0.7473747980613893,0.311389337641357,0.7413798678949581
0.1984294205904007,0.7475767366720517,0.311389337641357,0.7413798678949581
0.1983635425567627,0.7475767366720517,0.3115912762520194,0.7413798678949581
0.19835905730724335,0.747778675282714,0.3115912762520194,0.7413798678949581
0.19824327528476715,0.747778675282714,0.31179321486268174,0.7413798678949581
0.19820769131183624,0.7479806138933764,0.31179321486268174,0.7413798678949581
0.19814544916152954,0.7479806138933764,0.3119951534733441,0.7413798678949581
0.1979495882987976,0.7481825525040388,0.3119951534733441,0.7413798678949581
0.19786065816879272,0.7481825525040388,0.3128029079159935,0.7413798678949581
0.1977354884147644,0.7483844911147012,0.3128029079159935,0.7413798678949581
0.19765141606330872,0.7483844911147012,0.31320678513731826,0.7413798678949581
0.19764649868011475,0.7485864297253635,0.31320678513731826,0.7413798678949581
0.19763138890266418,0.7485864297253635,0.3134087237479806,0.7413798678949581
0.1975846141576767,0.7487883683360258,0.3134087237479806,0.7413798678949581
0.19755934178829193,0.7487883683360258,0.31401453957996767,0.7413798678949581
0.19743257761001587,0.7489903069466882,0.31401453957996767,0.7413798678949581
0.19736462831497192,0.7489903069466882,0.31421647819063003,0.7413798678949581
0.19734445214271545,0.7491922455573505,0.31421647819063003,0.7413798678949581
0.19727885723114014,0.7491922455573505,0.3144184168012924,0.7413798678949581
0.1971866935491562,0.749394184168013,0.3144184168012924,0.7413798678949581
0.19704824686050415,0.749394184168013,0.3154281098546042,0.7413798678949581
0.1969614326953888,0.7502019386106623,0.3154281098546042,0.7413798678949581
0.19694048166275024,0.7502019386106623,0.31563004846526654,0.7413798678949581
0.19687658548355103,0.750605815831987,0.31563004846526654,0.7413798678949581
0.19681710004806519,0.750605815831987,0.3160339256865913,0.7413798678949581
0.19677326083183289,0.7508077544426495,0.3160339256865913,0.7413798678949581
0.19673532247543335,0.7508077544426495,0.31623586429725364,0.7413798678949581
0.1965608149766922,0.7514135702746365,0.31623586429725364,0.7413798678949581
0.19646161794662476,0.7514135702746365,0.3168416801292407,0.7413798678949581
0.19642291963100433,0.7516155088852988,0.3168416801292407,0.7413798678949581
0.19626998901367188,0.7516155088852988,0.3172455573505654,0.7413798678949581
0.1962088942527771,0.7518174474959612,0.3172455573505654,0.7413798678949581
0.19603276252746582,0.7518174474959612,0.3178513731825525,0.7413798678949581
0.19598422944545746,0.752221324717286,0.3178513731825525,0.7413798678949581
0.19582730531692505,0.752221324717286,0.3180533117932149,0.7413798678949581
0.195606991648674,0.752827140549273,0.3180533117932149,0.7413798678949581
0.19555793702602386,0.752827140549273,0.3182552504038772,0.7413798678949581
0.1955437958240509,0.7530290791599353,0.3182552504038772,0.7413798678949581
0.1951630711555481,0.7530290791599353,0.3194668820678514,0.7413798678949581
0.19511470198631287,0.7532310177705978,0.3194668820678514,0.7413798678949581
0.19510099291801453,0.7532310177705978,0.3196688206785137,0.7413798678949581
0.195095956325531,0.7534329563812601,0.3196688206785137,0.7413798678949581
0.1950952112674713,0.7534329563812601,0.3198707592891761,0.7413798678949581
0.1949547976255417,0.7538368336025848,0.3198707592891761,0.7413798678949581
0.19445347785949707,0.7538368336025848,0.3212843295638126,0.7413798678949581
0.19443468749523163,0.7544426494345718,0.3212843295638126,0.7413798678949581
0.19435948133468628,0.7544426494345718,0.3216882067851373,0.7413798678949581
0.19421088695526123,0.7548465266558966,0.3216882067851373,0.7413798678949581
0.19395333528518677,0.7548465266558966,0.3222940226171244,0.7413798678949581
0.1939368098974228,0.7554523424878837,0.3222940226171244,0.7413798678949581
0.19379110634326935,0.7554523424878837,0.32289983844911146,0.7413798678949581
0.19377079606056213,0.755654281098546,0.32289983844911146,0.7413798678949581
0.19374853372573853,0.755654281098546,0.3233037156704362,0.7413798678949581
0.19369035959243774,0.7558562197092084,0.3233037156704362,0.7413798678949581
0.19355380535125732,0.7558562197092084,0.32370759289176093,0.7413798678949581
0.1934797167778015,0.7562600969305331,0.32370759289176093,0.7413798678949581
0.19317317008972168,0.7562600969305331,0.3247172859450727,0.7413798678949581
0.19304034113883972,0.7564620355411955,0.3247172859450727,0.7413798678949581
0.19283974170684814,0.7564620355411955,0.32532310177705975,0.7413798678949581
0.1927844136953354,0.7568659127625202,0.32532310177705975,0.7413798678949581
0.19250506162643433,0.7568659127625202,0.32673667205169626,0.7413798678949581
0.1923903524875641,0.7570678513731826,0.32673667205169626,0.7413798678949581
0.19222861528396606,0.7570678513731826,0.327140549273021,0.7413798678949581
0.1921549290418625,0.7572697899838449,0.327140549273021,0.7413798678949581
0.19214224815368652,0.7572697899838449,0.32754442649434573,0.7413798678949581
0.19209478795528412,0.7574717285945073,0.32754442649434573,0.7413798678949581
0.19203585386276245,0.7574717285945073,0.32794830371567046,0.7413798678949581
0.19196148216724396,0.7580775444264943,0.32794830371567046,0.7413798678949581
0.19192352890968323,0.7580775444264943,0.32835218093699514,0.7413798678949581
0.19189666211605072,0.7584814216478191,0.32835218093699514,0.7413798678949581
0.19185101985931396,0.7584814216478191,0.3287560581583199,0.7413798678949581
0.19178348779678345,0.7586833602584814,0.3287560581583199,0.7413798678949581
0.19170819222927094,0.7586833602584814,0.3291599353796446,0.7413798678949581
0.19170218706130981,0.7588852988691438,0.3291599353796446,0.7413798678949581
0.19168132543563843,0.7588852988691438,0.3293618739903069,0.7413798678949581
0.1916663497686386,0.7590872374798061,0.3293618739903069,0.7413798678949581
0.19165372848510742,0.7590872374798061,0.3295638126009693,0.7413798678949581
0.1914196014404297,0.7592891760904685,0.3295638126009693,0.7413798678949581
0.19134579598903656,0.7592891760904685,0.3301696284329564,0.7413798678949581
0.19124345481395721,0.7596930533117933,0.3301696284329564,0.7413798678949581
0.19119620323181152,0.7596930533117933,0.33037156704361875,0.7413798678949581
0.1910477876663208,0.7611066235864298,0.33037156704361875,0.7413798678949581
0.1910269856452942,0.7611066235864298,0.3305735056542811,0.7413798678949581
0.19099847972393036,0.7615105008077544,0.3305735056542811,0.7413798678949581
0.19083988666534424,0.7615105008077544,0.3309773828756058,0.7413798678949581
0.1908370852470398,0.7617124394184168,0.3309773828756058,0.7413798678949581
0.1906384527683258,0.7617124394184168,0.33138126009693053,0.7413798678949581
0.19060708582401276,0.7619143780290791,0.33138126009693053,0.7413798678949581
0.19056427478790283,0.7619143780290791,0.3315831987075929,0.7413798678949581
0.19037562608718872,0.7621163166397416,0.3315831987075929,0.7413798678949581
0.19031620025634766,0.7621163166397416,0.33218901453957994,0.7413798678949581
0.19029021263122559,0.7625201938610663,0.33218901453957994,0.7413798678949581
0.19024240970611572,0.7625201938610663,0.3325928917609047,0.7413798678949581
0.19022832810878754,0.7627221324717286,0.3325928917609047,0.7413798678949581
0.1901732236146927,0.7627221324717286,0.33279483037156704,0.7413798678949581
0.1901688277721405,0.7629240710823909,0.33279483037156704,0.7413798678949581
0.19016624987125397,0.7629240710823909,0.3329967689822294,0.7413798678949581
0.19010335206985474,0.7631260096930533,0.3329967689822294,0.7413798678949581
0.1897670477628708,0.7631260096930533,0.3338045234248788,0.7413798678949581
0.18965627253055573,0.7633279483037156,0.3338045234248788,0.7413798678949581
0.18964612483978271,0.7633279483037156,0.33420840064620355,0.7413798678949581
0.18955327570438385,0.7639337641357028,0.33420840064620355,0.7413798678949581
0.18943744897842407,0.7639337641357028,0.33501615508885296,0.7413798678949581
0.18941546976566315,0.7643376413570274,0.33501615508885296,0.7413798678949581
0.1893998384475708,0.7643376413570274,0.33521809369951533,0.7413798678949581
0.18932783603668213,0.7645395799676898,0.33521809369951533,0.7413798678949581
0.1892363429069519,0.7645395799676898,0.33562197092084006,0.7413798678949581
0.18917720019817352,0.7647415185783522,0.33562197092084006,0.7413798678949581
0.18911023437976837,0.7647415185783522,0.33582390953150243,0.7413798678949581
0.18901024758815765,0.7651453957996769,0.33582390953150243,0.7413798678949581
0.18897801637649536,0.7651453957996769,0.3364297253634895,0.7413798678949581
0.18886823952198029,0.7655492730210016,0.3364297253634895,0.7413798678949581
0.18874432146549225,0.7655492730210016,0.3370355411954766,0.7413798678949581
0.1886856108903885,0.7659531502423264,0.3370355411954766,0.7413798678949581
0.1885853409767151,0.7659531502423264,0.3374394184168013,0.7413798678949581
0.18855683505535126,0.7661550888529887,0.3374394184168013,0.7413798678949581
0.18855565786361694,0.7661550888529887,0.3376413570274637,0.7413798678949581
0.1885526180267334,0.7663570274636511,0.3376413570274637,0.7413798678949581
0.1885247826576233,0.7663570274636511,0.337843295638126,0.7413798678949581
0.18845386803150177,0.7669628432956381,0.337843295638126,0.7413798678949581
0.1883968710899353,0.7669628432956381,0.3382471728594507,0.7413798678949581
0.18838730454444885,0.7671647819063004,0.3382471728594507,0.7413798678949581
0.18823647499084473,0.7671647819063004,0.33865105008077545,0.7413798678949581
0.18820641934871674,0.7673667205169629,0.33865105008077545,0.7413798678949581
0.1881781965494156,0.7673667205169629,0.3388529886914378,0.7413798678949581
0.18815186619758606,0.7675686591276252,0.3388529886914378,0.7413798678949581
0.18815037608146667,0.7675686591276252,0.3390549273021002,0.7413798678949581
0.18803255259990692,0.7681744749596123,0.3390549273021002,0.7413798678949581
0.18764975666999817,0.7681744749596123,0.34026655896607433,0.7413798678949581
0.18756698071956635,0.7683764135702746,0.34026655896607433,0.7413798678949581
0.1874910295009613,0.7683764135702746,0.340670436187399,0.7413798678949581
0.18741461634635925,0.7687802907915994,0.340670436187399,0.7413798678949581
0.1873275637626648,0.7687802907915994,0.34168012924071084,0.7413798678949581
0.1873219609260559,0.7689822294022617,0.34168012924071084,0.7413798678949581
0.18712925910949707,0.7689822294022617,0.34248788368336025,0.7413798678949581
0.18711718916893005,0.7691841680129241,0.34248788368336025,0.7413798678949581
0.18710112571716309,0.7691841680129241,0.342891760904685,0.7413798678949581
0.1870424747467041,0.7695880452342488,0.342891760904685,0.7413798678949581
0.18699271976947784,0.7695880452342488,0.34309369951534735,0.7413798678949581
0.18695606291294098,0.7697899838449112,0.34309369951534735,0.7413798678949581
0.18681025505065918,0.7697899838449112,0.3436995153473344,0.7413798678949581
0.18680711090564728,0.7699919224555735,0.3436995153473344,0.7413798678949581
0.18676668405532837,0.7699919224555735,0.34390145395799676,0.7413798678949581
0.18676500022411346,0.7701938610662359,0.34390145395799676,0.7413798678949581
0.18671756982803345,0.7701938610662359,0.34450726978998386,0.7413798678949581
0.1866622120141983,0.7703957996768982,0.34450726978998386,0.7413798678949581
0.18649321794509888,0.7703957996768982,0.34491114701130854,0.7413798678949581
0.1863592565059662,0.7707996768982229,0.34491114701130854,0.7413798678949581
0.18627899885177612,0.7707996768982229,0.3451130856219709,0.7413798678949581
0.18617992103099823,0.7716074313408724,0.3451130856219709,0.7413798678949581
0.18617409467697144,0.7716074313408724,0.34531502423263327,0.7413798678949581
0.1861284226179123,0.7718093699515347,0.34531502423263327,0.7413798678949581
0.18607592582702637,0.7718093699515347,0.34551696284329564,0.7413798678949581
0.18606948852539062,0.7720113085621971,0.34551696284329564,0.7413798678949581
0.18595951795578003,0.7720113085621971,0.34592084006462037,0.7413798678949581
0.18593758344650269,0.7722132471728594,0.34592084006462037,0.7413798678949581
0.18592321872711182,0.7722132471728594,0.34612277867528274,0.7413798678949581
0.18573473393917084,0.7726171243941842,0.34612277867528274,0.7413798678949581
0.18548190593719482,0.7726171243941842,0.3465266558966074,0.7413798678949581
0.18515411019325256,0.7730210016155089,0.3465266558966074,0.7413798678949581
0.1850312501192093,0.7730210016155089,0.34693053311793215,0.7413798678949581
0.18486930429935455,0.7734248788368336,0.34693053311793215,0.7413798678949581
0.1848069429397583,0.7734248788368336,0.3471324717285945,0.7413798678949581
0.1847708821296692,0.7738287560581584,0.3471324717285945,0.7413798678949581
0.1846775859594345,0.7738287560581584,0.34753634894991925,0.7413798678949581
0.1844453066587448,0.7746365105008077,0.34753634894991925,0.7413798678949581
0.184276282787323,0.7746365105008077,0.348546042003231,0.7413798678949581
0.18426768481731415,0.7750403877221325,0.348546042003231,0.7413798678949581
0.18399488925933838,0.7750403877221325,0.34915185783521807,0.7413798678949581
0.18381887674331665,0.7752423263327949,0.34915185783521807,0.7413798678949581
0.18373149633407593,0.7752423263327949,0.34935379644588044,0.7413798678949581
0.18368996679782867,0.7754442649434572,0.34935379644588044,0.7413798678949581
0.183683842420578,0.7754442649434572,0.34975767366720517,0.7413798678949581
0.18355275690555573,0.7758481421647819,0.34975767366720517,0.7413798678949581
0.18324707448482513,0.7758481421647819,0.35076736672051695,0.7413798678949581
0.18317347764968872,0.7760500807754442,0.35076736672051695,0.7413798678949581
0.18314440548419952,0.7760500807754442,0.3509693053311793,0.7413798678949581
0.183057963848114,0.7762520193861067,0.3509693053311793,0.7413798678949581
0.18292362987995148,0.7762520193861067,0.3511712439418417,0.7413798678949581
0.18271149694919586,0.7768578352180937,0.3511712439418417,0.7413798678949581
0.18269896507263184,0.7768578352180937,0.35137318255250405,0.7413798678949581
0.1826433688402176,0.7772617124394184,0.35137318255250405,0.7413798678949581
0.18261083960533142,0.7772617124394184,0.3515751211631664,0.7413798678949581
0.1826094388961792,0.7774636510500808,0.3515751211631664,0.7413798678949581
0.18197956681251526,0.7774636510500808,0.3529886914378029,0.7413798678949581
0.1816645860671997,0.7784733441033925,0.3529886914378029,0.7413798678949581
0.1816423535346985,0.7784733441033925,0.3531906300484653,0.7413798678949581
0.18163156509399414,0.778675282714055,0.3531906300484653,0.7413798678949581
0.18129082024097443,0.778675282714055,0.35379644588045234,0.7413798678949581
0.18124231696128845,0.779281098546042,0.35379644588045234,0.7413798678949581
0.181196391582489,0.779281098546042,0.35420032310177707,0.7413798678949581
0.1811254471540451,0.7796849757673667,0.35420032310177707,0.7413798678949581
0.1810610443353653,0.7796849757673667,0.3548061389337641,0.7413798678949581
0.1810358166694641,0.779886914378029,0.3548061389337641,0.7413798678949581
0.18090863525867462,0.779886914378029,0.3554119547657512,0.7413798678949581
0.1807999461889267,0.7800888529886915,0.3554119547657512,0.7413798678949581
0.18074440956115723,0.7800888529886915,0.3556138933764136,0.7413798678949581
0.18073494732379913,0.7802907915993538,0.3556138933764136,0.7413798678949581
0.18060296773910522,0.7802907915993538,0.3562197092084006,0.7413798678949581
0.18044599890708923,0.7806946688206785,0.3562197092084006,0.7413798678949581
0.18022096157073975,0.7806946688206785,0.3570274636510501,0.7413798678949581
0.1802087128162384,0.7808966074313409,0.3570274636510501,0.7413798678949581
0.18020415306091309,0.7808966074313409,0.35722940226171246,0.7413798678949581
0.17991386353969574,0.7817043618739903,0.35722940226171246,0.7413798678949581
0.17978662252426147,0.7817043618739903,0.35803715670436187,0.7413798678949581
0.1797778606414795,0.7819063004846527,0.35803715670436187,0.7413798678949581
0.179706871509552,0.7819063004846527,0.3584410339256866,0.7413798678949581
0.17962968349456787,0.7825121163166397,0.3584410339256866,0.7413798678949581
0.1794729381799698,0.7825121163166397,0.35904684975767365,0.7413798678949581
0.17922353744506836,0.7835218093699515,0.35904684975767365,0.7413798678949581
0.1790122091770172,0.7835218093699515,0.3598546042003231,0.7413798678949581
0.17894338071346283,0.7839256865912763,0.3598546042003231,0.7413798678949581
0.17879436910152435,0.7839256865912763,0.3606623586429725,0.7413798678949581
0.17876030504703522,0.784329563812601,0.3606623586429725,0.7413798678949581
0.17872308194637299,0.784329563812601,0.3608642972536349,0.7413798678949581
0.17867523431777954,0.7845315024232633,0.3608642972536349,0.7413798678949581
0.17848531901836395,0.7845315024232633,0.361470113085622,0.7413798678949581
0.17847636342048645,0.7847334410339257,0.361470113085622,0.7413798678949581
0.17841190099716187,0.7847334410339257,0.36187399030694667,0.7413798678949581
0.17835325002670288,0.784935379644588,0.36187399030694667,0.7413798678949581
0.17823562026023865,0.784935379644588,0.36268174474959614,0.7413798678949581
0.17821086943149567,0.7851373182552503,0.36268174474959614,0.7413798678949581
0.1780855655670166,0.7851373182552503,0.3628836833602585,0.7413798678949581
0.1780659407377243,0.7853392568659128,0.3628836833602585,0.7413798678949581
0.1780596375465393,0.7853392568659128,0.3630856219709208,0.7413798678949581
0.177998885512352,0.7855411954765751,0.3630856219709208,0.7413798678949581
0.17797058820724487,0.7855411954765751,0.36348949919224555,0.7413798678949581
0.17786449193954468,0.7859450726978998,0.36348949919224555,0.7413798678949581
0.1778445988893509,0.7859450726978998,0.3636914378029079,0.7413798678949581
0.17775298655033112,0.7861470113085622,0.3636914378029079,0.7413798678949581
0.17773447930812836,0.7861470113085622,0.3638933764135703,0.7413798678949581
0.17765969038009644,0.7865508885298869,0.3638933764135703,0.7413798678949581
0.17759650945663452,0.7865508885298869,0.3644991922455573,0.7413798678949581
0.1775883585214615,0.7867528271405493,0.3644991922455573,0.7413798678949581
0.17745143175125122,0.7867528271405493,0.3657108239095315,0.7413798678949581
0.17744110524654388,0.7869547657512116,0.3657108239095315,0.7413798678949581
0.17742353677749634,0.7869547657512116,0.36591276252019383,0.7413798678949581
0.1773756891489029,0.787156704361874,0.36591276252019383,0.7413798678949581
0.1771588921546936,0.787156704361874,0.36692245557350567,0.7413798678949581
0.17708508670330048,0.7873586429725363,0.36692245557350567,0.7413798678949581
0.17701305449008942,0.7873586429725363,0.3677302100161551,0.7413798678949581
0.17693564295768738,0.7875605815831987,0.3677302100161551,0.7413798678949581
0.176932692527771,0.7875605815831987,0.36793214862681745,0.7413798678949581
0.17686676979064941,0.7877625201938611,0.36793214862681745,0.7413798678949581
0.17669707536697388,0.7877625201938611,0.3683360258481422,0.7413798678949581
0.17669346928596497,0.7879644588045234,0.3683360258481422,0.7413798678949581
0.176593616604805,0.7879644588045234,0.3689418416801292,0.7413798678949581
0.17658978700637817,0.7881663974151858,0.3689418416801292,0.7413798678949581
0.17615735530853271,0.7881663974151858,0.3705573505654281,0.7413798678949581
0.17610792815685272,0.7883683360258481,0.3705573505654281,0.7413798678949581
0.17603835463523865,0.7883683360258481,0.37096122778675283,0.7413798678949581
0.17591217160224915,0.7893780290791599,0.37096122778675283,0.7413798678949581
0.17589670419692993,0.7893780290791599,0.3711631663974152,0.7413798678949581
0.17575281858444214,0.789983844911147,0.3711631663974152,0.7413798678949581
0.17548584938049316,0.789983844911147,0.37237479806138934,0.7413798678949581
0.17540420591831207,0.7907915993537964,0.37237479806138934,0.7413798678949581
0.17530524730682373,0.7907915993537964,0.3729806138933764,0.7413798678949581
0.17520999908447266,0.7911954765751211,0.3729806138933764,0.7413798678949581
0.17520731687545776,0.7911954765751211,0.37318255250403876,0.7413798678949581
0.17495329678058624,0.7915993537964459,0.37318255250403876,0.7413798678949581
0.17491155862808228,0.7915993537964459,0.3735864297253635,0.7413798678949581
0.17475350201129913,0.7918012924071083,0.3735864297253635,0.7413798678949581
0.17470020055770874,0.7918012924071083,0.3741922455573506,0.7413798678949581
0.1746690273284912,0.7920032310177706,0.3741922455573506,0.7413798678949581
0.17466165125370026,0.7920032310177706,0.3743941841680129,0.7413798678949581
0.17463737726211548,0.7922051696284329,0.3743941841680129,0.7413798678949581
0.17456874251365662,0.7922051696284329,0.37459612277867527,0.7413798678949581
0.17451776564121246,0.7924071082390953,0.37459612277867527,0.7413798678949581
0.17447417974472046,0.7924071082390953,0.375,0.7413798678949581
0.17436988651752472,0.7928109854604201,0.375,0.7413798678949581
0.17436182498931885,0.7928109854604201,0.37520193861066237,0.7413798678949581
0.17427758872509003,0.7936187399030694,0.37520193861066237,0.7413798678949581
0.17410646378993988,0.7936187399030694,0.3766155088852989,0.7413798678949581
0.1741006225347519,0.7938206785137318,0.3766155088852989,0.7413798678949581
0.17406095564365387,0.7938206785137318,0.3770193861066236,0.7413798678949581
0.17395955324172974,0.7944264943457189,0.3770193861066236,0.7413798678949581
0.17371279001235962,0.7944264943457189,0.377827140549273,0.7413798678949581
0.1737077385187149,0.7946284329563813,0.377827140549273,0.7413798678949581
0.1736677885055542,0.7946284329563813,0.3780290791599354,0.7413798678949581
0.1736222803592682,0.7948303715670436,0.3780290791599354,0.7413798678949581
0.17353951930999756,0.7948303715670436,0.37823101777059775,0.7413798678949581
0.17353220283985138,0.7952342487883683,0.37823101777059775,0.7413798678949581
0.17350365221500397,0.7952342487883683,0.3788368336025848,0.7413798678949581
0.17346328496932983,0.7954361873990307,0.3788368336025848,0.7413798678949581
0.17328497767448425,0.7954361873990307,0.3794426494345719,0.7413798678949581
0.17328022420406342,0.7956381260096931,0.3794426494345719,0.7413798678949581
0.17319980263710022,0.7956381260096931,0.37964458804523427,0.7413798678949581
0.17318932712078094,0.7960420032310178,0.37964458804523427,0.7413798678949581
0.17295607924461365,0.7960420032310178,0.3802504038772213,0.7413798678949581
0.17287671566009521,0.7962439418416801,0.3802504038772213,0.7413798678949581
0.1727203130722046,0.7962439418416801,0.3810581583198708,0.7413798678949581
0.1726970672607422,0.7964458804523424,0.3810581583198708,0.7413798678949581
0.1725252866744995,0.7964458804523424,0.3816639741518578,0.7413798678949581
0.17251217365264893,0.7966478190630049,0.3816639741518578,0.7413798678949581
0.17234589159488678,0.7966478190630049,0.3824717285945073,0.7413798678949581
0.1723201870918274,0.7968497576736672,0.3824717285945073,0.7413798678949581
0.17231321334838867,0.7968497576736672,0.38267366720516965,0.7413798678949581
0.1722896844148636,0.7970516962843296,0.38267366720516965,0.7413798678949581
0.17209434509277344,0.7970516962843296,0.38287560581583197,0.7413798678949581
0.1720876395702362,0.7972536348949919,0.38287560581583197,0.7413798678949581
0.17196282744407654,0.7972536348949919,0.38307754442649433,0.7413798678949581
0.17190514504909515,0.7976575121163166,0.38307754442649433,0.7413798678949581
0.1717458814382553,0.7976575121163166,0.38368336025848143,0.7413798678949581
0.17170177400112152,0.797859450726979,0.38368336025848143,0.7413798678949581
0.1716076135635376,0.797859450726979,0.3842891760904685,0.7413798678949581
0.171578511595726,0.7982633279483037,0.3842891760904685,0.7413798678949581
0.17135930061340332,0.7982633279483037,0.3852988691437803,0.7413798678949581
0.17125730216503143,0.7988691437802908,0.3852988691437803,0.7413798678949581
0.17125117778778076,0.7988691437802908,0.3855008077544427,0.7413798678949581
0.17119146883487701,0.7994749596122779,0.3855008077544427,0.7413798678949581
0.17111849784851074,0.7994749596122779,0.3861066235864297,0.7413798678949581
0.1711173951625824,0.7996768982229402,0.3861066235864297,0.7413798678949581
0.17097938060760498,0.7996768982229402,0.3867124394184168,0.7413798678949581
0.17094379663467407,0.7998788368336026,0.3867124394184168,0.7413798678949581
0.170896515250206,0.7998788368336026,0.3871163166397415,0.7413798678949581
0.17085379362106323,0.8000807754442649,0.3871163166397415,0.7413798678949581
0.17082110047340393,0.8000807754442649,0.38752019386106623,0.7413798678949581
0.17071948945522308,0.8002827140549273,0.38752019386106623,0.7413798678949581
0.17059332132339478,0.8002827140549273,0.38812600969305333,0.7413798678949581
0.170494943857193,0.8004846526655897,0.38812600969305333,0.7413798678949581
0.17035841941833496,0.8004846526655897,0.3887318255250404,0.7413798678949581
0.17024706304073334,0.800686591276252,0.3887318255250404,0.7413798678949581
0.17015881836414337,0.800686591276252,0.3891357027463651,0.7413798678949581
0.17007558047771454,0.8010904684975767,0.3891357027463651,0.7413798678949581
0.17000602185726166,0.8010904684975767,0.3897415185783522,0.7413798678949581
0.17000341415405273,0.8012924071082391,0.3897415185783522,0.7413798678949581
0.1700032651424408,0.8012924071082391,0.3899434571890145,0.7413798678949581
0.16975107789039612,0.8021001615508885,0.3899434571890145,0.7413798678949581
0.16960538923740387,0.8021001615508885,0.3901453957996769,0.7413798678949581
0.16953031718730927,0.8025040387722132,0.3901453957996769,0.7413798678949581
0.16952748596668243,0.8025040387722132,0.39034733441033925,0.7413798678949581
0.16940560936927795,0.8027059773828756,0.39034733441033925,0.7413798678949581
0.16938000917434692,0.8027059773828756,0.3905492730210016,0.7413798678949581
0.16932663321495056,0.8031098546042004,0.3905492730210016,0.7413798678949581
0.16924072802066803,0.8031098546042004,0.390751211631664,0.7413798678949581
0.16919372975826263,0.8033117932148627,0.390751211631664,0.7413798678949581
0.1689409613609314,0.8033117932148627,0.39196284329563813,0.7413798678949581
0.16876865923404694,0.8037156704361874,0.39196284329563813,0.7413798678949581
0.16872788965702057,0.8037156704361874,0.3925686591276252,0.7413798678949581
0.16853615641593933,0.8039176090468497,0.3925686591276252,0.7413798678949581
0.16852647066116333,0.8039176090468497,0.39277059773828754,0.7413798678949581
0.168487548828125,0.8043214862681745,0.39277059773828754,0.7413798678949581
0.16827261447906494,0.8043214862681745,0.3931744749596123,0.7413798678949581
0.16822263598442078,0.8045234248788369,0.3931744749596123,0.7413798678949581
0.16820275783538818,0.8045234248788369,0.39337641357027464,0.7413798678949581
0.16819758713245392,0.8047253634894992,0.39337641357027464,0.7413798678949581
0.16809815168380737,0.8047253634894992,0.3937802907915994,0.7413798678949581
0.1680956482887268,0.8049273021001615,0.3937802907915994,0.7413798678949581
0.16783824563026428,0.8049273021001615,0.3943861066235864,0.7413798678949581
0.16780684888362885,0.8053311793214862,0.3943861066235864,0.7413798678949581
0.16778822243213654,0.8053311793214862,0.3945880452342488,0.7413798678949581
0.16777823865413666,0.805735056542811,0.3945880452342488,0.7413798678949581
0.16776861250400543,0.805735056542811,0.39478998384491115,0.7413798678949581
0.1677512228488922,0.8059369951534734,0.39478998384491115,0.7413798678949581
0.16773563623428345,0.8059369951534734,0.3949919224555735,0.7413798678949581
0.16764481365680695,0.8061389337641357,0.3949919224555735,0.7413798678949581
0.16751402616500854,0.8061389337641357,0.39559773828756056,0.7413798678949581
0.1674681454896927,0.8065428109854604,0.39559773828756056,0.7413798678949581
0.16728895902633667,0.8065428109854604,0.39620355411954766,0.7413798678949581
0.16719260811805725,0.8069466882067852,0.39620355411954766,0.7413798678949581
0.16718703508377075,0.8069466882067852,0.39640549273021003,0.7413798678949581
0.16716688871383667,0.8071486268174475,0.39640549273021003,0.7413798678949581
0.16714586317539215,0.8071486268174475,0.3968093699515347,0.7413798678949581
0.16703230142593384,0.8073505654281099,0.3968093699515347,0.7413798678949581
0.16678714752197266,0.8073505654281099,0.3970113085621971,0.7413798678949581
0.1665513515472412,0.8075525040387722,0.3970113085621971,0.7413798678949581
0.16638144850730896,0.8075525040387722,0.3980210016155089,0.7413798678949581
0.1660889983177185,0.8077544426494345,0.3980210016155089,0.7413798678949581
0.16605031490325928,0.8077544426494345,0.39862681744749595,0.7413798678949581
0.16597892343997955,0.807956381260097,0.39862681744749595,0.7413798678949581
0.16589263081550598,0.807956381260097,0.3988287560581583,0.7413798678949581
0.16564083099365234,0.808562197092084,0.3988287560581583,0.7413798678949581
0.1652601957321167,0.808562197092084,0.40064620355411956,0.7413798678949581
0.16506540775299072,0.809168012924071,0.40064620355411956,0.7413798678949581
0.1650027334690094,0.809168012924071,0.40084814216478193,0.7413798678949581
0.16477318108081818,0.8095718901453958,0.40084814216478193,0.7413798678949581
0.16473382711410522,0.8095718901453958,0.401453957996769,0.7413798678949581
0.16473348438739777,0.8097738287560582,0.401453957996769,0.7413798678949581
0.16460686922073364,0.8097738287560582,0.40246365105008075,0.7413798678949581
0.1644190400838852,0.8101777059773829,0.40246365105008075,0.7413798678949581
0.16422617435455322,0.8101777059773829,0.4032714054927302,0.7413798678949581
0.16422495245933533,0.8103796445880452,0.4032714054927302,0.7413798678949581
0.16422104835510254,0.8103796445880452,0.4034733441033926,0.7413798678949581
0.16416336596012115,0.8109854604200323,0.4034733441033926,0.7413798678949581
0.1641131043434143,0.8109854604200323,0.40407915993537963,0.7413798678949581
0.164093017578125,0.8111873990306947,0.40407915993537963,0.7413798678949581
0.16401241719722748,0.8111873990306947,0.404281098546042,0.7413798678949581
0.1639651656150818,0.811389337641357,0.404281098546042,0.7413798678949581
0.163926899433136,0.811389337641357,0.40448303715670436,0.7413798678949581
0.16391722857952118,0.8115912762520194,0.40448303715670436,0.7413798678949581
0.16390587389469147,0.8115912762520194,0.40468497576736673,0.7413798678949581
0.16382816433906555,0.8119951534733441,0.40468497576736673,0.7413798678949581
0.16378022730350494,0.8119951534733441,0.40508885298869146,0.7413798678949581
0.163757786154747,0.8121970920840065,0.40508885298869146,0.7413798678949581
0.16373935341835022,0.8121970920840065,0.40549273021001614,0.7413798678949581
0.16372224688529968,0.8123990306946688,0.40549273021001614,0.7413798678949581
0.16362905502319336,0.8123990306946688,0.4056946688206785,0.7413798678949581
0.16338470578193665,0.8128029079159935,0.4056946688206785,0.7413798678949581
0.1631087064743042,0.8128029079159935,0.40831987075928916,0.7413798678949581
0.163049578666687,0.8130048465266559,0.40831987075928916,0.7413798678949581
0.16301697492599487,0.8130048465266559,0.4085218093699515,0.7413798678949581
0.16294576227664948,0.8134087237479806,0.4085218093699515,0.7413798678949581
0.16292083263397217,0.8134087237479806,0.4087237479806139,0.7413798678949581
0.1628287434577942,0.8138126009693053,0.4087237479806139,0.7413798678949581
0.16262155771255493,0.8138126009693053,0.4095315024232633,0.7413798678949581
0.16260765492916107,0.8140145395799677,0.4095315024232633,0.7413798678949581
0.16258938610553741,0.8140145395799677,0.40973344103392567,0.7413798678949581
0.16254863142967224,0.8144184168012925,0.40973344103392567,0.7413798678949581
0.1620977371931076,0.8144184168012925,0.4117528271405493,0.7413798678949581
0.16206952929496765,0.8146203554119548,0.4117528271405493,0.7413798678949581
0.16186147928237915,0.8146203554119548,0.4125605815831987,0.7413798678949581
0.1618087887763977,0.8148222940226171,0.4125605815831987,0.7413798678949581
0.16169214248657227,0.8148222940226171,0.4131663974151858,0.7413798678949581
0.1616591513156891,0.8150242326332795,0.4131663974151858,0.7413798678949581
0.16161413490772247,0.8150242326332795,0.4135702746365105,0.7413798678949581
0.1615625023841858,0.8152261712439418,0.4135702746365105,0.7413798678949581
0.16125380992889404,0.8152261712439418,0.41478190630048467,0.7413798678949581
0.1611606776714325,0.8156300484652665,0.41478190630048467,0.7413798678949581
0.16115999221801758,0.8156300484652665,0.41498384491114704,0.7413798678949581
0.16114597022533417,0.815831987075929,0.41498384491114704,0.7413798678949581
0.1609848290681839,0.815831987075929,0.4159935379644588,0.7413798678949581
0.16087299585342407,0.8160339256865913,0.4159935379644588,0.7413798678949581
0.16082394123077393,0.8160339256865913,0.41639741518578355,0.7413798678949581
0.16082355380058289,0.8162358642972536,0.41639741518578355,0.7413798678949581
0.16057699918746948,0.8162358642972536,0.41821486268174474,0.7413798678949581
0.16021113097667694,0.8174474959612278,0.41821486268174474,0.7413798678949581
0.1600675880908966,0.8174474959612278,0.4194264943457189,0.7413798678949581
0.15981221199035645,0.8184571890145396,0.4194264943457189,0.7413798678949581
0.15969932079315186,0.8184571890145396,0.4198303715670436,0.7413798678949581
0.1596606969833374,0.818659127625202,0.4198303715670436,0.7413798678949581
0.1595759391784668,0.818659127625202,0.42023424878836835,0.7413798678949581
0.15956304967403412,0.8188610662358643,0.42023424878836835,0.7413798678949581
0.15946683287620544,0.8188610662358643,0.4212439418416801,0.7413798678949581
0.15937677025794983,0.819264943457189,0.4212439418416801,0.7413798678949581
0.1592378169298172,0.819264943457189,0.42164781906300486,0.7413798678949581
0.15908467769622803,0.8196688206785138,0.42164781906300486,0.7413798678949581
0.15901857614517212,0.8196688206785138,0.4218497576736672,0.7413798678949581
0.1589834839105606,0.8202746365105008,0.4218497576736672,0.7413798678949581
0.15894711017608643,0.8202746365105008,0.42205169628432954,0.7413798678949581
0.158932164311409,0.8204765751211631,0.42205169628432954,0.7413798678949581
0.158892422914505,0.8204765751211631,0.42245557350565427,0.7413798678949581
0.15877430140972137,0.8212843295638126,0.42245557350565427,0.7413798678949581
0.15866900980472565,0.8212843295638126,0.42306138933764137,0.7413798678949581
0.1586526483297348,0.821486268174475,0.42306138933764137,0.7413798678949581
0.15862208604812622,0.821486268174475,0.42346526655896605,0.7413798678949581
0.15859061479568481,0.8216882067851373,0.42346526655896605,0.7413798678949581
0.15855824947357178,0.8216882067851373,0.4236672051696284,0.7413798678949581
0.1585516780614853,0.8218901453957996,0.4236672051696284,0.7413798678949581
0.15830880403518677,0.8218901453957996,0.42467689822294025,0.7413798678949581
0.15829706192016602,0.822092084006462,0.42467689822294025,0.7413798678949581
0.15827256441116333,0.822092084006462,0.42487883683360256,0.7413798678949581
0.15823322534561157,0.8222940226171244,0.42487883683360256,0.7413798678949581
0.15814654529094696,0.8222940226171244,0.4252827140549273,0.7413798678949581
0.15813389420509338,0.8224959612277868,0.4252827140549273,0.7413798678949581
0.15805067121982574,0.8224959612277868,0.425686591276252,0.7413798678949581
0.15801535546779633,0.8226978998384491,0.425686591276252,0.7413798678949581
0.15793347358703613,0.8226978998384491,0.42609046849757676,0.7413798678949581
0.1579105406999588,0.8228998384491115,0.42609046849757676,0.7413798678949581
0.15786391496658325,0.8228998384491115,0.42649434571890144,0.7413798678949581
0.15770265460014343,0.8233037156704361,0.42649434571890144,0.7413798678949581
0.15761452913284302,0.8233037156704361,0.42689822294022617,0.7413798678949581
0.15755897760391235,0.8235056542810986,0.42689822294022617,0.7413798678949581
0.15736865997314453,0.8235056542810986,0.4277059773828756,0.7413798678949581
0.1573638916015625,0.8237075928917609,0.4277059773828756,0.7413798678949581
0.15733246505260468,0.8237075928917609,0.42790791599353795,0.7413798678949581
0.15733148157596588,0.8239095315024233,0.42790791599353795,0.7413798678949581
0.15723846852779388,0.8239095315024233,0.4283117932148627,0.7413798678949581
0.15722358226776123,0.8241114701130856,0.4283117932148627,0.7413798678949581
0.15701347589492798,0.8241114701130856,0.4289176090468498,0.7413798678949581
0.1569727063179016,0.8245153473344103,0.4289176090468498,0.7413798678949581
0.15687917172908783,0.8245153473344103,0.42932148626817446,0.7413798678949581
0.1568666398525238,0.8247172859450727,0.42932148626817446,0.7413798678949581
0.15685147047042847,0.8247172859450727,0.4295234248788368,0.7413798678949581
0.15684568881988525,0.8249192245557351,0.4295234248788368,0.7413798678949581
0.1567496657371521,0.8249192245557351,0.4301292407108239,0.7413798678949581
0.1567150354385376,0.8251211631663974,0.4301292407108239,0.7413798678949581
0.1566666215658188,0.8251211631663974,0.4305331179321486,0.7413798678949581
0.15656477212905884,0.8253231017770598,0.4305331179321486,0.7413798678949581
0.15654557943344116,0.8253231017770598,0.43093699515347333,0.7413798678949581
0.15653327107429504,0.8255250403877221,0.43093699515347333,0.7413798678949581
0.1563470959663391,0.8255250403877221,0.4321486268174475,0.7413798678949581
0.15628474950790405,0.8259289176090469,0.4321486268174475,0.7413798678949581
0.15623198449611664,0.8259289176090469,0.43235056542810985,0.7413798678949581
0.15615993738174438,0.8261308562197092,0.43235056542810985,0.7413798678949581
0.1561131328344345,0.8261308562197092,0.4327544426494346,0.7413798678949581
0.15607647597789764,0.8263327948303716,0.4327544426494346,0.7413798678949581
0.15606027841567993,0.8263327948303716,0.43295638126009695,0.7413798678949581
0.15602797269821167,0.8267366720516963,0.43295638126009695,0.7413798678949581
0.15574145317077637,0.8267366720516963,0.4333602584814216,0.7413798678949581
0.15573054552078247,0.8269386106623586,0.4333602584814216,0.7413798678949581
0.15561120212078094,0.8269386106623586,0.4339660743134087,0.7413798678949581
0.15547746419906616,0.827140549273021,0.4339660743134087,0.7413798678949581
0.15541066229343414,0.827140549273021,0.4341680129240711,0.7413798678949581
0.15540234744548798,0.8273424878836834,0.4341680129240711,0.7413798678949581
0.155398428440094,0.8273424878836834,0.43436995153473346,0.7413798678949581
0.15538005530834198,0.8275444264943457,0.43436995153473346,0.7413798678949581
0.15510296821594238,0.8275444264943457,0.43517770597738287,0.7413798678949581
0.15509317815303802,0.8277463651050081,0.43517770597738287,0.7413798678949581
0.155066579580307,0.8277463651050081,0.43537964458804523,0.7413798678949581
0.1550329178571701,0.8281502423263328,0.43537964458804523,0.7413798678949581
0.1549331545829773,0.8281502423263328,0.43578352180936997,0.7413798678949581
0.15488316118717194,0.8283521809369951,0.43578352180936997,0.7413798678949581
0.15449485182762146,0.8283521809369951,0.4371970920840065,0.7413798678949581
0.1544908732175827,0.8285541195476576,0.4371970920840065,0.7413798678949581
0.15449070930480957,0.8285541195476576,0.43739903069466884,0.7413798678949581
0.1543954312801361,0.8287560581583199,0.43739903069466884,0.7413798678949581
0.154379740357399,0.8287560581583199,0.43760096930533116,0.7413798678949581
0.15435704588890076,0.8289579967689822,0.43760096930533116,0.7413798678949581
0.15433168411254883,0.8289579967689822,0.4380048465266559,0.7413798678949581
0.15429463982582092,0.8291599353796446,0.4380048465266559,0.7413798678949581
0.15425457060337067,0.8291599353796446,0.4384087237479806,0.7413798678949581
0.15423621237277985,0.8293618739903069,0.4384087237479806,0.7413798678949581
0.15410101413726807,0.8293618739903069,0.43881260096930536,0.7413798678949581
0.15405410528182983,0.8299676898222941,0.43881260096930536,0.7413798678949581
0.15404321253299713,0.8299676898222941,0.43901453957996767,0.7413798678949581
0.15402594208717346,0.8301696284329564,0.43901453957996767,0.7413798678949581
0.15401491522789001,0.8301696284329564,0.4394184168012924,0.7413798678949581
0.1538219451904297,0.8311793214862682,0.4394184168012924,0.7413798678949581
0.1537923812866211,0.8311793214862682,0.43962035541195477,0.7413798678949581
0.15376971662044525,0.8313812600969306,0.43962035541195477,0.7413798678949581
0.15366363525390625,0.8313812600969306,0.4404281098546042,0.7413798678949581
0.1536606252193451,0.8315831987075929,0.4404281098546042,0.7413798678949581
0.1536598801612854,0.8315831987075929,0.44063004846526654,0.7413798678949581
0.15365244448184967,0.8317851373182552,0.44063004846526654,0.7413798678949581
0.15345461666584015,0.8317851373182552,0.441437802907916,0.7413798678949581
0.15345413982868195,0.8319870759289176,0.441437802907916,0.7413798678949581
0.15342658758163452,0.8319870759289176,0.4416397415185784,0.7413798678949581
0.1533052921295166,0.8327948303715671,0.4416397415185784,0.7413798678949581
0.15314024686813354,0.8327948303715671,0.44204361873990305,0.7413798678949581
0.1531396210193634,0.8329967689822294,0.44204361873990305,0.7413798678949581
0.15301497280597687,0.8329967689822294,0.44264943457189015,0.7413798678949581
0.15301379561424255,0.8331987075928917,0.44264943457189015,0.7413798678949581
0.1529923677444458,0.8331987075928917,0.4430533117932149,0.7413798678949581
0.15292474627494812,0.8334006462035541,0.4430533117932149,0.7413798678949581
0.15284138917922974,0.8334006462035541,0.44345718901453957,0.7413798678949581
0.15280474722385406,0.8336025848142165,0.44345718901453957,0.7413798678949581
0.1527438759803772,0.8336025848142165,0.4438610662358643,0.7413798678949581
0.15267084538936615,0.8338045234248789,0.4438610662358643,0.7413798678949581
0.15263128280639648,0.8338045234248789,0.44406300484652667,0.7413798678949581
0.15261594951152802,0.8340064620355412,0.44406300484652667,0.7413798678949581
0.1525699496269226,0.8340064620355412,0.4446688206785137,0.7413798678949581
0.15256021916866302,0.8342084006462036,0.4446688206785137,0.7413798678949581
0.1523699164390564,0.8342084006462036,0.4452746365105008,0.7413798678949581
0.1523650586605072,0.8344103392568659,0.4452746365105008,0.7413798678949581
0.1523626744747162,0.8344103392568659,0.4454765751211632,0.7413798678949581
0.15226863324642181,0.8348142164781907,0.4454765751211632,0.7413798678949581
0.1522618979215622,0.8348142164781907,0.44567851373182554,0.7413798678949581
0.15218685567378998,0.835016155088853,0.44567851373182554,0.7413798678949581
0.15200094878673553,0.835016155088853,0.44648626817447495,0.7413798678949581
0.15197519958019257,0.8352180936995154,0.44648626817447495,0.7413798678949581
0.15194189548492432,0.8352180936995154,0.4468901453957997,0.7413798678949581
0.15192216634750366,0.8356219709208401,0.4468901453957997,0.7413798678949581
0.15161670744419098,0.8356219709208401,0.44810177705977383,0.7413798678949581
0.15160498023033142,0.8360258481421647,0.44810177705977383,0.7413798678949581
0.15147823095321655,0.8360258481421647,0.44870759289176093,0.7413798678949581
0.15145063400268555,0.8364297253634895,0.44870759289176093,0.7413798678949581
0.1514001488685608,0.8364297253634895,0.4491114701130856,0.7413798678949581
0.15134094655513763,0.8368336025848142,0.4491114701130856,0.7413798678949581
0.15100985765457153,0.8368336025848142,0.4499192245557351,0.7413798678949581
0.15099264681339264,0.8370355411954766,0.4499192245557351,0.7413798678949581
0.15083211660385132,0.8370355411954766,0.4505250403877221,0.7413798678949581
0.15070442855358124,0.8372374798061389,0.4505250403877221,0.7413798678949581
0.15053705871105194,0.8372374798061389,0.45092891760904685,0.7413798678949581
0.15047822892665863,0.8374394184168013,0.45092891760904685,0.7413798678949581
0.15040373802185059,0.8374394184168013,0.45153473344103395,0.7413798678949581
0.15040187537670135,0.8376413570274637,0.45153473344103395,0.7413798678949581
0.15034377574920654,0.8376413570274637,0.45173667205169626,0.7413798678949581
0.15033511817455292,0.837843295638126,0.45173667205169626,0.7413798678949581
0.15018540620803833,0.837843295638126,0.45254442649434573,0.7413798678949581
0.1501394808292389,0.8382471728594507,0.45254442649434573,0.7413798678949581
0.15012572705745697,0.8382471728594507,0.4527463651050081,0.7413798678949581
0.1500859260559082,0.8384491114701131,0.4527463651050081,0.7413798678949581
0.15005457401275635,0.8384491114701131,0.45294830371567046,0.7413798678949581
0.14997705817222595,0.8390549273021002,0.45294830371567046,0.7413798678949581
0.14997261762619019,0.8390549273021002,0.4531502423263328,0.7413798678949581
0.14980924129486084,0.8396607431340872,0.4531502423263328,0.7413798678949581
0.149458110332489,0.8396607431340872,0.4543618739903069,0.7413798678949581
0.14945079386234283,0.8398626817447497,0.4543618739903069,0.7413798678949581
0.14931580424308777,0.8398626817447497,0.4555735056542811,0.7413798678949581
0.14926135540008545,0.840064620355412,0.4555735056542811,0.7413798678949581
0.14912134408950806,0.840064620355412,0.45577544426494343,0.7413798678949581
0.14904998242855072,0.8402665589660743,0.45577544426494343,0.7413798678949581
0.14901745319366455,0.8402665589660743,0.45617932148626816,0.7413798678949581
0.14901195466518402,0.8404684975767367,0.45617932148626816,0.7413798678949581
0.1489490270614624,0.8404684975767367,0.45638126009693053,0.7413798678949581
0.14894838631153107,0.840670436187399,0.45638126009693053,0.7413798678949581
0.14871728420257568,0.840670436187399,0.4573909531502423,0.7413798678949581
0.14865632355213165,0.8408723747980614,0.4573909531502423,0.7413798678949581
0.14839208126068115,0.8408723747980614,0.4579967689822294,0.7413798678949581
0.14838449656963348,0.8410743134087237,0.4579967689822294,0.7413798678949581
0.14828941226005554,0.8410743134087237,0.4581987075928918,0.7413798678949581
0.1481303572654724,0.8414781906300485,0.4581987075928918,0.7413798678949581
0.14780455827713013,0.8414781906300485,0.45981421647819065,0.7413798678949581
0.14778195321559906,0.8416801292407108,0.45981421647819065,0.7413798678949581
0.14759641885757446,0.8416801292407108,0.46062197092084006,0.7413798678949581
0.14754153788089752,0.8418820678513732,0.46062197092084006,0.7413798678949581
0.14743705093860626,0.8418820678513732,0.4610258481421648,0.7413798678949581
0.14729782938957214,0.8424878836833603,0.4610258481421648,0.7413798678949581
0.14718782901763916,0.8424878836833603,0.4618336025848142,0.7413798678949581
0.14705295860767365,0.842891760904685,0.4618336025848142,0.7413798678949581
0.1469784677028656,0.842891760904685,0.4624394184168013,0.7413798678949581
0.14687946438789368,0.8430936995153473,0.4624394184168013,0.7413798678949581
0.14662609994411469,0.8430936995153473,0.462843295638126,0.7413798678949581
0.14661800861358643,0.8432956381260097,0.462843295638126,0.7413798678949581
0.14646433293819427,0.8432956381260097,0.46365105008077545,0.7413798678949581
0.14634965360164642,0.8436995153473344,0.46365105008077545,0.7413798678949581
0.1458178460597992,0.8436995153473344,0.4664781906300485,0.7413798678949581
0.14578965306282043,0.8439014539579968,0.4664781906300485,0.7413798678949581
0.14554017782211304,0.8439014539579968,0.4676898222940226,0.7413798678949581
0.1455230563879013,0.8441033925686591,0.4676898222940226,0.7413798678949581
0.14542876183986664,0.8441033925686591,0.4682956381260097,0.7413798678949581
0.14528481662273407,0.8445072697899838,0.4682956381260097,0.7413798678949581
0.1450803279876709,0.8445072697899838,0.46950726978998386,0.7413798678949581
0.14504452049732208,0.8447092084006462,0.46950726978998386,0.7413798678949581
0.14503216743469238,0.8447092084006462,0.4697092084006462,0.7413798678949581
0.1449037790298462,0.845113085621971,0.4697092084006462,0.7413798678949581
0.14481797814369202,0.845113085621971,0.46991114701130854,0.7413798678949581
0.1445702463388443,0.8455169628432956,0.46991114701130854,0.7413798678949581
0.1445339322090149,0.8455169628432956,0.47031502423263327,0.7413798678949581
0.14445523917675018,0.845718901453958,0.47031502423263327,0.7413798678949581
0.14443829655647278,0.845718901453958,0.47051696284329564,0.7413798678949581
0.14441129565238953,0.8459208400646203,0.47051696284329564,0.7413798678949581
0.14424094557762146,0.8459208400646203,0.470718901453958,0.7413798678949581
0.14421795308589935,0.8461227786752827,0.470718901453958,0.7413798678949581
0.14391285181045532,0.8461227786752827,0.4721324717285945,0.7413798678949581
0.1437288373708725,0.8473344103392568,0.4721324717285945,0.7413798678949581
0.1433686763048172,0.8473344103392568,0.47394991922455576,0.7413798678949581
0.1432769000530243,0.8475363489499192,0.47394991922455576,0.7413798678949581
0.1428215205669403,0.8475363489499192,0.47637318255250405,0.7413798678949581
0.14277726411819458,0.8477382875605816,0.47637318255250405,0.7413798678949581
0.1427496373653412,0.8477382875605816,0.4769789983844911,0.7413798678949581
0.14267848432064056,0.8481421647819063,0.4769789983844911,0.7413798678949581
0.14255693554878235,0.8481421647819063,0.4773828756058158,0.7413798678949581
0.14238116145133972,0.848546042003231,0.4773828756058158,0.7413798678949581
0.14218264818191528,0.848546042003231,0.4783925686591276,0.7413798678949581
0.1420750468969345,0.8487479806138933,0.4783925686591276,0.7413798678949581
0.14206521213054657,0.8487479806138933,0.47859450726978997,0.7413798678949581
0.1418323814868927,0.8493537964458805,0.47859450726978997,0.7413798678949581
0.14179500937461853,0.8493537964458805,0.4789983844911147,0.7413798678949581
0.14177757501602173,0.8495557350565428,0.4789983844911147,0.7413798678949581
0.14170312881469727,0.8495557350565428,0.47940226171243944,0.7413798678949581
0.14162638783454895,0.8503634894991923,0.47940226171243944,0.7413798678949581
0.14156487584114075,0.8503634894991923,0.4796042003231018,0.7413798678949581
0.14147630333900452,0.8505654281098546,0.4796042003231018,0.7413798678949581
0.14106202125549316,0.8505654281098546,0.4804119547657512,0.7413798678949581
0.1409594565629959,0.8511712439418416,0.4804119547657512,0.7413798678949581
0.14064481854438782,0.8511712439418416,0.4812197092084006,0.7413798678949581
0.1405348926782608,0.851373182552504,0.4812197092084006,0.7413798678949581
0.14050918817520142,0.851373182552504,0.4818255250403877,0.7413798678949581
0.1403893679380417,0.8517770597738288,0.4818255250403877,0.7413798678949581
0.1400737762451172,0.8517770597738288,0.48222940226171246,0.7413798678949581
0.1398930847644806,0.8521809369951535,0.48222940226171246,0.7413798678949581
0.13980568945407867,0.8521809369951535,0.48263327948303714,0.7413798678949581
0.13977184891700745,0.8523828756058158,0.48263327948303714,0.7413798678949581
0.1397082507610321,0.8523828756058158,0.48303715670436187,0.7413798678949581
0.13963282108306885,0.8525848142164781,0.48303715670436187,0.7413798678949581
0.13960790634155273,0.8525848142164781,0.4834410339256866,0.7413798678949581
0.13960230350494385,0.8527867528271406,0.4834410339256866,0.7413798678949581
0.13952265679836273,0.8527867528271406,0.48364297253634897,0.7413798678949581
0.13941799104213715,0.85359450726979,0.48364297253634897,0.7413798678949581
0.1392822414636612,0.85359450726979,0.484248788368336,0.7413798678949581
0.13925433158874512,0.8537964458804523,0.484248788368336,0.7413798678949581
0.13925263285636902,0.8537964458804523,0.4844507269789984,0.7413798678949581
0.13924485445022583,0.8539983844911146,0.4844507269789984,0.7413798678949581
0.13923227787017822,0.8539983844911146,0.4848546042003231,0.7413798678949581
0.13922038674354553,0.8542003231017771,0.4848546042003231,0.7413798678949581
0.13918906450271606,0.8542003231017771,0.4850565428109855,0.7413798678949581
0.13917474448680878,0.8546042003231018,0.4850565428109855,0.7413798678949581
0.13908903300762177,0.8546042003231018,0.4856623586429725,0.7413798678949581
0.13904133439064026,0.8550080775444265,0.4856623586429725,0.7413798678949581
0.13904118537902832,0.8550080775444265,0.4858642972536349,0.7413798678949581
0.13903285562992096,0.8552100161550888,0.4858642972536349,0.7413798678949581
0.13843396306037903,0.8552100161550888,0.48768174474959614,0.7413798678949581
0.13838045299053192,0.8554119547657512,0.48768174474959614,0.7413798678949581
0.13825564086437225,0.8554119547657512,0.48848949919224555,0.7413798678949581
0.13819554448127747,0.8558158319870759,0.48848949919224555,0.7413798678949581
0.13816919922828674,0.8558158319870759,0.4886914378029079,0.7413798678949581
0.13814322650432587,0.8560177705977383,0.4886914378029079,0.7413798678949581
0.1381358802318573,0.8560177705977383,0.4888933764135703,0.7413798678949581
0.13807065784931183,0.8562197092084006,0.4888933764135703,0.7413798678949581
0.13806310296058655,0.8562197092084006,0.48909531502423265,0.7413798678949581
0.1378956139087677,0.856421647819063,0.48909531502423265,0.7413798678949581
0.13771222531795502,0.856421647819063,0.4897011308562197,0.7413798678949581
0.13771004974842072,0.8566235864297254,0.4897011308562197,0.7413798678949581
0.13767564296722412,0.8566235864297254,0.48990306946688206,0.7413798678949581
0.13760212063789368,0.8568255250403877,0.48990306946688206,0.7413798678949581
0.13752296566963196,0.8568255250403877,0.4903069466882068,0.7413798678949581
0.137425497174263,0.8572294022617124,0.4903069466882068,0.7413798678949581
0.1374034881591797,0.8572294022617124,0.49050888529886916,0.7413798678949581
0.13721929490566254,0.8576332794830371,0.49050888529886916,0.7413798678949581
0.1370839923620224,0.8576332794830371,0.49131663974151857,0.7413798678949581
0.13704487681388855,0.8578352180936996,0.49131663974151857,0.7413798678949581
0.13701558113098145,0.8578352180936996,0.4917205169628433,0.7413798678949581
0.13700492680072784,0.8582390953150242,0.4917205169628433,0.7413798678949581
0.13700303435325623,0.8582390953150242,0.49192245557350567,0.7413798678949581
0.13683772087097168,0.8584410339256866,0.49192245557350567,0.7413798678949581
0.1367989480495453,0.8584410339256866,0.49232633279483035,0.7413798678949581
0.13675937056541443,0.8586429725363489,0.49232633279483035,0.7413798678949581
0.13666650652885437,0.8586429725363489,0.49293214862681745,0.7413798678949581
0.13657230138778687,0.8590468497576736,0.49293214862681745,0.7413798678949581
0.13650181889533997,0.8590468497576736,0.4933360258481422,0.7413798678949581
0.13631825149059296,0.8596526655896607,0.4933360258481422,0.7413798678949581
0.13630598783493042,0.8596526655896607,0.49353796445880455,0.7413798678949581
0.1361798644065857,0.8600565428109854,0.49353796445880455,0.7413798678949581
0.1360209882259369,0.8600565428109854,0.4939418416801292,0.7413798678949581
0.13600054383277893,0.8602584814216478,0.4939418416801292,0.7413798678949581
0.13595817983150482,0.8602584814216478,0.4941437802907916,0.7413798678949581
0.13593478500843048,0.8604604200323102,0.4941437802907916,0.7413798678949581
0.13588912785053253,0.8604604200323102,0.4945476575121163,0.7413798678949581
0.13582023978233337,0.8606623586429726,0.4945476575121163,0.7413798678949581
0.13550585508346558,0.8606623586429726,0.49596122778675283,0.7413798678949581
0.13549982011318207,0.8610662358642972,0.49596122778675283,0.7413798678949581
0.1351618766784668,0.8610662358642972,0.49737479806138934,0.7413798678949581
0.13512395322322845,0.8612681744749596,0.49737479806138934,0.7413798678949581
0.13511359691619873,0.8612681744749596,0.4975767366720517,0.7413798678949581
0.13502421975135803,0.8614701130856219,0.4975767366720517,0.7413798678949581
0.13493019342422485,0.8614701130856219,0.49818255250403876,0.7413798678949581
0.13488005101680756,0.8618739903069467,0.49818255250403876,0.7413798678949581
0.13479290902614594,0.8618739903069467,0.4985864297253635,0.7413798678949581
0.1346508264541626,0.8622778675282714,0.4985864297253635,0.7413798678949581
0.13449741899967194,0.8622778675282714,0.4991922455573506,0.7413798678949581
0.13438312709331512,0.8624798061389337,0.4991922455573506,0.7413798678949581
0.1342359483242035,0.8624798061389337,0.5,0.7413798678949581
0.13416248559951782,0.8630856219709209,0.5,0.7413798678949581
0.1340622752904892,0.8630856219709209,0.500605815831987,0.7413798678949581
0.13404949009418488,0.8632875605815832,0.500605815831987,0.7413798678949581
0.13393601775169373,0.8632875605815832,0.5010096930533118,0.7413798678949581
0.13386648893356323,0.8634894991922456,0.5010096930533118,0.7413798678949581
0.13374173641204834,0.8634894991922456,0.5016155088852988,0.7413798678949581
0.1337314397096634,0.8636914378029079,0.5016155088852988,0.7413798678949581
0.13359621167182922,0.8636914378029079,0.5024232633279483,0.7413798678949581
0.13356344401836395,0.8640953150242326,0.5024232633279483,0.7413798678949581
0.13352689146995544,0.8640953150242326,0.5026252019386107,0.7413798678949581
0.13349765539169312,0.864297253634895,0.5026252019386107,0.7413798678949581
0.1334364116191864,0.864297253634895,0.5030290791599353,0.7413798678949581
0.13333885371685028,0.8647011308562197,0.5030290791599353,0.7413798678949581
0.13327449560165405,0.8647011308562197,0.5032310177705978,0.7413798678949581
0.13320213556289673,0.8651050080775444,0.5032310177705978,0.7413798678949581
0.1328490972518921,0.8651050080775444,0.5038368336025848,0.7413798678949581
0.1327774077653885,0.8655088852988692,0.5038368336025848,0.7413798678949581
0.13264064490795135,0.8655088852988692,0.5048465266558966,0.7413798678949581
0.1325986683368683,0.8661147011308562,0.5048465266558966,0.7413798678949581
0.13258498907089233,0.8661147011308562,0.505048465266559,0.7413798678949581
0.13238345086574554,0.8665185783521809,0.505048465266559,0.7413798678949581
0.1323833465576172,0.8665185783521809,0.5052504038772213,0.7413798678949581
0.13234345614910126,0.8669224555735057,0.5052504038772213,0.7413798678949581
0.13231128454208374,0.8669224555735057,0.5054523424878837,0.7413798678949581
0.13229450583457947,0.867124394184168,0.5054523424878837,0.7413798678949581
0.1322486400604248,0.867124394184168,0.505654281098546,0.7413798678949581
0.1322091668844223,0.8673263327948304,0.505654281098546,0.7413798678949581
0.13206809759140015,0.8673263327948304,0.5062600969305331,0.7413798678949581
0.13205493986606598,0.8675282714054927,0.5062600969305331,0.7413798678949581
0.13204288482666016,0.8675282714054927,0.5064620355411955,0.7413798678949581
0.13202962279319763,0.8677302100161551,0.5064620355411955,0.7413798678949581
0.13197162747383118,0.8677302100161551,0.5068659127625202,0.7413798678949581
0.13196782767772675,0.8679321486268174,0.5068659127625202,0.7413798678949581
0.1317061334848404,0.8679321486268174,0.507875605815832,0.7413798678949581
0.13166233897209167,0.8681340872374798,0.507875605815832,0.7413798678949581
0.1316286325454712,0.8681340872374798,0.5080775444264943,0.7413798678949581
0.13156019151210785,0.8683360258481422,0.5080775444264943,0.7413798678949581
0.1315401792526245,0.8683360258481422,0.5082794830371568,0.7413798678949581
0.13142067193984985,0.8687399030694669,0.5082794830371568,0.7413798678949581
0.13091909885406494,0.8687399030694669,0.5100969305331179,0.7413798678949581
0.13070952892303467,0.8689418416801292,0.5100969305331179,0.7413798678949581
0.1306932270526886,0.8689418416801292,0.5105008077544426,0.7413798678949581
0.1306045800447464,0.8691437802907916,0.5105008077544426,0.7413798678949581
0.12975247204303741,0.8691437802907916,0.5129240710823909,0.7413798678949581
0.12940439581871033,0.869345718901454,0.5129240710823909,0.7413798678949581
0.1291605830192566,0.869345718901454,0.5143376413570274,0.7413798678949581
0.12915033102035522,0.8695476575121163,0.5143376413570274,0.7413798678949581
0.12914732098579407,0.8695476575121163,0.5145395799676898,0.7413798678949581
0.1291126161813736,0.869951534733441,0.5145395799676898,0.7413798678949581
0.12886954843997955,0.869951534733441,0.5163570274636511,0.7413798678949581
0.12885423004627228,0.8701534733441034,0.5163570274636511,0.7413798678949581
0.12879499793052673,0.8701534733441034,0.5167609046849758,0.7413798678949581
0.12878179550170898,0.8705573505654282,0.5167609046849758,0.7413798678949581
0.12854021787643433,0.8705573505654282,0.5183764135702746,0.7413798678949581
0.12849612534046173,0.8707592891760905,0.5183764135702746,0.7413798678949581
0.12842020392417908,0.8707592891760905,0.5187802907915994,0.7413798678949581
0.12836302816867828,0.8709612277867528,0.5187802907915994,0.7413798678949581
0.12809138000011444,0.8709612277867528,0.5189822294022617,0.7413798678949581
0.12807679176330566,0.8711631663974152,0.5189822294022617,0.7413798678949581
0.1277434378862381,0.8711631663974152,0.5199919224555735,0.7413798678949581
0.1277381181716919,0.8713651050080775,0.5199919224555735,0.7413798678949581
0.1276710331439972,0.8713651050080775,0.5205977382875606,0.7413798678949581
0.12750950455665588,0.8717689822294022,0.5205977382875606,0.7413798678949581
0.12718307971954346,0.8717689822294022,0.5218093699515347,0.7413798678949581
0.12708155810832977,0.872172859450727,0.5218093699515347,0.7413798678949581
0.12700255215168,0.872172859450727,0.5222132471728594,0.7413798678949581
0.1268358826637268,0.8723747980613893,0.5222132471728594,0.7413798678949581
0.1268138438463211,0.8723747980613893,0.5224151857835219,0.7413798678949581
0.12674809992313385,0.872778675282714,0.5224151857835219,0.7413798678949581
0.12668414413928986,0.872778675282714,0.5232229402261712,0.7413798678949581
0.12661242485046387,0.8729806138933764,0.5232229402261712,0.7413798678949581
0.12632381916046143,0.8729806138933764,0.5238287560581584,0.7413798678949581
0.12630495429039001,0.8731825525040388,0.5238287560581584,0.7413798678949581
0.1261601746082306,0.8731825525040388,0.5244345718901454,0.7413798678949581
0.12611067295074463,0.8733844911147012,0.5244345718901454,0.7413798678949581
0.12607699632644653,0.8733844911147012,0.5248384491114702,0.7413798678949581
0.1260470151901245,0.8735864297253635,0.5248384491114702,0.7413798678949581
0.12600135803222656,0.8735864297253635,0.5252423263327949,0.7413798678949581
0.12599033117294312,0.8737883683360258,0.5252423263327949,0.7413798678949581
0.12585383653640747,0.8737883683360258,0.5254442649434572,0.7413798678949581
0.1258518397808075,0.8739903069466882,0.5254442649434572,0.7413798678949581
0.1253560483455658,0.8739903069466882,0.527059773828756,0.7413798678949581
0.12530921399593353,0.874394184168013,0.527059773828756,0.7413798678949581
0.12492650747299194,0.874394184168013,0.5282714054927302,0.7413798678949581
0.12484800815582275,0.8745961227786753,0.5282714054927302,0.7413798678949581
0.12470218539237976,0.8745961227786753,0.5294830371567044,0.7413798678949581
0.12468110024929047,0.875,0.5294830371567044,0.7413798678949581
0.12453228235244751,0.875,0.5302907915993538,0.7413798678949581
0.12445880472660065,0.875605815831987,0.5302907915993538,0.7413798678949581
0.12428954243659973,0.875605815831987,0.5313004846526656,0.7413798678949581
0.12420499324798584,0.8760096930533118,0.5313004846526656,0.7413798678949581
0.12409302592277527,0.8760096930533118,0.532108239095315,0.7413798678949581
0.1240224838256836,0.8766155088852988,0.532108239095315,0.7413798678949581
0.12396115064620972,0.8766155088852988,0.5325121163166397,0.7413798678949581
0.12392406165599823,0.8768174474959612,0.5325121163166397,0.7413798678949581
0.1238279938697815,0.8768174474959612,0.5327140549273021,0.7413798678949581
0.12376318871974945,0.8770193861066236,0.5327140549273021,0.7413798678949581
0.12375575304031372,0.8770193861066236,0.5331179321486268,0.7413798678949581
0.12362506985664368,0.877221324717286,0.5331179321486268,0.7413798678949581
0.12331318855285645,0.877221324717286,0.5353392568659128,0.7413798678949581
0.12311208248138428,0.8776252019386107,0.5353392568659128,0.7413798678949581
0.12308375537395477,0.8776252019386107,0.5357431340872375,0.7413798678949581
0.12306469678878784,0.877827140549273,0.5357431340872375,0.7413798678949581
0.12300953269004822,0.877827140549273,0.5361470113085622,0.7413798678949581
0.12298060953617096,0.8782310177705978,0.5361470113085622,0.7413798678949581
0.12277454137802124,0.8782310177705978,0.537156704361874,0.7413798678949581
0.1227685809135437,0.8784329563812601,0.537156704361874,0.7413798678949581
0.12274371087551117,0.8784329563812601,0.5375605815831987,0.7413798678949581
0.12261706590652466,0.8786348949919225,0.5375605815831987,0.7413798678949581
0.12250937521457672,0.8786348949919225,0.5381663974151858,0.7413798678949581
0.12247860431671143,0.8788368336025848,0.5381663974151858,0.7413798678949581
0.12243756651878357,0.8788368336025848,0.5383683360258481,0.7413798678949581
0.12241417169570923,0.8790387722132472,0.5383683360258481,0.7413798678949581
0.1223500669002533,0.8790387722132472,0.5385702746365105,0.7413798678949581
0.1223030537366867,0.8794426494345718,0.5385702746365105,0.7413798678949581
0.12221165001392365,0.8794426494345718,0.5391760904684976,0.7413798678949581
0.12215293943881989,0.8798465266558966,0.5391760904684976,0.7413798678949581
0.1220870316028595,0.8798465266558966,0.5393780290791599,0.7413798678949581
0.12203730642795563,0.880048465266559,0.5393780290791599,0.7413798678949581
0.12191745638847351,0.880048465266559,0.5403877221324718,0.7413798678949581
0.12190473079681396,0.8802504038772213,0.5403877221324718,0.7413798678949581
0.12184086441993713,0.8802504038772213,0.5409935379644588,0.7413798678949581
0.12172701954841614,0.880654281098546,0.5409935379644588,0.7413798678949581
0.12126578390598297,0.880654281098546,0.5430129240710824,0.7413798678949581
0.121204674243927,0.8808562197092084,0.5430129240710824,0.7413798678949581
0.12104877829551697,0.8808562197092084,0.5436187399030694,0.7413798678949581
0.12104824185371399,0.8810581583198708,0.5436187399030694,0.7413798678949581
0.12084496021270752,0.8810581583198708,0.5442245557350566,0.7413798678949581
0.12075862288475037,0.8812600969305331,0.5442245557350566,0.7413798678949581
0.12051308155059814,0.8812600969305331,0.5450323101777059,0.7413798678949581
0.1204303503036499,0.8816639741518578,0.5450323101777059,0.7413798678949581
0.12038016319274902,0.8816639741518578,0.5454361873990307,0.7413798678949581
0.12033355236053467,0.8820678513731826,0.5454361873990307,0.7413798678949581
0.11997123062610626,0.8820678513731826,0.5464458804523424,0.7413798678949581
0.11986224353313446,0.8824717285945073,0.5464458804523424,0.7413798678949581
0.1197940856218338,0.8824717285945073,0.5472536348949919,0.7413798678949581
0.11972002685070038,0.882875605815832,0.5472536348949919,0.7413798678949581
0.11948248744010925,0.882875605815832,0.547859450726979,0.7413798678949581
0.11945879459381104,0.8830775444264943,0.547859450726979,0.7413798678949581
0.11945350468158722,0.8830775444264943,0.5480613893376414,0.7413798678949581
0.1194455623626709,0.8834814216478191,0.5480613893376414,0.7413798678949581
0.11939458549022675,0.8834814216478191,0.5488691437802908,0.7413798678949581
0.11937354505062103,0.8836833602584814,0.5488691437802908,0.7413798678949581
0.1193302571773529,0.8836833602584814,0.5492730210016155,0.7413798678949581
0.11927780508995056,0.8840872374798061,0.5492730210016155,0.7413798678949581
0.11919127404689789,0.8840872374798061,0.5500807754442649,0.7413798678949581
0.1191365122795105,0.8842891760904685,0.5500807754442649,0.7413798678949581
0.11910764873027802,0.8842891760904685,0.5504846526655897,0.7413798678949581
0.11899127066135406,0.8846930533117933,0.5504846526655897,0.7413798678949581
0.11894379556179047,0.8846930533117933,0.5508885298869144,0.7413798678949581
0.11892637610435486,0.8848949919224556,0.5508885298869144,0.7413798678949581
0.11864469945430756,0.8848949919224556,0.5518982229402262,0.7413798678949581
0.11861521005630493,0.8852988691437803,0.5518982229402262,0.7413798678949581
0.11856794357299805,0.8852988691437803,0.5521001615508885,0.7413798678949581
0.11836203932762146,0.8859046849757674,0.5521001615508885,0.7413798678949581
0.1182258129119873,0.8859046849757674,0.5525040387722132,0.7413798678949581
0.1180032342672348,0.8867124394184168,0.5525040387722132,0.7413798678949581
0.11798146367073059,0.8867124394184168,0.552907915993538,0.7413798678949581
0.11793887615203857,0.8871163166397416,0.552907915993538,0.7413798678949581
0.1176501214504242,0.8871163166397416,0.5537156704361874,0.7413798678949581
0.1176464706659317,0.8873182552504039,0.5537156704361874,0.7413798678949581
0.11752787232398987,0.8873182552504039,0.5539176090468497,0.7413798678949581
0.11745975911617279,0.8877221324717286,0.5539176090468497,0.7413798678949581
0.11743971705436707,0.8877221324717286,0.5541195476575121,0.7413798678949581
0.11739197373390198,0.8879240710823909,0.5541195476575121,0.7413798678949581
0.11720380187034607,0.8879240710823909,0.5549273021001615,0.7413798678949581
0.11713908612728119,0.8881260096930533,0.5549273021001615,0.7413798678949581
0.11701972782611847,0.8881260096930533,0.5551292407108239,0.7413798678949581
0.11697781085968018,0.8883279483037156,0.5551292407108239,0.7413798678949581
0.116740882396698,0.8883279483037156,0.555735056542811,0.7413798678949581
0.11655580997467041,0.8885298869143781,0.555735056542811,0.7413798678949581
0.11638547480106354,0.8885298869143781,0.5561389337641357,0.7413798678949581
0.11631837487220764,0.8889337641357028,0.5561389337641357,0.7413798678949581
0.11618472635746002,0.8889337641357028,0.5567447495961227,0.7413798678949581
0.11616218090057373,0.8891357027463651,0.5567447495961227,0.7413798678949581
0.11556336283683777,0.8891357027463651,0.558562197092084,0.7413798678949581
0.11548759043216705,0.8893376413570274,0.558562197092084,0.7413798678949581
0.11544656753540039,0.8893376413570274,0.5589660743134087,0.7413798678949581
0.11542591452598572,0.8895395799676898,0.5589660743134087,0.7413798678949581
0.11535695195198059,0.8895395799676898,0.5595718901453958,0.7413798678949581
0.11518041789531708,0.8901453957996769,0.5595718901453958,0.7413798678949581
0.11509457230567932,0.8901453957996769,0.5601777059773829,0.7413798678949581
0.1150883138179779,0.8903473344103393,0.5601777059773829,0.7413798678949581
0.11503896117210388,0.8903473344103393,0.5605815831987075,0.7413798678949581
0.11498971283435822,0.8905492730210016,0.5605815831987075,0.7413798678949581
0.11493441462516785,0.8905492730210016,0.56078352180937,0.7413798678949581
0.11489896476268768,0.8907512116316639,0.56078352180937,0.7413798678949581
0.11477571725845337,0.8907512116316639,0.5611873990306947,0.7413798678949581
0.1147451400756836,0.8909531502423264,0.5611873990306947,0.7413798678949581
0.11469419300556183,0.8909531502423264,0.561389337641357,0.7413798678949581
0.11468766629695892,0.8911550888529887,0.561389337641357,0.7413798678949581
0.1141800582408905,0.8911550888529887,0.5630048465266559,0.7413798678949581
0.11415345966815948,0.8915589660743134,0.5630048465266559,0.7413798678949581
0.1135755330324173,0.8915589660743134,0.5648222940226171,0.7413798678949581
0.11324973404407501,0.8923667205169629,0.5648222940226171,0.7413798678949581
0.11316972970962524,0.8923667205169629,0.5652261712439418,0.7413798678949581
0.11315299570560455,0.8925686591276252,0.5652261712439418,0.7413798678949581
0.11303137242794037,0.8925686591276252,0.565831987075929,0.7413798678949581
0.11300963163375854,0.8927705977382876,0.565831987075929,0.7413798678949581
0.11299213767051697,0.8927705977382876,0.5660339256865913,0.7413798678949581
0.1128581315279007,0.8929725363489499,0.5660339256865913,0.7413798678949581
0.11282551288604736,0.8929725363489499,0.5662358642972536,0.7413798678949581
0.11273173987865448,0.8931744749596123,0.5662358642972536,0.7413798678949581
0.11260432004928589,0.8931744749596123,0.566437802907916,0.7413798678949581
0.11258700489997864,0.8933764135702746,0.566437802907916,0.7413798678949581
0.112566277384758,0.8933764135702746,0.5666397415185783,0.7413798678949581
0.11241590976715088,0.8937802907915994,0.5666397415185783,0.7413798678949581
0.11192750930786133,0.8937802907915994,0.5688610662358643,0.7413798678949581
0.11192132532596588,0.8939822294022617,0.5688610662358643,0.7413798678949581
0.1113734245300293,0.8939822294022617,0.5700726978998385,0.7413798678949581
0.11109195649623871,0.8941841680129241,0.5700726978998385,0.7413798678949581
0.11096212267875671,0.8941841680129241,0.5706785137318255,0.7413798678949581
0.11096116900444031,0.8943861066235864,0.5706785137318255,0.7413798678949581
0.11094945669174194,0.8943861066235864,0.5708804523424879,0.7413798678949581
0.11090818047523499,0.8945880452342488,0.5708804523424879,0.7413798678949581
0.11089450120925903,0.8945880452342488,0.5710823909531503,0.7413798678949581
0.1108836978673935,0.8947899838449112,0.5710823909531503,0.7413798678949581
0.11086329817771912,0.8947899838449112,0.5712843295638126,0.7413798678949581
0.11082752048969269,0.8949919224555735,0.5712843295638126,0.7413798678949581
0.11077851057052612,0.8949919224555735,0.571486268174475,0.7413798678949581
0.11074915528297424,0.8951938610662359,0.571486268174475,0.7413798678949581
0.11020907759666443,0.8951938610662359,0.5737075928917609,0.7413798678949581
0.11010849475860596,0.8953957996768982,0.5737075928917609,0.7413798678949581
0.10999074578285217,0.8953957996768982,0.5741114701130856,0.7413798678949581
0.10997794568538666,0.8955977382875606,0.5741114701130856,0.7413798678949581
0.10985571146011353,0.8955977382875606,0.5749192245557351,0.7413798678949581
0.10985270142555237,0.8957996768982229,0.5749192245557351,0.7413798678949581
0.10968565940856934,0.8957996768982229,0.5751211631663974,0.7413798678949581
0.10966455936431885,0.8960016155088854,0.5751211631663974,0.7413798678949581
0.10934394598007202,0.8960016155088854,0.5765347334410339,0.7413798678949581
0.10930265486240387,0.8962035541195477,0.5765347334410339,0.7413798678949581
0.10914158821105957,0.8962035541195477,0.5779483037156704,0.7413798678949581
0.10905686020851135,0.89640549273021,0.5779483037156704,0.7413798678949581
0.10881441831588745,0.89640549273021,0.5793618739903069,0.7413798678949581
0.10880109667778015,0.8966074313408724,0.5793618739903069,0.7413798678949581
0.10872283577919006,0.8966074313408724,0.5797657512116317,0.7413798678949581
0.1086689680814743,0.8968093699515347,0.5797657512116317,0.7413798678949581
0.10853195190429688,0.8968093699515347,0.5805735056542811,0.7413798678949581
0.10843798518180847,0.8970113085621971,0.5805735056542811,0.7413798678949581
0.10839062929153442,0.8970113085621971,0.5809773828756059,0.7413798678949581
0.10834182798862457,0.8972132471728594,0.5809773828756059,0.7413798678949581
0.10830654203891754,0.8972132471728594,0.5811793214862682,0.7413798678949581
0.10822886228561401,0.8974151857835219,0.5811793214862682,0.7413798678949581
0.10815975069999695,0.8974151857835219,0.5815831987075929,0.7413798678949581
0.10811056196689606,0.8976171243941842,0.5815831987075929,0.7413798678949581
0.10807999968528748,0.8976171243941842,0.5821890145395799,0.7413798678949581
0.10802873969078064,0.8980210016155089,0.5821890145395799,0.7413798678949581
0.10786902904510498,0.8980210016155089,0.5829967689822294,0.7413798678949581
0.1078522801399231,0.8984248788368336,0.5829967689822294,0.7413798678949581
0.10765838623046875,0.8984248788368336,0.5844103392568659,0.7413798678949581
0.10763627290725708,0.898626817447496,0.5844103392568659,0.7413798678949581
0.10759778320789337,0.898626817447496,0.5848142164781907,0.7413798678949581
0.10758174955844879,0.8988287560581584,0.5848142164781907,0.7413798678949581
0.10742604732513428,0.8988287560581584,0.5858239095315024,0.7413798678949581
0.10723493993282318,0.8994345718901454,0.5858239095315024,0.7413798678949581
0.10721254348754883,0.8994345718901454,0.5860258481421647,0.7413798678949581
0.1071978211402893,0.8996365105008077,0.5860258481421647,0.7413798678949581
0.1071406900882721,0.8996365105008077,0.5866316639741519,0.7413798678949581
0.10713644325733185,0.8998384491114702,0.5866316639741519,0.7413798678949581
0.10709919035434723,0.8998384491114702,0.5870355411954766,0.7413798678949581
0.1070137619972229,0.9002423263327949,0.5870355411954766,0.7413798678949581
0.10671268403530121,0.9002423263327949,0.5876413570274637,0.7413798678949581
0.10653682053089142,0.9006462035541195,0.5876413570274637,0.7413798678949581
0.10613852739334106,0.9006462035541195,0.5892568659127625,0.7413798678949581
0.10612556338310242,0.9008481421647819,0.5892568659127625,0.7413798678949581
0.10553371906280518,0.9008481421647819,0.5910743134087237,0.7413798678949581
0.10549530386924744,0.9010500807754442,0.5910743134087237,0.7413798678949581
0.10547873377799988,0.9010500807754442,0.5912762520193862,0.7413798678949581
0.10539057850837708,0.9012520193861067,0.5912762520193862,0.7413798678949581
0.10524266958236694,0.9012520193861067,0.5916801292407108,0.7413798678949581
0.10523360967636108,0.901453957996769,0.5916801292407108,0.7413798678949581
0.10507458448410034,0.901453957996769,0.5924878836833603,0.7413798678949581
0.10503247380256653,0.9016558966074314,0.5924878836833603,0.7413798678949581
0.10484382510185242,0.9016558966074314,0.5930936995153473,0.7413798678949581
0.10477900505065918,0.902059773828756,0.5930936995153473,0.7413798678949581
0.10473886132240295,0.902059773828756,0.593497576736672,0.7413798678949581
0.10455156862735748,0.9024636510500808,0.593497576736672,0.7413798678949581
0.10450996458530426,0.9024636510500808,0.5936995153473344,0.7413798678949581
0.10445207357406616,0.9026655896607432,0.5936995153473344,0.7413798678949581
0.10381057858467102,0.9026655896607432,0.595718901453958,0.7413798678949581
0.10373350977897644,0.9028675282714055,0.595718901453958,0.7413798678949581
0.10360381007194519,0.9028675282714055,0.5967285945072698,0.7413798678949581
0.10359489917755127,0.9030694668820679,0.5967285945072698,0.7413798678949581
0.10346221923828125,0.9030694668820679,0.5971324717285945,0.7413798678949581
0.10343500971794128,0.9032714054927302,0.5971324717285945,0.7413798678949581
0.10327893495559692,0.9032714054927302,0.5973344103392568,0.7413798678949581
0.10325825214385986,0.903675282714055,0.5973344103392568,0.7413798678949581
0.10290908813476562,0.903675282714055,0.5989499192245558,0.7413798678949581
0.1028108298778534,0.9044830371567044,0.5989499192245558,0.7413798678949581
0.10280385613441467,0.9044830371567044,0.5993537964458805,0.7413798678949581
0.10272076725959778,0.904886914378029,0.5993537964458805,0.7413798678949581
0.10265165567398071,0.904886914378029,0.5995557350565428,0.7413798678949581
0.10263562202453613,0.9050888529886915,0.5995557350565428,0.7413798678949581
0.10257956385612488,0.9050888529886915,0.5999596122778675,0.7413798678949581
0.10253247618675232,0.9052907915993538,0.5999596122778675,0.7413798678949581
0.1022951602935791,0.9052907915993538,0.6001615508885298,0.7413798678949581
0.10222688317298889,0.9056946688206785,0.6001615508885298,0.7413798678949581
0.10220170021057129,0.9056946688206785,0.6003634894991923,0.7413798678949581
0.10220074653625488,0.9058966074313409,0.6003634894991923,0.7413798678949581
0.10208478569984436,0.9058966074313409,0.6005654281098546,0.7413798678949581
0.10203942656517029,0.9060985460420032,0.6005654281098546,0.7413798678949581
0.10200703144073486,0.9060985460420032,0.6009693053311793,0.7413798678949581
0.10182985663414001,0.906502423263328,0.6009693053311793,0.7413798678949581
0.10160833597183228,0.906502423263328,0.6015751211631664,0.7413798678949581
0.10149115324020386,0.907108239095315,0.6015751211631664,0.7413798678949581
0.10137996077537537,0.907108239095315,0.6027867528271406,0.7413798678949581
0.10127037763595581,0.9073101777059773,0.6027867528271406,0.7413798678949581
0.10121804475784302,0.9073101777059773,0.6031906300484653,0.7413798678949581
0.10113334655761719,0.9075121163166397,0.6031906300484653,0.7413798678949581
0.10110706090927124,0.9075121163166397,0.6033925686591276,0.7413798678949581
0.10110121965408325,0.9077140549273021,0.6033925686591276,0.7413798678949581
0.10102063417434692,0.9077140549273021,0.6044022617124394,0.7413798678949581
0.10089311003684998,0.9081179321486268,0.6044022617124394,0.7413798678949581
0.10084354877471924,0.9081179321486268,0.6046042003231018,0.7413798678949581
0.10084345936775208,0.9083198707592892,0.6046042003231018,0.7413798678949581
0.10083344578742981,0.9083198707592892,0.6050080775444265,0.7413798678949581
0.10080039501190186,0.9085218093699515,0.6050080775444265,0.7413798678949581
0.10052928328514099,0.9085218093699515,0.6060177705977383,0.7413798678949581
0.10031017661094666,0.9091276252019386,0.6060177705977383,0.7413798678949581
0.10010704398155212,0.9091276252019386,0.6068255250403877,0.7413798678949581
0.10001552104949951,0.9095315024232633,0.6068255250403877,0.7413798678949581
0.09993663430213928,0.9095315024232633,0.6074313408723748,0.7413798678949581
0.09993231296539307,0.9097334410339257,0.6074313408723748,0.7413798678949581
0.099752277135849,0.9097334410339257,0.6080371567043619,0.7413798678949581
0.09971588850021362,0.909935379644588,0.6080371567043619,0.7413798678949581
0.09961995482444763,0.909935379644588,0.6084410339256866,0.7413798678949581
0.09953045845031738,0.9105411954765751,0.6084410339256866,0.7413798678949581
0.09927216172218323,0.9105411954765751,0.6096526655896607,0.7413798678949581
0.0991809070110321,0.9109450726978998,0.6096526655896607,0.7413798678949581
0.09915667772293091,0.9109450726978998,0.6098546042003231,0.7413798678949581
0.09914591908454895,0.9113489499192245,0.6098546042003231,0.7413798678949581
0.09900504350662231,0.9113489499192245,0.6104604200323102,0.7413798678949581
0.09898465871810913,0.9115508885298869,0.6104604200323102,0.7413798678949581
0.09884005784988403,0.9115508885298869,0.6116720516962844,0.7413798678949581
0.09877809882164001,0.9119547657512116,0.6116720516962844,0.7413798678949581
0.09869956970214844,0.9119547657512116,0.6118739903069467,0.7413798678949581
0.09868571162223816,0.912156704361874,0.6118739903069467,0.7413798678949581
0.09840661287307739,0.912156704361874,0.6124798061389337,0.7413798678949581
0.09836089611053467,0.9123586429725363,0.6124798061389337,0.7413798678949581
0.09824272990226746,0.9123586429725363,0.6128836833602584,0.7413798678949581
0.09820032119750977,0.9125605815831987,0.6128836833602584,0.7413798678949581
0.0981859564781189,0.9125605815831987,0.6132875605815832,0.7413798678949581
0.09813675284385681,0.9127625201938611,0.6132875605815832,0.7413798678949581
0.09800907969474792,0.9127625201938611,0.6134894991922456,0.7413798678949581
0.09796637296676636,0.9129644588045234,0.6134894991922456,0.7413798678949581
0.0975218415260315,0.9129644588045234,0.6157108239095315,0.7413798678949581
0.09742999076843262,0.9131663974151858,0.6157108239095315,0.7413798678949581
0.09741830825805664,0.9131663974151858,0.6159127625201939,0.7413798678949581
0.09740447998046875,0.9133683360258481,0.6159127625201939,0.7413798678949581
0.09667238593101501,0.9133683360258481,0.6185379644588045,0.7413798678949581
0.09664422273635864,0.9135702746365105,0.6185379644588045,0.7413798678949581
0.0965910255908966,0.9135702746365105,0.6189418416801292,0.7413798678949581
0.09656819701194763,0.9137722132471728,0.6189418416801292,0.7413798678949581
0.09626913070678711,0.9137722132471728,0.6201534733441034,0.7413798678949581
0.09624594449996948,0.9139741518578353,0.6201534733441034,0.7413798678949581
0.09589314460754395,0.9139741518578353,0.6215670436187399,0.7413798678949581
0.09577241539955139,0.9141760904684976,0.6215670436187399,0.7413798678949581
0.09565645456314087,0.9141760904684976,0.6229806138933764,0.7413798678949581
0.0955420732498169,0.9145799676898223,0.6229806138933764,0.7413798678949581
0.09551551938056946,0.9145799676898223,0.6231825525040388,0.7413798678949581
0.09547775983810425,0.9147819063004846,0.6231825525040388,0.7413798678949581
0.09544047713279724,0.9147819063004846,0.6235864297253635,0.7413798678949581
0.0954357385635376,0.914983844911147,0.6235864297253635,0.7413798678949581
0.09542843699455261,0.914983844911147,0.6237883683360258,0.7413798678949581
0.09537771344184875,0.9151857835218093,0.6237883683360258,0.7413798678949581
0.09512719511985779,0.9151857835218093,0.6247980613893377,0.7413798678949581
0.0950157642364502,0.9155896607431341,0.6247980613893377,0.7413798678949581
0.09460875391960144,0.9155896607431341,0.6262116316639742,0.7413798678949581
0.09452977776527405,0.9157915993537964,0.6262116316639742,0.7413798678949581
0.09432780742645264,0.9157915993537964,0.6276252019386107,0.7413798678949581
0.09430420398712158,0.9159935379644588,0.6276252019386107,0.7413798678949581
0.09408414363861084,0.9159935379644588,0.6280290791599353,0.7413798678949581
0.09402179718017578,0.9163974151857835,0.6280290791599353,0.7413798678949581
0.09398585557937622,0.9163974151857835,0.6282310177705978,0.7413798678949581
0.09388107061386108,0.9165993537964459,0.6282310177705978,0.7413798678949581
0.09372055530548096,0.9165993537964459,0.6290387722132472,0.7413798678949581
0.09370660781860352,0.9170032310177706,0.6290387722132472,0.7413798678949581
0.0935874879360199,0.9170032310177706,0.6310581583198708,0.7413798678949581
0.09352228045463562,0.9172051696284329,0.6310581583198708,0.7413798678949581
0.0934789776802063,0.9172051696284329,0.6318659127625202,0.7413798678949581
0.09342116117477417,0.9174071082390953,0.6318659127625202,0.7413798678949581
0.09339973330497742,0.9174071082390953,0.6320678513731826,0.7413798678949581
0.09336444735527039,0.9176090468497576,0.6320678513731826,0.7413798678949581
0.09334522485733032,0.9176090468497576,0.6322697899838449,0.7413798678949581
0.09307616949081421,0.9182148626817448,0.6322697899838449,0.7413798678949581
0.0930728018283844,0.9182148626817448,0.6324717285945073,0.7413798678949581
0.09296771883964539,0.9188206785137318,0.6324717285945073,0.7413798678949581
0.09278905391693115,0.9188206785137318,0.6330775444264943,0.7413798678949581
0.09276434779167175,0.9190226171243941,0.6330775444264943,0.7413798678949581
0.09272119402885437,0.9190226171243941,0.6336833602584814,0.7413798678949581
0.0926179587841034,0.9192245557350566,0.6336833602584814,0.7413798678949581
0.09239053726196289,0.9192245557350566,0.6355008077544426,0.7413798678949581
0.09238475561141968,0.9194264943457189,0.6355008077544426,0.7413798678949581
0.0922400951385498,0.9194264943457189,0.6367124394184168,0.7413798678949581
0.09217312932014465,0.9196284329563813,0.6367124394184168,0.7413798678949581
0.09210619330406189,0.9196284329563813,0.6371163166397416,0.7413798678949581
0.09206247329711914,0.9198303715670436,0.6371163166397416,0.7413798678949581
0.09175160527229309,0.9198303715670436,0.6381260096930533,0.7413798678949581
0.09174874424934387,0.9200323101777059,0.6381260096930533,0.7413798678949581
0.09168139100074768,0.9200323101777059,0.6383279483037156,0.7413798678949581
0.09167298674583435,0.9202342487883683,0.6383279483037156,0.7413798678949581
0.09131240844726562,0.9202342487883683,0.6397415185783522,0.7413798678949581
0.09127527475357056,0.9204361873990307,0.6397415185783522,0.7413798678949581
0.09123611450195312,0.9204361873990307,0.6401453957996769,0.7413798678949581
0.09122851490974426,0.9206381260096931,0.6401453957996769,0.7413798678949581
0.0911564826965332,0.9206381260096931,0.6403473344103393,0.7413798678949581
0.09111124277114868,0.9210420032310178,0.6403473344103393,0.7413798678949581
0.090943843126297,0.9210420032310178,0.6417609046849758,0.7413798678949581
0.09093260765075684,0.9212439418416801,0.6417609046849758,0.7413798678949581
0.09090760350227356,0.9212439418416801,0.6419628432956381,0.7413798678949581
0.0909045934677124,0.9214458804523424,0.6419628432956381,0.7413798678949581
0.09088295698165894,0.9214458804523424,0.6421647819063004,0.7413798678949581
0.090863436460495,0.9216478190630049,0.6421647819063004,0.7413798678949581
0.0905340313911438,0.9216478190630049,0.6439822294022617,0.7413798678949581
0.09046772122383118,0.9218497576736672,0.6439822294022617,0.7413798678949581
0.09026241302490234,0.9218497576736672,0.6455977382875606,0.7413798678949581
0.09022188186645508,0.9220516962843296,0.6455977382875606,0.7413798678949581
0.09008049964904785,0.9220516962843296,0.6460016155088854,0.7413798678949581
0.09006240963935852,0.9222536348949919,0.6460016155088854,0.7413798678949581
0.09005555510520935,0.9222536348949919,0.6462035541195477,0.7413798678949581
0.090033620595932,0.9226575121163166,0.6462035541195477,0.7413798678949581
0.08979138731956482,0.9226575121163166,0.6476171243941842,0.7413798678949581
0.08977290987968445,0.922859450726979,0.6476171243941842,0.7413798678949581
0.08935186266899109,0.922859450726979,0.6496365105008077,0.7413798678949581
0.08916535973548889,0.9234652665589661,0.6496365105008077,0.7413798678949581
0.08899858593940735,0.9234652665589661,0.6502423263327949,0.7413798678949581
0.08897268772125244,0.9236672051696284,0.6502423263327949,0.7413798678949581
0.08885976672172546,0.9236672051696284,0.651453957996769,0.7413798678949581
0.08882719278335571,0.9238691437802908,0.651453957996769,0.7413798678949581
0.08848625421524048,0.9238691437802908,0.6524636510500808,0.7413798678949581
0.08847936987876892,0.9240710823909531,0.6524636510500808,0.7413798678949581
0.08838796615600586,0.9240710823909531,0.6526655896607432,0.7413798678949581
0.0882270336151123,0.9242730210016155,0.6526655896607432,0.7413798678949581
0.08820545673370361,0.9242730210016155,0.6528675282714055,0.7413798678949581
0.08805903792381287,0.9244749596122779,0.6528675282714055,0.7413798678949581
0.0879884660243988,0.9244749596122779,0.653675282714055,0.7413798678949581
0.08795839548110962,0.9246768982229402,0.653675282714055,0.7413798678949581
0.08783504366874695,0.9246768982229402,0.654281098546042,0.7413798678949581
0.0878182053565979,0.9248788368336026,0.654281098546042,0.7413798678949581
0.08763512969017029,0.9248788368336026,0.6552907915993538,0.7413798678949581
0.08762091398239136,0.9250807754442649,0.6552907915993538,0.7413798678949581
0.08744868636131287,0.9250807754442649,0.6563004846526656,0.7413798678949581
0.08743569254875183,0.9252827140549273,0.6563004846526656,0.7413798678949581
0.08716589212417603,0.9252827140549273,0.657108239095315,0.7413798678949581
0.08711540699005127,0.9254846526655897,0.657108239095315,0.7413798678949581
0.0870007872581482,0.9254846526655897,0.6577140549273021,0.7413798678949581
0.08691060543060303,0.925686591276252,0.6577140549273021,0.7413798678949581
0.08689844608306885,0.925686591276252,0.6581179321486268,0.7413798678949581
0.08684852719306946,0.9258885298869144,0.6581179321486268,0.7413798678949581
0.08683931827545166,0.9258885298869144,0.6585218093699515,0.7413798678949581
0.08677211403846741,0.9262924071082391,0.6585218093699515,0.7413798678949581
0.08635789155960083,0.9262924071082391,0.6609450726978998,0.7413798678949581
0.08618572354316711,0.9268982229402262,0.6609450726978998,0.7413798678949581
0.08611509203910828,0.9268982229402262,0.6611470113085622,0.7413798678949581
0.08597981929779053,0.9273021001615509,0.6611470113085622,0.7413798678949581
0.08570021390914917,0.9273021001615509,0.662156704361874,0.7413798678949581
0.08567696809768677,0.9275040387722132,0.662156704361874,0.7413798678949581
0.08556416630744934,0.9275040387722132,0.6629644588045234,0.7413798678949581
0.08555617928504944,0.9277059773828756,0.6629644588045234,0.7413798678949581
0.08550271391868591,0.9277059773828756,0.6633683360258481,0.7413798678949581
0.0854768455028534,0.9281098546042004,0.6633683360258481,0.7413798678949581
0.08514922857284546,0.9281098546042004,0.6641760904684976,0.7413798678949581
0.08514273166656494,0.9283117932148627,0.6641760904684976,0.7413798678949581
0.08490985631942749,0.9283117932148627,0.6655896607431341,0.7413798678949581
0.08486953377723694,0.928513731825525,0.6655896607431341,0.7413798678949581
0.08482298254966736,0.928513731825525,0.6657915993537964,0.7413798678949581
0.08468648791313171,0.9291195476575121,0.6657915993537964,0.7413798678949581
0.08465471863746643,0.9291195476575121,0.6661954765751211,0.7413798678949581
0.08464014530181885,0.9293214862681745,0.6661954765751211,0.7413798678949581
0.08420604467391968,0.9293214862681745,0.6686187399030694,0.7413798678949581
0.0841892659664154,0.9295234248788369,0.6686187399030694,0.7413798678949581
0.0841110348701477,0.9295234248788369,0.6690226171243941,0.7413798678949581
0.08410254120826721,0.9297253634894992,0.6690226171243941,0.7413798678949581
0.08379197120666504,0.9297253634894992,0.6702342487883683,0.7413798678949581
0.08375346660614014,0.9299273021001615,0.6702342487883683,0.7413798678949581
0.08340141177177429,0.9299273021001615,0.6720516962843296,0.7413798678949581
0.08337309956550598,0.9303311793214862,0.6720516962843296,0.7413798678949581
0.08325448632240295,0.9303311793214862,0.6724555735056543,0.7413798678949581
0.08325311541557312,0.9305331179321487,0.6724555735056543,0.7413798678949581
0.08295217156410217,0.9305331179321487,0.6740710823909531,0.7413798678949581
0.08280441164970398,0.9311389337641357,0.6740710823909531,0.7413798678949581
0.08267298340797424,0.9311389337641357,0.6744749596122779,0.7413798678949581
0.0826076865196228,0.931340872374798,0.6744749596122779,0.7413798678949581
0.08215704560279846,0.931340872374798,0.6764943457189014,0.7413798678949581
0.08211639523506165,0.9315428109854604,0.6764943457189014,0.7413798678949581
0.08093786239624023,0.9315428109854604,0.6827544426494345,0.7413798678949581
0.08090579509735107,0.9317447495961227,0.6827544426494345,0.7413798678949581
0.08072328567504883,0.9317447495961227,0.6833602584814217,0.7413798678949581
0.08066144585609436,0.9321486268174475,0.6833602584814217,0.7413798678949581
0.08062982559204102,0.9321486268174475,0.683562197092084,0.7413798678949581
0.08059993386268616,0.9323505654281099,0.683562197092084,0.7413798678949581
0.08040034770965576,0.9323505654281099,0.6853796445880452,0.7413798678949581
0.08037474751472473,0.9325525040387722,0.6853796445880452,0.7413798678949581
0.08025878667831421,0.9325525040387722,0.6859854604200323,0.7413798678949581
0.0802437961101532,0.9327544426494345,0.6859854604200323,0.7413798678949581
0.08013215661048889,0.9327544426494345,0.686389337641357,0.7413798678949581
0.08008593320846558,0.932956381260097,0.686389337641357,0.7413798678949581
0.08004429936408997,0.932956381260097,0.6865912762520194,0.7413798678949581
0.08002248406410217,0.9331583198707593,0.6865912762520194,0.7413798678949581
0.07990553975105286,0.9331583198707593,0.6869951534733441,0.7413798678949581
0.07982054352760315,0.9333602584814217,0.6869951534733441,0.7413798678949581
0.0795677900314331,0.9333602584814217,0.688610662358643,0.7413798678949581
0.07952913641929626,0.933562197092084,0.688610662358643,0.7413798678949581
0.07952159643173218,0.933562197092084,0.6888126009693053,0.7413798678949581
0.07946190237998962,0.9337641357027464,0.6888126009693053,0.7413798678949581
0.07915830612182617,0.9337641357027464,0.6904281098546042,0.7413798678949581
0.0791153609752655,0.9339660743134087,0.6904281098546042,0.7413798678949581
0.07889804244041443,0.9339660743134087,0.6912358642972536,0.7413798678949581
0.07888084650039673,0.934168012924071,0.6912358642972536,0.7413798678949581
0.07885685563087463,0.934168012924071,0.691437802907916,0.7413798678949581
0.07880094647407532,0.9343699515347335,0.691437802907916,0.7413798678949581
0.07878914475440979,0.9343699515347335,0.6916397415185783,0.7413798678949581
0.0787767767906189,0.9345718901453958,0.6916397415185783,0.7413798678949581
0.07858812808990479,0.9345718901453958,0.6922455573505655,0.7413798678949581
0.07858330011367798,0.9347738287560582,0.6922455573505655,0.7413798678949581
0.07834392786026001,0.9347738287560582,0.6938610662358643,0.7413798678949581
0.07826453447341919,0.9349757673667205,0.6938610662358643,0.7413798678949581
0.07817050814628601,0.9349757673667205,0.6944668820678513,0.7413798678949581
0.07814598083496094,0.9351777059773829,0.6944668820678513,0.7413798678949581
0.0780826210975647,0.9351777059773829,0.6950726978998385,0.7413798678949581
0.07800671458244324,0.9353796445880452,0.6950726978998385,0.7413798678949581
0.07799553871154785,0.9353796445880452,0.6954765751211631,0.7413798678949581
0.07780906558036804,0.9361873990306947,0.6954765751211631,0.7413798678949581
0.07773864269256592,0.9361873990306947,0.6956785137318255,0.7413798678949581
0.07773223519325256,0.936389337641357,0.6956785137318255,0.7413798678949581
0.07767170667648315,0.936389337641357,0.6958804523424879,0.7413798678949581
0.07761257886886597,0.9365912762520194,0.6958804523424879,0.7413798678949581
0.07755246758460999,0.9365912762520194,0.6962843295638126,0.7413798678949581
0.07754591107368469,0.9367932148626817,0.6962843295638126,0.7413798678949581
0.07735884189605713,0.9367932148626817,0.697092084006462,0.7413798678949581
0.07730960845947266,0.9369951534733441,0.697092084006462,0.7413798678949581
0.07719701528549194,0.9369951534733441,0.6976978998384491,0.7413798678949581
0.07717433571815491,0.9371970920840065,0.6976978998384491,0.7413798678949581
0.07715603709220886,0.9371970920840065,0.6978998384491115,0.7413798678949581
0.07714462280273438,0.9373990306946688,0.6978998384491115,0.7413798678949581
0.07646021246910095,0.9373990306946688,0.7007269789983845,0.7413798678949581
0.07645484805107117,0.9376009693053312,0.7007269789983845,0.7413798678949581
0.07604610919952393,0.9376009693053312,0.7025444264943457,0.7413798678949581
0.07602262496948242,0.9380048465266559,0.7025444264943457,0.7413798678949581
0.07600241899490356,0.9380048465266559,0.7027463651050081,0.7413798678949581
0.07591578364372253,0.9384087237479806,0.7027463651050081,0.7413798678949581
0.07565543055534363,0.9384087237479806,0.7037560581583199,0.7413798678949581
0.07556155323982239,0.938610662358643,0.7037560581583199,0.7413798678949581
0.07548761367797852,0.938610662358643,0.7039579967689822,0.7413798678949581
0.07546654343605042,0.9388126009693053,0.7039579967689822,0.7413798678949581
0.07541868090629578,0.9388126009693053,0.7043618739903069,0.7413798678949581
0.07541367411613464,0.9390145395799677,0.7043618739903069,0.7413798678949581
0.07513603568077087,0.9390145395799677,0.7059773828756059,0.7413798678949581
0.07510736584663391,0.93921647819063,0.7059773828756059,0.7413798678949581
0.07471084594726562,0.93921647819063,0.7081987075928917,0.7413798678949581
0.0746924877166748,0.9394184168012925,0.7081987075928917,0.7413798678949581
0.0744481086730957,0.9394184168012925,0.7092084006462036,0.7413798678949581
0.07439166307449341,0.9396203554119548,0.7092084006462036,0.7413798678949581
0.07417955994606018,0.9396203554119548,0.7106219709208401,0.7413798678949581
0.07416313886642456,0.9398222940226171,0.7106219709208401,0.7413798678949581
0.07386046648025513,0.9398222940226171,0.7116316639741519,0.7413798678949581
0.07383882999420166,0.9400242326332795,0.7116316639741519,0.7413798678949581
0.07364234328269958,0.9400242326332795,0.7120355411954766,0.7413798678949581
0.07361084222793579,0.9404281098546042,0.7120355411954766,0.7413798678949581
0.07348385453224182,0.9404281098546042,0.7126413570274637,0.7413798678949581
0.07346227765083313,0.9406300484652665,0.7126413570274637,0.7413798678949581
0.07288038730621338,0.9406300484652665,0.7152665589660743,0.7413798678949581
0.07286953926086426,0.940831987075929,0.7152665589660743,0.7413798678949581
0.07274147868156433,0.940831987075929,0.7154684975767367,0.7413798678949581
0.07260745763778687,0.9412358642972536,0.7154684975767367,0.7413798678949581
0.0725821852684021,0.9412358642972536,0.715670436187399,0.7413798678949581
0.07256162166595459,0.941437802907916,0.715670436187399,0.7413798678949581
0.0714854896068573,0.941437802907916,0.7203150242326333,0.7413798678949581
0.07143619656562805,0.9416397415185783,0.7203150242326333,0.7413798678949581
0.07133409380912781,0.9416397415185783,0.720718901453958,0.7413798678949581
0.0712975561618805,0.9418416801292407,0.720718901453958,0.7413798678949581
0.07109281420707703,0.9418416801292407,0.7215266558966075,0.7413798678949581
0.07107308506965637,0.942043618739903,0.7215266558966075,0.7413798678949581
0.07106292247772217,0.942043618739903,0.7217285945072698,0.7413798678949581
0.07102739810943604,0.9422455573505655,0.7217285945072698,0.7413798678949581
0.07071369886398315,0.9422455573505655,0.7225363489499192,0.7413798678949581
0.07063129544258118,0.9424474959612278,0.7225363489499192,0.7413798678949581
0.07056388258934021,0.9424474959612278,0.7231421647819063,0.7413798678949581
0.07048609852790833,0.9426494345718901,0.7231421647819063,0.7413798678949581
0.07031121850013733,0.9426494345718901,0.7241518578352181,0.7413798678949581
0.07027477025985718,0.9428513731825525,0.7241518578352181,0.7413798678949581
0.07001563906669617,0.9428513731825525,0.725767366720517,0.7413798678949581
0.0699138343334198,0.9430533117932148,0.725767366720517,0.7413798678949581
0.06969210505485535,0.9430533117932148,0.726373182552504,0.7413798678949581
0.06965798139572144,0.9432552504038773,0.726373182552504,0.7413798678949581
0.06964284181594849,0.9432552504038773,0.7265751211631664,0.7413798678949581
0.06963631510734558,0.9434571890145396,0.7265751211631664,0.7413798678949581
0.06955426931381226,0.9434571890145396,0.7269789983844911,0.7413798678949581
0.06953927874565125,0.943659127625202,0.7269789983844911,0.7413798678949581
0.06907594203948975,0.943659127625202,0.7292003231017771,0.7413798678949581
0.06903928518295288,0.9438610662358643,0.7292003231017771,0.7413798678949581
0.06884133815765381,0.9438610662358643,0.7304119547657512,0.7413798678949581
0.06880629062652588,0.9440630048465266,0.7304119547657512,0.7413798678949581
0.06858900189399719,0.9440630048465266,0.7316235864297254,0.7413798678949581
0.06839326024055481,0.9444668820678513,0.7316235864297254,0.7413798678949581
0.06818345189094543,0.9444668820678513,0.7320274636510501,0.7413798678949581
0.06814208626747131,0.9446688206785138,0.7320274636510501,0.7413798678949581
0.06813076138496399,0.9446688206785138,0.7322294022617124,0.7413798678949581
0.06807419657707214,0.9448707592891761,0.7322294022617124,0.7413798678949581
0.06785118579864502,0.9448707592891761,0.7330371567043619,0.7413798678949581
0.06774568557739258,0.9450726978998385,0.7330371567043619,0.7413798678949581
0.06765764951705933,0.9450726978998385,0.7332390953150242,0.7413798678949581
0.06760567426681519,0.9452746365105008,0.7332390953150242,0.7413798678949581
0.06702271103858948,0.9452746365105008,0.7354604200323102,0.7413798678949581
0.06700971722602844,0.9454765751211631,0.7354604200323102,0.7413798678949581
0.06679558753967285,0.9454765751211631,0.7358642972536349,0.7413798678949581
0.06677895784378052,0.9456785137318255,0.7358642972536349,0.7413798678949581
0.06653237342834473,0.9456785137318255,0.7364701130856219,0.7413798678949581
0.06650128960609436,0.9458804523424879,0.7364701130856219,0.7413798678949581
0.06611266732215881,0.9458804523424879,0.7374798061389337,0.7413798678949581
0.06607148051261902,0.9462843295638126,0.7374798061389337,0.7413798678949581
0.06594836711883545,0.9462843295638126,0.7380856219709209,0.7413798678949581
0.06594663858413696,0.946486268174475,0.7380856219709209,0.7413798678949581
0.06580367684364319,0.946486268174475,0.7388933764135702,0.7413798678949581
0.06579625606536865,0.9466882067851373,0.7388933764135702,0.7413798678949581
0.06558704376220703,0.9466882067851373,0.7394991922455574,0.7413798678949581
0.06547889113426208,0.9468901453957996,0.7394991922455574,0.7413798678949581
0.06505405902862549,0.9468901453957996,0.7419224555735057,0.7413798678949581
0.06499174237251282,0.947092084006462,0.7419224555735057,0.7413798678949581
0.06489911675453186,0.947092084006462,0.7423263327948304,0.7413798678949581
0.06486761569976807,0.9472940226171244,0.7423263327948304,0.7413798678949581
0.06442344188690186,0.9472940226171244,0.7435379644588045,0.7413798678949581
0.06440585851669312,0.9474959612277868,0.7435379644588045,0.7413798678949581
0.0643136203289032,0.9474959612277868,0.7439418416801292,0.7413798678949581
0.06428217887878418,0.9476978998384491,0.7439418416801292,0.7413798678949581
0.06420552730560303,0.9476978998384491,0.7447495961227787,0.7413798678949581
0.0641346275806427,0.9478998384491115,0.7447495961227787,0.7413798678949581
0.06398171186447144,0.9478998384491115,0.7461631663974152,0.7413798678949581
0.06395342946052551,0.9481017770597738,0.7461631663974152,0.7413798678949581
0.06359505653381348,0.9481017770597738,0.747778675282714,0.7413798678949581
0.06356340646743774,0.9483037156704361,0.747778675282714,0.7413798678949581
0.06344085931777954,0.9483037156704361,0.7485864297253635,0.7413798678949581
0.06342115998268127,0.9485056542810986,0.7485864297253635,0.7413798678949581
0.06323564052581787,0.9485056542810986,0.7497980613893377,0.7413798678949581
0.06316828727722168,0.9487075928917609,0.7497980613893377,0.7413798678949581
0.06302440166473389,0.9487075928917609,0.7502019386106623,0.7413798678949581
0.0629957914352417,0.9489095315024233,0.7502019386106623,0.7413798678949581
0.062885582447052,0.9489095315024233,0.7512116316639742,0.7413798678949581
0.06284302473068237,0.9491114701130856,0.7512116316639742,0.7413798678949581
0.06261929869651794,0.9491114701130856,0.7516155088852988,0.7413798678949581
0.06261596083641052,0.949313408723748,0.7516155088852988,0.7413798678949581
0.06237548589706421,0.949313408723748,0.752221324717286,0.7413798678949581
0.06236550211906433,0.9495153473344103,0.752221324717286,0.7413798678949581
0.062327414751052856,0.9495153473344103,0.752827140549273,0.7413798678949581
0.062322646379470825,0.9497172859450727,0.752827140549273,0.7413798678949581
0.06206691265106201,0.9497172859450727,0.7544426494345718,0.7413798678949581
0.06204181909561157,0.9501211631663974,0.7544426494345718,0.7413798678949581
0.06199377775192261,0.9501211631663974,0.7552504038772213,0.7413798678949581
0.06191152334213257,0.9503231017770598,0.7552504038772213,0.7413798678949581
0.061514705419540405,0.9503231017770598,0.7566639741518578,0.7413798678949581
0.06147000193595886,0.9507269789983845,0.7566639741518578,0.7413798678949581
0.06143501400947571,0.9507269789983845,0.7568659127625202,0.7413798678949581
0.06137731671333313,0.9511308562197092,0.7568659127625202,0.7413798678949581
0.060236454010009766,0.9511308562197092,0.760702746365105,0.7413798678949581
0.060200393199920654,0.9513327948303716,0.760702746365105,0.7413798678949581
0.05981343984603882,0.9513327948303716,0.7625201938610663,0.7413798678949581
0.05980965495109558,0.9515347334410339,0.7625201938610663,0.7413798678949581
0.05974152684211731,0.9515347334410339,0.7629240710823909,0.7413798678949581
0.0596405565738678,0.9517366720516963,0.7629240710823909,0.7413798678949581
0.05947938561439514,0.9517366720516963,0.7639337641357028,0.7413798678949581
0.059349626302719116,0.952140549273021,0.7639337641357028,0.7413798678949581
0.05911871790885925,0.952140549273021,0.7641357027463651,0.7413798678949581
0.05908206105232239,0.9523424878836834,0.7641357027463651,0.7413798678949581
0.0587536096572876,0.9523424878836834,0.7653473344103393,0.7413798678949581
0.05873239040374756,0.9525444264943457,0.7653473344103393,0.7413798678949581
0.05818107724189758,0.9525444264943457,0.7669628432956381,0.7413798678949581
0.058176398277282715,0.9527463651050081,0.7669628432956381,0.7413798678949581
0.05816078186035156,0.9527463651050081,0.7671647819063004,0.7413798678949581
0.05814701318740845,0.9529483037156704,0.7671647819063004,0.7413798678949581
0.058120667934417725,0.9529483037156704,0.7675686591276252,0.7413798678949581
0.058098793029785156,0.9531502423263328,0.7675686591276252,0.7413798678949581
0.05802267789840698,0.9531502423263328,0.7683764135702746,0.7413798678949581
0.057987362146377563,0.9535541195476576,0.7683764135702746,0.7413798678949581
0.05743780732154846,0.9535541195476576,0.7703957996768982,0.7413798678949581
0.057350099086761475,0.9537560581583199,0.7703957996768982,0.7413798678949581
0.05679112672805786,0.9537560581583199,0.7718093699515347,0.7413798678949581
0.05676993727684021,0.9539579967689822,0.7718093699515347,0.7413798678949581
0.05616813898086548,0.9539579967689822,0.7754442649434572,0.7413798678949581
0.05603030323982239,0.9543618739903069,0.7754442649434572,0.7413798678949581
0.055792391300201416,0.9543618739903069,0.7762520193861067,0.7413798678949581
0.05577576160430908,0.9545638126009693,0.7762520193861067,0.7413798678949581
0.05575573444366455,0.9545638126009693,0.776453957996769,0.7413798678949581
0.05571097135543823,0.9547657512116317,0.776453957996769,0.7413798678949581
0.055409252643585205,0.9547657512116317,0.779281098546042,0.7413798678949581
0.05540922284126282,0.9549676898222941,0.779281098546042,0.7413798678949581
0.05492812395095825,0.9549676898222941,0.7802907915993538,0.7413798678949581
0.05490618944168091,0.9551696284329564,0.7802907915993538,0.7413798678949581
0.054744571447372437,0.9551696284329564,0.7813004846526656,0.7413798678949581
0.054623037576675415,0.9553715670436187,0.7813004846526656,0.7413798678949581
0.0546019971370697,0.9553715670436187,0.781502423263328,0.7413798678949581
0.05451619625091553,0.9555735056542811,0.781502423263328,0.7413798678949581
0.05436703562736511,0.9555735056542811,0.7825121163166397,0.7413798678949581
0.054362952709198,0.9557754442649434,0.7825121163166397,0.7413798678949581
0.05396947264671326,0.9557754442649434,0.7841276252019386,0.7413798678949581
0.053934305906295776,0.9561793214862682,0.7841276252019386,0.7413798678949581
0.05373534560203552,0.9561793214862682,0.7851373182552503,0.7413798678949581
0.05356621742248535,0.9565831987075929,0.7851373182552503,0.7413798678949581
0.05353128910064697,0.9565831987075929,0.7853392568659128,0.7413798678949581
0.05339500308036804,0.9567851373182552,0.7853392568659128,0.7413798678949581
0.05322444438934326,0.9567851373182552,0.7863489499192245,0.7413798678949581
0.053207069635391235,0.9569870759289176,0.7865508885298869,0.7413798678949581
0.053051501512527466,0.9569870759289176,0.7873586429725363,0.7413798678949581
0.052993983030319214,0.9573909531502424,0.7873586429725363,0.7413798678949581
0.05294349789619446,0.9573909531502424,0.7875605815831987,0.7413798678949581
0.05282905697822571,0.9575928917609047,0.7875605815831987,0.7413798678949581
0.052609145641326904,0.9575928917609047,0.7889741518578353,0.7413798678949581
0.05254235863685608,0.9577948303715671,0.7889741518578353,0.7413798678949581
0.05250146985054016,0.9577948303715671,0.7895799676898223,0.7413798678949581
0.05239948630332947,0.9579967689822294,0.7895799676898223,0.7413798678949581
0.05212494730949402,0.9579967689822294,0.7911954765751211,0.7413798678949581
0.05206751823425293,0.9581987075928917,0.7911954765751211,0.7413798678949581
0.05205264687538147,0.9581987075928917,0.7913974151857835,0.7413798678949581
0.05205056071281433,0.9584006462035541,0.7913974151857835,0.7413798678949581
0.05176824331283569,0.9584006462035541,0.7936187399030694,0.7413798678949581
0.05176413059234619,0.9586025848142165,0.7936187399030694,0.7413798678949581
0.051719844341278076,0.9586025848142165,0.7940226171243941,0.7413798678949581
0.051676273345947266,0.9588045234248789,0.7940226171243941,0.7413798678949581
0.05111902952194214,0.9588045234248789,0.7968497576736672,0.7413798678949581
0.05101916193962097,0.9592084006462036,0.7968497576736672,0.7413798678949581
0.050499677658081055,0.9592084006462036,0.7992730210016155,0.7413798678949581
0.0504184365272522,0.9596122778675282,0.7992730210016155,0.7413798678949581
0.05017247796058655,0.9596122778675282,0.800686591276252,0.7413798678949581
0.05013015866279602,0.9598142164781907,0.800686591276252,0.7413798678949581
0.0500970184803009,0.9598142164781907,0.8008885298869144,0.7413798678949581
0.05007106065750122,0.960016155088853,0.8008885298869144,0.7413798678949581
0.04973772168159485,0.960016155088853,0.8021001615508885,0.7413798678949581
0.049631983041763306,0.9602180936995154,0.8021001615508885,0.7413798678949581
0.04947274923324585,0.9602180936995154,0.8027059773828756,0.7413798678949581
0.04943615198135376,0.9604200323101777,0.8027059773828756,0.7413798678949581
0.049367040395736694,0.9604200323101777,0.803513731825525,0.7413798678949581
0.04916378855705261,0.9606219709208401,0.803513731825525,0.7413798678949581
0.048797547817230225,0.9606219709208401,0.8047253634894992,0.7413798678949581
0.048738688230514526,0.9608239095315024,0.8047253634894992,0.7413798678949581
0.04854393005371094,0.9608239095315024,0.8055331179321487,0.7413798678949581
0.048525482416152954,0.9610258481421647,0.8055331179321487,0.7413798678949581
0.04842561483383179,0.9610258481421647,0.8059369951534734,0.7413798678949581
0.048378437757492065,0.9612277867528272,0.8059369951534734,0.7413798678949581
0.04818728566169739,0.9612277867528272,0.806340872374798,0.7413798678949581
0.04817315936088562,0.9614297253634895,0.806340872374798,0.7413798678949581
0.04801681637763977,0.9614297253634895,0.8069466882067852,0.7413798678949581
0.048012495040893555,0.9616316639741519,0.8069466882067852,0.7413798678949581
0.04754745960235596,0.9616316639741519,0.8089660743134087,0.7413798678949581
0.04748964309692383,0.9618336025848142,0.8089660743134087,0.7413798678949581
0.04731041193008423,0.9618336025848142,0.8093699515347335,0.7413798678949581
0.04728248715400696,0.9620355411954766,0.8093699515347335,0.7413798678949581
0.04716521501541138,0.9620355411954766,0.8103796445880452,0.7413798678949581
0.04711604118347168,0.9622374798061389,0.8103796445880452,0.7413798678949581
0.04656746983528137,0.9622374798061389,0.8130048465266559,0.7413798678949581
0.04648745059967041,0.9626413570274637,0.8130048465266559,0.7413798678949581
0.046300679445266724,0.9626413570274637,0.8144184168012925,0.7413798678949581
0.046201467514038086,0.962843295638126,0.8144184168012925,0.7413798678949581
0.04615771770477295,0.962843295638126,0.8154281098546042,0.7413798678949581
0.046144962310791016,0.9630452342487884,0.8154281098546042,0.7413798678949581
0.045555710792541504,0.9630452342487884,0.817043618739903,0.7413798678949581
0.04545953869819641,0.9632471728594507,0.817043618739903,0.7413798678949581
0.0452522337436676,0.9632471728594507,0.8176494345718901,0.7413798678949581
0.04517117142677307,0.9634491114701131,0.8176494345718901,0.7413798678949581
0.045069485902786255,0.9634491114701131,0.8188610662358643,0.7413798678949581
0.04500460624694824,0.9636510500807755,0.8188610662358643,0.7413798678949581
0.044510483741760254,0.9636510500807755,0.821486268174475,0.7413798678949581
0.04447579383850098,0.9638529886914378,0.821486268174475,0.7413798678949581
0.043491095304489136,0.9638529886914378,0.8261308562197092,0.7413798678949581
0.0434437096118927,0.9640549273021002,0.8261308562197092,0.7413798678949581
0.04343754053115845,0.9640549273021002,0.8263327948303716,0.7413798678949581
0.04338368773460388,0.9642568659127625,0.8263327948303716,0.7413798678949581
0.04323089122772217,0.9642568659127625,0.827140549273021,0.7413798678949581
0.04314163327217102,0.9646607431340872,0.827140549273021,0.7413798678949581
0.04308515787124634,0.9646607431340872,0.8275444264943457,0.7413798678949581
0.04305484890937805,0.9648626817447497,0.8275444264943457,0.7413798678949581
0.04284238815307617,0.9648626817447497,0.8295638126009693,0.7413798678949581
0.04266008734703064,0.9652665589660743,0.8295638126009693,0.7413798678949581
0.042626380920410156,0.9652665589660743,0.8297657512116317,0.7413798678949581
0.04262208938598633,0.9654684975767367,0.8297657512116317,0.7413798678949581
0.04153817892074585,0.9654684975767367,0.8348142164781907,0.7413798678949581
0.041535645723342896,0.965670436187399,0.8348142164781907,0.7413798678949581
0.04126030206680298,0.965670436187399,0.8360258481421647,0.7413798678949581
0.0412578284740448,0.9658723747980614,0.8360258481421647,0.7413798678949581
0.040555208921432495,0.9658723747980614,0.8394588045234249,0.7413798678949581
0.04037502408027649,0.9660743134087237,0.8394588045234249,0.7413798678949581
0.0402754545211792,0.9660743134087237,0.840064620355412,0.7413798678949581
0.04020854830741882,0.9662762520193862,0.840064620355412,0.7413798678949581
0.040139973163604736,0.9662762520193862,0.8404684975767367,0.7413798678949581
0.04006281495094299,0.9664781906300485,0.8404684975767367,0.7413798678949581
0.039881885051727295,0.9664781906300485,0.8408723747980614,0.7413798678949581
0.03955751657485962,0.9668820678513732,0.8408723747980614,0.7413798678949581
0.039531171321868896,0.9668820678513732,0.8410743134087237,0.7413798678949581
0.0395161509513855,0.9670840064620355,0.8410743134087237,0.7413798678949581
0.0393947958946228,0.9670840064620355,0.8416801292407108,0.7413798678949581
0.0392836332321167,0.9672859450726979,0.8416801292407108,0.7413798678949581
0.03890955448150635,0.9672859450726979,0.8439014539579968,0.7413798678949581
0.038908451795578,0.9674878836833603,0.8439014539579968,0.7413798678949581
0.038285017013549805,0.9674878836833603,0.8459208400646203,0.7413798678949581
0.03827869892120361,0.9676898222940227,0.8459208400646203,0.7413798678949581
0.038019031286239624,0.9676898222940227,0.8467285945072698,0.7413798678949581
0.037939637899398804,0.9680936995153473,0.8467285945072698,0.7413798678949581
0.03759536147117615,0.9680936995153473,0.8481421647819063,0.7413798678949581
0.03758653998374939,0.9682956381260097,0.8481421647819063,0.7413798678949581
0.037398844957351685,0.9682956381260097,0.8483441033925686,0.7413798678949581
0.03739839792251587,0.968497576736672,0.8483441033925686,0.7413798678949581
0.037394940853118896,0.968497576736672,0.848546042003231,0.7413798678949581
0.03736540675163269,0.9686995153473344,0.848546042003231,0.7413798678949581
0.037329256534576416,0.9686995153473344,0.8489499192245558,0.7413798678949581
0.03731650114059448,0.9689014539579968,0.8489499192245558,0.7413798678949581
0.03722792863845825,0.9689014539579968,0.8493537964458805,0.7413798678949581
0.0371822714805603,0.9691033925686591,0.8493537964458805,0.7413798678949581
0.037006676197052,0.9691033925686591,0.8503634894991923,0.7413798678949581
0.03700646758079529,0.9693053311793215,0.8503634894991923,0.7413798678949581
0.03693360090255737,0.9693053311793215,0.850767366720517,0.7413798678949581
0.03690367937088013,0.9697092084006462,0.850767366720517,0.7413798678949581
0.03668054938316345,0.9697092084006462,0.8515751211631664,0.7413798678949581
0.03664484620094299,0.9699111470113085,0.8515751211631664,0.7413798678949581
0.0366082489490509,0.9699111470113085,0.8517770597738288,0.7413798678949581
0.036494046449661255,0.9703150242326333,0.8517770597738288,0.7413798678949581
0.03646233677864075,0.9703150242326333,0.8521809369951535,0.7413798678949581
0.036435872316360474,0.9705169628432956,0.8521809369951535,0.7413798678949581
0.03625410795211792,0.9705169628432956,0.8529886914378029,0.7413798678949581
0.03607174754142761,0.970718901453958,0.8529886914378029,0.7413798678949581
0.03555026650428772,0.970718901453958,0.8558158319870759,0.7413798678949581
0.03551396727561951,0.9709208400646203,0.8558158319870759,0.7413798678949581
0.035275936126708984,0.9709208400646203,0.8572294022617124,0.7413798678949581
0.03526309132575989,0.9711227786752827,0.8572294022617124,0.7413798678949581
0.03512609004974365,0.9711227786752827,0.8580371567043619,0.7413798678949581
0.0351218581199646,0.971324717285945,0.8580371567043619,0.7413798678949581
0.03497129678726196,0.971324717285945,0.8584410339256866,0.7413798678949581
0.034897059202194214,0.9715266558966075,0.8584410339256866,0.7413798678949581
0.034610211849212646,0.9715266558966075,0.8594507269789984,0.7413798678949581
0.0343477725982666,0.9717285945072698,0.8594507269789984,0.7413798678949581
0.034300655126571655,0.9717285945072698,0.8598546042003231,0.7413798678949581
0.03427955508232117,0.9719305331179321,0.8598546042003231,0.7413798678949581
0.03424352407455444,0.9719305331179321,0.8604604200323102,0.7413798678949581
0.03420558571815491,0.9721324717285945,0.8604604200323102,0.7413798678949581
0.03385525941848755,0.9721324717285945,0.8616720516962844,0.7413798678949581
0.03379121422767639,0.9723344103392568,0.8616720516962844,0.7413798678949581
0.033671945333480835,0.9723344103392568,0.8620759289176091,0.7413798678949581
0.03361576795578003,0.9725363489499192,0.8620759289176091,0.7413798678949581
0.03361418843269348,0.9725363489499192,0.8622778675282714,0.7413798678949581
0.03358626365661621,0.972940226171244,0.8622778675282714,0.7413798678949581
0.03244251012802124,0.972940226171244,0.8663166397415186,0.7413798678949581
0.032361000776290894,0.973546042003231,0.8663166397415186,0.7413798678949581
0.032309651374816895,0.973546042003231,0.8669224555735057,0.7413798678949581
0.0322289764881134,0.9737479806138933,0.8669224555735057,0.7413798678949581
0.03216743469238281,0.9737479806138933,0.8673263327948304,0.7413798678949581
0.032157331705093384,0.9739499192245558,0.8673263327948304,0.7413798678949581
0.0321120023727417,0.9739499192245558,0.8675282714054927,0.7413798678949581
0.03210464119911194,0.9741518578352181,0.8675282714054927,0.7413798678949581
0.03200936317443848,0.9741518578352181,0.8677302100161551,0.7413798678949581
0.031997114419937134,0.9743537964458805,0.8677302100161551,0.7413798678949581
0.03176257014274597,0.9743537964458805,0.8689418416801292,0.7413798678949581
0.03174173831939697,0.9745557350565428,0.8689418416801292,0.7413798678949581
0.03171759843826294,0.9745557350565428,0.8691437802907916,0.7413798678949581
0.03158387541770935,0.9749596122778675,0.8691437802907916,0.7413798678949581
0.031193166971206665,0.9749596122778675,0.8715670436187399,0.7413798678949581
0.03117576241493225,0.9751615508885298,0.8715670436187399,0.7413798678949581
0.030814945697784424,0.9751615508885298,0.872778675282714,0.7413798678949581
0.030711263418197632,0.9755654281098546,0.872778675282714,0.7413798678949581
0.03047657012939453,0.9755654281098546,0.874394184168013,0.7413798678949581
0.030471384525299072,0.975767366720517,0.874394184168013,0.7413798678949581
0.030378758907318115,0.975767366720517,0.8754038772213247,0.7413798678949581
0.030375957489013672,0.9759693053311793,0.8754038772213247,0.7413798678949581
0.030014127492904663,0.9759693053311793,0.8770193861066236,0.7413798678949581
0.02997872233390808,0.9761712439418416,0.8770193861066236,0.7413798678949581
0.029911935329437256,0.9761712439418416,0.8776252019386107,0.7413798678949581
0.029904812574386597,0.976373182552504,0.8776252019386107,0.7413798678949581
0.029570728540420532,0.976373182552504,0.8804523424878837,0.7413798678949581
0.02949485182762146,0.9765751211631664,0.8804523424878837,0.7413798678949581
0.02915993332862854,0.9765751211631664,0.8818659127625202,0.7413798678949581
0.029122918844223022,0.9769789983844911,0.8818659127625202,0.7413798678949581
0.028947532176971436,0.9769789983844911,0.8832794830371568,0.7413798678949581
0.02883923053741455,0.9771809369951535,0.8832794830371568,0.7413798678949581
0.028233349323272705,0.9771809369951535,0.885702746365105,0.7413798678949581
0.028123080730438232,0.9773828756058158,0.885702746365105,0.7413798678949581
0.02808159589767456,0.9773828756058158,0.8861066235864298,0.7413798678949581
0.028048992156982422,0.9775848142164781,0.8861066235864298,0.7413798678949581
0.027895957231521606,0.9775848142164781,0.8869143780290791,0.7413798678949581
0.027874350547790527,0.9777867528271406,0.8869143780290791,0.7413798678949581
0.026928573846817017,0.9777867528271406,0.8903473344103393,0.7413798678949581
0.026881039142608643,0.9779886914378029,0.8903473344103393,0.7413798678949581
0.02687278389930725,0.9779886914378029,0.8905492730210016,0.7413798678949581
0.0266704261302948,0.9781906300484653,0.8905492730210016,0.7413798678949581
0.026661545038223267,0.9781906300484653,0.8907512116316639,0.7413798678949581
0.02659827470779419,0.9787964458804523,0.8907512116316639,0.7413798678949581
0.026485472917556763,0.9787964458804523,0.8917609046849758,0.7413798678949581
0.026462554931640625,0.9792003231017771,0.8917609046849758,0.7413798678949581
0.025713682174682617,0.9792003231017771,0.8951938610662359,0.7413798678949581
0.025653809309005737,0.9794022617124394,0.8951938610662359,0.7413798678949581
0.02562609314918518,0.9794022617124394,0.8957996768982229,0.7413798678949581
0.025517135858535767,0.9796042003231018,0.8957996768982229,0.7413798678949581
0.025439202785491943,0.9796042003231018,0.8962035541195477,0.7413798678949581
0.025428295135498047,0.9798061389337641,0.8962035541195477,0.7413798678949581
0.025305181741714478,0.9798061389337641,0.8976171243941842,0.7413798678949581
0.025252342224121094,0.9804119547657512,0.8976171243941842,0.7413798678949581
0.025119692087173462,0.9804119547657512,0.8980210016155089,0.7413798678949581
0.025080353021621704,0.9806138933764136,0.8980210016155089,0.7413798678949581
0.025068461894989014,0.9806138933764136,0.8982229402261712,0.7413798678949581
0.025030314922332764,0.9808158319870759,0.8982229402261712,0.7413798678949581
0.024953007698059082,0.9808158319870759,0.898626817447496,0.7413798678949581
0.024920284748077393,0.9810177705977383,0.898626817447496,0.7413798678949581
0.02422410249710083,0.9810177705977383,0.9016558966074314,0.7413798678949581
0.024214178323745728,0.9812197092084006,0.9016558966074314,0.7413798678949581
0.0232698917388916,0.9812197092084006,0.907108239095315,0.7413798678949581
0.023247629404067993,0.9816235864297254,0.907108239095315,0.7413798678949581
0.023162931203842163,0.9816235864297254,0.9075121163166397,0.7413798678949581
0.023113876581192017,0.9818255250403877,0.9075121163166397,0.7413798678949581
0.022991567850112915,0.9818255250403877,0.9077140549273021,0.7413798678949581
0.02294701337814331,0.9820274636510501,0.9077140549273021,0.7413798678949581
0.022924363613128662,0.9820274636510501,0.9081179321486268,0.7413798678949581
0.022796630859375,0.9826332794830371,0.9081179321486268,0.7413798678949581
0.02257940173149109,0.9826332794830371,0.9089256865912763,0.7413798678949581
0.022570669651031494,0.9828352180936996,0.9089256865912763,0.7413798678949581
0.022066861391067505,0.9828352180936996,0.9113489499192245,0.7413798678949581
0.022022098302841187,0.9832390953150242,0.9113489499192245,0.7413798678949581
0.022021621465682983,0.9832390953150242,0.9115508885298869,0.7413798678949581
0.02200794219970703,0.9834410339256866,0.9115508885298869,0.7413798678949581
0.02123168110847473,0.9834410339256866,0.9145799676898223,0.7413798678949581
0.021142393350601196,0.9836429725363489,0.9145799676898223,0.7413798678949581
0.02098575234413147,0.9836429725363489,0.9153877221324718,0.7413798678949581
0.020978659391403198,0.9838449111470113,0.9153877221324718,0.7413798678949581
0.020954906940460205,0.9838449111470113,0.9155896607431341,0.7413798678949581
0.020940959453582764,0.9840468497576736,0.9155896607431341,0.7413798678949581
0.02079203724861145,0.9840468497576736,0.9161954765751211,0.7413798678949581
0.02078711986541748,0.9842487883683361,0.9161954765751211,0.7413798678949581
0.020482689142227173,0.9842487883683361,0.9170032310177706,0.7413798678949581
0.020482659339904785,0.9844507269789984,0.9170032310177706,0.7413798678949581
0.02039039134979248,0.9844507269789984,0.9176090468497576,0.7413798678949581
0.020324349403381348,0.9846526655896607,0.9176090468497576,0.7413798678949581
0.02025759220123291,0.9846526655896607,0.9180129240710824,0.7413798678949581
0.020226120948791504,0.9848546042003231,0.9180129240710824,0.7413798678949581
0.01990225911140442,0.9848546042003231,0.9200323101777059,0.7413798678949581
0.019808858633041382,0.9850565428109854,0.9200323101777059,0.7413798678949581
0.019642114639282227,0.9850565428109854,0.9212439418416801,0.7413798678949581
0.01961606740951538,0.9852584814216478,0.9212439418416801,0.7413798678949581
0.019521266222000122,0.9852584814216478,0.9218497576736672,0.7413798678949581
0.019416391849517822,0.9854604200323102,0.9218497576736672,0.7413798678949581
0.019345998764038086,0.9854604200323102,0.9220516962843296,0.7413798678949581
0.019323289394378662,0.9856623586429726,0.9220516962843296,0.7413798678949581
0.01898258924484253,0.9856623586429726,0.9238691437802908,0.7413798678949581
0.0188714861869812,0.9858642972536349,0.9238691437802908,0.7413798678949581
0.01870483160018921,0.9858642972536349,0.9246768982229402,0.7413798678949581
0.018645823001861572,0.9860662358642972,0.9246768982229402,0.7413798678949581
0.018414944410324097,0.9860662358642972,0.9262924071082391,0.7413798678949581
0.018412292003631592,0.9862681744749596,0.9262924071082391,0.7413798678949581
0.018372774124145508,0.9862681744749596,0.9264943457189014,0.7413798678949581
0.01831105351448059,0.9866720516962844,0.9264943457189014,0.7413798678949581
0.017865777015686035,0.9866720516962844,0.927907915993538,0.7413798678949581
0.017838597297668457,0.9868739903069467,0.927907915993538,0.7413798678949581
0.01751410961151123,0.9868739903069467,0.9295234248788369,0.7413798678949581
0.017423391342163086,0.9870759289176091,0.9295234248788369,0.7413798678949581
0.017356514930725098,0.9870759289176091,0.9301292407108239,0.7413798678949581
0.017285525798797607,0.9872778675282714,0.9301292407108239,0.7413798678949581
0.017100661993026733,0.9872778675282714,0.9311389337641357,0.7413798678949581
0.01707226037979126,0.9874798061389337,0.9311389337641357,0.7413798678949581
0.016967087984085083,0.9874798061389337,0.9315428109854604,0.7413798678949581
0.01695352792739868,0.9876817447495961,0.9315428109854604,0.7413798678949581
0.016617536544799805,0.9876817447495961,0.9327544426494345,0.7413798678949581
0.016573429107666016,0.9880856219709209,0.9327544426494345,0.7413798678949581
0.01651623845100403,0.9880856219709209,0.932956381260097,0.7413798678949581
0.01648995280265808,0.9882875605815832,0.932956381260097,0.7413798678949581
0.016479134559631348,0.9882875605815832,0.9331583198707593,0.7413798678949581
0.016458481550216675,0.9884894991922456,0.9331583198707593,0.7413798678949581
0.016199737787246704,0.9884894991922456,0.9339660743134087,0.7413798678949581
0.016170978546142578,0.9886914378029079,0.9339660743134087,0.7413798678949581
0.01589462161064148,0.9886914378029079,0.9359854604200323,0.7413798678949581
0.015837818384170532,0.9890953150242326,0.9359854604200323,0.7413798678949581
0.015668123960494995,0.9890953150242326,0.9369951534733441,0.7413798678949581
0.015644073486328125,0.989297253634895,0.9369951534733441,0.7413798678949581
0.015159785747528076,0.989297253634895,0.9390145395799677,0.7413798678949581
0.015153050422668457,0.9894991922455574,0.9390145395799677,0.7413798678949581
0.0147896409034729,0.9894991922455574,0.9400242326332795,0.7413798678949581
0.014743924140930176,0.9897011308562197,0.9400242326332795,0.7413798678949581
0.014417529106140137,0.9897011308562197,0.9412358642972536,0.7413798678949581
0.014372646808624268,0.9901050080775444,0.9412358642972536,0.7413798678949581
0.014166265726089478,0.9901050080775444,0.9428513731825525,0.7413798678949581
0.014162898063659668,0.9903069466882067,0.9428513731825525,0.7413798678949581
0.013705819845199585,0.9903069466882067,0.9440630048465266,0.7413798678949581
0.013600409030914307,0.9905088852988692,0.9440630048465266,0.7413798678949581
0.01349613070487976,0.9905088852988692,0.9446688206785138,0.7413798678949581
0.013425230979919434,0.9907108239095315,0.9446688206785138,0.7413798678949581
0.012801200151443481,0.9907108239095315,0.9466882067851373,0.7413798678949581
0.012783586978912354,0.9909127625201939,0.9466882067851373,0.7413798678949581
0.012361645698547363,0.9909127625201939,0.9487075928917609,0.7413798678949581
0.012350857257843018,0.9911147011308562,0.9487075928917609,0.7413798678949581
0.01234021782875061,0.9911147011308562,0.9489095315024233,0.7413798678949581
0.01233336329460144,0.9913166397415186,0.9489095315024233,0.7413798678949581
0.012325823307037354,0.9913166397415186,0.9491114701130856,0.7413798678949581
0.01229161024093628,0.9915185783521809,0.9491114701130856,0.7413798678949581
0.01197710633277893,0.9915185783521809,0.9503231017770598,0.7413798678949581
0.011812150478363037,0.9917205169628432,0.9503231017770598,0.7413798678949581
0.011208772659301758,0.9917205169628432,0.9529483037156704,0.7413798678949581
0.011091262102127075,0.9919224555735057,0.9529483037156704,0.7413798678949581
0.011070281267166138,0.9919224555735057,0.9531502423263328,0.7413798678949581
0.011022210121154785,0.992124394184168,0.9531502423263328,0.7413798678949581
0.010908186435699463,0.992124394184168,0.9535541195476576,0.7413798678949581
0.01089322566986084,0.9923263327948304,0.9535541195476576,0.7413798678949581
0.010542124509811401,0.9923263327948304,0.9549676898222941,0.7413798678949581
0.01052442193031311,0.9925282714054927,0.9549676898222941,0.7413798678949581
0.010285377502441406,0.9925282714054927,0.9553715670436187,0.7413798678949581
0.010225266218185425,0.9929321486268174,0.9553715670436187,0.7413798678949581
0.0099564790725708,0.9929321486268174,0.9563812600969306,0.7413798678949581
0.009953409433364868,0.9931340872374798,0.9563812600969306,0.7413798678949581
0.009949296712875366,0.9931340872374798,0.9565831987075929,0.7413798678949581
0.009903669357299805,0.9933360258481422,0.9565831987075929,0.7413798678949581
0.009517937898635864,0.9933360258481422,0.9594103392568659,0.7413798678949581
0.009399950504302979,0.9935379644588045,0.9594103392568659,0.7413798678949581
0.009049952030181885,0.9935379644588045,0.9608239095315024,0.7413798678949581
0.009048700332641602,0.9937399030694669,0.9608239095315024,0.7413798678949581
0.00870618224143982,0.9937399030694669,0.962843295638126,0.7413798678949581
0.008678913116455078,0.9939418416801292,0.962843295638126,0.7413798678949581
0.008538484573364258,0.9939418416801292,0.9634491114701131,0.7413798678949581
0.008526325225830078,0.9941437802907916,0.9634491114701131,0.7413798678949581
0.008512884378433228,0.9941437802907916,0.9638529886914378,0.7413798678949581
0.00825396180152893,0.994345718901454,0.9638529886914378,0.7413798678949581
0.007822006940841675,0.994345718901454,0.9662762520193862,0.7413798678949581
0.007719695568084717,0.9945476575121163,0.9662762520193862,0.7413798678949581
0.007666409015655518,0.9945476575121163,0.9666801292407108,0.7413798678949581
0.007630348205566406,0.9947495961227787,0.9666801292407108,0.7413798678949581
0.007057458162307739,0.9947495961227787,0.9699111470113085,0.7413798678949581
0.007057368755340576,0.994951534733441,0.9699111470113085,0.7413798678949581
0.006906658411026001,0.994951534733441,0.9711227786752827,0.7413798678949581
0.006875395774841309,0.9951534733441034,0.9711227786752827,0.7413798678949581
0.006470054388046265,0.9951534733441034,0.9727382875605816,0.7413798678949581
0.006349444389343262,0.9953554119547657,0.9727382875605816,0.7413798678949581
0.006322324275970459,0.9953554119547657,0.9733441033925686,0.7413798678949581
0.006288319826126099,0.9955573505654282,0.9733441033925686,0.7413798678949581
0.006079494953155518,0.9955573505654282,0.9743537964458805,0.7413798678949581
0.006018549203872681,0.9957592891760905,0.9743537964458805,0.7413798678949581
0.005903184413909912,0.9957592891760905,0.9755654281098546,0.7413798678949581
0.005857944488525391,0.9959612277867528,0.9755654281098546,0.7413798678949581
0.0057814717292785645,0.9959612277867528,0.9759693053311793,0.7413798678949581
0.005730092525482178,0.9961631663974152,0.9759693053311793,0.7413798678949581
0.0055983662605285645,0.9961631663974152,0.9765751211631664,0.7413798678949581
0.005557715892791748,0.9965670436187399,0.9765751211631664,0.7413798678949581
0.0051940977573394775,0.9965670436187399,0.9783925686591276,0.7413798678949581
0.005159348249435425,0.9967689822294022,0.9783925686591276,0.7413798678949581
0.00514337420463562,0.9967689822294022,0.97859450726979,0.7413798678949581
0.005091428756713867,0.9969709208400647,0.97859450726979,0.7413798678949581
0.004906743764877319,0.9969709208400647,0.9794022617124394,0.7413798678949581
0.004790067672729492,0.997172859450727,0.9794022617124394,0.7413798678949581
0.004540771245956421,0.997172859450727,0.9806138933764136,0.7413798678949581
0.004528164863586426,0.9973747980613893,0.9806138933764136,0.7413798678949581
0.00440371036529541,0.9973747980613893,0.9812197092084006,0.7413798678949581
0.004369974136352539,0.9975767366720517,0.9812197092084006,0.7413798678949581
0.004339098930358887,0.9975767366720517,0.9816235864297254,0.7413798678949581
0.0042857825756073,0.997778675282714,0.9816235864297254,0.7413798678949581
0.003833770751953125,0.997778675282714,0.9856623586429726,0.7413798678949581
0.0037987828254699707,0.9979806138933764,0.9856623586429726,0.7413798678949581
0.003208249807357788,0.9979806138933764,0.9868739903069467,0.7413798678949581
0.003201097249984741,0.9981825525040388,0.9868739903069467,0.7413798678949581
0.0029122233390808105,0.9981825525040388,0.9878836833602584,0.7413798678949581
0.002899169921875,0.9983844911147012,0.9878836833602584,0.7413798678949581
0.00265386700630188,0.9983844911147012,0.9888933764135702,0.7413798678949581
0.002586662769317627,0.9985864297253635,0.9888933764135702,0.7413798678949581
0.0022526979446411133,0.9985864297253635,0.9903069466882067,0.7413798678949581
0.0022214949131011963,0.9987883683360258,0.9903069466882067,0.7413798678949581
0.0021247267723083496,0.9987883683360258,0.9909127625201939,0.7413798678949581
0.0020417869091033936,0.9989903069466882,0.9909127625201939,0.7413798678949581
0.0015348494052886963,0.9989903069466882,0.9929321486268174,0.7413798678949581
0.0013741850852966309,0.999394184168013,0.9929321486268174,0.7413798678949581
0.0011141300201416016,0.999394184168013,0.9941437802907916,0.7413798678949581
0.0010998547077178955,0.9995961227786753,0.9941437802907916,0.7413798678949581
0.0002383887767791748,0.9995961227786753,0.999394184168013,0.7413798678949581
0.00014588236808776855,1.0,0.999394184168013,0.7413798678949581
6.586313247680664e-06,1.0,1.0,0.7413798678949581


==> figures/heatmap_fgsm_mean.csv <==
x,y,z
0.0,0.0,0.0
0.028142259491192756,0.0,0.0
0.08442677847357827,0.0,0.0
0.14071129745596378,0.0,0.0
0.1969958164383493,0.0,0.0
0.2532803354207348,0.0,0.0
0.3095648544031203,0.0,0.0
0.3658493733855058,0.0,0.0
0.42213389236789134,0.0,0.0
0.47841841135027685,0.0,0.0
0.5347029303326624,0.0,0.0
0.5909874493150479,0.0,0.0
0.6472719682974334,0.0,0.0
0.7035564872798189,0.0,0.0
0.7598410062622044,0.0,0.0
0.8161255252445899,0.0,0.0
0.8724100442269754,0.0,0.0
0.928694563209361,0.0,0.0
0.9849790821917465,0.0,0.0
1.041263601174132,0.0,0.0
1.0975481201565174,0.0,0.0
1.153832639138903,0.0,0.0
1.2101171581212884,0.0,0.0
1.2664016771036741,0.0,0.0
1.3226861960860594,0.0,0.0
1.3789707150684452,0.0,0.0
1.4352552340508304,0.0,0.0
1.4915397530332162,0.0,0.0
1.5478242720156015,0.0,0.0
1.6041087909979872,0.0,0.0
1.6603933099803725,0.0,0.0
1.7166778289627582,0.0,0.0
1.7729623479451435,0.0,0.0
1.8292468669275292,0.0,0.0
1.8855313859099145,0.0,0.0
1.9418159048923003,0.0,0.0
1.9981004238746856,0.0,0.0
2.0543849428570713,0.0,0.0
2.110669461839457,0.0,0.0
2.166953980821842,0.0,0.0
2.2232384998042276,0.0,0.0
2.2795230187866133,0.0,0.0
2.335807537768999,0.0,0.0
2.392092056751384,0.0,0.0
2.4483765757337697,0.0,0.0
2.5046610947161554,0.0,0.0
2.560945613698541,0.0,0.0
2.617230132680926,0.0,0.0
2.6735146516633117,0.0,0.0
2.7297991706456974,0.0,0.0
2.786083689628083,0.0,0.0
2.842368208610468,0.0,0.0
2.8986527275928538,0.0,0.0
2.9267949870840466,0.0,0.0
0.0,0.009259259259259259,0.0
0.028142259491192756,0.009259259259259259,0.0
0.08442677847357827,0.009259259259259259,0.0
0.14071129745596378,0.009259259259259259,0.0
0.1969958164383493,0.009259259259259259,0.0
0.2532803354207348,0.009259259259259259,0.0
0.3095648544031203,0.009259259259259259,0.0
0.3658493733855058,0.009259259259259259,0.0
0.42213389236789134,0.009259259259259259,0.0
0.47841841135027685,0.009259259259259259,0.0
0.5347029303326624,0.009259259259259259,0.0
0.5909874493150479,0.009259259259259259,0.0
0.6472719682974334,0.009259259259259259,0.0
0.7035564872798189,0.009259259259259259,0.0
0.7598410062622044,0.009259259259259259,0.0
0.8161255252445899,0.009259259259259259,0.0
0.8724100442269754,0.009259259259259259,0.0
0.928694563209361,0.009259259259259259,0.0
0.9849790821917465,0.009259259259259259,0.0
1.041263601174132,0.009259259259259259,0.0
1.0975481201565174,0.009259259259259259,0.0
1.153832639138903,0.009259259259259259,0.0
1.2101171581212884,0.009259259259259259,0.0
1.2664016771036741,0.009259259259259259,0.0
1.3226861960860594,0.009259259259259259,0.0
1.3789707150684452,0.009259259259259259,0.0
1.4352552340508304,0.009259259259259259,0.0
1.4915397530332162,0.009259259259259259,0.0
1.5478242720156015,0.009259259259259259,0.0
1.6041087909979872,0.009259259259259259,0.0
1.6603933099803725,0.009259259259259259,0.0
1.7166778289627582,0.009259259259259259,0.0
1.7729623479451435,0.009259259259259259,0.0
1.8292468669275292,0.009259259259259259,0.0
1.8855313859099145,0.009259259259259259,0.0
1.9418159048923003,0.009259259259259259,0.0
1.9981004238746856,0.009259259259259259,0.0
2.0543849428570713,0.009259259259259259,0.0
2.110669461839457,0.009259259259259259,0.0
2.166953980821842,0.009259259259259259,0.0
2.2232384998042276,0.009259259259259259,0.0
2.2795230187866133,0.009259259259259259,0.0
2.335807537768999,0.009259259259259259,0.0
2.392092056751384,0.009259259259259259,0.0
2.4483765757337697,0.009259259259259259,0.0
2.5046610947161554,0.009259259259259259,0.0
2.560945613698541,0.009259259259259259,0.0
2.617230132680926,0.009259259259259259,0.0
2.6735146516633117,0.009259259259259259,0.0
2.7297991706456974,0.009259259259259259,0.0
2.786083689628083,0.009259259259259259,0.0
2.842368208610468,0.009259259259259259,0.0
2.8986527275928538,0.009259259259259259,0.20139434933662415
2.9267949870840466,0.009259259259259259,0.0
0.0,0.027777777777777776,0.0
0.028142259491192756,0.027777777777777776,0.0
0.08442677847357827,0.027777777777777776,0.0
0.14071129745596378,0.027777777777777776,0.0
0.1969958164383493,0.027777777777777776,0.0
0.2532803354207348,0.027777777777777776,0.0
0.3095648544031203,0.027777777777777776,0.0
0.3658493733855058,0.027777777777777776,0.0
0.42213389236789134,0.027777777777777776,0.0
0.47841841135027685,0.027777777777777776,0.0
0.5347029303326624,0.027777777777777776,0.0
0.5909874493150479,0.027777777777777776,0.0
0.6472719682974334,0.027777777777777776,0.0
0.7035564872798189,0.027777777777777776,0.0
0.7598410062622044,0.027777777777777776,0.0
0.8161255252445899,0.027777777777777776,0.0
0.8724100442269754,0.027777777777777776,0.0
0.928694563209361,0.027777777777777776,0.0
0.9849790821917465,0.027777777777777776,0.0
1.041263601174132,0.027777777777777776,0.0
1.0975481201565174,0.027777777777777776,0.0
1.153832639138903,0.027777777777777776,0.0
1.2101171581212884,0.027777777777777776,0.0
1.2664016771036741,0.027777777777777776,0.0
1.3226861960860594,0.027777777777777776,0.0
1.3789707150684452,0.027777777777777776,0.0
1.4352552340508304,0.027777777777777776,0.0
1.4915397530332162,0.027777777777777776,0.0
1.5478242720156015,0.027777777777777776,0.0
1.6041087909979872,0.027777777777777776,0.0
1.6603933099803725,0.027777777777777776,0.0
1.7166778289627582,0.027777777777777776,0.0
1.7729623479451435,0.027777777777777776,0.0
1.8292468669275292,0.027777777777777776,0.0
1.8855313859099145,0.027777777777777776,0.0
1.9418159048923003,0.027777777777777776,0.0
1.9981004238746856,0.027777777777777776,0.0
2.0543849428570713,0.027777777777777776,0.0
2.110669461839457,0.027777777777777776,0.0
2.166953980821842,0.027777777777777776,0.0
2.2232384998042276,0.027777777777777776,0.0
2.2795230187866133,0.027777777777777776,0.0
2.335807537768999,0.027777777777777776,0.0
2.392092056751384,0.027777777777777776,0.0
2.4483765757337697,0.027777777777777776,0.0
2.5046610947161554,0.027777777777777776,0.0
2.560945613698541,0.027777777777777776,0.0
2.617230132680926,0.027777777777777776,0.0
2.6735146516633117,0.027777777777777776,0.0
2.7297991706456974,0.027777777777777776,0.0
2.786083689628083,0.027777777777777776,0.18779508173465728
2.842368208610468,0.027777777777777776,0.20544717863119158
2.8986527275928538,0.027777777777777776,0.21174415544821665
2.9267949870840466,0.027777777777777776,0.0
0.0,0.046296296296296294,0.0
0.028142259491192756,0.046296296296296294,0.0
0.08442677847357827,0.046296296296296294,0.0
0.14071129745596378,0.046296296296296294,0.0
0.1969958164383493,0.046296296296296294,0.0
0.2532803354207348,0.046296296296296294,0.0
0.3095648544031203,0.046296296296296294,0.0
0.3658493733855058,0.046296296296296294,0.0
0.42213389236789134,0.046296296296296294,0.0
0.47841841135027685,0.046296296296296294,0.0
0.5347029303326624,0.046296296296296294,0.0
0.5909874493150479,0.046296296296296294,0.0
0.6472719682974334,0.046296296296296294,0.0
0.7035564872798189,0.046296296296296294,0.0
0.7598410062622044,0.046296296296296294,0.0
0.8161255252445899,0.046296296296296294,0.0
0.8724100442269754,0.046296296296296294,0.0
0.928694563209361,0.046296296296296294,0.0
0.9849790821917465,0.046296296296296294,0.0
1.041263601174132,0.046296296296296294,0.0
1.0975481201565174,0.046296296296296294,0.0
1.153832639138903,0.046296296296296294,0.0
1.2101171581212884,0.046296296296296294,0.0
1.2664016771036741,0.046296296296296294,0.0
1.3226861960860594,0.046296296296296294,0.0
1.3789707150684452,0.046296296296296294,0.0
1.4352552340508304,0.046296296296296294,0.0
1.4915397530332162,0.046296296296296294,0.0
1.5478242720156015,0.046296296296296294,0.0
1.6041087909979872,0.046296296296296294,0.0
1.6603933099803725,0.046296296296296294,0.0
1.7166778289627582,0.046296296296296294,0.0
1.7729623479451435,0.046296296296296294,0.0
1.8292468669275292,0.046296296296296294,0.0
1.8855313859099145,0.046296296296296294,0.0
1.9418159048923003,0.046296296296296294,0.0
1.9981004238746856,0.046296296296296294,0.0
2.0543849428570713,0.046296296296296294,0.0
2.110669461839457,0.046296296296296294,0.0
2.166953980821842,0.046296296296296294,0.0
2.2232384998042276,0.046296296296296294,0.0
2.2795230187866133,0.046296296296296294,0.0
2.335807537768999,0.046296296296296294,0.0
2.392092056751384,0.046296296296296294,0.0
2.4483765757337697,0.046296296296296294,0.0
2.5046610947161554,0.046296296296296294,0.0
2.560945613698541,0.046296296296296294,0.0
2.617230132680926,0.046296296296296294,0.12997476756572723
2.6735146516633117,0.046296296296296294,0.09947763072947662
2.7297991706456974,0.046296296296296294,0.12818712736684013
2.786083689628083,0.046296296296296294,0.1656181365003808
2.842368208610468,0.046296296296296294,0.20603996974063787
2.8986527275928538,0.046296296296296294,0.24140783050097525
2.9267949870840466,0.046296296296296294,0.0
0.0,0.06481481481481481,0.0
0.028142259491192756,0.06481481481481481,0.0
0.08442677847357827,0.06481481481481481,0.0
0.14071129745596378,0.06481481481481481,0.0
0.1969958164383493,0.06481481481481481,0.0
0.2532803354207348,0.06481481481481481,0.0
0.3095648544031203,0.06481481481481481,0.0
0.3658493733855058,0.06481481481481481,0.0
0.42213389236789134,0.06481481481481481,0.0
0.47841841135027685,0.06481481481481481,0.0
0.5347029303326624,0.06481481481481481,0.0
0.5909874493150479,0.06481481481481481,0.0
0.6472719682974334,0.06481481481481481,0.0
0.7035564872798189,0.06481481481481481,0.0
0.7598410062622044,0.06481481481481481,0.0
0.8161255252445899,0.06481481481481481,0.0
0.8724100442269754,0.06481481481481481,0.0
0.928694563209361,0.06481481481481481,0.0
0.9849790821917465,0.06481481481481481,0.0
1.041263601174132,0.06481481481481481,0.0
1.0975481201565174,0.06481481481481481,0.0
1.153832639138903,0.06481481481481481,0.0
1.2101171581212884,0.06481481481481481,0.0
1.2664016771036741,0.06481481481481481,0.0
1.3226861960860594,0.06481481481481481,0.0
1.3789707150684452,0.06481481481481481,0.0
1.4352552340508304,0.06481481481481481,0.0
1.4915397530332162,0.06481481481481481,0.0
1.5478242720156015,0.06481481481481481,0.0
1.6041087909979872,0.06481481481481481,0.0
1.6603933099803725,0.06481481481481481,0.0
1.7166778289627582,0.06481481481481481,0.0
1.7729623479451435,0.06481481481481481,0.0
1.8292468669275292,0.06481481481481481,0.0
1.8855313859099145,0.06481481481481481,0.0
1.9418159048923003,0.06481481481481481,0.0
1.9981004238746856,0.06481481481481481,0.0
2.0543849428570713,0.06481481481481481,0.0
2.110669461839457,0.06481481481481481,0.0
2.166953980821842,0.06481481481481481,0.0
2.2232384998042276,0.06481481481481481,0.0
2.2795230187866133,0.06481481481481481,0.0
2.335807537768999,0.06481481481481481,0.0
2.392092056751384,0.06481481481481481,0.0
2.4483765757337697,0.06481481481481481,0.05025478079915047
2.5046610947161554,0.06481481481481481,0.02253909781575203
2.560945613698541,0.06481481481481481,0.05862996105345026
2.617230132680926,0.06481481481481481,0.07836006376892328
2.6735146516633117,0.06481481481481481,0.105353747236213
2.7297991706456974,0.06481481481481481,0.13654258401429123
2.786083689628083,0.06481481481481481,0.17035757816964656
2.842368208610468,0.06481481481481481,0.20390503458123466
2.8986527275928538,0.06481481481481481,0.0
2.9267949870840466,0.06481481481481481,0.0
0.0,0.08333333333333333,0.0
0.028142259491192756,0.08333333333333333,0.0
0.08442677847357827,0.08333333333333333,0.0
0.14071129745596378,0.08333333333333333,0.0
0.1969958164383493,0.08333333333333333,0.0
0.2532803354207348,0.08333333333333333,0.0
0.3095648544031203,0.08333333333333333,0.0
0.3658493733855058,0.08333333333333333,0.0
0.42213389236789134,0.08333333333333333,0.0
0.47841841135027685,0.08333333333333333,0.0
0.5347029303326624,0.08333333333333333,0.0
0.5909874493150479,0.08333333333333333,0.0
0.6472719682974334,0.08333333333333333,0.0
0.7035564872798189,0.08333333333333333,0.0
0.7598410062622044,0.08333333333333333,0.0
0.8161255252445899,0.08333333333333333,0.0
0.8724100442269754,0.08333333333333333,0.0
0.928694563209361,0.08333333333333333,0.0
0.9849790821917465,0.08333333333333333,0.0
1.041263601174132,0.08333333333333333,0.0
1.0975481201565174,0.08333333333333333,0.0
1.153832639138903,0.08333333333333333,0.0
1.2101171581212884,0.08333333333333333,0.0
1.2664016771036741,0.08333333333333333,0.0
1.3226861960860594,0.08333333333333333,0.0
1.3789707150684452,0.08333333333333333,0.0
1.4352552340508304,0.08333333333333333,0.0
1.4915397530332162,0.08333333333333333,0.0
1.5478242720156015,0.08333333333333333,0.0
1.6041087909979872,0.08333333333333333,0.0
1.6603933099803725,0.08333333333333333,0.0
1.7166778289627582,0.08333333333333333,0.0
1.7729623479451435,0.08333333333333333,0.0
1.8292468669275292,0.08333333333333333,0.0
1.8855313859099145,0.08333333333333333,0.0
1.9418159048923003,0.08333333333333333,0.0
1.9981004238746856,0.08333333333333333,0.0
2.0543849428570713,0.08333333333333333,0.0
2.110669461839457,0.08333333333333333,0.126840278506279
2.166953980821842,0.08333333333333333,0.0
2.2232384998042276,0.08333333333333333,0.0
2.2795230187866133,0.08333333333333333,0.0
2.335807537768999,0.08333333333333333,0.0419383704662323
2.392092056751384,0.08333333333333333,0.03769172057509422
2.4483765757337697,0.08333333333333333,0.039385091252846734
2.5046610947161554,0.08333333333333333,0.04917442637317233
2.560945613698541,0.08333333333333333,0.06812276581180063
2.617230132680926,0.08333333333333333,0.09075877077735059
2.6735146516633117,0.08333333333333333,0.11591712944972137
2.7297991706456974,0.08333333333333333,0.14385945041025572
2.786083689628083,0.08333333333333333,0.1761924482383821
2.842368208610468,0.08333333333333333,0.20784701222440913
2.8986527275928538,0.08333333333333333,0.0
2.9267949870840466,0.08333333333333333,0.0
0.0,0.10185185185185185,0.0
0.028142259491192756,0.10185185185185185,0.0
0.08442677847357827,0.10185185185185185,0.0
0.14071129745596378,0.10185185185185185,0.0
0.1969958164383493,0.10185185185185185,0.0
0.2532803354207348,0.10185185185185185,0.0
0.3095648544031203,0.10185185185185185,0.0
0.3658493733855058,0.10185185185185185,0.0
0.42213389236789134,0.10185185185185185,0.0
0.47841841135027685,0.10185185185185185,0.0
0.5347029303326624,0.10185185185185185,0.0
0.5909874493150479,0.10185185185185185,0.0
0.6472719682974334,0.10185185185185185,0.0
0.7035564872798189,0.10185185185185185,0.0
0.7598410062622044,0.10185185185185185,0.0
0.8161255252445899,0.10185185185185185,0.0
0.8724100442269754,0.10185185185185185,0.0
0.928694563209361,0.10185185185185185,0.0
0.9849790821917465,0.10185185185185185,0.0
1.041263601174132,0.10185185185185185,0.0
1.0975481201565174,0.10185185185185185,0.0
1.153832639138903,0.10185185185185185,0.0
1.2101171581212884,0.10185185185185185,0.0
1.2664016771036741,0.10185185185185185,0.0
1.3226861960860594,0.10185185185185185,0.0
1.3789707150684452,0.10185185185185185,0.0
1.4352552340508304,0.10185185185185185,0.0
1.4915397530332162,0.10185185185185185,0.0
1.5478242720156015,0.10185185185185185,0.0
1.6041087909979872,0.10185185185185185,0.0
1.6603933099803725,0.10185185185185185,0.0
1.7166778289627582,0.10185185185185185,0.0
1.7729623479451435,0.10185185185185185,0.0
1.8292468669275292,0.10185185185185185,0.0
1.8855313859099145,0.10185185185185185,0.0
1.9418159048923003,0.10185185185185185,0.0
1.9981004238746856,0.10185185185185185,0.187949538230896
2.0543849428570713,0.10185185185185185,0.18697225728205272
2.110669461839457,0.10185185185185185,0.16280850302428007
2.166953980821842,0.10185185185185185,0.12810044665820897
2.2232384998042276,0.10185185185185185,0.07067462696653345
2.2795230187866133,0.10185185185185185,0.04333597489881633
2.335807537768999,0.10185185185185185,0.0356461254449052
2.392092056751384,0.10185185185185185,0.03997576937333427
2.4483765757337697,0.10185185185185185,0.047893175518186976
2.5046610947161554,0.10185185185185185,0.0632292956349219
2.560945613698541,0.10185185185185185,0.08161538801757386
2.617230132680926,0.10185185185185185,0.10115701603916694
2.6735146516633117,0.10185185185185185,0.12462728620661419
2.7297991706456974,0.10185185185185185,0.15097791678674496
2.786083689628083,0.10185185185185185,0.1805310598479272
2.842368208610468,0.10185185185185185,0.215778749211725
2.8986527275928538,0.10185185185185185,0.0
2.9267949870840466,0.10185185185185185,0.0
0.0,0.12037037037037036,0.0
0.028142259491192756,0.12037037037037036,0.0
0.08442677847357827,0.12037037037037036,0.0
0.14071129745596378,0.12037037037037036,0.0
0.1969958164383493,0.12037037037037036,0.0
0.2532803354207348,0.12037037037037036,0.0
0.3095648544031203,0.12037037037037036,0.0
0.3658493733855058,0.12037037037037036,0.0
0.42213389236789134,0.12037037037037036,0.0
0.47841841135027685,0.12037037037037036,0.0
0.5347029303326624,0.12037037037037036,0.0
0.5909874493150479,0.12037037037037036,0.0
0.6472719682974334,0.12037037037037036,0.0
0.7035564872798189,0.12037037037037036,0.0
0.7598410062622044,0.12037037037037036,0.0
0.8161255252445899,0.12037037037037036,0.0
0.8724100442269754,0.12037037037037036,0.0
0.928694563209361,0.12037037037037036,0.0
0.9849790821917465,0.12037037037037036,0.0
1.041263601174132,0.12037037037037036,0.0
1.0975481201565174,0.12037037037037036,0.0
1.153832639138903,0.12037037037037036,0.0
1.2101171581212884,0.12037037037037036,0.0
1.2664016771036741,0.12037037037037036,0.0
1.3226861960860594,0.12037037037037036,0.0
1.3789707150684452,0.12037037037037036,0.0
1.4352552340508304,0.12037037037037036,0.0
1.4915397530332162,0.12037037037037036,0.0
1.5478242720156015,0.12037037037037036,0.0
1.6041087909979872,0.12037037037037036,0.0
1.6603933099803725,0.12037037037037036,0.0
1.7166778289627582,0.12037037037037036,0.0
1.7729623479451435,0.12037037037037036,0.0
1.8292468669275292,0.12037037037037036,0.0
1.8855313859099145,0.12037037037037036,0.22315364982932806
1.9418159048923003,0.12037037037037036,0.17631610550663687
1.9981004238746856,0.12037037037037036,0.1671837591446745
2.0543849428570713,0.12037037037037036,0.15054396341514328
2.110669461839457,0.12037037037037036,0.09426222143254133
2.166953980821842,0.12037037037037036,0.06707724163721422
2.2232384998042276,0.12037037037037036,0.04545284875267075
2.2795230187866133,0.12037037037037036,0.038777365148651426
2.335807537768999,0.12037037037037036,0.038866515407410186
2.392092056751384,0.12037037037037036,0.04637847361434389
2.4483765757337697,0.12037037037037036,0.05774665364417853
2.5046610947161554,0.12037037037037036,0.07261823169501457
2.560945613698541,0.12037037037037036,0.08988619897422134
2.617230132680926,0.12037037037037036,0.10975996801729537
2.6735146516633117,0.12037037037037036,0.1318331862478651
2.7297991706456974,0.12037037037037036,0.15676672551425583
2.786083689628083,0.12037037037037036,0.18384760705501657
2.842368208610468,0.12037037037037036,0.0
2.8986527275928538,0.12037037037037036,0.0
2.9267949870840466,0.12037037037037036,0.0
0.0,0.1388888888888889,0.0
0.028142259491192756,0.1388888888888889,0.0
0.08442677847357827,0.1388888888888889,0.0
0.14071129745596378,0.1388888888888889,0.0
0.1969958164383493,0.1388888888888889,0.0
0.2532803354207348,0.1388888888888889,0.0
0.3095648544031203,0.1388888888888889,0.0
0.3658493733855058,0.1388888888888889,0.0
0.42213389236789134,0.1388888888888889,0.0
0.47841841135027685,0.1388888888888889,0.0
0.5347029303326624,0.1388888888888889,0.0
0.5909874493150479,0.1388888888888889,0.0
0.6472719682974334,0.1388888888888889,0.0
0.7035564872798189,0.1388888888888889,0.0
0.7598410062622044,0.1388888888888889,0.0
0.8161255252445899,0.1388888888888889,0.0
0.8724100442269754,0.1388888888888889,0.0
0.928694563209361,0.1388888888888889,0.0
0.9849790821917465,0.1388888888888889,0.0
1.041263601174132,0.1388888888888889,0.0
1.0975481201565174,0.1388888888888889,0.0
1.153832639138903,0.1388888888888889,0.0
1.2101171581212884,0.1388888888888889,0.0
1.2664016771036741,0.1388888888888889,0.0
1.3226861960860594,0.1388888888888889,0.0
1.3789707150684452,0.1388888888888889,0.0
1.4352552340508304,0.1388888888888889,0.0
1.4915397530332162,0.1388888888888889,0.0
1.5478242720156015,0.1388888888888889,0.0
1.6041087909979872,0.1388888888888889,0.0
1.6603933099803725,0.1388888888888889,0.0
1.7166778289627582,0.1388888888888889,0.24106982350349426
1.7729623479451435,0.1388888888888889,0.32326951299024664
1.8292468669275292,0.1388888888888889,0.2350022107110185
1.8855313859099145,0.1388888888888889,0.2136735672255357
1.9418159048923003,0.1388888888888889,0.19119174468020597
1.9981004238746856,0.1388888888888889,0.12621558096637964
2.0543849428570713,0.1388888888888889,0.09039891006495812
2.110669461839457,0.1388888888888889,0.05820928988040623
2.166953980821842,0.1388888888888889,0.044227817001038824
2.2232384998042276,0.1388888888888889,0.03831658898536725
2.2795230187866133,0.1388888888888889,0.03870645446983345
2.335807537768999,0.1388888888888889,0.044896932953792545
2.392092056751384,0.1388888888888889,0.0535780274576196
2.4483765757337697,0.1388888888888889,0.06595822171783101
2.5046610947161554,0.1388888888888889,0.08052454888670474
2.560945613698541,0.1388888888888889,0.09712873271852884
2.617230132680926,0.1388888888888889,0.11623624379980192
2.6735146516633117,0.1388888888888889,0.1376598754620987
2.7297991706456974,0.1388888888888889,0.16328807269919438
2.786083689628083,0.1388888888888889,0.19267153649728466
2.842368208610468,0.1388888888888889,0.0
2.8986527275928538,0.1388888888888889,0.0
2.9267949870840466,0.1388888888888889,0.0
0.0,0.15740740740740738,0.0
0.028142259491192756,0.15740740740740738,0.0
0.08442677847357827,0.15740740740740738,0.0
0.14071129745596378,0.15740740740740738,0.0
0.1969958164383493,0.15740740740740738,0.0
0.2532803354207348,0.15740740740740738,0.0
0.3095648544031203,0.15740740740740738,0.0
0.3658493733855058,0.15740740740740738,0.0
0.42213389236789134,0.15740740740740738,0.0
0.47841841135027685,0.15740740740740738,0.0
0.5347029303326624,0.15740740740740738,0.0
0.5909874493150479,0.15740740740740738,0.0
0.6472719682974334,0.15740740740740738,0.0
0.7035564872798189,0.15740740740740738,0.0
0.7598410062622044,0.15740740740740738,0.0
0.8161255252445899,0.15740740740740738,0.0
0.8724100442269754,0.15740740740740738,0.0
0.928694563209361,0.15740740740740738,0.0
0.9849790821917465,0.15740740740740738,0.0
1.041263601174132,0.15740740740740738,0.0
1.0975481201565174,0.15740740740740738,0.0
1.153832639138903,0.15740740740740738,0.0
1.2101171581212884,0.15740740740740738,0.0
1.2664016771036741,0.15740740740740738,0.0
1.3226861960860594,0.15740740740740738,0.0
1.3789707150684452,0.15740740740740738,0.0
1.4352552340508304,0.15740740740740738,0.0
1.4915397530332162,0.15740740740740738,0.0
1.5478242720156015,0.15740740740740738,0.0
1.6041087909979872,0.15740740740740738,0.38501609265804293
1.6603933099803725,0.15740740740740738,0.3383139247695605
1.7166778289627582,0.15740740740740738,0.32748874718392335
1.7729623479451435,0.15740740740740738,0.2488140796915372
1.8292468669275292,0.15740740740740738,0.21077065833884737
1.8855313859099145,0.15740740740740738,0.1675813602729954
1.9418159048923003,0.15740740740740738,0.12718785079000908
1.9981004238746856,0.15740740740740738,0.08941956974342812
2.0543849428570713,0.15740740740740738,0.05979437415117047
2.110669461839457,0.15740740740740738,0.04546532539341675
2.166953980821842,0.15740740740740738,0.038978243679538456
2.2232384998042276,0.15740740740740738,0.03859930738920988
2.2795230187866133,0.15740740740740738,0.042513907563441006
2.335807537768999,0.15740740740740738,0.05034078403383192
2.392092056751384,0.15740740740740738,0.06030275496778586
2.4483765757337697,0.15740740740740738,0.07249596642185752
2.5046610947161554,0.15740740740740738,0.08690051192271958
2.560945613698541,0.15740740740740738,0.10354758920168847
2.617230132680926,0.15740740740740738,0.12211903993290776
2.6735146516633117,0.15740740740740738,0.1443337610707499
2.7297991706456974,0.15740740740740738,0.1719583953166186
2.786083689628083,0.15740740740740738,0.19732345640659332
2.842368208610468,0.15740740740740738,0.0
2.8986527275928538,0.15740740740740738,0.0
2.9267949870840466,0.15740740740740738,0.0
0.0,0.17592592592592593,0.0
0.028142259491192756,0.17592592592592593,0.0
0.08442677847357827,0.17592592592592593,0.0
0.14071129745596378,0.17592592592592593,0.0
0.1969958164383493,0.17592592592592593,0.0
0.2532803354207348,0.17592592592592593,0.0
0.3095648544031203,0.17592592592592593,0.0
0.3658493733855058,0.17592592592592593,0.0
0.42213389236789134,0.17592592592592593,0.0
0.47841841135027685,0.17592592592592593,0.0
0.5347029303326624,0.17592592592592593,0.0
0.5909874493150479,0.17592592592592593,0.0
0.6472719682974334,0.17592592592592593,0.0
0.7035564872798189,0.17592592592592593,0.0
0.7598410062622044,0.17592592592592593,0.0
0.8161255252445899,0.17592592592592593,0.0
0.8724100442269754,0.17592592592592593,0.0
0.928694563209361,0.17592592592592593,0.0
0.9849790821917465,0.17592592592592593,0.0
1.041263601174132,0.17592592592592593,0.0
1.0975481201565174,0.17592592592592593,0.0
1.153832639138903,0.17592592592592593,0.0
1.2101171581212884,0.17592592592592593,0.0
1.2664016771036741,0.17592592592592593,0.0
1.3226861960860594,0.17592592592592593,0.0
1.3789707150684452,0.17592592592592593,0.0
1.4352552340508304,0.17592592592592593,0.0
1.4915397530332162,0.17592592592592593,0.0
1.5478242720156015,0.17592592592592593,0.5179827383160591
1.6041087909979872,0.17592592592592593,0.38929776468888877
1.6603933099803725,0.17592592592592593,0.3033025932922278
1.7166778289627582,0.17592592592592593,0.28194563369270664
1.7729623479451435,0.17592592592592593,0.20872911488511914
1.8292468669275292,0.17592592592592593,0.16389622169845652
1.8855313859099145,0.17592592592592593,0.11865151931665092
1.9418159048923003,0.17592592592592593,0.08816450909439244
1.9981004238746856,0.17592592592592593,0.06222173051193087
2.0543849428570713,0.17592592592592593,0.0472149988143399
2.110669461839457,0.17592592592592593,0.03985951703884137
2.166953980821842,0.17592592592592593,0.038369195870572054
2.2232384998042276,0.17592592592592593,0.040880775224049946
2.2795230187866133,0.17592592592592593,0.04715337736337243
2.335807537768999,0.17592592592592593,0.05513010208081058
2.392092056751384,0.17592592592592593,0.0653462108350914
2.4483765757337697,0.17592592592592593,0.07818716951311477
2.5046610947161554,0.17592592592592593,0.09242279374165394
2.560945613698541,0.17592592592592593,0.10793371564825281
2.617230132680926,0.17592592592592593,0.12729245361073152
2.6735146516633117,0.17592592592592593,0.15174919217103833
2.7297991706456974,0.17592592592592593,0.1770940411793576
2.786083689628083,0.17592592592592593,0.0
2.842368208610468,0.17592592592592593,0.0
2.8986527275928538,0.17592592592592593,0.0
2.9267949870840466,0.17592592592592593,0.0
0.0,0.19444444444444442,0.0
0.028142259491192756,0.19444444444444442,0.0
0.08442677847357827,0.19444444444444442,0.0
0.14071129745596378,0.19444444444444442,0.0
0.1969958164383493,0.19444444444444442,0.0
0.2532803354207348,0.19444444444444442,0.0
0.3095648544031203,0.19444444444444442,0.0
0.3658493733855058,0.19444444444444442,0.0
0.42213389236789134,0.19444444444444442,0.0
0.47841841135027685,0.19444444444444442,0.0
0.5347029303326624,0.19444444444444442,0.0
0.5909874493150479,0.19444444444444442,0.0
0.6472719682974334,0.19444444444444442,0.0
0.7035564872798189,0.19444444444444442,0.0
0.7598410062622044,0.19444444444444442,0.0
0.8161255252445899,0.19444444444444442,0.0
0.8724100442269754,0.19444444444444442,0.0
0.928694563209361,0.19444444444444442,0.0
0.9849790821917465,0.19444444444444442,0.0
1.041263601174132,0.19444444444444442,0.0
1.0975481201565174,0.19444444444444442,0.0
1.153832639138903,0.19444444444444442,0.0
1.2101171581212884,0.19444444444444442,0.0
1.2664016771036741,0.19444444444444442,0.0
1.3226861960860594,0.19444444444444442,0.0
1.3789707150684452,0.19444444444444442,0.0
1.4352552340508304,0.19444444444444442,0.3172171711921692
1.4915397530332162,0.19444444444444442,0.3410547725400146
1.5478242720156015,0.19444444444444442,0.39654865502178227
1.6041087909979872,0.19444444444444442,0.31337140453798384
1.6603933099803725,0.19444444444444442,0.273889324094335
1.7166778289627582,0.19444444444444442,0.2285663510041136
1.7729623479451435,0.19444444444444442,0.16426488651153678
1.8292468669275292,0.19444444444444442,0.12556725058362822
1.8855313859099145,0.19444444444444442,0.09088038924243724
1.9418159048923003,0.19444444444444442,0.06721175513027573
1.9981004238746856,0.19444444444444442,0.05033144272181228
2.0543849428570713,0.19444444444444442,0.04143590085173798
2.110669461839457,0.19444444444444442,0.038153552706199904
2.166953980821842,0.19444444444444442,0.0394843464757772
2.2232384998042276,0.19444444444444442,0.043744046266827
2.2795230187866133,0.19444444444444442,0.05038076480768587
2.335807537768999,0.19444444444444442,0.059481886567610526
2.392092056751384,0.19444444444444442,0.07052259546941973
2.4483765757337697,0.19444444444444442,0.08328272080953661
2.5046610947161554,0.19444444444444442,0.09638689884625629
2.560945613698541,0.19444444444444442,0.11260439024074986
2.617230132680926,0.19444444444444442,0.1342925791312984
2.6735146516633117,0.19444444444444442,0.15946450117837985
2.7297991706456974,0.19444444444444442,0.1804277847210566
2.786083689628083,0.19444444444444442,0.0
2.842368208610468,0.19444444444444442,0.0
2.8986527275928538,0.19444444444444442,0.0
2.9267949870840466,0.19444444444444442,0.0
0.0,0.21296296296296297,0.0
0.028142259491192756,0.21296296296296297,0.0
0.08442677847357827,0.21296296296296297,0.0
0.14071129745596378,0.21296296296296297,0.0
0.1969958164383493,0.21296296296296297,0.0
0.2532803354207348,0.21296296296296297,0.0
0.3095648544031203,0.21296296296296297,0.0
0.3658493733855058,0.21296296296296297,0.0
0.42213389236789134,0.21296296296296297,0.0
0.47841841135027685,0.21296296296296297,0.0
0.5347029303326624,0.21296296296296297,0.0
0.5909874493150479,0.21296296296296297,0.0
0.6472719682974334,0.21296296296296297,0.0
0.7035564872798189,0.21296296296296297,0.0
0.7598410062622044,0.21296296296296297,0.0
0.8161255252445899,0.21296296296296297,0.0
0.8724100442269754,0.21296296296296297,0.0
0.928694563209361,0.21296296296296297,0.0
0.9849790821917465,0.21296296296296297,0.0
1.041263601174132,0.21296296296296297,0.0
1.0975481201565174,0.21296296296296297,0.0
1.153832639138903,0.21296296296296297,0.0
1.2101171581212884,0.21296296296296297,0.0
1.2664016771036741,0.21296296296296297,0.0
1.3226861960860594,0.21296296296296297,0.0
1.3789707150684452,0.21296296296296297,0.42535668988966446
1.4352552340508304,0.21296296296296297,0.29671095302876305
1.4915397530332162,0.21296296296296297,0.3159919392634579
1.5478242720156015,0.21296296296296297,0.3564176326712987
1.6041087909979872,0.21296296296296297,0.25915898684415706
1.6603933099803725,0.21296296296296297,0.22464538732666886
1.7166778289627582,0.21296296296296297,0.1811341933567568
1.7729623479451435,0.21296296296296297,0.12969739302142175
1.8292468669275292,0.21296296296296297,0.09774403118127521
1.8855313859099145,0.21296296296296297,0.07194653353039542
1.9418159048923003,0.21296296296296297,0.05377087403359179
1.9981004238746856,0.21296296296296297,0.043032389548666256
2.0543849428570713,0.21296296296296297,0.038498004781366266
2.110669461839457,0.21296296296296297,0.03829377614812713
2.166953980821842,0.21296296296296297,0.04100506038851825
2.2232384998042276,0.21296296296296297,0.04644955473604946
2.2795230187866133,0.21296296296296297,0.05420462972023661
2.335807537768999,0.21296296296296297,0.06416566841145765
2.392092056751384,0.21296296296296297,0.07482668988201724
2.4483765757337697,0.21296296296296297,0.08683721008649446
2.5046610947161554,0.21296296296296297,0.10042077583593041
2.560945613698541,0.21296296296296297,0.11921525157695069
2.617230132680926,0.21296296296296297,0.14359730309996338
2.6735146516633117,0.21296296296296297,0.16572916878729452
2.7297991706456974,0.21296296296296297,0.0
2.786083689628083,0.21296296296296297,0.0
2.842368208610468,0.21296296296296297,0.0
2.8986527275928538,0.21296296296296297,0.0
2.9267949870840466,0.21296296296296297,0.0
0.0,0.23148148148148145,0.0
0.028142259491192756,0.23148148148148145,0.0
0.08442677847357827,0.23148148148148145,0.0
0.14071129745596378,0.23148148148148145,0.0
0.1969958164383493,0.23148148148148145,0.0
0.2532803354207348,0.23148148148148145,0.0
0.3095648544031203,0.23148148148148145,0.0
0.3658493733855058,0.23148148148148145,0.0
0.42213389236789134,0.23148148148148145,0.0
0.47841841135027685,0.23148148148148145,0.0
0.5347029303326624,0.23148148148148145,0.0
0.5909874493150479,0.23148148148148145,0.0
0.6472719682974334,0.23148148148148145,0.0
0.7035564872798189,0.23148148148148145,0.0
0.7598410062622044,0.23148148148148145,0.0
0.8161255252445899,0.23148148148148145,0.0
0.8724100442269754,0.23148148148148145,0.0
0.928694563209361,0.23148148148148145,0.0
0.9849790821917465,0.23148148148148145,0.0
1.041263601174132,0.23148148148148145,0.0
1.0975481201565174,0.23148148148148145,0.0
1.153832639138903,0.23148148148148145,0.0
1.2101171581212884,0.23148148148148145,0.0
1.2664016771036741,0.23148148148148145,0.0
1.3226861960860594,0.23148148148148145,0.451379070430994
1.3789707150684452,0.23148148148148145,0.4351269048870084
1.4352552340508304,0.23148148148148145,0.30499552008301506
1.4915397530332162,0.23148148148148145,0.3112860827817243
1.5478242720156015,0.23148148148148145,0.30076424602265234
1.6041087909979872,0.23148148148148145,0.22340542055484525
1.6603933099803725,0.23148148148148145,0.18735926170107509
1.7166778289627582,0.23148148148148145,0.14267691876087957
1.7729623479451435,0.23148148148148145,0.10477630080271463
1.8292468669275292,0.23148148148148145,0.07749283129334299
1.8855313859099145,0.23148148148148145,0.05851886531213369
1.9418159048923003,0.23148148148148145,0.04628818224045272
1.9981004238746856,0.23148148148148145,0.039567603405548546
2.0543849428570713,0.23148148148148145,0.03761481821931593
2.110669461839457,0.23148148148148145,0.038867542251507965
2.166953980821842,0.23148148148148145,0.043200938273632014
2.2232384998042276,0.23148148148148145,0.0499696279591709
2.2795230187866133,0.23148148148148145,0.05839001905958747
2.335807537768999,0.23148148148148145,0.06726759952867392
2.392092056751384,0.23148148148148145,0.07774888025159793
2.4483765757337697,0.23148148148148145,0.09020438746748294
2.5046610947161554,0.23148148148148145,0.10612516836104113
2.560945613698541,0.23148148148148145,0.1283002748937834
2.617230132680926,0.23148148148148145,0.15225369936406172
2.6735146516633117,0.23148148148148145,0.18810023367404938
2.7297991706456974,0.23148148148148145,0.0
2.786083689628083,0.23148148148148145,0.0
2.842368208610468,0.23148148148148145,0.0
2.8986527275928538,0.23148148148148145,0.0
2.9267949870840466,0.23148148148148145,0.0
0.0,0.25,0.0
0.028142259491192756,0.25,0.0
0.08442677847357827,0.25,0.0
0.14071129745596378,0.25,0.0
0.1969958164383493,0.25,0.0
0.2532803354207348,0.25,0.0
0.3095648544031203,0.25,0.0
0.3658493733855058,0.25,0.0
0.42213389236789134,0.25,0.0
0.47841841135027685,0.25,0.0
0.5347029303326624,0.25,0.0
0.5909874493150479,0.25,0.0
0.6472719682974334,0.25,0.0
0.7035564872798189,0.25,0.0
0.7598410062622044,0.25,0.0
0.8161255252445899,0.25,0.0
0.8724100442269754,0.25,0.0
0.928694563209361,0.25,0.0
0.9849790821917465,0.25,0.0
1.041263601174132,0.25,0.0
1.0975481201565174,0.25,0.0
1.153832639138903,0.25,0.0
1.2101171581212884,0.25,0.0
1.2664016771036741,0.25,0.0
1.3226861960860594,0.25,0.4481181579582613
1.3789707150684452,0.25,0.40757816266843605
1.4352552340508304,0.25,0.2995100796255942
1.4915397530332162,0.25,0.2907664620784777
1.5478242720156015,0.25,0.2458601139158235
1.6041087909979872,0.25,0.18881778721824344
1.6603933099803725,0.25,0.15060366543758047
1.7166778289627582,0.25,0.11420426935335155
1.7729623479451435,0.25,0.08472631755231362
1.8292468669275292,0.25,0.0637752412790249
1.8855313859099145,0.25,0.0501655001867463
1.9418159048923003,0.25,0.041466579024573846
1.9981004238746856,0.25,0.03753032136011454
2.0543849428570713,0.25,0.0375876789231537
2.110669461839457,0.25,0.0407654807206105
2.166953980821842,0.25,0.046447969041384755
2.2232384998042276,0.25,0.05317678089258526
2.2795230187866133,0.25,0.06083606083840986
2.335807537768999,0.25,0.0701752416314199
2.392092056751384,0.25,0.08126969098096572
2.4483765757337697,0.25,0.09547488384166741
2.5046610947161554,0.25,0.1141491180786237
2.560945613698541,0.25,0.13776694505441114
2.617230132680926,0.25,0.16375757694540927
2.6735146516633117,0.25,0.0
2.7297991706456974,0.25,0.0
2.786083689628083,0.25,0.0
2.842368208610468,0.25,0.0
2.8986527275928538,0.25,0.0
2.9267949870840466,0.25,0.0
0.0,0.2685185185185185,0.0
0.028142259491192756,0.2685185185185185,0.0
0.08442677847357827,0.2685185185185185,0.0
0.14071129745596378,0.2685185185185185,0.0
0.1969958164383493,0.2685185185185185,0.0
0.2532803354207348,0.2685185185185185,0.0
0.3095648544031203,0.2685185185185185,0.0
0.3658493733855058,0.2685185185185185,0.0
0.42213389236789134,0.2685185185185185,0.0
0.47841841135027685,0.2685185185185185,0.0
0.5347029303326624,0.2685185185185185,0.0
0.5909874493150479,0.2685185185185185,0.0
0.6472719682974334,0.2685185185185185,0.0
0.7035564872798189,0.2685185185185185,0.0
0.7598410062622044,0.2685185185185185,0.0
0.8161255252445899,0.2685185185185185,0.0
0.8724100442269754,0.2685185185185185,0.0
0.928694563209361,0.2685185185185185,0.0
0.9849790821917465,0.2685185185185185,0.0
1.041263601174132,0.2685185185185185,0.0
1.0975481201565174,0.2685185185185185,0.0
1.153832639138903,0.2685185185185185,0.0
1.2101171581212884,0.2685185185185185,0.3990706851085027
1.2664016771036741,0.2685185185185185,0.41922324354968854
1.3226861960860594,0.2685185185185185,0.4236900194995378
1.3789707150684452,0.2685185185185185,0.3417934988030224
1.4352552340508304,0.2685185185185185,0.26993066960783807
1.4915397530332162,0.2685185185185185,0.24648835534790464
1.5478242720156015,0.2685185185185185,0.20027909378184136
1.6041087909979872,0.2685185185185185,0.1586118091481297
1.6603933099803725,0.2685185185185185,0.12517651578901062
1.7166778289627582,0.2685185185185185,0.09421709885147256
1.7729623479451435,0.2685185185185185,0.07130617931984858
1.8292468669275292,0.2685185185185185,0.054905322784865984
1.8855313859099145,0.2685185185185185,0.04435783406739135
1.9418159048923003,0.2685185185185185,0.03856253639255373
1.9981004238746856,0.2685185185185185,0.036907905665706064
2.0543849428570713,0.2685185185185185,0.03907305111469199
2.110669461839457,0.2685185185185185,0.043380122832673465
2.166953980821842,0.2685185185185185,0.048812006351565455
2.2232384998042276,0.2685185185185185,0.055237655813467075
2.2795230187866133,0.2685185185185185,0.06336488989533105
2.335807537768999,0.2685185185185185,0.0735709446992111
2.392092056751384,0.2685185185185185,0.08605155530265661
2.4483765757337697,0.2685185185185185,0.10217840972554088
2.5046610947161554,0.2685185185185185,0.12392254856322037
2.560945613698541,0.2685185185185185,0.14607971995304198
2.617230132680926,0.2685185185185185,0.0
2.6735146516633117,0.2685185185185185,0.0
2.7297991706456974,0.2685185185185185,0.0
2.786083689628083,0.2685185185185185,0.0
2.842368208610468,0.2685185185185185,0.0
2.8986527275928538,0.2685185185185185,0.0
2.9267949870840466,0.2685185185185185,0.0
0.0,0.28703703703703703,0.0
0.028142259491192756,0.28703703703703703,0.0
0.08442677847357827,0.28703703703703703,0.0
0.14071129745596378,0.28703703703703703,0.0
0.1969958164383493,0.28703703703703703,0.0
0.2532803354207348,0.28703703703703703,0.0
0.3095648544031203,0.28703703703703703,0.0
0.3658493733855058,0.28703703703703703,0.0
0.42213389236789134,0.28703703703703703,0.0
0.47841841135027685,0.28703703703703703,0.0
0.5347029303326624,0.28703703703703703,0.0
0.5909874493150479,0.28703703703703703,0.0
0.6472719682974334,0.28703703703703703,0.0
0.7035564872798189,0.28703703703703703,0.0
0.7598410062622044,0.28703703703703703,0.0
0.8161255252445899,0.28703703703703703,0.0
0.8724100442269754,0.28703703703703703,0.0
0.928694563209361,0.28703703703703703,0.0
0.9849790821917465,0.28703703703703703,0.0
1.041263601174132,0.28703703703703703,0.0
1.0975481201565174,0.28703703703703703,0.6846913521594868
1.153832639138903,0.28703703703703703,0.33855823052993844
1.2101171581212884,0.28703703703703703,0.3409767022353503
1.2664016771036741,0.28703703703703703,0.35010872614354877
1.3226861960860594,0.28703703703703703,0.376246691860879
1.3789707150684452,0.28703703703703703,0.2730880011981586
1.4352552340508304,0.28703703703703703,0.24407790161215717
1.4915397530332162,0.28703703703703703,0.217592249520883
1.5478242720156015,0.28703703703703703,0.17252909663804827
1.6041087909979872,0.28703703703703703,0.13697318805658368
1.6603933099803725,0.28703703703703703,0.10704767550734032
1.7166778289627582,0.28703703703703703,0.07958420336201548
1.7729623479451435,0.28703703703703703,0.060825831448357404
1.8292468669275292,0.28703703703703703,0.047759357007550136
1.8855313859099145,0.28703703703703703,0.04016881637000531
1.9418159048923003,0.28703703703703703,0.037168461621656705
1.9981004238746856,0.28703703703703703,0.03778459670948844
2.0543849428570713,0.28703703703703703,0.04078037488683616
2.110669461839457,0.28703703703703703,0.04486594134766066
2.166953980821842,0.28703703703703703,0.050089998692659954
2.2232384998042276,0.28703703703703703,0.05737448377487749
2.2795230187866133,0.28703703703703703,0.06657296676268874
2.335807537768999,0.28703703703703703,0.07781820631273334
2.392092056751384,0.28703703703703703,0.09227250122192063
2.4483765757337697,0.28703703703703703,0.11097740292114681
2.5046610947161554,0.28703703703703703,0.13297662904487906
2.560945613698541,0.28703703703703703,0.15313059304441726
2.617230132680926,0.28703703703703703,0.0
2.6735146516633117,0.28703703703703703,0.0
2.7297991706456974,0.28703703703703703,0.0
2.786083689628083,0.28703703703703703,0.0
2.842368208610468,0.28703703703703703,0.0
2.8986527275928538,0.28703703703703703,0.0
2.9267949870840466,0.28703703703703703,0.0
0.0,0.3055555555555555,0.0
0.028142259491192756,0.3055555555555555,0.0
0.08442677847357827,0.3055555555555555,0.0
0.14071129745596378,0.3055555555555555,0.0
0.1969958164383493,0.3055555555555555,0.0
0.2532803354207348,0.3055555555555555,0.0
0.3095648544031203,0.3055555555555555,0.0
0.3658493733855058,0.3055555555555555,0.0
0.42213389236789134,0.3055555555555555,0.0
0.47841841135027685,0.3055555555555555,0.0
0.5347029303326624,0.3055555555555555,0.0
0.5909874493150479,0.3055555555555555,0.0
0.6472719682974334,0.3055555555555555,0.0
0.7035564872798189,0.3055555555555555,0.0
0.7598410062622044,0.3055555555555555,0.0
0.8161255252445899,0.3055555555555555,0.0
0.8724100442269754,0.3055555555555555,0.0
0.928694563209361,0.3055555555555555,0.0
0.9849790821917465,0.3055555555555555,0.0
1.041263601174132,0.3055555555555555,0.0
1.0975481201565174,0.3055555555555555,0.62647155411032
1.153832639138903,0.3055555555555555,0.3262529745241129
1.2101171581212884,0.3055555555555555,0.32644925324781526
1.2664016771036741,0.3055555555555555,0.33493547940698304
1.3226861960860594,0.3055555555555555,0.34121001641793736
1.3789707150684452,0.3055555555555555,0.24587956940032954
1.4352552340508304,0.3055555555555555,0.22543179580323272
1.4915397530332162,0.3055555555555555,0.1918008469097377
1.5478242720156015,0.3055555555555555,0.1487233279350933
1.6041087909979872,0.3055555555555555,0.11811919120948167
1.6603933099803725,0.3055555555555555,0.08993472412322277
1.7166778289627582,0.3055555555555555,0.06690880482439521
1.7729623479451435,0.3055555555555555,0.051928074151396955
1.8292468669275292,0.3055555555555555,0.04229320909427387
1.8855313859099145,0.3055555555555555,0.03809429361913673
1.9418159048923003,0.3055555555555555,0.03728524460135004
1.9981004238746856,0.3055555555555555,0.03854924729303918
2.0543849428570713,0.3055555555555555,0.04141123928017494
2.110669461839457,0.3055555555555555,0.046026405971414344
2.166953980821842,0.3055555555555555,0.05218004844641578
2.2232384998042276,0.3055555555555555,0.060313508969949386
2.2795230187866133,0.3055555555555555,0.07068568629066754
2.335807537768999,0.3055555555555555,0.08353779170537803
2.392092056751384,0.3055555555555555,0.09968267386995375
2.4483765757337697,0.3055555555555555,0.12159189138049506
2.5046610947161554,0.3055555555555555,0.14368320540303275
2.560945613698541,0.3055555555555555,0.0
2.617230132680926,0.3055555555555555,0.0
2.6735146516633117,0.3055555555555555,0.0
2.7297991706456974,0.3055555555555555,0.0
2.786083689628083,0.3055555555555555,0.0
2.842368208610468,0.3055555555555555,0.0
2.8986527275928538,0.3055555555555555,0.0
2.9267949870840466,0.3055555555555555,0.0
0.0,0.32407407407407407,0.0
0.028142259491192756,0.32407407407407407,0.0
0.08442677847357827,0.32407407407407407,0.0
0.14071129745596378,0.32407407407407407,0.0
0.1969958164383493,0.32407407407407407,0.0
0.2532803354207348,0.32407407407407407,0.0
0.3095648544031203,0.32407407407407407,0.0
0.3658493733855058,0.32407407407407407,0.0
0.42213389236789134,0.32407407407407407,0.0
0.47841841135027685,0.32407407407407407,0.0
0.5347029303326624,0.32407407407407407,0.0
0.5909874493150479,0.32407407407407407,0.0
0.6472719682974334,0.32407407407407407,0.0
0.7035564872798189,0.32407407407407407,0.0
0.7598410062622044,0.32407407407407407,0.0
0.8161255252445899,0.32407407407407407,0.0
0.8724100442269754,0.32407407407407407,0.0
0.928694563209361,0.32407407407407407,0.0
0.9849790821917465,0.32407407407407407,0.0
1.041263601174132,0.32407407407407407,0.0
1.0975481201565174,0.32407407407407407,0.5593586016699542
1.153832639138903,0.32407407407407407,0.3232377908751124
1.2101171581212884,0.32407407407407407,0.3215243734890769
1.2664016771036741,0.32407407407407407,0.33403632138479034
1.3226861960860594,0.32407407407407407,0.30685915827055266
1.3789707150684452,0.32407407407407407,0.2320814500758143
1.4352552340508304,0.32407407407407407,0.2023178622924674
1.4915397530332162,0.32407407407407407,0.16852705701373044
1.5478242720156015,0.32407407407407407,0.1276086191245843
1.6041087909979872,0.32407407407407407,0.09895123053070688
1.6603933099803725,0.32407407407407407,0.07311564342063308
1.7166778289627582,0.32407407407407407,0.055760048046603394
1.7729623479451435,0.32407407407407407,0.045292864836334205
1.8292468669275292,0.32407407407407407,0.03944430497631785
1.8855313859099145,0.32407407407407407,0.03707330758325303
1.9418159048923003,0.32407407407407407,0.036929251407363035
1.9981004238746856,0.32407407407407407,0.038712856022978324
2.0543849428570713,0.32407407407407407,0.042317331609494226
2.110669461839457,0.32407407407407407,0.047654029341135815
2.166953980821842,0.32407407407407407,0.054687093431584906
2.2232384998042276,0.32407407407407407,0.06394843012443405
2.2795230187866133,0.32407407407407407,0.0755147558543331
2.335807537768999,0.32407407407407407,0.09048880801918602
2.392092056751384,0.32407407407407407,0.11020254586663707
2.4483765757337697,0.32407407407407407,0.1299799028798031
2.5046610947161554,0.32407407407407407,0.0
2.560945613698541,0.32407407407407407,0.0
2.617230132680926,0.32407407407407407,0.0
2.6735146516633117,0.32407407407407407,0.0
2.7297991706456974,0.32407407407407407,0.0
2.786083689628083,0.32407407407407407,0.0
2.842368208610468,0.32407407407407407,0.0
2.8986527275928538,0.32407407407407407,0.0
2.9267949870840466,0.32407407407407407,0.0
0.0,0.34259259259259256,0.0
0.028142259491192756,0.34259259259259256,0.0
0.08442677847357827,0.34259259259259256,0.0
0.14071129745596378,0.34259259259259256,0.0
0.1969958164383493,0.34259259259259256,0.0
0.2532803354207348,0.34259259259259256,0.0
0.3095648544031203,0.34259259259259256,0.0
0.3658493733855058,0.34259259259259256,0.0
0.42213389236789134,0.34259259259259256,0.0
0.47841841135027685,0.34259259259259256,0.0
0.5347029303326624,0.34259259259259256,0.0
0.5909874493150479,0.34259259259259256,0.0
0.6472719682974334,0.34259259259259256,0.0
0.7035564872798189,0.34259259259259256,0.0
0.7598410062622044,0.34259259259259256,0.0
0.8161255252445899,0.34259259259259256,0.0
0.8724100442269754,0.34259259259259256,0.0
0.928694563209361,0.34259259259259256,0.0
0.9849790821917465,0.34259259259259256,0.0
1.041263601174132,0.34259259259259256,0.5006384175902923
1.0975481201565174,0.34259259259259256,0.5203054799906222
1.153832639138903,0.34259259259259256,0.32501903332803384
1.2101171581212884,0.34259259259259256,0.3303455583929107
1.2664016771036741,0.34259259259259256,0.32125720694220655
1.3226861960860594,0.34259259259259256,0.27563170757973204
1.3789707150684452,0.34259259259259256,0.21058044076040722
1.4352552340508304,0.34259259259259256,0.17859085533243746
1.4915397530332162,0.34259259259259256,0.14097864473456573
1.5478242720156015,0.34259259259259256,0.10610236830415631
1.6041087909979872,0.34259259259259256,0.0801877662540616
1.6603933099803725,0.34259259259259256,0.06039007022157905
1.7166778289627582,0.34259259259259256,0.04905310337018005
1.7729623479451435,0.34259259259259256,0.04205108152471067
1.8292468669275292,0.34259259259259256,0.037943342953102956
1.8855313859099145,0.34259259259259256,0.03621440692484242
1.9418159048923003,0.34259259259259256,0.03680277623008791
1.9981004238746856,0.34259259259259256,0.03935583860042773
2.0543849428570713,0.34259259259259256,0.043915515962818376
2.110669461839457,0.34259259259259256,0.05002846149449315
2.166953980821842,0.34259259259259256,0.058174503424576175
2.2232384998042276,0.34259259259259256,0.06860609122330628
2.2795230187866133,0.34259259259259256,0.08229508063107513
2.335807537768999,0.34259259259259256,0.10002085414945783
2.392092056751384,0.34259259259259256,0.11933204781374618
2.4483765757337697,0.34259259259259256,0.15506428480148315
2.5046610947161554,0.34259259259259256,0.0
2.560945613698541,0.34259259259259256,0.0
2.617230132680926,0.34259259259259256,0.0
2.6735146516633117,0.34259259259259256,0.0
2.7297991706456974,0.34259259259259256,0.0
2.786083689628083,0.34259259259259256,0.0
2.842368208610468,0.34259259259259256,0.0
2.8986527275928538,0.34259259259259256,0.0
2.9267949870840466,0.34259259259259256,0.0
0.0,0.3611111111111111,0.0
0.028142259491192756,0.3611111111111111,0.0
0.08442677847357827,0.3611111111111111,0.0
0.14071129745596378,0.3611111111111111,0.0
0.1969958164383493,0.3611111111111111,0.0
0.2532803354207348,0.3611111111111111,0.0
0.3095648544031203,0.3611111111111111,0.0
0.3658493733855058,0.3611111111111111,0.0
0.42213389236789134,0.3611111111111111,0.0
0.47841841135027685,0.3611111111111111,0.0
0.5347029303326624,0.3611111111111111,0.0
0.5909874493150479,0.3611111111111111,0.0
0.6472719682974334,0.3611111111111111,0.0
0.7035564872798189,0.3611111111111111,0.0
0.7598410062622044,0.3611111111111111,0.0
0.8161255252445899,0.3611111111111111,0.0
0.8724100442269754,0.3611111111111111,0.0
0.928694563209361,0.3611111111111111,0.0
0.9849790821917465,0.3611111111111111,0.0
1.041263601174132,0.3611111111111111,0.48061071355713764
1.0975481201565174,0.3611111111111111,0.48890761930663934
1.153832639138903,0.3611111111111111,0.3356318625740636
1.2101171581212884,0.3611111111111111,0.3312795059325657
1.2664016771036741,0.3611111111111111,0.29602985746505545
1.3226861960860594,0.3611111111111111,0.2406165869389183
1.3789707150684452,0.3611111111111111,0.18235309612268022
1.4352552340508304,0.3611111111111111,0.15041243815269253
1.4915397530332162,0.3611111111111111,0.11250797824471616
1.5478242720156015,0.3611111111111111,0.08525983080240919
1.6041087909979872,0.3611111111111111,0.06704750857275779
1.6603933099803725,0.3611111111111111,0.05441354803840839
1.7166778289627582,0.3611111111111111,0.0453959896106453
1.7729623479451435,0.3611111111111111,0.039580113517047814
1.8292468669275292,0.3611111111111111,0.03649528520528023
1.8855313859099145,0.3611111111111111,0.03565749078546785
1.9418159048923003,0.3611111111111111,0.037143807326296734
1.9981004238746856,0.3611111111111111,0.040565139010804205
2.0543849428570713,0.3611111111111111,0.04580409824096332
2.110669461839457,0.3611111111111111,0.05301246752899801
2.166953980821842,0.3611111111111111,0.06270857921828178
2.2232384998042276,0.3611111111111111,0.07500817676725414
2.2795230187866133,0.3611111111111111,0.09136796749472965
2.335807537768999,0.3611111111111111,0.11058391385794683
2.392092056751384,0.3611111111111111,0.1305809111368877
2.4483765757337697,0.3611111111111111,0.0
2.5046610947161554,0.3611111111111111,0.0
2.560945613698541,0.3611111111111111,0.0
2.617230132680926,0.3611111111111111,0.0
2.6735146516633117,0.3611111111111111,0.0
2.7297991706456974,0.3611111111111111,0.0
2.786083689628083,0.3611111111111111,0.0
2.842368208610468,0.3611111111111111,0.0
2.8986527275928538,0.3611111111111111,0.0
2.9267949870840466,0.3611111111111111,0.0
0.0,0.3796296296296296,0.0
0.028142259491192756,0.3796296296296296,0.0
0.08442677847357827,0.3796296296296296,0.0
0.14071129745596378,0.3796296296296296,0.0
0.1969958164383493,0.3796296296296296,0.0
0.2532803354207348,0.3796296296296296,0.0
0.3095648544031203,0.3796296296296296,0.0
0.3658493733855058,0.3796296296296296,0.0
0.42213389236789134,0.3796296296296296,0.0
0.47841841135027685,0.3796296296296296,0.0
0.5347029303326624,0.3796296296296296,0.0
0.5909874493150479,0.3796296296296296,0.0
0.6472719682974334,0.3796296296296296,0.0
0.7035564872798189,0.3796296296296296,0.0
0.7598410062622044,0.3796296296296296,0.0
0.8161255252445899,0.3796296296296296,0.0
0.8724100442269754,0.3796296296296296,0.0
0.928694563209361,0.3796296296296296,0.0
0.9849790821917465,0.3796296296296296,0.39352381710795586
1.041263601174132,0.3796296296296296,0.46696731111734224
1.0975481201565174,0.3796296296296296,0.4218836343536118
1.153832639138903,0.3796296296296296,0.3335906123997368
1.2101171581212884,0.3796296296296296,0.3062250295172219
1.2664016771036741,0.3796296296296296,0.26308470849978643
1.3226861960860594,0.3796296296296296,0.19511588875563612
1.3789707150684452,0.3796296296296296,0.15030780140202563
1.4352552340508304,0.3796296296296296,0.12183908998403505
1.4915397530332162,0.3796296296296296,0.09239027124882543
1.5478242720156015,0.3796296296296296,0.07589338597747407
1.6041087909979872,0.3796296296296296,0.06067911901155898
1.6603933099803725,0.3796296296296296,0.050180713801281876
1.7166778289627582,0.3796296296296296,0.0423352631578463
1.7729623479451435,0.3796296296296296,0.03737855290221163
1.8292468669275292,0.3796296296296296,0.035069112732838505
1.8855313859099145,0.3796296296296296,0.03540664211803109
1.9418159048923003,0.3796296296296296,0.03784464404099065
1.9981004238746856,0.3796296296296296,0.042189816650203056
2.0543849428570713,0.3796296296296296,0.04847023286472107
2.110669461839457,0.3796296296296296,0.05709831210165917
2.166953980821842,0.3796296296296296,0.06834994852149737
2.2232384998042276,0.3796296296296296,0.08331776738543549
2.2795230187866133,0.3796296296296296,0.1012099398015925
2.335807537768999,0.3796296296296296,0.11973361510462417
2.392092056751384,0.3796296296296296,0.0
2.4483765757337697,0.3796296296296296,0.0
2.5046610947161554,0.3796296296296296,0.0
2.560945613698541,0.3796296296296296,0.0
2.617230132680926,0.3796296296296296,0.0
2.6735146516633117,0.3796296296296296,0.0
2.7297991706456974,0.3796296296296296,0.0
2.786083689628083,0.3796296296296296,0.0
2.842368208610468,0.3796296296296296,0.0
2.8986527275928538,0.3796296296296296,0.0
2.9267949870840466,0.3796296296296296,0.0
0.0,0.39814814814814814,0.0
0.028142259491192756,0.39814814814814814,0.0
0.08442677847357827,0.39814814814814814,0.0
0.14071129745596378,0.39814814814814814,0.0
0.1969958164383493,0.39814814814814814,0.0
0.2532803354207348,0.39814814814814814,0.0
0.3095648544031203,0.39814814814814814,0.0
0.3658493733855058,0.39814814814814814,0.0
0.42213389236789134,0.39814814814814814,0.0
0.47841841135027685,0.39814814814814814,0.0
0.5347029303326624,0.39814814814814814,0.0
0.5909874493150479,0.39814814814814814,0.0
0.6472719682974334,0.39814814814814814,0.0
0.7035564872798189,0.39814814814814814,0.0
0.7598410062622044,0.39814814814814814,0.0
0.8161255252445899,0.39814814814814814,0.0
0.8724100442269754,0.39814814814814814,0.0
0.928694563209361,0.39814814814814814,0.0
0.9849790821917465,0.39814814814814814,0.36620767587467656
1.041263601174132,0.39814814814814814,0.4542928804596722
1.0975481201565174,0.39814814814814814,0.3162973271389239
1.153832639138903,0.39814814814814814,0.2985894087226684
1.2101171581212884,0.39814814814814814,0.25973973274630086
1.2664016771036741,0.39814814814814814,0.21700358205329334
1.3226861960860594,0.39814814814814814,0.15145701074740667
1.3789707150684452,0.39814814814814814,0.1283644287986362
1.4352552340508304,0.39814814814814814,0.10764682690888398
1.4915397530332162,0.39814814814814814,0.08537093200951879
1.5478242720156015,0.39814814814814814,0.06926002818963206
1.6041087909979872,0.39814814814814814,0.05561255548808592
1.6603933099803725,0.39814814814814814,0.04589483013430581
1.7166778289627582,0.39814814814814814,0.0390600386756433
1.7729623479451435,0.39814814814814814,0.035269140217950246
1.8292468669275292,0.39814814814814814,0.03423841462347028
1.8855313859099145,0.39814814814814814,0.035660531651011455
1.9418159048923003,0.39814814814814814,0.03905698987943484
1.9981004238746856,0.39814814814814814,0.044539712353162265
2.0543849428570713,0.39814814814814814,0.052090434160205826
2.110669461839457,0.39814814814814814,0.062421385645006836
2.166953980821842,0.39814814814814814,0.07620696214618243
2.2232384998042276,0.39814814814814814,0.09368328452746934
2.2795230187866133,0.39814814814814814,0.11053921403024788
2.335807537768999,0.39814814814814814,0.0
2.392092056751384,0.39814814814814814,0.0
2.4483765757337697,0.39814814814814814,0.0
2.5046610947161554,0.39814814814814814,0.0
2.560945613698541,0.39814814814814814,0.0
2.617230132680926,0.39814814814814814,0.0
2.6735146516633117,0.39814814814814814,0.0
2.7297991706456974,0.39814814814814814,0.0
2.786083689628083,0.39814814814814814,0.0
2.842368208610468,0.39814814814814814,0.0
2.8986527275928538,0.39814814814814814,0.0
2.9267949870840466,0.39814814814814814,0.0
0.0,0.41666666666666663,0.0
0.028142259491192756,0.41666666666666663,0.0
0.08442677847357827,0.41666666666666663,0.0
0.14071129745596378,0.41666666666666663,0.0
0.1969958164383493,0.41666666666666663,0.0
0.2532803354207348,0.41666666666666663,0.0
0.3095648544031203,0.41666666666666663,0.0
0.3658493733855058,0.41666666666666663,0.0
0.42213389236789134,0.41666666666666663,0.0
0.47841841135027685,0.41666666666666663,0.0
0.5347029303326624,0.41666666666666663,0.0
0.5909874493150479,0.41666666666666663,0.0
0.6472719682974334,0.41666666666666663,0.0
0.7035564872798189,0.41666666666666663,0.0
0.7598410062622044,0.41666666666666663,0.0
0.8161255252445899,0.41666666666666663,0.0
0.8724100442269754,0.41666666666666663,0.0
0.928694563209361,0.41666666666666663,0.2908034889586142
0.9849790821917465,0.41666666666666663,0.33196237947930846
1.041263601174132,0.41666666666666663,0.4106535084695638
1.0975481201565174,0.41666666666666663,0.2658536117880906
1.153832639138903,0.41666666666666663,0.24238003429894608
1.2101171581212884,0.41666666666666663,0.2169551602992273
1.2664016771036741,0.41666666666666663,0.18471544137626245
1.3226861960860594,0.41666666666666663,0.13886225378441866
1.3789707150684452,0.41666666666666663,0.12181502855975965
1.4352552340508304,0.41666666666666663,0.09745774230972505
1.4915397530332162,0.41666666666666663,0.07831344366025866
1.5478242720156015,0.41666666666666663,0.06281544513727633
1.6041087909979872,0.41666666666666663,0.05031941785917316
1.6603933099803725,0.41666666666666663,0.041777432801029996
1.7166778289627582,0.41666666666666663,0.036240687609308576
1.7729623479451435,0.41666666666666663,0.0337650525446312
1.8292468669275292,0.41666666666666663,0.033891746204127195
1.8855313859099145,0.41666666666666663,0.0364170268795549
1.9418159048923003,0.41666666666666663,0.041001785538707335
1.9981004238746856,0.41666666666666663,0.04798521013815695
2.0543849428570713,0.41666666666666663,0.05731673911802374
2.110669461839457,0.41666666666666663,0.06973650223420425
2.166953980821842,0.41666666666666663,0.0866179411198738
2.2232384998042276,0.41666666666666663,0.10377695610265959
2.2795230187866133,0.41666666666666663,0.1328507773578167
2.335807537768999,0.41666666666666663,0.0
2.392092056751384,0.41666666666666663,0.0
2.4483765757337697,0.41666666666666663,0.0
2.5046610947161554,0.41666666666666663,0.0
2.560945613698541,0.41666666666666663,0.0
2.617230132680926,0.41666666666666663,0.0
2.6735146516633117,0.41666666666666663,0.0
2.7297991706456974,0.41666666666666663,0.0
2.786083689628083,0.41666666666666663,0.0
2.842368208610468,0.41666666666666663,0.0
2.8986527275928538,0.41666666666666663,0.0
2.9267949870840466,0.41666666666666663,0.0
0.0,0.4351851851851852,0.0
0.028142259491192756,0.4351851851851852,0.0
0.08442677847357827,0.4351851851851852,0.0
0.14071129745596378,0.4351851851851852,0.0
0.1969958164383493,0.4351851851851852,0.0
0.2532803354207348,0.4351851851851852,0.0
0.3095648544031203,0.4351851851851852,0.0
0.3658493733855058,0.4351851851851852,0.0
0.42213389236789134,0.4351851851851852,0.0
0.47841841135027685,0.4351851851851852,0.0
0.5347029303326624,0.4351851851851852,0.0
0.5909874493150479,0.4351851851851852,0.0
0.6472719682974334,0.4351851851851852,0.0
0.7035564872798189,0.4351851851851852,0.0
0.7598410062622044,0.4351851851851852,0.0
0.8161255252445899,0.4351851851851852,0.0
0.8724100442269754,0.4351851851851852,0.2156472447245755
0.928694563209361,0.4351851851851852,0.2438634889060765
0.9849790821917465,0.4351851851851852,0.2711431069028392
1.041263601174132,0.4351851851851852,0.34583673736503406
1.0975481201565174,0.4351851851851852,0.22444341775122922
1.153832639138903,0.4351851851851852,0.2234659282886086
1.2101171581212884,0.4351851851851852,0.20772096788814925
1.2664016771036741,0.4351851851851852,0.16900116029400764
1.3226861960860594,0.4351851851851852,0.132689800852069
1.3789707150684452,0.4351851851851852,0.11267566704487957
1.4352552340508304,0.4351851851851852,0.0873906019411753
1.4915397530332162,0.4351851851851852,0.07078319483675274
1.5478242720156015,0.4351851851851852,0.0558656464783712
1.6041087909979872,0.4351851851851852,0.04501606509298995
1.6603933099803725,0.4351851851851852,0.03802036878666305
1.7166778289627582,0.4351851851851852,0.03375224701520878
1.7729623479451435,0.4351851851851852,0.0328212964148931
1.8292468669275292,0.4351851851851852,0.03429337157936668
1.8855313859099145,0.4351851851851852,0.03812931752554235
1.9418159048923003,0.4351851851851852,0.04409494588827344
1.9981004238746856,0.4351851851851852,0.052659133592011055
2.0543849428570713,0.4351851851851852,0.06397480786527455
2.110669461839457,0.4351851851851852,0.07964372644847326
2.166953980821842,0.4351851851851852,0.09751962406047027
2.2232384998042276,0.4351851851851852,0.12262120413960832
2.2795230187866133,0.4351851851851852,0.0
2.335807537768999,0.4351851851851852,0.0
2.392092056751384,0.4351851851851852,0.0
2.4483765757337697,0.4351851851851852,0.0
2.5046610947161554,0.4351851851851852,0.0
2.560945613698541,0.4351851851851852,0.0
2.617230132680926,0.4351851851851852,0.0
2.6735146516633117,0.4351851851851852,0.0
2.7297991706456974,0.4351851851851852,0.0
2.786083689628083,0.4351851851851852,0.0
2.842368208610468,0.4351851851851852,0.0
2.8986527275928538,0.4351851851851852,0.0
2.9267949870840466,0.4351851851851852,0.0
0.0,0.45370370370370366,0.0
0.028142259491192756,0.45370370370370366,0.0
0.08442677847357827,0.45370370370370366,0.0
0.14071129745596378,0.45370370370370366,0.0
0.1969958164383493,0.45370370370370366,0.0
0.2532803354207348,0.45370370370370366,0.0
0.3095648544031203,0.45370370370370366,0.0
0.3658493733855058,0.45370370370370366,0.0
0.42213389236789134,0.45370370370370366,0.0
0.47841841135027685,0.45370370370370366,0.0
0.5347029303326624,0.45370370370370366,0.0
0.5909874493150479,0.45370370370370366,0.0
0.6472719682974334,0.45370370370370366,0.0
0.7035564872798189,0.45370370370370366,0.0
0.7598410062622044,0.45370370370370366,0.09808395281850821
0.8161255252445899,0.45370370370370366,0.12653509847608088
0.8724100442269754,0.45370370370370366,0.15842804991047008
0.928694563209361,0.45370370370370366,0.18883569370307646
0.9849790821917465,0.45370370370370366,0.24730281136935564
1.041263601174132,0.45370370370370366,0.32426871274841795
1.0975481201565174,0.45370370370370366,0.22084707548500052
1.153832639138903,0.45370370370370366,0.21964051592734726
1.2101171581212884,0.45370370370370366,0.20150347834292984
1.2664016771036741,0.45370370370370366,0.15051994698578378
1.3226861960860594,0.45370370370370366,0.12508724167980728
1.3789707150684452,0.45370370370370366,0.10144745918411807
1.4352552340508304,0.45370370370370366,0.07920433296967197
1.4915397530332162,0.45370370370370366,0.06263866217615414
1.5478242720156015,0.45370370370370366,0.04934444394621598
1.6041087909979872,0.45370370370370366,0.04015073091413399
1.6603933099803725,0.45370370370370366,0.034560427410498154
1.7166778289627582,0.45370370370370366,0.032168935029568704
1.7729623479451435,0.45370370370370366,0.03259877160502645
1.8292468669275292,0.45370370370370366,0.03543078670928187
1.8855313859099145,0.45370370370370366,0.04065058319549652
1.9418159048923003,0.45370370370370366,0.04830169025878045
1.9981004238746856,0.45370370370370366,0.058976494750385786
2.0543849428570713,0.45370370370370366,0.07343445156673314
2.110669461839457,0.45370370370370366,0.09042247373599127
2.166953980821842,0.45370370370370366,0.10913440585136414
2.2232384998042276,0.45370370370370366,0.0
2.2795230187866133,0.45370370370370366,0.0
2.335807537768999,0.45370370370370366,0.0
2.392092056751384,0.45370370370370366,0.0
2.4483765757337697,0.45370370370370366,0.0
2.5046610947161554,0.45370370370370366,0.0
2.560945613698541,0.45370370370370366,0.0
2.617230132680926,0.45370370370370366,0.0
2.6735146516633117,0.45370370370370366,0.0
2.7297991706456974,0.45370370370370366,0.0
2.786083689628083,0.45370370370370366,0.0
2.842368208610468,0.45370370370370366,0.0
2.8986527275928538,0.45370370370370366,0.0
2.9267949870840466,0.45370370370370366,0.0
0.0,0.4722222222222222,0.0
0.028142259491192756,0.4722222222222222,0.0
0.08442677847357827,0.4722222222222222,0.0
0.14071129745596378,0.4722222222222222,0.0
0.1969958164383493,0.4722222222222222,0.0
0.2532803354207348,0.4722222222222222,0.0
0.3095648544031203,0.4722222222222222,0.0
0.3658493733855058,0.4722222222222222,0.0
0.42213389236789134,0.4722222222222222,0.0
0.47841841135027685,0.4722222222222222,0.0
0.5347029303326624,0.4722222222222222,0.0
0.5909874493150479,0.4722222222222222,0.0
0.6472719682974334,0.4722222222222222,0.0
0.7035564872798189,0.4722222222222222,0.04327046484206302
0.7598410062622044,0.4722222222222222,0.07230745274593614
0.8161255252445899,0.4722222222222222,0.11201039236092752
0.8724100442269754,0.4722222222222222,0.14814914302384627
0.928694563209361,0.4722222222222222,0.18950407215595833
0.9849790821917465,0.4722222222222222,0.2601185215479609
1.041263601174132,0.4722222222222222,0.30575356375008006
1.0975481201565174,0.4722222222222222,0.2193287150517627
1.153832639138903,0.4722222222222222,0.21546964583190537
1.2101171581212884,0.4722222222222222,0.18824583727793662
1.2664016771036741,0.4722222222222222,0.13667325639332245
1.3226861960860594,0.4722222222222222,0.11482426300842084
1.3789707150684452,0.4722222222222222,0.08892670091229711
1.4352552340508304,0.4722222222222222,0.06987506500026079
1.4915397530332162,0.4722222222222222,0.05489523766868954
1.5478242720156015,0.4722222222222222,0.043635444549605905
1.6041087909979872,0.4722222222222222,0.036111384381886345
1.6603933099803725,0.4722222222222222,0.032113159871996845
1.7166778289627582,0.4722222222222222,0.03150146956010314
1.7729623479451435,0.4722222222222222,0.03329533432489886
1.8292468669275292,0.4722222222222222,0.03764703288188323
1.8855313859099145,0.4722222222222222,0.044691522644854494
1.9418159048923003,0.4722222222222222,0.05454658848287484
1.9981004238746856,0.4722222222222222,0.06767722401293733
2.0543849428570713,0.4722222222222222,0.08463484861933118
2.110669461839457,0.4722222222222222,0.10237011457722088
2.166953980821842,0.4722222222222222,0.0
2.2232384998042276,0.4722222222222222,0.0
2.2795230187866133,0.4722222222222222,0.0
2.335807537768999,0.4722222222222222,0.0
2.392092056751384,0.4722222222222222,0.0
2.4483765757337697,0.4722222222222222,0.0
2.5046610947161554,0.4722222222222222,0.0
2.560945613698541,0.4722222222222222,0.0
2.617230132680926,0.4722222222222222,0.0
2.6735146516633117,0.4722222222222222,0.0
2.7297991706456974,0.4722222222222222,0.0
2.786083689628083,0.4722222222222222,0.0
2.842368208610468,0.4722222222222222,0.0
2.8986527275928538,0.4722222222222222,0.0
2.9267949870840466,0.4722222222222222,0.0
0.0,0.4907407407407407,0.0
0.028142259491192756,0.4907407407407407,0.0
0.08442677847357827,0.4907407407407407,0.0
0.14071129745596378,0.4907407407407407,0.0
0.1969958164383493,0.4907407407407407,0.0
0.2532803354207348,0.4907407407407407,0.0
0.3095648544031203,0.4907407407407407,0.0
0.3658493733855058,0.4907407407407407,0.0
0.42213389236789134,0.4907407407407407,0.0
0.47841841135027685,0.4907407407407407,0.0
0.5347029303326624,0.4907407407407407,0.0
0.5909874493150479,0.4907407407407407,0.0
0.6472719682974334,0.4907407407407407,0.0
0.7035564872798189,0.4907407407407407,0.043463061036419684
0.7598410062622044,0.4907407407407407,0.07214974165607538
0.8161255252445899,0.4907407407407407,0.11323038641017753
0.8724100442269754,0.4907407407407407,0.15001500305330803
0.928694563209361,0.4907407407407407,0.19372025387563124
0.9849790821917465,0.4907407407407407,0.2947246456586422
1.041263601174132,0.4907407407407407,0.24711128552363884
1.0975481201565174,0.4907407407407407,0.21639623600199617
1.153832639138903,0.4907407407407407,0.20917953019277286
1.2101171581212884,0.4907407407407407,0.1686411952478844
1.2664016771036741,0.4907407407407407,0.12787160944397424
1.3226861960860594,0.4907407407407407,0.10210818694449746
1.3789707150684452,0.4907407407407407,0.0773928629580081
1.4352552340508304,0.4907407407407407,0.06071562838641322
1.4915397530332162,0.4907407407407407,0.04748020170317468
1.5478242720156015,0.4907407407407407,0.03812267800899584
1.6041087909979872,0.4907407407407407,0.03266604509054303
1.6603933099803725,0.4907407407407407,0.030506140883145693
1.7166778289627582,0.4907407407407407,0.03173487554290972
1.7729623479451435,0.4907407407407407,0.03522917400801498
1.8292468669275292,0.4907407407407407,0.041222965381897174
1.8855313859099145,0.4907407407407407,0.05027347608487661
1.9418159048923003,0.4907407407407407,0.06279863287780969
1.9981004238746856,0.4907407407407407,0.07898717259453479
2.0543849428570713,0.4907407407407407,0.09724055866394984
2.110669461839457,0.4907407407407407,0.0
2.166953980821842,0.4907407407407407,0.0
2.2232384998042276,0.4907407407407407,0.0
2.2795230187866133,0.4907407407407407,0.0
2.335807537768999,0.4907407407407407,0.0
2.392092056751384,0.4907407407407407,0.0
2.4483765757337697,0.4907407407407407,0.0
2.5046610947161554,0.4907407407407407,0.0
2.560945613698541,0.4907407407407407,0.0
2.617230132680926,0.4907407407407407,0.0
2.6735146516633117,0.4907407407407407,0.0
2.7297991706456974,0.4907407407407407,0.0
2.786083689628083,0.4907407407407407,0.0
2.842368208610468,0.4907407407407407,0.0
2.8986527275928538,0.4907407407407407,0.0
2.9267949870840466,0.4907407407407407,0.0
0.0,0.5092592592592593,0.0
0.028142259491192756,0.5092592592592593,0.0
0.08442677847357827,0.5092592592592593,0.0
0.14071129745596378,0.5092592592592593,0.0
0.1969958164383493,0.5092592592592593,0.0
0.2532803354207348,0.5092592592592593,0.0
0.3095648544031203,0.5092592592592593,0.0
0.3658493733855058,0.5092592592592593,0.0
0.42213389236789134,0.5092592592592593,0.0
0.47841841135027685,0.5092592592592593,0.0
0.5347029303326624,0.5092592592592593,0.0
0.5909874493150479,0.5092592592592593,0.0
0.6472719682974334,0.5092592592592593,0.0
0.7035564872798189,0.5092592592592593,0.04471841615991689
0.7598410062622044,0.5092592592592593,0.07373981865578064
0.8161255252445899,0.5092592592592593,0.11506285039369263
0.8724100442269754,0.5092592592592593,0.15231253020093877
0.928694563209361,0.5092592592592593,0.19927366902141916
0.9849790821917465,0.5092592592592593,0.3003336379975523
1.041263601174132,0.5092592592592593,0.2093095836005275
1.0975481201565174,0.5092592592592593,0.21248184542125234
1.153832639138903,0.5092592592592593,0.19984613485342095
1.2101171581212884,0.5092592592592593,0.14688596446391103
1.2664016771036741,0.5092592592592593,0.1173180280844222
1.3226861960860594,0.5092592592592593,0.08791422870438151
1.3789707150684452,0.5092592592592593,0.06757231990715334
1.4352552340508304,0.5092592592592593,0.052269427199218496
1.4915397530332162,0.5092592592592593,0.04080004126544375
1.5478242720156015,0.5092592592592593,0.033696772174580114
1.6041087909979872,0.5092592592592593,0.030212465240443766
1.6603933099803725,0.5092592592592593,0.030137391238471156
1.7166778289627582,0.5092592592592593,0.03303180943010133
1.7729623479451435,0.5092592592592593,0.038238413843129856
1.8292468669275292,0.5092592592592593,0.04641324849969409
1.8855313859099145,0.5092592592592593,0.058402692657765556
1.9418159048923003,0.5092592592592593,0.07427341881350692
1.9981004238746856,0.5092592592592593,0.09190925084944918
2.0543849428570713,0.5092592592592593,0.0
2.110669461839457,0.5092592592592593,0.0
2.166953980821842,0.5092592592592593,0.0
2.2232384998042276,0.5092592592592593,0.0
2.2795230187866133,0.5092592592592593,0.0
2.335807537768999,0.5092592592592593,0.0
2.392092056751384,0.5092592592592593,0.0
2.4483765757337697,0.5092592592592593,0.0
2.5046610947161554,0.5092592592592593,0.0
2.560945613698541,0.5092592592592593,0.0
2.617230132680926,0.5092592592592593,0.0
2.6735146516633117,0.5092592592592593,0.0
2.7297991706456974,0.5092592592592593,0.0
2.786083689628083,0.5092592592592593,0.0
2.842368208610468,0.5092592592592593,0.0
2.8986527275928538,0.5092592592592593,0.0
2.9267949870840466,0.5092592592592593,0.0
0.0,0.5277777777777777,0.0
0.028142259491192756,0.5277777777777777,0.0
0.08442677847357827,0.5277777777777777,0.0
0.14071129745596378,0.5277777777777777,0.0
0.1969958164383493,0.5277777777777777,0.0
0.2532803354207348,0.5277777777777777,0.0
0.3095648544031203,0.5277777777777777,0.0
0.3658493733855058,0.5277777777777777,0.0
0.42213389236789134,0.5277777777777777,0.0
0.47841841135027685,0.5277777777777777,0.0
0.5347029303326624,0.5277777777777777,0.0
0.5909874493150479,0.5277777777777777,0.0
0.6472719682974334,0.5277777777777777,0.0
0.7035564872798189,0.5277777777777777,0.04662397191344234
0.7598410062622044,0.5277777777777777,0.07628547388150062
0.8161255252445899,0.5277777777777777,0.11787659374126132
0.8724100442269754,0.5277777777777777,0.15629353667520285
0.928694563209361,0.5277777777777777,0.20959325796163436
0.9849790821917465,0.5277777777777777,0.28803413942137956
1.041263601174132,0.5277777777777777,0.2067918446287783
1.0975481201565174,0.5277777777777777,0.2064104773837671
1.153832639138903,0.5277777777777777,0.18095824478357622
1.2101171581212884,0.5277777777777777,0.13280393646535385
1.2664016771036741,0.5277777777777777,0.10252613681262353
1.3226861960860594,0.5277777777777777,0.07478786423608194
1.3789707150684452,0.5277777777777777,0.05755319285332759
1.4352552340508304,0.5277777777777777,0.044285709139072996
1.4915397530332162,0.5277777777777777,0.03522326021226497
1.5478242720156015,0.5277777777777777,0.030342335902080634
1.6041087909979872,0.5277777777777777,0.028967148636180995
1.6603933099803725,0.5277777777777777,0.031032275820378406
1.7166778289627582,0.5277777777777777,0.0355615538361561
1.7729623479451435,0.5277777777777777,0.04317232494758084
1.8292468669275292,0.5277777777777777,0.05419241561518313
1.8855313859099145,0.5277777777777777,0.06943973055560904
1.9418159048923003,0.5277777777777777,0.08650798747407772
1.9981004238746856,0.5277777777777777,0.0
2.0543849428570713,0.5277777777777777,0.0
2.110669461839457,0.5277777777777777,0.0
2.166953980821842,0.5277777777777777,0.0
2.2232384998042276,0.5277777777777777,0.0
2.2795230187866133,0.5277777777777777,0.0
2.335807537768999,0.5277777777777777,0.0
2.392092056751384,0.5277777777777777,0.0
2.4483765757337697,0.5277777777777777,0.0
2.5046610947161554,0.5277777777777777,0.0
2.560945613698541,0.5277777777777777,0.0
2.617230132680926,0.5277777777777777,0.0
2.6735146516633117,0.5277777777777777,0.0
2.7297991706456974,0.5277777777777777,0.0
2.786083689628083,0.5277777777777777,0.0
2.842368208610468,0.5277777777777777,0.0
2.8986527275928538,0.5277777777777777,0.0
2.9267949870840466,0.5277777777777777,0.0
0.0,0.5462962962962963,0.0
0.028142259491192756,0.5462962962962963,0.0
0.08442677847357827,0.5462962962962963,0.0
0.14071129745596378,0.5462962962962963,0.0
0.1969958164383493,0.5462962962962963,0.0
0.2532803354207348,0.5462962962962963,0.0
0.3095648544031203,0.5462962962962963,0.0
0.3658493733855058,0.5462962962962963,0.0
0.42213389236789134,0.5462962962962963,0.0
0.47841841135027685,0.5462962962962963,0.0
0.5347029303326624,0.5462962962962963,0.0
0.5909874493150479,0.5462962962962963,0.0
0.6472719682974334,0.5462962962962963,0.0
0.7035564872798189,0.5462962962962963,0.04897676176313925
0.7598410062622044,0.5462962962962963,0.07977498008195938
0.8161255252445899,0.5462962962962963,0.12132837098242163
0.8724100442269754,0.5462962962962963,0.16146185323140952
0.928694563209361,0.5462962962962963,0.22863452827200798
0.9849790821917465,0.5462962962962963,0.26709567252678545
1.041263601174132,0.5462962962962963,0.2036649587582622
1.0975481201565174,0.5462962962962963,0.1994621731241211
1.153832639138903,0.5462962962962963,0.1550662833415838
1.2101171581212884,0.5462962962962963,0.1213314214925332
1.2664016771036741,0.5462962962962963,0.08513265422950353
1.3226861960860594,0.5462962962962963,0.06384299048956563
1.3789707150684452,0.5462962962962963,0.048164015563007055
1.4352552340508304,0.5462962962962963,0.037405724327806776
1.4915397530332162,0.5462962962962963,0.030793959508666147
1.5478242720156015,0.5462962962962963,0.028163486885261185
1.6041087909979872,0.5462962962962963,0.029297208058242454
1.6603933099803725,0.5462962962962963,0.033161099678481167
1.7166778289627582,0.5462962962962963,0.04022619110183733
1.7729623479451435,0.5462962962962963,0.05053412946139047
1.8292468669275292,0.5462962962962963,0.06495008982308755
1.8855313859099145,0.5462962962962963,0.08130427123467679
1.9418159048923003,0.5462962962962963,0.0
1.9981004238746856,0.5462962962962963,0.0
2.0543849428570713,0.5462962962962963,0.0
2.110669461839457,0.5462962962962963,0.0
2.166953980821842,0.5462962962962963,0.0
2.2232384998042276,0.5462962962962963,0.0
2.2795230187866133,0.5462962962962963,0.0
2.335807537768999,0.5462962962962963,0.0
2.392092056751384,0.5462962962962963,0.0
2.4483765757337697,0.5462962962962963,0.0
2.5046610947161554,0.5462962962962963,0.0
2.560945613698541,0.5462962962962963,0.0
2.617230132680926,0.5462962962962963,0.0
2.6735146516633117,0.5462962962962963,0.0
2.7297991706456974,0.5462962962962963,0.0
2.786083689628083,0.5462962962962963,0.0
2.842368208610468,0.5462962962962963,0.0
2.8986527275928538,0.5462962962962963,0.0
2.9267949870840466,0.5462962962962963,0.0
0.0,0.5648148148148149,0.0
0.028142259491192756,0.5648148148148149,0.0
0.08442677847357827,0.5648148148148149,0.0
0.14071129745596378,0.5648148148148149,0.0
0.1969958164383493,0.5648148148148149,0.0
0.2532803354207348,0.5648148148148149,0.0
0.3095648544031203,0.5648148148148149,0.0
0.3658493733855058,0.5648148148148149,0.0
0.42213389236789134,0.5648148148148149,0.0
0.47841841135027685,0.5648148148148149,0.0
0.5347029303326624,0.5648148148148149,0.0
0.5909874493150479,0.5648148148148149,0.0
0.6472719682974334,0.5648148148148149,0.0
0.7035564872798189,0.5648148148148149,0.05160740395679249
0.7598410062622044,0.5648148148148149,0.08429429688553375
0.8161255252445899,0.5648148148148149,0.12558340794876416
0.8724100442269754,0.5648148148148149,0.1687341786422711
0.928694563209361,0.5648148148148149,0.26379536744298065
0.9849790821917465,0.5648148148148149,0.20167791045473296
1.041263601174132,0.5648148148148149,0.19877010276312104
1.0975481201565174,0.5648148148148149,0.1838592116190431
1.153832639138903,0.5648148148148149,0.132035012510215
1.2101171581212884,0.5648148148148149,0.10415669233452202
1.2664016771036741,0.5648148148148149,0.06996053453857089
1.3226861960860594,0.5648148148148149,0.05259547936890594
1.3789707150684452,0.5648148148148149,0.03998656737821734
1.4352552340508304,0.5648148148148149,0.03160685813584064
1.4915397530332162,0.5648148148148149,0.02774857780612706
1.5478242720156015,0.5648148148148149,0.02783651172615087
1.6041087909979872,0.5648148148148149,0.03112703508939513
1.6603933099803725,0.5648148148148149,0.037409047802837256
1.7166778289627582,0.5648148148148149,0.04722916349864431
1.7729623479451435,0.5648148148148149,0.061441266971010176
1.8292468669275292,0.5648148148148149,0.07714097308400734
1.8855313859099145,0.5648148148148149,0.0
1.9418159048923003,0.5648148148148149,0.0
1.9981004238746856,0.5648148148148149,0.0
2.0543849428570713,0.5648148148148149,0.0
2.110669461839457,0.5648148148148149,0.0
2.166953980821842,0.5648148148148149,0.0
2.2232384998042276,0.5648148148148149,0.0
2.2795230187866133,0.5648148148148149,0.0
2.335807537768999,0.5648148148148149,0.0
2.392092056751384,0.5648148148148149,0.0
2.4483765757337697,0.5648148148148149,0.0
2.5046610947161554,0.5648148148148149,0.0
2.560945613698541,0.5648148148148149,0.0
2.617230132680926,0.5648148148148149,0.0
2.6735146516633117,0.5648148148148149,0.0
2.7297991706456974,0.5648148148148149,0.0
2.786083689628083,0.5648148148148149,0.0
2.842368208610468,0.5648148148148149,0.0
2.8986527275928538,0.5648148148148149,0.0
2.9267949870840466,0.5648148148148149,0.0
0.0,0.5833333333333333,0.0
0.028142259491192756,0.5833333333333333,0.0
0.08442677847357827,0.5833333333333333,0.0
0.14071129745596378,0.5833333333333333,0.0
0.1969958164383493,0.5833333333333333,0.0
0.2532803354207348,0.5833333333333333,0.0
0.3095648544031203,0.5833333333333333,0.0
0.3658493733855058,0.5833333333333333,0.0
0.42213389236789134,0.5833333333333333,0.0
0.47841841135027685,0.5833333333333333,0.0
0.5347029303326624,0.5833333333333333,0.0
0.5909874493150479,0.5833333333333333,0.0
0.6472719682974334,0.5833333333333333,0.01827717910493455
0.7035564872798189,0.5833333333333333,0.05426320565047308
0.7598410062622044,0.5833333333333333,0.08974335844654617
0.8161255252445899,0.5833333333333333,0.1310173776225043
0.8724100442269754,0.5833333333333333,0.17906705972948017
0.928694563209361,0.5833333333333333,0.25611972509260306
0.9849790821917465,0.5833333333333333,0.19206450590822804
1.041263601174132,0.5833333333333333,0.19336258305447543
1.0975481201565174,0.5833333333333333,0.15789143655320587
1.153832639138903,0.5833333333333333,0.11808080804657453
1.2101171581212884,0.5833333333333333,0.08272141858942841
1.2664016771036741,0.5833333333333333,0.05767902784255195
1.3226861960860594,0.5833333333333333,0.04272402685413403
1.3789707150684452,0.5833333333333333,0.03282829573365732
1.4352552340508304,0.5833333333333333,0.02765713663879674
1.4915397530332162,0.5833333333333333,0.026637268319598652
1.5478242720156015,0.5833333333333333,0.029237442585377926
1.6041087909979872,0.5833333333333333,0.03511962288506733
1.6603933099803725,0.5833333333333333,0.04459346992919161
1.7166778289627582,0.5833333333333333,0.05793370172541034
1.7729623479451435,0.5833333333333333,0.07414766908213445
1.8292468669275292,0.5833333333333333,0.0
1.8855313859099145,0.5833333333333333,0.0
1.9418159048923003,0.5833333333333333,0.0
1.9981004238746856,0.5833333333333333,0.0
2.0543849428570713,0.5833333333333333,0.0
2.110669461839457,0.5833333333333333,0.0
2.166953980821842,0.5833333333333333,0.0
2.2232384998042276,0.5833333333333333,0.0
2.2795230187866133,0.5833333333333333,0.0
2.335807537768999,0.5833333333333333,0.0
2.392092056751384,0.5833333333333333,0.0
2.4483765757337697,0.5833333333333333,0.0
2.5046610947161554,0.5833333333333333,0.0
2.560945613698541,0.5833333333333333,0.0
2.617230132680926,0.5833333333333333,0.0
2.6735146516633117,0.5833333333333333,0.0
2.7297991706456974,0.5833333333333333,0.0
2.786083689628083,0.5833333333333333,0.0
2.842368208610468,0.5833333333333333,0.0
2.8986527275928538,0.5833333333333333,0.0
2.9267949870840466,0.5833333333333333,0.0
0.0,0.6018518518518519,0.0
0.028142259491192756,0.6018518518518519,0.0
0.08442677847357827,0.6018518518518519,0.0
0.14071129745596378,0.6018518518518519,0.0
0.1969958164383493,0.6018518518518519,0.0
0.2532803354207348,0.6018518518518519,0.0
0.3095648544031203,0.6018518518518519,0.0
0.3658493733855058,0.6018518518518519,0.0
0.42213389236789134,0.6018518518518519,0.0
0.47841841135027685,0.6018518518518519,0.0
0.5347029303326624,0.6018518518518519,0.0
0.5909874493150479,0.6018518518518519,0.0
0.6472719682974334,0.6018518518518519,0.025304498742176922
0.7035564872798189,0.6018518518518519,0.05734465610897222
0.7598410062622044,0.6018518518518519,0.0961629385038302
0.8161255252445899,0.6018518518518519,0.1376455148222936
0.8724100442269754,0.6018518518518519,0.19972764925149555
0.928694563209361,0.6018518518518519,0.2368302757427241
0.9849790821917465,0.6018518518518519,0.18814089991373759
1.041263601174132,0.6018518518518519,0.17895822734858766
1.0975481201565174,0.6018518518518519,0.13026412472797821
1.153832639138903,0.6018518518518519,0.09862836297684645
1.2101171581212884,0.6018518518518519,0.06319071781778049
1.2664016771036741,0.6018518518518519,0.046014016348643764
1.3226861960860594,0.6018518518518519,0.03417255992093181
1.3789707150684452,0.6018518518518519,0.027605837494436618
1.4352552340508304,0.6018518518518519,0.02562507474926778
1.4915397530332162,0.6018518518518519,0.027509609173089457
1.5478242720156015,0.6018518518518519,0.03286436173587492
1.6041087909979872,0.6018518518518519,0.04194652962038643
1.6603933099803725,0.6018518518518519,0.05483988233724938
1.7166778289627582,0.6018518518518519,0.07106169506446852
1.7729623479451435,0.6018518518518519,0.0
1.8292468669275292,0.6018518518518519,0.0
1.8855313859099145,0.6018518518518519,0.0
1.9418159048923003,0.6018518518518519,0.0
1.9981004238746856,0.6018518518518519,0.0
2.0543849428570713,0.6018518518518519,0.0
2.110669461839457,0.6018518518518519,0.0
2.166953980821842,0.6018518518518519,0.0
2.2232384998042276,0.6018518518518519,0.0
2.2795230187866133,0.6018518518518519,0.0
2.335807537768999,0.6018518518518519,0.0
2.392092056751384,0.6018518518518519,0.0
2.4483765757337697,0.6018518518518519,0.0
2.5046610947161554,0.6018518518518519,0.0
2.560945613698541,0.6018518518518519,0.0
2.617230132680926,0.6018518518518519,0.0
2.6735146516633117,0.6018518518518519,0.0
2.7297991706456974,0.6018518518518519,0.0
2.786083689628083,0.6018518518518519,0.0
2.842368208610468,0.6018518518518519,0.0
2.8986527275928538,0.6018518518518519,0.0
2.9267949870840466,0.6018518518518519,0.0
0.0,0.6203703703703702,0.0
0.028142259491192756,0.6203703703703702,0.0
0.08442677847357827,0.6203703703703702,0.0
0.14071129745596378,0.6203703703703702,0.0
0.1969958164383493,0.6203703703703702,0.0
0.2532803354207348,0.6203703703703702,0.0
0.3095648544031203,0.6203703703703702,0.0
0.3658493733855058,0.6203703703703702,0.0
0.42213389236789134,0.6203703703703702,0.0
0.47841841135027685,0.6203703703703702,0.0
0.5347029303326624,0.6203703703703702,0.0
0.5909874493150479,0.6203703703703702,0.0
0.6472719682974334,0.6203703703703702,0.03282621304159882
0.7035564872798189,0.6203703703703702,0.061652766572419984
0.7598410062622044,0.6203703703703702,0.10340770590149387
0.8161255252445899,0.6203703703703702,0.14660767935360955
0.8724100442269754,0.6203703703703702,0.23137582859793226
0.928694563209361,0.6203703703703702,0.1803774919066734
0.9849790821917465,0.6203703703703702,0.18185042742112686
1.041263601174132,0.6203703703703702,0.1509993158714109
1.0975481201565174,0.6203703703703702,0.11246469714403312
1.153832639138903,0.6203703703703702,0.07298377479638206
1.2101171581212884,0.6203703703703702,0.049613502228582705
1.2664016771036741,0.6203703703703702,0.03603295833618914
1.3226861960860594,0.6203703703703702,0.02813591667955394
1.3789707150684452,0.6203703703703702,0.02484531466558781
1.4352552340508304,0.6203703703703702,0.026008606717128433
1.4915397530332162,0.6203703703703702,0.030916361783930108
1.5478242720156015,0.6203703703703702,0.039614002334667095
1.6041087909979872,0.6203703703703702,0.0525131880982785
1.6603933099803725,0.6203703703703702,0.06807313230795549
1.7166778289627582,0.6203703703703702,0.0
1.7729623479451435,0.6203703703703702,0.0
1.8292468669275292,0.6203703703703702,0.0
1.8855313859099145,0.6203703703703702,0.0
1.9418159048923003,0.6203703703703702,0.0
1.9981004238746856,0.6203703703703702,0.0
2.0543849428570713,0.6203703703703702,0.0
2.110669461839457,0.6203703703703702,0.0
2.166953980821842,0.6203703703703702,0.0
2.2232384998042276,0.6203703703703702,0.0
2.2795230187866133,0.6203703703703702,0.0
2.335807537768999,0.6203703703703702,0.0
2.392092056751384,0.6203703703703702,0.0
2.4483765757337697,0.6203703703703702,0.0
2.5046610947161554,0.6203703703703702,0.0
2.560945613698541,0.6203703703703702,0.0
2.617230132680926,0.6203703703703702,0.0
2.6735146516633117,0.6203703703703702,0.0
2.7297991706456974,0.6203703703703702,0.0
2.786083689628083,0.6203703703703702,0.0
2.842368208610468,0.6203703703703702,0.0
2.8986527275928538,0.6203703703703702,0.0
2.9267949870840466,0.6203703703703702,0.0
0.0,0.6388888888888888,0.0
0.028142259491192756,0.6388888888888888,0.0
0.08442677847357827,0.6388888888888888,0.0
0.14071129745596378,0.6388888888888888,0.0
0.1969958164383493,0.6388888888888888,0.0
0.2532803354207348,0.6388888888888888,0.0
0.3095648544031203,0.6388888888888888,0.0
0.3658493733855058,0.6388888888888888,0.0
0.42213389236789134,0.6388888888888888,0.0
0.47841841135027685,0.6388888888888888,0.0
0.5347029303326624,0.6388888888888888,0.0
0.5909874493150479,0.6388888888888888,0.0
0.6472719682974334,0.6388888888888888,0.04012490498618243
0.7035564872798189,0.6388888888888888,0.06841249651659098
0.7598410062622044,0.6388888888888888,0.11159008077204355
0.8161255252445899,0.6388888888888888,0.1609077043483667
0.8724100442269754,0.6388888888888888,0.22189025611603005
0.928694563209361,0.6388888888888888,0.17526025872166637
0.9849790821917465,0.6388888888888888,0.1668702135712216
1.041263601174132,0.6388888888888888,0.1225151903400714
1.0975481201565174,0.6388888888888888,0.08799666321712678
1.153832639138903,0.6388888888888888,0.05392896997135077
1.2101171581212884,0.6388888888888888,0.03821123183139943
1.2664016771036741,0.6388888888888888,0.028484564616285245
1.3226861960860594,0.6388888888888888,0.02427567835585346
1.3789707150684452,0.6388888888888888,0.0246547169601361
1.4352552340508304,0.6388888888888888,0.029086995682140744
1.4915397530332162,0.6388888888888888,0.037581078252081186
1.5478242720156015,0.6388888888888888,0.0500052149697521
1.6041087909979872,0.6388888888888888,0.06567692914183941
1.6603933099803725,0.6388888888888888,0.0
1.7166778289627582,0.6388888888888888,0.0
1.7729623479451435,0.6388888888888888,0.0
1.8292468669275292,0.6388888888888888,0.0
1.8855313859099145,0.6388888888888888,0.0
1.9418159048923003,0.6388888888888888,0.0
1.9981004238746856,0.6388888888888888,0.0
2.0543849428570713,0.6388888888888888,0.0
2.110669461839457,0.6388888888888888,0.0
2.166953980821842,0.6388888888888888,0.0
2.2232384998042276,0.6388888888888888,0.0
2.2795230187866133,0.6388888888888888,0.0
2.335807537768999,0.6388888888888888,0.0
2.392092056751384,0.6388888888888888,0.0
2.4483765757337697,0.6388888888888888,0.0
2.5046610947161554,0.6388888888888888,0.0
2.560945613698541,0.6388888888888888,0.0
2.617230132680926,0.6388888888888888,0.0
2.6735146516633117,0.6388888888888888,0.0
2.7297991706456974,0.6388888888888888,0.0
2.786083689628083,0.6388888888888888,0.0
2.842368208610468,0.6388888888888888,0.0
2.8986527275928538,0.6388888888888888,0.0
2.9267949870840466,0.6388888888888888,0.0
0.0,0.6574074074074074,0.0
0.028142259491192756,0.6574074074074074,0.0
0.08442677847357827,0.6574074074074074,0.0
0.14071129745596378,0.6574074074074074,0.0
0.1969958164383493,0.6574074074074074,0.0
0.2532803354207348,0.6574074074074074,0.0
0.3095648544031203,0.6574074074074074,0.0
0.3658493733855058,0.6574074074074074,0.0
0.42213389236789134,0.6574074074074074,0.0
0.47841841135027685,0.6574074074074074,0.0
0.5347029303326624,0.6574074074074074,0.0
0.5909874493150479,0.6574074074074074,0.0
0.6472719682974334,0.6574074074074074,0.046439124713441166
0.7035564872798189,0.6574074074074074,0.07756362503284324
0.7598410062622044,0.6574074074074074,0.1211603874805289
0.8161255252445899,0.6574074074074074,0.19350722608466622
0.8724100442269754,0.6574074074074074,0.1844204166389411
0.928694563209361,0.6574074074074074,0.16833138812816878
0.9849790821917465,0.6574074074074074,0.13773439536665172
1.041263601174132,0.6574074074074074,0.10243951419452138
1.0975481201565174,0.6574074074074074,0.05997323349402921
1.153832639138903,0.6574074074074074,0.04031919699927401
1.2101171581212884,0.6574074074074074,0.029207099144127075
1.2664016771036741,0.6574074074074074,0.023730904831759395
1.3226861960860594,0.6574074074074074,0.02343853596355571
1.3789707150684452,0.6574074074074074,0.027532335025650004
1.4352552340508304,0.6574074074074074,0.03586752219227211
1.4915397530332162,0.6574074074074074,0.0481993957272768
1.5478242720156015,0.6574074074074074,0.06419410487450712
1.6041087909979872,0.6574074074074074,0.0
1.6603933099803725,0.6574074074074074,0.0
1.7166778289627582,0.6574074074074074,0.0
1.7729623479451435,0.6574074074074074,0.0
1.8292468669275292,0.6574074074074074,0.0
1.8855313859099145,0.6574074074074074,0.0
1.9418159048923003,0.6574074074074074,0.0
1.9981004238746856,0.6574074074074074,0.0
2.0543849428570713,0.6574074074074074,0.0
2.110669461839457,0.6574074074074074,0.0
2.166953980821842,0.6574074074074074,0.0
2.2232384998042276,0.6574074074074074,0.0
2.2795230187866133,0.6574074074074074,0.0
2.335807537768999,0.6574074074074074,0.0
2.392092056751384,0.6574074074074074,0.0
2.4483765757337697,0.6574074074074074,0.0
2.5046610947161554,0.6574074074074074,0.0
2.560945613698541,0.6574074074074074,0.0
2.617230132680926,0.6574074074074074,0.0
2.6735146516633117,0.6574074074074074,0.0
2.7297991706456974,0.6574074074074074,0.0
2.786083689628083,0.6574074074074074,0.0
2.842368208610468,0.6574074074074074,0.0
2.8986527275928538,0.6574074074074074,0.0
2.9267949870840466,0.6574074074074074,0.0
0.0,0.6759259259259258,0.0
0.028142259491192756,0.6759259259259258,0.0
0.08442677847357827,0.6759259259259258,0.0
0.14071129745596378,0.6759259259259258,0.0
0.1969958164383493,0.6759259259259258,0.0
0.2532803354207348,0.6759259259259258,0.0
0.3095648544031203,0.6759259259259258,0.0
0.3658493733855058,0.6759259259259258,0.0
0.42213389236789134,0.6759259259259258,0.0
0.47841841135027685,0.6759259259259258,0.0
0.5347029303326624,0.6759259259259258,0.0
0.5909874493150479,0.6759259259259258,0.01913695667905984
0.6472719682974334,0.6759259259259258,0.051610411867331445
0.7035564872798189,0.6759259259259258,0.08803588213929618
0.7598410062622044,0.6759259259259258,0.1344102900697046
0.8161255252445899,0.6759259259259258,0.19819549647124218
0.8724100442269754,0.6759259259259258,0.161239169870027
0.928694563209361,0.6759259259259258,0.15129273847267644
0.9849790821917465,0.6759259259259258,0.11189381420511718
1.041263601174132,0.6759259259259258,0.072279412271036
1.0975481201565174,0.6759259259259258,0.04280829553469773
1.153832639138903,0.6759259259259258,0.02985385125341459
1.2101171581212884,0.6759259259259258,0.02336527406706156
1.2664016771036741,0.6759259259259258,0.022371598645205826
1.3226861960860594,0.6759259259259258,0.026152399356413697
1.3789707150684452,0.6759259259259258,0.03450453674623604
1.4352552340508304,0.6759259259259258,0.046549242145439484
1.4915397530332162,0.6759259259259258,0.06262840158999747
1.5478242720156015,0.6759259259259258,0.0
1.6041087909979872,0.6759259259259258,0.0
1.6603933099803725,0.6759259259259258,0.0
1.7166778289627582,0.6759259259259258,0.0
1.7729623479451435,0.6759259259259258,0.0
1.8292468669275292,0.6759259259259258,0.0
1.8855313859099145,0.6759259259259258,0.0
1.9418159048923003,0.6759259259259258,0.0
1.9981004238746856,0.6759259259259258,0.0
2.0543849428570713,0.6759259259259258,0.0
2.110669461839457,0.6759259259259258,0.0
2.166953980821842,0.6759259259259258,0.0
2.2232384998042276,0.6759259259259258,0.0
2.2795230187866133,0.6759259259259258,0.0
2.335807537768999,0.6759259259259258,0.0
2.392092056751384,0.6759259259259258,0.0
2.4483765757337697,0.6759259259259258,0.0
2.5046610947161554,0.6759259259259258,0.0
2.560945613698541,0.6759259259259258,0.0
2.617230132680926,0.6759259259259258,0.0
2.6735146516633117,0.6759259259259258,0.0
2.7297991706456974,0.6759259259259258,0.0
2.786083689628083,0.6759259259259258,0.0
2.842368208610468,0.6759259259259258,0.0
2.8986527275928538,0.6759259259259258,0.0
2.9267949870840466,0.6759259259259258,0.0
0.0,0.6944444444444444,0.0
0.028142259491192756,0.6944444444444444,0.0
0.08442677847357827,0.6944444444444444,0.0
0.14071129745596378,0.6944444444444444,0.0
0.1969958164383493,0.6944444444444444,0.0
0.2532803354207348,0.6944444444444444,0.0
0.3095648544031203,0.6944444444444444,0.0
0.3658493733855058,0.6944444444444444,0.0
0.42213389236789134,0.6944444444444444,0.0
0.47841841135027685,0.6944444444444444,0.0
0.5347029303326624,0.6944444444444444,0.0
0.5909874493150479,0.6944444444444444,0.030238092133809662
0.6472719682974334,0.6944444444444444,0.057502859424743924
0.7035564872798189,0.6944444444444444,0.0996018953316652
0.7598410062622044,0.6944444444444444,0.16358195042517526
0.8161255252445899,0.6944444444444444,0.17302469596991374
0.8724100442269754,0.6944444444444444,0.15380125252680085
0.928694563209361,0.6944444444444444,0.11956551663464636
0.9849790821917465,0.6944444444444444,0.08610296949845696
1.041263601174132,0.6944444444444444,0.0463532843817198
1.0975481201565174,0.6944444444444444,0.030541584938208036
1.153832639138903,0.6944444444444444,0.022950922896565983
1.2101171581212884,0.6944444444444444,0.021307476311593295
1.2664016771036741,0.6944444444444444,0.024913459371207935
1.3226861960860594,0.6944444444444444,0.03331298910769105
1.3789707150684452,0.6944444444444444,0.04510153716607676
1.4352552340508304,0.6944444444444444,0.06222105721271944
1.4915397530332162,0.6944444444444444,0.0
1.5478242720156015,0.6944444444444444,0.0
1.6041087909979872,0.6944444444444444,0.0
1.6603933099803725,0.6944444444444444,0.0
1.7166778289627582,0.6944444444444444,0.0
1.7729623479451435,0.6944444444444444,0.0
1.8292468669275292,0.6944444444444444,0.0
1.8855313859099145,0.6944444444444444,0.0
1.9418159048923003,0.6944444444444444,0.0
1.9981004238746856,0.6944444444444444,0.0
2.0543849428570713,0.6944444444444444,0.0
2.110669461839457,0.6944444444444444,0.0
2.166953980821842,0.6944444444444444,0.0
2.2232384998042276,0.6944444444444444,0.0
2.2795230187866133,0.6944444444444444,0.0
2.335807537768999,0.6944444444444444,0.0
2.392092056751384,0.6944444444444444,0.0
2.4483765757337697,0.6944444444444444,0.0
2.5046610947161554,0.6944444444444444,0.0
2.560945613698541,0.6944444444444444,0.0
2.617230132680926,0.6944444444444444,0.0
2.6735146516633117,0.6944444444444444,0.0
2.7297991706456974,0.6944444444444444,0.0
2.786083689628083,0.6944444444444444,0.0
2.842368208610468,0.6944444444444444,0.0
2.8986527275928538,0.6944444444444444,0.0
2.9267949870840466,0.6944444444444444,0.0
0.0,0.712962962962963,0.0
0.028142259491192756,0.712962962962963,0.0
0.08442677847357827,0.712962962962963,0.0
0.14071129745596378,0.712962962962963,0.0
0.1969958164383493,0.712962962962963,0.0
0.2532803354207348,0.712962962962963,0.0
0.3095648544031203,0.712962962962963,0.0
0.3658493733855058,0.712962962962963,0.0
0.42213389236789134,0.712962962962963,0.0
0.47841841135027685,0.712962962962963,0.0
0.5347029303326624,0.712962962962963,0.0
0.5909874493150479,0.712962962962963,0.03988098436720011
0.6472719682974334,0.712962962962963,0.06803893561451613
0.7035564872798189,0.712962962962963,0.1139332415069901
0.7598410062622044,0.712962962962963,0.17482445994440354
0.8161255252445899,0.712962962962963,0.14667531729787647
0.8724100442269754,0.712962962962963,0.13055704026636555
0.928694563209361,0.712962962962963,0.0950295730049849
0.9849790821917465,0.712962962962963,0.05253158505766185
1.041263601174132,0.712962962962963,0.031585098650808004
1.0975481201565174,0.712962962962963,0.02250261899696636
1.153832639138903,0.712962962962963,0.02043309962943876
1.2101171581212884,0.712962962962963,0.023788993743254803
1.2664016771036741,0.712962962962963,0.03223516974136595
1.3226861960860594,0.712962962962963,0.044094668398589616
1.3789707150684452,0.712962962962963,0.06378599286357069
1.4352552340508304,0.712962962962963,0.0
1.4915397530332162,0.712962962962963,0.0
1.5478242720156015,0.712962962962963,0.0
1.6041087909979872,0.712962962962963,0.0
1.6603933099803725,0.712962962962963,0.0
1.7166778289627582,0.712962962962963,0.0
1.7729623479451435,0.712962962962963,0.0
1.8292468669275292,0.712962962962963,0.0
1.8855313859099145,0.712962962962963,0.0
1.9418159048923003,0.712962962962963,0.0
1.9981004238746856,0.712962962962963,0.0
2.0543849428570713,0.712962962962963,0.0
2.110669461839457,0.712962962962963,0.0
2.166953980821842,0.712962962962963,0.0
2.2232384998042276,0.712962962962963,0.0
2.2795230187866133,0.712962962962963,0.0
2.335807537768999,0.712962962962963,0.0
2.392092056751384,0.712962962962963,0.0
2.4483765757337697,0.712962962962963,0.0
2.5046610947161554,0.712962962962963,0.0
2.560945613698541,0.712962962962963,0.0
2.617230132680926,0.712962962962963,0.0
2.6735146516633117,0.712962962962963,0.0
2.7297991706456974,0.712962962962963,0.0
2.786083689628083,0.712962962962963,0.0
2.842368208610468,0.712962962962963,0.0
2.8986527275928538,0.712962962962963,0.0
2.9267949870840466,0.712962962962963,0.0
0.0,0.7314814814814814,0.0
0.028142259491192756,0.7314814814814814,0.0
0.08442677847357827,0.7314814814814814,0.0
0.14071129745596378,0.7314814814814814,0.0
0.1969958164383493,0.7314814814814814,0.0
0.2532803354207348,0.7314814814814814,0.0
0.3095648544031203,0.7314814814814814,0.0
0.3658493733855058,0.7314814814814814,0.0
0.42213389236789134,0.7314814814814814,0.0
0.47841841135027685,0.7314814814814814,0.0
0.5347029303326624,0.7314814814814814,0.014607055493118897
0.5909874493150479,0.7314814814814814,0.047055297745920995
0.6472719682974334,0.7314814814814814,0.08192678976071704
0.7035564872798189,0.7314814814814814,0.1427269623667882
0.7598410062622044,0.7314814814814814,0.1521747706530613
0.8161255252445899,0.7314814814814814,0.1347066887947967
0.8724100442269754,0.7314814814814814,0.0995379382917575
0.928694563209361,0.7314814814814814,0.06192827819839446
0.9849790821917465,0.7314814814814814,0.03342625366907313
1.041263601174132,0.7314814814814814,0.02197760218944808
1.0975481201565174,0.7314814814814814,0.01949430660548757
1.153832639138903,0.7314814814814814,0.022843522771639528
1.2101171581212884,0.7314814814814814,0.03147861779576918
1.2664016771036741,0.7314814814814814,0.04293542709664473
1.3226861960860594,0.7314814814814814,0.07047970203513448
1.3789707150684452,0.7314814814814814,0.0
1.4352552340508304,0.7314814814814814,0.0
1.4915397530332162,0.7314814814814814,0.0
1.5478242720156015,0.7314814814814814,0.0
1.6041087909979872,0.7314814814814814,0.0
1.6603933099803725,0.7314814814814814,0.0
1.7166778289627582,0.7314814814814814,0.0
1.7729623479451435,0.7314814814814814,0.0
1.8292468669275292,0.7314814814814814,0.0
1.8855313859099145,0.7314814814814814,0.0
1.9418159048923003,0.7314814814814814,0.0
1.9981004238746856,0.7314814814814814,0.0
2.0543849428570713,0.7314814814814814,0.0
2.110669461839457,0.7314814814814814,0.0
2.166953980821842,0.7314814814814814,0.0
2.2232384998042276,0.7314814814814814,0.0
2.2795230187866133,0.7314814814814814,0.0
2.335807537768999,0.7314814814814814,0.0
2.392092056751384,0.7314814814814814,0.0
2.4483765757337697,0.7314814814814814,0.0
2.5046610947161554,0.7314814814814814,0.0
2.560945613698541,0.7314814814814814,0.0
2.617230132680926,0.7314814814814814,0.0
2.6735146516633117,0.7314814814814814,0.0
2.7297991706456974,0.7314814814814814,0.0
2.786083689628083,0.7314814814814814,0.0
2.842368208610468,0.7314814814814814,0.0
2.8986527275928538,0.7314814814814814,0.0
2.9267949870840466,0.7314814814814814,0.0
0.0,0.75,0.0
0.028142259491192756,0.75,0.0
0.08442677847357827,0.75,0.0
0.14071129745596378,0.75,0.0
0.1969958164383493,0.75,0.0
0.2532803354207348,0.75,0.0
0.3095648544031203,0.75,0.0
0.3658493733855058,0.75,0.0
0.42213389236789134,0.75,0.0
0.47841841135027685,0.75,0.0
0.5347029303326624,0.75,0.029382836066234156
0.5909874493150479,0.75,0.054624428418907675
0.6472719682974334,0.75,0.09871738035647086
0.7035564872798189,0.75,0.15148361256187745
0.7598410062622044,0.75,0.12978689287231582
0.8161255252445899,0.75,0.10490160867962217
0.8724100442269754,0.75,0.0691727037570529
0.928694563209361,0.75,0.036228138975939905
0.9849790821917465,0.75,0.022010156015084673
1.041263601174132,0.75,0.01852744282258515
1.0975481201565174,0.75,0.022131959449038063
1.153832639138903,0.75,0.030937522771086853
1.2101171581212884,0.75,0.042637745588401874
1.2664016771036741,0.75,0.07425473257899284
1.3226861960860594,0.75,0.0
1.3789707150684452,0.75,0.0
1.4352552340508304,0.75,0.0
1.4915397530332162,0.75,0.0
1.5478242720156015,0.75,0.0
1.6041087909979872,0.75,0.0
1.6603933099803725,0.75,0.0
1.7166778289627582,0.75,0.0
1.7729623479451435,0.75,0.0
1.8292468669275292,0.75,0.0
1.8855313859099145,0.75,0.0
1.9418159048923003,0.75,0.0
1.9981004238746856,0.75,0.0
2.0543849428570713,0.75,0.0
2.110669461839457,0.75,0.0
2.166953980821842,0.75,0.0
2.2232384998042276,0.75,0.0
2.2795230187866133,0.75,0.0
2.335807537768999,0.75,0.0
2.392092056751384,0.75,0.0
2.4483765757337697,0.75,0.0
2.5046610947161554,0.75,0.0
2.560945613698541,0.75,0.0
2.617230132680926,0.75,0.0
2.6735146516633117,0.75,0.0
2.7297991706456974,0.75,0.0
2.786083689628083,0.75,0.0
2.842368208610468,0.75,0.0
2.8986527275928538,0.75,0.0
2.9267949870840466,0.75,0.0
0.0,0.7685185185185184,0.0
0.028142259491192756,0.7685185185185184,0.0
0.08442677847357827,0.7685185185185184,0.0
0.14071129745596378,0.7685185185185184,0.0
0.1969958164383493,0.7685185185185184,0.0
0.2532803354207348,0.7685185185185184,0.0
0.3095648544031203,0.7685185185185184,0.0
0.3658493733855058,0.7685185185185184,0.0
0.42213389236789134,0.7685185185185184,0.0
0.47841841135027685,0.7685185185185184,0.0
0.5347029303326624,0.7685185185185184,0.039458822771918534
0.5909874493150479,0.7685185185185184,0.06876621852639068
0.6472719682974334,0.7685185185185184,0.12760606784914588
0.7035564872798189,0.7685185185185184,0.12705828473624733
0.7598410062622044,0.7685185185185184,0.10845948419724716
0.8161255252445899,0.7685185185185184,0.07349486042310256
0.8724100442269754,0.7685185185185184,0.038283722777657035
0.928694563209361,0.7685185185185184,0.02362457671724726
0.9849790821917465,0.7685185185185184,0.017864019212553806
1.041263601174132,0.7685185185185184,0.02164717294473635
1.0975481201565174,0.7685185185185184,0.03053132576060646
1.153832639138903,0.7685185185185184,0.04293657668356166
1.2101171581212884,0.7685185185185184,0.0
1.2664016771036741,0.7685185185185184,0.0
1.3226861960860594,0.7685185185185184,0.0
1.3789707150684452,0.7685185185185184,0.0
1.4352552340508304,0.7685185185185184,0.0
1.4915397530332162,0.7685185185185184,0.0
1.5478242720156015,0.7685185185185184,0.0
1.6041087909979872,0.7685185185185184,0.0
1.6603933099803725,0.7685185185185184,0.0
1.7166778289627582,0.7685185185185184,0.0
1.7729623479451435,0.7685185185185184,0.0
1.8292468669275292,0.7685185185185184,0.0
1.8855313859099145,0.7685185185185184,0.0
1.9418159048923003,0.7685185185185184,0.0
1.9981004238746856,0.7685185185185184,0.0
2.0543849428570713,0.7685185185185184,0.0
2.110669461839457,0.7685185185185184,0.0
2.166953980821842,0.7685185185185184,0.0
2.2232384998042276,0.7685185185185184,0.0
2.2795230187866133,0.7685185185185184,0.0
2.335807537768999,0.7685185185185184,0.0
2.392092056751384,0.7685185185185184,0.0
2.4483765757337697,0.7685185185185184,0.0
2.5046610947161554,0.7685185185185184,0.0
2.560945613698541,0.7685185185185184,0.0
2.617230132680926,0.7685185185185184,0.0
2.6735146516633117,0.7685185185185184,0.0
2.7297991706456974,0.7685185185185184,0.0
2.786083689628083,0.7685185185185184,0.0
2.842368208610468,0.7685185185185184,0.0
2.8986527275928538,0.7685185185185184,0.0
2.9267949870840466,0.7685185185185184,0.0
0.0,0.787037037037037,0.0
0.028142259491192756,0.787037037037037,0.0
0.08442677847357827,0.787037037037037,0.0
0.14071129745596378,0.787037037037037,0.0
0.1969958164383493,0.787037037037037,0.0
0.2532803354207348,0.787037037037037,0.0
0.3095648544031203,0.787037037037037,0.0
0.3658493733855058,0.787037037037037,0.0
0.42213389236789134,0.787037037037037,0.0
0.47841841135027685,0.787037037037037,0.02201214709752622
0.5347029303326624,0.787037037037037,0.047464203804914
0.5909874493150479,0.787037037037037,0.09124752585378189
0.6472719682974334,0.787037037037037,0.12762266925535762
0.7035564872798189,0.787037037037037,0.10749632816826829
0.7598410062622044,0.787037037037037,0.07534029718444277
0.8161255252445899,0.787037037037037,0.03976058215117165
0.8724100442269754,0.787037037037037,0.024597093919748052
0.928694563209361,0.787037037037037,0.017651135484815755
0.9849790821917465,0.787037037037037,0.02137328225370446
1.041263601174132,0.787037037037037,0.030394060237423266
1.0975481201565174,0.787037037037037,0.04536933050145775
1.153832639138903,0.787037037037037,0.0
1.2101171581212884,0.787037037037037,0.0
1.2664016771036741,0.787037037037037,0.0
1.3226861960860594,0.787037037037037,0.0
1.3789707150684452,0.787037037037037,0.0
1.4352552340508304,0.787037037037037,0.0
1.4915397530332162,0.787037037037037,0.0
1.5478242720156015,0.787037037037037,0.0
1.6041087909979872,0.787037037037037,0.0
1.6603933099803725,0.787037037037037,0.0
1.7166778289627582,0.787037037037037,0.0
1.7729623479451435,0.787037037037037,0.0
1.8292468669275292,0.787037037037037,0.0
1.8855313859099145,0.787037037037037,0.0
1.9418159048923003,0.787037037037037,0.0
1.9981004238746856,0.787037037037037,0.0
2.0543849428570713,0.787037037037037,0.0
2.110669461839457,0.787037037037037,0.0
2.166953980821842,0.787037037037037,0.0
2.2232384998042276,0.787037037037037,0.0
2.2795230187866133,0.787037037037037,0.0
2.335807537768999,0.787037037037037,0.0
2.392092056751384,0.787037037037037,0.0
2.4483765757337697,0.787037037037037,0.0
2.5046610947161554,0.787037037037037,0.0
2.560945613698541,0.787037037037037,0.0
2.617230132680926,0.787037037037037,0.0
2.6735146516633117,0.787037037037037,0.0
2.7297991706456974,0.787037037037037,0.0
2.786083689628083,0.787037037037037,0.0
2.842368208610468,0.787037037037037,0.0
2.8986527275928538,0.787037037037037,0.0
2.9267949870840466,0.787037037037037,0.0
0.0,0.8055555555555556,0.0
0.028142259491192756,0.8055555555555556,0.0
0.08442677847357827,0.8055555555555556,0.0
0.14071129745596378,0.8055555555555556,0.0
0.1969958164383493,0.8055555555555556,0.0
0.2532803354207348,0.8055555555555556,0.0
0.3095648544031203,0.8055555555555556,0.0
0.3658493733855058,0.8055555555555556,0.0
0.42213389236789134,0.8055555555555556,0.0
0.47841841135027685,0.8055555555555556,0.034590484697078254
0.5347029303326624,0.8055555555555556,0.061326304255423805
0.5909874493150479,0.8055555555555556,0.11352959940840324
0.6472719682974334,0.8055555555555556,0.10244920122271203
0.7035564872798189,0.8055555555555556,0.07590011388085244
0.7598410062622044,0.8055555555555556,0.040310766325640894
0.8161255252445899,0.8055555555555556,0.024039043985408962
0.8724100442269754,0.8055555555555556,0.017068889690810295
0.928694563209361,0.8055555555555556,0.021357209992413508
0.9849790821917465,0.8055555555555556,0.030375054828542546
1.041263601174132,0.8055555555555556,0.05343368973117322
1.0975481201565174,0.8055555555555556,0.0
1.153832639138903,0.8055555555555556,0.0
1.2101171581212884,0.8055555555555556,0.0
1.2664016771036741,0.8055555555555556,0.0
1.3226861960860594,0.8055555555555556,0.0
1.3789707150684452,0.8055555555555556,0.0
1.4352552340508304,0.8055555555555556,0.0
1.4915397530332162,0.8055555555555556,0.0
1.5478242720156015,0.8055555555555556,0.0
1.6041087909979872,0.8055555555555556,0.0
1.6603933099803725,0.8055555555555556,0.0
1.7166778289627582,0.8055555555555556,0.0
1.7729623479451435,0.8055555555555556,0.0
1.8292468669275292,0.8055555555555556,0.0
1.8855313859099145,0.8055555555555556,0.0
1.9418159048923003,0.8055555555555556,0.0
1.9981004238746856,0.8055555555555556,0.0
2.0543849428570713,0.8055555555555556,0.0
2.110669461839457,0.8055555555555556,0.0
2.166953980821842,0.8055555555555556,0.0
2.2232384998042276,0.8055555555555556,0.0
2.2795230187866133,0.8055555555555556,0.0
2.335807537768999,0.8055555555555556,0.0
2.392092056751384,0.8055555555555556,0.0
2.4483765757337697,0.8055555555555556,0.0
2.5046610947161554,0.8055555555555556,0.0
2.560945613698541,0.8055555555555556,0.0
2.617230132680926,0.8055555555555556,0.0
2.6735146516633117,0.8055555555555556,0.0
2.7297991706456974,0.8055555555555556,0.0
2.786083689628083,0.8055555555555556,0.0
2.842368208610468,0.8055555555555556,0.0
2.8986527275928538,0.8055555555555556,0.0
2.9267949870840466,0.8055555555555556,0.0
0.0,0.824074074074074,0.0
0.028142259491192756,0.824074074074074,0.0
0.08442677847357827,0.824074074074074,0.0
0.14071129745596378,0.824074074074074,0.0
0.1969958164383493,0.824074074074074,0.0
0.2532803354207348,0.824074074074074,0.0
0.3095648544031203,0.824074074074074,0.0
0.3658493733855058,0.824074074074074,0.0
0.42213389236789134,0.824074074074074,0.019590798111392475
0.47841841135027685,0.824074074074074,0.04360750237159954
0.5347029303326624,0.824074074074074,0.089104820849499
0.5909874493150479,0.824074074074074,0.0996907730832807
0.6472719682974334,0.824074074074074,0.07447567996706936
0.7035564872798189,0.824074074074074,0.03977300316995736
0.7598410062622044,0.824074074074074,0.022645779327463818
0.8161255252445899,0.824074074074074,0.016255620389572477
0.8724100442269754,0.824074074074074,0.0214191248170848
0.928694563209361,0.824074074074074,0.031108501085413173
0.9849790821917465,0.824074074074074,0.0
1.041263601174132,0.824074074074074,0.0
1.0975481201565174,0.824074074074074,0.0
1.153832639138903,0.824074074074074,0.0
1.2101171581212884,0.824074074074074,0.0
1.2664016771036741,0.824074074074074,0.0
1.3226861960860594,0.824074074074074,0.0
1.3789707150684452,0.824074074074074,0.0
1.4352552340508304,0.824074074074074,0.0
1.4915397530332162,0.824074074074074,0.0
1.5478242720156015,0.824074074074074,0.0
1.6041087909979872,0.824074074074074,0.0
1.6603933099803725,0.824074074074074,0.0
1.7166778289627582,0.824074074074074,0.0
1.7729623479451435,0.824074074074074,0.0
1.8292468669275292,0.824074074074074,0.0
1.8855313859099145,0.824074074074074,0.0
1.9418159048923003,0.824074074074074,0.0
1.9981004238746856,0.824074074074074,0.0
2.0543849428570713,0.824074074074074,0.0
2.110669461839457,0.824074074074074,0.0
2.166953980821842,0.824074074074074,0.0
2.2232384998042276,0.824074074074074,0.0
2.2795230187866133,0.824074074074074,0.0
2.335807537768999,0.824074074074074,0.0
2.392092056751384,0.824074074074074,0.0
2.4483765757337697,0.824074074074074,0.0
2.5046610947161554,0.824074074074074,0.0
2.560945613698541,0.824074074074074,0.0
2.617230132680926,0.824074074074074,0.0
2.6735146516633117,0.824074074074074,0.0
2.7297991706456974,0.824074074074074,0.0
2.786083689628083,0.824074074074074,0.0
2.842368208610468,0.824074074074074,0.0
2.8986527275928538,0.824074074074074,0.0
2.9267949870840466,0.824074074074074,0.0
0.0,0.8425925925925926,0.0
0.028142259491192756,0.8425925925925926,0.0
0.08442677847357827,0.8425925925925926,0.0
0.14071129745596378,0.8425925925925926,0.0
0.1969958164383493,0.8425925925925926,0.0
0.2532803354207348,0.8425925925925926,0.0
0.3095648544031203,0.8425925925925926,0.0
0.3658493733855058,0.8425925925925926,0.0
0.42213389236789134,0.8425925925925926,0.03269933246703792
0.47841841135027685,0.8425925925925926,0.06245797090379837
0.5347029303326624,0.8425925925925926,0.09293923561192334
0.5909874493150479,0.8425925925925926,0.0711963122656756
0.6472719682974334,0.8425925925925926,0.03740539448646625
0.7035564872798189,0.8425925925925926,0.020679186256024867
0.7598410062622044,0.8425925925925926,0.015575202090173745
0.8161255252445899,0.8425925925925926,0.021596130116979813
0.8724100442269754,0.8425925925925926,0.03407231076981618
0.928694563209361,0.8425925925925926,0.0
0.9849790821917465,0.8425925925925926,0.0
1.041263601174132,0.8425925925925926,0.0
1.0975481201565174,0.8425925925925926,0.0
1.153832639138903,0.8425925925925926,0.0
1.2101171581212884,0.8425925925925926,0.0
1.2664016771036741,0.8425925925925926,0.0
1.3226861960860594,0.8425925925925926,0.0
1.3789707150684452,0.8425925925925926,0.0
1.4352552340508304,0.8425925925925926,0.0
1.4915397530332162,0.8425925925925926,0.0
1.5478242720156015,0.8425925925925926,0.0
1.6041087909979872,0.8425925925925926,0.0
1.6603933099803725,0.8425925925925926,0.0
1.7166778289627582,0.8425925925925926,0.0
1.7729623479451435,0.8425925925925926,0.0
1.8292468669275292,0.8425925925925926,0.0
1.8855313859099145,0.8425925925925926,0.0
1.9418159048923003,0.8425925925925926,0.0
1.9981004238746856,0.8425925925925926,0.0
2.0543849428570713,0.8425925925925926,0.0
2.110669461839457,0.8425925925925926,0.0
2.166953980821842,0.8425925925925926,0.0
2.2232384998042276,0.8425925925925926,0.0
2.2795230187866133,0.8425925925925926,0.0
2.335807537768999,0.8425925925925926,0.0
2.392092056751384,0.8425925925925926,0.0
2.4483765757337697,0.8425925925925926,0.0
2.5046610947161554,0.8425925925925926,0.0
2.560945613698541,0.8425925925925926,0.0
2.617230132680926,0.8425925925925926,0.0
2.6735146516633117,0.8425925925925926,0.0
2.7297991706456974,0.8425925925925926,0.0
2.786083689628083,0.8425925925925926,0.0
2.842368208610468,0.8425925925925926,0.0
2.8986527275928538,0.8425925925925926,0.0
2.9267949870840466,0.8425925925925926,0.0
0.0,0.8611111111111112,0.0
0.028142259491192756,0.8611111111111112,0.0
0.08442677847357827,0.8611111111111112,0.0
0.14071129745596378,0.8611111111111112,0.0
0.1969958164383493,0.8611111111111112,0.0
0.2532803354207348,0.8611111111111112,0.0
0.3095648544031203,0.8611111111111112,0.0
0.3658493733855058,0.8611111111111112,0.022733503702831958
0.42213389236789134,0.8611111111111112,0.0436432538787168
0.47841841135027685,0.8611111111111112,0.08060801221526553
0.5347029303326624,0.8611111111111112,0.06531489087209089
0.5909874493150479,0.8611111111111112,0.033876125308983845
0.6472719682974334,0.8611111111111112,0.017997098263489202
0.7035564872798189,0.8611111111111112,0.015260964742392927
0.7598410062622044,0.8611111111111112,0.02188750316849472
0.8161255252445899,0.8611111111111112,0.047586746150785585
0.8724100442269754,0.8611111111111112,0.0
0.928694563209361,0.8611111111111112,0.0
0.9849790821917465,0.8611111111111112,0.0
1.041263601174132,0.8611111111111112,0.0
1.0975481201565174,0.8611111111111112,0.0
1.153832639138903,0.8611111111111112,0.0
1.2101171581212884,0.8611111111111112,0.0
1.2664016771036741,0.8611111111111112,0.0
1.3226861960860594,0.8611111111111112,0.0
1.3789707150684452,0.8611111111111112,0.0
1.4352552340508304,0.8611111111111112,0.0
1.4915397530332162,0.8611111111111112,0.0
1.5478242720156015,0.8611111111111112,0.0
1.6041087909979872,0.8611111111111112,0.0
1.6603933099803725,0.8611111111111112,0.0
1.7166778289627582,0.8611111111111112,0.0
1.7729623479451435,0.8611111111111112,0.0
1.8292468669275292,0.8611111111111112,0.0
1.8855313859099145,0.8611111111111112,0.0
1.9418159048923003,0.8611111111111112,0.0
1.9981004238746856,0.8611111111111112,0.0
2.0543849428570713,0.8611111111111112,0.0
2.110669461839457,0.8611111111111112,0.0
2.166953980821842,0.8611111111111112,0.0
2.2232384998042276,0.8611111111111112,0.0
2.2795230187866133,0.8611111111111112,0.0
2.335807537768999,0.8611111111111112,0.0
2.392092056751384,0.8611111111111112,0.0
2.4483765757337697,0.8611111111111112,0.0
2.5046610947161554,0.8611111111111112,0.0
2.560945613698541,0.8611111111111112,0.0
2.617230132680926,0.8611111111111112,0.0
2.6735146516633117,0.8611111111111112,0.0
2.7297991706456974,0.8611111111111112,0.0
2.786083689628083,0.8611111111111112,0.0
2.842368208610468,0.8611111111111112,0.0
2.8986527275928538,0.8611111111111112,0.0
2.9267949870840466,0.8611111111111112,0.0
0.0,0.8796296296296295,0.0
0.028142259491192756,0.8796296296296295,0.0
0.08442677847357827,0.8796296296296295,0.0
0.14071129745596378,0.8796296296296295,0.0
0.1969958164383493,0.8796296296296295,0.0
0.2532803354207348,0.8796296296296295,0.0
0.3095648544031203,0.8796296296296295,0.00828059772029519
0.3658493733855058,0.8796296296296295,0.03344085587642228
0.42213389236789134,0.8796296296296295,0.06481515168635421
0.47841841135027685,0.8796296296296295,0.05794441849762619
0.5347029303326624,0.8796296296296295,0.029013058292457053
0.5909874493150479,0.8796296296296295,0.015580512445428707
0.6472719682974334,0.8796296296296295,0.01545983752427003
0.7035564872798189,0.8796296296296295,0.02376449027723295
0.7598410062622044,0.8796296296296295,0.0
0.8161255252445899,0.8796296296296295,0.0
0.8724100442269754,0.8796296296296295,0.0
0.928694563209361,0.8796296296296295,0.0
0.9849790821917465,0.8796296296296295,0.0
1.041263601174132,0.8796296296296295,0.0
1.0975481201565174,0.8796296296296295,0.0
1.153832639138903,0.8796296296296295,0.0
1.2101171581212884,0.8796296296296295,0.0
1.2664016771036741,0.8796296296296295,0.0
1.3226861960860594,0.8796296296296295,0.0
1.3789707150684452,0.8796296296296295,0.0
1.4352552340508304,0.8796296296296295,0.0
1.4915397530332162,0.8796296296296295,0.0
1.5478242720156015,0.8796296296296295,0.0
1.6041087909979872,0.8796296296296295,0.0
1.6603933099803725,0.8796296296296295,0.0
1.7166778289627582,0.8796296296296295,0.0
1.7729623479451435,0.8796296296296295,0.0
1.8292468669275292,0.8796296296296295,0.0
1.8855313859099145,0.8796296296296295,0.0
1.9418159048923003,0.8796296296296295,0.0
1.9981004238746856,0.8796296296296295,0.0
2.0543849428570713,0.8796296296296295,0.0
2.110669461839457,0.8796296296296295,0.0
2.166953980821842,0.8796296296296295,0.0
2.2232384998042276,0.8796296296296295,0.0
2.2795230187866133,0.8796296296296295,0.0
2.335807537768999,0.8796296296296295,0.0
2.392092056751384,0.8796296296296295,0.0
2.4483765757337697,0.8796296296296295,0.0
2.5046610947161554,0.8796296296296295,0.0
2.560945613698541,0.8796296296296295,0.0
2.617230132680926,0.8796296296296295,0.0
2.6735146516633117,0.8796296296296295,0.0
2.7297991706456974,0.8796296296296295,0.0
2.786083689628083,0.8796296296296295,0.0
2.842368208610468,0.8796296296296295,0.0
2.8986527275928538,0.8796296296296295,0.0
2.9267949870840466,0.8796296296296295,0.0
0.0,0.8981481481481481,0.0
0.028142259491192756,0.8981481481481481,0.0
0.08442677847357827,0.8981481481481481,0.0
0.14071129745596378,0.8981481481481481,0.0
0.1969958164383493,0.8981481481481481,0.0
0.2532803354207348,0.8981481481481481,0.0
0.3095648544031203,0.8981481481481481,0.02619647531304859
0.3658493733855058,0.8981481481481481,0.048982356901904396
0.42213389236789134,0.8981481481481481,0.050245128833888146
0.47841841135027685,0.8981481481481481,0.023021898804276145
0.5347029303326624,0.8981481481481481,0.0135905239999198
0.5909874493150479,0.8981481481481481,0.015479382462469056
0.6472719682974334,0.8981481481481481,0.03504911488069422
0.7035564872798189,0.8981481481481481,0.0
0.7598410062622044,0.8981481481481481,0.0
0.8161255252445899,0.8981481481481481,0.0
0.8724100442269754,0.8981481481481481,0.0
0.928694563209361,0.8981481481481481,0.0
0.9849790821917465,0.8981481481481481,0.0
1.041263601174132,0.8981481481481481,0.0
1.0975481201565174,0.8981481481481481,0.0
1.153832639138903,0.8981481481481481,0.0
1.2101171581212884,0.8981481481481481,0.0
1.2664016771036741,0.8981481481481481,0.0
1.3226861960860594,0.8981481481481481,0.0
1.3789707150684452,0.8981481481481481,0.0
1.4352552340508304,0.8981481481481481,0.0
1.4915397530332162,0.8981481481481481,0.0
1.5478242720156015,0.8981481481481481,0.0
1.6041087909979872,0.8981481481481481,0.0
1.6603933099803725,0.8981481481481481,0.0
1.7166778289627582,0.8981481481481481,0.0
1.7729623479451435,0.8981481481481481,0.0
1.8292468669275292,0.8981481481481481,0.0
1.8855313859099145,0.8981481481481481,0.0
1.9418159048923003,0.8981481481481481,0.0
1.9981004238746856,0.8981481481481481,0.0
2.0543849428570713,0.8981481481481481,0.0
2.110669461839457,0.8981481481481481,0.0
2.166953980821842,0.8981481481481481,0.0
2.2232384998042276,0.8981481481481481,0.0
2.2795230187866133,0.8981481481481481,0.0
2.335807537768999,0.8981481481481481,0.0
2.392092056751384,0.8981481481481481,0.0
2.4483765757337697,0.8981481481481481,0.0
2.5046610947161554,0.8981481481481481,0.0
2.560945613698541,0.8981481481481481,0.0
2.617230132680926,0.8981481481481481,0.0
2.6735146516633117,0.8981481481481481,0.0
2.7297991706456974,0.8981481481481481,0.0
2.786083689628083,0.8981481481481481,0.0
2.842368208610468,0.8981481481481481,0.0
2.8986527275928538,0.8981481481481481,0.0
2.9267949870840466,0.8981481481481481,0.0
0.0,0.9166666666666665,0.0
0.028142259491192756,0.9166666666666665,0.0
0.08442677847357827,0.9166666666666665,0.0
0.14071129745596378,0.9166666666666665,0.0
0.1969958164383493,0.9166666666666665,0.0
0.2532803354207348,0.9166666666666665,0.02025143154120178
0.3095648544031203,0.9166666666666665,0.03788090860930848
0.3658493733855058,0.9166666666666665,0.04003225440773411
0.42213389236789134,0.9166666666666665,0.017019794721809534
0.47841841135027685,0.9166666666666665,0.011878029715696814
0.5347029303326624,0.9166666666666665,0.017093895504177024
0.5909874493150479,0.9166666666666665,0.0
0.6472719682974334,0.9166666666666665,0.0
0.7035564872798189,0.9166666666666665,0.0
0.7598410062622044,0.9166666666666665,0.0
0.8161255252445899,0.9166666666666665,0.0
0.8724100442269754,0.9166666666666665,0.0
0.928694563209361,0.9166666666666665,0.0
0.9849790821917465,0.9166666666666665,0.0
1.041263601174132,0.9166666666666665,0.0
1.0975481201565174,0.9166666666666665,0.0
1.153832639138903,0.9166666666666665,0.0
1.2101171581212884,0.9166666666666665,0.0
1.2664016771036741,0.9166666666666665,0.0
1.3226861960860594,0.9166666666666665,0.0
1.3789707150684452,0.9166666666666665,0.0
1.4352552340508304,0.9166666666666665,0.0
1.4915397530332162,0.9166666666666665,0.0
1.5478242720156015,0.9166666666666665,0.0
1.6041087909979872,0.9166666666666665,0.0
1.6603933099803725,0.9166666666666665,0.0
1.7166778289627582,0.9166666666666665,0.0
1.7729623479451435,0.9166666666666665,0.0
1.8292468669275292,0.9166666666666665,0.0
1.8855313859099145,0.9166666666666665,0.0
1.9418159048923003,0.9166666666666665,0.0
1.9981004238746856,0.9166666666666665,0.0
2.0543849428570713,0.9166666666666665,0.0
2.110669461839457,0.9166666666666665,0.0
2.166953980821842,0.9166666666666665,0.0
2.2232384998042276,0.9166666666666665,0.0
2.2795230187866133,0.9166666666666665,0.0
2.335807537768999,0.9166666666666665,0.0
2.392092056751384,0.9166666666666665,0.0
2.4483765757337697,0.9166666666666665,0.0
2.5046610947161554,0.9166666666666665,0.0
2.560945613698541,0.9166666666666665,0.0
2.617230132680926,0.9166666666666665,0.0
2.6735146516633117,0.9166666666666665,0.0
2.7297991706456974,0.9166666666666665,0.0
2.786083689628083,0.9166666666666665,0.0
2.842368208610468,0.9166666666666665,0.0
2.8986527275928538,0.9166666666666665,0.0
2.9267949870840466,0.9166666666666665,0.0
0.0,0.9351851851851851,0.0
0.028142259491192756,0.9351851851851851,0.0
0.08442677847357827,0.9351851851851851,0.0
0.14071129745596378,0.9351851851851851,0.0
0.1969958164383493,0.9351851851851851,0.015438386439115829
0.2532803354207348,0.9351851851851851,0.0294362672909371
0.3095648544031203,0.9351851851851851,0.028420785492125608
0.3658493733855058,0.9351851851851851,0.01233191604386298
0.42213389236789134,0.9351851851851851,0.010483893571476504
0.47841841135027685,0.9351851851851851,0.0
0.5347029303326624,0.9351851851851851,0.0
0.5909874493150479,0.9351851851851851,0.0
0.6472719682974334,0.9351851851851851,0.0
0.7035564872798189,0.9351851851851851,0.0
0.7598410062622044,0.9351851851851851,0.0
0.8161255252445899,0.9351851851851851,0.0
0.8724100442269754,0.9351851851851851,0.0
0.928694563209361,0.9351851851851851,0.0
0.9849790821917465,0.9351851851851851,0.0
1.041263601174132,0.9351851851851851,0.0
1.0975481201565174,0.9351851851851851,0.0
1.153832639138903,0.9351851851851851,0.0
1.2101171581212884,0.9351851851851851,0.0
1.2664016771036741,0.9351851851851851,0.0
1.3226861960860594,0.9351851851851851,0.0
1.3789707150684452,0.9351851851851851,0.0
1.4352552340508304,0.9351851851851851,0.0
1.4915397530332162,0.9351851851851851,0.0
1.5478242720156015,0.9351851851851851,0.0
1.6041087909979872,0.9351851851851851,0.0
1.6603933099803725,0.9351851851851851,0.0
1.7166778289627582,0.9351851851851851,0.0
1.7729623479451435,0.9351851851851851,0.0
1.8292468669275292,0.9351851851851851,0.0
1.8855313859099145,0.9351851851851851,0.0
1.9418159048923003,0.9351851851851851,0.0
1.9981004238746856,0.9351851851851851,0.0
2.0543849428570713,0.9351851851851851,0.0
2.110669461839457,0.9351851851851851,0.0
2.166953980821842,0.9351851851851851,0.0
2.2232384998042276,0.9351851851851851,0.0
2.2795230187866133,0.9351851851851851,0.0
2.335807537768999,0.9351851851851851,0.0
2.392092056751384,0.9351851851851851,0.0
2.4483765757337697,0.9351851851851851,0.0
2.5046610947161554,0.9351851851851851,0.0
2.560945613698541,0.9351851851851851,0.0
2.617230132680926,0.9351851851851851,0.0
2.6735146516633117,0.9351851851851851,0.0
2.7297991706456974,0.9351851851851851,0.0
2.786083689628083,0.9351851851851851,0.0
2.842368208610468,0.9351851851851851,0.0
2.8986527275928538,0.9351851851851851,0.0
2.9267949870840466,0.9351851851851851,0.0
0.0,0.9537037037037037,0.0
0.028142259491192756,0.9537037037037037,0.0
0.08442677847357827,0.9537037037037037,0.0
0.14071129745596378,0.9537037037037037,0.012393559125718726
0.1969958164383493,0.9537037037037037,0.021389859891387395
0.2532803354207348,0.9537037037037037,0.01837734640129514
0.3095648544031203,0.9537037037037037,0.008870735118200322
0.3658493733855058,0.9537037037037037,0.014315076039439273
0.42213389236789134,0.9537037037037037,0.0
0.47841841135027685,0.9537037037037037,0.0
0.5347029303326624,0.9537037037037037,0.0
0.5909874493150479,0.9537037037037037,0.0
0.6472719682974334,0.9537037037037037,0.0
0.7035564872798189,0.9537037037037037,0.0
0.7598410062622044,0.9537037037037037,0.0
0.8161255252445899,0.9537037037037037,0.0
0.8724100442269754,0.9537037037037037,0.0
0.928694563209361,0.9537037037037037,0.0
0.9849790821917465,0.9537037037037037,0.0
1.041263601174132,0.9537037037037037,0.0
1.0975481201565174,0.9537037037037037,0.0
1.153832639138903,0.9537037037037037,0.0
1.2101171581212884,0.9537037037037037,0.0
1.2664016771036741,0.9537037037037037,0.0
1.3226861960860594,0.9537037037037037,0.0
1.3789707150684452,0.9537037037037037,0.0
1.4352552340508304,0.9537037037037037,0.0
1.4915397530332162,0.9537037037037037,0.0
1.5478242720156015,0.9537037037037037,0.0
1.6041087909979872,0.9537037037037037,0.0
1.6603933099803725,0.9537037037037037,0.0
1.7166778289627582,0.9537037037037037,0.0
1.7729623479451435,0.9537037037037037,0.0
1.8292468669275292,0.9537037037037037,0.0
1.8855313859099145,0.9537037037037037,0.0
1.9418159048923003,0.9537037037037037,0.0
1.9981004238746856,0.9537037037037037,0.0
2.0543849428570713,0.9537037037037037,0.0
2.110669461839457,0.9537037037037037,0.0
2.166953980821842,0.9537037037037037,0.0
2.2232384998042276,0.9537037037037037,0.0
2.2795230187866133,0.9537037037037037,0.0
2.335807537768999,0.9537037037037037,0.0
2.392092056751384,0.9537037037037037,0.0
2.4483765757337697,0.9537037037037037,0.0
2.5046610947161554,0.9537037037037037,0.0
2.560945613698541,0.9537037037037037,0.0
2.617230132680926,0.9537037037037037,0.0
2.6735146516633117,0.9537037037037037,0.0
2.7297991706456974,0.9537037037037037,0.0
2.786083689628083,0.9537037037037037,0.0
2.842368208610468,0.9537037037037037,0.0
2.8986527275928538,0.9537037037037037,0.0
2.9267949870840466,0.9537037037037037,0.0
0.0,0.9722222222222221,0.0
0.028142259491192756,0.9722222222222221,0.0
0.08442677847357827,0.9722222222222221,0.010706512354305803
0.14071129745596378,0.9722222222222221,0.012774065766929599
0.1969958164383493,0.9722222222222221,0.01129091542958673
0.2532803354207348,0.9722222222222221,0.006694398749820464
0.3095648544031203,0.9722222222222221,0.0
0.3658493733855058,0.9722222222222221,0.0
0.42213389236789134,0.9722222222222221,0.0
0.47841841135027685,0.9722222222222221,0.0
0.5347029303326624,0.9722222222222221,0.0
0.5909874493150479,0.9722222222222221,0.0
0.6472719682974334,0.9722222222222221,0.0
0.7035564872798189,0.9722222222222221,0.0
0.7598410062622044,0.9722222222222221,0.0
0.8161255252445899,0.9722222222222221,0.0
0.8724100442269754,0.9722222222222221,0.0
0.928694563209361,0.9722222222222221,0.0
0.9849790821917465,0.9722222222222221,0.0
1.041263601174132,0.9722222222222221,0.0
1.0975481201565174,0.9722222222222221,0.0
1.153832639138903,0.9722222222222221,0.0
1.2101171581212884,0.9722222222222221,0.0
1.2664016771036741,0.9722222222222221,0.0
1.3226861960860594,0.9722222222222221,0.0
1.3789707150684452,0.9722222222222221,0.0
1.4352552340508304,0.9722222222222221,0.0
1.4915397530332162,0.9722222222222221,0.0
1.5478242720156015,0.9722222222222221,0.0
1.6041087909979872,0.9722222222222221,0.0
1.6603933099803725,0.9722222222222221,0.0
1.7166778289627582,0.9722222222222221,0.0
1.7729623479451435,0.9722222222222221,0.0
1.8292468669275292,0.9722222222222221,0.0
1.8855313859099145,0.9722222222222221,0.0
1.9418159048923003,0.9722222222222221,0.0
1.9981004238746856,0.9722222222222221,0.0
2.0543849428570713,0.9722222222222221,0.0
2.110669461839457,0.9722222222222221,0.0
2.166953980821842,0.9722222222222221,0.0
2.2232384998042276,0.9722222222222221,0.0
2.2795230187866133,0.9722222222222221,0.0
2.335807537768999,0.9722222222222221,0.0
2.392092056751384,0.9722222222222221,0.0
2.4483765757337697,0.9722222222222221,0.0
2.5046610947161554,0.9722222222222221,0.0
2.560945613698541,0.9722222222222221,0.0
2.617230132680926,0.9722222222222221,0.0
2.6735146516633117,0.9722222222222221,0.0
2.7297991706456974,0.9722222222222221,0.0
2.786083689628083,0.9722222222222221,0.0
2.842368208610468,0.9722222222222221,0.0
2.8986527275928538,0.9722222222222221,0.0
2.9267949870840466,0.9722222222222221,0.0
0.0,0.9907407407407407,0.0
0.028142259491192756,0.9907407407407407,0.0005767182294098728
0.08442677847357827,0.9907407407407407,0.006668599992820343
0.14071129745596378,0.9907407407407407,0.003945818741640291
0.1969958164383493,0.9907407407407407,0.0
0.2532803354207348,0.9907407407407407,0.0
0.3095648544031203,0.9907407407407407,0.0
0.3658493733855058,0.9907407407407407,0.0
0.42213389236789134,0.9907407407407407,0.0
0.47841841135027685,0.9907407407407407,0.0
0.5347029303326624,0.9907407407407407,0.0
0.5909874493150479,0.9907407407407407,0.0
0.6472719682974334,0.9907407407407407,0.0
0.7035564872798189,0.9907407407407407,0.0
0.7598410062622044,0.9907407407407407,0.0
0.8161255252445899,0.9907407407407407,0.0
0.8724100442269754,0.9907407407407407,0.0
0.928694563209361,0.9907407407407407,0.0
0.9849790821917465,0.9907407407407407,0.0
1.041263601174132,0.9907407407407407,0.0
1.0975481201565174,0.9907407407407407,0.0
1.153832639138903,0.9907407407407407,0.0
1.2101171581212884,0.9907407407407407,0.0
1.2664016771036741,0.9907407407407407,0.0
1.3226861960860594,0.9907407407407407,0.0
1.3789707150684452,0.9907407407407407,0.0
1.4352552340508304,0.9907407407407407,0.0
1.4915397530332162,0.9907407407407407,0.0
1.5478242720156015,0.9907407407407407,0.0
1.6041087909979872,0.9907407407407407,0.0
1.6603933099803725,0.9907407407407407,0.0
1.7166778289627582,0.9907407407407407,0.0
1.7729623479451435,0.9907407407407407,0.0
1.8292468669275292,0.9907407407407407,0.0
1.8855313859099145,0.9907407407407407,0.0
1.9418159048923003,0.9907407407407407,0.0
1.9981004238746856,0.9907407407407407,0.0
2.0543849428570713,0.9907407407407407,0.0
2.110669461839457,0.9907407407407407,0.0
2.166953980821842,0.9907407407407407,0.0
2.2232384998042276,0.9907407407407407,0.0
2.2795230187866133,0.9907407407407407,0.0
2.335807537768999,0.9907407407407407,0.0
2.392092056751384,0.9907407407407407,0.0
2.4483765757337697,0.9907407407407407,0.0
2.5046610947161554,0.9907407407407407,0.0
2.560945613698541,0.9907407407407407,0.0
2.617230132680926,0.9907407407407407,0.0
2.6735146516633117,0.9907407407407407,0.0
2.7297991706456974,0.9907407407407407,0.0
2.786083689628083,0.9907407407407407,0.0
2.842368208610468,0.9907407407407407,0.0
2.8986527275928538,0.9907407407407407,0.0
2.9267949870840466,0.9907407407407407,0.0
0.0,1.0,0.0
0.028142259491192756,1.0,0.0
0.08442677847357827,1.0,0.0
0.14071129745596378,1.0,0.0
0.1969958164383493,1.0,0.0
0.2532803354207348,1.0,0.0
0.3095648544031203,1.0,0.0
0.3658493733855058,1.0,0.0
0.42213389236789134,1.0,0.0
0.47841841135027685,1.0,0.0
0.5347029303326624,1.0,0.0
0.5909874493150479,1.0,0.0
0.6472719682974334,1.0,0.0
0.7035564872798189,1.0,0.0
0.7598410062622044,1.0,0.0
0.8161255252445899,1.0,0.0
0.8724100442269754,1.0,0.0
0.928694563209361,1.0,0.0
0.9849790821917465,1.0,0.0
1.041263601174132,1.0,0.0
1.0975481201565174,1.0,0.0
1.153832639138903,1.0,0.0
1.2101171581212884,1.0,0.0
1.2664016771036741,1.0,0.0
1.3226861960860594,1.0,0.0
1.3789707150684452,1.0,0.0
1.4352552340508304,1.0,0.0
1.4915397530332162,1.0,0.0
1.5478242720156015,1.0,0.0
1.6041087909979872,1.0,0.0
1.6603933099803725,1.0,0.0
1.7166778289627582,1.0,0.0
1.7729623479451435,1.0,0.0
1.8292468669275292,1.0,0.0
1.8855313859099145,1.0,0.0
1.9418159048923003,1.0,0.0
1.9981004238746856,1.0,0.0
2.0543849428570713,1.0,0.0
2.110669461839457,1.0,0.0
2.166953980821842,1.0,0.0
2.2232384998042276,1.0,0.0
2.2795230187866133,1.0,0.0
2.335807537768999,1.0,0.0
2.392092056751384,1.0,0.0
2.4483765757337697,1.0,0.0
2.5046610947161554,1.0,0.0
2.560945613698541,1.0,0.0
2.617230132680926,1.0,0.0
2.6735146516633117,1.0,0.0
2.7297991706456974,1.0,0.0
2.786083689628083,1.0,0.0
2.842368208610468,1.0,0.0
2.8986527275928538,1.0,0.0
2.9267949870840466,1.0,0.0


==> figures/heatmap_mean.csv <==
x,y,z
0.025673640237579346,0.0,0.0
0.07702092071273804,0.0,0.0
0.12836820118789674,0.0,0.0
0.17971548166305543,0.0,0.0
0.23106276213821414,0.0,0.0
0.2824100426133728,0.0,0.0
0.3337573230885315,0.0,0.0
0.3851046035636902,0.0,0.0
0.4364518840388489,0.0,0.0
0.4877991645140076,0.0,0.0
0.5391464449891663,0.0,0.0
0.590493725464325,0.0,0.0
0.6418410059394837,0.0,0.0
0.6931882864146424,0.0,0.0
0.744535566889801,0.0,0.0
0.7958828473649597,0.0,0.0
0.8472301278401184,0.0,0.0
0.8985774083152771,0.0,0.0
0.9499246887904358,0.0,0.0
1.0012719692655945,0.0,0.0
1.0526192497407534,0.0,0.0
1.1039665302159118,0.0,0.0
1.1553138106910708,0.0,0.0
1.2066610911662292,0.0,0.0
1.2580083716413881,0.0,0.0
1.3093556521165466,0.0,0.0
1.3607029325917055,0.0,0.0
1.412050213066864,0.0,0.0
1.4633974935420229,0.0,0.0
1.5147447740171813,0.0,0.0
1.5660920544923402,0.0,0.0
1.6174393349674987,0.0,0.0
1.6687866154426576,0.0,0.0
1.720133895917816,0.0,0.0
1.771481176392975,0.0,0.0
1.8228284568681334,0.0,0.0
1.8741757373432923,0.0,0.0
1.9255230178184508,0.0,0.0
1.9768702982936097,0.0,0.0
2.0282175787687686,0.0,0.0
2.079564859243927,0.0,0.0
2.1309121397190856,0.0,0.0
2.1822594201942445,0.0,0.0
2.2336067006694034,0.0,0.0
2.284953981144562,0.0,0.0
2.3363012616197203,0.0,0.0
2.387648542094879,0.0,0.0
2.438995822570038,0.0,0.0
2.4903431030451966,0.0,0.0
2.541690383520355,0.0,0.0
2.5930376639955144,0.0,0.0
2.644384944470673,0.0,0.0
2.6957322249458313,0.0,0.0
2.7470795054209907,0.0,0.0
2.798426785896149,0.0,0.0
2.8497740663713085,0.0,0.0
2.901121346846467,0.0,0.0
0.025673640237579346,0.008928571428571428,0.0
0.07702092071273804,0.008928571428571428,0.0
0.12836820118789674,0.008928571428571428,0.0
0.17971548166305543,0.008928571428571428,0.0
0.23106276213821414,0.008928571428571428,0.0
0.2824100426133728,0.008928571428571428,0.0
0.3337573230885315,0.008928571428571428,0.0
0.3851046035636902,0.008928571428571428,0.0
0.4364518840388489,0.008928571428571428,0.0
0.4877991645140076,0.008928571428571428,0.0
0.5391464449891663,0.008928571428571428,0.0
0.590493725464325,0.008928571428571428,0.0
0.6418410059394837,0.008928571428571428,0.0
0.6931882864146424,0.008928571428571428,0.0
0.744535566889801,0.008928571428571428,0.0
0.7958828473649597,0.008928571428571428,0.0
0.8472301278401184,0.008928571428571428,0.0
0.8985774083152771,0.008928571428571428,0.0
0.9499246887904358,0.008928571428571428,0.0
1.0012719692655945,0.008928571428571428,0.0
1.0526192497407534,0.008928571428571428,0.0
1.1039665302159118,0.008928571428571428,0.0
1.1553138106910708,0.008928571428571428,0.0
1.2066610911662292,0.008928571428571428,0.0
1.2580083716413881,0.008928571428571428,0.0
1.3093556521165466,0.008928571428571428,0.0
1.3607029325917055,0.008928571428571428,0.0
1.412050213066864,0.008928571428571428,0.0
1.4633974935420229,0.008928571428571428,0.0
1.5147447740171813,0.008928571428571428,0.0
1.5660920544923402,0.008928571428571428,0.0
1.6174393349674987,0.008928571428571428,0.0
1.6687866154426576,0.008928571428571428,0.0
1.720133895917816,0.008928571428571428,0.0
1.771481176392975,0.008928571428571428,0.0
1.8228284568681334,0.008928571428571428,0.0
1.8741757373432923,0.008928571428571428,0.0
1.9255230178184508,0.008928571428571428,0.0
1.9768702982936097,0.008928571428571428,0.0
2.0282175787687686,0.008928571428571428,0.0
2.079564859243927,0.008928571428571428,0.0
2.1309121397190856,0.008928571428571428,0.0
2.1822594201942445,0.008928571428571428,0.0
2.2336067006694034,0.008928571428571428,0.0
2.284953981144562,0.008928571428571428,0.0
2.3363012616197203,0.008928571428571428,0.0
2.387648542094879,0.008928571428571428,0.0
2.438995822570038,0.008928571428571428,0.0
2.4903431030451966,0.008928571428571428,0.0
2.541690383520355,0.008928571428571428,0.0
2.5930376639955144,0.008928571428571428,0.0
2.644384944470673,0.008928571428571428,0.0
2.6957322249458313,0.008928571428571428,0.0
2.7470795054209907,0.008928571428571428,0.0
2.798426785896149,0.008928571428571428,0.0
2.8497740663713085,0.008928571428571428,0.0
2.901121346846467,0.008928571428571428,0.20005421340465546
0.025673640237579346,0.026785714285714284,0.0
0.07702092071273804,0.026785714285714284,0.0
0.12836820118789674,0.026785714285714284,0.0
0.17971548166305543,0.026785714285714284,0.0
0.23106276213821414,0.026785714285714284,0.0
0.2824100426133728,0.026785714285714284,0.0
0.3337573230885315,0.026785714285714284,0.0
0.3851046035636902,0.026785714285714284,0.0
0.4364518840388489,0.026785714285714284,0.0
0.4877991645140076,0.026785714285714284,0.0
0.5391464449891663,0.026785714285714284,0.0
0.590493725464325,0.026785714285714284,0.0
0.6418410059394837,0.026785714285714284,0.0
0.6931882864146424,0.026785714285714284,0.0
0.744535566889801,0.026785714285714284,0.0
0.7958828473649597,0.026785714285714284,0.0
0.8472301278401184,0.026785714285714284,0.0
0.8985774083152771,0.026785714285714284,0.0
0.9499246887904358,0.026785714285714284,0.0
1.0012719692655945,0.026785714285714284,0.0
1.0526192497407534,0.026785714285714284,0.0
1.1039665302159118,0.026785714285714284,0.0
1.1553138106910708,0.026785714285714284,0.0
1.2066610911662292,0.026785714285714284,0.0
1.2580083716413881,0.026785714285714284,0.0
1.3093556521165466,0.026785714285714284,0.0
1.3607029325917055,0.026785714285714284,0.0
1.412050213066864,0.026785714285714284,0.0
1.4633974935420229,0.026785714285714284,0.0
1.5147447740171813,0.026785714285714284,0.0
1.5660920544923402,0.026785714285714284,0.0
1.6174393349674987,0.026785714285714284,0.0
1.6687866154426576,0.026785714285714284,0.0
1.720133895917816,0.026785714285714284,0.0
1.771481176392975,0.026785714285714284,0.0
1.8228284568681334,0.026785714285714284,0.0
1.8741757373432923,0.026785714285714284,0.0
1.9255230178184508,0.026785714285714284,0.0
1.9768702982936097,0.026785714285714284,0.0
2.0282175787687686,0.026785714285714284,0.0
2.079564859243927,0.026785714285714284,0.0
2.1309121397190856,0.026785714285714284,0.0
2.1822594201942445,0.026785714285714284,0.0
2.2336067006694034,0.026785714285714284,0.0
2.284953981144562,0.026785714285714284,0.0
2.3363012616197203,0.026785714285714284,0.0
2.387648542094879,0.026785714285714284,0.0
2.438995822570038,0.026785714285714284,0.0
2.4903431030451966,0.026785714285714284,0.0
2.541690383520355,0.026785714285714284,0.0
2.5930376639955144,0.026785714285714284,0.0
2.644384944470673,0.026785714285714284,0.0
2.6957322249458313,0.026785714285714284,0.0
2.7470795054209907,0.026785714285714284,0.0
2.798426785896149,0.026785714285714284,0.16094603389501572
2.8497740663713085,0.026785714285714284,0.18816435393436173
2.901121346846467,0.026785714285714284,0.21347431042782905
0.025673640237579346,0.04464285714285714,0.0
0.07702092071273804,0.04464285714285714,0.0
0.12836820118789674,0.04464285714285714,0.0
0.17971548166305543,0.04464285714285714,0.0
0.23106276213821414,0.04464285714285714,0.0
0.2824100426133728,0.04464285714285714,0.0
0.3337573230885315,0.04464285714285714,0.0
0.3851046035636902,0.04464285714285714,0.0
0.4364518840388489,0.04464285714285714,0.0
0.4877991645140076,0.04464285714285714,0.0
0.5391464449891663,0.04464285714285714,0.0
0.590493725464325,0.04464285714285714,0.0
0.6418410059394837,0.04464285714285714,0.0
0.6931882864146424,0.04464285714285714,0.0
0.744535566889801,0.04464285714285714,0.0
0.7958828473649597,0.04464285714285714,0.0
0.8472301278401184,0.04464285714285714,0.0
0.8985774083152771,0.04464285714285714,0.0
0.9499246887904358,0.04464285714285714,0.0
1.0012719692655945,0.04464285714285714,0.0
1.0526192497407534,0.04464285714285714,0.0
1.1039665302159118,0.04464285714285714,0.0
1.1553138106910708,0.04464285714285714,0.0
1.2066610911662292,0.04464285714285714,0.0
1.2580083716413881,0.04464285714285714,0.0
1.3093556521165466,0.04464285714285714,0.0
1.3607029325917055,0.04464285714285714,0.0
1.412050213066864,0.04464285714285714,0.0
1.4633974935420229,0.04464285714285714,0.0
1.5147447740171813,0.04464285714285714,0.0
1.5660920544923402,0.04464285714285714,0.0
1.6174393349674987,0.04464285714285714,0.0
1.6687866154426576,0.04464285714285714,0.0
1.720133895917816,0.04464285714285714,0.0
1.771481176392975,0.04464285714285714,0.0
1.8228284568681334,0.04464285714285714,0.0
1.8741757373432923,0.04464285714285714,0.0
1.9255230178184508,0.04464285714285714,0.0
1.9768702982936097,0.04464285714285714,0.0
2.0282175787687686,0.04464285714285714,0.0
2.079564859243927,0.04464285714285714,0.0
2.1309121397190856,0.04464285714285714,0.0
2.1822594201942445,0.04464285714285714,0.0
2.2336067006694034,0.04464285714285714,0.0
2.284953981144562,0.04464285714285714,0.0
2.3363012616197203,0.04464285714285714,0.0
2.387648542094879,0.04464285714285714,0.0
2.438995822570038,0.04464285714285714,0.0
2.4903431030451966,0.04464285714285714,0.0
2.541690383520355,0.04464285714285714,0.0
2.5930376639955144,0.04464285714285714,0.0
2.644384944470673,0.04464285714285714,0.0
2.6957322249458313,0.04464285714285714,0.08193799127873622
2.7470795054209907,0.04464285714285714,0.11732511646181777
2.798426785896149,0.04464285714285714,0.15462481201429387
2.8497740663713085,0.04464285714285714,0.18854027574999607
2.901121346846467,0.04464285714285714,0.21282618467150063
0.025673640237579346,0.0625,0.0
0.07702092071273804,0.0625,0.0
0.12836820118789674,0.0625,0.0
0.17971548166305543,0.0625,0.0
0.23106276213821414,0.0625,0.0
0.2824100426133728,0.0625,0.0
0.3337573230885315,0.0625,0.0
0.3851046035636902,0.0625,0.0
0.4364518840388489,0.0625,0.0
0.4877991645140076,0.0625,0.0
0.5391464449891663,0.0625,0.0
0.590493725464325,0.0625,0.0
0.6418410059394837,0.0625,0.0
0.6931882864146424,0.0625,0.0
0.744535566889801,0.0625,0.0
0.7958828473649597,0.0625,0.0
0.8472301278401184,0.0625,0.0
0.8985774083152771,0.0625,0.0
0.9499246887904358,0.0625,0.0
1.0012719692655945,0.0625,0.0
1.0526192497407534,0.0625,0.0
1.1039665302159118,0.0625,0.0
1.1553138106910708,0.0625,0.0
1.2066610911662292,0.0625,0.0
1.2580083716413881,0.0625,0.0
1.3093556521165466,0.0625,0.0
1.3607029325917055,0.0625,0.0
1.412050213066864,0.0625,0.0
1.4633974935420229,0.0625,0.0
1.5147447740171813,0.0625,0.0
1.5660920544923402,0.0625,0.0
1.6174393349674987,0.0625,0.0
1.6687866154426576,0.0625,0.0
1.720133895917816,0.0625,0.0
1.771481176392975,0.0625,0.0
1.8228284568681334,0.0625,0.0
1.8741757373432923,0.0625,0.0
1.9255230178184508,0.0625,0.0
1.9768702982936097,0.0625,0.0
2.0282175787687686,0.0625,0.0
2.079564859243927,0.0625,0.0
2.1309121397190856,0.0625,0.0
2.1822594201942445,0.0625,0.0
2.2336067006694034,0.0625,0.0
2.284953981144562,0.0625,0.0
2.3363012616197203,0.0625,0.0
2.387648542094879,0.0625,0.0
2.438995822570038,0.0625,0.03814852982759476
2.4903431030451966,0.0625,0.026872881688177586
2.541690383520355,0.0625,0.03667887782349306
2.5930376639955144,0.0625,0.05310634196877985
2.644384944470673,0.0625,0.0727986163972535
2.6957322249458313,0.0625,0.09786538700665907
2.7470795054209907,0.0625,0.12619634719905806
2.798426785896149,0.0625,0.15657114791647142
2.8497740663713085,0.0625,0.1873593846446101
2.901121346846467,0.0625,0.21652085782790725
0.025673640237579346,0.08035714285714285,0.0
0.07702092071273804,0.08035714285714285,0.0
0.12836820118789674,0.08035714285714285,0.0
0.17971548166305543,0.08035714285714285,0.0
0.23106276213821414,0.08035714285714285,0.0
0.2824100426133728,0.08035714285714285,0.0
0.3337573230885315,0.08035714285714285,0.0
0.3851046035636902,0.08035714285714285,0.0
0.4364518840388489,0.08035714285714285,0.0
0.4877991645140076,0.08035714285714285,0.0
0.5391464449891663,0.08035714285714285,0.0
0.590493725464325,0.08035714285714285,0.0
0.6418410059394837,0.08035714285714285,0.0
0.6931882864146424,0.08035714285714285,0.0
0.744535566889801,0.08035714285714285,0.0
0.7958828473649597,0.08035714285714285,0.0
0.8472301278401184,0.08035714285714285,0.0
0.8985774083152771,0.08035714285714285,0.0
0.9499246887904358,0.08035714285714285,0.0
1.0012719692655945,0.08035714285714285,0.0
1.0526192497407534,0.08035714285714285,0.0
1.1039665302159118,0.08035714285714285,0.0
1.1553138106910708,0.08035714285714285,0.0
1.2066610911662292,0.08035714285714285,0.0
1.2580083716413881,0.08035714285714285,0.0
1.3093556521165466,0.08035714285714285,0.0
1.3607029325917055,0.08035714285714285,0.0
1.412050213066864,0.08035714285714285,0.0
1.4633974935420229,0.08035714285714285,0.0
1.5147447740171813,0.08035714285714285,0.0
1.5660920544923402,0.08035714285714285,0.0
1.6174393349674987,0.08035714285714285,0.0
1.6687866154426576,0.08035714285714285,0.0
1.720133895917816,0.08035714285714285,0.0
1.771481176392975,0.08035714285714285,0.0
1.8228284568681334,0.08035714285714285,0.0
1.8741757373432923,0.08035714285714285,0.0
1.9255230178184508,0.08035714285714285,0.0
1.9768702982936097,0.08035714285714285,0.0
2.0282175787687686,0.08035714285714285,0.0
2.079564859243927,0.08035714285714285,0.0
2.1309121397190856,0.08035714285714285,0.0
2.1822594201942445,0.08035714285714285,0.0
2.2336067006694034,0.08035714285714285,0.0
2.284953981144562,0.08035714285714285,0.032357191666960716
2.3363012616197203,0.08035714285714285,0.08381603332236409
2.387648542094879,0.08035714285714285,0.05573673465599616
2.438995822570038,0.08035714285714285,0.03347937860304401
2.4903431030451966,0.08035714285714285,0.03861231883738896
2.541690383520355,0.08035714285714285,0.051593905598793864
2.5930376639955144,0.08035714285714285,0.06481676949539605
2.644384944470673,0.08035714285714285,0.08326791792371226
2.6957322249458313,0.08035714285714285,0.10682983194886998
2.7470795054209907,0.08035714285714285,0.13268020149230375
2.798426785896149,0.08035714285714285,0.16229938759143053
2.8497740663713085,0.08035714285714285,0.19313329009742827
2.901121346846467,0.08035714285714285,0.22240372151136398
0.025673640237579346,0.0982142857142857,0.0
0.07702092071273804,0.0982142857142857,0.0
0.12836820118789674,0.0982142857142857,0.0
0.17971548166305543,0.0982142857142857,0.0
0.23106276213821414,0.0982142857142857,0.0
0.2824100426133728,0.0982142857142857,0.0
0.3337573230885315,0.0982142857142857,0.0
0.3851046035636902,0.0982142857142857,0.0
0.4364518840388489,0.0982142857142857,0.0
0.4877991645140076,0.0982142857142857,0.0
0.5391464449891663,0.0982142857142857,0.0
0.590493725464325,0.0982142857142857,0.0
0.6418410059394837,0.0982142857142857,0.0
0.6931882864146424,0.0982142857142857,0.0
0.744535566889801,0.0982142857142857,0.0
0.7958828473649597,0.0982142857142857,0.0
0.8472301278401184,0.0982142857142857,0.0
0.8985774083152771,0.0982142857142857,0.0
0.9499246887904358,0.0982142857142857,0.0
1.0012719692655945,0.0982142857142857,0.0
1.0526192497407534,0.0982142857142857,0.0
1.1039665302159118,0.0982142857142857,0.0
1.1553138106910708,0.0982142857142857,0.0
1.2066610911662292,0.0982142857142857,0.0
1.2580083716413881,0.0982142857142857,0.0
1.3093556521165466,0.0982142857142857,0.0
1.3607029325917055,0.0982142857142857,0.0
1.412050213066864,0.0982142857142857,0.0
1.4633974935420229,0.0982142857142857,0.0
1.5147447740171813,0.0982142857142857,0.0
1.5660920544923402,0.0982142857142857,0.0
1.6174393349674987,0.0982142857142857,0.0
1.6687866154426576,0.0982142857142857,0.0
1.720133895917816,0.0982142857142857,0.0
1.771481176392975,0.0982142857142857,0.0
1.8228284568681334,0.0982142857142857,0.0
1.8741757373432923,0.0982142857142857,0.0
1.9255230178184508,0.0982142857142857,0.0
1.9768702982936097,0.0982142857142857,0.0
2.0282175787687686,0.0982142857142857,0.1199389323592186
2.079564859243927,0.0982142857142857,0.17214141115546228
2.1309121397190856,0.0982142857142857,0.09329464200597543
2.1822594201942445,0.0982142857142857,0.1220873598814816
2.2336067006694034,0.0982142857142857,0.08335820533444777
2.284953981144562,0.0982142857142857,0.044035661418690975
2.3363012616197203,0.0982142857142857,0.04029711812233494
2.387648542094879,0.0982142857142857,0.0341839481138676
2.438995822570038,0.0982142857142857,0.03917798388760199
2.4903431030451966,0.0982142857142857,0.04681366543759677
2.541690383520355,0.0982142857142857,0.059317630435902276
2.5930376639955144,0.0982142857142857,0.07499251184848368
2.644384944470673,0.0982142857142857,0.0934267029276638
2.6957322249458313,0.0982142857142857,0.11543247268556626
2.7470795054209907,0.0982142857142857,0.1397574376786357
2.798426785896149,0.0982142857142857,0.16756589545948164
2.8497740663713085,0.0982142857142857,0.19962571602867066
2.901121346846467,0.0982142857142857,0.0
0.025673640237579346,0.11607142857142858,0.0
0.07702092071273804,0.11607142857142858,0.0
0.12836820118789674,0.11607142857142858,0.0
0.17971548166305543,0.11607142857142858,0.0
0.23106276213821414,0.11607142857142858,0.0
0.2824100426133728,0.11607142857142858,0.0
0.3337573230885315,0.11607142857142858,0.0
0.3851046035636902,0.11607142857142858,0.0
0.4364518840388489,0.11607142857142858,0.0
0.4877991645140076,0.11607142857142858,0.0
0.5391464449891663,0.11607142857142858,0.0
0.590493725464325,0.11607142857142858,0.0
0.6418410059394837,0.11607142857142858,0.0
0.6931882864146424,0.11607142857142858,0.0
0.744535566889801,0.11607142857142858,0.0
0.7958828473649597,0.11607142857142858,0.0
0.8472301278401184,0.11607142857142858,0.0
0.8985774083152771,0.11607142857142858,0.0
0.9499246887904358,0.11607142857142858,0.0
1.0012719692655945,0.11607142857142858,0.0
1.0526192497407534,0.11607142857142858,0.0
1.1039665302159118,0.11607142857142858,0.0
1.1553138106910708,0.11607142857142858,0.0
1.2066610911662292,0.11607142857142858,0.0
1.2580083716413881,0.11607142857142858,0.0
1.3093556521165466,0.11607142857142858,0.0
1.3607029325917055,0.11607142857142858,0.0
1.412050213066864,0.11607142857142858,0.0
1.4633974935420229,0.11607142857142858,0.0
1.5147447740171813,0.11607142857142858,0.0
1.5660920544923402,0.11607142857142858,0.0
1.6174393349674987,0.11607142857142858,0.0
1.6687866154426576,0.11607142857142858,0.0
1.720133895917816,0.11607142857142858,0.0
1.771481176392975,0.11607142857142858,0.0
1.8228284568681334,0.11607142857142858,0.22299279272556305
1.8741757373432923,0.11607142857142858,0.3259943723678589
1.9255230178184508,0.11607142857142858,0.17742172976334888
1.9768702982936097,0.11607142857142858,0.162474566573898
2.0282175787687686,0.11607142857142858,0.14463723454820482
2.079564859243927,0.11607142857142858,0.1036721999350358
2.1309121397190856,0.11607142857142858,0.08347145738080144
2.1822594201942445,0.11607142857142858,0.05867356764651041
2.2336067006694034,0.11607142857142858,0.04726612713684014
2.284953981144562,0.11607142857142858,0.03568422854064474
2.3363012616197203,0.11607142857142858,0.03485716919148277
2.387648542094879,0.11607142857142858,0.03629154810016914
2.438995822570038,0.11607142857142858,0.04321485436354193
2.4903431030451966,0.11607142857142858,0.05554014923554461
2.541690383520355,0.11607142857142858,0.06830820803192401
2.5930376639955144,0.11607142857142858,0.08345047879829627
2.644384944470673,0.11607142857142858,0.10125204400983798
2.6957322249458313,0.11607142857142858,0.12207194671631419
2.7470795054209907,0.11607142857142858,0.14629384884696855
2.798426785896149,0.11607142857142858,0.1737966664461961
2.8497740663713085,0.11607142857142858,0.20021283339995605
2.901121346846467,0.11607142857142858,0.0
0.025673640237579346,0.13392857142857142,0.0
0.07702092071273804,0.13392857142857142,0.0
0.12836820118789674,0.13392857142857142,0.0
0.17971548166305543,0.13392857142857142,0.0
0.23106276213821414,0.13392857142857142,0.0
0.2824100426133728,0.13392857142857142,0.0
0.3337573230885315,0.13392857142857142,0.0
0.3851046035636902,0.13392857142857142,0.0
0.4364518840388489,0.13392857142857142,0.0
0.4877991645140076,0.13392857142857142,0.0
0.5391464449891663,0.13392857142857142,0.0
0.590493725464325,0.13392857142857142,0.0
0.6418410059394837,0.13392857142857142,0.0
0.6931882864146424,0.13392857142857142,0.0
0.744535566889801,0.13392857142857142,0.0
0.7958828473649597,0.13392857142857142,0.0
0.8472301278401184,0.13392857142857142,0.0
0.8985774083152771,0.13392857142857142,0.0
0.9499246887904358,0.13392857142857142,0.0
1.0012719692655945,0.13392857142857142,0.0
1.0526192497407534,0.13392857142857142,0.0
1.1039665302159118,0.13392857142857142,0.0
1.1553138106910708,0.13392857142857142,0.0
1.2066610911662292,0.13392857142857142,0.0
1.2580083716413881,0.13392857142857142,0.0
1.3093556521165466,0.13392857142857142,0.0
1.3607029325917055,0.13392857142857142,0.0
1.412050213066864,0.13392857142857142,0.0
1.4633974935420229,0.13392857142857142,0.0
1.5147447740171813,0.13392857142857142,0.0
1.5660920544923402,0.13392857142857142,0.0
1.6174393349674987,0.13392857142857142,0.0
1.6687866154426576,0.13392857142857142,0.0
1.720133895917816,0.13392857142857142,0.0
1.771481176392975,0.13392857142857142,0.3430219230980709
1.8228284568681334,0.13392857142857142,0.2097623571753502
1.8741757373432923,0.13392857142857142,0.23385489107953888
1.9255230178184508,0.13392857142857142,0.1905635505453007
1.9768702982936097,0.13392857142857142,0.14229673700787687
2.0282175787687686,0.13392857142857142,0.1174151358768848
2.079564859243927,0.13392857142857142,0.07575456582755694
2.1309121397190856,0.13392857142857142,0.056832162697838855
2.1822594201942445,0.13392857142857142,0.04389583481907985
2.2336067006694034,0.13392857142857142,0.03746003015000618
2.284953981144562,0.13392857142857142,0.0346589717088291
2.3363012616197203,0.13392857142857142,0.03670957433012205
2.387648542094879,0.13392857142857142,0.04204617235457333
2.438995822570038,0.13392857142857142,0.05105753749388891
2.4903431030451966,0.13392857142857142,0.06232924603041408
2.541690383520355,0.13392857142857142,0.07494235404436886
2.5930376639955144,0.13392857142857142,0.09017439599173163
2.644384944470673,0.13392857142857142,0.10805082351253237
2.6957322249458313,0.13392857142857142,0.12738530985305616
2.7470795054209907,0.13392857142857142,0.1523198148797286
2.798426785896149,0.13392857142857142,0.17983646717338847
2.8497740663713085,0.13392857142857142,0.0
2.901121346846467,0.13392857142857142,0.0
0.025673640237579346,0.15178571428571427,0.0
0.07702092071273804,0.15178571428571427,0.0
0.12836820118789674,0.15178571428571427,0.0
0.17971548166305543,0.15178571428571427,0.0
0.23106276213821414,0.15178571428571427,0.0
0.2824100426133728,0.15178571428571427,0.0
0.3337573230885315,0.15178571428571427,0.0
0.3851046035636902,0.15178571428571427,0.0
0.4364518840388489,0.15178571428571427,0.0
0.4877991645140076,0.15178571428571427,0.0
0.5391464449891663,0.15178571428571427,0.0
0.590493725464325,0.15178571428571427,0.0
0.6418410059394837,0.15178571428571427,0.0
0.6931882864146424,0.15178571428571427,0.0
0.744535566889801,0.15178571428571427,0.0
0.7958828473649597,0.15178571428571427,0.0
0.8472301278401184,0.15178571428571427,0.0
0.8985774083152771,0.15178571428571427,0.0
0.9499246887904358,0.15178571428571427,0.0
1.0012719692655945,0.15178571428571427,0.0
1.0526192497407534,0.15178571428571427,0.0
1.1039665302159118,0.15178571428571427,0.0
1.1553138106910708,0.15178571428571427,0.0
1.2066610911662292,0.15178571428571427,0.0
1.2580083716413881,0.15178571428571427,0.0
1.3093556521165466,0.15178571428571427,0.0
1.3607029325917055,0.15178571428571427,0.0
1.412050213066864,0.15178571428571427,0.0
1.4633974935420229,0.15178571428571427,0.0
1.5147447740171813,0.15178571428571427,0.0
1.5660920544923402,0.15178571428571427,0.0
1.6174393349674987,0.15178571428571427,0.27543763390609194
1.6687866154426576,0.15178571428571427,0.35571615573237925
1.720133895917816,0.15178571428571427,0.27055099699646235
1.771481176392975,0.15178571428571427,0.27656529994512147
1.8228284568681334,0.15178571428571427,0.20891548611270952
1.8741757373432923,0.15178571428571427,0.19208813809867328
1.9255230178184508,0.15178571428571427,0.14232554977102388
1.9768702982936097,0.15178571428571427,0.1113574486861279
2.0282175787687686,0.15178571428571427,0.0819059033677274
2.079564859243927,0.15178571428571427,0.05680917056460225
2.1309121397190856,0.15178571428571427,0.043666450631849825
2.1822594201942445,0.15178571428571427,0.03620743089396672
2.2336067006694034,0.15178571428571427,0.034634293450979396
2.284953981144562,0.15178571428571427,0.03577242069279473
2.3363012616197203,0.15178571428571427,0.04066373787393607
2.387648542094879,0.15178571428571427,0.04766023192250538
2.438995822570038,0.15178571428571427,0.05710401916502849
2.4903431030451966,0.15178571428571427,0.06813448347040442
2.541690383520355,0.15178571428571427,0.08130584525984641
2.5930376639955144,0.15178571428571427,0.09673449285035819
2.644384944470673,0.15178571428571427,0.1135162120636601
2.6957322249458313,0.15178571428571427,0.1344523946313891
2.7470795054209907,0.15178571428571427,0.15878583827571785
2.798426785896149,0.15178571428571427,0.18468304406739994
2.8497740663713085,0.15178571428571427,0.0
2.901121346846467,0.15178571428571427,0.0
0.025673640237579346,0.16964285714285712,0.0
0.07702092071273804,0.16964285714285712,0.0
0.12836820118789674,0.16964285714285712,0.0
0.17971548166305543,0.16964285714285712,0.0
0.23106276213821414,0.16964285714285712,0.0
0.2824100426133728,0.16964285714285712,0.0
0.3337573230885315,0.16964285714285712,0.0
0.3851046035636902,0.16964285714285712,0.0
0.4364518840388489,0.16964285714285712,0.0
0.4877991645140076,0.16964285714285712,0.0
0.5391464449891663,0.16964285714285712,0.0
0.590493725464325,0.16964285714285712,0.0
0.6418410059394837,0.16964285714285712,0.0
0.6931882864146424,0.16964285714285712,0.0
0.744535566889801,0.16964285714285712,0.0
0.7958828473649597,0.16964285714285712,0.0
0.8472301278401184,0.16964285714285712,0.0
0.8985774083152771,0.16964285714285712,0.0
0.9499246887904358,0.16964285714285712,0.0
1.0012719692655945,0.16964285714285712,0.0
1.0526192497407534,0.16964285714285712,0.0
1.1039665302159118,0.16964285714285712,0.0
1.1553138106910708,0.16964285714285712,0.0
1.2066610911662292,0.16964285714285712,0.0
1.2580083716413881,0.16964285714285712,0.0
1.3093556521165466,0.16964285714285712,0.0
1.3607029325917055,0.16964285714285712,0.0
1.412050213066864,0.16964285714285712,0.0
1.4633974935420229,0.16964285714285712,0.0
1.5147447740171813,0.16964285714285712,0.0
1.5660920544923402,0.16964285714285712,0.3821692147425243
1.6174393349674987,0.16964285714285712,0.34372554995705573
1.6687866154426576,0.16964285714285712,0.24819946815741473
1.720133895917816,0.16964285714285712,0.24960117720868893
1.771481176392975,0.16964285714285712,0.22241241944213766
1.8228284568681334,0.16964285714285712,0.1748384355697124
1.8741757373432923,0.16964285714285712,0.14403786284432926
1.9255230178184508,0.16964285714285712,0.1088736669984132
1.9768702982936097,0.16964285714285712,0.08082925693324212
2.0282175787687686,0.16964285714285712,0.05903578437899372
2.079564859243927,0.16964285714285712,0.04425010097873285
2.1309121397190856,0.16964285714285712,0.036918282091090986
2.1822594201942445,0.16964285714285712,0.03471595911770226
2.2336067006694034,0.16964285714285712,0.035302101951165385
2.284953981144562,0.16964285714285712,0.039134111852478004
2.3363012616197203,0.16964285714285712,0.0445519257814509
2.387648542094879,0.16964285714285712,0.052401955199285075
2.438995822570038,0.16964285714285712,0.06196586414674122
2.4903431030451966,0.16964285714285712,0.07394897874322187
2.541690383520355,0.16964285714285712,0.08718974237941308
2.5930376639955144,0.16964285714285712,0.10136176129855283
2.644384944470673,0.16964285714285712,0.11871007329934824
2.6957322249458313,0.16964285714285712,0.1415640757372268
2.7470795054209907,0.16964285714285712,0.16923981991358988
2.798426785896149,0.16964285714285712,0.0
2.8497740663713085,0.16964285714285712,0.0
2.901121346846467,0.16964285714285712,0.0
0.025673640237579346,0.1875,0.0
0.07702092071273804,0.1875,0.0
0.12836820118789674,0.1875,0.0
0.17971548166305543,0.1875,0.0
0.23106276213821414,0.1875,0.0
0.2824100426133728,0.1875,0.0
0.3337573230885315,0.1875,0.0
0.3851046035636902,0.1875,0.0
0.4364518840388489,0.1875,0.0
0.4877991645140076,0.1875,0.0
0.5391464449891663,0.1875,0.0
0.590493725464325,0.1875,0.0
0.6418410059394837,0.1875,0.0
0.6931882864146424,0.1875,0.0
0.744535566889801,0.1875,0.0
0.7958828473649597,0.1875,0.0
0.8472301278401184,0.1875,0.0
0.8985774083152771,0.1875,0.0
0.9499246887904358,0.1875,0.0
1.0012719692655945,0.1875,0.0
1.0526192497407534,0.1875,0.0
1.1039665302159118,0.1875,0.0
1.1553138106910708,0.1875,0.0
1.2066610911662292,0.1875,0.0
1.2580083716413881,0.1875,0.0
1.3093556521165466,0.1875,0.0
1.3607029325917055,0.1875,0.0
1.412050213066864,0.1875,0.0
1.4633974935420229,0.1875,0.0
1.5147447740171813,0.1875,0.2890117612074722
1.5660920544923402,0.1875,0.35179499451421264
1.6174393349674987,0.1875,0.2862254788277025
1.6687866154426576,0.1875,0.23235673321319292
1.720133895917816,0.1875,0.21404102497478547
1.771481176392975,0.1875,0.17426568077705262
1.8228284568681334,0.1875,0.1354196180052644
1.8741757373432923,0.1875,0.10653380586473397
1.9255230178184508,0.1875,0.08142565509493854
1.9768702982936097,0.1875,0.061593943698026885
2.0282175787687686,0.1875,0.046306059825496335
2.079564859243927,0.1875,0.03804072337068145
2.1309121397190856,0.1875,0.03460281606810443
2.1822594201942445,0.1875,0.03472465310554196
2.2336067006694034,0.1875,0.03727544295184709
2.284953981144562,0.1875,0.04193206537426127
2.3363012616197203,0.1875,0.04845554832734026
2.387648542094879,0.1875,0.05669824277678856
2.438995822570038,0.1875,0.06723739597803545
2.4903431030451966,0.1875,0.07857450993238801
2.541690383520355,0.1875,0.09104177139045395
2.5930376639955144,0.1875,0.10679672660600514
2.644384944470673,0.1875,0.12637162936644056
2.6957322249458313,0.1875,0.1515098591505102
2.7470795054209907,0.1875,0.17780422258980666
2.798426785896149,0.1875,0.0
2.8497740663713085,0.1875,0.0
2.901121346846467,0.1875,0.0
0.025673640237579346,0.20535714285714285,0.0
0.07702092071273804,0.20535714285714285,0.0
0.12836820118789674,0.20535714285714285,0.0
0.17971548166305543,0.20535714285714285,0.0
0.23106276213821414,0.20535714285714285,0.0
0.2824100426133728,0.20535714285714285,0.0
0.3337573230885315,0.20535714285714285,0.0
0.3851046035636902,0.20535714285714285,0.0
0.4364518840388489,0.20535714285714285,0.0
0.4877991645140076,0.20535714285714285,0.0
0.5391464449891663,0.20535714285714285,0.0
0.590493725464325,0.20535714285714285,0.0
0.6418410059394837,0.20535714285714285,0.0
0.6931882864146424,0.20535714285714285,0.0
0.744535566889801,0.20535714285714285,0.0
0.7958828473649597,0.20535714285714285,0.0
0.8472301278401184,0.20535714285714285,0.0
0.8985774083152771,0.20535714285714285,0.0
0.9499246887904358,0.20535714285714285,0.0
1.0012719692655945,0.20535714285714285,0.0
1.0526192497407534,0.20535714285714285,0.0
1.1039665302159118,0.20535714285714285,0.0
1.1553138106910708,0.20535714285714285,0.0
1.2066610911662292,0.20535714285714285,0.0
1.2580083716413881,0.20535714285714285,0.0
1.3093556521165466,0.20535714285714285,0.0
1.3607029325917055,0.20535714285714285,0.41825223203309236
1.412050213066864,0.20535714285714285,0.3047369710684563
1.4633974935420229,0.20535714285714285,0.2580444088283305
1.5147447740171813,0.20535714285714285,0.2768239501845906
1.5660920544923402,0.20535714285714285,0.3028767238219204
1.6174393349674987,0.20535714285714285,0.23237197823461053
1.6687866154426576,0.20535714285714285,0.2024886871357105
1.720133895917816,0.20535714285714285,0.17758219020098523
1.771481176392975,0.20535714285714285,0.14281955607857214
1.8228284568681334,0.20535714285714285,0.1097009504347469
1.8741757373432923,0.20535714285714285,0.08435981445402085
1.9255230178184508,0.20535714285714285,0.06418972825043173
1.9768702982936097,0.20535714285714285,0.04877973306691646
2.0282175787687686,0.20535714285714285,0.03982642407384933
2.079564859243927,0.20535714285714285,0.03525187730034314
2.1309121397190856,0.20535714285714285,0.034501152936676986
2.1822594201942445,0.20535714285714285,0.03572562092393095
2.2336067006694034,0.20535714285714285,0.03948584480288707
2.284953981144562,0.20535714285714285,0.04496634113960639
2.3363012616197203,0.20535714285714285,0.05246374650382316
2.387648542094879,0.20535714285714285,0.06155745862597244
2.438995822570038,0.20535714285714285,0.07120114683976889
2.4903431030451966,0.20535714285714285,0.08236507311883788
2.541690383520355,0.20535714285714285,0.0959664123728321
2.5930376639955144,0.20535714285714285,0.11321766209747464
2.644384944470673,0.20535714285714285,0.1358208258351147
2.6957322249458313,0.20535714285714285,0.16119790316550428
2.7470795054209907,0.20535714285714285,0.0
2.798426785896149,0.20535714285714285,0.0
2.8497740663713085,0.20535714285714285,0.0
2.901121346846467,0.20535714285714285,0.0
0.025673640237579346,0.2232142857142857,0.0
0.07702092071273804,0.2232142857142857,0.0
0.12836820118789674,0.2232142857142857,0.0
0.17971548166305543,0.2232142857142857,0.0
0.23106276213821414,0.2232142857142857,0.0
0.2824100426133728,0.2232142857142857,0.0
0.3337573230885315,0.2232142857142857,0.0
0.3851046035636902,0.2232142857142857,0.0
0.4364518840388489,0.2232142857142857,0.0
0.4877991645140076,0.2232142857142857,0.0
0.5391464449891663,0.2232142857142857,0.0
0.590493725464325,0.2232142857142857,0.0
0.6418410059394837,0.2232142857142857,0.0
0.6931882864146424,0.2232142857142857,0.0
0.744535566889801,0.2232142857142857,0.0
0.7958828473649597,0.2232142857142857,0.0
0.8472301278401184,0.2232142857142857,0.0
0.8985774083152771,0.2232142857142857,0.0
0.9499246887904358,0.2232142857142857,0.0
1.0012719692655945,0.2232142857142857,0.0
1.0526192497407534,0.2232142857142857,0.0
1.1039665302159118,0.2232142857142857,0.0
1.1553138106910708,0.2232142857142857,0.0
1.2066610911662292,0.2232142857142857,0.0
1.2580083716413881,0.2232142857142857,0.0
1.3093556521165466,0.2232142857142857,0.0
1.3607029325917055,0.2232142857142857,0.4062493817840313
1.412050213066864,0.2232142857142857,0.29185263033905606
1.4633974935420229,0.2232142857142857,0.25855984734744797
1.5147447740171813,0.2232142857142857,0.2678267665502891
1.5660920544923402,0.2232142857142857,0.2642994447618651
1.6174393349674987,0.2232142857142857,0.20328453742937916
1.6687866154426576,0.2232142857142857,0.1767128735464371
1.720133895917816,0.2232142857142857,0.14689223053152478
1.771481176392975,0.2232142857142857,0.11523493813701077
1.8228284568681334,0.2232142857142857,0.08726226333308056
1.8741757373432923,0.2232142857142857,0.0669090235279277
1.9255230178184508,0.2232142857142857,0.051816573048954394
1.9768702982936097,0.2232142857142857,0.04170947694224057
2.0282175787687686,0.2232142857142857,0.03619799346825505
2.079564859243927,0.2232142857142857,0.03403340905358565
2.1309121397190856,0.2232142857142857,0.03451522377270071
2.1822594201942445,0.2232142857142857,0.03722867330518262
2.2336067006694034,0.2232142857142857,0.04215957539287632
2.284953981144562,0.2232142857142857,0.048736715271008216
2.3363012616197203,0.2232142857142857,0.056337572492189486
2.387648542094879,0.2232142857142857,0.06474837493260673
2.438995822570038,0.2232142857142857,0.074299773756936
2.4903431030451966,0.2232142857142857,0.08683764768801522
2.541690383520355,0.2232142857142857,0.10192423092629198
2.5930376639955144,0.2232142857142857,0.12087679154192424
2.644384944470673,0.2232142857142857,0.1470774369826459
2.6957322249458313,0.2232142857142857,0.18496458841995758
2.7470795054209907,0.2232142857142857,0.0
2.798426785896149,0.2232142857142857,0.0
2.8497740663713085,0.2232142857142857,0.0
2.901121346846467,0.2232142857142857,0.0
0.025673640237579346,0.24107142857142855,0.0
0.07702092071273804,0.24107142857142855,0.0
0.12836820118789674,0.24107142857142855,0.0
0.17971548166305543,0.24107142857142855,0.0
0.23106276213821414,0.24107142857142855,0.0
0.2824100426133728,0.24107142857142855,0.0
0.3337573230885315,0.24107142857142855,0.0
0.3851046035636902,0.24107142857142855,0.0
0.4364518840388489,0.24107142857142855,0.0
0.4877991645140076,0.24107142857142855,0.0
0.5391464449891663,0.24107142857142855,0.0
0.590493725464325,0.24107142857142855,0.0
0.6418410059394837,0.24107142857142855,0.0
0.6931882864146424,0.24107142857142855,0.0
0.744535566889801,0.24107142857142855,0.0
0.7958828473649597,0.24107142857142855,0.0
0.8472301278401184,0.24107142857142855,0.0
0.8985774083152771,0.24107142857142855,0.0
0.9499246887904358,0.24107142857142855,0.0
1.0012719692655945,0.24107142857142855,0.0
1.0526192497407534,0.24107142857142855,0.0
1.1039665302159118,0.24107142857142855,0.0
1.1553138106910708,0.24107142857142855,0.0
1.2066610911662292,0.24107142857142855,0.0
1.2580083716413881,0.24107142857142855,0.0
1.3093556521165466,0.24107142857142855,0.574860006570816
1.3607029325917055,0.24107142857142855,0.39398862361149867
1.412050213066864,0.24107142857142855,0.27914738830533015
1.4633974935420229,0.24107142857142855,0.25460087153055416
1.5147447740171813,0.24107142857142855,0.2490126142705712
1.5660920544923402,0.24107142857142855,0.22360465356032475
1.6174393349674987,0.24107142857142855,0.1729489563653843
1.6687866154426576,0.24107142857142855,0.1455368144555532
1.720133895917816,0.24107142857142855,0.11655406973377071
1.771481176392975,0.24107142857142855,0.09086713293256703
1.8228284568681334,0.24107142857142855,0.07103442037349798
1.8741757373432923,0.24107142857142855,0.055011537676194384
1.9255230178184508,0.24107142857142855,0.04445204834194919
1.9768702982936097,0.24107142857142855,0.03766317542657491
2.0282175787687686,0.24107142857142855,0.03421208485861373
2.079564859243927,0.24107142857142855,0.03362019444600528
2.1309121397190856,0.24107142857142855,0.03574505378414184
2.1822594201942445,0.24107142857142855,0.03991151057594203
2.2336067006694034,0.24107142857142855,0.045653117107275314
2.284953981144562,0.24107142857142855,0.05177579659074203
2.3363012616197203,0.24107142857142855,0.058915060745154055
2.387648542094879,0.24107142857142855,0.06730473325698146
2.438995822570038,0.24107142857142855,0.0781872926930058
2.4903431030451966,0.24107142857142855,0.09240456119967436
2.541690383520355,0.24107142857142855,0.10972384652673435
2.5930376639955144,0.24107142857142855,0.13251442907174843
2.644384944470673,0.24107142857142855,0.15918924135424323
2.6957322249458313,0.24107142857142855,0.0
2.7470795054209907,0.24107142857142855,0.0
2.798426785896149,0.24107142857142855,0.0
2.8497740663713085,0.24107142857142855,0.0
2.901121346846467,0.24107142857142855,0.0
0.025673640237579346,0.2589285714285714,0.0
0.07702092071273804,0.2589285714285714,0.0
0.12836820118789674,0.2589285714285714,0.0
0.17971548166305543,0.2589285714285714,0.0
0.23106276213821414,0.2589285714285714,0.0
0.2824100426133728,0.2589285714285714,0.0
0.3337573230885315,0.2589285714285714,0.0
0.3851046035636902,0.2589285714285714,0.0
0.4364518840388489,0.2589285714285714,0.0
0.4877991645140076,0.2589285714285714,0.0
0.5391464449891663,0.2589285714285714,0.0
0.590493725464325,0.2589285714285714,0.0
0.6418410059394837,0.2589285714285714,0.0
0.6931882864146424,0.2589285714285714,0.0
0.744535566889801,0.2589285714285714,0.0
0.7958828473649597,0.2589285714285714,0.0
0.8472301278401184,0.2589285714285714,0.0
0.8985774083152771,0.2589285714285714,0.0
0.9499246887904358,0.2589285714285714,0.0
1.0012719692655945,0.2589285714285714,0.0
1.0526192497407534,0.2589285714285714,0.0
1.1039665302159118,0.2589285714285714,0.0
1.1553138106910708,0.2589285714285714,0.0
1.2066610911662292,0.2589285714285714,0.0
1.2580083716413881,0.2589285714285714,0.3773685790922331
1.3093556521165466,0.2589285714285714,0.3582674079260642
1.3607029325917055,0.2589285714285714,0.37041384817655554
1.412050213066864,0.2589285714285714,0.2618772040541641
1.4633974935420229,0.2589285714285714,0.23355689111605235
1.5147447740171813,0.2589285714285714,0.21429915613978254
1.5660920544923402,0.2589285714285714,0.17842690737165282
1.6174393349674987,0.2589285714285714,0.14494026451496875
1.6687866154426576,0.2589285714285714,0.11994169556720319
1.720133895917816,0.2589285714285714,0.09651473664849357
1.771481176392975,0.2589285714285714,0.07589522287012648
1.8228284568681334,0.2589285714285714,0.0595025899791156
1.8741757373432923,0.2589285714285714,0.04785823412041926
1.9255230178184508,0.2589285714285714,0.039583381626125895
1.9768702982936097,0.2589285714285714,0.03493482180533866
2.0282175787687686,0.2589285714285714,0.03350123580594187
2.079564859243927,0.2589285714285714,0.034819209566410096
2.1309121397190856,0.2589285714285714,0.03804696667825919
2.1822594201942445,0.2589285714285714,0.04242823485902683
2.2336067006694034,0.2589285714285714,0.047481333645159274
2.284953981144562,0.2589285714285714,0.05400975519193431
2.3363012616197203,0.2589285714285714,0.06147730783059263
2.387648542094879,0.2589285714285714,0.07116158163499467
2.438995822570038,0.2589285714285714,0.0835528237839502
2.4903431030451966,0.2589285714285714,0.09879391428258495
2.541690383520355,0.2589285714285714,0.11946501767372242
2.5930376639955144,0.2589285714285714,0.1454535881029746
2.644384944470673,0.2589285714285714,0.0
2.6957322249458313,0.2589285714285714,0.0
2.7470795054209907,0.2589285714285714,0.0
2.798426785896149,0.2589285714285714,0.0
2.8497740663713085,0.2589285714285714,0.0
2.901121346846467,0.2589285714285714,0.0
0.025673640237579346,0.2767857142857143,0.0
0.07702092071273804,0.2767857142857143,0.0
0.12836820118789674,0.2767857142857143,0.0
0.17971548166305543,0.2767857142857143,0.0
0.23106276213821414,0.2767857142857143,0.0
0.2824100426133728,0.2767857142857143,0.0
0.3337573230885315,0.2767857142857143,0.0
0.3851046035636902,0.2767857142857143,0.0
0.4364518840388489,0.2767857142857143,0.0
0.4877991645140076,0.2767857142857143,0.0
0.5391464449891663,0.2767857142857143,0.0
0.590493725464325,0.2767857142857143,0.0
0.6418410059394837,0.2767857142857143,0.0
0.6931882864146424,0.2767857142857143,0.0
0.744535566889801,0.2767857142857143,0.0
0.7958828473649597,0.2767857142857143,0.0
0.8472301278401184,0.2767857142857143,0.0
0.8985774083152771,0.2767857142857143,0.0
0.9499246887904358,0.2767857142857143,0.0
1.0012719692655945,0.2767857142857143,0.0
1.0526192497407534,0.2767857142857143,0.0
1.1039665302159118,0.2767857142857143,0.0
1.1553138106910708,0.2767857142857143,0.34833654696526734
1.2066610911662292,0.2767857142857143,0.29857179382033333
1.2580083716413881,0.2767857142857143,0.2999365410997915
1.3093556521165466,0.2767857142857143,0.30768820968688854
1.3607029325917055,0.2767857142857143,0.3176725666579983
1.412050213066864,0.2767857142857143,0.22145293108412817
1.4633974935420229,0.2767857142857143,0.20338428128332678
1.5147447740171813,0.2767857142857143,0.18296758446507952
1.5660920544923402,0.2767857142857143,0.15144998159057121
1.6174393349674987,0.2767857142857143,0.12548894442078867
1.6687866154426576,0.2767857142857143,0.10369517004444995
1.720133895917816,0.2767857142857143,0.0817679811926762
1.771481176392975,0.2767857142857143,0.06476645294761459
1.8228284568681334,0.2767857142857143,0.0513050746299955
1.8741757373432923,0.2767857142857143,0.04180777411185837
1.9255230178184508,0.2767857142857143,0.03610468953222279
1.9768702982936097,0.2767857142857143,0.033828052896851014
2.0282175787687686,0.2767857142857143,0.03416865814221115
2.079564859243927,0.2767857142857143,0.03631495548905476
2.1309121397190856,0.2767857142857143,0.039716245140707734
2.1822594201942445,0.2767857142857143,0.04379559934102382
2.2336067006694034,0.2767857142857143,0.04921218780172281
2.284953981144562,0.2767857142857143,0.05629140119435575
2.3363012616197203,0.2767857142857143,0.06504260529457104
2.387648542094879,0.2767857142857143,0.07583604515855975
2.438995822570038,0.2767857142857143,0.089644255794116
2.4903431030451966,0.2767857142857143,0.10791156131361873
2.541690383520355,0.2767857142857143,0.13120257380980116
2.5930376639955144,0.2767857142857143,0.15065860905145345
2.644384944470673,0.2767857142857143,0.0
2.6957322249458313,0.2767857142857143,0.0
2.7470795054209907,0.2767857142857143,0.0
2.798426785896149,0.2767857142857143,0.0
2.8497740663713085,0.2767857142857143,0.0
2.901121346846467,0.2767857142857143,0.0
0.025673640237579346,0.2946428571428571,0.0
0.07702092071273804,0.2946428571428571,0.0
0.12836820118789674,0.2946428571428571,0.0
0.17971548166305543,0.2946428571428571,0.0
0.23106276213821414,0.2946428571428571,0.0
0.2824100426133728,0.2946428571428571,0.0
0.3337573230885315,0.2946428571428571,0.0
0.3851046035636902,0.2946428571428571,0.0
0.4364518840388489,0.2946428571428571,0.0
0.4877991645140076,0.2946428571428571,0.0
0.5391464449891663,0.2946428571428571,0.0
0.590493725464325,0.2946428571428571,0.0
0.6418410059394837,0.2946428571428571,0.0
0.6931882864146424,0.2946428571428571,0.0
0.744535566889801,0.2946428571428571,0.0
0.7958828473649597,0.2946428571428571,0.0
0.8472301278401184,0.2946428571428571,0.0
0.8985774083152771,0.2946428571428571,0.0
0.9499246887904358,0.2946428571428571,0.0
1.0012719692655945,0.2946428571428571,0.0
1.0526192497407534,0.2946428571428571,0.0
1.1039665302159118,0.2946428571428571,0.367709005593718
1.1553138106910708,0.2946428571428571,0.259836834432772
1.2066610911662292,0.2946428571428571,0.2605300236092376
1.2580083716413881,0.2946428571428571,0.26268743367414715
1.3093556521165466,0.2946428571428571,0.28312934909172705
1.3607029325917055,0.2946428571428571,0.27016071630746624
1.412050213066864,0.2946428571428571,0.200751537347811
1.4633974935420229,0.2946428571428571,0.1841088213654799
1.5147447740171813,0.2946428571428571,0.16217001443340348
1.5660920544923402,0.2946428571428571,0.13220770238098772
1.6174393349674987,0.2946428571428571,0.10952218032182877
1.6687866154426576,0.2946428571428571,0.08856989935324902
1.720133895917816,0.2946428571428571,0.0701339498251109
1.771481176392975,0.2946428571428571,0.055014617583313066
1.8228284568681334,0.2946428571428571,0.044343526463306485
1.8741757373432923,0.2946428571428571,0.03768032071285998
1.9255230178184508,0.2946428571428571,0.03442490908293015
1.9768702982936097,0.2946428571428571,0.03390765107833605
2.0282175787687686,0.2946428571428571,0.03500985132308784
2.079564859243927,0.2946428571428571,0.0371864004561403
2.1309121397190856,0.2946428571428571,0.040611238430982896
2.1822594201942445,0.2946428571428571,0.04531055930438967
2.2336067006694034,0.2946428571428571,0.05154245764133299
2.284953981144562,0.2946428571428571,0.05927123853411438
2.3363012616197203,0.2946428571428571,0.06933501169436752
2.387648542094879,0.2946428571428571,0.08182911062496244
2.438995822570038,0.2946428571428571,0.09833445413968361
2.4903431030451966,0.2946428571428571,0.12022666687178672
2.541690383520355,0.2946428571428571,0.14551440005885558
2.5930376639955144,0.2946428571428571,0.0
2.644384944470673,0.2946428571428571,0.0
2.6957322249458313,0.2946428571428571,0.0
2.7470795054209907,0.2946428571428571,0.0
2.798426785896149,0.2946428571428571,0.0
2.8497740663713085,0.2946428571428571,0.0
2.901121346846467,0.2946428571428571,0.0
0.025673640237579346,0.3125,0.0
0.07702092071273804,0.3125,0.0
0.12836820118789674,0.3125,0.0
0.17971548166305543,0.3125,0.0
0.23106276213821414,0.3125,0.0
0.2824100426133728,0.3125,0.0
0.3337573230885315,0.3125,0.0
0.3851046035636902,0.3125,0.0
0.4364518840388489,0.3125,0.0
0.4877991645140076,0.3125,0.0
0.5391464449891663,0.3125,0.0
0.590493725464325,0.3125,0.0
0.6418410059394837,0.3125,0.0
0.6931882864146424,0.3125,0.0
0.744535566889801,0.3125,0.0
0.7958828473649597,0.3125,0.0
0.8472301278401184,0.3125,0.0
0.8985774083152771,0.3125,0.0
0.9499246887904358,0.3125,0.0
1.0012719692655945,0.3125,0.0
1.0526192497407534,0.3125,0.0
1.1039665302159118,0.3125,0.37054035467186075
1.1553138106910708,0.3125,0.2576027867675491
1.2066610911662292,0.3125,0.2543826619685334
1.2580083716413881,0.3125,0.25631064845295465
1.3093556521165466,0.3125,0.2710835808499895
1.3607029325917055,0.3125,0.2356020450805107
1.412050213066864,0.3125,0.1859944169126666
1.4633974935420229,0.3125,0.1664963312849639
1.5147447740171813,0.3125,0.14274708958880086
1.5660920544923402,0.3125,0.11483412536994367
1.6174393349674987,0.3125,0.09415654618038749
1.6687866154426576,0.3125,0.07458077523142251
1.720133895917816,0.3125,0.05898874021942507
1.771481176392975,0.3125,0.04722229010850827
1.8228284568681334,0.3125,0.039260983403926385
1.8741757373432923,0.3125,0.03564499241831477
1.9255230178184508,0.3125,0.03404463988442984
1.9768702982936097,0.3125,0.03395372994139855
2.0282175787687686,0.3125,0.03537801529393076
2.079564859243927,0.3125,0.03796002112088855
2.1309121397190856,0.3125,0.041860459363478555
2.1822594201942445,0.3125,0.04740674562001155
2.2336067006694034,0.3125,0.05428704930419465
2.284953981144562,0.3125,0.06342587948143112
2.3363012616197203,0.3125,0.07433662312994004
2.387648542094879,0.3125,0.0893318997776785
2.438995822570038,0.3125,0.10985860714057447
2.4903431030451966,0.3125,0.1349226093960648
2.541690383520355,0.3125,0.0
2.5930376639955144,0.3125,0.0
2.644384944470673,0.3125,0.0
2.6957322249458313,0.3125,0.0
2.7470795054209907,0.3125,0.0
2.798426785896149,0.3125,0.0
2.8497740663713085,0.3125,0.0
2.901121346846467,0.3125,0.0
0.025673640237579346,0.3303571428571428,0.0
0.07702092071273804,0.3303571428571428,0.0
0.12836820118789674,0.3303571428571428,0.0
0.17971548166305543,0.3303571428571428,0.0
0.23106276213821414,0.3303571428571428,0.0
0.2824100426133728,0.3303571428571428,0.0
0.3337573230885315,0.3303571428571428,0.0
0.3851046035636902,0.3303571428571428,0.0
0.4364518840388489,0.3303571428571428,0.0
0.4877991645140076,0.3303571428571428,0.0
0.5391464449891663,0.3303571428571428,0.0
0.590493725464325,0.3303571428571428,0.0
0.6418410059394837,0.3303571428571428,0.0
0.6931882864146424,0.3303571428571428,0.0
0.744535566889801,0.3303571428571428,0.0
0.7958828473649597,0.3303571428571428,0.0
0.8472301278401184,0.3303571428571428,0.0
0.8985774083152771,0.3303571428571428,0.0
0.9499246887904358,0.3303571428571428,0.0
1.0012719692655945,0.3303571428571428,0.0
1.0526192497407534,0.3303571428571428,0.0
1.1039665302159118,0.3303571428571428,0.3643407595524912
1.1553138106910708,0.3303571428571428,0.25546782170027965
1.2066610911662292,0.3303571428571428,0.2502861077983096
1.2580083716413881,0.3303571428571428,0.25463465696256327
1.3093556521165466,0.3303571428571428,0.2501131345376994
1.3607029325917055,0.3303571428571428,0.2063757987950467
1.412050213066864,0.3303571428571428,0.16959981405503977
1.4633974935420229,0.3303571428571428,0.14877836313639084
1.5147447740171813,0.3303571428571428,0.12300730277304098
1.5660920544923402,0.3303571428571428,0.09835055575258371
1.6174393349674987,0.3303571428571428,0.07882701501557808
1.6687866154426576,0.3303571428571428,0.062108265238292264
1.720133895917816,0.3303571428571428,0.05006213609716797
1.771481176392975,0.3303571428571428,0.04184611850368379
1.8228284568681334,0.3303571428571428,0.03715180690539611
1.8741757373432923,0.3303571428571428,0.034325295665962555
1.9255230178184508,0.3303571428571428,0.03334790414811641
1.9768702982936097,0.3303571428571428,0.03385618911382729
2.0282175787687686,0.3303571428571428,0.03568150705755326
2.079564859243927,0.3303571428571428,0.03905083314193989
2.1309121397190856,0.3303571428571428,0.043726217382297074
2.1822594201942445,0.3303571428571428,0.05001824151974967
2.2336067006694034,0.3303571428571428,0.05816514819675128
2.284953981144562,0.3303571428571428,0.06827674040905678
2.3363012616197203,0.3303571428571428,0.08187896474632501
2.387648542094879,0.3303571428571428,0.10108030776765246
2.438995822570038,0.3303571428571428,0.1234355143301891
2.4903431030451966,0.3303571428571428,0.14787080801195568
2.541690383520355,0.3303571428571428,0.0
2.5930376639955144,0.3303571428571428,0.0
2.644384944470673,0.3303571428571428,0.0
2.6957322249458313,0.3303571428571428,0.0
2.7470795054209907,0.3303571428571428,0.0
2.798426785896149,0.3303571428571428,0.0
2.8497740663713085,0.3303571428571428,0.0
2.901121346846467,0.3303571428571428,0.0
0.025673640237579346,0.3482142857142857,0.0
0.07702092071273804,0.3482142857142857,0.0
0.12836820118789674,0.3482142857142857,0.0
0.17971548166305543,0.3482142857142857,0.0
0.23106276213821414,0.3482142857142857,0.0
0.2824100426133728,0.3482142857142857,0.0
0.3337573230885315,0.3482142857142857,0.0
0.3851046035636902,0.3482142857142857,0.0
0.4364518840388489,0.3482142857142857,0.0
0.4877991645140076,0.3482142857142857,0.0
0.5391464449891663,0.3482142857142857,0.0
0.590493725464325,0.3482142857142857,0.0
0.6418410059394837,0.3482142857142857,0.0
0.6931882864146424,0.3482142857142857,0.0
0.744535566889801,0.3482142857142857,0.0
0.7958828473649597,0.3482142857142857,0.0
0.8472301278401184,0.3482142857142857,0.0
0.8985774083152771,0.3482142857142857,0.0
0.9499246887904358,0.3482142857142857,0.0
1.0012719692655945,0.3482142857142857,0.0
1.0526192497407534,0.3482142857142857,0.36827209225203233
1.1039665302159118,0.3482142857142857,0.35138983746746544
1.1553138106910708,0.3482142857142857,0.2516819894948349
1.2066610911662292,0.3482142857142857,0.24903114070354485
1.2580083716413881,0.3482142857142857,0.24293823058309358
1.3093556521165466,0.3482142857142857,0.2284676481157241
1.3607029325917055,0.3482142857142857,0.17668070464353744
1.412050213066864,0.3482142857142857,0.15037429877690173
1.4633974935420229,0.3482142857142857,0.12813398783821522
1.5147447740171813,0.3482142857142857,0.10233256765736659
1.5660920544923402,0.3482142857142857,0.08140093419677888
1.6174393349674987,0.3482142857142857,0.06518024203402986
1.6687866154426576,0.3482142857142857,0.053240128412131264
1.720133895917816,0.3482142857142857,0.04523764005904674
1.771481176392975,0.3482142857142857,0.03926450494183263
1.8228284568681334,0.3482142857142857,0.03540242082029983
1.8741757373432923,0.3482142857142857,0.03308558619719632
1.9255230178184508,0.3482142857142857,0.03274757560489853
1.9768702982936097,0.3482142857142857,0.03385649883593291
2.0282175787687686,0.3482142857142857,0.0365183600247922
2.079564859243927,0.3482142857142857,0.04058148715084969
2.1309121397190856,0.3482142857142857,0.04619095168617412
2.1822594201942445,0.3482142857142857,0.05360423669962753
2.2336067006694034,0.3482142857142857,0.06326971808490202
2.284953981144562,0.3482142857142857,0.07528497868148694
2.3363012616197203,0.3482142857142857,0.09239731925052001
2.387648542094879,0.3482142857142857,0.11447766801358852
2.438995822570038,0.3482142857142857,0.140728133963421
2.4903431030451966,0.3482142857142857,0.0
2.541690383520355,0.3482142857142857,0.0
2.5930376639955144,0.3482142857142857,0.0
2.644384944470673,0.3482142857142857,0.0
2.6957322249458313,0.3482142857142857,0.0
2.7470795054209907,0.3482142857142857,0.0
2.798426785896149,0.3482142857142857,0.0
2.8497740663713085,0.3482142857142857,0.0
2.901121346846467,0.3482142857142857,0.0
0.025673640237579346,0.36607142857142855,0.0
0.07702092071273804,0.36607142857142855,0.0
0.12836820118789674,0.36607142857142855,0.0
0.17971548166305543,0.36607142857142855,0.0
0.23106276213821414,0.36607142857142855,0.0
0.2824100426133728,0.36607142857142855,0.0
0.3337573230885315,0.36607142857142855,0.0
0.3851046035636902,0.36607142857142855,0.0
0.4364518840388489,0.36607142857142855,0.0
0.4877991645140076,0.36607142857142855,0.0
0.5391464449891663,0.36607142857142855,0.0
0.590493725464325,0.36607142857142855,0.0
0.6418410059394837,0.36607142857142855,0.0
0.6931882864146424,0.36607142857142855,0.0
0.744535566889801,0.36607142857142855,0.0
0.7958828473649597,0.36607142857142855,0.0
0.8472301278401184,0.36607142857142855,0.0
0.8985774083152771,0.36607142857142855,0.0
0.9499246887904358,0.36607142857142855,0.0
1.0012719692655945,0.36607142857142855,0.0
1.0526192497407534,0.36607142857142855,0.35306452484505824
1.1039665302159118,0.36607142857142855,0.32877368189214634
1.1553138106910708,0.36607142857142855,0.24683762459500871
1.2066610911662292,0.36607142857142855,0.24053767643904592
1.2580083716413881,0.36607142857142855,0.22087087952554943
1.3093556521165466,0.36607142857142855,0.2011176750314582
1.3607029325917055,0.36607142857142855,0.14961767321441202
1.412050213066864,0.36607142857142855,0.12729579983822248
1.4633974935420229,0.36607142857142855,0.10531442036618437
1.5147447740171813,0.36607142857142855,0.08258576844771832
1.5660920544923402,0.36607142857142855,0.06904310247045312
1.6174393349674987,0.36607142857142855,0.058226700280334026
1.6687866154426576,0.36607142857142855,0.04906054198082292
1.720133895917816,0.36607142857142855,0.04213890072762703
1.771481176392975,0.36607142857142855,0.03691564904087675
1.8228284568681334,0.36607142857142855,0.03361905816091374
1.8741757373432923,0.36607142857142855,0.03219727115546926
1.9255230178184508,0.36607142857142855,0.03250026031216796
1.9768702982936097,0.36607142857142855,0.03441008641791503
2.0282175787687686,0.36607142857142855,0.03775800613433266
2.079564859243927,0.36607142857142855,0.042597103661411014
2.1309121397190856,0.36607142857142855,0.04954703448526929
2.1822594201942445,0.36607142857142855,0.0583972686535539
2.2336067006694034,0.36607142857142855,0.06963029055917684
2.284953981144562,0.36607142857142855,0.08474154665320385
2.3363012616197203,0.36607142857142855,0.10555279934466359
2.387648542094879,0.36607142857142855,0.1296562932001421
2.438995822570038,0.36607142857142855,0.0
2.4903431030451966,0.36607142857142855,0.0
2.541690383520355,0.36607142857142855,0.0
2.5930376639955144,0.36607142857142855,0.0
2.644384944470673,0.36607142857142855,0.0
2.6957322249458313,0.36607142857142855,0.0
2.7470795054209907,0.36607142857142855,0.0
2.798426785896149,0.36607142857142855,0.0
2.8497740663713085,0.36607142857142855,0.0
2.901121346846467,0.36607142857142855,0.0
0.025673640237579346,0.3839285714285714,0.0
0.07702092071273804,0.3839285714285714,0.0
0.12836820118789674,0.3839285714285714,0.0
0.17971548166305543,0.3839285714285714,0.0
0.23106276213821414,0.3839285714285714,0.0
0.2824100426133728,0.3839285714285714,0.0
0.3337573230885315,0.3839285714285714,0.0
0.3851046035636902,0.3839285714285714,0.0
0.4364518840388489,0.3839285714285714,0.0
0.4877991645140076,0.3839285714285714,0.0
0.5391464449891663,0.3839285714285714,0.0
0.590493725464325,0.3839285714285714,0.0
0.6418410059394837,0.3839285714285714,0.0
0.6931882864146424,0.3839285714285714,0.0
0.744535566889801,0.3839285714285714,0.0
0.7958828473649597,0.3839285714285714,0.0
0.8472301278401184,0.3839285714285714,0.0
0.8985774083152771,0.3839285714285714,0.0
0.9499246887904358,0.3839285714285714,0.0
1.0012719692655945,0.3839285714285714,0.3100499193449417
1.0526192497407534,0.3839285714285714,0.3371535539378376
1.1039665302159118,0.3839285714285714,0.2923647292081411
1.1553138106910708,0.3839285714285714,0.23424316311011706
1.2066610911662292,0.3839285714285714,0.21373162163083548
1.2580083716413881,0.3839285714285714,0.1914428607897334
1.3093556521165466,0.3839285714285714,0.16375036199404316
1.3607029325917055,0.3839285714285714,0.12236199251064614
1.412050213066864,0.3839285714285714,0.1048366280973947
1.4633974935420229,0.3839285714285714,0.08880002468903404
1.5147447740171813,0.3839285714285714,0.07433017780508877
1.5660920544923402,0.3839285714285714,0.06376547273766672
1.6174393349674987,0.3839285714285714,0.05360715540047885
1.6687866154426576,0.3839285714285714,0.0453686412795749
1.720133895917816,0.3839285714285714,0.038984876877880215
1.771481176392975,0.3839285714285714,0.03450691475055724
1.8228284568681334,0.3839285714285714,0.032249232587254435
1.8741757373432923,0.3839285714285714,0.03164235781228747
1.9255230178184508,0.3839285714285714,0.032737079893901476
1.9768702982936097,0.3839285714285714,0.035384440780012384
2.0282175787687686,0.3839285714285714,0.039606675670508004
2.079564859243927,0.3839285714285714,0.04561102223188307
2.1309121397190856,0.3839285714285714,0.05392860237046601
2.1822594201942445,0.3839285714285714,0.06410426751016032
2.2336067006694034,0.3839285714285714,0.07791266931971978
2.284953981144562,0.3839285714285714,0.097626190511608
2.3363012616197203,0.3839285714285714,0.11947292138195638
2.387648542094879,0.3839285714285714,0.0
2.438995822570038,0.3839285714285714,0.0
2.4903431030451966,0.3839285714285714,0.0
2.541690383520355,0.3839285714285714,0.0
2.5930376639955144,0.3839285714285714,0.0
2.644384944470673,0.3839285714285714,0.0
2.6957322249458313,0.3839285714285714,0.0
2.7470795054209907,0.3839285714285714,0.0
2.798426785896149,0.3839285714285714,0.0
2.8497740663713085,0.3839285714285714,0.0
2.901121346846467,0.3839285714285714,0.0
0.025673640237579346,0.4017857142857143,0.0
0.07702092071273804,0.4017857142857143,0.0
0.12836820118789674,0.4017857142857143,0.0
0.17971548166305543,0.4017857142857143,0.0
0.23106276213821414,0.4017857142857143,0.0
0.2824100426133728,0.4017857142857143,0.0
0.3337573230885315,0.4017857142857143,0.0
0.3851046035636902,0.4017857142857143,0.0
0.4364518840388489,0.4017857142857143,0.0
0.4877991645140076,0.4017857142857143,0.0
0.5391464449891663,0.4017857142857143,0.0
0.590493725464325,0.4017857142857143,0.0
0.6418410059394837,0.4017857142857143,0.0
0.6931882864146424,0.4017857142857143,0.0
0.744535566889801,0.4017857142857143,0.0
0.7958828473649597,0.4017857142857143,0.0
0.8472301278401184,0.4017857142857143,0.0
0.8985774083152771,0.4017857142857143,0.0
0.9499246887904358,0.4017857142857143,0.26334721895141733
1.0012719692655945,0.4017857142857143,0.2839586745266296
1.0526192497407534,0.4017857142857143,0.3215741058354405
1.1039665302159118,0.4017857142857143,0.22180999200492718
1.1553138106910708,0.4017857142857143,0.19911783441593783
1.2066610911662292,0.4017857142857143,0.17502715971126417
1.2580083716413881,0.4017857142857143,0.1566417009677905
1.3093556521165466,0.4017857142857143,0.12883252927718103
1.3607029325917055,0.4017857142857143,0.10641613794020918
1.412050213066864,0.4017857142857143,0.09617457890765922
1.4633974935420229,0.4017857142857143,0.08187267040050715
1.5147447740171813,0.4017857142857143,0.06976798723971014
1.5660920544923402,0.4017857142857143,0.05881945817523841
1.6174393349674987,0.4017857142857143,0.04884763844181986
1.6687866154426576,0.4017857142857143,0.04158701077027123
1.720133895917816,0.4017857142857143,0.03598032618050722
1.771481176392975,0.4017857142857143,0.0326636425815913
1.8228284568681334,0.4017857142857143,0.031143301235128543
1.8741757373432923,0.4017857142857143,0.03145401847488391
1.9255230178184508,0.4017857142857143,0.03346201747166519
1.9768702982936097,0.4017857142857143,0.03699881060380609
2.0282175787687686,0.4017857142857143,0.04237692226501998
2.079564859243927,0.4017857142857143,0.04971756842838356
2.1309121397190856,0.4017857142857143,0.05941960370416747
2.1822594201942445,0.4017857142857143,0.07229214615521316
2.2336067006694034,0.4017857142857143,0.0905728138492238
2.284953981144562,0.4017857142857143,0.10980995097582642
2.3363012616197203,0.4017857142857143,0.1371106505393982
2.387648542094879,0.4017857142857143,0.0
2.438995822570038,0.4017857142857143,0.0
2.4903431030451966,0.4017857142857143,0.0
2.541690383520355,0.4017857142857143,0.0
2.5930376639955144,0.4017857142857143,0.0
2.644384944470673,0.4017857142857143,0.0
2.6957322249458313,0.4017857142857143,0.0
2.7470795054209907,0.4017857142857143,0.0
2.798426785896149,0.4017857142857143,0.0
2.8497740663713085,0.4017857142857143,0.0
2.901121346846467,0.4017857142857143,0.0
0.025673640237579346,0.4196428571428571,0.0
0.07702092071273804,0.4196428571428571,0.0
0.12836820118789674,0.4196428571428571,0.0
0.17971548166305543,0.4196428571428571,0.0
0.23106276213821414,0.4196428571428571,0.0
0.2824100426133728,0.4196428571428571,0.0
0.3337573230885315,0.4196428571428571,0.0
0.3851046035636902,0.4196428571428571,0.0
0.4364518840388489,0.4196428571428571,0.0
0.4877991645140076,0.4196428571428571,0.0
0.5391464449891663,0.4196428571428571,0.0
0.590493725464325,0.4196428571428571,0.0
0.6418410059394837,0.4196428571428571,0.0
0.6931882864146424,0.4196428571428571,0.0
0.744535566889801,0.4196428571428571,0.0
0.7958828473649597,0.4196428571428571,0.0
0.8472301278401184,0.4196428571428571,0.0
0.8985774083152771,0.4196428571428571,0.21349694399472144
0.9499246887904358,0.4196428571428571,0.23302100638408496
1.0012719692655945,0.4196428571428571,0.24727796673755867
1.0526192497407534,0.4196428571428571,0.27423333072481343
1.1039665302159118,0.4196428571428571,0.1704158190975371
1.1553138106910708,0.4196428571428571,0.1547303458552271
1.2066610911662292,0.4196428571428571,0.14623382425225048
1.2580083716413881,0.4196428571428571,0.1421741057780344
1.3093556521165466,0.4196428571428571,0.11447617784762397
1.3607029325917055,0.4196428571428571,0.10203650170049194
1.412050213066864,0.4196428571428571,0.09069267054695737
1.4633974935420229,0.4196428571428571,0.075743510564392
1.5147447740171813,0.4196428571428571,0.06447000056901811
1.5660920544923402,0.4196428571428571,0.053460689016550975
1.6174393349674987,0.4196428571428571,0.04466672572356229
1.6687866154426576,0.4196428571428571,0.03780661421218422
1.720133895917816,0.4196428571428571,0.03341232261452544
1.771481176392975,0.4196428571428571,0.03089047495382401
1.8228284568681334,0.4196428571428571,0.030527893431128588
1.8741757373432923,0.4196428571428571,0.031833610291841195
1.9255230178184508,0.4196428571428571,0.03481506412080138
1.9768702982936097,0.4196428571428571,0.03957866885454393
2.0282175787687686,0.4196428571428571,0.04619826653655276
2.079564859243927,0.4196428571428571,0.0552084727554441
2.1309121397190856,0.4196428571428571,0.06721430679176126
2.1822594201942445,0.4196428571428571,0.08400744239317634
2.2336067006694034,0.4196428571428571,0.10373577721868246
2.284953981144562,0.4196428571428571,0.13348283949825498
2.3363012616197203,0.4196428571428571,0.0
2.387648542094879,0.4196428571428571,0.0
2.438995822570038,0.4196428571428571,0.0
2.4903431030451966,0.4196428571428571,0.0
2.541690383520355,0.4196428571428571,0.0
2.5930376639955144,0.4196428571428571,0.0
2.644384944470673,0.4196428571428571,0.0
2.6957322249458313,0.4196428571428571,0.0
2.7470795054209907,0.4196428571428571,0.0
2.798426785896149,0.4196428571428571,0.0
2.8497740663713085,0.4196428571428571,0.0
2.901121346846467,0.4196428571428571,0.0
0.025673640237579346,0.4375,0.0
0.07702092071273804,0.4375,0.0
0.12836820118789674,0.4375,0.0
0.17971548166305543,0.4375,0.0
0.23106276213821414,0.4375,0.0
0.2824100426133728,0.4375,0.0
0.3337573230885315,0.4375,0.0
0.3851046035636902,0.4375,0.0
0.4364518840388489,0.4375,0.0
0.4877991645140076,0.4375,0.0
0.5391464449891663,0.4375,0.0
0.590493725464325,0.4375,0.0
0.6418410059394837,0.4375,0.0
0.6931882864146424,0.4375,0.0
0.744535566889801,0.4375,0.0
0.7958828473649597,0.4375,0.0
0.8472301278401184,0.4375,0.15821142156192672
0.8985774083152771,0.4375,0.16583170178396023
0.9499246887904358,0.4375,0.16479051046187138
1.0012719692655945,0.4375,0.18023734426668314
1.0526192497407534,0.4375,0.2202230878663619
1.1039665302159118,0.4375,0.1468770389155165
1.1553138106910708,0.4375,0.145529367220694
1.2066610911662292,0.4375,0.1428513455177708
1.2580083716413881,0.4375,0.1353032829604319
1.3093556521165466,0.4375,0.10727625048067876
1.3607029325917055,0.4375,0.09656557596087198
1.412050213066864,0.4375,0.08314227476766445
1.4633974935420229,0.4375,0.06922981358477753
1.5147447740171813,0.4375,0.058443229433220355
1.5660920544923402,0.4375,0.048004918953731476
1.6174393349674987,0.4375,0.04027101344080026
1.6687866154426576,0.4375,0.03470567074147861
1.720133895917816,0.4375,0.031108922648021488
1.771481176392975,0.4375,0.029862764014404436
1.8228284568681334,0.4375,0.030463211724249206
1.8741757373432923,0.4375,0.032916420775828806
1.9255230178184508,0.4375,0.037189330900995264
1.9768702982936097,0.4375,0.04294976822991735
2.0282175787687686,0.4375,0.05139231791186836
2.079564859243927,0.4375,0.0629587789962924
2.1309121397190856,0.4375,0.07839011236624878
2.1822594201942445,0.4375,0.09726990179620269
2.2336067006694034,0.4375,0.12279183464124799
2.284953981144562,0.4375,0.0
2.3363012616197203,0.4375,0.0
2.387648542094879,0.4375,0.0
2.438995822570038,0.4375,0.0
2.4903431030451966,0.4375,0.0
2.541690383520355,0.4375,0.0
2.5930376639955144,0.4375,0.0
2.644384944470673,0.4375,0.0
2.6957322249458313,0.4375,0.0
2.7470795054209907,0.4375,0.0
2.798426785896149,0.4375,0.0
2.8497740663713085,0.4375,0.0
2.901121346846467,0.4375,0.0
0.025673640237579346,0.4553571428571428,0.0
0.07702092071273804,0.4553571428571428,0.0
0.12836820118789674,0.4553571428571428,0.0
0.17971548166305543,0.4553571428571428,0.0
0.23106276213821414,0.4553571428571428,0.0
0.2824100426133728,0.4553571428571428,0.0
0.3337573230885315,0.4553571428571428,0.0
0.3851046035636902,0.4553571428571428,0.0
0.4364518840388489,0.4553571428571428,0.0
0.4877991645140076,0.4553571428571428,0.0
0.5391464449891663,0.4553571428571428,0.0
0.590493725464325,0.4553571428571428,0.0
0.6418410059394837,0.4553571428571428,0.0
0.6931882864146424,0.4553571428571428,0.0
0.744535566889801,0.4553571428571428,0.05320368592335349
0.7958828473649597,0.4553571428571428,0.07660180707461516
0.8472301278401184,0.4553571428571428,0.09992422554943642
0.8985774083152771,0.4553571428571428,0.11344139077182366
0.9499246887904358,0.4553571428571428,0.13395782138203413
1.0012719692655945,0.4553571428571428,0.1730081434659399
1.0526192497407534,0.4553571428571428,0.20731188016475044
1.1039665302159118,0.4553571428571428,0.14438216937446874
1.1553138106910708,0.4553571428571428,0.1427149501739714
1.2066610911662292,0.4553571428571428,0.13987380814935765
1.2580083716413881,0.4553571428571428,0.12348402179826379
1.3093556521165466,0.4553571428571428,0.1020483767909742
1.3607029325917055,0.4553571428571428,0.09060925844157824
1.412050213066864,0.4553571428571428,0.0749448025141721
1.4633974935420229,0.4553571428571428,0.06349076647243218
1.5147447740171813,0.4553571428571428,0.052110842487636005
1.5660920544923402,0.4553571428571428,0.04295454624452198
1.6174393349674987,0.4553571428571428,0.036131493604346705
1.6687866154426576,0.4553571428571428,0.03168069028653969
1.720133895917816,0.4553571428571428,0.029535036155896272
1.771481176392975,0.4553571428571428,0.029412839126295963
1.8228284568681334,0.4553571428571428,0.03127059840464363
1.8741757373432923,0.4553571428571428,0.03475938842924599
1.9255230178184508,0.4553571428571428,0.04033018381712001
1.9768702982936097,0.4553571428571428,0.0478574519018939
2.0282175787687686,0.4553571428571428,0.05881651545907716
2.079564859243927,0.4553571428571428,0.07301071432687242
2.1309121397190856,0.4553571428571428,0.09148076662317392
2.1822594201942445,0.4553571428571428,0.11202389253696925
2.2336067006694034,0.4553571428571428,0.0
2.284953981144562,0.4553571428571428,0.0
2.3363012616197203,0.4553571428571428,0.0
2.387648542094879,0.4553571428571428,0.0
2.438995822570038,0.4553571428571428,0.0
2.4903431030451966,0.4553571428571428,0.0
2.541690383520355,0.4553571428571428,0.0
2.5930376639955144,0.4553571428571428,0.0
2.644384944470673,0.4553571428571428,0.0
2.6957322249458313,0.4553571428571428,0.0
2.7470795054209907,0.4553571428571428,0.0
2.798426785896149,0.4553571428571428,0.0
2.8497740663713085,0.4553571428571428,0.0
2.901121346846467,0.4553571428571428,0.0
0.025673640237579346,0.4732142857142857,0.0
0.07702092071273804,0.4732142857142857,0.0
0.12836820118789674,0.4732142857142857,0.0
0.17971548166305543,0.4732142857142857,0.0
0.23106276213821414,0.4732142857142857,0.0
0.2824100426133728,0.4732142857142857,0.0
0.3337573230885315,0.4732142857142857,0.0
0.3851046035636902,0.4732142857142857,0.0
0.4364518840388489,0.4732142857142857,0.0
0.4877991645140076,0.4732142857142857,0.0
0.5391464449891663,0.4732142857142857,0.0
0.590493725464325,0.4732142857142857,0.0
0.6418410059394837,0.4732142857142857,0.0
0.6931882864146424,0.4732142857142857,0.021491200160990858
0.744535566889801,0.4732142857142857,0.04389848890292269
0.7958828473649597,0.4732142857142857,0.06979062947029681
0.8472301278401184,0.4732142857142857,0.09305335501052514
0.8985774083152771,0.4732142857142857,0.11212169460109761
0.9499246887904358,0.4732142857142857,0.13623252223461724
1.0012719692655945,0.4732142857142857,0.1830372342839875
1.0526192497407534,0.4732142857142857,0.18974796731115634
1.1039665302159118,0.4732142857142857,0.14149641831545645
1.1553138106910708,0.4732142857142857,0.13959506298018098
1.2066610911662292,0.4732142857142857,0.13700496189940065
1.2580083716413881,0.4732142857142857,0.10953904764429412
1.3093556521165466,0.4732142857142857,0.09606564554196866
1.3607029325917055,0.4732142857142857,0.08267740005846987
1.412050213066864,0.4732142857142857,0.06801936839212237
1.4633974935420229,0.4732142857142857,0.056538497133823265
1.5147447740171813,0.4732142857142857,0.04604103118795221
1.5660920544923402,0.4732142857142857,0.03832792165344804
1.6174393349674987,0.4732142857142857,0.032766207972817644
1.6687866154426576,0.4732142857142857,0.029484886390768458
1.720133895917816,0.4732142857142857,0.028602291374458036
1.771481176392975,0.4732142857142857,0.029711036064876746
1.8228284568681334,0.4732142857142857,0.0327796999768596
1.8741757373432923,0.4732142857142857,0.037843752103994134
1.9255230178184508,0.4732142857142857,0.04484083776721512
1.9768702982936097,0.4732142857142857,0.05502663355440737
2.0282175787687686,0.4732142857142857,0.06885721986074651
2.079564859243927,0.4732142857142857,0.08671981930785545
2.1309121397190856,0.4732142857142857,0.10699043855166589
2.1822594201942445,0.4732142857142857,0.0
2.2336067006694034,0.4732142857142857,0.0
2.284953981144562,0.4732142857142857,0.0
2.3363012616197203,0.4732142857142857,0.0
2.387648542094879,0.4732142857142857,0.0
2.438995822570038,0.4732142857142857,0.0
2.4903431030451966,0.4732142857142857,0.0
2.541690383520355,0.4732142857142857,0.0
2.5930376639955144,0.4732142857142857,0.0
2.644384944470673,0.4732142857142857,0.0
2.6957322249458313,0.4732142857142857,0.0
2.7470795054209907,0.4732142857142857,0.0
2.798426785896149,0.4732142857142857,0.0
2.8497740663713085,0.4732142857142857,0.0
2.901121346846467,0.4732142857142857,0.0
0.025673640237579346,0.49107142857142855,0.0
0.07702092071273804,0.49107142857142855,0.0
0.12836820118789674,0.49107142857142855,0.0
0.17971548166305543,0.49107142857142855,0.0
0.23106276213821414,0.49107142857142855,0.0
0.2824100426133728,0.49107142857142855,0.0
0.3337573230885315,0.49107142857142855,0.0
0.3851046035636902,0.49107142857142855,0.0
0.4364518840388489,0.49107142857142855,0.0
0.4877991645140076,0.49107142857142855,0.0
0.5391464449891663,0.49107142857142855,0.0
0.590493725464325,0.49107142857142855,0.0
0.6418410059394837,0.49107142857142855,0.0
0.6931882864146424,0.49107142857142855,0.022188427967586147
0.744535566889801,0.49107142857142855,0.044189053651635425
0.7958828473649597,0.49107142857142855,0.07057515151640227
0.8472301278401184,0.49107142857142855,0.09379978463245589
0.8985774083152771,0.49107142857142855,0.11329645134701859
0.9499246887904358,0.49107142857142855,0.1397572562577153
1.0012719692655945,0.49107142857142855,0.20220229046917654
1.0526192497407534,0.49107142857142855,0.14667553578748596
1.1039665302159118,0.49107142857142855,0.13850440259691793
1.1553138106910708,0.49107142857142855,0.13646779140221507
1.2066610911662292,0.49107142857142855,0.1273361684065076
1.2580083716413881,0.49107142857142855,0.10125561184351221
1.3093556521165466,0.49107142857142855,0.0891383365881829
1.3607029325917055,0.49107142857142855,0.07367758817684912
1.412050213066864,0.49107142857142855,0.061170603997777406
1.4633974935420229,0.49107142857142855,0.04976347785004641
1.5147447740171813,0.49107142857142855,0.040239982059923574
1.5660920544923402,0.49107142857142855,0.03381216172848274
1.6174393349674987,0.49107142857142855,0.029641751863299294
1.6687866154426576,0.49107142857142855,0.028069062038107388
1.720133895917816,0.49107142857142855,0.02848986818032016
1.771481176392975,0.49107142857142855,0.031089906211632903
1.8228284568681334,0.49107142857142855,0.03555816738979293
1.8741757373432923,0.49107142857142855,0.042066505275889135
1.9255230178184508,0.49107142857142855,0.05188995234187077
1.9768702982936097,0.49107142857142855,0.06528141025903236
2.0282175787687686,0.49107142857142855,0.08194563180439914
2.079564859243927,0.49107142857142855,0.10133857994970649
2.1309121397190856,0.49107142857142855,0.0
2.1822594201942445,0.49107142857142855,0.0
2.2336067006694034,0.49107142857142855,0.0
2.284953981144562,0.49107142857142855,0.0
2.3363012616197203,0.49107142857142855,0.0
2.387648542094879,0.49107142857142855,0.0
2.438995822570038,0.49107142857142855,0.0
2.4903431030451966,0.49107142857142855,0.0
2.541690383520355,0.49107142857142855,0.0
2.5930376639955144,0.49107142857142855,0.0
2.644384944470673,0.49107142857142855,0.0
2.6957322249458313,0.49107142857142855,0.0
2.7470795054209907,0.49107142857142855,0.0
2.798426785896149,0.49107142857142855,0.0
2.8497740663713085,0.49107142857142855,0.0
2.901121346846467,0.49107142857142855,0.0
0.025673640237579346,0.5089285714285714,0.0
0.07702092071273804,0.5089285714285714,0.0
0.12836820118789674,0.5089285714285714,0.0
0.17971548166305543,0.5089285714285714,0.0
0.23106276213821414,0.5089285714285714,0.0
0.2824100426133728,0.5089285714285714,0.0
0.3337573230885315,0.5089285714285714,0.0
0.3851046035636902,0.5089285714285714,0.0
0.4364518840388489,0.5089285714285714,0.0
0.4877991645140076,0.5089285714285714,0.0
0.5391464449891663,0.5089285714285714,0.0
0.590493725464325,0.5089285714285714,0.0
0.6418410059394837,0.5089285714285714,0.0
0.6931882864146424,0.5089285714285714,0.02354101895010389
0.744535566889801,0.5089285714285714,0.04507482169716268
0.7958828473649597,0.5089285714285714,0.07182568487641167
0.8472301278401184,0.5089285714285714,0.094761431742799
0.8985774083152771,0.5089285714285714,0.11471783953281771
0.9499246887904358,0.5089285714285714,0.14439313342537974
1.0012719692655945,0.5089285714285714,0.19699202707145014
1.0526192497407534,0.5089285714285714,0.13697562361690838
1.1039665302159118,0.5089285714285714,0.13541249297261718
1.1553138106910708,0.5089285714285714,0.13239323146670742
1.2066610911662292,0.5089285714285714,0.11294735434177118
1.2580083716413881,0.5089285714285714,0.09409497381056726
1.3093556521165466,0.5089285714285714,0.08035593002230569
1.3607029325917055,0.5089285714285714,0.06498897875314702
1.412050213066864,0.5089285714285714,0.05382915626879374
1.4633974935420229,0.5089285714285714,0.04308388243441879
1.5147447740171813,0.5089285714285714,0.03533150387455825
1.5660920544923402,0.5089285714285714,0.030205153725603187
1.6174393349674987,0.5089285714285714,0.027637339260575315
1.6687866154426576,0.5089285714285714,0.027526240056038726
1.720133895917816,0.5089285714285714,0.02951987997540362
1.771481176392975,0.5089285714285714,0.03347853876339751
1.8228284568681334,0.5089285714285714,0.03973685461950655
1.8741757373432923,0.5089285714285714,0.04897043079374486
1.9255230178184508,0.5089285714285714,0.061717979475239666
1.9768702982936097,0.5089285714285714,0.07815852794570409
2.0282175787687686,0.5089285714285714,0.10022736546486172
2.079564859243927,0.5089285714285714,0.0
2.1309121397190856,0.5089285714285714,0.0
2.1822594201942445,0.5089285714285714,0.0
2.2336067006694034,0.5089285714285714,0.0
2.284953981144562,0.5089285714285714,0.0
2.3363012616197203,0.5089285714285714,0.0
2.387648542094879,0.5089285714285714,0.0
2.438995822570038,0.5089285714285714,0.0
2.4903431030451966,0.5089285714285714,0.0
2.541690383520355,0.5089285714285714,0.0
2.5930376639955144,0.5089285714285714,0.0
2.644384944470673,0.5089285714285714,0.0
2.6957322249458313,0.5089285714285714,0.0
2.7470795054209907,0.5089285714285714,0.0
2.798426785896149,0.5089285714285714,0.0
2.8497740663713085,0.5089285714285714,0.0
2.901121346846467,0.5089285714285714,0.0
0.025673640237579346,0.5267857142857142,0.0
0.07702092071273804,0.5267857142857142,0.0
0.12836820118789674,0.5267857142857142,0.0
0.17971548166305543,0.5267857142857142,0.0
0.23106276213821414,0.5267857142857142,0.0
0.2824100426133728,0.5267857142857142,0.0
0.3337573230885315,0.5267857142857142,0.0
0.3851046035636902,0.5267857142857142,0.0
0.4364518840388489,0.5267857142857142,0.0
0.4877991645140076,0.5267857142857142,0.0
0.5391464449891663,0.5267857142857142,0.0
0.590493725464325,0.5267857142857142,0.0
0.6418410059394837,0.5267857142857142,0.0
0.6931882864146424,0.5267857142857142,0.025640882894669464
0.744535566889801,0.5267857142857142,0.04643495703761295
0.7958828473649597,0.5267857142857142,0.07370900419658888
0.8472301278401184,0.5267857142857142,0.09624748148122764
0.8985774083152771,0.5267857142857142,0.11722420993661842
0.9499246887904358,0.5267857142857142,0.1520445245586458
1.0012719692655945,0.5267857142857142,0.18535575524727638
1.0526192497407534,0.5267857142857142,0.13359231225845003
1.1039665302159118,0.5267857142857142,0.13170564933866022
1.1553138106910708,0.5267857142857142,0.12609933410582624
1.2066610911662292,0.5267857142857142,0.09904269148819153
1.2580083716413881,0.5267857142857142,0.08622507701774662
1.3093556521165466,0.5267857142857142,0.07030905298208205
1.3607029325917055,0.5267857142857142,0.05706420821107295
1.412050213066864,0.5267857142857142,0.04592987661791522
1.4633974935420229,0.5267857142857142,0.03715876901665295
1.5147447740171813,0.5267857142857142,0.030953464691696204
1.5660920544923402,0.5267857142857142,0.027582143177550606
1.6174393349674987,0.5267857142857142,0.026714146873102577
1.6687866154426576,0.5267857142857142,0.02811888130867321
1.720133895917816,0.5267857142857142,0.03169440373221877
1.771481176392975,0.5267857142857142,0.03755007744784907
1.8228284568681334,0.5267857142857142,0.04609229094238894
1.8741757373432923,0.5267857142857142,0.05866336834946977
1.9255230178184508,0.5267857142857142,0.07473297361548355
1.9768702982936097,0.5267857142857142,0.09370460115394606
2.0282175787687686,0.5267857142857142,0.0
2.079564859243927,0.5267857142857142,0.0
2.1309121397190856,0.5267857142857142,0.0
2.1822594201942445,0.5267857142857142,0.0
2.2336067006694034,0.5267857142857142,0.0
2.284953981144562,0.5267857142857142,0.0
2.3363012616197203,0.5267857142857142,0.0
2.387648542094879,0.5267857142857142,0.0
2.438995822570038,0.5267857142857142,0.0
2.4903431030451966,0.5267857142857142,0.0
2.541690383520355,0.5267857142857142,0.0
2.5930376639955144,0.5267857142857142,0.0
2.644384944470673,0.5267857142857142,0.0
2.6957322249458313,0.5267857142857142,0.0
2.7470795054209907,0.5267857142857142,0.0
2.798426785896149,0.5267857142857142,0.0
2.8497740663713085,0.5267857142857142,0.0
2.901121346846467,0.5267857142857142,0.0
0.025673640237579346,0.5446428571428571,0.0
0.07702092071273804,0.5446428571428571,0.0
0.12836820118789674,0.5446428571428571,0.0
0.17971548166305543,0.5446428571428571,0.0
0.23106276213821414,0.5446428571428571,0.0
0.2824100426133728,0.5446428571428571,0.0
0.3337573230885315,0.5446428571428571,0.0
0.3851046035636902,0.5446428571428571,0.0
0.4364518840388489,0.5446428571428571,0.0
0.4877991645140076,0.5446428571428571,0.0
0.5391464449891663,0.5446428571428571,0.0
0.590493725464325,0.5446428571428571,0.0
0.6418410059394837,0.5446428571428571,0.0
0.6931882864146424,0.5446428571428571,0.028275827906362908
0.744535566889801,0.5446428571428571,0.048522761705319564
0.7958828473649597,0.5446428571428571,0.0760313710290628
0.8472301278401184,0.5446428571428571,0.09821911164559559
0.8985774083152771,0.5446428571428571,0.12075282751316636
0.9499246887904358,0.5446428571428571,0.17063316601012163
1.0012719692655945,0.5446428571428571,0.1558620057063926
1.0526192497407534,0.5446428571428571,0.13006069904018652
1.1039665302159118,0.5446428571428571,0.12667492844032457
1.1553138106910708,0.5446428571428571,0.11189623251568494
1.2066610911662292,0.5446428571428571,0.09044792603994065
1.2580083716413881,0.5446428571428571,0.07634575538657387
1.3093556521165466,0.5446428571428571,0.06082623534873403
1.3607029325917055,0.5446428571428571,0.04894801445539044
1.412050213066864,0.5446428571428571,0.03902633476386193
1.4633974935420229,0.5446428571428571,0.031918723564742804
1.5147447740171813,0.5446428571428571,0.027643540192359643
1.5660920544923402,0.5446428571428571,0.026207374458891337
1.6174393349674987,0.5446428571428571,0.026984033178202457
1.6687866154426576,0.5446428571428571,0.030091124577282323
1.720133895917816,0.5446428571428571,0.03550021445810028
1.771481176392975,0.5446428571428571,0.043727889180461096
1.8228284568681334,0.5446428571428571,0.05583505911130204
1.8741757373432923,0.5446428571428571,0.07161668726759743
1.9255230178184508,0.5446428571428571,0.09173336323314848
1.9768702982936097,0.5446428571428571,0.0
2.0282175787687686,0.5446428571428571,0.0
2.079564859243927,0.5446428571428571,0.0
2.1309121397190856,0.5446428571428571,0.0
2.1822594201942445,0.5446428571428571,0.0
2.2336067006694034,0.5446428571428571,0.0
2.284953981144562,0.5446428571428571,0.0
2.3363012616197203,0.5446428571428571,0.0
2.387648542094879,0.5446428571428571,0.0
2.438995822570038,0.5446428571428571,0.0
2.4903431030451966,0.5446428571428571,0.0
2.541690383520355,0.5446428571428571,0.0
2.5930376639955144,0.5446428571428571,0.0
2.644384944470673,0.5446428571428571,0.0
2.6957322249458313,0.5446428571428571,0.0
2.7470795054209907,0.5446428571428571,0.0
2.798426785896149,0.5446428571428571,0.0
2.8497740663713085,0.5446428571428571,0.0
2.901121346846467,0.5446428571428571,0.0
0.025673640237579346,0.5625,0.0
0.07702092071273804,0.5625,0.0
0.12836820118789674,0.5625,0.0
0.17971548166305543,0.5625,0.0
0.23106276213821414,0.5625,0.0
0.2824100426133728,0.5625,0.0
0.3337573230885315,0.5625,0.0
0.3851046035636902,0.5625,0.0
0.4364518840388489,0.5625,0.0
0.4877991645140076,0.5625,0.0
0.5391464449891663,0.5625,0.0
0.590493725464325,0.5625,0.0
0.6418410059394837,0.5625,0.0
0.6931882864146424,0.5625,0.031152930421559547
0.744535566889801,0.5625,0.05134348191536589
0.7958828473649597,0.5625,0.07878887098655932
0.8472301278401184,0.5625,0.10049684903068604
0.8985774083152771,0.5625,0.12592227219104843
0.9499246887904358,0.5625,0.1779176658538695
1.0012719692655945,0.5625,0.12711170342247563
1.0526192497407534,0.5625,0.124993237758742
1.1039665302159118,0.5625,0.12063455639725747
1.1553138106910708,0.5625,0.0951643948986341
1.2066610911662292,0.5625,0.08131991395699596
1.2580083716413881,0.5625,0.0650565073722852
1.3093556521165466,0.5625,0.05227877760963803
1.3607029325917055,0.5625,0.04115208393186995
1.412050213066864,0.5625,0.032883093193333546
1.4633974935420229,0.5625,0.02781499481121899
1.5147447740171813,0.5625,0.025646961446027187
1.5660920544923402,0.5625,0.025915362558338467
1.6174393349674987,0.5625,0.028662958151522436
1.6687866154426576,0.5625,0.03362396299107133
1.720133895917816,0.5625,0.04165338208501141
1.771481176392975,0.5625,0.053229208431302306
1.8228284568681334,0.5625,0.0689327456082847
1.8741757373432923,0.5625,0.0900213995652218
1.9255230178184508,0.5625,0.0
1.9768702982936097,0.5625,0.0
2.0282175787687686,0.5625,0.0
2.079564859243927,0.5625,0.0
2.1309121397190856,0.5625,0.0
2.1822594201942445,0.5625,0.0
2.2336067006694034,0.5625,0.0
2.284953981144562,0.5625,0.0
2.3363012616197203,0.5625,0.0
2.387648542094879,0.5625,0.0
2.438995822570038,0.5625,0.0
2.4903431030451966,0.5625,0.0
2.541690383520355,0.5625,0.0
2.5930376639955144,0.5625,0.0
2.644384944470673,0.5625,0.0
2.6957322249458313,0.5625,0.0
2.7470795054209907,0.5625,0.0
2.798426785896149,0.5625,0.0
2.8497740663713085,0.5625,0.0
2.901121346846467,0.5625,0.0
0.025673640237579346,0.5803571428571428,0.0
0.07702092071273804,0.5803571428571428,0.0
0.12836820118789674,0.5803571428571428,0.0
0.17971548166305543,0.5803571428571428,0.0
0.23106276213821414,0.5803571428571428,0.0
0.2824100426133728,0.5803571428571428,0.0
0.3337573230885315,0.5803571428571428,0.0
0.3851046035636902,0.5803571428571428,0.0
0.4364518840388489,0.5803571428571428,0.0
0.4877991645140076,0.5803571428571428,0.0
0.5391464449891663,0.5803571428571428,0.0
0.590493725464325,0.5803571428571428,0.0
0.6418410059394837,0.5803571428571428,0.0
0.6931882864146424,0.5803571428571428,0.034093437209991084
0.744535566889801,0.5803571428571428,0.05496921440006944
0.7958828473649597,0.5803571428571428,0.08193091918973129
0.8472301278401184,0.5803571428571428,0.10345062421043763
0.8985774083152771,0.5803571428571428,0.1345499061241501
0.9499246887904358,0.5803571428571428,0.1667143486106354
1.0012719692655945,0.5803571428571428,0.12283535086055097
1.0526192497407534,0.5803571428571428,0.11972608147852175
1.1039665302159118,0.5803571428571428,0.10649052517705208
1.1553138106910708,0.5803571428571428,0.0851055333651601
1.2066610911662292,0.5803571428571428,0.0701610247272387
1.2580083716413881,0.5803571428571428,0.055166253093697354
1.3093556521165466,0.5803571428571428,0.043256124998294586
1.3607029325917055,0.5803571428571428,0.03432992461048725
1.412050213066864,0.5803571428571428,0.0281361305826312
1.4633974935420229,0.5803571428571428,0.025146911463948055
1.5147447740171813,0.5803571428571428,0.025039793888216668
1.5660920544923402,0.5803571428571428,0.027212876465458717
1.6174393349674987,0.5803571428571428,0.03199624232169054
1.6687866154426576,0.5803571428571428,0.03961101230378137
1.720133895917816,0.5803571428571428,0.05145472831251046
1.771481176392975,0.5803571428571428,0.06653025765217
1.8228284568681334,0.5803571428571428,0.0862214167912801
1.8741757373432923,0.5803571428571428,0.0
1.9255230178184508,0.5803571428571428,0.0
1.9768702982936097,0.5803571428571428,0.0
2.0282175787687686,0.5803571428571428,0.0
2.079564859243927,0.5803571428571428,0.0
2.1309121397190856,0.5803571428571428,0.0
2.1822594201942445,0.5803571428571428,0.0
2.2336067006694034,0.5803571428571428,0.0
2.284953981144562,0.5803571428571428,0.0
2.3363012616197203,0.5803571428571428,0.0
2.387648542094879,0.5803571428571428,0.0
2.438995822570038,0.5803571428571428,0.0
2.4903431030451966,0.5803571428571428,0.0
2.541690383520355,0.5803571428571428,0.0
2.5930376639955144,0.5803571428571428,0.0
2.644384944470673,0.5803571428571428,0.0
2.6957322249458313,0.5803571428571428,0.0
2.7470795054209907,0.5803571428571428,0.0
2.798426785896149,0.5803571428571428,0.0
2.8497740663713085,0.5803571428571428,0.0
2.901121346846467,0.5803571428571428,0.0
0.025673640237579346,0.5982142857142857,0.0
0.07702092071273804,0.5982142857142857,0.0
0.12836820118789674,0.5982142857142857,0.0
0.17971548166305543,0.5982142857142857,0.0
0.23106276213821414,0.5982142857142857,0.0
0.2824100426133728,0.5982142857142857,0.0
0.3337573230885315,0.5982142857142857,0.0
0.3851046035636902,0.5982142857142857,0.0
0.4364518840388489,0.5982142857142857,0.0
0.4877991645140076,0.5982142857142857,0.0
0.5391464449891663,0.5982142857142857,0.0
0.590493725464325,0.5982142857142857,0.0
0.6418410059394837,0.5982142857142857,0.0
0.6931882864146424,0.5982142857142857,0.036882357060022415
0.744535566889801,0.5982142857142857,0.05939078051705165
0.7958828473649597,0.5982142857142857,0.08524354532891834
0.8472301278401184,0.5982142857142857,0.1075284418013655
0.8985774083152771,0.5982142857142857,0.15504946129680913
0.9499246887904358,0.5982142857142857,0.1348516159796694
1.0012719692655945,0.5982142857142857,0.11773768513267945
1.0526192497407534,0.5982142857142857,0.11301622758462125
1.1039665302159118,0.5982142857142857,0.08954140319820901
1.1553138106910708,0.5982142857142857,0.07497905712513375
1.2066610911662292,0.5982142857142857,0.058592769956752534
1.2580083716413881,0.5982142857142857,0.04576523078398246
1.3093556521165466,0.5982142857142857,0.0355287855339547
1.3607029325917055,0.5982142857142857,0.028550624699961818
1.412050213066864,0.5982142857142857,0.024904171897661025
1.4633974935420229,0.5982142857142857,0.024193555919162415
1.5147447740171813,0.5982142857142857,0.02604121820757143
1.5660920544923402,0.5982142857142857,0.03050544142383198
1.6174393349674987,0.5982142857142857,0.03799353580410229
1.6687866154426576,0.5982142857142857,0.04959155289381949
1.720133895917816,0.5982142857142857,0.06487301706014771
1.771481176392975,0.5982142857142857,0.08506031249984732
1.8228284568681334,0.5982142857142857,0.0
1.8741757373432923,0.5982142857142857,0.0
1.9255230178184508,0.5982142857142857,0.0
1.9768702982936097,0.5982142857142857,0.0
2.0282175787687686,0.5982142857142857,0.0
2.079564859243927,0.5982142857142857,0.0
2.1309121397190856,0.5982142857142857,0.0
2.1822594201942445,0.5982142857142857,0.0
2.2336067006694034,0.5982142857142857,0.0
2.284953981144562,0.5982142857142857,0.0
2.3363012616197203,0.5982142857142857,0.0
2.387648542094879,0.5982142857142857,0.0
2.438995822570038,0.5982142857142857,0.0
2.4903431030451966,0.5982142857142857,0.0
2.541690383520355,0.5982142857142857,0.0
2.5930376639955144,0.5982142857142857,0.0
2.644384944470673,0.5982142857142857,0.0
2.6957322249458313,0.5982142857142857,0.0
2.7470795054209907,0.5982142857142857,0.0
2.798426785896149,0.5982142857142857,0.0
2.8497740663713085,0.5982142857142857,0.0
2.901121346846467,0.5982142857142857,0.0
0.025673640237579346,0.6160714285714286,0.0
0.07702092071273804,0.6160714285714286,0.0
0.12836820118789674,0.6160714285714286,0.0
0.17971548166305543,0.6160714285714286,0.0
0.23106276213821414,0.6160714285714286,0.0
0.2824100426133728,0.6160714285714286,0.0
0.3337573230885315,0.6160714285714286,0.0
0.3851046035636902,0.6160714285714286,0.0
0.4364518840388489,0.6160714285714286,0.0
0.4877991645140076,0.6160714285714286,0.0
0.5391464449891663,0.6160714285714286,0.0
0.590493725464325,0.6160714285714286,0.0
0.6418410059394837,0.6160714285714286,0.015592281195096815
0.6931882864146424,0.6160714285714286,0.039541977591740246
0.744535566889801,0.6160714285714286,0.0643608181004145
0.7958828473649597,0.6160714285714286,0.08900043103253225
0.8472301278401184,0.6160714285714286,0.11373158114409967
0.8985774083152771,0.6160714285714286,0.15598957784153586
0.9499246887904358,0.6160714285714286,0.11522890148756923
1.0012719692655945,0.6160714285714286,0.11190210151596502
1.0526192497407534,0.6160714285714286,0.09838173088623581
1.1039665302159118,0.6160714285714286,0.07849419393223867
1.1553138106910708,0.6160714285714286,0.06233694807784201
1.2066610911662292,0.6160714285714286,0.04795289820716427
1.2580083716413881,0.6160714285714286,0.03662724512563678
1.3093556521165466,0.6160714285714286,0.028966656770790505
1.3607029325917055,0.6160714285714286,0.024542261358626027
1.412050213066864,0.6160714285714286,0.02334613840315266
1.4633974935420229,0.6160714285714286,0.024959677033809764
1.5147447740171813,0.6160714285714286,0.029220633033862336
1.5660920544923402,0.6160714285714286,0.03658836887516192
1.6174393349674987,0.6160714285714286,0.0482078627624344
1.6687866154426576,0.6160714285714286,0.06346530047480971
1.720133895917816,0.6160714285714286,0.08570262328298255
1.771481176392975,0.6160714285714286,0.0
1.8228284568681334,0.6160714285714286,0.0
1.8741757373432923,0.6160714285714286,0.0
1.9255230178184508,0.6160714285714286,0.0
1.9768702982936097,0.6160714285714286,0.0
2.0282175787687686,0.6160714285714286,0.0
2.079564859243927,0.6160714285714286,0.0
2.1309121397190856,0.6160714285714286,0.0
2.1822594201942445,0.6160714285714286,0.0
2.2336067006694034,0.6160714285714286,0.0
2.284953981144562,0.6160714285714286,0.0
2.3363012616197203,0.6160714285714286,0.0
2.387648542094879,0.6160714285714286,0.0
2.438995822570038,0.6160714285714286,0.0
2.4903431030451966,0.6160714285714286,0.0
2.541690383520355,0.6160714285714286,0.0
2.5930376639955144,0.6160714285714286,0.0
2.644384944470673,0.6160714285714286,0.0
2.6957322249458313,0.6160714285714286,0.0
2.7470795054209907,0.6160714285714286,0.0
2.798426785896149,0.6160714285714286,0.0
2.8497740663713085,0.6160714285714286,0.0
2.901121346846467,0.6160714285714286,0.0
0.025673640237579346,0.6339285714285714,0.0
0.07702092071273804,0.6339285714285714,0.0
0.12836820118789674,0.6339285714285714,0.0
0.17971548166305543,0.6339285714285714,0.0
0.23106276213821414,0.6339285714285714,0.0
0.2824100426133728,0.6339285714285714,0.0
0.3337573230885315,0.6339285714285714,0.0
0.3851046035636902,0.6339285714285714,0.0
0.4364518840388489,0.6339285714285714,0.0
0.4877991645140076,0.6339285714285714,0.0
0.5391464449891663,0.6339285714285714,0.0
0.590493725464325,0.6339285714285714,0.0
0.6418410059394837,0.6339285714285714,0.021987203095316217
0.6931882864146424,0.6339285714285714,0.04277978454045176
0.744535566889801,0.6339285714285714,0.0697095661981189
0.7958828473649597,0.6339285714285714,0.09284401549975344
0.8472301278401184,0.6339285714285714,0.1285016926090989
0.8985774083152771,0.6339285714285714,0.13786510931574486
0.9499246887904358,0.6339285714285714,0.10974217221351844
1.0012719692655945,0.6339285714285714,0.10392529279112618
1.0526192497407534,0.6339285714285714,0.08135738689904654
1.1039665302159118,0.6339285714285714,0.06681984441310367
1.1553138106910708,0.6339285714285714,0.05016734596356184
1.2066610911662292,0.6339285714285714,0.03805536509521986
1.2580083716413881,0.6339285714285714,0.029470007768384137
1.3093556521165466,0.6339285714285714,0.02424343743823859
1.3607029325917055,0.6339285714285714,0.02263071782638275
1.412050213066864,0.6339285714285714,0.02394100805226614
1.4633974935420229,0.6339285714285714,0.028028631159545472
1.5147447740171813,0.6339285714285714,0.03554001193372608
1.5660920544923402,0.6339285714285714,0.04720984824761981
1.6174393349674987,0.6339285714285714,0.06178828435551474
1.6687866154426576,0.6339285714285714,0.08775176140277283
1.720133895917816,0.6339285714285714,0.0
1.771481176392975,0.6339285714285714,0.0
1.8228284568681334,0.6339285714285714,0.0
1.8741757373432923,0.6339285714285714,0.0
1.9255230178184508,0.6339285714285714,0.0
1.9768702982936097,0.6339285714285714,0.0
2.0282175787687686,0.6339285714285714,0.0
2.079564859243927,0.6339285714285714,0.0
2.1309121397190856,0.6339285714285714,0.0
2.1822594201942445,0.6339285714285714,0.0
2.2336067006694034,0.6339285714285714,0.0
2.284953981144562,0.6339285714285714,0.0
2.3363012616197203,0.6339285714285714,0.0
2.387648542094879,0.6339285714285714,0.0
2.438995822570038,0.6339285714285714,0.0
2.4903431030451966,0.6339285714285714,0.0
2.541690383520355,0.6339285714285714,0.0
2.5930376639955144,0.6339285714285714,0.0
2.644384944470673,0.6339285714285714,0.0
2.6957322249458313,0.6339285714285714,0.0
2.7470795054209907,0.6339285714285714,0.0
2.798426785896149,0.6339285714285714,0.0
2.8497740663713085,0.6339285714285714,0.0
2.901121346846467,0.6339285714285714,0.0
0.025673640237579346,0.6517857142857142,0.0
0.07702092071273804,0.6517857142857142,0.0
0.12836820118789674,0.6517857142857142,0.0
0.17971548166305543,0.6517857142857142,0.0
0.23106276213821414,0.6517857142857142,0.0
0.2824100426133728,0.6517857142857142,0.0
0.3337573230885315,0.6517857142857142,0.0
0.3851046035636902,0.6517857142857142,0.0
0.4364518840388489,0.6517857142857142,0.0
0.4877991645140076,0.6517857142857142,0.0
0.5391464449891663,0.6517857142857142,0.0
0.590493725464325,0.6517857142857142,0.0
0.6418410059394837,0.6517857142857142,0.028275636303563414
0.6931882864146424,0.6517857142857142,0.047761596272228805
0.744535566889801,0.6517857142857142,0.07500049252357213
0.7958828473649597,0.6517857142857142,0.09844355910206212
0.8472301278401184,0.6517857142857142,0.14130287302864766
0.8985774083152771,0.6517857142857142,0.10692103677300797
0.9499246887904358,0.6517857142857142,0.10341010579012015
1.0012719692655945,0.6517857142857142,0.08753535208561096
1.0526192497407534,0.6517857142857142,0.0700658240063034
1.1039665302159118,0.6517857142857142,0.052849146461906304
1.1553138106910708,0.6517857142857142,0.039181114033482255
1.2066610911662292,0.6517857142857142,0.029863899267811262
1.2580083716413881,0.6517857142857142,0.024057074545761427
1.3093556521165466,0.6517857142857142,0.021869680035178682
1.3607029325917055,0.6517857142857142,0.023011067704079246
1.412050213066864,0.6517857142857142,0.027063599904071537
1.4633974935420229,0.6517857142857142,0.03462569696950049
1.5147447740171813,0.6517857142857142,0.046500630800851483
1.5660920544923402,0.6517857142857142,0.062317655163563114
1.6174393349674987,0.6517857142857142,0.09102218225598335
1.6687866154426576,0.6517857142857142,0.0
1.720133895917816,0.6517857142857142,0.0
1.771481176392975,0.6517857142857142,0.0
1.8228284568681334,0.6517857142857142,0.0
1.8741757373432923,0.6517857142857142,0.0
1.9255230178184508,0.6517857142857142,0.0
1.9768702982936097,0.6517857142857142,0.0
2.0282175787687686,0.6517857142857142,0.0
2.079564859243927,0.6517857142857142,0.0
2.1309121397190856,0.6517857142857142,0.0
2.1822594201942445,0.6517857142857142,0.0
2.2336067006694034,0.6517857142857142,0.0
2.284953981144562,0.6517857142857142,0.0
2.3363012616197203,0.6517857142857142,0.0
2.387648542094879,0.6517857142857142,0.0
2.438995822570038,0.6517857142857142,0.0
2.4903431030451966,0.6517857142857142,0.0
2.541690383520355,0.6517857142857142,0.0
2.5930376639955144,0.6517857142857142,0.0
2.644384944470673,0.6517857142857142,0.0
2.6957322249458313,0.6517857142857142,0.0
2.7470795054209907,0.6517857142857142,0.0
2.798426785896149,0.6517857142857142,0.0
2.8497740663713085,0.6517857142857142,0.0
2.901121346846467,0.6517857142857142,0.0
0.025673640237579346,0.6696428571428571,0.0
0.07702092071273804,0.6696428571428571,0.0
0.12836820118789674,0.6696428571428571,0.0
0.17971548166305543,0.6696428571428571,0.0
0.23106276213821414,0.6696428571428571,0.0
0.2824100426133728,0.6696428571428571,0.0
0.3337573230885315,0.6696428571428571,0.0
0.3851046035636902,0.6696428571428571,0.0
0.4364518840388489,0.6696428571428571,0.0
0.4877991645140076,0.6696428571428571,0.0
0.5391464449891663,0.6696428571428571,0.0
0.590493725464325,0.6696428571428571,0.0
0.6418410059394837,0.6696428571428571,0.03336741054799799
0.6931882864146424,0.6696428571428571,0.054561846711455746
0.744535566889801,0.6696428571428571,0.08024934748885115
0.7958828473649597,0.6696428571428571,0.10989497425465526
0.8472301278401184,0.6696428571428571,0.12852853559380362
0.8985774083152771,0.6696428571428571,0.1005969151244935
0.9499246887904358,0.6696428571428571,0.09249151912021845
1.0012719692655945,0.6696428571428571,0.0715230727188898
1.0526192497407534,0.6696428571428571,0.05648385540640431
1.1039665302159118,0.6696428571428571,0.040535064494724375
1.1553138106910708,0.6696428571428571,0.030186757282453416
1.2066610911662292,0.6696428571428571,0.0238034700758345
1.2580083716413881,0.6696428571428571,0.0212154166472368
1.3093556521165466,0.6696428571428571,0.02213903793893667
1.3607029325917055,0.6696428571428571,0.02628404728954792
1.412050213066864,0.6696428571428571,0.03404981763131227
1.4633974935420229,0.6696428571428571,0.04613797332471707
1.5147447740171813,0.6696428571428571,0.06212379579245784
1.5660920544923402,0.6696428571428571,0.0
1.6174393349674987,0.6696428571428571,0.0
1.6687866154426576,0.6696428571428571,0.0
1.720133895917816,0.6696428571428571,0.0
1.771481176392975,0.6696428571428571,0.0
1.8228284568681334,0.6696428571428571,0.0
1.8741757373432923,0.6696428571428571,0.0
1.9255230178184508,0.6696428571428571,0.0
1.9768702982936097,0.6696428571428571,0.0
2.0282175787687686,0.6696428571428571,0.0
2.079564859243927,0.6696428571428571,0.0
2.1309121397190856,0.6696428571428571,0.0
2.1822594201942445,0.6696428571428571,0.0
2.2336067006694034,0.6696428571428571,0.0
2.284953981144562,0.6696428571428571,0.0
2.3363012616197203,0.6696428571428571,0.0
2.387648542094879,0.6696428571428571,0.0
2.438995822570038,0.6696428571428571,0.0
2.4903431030451966,0.6696428571428571,0.0
2.541690383520355,0.6696428571428571,0.0
2.5930376639955144,0.6696428571428571,0.0
2.644384944470673,0.6696428571428571,0.0
2.6957322249458313,0.6696428571428571,0.0
2.7470795054209907,0.6696428571428571,0.0
2.798426785896149,0.6696428571428571,0.0
2.8497740663713085,0.6696428571428571,0.0
2.901121346846467,0.6696428571428571,0.0
0.025673640237579346,0.6875,0.0
0.07702092071273804,0.6875,0.0
0.12836820118789674,0.6875,0.0
0.17971548166305543,0.6875,0.0
0.23106276213821414,0.6875,0.0
0.2824100426133728,0.6875,0.0
0.3337573230885315,0.6875,0.0
0.3851046035636902,0.6875,0.0
0.4364518840388489,0.6875,0.0
0.4877991645140076,0.6875,0.0
0.5391464449891663,0.6875,0.0
0.590493725464325,0.6875,0.015036930345321999
0.6418410059394837,0.6875,0.03744675681743266
0.6931882864146424,0.6875,0.06202262091132144
0.744535566889801,0.6875,0.08616596126388623
0.7958828473649597,0.6875,0.1256516792049775
0.8472301278401184,0.6875,0.09759047725807674
0.8985774083152771,0.6875,0.09302243100087886
0.9499246887904358,0.6875,0.07412966877085729
1.0012719692655945,0.6875,0.05896970329434568
1.0526192497407534,0.6875,0.041747236441368324
1.1039665302159118,0.6875,0.030330561492904355
1.1553138106910708,0.6875,0.02332580131968507
1.2066610911662292,0.6875,0.020494221651730756
1.2580083716413881,0.6875,0.02133189879762462
1.3093556521165466,0.6875,0.025573488135798295
1.3607029325917055,0.6875,0.033695169083334274
1.412050213066864,0.6875,0.046111283626335514
1.4633974935420229,0.6875,0.06347456149366484
1.5147447740171813,0.6875,0.0
1.5660920544923402,0.6875,0.0
1.6174393349674987,0.6875,0.0
1.6687866154426576,0.6875,0.0
1.720133895917816,0.6875,0.0
1.771481176392975,0.6875,0.0
1.8228284568681334,0.6875,0.0
1.8741757373432923,0.6875,0.0
1.9255230178184508,0.6875,0.0
1.9768702982936097,0.6875,0.0
2.0282175787687686,0.6875,0.0
2.079564859243927,0.6875,0.0
2.1309121397190856,0.6875,0.0
2.1822594201942445,0.6875,0.0
2.2336067006694034,0.6875,0.0
2.284953981144562,0.6875,0.0
2.3363012616197203,0.6875,0.0
2.387648542094879,0.6875,0.0
2.438995822570038,0.6875,0.0
2.4903431030451966,0.6875,0.0
2.541690383520355,0.6875,0.0
2.5930376639955144,0.6875,0.0
2.644384944470673,0.6875,0.0
2.6957322249458313,0.6875,0.0
2.7470795054209907,0.6875,0.0
2.798426785896149,0.6875,0.0
2.8497740663713085,0.6875,0.0
2.901121346846467,0.6875,0.0
0.025673640237579346,0.7053571428571428,0.0
0.07702092071273804,0.7053571428571428,0.0
0.12836820118789674,0.7053571428571428,0.0
0.17971548166305543,0.7053571428571428,0.0
0.23106276213821414,0.7053571428571428,0.0
0.2824100426133728,0.7053571428571428,0.0
0.3337573230885315,0.7053571428571428,0.0
0.3851046035636902,0.7053571428571428,0.0
0.4364518840388489,0.7053571428571428,0.0
0.4877991645140076,0.7053571428571428,0.0
0.5391464449891663,0.7053571428571428,0.0
0.590493725464325,0.7053571428571428,0.02410231717852593
0.6418410059394837,0.7053571428571428,0.04258020585202855
0.6931882864146424,0.7053571428571428,0.06924806731198198
0.744535566889801,0.7053571428571428,0.0984251613493922
0.7958828473649597,0.7053571428571428,0.11305865316511488
0.8472301278401184,0.7053571428571428,0.09021190665782808
0.8985774083152771,0.7053571428571428,0.07791980832958588
0.9499246887904358,0.7053571428571428,0.06056125840653451
1.0012719692655945,0.7053571428571428,0.043317390096484124
1.0526192497407534,0.7053571428571428,0.030369501166350246
1.1039665302159118,0.7053571428571428,0.022905449729378625
1.1553138106910708,0.7053571428571428,0.019766408325781453
1.2066610911662292,0.7053571428571428,0.02066675811375471
1.2580083716413881,0.7053571428571428,0.02503535719399253
1.3093556521165466,0.7053571428571428,0.03362074209090593
1.3607029325917055,0.7053571428571428,0.04608795347820458
1.412050213066864,0.7053571428571428,0.06742762841606516
1.4633974935420229,0.7053571428571428,0.0
1.5147447740171813,0.7053571428571428,0.0
1.5660920544923402,0.7053571428571428,0.0
1.6174393349674987,0.7053571428571428,0.0
1.6687866154426576,0.7053571428571428,0.0
1.720133895917816,0.7053571428571428,0.0
1.771481176392975,0.7053571428571428,0.0
1.8228284568681334,0.7053571428571428,0.0
1.8741757373432923,0.7053571428571428,0.0
1.9255230178184508,0.7053571428571428,0.0
1.9768702982936097,0.7053571428571428,0.0
2.0282175787687686,0.7053571428571428,0.0
2.079564859243927,0.7053571428571428,0.0
2.1309121397190856,0.7053571428571428,0.0
2.1822594201942445,0.7053571428571428,0.0
2.2336067006694034,0.7053571428571428,0.0
2.284953981144562,0.7053571428571428,0.0
2.3363012616197203,0.7053571428571428,0.0
2.387648542094879,0.7053571428571428,0.0
2.438995822570038,0.7053571428571428,0.0
2.4903431030451966,0.7053571428571428,0.0
2.541690383520355,0.7053571428571428,0.0
2.5930376639955144,0.7053571428571428,0.0
2.644384944470673,0.7053571428571428,0.0
2.6957322249458313,0.7053571428571428,0.0
2.7470795054209907,0.7053571428571428,0.0
2.798426785896149,0.7053571428571428,0.0
2.8497740663713085,0.7053571428571428,0.0
2.901121346846467,0.7053571428571428,0.0
0.025673640237579346,0.7232142857142856,0.0
0.07702092071273804,0.7232142857142856,0.0
0.12836820118789674,0.7232142857142856,0.0
0.17971548166305543,0.7232142857142856,0.0
0.23106276213821414,0.7232142857142856,0.0
0.2824100426133728,0.7232142857142856,0.0
0.3337573230885315,0.7232142857142856,0.0
0.3851046035636902,0.7232142857142856,0.0
0.4364518840388489,0.7232142857142856,0.0
0.4877991645140076,0.7232142857142856,0.0
0.5391464449891663,0.7232142857142856,0.0
0.590493725464325,0.7232142857142856,0.030696851977553303
0.6418410059394837,0.7232142857142856,0.050887591535623056
0.6931882864146424,0.7232142857142856,0.07655294411696559
0.744535566889801,0.7232142857142856,0.11036739462520487
0.7958828473649597,0.7232142857142856,0.0872700793009979
0.8472301278401184,0.7232142857142856,0.07966469523199049
0.8985774083152771,0.7232142857142856,0.06079971050026411
0.9499246887904358,0.7232142857142856,0.044942213522625875
1.0012719692655945,0.7232142857142856,0.030634102699081674
1.0526192497407534,0.7232142857142856,0.022266372019196765
1.1039665302159118,0.7232142857142856,0.01901265971505431
1.1553138106910708,0.7232142857142856,0.01997646453527983
1.2066610911662292,0.7232142857142856,0.02473516341730632
1.2580083716413881,0.7232142857142856,0.033815930828868725
1.3093556521165466,0.7232142857142856,0.04655280601627739
1.3607029325917055,0.7232142857142856,0.07319050394328294
1.412050213066864,0.7232142857142856,0.0
1.4633974935420229,0.7232142857142856,0.0
1.5147447740171813,0.7232142857142856,0.0
1.5660920544923402,0.7232142857142856,0.0
1.6174393349674987,0.7232142857142856,0.0
1.6687866154426576,0.7232142857142856,0.0
1.720133895917816,0.7232142857142856,0.0
1.771481176392975,0.7232142857142856,0.0
1.8228284568681334,0.7232142857142856,0.0
1.8741757373432923,0.7232142857142856,0.0
1.9255230178184508,0.7232142857142856,0.0
1.9768702982936097,0.7232142857142856,0.0
2.0282175787687686,0.7232142857142856,0.0
2.079564859243927,0.7232142857142856,0.0
2.1309121397190856,0.7232142857142856,0.0
2.1822594201942445,0.7232142857142856,0.0
2.2336067006694034,0.7232142857142856,0.0
2.284953981144562,0.7232142857142856,0.0
2.3363012616197203,0.7232142857142856,0.0
2.387648542094879,0.7232142857142856,0.0
2.438995822570038,0.7232142857142856,0.0
2.4903431030451966,0.7232142857142856,0.0
2.541690383520355,0.7232142857142856,0.0
2.5930376639955144,0.7232142857142856,0.0
2.644384944470673,0.7232142857142856,0.0
2.6957322249458313,0.7232142857142856,0.0
2.7470795054209907,0.7232142857142856,0.0
2.798426785896149,0.7232142857142856,0.0
2.8497740663713085,0.7232142857142856,0.0
2.901121346846467,0.7232142857142856,0.0
0.025673640237579346,0.7410714285714286,0.0
0.07702092071273804,0.7410714285714286,0.0
0.12836820118789674,0.7410714285714286,0.0
0.17971548166305543,0.7410714285714286,0.0
0.23106276213821414,0.7410714285714286,0.0
0.2824100426133728,0.7410714285714286,0.0
0.3337573230885315,0.7410714285714286,0.0
0.3851046035636902,0.7410714285714286,0.0
0.4364518840388489,0.7410714285714286,0.0
0.4877991645140076,0.7410714285714286,0.0
0.5391464449891663,0.7410714285714286,0.015457704508946997
0.590493725464325,0.7410714285714286,0.035806604673444715
0.6418410059394837,0.7410714285714286,0.06012395480002997
0.6931882864146424,0.7410714285714286,0.09101638006230746
0.744535566889801,0.7410714285714286,0.09456596632093771
0.7958828473649597,0.7410714285714286,0.07851446218273977
0.8472301278401184,0.7410714285714286,0.06168402035553466
0.8985774083152771,0.7410714285714286,0.04554840095715427
0.9499246887904358,0.7410714285714286,0.030777355417265864
1.0012719692655945,0.7410714285714286,0.021880729665476037
1.0526192497407534,0.7410714285714286,0.01820470407388254
1.1039665302159118,0.7410714285714286,0.019405985216704263
1.1553138106910708,0.7410714285714286,0.024699807087089704
1.2066610911662292,0.7410714285714286,0.034267901738205986
1.2580083716413881,0.7410714285714286,0.04769709358494314
1.3093556521165466,0.7410714285714286,0.0
1.3607029325917055,0.7410714285714286,0.0
1.412050213066864,0.7410714285714286,0.0
1.4633974935420229,0.7410714285714286,0.0
1.5147447740171813,0.7410714285714286,0.0
1.5660920544923402,0.7410714285714286,0.0
1.6174393349674987,0.7410714285714286,0.0
1.6687866154426576,0.7410714285714286,0.0
1.720133895917816,0.7410714285714286,0.0
1.771481176392975,0.7410714285714286,0.0
1.8228284568681334,0.7410714285714286,0.0
1.8741757373432923,0.7410714285714286,0.0
1.9255230178184508,0.7410714285714286,0.0
1.9768702982936097,0.7410714285714286,0.0
2.0282175787687686,0.7410714285714286,0.0
2.079564859243927,0.7410714285714286,0.0
2.1309121397190856,0.7410714285714286,0.0
2.1822594201942445,0.7410714285714286,0.0
2.2336067006694034,0.7410714285714286,0.0
2.284953981144562,0.7410714285714286,0.0
2.3363012616197203,0.7410714285714286,0.0
2.387648542094879,0.7410714285714286,0.0
2.438995822570038,0.7410714285714286,0.0
2.4903431030451966,0.7410714285714286,0.0
2.541690383520355,0.7410714285714286,0.0
2.5930376639955144,0.7410714285714286,0.0
2.644384944470673,0.7410714285714286,0.0
2.6957322249458313,0.7410714285714286,0.0
2.7470795054209907,0.7410714285714286,0.0
2.798426785896149,0.7410714285714286,0.0
2.8497740663713085,0.7410714285714286,0.0
2.901121346846467,0.7410714285714286,0.0
0.025673640237579346,0.7589285714285714,0.0
0.07702092071273804,0.7589285714285714,0.0
0.12836820118789674,0.7589285714285714,0.0
0.17971548166305543,0.7589285714285714,0.0
0.23106276213821414,0.7589285714285714,0.0
0.2824100426133728,0.7589285714285714,0.0
0.3337573230885315,0.7589285714285714,0.0
0.3851046035636902,0.7589285714285714,0.0
0.4364518840388489,0.7589285714285714,0.0
0.4877991645140076,0.7589285714285714,0.0
0.5391464449891663,0.7589285714285714,0.025509799185995878
0.590493725464325,0.7589285714285714,0.043051887719659516
0.6418410059394837,0.7589285714285714,0.06953933312436064
0.6931882864146424,0.7589285714285714,0.09525510835338682
0.744535566889801,0.7589285714285714,0.07597437848829648
0.7958828473649597,0.7589285714285714,0.062149362107429995
0.8472301278401184,0.7589285714285714,0.04558054027003419
0.8985774083152771,0.7589285714285714,0.03038182277365936
0.9499246887904358,0.7589285714285714,0.021386241284976494
1.0012719692655945,0.7589285714285714,0.018007456781612814
1.0526192497407534,0.7589285714285714,0.018951095048868084
1.1039665302159118,0.7589285714285714,0.02500742364643271
1.1553138106910708,0.7589285714285714,0.03499361901062051
1.2066610911662292,0.7589285714285714,0.051093976048294944
1.2580083716413881,0.7589285714285714,0.0
1.3093556521165466,0.7589285714285714,0.0
1.3607029325917055,0.7589285714285714,0.0
1.412050213066864,0.7589285714285714,0.0
1.4633974935420229,0.7589285714285714,0.0
1.5147447740171813,0.7589285714285714,0.0
1.5660920544923402,0.7589285714285714,0.0
1.6174393349674987,0.7589285714285714,0.0
1.6687866154426576,0.7589285714285714,0.0
1.720133895917816,0.7589285714285714,0.0
1.771481176392975,0.7589285714285714,0.0
1.8228284568681334,0.7589285714285714,0.0
1.8741757373432923,0.7589285714285714,0.0
1.9255230178184508,0.7589285714285714,0.0
1.9768702982936097,0.7589285714285714,0.0
2.0282175787687686,0.7589285714285714,0.0
2.079564859243927,0.7589285714285714,0.0
2.1309121397190856,0.7589285714285714,0.0
2.1822594201942445,0.7589285714285714,0.0
2.2336067006694034,0.7589285714285714,0.0
2.284953981144562,0.7589285714285714,0.0
2.3363012616197203,0.7589285714285714,0.0
2.387648542094879,0.7589285714285714,0.0
2.438995822570038,0.7589285714285714,0.0
2.4903431030451966,0.7589285714285714,0.0
2.541690383520355,0.7589285714285714,0.0
2.5930376639955144,0.7589285714285714,0.0
2.644384944470673,0.7589285714285714,0.0
2.6957322249458313,0.7589285714285714,0.0
2.7470795054209907,0.7589285714285714,0.0
2.798426785896149,0.7589285714285714,0.0
2.8497740663713085,0.7589285714285714,0.0
2.901121346846467,0.7589285714285714,0.0
0.025673640237579346,0.7767857142857142,0.0
0.07702092071273804,0.7767857142857142,0.0
0.12836820118789674,0.7767857142857142,0.0
0.17971548166305543,0.7767857142857142,0.0
0.23106276213821414,0.7767857142857142,0.0
0.2824100426133728,0.7767857142857142,0.0
0.3337573230885315,0.7767857142857142,0.0
0.3851046035636902,0.7767857142857142,0.0
0.4364518840388489,0.7767857142857142,0.0
0.4877991645140076,0.7767857142857142,0.01007247842855251
0.5391464449891663,0.7767857142857142,0.03170318300161048
0.590493725464325,0.7767857142857142,0.05371709502288727
0.6418410059394837,0.7767857142857142,0.08394006456110172
0.6931882864146424,0.7767857142857142,0.0750359497803926
0.744535566889801,0.7767857142857142,0.06176946097565921
0.7958828473649597,0.7767857142857142,0.044755163675652646
0.8472301278401184,0.7767857142857142,0.029523786471366227
0.8985774083152771,0.7767857142857142,0.02053756938704414
0.9499246887904358,0.7767857142857142,0.017463289487863475
1.0012719692655945,0.7767857142857142,0.018766998376646638
1.0526192497407534,0.7767857142857142,0.025618955677981878
1.1039665302159118,0.7767857142857142,0.03614184642425451
1.1553138106910708,0.7767857142857142,0.0597085837056045
1.2066610911662292,0.7767857142857142,0.0
1.2580083716413881,0.7767857142857142,0.0
1.3093556521165466,0.7767857142857142,0.0
1.3607029325917055,0.7767857142857142,0.0
1.412050213066864,0.7767857142857142,0.0
1.4633974935420229,0.7767857142857142,0.0
1.5147447740171813,0.7767857142857142,0.0
1.5660920544923402,0.7767857142857142,0.0
1.6174393349674987,0.7767857142857142,0.0
1.6687866154426576,0.7767857142857142,0.0
1.720133895917816,0.7767857142857142,0.0
1.771481176392975,0.7767857142857142,0.0
1.8228284568681334,0.7767857142857142,0.0
1.8741757373432923,0.7767857142857142,0.0
1.9255230178184508,0.7767857142857142,0.0
1.9768702982936097,0.7767857142857142,0.0
2.0282175787687686,0.7767857142857142,0.0
2.079564859243927,0.7767857142857142,0.0
2.1309121397190856,0.7767857142857142,0.0
2.1822594201942445,0.7767857142857142,0.0
2.2336067006694034,0.7767857142857142,0.0
2.284953981144562,0.7767857142857142,0.0
2.3363012616197203,0.7767857142857142,0.0
2.387648542094879,0.7767857142857142,0.0
2.438995822570038,0.7767857142857142,0.0
2.4903431030451966,0.7767857142857142,0.0
2.541690383520355,0.7767857142857142,0.0
2.5930376639955144,0.7767857142857142,0.0
2.644384944470673,0.7767857142857142,0.0
2.6957322249458313,0.7767857142857142,0.0
2.7470795054209907,0.7767857142857142,0.0
2.798426785896149,0.7767857142857142,0.0
2.8497740663713085,0.7767857142857142,0.0
2.901121346846467,0.7767857142857142,0.0
0.025673640237579346,0.7946428571428571,0.0
0.07702092071273804,0.7946428571428571,0.0
0.12836820118789674,0.7946428571428571,0.0
0.17971548166305543,0.7946428571428571,0.0
0.23106276213821414,0.7946428571428571,0.0
0.2824100426133728,0.7946428571428571,0.0
0.3337573230885315,0.7946428571428571,0.0
0.3851046035636902,0.7946428571428571,0.0
0.4364518840388489,0.7946428571428571,0.0
0.4877991645140076,0.7946428571428571,0.022717268077849573
0.5391464449891663,0.7946428571428571,0.03882344348984688
0.590493725464325,0.7946428571428571,0.06703095396728957
0.6418410059394837,0.7946428571428571,0.07639609533455463
0.6931882864146424,0.7946428571428571,0.06025146143510777
0.744535566889801,0.7946428571428571,0.04315788611681811
0.7958828473649597,0.7946428571428571,0.028332373062081955
0.8472301278401184,0.7946428571428571,0.019490037399002274
0.8985774083152771,0.7946428571428571,0.01649959805953337
0.9499246887904358,0.7946428571428571,0.018874074820425846
1.0012719692655945,0.7946428571428571,0.02653305315578972
1.0526192497407534,0.7946428571428571,0.03832824869147365
1.1039665302159118,0.7946428571428571,0.0
1.1553138106910708,0.7946428571428571,0.0
1.2066610911662292,0.7946428571428571,0.0
1.2580083716413881,0.7946428571428571,0.0
1.3093556521165466,0.7946428571428571,0.0
1.3607029325917055,0.7946428571428571,0.0
1.412050213066864,0.7946428571428571,0.0
1.4633974935420229,0.7946428571428571,0.0
1.5147447740171813,0.7946428571428571,0.0
1.5660920544923402,0.7946428571428571,0.0
1.6174393349674987,0.7946428571428571,0.0
1.6687866154426576,0.7946428571428571,0.0
1.720133895917816,0.7946428571428571,0.0
1.771481176392975,0.7946428571428571,0.0
1.8228284568681334,0.7946428571428571,0.0
1.8741757373432923,0.7946428571428571,0.0
1.9255230178184508,0.7946428571428571,0.0
1.9768702982936097,0.7946428571428571,0.0
2.0282175787687686,0.7946428571428571,0.0
2.079564859243927,0.7946428571428571,0.0
2.1309121397190856,0.7946428571428571,0.0
2.1822594201942445,0.7946428571428571,0.0
2.2336067006694034,0.7946428571428571,0.0
2.284953981144562,0.7946428571428571,0.0
2.3363012616197203,0.7946428571428571,0.0
2.387648542094879,0.7946428571428571,0.0
2.438995822570038,0.7946428571428571,0.0
2.4903431030451966,0.7946428571428571,0.0
2.541690383520355,0.7946428571428571,0.0
2.5930376639955144,0.7946428571428571,0.0
2.644384944470673,0.7946428571428571,0.0
2.6957322249458313,0.7946428571428571,0.0
2.7470795054209907,0.7946428571428571,0.0
2.798426785896149,0.7946428571428571,0.0
2.8497740663713085,0.7946428571428571,0.0
2.901121346846467,0.7946428571428571,0.0
0.025673640237579346,0.8125,0.0
0.07702092071273804,0.8125,0.0
0.12836820118789674,0.8125,0.0
0.17971548166305543,0.8125,0.0
0.23106276213821414,0.8125,0.0
0.2824100426133728,0.8125,0.0
0.3337573230885315,0.8125,0.0
0.3851046035636902,0.8125,0.0
0.4364518840388489,0.8125,0.008950396212141798
0.4877991645140076,0.8125,0.02936197163661631
0.5391464449891663,0.8125,0.050739022985997244
0.590493725464325,0.8125,0.07250841922244358
0.6418410059394837,0.8125,0.05741448290161371
0.6931882864146424,0.8125,0.04135931734550561
0.744535566889801,0.8125,0.026696062185201087
0.7958828473649597,0.8125,0.018101586498941565
0.8472301278401184,0.8125,0.015775601525344667
0.8985774083152771,0.8125,0.01933503964438281
0.9499246887904358,0.8125,0.027759378349277105
1.0012719692655945,0.8125,0.043549679641433636
1.0526192497407534,0.8125,0.0
1.1039665302159118,0.8125,0.0
1.1553138106910708,0.8125,0.0
1.2066610911662292,0.8125,0.0
1.2580083716413881,0.8125,0.0
1.3093556521165466,0.8125,0.0
1.3607029325917055,0.8125,0.0
1.412050213066864,0.8125,0.0
1.4633974935420229,0.8125,0.0
1.5147447740171813,0.8125,0.0
1.5660920544923402,0.8125,0.0
1.6174393349674987,0.8125,0.0
1.6687866154426576,0.8125,0.0
1.720133895917816,0.8125,0.0
1.771481176392975,0.8125,0.0
1.8228284568681334,0.8125,0.0
1.8741757373432923,0.8125,0.0
1.9255230178184508,0.8125,0.0
1.9768702982936097,0.8125,0.0
2.0282175787687686,0.8125,0.0
2.079564859243927,0.8125,0.0
2.1309121397190856,0.8125,0.0
2.1822594201942445,0.8125,0.0
2.2336067006694034,0.8125,0.0
2.284953981144562,0.8125,0.0
2.3363012616197203,0.8125,0.0
2.387648542094879,0.8125,0.0
2.438995822570038,0.8125,0.0
2.4903431030451966,0.8125,0.0
2.541690383520355,0.8125,0.0
2.5930376639955144,0.8125,0.0
2.644384944470673,0.8125,0.0
2.6957322249458313,0.8125,0.0
2.7470795054209907,0.8125,0.0
2.798426785896149,0.8125,0.0
2.8497740663713085,0.8125,0.0
2.901121346846467,0.8125,0.0
0.025673640237579346,0.8303571428571428,0.0
0.07702092071273804,0.8303571428571428,0.0
0.12836820118789674,0.8303571428571428,0.0
0.17971548166305543,0.8303571428571428,0.0
0.23106276213821414,0.8303571428571428,0.0
0.2824100426133728,0.8303571428571428,0.0
0.3337573230885315,0.8303571428571428,0.0
0.3851046035636902,0.8303571428571428,0.0
0.4364518840388489,0.8303571428571428,0.0221041977600247
0.4877991645140076,0.8303571428571428,0.03757671135061359
0.5391464449891663,0.8303571428571428,0.06349790737137867
0.590493725464325,0.8303571428571428,0.05438114321260126
0.6418410059394837,0.8303571428571428,0.03891986703951537
0.6931882864146424,0.8303571428571428,0.024548202213673903
0.744535566889801,0.8303571428571428,0.016627646591932676
0.7958828473649597,0.8303571428571428,0.015191346540500387
0.8472301278401184,0.8303571428571428,0.02019084414331494
0.8985774083152771,0.8303571428571428,0.029621429171143982
0.9499246887904358,0.8303571428571428,0.0579658422449773
1.0012719692655945,0.8303571428571428,0.0
1.0526192497407534,0.8303571428571428,0.0
1.1039665302159118,0.8303571428571428,0.0
1.1553138106910708,0.8303571428571428,0.0
1.2066610911662292,0.8303571428571428,0.0
1.2580083716413881,0.8303571428571428,0.0
1.3093556521165466,0.8303571428571428,0.0
1.3607029325917055,0.8303571428571428,0.0
1.412050213066864,0.8303571428571428,0.0
1.4633974935420229,0.8303571428571428,0.0
1.5147447740171813,0.8303571428571428,0.0
1.5660920544923402,0.8303571428571428,0.0
1.6174393349674987,0.8303571428571428,0.0
1.6687866154426576,0.8303571428571428,0.0
1.720133895917816,0.8303571428571428,0.0
1.771481176392975,0.8303571428571428,0.0
1.8228284568681334,0.8303571428571428,0.0
1.8741757373432923,0.8303571428571428,0.0
1.9255230178184508,0.8303571428571428,0.0
1.9768702982936097,0.8303571428571428,0.0
2.0282175787687686,0.8303571428571428,0.0
2.079564859243927,0.8303571428571428,0.0
2.1309121397190856,0.8303571428571428,0.0
2.1822594201942445,0.8303571428571428,0.0
2.2336067006694034,0.8303571428571428,0.0
2.284953981144562,0.8303571428571428,0.0
2.3363012616197203,0.8303571428571428,0.0
2.387648542094879,0.8303571428571428,0.0
2.438995822570038,0.8303571428571428,0.0
2.4903431030451966,0.8303571428571428,0.0
2.541690383520355,0.8303571428571428,0.0
2.5930376639955144,0.8303571428571428,0.0
2.644384944470673,0.8303571428571428,0.0
2.6957322249458313,0.8303571428571428,0.0
2.7470795054209907,0.8303571428571428,0.0
2.798426785896149,0.8303571428571428,0.0
2.8497740663713085,0.8303571428571428,0.0
2.901121346846467,0.8303571428571428,0.0
0.025673640237579346,0.8482142857142856,0.0
0.07702092071273804,0.8482142857142856,0.0
0.12836820118789674,0.8482142857142856,0.0
0.17971548166305543,0.8482142857142856,0.0
0.23106276213821414,0.8482142857142856,0.0
0.2824100426133728,0.8482142857142856,0.0
0.3337573230885315,0.8482142857142856,0.0
0.3851046035636902,0.8482142857142856,0.012802468585422186
0.4364518840388489,0.8482142857142856,0.02892555947006142
0.4877991645140076,0.8482142857142856,0.051944873564347536
0.5391464449891663,0.8482142857142856,0.052087436518717535
0.590493725464325,0.8482142857142856,0.03567281451089293
0.6418410059394837,0.8482142857142856,0.02186987817793032
0.6931882864146424,0.8482142857142856,0.015235856451450017
0.744535566889801,0.8482142857142856,0.015162988585792268
0.7958828473649597,0.8482142857142856,0.021376820858065814
0.8472301278401184,0.8482142857142856,0.03408197110318166
0.8985774083152771,0.8482142857142856,0.0
0.9499246887904358,0.8482142857142856,0.0
1.0012719692655945,0.8482142857142856,0.0
1.0526192497407534,0.8482142857142856,0.0
1.1039665302159118,0.8482142857142856,0.0
1.1553138106910708,0.8482142857142856,0.0
1.2066610911662292,0.8482142857142856,0.0
1.2580083716413881,0.8482142857142856,0.0
1.3093556521165466,0.8482142857142856,0.0
1.3607029325917055,0.8482142857142856,0.0
1.412050213066864,0.8482142857142856,0.0
1.4633974935420229,0.8482142857142856,0.0
1.5147447740171813,0.8482142857142856,0.0
1.5660920544923402,0.8482142857142856,0.0
1.6174393349674987,0.8482142857142856,0.0
1.6687866154426576,0.8482142857142856,0.0
1.720133895917816,0.8482142857142856,0.0
1.771481176392975,0.8482142857142856,0.0
1.8228284568681334,0.8482142857142856,0.0
1.8741757373432923,0.8482142857142856,0.0
1.9255230178184508,0.8482142857142856,0.0
1.9768702982936097,0.8482142857142856,0.0
2.0282175787687686,0.8482142857142856,0.0
2.079564859243927,0.8482142857142856,0.0
2.1309121397190856,0.8482142857142856,0.0
2.1822594201942445,0.8482142857142856,0.0
2.2336067006694034,0.8482142857142856,0.0
2.284953981144562,0.8482142857142856,0.0
2.3363012616197203,0.8482142857142856,0.0
2.387648542094879,0.8482142857142856,0.0
2.438995822570038,0.8482142857142856,0.0
2.4903431030451966,0.8482142857142856,0.0
2.541690383520355,0.8482142857142856,0.0
2.5930376639955144,0.8482142857142856,0.0
2.644384944470673,0.8482142857142856,0.0
2.6957322249458313,0.8482142857142856,0.0
2.7470795054209907,0.8482142857142856,0.0
2.798426785896149,0.8482142857142856,0.0
2.8497740663713085,0.8482142857142856,0.0
2.901121346846467,0.8482142857142856,0.0
0.025673640237579346,0.8660714285714286,0.0
0.07702092071273804,0.8660714285714286,0.0
0.12836820118789674,0.8660714285714286,0.0
0.17971548166305543,0.8660714285714286,0.0
0.23106276213821414,0.8660714285714286,0.0
0.2824100426133728,0.8660714285714286,0.0
0.3337573230885315,0.8660714285714286,0.0
0.3851046035636902,0.8660714285714286,0.02287653838387206
0.4364518840388489,0.8660714285714286,0.04065441574127099
0.4877991645140076,0.8660714285714286,0.04778243714860131
0.5391464449891663,0.8660714285714286,0.03162842987831089
0.590493725464325,0.8660714285714286,0.018805342919119367
0.6418410059394837,0.8660714285714286,0.014845205265715866
0.6931882864146424,0.8660714285714286,0.015858466461950563
0.744535566889801,0.8660714285714286,0.02323567257391042
0.7958828473649597,0.8660714285714286,0.04844717673646907
0.8472301278401184,0.8660714285714286,0.0
0.8985774083152771,0.8660714285714286,0.0
0.9499246887904358,0.8660714285714286,0.0
1.0012719692655945,0.8660714285714286,0.0
1.0526192497407534,0.8660714285714286,0.0
1.1039665302159118,0.8660714285714286,0.0
1.1553138106910708,0.8660714285714286,0.0
1.2066610911662292,0.8660714285714286,0.0
1.2580083716413881,0.8660714285714286,0.0
1.3093556521165466,0.8660714285714286,0.0
1.3607029325917055,0.8660714285714286,0.0
1.412050213066864,0.8660714285714286,0.0
1.4633974935420229,0.8660714285714286,0.0
1.5147447740171813,0.8660714285714286,0.0
1.5660920544923402,0.8660714285714286,0.0
1.6174393349674987,0.8660714285714286,0.0
1.6687866154426576,0.8660714285714286,0.0
1.720133895917816,0.8660714285714286,0.0
1.771481176392975,0.8660714285714286,0.0
1.8228284568681334,0.8660714285714286,0.0
1.8741757373432923,0.8660714285714286,0.0
1.9255230178184508,0.8660714285714286,0.0
1.9768702982936097,0.8660714285714286,0.0
2.0282175787687686,0.8660714285714286,0.0
2.079564859243927,0.8660714285714286,0.0
2.1309121397190856,0.8660714285714286,0.0
2.1822594201942445,0.8660714285714286,0.0
2.2336067006694034,0.8660714285714286,0.0
2.284953981144562,0.8660714285714286,0.0
2.3363012616197203,0.8660714285714286,0.0
2.387648542094879,0.8660714285714286,0.0
2.438995822570038,0.8660714285714286,0.0
2.4903431030451966,0.8660714285714286,0.0
2.541690383520355,0.8660714285714286,0.0
2.5930376639955144,0.8660714285714286,0.0
2.644384944470673,0.8660714285714286,0.0
2.6957322249458313,0.8660714285714286,0.0
2.7470795054209907,0.8660714285714286,0.0
2.798426785896149,0.8660714285714286,0.0
2.8497740663713085,0.8660714285714286,0.0
2.901121346846467,0.8660714285714286,0.0
0.025673640237579346,0.8839285714285714,0.0
0.07702092071273804,0.8839285714285714,0.0
0.12836820118789674,0.8839285714285714,0.0
0.17971548166305543,0.8839285714285714,0.0
0.23106276213821414,0.8839285714285714,0.0
0.2824100426133728,0.8839285714285714,0.0
0.3337573230885315,0.8839285714285714,0.017982434304814263
0.3851046035636902,0.8839285714285714,0.03192121245982479
0.4364518840388489,0.8839285714285714,0.04183420472078622
0.4877991645140076,0.8839285714285714,0.026959118155365874
0.5391464449891663,0.8839285714285714,0.015473497796231826
0.590493725464325,0.8839285714285714,0.015709202141371552
0.6418410059394837,0.8839285714285714,0.02134614902730115
0.6931882864146424,0.8839285714285714,0.027839183018523925
0.744535566889801,0.8839285714285714,0.0
0.7958828473649597,0.8839285714285714,0.0
0.8472301278401184,0.8839285714285714,0.0
0.8985774083152771,0.8839285714285714,0.0
0.9499246887904358,0.8839285714285714,0.0
1.0012719692655945,0.8839285714285714,0.0
1.0526192497407534,0.8839285714285714,0.0
1.1039665302159118,0.8839285714285714,0.0
1.1553138106910708,0.8839285714285714,0.0
1.2066610911662292,0.8839285714285714,0.0
1.2580083716413881,0.8839285714285714,0.0
1.3093556521165466,0.8839285714285714,0.0
1.3607029325917055,0.8839285714285714,0.0
1.412050213066864,0.8839285714285714,0.0
1.4633974935420229,0.8839285714285714,0.0
1.5147447740171813,0.8839285714285714,0.0
1.5660920544923402,0.8839285714285714,0.0
1.6174393349674987,0.8839285714285714,0.0
1.6687866154426576,0.8839285714285714,0.0
1.720133895917816,0.8839285714285714,0.0
1.771481176392975,0.8839285714285714,0.0
1.8228284568681334,0.8839285714285714,0.0
1.8741757373432923,0.8839285714285714,0.0
1.9255230178184508,0.8839285714285714,0.0
1.9768702982936097,0.8839285714285714,0.0
2.0282175787687686,0.8839285714285714,0.0
2.079564859243927,0.8839285714285714,0.0
2.1309121397190856,0.8839285714285714,0.0
2.1822594201942445,0.8839285714285714,0.0
2.2336067006694034,0.8839285714285714,0.0
2.284953981144562,0.8839285714285714,0.0
2.3363012616197203,0.8839285714285714,0.0
2.387648542094879,0.8839285714285714,0.0
2.438995822570038,0.8839285714285714,0.0
2.4903431030451966,0.8839285714285714,0.0
2.541690383520355,0.8839285714285714,0.0
2.5930376639955144,0.8839285714285714,0.0
2.644384944470673,0.8839285714285714,0.0
2.6957322249458313,0.8839285714285714,0.0
2.7470795054209907,0.8839285714285714,0.0
2.798426785896149,0.8839285714285714,0.0
2.8497740663713085,0.8839285714285714,0.0
2.901121346846467,0.8839285714285714,0.0
0.025673640237579346,0.9017857142857142,0.0
0.07702092071273804,0.9017857142857142,0.0
0.12836820118789674,0.9017857142857142,0.0
0.17971548166305543,0.9017857142857142,0.0
0.23106276213821414,0.9017857142857142,0.0
0.2824100426133728,0.9017857142857142,0.013338765376872478
0.3337573230885315,0.9017857142857142,0.025888706444180884
0.3851046035636902,0.9017857142857142,0.035009066695580154
0.4364518840388489,0.9017857142857142,0.021545422125508272
0.4877991645140076,0.9017857142857142,0.012849388942254122
0.5391464449891663,0.9017857142857142,0.015281711495449839
0.590493725464325,0.9017857142857142,0.02149062040478073
0.6418410059394837,0.9017857142857142,0.0
0.6931882864146424,0.9017857142857142,0.0
0.744535566889801,0.9017857142857142,0.0
0.7958828473649597,0.9017857142857142,0.0
0.8472301278401184,0.9017857142857142,0.0
0.8985774083152771,0.9017857142857142,0.0
0.9499246887904358,0.9017857142857142,0.0
1.0012719692655945,0.9017857142857142,0.0
1.0526192497407534,0.9017857142857142,0.0
1.1039665302159118,0.9017857142857142,0.0
1.1553138106910708,0.9017857142857142,0.0
1.2066610911662292,0.9017857142857142,0.0
1.2580083716413881,0.9017857142857142,0.0
1.3093556521165466,0.9017857142857142,0.0
1.3607029325917055,0.9017857142857142,0.0
1.412050213066864,0.9017857142857142,0.0
1.4633974935420229,0.9017857142857142,0.0
1.5147447740171813,0.9017857142857142,0.0
1.5660920544923402,0.9017857142857142,0.0
1.6174393349674987,0.9017857142857142,0.0
1.6687866154426576,0.9017857142857142,0.0
1.720133895917816,0.9017857142857142,0.0
1.771481176392975,0.9017857142857142,0.0
1.8228284568681334,0.9017857142857142,0.0
1.8741757373432923,0.9017857142857142,0.0
1.9255230178184508,0.9017857142857142,0.0
1.9768702982936097,0.9017857142857142,0.0
2.0282175787687686,0.9017857142857142,0.0
2.079564859243927,0.9017857142857142,0.0
2.1309121397190856,0.9017857142857142,0.0
2.1822594201942445,0.9017857142857142,0.0
2.2336067006694034,0.9017857142857142,0.0
2.284953981144562,0.9017857142857142,0.0
2.3363012616197203,0.9017857142857142,0.0
2.387648542094879,0.9017857142857142,0.0
2.438995822570038,0.9017857142857142,0.0
2.4903431030451966,0.9017857142857142,0.0
2.541690383520355,0.9017857142857142,0.0
2.5930376639955144,0.9017857142857142,0.0
2.644384944470673,0.9017857142857142,0.0
2.6957322249458313,0.9017857142857142,0.0
2.7470795054209907,0.9017857142857142,0.0
2.798426785896149,0.9017857142857142,0.0
2.8497740663713085,0.9017857142857142,0.0
2.901121346846467,0.9017857142857142,0.0
0.025673640237579346,0.9196428571428571,0.0
0.07702092071273804,0.9196428571428571,0.0
0.12836820118789674,0.9196428571428571,0.0
0.17971548166305543,0.9196428571428571,0.0
0.23106276213821414,0.9196428571428571,0.008187085676650142
0.2824100426133728,0.9196428571428571,0.021530372505520333
0.3337573230885315,0.9196428571428571,0.027692129575131962
0.3851046035636902,0.9196428571428571,0.015802128284951193
0.4364518840388489,0.9196428571428571,0.011370419824200291
0.4877991645140076,0.9196428571428571,0.015237325543408753
0.5391464449891663,0.9196428571428571,0.026566532718538732
0.590493725464325,0.9196428571428571,0.0
0.6418410059394837,0.9196428571428571,0.0
0.6931882864146424,0.9196428571428571,0.0
0.744535566889801,0.9196428571428571,0.0
0.7958828473649597,0.9196428571428571,0.0
0.8472301278401184,0.9196428571428571,0.0
0.8985774083152771,0.9196428571428571,0.0
0.9499246887904358,0.9196428571428571,0.0
1.0012719692655945,0.9196428571428571,0.0
1.0526192497407534,0.9196428571428571,0.0
1.1039665302159118,0.9196428571428571,0.0
1.1553138106910708,0.9196428571428571,0.0
1.2066610911662292,0.9196428571428571,0.0
1.2580083716413881,0.9196428571428571,0.0
1.3093556521165466,0.9196428571428571,0.0
1.3607029325917055,0.9196428571428571,0.0
1.412050213066864,0.9196428571428571,0.0
1.4633974935420229,0.9196428571428571,0.0
1.5147447740171813,0.9196428571428571,0.0
1.5660920544923402,0.9196428571428571,0.0
1.6174393349674987,0.9196428571428571,0.0
1.6687866154426576,0.9196428571428571,0.0
1.720133895917816,0.9196428571428571,0.0
1.771481176392975,0.9196428571428571,0.0
1.8228284568681334,0.9196428571428571,0.0
1.8741757373432923,0.9196428571428571,0.0
1.9255230178184508,0.9196428571428571,0.0
1.9768702982936097,0.9196428571428571,0.0
2.0282175787687686,0.9196428571428571,0.0
2.079564859243927,0.9196428571428571,0.0
2.1309121397190856,0.9196428571428571,0.0
2.1822594201942445,0.9196428571428571,0.0
2.2336067006694034,0.9196428571428571,0.0
2.284953981144562,0.9196428571428571,0.0
2.3363012616197203,0.9196428571428571,0.0
2.387648542094879,0.9196428571428571,0.0
2.438995822570038,0.9196428571428571,0.0
2.4903431030451966,0.9196428571428571,0.0
2.541690383520355,0.9196428571428571,0.0
2.5930376639955144,0.9196428571428571,0.0
2.644384944470673,0.9196428571428571,0.0
2.6957322249458313,0.9196428571428571,0.0
2.7470795054209907,0.9196428571428571,0.0
2.798426785896149,0.9196428571428571,0.0
2.8497740663713085,0.9196428571428571,0.0
2.901121346846467,0.9196428571428571,0.0
0.025673640237579346,0.9375,0.0
0.07702092071273804,0.9375,0.0
0.12836820118789674,0.9375,0.0
0.17971548166305543,0.9375,0.00477686945253686
0.23106276213821414,0.9375,0.017926823750979655
0.2824100426133728,0.9375,0.02005893663427122
0.3337573230885315,0.9375,0.01121234699204522
0.3851046035636902,0.9375,0.010482658785225888
0.4364518840388489,0.9375,0.016180320639119252
0.4877991645140076,0.9375,0.0
0.5391464449891663,0.9375,0.0
0.590493725464325,0.9375,0.0
0.6418410059394837,0.9375,0.0
0.6931882864146424,0.9375,0.0
0.744535566889801,0.9375,0.0
0.7958828473649597,0.9375,0.0
0.8472301278401184,0.9375,0.0
0.8985774083152771,0.9375,0.0
0.9499246887904358,0.9375,0.0
1.0012719692655945,0.9375,0.0
1.0526192497407534,0.9375,0.0
1.1039665302159118,0.9375,0.0
1.1553138106910708,0.9375,0.0
1.2066610911662292,0.9375,0.0
1.2580083716413881,0.9375,0.0
1.3093556521165466,0.9375,0.0
1.3607029325917055,0.9375,0.0
1.412050213066864,0.9375,0.0
1.4633974935420229,0.9375,0.0
1.5147447740171813,0.9375,0.0
1.5660920544923402,0.9375,0.0
1.6174393349674987,0.9375,0.0
1.6687866154426576,0.9375,0.0
1.720133895917816,0.9375,0.0
1.771481176392975,0.9375,0.0
1.8228284568681334,0.9375,0.0
1.8741757373432923,0.9375,0.0
1.9255230178184508,0.9375,0.0
1.9768702982936097,0.9375,0.0
2.0282175787687686,0.9375,0.0
2.079564859243927,0.9375,0.0
2.1309121397190856,0.9375,0.0
2.1822594201942445,0.9375,0.0
2.2336067006694034,0.9375,0.0
2.284953981144562,0.9375,0.0
2.3363012616197203,0.9375,0.0
2.387648542094879,0.9375,0.0
2.438995822570038,0.9375,0.0
2.4903431030451966,0.9375,0.0
2.541690383520355,0.9375,0.0
2.5930376639955144,0.9375,0.0
2.644384944470673,0.9375,0.0
2.6957322249458313,0.9375,0.0
2.7470795054209907,0.9375,0.0
2.798426785896149,0.9375,0.0
2.8497740663713085,0.9375,0.0
2.901121346846467,0.9375,0.0
0.025673640237579346,0.9553571428571428,0.0
0.07702092071273804,0.9553571428571428,0.0
0.12836820118789674,0.9553571428571428,0.005278620211583156
0.17971548166305543,0.9553571428571428,0.013607089066989365
0.23106276213821414,0.9553571428571428,0.01294041005735516
0.2824100426133728,0.9553571428571428,0.008161245994672647
0.3337573230885315,0.9553571428571428,0.010882885442555593
0.3851046035636902,0.9553571428571428,0.0
0.4364518840388489,0.9553571428571428,0.0
0.4877991645140076,0.9553571428571428,0.0
0.5391464449891663,0.9553571428571428,0.0
0.590493725464325,0.9553571428571428,0.0
0.6418410059394837,0.9553571428571428,0.0
0.6931882864146424,0.9553571428571428,0.0
0.744535566889801,0.9553571428571428,0.0
0.7958828473649597,0.9553571428571428,0.0
0.8472301278401184,0.9553571428571428,0.0
0.8985774083152771,0.9553571428571428,0.0
0.9499246887904358,0.9553571428571428,0.0
1.0012719692655945,0.9553571428571428,0.0
1.0526192497407534,0.9553571428571428,0.0
1.1039665302159118,0.9553571428571428,0.0
1.1553138106910708,0.9553571428571428,0.0
1.2066610911662292,0.9553571428571428,0.0
1.2580083716413881,0.9553571428571428,0.0
1.3093556521165466,0.9553571428571428,0.0
1.3607029325917055,0.9553571428571428,0.0
1.412050213066864,0.9553571428571428,0.0
1.4633974935420229,0.9553571428571428,0.0
1.5147447740171813,0.9553571428571428,0.0
1.5660920544923402,0.9553571428571428,0.0
1.6174393349674987,0.9553571428571428,0.0
1.6687866154426576,0.9553571428571428,0.0
1.720133895917816,0.9553571428571428,0.0
1.771481176392975,0.9553571428571428,0.0
1.8228284568681334,0.9553571428571428,0.0
1.8741757373432923,0.9553571428571428,0.0
1.9255230178184508,0.9553571428571428,0.0
1.9768702982936097,0.9553571428571428,0.0
2.0282175787687686,0.9553571428571428,0.0
2.079564859243927,0.9553571428571428,0.0
2.1309121397190856,0.9553571428571428,0.0
2.1822594201942445,0.9553571428571428,0.0
2.2336067006694034,0.9553571428571428,0.0
2.284953981144562,0.9553571428571428,0.0
2.3363012616197203,0.9553571428571428,0.0
2.387648542094879,0.9553571428571428,0.0
2.438995822570038,0.9553571428571428,0.0
2.4903431030451966,0.9553571428571428,0.0
2.541690383520355,0.9553571428571428,0.0
2.5930376639955144,0.9553571428571428,0.0
2.644384944470673,0.9553571428571428,0.0
2.6957322249458313,0.9553571428571428,0.0
2.7470795054209907,0.9553571428571428,0.0
2.798426785896149,0.9553571428571428,0.0
2.8497740663713085,0.9553571428571428,0.0
2.901121346846467,0.9553571428571428,0.0
0.025673640237579346,0.9732142857142856,0.0
0.07702092071273804,0.9732142857142856,0.0069913537002058625
0.12836820118789674,0.9732142857142856,0.007975328456891476
0.17971548166305543,0.9732142857142856,0.008275106332526415
0.23106276213821414,0.9732142857142856,0.006373180894520838
0.2824100426133728,0.9732142857142856,0.0
0.3337573230885315,0.9732142857142856,0.0
0.3851046035636902,0.9732142857142856,0.0
0.4364518840388489,0.9732142857142856,0.0
0.4877991645140076,0.9732142857142856,0.0
0.5391464449891663,0.9732142857142856,0.0
0.590493725464325,0.9732142857142856,0.0
0.6418410059394837,0.9732142857142856,0.0
0.6931882864146424,0.9732142857142856,0.0
0.744535566889801,0.9732142857142856,0.0
0.7958828473649597,0.9732142857142856,0.0
0.8472301278401184,0.9732142857142856,0.0
0.8985774083152771,0.9732142857142856,0.0
0.9499246887904358,0.9732142857142856,0.0
1.0012719692655945,0.9732142857142856,0.0
1.0526192497407534,0.9732142857142856,0.0
1.1039665302159118,0.9732142857142856,0.0
1.1553138106910708,0.9732142857142856,0.0
1.2066610911662292,0.9732142857142856,0.0
1.2580083716413881,0.9732142857142856,0.0
1.3093556521165466,0.9732142857142856,0.0
1.3607029325917055,0.9732142857142856,0.0
1.412050213066864,0.9732142857142856,0.0
1.4633974935420229,0.9732142857142856,0.0
1.5147447740171813,0.9732142857142856,0.0
1.5660920544923402,0.9732142857142856,0.0
1.6174393349674987,0.9732142857142856,0.0
1.6687866154426576,0.9732142857142856,0.0
1.720133895917816,0.9732142857142856,0.0
1.771481176392975,0.9732142857142856,0.0
1.8228284568681334,0.9732142857142856,0.0
1.8741757373432923,0.9732142857142856,0.0
1.9255230178184508,0.9732142857142856,0.0
1.9768702982936097,0.9732142857142856,0.0
2.0282175787687686,0.9732142857142856,0.0
2.079564859243927,0.9732142857142856,0.0
2.1309121397190856,0.9732142857142856,0.0
2.1822594201942445,0.9732142857142856,0.0
2.2336067006694034,0.9732142857142856,0.0
2.284953981144562,0.9732142857142856,0.0
2.3363012616197203,0.9732142857142856,0.0
2.387648542094879,0.9732142857142856,0.0
2.438995822570038,0.9732142857142856,0.0
2.4903431030451966,0.9732142857142856,0.0
2.541690383520355,0.9732142857142856,0.0
2.5930376639955144,0.9732142857142856,0.0
2.644384944470673,0.9732142857142856,0.0
2.6957322249458313,0.9732142857142856,0.0
2.7470795054209907,0.9732142857142856,0.0
2.798426785896149,0.9732142857142856,0.0
2.8497740663713085,0.9732142857142856,0.0
2.901121346846467,0.9732142857142856,0.0
0.025673640237579346,0.9910714285714286,0.0003328022658976603
0.07702092071273804,0.9910714285714286,0.004313065844901319
0.12836820118789674,0.9910714285714286,0.0037187825262909855
0.17971548166305543,0.9910714285714286,0.0
0.23106276213821414,0.9910714285714286,0.0
0.2824100426133728,0.9910714285714286,0.0
0.3337573230885315,0.9910714285714286,0.0
0.3851046035636902,0.9910714285714286,0.0
0.4364518840388489,0.9910714285714286,0.0
0.4877991645140076,0.9910714285714286,0.0
0.5391464449891663,0.9910714285714286,0.0
0.590493725464325,0.9910714285714286,0.0
0.6418410059394837,0.9910714285714286,0.0
0.6931882864146424,0.9910714285714286,0.0
0.744535566889801,0.9910714285714286,0.0
0.7958828473649597,0.9910714285714286,0.0
0.8472301278401184,0.9910714285714286,0.0
0.8985774083152771,0.9910714285714286,0.0
0.9499246887904358,0.9910714285714286,0.0
1.0012719692655945,0.9910714285714286,0.0
1.0526192497407534,0.9910714285714286,0.0
1.1039665302159118,0.9910714285714286,0.0
1.1553138106910708,0.9910714285714286,0.0
1.2066610911662292,0.9910714285714286,0.0
1.2580083716413881,0.9910714285714286,0.0
1.3093556521165466,0.9910714285714286,0.0
1.3607029325917055,0.9910714285714286,0.0
1.412050213066864,0.9910714285714286,0.0
1.4633974935420229,0.9910714285714286,0.0
1.5147447740171813,0.9910714285714286,0.0
1.5660920544923402,0.9910714285714286,0.0
1.6174393349674987,0.9910714285714286,0.0
1.6687866154426576,0.9910714285714286,0.0
1.720133895917816,0.9910714285714286,0.0
1.771481176392975,0.9910714285714286,0.0
1.8228284568681334,0.9910714285714286,0.0
1.8741757373432923,0.9910714285714286,0.0
1.9255230178184508,0.9910714285714286,0.0
1.9768702982936097,0.9910714285714286,0.0
2.0282175787687686,0.9910714285714286,0.0
2.079564859243927,0.9910714285714286,0.0
2.1309121397190856,0.9910714285714286,0.0
2.1822594201942445,0.9910714285714286,0.0
2.2336067006694034,0.9910714285714286,0.0
2.284953981144562,0.9910714285714286,0.0
2.3363012616197203,0.9910714285714286,0.0
2.387648542094879,0.9910714285714286,0.0
2.438995822570038,0.9910714285714286,0.0
2.4903431030451966,0.9910714285714286,0.0
2.541690383520355,0.9910714285714286,0.0
2.5930376639955144,0.9910714285714286,0.0
2.644384944470673,0.9910714285714286,0.0
2.6957322249458313,0.9910714285714286,0.0
2.7470795054209907,0.9910714285714286,0.0
2.798426785896149,0.9910714285714286,0.0
2.8497740663713085,0.9910714285714286,0.0
2.901121346846467,0.9910714285714286,0.0
0.025673640237579346,1.0,0.0
0.07702092071273804,1.0,0.0
0.12836820118789674,1.0,0.0
0.17971548166305543,1.0,0.0
0.23106276213821414,1.0,0.0
0.2824100426133728,1.0,0.0
0.3337573230885315,1.0,0.0
0.3851046035636902,1.0,0.0
0.4364518840388489,1.0,0.0
0.4877991645140076,1.0,0.0
0.5391464449891663,1.0,0.0
0.590493725464325,1.0,0.0
0.6418410059394837,1.0,0.0
0.6931882864146424,1.0,0.0
0.744535566889801,1.0,0.0
0.7958828473649597,1.0,0.0
0.8472301278401184,1.0,0.0
0.8985774083152771,1.0,0.0
0.9499246887904358,1.0,0.0
1.0012719692655945,1.0,0.0
1.0526192497407534,1.0,0.0
1.1039665302159118,1.0,0.0
1.1553138106910708,1.0,0.0
1.2066610911662292,1.0,0.0
1.2580083716413881,1.0,0.0
1.3093556521165466,1.0,0.0
1.3607029325917055,1.0,0.0
1.412050213066864,1.0,0.0
1.4633974935420229,1.0,0.0
1.5147447740171813,1.0,0.0
1.5660920544923402,1.0,0.0
1.6174393349674987,1.0,0.0
1.6687866154426576,1.0,0.0
1.720133895917816,1.0,0.0
1.771481176392975,1.0,0.0
1.8228284568681334,1.0,0.0
1.8741757373432923,1.0,0.0
1.9255230178184508,1.0,0.0
1.9768702982936097,1.0,0.0
2.0282175787687686,1.0,0.0
2.079564859243927,1.0,0.0
2.1309121397190856,1.0,0.0
2.1822594201942445,1.0,0.0
2.2336067006694034,1.0,0.0
2.284953981144562,1.0,0.0
2.3363012616197203,1.0,0.0
2.387648542094879,1.0,0.0
2.438995822570038,1.0,0.0
2.4903431030451966,1.0,0.0
2.541690383520355,1.0,0.0
2.5930376639955144,1.0,0.0
2.644384944470673,1.0,0.0
2.6957322249458313,1.0,0.0
2.7470795054209907,1.0,0.0
2.798426785896149,1.0,0.0
2.8497740663713085,1.0,0.0
2.901121346846467,1.0,0.0


==> figures/heatmap_std.csv <==
x,y,z
0.025673640237579346,0.0,0.0
0.07702092071273804,0.0,0.0
0.12836820118789674,0.0,0.0
0.17971548166305543,0.0,0.0
0.23106276213821414,0.0,0.0
0.2824100426133728,0.0,0.0
0.3337573230885315,0.0,0.0
0.3851046035636902,0.0,0.0
0.4364518840388489,0.0,0.0
0.4877991645140076,0.0,0.0
0.5391464449891663,0.0,0.0
0.590493725464325,0.0,0.0
0.6418410059394837,0.0,0.0
0.6931882864146424,0.0,0.0
0.744535566889801,0.0,0.0
0.7958828473649597,0.0,0.0
0.8472301278401184,0.0,0.0
0.8985774083152771,0.0,0.0
0.9499246887904358,0.0,0.0
1.0012719692655945,0.0,0.0
1.0526192497407534,0.0,0.0
1.1039665302159118,0.0,0.0
1.1553138106910708,0.0,0.0
1.2066610911662292,0.0,0.0
1.2580083716413881,0.0,0.0
1.3093556521165466,0.0,0.0
1.3607029325917055,0.0,0.0
1.412050213066864,0.0,0.0
1.4633974935420229,0.0,0.0
1.5147447740171813,0.0,0.0
1.5660920544923402,0.0,0.0
1.6174393349674987,0.0,0.0
1.6687866154426576,0.0,0.0
1.720133895917816,0.0,0.0
1.771481176392975,0.0,0.0
1.8228284568681334,0.0,0.0
1.8741757373432923,0.0,0.0
1.9255230178184508,0.0,0.0
1.9768702982936097,0.0,0.0
2.0282175787687686,0.0,0.0
2.079564859243927,0.0,0.0
2.1309121397190856,0.0,0.0
2.1822594201942445,0.0,0.0
2.2336067006694034,0.0,0.0
2.284953981144562,0.0,0.0
2.3363012616197203,0.0,0.0
2.387648542094879,0.0,0.0
2.438995822570038,0.0,0.0
2.4903431030451966,0.0,0.0
2.541690383520355,0.0,0.0
2.5930376639955144,0.0,0.0
2.644384944470673,0.0,0.0
2.6957322249458313,0.0,0.0
2.7470795054209907,0.0,0.0
2.798426785896149,0.0,0.0
2.8497740663713085,0.0,0.0
2.901121346846467,0.0,0.0
0.025673640237579346,0.008928571428571428,0.0
0.07702092071273804,0.008928571428571428,0.0
0.12836820118789674,0.008928571428571428,0.0
0.17971548166305543,0.008928571428571428,0.0
0.23106276213821414,0.008928571428571428,0.0
0.2824100426133728,0.008928571428571428,0.0
0.3337573230885315,0.008928571428571428,0.0
0.3851046035636902,0.008928571428571428,0.0
0.4364518840388489,0.008928571428571428,0.0
0.4877991645140076,0.008928571428571428,0.0
0.5391464449891663,0.008928571428571428,0.0
0.590493725464325,0.008928571428571428,0.0
0.6418410059394837,0.008928571428571428,0.0
0.6931882864146424,0.008928571428571428,0.0
0.744535566889801,0.008928571428571428,0.0
0.7958828473649597,0.008928571428571428,0.0
0.8472301278401184,0.008928571428571428,0.0
0.8985774083152771,0.008928571428571428,0.0
0.9499246887904358,0.008928571428571428,0.0
1.0012719692655945,0.008928571428571428,0.0
1.0526192497407534,0.008928571428571428,0.0
1.1039665302159118,0.008928571428571428,0.0
1.1553138106910708,0.008928571428571428,0.0
1.2066610911662292,0.008928571428571428,0.0
1.2580083716413881,0.008928571428571428,0.0
1.3093556521165466,0.008928571428571428,0.0
1.3607029325917055,0.008928571428571428,0.0
1.412050213066864,0.008928571428571428,0.0
1.4633974935420229,0.008928571428571428,0.0
1.5147447740171813,0.008928571428571428,0.0
1.5660920544923402,0.008928571428571428,0.0
1.6174393349674987,0.008928571428571428,0.0
1.6687866154426576,0.008928571428571428,0.0
1.720133895917816,0.008928571428571428,0.0
1.771481176392975,0.008928571428571428,0.0
1.8228284568681334,0.008928571428571428,0.0
1.8741757373432923,0.008928571428571428,0.0
1.9255230178184508,0.008928571428571428,0.0
1.9768702982936097,0.008928571428571428,0.0
2.0282175787687686,0.008928571428571428,0.0
2.079564859243927,0.008928571428571428,0.0
2.1309121397190856,0.008928571428571428,0.0
2.1822594201942445,0.008928571428571428,0.0
2.2336067006694034,0.008928571428571428,0.0
2.284953981144562,0.008928571428571428,0.0
2.3363012616197203,0.008928571428571428,0.0
2.387648542094879,0.008928571428571428,0.0
2.438995822570038,0.008928571428571428,0.0
2.4903431030451966,0.008928571428571428,0.0
2.541690383520355,0.008928571428571428,0.0
2.5930376639955144,0.008928571428571428,0.0
2.644384944470673,0.008928571428571428,0.0
2.6957322249458313,0.008928571428571428,0.0
2.7470795054209907,0.008928571428571428,0.0
2.798426785896149,0.008928571428571428,0.0
2.8497740663713085,0.008928571428571428,0.0
2.901121346846467,0.008928571428571428,0.0
0.025673640237579346,0.026785714285714284,0.0
0.07702092071273804,0.026785714285714284,0.0
0.12836820118789674,0.026785714285714284,0.0
0.17971548166305543,0.026785714285714284,0.0
0.23106276213821414,0.026785714285714284,0.0
0.2824100426133728,0.026785714285714284,0.0
0.3337573230885315,0.026785714285714284,0.0
0.3851046035636902,0.026785714285714284,0.0
0.4364518840388489,0.026785714285714284,0.0
0.4877991645140076,0.026785714285714284,0.0
0.5391464449891663,0.026785714285714284,0.0
0.590493725464325,0.026785714285714284,0.0
0.6418410059394837,0.026785714285714284,0.0
0.6931882864146424,0.026785714285714284,0.0
0.744535566889801,0.026785714285714284,0.0
0.7958828473649597,0.026785714285714284,0.0
0.8472301278401184,0.026785714285714284,0.0
0.8985774083152771,0.026785714285714284,0.0
0.9499246887904358,0.026785714285714284,0.0
1.0012719692655945,0.026785714285714284,0.0
1.0526192497407534,0.026785714285714284,0.0
1.1039665302159118,0.026785714285714284,0.0
1.1553138106910708,0.026785714285714284,0.0
1.2066610911662292,0.026785714285714284,0.0
1.2580083716413881,0.026785714285714284,0.0
1.3093556521165466,0.026785714285714284,0.0
1.3607029325917055,0.026785714285714284,0.0
1.412050213066864,0.026785714285714284,0.0
1.4633974935420229,0.026785714285714284,0.0
1.5147447740171813,0.026785714285714284,0.0
1.5660920544923402,0.026785714285714284,0.0
1.6174393349674987,0.026785714285714284,0.0
1.6687866154426576,0.026785714285714284,0.0
1.720133895917816,0.026785714285714284,0.0
1.771481176392975,0.026785714285714284,0.0
1.8228284568681334,0.026785714285714284,0.0
1.8741757373432923,0.026785714285714284,0.0
1.9255230178184508,0.026785714285714284,0.0
1.9768702982936097,0.026785714285714284,0.0
2.0282175787687686,0.026785714285714284,0.0
2.079564859243927,0.026785714285714284,0.0
2.1309121397190856,0.026785714285714284,0.0
2.1822594201942445,0.026785714285714284,0.0
2.2336067006694034,0.026785714285714284,0.0
2.284953981144562,0.026785714285714284,0.0
2.3363012616197203,0.026785714285714284,0.0
2.387648542094879,0.026785714285714284,0.0
2.438995822570038,0.026785714285714284,0.0
2.4903431030451966,0.026785714285714284,0.0
2.541690383520355,0.026785714285714284,0.0
2.5930376639955144,0.026785714285714284,0.0
2.644384944470673,0.026785714285714284,0.0
2.6957322249458313,0.026785714285714284,0.0
2.7470795054209907,0.026785714285714284,0.0
2.798426785896149,0.026785714285714284,0.010528881637515423
2.8497740663713085,0.026785714285714284,0.0236704615611628
2.901121346846467,0.026785714285714284,0.017703528768636328
0.025673640237579346,0.04464285714285714,0.0
0.07702092071273804,0.04464285714285714,0.0
0.12836820118789674,0.04464285714285714,0.0
0.17971548166305543,0.04464285714285714,0.0
0.23106276213821414,0.04464285714285714,0.0
0.2824100426133728,0.04464285714285714,0.0
0.3337573230885315,0.04464285714285714,0.0
0.3851046035636902,0.04464285714285714,0.0
0.4364518840388489,0.04464285714285714,0.0
0.4877991645140076,0.04464285714285714,0.0
0.5391464449891663,0.04464285714285714,0.0
0.590493725464325,0.04464285714285714,0.0
0.6418410059394837,0.04464285714285714,0.0
0.6931882864146424,0.04464285714285714,0.0
0.744535566889801,0.04464285714285714,0.0
0.7958828473649597,0.04464285714285714,0.0
0.8472301278401184,0.04464285714285714,0.0
0.8985774083152771,0.04464285714285714,0.0
0.9499246887904358,0.04464285714285714,0.0
1.0012719692655945,0.04464285714285714,0.0
1.0526192497407534,0.04464285714285714,0.0
1.1039665302159118,0.04464285714285714,0.0
1.1553138106910708,0.04464285714285714,0.0
1.2066610911662292,0.04464285714285714,0.0
1.2580083716413881,0.04464285714285714,0.0
1.3093556521165466,0.04464285714285714,0.0
1.3607029325917055,0.04464285714285714,0.0
1.412050213066864,0.04464285714285714,0.0
1.4633974935420229,0.04464285714285714,0.0
1.5147447740171813,0.04464285714285714,0.0
1.5660920544923402,0.04464285714285714,0.0
1.6174393349674987,0.04464285714285714,0.0
1.6687866154426576,0.04464285714285714,0.0
1.720133895917816,0.04464285714285714,0.0
1.771481176392975,0.04464285714285714,0.0
1.8228284568681334,0.04464285714285714,0.0
1.8741757373432923,0.04464285714285714,0.0
1.9255230178184508,0.04464285714285714,0.0
1.9768702982936097,0.04464285714285714,0.0
2.0282175787687686,0.04464285714285714,0.0
2.079564859243927,0.04464285714285714,0.0
2.1309121397190856,0.04464285714285714,0.0
2.1822594201942445,0.04464285714285714,0.0
2.2336067006694034,0.04464285714285714,0.0
2.284953981144562,0.04464285714285714,0.0
2.3363012616197203,0.04464285714285714,0.0
2.387648542094879,0.04464285714285714,0.0
2.438995822570038,0.04464285714285714,0.0
2.4903431030451966,0.04464285714285714,0.0
2.541690383520355,0.04464285714285714,0.0
2.5930376639955144,0.04464285714285714,0.0
2.644384944470673,0.04464285714285714,0.0
2.6957322249458313,0.04464285714285714,0.027365309211693313
2.7470795054209907,0.04464285714285714,0.02961513766976402
2.798426785896149,0.04464285714285714,0.030958925668163894
2.8497740663713085,0.04464285714285714,0.025176368854658442
2.901121346846467,0.04464285714285714,0.022221745343346536
0.025673640237579346,0.0625,0.0
0.07702092071273804,0.0625,0.0
0.12836820118789674,0.0625,0.0
0.17971548166305543,0.0625,0.0
0.23106276213821414,0.0625,0.0
0.2824100426133728,0.0625,0.0
0.3337573230885315,0.0625,0.0
0.3851046035636902,0.0625,0.0
0.4364518840388489,0.0625,0.0
0.4877991645140076,0.0625,0.0
0.5391464449891663,0.0625,0.0
0.590493725464325,0.0625,0.0
0.6418410059394837,0.0625,0.0
0.6931882864146424,0.0625,0.0
0.744535566889801,0.0625,0.0
0.7958828473649597,0.0625,0.0
0.8472301278401184,0.0625,0.0
0.8985774083152771,0.0625,0.0
0.9499246887904358,0.0625,0.0
1.0012719692655945,0.0625,0.0
1.0526192497407534,0.0625,0.0
1.1039665302159118,0.0625,0.0
1.1553138106910708,0.0625,0.0
1.2066610911662292,0.0625,0.0
1.2580083716413881,0.0625,0.0
1.3093556521165466,0.0625,0.0
1.3607029325917055,0.0625,0.0
1.412050213066864,0.0625,0.0
1.4633974935420229,0.0625,0.0
1.5147447740171813,0.0625,0.0
1.5660920544923402,0.0625,0.0
1.6174393349674987,0.0625,0.0
1.6687866154426576,0.0625,0.0
1.720133895917816,0.0625,0.0
1.771481176392975,0.0625,0.0
1.8228284568681334,0.0625,0.0
1.8741757373432923,0.0625,0.0
1.9255230178184508,0.0625,0.0
1.9768702982936097,0.0625,0.0
2.0282175787687686,0.0625,0.0
2.079564859243927,0.0625,0.0
2.1309121397190856,0.0625,0.0
2.1822594201942445,0.0625,0.0
2.2336067006694034,0.0625,0.0
2.284953981144562,0.0625,0.0
2.3363012616197203,0.0625,0.0
2.387648542094879,0.0625,0.0
2.438995822570038,0.0625,0.0
2.4903431030451966,0.0625,0.013416516594588757
2.541690383520355,0.0625,0.015582965335098543
2.5930376639955144,0.0625,0.023458883556328296
2.644384944470673,0.0625,0.02376711333536408
2.6957322249458313,0.0625,0.02654820284132224
2.7470795054209907,0.0625,0.027418091721604955
2.798426785896149,0.0625,0.027285302898375982
2.8497740663713085,0.0625,0.023798970238334115
2.901121346846467,0.0625,0.020239194260159465
0.025673640237579346,0.08035714285714285,0.0
0.07702092071273804,0.08035714285714285,0.0
0.12836820118789674,0.08035714285714285,0.0
0.17971548166305543,0.08035714285714285,0.0
0.23106276213821414,0.08035714285714285,0.0
0.2824100426133728,0.08035714285714285,0.0
0.3337573230885315,0.08035714285714285,0.0
0.3851046035636902,0.08035714285714285,0.0
0.4364518840388489,0.08035714285714285,0.0
0.4877991645140076,0.08035714285714285,0.0
0.5391464449891663,0.08035714285714285,0.0
0.590493725464325,0.08035714285714285,0.0
0.6418410059394837,0.08035714285714285,0.0
0.6931882864146424,0.08035714285714285,0.0
0.744535566889801,0.08035714285714285,0.0
0.7958828473649597,0.08035714285714285,0.0
0.8472301278401184,0.08035714285714285,0.0
0.8985774083152771,0.08035714285714285,0.0
0.9499246887904358,0.08035714285714285,0.0
1.0012719692655945,0.08035714285714285,0.0
1.0526192497407534,0.08035714285714285,0.0
1.1039665302159118,0.08035714285714285,0.0
1.1553138106910708,0.08035714285714285,0.0
1.2066610911662292,0.08035714285714285,0.0
1.2580083716413881,0.08035714285714285,0.0
1.3093556521165466,0.08035714285714285,0.0
1.3607029325917055,0.08035714285714285,0.0
1.412050213066864,0.08035714285714285,0.0
1.4633974935420229,0.08035714285714285,0.0
1.5147447740171813,0.08035714285714285,0.0
1.5660920544923402,0.08035714285714285,0.0
1.6174393349674987,0.08035714285714285,0.0
1.6687866154426576,0.08035714285714285,0.0
1.720133895917816,0.08035714285714285,0.0
1.771481176392975,0.08035714285714285,0.0
1.8228284568681334,0.08035714285714285,0.0
1.8741757373432923,0.08035714285714285,0.0
1.9255230178184508,0.08035714285714285,0.0
1.9768702982936097,0.08035714285714285,0.0
2.0282175787687686,0.08035714285714285,0.0
2.079564859243927,0.08035714285714285,0.0
2.1309121397190856,0.08035714285714285,0.0
2.1822594201942445,0.08035714285714285,0.0
2.2336067006694034,0.08035714285714285,0.0
2.284953981144562,0.08035714285714285,0.0036004576832056046
2.3363012616197203,0.08035714285714285,0.061570507597969094
2.387648542094879,0.08035714285714285,0.057082555289320075
2.438995822570038,0.08035714285714285,0.015867689404643056
2.4903431030451966,0.08035714285714285,0.024676751024509207
2.541690383520355,0.08035714285714285,0.026690266927414243
2.5930376639955144,0.08035714285714285,0.023171283847786602
2.644384944470673,0.08035714285714285,0.02553797073354909
2.6957322249458313,0.08035714285714285,0.026034192286943408
2.7470795054209907,0.08035714285714285,0.026450346626847168
2.798426785896149,0.08035714285714285,0.026315405821841636
2.8497740663713085,0.08035714285714285,0.02370357897504458
2.901121346846467,0.08035714285714285,0.004607788578135884
0.025673640237579346,0.0982142857142857,0.0
0.07702092071273804,0.0982142857142857,0.0
0.12836820118789674,0.0982142857142857,0.0
0.17971548166305543,0.0982142857142857,0.0
0.23106276213821414,0.0982142857142857,0.0
0.2824100426133728,0.0982142857142857,0.0
0.3337573230885315,0.0982142857142857,0.0
0.3851046035636902,0.0982142857142857,0.0
0.4364518840388489,0.0982142857142857,0.0
0.4877991645140076,0.0982142857142857,0.0
0.5391464449891663,0.0982142857142857,0.0
0.590493725464325,0.0982142857142857,0.0
0.6418410059394837,0.0982142857142857,0.0
0.6931882864146424,0.0982142857142857,0.0
0.744535566889801,0.0982142857142857,0.0
0.7958828473649597,0.0982142857142857,0.0
0.8472301278401184,0.0982142857142857,0.0
0.8985774083152771,0.0982142857142857,0.0
0.9499246887904358,0.0982142857142857,0.0
1.0012719692655945,0.0982142857142857,0.0
1.0526192497407534,0.0982142857142857,0.0
1.1039665302159118,0.0982142857142857,0.0
1.1553138106910708,0.0982142857142857,0.0
1.2066610911662292,0.0982142857142857,0.0
1.2580083716413881,0.0982142857142857,0.0
1.3093556521165466,0.0982142857142857,0.0
1.3607029325917055,0.0982142857142857,0.0
1.412050213066864,0.0982142857142857,0.0
1.4633974935420229,0.0982142857142857,0.0
1.5147447740171813,0.0982142857142857,0.0
1.5660920544923402,0.0982142857142857,0.0
1.6174393349674987,0.0982142857142857,0.0
1.6687866154426576,0.0982142857142857,0.0
1.720133895917816,0.0982142857142857,0.0
1.771481176392975,0.0982142857142857,0.0
1.8228284568681334,0.0982142857142857,0.0
1.8741757373432923,0.0982142857142857,0.0
1.9255230178184508,0.0982142857142857,0.0
1.9768702982936097,0.0982142857142857,0.0
2.0282175787687686,0.0982142857142857,0.0
2.079564859243927,0.0982142857142857,0.14703669683224832
2.1309121397190856,0.0982142857142857,0.0474031811973289
2.1822594201942445,0.0982142857142857,0.10303096887019468
2.2336067006694034,0.0982142857142857,0.08258337772015899
2.284953981144562,0.0982142857142857,0.042067392624671435
2.3363012616197203,0.0982142857142857,0.04128505725301802
2.387648542094879,0.0982142857142857,0.02700918807994023
2.438995822570038,0.0982142857142857,0.021906699788479846
2.4903431030451966,0.0982142857142857,0.022632344189028715
2.541690383520355,0.0982142857142857,0.02452331964509788
2.5930376639955144,0.0982142857142857,0.025232594092263774
2.644384944470673,0.0982142857142857,0.02561717414746245
2.6957322249458313,0.0982142857142857,0.025660699970250115
2.7470795054209907,0.0982142857142857,0.0258731642183693
2.798426785896149,0.0982142857142857,0.024220102833803672
2.8497740663713085,0.0982142857142857,0.022334616446598503
2.901121346846467,0.0982142857142857,0.0
0.025673640237579346,0.11607142857142858,0.0
0.07702092071273804,0.11607142857142858,0.0
0.12836820118789674,0.11607142857142858,0.0
0.17971548166305543,0.11607142857142858,0.0
0.23106276213821414,0.11607142857142858,0.0
0.2824100426133728,0.11607142857142858,0.0
0.3337573230885315,0.11607142857142858,0.0
0.3851046035636902,0.11607142857142858,0.0
0.4364518840388489,0.11607142857142858,0.0
0.4877991645140076,0.11607142857142858,0.0
0.5391464449891663,0.11607142857142858,0.0
0.590493725464325,0.11607142857142858,0.0
0.6418410059394837,0.11607142857142858,0.0
0.6931882864146424,0.11607142857142858,0.0
0.744535566889801,0.11607142857142858,0.0
0.7958828473649597,0.11607142857142858,0.0
0.8472301278401184,0.11607142857142858,0.0
0.8985774083152771,0.11607142857142858,0.0
0.9499246887904358,0.11607142857142858,0.0
1.0012719692655945,0.11607142857142858,0.0
1.0526192497407534,0.11607142857142858,0.0
1.1039665302159118,0.11607142857142858,0.0
1.1553138106910708,0.11607142857142858,0.0
1.2066610911662292,0.11607142857142858,0.0
1.2580083716413881,0.11607142857142858,0.0
1.3093556521165466,0.11607142857142858,0.0
1.3607029325917055,0.11607142857142858,0.0
1.412050213066864,0.11607142857142858,0.0
1.4633974935420229,0.11607142857142858,0.0
1.5147447740171813,0.11607142857142858,0.0
1.5660920544923402,0.11607142857142858,0.0
1.6174393349674987,0.11607142857142858,0.0
1.6687866154426576,0.11607142857142858,0.0
1.720133895917816,0.11607142857142858,0.0
1.771481176392975,0.11607142857142858,0.0
1.8228284568681334,0.11607142857142858,0.0
1.8741757373432923,0.11607142857142858,0.0
1.9255230178184508,0.11607142857142858,0.040380431597260166
1.9768702982936097,0.11607142857142858,0.07485826629440683
2.0282175787687686,0.11607142857142858,0.07929313137085534
2.079564859243927,0.11607142857142858,0.06921530746576982
2.1309121397190856,0.11607142857142858,0.06861444012443652
2.1822594201942445,0.11607142857142858,0.05626359174406974
2.2336067006694034,0.11607142857142858,0.04701114215349966
2.284953981144562,0.11607142857142858,0.02909769894201001
2.3363012616197203,0.11607142857142858,0.0235281427889831
2.387648542094879,0.11607142857142858,0.021843143375589107
2.438995822570038,0.11607142857142858,0.022506572259827936
2.4903431030451966,0.11607142857142858,0.023471967534835967
2.541690383520355,0.11607142857142858,0.02444692571043572
2.5930376639955144,0.11607142857142858,0.02505639496953589
2.644384944470673,0.11607142857142858,0.025419754183823546
2.6957322249458313,0.11607142857142858,0.025851411802879205
2.7470795054209907,0.11607142857142858,0.024929512746479577
2.798426785896149,0.11607142857142858,0.022641669372545546
2.8497740663713085,0.11607142857142858,0.01900422212056913
2.901121346846467,0.11607142857142858,0.0
0.025673640237579346,0.13392857142857142,0.0
0.07702092071273804,0.13392857142857142,0.0
0.12836820118789674,0.13392857142857142,0.0
0.17971548166305543,0.13392857142857142,0.0
0.23106276213821414,0.13392857142857142,0.0
0.2824100426133728,0.13392857142857142,0.0
0.3337573230885315,0.13392857142857142,0.0
0.3851046035636902,0.13392857142857142,0.0
0.4364518840388489,0.13392857142857142,0.0
0.4877991645140076,0.13392857142857142,0.0
0.5391464449891663,0.13392857142857142,0.0
0.590493725464325,0.13392857142857142,0.0
0.6418410059394837,0.13392857142857142,0.0
0.6931882864146424,0.13392857142857142,0.0
0.744535566889801,0.13392857142857142,0.0
0.7958828473649597,0.13392857142857142,0.0
0.8472301278401184,0.13392857142857142,0.0
0.8985774083152771,0.13392857142857142,0.0
0.9499246887904358,0.13392857142857142,0.0
1.0012719692655945,0.13392857142857142,0.0
1.0526192497407534,0.13392857142857142,0.0
1.1039665302159118,0.13392857142857142,0.0
1.1553138106910708,0.13392857142857142,0.0
1.2066610911662292,0.13392857142857142,0.0
1.2580083716413881,0.13392857142857142,0.0
1.3093556521165466,0.13392857142857142,0.0
1.3607029325917055,0.13392857142857142,0.0
1.412050213066864,0.13392857142857142,0.0
1.4633974935420229,0.13392857142857142,0.0
1.5147447740171813,0.13392857142857142,0.0
1.5660920544923402,0.13392857142857142,0.0
1.6174393349674987,0.13392857142857142,0.0
1.6687866154426576,0.13392857142857142,0.0
1.720133895917816,0.13392857142857142,0.0
1.771481176392975,0.13392857142857142,0.14917455548879277
1.8228284568681334,0.13392857142857142,0.09038544057868646
1.8741757373432923,0.13392857142857142,0.1525342186778927
1.9255230178184508,0.13392857142857142,0.10947779583079753
1.9768702982936097,0.13392857142857142,0.1003411381189023
2.0282175787687686,0.13392857142857142,0.09104388407391645
2.079564859243927,0.13392857142857142,0.059139653289867526
2.1309121397190856,0.13392857142857142,0.049132552885751316
2.1822594201942445,0.13392857142857142,0.039850432929199466
2.2336067006694034,0.13392857142857142,0.031517756737916874
2.284953981144562,0.13392857142857142,0.022576344339759108
2.3363012616197203,0.13392857142857142,0.020024984415626508
2.387648542094879,0.13392857142857142,0.020987715362728393
2.438995822570038,0.13392857142857142,0.022311010768801192
2.4903431030451966,0.13392857142857142,0.023700450611799814
2.541690383520355,0.13392857142857142,0.02478540458352039
2.5930376639955144,0.13392857142857142,0.025261474465177184
2.644384944470673,0.13392857142857142,0.025826672201826058
2.6957322249458313,0.13392857142857142,0.025758872829243402
2.7470795054209907,0.13392857142857142,0.02471372793383069
2.798426785896149,0.13392857142857142,0.021224603130043165
2.8497740663713085,0.13392857142857142,0.0
2.901121346846467,0.13392857142857142,0.0
0.025673640237579346,0.15178571428571427,0.0
0.07702092071273804,0.15178571428571427,0.0
0.12836820118789674,0.15178571428571427,0.0
0.17971548166305543,0.15178571428571427,0.0
0.23106276213821414,0.15178571428571427,0.0
0.2824100426133728,0.15178571428571427,0.0
0.3337573230885315,0.15178571428571427,0.0
0.3851046035636902,0.15178571428571427,0.0
0.4364518840388489,0.15178571428571427,0.0
0.4877991645140076,0.15178571428571427,0.0
0.5391464449891663,0.15178571428571427,0.0
0.590493725464325,0.15178571428571427,0.0
0.6418410059394837,0.15178571428571427,0.0
0.6931882864146424,0.15178571428571427,0.0
0.744535566889801,0.15178571428571427,0.0
0.7958828473649597,0.15178571428571427,0.0
0.8472301278401184,0.15178571428571427,0.0
0.8985774083152771,0.15178571428571427,0.0
0.9499246887904358,0.15178571428571427,0.0
1.0012719692655945,0.15178571428571427,0.0
1.0526192497407534,0.15178571428571427,0.0
1.1039665302159118,0.15178571428571427,0.0
1.1553138106910708,0.15178571428571427,0.0
1.2066610911662292,0.15178571428571427,0.0
1.2580083716413881,0.15178571428571427,0.0
1.3093556521165466,0.15178571428571427,0.0
1.3607029325917055,0.15178571428571427,0.0
1.412050213066864,0.15178571428571427,0.0
1.4633974935420229,0.15178571428571427,0.0
1.5147447740171813,0.15178571428571427,0.0
1.5660920544923402,0.15178571428571427,0.0
1.6174393349674987,0.15178571428571427,0.08994932527955195
1.6687866154426576,0.15178571428571427,0.18215560308648285
1.720133895917816,0.15178571428571427,0.14738012835595482
1.771481176392975,0.15178571428571427,0.1539109432716084
1.8228284568681334,0.15178571428571427,0.13986109173002073
1.8741757373432923,0.15178571428571427,0.14349281161104685
1.9255230178184508,0.15178571428571427,0.1136522313792107
1.9768702982936097,0.15178571428571427,0.09343404519274258
2.0282175787687686,0.15178571428571427,0.07809392143596543
2.079564859243927,0.15178571428571427,0.057011523720940815
2.1309121397190856,0.15178571428571427,0.03934201247225524
2.1822594201942445,0.15178571428571427,0.02863992386530791
2.2336067006694034,0.15178571428571427,0.022968052516263368
2.284953981144562,0.15178571428571427,0.019821130991881968
2.3363012616197203,0.15178571428571427,0.020129634279226722
2.387648542094879,0.15178571428571427,0.02146212982370296
2.438995822570038,0.15178571428571427,0.023043081739151896
2.4903431030451966,0.15178571428571427,0.023892922885024745
2.541690383520355,0.15178571428571427,0.024805884737519674
2.5930376639955144,0.15178571428571427,0.025665375061618905
2.644384944470673,0.15178571428571427,0.025643375439131245
2.6957322249458313,0.15178571428571427,0.024808177362706945
2.7470795054209907,0.15178571428571427,0.024106435472543496
2.798426785896149,0.15178571428571427,0.020854372154047274
2.8497740663713085,0.15178571428571427,0.0
2.901121346846467,0.15178571428571427,0.0
0.025673640237579346,0.16964285714285712,0.0
0.07702092071273804,0.16964285714285712,0.0
0.12836820118789674,0.16964285714285712,0.0
0.17971548166305543,0.16964285714285712,0.0
0.23106276213821414,0.16964285714285712,0.0
0.2824100426133728,0.16964285714285712,0.0
0.3337573230885315,0.16964285714285712,0.0
0.3851046035636902,0.16964285714285712,0.0
0.4364518840388489,0.16964285714285712,0.0
0.4877991645140076,0.16964285714285712,0.0
0.5391464449891663,0.16964285714285712,0.0
0.590493725464325,0.16964285714285712,0.0
0.6418410059394837,0.16964285714285712,0.0
0.6931882864146424,0.16964285714285712,0.0
0.744535566889801,0.16964285714285712,0.0
0.7958828473649597,0.16964285714285712,0.0
0.8472301278401184,0.16964285714285712,0.0
0.8985774083152771,0.16964285714285712,0.0
0.9499246887904358,0.16964285714285712,0.0
1.0012719692655945,0.16964285714285712,0.0
1.0526192497407534,0.16964285714285712,0.0
1.1039665302159118,0.16964285714285712,0.0
1.1553138106910708,0.16964285714285712,0.0
1.2066610911662292,0.16964285714285712,0.0
1.2580083716413881,0.16964285714285712,0.0
1.3093556521165466,0.16964285714285712,0.0
1.3607029325917055,0.16964285714285712,0.0
1.412050213066864,0.16964285714285712,0.0
1.4633974935420229,0.16964285714285712,0.0
1.5147447740171813,0.16964285714285712,0.0
1.5660920544923402,0.16964285714285712,0.14156490379456158
1.6174393349674987,0.16964285714285712,0.19186786848224582
1.6687866154426576,0.16964285714285712,0.12813106733205948
1.720133895917816,0.16964285714285712,0.14358812737353788
1.771481176392975,0.16964285714285712,0.14121127269581732
1.8228284568681334,0.16964285714285712,0.1283215354677253
1.8741757373432923,0.16964285714285712,0.11667691680842329
1.9255230178184508,0.16964285714285712,0.09584650037024194
1.9768702982936097,0.16964285714285712,0.07425767345084837
2.0282175787687686,0.16964285714285712,0.05685125728775878
2.079564859243927,0.16964285714285712,0.03816005396438702
2.1309121397190856,0.16964285714285712,0.030378726750920185
2.1822594201942445,0.16964285714285712,0.024705321739433357
2.2336067006694034,0.16964285714285712,0.019715523412796532
2.284953981144562,0.16964285714285712,0.01985394526067045
2.3363012616197203,0.16964285714285712,0.02070717254472052
2.387648542094879,0.16964285714285712,0.022253980679867967
2.438995822570038,0.16964285714285712,0.02342319558802438
2.4903431030451966,0.16964285714285712,0.02422473500628198
2.541690383520355,0.16964285714285712,0.025632318794346222
2.5930376639955144,0.16964285714285712,0.025980606438091795
2.644384944470673,0.16964285714285712,0.02530119035493671
2.6957322249458313,0.16964285714285712,0.024789576648598648
2.7470795054209907,0.16964285714285712,0.023303579448418613
2.798426785896149,0.16964285714285712,0.0
2.8497740663713085,0.16964285714285712,0.0
2.901121346846467,0.16964285714285712,0.0
0.025673640237579346,0.1875,0.0
0.07702092071273804,0.1875,0.0
0.12836820118789674,0.1875,0.0
0.17971548166305543,0.1875,0.0
0.23106276213821414,0.1875,0.0
0.2824100426133728,0.1875,0.0
0.3337573230885315,0.1875,0.0
0.3851046035636902,0.1875,0.0
0.4364518840388489,0.1875,0.0
0.4877991645140076,0.1875,0.0
0.5391464449891663,0.1875,0.0
0.590493725464325,0.1875,0.0
0.6418410059394837,0.1875,0.0
0.6931882864146424,0.1875,0.0
0.744535566889801,0.1875,0.0
0.7958828473649597,0.1875,0.0
0.8472301278401184,0.1875,0.0
0.8985774083152771,0.1875,0.0
0.9499246887904358,0.1875,0.0
1.0012719692655945,0.1875,0.0
1.0526192497407534,0.1875,0.0
1.1039665302159118,0.1875,0.0
1.1553138106910708,0.1875,0.0
1.2066610911662292,0.1875,0.0
1.2580083716413881,0.1875,0.0
1.3093556521165466,0.1875,0.0
1.3607029325917055,0.1875,0.0
1.412050213066864,0.1875,0.0
1.4633974935420229,0.1875,0.0
1.5147447740171813,0.1875,0.1221819407384713
1.5660920544923402,0.1875,0.17656188172910142
1.6174393349674987,0.1875,0.15853134272983624
1.6687866154426576,0.1875,0.13105933411363058
1.720133895917816,0.1875,0.1340767718607481
1.771481176392975,0.1875,0.12528266277432612
1.8228284568681334,0.1875,0.10475237813035368
1.8741757373432923,0.1875,0.09245385933397697
1.9255230178184508,0.1875,0.07417200562933891
1.9768702982936097,0.1875,0.059313304261514745
2.0282175787687686,0.1875,0.04284742311966395
2.079564859243927,0.1875,0.031053716681550648
2.1309121397190856,0.1875,0.02430413967455231
2.1822594201942445,0.1875,0.019877716915445084
2.2336067006694034,0.1875,0.019168951021398907
2.284953981144562,0.1875,0.019990023970501633
2.3363012616197203,0.1875,0.02142553971797687
2.387648542094879,0.1875,0.02261124140591264
2.438995822570038,0.1875,0.023918195980305135
2.4903431030451966,0.1875,0.025004960538699467
2.541690383520355,0.1875,0.025694072521900112
2.5930376639955144,0.1875,0.02553860328774558
2.644384944470673,0.1875,0.0246950118867375
2.6957322249458313,0.1875,0.02412822318779794
2.7470795054209907,0.1875,0.0184369184583281
2.798426785896149,0.1875,0.0
2.8497740663713085,0.1875,0.0
2.901121346846467,0.1875,0.0
0.025673640237579346,0.20535714285714285,0.0
0.07702092071273804,0.20535714285714285,0.0
0.12836820118789674,0.20535714285714285,0.0
0.17971548166305543,0.20535714285714285,0.0
0.23106276213821414,0.20535714285714285,0.0
0.2824100426133728,0.20535714285714285,0.0
0.3337573230885315,0.20535714285714285,0.0
0.3851046035636902,0.20535714285714285,0.0
0.4364518840388489,0.20535714285714285,0.0
0.4877991645140076,0.20535714285714285,0.0
0.5391464449891663,0.20535714285714285,0.0
0.590493725464325,0.20535714285714285,0.0
0.6418410059394837,0.20535714285714285,0.0
0.6931882864146424,0.20535714285714285,0.0
0.744535566889801,0.20535714285714285,0.0
0.7958828473649597,0.20535714285714285,0.0
0.8472301278401184,0.20535714285714285,0.0
0.8985774083152771,0.20535714285714285,0.0
0.9499246887904358,0.20535714285714285,0.0
1.0012719692655945,0.20535714285714285,0.0
1.0526192497407534,0.20535714285714285,0.0
1.1039665302159118,0.20535714285714285,0.0
1.1553138106910708,0.20535714285714285,0.0
1.2066610911662292,0.20535714285714285,0.0
1.2580083716413881,0.20535714285714285,0.0
1.3093556521165466,0.20535714285714285,0.0
1.3607029325917055,0.20535714285714285,0.16309321436923374
1.412050213066864,0.20535714285714285,0.15336391380964912
1.4633974935420229,0.20535714285714285,0.14571174757040598
1.5147447740171813,0.20535714285714285,0.17454216894860775
1.5660920544923402,0.20535714285714285,0.17867207450968645
1.6174393349674987,0.20535714285714285,0.14351661062380122
1.6687866154426576,0.20535714285714285,0.13606932789640075
1.720133895917816,0.20535714285714285,0.1270254241327964
1.771481176392975,0.20535714285714285,0.11001340116516939
1.8228284568681334,0.20535714285714285,0.09089316951034368
1.8741757373432923,0.20535714285714285,0.07554335848616779
1.9255230178184508,0.20535714285714285,0.060518471722422015
1.9768702982936097,0.20535714285714285,0.04701692930108925
2.0282175787687686,0.20535714285714285,0.03496677634694452
2.079564859243927,0.20535714285714285,0.025432465291422315
2.1309121397190856,0.20535714285714285,0.021091537554556256
2.1822594201942445,0.20535714285714285,0.019120381234509563
2.2336067006694034,0.20535714285714285,0.01933909741444832
2.284953981144562,0.20535714285714285,0.020542973290038
2.3363012616197203,0.20535714285714285,0.02191736405259411
2.387648542094879,0.20535714285714285,0.023510482879036114
2.438995822570038,0.20535714285714285,0.02437967376696025
2.4903431030451966,0.20535714285714285,0.025003683584969762
2.541690383520355,0.20535714285714285,0.02495642427785415
2.5930376639955144,0.20535714285714285,0.024645883236026633
2.644384944470673,0.20535714285714285,0.024847141790564572
2.6957322249458313,0.20535714285714285,0.022625958790525102
2.7470795054209907,0.20535714285714285,0.0
2.798426785896149,0.20535714285714285,0.0
2.8497740663713085,0.20535714285714285,0.0
2.901121346846467,0.20535714285714285,0.0
0.025673640237579346,0.2232142857142857,0.0
0.07702092071273804,0.2232142857142857,0.0
0.12836820118789674,0.2232142857142857,0.0
0.17971548166305543,0.2232142857142857,0.0
0.23106276213821414,0.2232142857142857,0.0
0.2824100426133728,0.2232142857142857,0.0
0.3337573230885315,0.2232142857142857,0.0
0.3851046035636902,0.2232142857142857,0.0
0.4364518840388489,0.2232142857142857,0.0
0.4877991645140076,0.2232142857142857,0.0
0.5391464449891663,0.2232142857142857,0.0
0.590493725464325,0.2232142857142857,0.0
0.6418410059394837,0.2232142857142857,0.0
0.6931882864146424,0.2232142857142857,0.0
0.744535566889801,0.2232142857142857,0.0
0.7958828473649597,0.2232142857142857,0.0
0.8472301278401184,0.2232142857142857,0.0
0.8985774083152771,0.2232142857142857,0.0
0.9499246887904358,0.2232142857142857,0.0
1.0012719692655945,0.2232142857142857,0.0
1.0526192497407534,0.2232142857142857,0.0
1.1039665302159118,0.2232142857142857,0.0
1.1553138106910708,0.2232142857142857,0.0
1.2066610911662292,0.2232142857142857,0.0
1.2580083716413881,0.2232142857142857,0.0
1.3093556521165466,0.2232142857142857,0.0
1.3607029325917055,0.2232142857142857,0.16579284026172164
1.412050213066864,0.2232142857142857,0.13990290456531654
1.4633974935420229,0.2232142857142857,0.15551328848927076
1.5147447740171813,0.2232142857142857,0.1698814964067579
1.5660920544923402,0.2232142857142857,0.17041808511218215
1.6174393349674987,0.2232142857142857,0.1336889401896007
1.6687866154426576,0.2232142857142857,0.12635774436192845
1.720133895917816,0.2232142857142857,0.11480429367239983
1.771481176392975,0.2232142857142857,0.09623513436434152
1.8228284568681334,0.2232142857142857,0.07833485264869211
1.8741757373432923,0.2232142857142857,0.06318055227155399
1.9255230178184508,0.2232142857142857,0.04929668015232591
1.9768702982936097,0.2232142857142857,0.03695599563485865
2.0282175787687686,0.2232142857142857,0.02817736476760852
2.079564859243927,0.2232142857142857,0.02237261517095947
2.1309121397190856,0.2232142857142857,0.019603690575599672
2.1822594201942445,0.2232142857142857,0.018817507815948122
2.2336067006694034,0.2232142857142857,0.019818948980910626
2.284953981144562,0.2232142857142857,0.02143446115893606
2.3363012616197203,0.2232142857142857,0.022916698695688582
2.387648542094879,0.2232142857142857,0.023753781634641997
2.438995822570038,0.2232142857142857,0.024219666123761883
2.4903431030451966,0.2232142857142857,0.024696879593399872
2.541690383520355,0.2232142857142857,0.02469164238859913
2.5930376639955144,0.2232142857142857,0.02433542547583415
2.644384944470673,0.2232142857142857,0.023567778528082096
2.6957322249458313,0.2232142857142857,0.021297068846083775
2.7470795054209907,0.2232142857142857,0.0
2.798426785896149,0.2232142857142857,0.0
2.8497740663713085,0.2232142857142857,0.0
2.901121346846467,0.2232142857142857,0.0
0.025673640237579346,0.24107142857142855,0.0
0.07702092071273804,0.24107142857142855,0.0
0.12836820118789674,0.24107142857142855,0.0
0.17971548166305543,0.24107142857142855,0.0
0.23106276213821414,0.24107142857142855,0.0
0.2824100426133728,0.24107142857142855,0.0
0.3337573230885315,0.24107142857142855,0.0
0.3851046035636902,0.24107142857142855,0.0
0.4364518840388489,0.24107142857142855,0.0
0.4877991645140076,0.24107142857142855,0.0
0.5391464449891663,0.24107142857142855,0.0
0.590493725464325,0.24107142857142855,0.0
0.6418410059394837,0.24107142857142855,0.0
0.6931882864146424,0.24107142857142855,0.0
0.744535566889801,0.24107142857142855,0.0
0.7958828473649597,0.24107142857142855,0.0
0.8472301278401184,0.24107142857142855,0.0
0.8985774083152771,0.24107142857142855,0.0
0.9499246887904358,0.24107142857142855,0.0
1.0012719692655945,0.24107142857142855,0.0
1.0526192497407534,0.24107142857142855,0.0
1.1039665302159118,0.24107142857142855,0.0
1.1553138106910708,0.24107142857142855,0.0
1.2066610911662292,0.24107142857142855,0.0
1.2580083716413881,0.24107142857142855,0.0
1.3093556521165466,0.24107142857142855,0.17053883907230546
1.3607029325917055,0.24107142857142855,0.1628571120902039
1.412050213066864,0.24107142857142855,0.14146748778846008
1.4633974935420229,0.24107142857142855,0.1579533747442336
1.5147447740171813,0.24107142857142855,0.16232552539777206
1.5660920544923402,0.24107142857142855,0.15175592217812933
1.6174393349674987,0.24107142857142855,0.12117912254903485
1.6687866154426576,0.24107142857142855,0.11251282983831612
1.720133895917816,0.24107142857142855,0.0974723709815869
1.771481176392975,0.24107142857142855,0.08135719495016237
1.8228284568681334,0.24107142857142855,0.06735760768972207
1.8741757373432923,0.24107142857142855,0.05229875863954168
1.9255230178184508,0.24107142857142855,0.041183244316770604
1.9768702982936097,0.24107142857142855,0.031730562042145624
2.0282175787687686,0.24107142857142855,0.024873350726220735
2.079564859243927,0.24107142857142855,0.020229680231135434
2.1309121397190856,0.24107142857142855,0.018926653207297042
2.1822594201942445,0.24107142857142855,0.01941301021495116
2.2336067006694034,0.24107142857142855,0.020819684573205127
2.284953981144562,0.24107142857142855,0.022060818494800682
2.3363012616197203,0.24107142857142855,0.023019979213180677
2.387648542094879,0.24107142857142855,0.023600883412365933
2.438995822570038,0.24107142857142855,0.024306548111965642
2.4903431030451966,0.24107142857142855,0.024496594099199236
2.541690383520355,0.24107142857142855,0.024120752781531356
2.5930376639955144,0.24107142857142855,0.024046520058283505
2.644384944470673,0.24107142857142855,0.0222244058825208
2.6957322249458313,0.24107142857142855,0.0
2.7470795054209907,0.24107142857142855,0.0
2.798426785896149,0.24107142857142855,0.0
2.8497740663713085,0.24107142857142855,0.0
2.901121346846467,0.24107142857142855,0.0
0.025673640237579346,0.2589285714285714,0.0
0.07702092071273804,0.2589285714285714,0.0
0.12836820118789674,0.2589285714285714,0.0
0.17971548166305543,0.2589285714285714,0.0
0.23106276213821414,0.2589285714285714,0.0
0.2824100426133728,0.2589285714285714,0.0
0.3337573230885315,0.2589285714285714,0.0
0.3851046035636902,0.2589285714285714,0.0
0.4364518840388489,0.2589285714285714,0.0
0.4877991645140076,0.2589285714285714,0.0
0.5391464449891663,0.2589285714285714,0.0
0.590493725464325,0.2589285714285714,0.0
0.6418410059394837,0.2589285714285714,0.0
0.6931882864146424,0.2589285714285714,0.0
0.744535566889801,0.2589285714285714,0.0
0.7958828473649597,0.2589285714285714,0.0
0.8472301278401184,0.2589285714285714,0.0
0.8985774083152771,0.2589285714285714,0.0
0.9499246887904358,0.2589285714285714,0.0
1.0012719692655945,0.2589285714285714,0.0
1.0526192497407534,0.2589285714285714,0.0
1.1039665302159118,0.2589285714285714,0.0
1.1553138106910708,0.2589285714285714,0.0
1.2066610911662292,0.2589285714285714,0.0
1.2580083716413881,0.2589285714285714,0.14578118063491838
1.3093556521165466,0.2589285714285714,0.1555480555253453
1.3607029325917055,0.2589285714285714,0.16291222618962956
1.412050213066864,0.2589285714285714,0.14645859713178205
1.4633974935420229,0.2589285714285714,0.15305644337245694
1.5147447740171813,0.2589285714285714,0.15123681273323217
1.5660920544923402,0.2589285714285714,0.13397375930268107
1.6174393349674987,0.2589285714285714,0.11242755288551086
1.6687866154426576,0.2589285714285714,0.10051836215816821
1.720133895917816,0.2589285714285714,0.0858549599994636
1.771481176392975,0.2589285714285714,0.07100340217623113
1.8228284568681334,0.2589285714285714,0.05726127369095643
1.8741757373432923,0.2589285714285714,0.04484362523327461
1.9255230178184508,0.2589285714285714,0.03455724963870335
1.9768702982936097,0.2589285714285714,0.027506076643082324
2.0282175787687686,0.2589285714285714,0.02155701507342542
2.079564859243927,0.2589285714285714,0.01949684961205987
2.1309121397190856,0.2589285714285714,0.019343885215403114
2.1822594201942445,0.2589285714285714,0.020231371402203067
2.2336067006694034,0.2589285714285714,0.021250859251227085
2.284953981144562,0.2589285714285714,0.022329300038263535
2.3363012616197203,0.2589285714285714,0.023198671466450927
2.387648542094879,0.2589285714285714,0.023638498239850227
2.438995822570038,0.2589285714285714,0.02402046587686138
2.4903431030451966,0.2589285714285714,0.023782623455572343
2.541690383520355,0.2589285714285714,0.023525379949468277
2.5930376639955144,0.2589285714285714,0.023301801505290258
2.644384944470673,0.2589285714285714,0.0
2.6957322249458313,0.2589285714285714,0.0
2.7470795054209907,0.2589285714285714,0.0
2.798426785896149,0.2589285714285714,0.0
2.8497740663713085,0.2589285714285714,0.0
2.901121346846467,0.2589285714285714,0.0
0.025673640237579346,0.2767857142857143,0.0
0.07702092071273804,0.2767857142857143,0.0
0.12836820118789674,0.2767857142857143,0.0
0.17971548166305543,0.2767857142857143,0.0
0.23106276213821414,0.2767857142857143,0.0
0.2824100426133728,0.2767857142857143,0.0
0.3337573230885315,0.2767857142857143,0.0
0.3851046035636902,0.2767857142857143,0.0
0.4364518840388489,0.2767857142857143,0.0
0.4877991645140076,0.2767857142857143,0.0
0.5391464449891663,0.2767857142857143,0.0
0.590493725464325,0.2767857142857143,0.0
0.6418410059394837,0.2767857142857143,0.0
0.6931882864146424,0.2767857142857143,0.0
0.744535566889801,0.2767857142857143,0.0
0.7958828473649597,0.2767857142857143,0.0
0.8472301278401184,0.2767857142857143,0.0
0.8985774083152771,0.2767857142857143,0.0
0.9499246887904358,0.2767857142857143,0.0
1.0012719692655945,0.2767857142857143,0.0
1.0526192497407534,0.2767857142857143,0.0
1.1039665302159118,0.2767857142857143,0.0
1.1553138106910708,0.2767857142857143,0.11123671290983139
1.2066610911662292,0.2767857142857143,0.1544931538417824
1.2580083716413881,0.2767857142857143,0.1548072333448467
1.3093556521165466,0.2767857142857143,0.1623219906420608
1.3607029325917055,0.2767857142857143,0.17211251642569653
1.412050213066864,0.2767857142857143,0.1438760112962705
1.4633974935420229,0.2767857142857143,0.14771315732963217
1.5147447740171813,0.2767857142857143,0.14098873664258516
1.5660920544923402,0.2767857142857143,0.11999038915106698
1.6174393349674987,0.2767857142857143,0.10381320677251657
1.6687866154426576,0.2767857142857143,0.09050972901384968
1.720133895917816,0.2767857142857143,0.07420218975869808
1.771481176392975,0.2767857142857143,0.061604665250581836
1.8228284568681334,0.2767857142857143,0.04968688553848441
1.8741757373432923,0.2767857142857143,0.03868225826843345
1.9255230178184508,0.2767857142857143,0.029526680360303672
1.9768702982936097,0.2767857142857143,0.02331398281221038
2.0282175787687686,0.2767857142857143,0.020430687024594756
2.079564859243927,0.2767857142857143,0.01934395588924543
2.1309121397190856,0.2767857142857143,0.0196677981725403
2.1822594201942445,0.2767857142857143,0.020256280042215653
2.2336067006694034,0.2767857142857143,0.02137283413470697
2.284953981144562,0.2767857142857143,0.022403636817288235
2.3363012616197203,0.2767857142857143,0.023100999141405204
2.387648542094879,0.2767857142857143,0.023678290056468692
2.438995822570038,0.2767857142857143,0.023602302063772986
2.4903431030451966,0.2767857142857143,0.02356212253917054
2.541690383520355,0.2767857142857143,0.02465446354871954
2.5930376639955144,0.2767857142857143,0.01673286207681997
2.644384944470673,0.2767857142857143,0.0
2.6957322249458313,0.2767857142857143,0.0
2.7470795054209907,0.2767857142857143,0.0
2.798426785896149,0.2767857142857143,0.0
2.8497740663713085,0.2767857142857143,0.0
2.901121346846467,0.2767857142857143,0.0
0.025673640237579346,0.2946428571428571,0.0
0.07702092071273804,0.2946428571428571,0.0
0.12836820118789674,0.2946428571428571,0.0
0.17971548166305543,0.2946428571428571,0.0
0.23106276213821414,0.2946428571428571,0.0
0.2824100426133728,0.2946428571428571,0.0
0.3337573230885315,0.2946428571428571,0.0
0.3851046035636902,0.2946428571428571,0.0
0.4364518840388489,0.2946428571428571,0.0
0.4877991645140076,0.2946428571428571,0.0
0.5391464449891663,0.2946428571428571,0.0
0.590493725464325,0.2946428571428571,0.0
0.6418410059394837,0.2946428571428571,0.0
0.6931882864146424,0.2946428571428571,0.0
0.744535566889801,0.2946428571428571,0.0
0.7958828473649597,0.2946428571428571,0.0
0.8472301278401184,0.2946428571428571,0.0
0.8985774083152771,0.2946428571428571,0.0
0.9499246887904358,0.2946428571428571,0.0
1.0012719692655945,0.2946428571428571,0.0
1.0526192497407534,0.2946428571428571,0.0
1.1039665302159118,0.2946428571428571,0.17237527384674273
1.1553138106910708,0.2946428571428571,0.13695634620643748
1.2066610911662292,0.2946428571428571,0.14745048119354376
1.2580083716413881,0.2946428571428571,0.15518612157354914
1.3093556521165466,0.2946428571428571,0.16664586740870962
1.3607029325917055,0.2946428571428571,0.1674587690159246
1.412050213066864,0.2946428571428571,0.14131545941828996
1.4633974935420229,0.2946428571428571,0.14067468688608964
1.5147447740171813,0.2946428571428571,0.13228239611348316
1.5660920544923402,0.2946428571428571,0.10849202296231446
1.6174393349674987,0.2946428571428571,0.09450378290774362
1.6687866154426576,0.2946428571428571,0.07982029376168547
1.720133895917816,0.2946428571428571,0.0672859946499844
1.771481176392975,0.2946428571428571,0.053240374255387635
1.8228284568681334,0.2946428571428571,0.04205040143961424
1.8741757373432923,0.2946428571428571,0.032589019666488285
1.9255230178184508,0.2946428571428571,0.025896639368490872
1.9768702982936097,0.2946428571428571,0.021616409895942705
2.0282175787687686,0.2946428571428571,0.01977241357399822
2.079564859243927,0.2946428571428571,0.01922610941301833
2.1309121397190856,0.2946428571428571,0.01964494060341545
2.1822594201942445,0.2946428571428571,0.02042232904914439
2.2336067006694034,0.2946428571428571,0.02153325219377145
2.284953981144562,0.2946428571428571,0.02258073790920823
2.3363012616197203,0.2946428571428571,0.02300068873168525
2.387648542094879,0.2946428571428571,0.023142683109606675
2.438995822570038,0.2946428571428571,0.023618349716403596
2.4903431030451966,0.2946428571428571,0.023928834790158903
2.541690383520355,0.2946428571428571,0.021832667366852507
2.5930376639955144,0.2946428571428571,0.0
2.644384944470673,0.2946428571428571,0.0
2.6957322249458313,0.2946428571428571,0.0
2.7470795054209907,0.2946428571428571,0.0
2.798426785896149,0.2946428571428571,0.0
2.8497740663713085,0.2946428571428571,0.0
2.901121346846467,0.2946428571428571,0.0
0.025673640237579346,0.3125,0.0
0.07702092071273804,0.3125,0.0
0.12836820118789674,0.3125,0.0
0.17971548166305543,0.3125,0.0
0.23106276213821414,0.3125,0.0
0.2824100426133728,0.3125,0.0
0.3337573230885315,0.3125,0.0
0.3851046035636902,0.3125,0.0
0.4364518840388489,0.3125,0.0
0.4877991645140076,0.3125,0.0
0.5391464449891663,0.3125,0.0
0.590493725464325,0.3125,0.0
0.6418410059394837,0.3125,0.0
0.6931882864146424,0.3125,0.0
0.744535566889801,0.3125,0.0
0.7958828473649597,0.3125,0.0
0.8472301278401184,0.3125,0.0
0.8985774083152771,0.3125,0.0
0.9499246887904358,0.3125,0.0
1.0012719692655945,0.3125,0.0
1.0526192497407534,0.3125,0.0
1.1039665302159118,0.3125,0.17362603924241046
1.1553138106910708,0.3125,0.1376326575345746
1.2066610911662292,0.3125,0.14673676954068535
1.2580083716413881,0.3125,0.15502470196652354
1.3093556521165466,0.3125,0.1646614741931752
1.3607029325917055,0.3125,0.1583484323085373
1.412050213066864,0.3125,0.13655173706460452
1.4633974935420229,0.3125,0.1328207138693053
1.5147447740171813,0.3125,0.11993761225182877
1.5660920544923402,0.3125,0.09737472703759717
1.6174393349674987,0.3125,0.08538391198132966
1.6687866154426576,0.3125,0.07131908973697644
1.720133895917816,0.3125,0.05858817058677043
1.771481176392975,0.3125,0.0464553836765067
1.8228284568681334,0.3125,0.03538769881225616
1.8741757373432923,0.3125,0.028466357759065787
1.9255230178184508,0.3125,0.0233994377559834
1.9768702982936097,0.3125,0.020543105042139423
2.0282175787687686,0.3125,0.01925512758656401
2.079564859243927,0.3125,0.019028428749366888
2.1309121397190856,0.3125,0.019619555900581842
2.1822594201942445,0.3125,0.02069572811692412
2.2336067006694034,0.3125,0.021712213935673352
2.284953981144562,0.3125,0.022427832893099034
2.3363012616197203,0.3125,0.022760169779334143
2.387648542094879,0.3125,0.02297202095135393
2.438995822570038,0.3125,0.023643392121292846
2.4903431030451966,0.3125,0.022573825610694154
2.541690383520355,0.3125,0.0
2.5930376639955144,0.3125,0.0
2.644384944470673,0.3125,0.0
2.6957322249458313,0.3125,0.0
2.7470795054209907,0.3125,0.0
2.798426785896149,0.3125,0.0
2.8497740663713085,0.3125,0.0
2.901121346846467,0.3125,0.0
0.025673640237579346,0.3303571428571428,0.0
0.07702092071273804,0.3303571428571428,0.0
0.12836820118789674,0.3303571428571428,0.0
0.17971548166305543,0.3303571428571428,0.0
0.23106276213821414,0.3303571428571428,0.0
0.2824100426133728,0.3303571428571428,0.0
0.3337573230885315,0.3303571428571428,0.0
0.3851046035636902,0.3303571428571428,0.0
0.4364518840388489,0.3303571428571428,0.0
0.4877991645140076,0.3303571428571428,0.0
0.5391464449891663,0.3303571428571428,0.0
0.590493725464325,0.3303571428571428,0.0
0.6418410059394837,0.3303571428571428,0.0
0.6931882864146424,0.3303571428571428,0.0
0.744535566889801,0.3303571428571428,0.0
0.7958828473649597,0.3303571428571428,0.0
0.8472301278401184,0.3303571428571428,0.0
0.8985774083152771,0.3303571428571428,0.0
0.9499246887904358,0.3303571428571428,0.0
1.0012719692655945,0.3303571428571428,0.0
1.0526192497407534,0.3303571428571428,0.0
1.1039665302159118,0.3303571428571428,0.17203341796395577
1.1553138106910708,0.3303571428571428,0.1382003438229172
1.2066610911662292,0.3303571428571428,0.14596698952925602
1.2580083716413881,0.3303571428571428,0.15644881234295455
1.3093556521165466,0.3303571428571428,0.1604790962416495
1.3607029325917055,0.3303571428571428,0.1472443254156532
1.412050213066864,0.3303571428571428,0.13025057304375853
1.4633974935420229,0.3303571428571428,0.12432310423838282
1.5147447740171813,0.3303571428571428,0.10837568038732497
1.5660920544923402,0.3303571428571428,0.08867995469484288
1.6174393349674987,0.3303571428571428,0.07679445091411434
1.6687866154426576,0.3303571428571428,0.06258138755921035
1.720133895917816,0.3303571428571428,0.05080744757584465
1.771481176392975,0.3303571428571428,0.03984904903351945
1.8228284568681334,0.3303571428571428,0.03149823884806984
1.8741757373432923,0.3303571428571428,0.025548662347254898
1.9255230178184508,0.3303571428571428,0.021656141843337525
1.9768702982936097,0.3303571428571428,0.01957428803410536
2.0282175787687686,0.3303571428571428,0.01886094327578029
2.079564859243927,0.3303571428571428,0.019064936900723695
2.1309121397190856,0.3303571428571428,0.01979393880969734
2.1822594201942445,0.3303571428571428,0.020776426894891443
2.2336067006694034,0.3303571428571428,0.02182278471243812
2.284953981144562,0.3303571428571428,0.022320603244867322
2.3363012616197203,0.3303571428571428,0.022596018966470954
2.387648542094879,0.3303571428571428,0.023002336881570606
2.438995822570038,0.3303571428571428,0.02299296701477264
2.4903431030451966,0.3303571428571428,0.019855069253583366
2.541690383520355,0.3303571428571428,0.0
2.5930376639955144,0.3303571428571428,0.0
2.644384944470673,0.3303571428571428,0.0
2.6957322249458313,0.3303571428571428,0.0
2.7470795054209907,0.3303571428571428,0.0
2.798426785896149,0.3303571428571428,0.0
2.8497740663713085,0.3303571428571428,0.0
2.901121346846467,0.3303571428571428,0.0
0.025673640237579346,0.3482142857142857,0.0
0.07702092071273804,0.3482142857142857,0.0
0.12836820118789674,0.3482142857142857,0.0
0.17971548166305543,0.3482142857142857,0.0
0.23106276213821414,0.3482142857142857,0.0
0.2824100426133728,0.3482142857142857,0.0
0.3337573230885315,0.3482142857142857,0.0
0.3851046035636902,0.3482142857142857,0.0
0.4364518840388489,0.3482142857142857,0.0
0.4877991645140076,0.3482142857142857,0.0
0.5391464449891663,0.3482142857142857,0.0
0.590493725464325,0.3482142857142857,0.0
0.6418410059394837,0.3482142857142857,0.0
0.6931882864146424,0.3482142857142857,0.0
0.744535566889801,0.3482142857142857,0.0
0.7958828473649597,0.3482142857142857,0.0
0.8472301278401184,0.3482142857142857,0.0
0.8985774083152771,0.3482142857142857,0.0
0.9499246887904358,0.3482142857142857,0.0
1.0012719692655945,0.3482142857142857,0.0
1.0526192497407534,0.3482142857142857,0.16268745945577093
1.1039665302159118,0.3482142857142857,0.17090601688875945
1.1553138106910708,0.3482142857142857,0.14149562262857102
1.2066610911662292,0.3482142857142857,0.15132318641286524
1.2580083716413881,0.3482142857142857,0.1541154565160676
1.3093556521165466,0.3482142857142857,0.157722445731846
1.3607029325917055,0.3482142857142857,0.13266132017140583
1.412050213066864,0.3482142857142857,0.12282606940636066
1.4633974935420229,0.3482142857142857,0.11452495605959279
1.5147447740171813,0.3482142857142857,0.09715725883318387
1.5660920544923402,0.3482142857142857,0.08114433560379178
1.6174393349674987,0.3482142857142857,0.06747469908936804
1.6687866154426576,0.3482142857142857,0.0551523820785185
1.720133895917816,0.3482142857142857,0.04513897194368897
1.771481176392975,0.3482142857142857,0.035623372939032436
1.8228284568681334,0.3482142857142857,0.028914093356251083
1.8741757373432923,0.3482142857142857,0.023166086779494385
1.9255230178184508,0.3482142857142857,0.020284266046406173
1.9768702982936097,0.3482142857142857,0.01871063247329108
2.0282175787687686,0.3482142857142857,0.018608123846126205
2.079564859243927,0.3482142857142857,0.019169137292765086
2.1309121397190856,0.3482142857142857,0.020102923767329438
2.1822594201942445,0.3482142857142857,0.021071747543847733
2.2336067006694034,0.3482142857142857,0.021717724617980067
2.284953981144562,0.3482142857142857,0.022262355169200047
2.3363012616197203,0.3482142857142857,0.022448724043732528
2.387648542094879,0.3482142857142857,0.022980410664873403
2.438995822570038,0.3482142857142857,0.019452325608100538
2.4903431030451966,0.3482142857142857,0.0
2.541690383520355,0.3482142857142857,0.0
2.5930376639955144,0.3482142857142857,0.0
2.644384944470673,0.3482142857142857,0.0
2.6957322249458313,0.3482142857142857,0.0
2.7470795054209907,0.3482142857142857,0.0
2.798426785896149,0.3482142857142857,0.0
2.8497740663713085,0.3482142857142857,0.0
2.901121346846467,0.3482142857142857,0.0
0.025673640237579346,0.36607142857142855,0.0
0.07702092071273804,0.36607142857142855,0.0
0.12836820118789674,0.36607142857142855,0.0
0.17971548166305543,0.36607142857142855,0.0
0.23106276213821414,0.36607142857142855,0.0
0.2824100426133728,0.36607142857142855,0.0
0.3337573230885315,0.36607142857142855,0.0
0.3851046035636902,0.36607142857142855,0.0
0.4364518840388489,0.36607142857142855,0.0
0.4877991645140076,0.36607142857142855,0.0
0.5391464449891663,0.36607142857142855,0.0
0.590493725464325,0.36607142857142855,0.0
0.6418410059394837,0.36607142857142855,0.0
0.6931882864146424,0.36607142857142855,0.0
0.744535566889801,0.36607142857142855,0.0
0.7958828473649597,0.36607142857142855,0.0
0.8472301278401184,0.36607142857142855,0.0
0.8985774083152771,0.36607142857142855,0.0
0.9499246887904358,0.36607142857142855,0.0
1.0012719692655945,0.36607142857142855,0.0
1.0526192497407534,0.36607142857142855,0.15883603570797322
1.1039665302159118,0.36607142857142855,0.16907378515909616
1.1553138106910708,0.36607142857142855,0.14531433977189842
1.2066610911662292,0.36607142857142855,0.15466210899812488
1.2580083716413881,0.36607142857142855,0.15102103485387441
1.3093556521165466,0.36607142857142855,0.15118209748383205
1.3607029325917055,0.36607142857142855,0.1212117950077154
1.412050213066864,0.36607142857142855,0.11557167459305258
1.4633974935420229,0.36607142857142855,0.1057779205534887
1.5147447740171813,0.36607142857142855,0.08502073415699048
1.5660920544923402,0.36607142857142855,0.07366819038700474
1.6174393349674987,0.36607142857142855,0.06119164326924291
1.6687866154426576,0.36607142857142855,0.04986988146699166
1.720133895917816,0.36607142857142855,0.039955182177864465
1.771481176392975,0.36607142857142855,0.03208942158718907
1.8228284568681334,0.36607142857142855,0.02603437096854163
1.8741757373432923,0.36607142857142855,0.02151152112927489
1.9255230178184508,0.36607142857142855,0.019133615301017197
1.9768702982936097,0.36607142857142855,0.01822252244030442
2.0282175787687686,0.36607142857142855,0.01836453753529369
2.079564859243927,0.36607142857142855,0.01929926398822727
2.1309121397190856,0.36607142857142855,0.020357030983649202
2.1822594201942445,0.36607142857142855,0.02106749977102973
2.2336067006694034,0.36607142857142855,0.02176542537061645
2.284953981144562,0.36607142857142855,0.02230345508072331
2.3363012616197203,0.36607142857142855,0.023135266403979064
2.387648542094879,0.36607142857142855,0.02103720435981444
2.438995822570038,0.36607142857142855,0.0
2.4903431030451966,0.36607142857142855,0.0
2.541690383520355,0.36607142857142855,0.0
2.5930376639955144,0.36607142857142855,0.0
2.644384944470673,0.36607142857142855,0.0
2.6957322249458313,0.36607142857142855,0.0
2.7470795054209907,0.36607142857142855,0.0
2.798426785896149,0.36607142857142855,0.0
2.8497740663713085,0.36607142857142855,0.0
2.901121346846467,0.36607142857142855,0.0
0.025673640237579346,0.3839285714285714,0.0
0.07702092071273804,0.3839285714285714,0.0
0.12836820118789674,0.3839285714285714,0.0
0.17971548166305543,0.3839285714285714,0.0
0.23106276213821414,0.3839285714285714,0.0
0.2824100426133728,0.3839285714285714,0.0
0.3337573230885315,0.3839285714285714,0.0
0.3851046035636902,0.3839285714285714,0.0
0.4364518840388489,0.3839285714285714,0.0
0.4877991645140076,0.3839285714285714,0.0
0.5391464449891663,0.3839285714285714,0.0
0.590493725464325,0.3839285714285714,0.0
0.6418410059394837,0.3839285714285714,0.0
0.6931882864146424,0.3839285714285714,0.0
0.744535566889801,0.3839285714285714,0.0
0.7958828473649597,0.3839285714285714,0.0
0.8472301278401184,0.3839285714285714,0.0
0.8985774083152771,0.3839285714285714,0.0
0.9499246887904358,0.3839285714285714,0.0
1.0012719692655945,0.3839285714285714,0.12939248579356752
1.0526192497407534,0.3839285714285714,0.15780481369723748
1.1039665302159118,0.3839285714285714,0.1644019908127638
1.1553138106910708,0.3839285714285714,0.14897560676618343
1.2066610911662292,0.3839285714285714,0.15164338895173493
1.2580083716413881,0.3839285714285714,0.147925845653662
1.3093556521165466,0.3839285714285714,0.14148085707849725
1.3607029325917055,0.3839285714285714,0.1151713270921158
1.412050213066864,0.3839285714285714,0.10892644247102402
1.4633974935420229,0.3839285714285714,0.09684031879617233
1.5147447740171813,0.3839285714285714,0.07898777768840791
1.5660920544923402,0.3839285714285714,0.06815508462207692
1.6174393349674987,0.3839285714285714,0.05574827657471443
1.6687866154426576,0.3839285714285714,0.04526467599071066
1.720133895917816,0.3839285714285714,0.036182469837087484
1.771481176392975,0.3839285714285714,0.028738671955347992
1.8228284568681334,0.3839285714285714,0.023228068163448523
1.8741757373432923,0.3839285714285714,0.01962151297316834
1.9255230178184508,0.3839285714285714,0.018183131082796428
1.9768702982936097,0.3839285714285714,0.017949665738638716
2.0282175787687686,0.3839285714285714,0.018613307260911954
2.079564859243927,0.3839285714285714,0.019574561881190815
2.1309121397190856,0.3839285714285714,0.02064761502814252
2.1822594201942445,0.3839285714285714,0.021084807520741412
2.2336067006694034,0.3839285714285714,0.021857058344001316
2.284953981144562,0.3839285714285714,0.02289935775947073
2.3363012616197203,0.3839285714285714,0.0213583849909202
2.387648542094879,0.3839285714285714,0.0
2.438995822570038,0.3839285714285714,0.0
2.4903431030451966,0.3839285714285714,0.0
2.541690383520355,0.3839285714285714,0.0
2.5930376639955144,0.3839285714285714,0.0
2.644384944470673,0.3839285714285714,0.0
2.6957322249458313,0.3839285714285714,0.0
2.7470795054209907,0.3839285714285714,0.0
2.798426785896149,0.3839285714285714,0.0
2.8497740663713085,0.3839285714285714,0.0
2.901121346846467,0.3839285714285714,0.0
0.025673640237579346,0.4017857142857143,0.0
0.07702092071273804,0.4017857142857143,0.0
0.12836820118789674,0.4017857142857143,0.0
0.17971548166305543,0.4017857142857143,0.0
0.23106276213821414,0.4017857142857143,0.0
0.2824100426133728,0.4017857142857143,0.0
0.3337573230885315,0.4017857142857143,0.0
0.3851046035636902,0.4017857142857143,0.0
0.4364518840388489,0.4017857142857143,0.0
0.4877991645140076,0.4017857142857143,0.0
0.5391464449891663,0.4017857142857143,0.0
0.590493725464325,0.4017857142857143,0.0
0.6418410059394837,0.4017857142857143,0.0
0.6931882864146424,0.4017857142857143,0.0
0.744535566889801,0.4017857142857143,0.0
0.7958828473649597,0.4017857142857143,0.0
0.8472301278401184,0.4017857142857143,0.0
0.8985774083152771,0.4017857142857143,0.0
0.9499246887904358,0.4017857142857143,0.10407851594690838
1.0012719692655945,0.4017857142857143,0.126713921055915
1.0526192497407534,0.4017857142857143,0.16324462014163893
1.1039665302159118,0.4017857142857143,0.14027285774203585
1.1553138106910708,0.4017857142857143,0.14592868981162635
1.2066610911662292,0.4017857142857143,0.1467455561538335
1.2580083716413881,0.4017857142857143,0.1454437127416573
1.3093556521165466,0.4017857142857143,0.12953573414547434
1.3607029325917055,0.4017857142857143,0.11126409674141013
1.412050213066864,0.4017857142857143,0.10371465843886567
1.4633974935420229,0.4017857142857143,0.0882513289139959
1.5147447740171813,0.4017857142857143,0.07455807877061589
1.5660920544923402,0.4017857142857143,0.06241411511182303
1.6174393349674987,0.4017857142857143,0.04969921839445451
1.6687866154426576,0.4017857142857143,0.040180547410480424
1.720133895917816,0.4017857142857143,0.032124532014415334
1.771481176392975,0.4017857142857143,0.025600128039844953
1.8228284568681334,0.4017857142857143,0.02112845722269352
1.8741757373432923,0.4017857142857143,0.018441790538271025
1.9255230178184508,0.4017857142857143,0.01769820959643922
1.9768702982936097,0.4017857142857143,0.018067198282223265
2.0282175787687686,0.4017857142857143,0.01895828367057907
2.079564859243927,0.4017857142857143,0.019886834528512667
2.1309121397190856,0.4017857142857143,0.020868080779073747
2.1822594201942445,0.4017857142857143,0.021390390457524222
2.2336067006694034,0.4017857142857143,0.022740604520483165
2.284953981144562,0.4017857142857143,0.022573572022552207
2.3363012616197203,0.4017857142857143,0.0
2.387648542094879,0.4017857142857143,0.0
2.438995822570038,0.4017857142857143,0.0
2.4903431030451966,0.4017857142857143,0.0
2.541690383520355,0.4017857142857143,0.0
2.5930376639955144,0.4017857142857143,0.0
2.644384944470673,0.4017857142857143,0.0
2.6957322249458313,0.4017857142857143,0.0
2.7470795054209907,0.4017857142857143,0.0
2.798426785896149,0.4017857142857143,0.0
2.8497740663713085,0.4017857142857143,0.0
2.901121346846467,0.4017857142857143,0.0
0.025673640237579346,0.4196428571428571,0.0
0.07702092071273804,0.4196428571428571,0.0
0.12836820118789674,0.4196428571428571,0.0
0.17971548166305543,0.4196428571428571,0.0
0.23106276213821414,0.4196428571428571,0.0
0.2824100426133728,0.4196428571428571,0.0
0.3337573230885315,0.4196428571428571,0.0
0.3851046035636902,0.4196428571428571,0.0
0.4364518840388489,0.4196428571428571,0.0
0.4877991645140076,0.4196428571428571,0.0
0.5391464449891663,0.4196428571428571,0.0
0.590493725464325,0.4196428571428571,0.0
0.6418410059394837,0.4196428571428571,0.0
0.6931882864146424,0.4196428571428571,0.0
0.744535566889801,0.4196428571428571,0.0
0.7958828473649597,0.4196428571428571,0.0
0.8472301278401184,0.4196428571428571,0.0
0.8985774083152771,0.4196428571428571,0.08307794190638453
0.9499246887904358,0.4196428571428571,0.10457825261712013
1.0012719692655945,0.4196428571428571,0.13191884081428928
1.0526192497407534,0.4196428571428571,0.1693831410726115
1.1039665302159118,0.4196428571428571,0.13859165090040193
1.1553138106910708,0.4196428571428571,0.14249890652426409
1.2066610911662292,0.4196428571428571,0.14305296728292718
1.2580083716413881,0.4196428571428571,0.1428496455729267
1.3093556521165466,0.4196428571428571,0.11814778550134036
1.3607029325917055,0.4196428571428571,0.10817264860792988
1.412050213066864,0.4196428571428571,0.09906613620738082
1.4633974935420229,0.4196428571428571,0.0809748341717872
1.5147447740171813,0.4196428571428571,0.06940047526673239
1.5660920544923402,0.4196428571428571,0.055924334165114394
1.6174393349674987,0.4196428571428571,0.04501571140042682
1.6687866154426576,0.4196428571428571,0.03563541594285539
1.720133895917816,0.4196428571428571,0.028141514945078897
1.771481176392975,0.4196428571428571,0.022339739614367794
1.8228284568681334,0.4196428571428571,0.01901109533827169
1.8741757373432923,0.4196428571428571,0.017554668560073438
1.9255230178184508,0.4196428571428571,0.017478227987062642
1.9768702982936097,0.4196428571428571,0.01834113347331869
2.0282175787687686,0.4196428571428571,0.019230043395158353
2.079564859243927,0.4196428571428571,0.020258405451727374
2.1309121397190856,0.4196428571428571,0.021182064619919942
2.1822594201942445,0.4196428571428571,0.021922690986489475
2.2336067006694034,0.4196428571428571,0.022767279937558078
2.284953981144562,0.4196428571428571,0.01006680647709165
2.3363012616197203,0.4196428571428571,0.0
2.387648542094879,0.4196428571428571,0.0
2.438995822570038,0.4196428571428571,0.0
2.4903431030451966,0.4196428571428571,0.0
2.541690383520355,0.4196428571428571,0.0
2.5930376639955144,0.4196428571428571,0.0
2.644384944470673,0.4196428571428571,0.0
2.6957322249458313,0.4196428571428571,0.0
2.7470795054209907,0.4196428571428571,0.0
2.798426785896149,0.4196428571428571,0.0
2.8497740663713085,0.4196428571428571,0.0
2.901121346846467,0.4196428571428571,0.0
0.025673640237579346,0.4375,0.0
0.07702092071273804,0.4375,0.0
0.12836820118789674,0.4375,0.0
0.17971548166305543,0.4375,0.0
0.23106276213821414,0.4375,0.0
0.2824100426133728,0.4375,0.0
0.3337573230885315,0.4375,0.0
0.3851046035636902,0.4375,0.0
0.4364518840388489,0.4375,0.0
0.4877991645140076,0.4375,0.0
0.5391464449891663,0.4375,0.0
0.590493725464325,0.4375,0.0
0.6418410059394837,0.4375,0.0
0.6931882864146424,0.4375,0.0
0.744535566889801,0.4375,0.0
0.7958828473649597,0.4375,0.0
0.8472301278401184,0.4375,0.06563792753708009
0.8985774083152771,0.4375,0.08936437307220886
0.9499246887904358,0.4375,0.11377060244676111
1.0012719692655945,0.4375,0.14097322376706908
1.0526192497407534,0.4375,0.17480250140705333
1.1039665302159118,0.4375,0.1373097757310475
1.1553138106910708,0.4375,0.1421357157819685
1.2066610911662292,0.4375,0.14261635457378397
1.2580083716413881,0.4375,0.13808704596453714
1.3093556521165466,0.4375,0.11194341782047518
1.3607029325917055,0.4375,0.1040085055804633
1.412050213066864,0.4375,0.09071907106888713
1.4633974935420229,0.4375,0.0742631153074974
1.5147447740171813,0.4375,0.06240553872774024
1.5660920544923402,0.4375,0.048978743075293145
1.6174393349674987,0.4375,0.03929517153591114
1.6687866154426576,0.4375,0.03152704743750614
1.720133895917816,0.4375,0.024154365569054315
1.771481176392975,0.4375,0.019689121924652195
1.8228284568681334,0.4375,0.017352951230006058
1.8741757373432923,0.4375,0.01709750930904012
1.9255230178184508,0.4375,0.017760613152004057
1.9768702982936097,0.4375,0.018795317468131588
2.0282175787687686,0.4375,0.01974383956931304
2.079564859243927,0.4375,0.020785872917326094
2.1309121397190856,0.4375,0.02185335356989015
2.1822594201942445,0.4375,0.022317003370551317
2.2336067006694034,0.4375,0.01342090004155973
2.284953981144562,0.4375,0.0
2.3363012616197203,0.4375,0.0
2.387648542094879,0.4375,0.0
2.438995822570038,0.4375,0.0
2.4903431030451966,0.4375,0.0
2.541690383520355,0.4375,0.0
2.5930376639955144,0.4375,0.0
2.644384944470673,0.4375,0.0
2.6957322249458313,0.4375,0.0
2.7470795054209907,0.4375,0.0
2.798426785896149,0.4375,0.0
2.8497740663713085,0.4375,0.0
2.901121346846467,0.4375,0.0
0.025673640237579346,0.4553571428571428,0.0
0.07702092071273804,0.4553571428571428,0.0
0.12836820118789674,0.4553571428571428,0.0
0.17971548166305543,0.4553571428571428,0.0
0.23106276213821414,0.4553571428571428,0.0
0.2824100426133728,0.4553571428571428,0.0
0.3337573230885315,0.4553571428571428,0.0
0.3851046035636902,0.4553571428571428,0.0
0.4364518840388489,0.4553571428571428,0.0
0.4877991645140076,0.4553571428571428,0.0
0.5391464449891663,0.4553571428571428,0.0
0.590493725464325,0.4553571428571428,0.0
0.6418410059394837,0.4553571428571428,0.0
0.6931882864146424,0.4553571428571428,0.0
0.744535566889801,0.4553571428571428,0.02461103868226224
0.7958828473649597,0.4553571428571428,0.0443443417434502
0.8472301278401184,0.4553571428571428,0.06682325774475467
0.8985774083152771,0.4553571428571428,0.08877134335585947
0.9499246887904358,0.4553571428571428,0.1129293917372141
1.0012719692655945,0.4553571428571428,0.14483527745581945
1.0526192497407534,0.4553571428571428,0.1710908121442798
1.1039665302159118,0.4553571428571428,0.13686168788341116
1.1553138106910708,0.4553571428571428,0.14080352746059277
1.2066610911662292,0.4553571428571428,0.14117437372302882
1.2580083716413881,0.4553571428571428,0.12804771532667814
1.3093556521165466,0.4553571428571428,0.10908811027586036
1.3607029325917055,0.4553571428571428,0.09945167032451384
1.412050213066864,0.4553571428571428,0.08027084293157023
1.4633974935420229,0.4553571428571428,0.06887330506597122
1.5147447740171813,0.4553571428571428,0.05471248501266862
1.5660920544923402,0.4553571428571428,0.04297951177028943
1.6174393349674987,0.4553571428571428,0.03356118827204227
1.6687866154426576,0.4553571428571428,0.026696868767547625
1.720133895917816,0.4553571428571428,0.020820367109148776
1.771481176392975,0.4553571428571428,0.017793734609838636
1.8228284568681334,0.4553571428571428,0.016887394499622396
1.8741757373432923,0.4553571428571428,0.017216132723888895
1.9255230178184508,0.4553571428571428,0.01825607663592676
1.9768702982936097,0.4553571428571428,0.019168232996378955
2.0282175787687686,0.4553571428571428,0.020311282994804405
2.079564859243927,0.4553571428571428,0.02132870436573697
2.1309121397190856,0.4553571428571428,0.02237778321140253
2.1822594201942445,0.4553571428571428,0.017315819241495358
2.2336067006694034,0.4553571428571428,0.0
2.284953981144562,0.4553571428571428,0.0
2.3363012616197203,0.4553571428571428,0.0
2.387648542094879,0.4553571428571428,0.0
2.438995822570038,0.4553571428571428,0.0
2.4903431030451966,0.4553571428571428,0.0
2.541690383520355,0.4553571428571428,0.0
2.5930376639955144,0.4553571428571428,0.0
2.644384944470673,0.4553571428571428,0.0
2.6957322249458313,0.4553571428571428,0.0
2.7470795054209907,0.4553571428571428,0.0
2.798426785896149,0.4553571428571428,0.0
2.8497740663713085,0.4553571428571428,0.0
2.901121346846467,0.4553571428571428,0.0
0.025673640237579346,0.4732142857142857,0.0
0.07702092071273804,0.4732142857142857,0.0
0.12836820118789674,0.4732142857142857,0.0
0.17971548166305543,0.4732142857142857,0.0
0.23106276213821414,0.4732142857142857,0.0
0.2824100426133728,0.4732142857142857,0.0
0.3337573230885315,0.4732142857142857,0.0
0.3851046035636902,0.4732142857142857,0.0
0.4364518840388489,0.4732142857142857,0.0
0.4877991645140076,0.4732142857142857,0.0
0.5391464449891663,0.4732142857142857,0.0
0.590493725464325,0.4732142857142857,0.0
0.6418410059394837,0.4732142857142857,0.0
0.6931882864146424,0.4732142857142857,0.009829301864972953
0.744535566889801,0.4732142857142857,0.021541989639180525
0.7958828473649597,0.4732142857142857,0.04226947705026769
0.8472301278401184,0.4732142857142857,0.06582066127047083
0.8985774083152771,0.4732142857142857,0.08934781357424638
0.9499246887904358,0.4732142857142857,0.11476053320716689
1.0012719692655945,0.4732142857142857,0.15066466275523063
1.0526192497407534,0.4732142857142857,0.16481735508741
1.1039665302159118,0.4732142857142857,0.1361918760953657
1.1553138106910708,0.4732142857142857,0.1398433260757578
1.2066610911662292,0.4732142857142857,0.14016483520189804
1.2580083716413881,0.4732142857142857,0.11482862218243979
1.3093556521165466,0.4732142857142857,0.10444061169054229
1.3607029325917055,0.4732142857142857,0.09100351387596894
1.412050213066864,0.4732142857142857,0.07363596280599936
1.4633974935420229,0.4732142857142857,0.06051110982042627
1.5147447740171813,0.4732142857142857,0.047163325118632124
1.5660920544923402,0.4732142857142857,0.03707370849249924
1.6174393349674987,0.4732142857142857,0.028797093272911196
1.6687866154426576,0.4732142857142857,0.02206889666433153
1.720133895917816,0.4732142857142857,0.01846569171386839
1.771481176392975,0.4732142857142857,0.016716938231761628
1.8228284568681334,0.4732142857142857,0.01661635678850623
1.8741757373432923,0.4732142857142857,0.01761024152246932
1.9255230178184508,0.4732142857142857,0.01871215425623469
1.9768702982936097,0.4732142857142857,0.019892218221674404
2.0282175787687686,0.4732142857142857,0.02099711644367153
2.079564859243927,0.4732142857142857,0.022273809924049422
2.1309121397190856,0.4732142857142857,0.021207367815798173
2.1822594201942445,0.4732142857142857,0.0
2.2336067006694034,0.4732142857142857,0.0
2.284953981144562,0.4732142857142857,0.0
2.3363012616197203,0.4732142857142857,0.0
2.387648542094879,0.4732142857142857,0.0
2.438995822570038,0.4732142857142857,0.0
2.4903431030451966,0.4732142857142857,0.0
2.541690383520355,0.4732142857142857,0.0
2.5930376639955144,0.4732142857142857,0.0
2.644384944470673,0.4732142857142857,0.0
2.6957322249458313,0.4732142857142857,0.0
2.7470795054209907,0.4732142857142857,0.0
2.798426785896149,0.4732142857142857,0.0
2.8497740663713085,0.4732142857142857,0.0
2.901121346846467,0.4732142857142857,0.0
0.025673640237579346,0.49107142857142855,0.0
0.07702092071273804,0.49107142857142855,0.0
0.12836820118789674,0.49107142857142855,0.0
0.17971548166305543,0.49107142857142855,0.0
0.23106276213821414,0.49107142857142855,0.0
0.2824100426133728,0.49107142857142855,0.0
0.3337573230885315,0.49107142857142855,0.0
0.3851046035636902,0.49107142857142855,0.0
0.4364518840388489,0.49107142857142855,0.0
0.4877991645140076,0.49107142857142855,0.0
0.5391464449891663,0.49107142857142855,0.0
0.590493725464325,0.49107142857142855,0.0
0.6418410059394837,0.49107142857142855,0.0
0.6931882864146424,0.49107142857142855,0.01021359759988358
0.744535566889801,0.49107142857142855,0.021946185436020855
0.7958828473649597,0.49107142857142855,0.04302284748314875
0.8472301278401184,0.49107142857142855,0.06684267847950569
0.8985774083152771,0.49107142857142855,0.090945154836706
0.9499246887904358,0.49107142857142855,0.11751141073740805
1.0012719692655945,0.49107142857142855,0.16143068346988168
1.0526192497407534,0.49107142857142855,0.1370227171595879
1.1039665302159118,0.49107142857142855,0.13612504126521155
1.1553138106910708,0.49107142857142855,0.13944317172583398
1.2066610911662292,0.49107142857142855,0.13328174281171465
1.2580083716413881,0.49107142857142855,0.10878872508727973
1.3093556521165466,0.49107142857142855,0.09850960651597604
1.3607029325917055,0.49107142857142855,0.08074596855711236
1.412050213066864,0.49107142857142855,0.06643174007748642
1.4633974935420229,0.49107142857142855,0.05264524699399443
1.5147447740171813,0.49107142857142855,0.03977485459431488
1.5660920544923402,0.49107142857142855,0.030991062577281372
1.6174393349674987,0.49107142857142855,0.023487662613939378
1.6687866154426576,0.49107142857142855,0.019129000800951538
1.720133895917816,0.49107142857142855,0.01688505821485975
1.771481176392975,0.49107142857142855,0.01620894122666208
1.8228284568681334,0.49107142857142855,0.01708674276266825
1.8741757373432923,0.49107142857142855,0.01821125256157885
1.9255230178184508,0.49107142857142855,0.01938036745276914
1.9768702982936097,0.49107142857142855,0.020562663447268235
2.0282175787687686,0.49107142857142855,0.021801689708139154
2.079564859243927,0.49107142857142855,0.0212005873792079
2.1309121397190856,0.49107142857142855,0.0
2.1822594201942445,0.49107142857142855,0.0
2.2336067006694034,0.49107142857142855,0.0
2.284953981144562,0.49107142857142855,0.0
2.3363012616197203,0.49107142857142855,0.0
2.387648542094879,0.49107142857142855,0.0
2.438995822570038,0.49107142857142855,0.0
2.4903431030451966,0.49107142857142855,0.0
2.541690383520355,0.49107142857142855,0.0
2.5930376639955144,0.49107142857142855,0.0
2.644384944470673,0.49107142857142855,0.0
2.6957322249458313,0.49107142857142855,0.0
2.7470795054209907,0.49107142857142855,0.0
2.798426785896149,0.49107142857142855,0.0
2.8497740663713085,0.49107142857142855,0.0
2.901121346846467,0.49107142857142855,0.0
0.025673640237579346,0.5089285714285714,0.0
0.07702092071273804,0.5089285714285714,0.0
0.12836820118789674,0.5089285714285714,0.0
0.17971548166305543,0.5089285714285714,0.0
0.23106276213821414,0.5089285714285714,0.0
0.2824100426133728,0.5089285714285714,0.0
0.3337573230885315,0.5089285714285714,0.0
0.3851046035636902,0.5089285714285714,0.0
0.4364518840388489,0.5089285714285714,0.0
0.4877991645140076,0.5089285714285714,0.0
0.5391464449891663,0.5089285714285714,0.0
0.590493725464325,0.5089285714285714,0.0
0.6418410059394837,0.5089285714285714,0.0
0.6931882864146424,0.5089285714285714,0.010117142201769215
0.744535566889801,0.5089285714285714,0.022705053402525932
0.7958828473649597,0.5089285714285714,0.04435514437431089
0.8472301278401184,0.5089285714285714,0.06831017140397039
0.8985774083152771,0.5089285714285714,0.09276292000607618
0.9499246887904358,0.5089285714285714,0.1211442837448949
1.0012719692655945,0.5089285714285714,0.16022958336138265
1.0526192497407534,0.5089285714285714,0.1304398032945736
1.1039665302159118,0.5089285714285714,0.13650631487105197
1.1553138106910708,0.5089285714285714,0.13790051844866386
1.2066610911662292,0.5089285714285714,0.12183734836849144
1.2580083716413881,0.5089285714285714,0.10376282692122163
1.3093556521165466,0.5089285714285714,0.08946819645896142
1.3607029325917055,0.5089285714285714,0.0700887172236676
1.412050213066864,0.5089285714285714,0.05840830359298002
1.4633974935420229,0.5089285714285714,0.043995017434857446
1.5147447740171813,0.5089285714285714,0.03339507305237979
1.5660920544923402,0.5089285714285714,0.025353149838300018
1.6174393349674987,0.5089285714285714,0.019601565423240857
1.6687866154426576,0.5089285714285714,0.016943748000373657
1.720133895917816,0.5089285714285714,0.015980085526839247
1.771481176392975,0.5089285714285714,0.016453723933202016
1.8228284568681334,0.5089285714285714,0.017603979470324507
1.8741757373432923,0.5089285714285714,0.018915229068517753
1.9255230178184508,0.5089285714285714,0.020125313602532155
1.9768702982936097,0.5089285714285714,0.02152723276651814
2.0282175787687686,0.5089285714285714,0.022892575388811964
2.079564859243927,0.5089285714285714,0.0
2.1309121397190856,0.5089285714285714,0.0
2.1822594201942445,0.5089285714285714,0.0
2.2336067006694034,0.5089285714285714,0.0
2.284953981144562,0.5089285714285714,0.0
2.3363012616197203,0.5089285714285714,0.0
2.387648542094879,0.5089285714285714,0.0
2.438995822570038,0.5089285714285714,0.0
2.4903431030451966,0.5089285714285714,0.0
2.541690383520355,0.5089285714285714,0.0
2.5930376639955144,0.5089285714285714,0.0
2.644384944470673,0.5089285714285714,0.0
2.6957322249458313,0.5089285714285714,0.0
2.7470795054209907,0.5089285714285714,0.0
2.798426785896149,0.5089285714285714,0.0
2.8497740663713085,0.5089285714285714,0.0
2.901121346846467,0.5089285714285714,0.0
0.025673640237579346,0.5267857142857142,0.0
0.07702092071273804,0.5267857142857142,0.0
0.12836820118789674,0.5267857142857142,0.0
0.17971548166305543,0.5267857142857142,0.0
0.23106276213821414,0.5267857142857142,0.0
0.2824100426133728,0.5267857142857142,0.0
0.3337573230885315,0.5267857142857142,0.0
0.3851046035636902,0.5267857142857142,0.0
0.4364518840388489,0.5267857142857142,0.0
0.4877991645140076,0.5267857142857142,0.0
0.5391464449891663,0.5267857142857142,0.0
0.590493725464325,0.5267857142857142,0.0
0.6418410059394837,0.5267857142857142,0.0
0.6931882864146424,0.5267857142857142,0.009966418710796253
0.744535566889801,0.5267857142857142,0.023858229698311747
0.7958828473649597,0.5267857142857142,0.0461515790725262
0.8472301278401184,0.5267857142857142,0.07051347728193721
0.8985774083152771,0.5267857142857142,0.09573025278371998
0.9499246887904358,0.5267857142857142,0.12709996154661218
1.0012719692655945,0.5267857142857142,0.1566289285843446
1.0526192497407534,0.5267857142857142,0.1303178055860531
1.1039665302159118,0.5267857142857142,0.13591459276751158
1.1553138106910708,0.5267857142857142,0.13418630279949445
1.2066610911662292,0.5267857142857142,0.11034272588707154
1.2580083716413881,0.5267857142857142,0.09775647184195586
1.3093556521165466,0.5267857142857142,0.07866025573136895
1.3607029325917055,0.5267857142857142,0.061747663071916106
1.412050213066864,0.5267857142857142,0.04812411287623257
1.4633974935420229,0.5267857142857142,0.03654423946147365
1.5147447740171813,0.5267857142857142,0.027220318883728927
1.5660920544923402,0.5267857142857142,0.02090503813029293
1.6174393349674987,0.5267857142857142,0.01719380879675884
1.6687866154426576,0.5267857142857142,0.015784525172693374
1.720133895917816,0.5267857142857142,0.01591360147852782
1.771481176392975,0.5267857142857142,0.016954344053132096
1.8228284568681334,0.5267857142857142,0.01832661815528447
1.8741757373432923,0.5267857142857142,0.019821244090749535
1.9255230178184508,0.5267857142857142,0.021375415362060207
1.9768702982936097,0.5267857142857142,0.022070240614352445
2.0282175787687686,0.5267857142857142,0.0
2.079564859243927,0.5267857142857142,0.0
2.1309121397190856,0.5267857142857142,0.0
2.1822594201942445,0.5267857142857142,0.0
2.2336067006694034,0.5267857142857142,0.0
2.284953981144562,0.5267857142857142,0.0
2.3363012616197203,0.5267857142857142,0.0
2.387648542094879,0.5267857142857142,0.0
2.438995822570038,0.5267857142857142,0.0
2.4903431030451966,0.5267857142857142,0.0
2.541690383520355,0.5267857142857142,0.0
2.5930376639955144,0.5267857142857142,0.0
2.644384944470673,0.5267857142857142,0.0
2.6957322249458313,0.5267857142857142,0.0
2.7470795054209907,0.5267857142857142,0.0
2.798426785896149,0.5267857142857142,0.0
2.8497740663713085,0.5267857142857142,0.0
2.901121346846467,0.5267857142857142,0.0
0.025673640237579346,0.5446428571428571,0.0
0.07702092071273804,0.5446428571428571,0.0
0.12836820118789674,0.5446428571428571,0.0
0.17971548166305543,0.5446428571428571,0.0
0.23106276213821414,0.5446428571428571,0.0
0.2824100426133728,0.5446428571428571,0.0
0.3337573230885315,0.5446428571428571,0.0
0.3851046035636902,0.5446428571428571,0.0
0.4364518840388489,0.5446428571428571,0.0
0.4877991645140076,0.5446428571428571,0.0
0.5391464449891663,0.5446428571428571,0.0
0.590493725464325,0.5446428571428571,0.0
0.6418410059394837,0.5446428571428571,0.0
0.6931882864146424,0.5446428571428571,0.011117871999158981
0.744535566889801,0.5446428571428571,0.02560702848022037
0.7958828473649597,0.5446428571428571,0.04862103679495288
0.8472301278401184,0.5446428571428571,0.07341973867114322
0.8985774083152771,0.5446428571428571,0.09970867181864457
0.9499246887904358,0.5446428571428571,0.14034224673075565
1.0012719692655945,0.5446428571428571,0.14333027858019956
1.0526192497407534,0.5446428571428571,0.12983414248191003
1.1039665302159118,0.5446428571428571,0.1336404400289626
1.1553138106910708,0.5446428571428571,0.12326990225236309
1.2066610911662292,0.5446428571428571,0.10406454212743435
1.2580083716413881,0.5446428571428571,0.08778319580317187
1.3093556521165466,0.5446428571428571,0.0668897156757529
1.3607029325917055,0.5446428571428571,0.05241392310199582
1.412050213066864,0.5446428571428571,0.03902984926029033
1.4633974935420229,0.5446428571428571,0.029407191845444065
1.5147447740171813,0.5446428571428571,0.02200679280479024
1.5660920544923402,0.5446428571428571,0.017748144299685645
1.6174393349674987,0.5446428571428571,0.015567225584260103
1.6687866154426576,0.5446428571428571,0.01566084212823834
1.720133895917816,0.5446428571428571,0.016598243568955874
1.771481176392975,0.5446428571428571,0.017950981634952422
1.8228284568681334,0.5446428571428571,0.01939219045132196
1.8741757373432923,0.5446428571428571,0.02098406293466829
1.9255230178184508,0.5446428571428571,0.02040629278395107
1.9768702982936097,0.5446428571428571,0.0
2.0282175787687686,0.5446428571428571,0.0
2.079564859243927,0.5446428571428571,0.0
2.1309121397190856,0.5446428571428571,0.0
2.1822594201942445,0.5446428571428571,0.0
2.2336067006694034,0.5446428571428571,0.0
2.284953981144562,0.5446428571428571,0.0
2.3363012616197203,0.5446428571428571,0.0
2.387648542094879,0.5446428571428571,0.0
2.438995822570038,0.5446428571428571,0.0
2.4903431030451966,0.5446428571428571,0.0
2.541690383520355,0.5446428571428571,0.0
2.5930376639955144,0.5446428571428571,0.0
2.644384944470673,0.5446428571428571,0.0
2.6957322249458313,0.5446428571428571,0.0
2.7470795054209907,0.5446428571428571,0.0
2.798426785896149,0.5446428571428571,0.0
2.8497740663713085,0.5446428571428571,0.0
2.901121346846467,0.5446428571428571,0.0
0.025673640237579346,0.5625,0.0
0.07702092071273804,0.5625,0.0
0.12836820118789674,0.5625,0.0
0.17971548166305543,0.5625,0.0
0.23106276213821414,0.5625,0.0
0.2824100426133728,0.5625,0.0
0.3337573230885315,0.5625,0.0
0.3851046035636902,0.5625,0.0
0.4364518840388489,0.5625,0.0
0.4877991645140076,0.5625,0.0
0.5391464449891663,0.5625,0.0
0.590493725464325,0.5625,0.0
0.6418410059394837,0.5625,0.0
0.6931882864146424,0.5625,0.012454545211535552
0.744535566889801,0.5625,0.027955476748381138
0.7958828473649597,0.5625,0.051699412554220385
0.8472301278401184,0.5625,0.07697743978744358
0.8985774083152771,0.5625,0.10469232036459479
0.9499246887904358,0.5625,0.1459643472292468
1.0012719692655945,0.5625,0.1224079793768535
1.0526192497407534,0.5625,0.12935225274255227
1.1039665302159118,0.5625,0.13067488946824318
1.1553138106910708,0.5625,0.10835402349166423
1.2066610911662292,0.5625,0.09544402035658339
1.2580083716413881,0.5625,0.07393245376286016
1.3093556521165466,0.5625,0.057518606886959325
1.3607029325917055,0.5625,0.04216656822822067
1.412050213066864,0.5625,0.031187027464265635
1.4633974935420229,0.5625,0.02319045804338654
1.5147447740171813,0.5625,0.01801112979402639
1.5660920544923402,0.5625,0.015558888844912605
1.6174393349674987,0.5625,0.015202593552657203
1.6687866154426576,0.5625,0.016050746236409764
1.720133895917816,0.5625,0.017492192011213072
1.771481176392975,0.5625,0.019072551851754938
1.8228284568681334,0.5625,0.02080379491626994
1.8741757373432923,0.5625,0.02130504997802282
1.9255230178184508,0.5625,0.0
1.9768702982936097,0.5625,0.0
2.0282175787687686,0.5625,0.0
2.079564859243927,0.5625,0.0
2.1309121397190856,0.5625,0.0
2.1822594201942445,0.5625,0.0
2.2336067006694034,0.5625,0.0
2.284953981144562,0.5625,0.0
2.3363012616197203,0.5625,0.0
2.387648542094879,0.5625,0.0
2.438995822570038,0.5625,0.0
2.4903431030451966,0.5625,0.0
2.541690383520355,0.5625,0.0
2.5930376639955144,0.5625,0.0
2.644384944470673,0.5625,0.0
2.6957322249458313,0.5625,0.0
2.7470795054209907,0.5625,0.0
2.798426785896149,0.5625,0.0
2.8497740663713085,0.5625,0.0
2.901121346846467,0.5625,0.0
0.025673640237579346,0.5803571428571428,0.0
0.07702092071273804,0.5803571428571428,0.0
0.12836820118789674,0.5803571428571428,0.0
0.17971548166305543,0.5803571428571428,0.0
0.23106276213821414,0.5803571428571428,0.0
0.2824100426133728,0.5803571428571428,0.0
0.3337573230885315,0.5803571428571428,0.0
0.3851046035636902,0.5803571428571428,0.0
0.4364518840388489,0.5803571428571428,0.0
0.4877991645140076,0.5803571428571428,0.0
0.5391464449891663,0.5803571428571428,0.0
0.590493725464325,0.5803571428571428,0.0
0.6418410059394837,0.5803571428571428,0.0
0.6931882864146424,0.5803571428571428,0.014314529411775412
0.744535566889801,0.5803571428571428,0.031123039664120677
0.7958828473649597,0.5803571428571428,0.05542367443225354
0.8472301278401184,0.5803571428571428,0.08118674854993653
0.8985774083152771,0.5803571428571428,0.11255650161802584
0.9499246887904358,0.5803571428571428,0.14273307010739858
1.0012719692655945,0.5803571428571428,0.12210288836548426
1.0526192497407534,0.5803571428571428,0.12711351994974635
1.1039665302159118,0.5803571428571428,0.11924932655088316
1.1553138106910708,0.5803571428571428,0.10175495851585045
1.2066610911662292,0.5803571428571428,0.08265950572406938
1.2580083716413881,0.5803571428571428,0.061429328607588506
1.3093556521165466,0.5803571428571428,0.04595332929639781
1.3607029325917055,0.5803571428571428,0.03384184150707262
1.412050213066864,0.5803571428571428,0.02457613596066141
1.4633974935420229,0.5803571428571428,0.018432698050707397
1.5147447740171813,0.5803571428571428,0.015598887099754795
1.5660920544923402,0.5803571428571428,0.014835675819038338
1.6174393349674987,0.5803571428571428,0.0155992976517862
1.6687866154426576,0.5803571428571428,0.017192656440433454
1.720133895917816,0.5803571428571428,0.01898266278945174
1.771481176392975,0.5803571428571428,0.02058908834520474
1.8228284568681334,0.5803571428571428,0.020914966279674364
1.8741757373432923,0.5803571428571428,0.0
1.9255230178184508,0.5803571428571428,0.0
1.9768702982936097,0.5803571428571428,0.0
2.0282175787687686,0.5803571428571428,0.0
2.079564859243927,0.5803571428571428,0.0
2.1309121397190856,0.5803571428571428,0.0
2.1822594201942445,0.5803571428571428,0.0
2.2336067006694034,0.5803571428571428,0.0
2.284953981144562,0.5803571428571428,0.0
2.3363012616197203,0.5803571428571428,0.0
2.387648542094879,0.5803571428571428,0.0
2.438995822570038,0.5803571428571428,0.0
2.4903431030451966,0.5803571428571428,0.0
2.541690383520355,0.5803571428571428,0.0
2.5930376639955144,0.5803571428571428,0.0
2.644384944470673,0.5803571428571428,0.0
2.6957322249458313,0.5803571428571428,0.0
2.7470795054209907,0.5803571428571428,0.0
2.798426785896149,0.5803571428571428,0.0
2.8497740663713085,0.5803571428571428,0.0
2.901121346846467,0.5803571428571428,0.0
0.025673640237579346,0.5982142857142857,0.0
0.07702092071273804,0.5982142857142857,0.0
0.12836820118789674,0.5982142857142857,0.0
0.17971548166305543,0.5982142857142857,0.0
0.23106276213821414,0.5982142857142857,0.0
0.2824100426133728,0.5982142857142857,0.0
0.3337573230885315,0.5982142857142857,0.0
0.3851046035636902,0.5982142857142857,0.0
0.4364518840388489,0.5982142857142857,0.0
0.4877991645140076,0.5982142857142857,0.0
0.5391464449891663,0.5982142857142857,0.0
0.590493725464325,0.5982142857142857,0.0
0.6418410059394837,0.5982142857142857,0.0
0.6931882864146424,0.5982142857142857,0.0165813174723936
0.744535566889801,0.5982142857142857,0.035068867803166384
0.7958828473649597,0.5982142857142857,0.0598513022481047
0.8472301278401184,0.5982142857142857,0.08663299470801701
0.8985774083152771,0.5982142857142857,0.12830717023340077
0.9499246887904358,0.5982142857142857,0.12702367871522813
1.0012719692655945,0.5982142857142857,0.12121207340613514
1.0526192497407534,0.5982142857142857,0.12372277952349157
1.1039665302159118,0.5982142857142857,0.10532583206389186
1.1553138106910708,0.5982142857142857,0.09240201976931176
1.2066610911662292,0.5982142857142857,0.06786266030081999
1.2580083716413881,0.5982142857142857,0.04991661254384024
1.3093556521165466,0.5982142857142857,0.035945058231249584
1.3607029325917055,0.5982142857142857,0.02589427459381396
1.412050213066864,0.5982142857142857,0.019052274033376195
1.4633974935420229,0.5982142857142857,0.015549539064593243
1.5147447740171813,0.5982142857142857,0.014384866080389806
1.5660920544923402,0.5982142857142857,0.015138926745347371
1.6174393349674987,0.5982142857142857,0.01680548872597172
1.6687866154426576,0.5982142857142857,0.018694886143904996
1.720133895917816,0.5982142857142857,0.020834356971792558
1.771481176392975,0.5982142857142857,0.020275591537202216
1.8228284568681334,0.5982142857142857,0.0
1.8741757373432923,0.5982142857142857,0.0
1.9255230178184508,0.5982142857142857,0.0
1.9768702982936097,0.5982142857142857,0.0
2.0282175787687686,0.5982142857142857,0.0
2.079564859243927,0.5982142857142857,0.0
2.1309121397190856,0.5982142857142857,0.0
2.1822594201942445,0.5982142857142857,0.0
2.2336067006694034,0.5982142857142857,0.0
2.284953981144562,0.5982142857142857,0.0
2.3363012616197203,0.5982142857142857,0.0
2.387648542094879,0.5982142857142857,0.0
2.438995822570038,0.5982142857142857,0.0
2.4903431030451966,0.5982142857142857,0.0
2.541690383520355,0.5982142857142857,0.0
2.5930376639955144,0.5982142857142857,0.0
2.644384944470673,0.5982142857142857,0.0
2.6957322249458313,0.5982142857142857,0.0
2.7470795054209907,0.5982142857142857,0.0
2.798426785896149,0.5982142857142857,0.0
2.8497740663713085,0.5982142857142857,0.0
2.901121346846467,0.5982142857142857,0.0
0.025673640237579346,0.6160714285714286,0.0
0.07702092071273804,0.6160714285714286,0.0
0.12836820118789674,0.6160714285714286,0.0
0.17971548166305543,0.6160714285714286,0.0
0.23106276213821414,0.6160714285714286,0.0
0.2824100426133728,0.6160714285714286,0.0
0.3337573230885315,0.6160714285714286,0.0
0.3851046035636902,0.6160714285714286,0.0
0.4364518840388489,0.6160714285714286,0.0
0.4877991645140076,0.6160714285714286,0.0
0.5391464449891663,0.6160714285714286,0.0
0.590493725464325,0.6160714285714286,0.0
0.6418410059394837,0.6160714285714286,0.010658667590289958
0.6931882864146424,0.6160714285714286,0.019365724746760078
0.744535566889801,0.6160714285714286,0.03975975981946466
0.7958828473649597,0.6160714285714286,0.0651576909311619
0.8472301278401184,0.6160714285714286,0.09389681687798433
0.8985774083152771,0.6160714285714286,0.13133580251086635
0.9499246887904358,0.6160714285714286,0.11410977183068335
1.0012719692655945,0.6160714285714286,0.11957968191396334
1.0526192497407534,0.6160714285714286,0.11275436544930278
1.1039665302159118,0.6160714285714286,0.09820944779961274
1.1553138106910708,0.6160714285714286,0.07667971103488501
1.2066610911662292,0.6160714285714286,0.05404951116733129
1.2580083716413881,0.6160714285714286,0.037334198951773846
1.3093556521165466,0.6160714285714286,0.027150296028390683
1.3607029325917055,0.6160714285714286,0.019296777092396272
1.412050213066864,0.6160714285714286,0.015486324224454763
1.4633974935420229,0.6160714285714286,0.014156394752290745
1.5147447740171813,0.6160714285714286,0.014819281194900277
1.5660920544923402,0.6160714285714286,0.016363467604317627
1.6174393349674987,0.6160714285714286,0.018578488703114952
1.6687866154426576,0.6160714285714286,0.020396555113922497
1.720133895917816,0.6160714285714286,0.01955276912258705
1.771481176392975,0.6160714285714286,0.0
1.8228284568681334,0.6160714285714286,0.0
1.8741757373432923,0.6160714285714286,0.0
1.9255230178184508,0.6160714285714286,0.0
1.9768702982936097,0.6160714285714286,0.0
2.0282175787687686,0.6160714285714286,0.0
2.079564859243927,0.6160714285714286,0.0
2.1309121397190856,0.6160714285714286,0.0
2.1822594201942445,0.6160714285714286,0.0
2.2336067006694034,0.6160714285714286,0.0
2.284953981144562,0.6160714285714286,0.0
2.3363012616197203,0.6160714285714286,0.0
2.387648542094879,0.6160714285714286,0.0
2.438995822570038,0.6160714285714286,0.0
2.4903431030451966,0.6160714285714286,0.0
2.541690383520355,0.6160714285714286,0.0
2.5930376639955144,0.6160714285714286,0.0
2.644384944470673,0.6160714285714286,0.0
2.6957322249458313,0.6160714285714286,0.0
2.7470795054209907,0.6160714285714286,0.0
2.798426785896149,0.6160714285714286,0.0
2.8497740663713085,0.6160714285714286,0.0
2.901121346846467,0.6160714285714286,0.0
0.025673640237579346,0.6339285714285714,0.0
0.07702092071273804,0.6339285714285714,0.0
0.12836820118789674,0.6339285714285714,0.0
0.17971548166305543,0.6339285714285714,0.0
0.23106276213821414,0.6339285714285714,0.0
0.2824100426133728,0.6339285714285714,0.0
0.3337573230885315,0.6339285714285714,0.0
0.3851046035636902,0.6339285714285714,0.0
0.4364518840388489,0.6339285714285714,0.0
0.4877991645140076,0.6339285714285714,0.0
0.5391464449891663,0.6339285714285714,0.0
0.590493725464325,0.6339285714285714,0.0
0.6418410059394837,0.6339285714285714,0.009441216877837706
0.6931882864146424,0.6339285714285714,0.022537523599788816
0.744535566889801,0.6339285714285714,0.045210762251295576
0.7958828473649597,0.6339285714285714,0.07130994476877661
0.8472301278401184,0.6339285714285714,0.10753164191886043
0.8985774083152771,0.6339285714285714,0.12533414578449203
0.9499246887904358,0.6339285714285714,0.1135366862003627
1.0012719692655945,0.6339285714285714,0.1157104206649475
1.0526192497407534,0.6339285714285714,0.09996609305283043
1.1039665302159118,0.6339285714285714,0.08844102773908093
1.1553138106910708,0.6339285714285714,0.05952362425955174
1.2066610911662292,0.6339285714285714,0.03956763833062143
1.2580083716413881,0.6339285714285714,0.02859199378387276
1.3093556521165466,0.6339285714285714,0.019967465416697437
1.3607029325917055,0.6339285714285714,0.015333832598063831
1.412050213066864,0.6339285714285714,0.01379105774153212
1.4633974935420229,0.6339285714285714,0.014458943256868159
1.5147447740171813,0.6339285714285714,0.016135181117963894
1.5660920544923402,0.6339285714285714,0.01841479799341861
1.6174393349674987,0.6339285714285714,0.02001963502023321
1.6687866154426576,0.6339285714285714,0.018039370079816274
1.720133895917816,0.6339285714285714,0.0
1.771481176392975,0.6339285714285714,0.0
1.8228284568681334,0.6339285714285714,0.0
1.8741757373432923,0.6339285714285714,0.0
1.9255230178184508,0.6339285714285714,0.0
1.9768702982936097,0.6339285714285714,0.0
2.0282175787687686,0.6339285714285714,0.0
2.079564859243927,0.6339285714285714,0.0
2.1309121397190856,0.6339285714285714,0.0
2.1822594201942445,0.6339285714285714,0.0
2.2336067006694034,0.6339285714285714,0.0
2.284953981144562,0.6339285714285714,0.0
2.3363012616197203,0.6339285714285714,0.0
2.387648542094879,0.6339285714285714,0.0
2.438995822570038,0.6339285714285714,0.0
2.4903431030451966,0.6339285714285714,0.0
2.541690383520355,0.6339285714285714,0.0
2.5930376639955144,0.6339285714285714,0.0
2.644384944470673,0.6339285714285714,0.0
2.6957322249458313,0.6339285714285714,0.0
2.7470795054209907,0.6339285714285714,0.0
2.798426785896149,0.6339285714285714,0.0
2.8497740663713085,0.6339285714285714,0.0
2.901121346846467,0.6339285714285714,0.0
0.025673640237579346,0.6517857142857142,0.0
0.07702092071273804,0.6517857142857142,0.0
0.12836820118789674,0.6517857142857142,0.0
0.17971548166305543,0.6517857142857142,0.0
0.23106276213821414,0.6517857142857142,0.0
0.2824100426133728,0.6517857142857142,0.0
0.3337573230885315,0.6517857142857142,0.0
0.3851046035636902,0.6517857142857142,0.0
0.4364518840388489,0.6517857142857142,0.0
0.4877991645140076,0.6517857142857142,0.0
0.5391464449891663,0.6517857142857142,0.0
0.590493725464325,0.6517857142857142,0.0
0.6418410059394837,0.6517857142857142,0.011459580266143191
0.6931882864146424,0.6517857142857142,0.026892248952811636
0.744535566889801,0.6517857142857142,0.051245466039944954
0.7958828473649597,0.6517857142857142,0.07914863576851108
0.8472301278401184,0.6517857142857142,0.11905239915924397
0.8985774083152771,0.6517857142857142,0.1061125431749132
0.9499246887904358,0.6517857142857142,0.11209091956143939
1.0012719692655945,0.6517857142857142,0.10426090747810694
1.0526192497407534,0.6517857142857142,0.09466710507986432
1.1039665302159118,0.6517857142857142,0.06778838722135899
1.1553138106910708,0.6517857142857142,0.04248436923515626
1.2066610911662292,0.6517857142857142,0.029329778477996598
1.2580083716413881,0.6517857142857142,0.02073387390535865
1.3093556521165466,0.6517857142857142,0.015146345945054132
1.3607029325917055,0.6517857142857142,0.013523642582938476
1.412050213066864,0.6517857142857142,0.014096577088741371
1.4633974935420229,0.6517857142857142,0.015868617424940546
1.5147447740171813,0.6517857142857142,0.01841185592900602
1.5660920544923402,0.6517857142857142,0.020296517938464285
1.6174393349674987,0.6517857142857142,0.01639069989323616
1.6687866154426576,0.6517857142857142,0.0
1.720133895917816,0.6517857142857142,0.0
1.771481176392975,0.6517857142857142,0.0
1.8228284568681334,0.6517857142857142,0.0
1.8741757373432923,0.6517857142857142,0.0
1.9255230178184508,0.6517857142857142,0.0
1.9768702982936097,0.6517857142857142,0.0
2.0282175787687686,0.6517857142857142,0.0
2.079564859243927,0.6517857142857142,0.0
2.1309121397190856,0.6517857142857142,0.0
2.1822594201942445,0.6517857142857142,0.0
2.2336067006694034,0.6517857142857142,0.0
2.284953981144562,0.6517857142857142,0.0
2.3363012616197203,0.6517857142857142,0.0
2.387648542094879,0.6517857142857142,0.0
2.438995822570038,0.6517857142857142,0.0
2.4903431030451966,0.6517857142857142,0.0
2.541690383520355,0.6517857142857142,0.0
2.5930376639955144,0.6517857142857142,0.0
2.644384944470673,0.6517857142857142,0.0
2.6957322249458313,0.6517857142857142,0.0
2.7470795054209907,0.6517857142857142,0.0
2.798426785896149,0.6517857142857142,0.0
2.8497740663713085,0.6517857142857142,0.0
2.901121346846467,0.6517857142857142,0.0
0.025673640237579346,0.6696428571428571,0.0
0.07702092071273804,0.6696428571428571,0.0
0.12836820118789674,0.6696428571428571,0.0
0.17971548166305543,0.6696428571428571,0.0
0.23106276213821414,0.6696428571428571,0.0
0.2824100426133728,0.6696428571428571,0.0
0.3337573230885315,0.6696428571428571,0.0
0.3851046035636902,0.6696428571428571,0.0
0.4364518840388489,0.6696428571428571,0.0
0.4877991645140076,0.6696428571428571,0.0
0.5391464449891663,0.6696428571428571,0.0
0.590493725464325,0.6696428571428571,0.0
0.6418410059394837,0.6696428571428571,0.014815857249076173
0.6931882864146424,0.6696428571428571,0.03300183048489054
0.744535566889801,0.6696428571428571,0.05848698829948054
0.7958828473649597,0.6696428571428571,0.09158614445680406
0.8472301278401184,0.6696428571428571,0.11559640569269634
0.8985774083152771,0.6696428571428571,0.10510706085688314
0.9499246887904358,0.6696428571428571,0.10752461906408688
1.0012719692655945,0.6696428571428571,0.09352315516085208
1.0526192497407534,0.6696428571428571,0.08250844418321479
1.1039665302159118,0.6696428571428571,0.047086140055548335
1.1553138106910708,0.6696428571428571,0.030385083005075007
1.2066610911662292,0.6696428571428571,0.021044594883272268
1.2580083716413881,0.6696428571428571,0.015102399091471494
1.3093556521165466,0.6696428571428571,0.013224075150217722
1.3607029325917055,0.6696428571428571,0.013890765461194481
1.412050213066864,0.6696428571428571,0.01578962036910684
1.4633974935420229,0.6696428571428571,0.018189171904997747
1.5147447740171813,0.6696428571428571,0.01991377679677508
1.5660920544923402,0.6696428571428571,0.0
1.6174393349674987,0.6696428571428571,0.0
1.6687866154426576,0.6696428571428571,0.0
1.720133895917816,0.6696428571428571,0.0
1.771481176392975,0.6696428571428571,0.0
1.8228284568681334,0.6696428571428571,0.0
1.8741757373432923,0.6696428571428571,0.0
1.9255230178184508,0.6696428571428571,0.0
1.9768702982936097,0.6696428571428571,0.0
2.0282175787687686,0.6696428571428571,0.0
2.079564859243927,0.6696428571428571,0.0
2.1309121397190856,0.6696428571428571,0.0
2.1822594201942445,0.6696428571428571,0.0
2.2336067006694034,0.6696428571428571,0.0
2.284953981144562,0.6696428571428571,0.0
2.3363012616197203,0.6696428571428571,0.0
2.387648542094879,0.6696428571428571,0.0
2.438995822570038,0.6696428571428571,0.0
2.4903431030451966,0.6696428571428571,0.0
2.541690383520355,0.6696428571428571,0.0
2.5930376639955144,0.6696428571428571,0.0
2.644384944470673,0.6696428571428571,0.0
2.6957322249458313,0.6696428571428571,0.0
2.7470795054209907,0.6696428571428571,0.0
2.798426785896149,0.6696428571428571,0.0
2.8497740663713085,0.6696428571428571,0.0
2.901121346846467,0.6696428571428571,0.0
0.025673640237579346,0.6875,0.0
0.07702092071273804,0.6875,0.0
0.12836820118789674,0.6875,0.0
0.17971548166305543,0.6875,0.0
0.23106276213821414,0.6875,0.0
0.2824100426133728,0.6875,0.0
0.3337573230885315,0.6875,0.0
0.3851046035636902,0.6875,0.0
0.4364518840388489,0.6875,0.0
0.4877991645140076,0.6875,0.0
0.5391464449891663,0.6875,0.0
0.590493725464325,0.6875,0.00912117230098913
0.6418410059394837,0.6875,0.019087727090883085
0.6931882864146424,0.6875,0.040197405646141805
0.744535566889801,0.6875,0.06722554397005494
0.7958828473649597,0.6875,0.10685227675653873
0.8472301278401184,0.6875,0.09777940846701949
0.8985774083152771,0.6875,0.10385395360958814
0.9499246887904358,0.6875,0.09323980608410243
1.0012719692655945,0.6875,0.08773069258164166
1.0526192497407534,0.6875,0.05285795929243051
1.1039665302159118,0.6875,0.031223557771904
1.1553138106910708,0.6875,0.020652180124419134
1.2066610911662292,0.6875,0.014773946415823719
1.2580083716413881,0.6875,0.012875465385474067
1.3093556521165466,0.6875,0.01361578356709716
1.3607029325917055,0.6875,0.015742799384709374
1.412050213066864,0.6875,0.018325248932220546
1.4633974935420229,0.6875,0.01993381116879918
1.5147447740171813,0.6875,0.0
1.5660920544923402,0.6875,0.0
1.6174393349674987,0.6875,0.0
1.6687866154426576,0.6875,0.0
1.720133895917816,0.6875,0.0
1.771481176392975,0.6875,0.0
1.8228284568681334,0.6875,0.0
1.8741757373432923,0.6875,0.0
1.9255230178184508,0.6875,0.0
1.9768702982936097,0.6875,0.0
2.0282175787687686,0.6875,0.0
2.079564859243927,0.6875,0.0
2.1309121397190856,0.6875,0.0
2.1822594201942445,0.6875,0.0
2.2336067006694034,0.6875,0.0
2.284953981144562,0.6875,0.0
2.3363012616197203,0.6875,0.0
2.387648542094879,0.6875,0.0
2.438995822570038,0.6875,0.0
2.4903431030451966,0.6875,0.0
2.541690383520355,0.6875,0.0
2.5930376639955144,0.6875,0.0
2.644384944470673,0.6875,0.0
2.6957322249458313,0.6875,0.0
2.7470795054209907,0.6875,0.0
2.798426785896149,0.6875,0.0
2.8497740663713085,0.6875,0.0
2.901121346846467,0.6875,0.0
0.025673640237579346,0.7053571428571428,0.0
0.07702092071273804,0.7053571428571428,0.0
0.12836820118789674,0.7053571428571428,0.0
0.17971548166305543,0.7053571428571428,0.0
0.23106276213821414,0.7053571428571428,0.0
0.2824100426133728,0.7053571428571428,0.0
0.3337573230885315,0.7053571428571428,0.0
0.3851046035636902,0.7053571428571428,0.0
0.4364518840388489,0.7053571428571428,0.0
0.4877991645140076,0.7053571428571428,0.0
0.5391464449891663,0.7053571428571428,0.0
0.590493725464325,0.7053571428571428,0.009684439751698597
0.6418410059394837,0.7053571428571428,0.024278175442463926
0.6931882864146424,0.7053571428571428,0.04842162615973698
0.744535566889801,0.7053571428571428,0.08202053224422144
0.7958828473649597,0.7053571428571428,0.10375097981297551
0.8472301278401184,0.7053571428571428,0.09687682050554473
0.8985774083152771,0.7053571428571428,0.09524236851124059
0.9499246887904358,0.7053571428571428,0.08945109670515342
1.0012719692655945,0.7053571428571428,0.06261985145168684
1.0526192497407534,0.7053571428571428,0.033694521286279595
1.1039665302159118,0.7053571428571428,0.020645449357220392
1.1553138106910708,0.7053571428571428,0.014361824337299373
1.2066610911662292,0.7053571428571428,0.012480154885463828
1.2580083716413881,0.7053571428571428,0.013357800719493145
1.3093556521165466,0.7053571428571428,0.015718547993276547
1.3607029325917055,0.7053571428571428,0.01828382137938323
1.412050213066864,0.7053571428571428,0.018930968138602785
1.4633974935420229,0.7053571428571428,0.0
1.5147447740171813,0.7053571428571428,0.0
1.5660920544923402,0.7053571428571428,0.0
1.6174393349674987,0.7053571428571428,0.0
1.6687866154426576,0.7053571428571428,0.0
1.720133895917816,0.7053571428571428,0.0
1.771481176392975,0.7053571428571428,0.0
1.8228284568681334,0.7053571428571428,0.0
1.8741757373432923,0.7053571428571428,0.0
1.9255230178184508,0.7053571428571428,0.0
1.9768702982936097,0.7053571428571428,0.0
2.0282175787687686,0.7053571428571428,0.0
2.079564859243927,0.7053571428571428,0.0
2.1309121397190856,0.7053571428571428,0.0
2.1822594201942445,0.7053571428571428,0.0
2.2336067006694034,0.7053571428571428,0.0
2.284953981144562,0.7053571428571428,0.0
2.3363012616197203,0.7053571428571428,0.0
2.387648542094879,0.7053571428571428,0.0
2.438995822570038,0.7053571428571428,0.0
2.4903431030451966,0.7053571428571428,0.0
2.541690383520355,0.7053571428571428,0.0
2.5930376639955144,0.7053571428571428,0.0
2.644384944470673,0.7053571428571428,0.0
2.6957322249458313,0.7053571428571428,0.0
2.7470795054209907,0.7053571428571428,0.0
2.798426785896149,0.7053571428571428,0.0
2.8497740663713085,0.7053571428571428,0.0
2.901121346846467,0.7053571428571428,0.0
0.025673640237579346,0.7232142857142856,0.0
0.07702092071273804,0.7232142857142856,0.0
0.12836820118789674,0.7232142857142856,0.0
0.17971548166305543,0.7232142857142856,0.0
0.23106276213821414,0.7232142857142856,0.0
0.2824100426133728,0.7232142857142856,0.0
0.3337573230885315,0.7232142857142856,0.0
0.3851046035636902,0.7232142857142856,0.0
0.4364518840388489,0.7232142857142856,0.0
0.4877991645140076,0.7232142857142856,0.0
0.5391464449891663,0.7232142857142856,0.0
0.590493725464325,0.7232142857142856,0.013887613328648254
0.6418410059394837,0.7232142857142856,0.03195078584571646
0.6931882864146424,0.7232142857142856,0.05861216941334128
0.744535566889801,0.7232142857142856,0.09533345258227119
0.7958828473649597,0.7232142857142856,0.08977162281213455
0.8472301278401184,0.7232142857142856,0.09356021246370354
0.8985774083152771,0.7232142857142856,0.08517937656064105
0.9499246887904358,0.7232142857142856,0.07246209842191172
1.0012719692655945,0.7232142857142856,0.039727864527739985
1.0526192497407534,0.7232142857142856,0.021036202607860304
1.1039665302159118,0.7232142857142856,0.013901653136670663
1.1553138106910708,0.7232142857142856,0.012169304165177353
1.2066610911662292,0.7232142857142856,0.013205613555007972
1.2580083716413881,0.7232142857142856,0.01576825405452162
1.3093556521165466,0.7232142857142856,0.018217705640453687
1.3607029325917055,0.7232142857142856,0.017886415581760195
1.412050213066864,0.7232142857142856,0.0
1.4633974935420229,0.7232142857142856,0.0
1.5147447740171813,0.7232142857142856,0.0
1.5660920544923402,0.7232142857142856,0.0
1.6174393349674987,0.7232142857142856,0.0
1.6687866154426576,0.7232142857142856,0.0
1.720133895917816,0.7232142857142856,0.0
1.771481176392975,0.7232142857142856,0.0
1.8228284568681334,0.7232142857142856,0.0
1.8741757373432923,0.7232142857142856,0.0
1.9255230178184508,0.7232142857142856,0.0
1.9768702982936097,0.7232142857142856,0.0
2.0282175787687686,0.7232142857142856,0.0
2.079564859243927,0.7232142857142856,0.0
2.1309121397190856,0.7232142857142856,0.0
2.1822594201942445,0.7232142857142856,0.0
2.2336067006694034,0.7232142857142856,0.0
2.284953981144562,0.7232142857142856,0.0
2.3363012616197203,0.7232142857142856,0.0
2.387648542094879,0.7232142857142856,0.0
2.438995822570038,0.7232142857142856,0.0
2.4903431030451966,0.7232142857142856,0.0
2.541690383520355,0.7232142857142856,0.0
2.5930376639955144,0.7232142857142856,0.0
2.644384944470673,0.7232142857142856,0.0
2.6957322249458313,0.7232142857142856,0.0
2.7470795054209907,0.7232142857142856,0.0
2.798426785896149,0.7232142857142856,0.0
2.8497740663713085,0.7232142857142856,0.0
2.901121346846467,0.7232142857142856,0.0
0.025673640237579346,0.7410714285714286,0.0
0.07702092071273804,0.7410714285714286,0.0
0.12836820118789674,0.7410714285714286,0.0
0.17971548166305543,0.7410714285714286,0.0
0.23106276213821414,0.7410714285714286,0.0
0.2824100426133728,0.7410714285714286,0.0
0.3337573230885315,0.7410714285714286,0.0
0.3851046035636902,0.7410714285714286,0.0
0.4364518840388489,0.7410714285714286,0.0
0.4877991645140076,0.7410714285714286,0.0
0.5391464449891663,0.7410714285714286,0.006588427595722916
0.590493725464325,0.7410714285714286,0.019416655451180063
0.6418410059394837,0.7410714285714286,0.04142070357667457
0.6931882864146424,0.7410714285714286,0.07649030021716745
0.744535566889801,0.7410714285714286,0.09062707758948724
0.7958828473649597,0.7410714285714286,0.08875848875932725
0.8472301278401184,0.7410714285714286,0.08264308875389971
0.8985774083152771,0.7410714285714286,0.07401156130587622
0.9499246887904358,0.7410714285714286,0.047417110409195745
1.0012719692655945,0.7410714285714286,0.03017271786962109
1.0526192497407534,0.7410714285714286,0.014062494502241417
1.1039665302159118,0.7410714285714286,0.011795231080480821
1.1553138106910708,0.7410714285714286,0.013226761347076739
1.2066610911662292,0.7410714285714286,0.015882234262343028
1.2580083716413881,0.7410714285714286,0.018110751113557602
1.3093556521165466,0.7410714285714286,0.0
1.3607029325917055,0.7410714285714286,0.0
1.412050213066864,0.7410714285714286,0.0
1.4633974935420229,0.7410714285714286,0.0
1.5147447740171813,0.7410714285714286,0.0
1.5660920544923402,0.7410714285714286,0.0
1.6174393349674987,0.7410714285714286,0.0
1.6687866154426576,0.7410714285714286,0.0
1.720133895917816,0.7410714285714286,0.0
1.771481176392975,0.7410714285714286,0.0
1.8228284568681334,0.7410714285714286,0.0
1.8741757373432923,0.7410714285714286,0.0
1.9255230178184508,0.7410714285714286,0.0
1.9768702982936097,0.7410714285714286,0.0
2.0282175787687686,0.7410714285714286,0.0
2.079564859243927,0.7410714285714286,0.0
2.1309121397190856,0.7410714285714286,0.0
2.1822594201942445,0.7410714285714286,0.0
2.2336067006694034,0.7410714285714286,0.0
2.284953981144562,0.7410714285714286,0.0
2.3363012616197203,0.7410714285714286,0.0
2.387648542094879,0.7410714285714286,0.0
2.438995822570038,0.7410714285714286,0.0
2.4903431030451966,0.7410714285714286,0.0
2.541690383520355,0.7410714285714286,0.0
2.5930376639955144,0.7410714285714286,0.0
2.644384944470673,0.7410714285714286,0.0
2.6957322249458313,0.7410714285714286,0.0
2.7470795054209907,0.7410714285714286,0.0
2.798426785896149,0.7410714285714286,0.0
2.8497740663713085,0.7410714285714286,0.0
2.901121346846467,0.7410714285714286,0.0
0.025673640237579346,0.7589285714285714,0.0
0.07702092071273804,0.7589285714285714,0.0
0.12836820118789674,0.7589285714285714,0.0
0.17971548166305543,0.7589285714285714,0.0
0.23106276213821414,0.7589285714285714,0.0
0.2824100426133728,0.7589285714285714,0.0
0.3337573230885315,0.7589285714285714,0.0
0.3851046035636902,0.7589285714285714,0.0
0.4364518840388489,0.7589285714285714,0.0
0.4877991645140076,0.7589285714285714,0.0
0.5391464449891663,0.7589285714285714,0.010972241056373464
0.590493725464325,0.7589285714285714,0.02679748768176066
0.6418410059394837,0.7589285714285714,0.053561667712689554
0.6931882864146424,0.7589285714285714,0.08484149103993956
0.744535566889801,0.7589285714285714,0.08232957130984545
0.7958828473649597,0.7589285714285714,0.07958946246202114
0.8472301278401184,0.7589285714285714,0.07339767632813482
0.8985774083152771,0.7589285714285714,0.048696893369995206
0.9499246887904358,0.7589285714285714,0.03827731302111528
1.0012719692655945,0.7589285714285714,0.032668841079746186
1.0526192497407534,0.7589285714285714,0.011493797509742628
1.1039665302159118,0.7589285714285714,0.013323496475611067
1.1553138106910708,0.7589285714285714,0.01602020284249886
1.2066610911662292,0.7589285714285714,0.0180244293331797
1.2580083716413881,0.7589285714285714,0.0
1.3093556521165466,0.7589285714285714,0.0
1.3607029325917055,0.7589285714285714,0.0
1.412050213066864,0.7589285714285714,0.0
1.4633974935420229,0.7589285714285714,0.0
1.5147447740171813,0.7589285714285714,0.0
1.5660920544923402,0.7589285714285714,0.0
1.6174393349674987,0.7589285714285714,0.0
1.6687866154426576,0.7589285714285714,0.0
1.720133895917816,0.7589285714285714,0.0
1.771481176392975,0.7589285714285714,0.0
1.8228284568681334,0.7589285714285714,0.0
1.8741757373432923,0.7589285714285714,0.0
1.9255230178184508,0.7589285714285714,0.0
1.9768702982936097,0.7589285714285714,0.0
2.0282175787687686,0.7589285714285714,0.0
2.079564859243927,0.7589285714285714,0.0
2.1309121397190856,0.7589285714285714,0.0
2.1822594201942445,0.7589285714285714,0.0
2.2336067006694034,0.7589285714285714,0.0
2.284953981144562,0.7589285714285714,0.0
2.3363012616197203,0.7589285714285714,0.0
2.387648542094879,0.7589285714285714,0.0
2.438995822570038,0.7589285714285714,0.0
2.4903431030451966,0.7589285714285714,0.0
2.541690383520355,0.7589285714285714,0.0
2.5930376639955144,0.7589285714285714,0.0
2.644384944470673,0.7589285714285714,0.0
2.6957322249458313,0.7589285714285714,0.0
2.7470795054209907,0.7589285714285714,0.0
2.798426785896149,0.7589285714285714,0.0
2.8497740663713085,0.7589285714285714,0.0
2.901121346846467,0.7589285714285714,0.0
0.025673640237579346,0.7767857142857142,0.0
0.07702092071273804,0.7767857142857142,0.0
0.12836820118789674,0.7767857142857142,0.0
0.17971548166305543,0.7767857142857142,0.0
0.23106276213821414,0.7767857142857142,0.0
0.2824100426133728,0.7767857142857142,0.0
0.3337573230885315,0.7767857142857142,0.0
0.3851046035636902,0.7767857142857142,0.0
0.4364518840388489,0.7767857142857142,0.0
0.4877991645140076,0.7767857142857142,0.01249793836145669
0.5391464449891663,0.7767857142857142,0.0168544755109218
0.590493725464325,0.7767857142857142,0.037497256812979475
0.6418410059394837,0.7767857142857142,0.07216133663197549
0.6931882864146424,0.7767857142857142,0.0772696562067864
0.744535566889801,0.7767857142857142,0.07622203849096261
0.7958828473649597,0.7767857142857142,0.07013603033506165
0.8472301278401184,0.7767857142857142,0.04999534854200461
0.8985774083152771,0.7767857142857142,0.04078266286149162
0.9499246887904358,0.7767857142857142,0.038200618094962425
1.0012719692655945,0.7767857142857142,0.012796801776813043
1.0526192497407534,0.7767857142857142,0.013575343649976488
1.1039665302159118,0.7767857142857142,0.016197022724207647
1.1553138106910708,0.7767857142857142,0.01641898121440429
1.2066610911662292,0.7767857142857142,0.0
1.2580083716413881,0.7767857142857142,0.0
1.3093556521165466,0.7767857142857142,0.0
1.3607029325917055,0.7767857142857142,0.0
1.412050213066864,0.7767857142857142,0.0
1.4633974935420229,0.7767857142857142,0.0
1.5147447740171813,0.7767857142857142,0.0
1.5660920544923402,0.7767857142857142,0.0
1.6174393349674987,0.7767857142857142,0.0
1.6687866154426576,0.7767857142857142,0.0
1.720133895917816,0.7767857142857142,0.0
1.771481176392975,0.7767857142857142,0.0
1.8228284568681334,0.7767857142857142,0.0
1.8741757373432923,0.7767857142857142,0.0
1.9255230178184508,0.7767857142857142,0.0
1.9768702982936097,0.7767857142857142,0.0
2.0282175787687686,0.7767857142857142,0.0
2.079564859243927,0.7767857142857142,0.0
2.1309121397190856,0.7767857142857142,0.0
2.1822594201942445,0.7767857142857142,0.0
2.2336067006694034,0.7767857142857142,0.0
2.284953981144562,0.7767857142857142,0.0
2.3363012616197203,0.7767857142857142,0.0
2.387648542094879,0.7767857142857142,0.0
2.438995822570038,0.7767857142857142,0.0
2.4903431030451966,0.7767857142857142,0.0
2.541690383520355,0.7767857142857142,0.0
2.5930376639955144,0.7767857142857142,0.0
2.644384944470673,0.7767857142857142,0.0
2.6957322249458313,0.7767857142857142,0.0
2.7470795054209907,0.7767857142857142,0.0
2.798426785896149,0.7767857142857142,0.0
2.8497740663713085,0.7767857142857142,0.0
2.901121346846467,0.7767857142857142,0.0
0.025673640237579346,0.7946428571428571,0.0
0.07702092071273804,0.7946428571428571,0.0
0.12836820118789674,0.7946428571428571,0.0
0.17971548166305543,0.7946428571428571,0.0
0.23106276213821414,0.7946428571428571,0.0
0.2824100426133728,0.7946428571428571,0.0
0.3337573230885315,0.7946428571428571,0.0
0.3851046035636902,0.7946428571428571,0.0
0.4364518840388489,0.7946428571428571,0.0
0.4877991645140076,0.7946428571428571,0.009776494504759587
0.5391464449891663,0.7946428571428571,0.02482246186782859
0.590493725464325,0.7946428571428571,0.05479528122058878
0.6418410059394837,0.7946428571428571,0.07360399148439975
0.6931882864146424,0.7946428571428571,0.07179734751003379
0.744535566889801,0.7946428571428571,0.06549279245294026
0.7958828473649597,0.7946428571428571,0.04985282548436362
0.8472301278401184,0.7946428571428571,0.043314256161541026
0.8985774083152771,0.7946428571428571,0.03297188924485843
0.9499246887904358,0.7946428571428571,0.011231062848587077
1.0012719692655945,0.7946428571428571,0.013869774477723043
1.0526192497407534,0.7946428571428571,0.016170653783599408
1.1039665302159118,0.7946428571428571,0.0
1.1553138106910708,0.7946428571428571,0.0
1.2066610911662292,0.7946428571428571,0.0
1.2580083716413881,0.7946428571428571,0.0
1.3093556521165466,0.7946428571428571,0.0
1.3607029325917055,0.7946428571428571,0.0
1.412050213066864,0.7946428571428571,0.0
1.4633974935420229,0.7946428571428571,0.0
1.5147447740171813,0.7946428571428571,0.0
1.5660920544923402,0.7946428571428571,0.0
1.6174393349674987,0.7946428571428571,0.0
1.6687866154426576,0.7946428571428571,0.0
1.720133895917816,0.7946428571428571,0.0
1.771481176392975,0.7946428571428571,0.0
1.8228284568681334,0.7946428571428571,0.0
1.8741757373432923,0.7946428571428571,0.0
1.9255230178184508,0.7946428571428571,0.0
1.9768702982936097,0.7946428571428571,0.0
2.0282175787687686,0.7946428571428571,0.0
2.079564859243927,0.7946428571428571,0.0
2.1309121397190856,0.7946428571428571,0.0
2.1822594201942445,0.7946428571428571,0.0
2.2336067006694034,0.7946428571428571,0.0
2.284953981144562,0.7946428571428571,0.0
2.3363012616197203,0.7946428571428571,0.0
2.387648542094879,0.7946428571428571,0.0
2.438995822570038,0.7946428571428571,0.0
2.4903431030451966,0.7946428571428571,0.0
2.541690383520355,0.7946428571428571,0.0
2.5930376639955144,0.7946428571428571,0.0
2.644384944470673,0.7946428571428571,0.0
2.6957322249458313,0.7946428571428571,0.0
2.7470795054209907,0.7946428571428571,0.0
2.798426785896149,0.7946428571428571,0.0
2.8497740663713085,0.7946428571428571,0.0
2.901121346846467,0.7946428571428571,0.0
0.025673640237579346,0.8125,0.0
0.07702092071273804,0.8125,0.0
0.12836820118789674,0.8125,0.0
0.17971548166305543,0.8125,0.0
0.23106276213821414,0.8125,0.0
0.2824100426133728,0.8125,0.0
0.3337573230885315,0.8125,0.0
0.3851046035636902,0.8125,0.0
0.4364518840388489,0.8125,0.011719223192589178
0.4877991645140076,0.8125,0.016380048628947177
0.5391464449891663,0.8125,0.037660069606486504
0.590493725464325,0.8125,0.06593306209260669
0.6418410059394837,0.8125,0.06606699386223876
0.6931882864146424,0.8125,0.06157985545499219
0.744535566889801,0.8125,0.049909246354208826
0.7958828473649597,0.8125,0.042765691394535135
0.8472301278401184,0.8125,0.02986869183194247
0.8985774083152771,0.8125,0.01137848769821396
0.9499246887904358,0.8125,0.014170015183785255
1.0012719692655945,0.8125,0.015954941173107452
1.0526192497407534,0.8125,0.0
1.1039665302159118,0.8125,0.0
1.1553138106910708,0.8125,0.0
1.2066610911662292,0.8125,0.0
1.2580083716413881,0.8125,0.0
1.3093556521165466,0.8125,0.0
1.3607029325917055,0.8125,0.0
1.412050213066864,0.8125,0.0
1.4633974935420229,0.8125,0.0
1.5147447740171813,0.8125,0.0
1.5660920544923402,0.8125,0.0
1.6174393349674987,0.8125,0.0
1.6687866154426576,0.8125,0.0
1.720133895917816,0.8125,0.0
1.771481176392975,0.8125,0.0
1.8228284568681334,0.8125,0.0
1.8741757373432923,0.8125,0.0
1.9255230178184508,0.8125,0.0
1.9768702982936097,0.8125,0.0
2.0282175787687686,0.8125,0.0
2.079564859243927,0.8125,0.0
2.1309121397190856,0.8125,0.0
2.1822594201942445,0.8125,0.0
2.2336067006694034,0.8125,0.0
2.284953981144562,0.8125,0.0
2.3363012616197203,0.8125,0.0
2.387648542094879,0.8125,0.0
2.438995822570038,0.8125,0.0
2.4903431030451966,0.8125,0.0
2.541690383520355,0.8125,0.0
2.5930376639955144,0.8125,0.0
2.644384944470673,0.8125,0.0
2.6957322249458313,0.8125,0.0
2.7470795054209907,0.8125,0.0
2.798426785896149,0.8125,0.0
2.8497740663713085,0.8125,0.0
2.901121346846467,0.8125,0.0
0.025673640237579346,0.8303571428571428,0.0
0.07702092071273804,0.8303571428571428,0.0
0.12836820118789674,0.8303571428571428,0.0
0.17971548166305543,0.8303571428571428,0.0
0.23106276213821414,0.8303571428571428,0.0
0.2824100426133728,0.8303571428571428,0.0
0.3337573230885315,0.8303571428571428,0.0
0.3851046035636902,0.8303571428571428,0.0
0.4364518840388489,0.8303571428571428,0.010345772414619547
0.4877991645140076,0.8303571428571428,0.025986413799014382
0.5391464449891663,0.8303571428571428,0.05544417439505348
0.590493725464325,0.8303571428571428,0.060349770869687375
0.6418410059394837,0.8303571428571428,0.05682272258675676
0.6931882864146424,0.8303571428571428,0.048659830440017746
0.744535566889801,0.8303571428571428,0.0427844742836685
0.7958828473649597,0.8303571428571428,0.02389894379734933
0.8472301278401184,0.8303571428571428,0.011740685676742644
0.8985774083152771,0.8303571428571428,0.014390145608522215
0.9499246887904358,0.8303571428571428,0.008212570766257433
1.0012719692655945,0.8303571428571428,0.0
1.0526192497407534,0.8303571428571428,0.0
1.1039665302159118,0.8303571428571428,0.0
1.1553138106910708,0.8303571428571428,0.0
1.2066610911662292,0.8303571428571428,0.0
1.2580083716413881,0.8303571428571428,0.0
1.3093556521165466,0.8303571428571428,0.0
1.3607029325917055,0.8303571428571428,0.0
1.412050213066864,0.8303571428571428,0.0
1.4633974935420229,0.8303571428571428,0.0
1.5147447740171813,0.8303571428571428,0.0
1.5660920544923402,0.8303571428571428,0.0
1.6174393349674987,0.8303571428571428,0.0
1.6687866154426576,0.8303571428571428,0.0
1.720133895917816,0.8303571428571428,0.0
1.771481176392975,0.8303571428571428,0.0
1.8228284568681334,0.8303571428571428,0.0
1.8741757373432923,0.8303571428571428,0.0
1.9255230178184508,0.8303571428571428,0.0
1.9768702982936097,0.8303571428571428,0.0
2.0282175787687686,0.8303571428571428,0.0
2.079564859243927,0.8303571428571428,0.0
2.1309121397190856,0.8303571428571428,0.0
2.1822594201942445,0.8303571428571428,0.0
2.2336067006694034,0.8303571428571428,0.0
2.284953981144562,0.8303571428571428,0.0
2.3363012616197203,0.8303571428571428,0.0
2.387648542094879,0.8303571428571428,0.0
2.438995822570038,0.8303571428571428,0.0
2.4903431030451966,0.8303571428571428,0.0
2.541690383520355,0.8303571428571428,0.0
2.5930376639955144,0.8303571428571428,0.0
2.644384944470673,0.8303571428571428,0.0
2.6957322249458313,0.8303571428571428,0.0
2.7470795054209907,0.8303571428571428,0.0
2.798426785896149,0.8303571428571428,0.0
2.8497740663713085,0.8303571428571428,0.0
2.901121346846467,0.8303571428571428,0.0
0.025673640237579346,0.8482142857142856,0.0
0.07702092071273804,0.8482142857142856,0.0
0.12836820118789674,0.8482142857142856,0.0
0.17971548166305543,0.8482142857142856,0.0
0.23106276213821414,0.8482142857142856,0.0
0.2824100426133728,0.8482142857142856,0.0
0.3337573230885315,0.8482142857142856,0.0
0.3851046035636902,0.8482142857142856,0.005698780201738271
0.4364518840388489,0.8482142857142856,0.018324614746102915
0.4877991645140076,0.8482142857142856,0.04362675160955637
0.5391464449891663,0.8482142857142856,0.05535337642339136
0.590493725464325,0.8482142857142856,0.05158792943172377
0.6418410059394837,0.8482142857142856,0.04632770531233798
0.6931882864146424,0.8482142857142856,0.04276189230646071
0.744535566889801,0.8482142857142856,0.018077077691360192
0.7958828473649597,0.8482142857142856,0.012152234804582288
0.8472301278401184,0.8482142857142856,0.01429978699461568
0.8985774083152771,0.8482142857142856,0.0
0.9499246887904358,0.8482142857142856,0.0
1.0012719692655945,0.8482142857142856,0.0
1.0526192497407534,0.8482142857142856,0.0
1.1039665302159118,0.8482142857142856,0.0
1.1553138106910708,0.8482142857142856,0.0
1.2066610911662292,0.8482142857142856,0.0
1.2580083716413881,0.8482142857142856,0.0
1.3093556521165466,0.8482142857142856,0.0
1.3607029325917055,0.8482142857142856,0.0
1.412050213066864,0.8482142857142856,0.0
1.4633974935420229,0.8482142857142856,0.0
1.5147447740171813,0.8482142857142856,0.0
1.5660920544923402,0.8482142857142856,0.0
1.6174393349674987,0.8482142857142856,0.0
1.6687866154426576,0.8482142857142856,0.0
1.720133895917816,0.8482142857142856,0.0
1.771481176392975,0.8482142857142856,0.0
1.8228284568681334,0.8482142857142856,0.0
1.8741757373432923,0.8482142857142856,0.0
1.9255230178184508,0.8482142857142856,0.0
1.9768702982936097,0.8482142857142856,0.0
2.0282175787687686,0.8482142857142856,0.0
2.079564859243927,0.8482142857142856,0.0
2.1309121397190856,0.8482142857142856,0.0
2.1822594201942445,0.8482142857142856,0.0
2.2336067006694034,0.8482142857142856,0.0
2.284953981144562,0.8482142857142856,0.0
2.3363012616197203,0.8482142857142856,0.0
2.387648542094879,0.8482142857142856,0.0
2.438995822570038,0.8482142857142856,0.0
2.4903431030451966,0.8482142857142856,0.0
2.541690383520355,0.8482142857142856,0.0
2.5930376639955144,0.8482142857142856,0.0
2.644384944470673,0.8482142857142856,0.0
2.6957322249458313,0.8482142857142856,0.0
2.7470795054209907,0.8482142857142856,0.0
2.798426785896149,0.8482142857142856,0.0
2.8497740663713085,0.8482142857142856,0.0
2.901121346846467,0.8482142857142856,0.0
0.025673640237579346,0.8660714285714286,0.0
0.07702092071273804,0.8660714285714286,0.0
0.12836820118789674,0.8660714285714286,0.0
0.17971548166305543,0.8660714285714286,0.0
0.23106276213821414,0.8660714285714286,0.0
0.2824100426133728,0.8660714285714286,0.0
0.3337573230885315,0.8660714285714286,0.0
0.3851046035636902,0.8660714285714286,0.01302419624127242
0.4364518840388489,0.8660714285714286,0.033186148203632373
0.4877991645140076,0.8660714285714286,0.04900321509592489
0.5391464449891663,0.8660714285714286,0.04593292319506724
0.590493725464325,0.8660714285714286,0.042959303797022334
0.6418410059394837,0.8660714285714286,0.050265285859661356
0.6931882864146424,0.8660714285714286,0.020608959091928676
0.744535566889801,0.8660714285714286,0.01242553192728859
0.7958828473649597,0.8660714285714286,0.007200980971171178
0.8472301278401184,0.8660714285714286,0.0
0.8985774083152771,0.8660714285714286,0.0
0.9499246887904358,0.8660714285714286,0.0
1.0012719692655945,0.8660714285714286,0.0
1.0526192497407534,0.8660714285714286,0.0
1.1039665302159118,0.8660714285714286,0.0
1.1553138106910708,0.8660714285714286,0.0
1.2066610911662292,0.8660714285714286,0.0
1.2580083716413881,0.8660714285714286,0.0
1.3093556521165466,0.8660714285714286,0.0
1.3607029325917055,0.8660714285714286,0.0
1.412050213066864,0.8660714285714286,0.0
1.4633974935420229,0.8660714285714286,0.0
1.5147447740171813,0.8660714285714286,0.0
1.5660920544923402,0.8660714285714286,0.0
1.6174393349674987,0.8660714285714286,0.0
1.6687866154426576,0.8660714285714286,0.0
1.720133895917816,0.8660714285714286,0.0
1.771481176392975,0.8660714285714286,0.0
1.8228284568681334,0.8660714285714286,0.0
1.8741757373432923,0.8660714285714286,0.0
1.9255230178184508,0.8660714285714286,0.0
1.9768702982936097,0.8660714285714286,0.0
2.0282175787687686,0.8660714285714286,0.0
2.079564859243927,0.8660714285714286,0.0
2.1309121397190856,0.8660714285714286,0.0
2.1822594201942445,0.8660714285714286,0.0
2.2336067006694034,0.8660714285714286,0.0
2.284953981144562,0.8660714285714286,0.0
2.3363012616197203,0.8660714285714286,0.0
2.387648542094879,0.8660714285714286,0.0
2.438995822570038,0.8660714285714286,0.0
2.4903431030451966,0.8660714285714286,0.0
2.541690383520355,0.8660714285714286,0.0
2.5930376639955144,0.8660714285714286,0.0
2.644384944470673,0.8660714285714286,0.0
2.6957322249458313,0.8660714285714286,0.0
2.7470795054209907,0.8660714285714286,0.0
2.798426785896149,0.8660714285714286,0.0
2.8497740663713085,0.8660714285714286,0.0
2.901121346846467,0.8660714285714286,0.0
0.025673640237579346,0.8839285714285714,0.0
0.07702092071273804,0.8839285714285714,0.0
0.12836820118789674,0.8839285714285714,0.0
0.17971548166305543,0.8839285714285714,0.0
0.23106276213821414,0.8839285714285714,0.0
0.2824100426133728,0.8839285714285714,0.0
0.3337573230885315,0.8839285714285714,0.009045510764423132
0.3851046035636902,0.8839285714285714,0.025516045778399044
0.4364518840388489,0.8839285714285714,0.04187222991185685
0.4877991645140076,0.8839285714285714,0.040291475870084595
0.5391464449891663,0.8839285714285714,0.03829224904829958
0.590493725464325,0.8839285714285714,0.06023592567978043
0.6418410059394837,0.8839285714285714,0.07097657351256169
0.6931882864146424,0.8839285714285714,0.012340698780817184
0.744535566889801,0.8839285714285714,0.0
0.7958828473649597,0.8839285714285714,0.0
0.8472301278401184,0.8839285714285714,0.0
0.8985774083152771,0.8839285714285714,0.0
0.9499246887904358,0.8839285714285714,0.0
1.0012719692655945,0.8839285714285714,0.0
1.0526192497407534,0.8839285714285714,0.0
1.1039665302159118,0.8839285714285714,0.0
1.1553138106910708,0.8839285714285714,0.0
1.2066610911662292,0.8839285714285714,0.0
1.2580083716413881,0.8839285714285714,0.0
1.3093556521165466,0.8839285714285714,0.0
1.3607029325917055,0.8839285714285714,0.0
1.412050213066864,0.8839285714285714,0.0
1.4633974935420229,0.8839285714285714,0.0
1.5147447740171813,0.8839285714285714,0.0
1.5660920544923402,0.8839285714285714,0.0
1.6174393349674987,0.8839285714285714,0.0
1.6687866154426576,0.8839285714285714,0.0
1.720133895917816,0.8839285714285714,0.0
1.771481176392975,0.8839285714285714,0.0
1.8228284568681334,0.8839285714285714,0.0
1.8741757373432923,0.8839285714285714,0.0
1.9255230178184508,0.8839285714285714,0.0
1.9768702982936097,0.8839285714285714,0.0
2.0282175787687686,0.8839285714285714,0.0
2.079564859243927,0.8839285714285714,0.0
2.1309121397190856,0.8839285714285714,0.0
2.1822594201942445,0.8839285714285714,0.0
2.2336067006694034,0.8839285714285714,0.0
2.284953981144562,0.8839285714285714,0.0
2.3363012616197203,0.8839285714285714,0.0
2.387648542094879,0.8839285714285714,0.0
2.438995822570038,0.8839285714285714,0.0
2.4903431030451966,0.8839285714285714,0.0
2.541690383520355,0.8839285714285714,0.0
2.5930376639955144,0.8839285714285714,0.0
2.644384944470673,0.8839285714285714,0.0
2.6957322249458313,0.8839285714285714,0.0
2.7470795054209907,0.8839285714285714,0.0
2.798426785896149,0.8839285714285714,0.0
2.8497740663713085,0.8839285714285714,0.0
2.901121346846467,0.8839285714285714,0.0
0.025673640237579346,0.9017857142857142,0.0
0.07702092071273804,0.9017857142857142,0.0
0.12836820118789674,0.9017857142857142,0.0
0.17971548166305543,0.9017857142857142,0.0
0.23106276213821414,0.9017857142857142,0.0
0.2824100426133728,0.9017857142857142,0.005801645629671722
0.3337573230885315,0.9017857142857142,0.020415597136491635
0.3851046035636902,0.9017857142857142,0.034863160419801385
0.4364518840388489,0.9017857142857142,0.03415072907505999
0.4877991645140076,0.9017857142857142,0.03619009806535945
0.5391464449891663,0.9017857142857142,0.052865254387796476
0.590493725464325,0.9017857142857142,0.05481469390807531
0.6418410059394837,0.9017857142857142,0.0
0.6931882864146424,0.9017857142857142,0.0
0.744535566889801,0.9017857142857142,0.0
0.7958828473649597,0.9017857142857142,0.0
0.8472301278401184,0.9017857142857142,0.0
0.8985774083152771,0.9017857142857142,0.0
0.9499246887904358,0.9017857142857142,0.0
1.0012719692655945,0.9017857142857142,0.0
1.0526192497407534,0.9017857142857142,0.0
1.1039665302159118,0.9017857142857142,0.0
1.1553138106910708,0.9017857142857142,0.0
1.2066610911662292,0.9017857142857142,0.0
1.2580083716413881,0.9017857142857142,0.0
1.3093556521165466,0.9017857142857142,0.0
1.3607029325917055,0.9017857142857142,0.0
1.412050213066864,0.9017857142857142,0.0
1.4633974935420229,0.9017857142857142,0.0
1.5147447740171813,0.9017857142857142,0.0
1.5660920544923402,0.9017857142857142,0.0
1.6174393349674987,0.9017857142857142,0.0
1.6687866154426576,0.9017857142857142,0.0
1.720133895917816,0.9017857142857142,0.0
1.771481176392975,0.9017857142857142,0.0
1.8228284568681334,0.9017857142857142,0.0
1.8741757373432923,0.9017857142857142,0.0
1.9255230178184508,0.9017857142857142,0.0
1.9768702982936097,0.9017857142857142,0.0
2.0282175787687686,0.9017857142857142,0.0
2.079564859243927,0.9017857142857142,0.0
2.1309121397190856,0.9017857142857142,0.0
2.1822594201942445,0.9017857142857142,0.0
2.2336067006694034,0.9017857142857142,0.0
2.284953981144562,0.9017857142857142,0.0
2.3363012616197203,0.9017857142857142,0.0
2.387648542094879,0.9017857142857142,0.0
2.438995822570038,0.9017857142857142,0.0
2.4903431030451966,0.9017857142857142,0.0
2.541690383520355,0.9017857142857142,0.0
2.5930376639955144,0.9017857142857142,0.0
2.644384944470673,0.9017857142857142,0.0
2.6957322249458313,0.9017857142857142,0.0
2.7470795054209907,0.9017857142857142,0.0
2.798426785896149,0.9017857142857142,0.0
2.8497740663713085,0.9017857142857142,0.0
2.901121346846467,0.9017857142857142,0.0
0.025673640237579346,0.9196428571428571,0.0
0.07702092071273804,0.9196428571428571,0.0
0.12836820118789674,0.9196428571428571,0.0
0.17971548166305543,0.9196428571428571,0.0
0.23106276213821414,0.9196428571428571,0.0032976148271140105
0.2824100426133728,0.9196428571428571,0.017131350395064738
0.3337573230885315,0.9196428571428571,0.028315761323955704
0.3851046035636902,0.9196428571428571,0.027997340701737147
0.4364518840388489,0.9196428571428571,0.033957274496294314
0.4877991645140076,0.9196428571428571,0.0447449342545501
0.5391464449891663,0.9196428571428571,0.009436190112693038
0.590493725464325,0.9196428571428571,0.0
0.6418410059394837,0.9196428571428571,0.0
0.6931882864146424,0.9196428571428571,0.0
0.744535566889801,0.9196428571428571,0.0
0.7958828473649597,0.9196428571428571,0.0
0.8472301278401184,0.9196428571428571,0.0
0.8985774083152771,0.9196428571428571,0.0
0.9499246887904358,0.9196428571428571,0.0
1.0012719692655945,0.9196428571428571,0.0
1.0526192497407534,0.9196428571428571,0.0
1.1039665302159118,0.9196428571428571,0.0
1.1553138106910708,0.9196428571428571,0.0
1.2066610911662292,0.9196428571428571,0.0
1.2580083716413881,0.9196428571428571,0.0
1.3093556521165466,0.9196428571428571,0.0
1.3607029325917055,0.9196428571428571,0.0
1.412050213066864,0.9196428571428571,0.0
1.4633974935420229,0.9196428571428571,0.0
1.5147447740171813,0.9196428571428571,0.0
1.5660920544923402,0.9196428571428571,0.0
1.6174393349674987,0.9196428571428571,0.0
1.6687866154426576,0.9196428571428571,0.0
1.720133895917816,0.9196428571428571,0.0
1.771481176392975,0.9196428571428571,0.0
1.8228284568681334,0.9196428571428571,0.0
1.8741757373432923,0.9196428571428571,0.0
1.9255230178184508,0.9196428571428571,0.0
1.9768702982936097,0.9196428571428571,0.0
2.0282175787687686,0.9196428571428571,0.0
2.079564859243927,0.9196428571428571,0.0
2.1309121397190856,0.9196428571428571,0.0
2.1822594201942445,0.9196428571428571,0.0
2.2336067006694034,0.9196428571428571,0.0
2.284953981144562,0.9196428571428571,0.0
2.3363012616197203,0.9196428571428571,0.0
2.387648542094879,0.9196428571428571,0.0
2.438995822570038,0.9196428571428571,0.0
2.4903431030451966,0.9196428571428571,0.0
2.541690383520355,0.9196428571428571,0.0
2.5930376639955144,0.9196428571428571,0.0
2.644384944470673,0.9196428571428571,0.0
2.6957322249458313,0.9196428571428571,0.0
2.7470795054209907,0.9196428571428571,0.0
2.798426785896149,0.9196428571428571,0.0
2.8497740663713085,0.9196428571428571,0.0
2.901121346846467,0.9196428571428571,0.0
0.025673640237579346,0.9375,0.0
0.07702092071273804,0.9375,0.0
0.12836820118789674,0.9375,0.0
0.17971548166305543,0.9375,0.002155758971643339
0.23106276213821414,0.9375,0.014760850948530748
0.2824100426133728,0.9375,0.02229922034286458
0.3337573230885315,0.9375,0.023548777618289468
0.3851046035636902,0.9375,0.030671425027534494
0.4364518840388489,0.9375,0.022441475221776877
0.4877991645140076,0.9375,0.0
0.5391464449891663,0.9375,0.0
0.590493725464325,0.9375,0.0
0.6418410059394837,0.9375,0.0
0.6931882864146424,0.9375,0.0
0.744535566889801,0.9375,0.0
0.7958828473649597,0.9375,0.0
0.8472301278401184,0.9375,0.0
0.8985774083152771,0.9375,0.0
0.9499246887904358,0.9375,0.0
1.0012719692655945,0.9375,0.0
1.0526192497407534,0.9375,0.0
1.1039665302159118,0.9375,0.0
1.1553138106910708,0.9375,0.0
1.2066610911662292,0.9375,0.0
1.2580083716413881,0.9375,0.0
1.3093556521165466,0.9375,0.0
1.3607029325917055,0.9375,0.0
1.412050213066864,0.9375,0.0
1.4633974935420229,0.9375,0.0
1.5147447740171813,0.9375,0.0
1.5660920544923402,0.9375,0.0
1.6174393349674987,0.9375,0.0
1.6687866154426576,0.9375,0.0
1.720133895917816,0.9375,0.0
1.771481176392975,0.9375,0.0
1.8228284568681334,0.9375,0.0
1.8741757373432923,0.9375,0.0
1.9255230178184508,0.9375,0.0
1.9768702982936097,0.9375,0.0
2.0282175787687686,0.9375,0.0
2.079564859243927,0.9375,0.0
2.1309121397190856,0.9375,0.0
2.1822594201942445,0.9375,0.0
2.2336067006694034,0.9375,0.0
2.284953981144562,0.9375,0.0
2.3363012616197203,0.9375,0.0
2.387648542094879,0.9375,0.0
2.438995822570038,0.9375,0.0
2.4903431030451966,0.9375,0.0
2.541690383520355,0.9375,0.0
2.5930376639955144,0.9375,0.0
2.644384944470673,0.9375,0.0
2.6957322249458313,0.9375,0.0
2.7470795054209907,0.9375,0.0
2.798426785896149,0.9375,0.0
2.8497740663713085,0.9375,0.0
2.901121346846467,0.9375,0.0
0.025673640237579346,0.9553571428571428,0.0
0.07702092071273804,0.9553571428571428,0.0
0.12836820118789674,0.9553571428571428,0.0021365170692010807
0.17971548166305543,0.9553571428571428,0.012144259086324657
0.23106276213821414,0.9553571428571428,0.017142007872671252
0.2824100426133728,0.9553571428571428,0.019324337640849794
0.3337573230885315,0.9553571428571428,0.02603973537973799
0.3851046035636902,0.9553571428571428,0.0
0.4364518840388489,0.9553571428571428,0.0
0.4877991645140076,0.9553571428571428,0.0
0.5391464449891663,0.9553571428571428,0.0
0.590493725464325,0.9553571428571428,0.0
0.6418410059394837,0.9553571428571428,0.0
0.6931882864146424,0.9553571428571428,0.0
0.744535566889801,0.9553571428571428,0.0
0.7958828473649597,0.9553571428571428,0.0
0.8472301278401184,0.9553571428571428,0.0
0.8985774083152771,0.9553571428571428,0.0
0.9499246887904358,0.9553571428571428,0.0
1.0012719692655945,0.9553571428571428,0.0
1.0526192497407534,0.9553571428571428,0.0
1.1039665302159118,0.9553571428571428,0.0
1.1553138106910708,0.9553571428571428,0.0
1.2066610911662292,0.9553571428571428,0.0
1.2580083716413881,0.9553571428571428,0.0
1.3093556521165466,0.9553571428571428,0.0
1.3607029325917055,0.9553571428571428,0.0
1.412050213066864,0.9553571428571428,0.0
1.4633974935420229,0.9553571428571428,0.0
1.5147447740171813,0.9553571428571428,0.0
1.5660920544923402,0.9553571428571428,0.0
1.6174393349674987,0.9553571428571428,0.0
1.6687866154426576,0.9553571428571428,0.0
1.720133895917816,0.9553571428571428,0.0
1.771481176392975,0.9553571428571428,0.0
1.8228284568681334,0.9553571428571428,0.0
1.8741757373432923,0.9553571428571428,0.0
1.9255230178184508,0.9553571428571428,0.0
1.9768702982936097,0.9553571428571428,0.0
2.0282175787687686,0.9553571428571428,0.0
2.079564859243927,0.9553571428571428,0.0
2.1309121397190856,0.9553571428571428,0.0
2.1822594201942445,0.9553571428571428,0.0
2.2336067006694034,0.9553571428571428,0.0
2.284953981144562,0.9553571428571428,0.0
2.3363012616197203,0.9553571428571428,0.0
2.387648542094879,0.9553571428571428,0.0
2.438995822570038,0.9553571428571428,0.0
2.4903431030451966,0.9553571428571428,0.0
2.541690383520355,0.9553571428571428,0.0
2.5930376639955144,0.9553571428571428,0.0
2.644384944470673,0.9553571428571428,0.0
2.6957322249458313,0.9553571428571428,0.0
2.7470795054209907,0.9553571428571428,0.0
2.798426785896149,0.9553571428571428,0.0
2.8497740663713085,0.9553571428571428,0.0
2.901121346846467,0.9553571428571428,0.0
0.025673640237579346,0.9732142857142856,0.0
0.07702092071273804,0.9732142857142856,0.005100006429123279
0.12836820118789674,0.9732142857142856,0.00878831259935427
0.17971548166305543,0.9732142857142856,0.012387141815483307
0.23106276213821414,0.9732142857142856,0.015656969249353583
0.2824100426133728,0.9732142857142856,0.0
0.3337573230885315,0.9732142857142856,0.0
0.3851046035636902,0.9732142857142856,0.0
0.4364518840388489,0.9732142857142856,0.0
0.4877991645140076,0.9732142857142856,0.0
0.5391464449891663,0.9732142857142856,0.0
0.590493725464325,0.9732142857142856,0.0
0.6418410059394837,0.9732142857142856,0.0
0.6931882864146424,0.9732142857142856,0.0
0.744535566889801,0.9732142857142856,0.0
0.7958828473649597,0.9732142857142856,0.0
0.8472301278401184,0.9732142857142856,0.0
0.8985774083152771,0.9732142857142856,0.0
0.9499246887904358,0.9732142857142856,0.0
1.0012719692655945,0.9732142857142856,0.0
1.0526192497407534,0.9732142857142856,0.0
1.1039665302159118,0.9732142857142856,0.0
1.1553138106910708,0.9732142857142856,0.0
1.2066610911662292,0.9732142857142856,0.0
1.2580083716413881,0.9732142857142856,0.0
1.3093556521165466,0.9732142857142856,0.0
1.3607029325917055,0.9732142857142856,0.0
1.412050213066864,0.9732142857142856,0.0
1.4633974935420229,0.9732142857142856,0.0
1.5147447740171813,0.9732142857142856,0.0
1.5660920544923402,0.9732142857142856,0.0
1.6174393349674987,0.9732142857142856,0.0
1.6687866154426576,0.9732142857142856,0.0
1.720133895917816,0.9732142857142856,0.0
1.771481176392975,0.9732142857142856,0.0
1.8228284568681334,0.9732142857142856,0.0
1.8741757373432923,0.9732142857142856,0.0
1.9255230178184508,0.9732142857142856,0.0
1.9768702982936097,0.9732142857142856,0.0
2.0282175787687686,0.9732142857142856,0.0
2.079564859243927,0.9732142857142856,0.0
2.1309121397190856,0.9732142857142856,0.0
2.1822594201942445,0.9732142857142856,0.0
2.2336067006694034,0.9732142857142856,0.0
2.284953981144562,0.9732142857142856,0.0
2.3363012616197203,0.9732142857142856,0.0
2.387648542094879,0.9732142857142856,0.0
2.438995822570038,0.9732142857142856,0.0
2.4903431030451966,0.9732142857142856,0.0
2.541690383520355,0.9732142857142856,0.0
2.5930376639955144,0.9732142857142856,0.0
2.644384944470673,0.9732142857142856,0.0
2.6957322249458313,0.9732142857142856,0.0
2.7470795054209907,0.9732142857142856,0.0
2.798426785896149,0.9732142857142856,0.0
2.8497740663713085,0.9732142857142856,0.0
2.901121346846467,0.9732142857142856,0.0
0.025673640237579346,0.9910714285714286,0.0009711074317999762
0.07702092071273804,0.9910714285714286,0.005141541448490452
0.12836820118789674,0.9910714285714286,0.007421185181379741
0.17971548166305543,0.9910714285714286,0.0
0.23106276213821414,0.9910714285714286,0.0
0.2824100426133728,0.9910714285714286,0.0
0.3337573230885315,0.9910714285714286,0.0
0.3851046035636902,0.9910714285714286,0.0
0.4364518840388489,0.9910714285714286,0.0
0.4877991645140076,0.9910714285714286,0.0
0.5391464449891663,0.9910714285714286,0.0
0.590493725464325,0.9910714285714286,0.0
0.6418410059394837,0.9910714285714286,0.0
0.6931882864146424,0.9910714285714286,0.0
0.744535566889801,0.9910714285714286,0.0
0.7958828473649597,0.9910714285714286,0.0
0.8472301278401184,0.9910714285714286,0.0
0.8985774083152771,0.9910714285714286,0.0
0.9499246887904358,0.9910714285714286,0.0
1.0012719692655945,0.9910714285714286,0.0
1.0526192497407534,0.9910714285714286,0.0
1.1039665302159118,0.9910714285714286,0.0
1.1553138106910708,0.9910714285714286,0.0
1.2066610911662292,0.9910714285714286,0.0
1.2580083716413881,0.9910714285714286,0.0
1.3093556521165466,0.9910714285714286,0.0
1.3607029325917055,0.9910714285714286,0.0
1.412050213066864,0.9910714285714286,0.0
1.4633974935420229,0.9910714285714286,0.0
1.5147447740171813,0.9910714285714286,0.0
1.5660920544923402,0.9910714285714286,0.0
1.6174393349674987,0.9910714285714286,0.0
1.6687866154426576,0.9910714285714286,0.0
1.720133895917816,0.9910714285714286,0.0
1.771481176392975,0.9910714285714286,0.0
1.8228284568681334,0.9910714285714286,0.0
1.8741757373432923,0.9910714285714286,0.0
1.9255230178184508,0.9910714285714286,0.0
1.9768702982936097,0.9910714285714286,0.0
2.0282175787687686,0.9910714285714286,0.0
2.079564859243927,0.9910714285714286,0.0
2.1309121397190856,0.9910714285714286,0.0
2.1822594201942445,0.9910714285714286,0.0
2.2336067006694034,0.9910714285714286,0.0
2.284953981144562,0.9910714285714286,0.0
2.3363012616197203,0.9910714285714286,0.0
2.387648542094879,0.9910714285714286,0.0
2.438995822570038,0.9910714285714286,0.0
2.4903431030451966,0.9910714285714286,0.0
2.541690383520355,0.9910714285714286,0.0
2.5930376639955144,0.9910714285714286,0.0
2.644384944470673,0.9910714285714286,0.0
2.6957322249458313,0.9910714285714286,0.0
2.7470795054209907,0.9910714285714286,0.0
2.798426785896149,0.9910714285714286,0.0
2.8497740663713085,0.9910714285714286,0.0
2.901121346846467,0.9910714285714286,0.0
0.025673640237579346,1.0,0.0
0.07702092071273804,1.0,0.0
0.12836820118789674,1.0,0.0
0.17971548166305543,1.0,0.0
0.23106276213821414,1.0,0.0
0.2824100426133728,1.0,0.0
0.3337573230885315,1.0,0.0
0.3851046035636902,1.0,0.0
0.4364518840388489,1.0,0.0
0.4877991645140076,1.0,0.0
0.5391464449891663,1.0,0.0
0.590493725464325,1.0,0.0
0.6418410059394837,1.0,0.0
0.6931882864146424,1.0,0.0
0.744535566889801,1.0,0.0
0.7958828473649597,1.0,0.0
0.8472301278401184,1.0,0.0
0.8985774083152771,1.0,0.0
0.9499246887904358,1.0,0.0
1.0012719692655945,1.0,0.0
1.0526192497407534,1.0,0.0
1.1039665302159118,1.0,0.0
1.1553138106910708,1.0,0.0
1.2066610911662292,1.0,0.0
1.2580083716413881,1.0,0.0
1.3093556521165466,1.0,0.0
1.3607029325917055,1.0,0.0
1.412050213066864,1.0,0.0
1.4633974935420229,1.0,0.0
1.5147447740171813,1.0,0.0
1.5660920544923402,1.0,0.0
1.6174393349674987,1.0,0.0
1.6687866154426576,1.0,0.0
1.720133895917816,1.0,0.0
1.771481176392975,1.0,0.0
1.8228284568681334,1.0,0.0
1.8741757373432923,1.0,0.0
1.9255230178184508,1.0,0.0
1.9768702982936097,1.0,0.0
2.0282175787687686,1.0,0.0
2.079564859243927,1.0,0.0
2.1309121397190856,1.0,0.0
2.1822594201942445,1.0,0.0
2.2336067006694034,1.0,0.0
2.284953981144562,1.0,0.0
2.3363012616197203,1.0,0.0
2.387648542094879,1.0,0.0
2.438995822570038,1.0,0.0
2.4903431030451966,1.0,0.0
2.541690383520355,1.0,0.0
2.5930376639955144,1.0,0.0
2.644384944470673,1.0,0.0
2.6957322249458313,1.0,0.0
2.7470795054209907,1.0,0.0
2.798426785896149,1.0,0.0
2.8497740663713085,1.0,0.0
2.901121346846467,1.0,0.0


==> figures/roc_Quantile_anomaly_score_fgsm_ours_eps1.csv <==
fpr,tpr
0.0,0.0
0.0,0.014
0.0,0.012
0.0,0.01
0.0,0.002
0.0,0.006
0.0,0.004
0.0,0.008
0.002,0.014
0.002,0.016
0.002,0.018
0.002,0.02
0.002,0.022
0.002,0.024
0.002,0.026
0.004,0.122
0.004,0.118
0.004,0.116
0.004,0.114
0.004,0.112
0.004,0.11
0.004,0.1
0.004,0.106
0.004,0.104
0.004,0.102
0.004,0.124
0.004,0.098
0.004,0.108
0.004,0.126
0.004,0.136
0.004,0.13
0.004,0.132
0.004,0.134
0.004,0.096
0.004,0.138
0.004,0.14
0.004,0.142
0.004,0.144
0.004,0.146
0.004,0.148
0.004,0.15
0.004,0.152
0.004,0.154
0.004,0.156
0.004,0.128
0.004,0.094
0.004,0.12
0.004,0.09
0.004,0.028
0.004,0.03
0.004,0.032
0.004,0.034
0.004,0.036
0.004,0.038
0.004,0.04
0.004,0.042
0.004,0.044
0.004,0.046
0.004,0.048
0.004,0.05
0.004,0.052
0.004,0.054
0.004,0.06
0.004,0.056
0.004,0.076
0.004,0.088
0.004,0.086
0.004,0.084
0.004,0.082
0.004,0.08
0.004,0.078
0.004,0.062
0.004,0.092
0.004,0.072
0.004,0.07
0.004,0.068
0.004,0.066
0.004,0.026
0.004,0.064
0.004,0.074
0.006,0.166
0.006,0.164
0.006,0.16
0.006,0.158
0.006,0.156
0.006,0.162
0.008,0.166
0.008,0.168
0.008,0.17
0.008,0.172
0.008,0.174
0.008,0.176
0.008,0.178
0.008,0.18
0.008,0.182
0.008,0.184
0.008,0.186
0.008,0.188
0.008,0.19
0.01,0.192
0.01,0.19
0.012,0.228
0.012,0.256
0.012,0.254
0.012,0.25
0.012,0.248
0.012,0.246
0.012,0.244
0.012,0.242
0.012,0.24
0.012,0.238
0.012,0.236
0.012,0.234
0.012,0.232
0.012,0.23
0.012,0.226
0.012,0.252
0.012,0.222
0.012,0.194
0.012,0.196
0.012,0.192
0.012,0.198
0.012,0.2
0.012,0.202
0.012,0.204
0.012,0.224
0.012,0.208
0.012,0.22
0.012,0.218
0.012,0.216
0.012,0.206
0.012,0.212
0.012,0.21
0.012,0.214
0.014,0.27
0.014,0.268
0.014,0.266
0.014,0.272
0.014,0.262
0.014,0.26
0.014,0.258
0.014,0.264
0.014,0.256
0.016,0.284
0.016,0.28
0.016,0.282
0.016,0.276
0.016,0.272
0.016,0.278
0.016,0.274
0.018,0.3
0.018,0.312
0.018,0.31
0.018,0.308
0.018,0.306
0.018,0.304
0.018,0.302
0.018,0.298
0.018,0.294
0.018,0.296
0.018,0.284
0.018,0.286
0.018,0.288
0.018,0.29
0.018,0.292
0.02,0.354
0.02,0.352
0.02,0.35
0.02,0.348
0.02,0.346
0.02,0.344
0.02,0.342
0.02,0.34
0.02,0.338
0.02,0.336
0.02,0.334
0.02,0.332
0.02,0.328
0.02,0.326
0.02,0.324
0.02,0.322
0.02,0.32
0.02,0.318
0.02,0.314
0.02,0.312
0.02,0.33
0.022,0.358
0.022,0.356
0.022,0.354
0.024,0.362
0.024,0.358
0.024,0.36
0.026,0.362
0.026,0.398
0.026,0.396
0.026,0.394
0.026,0.388
0.026,0.386
0.026,0.384
0.026,0.382
0.026,0.392
0.026,0.378
0.026,0.38
0.026,0.364
0.026,0.366
0.026,0.368
0.026,0.39
0.026,0.372
0.026,0.374
0.026,0.376
0.026,0.37
0.028,0.398
0.028,0.402
0.028,0.404
0.028,0.406
0.028,0.408
0.028,0.4
0.03,0.408
0.032,0.42
0.032,0.428
0.032,0.426
0.032,0.424
0.032,0.422
0.032,0.418
0.032,0.414
0.032,0.412
0.032,0.41
0.032,0.408
0.032,0.416
0.034,0.428
0.034,0.43
0.034,0.432
0.034,0.434
0.036,0.46
0.036,0.458
0.036,0.456
0.036,0.454
0.036,0.452
0.036,0.448
0.036,0.45
0.036,0.444
0.036,0.442
0.036,0.44
0.036,0.438
0.036,0.436
0.036,0.434
0.036,0.446
0.038,0.486
0.038,0.488
0.038,0.49
0.038,0.484
0.038,0.496
0.038,0.494
0.038,0.498
0.038,0.5
0.038,0.492
0.038,0.482
0.038,0.47
0.038,0.478
0.038,0.48
0.038,0.46
0.038,0.462
0.038,0.466
0.038,0.464
0.038,0.468
0.038,0.474
0.038,0.476
0.038,0.472
0.04,0.5
0.04,0.502
0.04,0.504
0.04,0.506
0.04,0.508
0.04,0.51
0.04,0.512
0.042,0.544
0.042,0.542
0.042,0.54
0.042,0.538
0.042,0.536
0.042,0.534
0.042,0.532
0.042,0.53
0.042,0.526
0.042,0.524
0.042,0.522
0.042,0.52
0.042,0.518
0.042,0.516
0.042,0.514
0.042,0.512
0.042,0.528
0.044,0.562
0.044,0.56
0.044,0.558
0.044,0.556
0.044,0.55
0.044,0.552
0.044,0.554
0.044,0.544
0.044,0.546
0.044,0.548
0.046,0.562
0.046,0.59
0.046,0.588
0.046,0.586
0.046,0.584
0.046,0.58
0.046,0.582
0.046,0.574
0.046,0.572
0.046,0.57
0.046,0.568
0.046,0.566
0.046,0.564
0.046,0.576
0.046,0.578
0.048,0.59
0.048,0.592
0.05,0.596
0.05,0.592
0.05,0.594
0.052,0.598
0.052,0.596
0.054,0.598
0.054,0.6
0.054,0.602
0.054,0.604
0.054,0.606
0.054,0.608
0.054,0.61
0.054,0.612
0.056,0.628
0.056,0.626
0.056,0.624
0.056,0.622
0.056,0.618
0.056,0.616
0.056,0.614
0.056,0.612
0.056,0.62
0.058,0.628
0.058,0.63
0.058,0.632
0.058,0.634
0.058,0.636
0.058,0.638
0.06,0.652
0.06,0.654
0.06,0.65
0.06,0.648
0.06,0.638
0.06,0.644
0.06,0.642
0.06,0.64
0.06,0.646
0.062,0.654
0.062,0.656
0.064,0.656
0.064,0.658
0.064,0.66
0.064,0.662
0.066,0.662
0.068,0.662
0.07,0.668
0.07,0.666
0.07,0.664
0.07,0.662
0.072,0.668
0.072,0.67
0.074,0.67
0.074,0.672
0.074,0.674
0.074,0.676
0.074,0.678
0.076,0.694
0.076,0.692
0.076,0.698
0.076,0.7
0.076,0.696
0.076,0.69
0.076,0.684
0.076,0.686
0.076,0.682
0.076,0.68
0.076,0.678
0.076,0.688
0.078,0.7
0.08,0.7
0.08,0.702
0.08,0.704
0.08,0.706
0.08,0.708
0.082,0.712
0.082,0.708
0.082,0.71
0.084,0.712
0.084,0.714
0.084,0.716
0.086,0.716
0.086,0.718
0.086,0.72
0.088,0.732
0.088,0.728
0.088,0.73
0.088,0.724
0.088,0.72
0.088,0.722
0.088,0.726
0.09,0.732
0.092,0.732
0.092,0.734
0.094,0.748
0.094,0.744
0.094,0.742
0.094,0.746
0.094,0.738
0.094,0.736
0.094,0.734
0.094,0.74
0.096,0.748
0.096,0.75
0.096,0.752
0.098,0.772
0.098,0.784
0.098,0.782
0.098,0.78
0.098,0.778
0.098,0.776
0.098,0.774
0.098,0.77
0.098,0.786
0.098,0.766
0.098,0.752
0.098,0.754
0.098,0.756
0.098,0.768
0.098,0.76
0.098,0.762
0.098,0.764
0.098,0.758
0.1,0.788
0.1,0.79
0.1,0.792
0.1,0.794
0.1,0.786
0.102,0.794
0.104,0.796
0.104,0.794
0.106,0.796
0.108,0.798
0.108,0.8
0.108,0.796
0.11,0.8
0.11,0.802
0.112,0.802
0.112,0.804
0.114,0.804
0.114,0.806
0.116,0.806
0.116,0.808
0.118,0.808
0.118,0.81
0.118,0.812
0.118,0.814
0.12,0.818
0.12,0.814
0.12,0.816
0.122,0.818
0.122,0.82
0.124,0.82
0.124,0.822
0.124,0.824
0.126,0.824
0.126,0.826
0.126,0.828
0.126,0.83
0.126,0.832
0.128,0.832
0.128,0.834
0.128,0.836
0.128,0.838
0.13,0.838
0.132,0.838
0.134,0.84
0.134,0.838
0.136,0.84
0.138,0.84
0.138,0.842
0.138,0.844
0.138,0.846
0.14,0.846
0.14,0.848
0.142,0.848
0.144,0.848
0.144,0.85
0.146,0.85
0.146,0.852
0.148,0.852
0.15,0.854
0.15,0.852
0.15,0.856
0.152,0.856
0.152,0.858
0.154,0.858
0.156,0.86
0.156,0.858
0.158,0.86
0.158,0.862
0.158,0.864
0.158,0.866
0.158,0.868
0.16,0.868
0.162,0.868
0.162,0.87
0.164,0.872
0.164,0.874
0.164,0.876
0.166,0.876
0.168,0.876
0.17,0.876
0.172,0.876
0.174,0.876
0.174,0.878
0.174,0.88
0.176,0.88
0.176,0.882
0.176,0.884
0.178,0.884
0.178,0.886
0.18,0.89
0.18,0.892
0.18,0.886
0.18,0.888
0.182,0.892
0.182,0.894
0.184,0.894
0.186,0.894
0.188,0.894
0.188,0.896
0.188,0.898
0.188,0.9
0.19,0.9
0.192,0.9
0.194,0.9
0.196,0.9
0.196,0.902
0.198,0.902
0.198,0.904
0.2,0.904
0.202,0.904
0.204,0.904
0.204,0.906
0.204,0.908
0.204,0.91
0.206,0.91
0.206,0.912
0.208,0.912
0.21,0.912
0.212,0.912
0.214,0.912
0.216,0.912
0.218,0.914
0.218,0.912
0.22,0.914
0.22,0.916
0.222,0.916
0.224,0.916
0.226,0.916
0.228,0.916
0.23,0.916
0.232,0.916
0.234,0.916
0.236,0.916
0.236,0.918
0.238,0.918
0.238,0.92
0.24,0.928
0.24,0.926
0.24,0.924
0.24,0.92
0.24,0.922
0.242,0.928
0.244,0.928
0.244,0.93
0.244,0.932
0.244,0.934
0.246,0.934
0.246,0.936
0.248,0.936
0.25,0.946
0.25,0.944
0.25,0.942
0.25,0.938
0.25,0.936
0.25,0.94
0.252,0.946
0.252,0.948
0.254,0.948
0.256,0.948
0.256,0.95
0.258,0.95
0.258,0.952
0.26,0.952
0.262,0.952
0.264,0.952
0.266,0.952
0.268,0.962
0.268,0.96
0.268,0.954
0.268,0.956
0.268,0.952
0.268,0.958
0.27,0.962
0.272,0.962
0.272,0.964
0.274,0.964
0.276,0.964
0.278,0.964
0.28,0.964
0.282,0.964
0.282,0.966
0.284,0.966
0.286,0.968
0.286,0.966
0.288,0.968
0.29,0.968
0.292,0.968
0.294,0.968
0.296,0.968
0.298,0.968
0.3,0.968
0.302,0.968
0.304,0.968
0.306,0.968
0.308,0.968
0.308,0.97
0.31,0.97
0.312,0.97
0.314,0.97
0.314,0.972
0.314,0.974
0.316,0.974
0.318,0.974
0.32,0.974
0.322,0.974
0.322,0.976
0.324,0.976
0.326,0.976
0.328,0.976
0.328,0.978
0.33,0.978
0.332,0.978
0.334,0.978
0.336,0.978
0.338,0.978
0.34,0.978
0.342,0.978
0.344,0.978
0.346,0.978
0.348,0.978
0.35,0.978
0.352,0.978
0.354,0.978
0.354,0.98
0.356,0.98
0.356,0.982
0.358,0.982
0.36,0.982
0.362,0.982
0.364,0.982
0.366,0.982
0.368,0.982
0.37,0.982
0.372,0.982
0.372,0.984
0.374,0.984
0.376,0.984
0.378,0.984
0.378,0.986
0.378,0.988
0.38,0.988
0.382,0.988
0.384,0.988
0.386,0.988
0.388,0.988
0.39,0.988
0.392,0.988
0.394,0.988
0.396,0.988
0.398,0.988
0.4,0.988
0.402,0.988
0.404,0.988
0.406,0.988
0.408,0.988
0.41,0.988
0.412,0.988
0.414,0.988
0.416,0.988
0.418,0.988
0.42,0.988
0.422,0.988
0.424,0.988
0.426,0.988
0.428,0.988
0.43,0.988
0.432,0.988
0.434,0.988
0.436,0.988
0.438,0.988
0.438,0.99
0.44,0.99
0.442,0.99
0.444,0.99
0.446,0.99
0.448,0.99
0.45,0.99
0.452,0.99
0.454,0.99
0.456,0.99
0.458,0.99
0.46,0.99
0.46,0.992
0.46,0.994
0.462,0.994
0.464,0.994
0.466,0.994
0.468,0.994
0.47,0.994
0.472,0.994
0.474,0.994
0.476,0.994
0.478,0.994
0.48,0.994
0.482,0.994
0.484,0.994
0.486,0.994
0.488,0.994
0.49,0.994
0.492,0.994
0.494,0.994
0.496,0.994
0.498,0.994
0.5,0.994
0.502,0.994
0.504,0.994
0.506,0.994
0.508,0.994
0.51,0.994
0.512,0.994
0.514,0.994
0.516,0.994
0.518,0.994
0.52,0.994
0.522,0.994
0.524,0.994
0.526,0.994
0.528,0.994
0.53,0.994
0.532,0.994
0.534,0.994
0.536,0.994
0.538,0.994
0.54,0.994
0.542,0.994
0.544,0.994
0.546,0.994
0.548,0.994
0.55,0.994
0.552,0.994
0.554,0.994
0.554,0.996
0.556,0.996
0.558,0.996
0.56,0.996
0.562,0.996
0.564,0.996
0.566,0.996
0.568,0.996
0.57,0.996
0.572,0.996
0.574,0.996
0.576,0.996
0.578,0.996
0.58,0.996
0.582,0.996
0.584,0.996
0.586,0.996
0.588,0.996
0.59,0.996
0.592,0.996
0.594,0.996
0.596,0.996
0.598,0.996
0.6,0.996
0.602,0.996
0.604,0.996
0.606,0.996
0.608,0.996
0.61,0.996
0.612,0.996
0.614,0.996
0.616,0.996
0.618,0.996
0.622,0.996
0.624,0.996
0.626,0.996
0.628,0.996
0.628,0.998
0.63,0.998
0.632,0.998
0.634,0.998
0.636,0.998
0.638,0.998
0.64,0.998
0.642,0.998
0.644,0.998
0.646,0.998
0.648,0.998
0.65,0.998
0.652,0.998
0.652,1.0
0.654,1.0
0.656,1.0
0.658,1.0
0.66,1.0
0.662,1.0
0.664,1.0
0.666,1.0
0.67,1.0
0.672,1.0
0.674,1.0
0.676,1.0
0.678,1.0
0.68,1.0
0.682,1.0
0.684,1.0
0.686,1.0
0.688,1.0
0.69,1.0
0.692,1.0
0.694,1.0
0.696,1.0
0.698,1.0
0.7,1.0
0.702,1.0
0.704,1.0
0.706,1.0
0.708,1.0
0.71,1.0
0.712,1.0
0.714,1.0
0.716,1.0
0.718,1.0
0.72,1.0
0.722,1.0
0.724,1.0
0.726,1.0
0.728,1.0
0.73,1.0
0.732,1.0
0.734,1.0
0.736,1.0
0.738,1.0
0.74,1.0
0.742,1.0
0.744,1.0
0.746,1.0
0.748,1.0
0.75,1.0
0.752,1.0
0.754,1.0
0.756,1.0
0.758,1.0
0.76,1.0
0.762,1.0
0.764,1.0
0.766,1.0
0.768,1.0
0.77,1.0
0.772,1.0
0.774,1.0
0.776,1.0
0.778,1.0
0.78,1.0
0.782,1.0
0.784,1.0
0.786,1.0
0.788,1.0
0.79,1.0
0.792,1.0
0.794,1.0
0.796,1.0
0.798,1.0
0.8,1.0
0.802,1.0
0.804,1.0
0.806,1.0
0.808,1.0
0.81,1.0
0.812,1.0
0.814,1.0
0.816,1.0
0.818,1.0
0.82,1.0
0.822,1.0
0.824,1.0
0.826,1.0
0.828,1.0
0.83,1.0
0.832,1.0
0.834,1.0
0.836,1.0
0.838,1.0
0.84,1.0
0.842,1.0
0.844,1.0
0.846,1.0
0.848,1.0
0.85,1.0
0.852,1.0
0.854,1.0
0.856,1.0
0.858,1.0
0.86,1.0
0.862,1.0
0.864,1.0
0.866,1.0
0.868,1.0
0.87,1.0
0.872,1.0
0.874,1.0
0.876,1.0
0.878,1.0
0.88,1.0
0.882,1.0
0.884,1.0
0.886,1.0
0.888,1.0
0.89,1.0
0.892,1.0
0.894,1.0
0.896,1.0
0.898,1.0
0.9,1.0
0.902,1.0
0.904,1.0
0.906,1.0
0.908,1.0
0.91,1.0
0.912,1.0
0.914,1.0
0.916,1.0
0.918,1.0
0.92,1.0
0.922,1.0
0.924,1.0
0.926,1.0
0.928,1.0
0.93,1.0
0.932,1.0
0.934,1.0
0.936,1.0
0.938,1.0
0.94,1.0
0.942,1.0
0.944,1.0
0.946,1.0
0.948,1.0
0.95,1.0
0.952,1.0
0.954,1.0
0.956,1.0
0.958,1.0
0.96,1.0
0.962,1.0
0.964,1.0
0.966,1.0
0.968,1.0
0.97,1.0
0.972,1.0
0.974,1.0
0.976,1.0
0.978,1.0
0.98,1.0
0.982,1.0
0.984,1.0
0.986,1.0
0.988,1.0
0.99,1.0
0.992,1.0
0.994,1.0
0.996,1.0
0.998,1.0
1.0,1.0
1.0,1.0


==> figures/roc_Quantile_anomaly_score_fgsm_ours_eps16.csv <==
fpr,tpr
0.0,0.0
0.0,0.11
0.0,0.108
0.0,0.106
0.0,0.104
0.0,0.102
0.0,0.1
0.0,0.098
0.0,0.096
0.0,0.094
0.0,0.092
0.0,0.09
0.0,0.088
0.0,0.086
0.0,0.084
0.0,0.082
0.0,0.112
0.0,0.08
0.0,0.114
0.0,0.118
0.0,0.148
0.0,0.146
0.0,0.144
0.0,0.142
0.0,0.14
0.0,0.138
0.0,0.136
0.0,0.134
0.0,0.132
0.0,0.13
0.0,0.128
0.0,0.126
0.0,0.124
0.0,0.122
0.0,0.12
0.0,0.116
0.0,0.078
0.0,0.002
0.0,0.074
0.0,0.032
0.0,0.03
0.0,0.028
0.0,0.026
0.0,0.024
0.0,0.022
0.0,0.02
0.0,0.018
0.0,0.016
0.0,0.014
0.0,0.012
0.0,0.01
0.0,0.008
0.0,0.006
0.0,0.004
0.0,0.034
0.0,0.036
0.0,0.076
0.0,0.04
0.0,0.038
0.0,0.072
0.0,0.07
0.0,0.066
0.0,0.064
0.0,0.062
0.0,0.06
0.0,0.058
0.0,0.068
0.0,0.054
0.0,0.052
0.0,0.05
0.0,0.048
0.0,0.046
0.0,0.044
0.0,0.042
0.0,0.056
0.002,0.178
0.002,0.18
0.002,0.182
0.002,0.184
0.002,0.194
0.002,0.19
0.002,0.192
0.002,0.196
0.002,0.176
0.002,0.188
0.002,0.174
0.002,0.186
0.002,0.17
0.002,0.172
0.002,0.148
0.002,0.15
0.002,0.152
0.002,0.154
0.002,0.158
0.002,0.156
0.002,0.16
0.002,0.162
0.002,0.164
0.002,0.166
0.002,0.168
0.004,0.366
0.004,0.362
0.004,0.364
0.004,0.36
0.004,0.368
0.004,0.378
0.004,0.372
0.004,0.374
0.004,0.376
0.004,0.358
0.004,0.38
0.004,0.382
0.004,0.37
0.004,0.356
0.004,0.346
0.004,0.352
0.004,0.35
0.004,0.348
0.004,0.344
0.004,0.342
0.004,0.34
0.004,0.338
0.004,0.336
0.004,0.334
0.004,0.332
0.004,0.33
0.004,0.328
0.004,0.384
0.004,0.354
0.004,0.386
0.004,0.428
0.004,0.39
0.004,0.326
0.004,0.446
0.004,0.444
0.004,0.442
0.004,0.44
0.004,0.438
0.004,0.436
0.004,0.434
0.004,0.432
0.004,0.43
0.004,0.426
0.004,0.424
0.004,0.422
0.004,0.388
0.004,0.42
0.004,0.416
0.004,0.414
0.004,0.412
0.004,0.41
0.004,0.408
0.004,0.406
0.004,0.404
0.004,0.402
0.004,0.4
0.004,0.398
0.004,0.396
0.004,0.394
0.004,0.392
0.004,0.418
0.004,0.324
0.004,0.292
0.004,0.32
0.004,0.252
0.004,0.25
0.004,0.248
0.004,0.246
0.004,0.244
0.004,0.242
0.004,0.24
0.004,0.238
0.004,0.236
0.004,0.234
0.004,0.232
0.004,0.23
0.004,0.322
0.004,0.226
0.004,0.224
0.004,0.222
0.004,0.22
0.004,0.218
0.004,0.216
0.004,0.214
0.004,0.212
0.004,0.21
0.004,0.208
0.004,0.206
0.004,0.204
0.004,0.202
0.004,0.2
0.004,0.198
0.004,0.196
0.004,0.254
0.004,0.256
0.004,0.228
0.004,0.26
0.004,0.258
0.004,0.316
0.004,0.314
0.004,0.312
0.004,0.31
0.004,0.308
0.004,0.306
0.004,0.304
0.004,0.302
0.004,0.3
0.004,0.296
0.004,0.294
0.004,0.318
0.004,0.29
0.004,0.298
0.004,0.286
0.004,0.262
0.004,0.264
0.004,0.288
0.004,0.268
0.004,0.27
0.004,0.272
0.004,0.266
0.004,0.276
0.004,0.278
0.004,0.28
0.004,0.282
0.004,0.284
0.004,0.274
0.006,0.472
0.006,0.488
0.006,0.486
0.006,0.484
0.006,0.482
0.006,0.48
0.006,0.478
0.006,0.476
0.006,0.474
0.006,0.47
0.006,0.448
0.006,0.466
0.006,0.468
0.006,0.45
0.006,0.452
0.006,0.454
0.006,0.446
0.006,0.458
0.006,0.46
0.006,0.462
0.006,0.464
0.006,0.456
0.008,0.512
0.008,0.526
0.008,0.524
0.008,0.522
0.008,0.52
0.008,0.518
0.008,0.516
0.008,0.514
0.008,0.51
0.008,0.492
0.008,0.506
0.008,0.504
0.008,0.502
0.008,0.5
0.008,0.498
0.008,0.496
0.008,0.494
0.008,0.508
0.008,0.49
0.008,0.488
0.01,0.534
0.01,0.532
0.01,0.528
0.01,0.526
0.01,0.53
0.012,0.592
0.012,0.594
0.012,0.596
0.012,0.598
0.012,0.6
0.012,0.602
0.012,0.604
0.012,0.606
0.012,0.608
0.012,0.61
0.012,0.612
0.012,0.614
0.012,0.616
0.012,0.618
0.012,0.62
0.012,0.622
0.012,0.624
0.012,0.626
0.012,0.628
0.012,0.63
0.012,0.632
0.012,0.634
0.012,0.636
0.012,0.59
0.012,0.588
0.012,0.638
0.012,0.584
0.012,0.586
0.012,0.534
0.012,0.536
0.012,0.538
0.012,0.54
0.012,0.542
0.012,0.544
0.012,0.546
0.012,0.548
0.012,0.552
0.012,0.554
0.012,0.556
0.012,0.55
0.012,0.56
0.012,0.582
0.012,0.58
0.012,0.558
0.012,0.576
0.012,0.574
0.012,0.572
0.012,0.578
0.012,0.568
0.012,0.566
0.012,0.564
0.012,0.562
0.012,0.57
0.014,0.66
0.014,0.674
0.014,0.672
0.014,0.67
0.014,0.668
0.014,0.666
0.014,0.662
0.014,0.658
0.014,0.664
0.014,0.654
0.014,0.656
0.014,0.64
0.014,0.642
0.014,0.644
0.014,0.638
0.014,0.648
0.014,0.65
0.014,0.652
0.014,0.646
0.016,0.674
0.016,0.676
0.016,0.678
0.016,0.68
0.016,0.682
0.018,0.692
0.018,0.694
0.018,0.69
0.018,0.696
0.018,0.686
0.018,0.684
0.018,0.682
0.018,0.688
0.02,0.732
0.02,0.73
0.02,0.728
0.02,0.726
0.02,0.724
0.02,0.722
0.02,0.72
0.02,0.718
0.02,0.716
0.02,0.712
0.02,0.71
0.02,0.708
0.02,0.706
0.02,0.704
0.02,0.702
0.02,0.7
0.02,0.698
0.02,0.696
0.02,0.714
0.022,0.738
0.022,0.736
0.022,0.734
0.022,0.732
0.024,0.738
0.024,0.74
0.026,0.774
0.026,0.772
0.026,0.77
0.026,0.768
0.026,0.766
0.026,0.764
0.026,0.762
0.026,0.76
0.026,0.744
0.026,0.756
0.026,0.754
0.026,0.752
0.026,0.75
0.026,0.748
0.026,0.746
0.026,0.742
0.026,0.74
0.026,0.758
0.028,0.78
0.028,0.776
0.028,0.774
0.028,0.778
0.03,0.78
0.032,0.794
0.032,0.802
0.032,0.8
0.032,0.796
0.032,0.792
0.032,0.798
0.032,0.788
0.032,0.786
0.032,0.78
0.032,0.784
0.032,0.782
0.032,0.79
0.034,0.802
0.034,0.804
0.036,0.83
0.036,0.828
0.036,0.826
0.036,0.824
0.036,0.822
0.036,0.82
0.036,0.814
0.036,0.816
0.036,0.812
0.036,0.81
0.036,0.808
0.036,0.806
0.036,0.804
0.036,0.818
0.038,0.846
0.038,0.85
0.038,0.848
0.038,0.844
0.038,0.842
0.038,0.838
0.038,0.836
0.038,0.834
0.038,0.832
0.038,0.83
0.04,0.856
0.04,0.854
0.04,0.85
0.04,0.852
0.042,0.856
0.042,0.858
0.042,0.86
0.042,0.862
0.042,0.864
0.042,0.866
0.042,0.868
0.042,0.87
0.044,0.874
0.044,0.872
0.044,0.87
0.046,0.874
0.046,0.876
0.046,0.878
0.046,0.88
0.046,0.882
0.046,0.884
0.046,0.886
0.048,0.886
0.05,0.892
0.05,0.89
0.05,0.888
0.05,0.886
0.052,0.892
0.054,0.894
0.054,0.892
0.056,0.894
0.056,0.896
0.058,0.896
0.058,0.898
0.058,0.9
0.06,0.9
0.06,0.902
0.062,0.902
0.062,0.904
0.064,0.908
0.064,0.91
0.064,0.904
0.064,0.906
0.066,0.91
0.068,0.91
0.07,0.91
0.07,0.912
0.07,0.914
0.07,0.916
0.072,0.916
0.074,0.916
0.074,0.918
0.076,0.918
0.076,0.92
0.076,0.922
0.076,0.924
0.076,0.928
0.076,0.926
0.078,0.928
0.08,0.928
0.08,0.93
0.082,0.93
0.084,0.932
0.084,0.93
0.084,0.934
0.086,0.934
0.088,0.934
0.088,0.936
0.088,0.938
0.09,0.938
0.092,0.938
0.092,0.94
0.094,0.94
0.096,0.94
0.098,0.948
0.098,0.946
0.098,0.942
0.098,0.94
0.098,0.944
0.1,0.948
0.1,0.95
0.1,0.952
0.102,0.952
0.104,0.952
0.106,0.952
0.108,0.952
0.108,0.954
0.108,0.956
0.11,0.956
0.11,0.958
0.112,0.958
0.114,0.958
0.116,0.958
0.116,0.96
0.118,0.96
0.12,0.96
0.12,0.962
0.122,0.962
0.124,0.962
0.124,0.964
0.126,0.964
0.126,0.966
0.128,0.966
0.13,0.966
0.132,0.966
0.134,0.966
0.136,0.966
0.138,0.966
0.138,0.968
0.14,0.968
0.142,0.968
0.144,0.968
0.146,0.968
0.146,0.97
0.148,0.97
0.148,0.972
0.15,0.972
0.15,0.974
0.152,0.974
0.154,0.974
0.156,0.974
0.158,0.974
0.16,0.974
0.162,0.974
0.164,0.976
0.164,0.974
0.166,0.976
0.168,0.976
0.17,0.976
0.172,0.976
0.174,0.976
0.174,0.978
0.176,0.978
0.176,0.98
0.176,0.982
0.178,0.982
0.18,0.982
0.182,0.984
0.182,0.982
0.184,0.984
0.186,0.984
0.188,0.984
0.19,0.984
0.192,0.984
0.194,0.984
0.196,0.984
0.198,0.984
0.2,0.984
0.202,0.984
0.204,0.984
0.206,0.984
0.208,0.984
0.21,0.984
0.212,0.984
0.214,0.984
0.216,0.984
0.218,0.984
0.218,0.986
0.22,0.986
0.222,0.986
0.224,0.986
0.226,0.986
0.228,0.986
0.23,0.986
0.23,0.988
0.232,0.988
0.234,0.988
0.236,0.988
0.238,0.988
0.238,0.99
0.24,0.99
0.242,0.99
0.244,0.99
0.246,0.99
0.248,0.99
0.25,0.99
0.252,0.99
0.254,0.99
0.256,0.99
0.258,0.99
0.26,0.992
0.26,0.99
0.262,0.992
0.264,0.992
0.266,0.992
0.268,0.992
0.27,0.992
0.272,0.992
0.274,0.992
0.276,0.992
0.278,0.992
0.28,0.992
0.282,0.992
0.284,0.992
0.286,0.992
0.288,0.992
0.288,0.994
0.29,0.994
0.292,0.994
0.294,0.994
0.296,0.994
0.298,0.994
0.3,0.994
0.302,0.994
0.304,0.994
0.306,0.994
0.308,0.994
0.31,0.994
0.312,0.994
0.314,0.994
0.316,0.994
0.318,0.994
0.32,0.994
0.322,0.994
0.324,0.994
0.326,0.994
0.328,0.994
0.33,0.994
0.332,0.994
0.334,0.994
0.336,0.994
0.338,0.994
0.34,0.994
0.342,0.994
0.344,0.994
0.346,0.994
0.348,0.994
0.35,0.994
0.352,0.994
0.354,0.994
0.356,0.994
0.358,0.994
0.36,0.994
0.362,0.994
0.364,0.994
0.366,0.994
0.366,0.996
0.368,0.996
0.37,0.996
0.372,0.996
0.374,0.996
0.376,0.996
0.378,0.996
0.38,0.996
0.382,0.996
0.384,0.996
0.386,0.996
0.388,0.996
0.39,0.996
0.392,0.996
0.394,0.996
0.396,0.996
0.398,0.996
0.4,0.996
0.402,0.996
0.404,0.996
0.406,0.996
0.408,0.996
0.41,0.996
0.412,0.996
0.414,0.996
0.416,0.996
0.418,0.996
0.42,0.996
0.422,0.996
0.424,0.996
0.426,0.996
0.428,0.996
0.43,0.996
0.432,0.996
0.434,0.996
0.436,0.996
0.438,0.996
0.44,0.996
0.442,0.996
0.444,0.996
0.446,0.996
0.448,0.996
0.45,0.996
0.452,0.996
0.454,0.996
0.456,0.996
0.458,0.996
0.46,0.996
0.462,0.996
0.464,0.996
0.466,0.996
0.468,0.996
0.47,0.996
0.472,0.996
0.474,0.996
0.476,0.996
0.478,0.996
0.48,0.996
0.482,0.996
0.484,0.996
0.486,0.996
0.488,0.996
0.49,0.996
0.492,0.996
0.494,0.996
0.496,0.996
0.498,0.996
0.5,0.996
0.502,0.996
0.504,0.996
0.506,0.996
0.508,0.996
0.51,0.996
0.512,0.996
0.514,0.996
0.516,0.996
0.518,0.996
0.52,0.996
0.522,0.996
0.524,0.996
0.526,0.996
0.528,0.996
0.53,0.996
0.532,0.996
0.534,0.996
0.536,0.996
0.538,0.996
0.54,0.996
0.542,0.996
0.544,0.996
0.546,0.996
0.548,0.996
0.548,0.998
0.55,0.998
0.552,0.998
0.554,0.998
0.556,0.998
0.558,0.998
0.56,0.998
0.562,0.998
0.564,0.998
0.566,0.998
0.568,0.998
0.57,0.998
0.572,0.998
0.574,0.998
0.576,0.998
0.578,0.998
0.58,0.998
0.582,0.998
0.584,0.998
0.586,0.998
0.588,0.998
0.59,0.998
0.592,0.998
0.594,0.998
0.596,0.998
0.598,0.998
0.6,0.998
0.602,0.998
0.604,0.998
0.606,0.998
0.608,0.998
0.61,0.998
0.612,0.998
0.614,0.998
0.616,0.998
0.618,0.998
0.622,0.998
0.624,0.998
0.626,0.998
0.628,0.998
0.63,0.998
0.632,0.998
0.634,0.998
0.636,0.998
0.638,0.998
0.64,0.998
0.642,0.998
0.644,0.998
0.646,0.998
0.648,0.998
0.65,0.998
0.652,0.998
0.654,0.998
0.656,0.998
0.658,0.998
0.66,0.998
0.662,0.998
0.664,0.998
0.666,0.998
0.67,0.998
0.672,0.998
0.674,0.998
0.676,0.998
0.678,0.998
0.68,0.998
0.682,0.998
0.684,0.998
0.686,0.998
0.688,0.998
0.69,0.998
0.692,0.998
0.694,0.998
0.696,0.998
0.698,0.998
0.7,0.998
0.702,0.998
0.704,0.998
0.706,0.998
0.708,0.998
0.71,0.998
0.712,0.998
0.714,0.998
0.716,0.998
0.718,0.998
0.72,0.998
0.722,0.998
0.724,0.998
0.726,0.998
0.728,0.998
0.73,0.998
0.732,0.998
0.734,0.998
0.736,0.998
0.738,0.998
0.74,0.998
0.742,0.998
0.744,0.998
0.746,0.998
0.748,0.998
0.75,0.998
0.752,0.998
0.754,0.998
0.756,0.998
0.758,0.998
0.76,0.998
0.762,0.998
0.764,0.998
0.766,0.998
0.768,0.998
0.77,0.998
0.772,0.998
0.774,0.998
0.776,0.998
0.778,0.998
0.78,0.998
0.782,0.998
0.784,0.998
0.786,0.998
0.788,0.998
0.79,0.998
0.792,0.998
0.794,0.998
0.796,0.998
0.798,0.998
0.8,0.998
0.802,0.998
0.804,0.998
0.806,0.998
0.808,0.998
0.81,0.998
0.812,0.998
0.814,0.998
0.814,1.0
0.816,1.0
0.818,1.0
0.82,1.0
0.822,1.0
0.824,1.0
0.826,1.0
0.828,1.0
0.83,1.0
0.832,1.0
0.834,1.0
0.836,1.0
0.838,1.0
0.84,1.0
0.842,1.0
0.844,1.0
0.846,1.0
0.848,1.0
0.85,1.0
0.852,1.0
0.854,1.0
0.856,1.0
0.858,1.0
0.86,1.0
0.862,1.0
0.864,1.0
0.866,1.0
0.868,1.0
0.87,1.0
0.872,1.0
0.874,1.0
0.876,1.0
0.878,1.0
0.88,1.0
0.882,1.0
0.884,1.0
0.886,1.0
0.888,1.0
0.89,1.0
0.892,1.0
0.894,1.0
0.896,1.0
0.898,1.0
0.9,1.0
0.902,1.0
0.904,1.0
0.906,1.0
0.908,1.0
0.91,1.0
0.912,1.0
0.914,1.0
0.916,1.0
0.918,1.0
0.92,1.0
0.922,1.0
0.924,1.0
0.926,1.0
0.928,1.0
0.93,1.0
0.932,1.0
0.934,1.0
0.936,1.0
0.938,1.0
0.94,1.0
0.942,1.0
0.944,1.0
0.946,1.0
0.948,1.0
0.95,1.0
0.952,1.0
0.954,1.0
0.956,1.0
0.958,1.0
0.96,1.0
0.962,1.0
0.964,1.0
0.966,1.0
0.968,1.0
0.97,1.0
0.972,1.0
0.974,1.0
0.976,1.0
0.978,1.0
0.98,1.0
0.982,1.0
0.984,1.0
0.986,1.0
0.988,1.0
0.99,1.0
0.992,1.0
0.994,1.0
0.996,1.0
0.998,1.0
1.0,1.0
1.0,1.0


==> figures/roc_Quantile_anomaly_score_fgsm_ours_eps4.csv <==
fpr,tpr
0.0,0.0
0.0,0.048
0.0,0.046
0.0,0.044
0.0,0.042
0.0,0.04
0.0,0.038
0.0,0.036
0.0,0.034
0.0,0.032
0.0,0.03
0.0,0.028
0.0,0.002
0.0,0.024
0.0,0.004
0.0,0.006
0.0,0.008
0.0,0.01
0.0,0.012
0.0,0.026
0.0,0.016
0.0,0.018
0.0,0.02
0.0,0.022
0.0,0.014
0.002,0.07
0.002,0.068
0.002,0.064
0.002,0.062
0.002,0.06
0.002,0.066
0.002,0.056
0.002,0.054
0.002,0.052
0.002,0.05
0.002,0.048
0.002,0.058
0.004,0.2
0.004,0.216
0.004,0.214
0.004,0.212
0.004,0.21
0.004,0.208
0.004,0.206
0.004,0.204
0.004,0.202
0.004,0.198
0.004,0.18
0.004,0.194
0.004,0.192
0.004,0.19
0.004,0.188
0.004,0.186
0.004,0.184
0.004,0.182
0.004,0.178
0.004,0.176
0.004,0.218
0.004,0.196
0.004,0.22
0.004,0.244
0.004,0.224
0.004,0.27
0.004,0.268
0.004,0.266
0.004,0.264
0.004,0.262
0.004,0.258
0.004,0.256
0.004,0.254
0.004,0.252
0.004,0.25
0.004,0.222
0.004,0.248
0.004,0.174
0.004,0.242
0.004,0.24
0.004,0.238
0.004,0.236
0.004,0.234
0.004,0.232
0.004,0.23
0.004,0.228
0.004,0.226
0.004,0.246
0.004,0.172
0.004,0.26
0.004,0.168
0.004,0.112
0.004,0.11
0.004,0.108
0.004,0.106
0.004,0.104
0.004,0.102
0.004,0.1
0.004,0.098
0.004,0.096
0.004,0.092
0.004,0.114
0.004,0.09
0.004,0.086
0.004,0.084
0.004,0.082
0.004,0.07
0.004,0.08
0.004,0.078
0.004,0.076
0.004,0.074
0.004,0.072
0.004,0.17
0.004,0.088
0.004,0.116
0.004,0.094
0.004,0.12
0.004,0.118
0.004,0.164
0.004,0.162
0.004,0.16
0.004,0.158
0.004,0.156
0.004,0.154
0.004,0.152
0.004,0.148
0.004,0.146
0.004,0.144
0.004,0.15
0.004,0.166
0.004,0.122
0.004,0.142
0.004,0.126
0.004,0.128
0.004,0.13
0.004,0.124
0.004,0.134
0.004,0.136
0.004,0.138
0.004,0.14
0.004,0.132
0.006,0.294
0.006,0.308
0.006,0.306
0.006,0.304
0.006,0.302
0.006,0.3
0.006,0.298
0.006,0.296
0.006,0.292
0.006,0.27
0.006,0.288
0.006,0.286
0.006,0.284
0.006,0.282
0.006,0.28
0.006,0.278
0.006,0.276
0.006,0.274
0.006,0.272
0.006,0.29
0.008,0.332
0.008,0.324
0.008,0.328
0.008,0.326
0.008,0.322
0.008,0.33
0.008,0.318
0.008,0.316
0.008,0.314
0.008,0.312
0.008,0.31
0.008,0.308
0.008,0.32
0.01,0.332
0.01,0.334
0.01,0.336
0.012,0.404
0.012,0.4
0.012,0.398
0.012,0.388
0.012,0.394
0.012,0.392
0.012,0.39
0.012,0.406
0.012,0.396
0.012,0.408
0.012,0.416
0.012,0.412
0.012,0.414
0.012,0.386
0.012,0.418
0.012,0.42
0.012,0.422
0.012,0.424
0.012,0.426
0.012,0.428
0.012,0.43
0.012,0.41
0.012,0.384
0.012,0.402
0.012,0.38
0.012,0.382
0.012,0.336
0.012,0.338
0.012,0.34
0.012,0.342
0.012,0.344
0.012,0.346
0.012,0.348
0.012,0.35
0.012,0.354
0.012,0.356
0.012,0.352
0.012,0.36
0.012,0.362
0.012,0.364
0.012,0.366
0.012,0.368
0.012,0.37
0.012,0.372
0.012,0.374
0.012,0.376
0.012,0.378
0.012,0.358
0.014,0.444
0.014,0.45
0.014,0.448
0.014,0.446
0.014,0.442
0.014,0.434
0.014,0.438
0.014,0.436
0.014,0.432
0.014,0.43
0.014,0.44
0.016,0.468
0.016,0.466
0.016,0.464
0.016,0.46
0.016,0.462
0.016,0.456
0.016,0.454
0.016,0.452
0.016,0.45
0.016,0.458
0.018,0.498
0.018,0.486
0.018,0.494
0.018,0.492
0.018,0.49
0.018,0.488
0.018,0.484
0.018,0.496
0.018,0.48
0.018,0.468
0.018,0.47
0.018,0.472
0.018,0.482
0.018,0.476
0.018,0.474
0.018,0.478
0.02,0.498
0.02,0.55
0.02,0.548
0.02,0.546
0.02,0.544
0.02,0.542
0.02,0.54
0.02,0.538
0.02,0.536
0.02,0.534
0.02,0.532
0.02,0.53
0.02,0.528
0.02,0.526
0.02,0.522
0.02,0.52
0.02,0.518
0.02,0.516
0.02,0.514
0.02,0.512
0.02,0.51
0.02,0.508
0.02,0.506
0.02,0.504
0.02,0.502
0.02,0.5
0.02,0.524
0.022,0.558
0.022,0.556
0.022,0.552
0.022,0.55
0.022,0.554
0.024,0.558
0.024,0.56
0.024,0.562
0.026,0.598
0.026,0.596
0.026,0.594
0.026,0.592
0.026,0.59
0.026,0.588
0.026,0.586
0.026,0.584
0.026,0.582
0.026,0.578
0.026,0.576
0.026,0.574
0.026,0.572
0.026,0.57
0.026,0.568
0.026,0.566
0.026,0.564
0.026,0.562
0.026,0.58
0.028,0.61
0.028,0.604
0.028,0.608
0.028,0.606
0.028,0.6
0.028,0.598
0.028,0.602
0.03,0.61
0.032,0.638
0.032,0.636
0.032,0.634
0.032,0.632
0.032,0.63
0.032,0.626
0.032,0.628
0.032,0.622
0.032,0.62
0.032,0.618
0.032,0.616
0.032,0.614
0.032,0.612
0.032,0.61
0.032,0.624
0.034,0.638
0.034,0.64
0.034,0.642
0.036,0.666
0.036,0.664
0.036,0.662
0.036,0.66
0.036,0.656
0.036,0.658
0.036,0.652
0.036,0.65
0.036,0.648
0.036,0.646
0.036,0.644
0.036,0.642
0.036,0.654
0.038,0.694
0.038,0.696
0.038,0.698
0.038,0.7
0.038,0.708
0.038,0.704
0.038,0.706
0.038,0.71
0.038,0.712
0.038,0.702
0.038,0.692
0.038,0.686
0.038,0.688
0.038,0.684
0.038,0.682
0.038,0.68
0.038,0.678
0.038,0.676
0.038,0.674
0.038,0.672
0.038,0.67
0.038,0.668
0.038,0.666
0.038,0.69
0.04,0.72
0.04,0.718
0.04,0.716
0.04,0.712
0.04,0.714
0.042,0.722
0.042,0.72
0.042,0.774
0.042,0.772
0.042,0.77
0.042,0.768
0.042,0.766
0.042,0.764
0.042,0.762
0.042,0.76
0.042,0.758
0.042,0.756
0.042,0.754
0.042,0.752
0.042,0.778
0.042,0.748
0.042,0.75
0.042,0.724
0.042,0.726
0.042,0.728
0.042,0.73
0.042,0.732
0.042,0.776
0.042,0.736
0.042,0.738
0.042,0.74
0.042,0.742
0.042,0.734
0.042,0.744
0.042,0.746
0.044,0.788
0.044,0.786
0.044,0.79
0.044,0.782
0.044,0.78
0.044,0.778
0.044,0.784
0.046,0.812
0.046,0.81
0.046,0.808
0.046,0.804
0.046,0.802
0.046,0.806
0.046,0.798
0.046,0.794
0.046,0.792
0.046,0.79
0.046,0.8
0.046,0.796
0.048,0.812
0.048,0.814
0.05,0.814
0.05,0.816
0.05,0.818
0.05,0.82
0.052,0.822
0.052,0.82
0.054,0.826
0.054,0.822
0.054,0.824
0.056,0.828
0.056,0.83
0.056,0.832
0.056,0.834
0.056,0.826
0.058,0.834
0.058,0.836
0.058,0.838
0.058,0.84
0.058,0.842
0.058,0.844
0.06,0.858
0.06,0.856
0.06,0.854
0.06,0.852
0.06,0.848
0.06,0.846
0.06,0.844
0.06,0.85
0.062,0.858
0.064,0.858
0.064,0.86
0.064,0.862
0.064,0.864
0.064,0.866
0.066,0.866
0.066,0.868
0.068,0.868
0.07,0.874
0.07,0.87
0.07,0.868
0.07,0.872
0.072,0.874
0.074,0.874
0.076,0.886
0.076,0.882
0.076,0.884
0.076,0.878
0.076,0.876
0.076,0.874
0.076,0.88
0.078,0.886
0.08,0.886
0.08,0.888
0.082,0.888
0.084,0.9
0.084,0.902
0.084,0.898
0.084,0.888
0.084,0.894
0.084,0.892
0.084,0.89
0.084,0.896
0.086,0.902
0.088,0.902
0.088,0.904
0.088,0.906
0.088,0.908
0.088,0.91
0.088,0.912
0.088,0.916
0.088,0.914
0.088,0.918
0.09,0.918
0.09,0.92
0.092,0.92
0.094,0.922
0.094,0.92
0.094,0.924
0.096,0.924
0.096,0.926
0.098,0.926
0.098,0.928
0.098,0.93
0.098,0.932
0.098,0.934
0.098,0.936
0.098,0.938
0.098,0.94
0.1,0.948
0.1,0.946
0.1,0.944
0.1,0.94
0.1,0.942
0.102,0.948
0.104,0.948
0.104,0.95
0.106,0.95
0.108,0.95
0.108,0.952
0.11,0.952
0.112,0.952
0.112,0.954
0.114,0.954
0.116,0.956
0.116,0.954
0.118,0.96
0.118,0.956
0.118,0.958
0.12,0.96
0.12,0.962
0.122,0.962
0.122,0.964
0.124,0.964
0.124,0.966
0.126,0.966
0.128,0.966
0.13,0.966
0.132,0.966
0.134,0.968
0.134,0.966
0.136,0.968
0.138,0.968
0.138,0.97
0.14,0.97
0.14,0.972
0.142,0.972
0.144,0.972
0.146,0.972
0.148,0.972
0.15,0.972
0.15,0.974
0.152,0.974
0.154,0.974
0.156,0.974
0.158,0.976
0.158,0.974
0.16,0.976
0.162,0.976
0.164,0.978
0.164,0.976
0.166,0.978
0.168,0.978
0.17,0.978
0.172,0.978
0.174,0.978
0.176,0.978
0.178,0.978
0.178,0.98
0.18,0.984
0.18,0.98
0.18,0.982
0.182,0.984
0.184,0.984
0.186,0.984
0.188,0.984
0.19,0.984
0.192,0.984
0.194,0.984
0.196,0.984
0.198,0.984
0.2,0.984
0.202,0.984
0.204,0.984
0.206,0.984
0.208,0.984
0.21,0.984
0.212,0.984
0.214,0.984
0.216,0.984
0.218,0.984
0.22,0.984
0.222,0.984
0.224,0.984
0.226,0.984
0.228,0.984
0.23,0.984
0.232,0.984
0.234,0.984
0.236,0.984
0.236,0.986
0.238,0.986
0.24,0.986
0.242,0.986
0.244,0.986
0.246,0.986
0.248,0.986
0.25,0.986
0.252,0.986
0.254,0.986
0.256,0.986
0.258,0.986
0.26,0.986
0.26,0.988
0.262,0.988
0.264,0.988
0.266,0.988
0.268,0.988
0.268,0.99
0.27,0.99
0.272,0.99
0.274,0.99
0.276,0.99
0.278,0.99
0.28,0.99
0.282,0.99
0.284,0.99
0.286,0.99
0.288,0.99
0.29,0.99
0.292,0.99
0.294,0.99
0.296,0.99
0.298,0.99
0.3,0.99
0.302,0.99
0.304,0.99
0.306,0.99
0.308,0.99
0.31,0.99
0.312,0.99
0.314,0.99
0.316,0.99
0.318,0.99
0.318,0.992
0.32,0.992
0.322,0.992
0.324,0.992
0.326,0.992
0.328,0.992
0.33,0.992
0.332,0.992
0.334,0.992
0.336,0.992
0.338,0.992
0.34,0.992
0.342,0.992
0.344,0.992
0.346,0.992
0.348,0.992
0.35,0.992
0.352,0.992
0.354,0.992
0.354,0.994
0.356,0.994
0.358,0.994
0.36,0.994
0.362,0.994
0.364,0.994
0.366,0.994
0.366,0.996
0.368,0.996
0.37,0.996
0.372,0.996
0.374,0.996
0.376,0.996
0.378,0.996
0.38,0.996
0.382,0.996
0.384,0.996
0.386,0.996
0.388,0.996
0.39,0.996
0.392,0.996
0.394,0.996
0.396,0.996
0.398,0.996
0.4,0.996
0.402,0.996
0.404,0.996
0.404,0.998
0.406,0.998
0.408,0.998
0.41,0.998
0.412,0.998
0.414,1.0
0.414,0.998
0.416,1.0
0.418,1.0
0.42,1.0
0.422,1.0
0.424,1.0
0.426,1.0
0.428,1.0
0.43,1.0
0.432,1.0
0.434,1.0
0.436,1.0
0.438,1.0
0.44,1.0
0.442,1.0
0.444,1.0
0.446,1.0
0.448,1.0
0.45,1.0
0.452,1.0
0.454,1.0
0.456,1.0
0.458,1.0
0.46,1.0
0.462,1.0
0.464,1.0
0.466,1.0
0.468,1.0
0.47,1.0
0.472,1.0
0.474,1.0
0.476,1.0
0.478,1.0
0.48,1.0
0.482,1.0
0.484,1.0
0.486,1.0
0.488,1.0
0.49,1.0
0.492,1.0
0.494,1.0
0.496,1.0
0.498,1.0
0.5,1.0
0.502,1.0
0.504,1.0
0.506,1.0
0.508,1.0
0.51,1.0
0.512,1.0
0.514,1.0
0.516,1.0
0.518,1.0
0.52,1.0
0.522,1.0
0.524,1.0
0.526,1.0
0.528,1.0
0.53,1.0
0.532,1.0
0.534,1.0
0.536,1.0
0.538,1.0
0.54,1.0
0.542,1.0
0.544,1.0
0.546,1.0
0.548,1.0
0.55,1.0
0.552,1.0
0.554,1.0
0.556,1.0
0.558,1.0
0.56,1.0
0.562,1.0
0.564,1.0
0.566,1.0
0.568,1.0
0.57,1.0
0.572,1.0
0.574,1.0
0.576,1.0
0.578,1.0
0.58,1.0
0.582,1.0
0.584,1.0
0.586,1.0
0.588,1.0
0.59,1.0
0.592,1.0
0.594,1.0
0.596,1.0
0.598,1.0
0.6,1.0
0.602,1.0
0.604,1.0
0.606,1.0
0.608,1.0
0.61,1.0
0.612,1.0
0.614,1.0
0.616,1.0
0.618,1.0
0.622,1.0
0.624,1.0
0.626,1.0
0.628,1.0
0.63,1.0
0.632,1.0
0.634,1.0
0.636,1.0
0.638,1.0
0.64,1.0
0.642,1.0
0.644,1.0
0.646,1.0
0.648,1.0
0.65,1.0
0.652,1.0
0.654,1.0
0.656,1.0
0.658,1.0
0.66,1.0
0.662,1.0
0.664,1.0
0.666,1.0
0.67,1.0
0.672,1.0
0.674,1.0
0.676,1.0
0.678,1.0
0.68,1.0
0.682,1.0
0.684,1.0
0.686,1.0
0.688,1.0
0.69,1.0
0.692,1.0
0.694,1.0
0.696,1.0
0.698,1.0
0.7,1.0
0.702,1.0
0.704,1.0
0.706,1.0
0.708,1.0
0.71,1.0
0.712,1.0
0.714,1.0
0.716,1.0
0.718,1.0
0.72,1.0
0.722,1.0
0.724,1.0
0.726,1.0
0.728,1.0
0.73,1.0
0.732,1.0
0.734,1.0
0.736,1.0
0.738,1.0
0.74,1.0
0.742,1.0
0.744,1.0
0.746,1.0
0.748,1.0
0.75,1.0
0.752,1.0
0.754,1.0
0.756,1.0
0.758,1.0
0.76,1.0
0.762,1.0
0.764,1.0
0.766,1.0
0.768,1.0
0.77,1.0
0.772,1.0
0.774,1.0
0.776,1.0
0.778,1.0
0.78,1.0
0.782,1.0
0.784,1.0
0.786,1.0
0.788,1.0
0.79,1.0
0.792,1.0
0.794,1.0
0.796,1.0
0.798,1.0
0.8,1.0
0.802,1.0
0.804,1.0
0.806,1.0
0.808,1.0
0.81,1.0
0.812,1.0
0.814,1.0
0.816,1.0
0.818,1.0
0.82,1.0
0.822,1.0
0.824,1.0
0.826,1.0
0.828,1.0
0.83,1.0
0.832,1.0
0.834,1.0
0.836,1.0
0.838,1.0
0.84,1.0
0.842,1.0
0.844,1.0
0.846,1.0
0.848,1.0
0.85,1.0
0.852,1.0
0.854,1.0
0.856,1.0
0.858,1.0
0.86,1.0
0.862,1.0
0.864,1.0
0.866,1.0
0.868,1.0
0.87,1.0
0.872,1.0
0.874,1.0
0.876,1.0
0.878,1.0
0.88,1.0
0.882,1.0
0.884,1.0
0.886,1.0
0.888,1.0
0.89,1.0
0.892,1.0
0.894,1.0
0.896,1.0
0.898,1.0
0.9,1.0
0.902,1.0
0.904,1.0
0.906,1.0
0.908,1.0
0.91,1.0
0.912,1.0
0.914,1.0
0.916,1.0
0.918,1.0
0.92,1.0
0.922,1.0
0.924,1.0
0.926,1.0
0.928,1.0
0.93,1.0
0.932,1.0
0.934,1.0
0.936,1.0
0.938,1.0
0.94,1.0
0.942,1.0
0.944,1.0
0.946,1.0
0.948,1.0
0.95,1.0
0.952,1.0
0.954,1.0
0.956,1.0
0.958,1.0
0.96,1.0
0.962,1.0
0.964,1.0
0.966,1.0
0.968,1.0
0.97,1.0
0.972,1.0
0.974,1.0
0.976,1.0
0.978,1.0
0.98,1.0
0.982,1.0
0.984,1.0
0.986,1.0
0.988,1.0
0.99,1.0
0.992,1.0
0.994,1.0
0.996,1.0
0.998,1.0
1.0,1.0
1.0,1.0


==> figures/roc_Quantile_anomaly_score_gaussian_noise_ours_eps1.csv <==
fpr,tpr
0.0,0.0
0.0,0.002
0.002,0.002
0.002,0.004
0.004,0.004
0.004,0.006
0.004,0.008
0.006,0.008
0.008,0.008
0.008,0.01
0.008,0.012
0.01,0.012
0.01,0.014
0.012,0.014
0.014,0.014
0.014,0.016
0.014,0.018
0.016,0.018
0.018,0.018
0.018,0.02
0.02,0.02
0.022,0.02
0.022,0.022
0.022,0.024
0.024,0.024
0.024,0.026
0.024,0.028
0.026,0.028
0.026,0.03
0.028,0.03
0.028,0.032
0.028,0.034
0.028,0.036
0.03,0.036
0.032,0.036
0.032,0.038
0.032,0.04
0.034,0.04
0.036,0.04
0.038,0.04
0.038,0.042
0.038,0.044
0.04,0.044
0.042,0.044
0.042,0.046
0.042,0.048
0.042,0.05
0.042,0.052
0.044,0.052
0.044,0.054
0.046,0.054
0.048,0.054
0.05,0.054
0.05,0.056
0.05,0.058
0.052,0.058
0.052,0.06
0.052,0.062
0.054,0.062
0.054,0.064
0.054,0.066
0.054,0.068
0.054,0.07
0.054,0.072
0.054,0.074
0.056,0.074
0.056,0.076
0.056,0.078
0.056,0.08
0.058,0.08
0.058,0.082
0.058,0.086
0.06,0.086
0.06,0.088
0.062,0.088
0.064,0.088
0.066,0.088
0.068,0.088
0.068,0.09
0.068,0.092
0.068,0.094
0.068,0.096
0.068,0.098
0.07,0.098
0.07,0.1
0.072,0.1
0.074,0.1
0.076,0.1
0.078,0.1
0.08,0.1
0.082,0.1
0.084,0.1
0.086,0.1
0.086,0.102
0.086,0.104
0.088,0.104
0.09,0.104
0.09,0.106
0.09,0.108
0.09,0.11
0.092,0.11
0.094,0.11
0.096,0.11
0.096,0.112
0.098,0.112
0.1,0.112
0.1,0.114
0.102,0.114
0.102,0.116
0.102,0.118
0.102,0.12
0.104,0.12
0.106,0.12
0.106,0.122
0.106,0.124
0.108,0.124
0.108,0.126
0.108,0.128
0.11,0.128
0.11,0.13
0.11,0.132
0.112,0.132
0.114,0.132
0.114,0.134
0.114,0.136
0.114,0.138
0.114,0.14
0.114,0.142
0.116,0.142
0.116,0.144
0.116,0.146
0.116,0.148
0.116,0.15
0.118,0.15
0.118,0.152
0.118,0.154
0.118,0.156
0.118,0.158
0.12,0.158
0.122,0.158
0.124,0.158
0.126,0.158
0.126,0.16
0.128,0.16
0.13,0.16
0.132,0.16
0.134,0.16
0.136,0.16
0.138,0.16
0.14,0.16
0.14,0.162
0.142,0.162
0.142,0.164
0.142,0.166
0.142,0.168
0.144,0.168
0.146,0.168
0.146,0.17
0.148,0.17
0.15,0.17
0.15,0.172
0.152,0.172
0.152,0.174
0.152,0.176
0.154,0.176
0.156,0.176
0.156,0.178
0.156,0.18
0.156,0.182
0.156,0.184
0.156,0.186
0.158,0.186
0.158,0.188
0.16,0.188
0.162,0.188
0.164,0.188
0.164,0.19
0.164,0.192
0.166,0.192
0.168,0.192
0.17,0.192
0.172,0.192
0.174,0.192
0.176,0.192
0.176,0.194
0.176,0.196
0.176,0.198
0.178,0.198
0.178,0.2
0.178,0.202
0.18,0.202
0.18,0.204
0.18,0.206
0.18,0.208
0.182,0.208
0.184,0.208
0.186,0.208
0.186,0.21
0.186,0.212
0.186,0.214
0.188,0.214
0.19,0.214
0.19,0.216
0.192,0.216
0.194,0.216
0.196,0.216
0.196,0.218
0.198,0.218
0.198,0.22
0.198,0.222
0.198,0.224
0.2,0.224
0.2,0.226
0.2,0.228
0.2,0.23
0.202,0.23
0.204,0.23
0.204,0.232
0.204,0.234
0.206,0.234
0.208,0.234
0.21,0.234
0.212,0.234
0.212,0.236
0.212,0.238
0.214,0.238
0.216,0.238
0.216,0.24
0.218,0.24
0.22,0.24
0.22,0.242
0.222,0.242
0.222,0.244
0.222,0.246
0.222,0.248
0.222,0.25
0.224,0.25
0.226,0.25
0.226,0.252
0.226,0.254
0.228,0.254
0.23,0.254
0.23,0.256
0.23,0.258
0.232,0.258
0.232,0.26
0.232,0.262
0.234,0.262
0.236,0.262
0.236,0.264
0.236,0.266
0.238,0.266
0.238,0.268
0.24,0.268
0.242,0.268
0.244,0.268
0.246,0.268
0.246,0.27
0.248,0.27
0.248,0.272
0.25,0.272
0.252,0.272
0.252,0.274
0.252,0.276
0.254,0.276
0.254,0.278
0.254,0.28
0.256,0.28
0.256,0.282
0.258,0.282
0.258,0.284
0.258,0.286
0.26,0.286
0.26,0.288
0.262,0.288
0.264,0.288
0.264,0.29
0.266,0.29
0.266,0.292
0.268,0.292
0.268,0.294
0.268,0.296
0.268,0.298
0.27,0.298
0.27,0.3
0.27,0.302
0.272,0.302
0.274,0.302
0.276,0.302
0.278,0.302
0.278,0.304
0.278,0.306
0.278,0.308
0.28,0.308
0.28,0.31
0.282,0.31
0.282,0.312
0.282,0.314
0.282,0.316
0.284,0.316
0.286,0.316
0.286,0.318
0.286,0.32
0.288,0.32
0.29,0.32
0.292,0.32
0.292,0.322
0.294,0.322
0.296,0.322
0.296,0.324
0.296,0.326
0.298,0.326
0.298,0.328
0.298,0.33
0.298,0.332
0.298,0.334
0.3,0.334
0.302,0.334
0.304,0.334
0.304,0.336
0.304,0.338
0.306,0.338
0.308,0.338
0.31,0.338
0.31,0.34
0.312,0.34
0.312,0.342
0.312,0.344
0.312,0.346
0.314,0.346
0.314,0.348
0.316,0.348
0.318,0.348
0.318,0.35
0.318,0.352
0.32,0.352
0.322,0.352
0.324,0.352
0.324,0.354
0.326,0.354
0.326,0.356
0.328,0.356
0.33,0.356
0.33,0.358
0.33,0.36
0.33,0.362
0.33,0.364
0.332,0.364
0.332,0.366
0.334,0.366
0.336,0.366
0.336,0.368
0.336,0.37
0.338,0.37
0.34,0.37
0.342,0.37
0.344,0.37
0.344,0.372
0.346,0.372
0.346,0.374
0.348,0.374
0.35,0.374
0.352,0.374
0.352,0.376
0.352,0.378
0.352,0.38
0.354,0.38
0.354,0.382
0.354,0.384
0.354,0.386
0.356,0.386
0.356,0.388
0.358,0.388
0.358,0.39
0.358,0.392
0.358,0.394
0.358,0.396
0.36,0.396
0.36,0.398
0.362,0.398
0.362,0.4
0.364,0.4
0.364,0.402
0.364,0.404
0.366,0.404
0.368,0.404
0.368,0.406
0.368,0.408
0.37,0.408
0.372,0.408
0.374,0.408
0.376,0.408
0.376,0.41
0.376,0.412
0.378,0.412
0.38,0.412
0.38,0.414
0.382,0.414
0.382,0.416
0.384,0.416
0.386,0.416
0.388,0.416
0.39,0.416
0.392,0.416
0.392,0.418
0.392,0.42
0.394,0.42
0.394,0.422
0.394,0.424
0.394,0.426
0.394,0.428
0.394,0.43
0.394,0.432
0.394,0.434
0.396,0.434
0.398,0.434
0.4,0.434
0.4,0.436
0.4,0.438
0.4,0.44
0.402,0.44
0.404,0.44
0.404,0.442
0.404,0.444
0.404,0.446
0.404,0.448
0.404,0.45
0.406,0.45
0.406,0.452
0.406,0.454
0.408,0.454
0.41,0.454
0.41,0.456
0.41,0.458
0.412,0.458
0.412,0.46
0.412,0.462
0.414,0.462
0.414,0.464
0.414,0.466
0.414,0.468
0.416,0.468
0.418,0.468
0.418,0.47
0.418,0.472
0.418,0.474
0.418,0.476
0.42,0.476
0.42,0.478
0.422,0.478
0.422,0.48
0.424,0.48
0.426,0.48
0.428,0.48
0.428,0.482
0.43,0.482
0.43,0.484
0.432,0.484
0.434,0.484
0.434,0.486
0.434,0.488
0.434,0.49
0.434,0.492
0.436,0.492
0.436,0.494
0.438,0.494
0.44,0.494
0.442,0.494
0.444,0.494
0.446,0.494
0.446,0.496
0.448,0.496
0.45,0.498
0.452,0.498
0.454,0.498
0.456,0.498
0.458,0.498
0.46,0.498
0.462,0.498
0.464,0.498
0.466,0.498
0.466,0.5
0.468,0.5
0.468,0.502
0.47,0.502
0.47,0.504
0.472,0.504
0.472,0.506
0.474,0.506
0.476,0.506
0.478,0.506
0.48,0.506
0.48,0.508
0.48,0.51
0.482,0.51
0.484,0.51
0.484,0.512
0.486,0.512
0.488,0.512
0.488,0.514
0.49,0.514
0.492,0.514
0.492,0.516
0.492,0.518
0.494,0.518
0.494,0.52
0.496,0.52
0.496,0.522
0.498,0.522
0.498,0.524
0.498,0.526
0.498,0.528
0.5,0.528
0.5,0.53
0.502,0.53
0.502,0.532
0.502,0.534
0.506,0.534
0.508,0.534
0.508,0.536
0.51,0.536
0.512,0.536
0.512,0.538
0.512,0.54
0.512,0.542
0.514,0.542
0.514,0.544
0.514,0.546
0.514,0.548
0.516,0.548
0.518,0.548
0.52,0.548
0.52,0.55
0.522,0.55
0.522,0.552
0.522,0.554
0.524,0.554
0.524,0.556
0.524,0.558
0.524,0.56
0.524,0.562
0.524,0.564
0.524,0.566
0.524,0.568
0.524,0.57
0.526,0.57
0.528,0.57
0.53,0.57
0.53,0.572
0.532,0.572
0.534,0.572
0.536,0.572
0.538,0.572
0.54,0.572
0.542,0.572
0.542,0.574
0.542,0.576
0.542,0.578
0.544,0.578
0.546,0.578
0.546,0.58
0.548,0.58
0.548,0.582
0.55,0.582
0.552,0.582
0.552,0.584
0.552,0.586
0.554,0.586
0.556,0.586
0.556,0.588
0.558,0.588
0.558,0.59
0.558,0.592
0.56,0.592
0.562,0.592
0.562,0.594
0.562,0.596
0.562,0.598
0.564,0.598
0.564,0.6
0.564,0.602
0.564,0.604
0.566,0.604
0.566,0.606
0.568,0.606
0.568,0.608
0.57,0.608
0.572,0.608
0.574,0.608
0.576,0.608
0.578,0.608
0.578,0.61
0.578,0.612
0.58,0.612
0.58,0.614
0.582,0.614
0.584,0.614
0.586,0.614
0.586,0.616
0.588,0.616
0.588,0.618
0.59,0.618
0.59,0.62
0.59,0.622
0.592,0.622
0.594,0.622
0.596,0.622
0.598,0.622
0.598,0.624
0.6,0.624
0.602,0.624
0.604,0.624
0.604,0.626
0.604,0.628
0.606,0.628
0.608,0.628
0.61,0.628
0.61,0.63
0.61,0.632
0.61,0.634
0.612,0.634
0.612,0.636
0.612,0.638
0.614,0.638
0.614,0.64
0.614,0.642
0.616,0.642
0.616,0.644
0.618,0.644
0.62,0.644
0.622,0.644
0.622,0.646
0.622,0.648
0.624,0.648
0.626,0.648
0.628,0.648
0.63,0.648
0.63,0.65
0.63,0.652
0.632,0.652
0.634,0.652
0.634,0.654
0.636,0.656
0.636,0.658
0.636,0.66
0.636,0.662
0.636,0.664
0.638,0.664
0.638,0.666
0.638,0.668
0.638,0.67
0.64,0.67
0.64,0.672
0.64,0.674
0.642,0.674
0.642,0.676
0.644,0.676
0.646,0.676
0.648,0.676
0.648,0.678
0.65,0.678
0.652,0.678
0.652,0.68
0.654,0.68
0.654,0.682
0.656,0.682
0.658,0.682
0.66,0.682
0.66,0.684
0.66,0.686
0.662,0.686
0.664,0.686
0.664,0.688
0.664,0.69
0.664,0.692
0.666,0.692
0.668,0.692
0.67,0.692
0.67,0.694
0.67,0.696
0.67,0.698
0.672,0.698
0.672,0.7
0.672,0.702
0.672,0.704
0.674,0.704
0.676,0.704
0.678,0.704
0.68,0.704
0.682,0.704
0.684,0.704
0.684,0.706
0.684,0.708
0.684,0.71
0.684,0.712
0.684,0.714
0.684,0.716
0.686,0.716
0.686,0.718
0.688,0.718
0.69,0.718
0.69,0.72
0.692,0.72
0.692,0.722
0.692,0.724
0.694,0.724
0.696,0.724
0.698,0.724
0.7,0.726
0.7,0.728
0.702,0.728
0.704,0.728
0.704,0.73
0.706,0.73
0.708,0.73
0.71,0.73
0.71,0.732
0.71,0.734
0.712,0.734
0.712,0.736
0.712,0.738
0.714,0.738
0.716,0.738
0.716,0.74
0.718,0.74
0.718,0.742
0.718,0.744
0.718,0.746
0.72,0.746
0.72,0.748
0.72,0.75
0.722,0.75
0.722,0.752
0.722,0.754
0.722,0.756
0.722,0.758
0.722,0.76
0.722,0.762
0.724,0.762
0.726,0.762
0.728,0.762
0.73,0.762
0.732,0.762
0.734,0.764
0.734,0.766
0.734,0.768
0.734,0.77
0.734,0.772
0.734,0.774
0.736,0.774
0.736,0.776
0.738,0.776
0.738,0.778
0.738,0.78
0.74,0.78
0.74,0.782
0.74,0.784
0.74,0.786
0.74,0.788
0.742,0.788
0.742,0.79
0.742,0.792
0.744,0.792
0.746,0.792
0.748,0.792
0.75,0.792
0.752,0.792
0.754,0.792
0.756,0.792
0.758,0.792
0.76,0.792
0.76,0.794
0.762,0.794
0.764,0.794
0.764,0.796
0.764,0.798
0.766,0.798
0.768,0.798
0.77,0.798
0.77,0.8
0.77,0.802
0.772,0.802
0.772,0.804
0.774,0.804
0.774,0.806
0.774,0.808
0.774,0.81
0.776,0.81
0.778,0.81
0.78,0.81
0.782,0.81
0.784,0.81
0.786,0.81
0.786,0.812
0.788,0.812
0.79,0.812
0.79,0.814
0.792,0.814
0.792,0.816
0.794,0.816
0.794,0.818
0.794,0.82
0.794,0.822
0.796,0.822
0.798,0.822
0.8,0.822
0.8,0.824
0.802,0.824
0.802,0.826
0.804,0.826
0.804,0.828
0.806,0.828
0.806,0.83
0.806,0.832
0.806,0.834
0.806,0.838
0.808,0.838
0.81,0.838
0.812,0.838
0.812,0.84
0.814,0.84
0.814,0.842
0.814,0.844
0.814,0.846
0.814,0.848
0.816,0.848
0.818,0.848
0.82,0.848
0.82,0.85
0.82,0.852
0.822,0.852
0.824,0.852
0.826,0.854
0.828,0.854
0.828,0.856
0.83,0.856
0.832,0.856
0.832,0.858
0.832,0.86
0.832,0.862
0.832,0.864
0.832,0.866
0.834,0.866
0.834,0.868
0.836,0.868
0.836,0.87
0.838,0.87
0.84,0.87
0.842,0.87
0.844,0.87
0.846,0.87
0.848,0.87
0.85,0.87
0.852,0.87
0.852,0.872
0.854,0.872
0.856,0.872
0.858,0.872
0.86,0.872
0.862,0.872
0.864,0.872
0.866,0.872
0.868,0.872
0.868,0.874
0.868,0.876
0.87,0.876
0.87,0.878
0.872,0.878
0.874,0.878
0.874,0.88
0.874,0.882
0.874,0.884
0.874,0.886
0.876,0.886
0.878,0.886
0.878,0.888
0.88,0.888
0.88,0.89
0.882,0.89
0.882,0.892
0.882,0.894
0.882,0.896
0.882,0.898
0.884,0.898
0.886,0.898
0.888,0.898
0.888,0.9
0.89,0.9
0.89,0.902
0.892,0.902
0.892,0.904
0.894,0.904
0.894,0.906
0.896,0.906
0.898,0.906
0.898,0.908
0.898,0.91
0.898,0.912
0.898,0.914
0.898,0.916
0.9,0.916
0.902,0.916
0.904,0.916
0.906,0.916
0.906,0.918
0.908,0.918
0.91,0.918
0.912,0.918
0.914,0.918
0.916,0.918
0.918,0.918
0.918,0.92
0.918,0.922
0.92,0.922
0.922,0.922
0.922,0.924
0.924,0.924
0.926,0.924
0.926,0.926
0.928,0.926
0.928,0.928
0.928,0.93
0.93,0.93
0.932,0.93
0.932,0.932
0.934,0.934
0.934,0.936
0.934,0.938
0.936,0.938
0.936,0.94
0.936,0.942
0.938,0.942
0.938,0.944
0.94,0.944
0.942,0.944
0.942,0.946
0.942,0.948
0.944,0.948
0.944,0.95
0.944,0.952
0.944,0.954
0.946,0.954
0.95,0.954
0.95,0.956
0.952,0.956
0.954,0.956
0.956,0.956
0.956,0.958
0.956,0.96
0.958,0.96
0.958,0.962
0.96,0.962
0.96,0.964
0.96,0.966
0.96,0.968
0.96,0.97
0.962,0.97
0.964,0.97
0.964,0.972
0.964,0.974
0.966,0.974
0.966,0.976
0.968,0.976
0.97,0.976
0.972,0.976
0.972,0.978
0.974,0.978
0.976,0.978
0.978,0.978
0.978,0.98
0.98,0.98
0.98,0.982
0.982,0.982
0.982,0.984
0.984,0.984
0.984,0.986
0.986,0.986
0.988,0.986
0.99,0.986
0.99,0.988
0.99,0.99
0.992,0.99
0.992,0.992
0.992,0.994
0.992,0.996
0.994,0.996
0.996,0.996
0.996,0.998
0.998,0.998
0.998,1.0
1.0,1.0
1.0,1.0


==> figures/roc_Quantile_anomaly_score_gaussian_noise_ours_eps16.csv <==
fpr,tpr
0.0,0.0
0.0,0.002
0.0,0.004
0.0,0.006
0.0,0.008
0.0,0.01
0.0,0.012
0.0,0.014
0.0,0.016
0.0,0.018
0.0,0.02
0.0,0.022
0.0,0.024
0.0,0.026
0.0,0.028
0.0,0.03
0.0,0.032
0.0,0.034
0.0,0.036
0.0,0.038
0.0,0.04
0.0,0.042
0.0,0.044
0.0,0.046
0.0,0.048
0.0,0.05
0.0,0.052
0.0,0.054
0.0,0.056
0.0,0.058
0.0,0.06
0.0,0.062
0.0,0.064
0.0,0.066
0.0,0.068
0.0,0.07
0.0,0.072
0.0,0.074
0.0,0.076
0.0,0.078
0.0,0.08
0.0,0.082
0.0,0.084
0.0,0.086
0.0,0.088
0.0,0.09
0.0,0.092
0.0,0.094
0.0,0.096
0.0,0.098
0.0,0.1
0.0,0.102
0.0,0.104
0.0,0.108
0.0,0.11
0.0,0.112
0.0,0.114
0.0,0.116
0.0,0.118
0.0,0.12
0.0,0.122
0.0,0.124
0.0,0.126
0.0,0.128
0.0,0.13
0.0,0.132
0.0,0.134
0.0,0.136
0.0,0.138
0.0,0.14
0.0,0.142
0.0,0.144
0.0,0.146
0.0,0.148
0.0,0.15
0.0,0.152
0.0,0.154
0.0,0.156
0.0,0.158
0.0,0.16
0.0,0.162
0.0,0.164
0.0,0.166
0.0,0.168
0.0,0.17
0.0,0.172
0.0,0.174
0.0,0.176
0.0,0.178
0.0,0.18
0.0,0.182
0.0,0.184
0.0,0.186
0.0,0.188
0.0,0.19
0.0,0.192
0.0,0.194
0.0,0.196
0.0,0.198
0.0,0.2
0.0,0.202
0.0,0.204
0.0,0.206
0.0,0.208
0.0,0.21
0.0,0.212
0.0,0.214
0.0,0.216
0.0,0.218
0.0,0.22
0.0,0.222
0.0,0.224
0.0,0.226
0.0,0.228
0.0,0.23
0.0,0.232
0.002,0.232
0.002,0.234
0.002,0.236
0.002,0.238
0.002,0.24
0.002,0.242
0.002,0.244
0.002,0.246
0.002,0.248
0.002,0.25
0.002,0.252
0.002,0.254
0.002,0.256
0.002,0.258
0.002,0.26
0.002,0.262
0.002,0.264
0.002,0.266
0.002,0.268
0.002,0.27
0.002,0.272
0.002,0.274
0.002,0.276
0.002,0.278
0.002,0.28
0.004,0.28
0.004,0.282
0.004,0.284
0.004,0.286
0.004,0.288
0.004,0.29
0.004,0.292
0.004,0.294
0.004,0.296
0.004,0.298
0.004,0.3
0.004,0.302
0.004,0.304
0.004,0.306
0.004,0.308
0.004,0.31
0.004,0.312
0.004,0.314
0.004,0.316
0.004,0.318
0.004,0.32
0.004,0.322
0.004,0.324
0.004,0.326
0.004,0.328
0.004,0.33
0.004,0.332
0.004,0.334
0.004,0.336
0.004,0.338
0.004,0.34
0.004,0.342
0.004,0.344
0.006,0.344
0.006,0.346
0.006,0.348
0.006,0.35
0.006,0.352
0.006,0.354
0.006,0.356
0.006,0.358
0.008,0.358
0.008,0.36
0.008,0.362
0.008,0.364
0.008,0.366
0.008,0.368
0.008,0.37
0.008,0.372
0.008,0.374
0.008,0.376
0.008,0.378
0.008,0.38
0.008,0.382
0.008,0.384
0.008,0.386
0.008,0.388
0.008,0.39
0.008,0.392
0.008,0.394
0.008,0.396
0.008,0.398
0.008,0.4
0.008,0.402
0.008,0.404
0.008,0.406
0.008,0.408
0.008,0.41
0.008,0.412
0.008,0.414
0.008,0.416
0.008,0.418
0.008,0.42
0.008,0.422
0.008,0.424
0.008,0.426
0.008,0.428
0.008,0.43
0.008,0.432
0.01,0.432
0.01,0.434
0.01,0.436
0.01,0.438
0.01,0.44
0.01,0.442
0.01,0.444
0.01,0.446
0.01,0.448
0.01,0.45
0.01,0.452
0.01,0.454
0.01,0.456
0.01,0.458
0.01,0.46
0.01,0.462
0.01,0.464
0.01,0.466
0.012,0.466
0.012,0.468
0.012,0.47
0.012,0.472
0.012,0.474
0.012,0.476
0.012,0.478
0.012,0.48
0.012,0.482
0.012,0.484
0.012,0.486
0.012,0.488
0.014,0.488
0.014,0.49
0.014,0.492
0.014,0.494
0.014,0.496
0.014,0.498
0.014,0.5
0.014,0.502
0.014,0.504
0.014,0.506
0.014,0.508
0.014,0.51
0.014,0.512
0.016,0.512
0.016,0.514
0.016,0.516
0.016,0.518
0.016,0.52
0.018,0.52
0.018,0.522
0.018,0.524
0.018,0.526
0.018,0.528
0.018,0.53
0.018,0.532
0.018,0.534
0.018,0.536
0.018,0.538
0.018,0.54
0.018,0.542
0.018,0.544
0.018,0.546
0.018,0.548
0.018,0.55
0.018,0.552
0.018,0.554
0.018,0.556
0.018,0.558
0.018,0.56
0.018,0.562
0.018,0.564
0.018,0.566
0.018,0.568
0.018,0.57
0.018,0.572
0.018,0.574
0.018,0.576
0.018,0.578
0.018,0.58
0.018,0.582
0.018,0.584
0.018,0.586
0.018,0.588
0.018,0.59
0.018,0.592
0.018,0.594
0.018,0.596
0.018,0.598
0.018,0.6
0.018,0.602
0.02,0.602
0.02,0.604
0.02,0.606
0.02,0.608
0.02,0.61
0.02,0.612
0.02,0.614
0.022,0.614
0.022,0.616
0.022,0.618
0.022,0.62
0.022,0.622
0.022,0.624
0.022,0.626
0.022,0.628
0.022,0.63
0.022,0.632
0.022,0.634
0.022,0.636
0.022,0.638
0.024,0.638
0.024,0.64
0.024,0.642
0.024,0.644
0.024,0.646
0.024,0.648
0.024,0.65
0.024,0.652
0.024,0.654
0.024,0.656
0.024,0.658
0.024,0.66
0.024,0.662
0.024,0.664
0.024,0.666
0.024,0.668
0.024,0.67
0.024,0.672
0.024,0.674
0.024,0.676
0.024,0.678
0.024,0.68
0.024,0.682
0.024,0.684
0.024,0.686
0.024,0.688
0.024,0.69
0.024,0.692
0.024,0.694
0.024,0.696
0.024,0.698
0.024,0.7
0.024,0.702
0.024,0.704
0.024,0.706
0.024,0.708
0.024,0.71
0.024,0.712
0.024,0.714
0.024,0.716
0.024,0.718
0.026,0.718
0.026,0.72
0.026,0.722
0.026,0.724
0.026,0.726
0.026,0.728
0.026,0.73
0.026,0.732
0.026,0.734
0.028,0.734
0.028,0.736
0.028,0.738
0.028,0.74
0.028,0.742
0.028,0.744
0.028,0.746
0.028,0.748
0.028,0.75
0.028,0.752
0.028,0.754
0.028,0.756
0.028,0.758
0.028,0.76
0.028,0.762
0.028,0.764
0.028,0.766
0.028,0.768
0.028,0.77
0.028,0.772
0.028,0.774
0.028,0.776
0.028,0.778
0.028,0.78
0.028,0.782
0.028,0.784
0.028,0.786
0.028,0.788
0.028,0.79
0.028,0.792
0.03,0.792
0.03,0.794
0.03,0.796
0.032,0.796
0.032,0.798
0.032,0.8
0.032,0.802
0.032,0.804
0.032,0.806
0.032,0.808
0.034,0.808
0.034,0.81
0.034,0.812
0.034,0.814
0.034,0.816
0.034,0.818
0.034,0.82
0.034,0.822
0.036,0.822
0.038,0.822
0.038,0.824
0.038,0.826
0.04,0.826
0.04,0.828
0.042,0.828
0.044,0.828
0.044,0.83
0.044,0.832
0.044,0.834
0.044,0.836
0.044,0.838
0.044,0.84
0.046,0.84
0.048,0.84
0.048,0.842
0.05,0.842
0.05,0.844
0.05,0.846
0.05,0.848
0.05,0.85
0.05,0.852
0.05,0.854
0.05,0.856
0.05,0.858
0.05,0.86
0.052,0.86
0.052,0.862
0.052,0.864
0.052,0.866
0.052,0.868
0.052,0.87
0.052,0.872
0.052,0.874
0.052,0.876
0.054,0.876
0.054,0.878
0.054,0.88
0.054,0.882
0.056,0.882
0.056,0.884
0.056,0.886
0.056,0.888
0.056,0.89
0.056,0.892
0.056,0.894
0.058,0.894
0.058,0.896
0.06,0.896
0.06,0.898
0.062,0.898
0.062,0.9
0.062,0.902
0.062,0.904
0.062,0.906
0.064,0.906
0.064,0.908
0.066,0.908
0.066,0.91
0.068,0.91
0.068,0.912
0.068,0.914
0.068,0.916
0.068,0.918
0.07,0.918
0.07,0.92
0.072,0.92
0.074,0.92
0.074,0.922
0.076,0.922
0.076,0.924
0.078,0.924
0.078,0.926
0.08,0.926
0.082,0.926
0.084,0.926
0.086,0.926
0.086,0.928
0.086,0.93
0.088,0.93
0.09,0.93
0.092,0.93
0.094,0.93
0.096,0.93
0.096,0.932
0.096,0.934
0.098,0.934
0.1,0.934
0.102,0.934
0.102,0.936
0.102,0.938
0.102,0.94
0.102,0.942
0.102,0.944
0.104,0.944
0.104,0.946
0.106,0.946
0.106,0.948
0.106,0.95
0.108,0.95
0.108,0.952
0.11,0.952
0.11,0.954
0.112,0.954
0.112,0.956
0.114,0.956
0.114,0.958
0.114,0.96
0.116,0.96
0.116,0.962
0.116,0.964
0.116,0.966
0.118,0.966
0.118,0.968
0.118,0.97
0.12,0.97
0.122,0.97
0.124,0.97
0.126,0.97
0.128,0.97
0.128,0.972
0.13,0.972
0.132,0.972
0.134,0.972
0.136,0.972
0.136,0.974
0.138,0.974
0.14,0.974
0.142,0.974
0.142,0.976
0.144,0.976
0.146,0.976
0.148,0.976
0.15,0.976
0.152,0.976
0.154,0.976
0.156,0.976
0.156,0.978
0.156,0.98
0.158,0.98
0.158,0.982
0.16,0.982
0.162,0.982
0.164,0.982
0.164,0.984
0.166,0.984
0.168,0.984
0.17,0.984
0.172,0.984
0.174,0.984
0.176,0.984
0.176,0.986
0.176,0.988
0.178,0.988
0.18,0.988
0.182,0.988
0.184,0.988
0.186,0.988
0.188,0.988
0.19,0.988
0.192,0.988
0.194,0.988
0.196,0.988
0.198,0.988
0.198,0.99
0.2,0.99
0.202,0.99
0.204,0.99
0.204,0.992
0.206,0.992
0.208,0.992
0.21,0.992
0.212,0.992
0.214,0.992
0.216,0.992
0.218,0.992
0.22,0.992
0.22,0.994
0.222,0.994
0.224,0.994
0.226,0.994
0.228,0.994
0.23,0.994
0.232,0.994
0.234,0.994
0.236,0.994
0.238,0.994
0.24,0.994
0.242,0.994
0.244,0.994
0.246,0.994
0.248,0.994
0.25,0.994
0.252,0.994
0.254,0.994
0.256,0.994
0.258,0.994
0.26,0.994
0.262,0.994
0.264,0.994
0.266,0.994
0.268,0.994
0.27,0.994
0.272,0.994
0.274,0.994
0.276,0.994
0.278,0.994
0.28,0.994
0.282,0.994
0.284,0.994
0.286,0.994
0.288,0.994
0.29,0.994
0.292,0.994
0.292,0.996
0.294,0.996
0.296,0.996
0.298,0.996
0.298,0.998
0.3,0.998
0.302,0.998
0.304,0.998
0.304,1.0
0.306,1.0
0.308,1.0
0.31,1.0
0.312,1.0
0.314,1.0
0.316,1.0
0.318,1.0
0.32,1.0
0.322,1.0
0.324,1.0
0.326,1.0
0.328,1.0
0.33,1.0
0.332,1.0
0.334,1.0
0.336,1.0
0.338,1.0
0.34,1.0
0.342,1.0
0.344,1.0
0.346,1.0
0.348,1.0
0.35,1.0
0.352,1.0
0.354,1.0
0.356,1.0
0.358,1.0
0.36,1.0
0.362,1.0
0.364,1.0
0.366,1.0
0.368,1.0
0.37,1.0
0.372,1.0
0.374,1.0
0.376,1.0
0.378,1.0
0.38,1.0
0.382,1.0
0.384,1.0
0.386,1.0
0.388,1.0
0.39,1.0
0.392,1.0
0.394,1.0
0.396,1.0
0.398,1.0
0.4,1.0
0.402,1.0
0.404,1.0
0.406,1.0
0.408,1.0
0.41,1.0
0.412,1.0
0.414,1.0
0.416,1.0
0.418,1.0
0.42,1.0
0.422,1.0
0.424,1.0
0.426,1.0
0.428,1.0
0.43,1.0
0.432,1.0
0.434,1.0
0.436,1.0
0.438,1.0
0.44,1.0
0.442,1.0
0.444,1.0
0.446,1.0
0.448,1.0
0.45,1.0
0.452,1.0
0.454,1.0
0.456,1.0
0.458,1.0
0.46,1.0
0.462,1.0
0.464,1.0
0.466,1.0
0.468,1.0
0.47,1.0
0.472,1.0
0.474,1.0
0.476,1.0
0.478,1.0
0.48,1.0
0.482,1.0
0.484,1.0
0.486,1.0
0.488,1.0
0.49,1.0
0.492,1.0
0.494,1.0
0.496,1.0
0.498,1.0
0.5,1.0
0.502,1.0
0.506,1.0
0.508,1.0
0.51,1.0
0.512,1.0
0.514,1.0
0.516,1.0
0.518,1.0
0.52,1.0
0.522,1.0
0.524,1.0
0.526,1.0
0.528,1.0
0.53,1.0
0.532,1.0
0.534,1.0
0.536,1.0
0.538,1.0
0.54,1.0
0.542,1.0
0.544,1.0
0.546,1.0
0.548,1.0
0.55,1.0
0.552,1.0
0.554,1.0
0.556,1.0
0.558,1.0
0.56,1.0
0.562,1.0
0.564,1.0
0.566,1.0
0.568,1.0
0.57,1.0
0.572,1.0
0.574,1.0
0.576,1.0
0.578,1.0
0.58,1.0
0.582,1.0
0.584,1.0
0.586,1.0
0.588,1.0
0.59,1.0
0.592,1.0
0.594,1.0
0.596,1.0
0.598,1.0
0.6,1.0
0.602,1.0
0.604,1.0
0.606,1.0
0.608,1.0
0.61,1.0
0.612,1.0
0.614,1.0
0.616,1.0
0.618,1.0
0.62,1.0
0.622,1.0
0.624,1.0
0.626,1.0
0.628,1.0
0.63,1.0
0.632,1.0
0.634,1.0
0.636,1.0
0.638,1.0
0.64,1.0
0.642,1.0
0.644,1.0
0.646,1.0
0.648,1.0
0.65,1.0
0.652,1.0
0.654,1.0
0.656,1.0
0.658,1.0
0.66,1.0
0.662,1.0
0.664,1.0
0.666,1.0
0.668,1.0
0.67,1.0
0.672,1.0
0.674,1.0
0.676,1.0
0.678,1.0
0.68,1.0
0.682,1.0
0.684,1.0
0.686,1.0
0.688,1.0
0.69,1.0
0.692,1.0
0.694,1.0
0.696,1.0
0.698,1.0
0.7,1.0
0.702,1.0
0.704,1.0
0.706,1.0
0.708,1.0
0.71,1.0
0.712,1.0
0.714,1.0
0.716,1.0
0.718,1.0
0.72,1.0
0.722,1.0
0.724,1.0
0.726,1.0
0.728,1.0
0.73,1.0
0.732,1.0
0.734,1.0
0.736,1.0
0.738,1.0
0.74,1.0
0.742,1.0
0.744,1.0
0.746,1.0
0.748,1.0
0.75,1.0
0.752,1.0
0.754,1.0
0.756,1.0
0.758,1.0
0.76,1.0
0.762,1.0
0.764,1.0
0.766,1.0
0.768,1.0
0.77,1.0
0.772,1.0
0.774,1.0
0.776,1.0
0.778,1.0
0.78,1.0
0.782,1.0
0.784,1.0
0.786,1.0
0.788,1.0
0.79,1.0
0.792,1.0
0.794,1.0
0.796,1.0
0.798,1.0
0.8,1.0
0.802,1.0
0.804,1.0
0.806,1.0
0.808,1.0
0.81,1.0
0.812,1.0
0.814,1.0
0.816,1.0
0.818,1.0
0.82,1.0
0.822,1.0
0.824,1.0
0.826,1.0
0.828,1.0
0.83,1.0
0.832,1.0
0.834,1.0
0.836,1.0
0.838,1.0
0.84,1.0
0.842,1.0
0.844,1.0
0.846,1.0
0.848,1.0
0.85,1.0
0.852,1.0
0.854,1.0
0.856,1.0
0.858,1.0
0.86,1.0
0.862,1.0
0.864,1.0
0.866,1.0
0.868,1.0
0.87,1.0
0.872,1.0
0.874,1.0
0.876,1.0
0.878,1.0
0.88,1.0
0.882,1.0
0.884,1.0
0.886,1.0
0.888,1.0
0.89,1.0
0.892,1.0
0.894,1.0
0.896,1.0
0.898,1.0
0.9,1.0
0.902,1.0
0.904,1.0
0.906,1.0
0.908,1.0
0.91,1.0
0.912,1.0
0.914,1.0
0.916,1.0
0.918,1.0
0.92,1.0
0.922,1.0
0.924,1.0
0.926,1.0
0.928,1.0
0.93,1.0
0.932,1.0
0.934,1.0
0.936,1.0
0.938,1.0
0.94,1.0
0.942,1.0
0.944,1.0
0.946,1.0
0.95,1.0
0.952,1.0
0.954,1.0
0.956,1.0
0.958,1.0
0.96,1.0
0.962,1.0
0.964,1.0
0.966,1.0
0.968,1.0
0.97,1.0
0.972,1.0
0.974,1.0
0.976,1.0
0.978,1.0
0.98,1.0
0.982,1.0
0.984,1.0
0.986,1.0
0.988,1.0
0.99,1.0
0.992,1.0
0.994,1.0
0.996,1.0
0.998,1.0
1.0,1.0
1.0,1.0


==> figures/roc_Quantile_anomaly_score_gaussian_noise_ours_eps4.csv <==
fpr,tpr
0.0,0.0
0.0,0.002
0.0,0.004
0.0,0.006
0.0,0.008
0.002,0.008
0.004,0.008
0.004,0.01
0.004,0.012
0.004,0.014
0.004,0.016
0.004,0.018
0.004,0.02
0.004,0.022
0.006,0.022
0.008,0.022
0.008,0.024
0.008,0.026
0.01,0.026
0.01,0.028
0.012,0.028
0.012,0.03
0.014,0.03
0.016,0.03
0.016,0.032
0.016,0.034
0.016,0.036
0.018,0.036
0.018,0.038
0.018,0.04
0.018,0.042
0.018,0.044
0.02,0.044
0.02,0.046
0.02,0.048
0.022,0.048
0.022,0.05
0.022,0.052
0.022,0.054
0.024,0.054
0.024,0.056
0.024,0.058
0.024,0.06
0.024,0.062
0.024,0.064
0.024,0.066
0.024,0.068
0.024,0.07
0.024,0.072
0.024,0.074
0.024,0.076
0.024,0.078
0.024,0.08
0.024,0.082
0.026,0.082
0.026,0.084
0.026,0.086
0.028,0.086
0.028,0.088
0.028,0.09
0.028,0.092
0.028,0.094
0.028,0.096
0.028,0.098
0.03,0.098
0.03,0.1
0.03,0.102
0.032,0.102
0.032,0.104
0.032,0.106
0.034,0.106
0.034,0.108
0.036,0.108
0.038,0.108
0.038,0.11
0.038,0.112
0.038,0.114
0.04,0.114
0.042,0.114
0.042,0.116
0.042,0.118
0.042,0.12
0.042,0.122
0.042,0.124
0.042,0.126
0.044,0.126
0.044,0.128
0.044,0.13
0.044,0.132
0.046,0.132
0.048,0.132
0.05,0.132
0.05,0.134
0.05,0.136
0.05,0.138
0.05,0.14
0.05,0.142
0.052,0.142
0.052,0.144
0.052,0.146
0.052,0.148
0.052,0.15
0.054,0.15
0.054,0.152
0.054,0.154
0.054,0.156
0.054,0.158
0.054,0.16
0.054,0.162
0.054,0.164
0.056,0.164
0.056,0.166
0.056,0.168
0.056,0.17
0.056,0.172
0.058,0.172
0.058,0.174
0.058,0.176
0.058,0.178
0.06,0.178
0.06,0.18
0.06,0.182
0.06,0.184
0.062,0.184
0.064,0.184
0.064,0.186
0.064,0.188
0.066,0.188
0.066,0.19
0.068,0.19
0.068,0.192
0.068,0.194
0.068,0.196
0.068,0.198
0.068,0.2
0.07,0.2
0.07,0.202
0.07,0.204
0.07,0.206
0.07,0.208
0.072,0.208
0.072,0.21
0.074,0.21
0.074,0.212
0.076,0.212
0.076,0.214
0.076,0.216
0.076,0.218
0.076,0.22
0.078,0.22
0.078,0.222
0.08,0.222
0.08,0.224
0.082,0.224
0.084,0.224
0.086,0.224
0.086,0.226
0.086,0.228
0.088,0.228
0.088,0.23
0.088,0.232
0.09,0.232
0.09,0.234
0.09,0.236
0.09,0.238
0.09,0.24
0.092,0.24
0.092,0.242
0.092,0.244
0.092,0.246
0.094,0.246
0.096,0.246
0.096,0.248
0.096,0.25
0.096,0.252
0.096,0.254
0.096,0.256
0.096,0.258
0.098,0.258
0.098,0.26
0.1,0.26
0.102,0.26
0.102,0.262
0.102,0.264
0.102,0.266
0.102,0.268
0.102,0.27
0.102,0.272
0.102,0.274
0.102,0.276
0.104,0.276
0.104,0.278
0.104,0.28
0.104,0.284
0.104,0.286
0.106,0.286
0.106,0.288
0.106,0.29
0.106,0.292
0.106,0.294
0.108,0.294
0.108,0.296
0.108,0.298
0.108,0.3
0.11,0.3
0.11,0.302
0.11,0.304
0.11,0.306
0.11,0.308
0.11,0.31
0.112,0.31
0.114,0.31
0.114,0.312
0.114,0.314
0.116,0.314
0.116,0.316
0.116,0.318
0.116,0.32
0.116,0.322
0.116,0.324
0.116,0.326
0.118,0.326
0.118,0.328
0.12,0.328
0.12,0.33
0.122,0.33
0.124,0.33
0.124,0.332
0.124,0.334
0.126,0.334
0.126,0.336
0.128,0.336
0.128,0.338
0.13,0.338
0.13,0.34
0.132,0.34
0.132,0.342
0.134,0.342
0.136,0.342
0.138,0.342
0.14,0.342
0.142,0.342
0.144,0.342
0.144,0.344
0.144,0.346
0.144,0.348
0.144,0.35
0.144,0.352
0.144,0.354
0.144,0.356
0.146,0.356
0.148,0.356
0.15,0.356
0.152,0.356
0.152,0.358
0.152,0.36
0.152,0.362
0.152,0.364
0.152,0.366
0.152,0.368
0.154,0.368
0.156,0.368
0.156,0.37
0.156,0.372
0.156,0.374
0.156,0.376
0.156,0.378
0.156,0.38
0.156,0.382
0.156,0.384
0.158,0.384
0.158,0.386
0.16,0.386
0.16,0.388
0.16,0.39
0.16,0.392
0.162,0.392
0.164,0.392
0.164,0.394
0.164,0.396
0.166,0.396
0.168,0.396
0.168,0.398
0.168,0.4
0.17,0.4
0.172,0.4
0.172,0.402
0.172,0.404
0.172,0.406
0.174,0.406
0.174,0.408
0.176,0.408
0.176,0.41
0.176,0.412
0.176,0.414
0.178,0.414
0.178,0.416
0.18,0.416
0.18,0.418
0.18,0.42
0.182,0.42
0.184,0.42
0.184,0.422
0.184,0.424
0.184,0.426
0.184,0.428
0.184,0.43
0.186,0.43
0.186,0.432
0.186,0.434
0.188,0.434
0.19,0.434
0.192,0.434
0.192,0.436
0.194,0.436
0.196,0.436
0.198,0.436
0.198,0.438
0.198,0.44
0.198,0.442
0.2,0.442
0.2,0.444
0.2,0.446
0.2,0.448
0.2,0.45
0.202,0.45
0.204,0.45
0.204,0.452
0.204,0.454
0.204,0.456
0.204,0.458
0.204,0.46
0.206,0.46
0.208,0.46
0.21,0.46
0.21,0.462
0.212,0.462
0.214,0.462
0.214,0.464
0.214,0.466
0.214,0.468
0.214,0.47
0.214,0.472
0.216,0.472
0.216,0.474
0.216,0.476
0.216,0.478
0.218,0.478
0.22,0.478
0.22,0.48
0.22,0.482
0.22,0.484
0.222,0.484
0.222,0.486
0.224,0.486
0.226,0.486
0.226,0.488
0.226,0.49
0.228,0.49
0.228,0.492
0.23,0.492
0.23,0.494
0.23,0.496
0.23,0.498
0.232,0.498
0.232,0.5
0.234,0.5
0.236,0.5
0.236,0.502
0.236,0.504
0.238,0.504
0.238,0.506
0.238,0.508
0.24,0.508
0.24,0.51
0.24,0.512
0.24,0.514
0.24,0.516
0.24,0.518
0.24,0.52
0.24,0.522
0.24,0.524
0.242,0.524
0.244,0.524
0.246,0.524
0.246,0.526
0.248,0.526
0.248,0.528
0.248,0.53
0.25,0.53
0.252,0.53
0.252,0.532
0.254,0.532
0.254,0.534
0.254,0.536
0.254,0.538
0.254,0.54
0.256,0.54
0.258,0.54
0.258,0.542
0.258,0.544
0.26,0.544
0.26,0.546
0.26,0.548
0.26,0.55
0.26,0.552
0.26,0.554
0.26,0.556
0.262,0.556
0.264,0.556
0.264,0.56
0.266,0.56
0.266,0.562
0.266,0.564
0.266,0.566
0.268,0.566
0.268,0.568
0.268,0.57
0.268,0.572
0.268,0.574
0.268,0.576
0.27,0.576
0.27,0.578
0.27,0.58
0.27,0.582
0.27,0.584
0.272,0.584
0.272,0.586
0.272,0.588
0.274,0.588
0.276,0.588
0.276,0.59
0.276,0.592
0.278,0.592
0.278,0.594
0.28,0.594
0.282,0.594
0.282,0.596
0.282,0.598
0.282,0.6
0.284,0.6
0.286,0.6
0.288,0.6
0.29,0.6
0.292,0.6
0.292,0.602
0.292,0.604
0.294,0.604
0.296,0.604
0.296,0.606
0.298,0.606
0.298,0.608
0.3,0.608
0.302,0.608
0.304,0.608
0.304,0.61
0.304,0.612
0.304,0.614
0.304,0.616
0.304,0.618
0.306,0.618
0.308,0.618
0.308,0.62
0.31,0.62
0.31,0.622
0.31,0.624
0.31,0.626
0.312,0.626
0.314,0.626
0.316,0.626
0.316,0.628
0.316,0.63
0.318,0.63
0.318,0.632
0.32,0.632
0.32,0.634
0.322,0.634
0.324,0.634
0.324,0.636
0.324,0.638
0.324,0.64
0.324,0.642
0.326,0.642
0.326,0.644
0.326,0.648
0.326,0.65
0.326,0.652
0.326,0.654
0.328,0.654
0.33,0.654
0.33,0.656
0.33,0.658
0.33,0.66
0.332,0.66
0.334,0.66
0.334,0.662
0.336,0.662
0.336,0.664
0.338,0.664
0.338,0.666
0.338,0.668
0.338,0.67
0.34,0.67
0.342,0.67
0.344,0.672
0.344,0.674
0.346,0.674
0.348,0.674
0.348,0.676
0.35,0.676
0.352,0.676
0.352,0.678
0.354,0.678
0.354,0.68
0.354,0.682
0.354,0.684
0.356,0.684
0.356,0.686
0.356,0.688
0.356,0.69
0.356,0.692
0.358,0.692
0.358,0.694
0.36,0.694
0.362,0.694
0.362,0.696
0.364,0.696
0.364,0.698
0.366,0.698
0.366,0.7
0.368,0.7
0.37,0.7
0.37,0.702
0.372,0.702
0.374,0.702
0.376,0.702
0.376,0.704
0.376,0.706
0.378,0.706
0.38,0.706
0.382,0.706
0.382,0.708
0.384,0.708
0.386,0.708
0.386,0.71
0.388,0.71
0.39,0.71
0.39,0.712
0.392,0.712
0.394,0.712
0.394,0.714
0.394,0.716
0.394,0.718
0.394,0.72
0.394,0.722
0.394,0.724
0.394,0.726
0.394,0.728
0.394,0.73
0.396,0.73
0.398,0.73
0.4,0.73
0.4,0.732
0.402,0.732
0.404,0.732
0.404,0.734
0.404,0.736
0.404,0.738
0.404,0.74
0.404,0.742
0.406,0.742
0.406,0.744
0.406,0.746
0.408,0.746
0.408,0.748
0.41,0.748
0.412,0.748
0.412,0.75
0.414,0.75
0.414,0.752
0.416,0.752
0.418,0.752
0.418,0.754
0.418,0.756
0.42,0.756
0.422,0.756
0.422,0.758
0.424,0.758
0.426,0.758
0.428,0.758
0.43,0.758
0.43,0.76
0.432,0.76
0.432,0.762
0.434,0.762
0.434,0.764
0.434,0.766
0.436,0.766
0.436,0.768
0.436,0.77
0.438,0.77
0.44,0.77
0.442,0.77
0.444,0.77
0.446,0.77
0.448,0.77
0.45,0.77
0.452,0.77
0.454,0.77
0.456,0.77
0.456,0.772
0.456,0.774
0.458,0.774
0.458,0.776
0.46,0.776
0.46,0.778
0.462,0.778
0.464,0.778
0.466,0.778
0.466,0.78
0.468,0.78
0.47,0.78
0.472,0.78
0.474,0.78
0.474,0.782
0.476,0.782
0.476,0.784
0.478,0.784
0.478,0.786
0.48,0.786
0.48,0.788
0.48,0.79
0.482,0.79
0.482,0.792
0.484,0.792
0.486,0.792
0.488,0.792
0.488,0.794
0.49,0.794
0.49,0.796
0.492,0.796
0.494,0.796
0.496,0.796
0.498,0.796
0.498,0.798
0.5,0.798
0.5,0.8
0.502,0.8
0.502,0.802
0.506,0.802
0.508,0.802
0.51,0.802
0.512,0.802
0.514,0.802
0.514,0.804
0.514,0.806
0.514,0.808
0.516,0.808
0.518,0.808
0.52,0.808
0.522,0.808
0.522,0.81
0.522,0.812
0.522,0.814
0.524,0.814
0.524,0.816
0.524,0.818
0.524,0.82
0.526,0.82
0.528,0.82
0.528,0.822
0.528,0.824
0.528,0.826
0.53,0.826
0.532,0.826
0.534,0.826
0.536,0.826
0.536,0.83
0.538,0.83
0.54,0.83
0.54,0.832
0.542,0.832
0.544,0.832
0.544,0.834
0.546,0.834
0.546,0.836
0.546,0.838
0.548,0.838
0.55,0.838
0.552,0.838
0.554,0.838
0.556,0.838
0.556,0.84
0.558,0.84
0.56,0.84
0.562,0.84
0.564,0.84
0.564,0.842
0.564,0.844
0.566,0.844
0.568,0.844
0.568,0.846
0.57,0.846
0.572,0.846
0.574,0.846
0.574,0.848
0.576,0.848
0.578,0.848
0.58,0.848
0.582,0.848
0.582,0.85
0.584,0.85
0.586,0.85
0.588,0.85
0.588,0.852
0.59,0.852
0.592,0.852
0.594,0.852
0.596,0.852
0.596,0.854
0.598,0.854
0.6,0.854
0.602,0.854
0.604,0.854
0.604,0.856
0.606,0.856
0.608,0.856
0.61,0.856
0.61,0.858
0.612,0.858
0.614,0.858
0.614,0.86
0.616,0.86
0.616,0.862
0.618,0.862
0.62,0.862
0.622,0.862
0.624,0.862
0.624,0.864
0.624,0.866
0.626,0.866
0.628,0.866
0.628,0.868
0.628,0.87
0.628,0.872
0.628,0.874
0.63,0.874
0.63,0.876
0.632,0.876
0.634,0.876
0.636,0.876
0.636,0.878
0.638,0.878
0.638,0.88
0.638,0.882
0.638,0.884
0.64,0.884
0.642,0.884
0.642,0.886
0.642,0.888
0.642,0.89
0.642,0.892
0.642,0.894
0.644,0.894
0.646,0.894
0.648,0.894
0.65,0.894
0.65,0.896
0.65,0.898
0.652,0.898
0.652,0.9
0.654,0.9
0.656,0.9
0.658,0.9
0.66,0.9
0.66,0.902
0.662,0.902
0.664,0.902
0.666,0.902
0.668,0.902
0.67,0.902
0.672,0.902
0.674,0.902
0.676,0.902
0.678,0.902
0.68,0.902
0.682,0.902
0.684,0.902
0.684,0.904
0.686,0.904
0.688,0.904
0.688,0.906
0.69,0.906
0.692,0.906
0.692,0.908
0.694,0.908
0.696,0.908
0.698,0.908
0.7,0.908
0.702,0.908
0.702,0.91
0.704,0.91
0.704,0.912
0.706,0.912
0.708,0.912
0.71,0.912
0.712,0.912
0.714,0.912
0.716,0.912
0.718,0.912
0.72,0.912
0.72,0.914
0.722,0.914
0.722,0.916
0.722,0.918
0.722,0.92
0.724,0.92
0.726,0.92
0.726,0.922
0.728,0.922
0.73,0.922
0.732,0.922
0.734,0.922
0.734,0.924
0.734,0.926
0.736,0.926
0.738,0.926
0.74,0.926
0.74,0.928
0.742,0.928
0.742,0.93
0.744,0.93
0.746,0.93
0.748,0.93
0.75,0.93
0.752,0.93
0.754,0.93
0.756,0.93
0.758,0.93
0.76,0.93
0.762,0.93
0.764,0.93
0.764,0.932
0.764,0.934
0.766,0.934
0.768,0.934
0.77,0.934
0.77,0.936
0.772,0.936
0.774,0.936
0.776,0.936
0.778,0.936
0.78,0.936
0.782,0.936
0.784,0.936
0.786,0.936
0.788,0.936
0.79,0.936
0.792,0.936
0.792,0.938
0.794,0.94
0.796,0.94
0.798,0.94
0.798,0.942
0.8,0.942
0.802,0.942
0.802,0.944
0.802,0.946
0.804,0.946
0.806,0.946
0.806,0.948
0.808,0.948
0.81,0.948
0.812,0.948
0.814,0.948
0.814,0.95
0.814,0.952
0.816,0.952
0.816,0.954
0.818,0.954
0.82,0.954
0.822,0.954
0.824,0.954
0.826,0.954
0.828,0.954
0.828,0.956
0.83,0.956
0.832,0.956
0.832,0.958
0.832,0.96
0.834,0.96
0.836,0.96
0.838,0.96
0.84,0.96
0.842,0.96
0.844,0.96
0.846,0.96
0.848,0.96
0.85,0.96
0.852,0.96
0.852,0.962
0.852,0.964
0.854,0.964
0.856,0.964
0.858,0.964
0.86,0.964
0.862,0.964
0.864,0.964
0.866,0.964
0.868,0.964
0.87,0.964
0.872,0.964
0.874,0.964
0.874,0.966
0.876,0.966
0.876,0.968
0.878,0.968
0.88,0.968
0.88,0.97
0.882,0.97
0.884,0.97
0.886,0.97
0.888,0.97
0.89,0.97
0.892,0.97
0.894,0.97
0.896,0.97
0.898,0.97
0.9,0.97
0.902,0.97
0.904,0.97
0.906,0.97
0.908,0.97
0.91,0.97
0.912,0.97
0.914,0.97
0.916,0.97
0.916,0.972
0.918,0.972
0.918,0.974
0.92,0.974
0.922,0.974
0.922,0.976
0.922,0.978
0.924,0.978
0.926,0.978
0.928,0.978
0.928,0.98
0.928,0.982
0.928,0.984
0.93,0.984
0.932,0.984
0.934,0.984
0.934,0.986
0.936,0.986
0.938,0.986
0.94,0.986
0.942,0.986
0.944,0.986
0.946,0.986
0.946,0.988
0.95,0.988
0.95,0.99
0.95,0.992
0.952,0.992
0.954,0.992
0.956,0.992
0.958,0.992
0.958,0.994
0.96,0.994
0.962,0.994
0.964,0.994
0.966,0.994
0.968,0.994
0.97,0.994
0.972,0.994
0.974,0.994
0.974,0.996
0.976,0.996
0.978,0.996
0.98,0.996
0.982,0.996
0.982,0.998
0.984,0.998
0.984,1.0
0.986,1.0
0.988,1.0
0.99,1.0
0.992,1.0
0.994,1.0
0.996,1.0
0.998,1.0
1.0,1.0
1.0,1.0


==> figures/roc_Quantile_anomaly_score_metzen_ours_eps1.csv <==
fpr,tpr
0.0,0.0
0.002,0.0
0.004,0.01
0.006,0.012
0.008,0.012
0.01,0.012
0.012,0.022
0.014,0.026
0.016,0.026
0.018,0.026
0.02,0.04
0.022,0.044
0.024,0.044
0.026,0.05
0.028,0.052
0.03,0.052
0.032,0.056
0.034,0.056
0.036,0.056
0.038,0.072
0.04,0.078
0.042,0.092
0.044,0.098
0.046,0.114
0.048,0.118
0.05,0.126
0.052,0.126
0.054,0.126
0.056,0.132
0.058,0.134
0.06,0.136
0.062,0.14
0.064,0.148
0.066,0.148
0.068,0.148
0.07,0.15
0.072,0.152
0.074,0.152
0.076,0.158
0.078,0.158
0.08,0.162
0.082,0.162
0.084,0.164
0.086,0.17
0.088,0.18
0.09,0.18
0.092,0.184
0.094,0.186
0.096,0.186
0.098,0.204
0.1,0.21
0.102,0.21
0.104,0.216
0.106,0.216
0.108,0.22
0.11,0.222
0.112,0.222
0.114,0.222
0.116,0.222
0.118,0.228
0.12,0.24
0.122,0.24
0.124,0.242
0.126,0.246
0.128,0.252
0.13,0.252
0.132,0.252
0.134,0.262
0.136,0.262
0.138,0.27
0.14,0.274
0.142,0.274
0.144,0.276
0.146,0.28
0.148,0.28
0.15,0.294
0.152,0.298
0.154,0.306
0.156,0.306
0.158,0.31
0.16,0.31
0.162,0.31
0.164,0.314
0.166,0.314
0.168,0.314
0.17,0.318
0.172,0.318
0.174,0.322
0.176,0.326
0.178,0.326
0.18,0.326
0.182,0.328
0.184,0.336
0.186,0.336
0.188,0.344
0.19,0.344
0.192,0.352
0.194,0.352
0.196,0.352
0.198,0.352
0.2,0.354
0.202,0.354
0.204,0.358
0.206,0.358
0.208,0.366
0.21,0.366
0.212,0.368
0.214,0.368
0.216,0.368
0.218,0.372
0.22,0.372
0.222,0.372
0.224,0.372
0.226,0.372
0.228,0.374
0.23,0.374
0.232,0.374
0.234,0.374
0.236,0.378
0.238,0.38
0.24,0.386
0.242,0.386
0.244,0.396
0.246,0.398
0.248,0.4
0.25,0.414
0.252,0.42
0.254,0.42
0.256,0.42
0.258,0.422
0.26,0.428
0.262,0.43
0.264,0.434
0.266,0.436
0.268,0.452
0.27,0.454
0.272,0.462
0.274,0.462
0.276,0.462
0.278,0.462
0.28,0.462
0.282,0.464
0.284,0.466
0.286,0.468
0.288,0.472
0.29,0.472
0.292,0.472
0.294,0.472
0.296,0.476
0.298,0.476
0.3,0.48
0.302,0.48
0.304,0.48
0.306,0.482
0.308,0.482
0.31,0.482
0.312,0.482
0.314,0.498
0.316,0.502
0.318,0.502
0.32,0.508
0.322,0.512
0.324,0.514
0.326,0.514
0.328,0.516
0.33,0.518
0.332,0.52
0.334,0.52
0.336,0.52
0.338,0.52
0.34,0.522
0.342,0.526
0.344,0.526
0.346,0.528
0.348,0.528
0.35,0.528
0.352,0.534
0.354,0.534
0.356,0.534
0.358,0.538
0.36,0.542
0.362,0.542
0.364,0.542
0.366,0.548
0.368,0.548
0.37,0.554
0.372,0.558
0.374,0.558
0.376,0.562
0.378,0.564
0.38,0.564
0.382,0.564
0.384,0.568
0.386,0.568
0.388,0.568
0.39,0.578
0.392,0.578
0.394,0.578
0.396,0.578
0.398,0.578
0.4,0.584
0.402,0.59
0.404,0.594
0.406,0.596
0.408,0.596
0.41,0.6
0.412,0.602
0.414,0.604
0.416,0.608
0.418,0.61
0.42,0.612
0.422,0.612
0.424,0.618
0.426,0.618
0.428,0.622
0.43,0.626
0.432,0.63
0.434,0.638
0.436,0.638
0.438,0.64
0.44,0.64
0.442,0.642
0.444,0.642
0.446,0.644
0.448,0.658
0.45,0.66
0.452,0.66
0.454,0.664
0.456,0.666
0.458,0.666
0.46,0.672
0.462,0.674
0.464,0.674
0.466,0.674
0.468,0.674
0.47,0.676
0.472,0.68
0.474,0.68
0.476,0.69
0.478,0.692
0.48,0.692
0.482,0.694
0.484,0.694
0.486,0.694
0.488,0.694
0.49,0.696
0.492,0.696
0.494,0.698
0.496,0.7
0.498,0.702
0.5,0.702
0.502,0.704
0.504,0.704
0.506,0.704
0.508,0.704
0.51,0.704
0.512,0.708
0.514,0.708
0.516,0.708
0.518,0.708
0.52,0.71
0.522,0.712
0.524,0.712
0.526,0.716
0.528,0.716
0.53,0.718
0.532,0.724
0.534,0.724
0.536,0.724
0.538,0.724
0.54,0.724
0.542,0.724
0.544,0.724
0.546,0.724
0.548,0.724
0.55,0.728
0.552,0.728
0.554,0.728
0.556,0.738
0.558,0.75
0.56,0.754
0.562,0.754
0.564,0.758
0.566,0.758
0.568,0.758
0.57,0.762
0.572,0.764
0.574,0.764
0.576,0.766
0.578,0.766
0.58,0.768
0.582,0.77
0.584,0.77
0.586,0.77
0.588,0.77
0.59,0.77
0.592,0.77
0.594,0.77
0.596,0.774
0.598,0.774
0.6,0.784
0.602,0.784
0.604,0.784
0.606,0.786
0.608,0.798
0.61,0.798
0.612,0.798
0.614,0.798
0.616,0.798
0.618,0.8
0.622,0.8
0.624,0.806
0.626,0.806
0.628,0.81
0.63,0.814
0.632,0.814
0.634,0.816
0.636,0.816
0.638,0.818
0.64,0.818
0.642,0.818
0.644,0.818
0.646,0.818
0.648,0.818
0.65,0.818
0.652,0.82
0.654,0.824
0.656,0.83
0.658,0.832
0.66,0.834
0.662,0.834
0.664,0.836
0.666,0.836
0.67,0.836
0.672,0.838
0.674,0.838
0.676,0.84
0.678,0.84
0.68,0.84
0.682,0.84
0.684,0.84
0.686,0.842
0.688,0.842
0.69,0.842
0.692,0.842
0.694,0.846
0.696,0.846
0.698,0.846
0.7,0.846
0.702,0.848
0.704,0.848
0.706,0.848
0.708,0.848
0.71,0.85
0.712,0.85
0.714,0.85
0.716,0.85
0.718,0.85
0.72,0.852
0.722,0.852
0.724,0.854
0.726,0.856
0.728,0.858
0.73,0.866
0.732,0.866
0.734,0.868
0.736,0.872
0.738,0.872
0.74,0.874
0.742,0.878
0.744,0.878
0.746,0.878
0.748,0.88
0.75,0.88
0.752,0.884
0.754,0.884
0.756,0.888
0.758,0.888
0.76,0.888
0.762,0.888
0.764,0.892
0.766,0.894
0.768,0.898
0.77,0.9
0.772,0.9
0.774,0.9
0.776,0.9
0.778,0.904
0.78,0.908
0.782,0.908
0.784,0.91
0.786,0.91
0.788,0.91
0.79,0.914
0.792,0.914
0.794,0.914
0.796,0.918
0.798,0.918
0.8,0.918
0.802,0.918
0.804,0.918
0.806,0.918
0.808,0.918
0.81,0.918
0.812,0.92
0.814,0.922
0.816,0.924
0.818,0.924
0.82,0.924
0.822,0.926
0.824,0.928
0.826,0.932
0.828,0.932
0.83,0.934
0.832,0.936
0.834,0.936
0.836,0.936
0.838,0.936
0.84,0.936
0.842,0.936
0.844,0.936
0.846,0.938
0.848,0.938
0.85,0.938
0.852,0.94
0.854,0.942
0.856,0.942
0.858,0.942
0.86,0.942
0.862,0.942
0.864,0.944
0.866,0.944
0.868,0.944
0.87,0.948
0.872,0.958
0.874,0.96
0.876,0.96
0.878,0.96
0.88,0.96
0.882,0.962
0.884,0.962
0.886,0.966
0.888,0.966
0.89,0.966
0.892,0.966
0.894,0.966
0.896,0.966
0.898,0.966
0.9,0.966
0.902,0.966
0.904,0.966
0.906,0.966
0.908,0.968
0.91,0.968
0.912,0.972
0.914,0.974
0.916,0.978
0.918,0.978
0.92,0.978
0.922,0.978
0.924,0.978
0.926,0.978
0.928,0.978
0.93,0.978
0.932,0.978
0.934,0.978
0.936,0.978
0.938,0.978
0.94,0.978
0.942,0.978
0.944,0.978
0.946,0.978
0.948,0.98
0.95,0.98
0.952,0.984
0.954,0.984
0.956,0.99
0.958,0.99
0.96,0.99
0.962,0.99
0.964,0.992
0.966,0.992
0.968,0.996
0.97,0.996
0.972,0.996
0.974,0.996
0.976,0.996
0.978,0.998
0.98,1.0
0.982,1.0
0.984,1.0
0.986,1.0
0.988,1.0
0.99,1.0
0.992,1.0
0.994,1.0
0.996,1.0
0.998,1.0
1.0,1.0


==> figures/roc_Quantile_anomaly_score_metzen_ours_eps16.csv <==
fpr,tpr
0.0,0.0
0.002,0.004
0.004,0.104
0.006,0.118
0.008,0.138
0.01,0.14
0.012,0.202
0.014,0.236
0.016,0.244
0.018,0.28
0.02,0.324
0.022,0.334
0.024,0.334
0.026,0.366
0.028,0.372
0.03,0.376
0.032,0.39
0.034,0.396
0.036,0.42
0.038,0.46
0.04,0.468
0.042,0.502
0.044,0.512
0.046,0.562
0.048,0.576
0.05,0.584
0.052,0.594
0.054,0.602
0.056,0.618
0.058,0.628
0.06,0.65
0.062,0.654
0.064,0.666
0.066,0.666
0.068,0.668
0.07,0.7
0.072,0.7
0.074,0.7
0.076,0.722
0.078,0.724
0.08,0.734
0.082,0.742
0.084,0.764
0.086,0.768
0.088,0.778
0.09,0.78
0.092,0.782
0.094,0.792
0.096,0.796
0.098,0.816
0.1,0.826
0.102,0.826
0.104,0.828
0.106,0.828
0.108,0.836
0.11,0.836
0.112,0.836
0.114,0.836
0.116,0.836
0.118,0.836
0.12,0.846
0.122,0.848
0.124,0.852
0.126,0.862
0.128,0.868
0.13,0.868
0.132,0.868
0.134,0.874
0.136,0.874
0.138,0.88
0.14,0.88
0.142,0.88
0.144,0.89
0.146,0.898
0.148,0.898
0.15,0.904
0.152,0.906
0.154,0.906
0.156,0.908
0.158,0.912
0.16,0.912
0.162,0.918
0.164,0.918
0.166,0.918
0.168,0.918
0.17,0.918
0.172,0.918
0.174,0.92
0.176,0.924
0.178,0.924
0.18,0.926
0.182,0.928
0.184,0.928
0.186,0.93
0.188,0.932
0.19,0.932
0.192,0.932
0.194,0.932
0.196,0.934
0.198,0.934
0.2,0.934
0.202,0.934
0.204,0.936
0.206,0.938
0.208,0.942
0.21,0.942
0.212,0.942
0.214,0.942
0.216,0.942
0.218,0.944
0.22,0.944
0.222,0.944
0.224,0.944
0.226,0.944
0.228,0.944
0.23,0.944
0.232,0.944
0.234,0.944
0.236,0.95
0.238,0.954
0.24,0.962
0.242,0.962
0.244,0.964
0.246,0.966
0.248,0.968
0.25,0.97
0.252,0.97
0.254,0.97
0.256,0.97
0.258,0.97
0.26,0.97
0.262,0.97
0.264,0.97
0.266,0.97
0.268,0.972
0.27,0.972
0.272,0.974
0.274,0.974
0.276,0.974
0.278,0.974
0.28,0.974
0.282,0.974
0.284,0.974
0.286,0.974
0.288,0.974
0.29,0.974
0.292,0.974
0.294,0.974
0.296,0.978
0.298,0.98
0.3,0.98
0.302,0.982
0.304,0.982
0.306,0.982
0.308,0.984
0.31,0.984
0.312,0.984
0.314,0.984
0.316,0.984
0.318,0.984
0.32,0.984
0.322,0.984
0.324,0.984
0.326,0.984
0.328,0.984
0.33,0.984
0.332,0.984
0.334,0.984
0.336,0.984
0.338,0.984
0.34,0.984
0.342,0.984
0.344,0.984
0.346,0.984
0.348,0.984
0.35,0.984
0.352,0.984
0.354,0.984
0.356,0.984
0.358,0.984
0.36,0.984
0.362,0.986
0.364,0.986
0.366,0.986
0.368,0.986
0.37,0.986
0.372,0.986
0.374,0.986
0.376,0.986
0.378,0.986
0.38,0.986
0.382,0.986
0.384,0.988
0.386,0.988
0.388,0.988
0.39,0.988
0.392,0.988
0.394,0.988
0.396,0.988
0.398,0.988
0.4,0.988
0.402,0.988
0.404,0.988
0.406,0.988
0.408,0.988
0.41,0.988
0.412,0.988
0.414,0.988
0.416,0.988
0.418,0.988
0.42,0.988
0.422,0.988
0.424,0.988
0.426,0.988
0.428,0.988
0.43,0.988
0.432,0.988
0.434,0.988
0.436,0.988
0.438,0.988
0.44,0.988
0.442,0.988
0.444,0.988
0.446,0.988
0.448,0.988
0.45,0.988
0.452,0.988
0.454,0.988
0.456,0.988
0.458,0.988
0.46,0.988
0.462,0.988
0.464,0.988
0.466,0.988
0.468,0.988
0.47,0.988
0.472,0.988
0.474,0.988
0.476,0.99
0.478,0.992
0.48,0.992
0.482,0.992
0.484,0.992
0.486,0.992
0.488,0.992
0.49,0.992
0.492,0.992
0.494,0.994
0.496,0.994
0.498,0.994
0.5,0.994
0.502,0.994
0.504,0.994
0.506,0.994
0.508,0.994
0.51,0.994
0.512,0.994
0.514,0.994
0.516,0.994
0.518,0.994
0.52,0.994
0.522,0.994
0.524,0.994
0.526,0.994
0.528,0.994
0.53,0.994
0.532,0.994
0.534,0.994
0.536,0.994
0.538,0.994
0.54,0.996
0.542,0.998
0.544,0.998
0.546,0.998
0.548,0.998
0.55,0.998
0.552,0.998
0.554,0.998
0.556,0.998
0.558,0.998
0.56,0.998
0.562,0.998
0.564,0.998
0.566,0.998
0.568,0.998
0.57,0.998
0.572,0.998
0.574,0.998
0.576,0.998
0.578,0.998
0.58,0.998
0.582,0.998
0.584,0.998
0.586,0.998
0.588,0.998
0.59,0.998
0.592,0.998
0.594,0.998
0.596,0.998
0.598,0.998
0.6,1.0
0.602,1.0
0.604,1.0
0.606,1.0
0.608,1.0
0.61,1.0
0.612,1.0
0.614,1.0
0.616,1.0
0.618,1.0
0.622,1.0
0.624,1.0
0.626,1.0
0.628,1.0
0.63,1.0
0.632,1.0
0.634,1.0
0.636,1.0
0.638,1.0
0.64,1.0
0.642,1.0
0.644,1.0
0.646,1.0
0.648,1.0
0.65,1.0
0.652,1.0
0.654,1.0
0.656,1.0
0.658,1.0
0.66,1.0
0.662,1.0
0.664,1.0
0.666,1.0
0.67,1.0
0.672,1.0
0.674,1.0
0.676,1.0
0.678,1.0
0.68,1.0
0.682,1.0
0.684,1.0
0.686,1.0
0.688,1.0
0.69,1.0
0.692,1.0
0.694,1.0
0.696,1.0
0.698,1.0
0.7,1.0
0.702,1.0
0.704,1.0
0.706,1.0
0.708,1.0
0.71,1.0
0.712,1.0
0.714,1.0
0.716,1.0
0.718,1.0
0.72,1.0
0.722,1.0
0.724,1.0
0.726,1.0
0.728,1.0
0.73,1.0
0.732,1.0
0.734,1.0
0.736,1.0
0.738,1.0
0.74,1.0
0.742,1.0
0.744,1.0
0.746,1.0
0.748,1.0
0.75,1.0
0.752,1.0
0.754,1.0
0.756,1.0
0.758,1.0
0.76,1.0
0.762,1.0
0.764,1.0
0.766,1.0
0.768,1.0
0.77,1.0
0.772,1.0
0.774,1.0
0.776,1.0
0.778,1.0
0.78,1.0
0.782,1.0
0.784,1.0
0.786,1.0
0.788,1.0
0.79,1.0
0.792,1.0
0.794,1.0
0.796,1.0
0.798,1.0
0.8,1.0
0.802,1.0
0.804,1.0
0.806,1.0
0.808,1.0
0.81,1.0
0.812,1.0
0.814,1.0
0.816,1.0
0.818,1.0
0.82,1.0
0.822,1.0
0.824,1.0
0.826,1.0
0.828,1.0
0.83,1.0
0.832,1.0
0.834,1.0
0.836,1.0
0.838,1.0
0.84,1.0
0.842,1.0
0.844,1.0
0.846,1.0
0.848,1.0
0.85,1.0
0.852,1.0
0.854,1.0
0.856,1.0
0.858,1.0
0.86,1.0
0.862,1.0
0.864,1.0
0.866,1.0
0.868,1.0
0.87,1.0
0.872,1.0
0.874,1.0
0.876,1.0
0.878,1.0
0.88,1.0
0.882,1.0
0.884,1.0
0.886,1.0
0.888,1.0
0.89,1.0
0.892,1.0
0.894,1.0
0.896,1.0
0.898,1.0
0.9,1.0
0.902,1.0
0.904,1.0
0.906,1.0
0.908,1.0
0.91,1.0
0.912,1.0
0.914,1.0
0.916,1.0
0.918,1.0
0.92,1.0
0.922,1.0
0.924,1.0
0.926,1.0
0.928,1.0
0.93,1.0
0.932,1.0
0.934,1.0
0.936,1.0
0.938,1.0
0.94,1.0
0.942,1.0
0.944,1.0
0.946,1.0
0.948,1.0
0.95,1.0
0.952,1.0
0.954,1.0
0.956,1.0
0.958,1.0
0.96,1.0
0.962,1.0
0.964,1.0
0.966,1.0
0.968,1.0
0.97,1.0
0.972,1.0
0.974,1.0
0.976,1.0
0.978,1.0
0.98,1.0
0.982,1.0
0.984,1.0
0.986,1.0
0.988,1.0
0.99,1.0
0.992,1.0
0.994,1.0
0.996,1.0
0.998,1.0
1.0,1.0


==> figures/roc_Quantile_anomaly_score_metzen_ours_eps4.csv <==
fpr,tpr
0.0,0.0
0.002,0.004
0.004,0.022
0.006,0.026
0.008,0.03
0.01,0.034
0.012,0.066
0.014,0.074
0.016,0.08
0.018,0.09
0.02,0.12
0.022,0.124
0.024,0.124
0.026,0.14
0.028,0.146
0.03,0.146
0.032,0.16
0.034,0.162
0.036,0.176
0.038,0.198
0.04,0.206
0.042,0.238
0.044,0.248
0.046,0.278
0.048,0.28
0.05,0.284
0.052,0.288
0.054,0.298
0.056,0.3
0.058,0.314
0.06,0.328
0.062,0.328
0.064,0.33
0.066,0.33
0.068,0.33
0.07,0.348
0.072,0.348
0.074,0.352
0.076,0.374
0.078,0.374
0.08,0.386
0.082,0.392
0.084,0.406
0.086,0.412
0.088,0.426
0.09,0.426
0.092,0.432
0.094,0.44
0.096,0.442
0.098,0.448
0.1,0.464
0.102,0.464
0.104,0.466
0.106,0.466
0.108,0.472
0.11,0.474
0.112,0.476
0.114,0.482
0.116,0.482
0.118,0.486
0.12,0.498
0.122,0.5
0.124,0.504
0.126,0.514
0.128,0.524
0.13,0.524
0.132,0.524
0.134,0.536
0.136,0.538
0.138,0.552
0.14,0.552
0.142,0.552
0.144,0.554
0.146,0.56
0.148,0.56
0.15,0.58
0.152,0.584
0.154,0.594
0.156,0.596
0.158,0.6
0.16,0.6
0.162,0.6
0.164,0.604
0.166,0.604
0.168,0.604
0.17,0.608
0.172,0.608
0.174,0.61
0.176,0.614
0.178,0.618
0.18,0.622
0.182,0.624
0.184,0.626
0.186,0.628
0.188,0.634
0.19,0.636
0.192,0.638
0.194,0.638
0.196,0.64
0.198,0.64
0.2,0.646
0.202,0.646
0.204,0.652
0.206,0.658
0.208,0.664
0.21,0.666
0.212,0.666
0.214,0.666
0.216,0.666
0.218,0.67
0.22,0.67
0.222,0.67
0.224,0.67
0.226,0.67
0.228,0.67
0.23,0.67
0.232,0.672
0.234,0.672
0.236,0.676
0.238,0.682
0.24,0.692
0.242,0.694
0.244,0.706
0.246,0.71
0.248,0.71
0.25,0.718
0.252,0.724
0.254,0.724
0.256,0.724
0.258,0.728
0.26,0.73
0.262,0.73
0.264,0.73
0.266,0.73
0.268,0.75
0.27,0.75
0.272,0.75
0.274,0.75
0.276,0.75
0.278,0.752
0.28,0.752
0.282,0.752
0.284,0.758
0.286,0.764
0.288,0.764
0.29,0.764
0.292,0.764
0.294,0.764
0.296,0.766
0.298,0.768
0.3,0.77
0.302,0.772
0.304,0.772
0.306,0.78
0.308,0.78
0.31,0.78
0.312,0.78
0.314,0.784
0.316,0.786
0.318,0.786
0.32,0.788
0.322,0.79
0.324,0.79
0.326,0.79
0.328,0.794
0.33,0.796
0.332,0.796
0.334,0.796
0.336,0.796
0.338,0.796
0.34,0.798
0.342,0.8
0.344,0.8
0.346,0.8
0.348,0.804
0.35,0.806
0.352,0.806
0.354,0.806
0.356,0.808
0.358,0.81
0.36,0.816
0.362,0.816
0.364,0.816
0.366,0.82
0.368,0.82
0.37,0.826
0.372,0.828
0.374,0.828
0.376,0.83
0.378,0.836
0.38,0.836
0.382,0.836
0.384,0.84
0.386,0.84
0.388,0.84
0.39,0.848
0.392,0.848
0.394,0.85
0.396,0.852
0.398,0.852
0.4,0.852
0.402,0.852
0.404,0.854
0.406,0.856
0.408,0.856
0.41,0.858
0.412,0.858
0.414,0.858
0.416,0.86
0.418,0.86
0.42,0.86
0.422,0.862
0.424,0.866
0.426,0.866
0.428,0.87
0.43,0.872
0.432,0.872
0.434,0.874
0.436,0.878
0.438,0.878
0.44,0.878
0.442,0.878
0.444,0.878
0.446,0.878
0.448,0.884
0.45,0.884
0.452,0.884
0.454,0.884
0.456,0.884
0.458,0.884
0.46,0.886
0.462,0.886
0.464,0.886
0.466,0.886
0.468,0.886
0.47,0.886
0.472,0.89
0.474,0.892
0.476,0.894
0.478,0.896
0.48,0.896
0.482,0.896
0.484,0.896
0.486,0.896
0.488,0.896
0.49,0.896
0.492,0.898
0.494,0.9
0.496,0.9
0.498,0.9
0.5,0.9
0.502,0.902
0.504,0.902
0.506,0.902
0.508,0.904
0.51,0.904
0.512,0.904
0.514,0.904
0.516,0.904
0.518,0.904
0.52,0.904
0.522,0.908
0.524,0.908
0.526,0.91
0.528,0.912
0.53,0.916
0.532,0.918
0.534,0.918
0.536,0.918
0.538,0.918
0.54,0.918
0.542,0.918
0.544,0.918
0.546,0.918
0.548,0.918
0.55,0.918
0.552,0.918
0.554,0.92
0.556,0.92
0.558,0.93
0.56,0.93
0.562,0.93
0.564,0.932
0.566,0.932
0.568,0.932
0.57,0.934
0.572,0.938
0.574,0.938
0.576,0.938
0.578,0.938
0.58,0.938
0.582,0.938
0.584,0.938
0.586,0.938
0.588,0.938
0.59,0.938
0.592,0.938
0.594,0.938
0.596,0.938
0.598,0.944
0.6,0.946
0.602,0.946
0.604,0.946
0.606,0.946
0.608,0.948
0.61,0.948
0.612,0.948
0.614,0.948
0.616,0.948
0.618,0.948
0.622,0.948
0.624,0.95
0.626,0.95
0.628,0.95
0.63,0.952
0.632,0.952
0.634,0.954
0.636,0.954
0.638,0.954
0.64,0.956
0.642,0.956
0.644,0.956
0.646,0.956
0.648,0.96
0.65,0.96
0.652,0.96
0.654,0.96
0.656,0.962
0.658,0.962
0.66,0.966
0.662,0.966
0.664,0.966
0.666,0.966
0.67,0.966
0.672,0.966
0.674,0.966
0.676,0.968
0.678,0.968
0.68,0.968
0.682,0.968
0.684,0.968
0.686,0.97
0.688,0.97
0.69,0.97
0.692,0.97
0.694,0.97
0.696,0.97
0.698,0.97
0.7,0.97
0.702,0.97
0.704,0.97
0.706,0.97
0.708,0.97
0.71,0.97
0.712,0.972
0.714,0.972
0.716,0.972
0.718,0.972
0.72,0.974
0.722,0.974
0.724,0.974
0.726,0.974
0.728,0.974
0.73,0.974
0.732,0.974
0.734,0.974
0.736,0.974
0.738,0.974
0.74,0.974
0.742,0.976
0.744,0.976
0.746,0.976
0.748,0.976
0.75,0.976
0.752,0.978
0.754,0.978
0.756,0.978
0.758,0.982
0.76,0.982
0.762,0.982
0.764,0.982
0.766,0.982
0.768,0.982
0.77,0.986
0.772,0.986
0.774,0.986
0.776,0.988
0.778,0.988
0.78,0.988
0.782,0.988
0.784,0.99
0.786,0.99
0.788,0.994
0.79,0.994
0.792,0.994
0.794,0.994
0.796,0.996
0.798,0.996
0.8,0.996
0.802,0.996
0.804,0.996
0.806,0.996
0.808,0.996
0.81,0.996
0.812,0.996
0.814,0.996
0.816,0.996
0.818,0.996
0.82,0.996
0.822,0.996
0.824,0.996
0.826,0.996
0.828,0.996
0.83,0.996
0.832,0.996
0.834,0.996
0.836,0.998
0.838,0.998
0.84,0.998
0.842,0.998
0.844,0.998
0.846,0.998
0.848,0.998
0.85,0.998
0.852,0.998
0.854,0.998
0.856,0.998
0.858,0.998
0.86,0.998
0.862,0.998
0.864,0.998
0.866,0.998
0.868,0.998
0.87,0.998
0.872,0.998
0.874,0.998
0.876,0.998
0.878,0.998
0.88,0.998
0.882,0.998
0.884,0.998
0.886,0.998
0.888,0.998
0.89,0.998
0.892,0.998
0.894,0.998
0.896,0.998
0.898,0.998
0.9,0.998
0.902,0.998
0.904,0.998
0.906,0.998
0.908,0.998
0.91,0.998
0.912,0.998
0.914,0.998
0.916,0.998
0.918,0.998
0.92,0.998
0.922,0.998
0.924,0.998
0.926,0.998
0.928,0.998
0.93,0.998
0.932,0.998
0.934,0.998
0.936,0.998
0.938,0.998
0.94,0.998
0.942,0.998
0.944,0.998
0.946,0.998
0.948,0.998
0.95,0.998
0.952,0.998
0.954,0.998
0.956,0.998
0.958,0.998
0.96,0.998
0.962,1.0
0.964,1.0
0.966,1.0
0.968,1.0
0.97,1.0
0.972,1.0
0.974,1.0
0.976,1.0
0.978,1.0
0.98,1.0
0.982,1.0
0.984,1.0
0.986,1.0
0.988,1.0
0.99,1.0
0.992,1.0
0.994,1.0
0.996,1.0
0.998,1.0
1.0,1.0


==> figures/roc_Quantile_anomaly_score_pgd_ours_eps1.csv <==
fpr,tpr
0.0,0.0
0.0,0.002
0.0,0.004
0.0,0.006
0.0,0.008
0.0,0.01
0.0,0.012
0.0,0.014
0.0,0.016
0.0,0.018
0.0,0.02
0.0,0.022
0.0,0.024
0.0,0.026
0.0,0.028
0.0,0.03
0.0,0.032
0.0,0.034
0.0,0.036
0.0,0.038
0.0,0.04
0.0,0.042
0.0,0.044
0.0,0.046
0.0,0.048
0.0,0.05
0.0,0.052
0.0,0.054
0.0,0.056
0.0,0.058
0.0,0.06
0.0,0.062
0.0,0.064
0.0,0.066
0.0,0.068
0.0,0.07
0.0,0.072
0.0,0.074
0.0,0.076
0.0,0.078
0.0,0.08
0.0,0.082
0.0,0.084
0.0,0.086
0.0,0.088
0.0,0.09
0.0,0.092
0.0,0.094
0.0,0.096
0.0,0.098
0.0,0.1
0.0,0.102
0.0,0.104
0.0,0.106
0.0,0.108
0.0,0.11
0.0,0.112
0.0,0.114
0.0,0.116
0.002,0.116
0.002,0.118
0.002,0.12
0.002,0.122
0.002,0.124
0.002,0.126
0.002,0.128
0.002,0.13
0.002,0.132
0.002,0.134
0.002,0.136
0.002,0.138
0.002,0.14
0.002,0.142
0.002,0.144
0.002,0.146
0.002,0.148
0.002,0.15
0.002,0.152
0.002,0.154
0.002,0.156
0.002,0.158
0.002,0.16
0.002,0.162
0.004,0.162
0.004,0.164
0.004,0.166
0.004,0.168
0.004,0.17
0.004,0.172
0.004,0.174
0.004,0.176
0.004,0.178
0.004,0.18
0.004,0.182
0.004,0.184
0.004,0.186
0.004,0.188
0.004,0.19
0.004,0.192
0.004,0.194
0.004,0.196
0.004,0.198
0.004,0.2
0.004,0.202
0.004,0.204
0.004,0.206
0.004,0.208
0.004,0.21
0.004,0.212
0.004,0.214
0.004,0.216
0.004,0.218
0.004,0.22
0.004,0.222
0.004,0.224
0.004,0.226
0.004,0.228
0.004,0.23
0.004,0.232
0.004,0.234
0.004,0.236
0.004,0.238
0.004,0.24
0.004,0.242
0.004,0.244
0.004,0.246
0.004,0.248
0.004,0.25
0.004,0.252
0.004,0.254
0.004,0.256
0.004,0.258
0.004,0.26
0.006,0.26
0.006,0.262
0.006,0.264
0.006,0.266
0.006,0.268
0.008,0.268
0.008,0.27
0.008,0.272
0.008,0.274
0.008,0.276
0.008,0.278
0.008,0.28
0.008,0.282
0.008,0.284
0.008,0.286
0.008,0.288
0.008,0.29
0.008,0.292
0.008,0.294
0.008,0.296
0.008,0.298
0.008,0.3
0.008,0.302
0.008,0.304
0.008,0.306
0.008,0.308
0.008,0.31
0.008,0.312
0.008,0.314
0.008,0.316
0.008,0.318
0.008,0.32
0.008,0.322
0.008,0.324
0.01,0.324
0.01,0.326
0.01,0.328
0.01,0.33
0.01,0.332
0.01,0.334
0.01,0.336
0.01,0.338
0.01,0.34
0.01,0.342
0.01,0.344
0.01,0.346
0.01,0.348
0.01,0.35
0.012,0.35
0.012,0.352
0.012,0.354
0.012,0.356
0.012,0.358
0.014,0.358
0.014,0.36
0.014,0.362
0.014,0.364
0.014,0.366
0.014,0.368
0.014,0.37
0.014,0.372
0.014,0.374
0.014,0.376
0.014,0.378
0.014,0.38
0.014,0.382
0.014,0.384
0.014,0.386
0.016,0.386
0.016,0.388
0.018,0.388
0.018,0.39
0.018,0.392
0.018,0.394
0.018,0.396
0.018,0.398
0.018,0.4
0.018,0.402
0.018,0.404
0.018,0.406
0.018,0.408
0.018,0.41
0.018,0.412
0.018,0.414
0.018,0.416
0.018,0.418
0.018,0.42
0.018,0.422
0.018,0.424
0.018,0.426
0.018,0.428
0.02,0.428
0.022,0.428
0.022,0.43
0.022,0.432
0.022,0.434
0.022,0.436
0.022,0.438
0.022,0.44
0.022,0.442
0.022,0.444
0.022,0.446
0.022,0.448
0.022,0.45
0.024,0.45
0.024,0.452
0.024,0.454
0.024,0.456
0.024,0.458
0.024,0.46
0.024,0.462
0.024,0.464
0.024,0.466
0.024,0.468
0.024,0.47
0.024,0.472
0.024,0.474
0.024,0.476
0.024,0.478
0.024,0.48
0.024,0.482
0.024,0.484
0.024,0.486
0.024,0.488
0.024,0.49
0.024,0.492
0.024,0.494
0.024,0.496
0.024,0.498
0.024,0.5
0.026,0.5
0.026,0.502
0.026,0.504
0.026,0.506
0.026,0.508
0.026,0.51
0.028,0.51
0.028,0.512
0.028,0.514
0.028,0.516
0.028,0.518
0.028,0.52
0.028,0.522
0.028,0.524
0.028,0.526
0.028,0.528
0.028,0.53
0.028,0.532
0.028,0.534
0.028,0.536
0.028,0.538
0.028,0.54
0.028,0.542
0.028,0.544
0.028,0.546
0.028,0.548
0.028,0.55
0.028,0.552
0.028,0.554
0.028,0.556
0.028,0.558
0.028,0.56
0.028,0.562
0.028,0.564
0.028,0.566
0.028,0.568
0.028,0.57
0.03,0.57
0.03,0.572
0.03,0.574
0.03,0.576
0.032,0.576
0.032,0.578
0.032,0.58
0.032,0.582
0.032,0.584
0.032,0.586
0.032,0.588
0.032,0.59
0.032,0.592
0.032,0.594
0.032,0.596
0.032,0.598
0.034,0.598
0.034,0.6
0.034,0.602
0.034,0.604
0.034,0.606
0.034,0.608
0.036,0.608
0.038,0.608
0.038,0.61
0.038,0.612
0.038,0.614
0.04,0.614
0.04,0.616
0.042,0.616
0.042,0.618
0.042,0.62
0.042,0.622
0.042,0.624
0.042,0.626
0.042,0.628
0.042,0.63
0.042,0.632
0.044,0.632
0.044,0.634
0.044,0.636
0.044,0.638
0.044,0.64
0.044,0.642
0.044,0.644
0.044,0.646
0.044,0.648
0.044,0.65
0.044,0.652
0.046,0.652
0.046,0.654
0.046,0.656
0.046,0.658
0.048,0.658
0.048,0.66
0.048,0.662
0.05,0.662
0.05,0.664
0.05,0.666
0.05,0.67
0.05,0.672
0.05,0.674
0.05,0.676
0.05,0.678
0.05,0.68
0.05,0.682
0.05,0.684
0.05,0.686
0.05,0.688
0.05,0.69
0.05,0.692
0.05,0.694
0.05,0.696
0.05,0.698
0.052,0.698
0.052,0.7
0.052,0.702
0.052,0.704
0.052,0.706
0.052,0.708
0.052,0.71
0.054,0.71
0.054,0.712
0.054,0.714
0.054,0.716
0.054,0.718
0.054,0.72
0.054,0.722
0.054,0.724
0.054,0.726
0.054,0.728
0.054,0.73
0.054,0.732
0.056,0.732
0.056,0.734
0.056,0.736
0.056,0.738
0.056,0.74
0.056,0.742
0.056,0.744
0.056,0.746
0.058,0.746
0.058,0.748
0.06,0.748
0.06,0.75
0.06,0.752
0.06,0.754
0.062,0.754
0.062,0.756
0.064,0.756
0.066,0.756
0.066,0.758
0.068,0.758
0.068,0.76
0.068,0.762
0.068,0.764
0.068,0.766
0.068,0.768
0.07,0.768
0.07,0.77
0.072,0.77
0.074,0.77
0.076,0.77
0.076,0.772
0.078,0.772
0.078,0.774
0.08,0.774
0.082,0.774
0.082,0.776
0.084,0.776
0.086,0.776
0.086,0.778
0.086,0.78
0.086,0.782
0.086,0.784
0.086,0.786
0.086,0.788
0.088,0.788
0.09,0.788
0.09,0.79
0.09,0.792
0.09,0.794
0.092,0.794
0.092,0.796
0.094,0.796
0.094,0.798
0.096,0.798
0.096,0.8
0.096,0.802
0.096,0.804
0.098,0.804
0.1,0.806
0.1,0.808
0.102,0.808
0.102,0.81
0.102,0.812
0.102,0.814
0.102,0.816
0.102,0.818
0.102,0.82
0.104,0.82
0.106,0.82
0.108,0.82
0.108,0.822
0.108,0.824
0.108,0.826
0.108,0.828
0.108,0.83
0.108,0.832
0.11,0.832
0.11,0.834
0.11,0.836
0.11,0.838
0.11,0.84
0.112,0.84
0.114,0.84
0.114,0.842
0.114,0.844
0.114,0.846
0.114,0.848
0.116,0.848
0.116,0.85
0.116,0.852
0.116,0.854
0.116,0.856
0.116,0.858
0.116,0.86
0.118,0.86
0.118,0.862
0.118,0.864
0.12,0.864
0.122,0.864
0.124,0.864
0.124,0.866
0.126,0.866
0.128,0.866
0.13,0.866
0.13,0.868
0.132,0.868
0.134,0.868
0.134,0.87
0.136,0.87
0.136,0.872
0.138,0.872
0.14,0.872
0.14,0.874
0.14,0.876
0.142,0.876
0.142,0.878
0.144,0.878
0.144,0.88
0.146,0.88
0.146,0.882
0.148,0.882
0.15,0.882
0.15,0.884
0.152,0.884
0.152,0.886
0.152,0.888
0.152,0.89
0.154,0.89
0.156,0.89
0.156,0.892
0.156,0.894
0.156,0.896
0.156,0.898
0.156,0.9
0.156,0.902
0.156,0.904
0.158,0.904
0.158,0.906
0.16,0.906
0.162,0.906
0.164,0.906
0.164,0.908
0.164,0.91
0.166,0.91
0.168,0.91
0.17,0.91
0.17,0.912
0.172,0.912
0.172,0.914
0.174,0.914
0.176,0.914
0.176,0.916
0.176,0.918
0.176,0.92
0.178,0.92
0.178,0.922
0.178,0.924
0.18,0.924
0.182,0.924
0.184,0.924
0.186,0.924
0.186,0.926
0.188,0.926
0.19,0.926
0.192,0.926
0.194,0.926
0.194,0.928
0.196,0.928
0.196,0.93
0.196,0.932
0.198,0.932
0.198,0.934
0.198,0.936
0.2,0.936
0.2,0.938
0.202,0.94
0.204,0.94
0.204,0.942
0.204,0.944
0.206,0.944
0.208,0.944
0.21,0.944
0.212,0.944
0.212,0.946
0.214,0.946
0.216,0.946
0.216,0.948
0.218,0.948
0.22,0.948
0.22,0.95
0.222,0.95
0.224,0.95
0.226,0.95
0.228,0.95
0.23,0.95
0.23,0.952
0.23,0.954
0.23,0.956
0.232,0.956
0.234,0.956
0.236,0.956
0.238,0.956
0.24,0.956
0.24,0.958
0.242,0.958
0.244,0.958
0.246,0.958
0.246,0.96
0.248,0.96
0.248,0.962
0.25,0.962
0.252,0.962
0.252,0.964
0.254,0.964
0.256,0.964
0.258,0.964
0.26,0.964
0.262,0.964
0.264,0.964
0.266,0.964
0.268,0.964
0.268,0.966
0.268,0.968
0.27,0.968
0.272,0.968
0.274,0.968
0.276,0.968
0.278,0.968
0.28,0.968
0.282,0.968
0.284,0.968
0.286,0.968
0.288,0.968
0.29,0.968
0.292,0.968
0.294,0.968
0.296,0.968
0.298,0.968
0.298,0.97
0.3,0.97
0.302,0.97
0.304,0.97
0.306,0.97
0.308,0.97
0.308,0.972
0.31,0.972
0.31,0.974
0.312,0.974
0.314,0.974
0.316,0.974
0.318,0.974
0.32,0.974
0.322,0.974
0.324,0.974
0.326,0.974
0.326,0.976
0.326,0.978
0.328,0.978
0.33,0.978
0.332,0.978
0.332,0.98
0.332,0.982
0.334,0.982
0.336,0.982
0.338,0.982
0.34,0.982
0.342,0.982
0.344,0.982
0.346,0.982
0.348,0.982
0.35,0.982
0.352,0.982
0.354,0.982
0.354,0.984
0.356,0.984
0.356,0.986
0.358,0.986
0.36,0.986
0.362,0.986
0.362,0.988
0.364,0.988
0.366,0.988
0.368,0.988
0.37,0.988
0.372,0.988
0.374,0.988
0.376,0.988
0.378,0.988
0.38,0.988
0.382,0.988
0.384,0.988
0.386,0.988
0.388,0.988
0.39,0.988
0.392,0.988
0.392,0.99
0.394,0.99
0.396,0.99
0.398,0.99
0.4,0.99
0.402,0.99
0.404,0.99
0.406,0.99
0.408,0.99
0.41,0.99
0.412,0.99
0.414,0.99
0.416,0.99
0.418,0.99
0.418,0.992
0.42,0.992
0.42,0.994
0.422,0.994
0.424,0.994
0.426,0.994
0.428,0.994
0.43,0.994
0.43,0.996
0.432,0.996
0.434,0.996
0.436,0.996
0.438,0.996
0.44,0.996
0.442,0.996
0.444,0.996
0.446,0.996
0.448,0.996
0.45,0.996
0.452,0.996
0.454,0.996
0.456,0.996
0.458,0.996
0.46,0.996
0.462,0.996
0.464,0.996
0.466,0.996
0.468,0.996
0.47,0.996
0.472,0.996
0.474,0.996
0.476,0.996
0.478,0.996
0.48,0.996
0.482,0.996
0.484,0.996
0.484,0.998
0.486,0.998
0.488,0.998
0.49,0.998
0.492,0.998
0.494,0.998
0.496,0.998
0.498,0.998
0.5,0.998
0.502,0.998
0.506,0.998
0.508,0.998
0.51,0.998
0.512,0.998
0.514,0.998
0.516,0.998
0.518,0.998
0.52,0.998
0.522,0.998
0.524,0.998
0.526,0.998
0.528,0.998
0.53,0.998
0.532,0.998
0.534,0.998
0.536,0.998
0.538,0.998
0.54,0.998
0.54,1.0
0.542,1.0
0.544,1.0
0.546,1.0
0.548,1.0
0.55,1.0
0.552,1.0
0.554,1.0
0.556,1.0
0.558,1.0
0.56,1.0
0.562,1.0
0.564,1.0
0.566,1.0
0.568,1.0
0.57,1.0
0.572,1.0
0.574,1.0
0.576,1.0
0.578,1.0
0.58,1.0
0.582,1.0
0.584,1.0
0.586,1.0
0.588,1.0
0.59,1.0
0.592,1.0
0.594,1.0
0.596,1.0
0.598,1.0
0.6,1.0
0.602,1.0
0.604,1.0
0.606,1.0
0.608,1.0
0.61,1.0
0.612,1.0
0.614,1.0
0.616,1.0
0.618,1.0
0.62,1.0
0.622,1.0
0.624,1.0
0.626,1.0
0.628,1.0
0.63,1.0
0.632,1.0
0.634,1.0
0.636,1.0
0.638,1.0
0.64,1.0
0.642,1.0
0.644,1.0
0.646,1.0
0.648,1.0
0.65,1.0
0.652,1.0
0.654,1.0
0.656,1.0
0.658,1.0
0.66,1.0
0.662,1.0
0.664,1.0
0.666,1.0
0.668,1.0
0.67,1.0
0.672,1.0
0.674,1.0
0.676,1.0
0.678,1.0
0.68,1.0
0.682,1.0
0.684,1.0
0.686,1.0
0.688,1.0
0.69,1.0
0.692,1.0
0.694,1.0
0.696,1.0
0.698,1.0
0.7,1.0
0.702,1.0
0.704,1.0
0.706,1.0
0.708,1.0
0.71,1.0
0.712,1.0
0.714,1.0
0.716,1.0
0.718,1.0
0.72,1.0
0.722,1.0
0.724,1.0
0.726,1.0
0.728,1.0
0.73,1.0
0.732,1.0
0.734,1.0
0.736,1.0
0.738,1.0
0.74,1.0
0.742,1.0
0.744,1.0
0.746,1.0
0.748,1.0
0.75,1.0
0.752,1.0
0.754,1.0
0.756,1.0
0.758,1.0
0.76,1.0
0.762,1.0
0.764,1.0
0.766,1.0
0.768,1.0
0.77,1.0
0.772,1.0
0.774,1.0
0.776,1.0
0.778,1.0
0.78,1.0
0.782,1.0
0.784,1.0
0.786,1.0
0.788,1.0
0.79,1.0
0.792,1.0
0.794,1.0
0.796,1.0
0.798,1.0
0.8,1.0
0.802,1.0
0.804,1.0
0.806,1.0
0.808,1.0
0.81,1.0
0.812,1.0
0.814,1.0
0.816,1.0
0.818,1.0
0.82,1.0
0.822,1.0
0.824,1.0
0.826,1.0
0.828,1.0
0.83,1.0
0.832,1.0
0.834,1.0
0.836,1.0
0.838,1.0
0.84,1.0
0.842,1.0
0.844,1.0
0.846,1.0
0.848,1.0
0.85,1.0
0.852,1.0
0.854,1.0
0.856,1.0
0.858,1.0
0.86,1.0
0.862,1.0
0.864,1.0
0.866,1.0
0.868,1.0
0.87,1.0
0.872,1.0
0.874,1.0
0.876,1.0
0.878,1.0
0.88,1.0
0.882,1.0
0.884,1.0
0.886,1.0
0.888,1.0
0.89,1.0
0.892,1.0
0.894,1.0
0.896,1.0
0.898,1.0
0.9,1.0
0.902,1.0
0.904,1.0
0.906,1.0
0.908,1.0
0.91,1.0
0.912,1.0
0.914,1.0
0.916,1.0
0.918,1.0
0.92,1.0
0.922,1.0
0.924,1.0
0.926,1.0
0.928,1.0
0.93,1.0
0.932,1.0
0.934,1.0
0.936,1.0
0.938,1.0
0.94,1.0
0.942,1.0
0.944,1.0
0.946,1.0
0.95,1.0
0.952,1.0
0.954,1.0
0.956,1.0
0.958,1.0
0.96,1.0
0.962,1.0
0.964,1.0
0.966,1.0
0.968,1.0
0.97,1.0
0.972,1.0
0.974,1.0
0.976,1.0
0.978,1.0
0.98,1.0
0.982,1.0
0.984,1.0
0.986,1.0
0.988,1.0
0.99,1.0
0.992,1.0
0.994,1.0
0.996,1.0
0.998,1.0
1.0,1.0
1.0,1.0


==> figures/roc_Quantile_anomaly_score_pgd_ours_eps16.csv <==
fpr,tpr
0.0,0.0
0.0,0.002
0.0,0.004
0.0,0.006
0.0,0.008
0.0,0.01
0.0,0.012
0.0,0.014
0.0,0.016
0.0,0.018
0.0,0.02
0.0,0.022
0.0,0.024
0.0,0.026
0.0,0.028
0.0,0.03
0.0,0.032
0.0,0.034
0.0,0.036
0.0,0.038
0.0,0.04
0.0,0.042
0.0,0.044
0.0,0.046
0.0,0.048
0.0,0.05
0.0,0.052
0.0,0.054
0.0,0.056
0.0,0.058
0.0,0.06
0.0,0.062
0.0,0.064
0.0,0.066
0.0,0.068
0.0,0.07
0.0,0.072
0.0,0.074
0.0,0.076
0.0,0.078
0.0,0.08
0.0,0.082
0.0,0.084
0.0,0.086
0.0,0.088
0.0,0.09
0.0,0.092
0.0,0.094
0.0,0.096
0.0,0.098
0.0,0.1
0.0,0.102
0.0,0.104
0.0,0.106
0.0,0.108
0.0,0.11
0.0,0.112
0.0,0.114
0.0,0.116
0.0,0.118
0.0,0.12
0.0,0.122
0.0,0.124
0.0,0.126
0.0,0.128
0.0,0.13
0.0,0.132
0.0,0.134
0.0,0.136
0.0,0.138
0.0,0.14
0.0,0.142
0.0,0.144
0.0,0.146
0.0,0.148
0.0,0.15
0.0,0.152
0.0,0.154
0.0,0.156
0.0,0.158
0.0,0.16
0.0,0.162
0.0,0.164
0.0,0.166
0.0,0.168
0.0,0.17
0.0,0.172
0.0,0.174
0.0,0.176
0.0,0.178
0.0,0.18
0.0,0.182
0.0,0.184
0.0,0.186
0.0,0.188
0.0,0.19
0.0,0.192
0.0,0.194
0.0,0.196
0.0,0.198
0.0,0.2
0.0,0.202
0.0,0.204
0.0,0.206
0.0,0.208
0.0,0.21
0.0,0.212
0.0,0.214
0.0,0.216
0.0,0.218
0.0,0.22
0.0,0.222
0.0,0.224
0.0,0.226
0.0,0.228
0.0,0.23
0.0,0.232
0.0,0.234
0.0,0.236
0.0,0.238
0.0,0.24
0.0,0.242
0.0,0.244
0.0,0.246
0.0,0.248
0.0,0.25
0.0,0.252
0.0,0.254
0.0,0.256
0.0,0.258
0.0,0.26
0.0,0.262
0.0,0.264
0.0,0.266
0.0,0.268
0.0,0.27
0.0,0.272
0.0,0.274
0.0,0.276
0.0,0.278
0.0,0.28
0.0,0.282
0.0,0.284
0.0,0.286
0.0,0.288
0.0,0.29
0.0,0.292
0.0,0.294
0.0,0.296
0.0,0.298
0.0,0.3
0.0,0.302
0.0,0.304
0.0,0.306
0.0,0.308
0.0,0.31
0.0,0.312
0.0,0.314
0.0,0.316
0.0,0.318
0.0,0.32
0.0,0.322
0.0,0.324
0.0,0.326
0.0,0.328
0.0,0.33
0.0,0.332
0.0,0.334
0.0,0.336
0.0,0.338
0.0,0.34
0.0,0.342
0.0,0.344
0.0,0.346
0.0,0.348
0.0,0.35
0.0,0.352
0.0,0.354
0.0,0.356
0.0,0.358
0.0,0.36
0.0,0.362
0.0,0.364
0.0,0.366
0.0,0.368
0.0,0.37
0.0,0.372
0.0,0.374
0.0,0.376
0.0,0.378
0.0,0.38
0.0,0.382
0.0,0.384
0.0,0.386
0.0,0.388
0.0,0.39
0.0,0.392
0.0,0.394
0.0,0.396
0.0,0.398
0.0,0.4
0.0,0.402
0.0,0.404
0.0,0.406
0.0,0.408
0.0,0.41
0.0,0.412
0.0,0.414
0.0,0.416
0.0,0.418
0.0,0.42
0.0,0.422
0.0,0.424
0.0,0.426
0.0,0.428
0.0,0.43
0.0,0.432
0.0,0.434
0.0,0.436
0.0,0.438
0.0,0.44
0.0,0.442
0.0,0.444
0.0,0.446
0.0,0.448
0.0,0.45
0.0,0.452
0.0,0.454
0.0,0.456
0.0,0.458
0.0,0.46
0.0,0.462
0.0,0.464
0.0,0.466
0.0,0.468
0.0,0.47
0.0,0.472
0.0,0.474
0.0,0.476
0.0,0.478
0.0,0.48
0.0,0.482
0.0,0.484
0.0,0.486
0.0,0.488
0.0,0.49
0.0,0.492
0.0,0.494
0.0,0.496
0.0,0.498
0.0,0.5
0.0,0.502
0.0,0.504
0.0,0.506
0.0,0.508
0.0,0.51
0.0,0.512
0.0,0.514
0.0,0.516
0.0,0.518
0.0,0.52
0.0,0.522
0.0,0.524
0.0,0.526
0.0,0.528
0.0,0.53
0.0,0.532
0.0,0.534
0.0,0.536
0.0,0.538
0.0,0.54
0.0,0.542
0.0,0.544
0.0,0.546
0.0,0.548
0.0,0.55
0.0,0.552
0.0,0.554
0.0,0.556
0.0,0.558
0.0,0.56
0.0,0.562
0.0,0.564
0.0,0.566
0.0,0.568
0.0,0.57
0.0,0.572
0.0,0.574
0.0,0.576
0.0,0.578
0.0,0.58
0.0,0.582
0.0,0.584
0.0,0.586
0.0,0.588
0.0,0.59
0.0,0.592
0.0,0.594
0.0,0.596
0.0,0.598
0.0,0.6
0.0,0.602
0.0,0.604
0.0,0.606
0.0,0.608
0.0,0.61
0.0,0.612
0.0,0.614
0.0,0.616
0.0,0.618
0.0,0.62
0.0,0.622
0.0,0.624
0.0,0.626
0.0,0.628
0.0,0.63
0.0,0.632
0.0,0.634
0.0,0.636
0.0,0.638
0.0,0.64
0.0,0.642
0.0,0.644
0.0,0.646
0.0,0.648
0.0,0.65
0.0,0.652
0.0,0.654
0.0,0.656
0.0,0.658
0.0,0.66
0.0,0.662
0.0,0.664
0.0,0.666
0.0,0.668
0.0,0.67
0.0,0.672
0.0,0.674
0.0,0.676
0.0,0.678
0.0,0.68
0.0,0.682
0.0,0.684
0.0,0.686
0.0,0.688
0.0,0.69
0.0,0.692
0.0,0.694
0.0,0.696
0.0,0.698
0.0,0.7
0.0,0.702
0.0,0.704
0.0,0.706
0.0,0.708
0.0,0.71
0.0,0.712
0.0,0.714
0.0,0.716
0.0,0.718
0.0,0.72
0.0,0.722
0.002,0.722
0.002,0.724
0.002,0.726
0.002,0.728
0.002,0.73
0.002,0.732
0.002,0.734
0.002,0.736
0.002,0.738
0.002,0.74
0.002,0.742
0.002,0.744
0.002,0.746
0.002,0.748
0.004,0.748
0.004,0.75
0.004,0.752
0.004,0.754
0.004,0.756
0.004,0.758
0.004,0.76
0.004,0.762
0.004,0.764
0.004,0.766
0.004,0.768
0.004,0.77
0.004,0.772
0.004,0.774
0.004,0.776
0.004,0.778
0.004,0.78
0.004,0.782
0.004,0.784
0.004,0.786
0.006,0.786
0.006,0.788
0.008,0.788
0.008,0.79
0.008,0.792
0.008,0.794
0.008,0.796
0.008,0.798
0.01,0.798
0.012,0.798
0.012,0.8
0.012,0.802
0.012,0.804
0.014,0.804
0.014,0.806
0.014,0.808
0.014,0.81
0.014,0.812
0.014,0.814
0.014,0.816
0.016,0.816
0.018,0.816
0.018,0.818
0.018,0.82
0.018,0.822
0.018,0.824
0.018,0.826
0.018,0.828
0.018,0.83
0.018,0.832
0.018,0.834
0.02,0.834
0.022,0.834
0.022,0.836
0.022,0.838
0.024,0.838
0.024,0.84
0.024,0.842
0.024,0.844
0.024,0.846
0.024,0.848
0.024,0.85
0.024,0.852
0.026,0.852
0.026,0.854
0.026,0.856
0.028,0.856
0.028,0.858
0.028,0.86
0.03,0.86
0.032,0.86
0.034,0.86
0.034,0.862
0.036,0.862
0.038,0.862
0.038,0.864
0.04,0.864
0.042,0.864
0.044,0.864
0.046,0.864
0.046,0.866
0.046,0.868
0.048,0.868
0.048,0.87
0.05,0.87
0.05,0.872
0.05,0.874
0.05,0.876
0.052,0.876
0.052,0.878
0.054,0.878
0.056,0.878
0.056,0.88
0.058,0.88
0.06,0.88
0.062,0.88
0.064,0.88
0.066,0.88
0.068,0.88
0.068,0.882
0.07,0.882
0.072,0.882
0.074,0.882
0.076,0.882
0.078,0.882
0.08,0.882
0.082,0.882
0.084,0.882
0.086,0.882
0.088,0.882
0.09,0.882
0.092,0.882
0.094,0.882
0.096,0.882
0.098,0.882
0.1,0.882
0.102,0.882
0.102,0.884
0.102,0.886
0.102,0.888
0.104,0.888
0.106,0.888
0.108,0.888
0.108,0.89
0.11,0.89
0.112,0.89
0.114,0.89
0.116,0.89
0.116,0.892
0.118,0.892
0.118,0.894
0.12,0.894
0.122,0.894
0.124,0.894
0.126,0.894
0.128,0.894
0.13,0.894
0.132,0.894
0.134,0.894
0.136,0.894
0.138,0.894
0.14,0.894
0.142,0.894
0.144,0.894
0.146,0.894
0.146,0.896
0.148,0.896
0.15,0.896
0.152,0.896
0.154,0.896
0.156,0.896
0.158,0.896
0.16,0.896
0.16,0.898
0.162,0.898
0.164,0.898
0.164,0.9
0.166,0.9
0.168,0.9
0.17,0.9
0.17,0.902
0.172,0.902
0.174,0.902
0.176,0.902
0.176,0.904
0.176,0.906
0.178,0.906
0.18,0.906
0.182,0.906
0.184,0.906
0.184,0.908
0.186,0.908
0.188,0.908
0.19,0.908
0.192,0.908
0.194,0.908
0.196,0.908
0.198,0.908
0.198,0.91
0.2,0.91
0.202,0.91
0.202,0.912
0.204,0.912
0.206,0.912
0.208,0.912
0.208,0.914
0.21,0.914
0.21,0.916
0.212,0.916
0.214,0.916
0.216,0.916
0.218,0.916
0.22,0.916
0.222,0.916
0.224,0.916
0.226,0.916
0.228,0.916
0.23,0.916
0.232,0.916
0.234,0.916
0.236,0.916
0.238,0.916
0.24,0.916
0.242,0.916
0.244,0.916
0.244,0.918
0.246,0.918
0.248,0.918
0.25,0.918
0.252,0.918
0.254,0.918
0.256,0.918
0.258,0.918
0.26,0.918
0.262,0.918
0.264,0.918
0.266,0.918
0.268,0.918
0.27,0.918
0.272,0.918
0.274,0.918
0.276,0.918
0.278,0.918
0.28,0.918
0.282,0.918
0.284,0.918
0.286,0.918
0.288,0.918
0.29,0.918
0.292,0.918
0.294,0.918
0.296,0.918
0.298,0.918
0.3,0.918
0.302,0.918
0.304,0.918
0.306,0.918
0.308,0.918
0.31,0.918
0.31,0.92
0.312,0.92
0.314,0.92
0.316,0.92
0.316,0.922
0.318,0.922
0.32,0.922
0.322,0.922
0.324,0.922
0.326,0.922
0.328,0.922
0.33,0.922
0.332,0.922
0.334,0.922
0.336,0.922
0.338,0.922
0.338,0.924
0.34,0.924
0.342,0.924
0.344,0.924
0.346,0.924
0.348,0.924
0.35,0.924
0.352,0.924
0.354,0.924
0.354,0.926
0.356,0.926
0.358,0.926
0.36,0.926
0.362,0.926
0.364,0.926
0.366,0.926
0.368,0.926
0.37,0.926
0.372,0.926
0.374,0.926
0.376,0.926
0.378,0.926
0.378,0.928
0.38,0.928
0.382,0.928
0.384,0.928
0.386,0.928
0.388,0.928
0.39,0.928
0.392,0.928
0.392,0.93
0.394,0.93
0.396,0.93
0.398,0.93
0.398,0.932
0.4,0.932
0.402,0.932
0.404,0.932
0.404,0.934
0.406,0.934
0.408,0.934
0.41,0.934
0.412,0.934
0.414,0.934
0.416,0.934
0.418,0.934
0.418,0.936
0.418,0.938
0.42,0.938
0.422,0.938
0.424,0.938
0.426,0.938
0.428,0.938
0.43,0.938
0.432,0.938
0.434,0.938
0.436,0.938
0.438,0.938
0.44,0.938
0.442,0.938
0.444,0.938
0.446,0.938
0.448,0.938
0.45,0.938
0.452,0.938
0.454,0.938
0.456,0.94
0.458,0.94
0.46,0.94
0.462,0.94
0.464,0.94
0.466,0.94
0.468,0.94
0.47,0.94
0.472,0.94
0.474,0.94
0.476,0.94
0.478,0.94
0.48,0.94
0.482,0.94
0.484,0.94
0.486,0.94
0.488,0.94
0.49,0.94
0.492,0.94
0.494,0.94
0.496,0.94
0.498,0.94
0.5,0.94
0.502,0.94
0.506,0.94
0.508,0.94
0.508,0.942
0.51,0.942
0.512,0.942
0.512,0.944
0.514,0.944
0.516,0.944
0.518,0.944
0.518,0.946
0.52,0.946
0.522,0.946
0.524,0.946
0.526,0.946
0.528,0.946
0.53,0.946
0.532,0.946
0.534,0.946
0.536,0.946
0.538,0.946
0.54,0.946
0.542,0.946
0.544,0.946
0.546,0.946
0.548,0.946
0.55,0.946
0.552,0.946
0.554,0.946
0.556,0.946
0.558,0.946
0.56,0.946
0.56,0.948
0.562,0.948
0.564,0.948
0.566,0.948
0.568,0.948
0.57,0.948
0.572,0.948
0.574,0.948
0.576,0.948
0.578,0.948
0.58,0.948
0.582,0.948
0.584,0.948
0.586,0.948
0.586,0.95
0.588,0.95
0.59,0.95
0.592,0.95
0.594,0.95
0.594,0.952
0.596,0.952
0.598,0.952
0.6,0.952
0.602,0.952
0.604,0.952
0.606,0.952
0.608,0.952
0.61,0.952
0.612,0.952
0.614,0.952
0.616,0.952
0.618,0.952
0.62,0.952
0.622,0.952
0.624,0.952
0.626,0.952
0.628,0.952
0.628,0.954
0.63,0.954
0.632,0.954
0.634,0.954
0.636,0.954
0.638,0.954
0.64,0.954
0.642,0.954
0.644,0.954
0.646,0.954
0.648,0.954
0.65,0.954
0.652,0.954
0.654,0.954
0.656,0.954
0.658,0.954
0.66,0.954
0.662,0.954
0.664,0.954
0.666,0.954
0.668,0.954
0.67,0.954
0.672,0.954
0.674,0.954
0.676,0.954
0.678,0.954
0.68,0.954
0.68,0.956
0.682,0.956
0.684,0.956
0.686,0.956
0.688,0.956
0.69,0.956
0.692,0.956
0.694,0.956
0.696,0.956
0.698,0.956
0.7,0.956
0.702,0.956
0.704,0.956
0.706,0.956
0.708,0.956
0.71,0.956
0.712,0.956
0.714,0.956
0.716,0.956
0.718,0.956
0.72,0.956
0.722,0.956
0.724,0.956
0.726,0.956
0.728,0.956
0.73,0.956
0.732,0.956
0.734,0.956
0.736,0.956
0.738,0.956
0.74,0.956
0.742,0.956
0.744,0.956
0.746,0.956
0.748,0.956
0.75,0.956
0.752,0.956
0.754,0.956
0.756,0.956
0.758,0.956
0.76,0.956
0.762,0.956
0.764,0.956
0.766,0.956
0.768,0.956
0.77,0.956
0.772,0.956
0.772,0.958
0.774,0.958
0.776,0.958
0.778,0.958
0.78,0.958
0.782,0.958
0.784,0.958
0.786,0.958
0.788,0.958
0.79,0.958
0.79,0.96
0.792,0.96
0.794,0.96
0.796,0.96
0.798,0.96
0.8,0.96
0.802,0.96
0.804,0.96
0.806,0.96
0.808,0.96
0.81,0.96
0.812,0.96
0.814,0.96
0.816,0.96
0.818,0.96
0.82,0.96
0.822,0.96
0.824,0.96
0.826,0.96
0.828,0.96
0.83,0.96
0.832,0.96
0.832,0.962
0.834,0.962
0.836,0.962
0.838,0.962
0.84,0.962
0.842,0.962
0.844,0.962
0.846,0.962
0.848,0.962
0.85,0.962
0.852,0.962
0.854,0.962
0.856,0.962
0.858,0.962
0.86,0.962
0.862,0.962
0.864,0.962
0.866,0.962
0.868,0.962
0.87,0.962
0.872,0.962
0.874,0.962
0.876,0.962
0.878,0.962
0.88,0.962
0.882,0.962
0.884,0.962
0.886,0.962
0.888,0.962
0.888,0.964
0.89,0.964
0.892,0.964
0.894,0.964
0.894,0.966
0.896,0.966
0.898,0.966
0.9,0.966
0.902,0.966
0.904,0.966
0.906,0.966
0.906,0.968
0.908,0.968
0.91,0.968
0.912,0.968
0.912,0.97
0.912,0.972
0.914,0.972
0.916,0.972
0.918,0.972
0.918,0.974
0.918,0.976
0.92,0.976
0.922,0.976
0.924,0.976
0.926,0.976
0.928,0.976
0.928,0.978
0.93,0.978
0.932,0.978
0.934,0.978
0.936,0.978
0.938,0.978
0.94,0.978
0.942,0.978
0.944,0.978
0.946,0.978
0.95,0.978
0.952,0.978
0.954,0.978
0.954,0.98
0.956,0.98
0.958,0.98
0.96,0.98
0.96,0.982
0.962,0.982
0.964,0.982
0.964,0.984
0.966,0.984
0.968,0.984
0.97,0.984
0.972,0.984
0.974,0.984
0.976,0.984
0.978,0.984
0.98,0.984
0.982,0.984
0.984,0.984
0.986,0.984
0.988,0.984
0.988,0.986
0.99,0.986
0.992,0.986
0.994,0.986
0.996,0.986
0.998,0.986
0.998,0.988
0.998,0.99
1.0,0.99
1.0,0.992
1.0,0.994
1.0,0.996
1.0,0.998
1.0,1.0
1.0,1.0


==> figures/roc_Quantile_anomaly_score_pgd_ours_eps4.csv <==
fpr,tpr
0.0,0.0
0.0,0.002
0.0,0.004
0.0,0.006
0.0,0.008
0.0,0.01
0.0,0.012
0.0,0.014
0.0,0.016
0.0,0.018
0.0,0.02
0.0,0.022
0.0,0.024
0.0,0.026
0.0,0.028
0.0,0.03
0.0,0.032
0.0,0.034
0.0,0.036
0.0,0.038
0.0,0.04
0.0,0.042
0.0,0.044
0.0,0.046
0.0,0.048
0.0,0.05
0.0,0.052
0.0,0.054
0.0,0.056
0.0,0.058
0.0,0.06
0.0,0.062
0.0,0.064
0.0,0.066
0.0,0.068
0.0,0.07
0.0,0.072
0.0,0.074
0.0,0.076
0.0,0.078
0.0,0.08
0.0,0.082
0.0,0.084
0.0,0.086
0.0,0.088
0.0,0.09
0.0,0.092
0.0,0.094
0.0,0.096
0.0,0.098
0.0,0.1
0.0,0.102
0.0,0.104
0.0,0.106
0.0,0.108
0.0,0.11
0.0,0.112
0.0,0.114
0.0,0.116
0.0,0.118
0.0,0.12
0.0,0.122
0.0,0.124
0.0,0.126
0.0,0.128
0.0,0.13
0.0,0.132
0.0,0.134
0.0,0.136
0.0,0.138
0.0,0.14
0.0,0.142
0.0,0.144
0.0,0.146
0.0,0.148
0.0,0.15
0.0,0.152
0.0,0.154
0.0,0.156
0.0,0.158
0.0,0.16
0.0,0.162
0.0,0.164
0.0,0.166
0.0,0.168
0.0,0.17
0.0,0.172
0.0,0.174
0.0,0.176
0.0,0.178
0.0,0.18
0.0,0.182
0.0,0.184
0.0,0.186
0.0,0.188
0.0,0.19
0.0,0.192
0.0,0.194
0.0,0.196
0.0,0.198
0.0,0.2
0.0,0.202
0.0,0.204
0.0,0.206
0.0,0.208
0.0,0.21
0.0,0.212
0.0,0.214
0.0,0.216
0.0,0.218
0.0,0.22
0.0,0.222
0.0,0.224
0.0,0.226
0.0,0.228
0.0,0.23
0.0,0.232
0.0,0.234
0.0,0.236
0.0,0.238
0.0,0.24
0.0,0.242
0.0,0.244
0.0,0.246
0.0,0.248
0.0,0.25
0.0,0.252
0.0,0.254
0.0,0.256
0.0,0.258
0.0,0.26
0.0,0.262
0.0,0.264
0.0,0.266
0.0,0.268
0.0,0.27
0.0,0.272
0.0,0.274
0.0,0.276
0.0,0.278
0.0,0.28
0.0,0.282
0.0,0.284
0.0,0.286
0.0,0.288
0.0,0.29
0.0,0.292
0.0,0.294
0.0,0.296
0.0,0.298
0.0,0.3
0.0,0.302
0.0,0.304
0.0,0.306
0.0,0.308
0.0,0.31
0.0,0.312
0.0,0.314
0.0,0.316
0.0,0.318
0.0,0.32
0.0,0.322
0.0,0.324
0.0,0.326
0.0,0.328
0.0,0.33
0.0,0.332
0.0,0.334
0.0,0.336
0.0,0.338
0.0,0.34
0.0,0.342
0.0,0.344
0.0,0.346
0.0,0.348
0.0,0.35
0.0,0.352
0.0,0.354
0.0,0.356
0.0,0.358
0.0,0.36
0.0,0.362
0.0,0.364
0.0,0.366
0.0,0.368
0.0,0.37
0.0,0.372
0.0,0.374
0.0,0.376
0.0,0.378
0.0,0.38
0.0,0.382
0.0,0.384
0.0,0.386
0.0,0.388
0.0,0.39
0.0,0.392
0.0,0.394
0.0,0.396
0.0,0.398
0.0,0.4
0.0,0.402
0.0,0.404
0.0,0.406
0.0,0.408
0.0,0.41
0.0,0.412
0.0,0.414
0.0,0.416
0.0,0.418
0.0,0.42
0.0,0.422
0.0,0.424
0.0,0.426
0.0,0.428
0.0,0.43
0.0,0.432
0.0,0.434
0.0,0.436
0.0,0.438
0.0,0.44
0.0,0.442
0.0,0.444
0.0,0.446
0.0,0.448
0.0,0.45
0.0,0.452
0.0,0.454
0.0,0.456
0.0,0.458
0.0,0.46
0.0,0.462
0.0,0.464
0.0,0.466
0.0,0.468
0.0,0.47
0.0,0.472
0.0,0.474
0.0,0.476
0.0,0.478
0.0,0.48
0.0,0.482
0.0,0.484
0.0,0.486
0.0,0.488
0.0,0.49
0.0,0.492
0.0,0.494
0.0,0.496
0.0,0.498
0.0,0.5
0.0,0.502
0.0,0.504
0.0,0.506
0.0,0.508
0.0,0.51
0.0,0.512
0.0,0.514
0.0,0.516
0.0,0.518
0.0,0.52
0.0,0.522
0.0,0.524
0.0,0.526
0.0,0.528
0.0,0.53
0.0,0.532
0.0,0.534
0.0,0.536
0.0,0.538
0.0,0.54
0.0,0.542
0.0,0.544
0.0,0.546
0.0,0.548
0.0,0.55
0.0,0.552
0.0,0.554
0.0,0.556
0.0,0.558
0.0,0.56
0.0,0.562
0.0,0.564
0.0,0.566
0.0,0.568
0.0,0.57
0.0,0.572
0.0,0.574
0.0,0.576
0.0,0.578
0.0,0.58
0.0,0.582
0.0,0.584
0.0,0.586
0.0,0.588
0.0,0.59
0.0,0.592
0.0,0.594
0.0,0.596
0.0,0.598
0.0,0.6
0.0,0.602
0.0,0.604
0.0,0.606
0.0,0.608
0.0,0.61
0.0,0.612
0.0,0.614
0.0,0.616
0.0,0.618
0.0,0.62
0.0,0.622
0.0,0.624
0.0,0.626
0.0,0.628
0.0,0.63
0.0,0.632
0.0,0.634
0.0,0.636
0.0,0.638
0.0,0.64
0.0,0.642
0.0,0.644
0.0,0.646
0.0,0.648
0.0,0.65
0.0,0.652
0.0,0.654
0.0,0.656
0.0,0.658
0.0,0.66
0.0,0.662
0.0,0.664
0.0,0.666
0.0,0.668
0.0,0.67
0.0,0.672
0.0,0.674
0.0,0.676
0.0,0.678
0.0,0.68
0.0,0.682
0.0,0.684
0.0,0.686
0.0,0.688
0.0,0.69
0.0,0.692
0.0,0.694
0.0,0.696
0.0,0.698
0.0,0.7
0.0,0.702
0.0,0.704
0.0,0.706
0.0,0.708
0.0,0.71
0.0,0.712
0.0,0.714
0.0,0.716
0.0,0.718
0.0,0.72
0.0,0.722
0.0,0.724
0.0,0.726
0.0,0.728
0.0,0.73
0.0,0.732
0.0,0.734
0.0,0.736
0.0,0.738
0.0,0.74
0.0,0.742
0.0,0.744
0.0,0.746
0.0,0.748
0.0,0.75
0.0,0.752
0.0,0.754
0.0,0.756
0.0,0.758
0.0,0.76
0.0,0.762
0.0,0.764
0.0,0.766
0.0,0.768
0.0,0.77
0.0,0.772
0.0,0.774
0.0,0.776
0.0,0.778
0.0,0.78
0.0,0.782
0.0,0.784
0.0,0.786
0.0,0.788
0.0,0.79
0.0,0.792
0.0,0.794
0.0,0.796
0.0,0.798
0.0,0.8
0.0,0.802
0.0,0.804
0.0,0.806
0.0,0.808
0.0,0.81
0.0,0.812
0.0,0.814
0.0,0.816
0.0,0.818
0.0,0.82
0.0,0.822
0.0,0.824
0.0,0.826
0.0,0.828
0.0,0.83
0.0,0.832
0.0,0.834
0.0,0.836
0.0,0.838
0.0,0.84
0.0,0.842
0.0,0.844
0.0,0.846
0.0,0.848
0.0,0.85
0.0,0.852
0.0,0.854
0.0,0.856
0.0,0.858
0.0,0.86
0.0,0.862
0.0,0.864
0.0,0.866
0.0,0.868
0.0,0.87
0.0,0.872
0.0,0.874
0.0,0.876
0.0,0.878
0.0,0.88
0.0,0.882
0.0,0.884
0.0,0.886
0.0,0.888
0.0,0.89
0.0,0.892
0.0,0.894
0.0,0.896
0.0,0.898
0.0,0.9
0.0,0.902
0.0,0.904
0.0,0.906
0.0,0.908
0.0,0.91
0.0,0.912
0.0,0.914
0.0,0.916
0.0,0.918
0.0,0.92
0.0,0.922
0.0,0.924
0.0,0.926
0.0,0.928
0.0,0.93
0.0,0.932
0.0,0.934
0.0,0.936
0.0,0.938
0.0,0.94
0.0,0.942
0.0,0.944
0.0,0.946
0.0,0.948
0.0,0.95
0.0,0.952
0.0,0.954
0.0,0.956
0.0,0.958
0.0,0.96
0.0,0.962
0.0,0.964
0.0,0.966
0.0,0.968
0.0,0.97
0.0,0.972
0.0,0.974
0.0,0.976
0.0,0.978
0.0,0.98
0.0,0.982
0.0,0.984
0.0,0.986
0.0,0.988
0.0,0.99
0.0,0.992
0.002,0.992
0.002,0.994
0.002,0.996
0.002,0.998
0.004,0.998
0.006,0.998
0.008,0.998
0.01,0.998
0.012,0.998
0.014,0.998
0.016,0.998
0.016,1.0
0.018,1.0
0.02,1.0
0.022,1.0
0.024,1.0
0.026,1.0
0.028,1.0
0.03,1.0
0.032,1.0
0.034,1.0
0.036,1.0
0.038,1.0
0.04,1.0
0.042,1.0
0.044,1.0
0.046,1.0
0.048,1.0
0.05,1.0
0.052,1.0
0.054,1.0
0.056,1.0
0.058,1.0
0.06,1.0
0.062,1.0
0.064,1.0
0.066,1.0
0.068,1.0
0.07,1.0
0.072,1.0
0.074,1.0
0.076,1.0
0.078,1.0
0.08,1.0
0.082,1.0
0.084,1.0
0.086,1.0
0.088,1.0
0.09,1.0
0.092,1.0
0.094,1.0
0.096,1.0
0.098,1.0
0.1,1.0
0.102,1.0
0.104,1.0
0.106,1.0
0.108,1.0
0.11,1.0
0.112,1.0
0.114,1.0
0.116,1.0
0.118,1.0
0.12,1.0
0.122,1.0
0.124,1.0
0.126,1.0
0.128,1.0
0.13,1.0
0.132,1.0
0.134,1.0
0.136,1.0
0.138,1.0
0.14,1.0
0.142,1.0
0.144,1.0
0.146,1.0
0.148,1.0
0.15,1.0
0.152,1.0
0.154,1.0
0.156,1.0
0.158,1.0
0.16,1.0
0.162,1.0
0.164,1.0
0.166,1.0
0.168,1.0
0.17,1.0
0.172,1.0
0.174,1.0
0.176,1.0
0.178,1.0
0.18,1.0
0.182,1.0
0.184,1.0
0.186,1.0
0.188,1.0
0.19,1.0
0.192,1.0
0.194,1.0
0.196,1.0
0.198,1.0
0.2,1.0
0.202,1.0
0.204,1.0
0.206,1.0
0.208,1.0
0.21,1.0
0.212,1.0
0.214,1.0
0.216,1.0
0.218,1.0
0.22,1.0
0.222,1.0
0.224,1.0
0.226,1.0
0.228,1.0
0.23,1.0
0.232,1.0
0.234,1.0
0.236,1.0
0.238,1.0
0.24,1.0
0.242,1.0
0.244,1.0
0.246,1.0
0.248,1.0
0.25,1.0
0.252,1.0
0.254,1.0
0.256,1.0
0.258,1.0
0.26,1.0
0.262,1.0
0.264,1.0
0.266,1.0
0.268,1.0
0.27,1.0
0.272,1.0
0.274,1.0
0.276,1.0
0.278,1.0
0.28,1.0
0.282,1.0
0.284,1.0
0.286,1.0
0.288,1.0
0.29,1.0
0.292,1.0
0.294,1.0
0.296,1.0
0.298,1.0
0.3,1.0
0.302,1.0
0.304,1.0
0.306,1.0
0.308,1.0
0.31,1.0
0.312,1.0
0.314,1.0
0.316,1.0
0.318,1.0
0.32,1.0
0.322,1.0
0.324,1.0
0.326,1.0
0.328,1.0
0.33,1.0
0.332,1.0
0.334,1.0
0.336,1.0
0.338,1.0
0.34,1.0
0.342,1.0
0.344,1.0
0.346,1.0
0.348,1.0
0.35,1.0
0.352,1.0
0.354,1.0
0.356,1.0
0.358,1.0
0.36,1.0
0.362,1.0
0.364,1.0
0.366,1.0
0.368,1.0
0.37,1.0
0.372,1.0
0.374,1.0
0.376,1.0
0.378,1.0
0.38,1.0
0.382,1.0
0.384,1.0
0.386,1.0
0.388,1.0
0.39,1.0
0.392,1.0
0.394,1.0
0.396,1.0
0.398,1.0
0.4,1.0
0.402,1.0
0.404,1.0
0.406,1.0
0.408,1.0
0.41,1.0
0.412,1.0
0.414,1.0
0.416,1.0
0.418,1.0
0.42,1.0
0.422,1.0
0.424,1.0
0.426,1.0
0.428,1.0
0.43,1.0
0.432,1.0
0.434,1.0
0.436,1.0
0.438,1.0
0.44,1.0
0.442,1.0
0.444,1.0
0.446,1.0
0.448,1.0
0.45,1.0
0.452,1.0
0.454,1.0
0.456,1.0
0.458,1.0
0.46,1.0
0.462,1.0
0.464,1.0
0.466,1.0
0.468,1.0
0.47,1.0
0.472,1.0
0.474,1.0
0.476,1.0
0.478,1.0
0.48,1.0
0.482,1.0
0.484,1.0
0.486,1.0
0.488,1.0
0.49,1.0
0.492,1.0
0.494,1.0
0.496,1.0
0.498,1.0
0.5,1.0
0.502,1.0
0.506,1.0
0.508,1.0
0.51,1.0
0.512,1.0
0.514,1.0
0.516,1.0
0.518,1.0
0.52,1.0
0.522,1.0
0.524,1.0
0.526,1.0
0.528,1.0
0.53,1.0
0.532,1.0
0.534,1.0
0.536,1.0
0.538,1.0
0.54,1.0
0.542,1.0
0.544,1.0
0.546,1.0
0.548,1.0
0.55,1.0
0.552,1.0
0.554,1.0
0.556,1.0
0.558,1.0
0.56,1.0
0.562,1.0
0.564,1.0
0.566,1.0
0.568,1.0
0.57,1.0
0.572,1.0
0.574,1.0
0.576,1.0
0.578,1.0
0.58,1.0
0.582,1.0
0.584,1.0
0.586,1.0
0.588,1.0
0.59,1.0
0.592,1.0
0.594,1.0
0.596,1.0
0.598,1.0
0.6,1.0
0.602,1.0
0.604,1.0
0.606,1.0
0.608,1.0
0.61,1.0
0.612,1.0
0.614,1.0
0.616,1.0
0.618,1.0
0.62,1.0
0.622,1.0
0.624,1.0
0.626,1.0
0.628,1.0
0.63,1.0
0.632,1.0
0.634,1.0
0.636,1.0
0.638,1.0
0.64,1.0
0.642,1.0
0.644,1.0
0.646,1.0
0.648,1.0
0.65,1.0
0.652,1.0
0.654,1.0
0.656,1.0
0.658,1.0
0.66,1.0
0.662,1.0
0.664,1.0
0.666,1.0
0.668,1.0
0.67,1.0
0.672,1.0
0.674,1.0
0.676,1.0
0.678,1.0
0.68,1.0
0.682,1.0
0.684,1.0
0.686,1.0
0.688,1.0
0.69,1.0
0.692,1.0
0.694,1.0
0.696,1.0
0.698,1.0
0.7,1.0
0.702,1.0
0.704,1.0
0.706,1.0
0.708,1.0
0.71,1.0
0.712,1.0
0.714,1.0
0.716,1.0
0.718,1.0
0.72,1.0
0.722,1.0
0.724,1.0
0.726,1.0
0.728,1.0
0.73,1.0
0.732,1.0
0.734,1.0
0.736,1.0
0.738,1.0
0.74,1.0
0.742,1.0
0.744,1.0
0.746,1.0
0.748,1.0
0.75,1.0
0.752,1.0
0.754,1.0
0.756,1.0
0.758,1.0
0.76,1.0
0.762,1.0
0.764,1.0
0.766,1.0
0.768,1.0
0.77,1.0
0.772,1.0
0.774,1.0
0.776,1.0
0.778,1.0
0.78,1.0
0.782,1.0
0.784,1.0
0.786,1.0
0.788,1.0
0.79,1.0
0.792,1.0
0.794,1.0
0.796,1.0
0.798,1.0
0.8,1.0
0.802,1.0
0.804,1.0
0.806,1.0
0.808,1.0
0.81,1.0
0.812,1.0
0.814,1.0
0.816,1.0
0.818,1.0
0.82,1.0
0.822,1.0
0.824,1.0
0.826,1.0
0.828,1.0
0.83,1.0
0.832,1.0
0.834,1.0
0.836,1.0
0.838,1.0
0.84,1.0
0.842,1.0
0.844,1.0
0.846,1.0
0.848,1.0
0.85,1.0
0.852,1.0
0.854,1.0
0.856,1.0
0.858,1.0
0.86,1.0
0.862,1.0
0.864,1.0
0.866,1.0
0.868,1.0
0.87,1.0
0.872,1.0
0.874,1.0
0.876,1.0
0.878,1.0
0.88,1.0
0.882,1.0
0.884,1.0
0.886,1.0
0.888,1.0
0.89,1.0
0.892,1.0
0.894,1.0
0.896,1.0
0.898,1.0
0.9,1.0
0.902,1.0
0.904,1.0
0.906,1.0
0.908,1.0
0.91,1.0
0.912,1.0
0.914,1.0
0.916,1.0
0.918,1.0
0.92,1.0
0.922,1.0
0.924,1.0
0.926,1.0
0.928,1.0
0.93,1.0
0.932,1.0
0.934,1.0
0.936,1.0
0.938,1.0
0.94,1.0
0.942,1.0
0.944,1.0
0.946,1.0
0.95,1.0
0.952,1.0
0.954,1.0
0.956,1.0
0.958,1.0
0.96,1.0
0.962,1.0
0.964,1.0
0.966,1.0
0.968,1.0
0.97,1.0
0.972,1.0
0.974,1.0
0.976,1.0
0.978,1.0
0.98,1.0
0.982,1.0
0.984,1.0
0.986,1.0
0.988,1.0
0.99,1.0
0.992,1.0
0.994,1.0
0.996,1.0
0.998,1.0
1.0,1.0
1.0,1.0


==> figures/roc_Quantile_anomaly_score_sp_noise_ours_eps1.csv <==
fpr,tpr
0,0
0.002,0.004
0.004,0.004
0.006,0.008
0.008,0.01
0.01,0.012
0.012,0.014
0.014,0.016
0.016,0.016
0.018,0.018
0.02,0.018
0.022,0.022
0.024,0.026
0.026,0.026
0.028,0.03
0.03,0.03
0.032,0.03
0.034,0.036
0.036,0.036
0.038,0.04
0.04,0.04
0.042,0.042
0.044,0.046
0.046,0.046
0.048,0.046
0.05,0.052
0.052,0.054
0.054,0.056
0.056,0.056
0.058,0.06
0.06,0.062
0.062,0.066
0.064,0.066
0.066,0.068
0.068,0.074
0.07,0.076
0.072,0.076
0.074,0.078
0.076,0.078
0.078,0.078
0.08,0.084
0.082,0.084
0.084,0.084
0.086,0.088
0.088,0.09
0.09,0.09
0.092,0.094
0.094,0.096
0.096,0.102
0.098,0.102
0.1,0.102
0.102,0.106
0.104,0.106
0.106,0.106
0.108,0.11
0.11,0.112
0.112,0.112
0.114,0.112
0.116,0.124
0.118,0.124
0.12,0.128
0.122,0.128
0.124,0.132
0.126,0.132
0.128,0.134
0.13,0.134
0.132,0.134
0.134,0.136
0.136,0.138
0.138,0.138
0.14,0.142
0.142,0.144
0.144,0.144
0.146,0.144
0.148,0.144
0.15,0.146
0.152,0.154
0.154,0.154
0.156,0.16
0.158,0.164
0.16,0.164
0.162,0.164
0.164,0.17
0.166,0.17
0.168,0.17
0.17,0.17
0.172,0.17
0.174,0.17
0.176,0.18
0.178,0.182
0.18,0.184
0.182,0.184
0.184,0.188
0.186,0.19
0.188,0.19
0.19,0.19
0.192,0.19
0.194,0.19
0.196,0.19
0.198,0.198
0.2,0.198
0.202,0.202
0.204,0.21
0.206,0.212
0.208,0.214
0.21,0.218
0.212,0.22
0.214,0.222
0.216,0.224
0.218,0.224
0.22,0.228
0.222,0.232
0.224,0.232
0.226,0.236
0.228,0.236
0.23,0.236
0.232,0.238
0.234,0.242
0.236,0.246
0.238,0.246
0.24,0.246
0.242,0.246
0.244,0.248
0.246,0.256
0.248,0.258
0.25,0.258
0.252,0.258
0.254,0.26
0.256,0.26
0.258,0.26
0.26,0.264
0.262,0.268
0.264,0.268
0.266,0.272
0.268,0.274
0.27,0.274
0.272,0.274
0.274,0.274
0.276,0.274
0.278,0.28
0.28,0.28
0.282,0.284
0.284,0.284
0.286,0.286
0.288,0.286
0.29,0.288
0.292,0.292
0.294,0.292
0.296,0.294
0.298,0.298
0.3,0.298
0.302,0.3
0.304,0.308
0.306,0.308
0.308,0.314
0.31,0.314
0.312,0.316
0.314,0.316
0.316,0.318
0.318,0.318
0.32,0.322
0.322,0.322
0.324,0.326
0.326,0.332
0.328,0.332
0.33,0.332
0.332,0.334
0.334,0.336
0.336,0.338
0.338,0.342
0.34,0.344
0.342,0.344
0.344,0.346
0.346,0.346
0.348,0.346
0.35,0.346
0.352,0.35
0.354,0.352
0.356,0.354
0.358,0.36
0.36,0.362
0.362,0.362
0.364,0.366
0.366,0.366
0.368,0.37
0.37,0.372
0.372,0.376
0.374,0.376
0.376,0.38
0.378,0.382
0.38,0.384
0.382,0.384
0.384,0.384
0.386,0.384
0.388,0.384
0.39,0.384
0.392,0.392
0.394,0.402
0.396,0.406
0.398,0.406
0.4,0.406
0.402,0.408
0.404,0.414
0.406,0.414
0.408,0.418
0.41,0.418
0.412,0.422
0.414,0.422
0.416,0.422
0.418,0.432
0.42,0.432
0.422,0.432
0.424,0.434
0.426,0.434
0.428,0.434
0.43,0.434
0.432,0.436
0.434,0.448
0.436,0.448
0.438,0.458
0.44,0.458
0.442,0.46
0.444,0.466
0.446,0.47
0.448,0.47
0.45,0.47
0.452,0.47
0.454,0.472
0.456,0.474
0.458,0.474
0.46,0.474
0.462,0.474
0.464,0.474
0.466,0.474
0.468,0.476
0.47,0.476
0.472,0.476
0.474,0.478
0.476,0.488
0.478,0.49
0.48,0.492
0.482,0.492
0.484,0.492
0.486,0.492
0.488,0.492
0.49,0.494
0.492,0.498
0.494,0.502
0.496,0.502
0.498,0.502
0.5,0.504
0.502,0.506
0.506,0.506
0.508,0.508
0.51,0.508
0.512,0.522
0.514,0.526
0.516,0.526
0.518,0.528
0.52,0.532
0.522,0.534
0.524,0.536
0.526,0.542
0.528,0.542
0.53,0.544
0.532,0.544
0.534,0.544
0.536,0.544
0.538,0.544
0.54,0.546
0.542,0.546
0.544,0.546
0.546,0.55
0.548,0.554
0.55,0.556
0.552,0.556
0.554,0.558
0.556,0.566
0.558,0.568
0.56,0.568
0.562,0.574
0.564,0.578
0.566,0.578
0.568,0.582
0.57,0.582
0.572,0.582
0.574,0.584
0.576,0.588
0.578,0.592
0.58,0.592
0.582,0.594
0.584,0.6
0.586,0.6
0.588,0.604
0.59,0.604
0.592,0.604
0.594,0.606
0.596,0.606
0.598,0.612
0.6,0.612
0.602,0.612
0.604,0.614
0.606,0.616
0.608,0.616
0.61,0.62
0.612,0.62
0.614,0.628
0.616,0.628
0.618,0.628
0.62,0.628
0.622,0.63
0.624,0.63
0.626,0.632
0.628,0.636
0.63,0.64
0.632,0.64
0.634,0.64
0.636,0.642
0.638,0.65
0.64,0.658
0.642,0.662
0.644,0.664
0.646,0.664
0.648,0.664
0.65,0.664
0.652,0.664
0.654,0.664
0.656,0.664
0.658,0.666
0.66,0.668
0.662,0.668
0.664,0.676
0.666,0.676
0.668,0.68
0.67,0.684
0.672,0.684
0.674,0.686
0.676,0.686
0.678,0.686
0.68,0.69
0.682,0.69
0.684,0.702
0.686,0.702
0.688,0.704
0.69,0.704
0.692,0.704
0.694,0.708
0.696,0.708
0.698,0.708
0.7,0.716
0.702,0.716
0.704,0.718
0.706,0.718
0.708,0.718
0.71,0.722
0.712,0.724
0.714,0.724
0.716,0.726
0.718,0.728
0.72,0.73
0.722,0.738
0.724,0.738
0.726,0.738
0.728,0.74
0.73,0.74
0.732,0.74
0.734,0.746
0.736,0.748
0.738,0.75
0.74,0.754
0.742,0.76
0.744,0.764
0.746,0.764
0.748,0.764
0.75,0.77
0.752,0.77
0.754,0.77
0.756,0.77
0.758,0.77
0.76,0.772
0.762,0.776
0.764,0.778
0.766,0.778
0.768,0.78
0.77,0.78
0.772,0.78
0.774,0.79
0.776,0.792
0.778,0.792
0.78,0.792
0.782,0.792
0.784,0.794
0.786,0.796
0.788,0.796
0.79,0.796
0.792,0.798
0.794,0.806
0.796,0.806
0.798,0.806
0.8,0.806
0.802,0.81
0.804,0.812
0.806,0.816
0.808,0.816
0.81,0.816
0.812,0.818
0.814,0.824
0.816,0.824
0.818,0.824
0.82,0.834
0.822,0.834
0.824,0.834
0.826,0.834
0.828,0.838
0.83,0.838
0.832,0.846
0.834,0.846
0.836,0.848
0.838,0.848
0.84,0.848
0.842,0.848
0.844,0.85
0.846,0.85
0.848,0.85
0.85,0.852
0.852,0.864
0.854,0.864
0.856,0.864
0.858,0.864
0.86,0.864
0.862,0.864
0.864,0.864
0.866,0.864
0.868,0.864
0.87,0.866
0.872,0.866
0.874,0.874
0.876,0.874
0.878,0.876
0.88,0.878
0.882,0.894
0.884,0.894
0.886,0.894
0.888,0.894
0.89,0.9
0.892,0.904
0.894,0.904
0.896,0.904
0.898,0.912
0.9,0.912
0.902,0.914
0.904,0.914
0.906,0.916
0.908,0.918
0.91,0.918
0.912,0.92
0.914,0.92
0.916,0.922
0.918,0.926
0.92,0.926
0.922,0.926
0.924,0.926
0.926,0.926
0.928,0.93
0.93,0.932
0.932,0.932
0.934,0.944
0.936,0.944
0.938,0.944
0.94,0.944
0.942,0.946
0.944,0.95
0.946,0.95
0.95,0.956
0.952,0.956
0.954,0.956
0.956,0.96
0.958,0.96
0.96,0.966
0.962,0.966
0.964,0.968
0.966,0.968
0.968,0.972
0.97,0.972
0.972,0.976
0.974,0.978
0.976,0.978
0.978,0.982
0.98,0.982
0.982,0.984
0.984,0.986
0.986,0.986
0.988,0.99
0.99,0.992
0.992,0.994
0.994,0.996
0.996,0.998
0.998,1
1,1


==> figures/roc_Quantile_anomaly_score_sp_noise_ours_eps16.csv <==
fpr,tpr
0,0
0.002,0.12
0.004,0.182
0.006,0.188
0.008,0.228
0.01,0.248
0.012,0.272
0.014,0.31
0.016,0.324
0.018,0.39
0.02,0.404
0.022,0.428
0.024,0.506
0.026,0.516
0.028,0.57
0.03,0.578
0.032,0.588
0.034,0.602
0.036,0.608
0.038,0.62
0.04,0.622
0.042,0.644
0.044,0.654
0.046,0.654
0.048,0.658
0.05,0.692
0.052,0.706
0.054,0.736
0.056,0.748
0.058,0.754
0.06,0.762
0.062,0.764
0.064,0.764
0.066,0.766
0.068,0.774
0.07,0.778
0.072,0.778
0.074,0.782
0.076,0.782
0.078,0.786
0.08,0.79
0.082,0.792
0.084,0.792
0.086,0.796
0.088,0.798
0.09,0.804
0.092,0.812
0.094,0.812
0.096,0.82
0.098,0.82
0.1,0.822
0.102,0.836
0.104,0.836
0.106,0.838
0.108,0.844
0.11,0.854
0.112,0.854
0.114,0.86
0.116,0.866
0.118,0.87
0.12,0.87
0.122,0.87
0.124,0.87
0.126,0.87
0.128,0.872
0.13,0.874
0.132,0.874
0.134,0.874
0.136,0.874
0.138,0.874
0.14,0.874
0.142,0.876
0.144,0.882
0.146,0.884
0.148,0.884
0.15,0.884
0.152,0.89
0.154,0.89
0.156,0.898
0.158,0.902
0.16,0.904
0.162,0.906
0.164,0.914
0.166,0.914
0.168,0.916
0.17,0.92
0.172,0.92
0.174,0.92
0.176,0.922
0.178,0.928
0.18,0.932
0.182,0.932
0.184,0.934
0.186,0.94
0.188,0.94
0.19,0.94
0.192,0.94
0.194,0.94
0.196,0.946
0.198,0.952
0.2,0.954
0.202,0.956
0.204,0.96
0.206,0.96
0.208,0.96
0.21,0.96
0.212,0.96
0.214,0.96
0.216,0.96
0.218,0.96
0.22,0.96
0.222,0.96
0.224,0.96
0.226,0.962
0.228,0.962
0.23,0.962
0.232,0.964
0.234,0.964
0.236,0.964
0.238,0.964
0.24,0.964
0.242,0.964
0.244,0.966
0.246,0.966
0.248,0.966
0.25,0.966
0.252,0.966
0.254,0.966
0.256,0.966
0.258,0.966
0.26,0.966
0.262,0.966
0.264,0.966
0.266,0.966
0.268,0.966
0.27,0.966
0.272,0.966
0.274,0.966
0.276,0.966
0.278,0.968
0.28,0.968
0.282,0.968
0.284,0.968
0.286,0.972
0.288,0.972
0.29,0.972
0.292,0.972
0.294,0.972
0.296,0.972
0.298,0.972
0.3,0.972
0.302,0.972
0.304,0.974
0.306,0.974
0.308,0.974
0.31,0.974
0.312,0.976
0.314,0.976
0.316,0.976
0.318,0.978
0.32,0.978
0.322,0.978
0.324,0.978
0.326,0.982
0.328,0.982
0.33,0.982
0.332,0.982
0.334,0.982
0.336,0.982
0.338,0.982
0.34,0.982
0.342,0.982
0.344,0.982
0.346,0.982
0.348,0.982
0.35,0.982
0.352,0.982
0.354,0.982
0.356,0.982
0.358,0.982
0.36,0.984
0.362,0.984
0.364,0.984
0.366,0.984
0.368,0.984
0.37,0.984
0.372,0.984
0.374,0.984
0.376,0.984
0.378,0.984
0.38,0.984
0.382,0.984
0.384,0.984
0.386,0.984
0.388,0.984
0.39,0.986
0.392,0.986
0.394,0.986
0.396,0.986
0.398,0.986
0.4,0.988
0.402,0.988
0.404,0.988
0.406,0.99
0.408,0.99
0.41,0.99
0.412,0.99
0.414,0.99
0.416,0.99
0.418,0.99
0.42,0.99
0.422,0.99
0.424,0.99
0.426,0.99
0.428,0.99
0.43,0.99
0.432,0.99
0.434,0.992
0.436,0.992
0.438,0.992
0.44,0.992
0.442,0.992
0.444,0.992
0.446,0.992
0.448,0.992
0.45,0.992
0.452,0.992
0.454,0.992
0.456,0.992
0.458,0.992
0.46,0.992
0.462,0.992
0.464,0.992
0.466,0.992
0.468,0.992
0.47,0.992
0.472,0.992
0.474,0.994
0.476,0.994
0.478,0.994
0.48,0.994
0.482,0.994
0.484,0.994
0.486,0.994
0.488,0.994
0.49,0.994
0.492,0.994
0.494,0.994
0.496,0.994
0.498,0.994
0.5,0.994
0.502,0.994
0.506,0.994
0.508,0.996
0.51,0.996
0.512,0.996
0.514,0.996
0.516,0.996
0.518,0.996
0.52,0.996
0.522,0.996
0.524,0.996
0.526,0.996
0.528,0.996
0.53,0.996
0.532,0.996
0.534,0.996
0.536,0.996
0.538,0.996
0.54,0.996
0.542,0.996
0.544,0.996
0.546,0.996
0.548,0.996
0.55,0.996
0.552,0.996
0.554,0.996
0.556,0.996
0.558,0.996
0.56,0.996
0.562,0.996
0.564,0.996
0.566,0.996
0.568,0.996
0.57,0.996
0.572,0.996
0.574,0.996
0.576,0.996
0.578,0.996
0.58,0.996
0.582,0.996
0.584,0.996
0.586,0.996
0.588,0.996
0.59,0.996
0.592,0.996
0.594,0.996
0.596,0.996
0.598,0.996
0.6,0.996
0.602,0.996
0.604,0.996
0.606,0.996
0.608,0.996
0.61,0.996
0.612,0.996
0.614,0.996
0.616,0.996
0.618,0.996
0.62,0.996
0.622,0.996
0.624,0.996
0.626,0.998
0.628,0.998
0.63,0.998
0.632,0.998
0.634,0.998
0.636,0.998
0.638,0.998
0.64,0.998
0.642,0.998
0.644,0.998
0.646,0.998
0.648,0.998
0.65,0.998
0.652,0.998
0.654,0.998
0.656,0.998
0.658,0.998
0.66,0.998
0.662,0.998
0.664,0.998
0.666,0.998
0.668,0.998
0.67,0.998
0.672,0.998
0.674,0.998
0.676,0.998
0.678,0.998
0.68,0.998
0.682,0.998
0.684,0.998
0.686,0.998
0.688,0.998
0.69,0.998
0.692,0.998
0.694,0.998
0.696,0.998
0.698,0.998
0.7,0.998
0.702,0.998
0.704,0.998
0.706,0.998
0.708,0.998
0.71,0.998
0.712,0.998
0.714,0.998
0.716,0.998
0.718,0.998
0.72,0.998
0.722,0.998
0.724,0.998
0.726,0.998
0.728,0.998
0.73,0.998
0.732,0.998
0.734,0.998
0.736,0.998
0.738,0.998
0.74,0.998
0.742,0.998
0.744,0.998
0.746,0.998
0.748,0.998
0.75,0.998
0.752,0.998
0.754,0.998
0.756,0.998
0.758,0.998
0.76,0.998
0.762,0.998
0.764,0.998
0.766,0.998
0.768,0.998
0.77,0.998
0.772,0.998
0.774,0.998
0.776,0.998
0.778,1
0.78,1
0.782,1
0.784,1
0.786,1
0.788,1
0.79,1
0.792,1
0.794,1
0.796,1
0.798,1
0.8,1
0.802,1
0.804,1
0.806,1
0.808,1
0.81,1
0.812,1
0.814,1
0.816,1
0.818,1
0.82,1
0.822,1
0.824,1
0.826,1
0.828,1
0.83,1
0.832,1
0.834,1
0.836,1
0.838,1
0.84,1
0.842,1
0.844,1
0.846,1
0.848,1
0.85,1
0.852,1
0.854,1
0.856,1
0.858,1
0.86,1
0.862,1
0.864,1
0.866,1
0.868,1
0.87,1
0.872,1
0.874,1
0.876,1
0.878,1
0.88,1
0.882,1
0.884,1
0.886,1
0.888,1
0.89,1
0.892,1
0.894,1
0.896,1
0.898,1
0.9,1
0.902,1
0.904,1
0.906,1
0.908,1
0.91,1
0.912,1
0.914,1
0.916,1
0.918,1
0.92,1
0.922,1
0.924,1
0.926,1
0.928,1
0.93,1
0.932,1
0.934,1
0.936,1
0.938,1
0.94,1
0.942,1
0.944,1
0.946,1
0.95,1
0.952,1
0.954,1
0.956,1
0.958,1
0.96,1
0.962,1
0.964,1
0.966,1
0.968,1
0.97,1
0.972,1
0.974,1
0.976,1
0.978,1
0.98,1
0.982,1
0.984,1
0.986,1
0.988,1
0.99,1
0.992,1
0.994,1
0.996,1
0.998,1
1,1


==> figures/roc_Quantile_anomaly_score_sp_noise_ours_eps4.csv <==
fpr,tpr
0,0
0.002,0.006
0.004,0.012
0.006,0.012
0.008,0.018
0.01,0.02
0.012,0.02
0.014,0.02
0.016,0.02
0.018,0.022
0.02,0.024
0.022,0.028
0.024,0.034
0.026,0.034
0.028,0.038
0.03,0.038
0.032,0.046
0.034,0.048
0.036,0.048
0.038,0.052
0.04,0.052
0.042,0.054
0.044,0.058
0.046,0.058
0.048,0.062
0.05,0.072
0.052,0.078
0.054,0.088
0.056,0.1
0.058,0.1
0.06,0.102
0.062,0.104
0.064,0.106
0.066,0.106
0.068,0.114
0.07,0.116
0.072,0.116
0.074,0.122
0.076,0.124
0.078,0.124
0.08,0.126
0.082,0.126
0.084,0.126
0.086,0.128
0.088,0.128
0.09,0.136
0.092,0.138
0.094,0.138
0.096,0.14
0.098,0.14
0.1,0.142
0.102,0.152
0.104,0.152
0.106,0.154
0.108,0.156
0.11,0.16
0.112,0.162
0.114,0.168
0.116,0.186
0.118,0.19
0.12,0.192
0.122,0.192
0.124,0.196
0.126,0.196
0.128,0.198
0.13,0.198
0.132,0.198
0.134,0.198
0.136,0.198
0.138,0.198
0.14,0.2
0.142,0.202
0.144,0.202
0.146,0.202
0.148,0.202
0.15,0.202
0.152,0.202
0.154,0.202
0.156,0.204
0.158,0.204
0.16,0.204
0.162,0.204
0.164,0.216
0.166,0.216
0.168,0.216
0.17,0.218
0.172,0.218
0.174,0.218
0.176,0.228
0.178,0.23
0.18,0.232
0.182,0.232
0.184,0.244
0.186,0.248
0.188,0.248
0.19,0.25
0.192,0.25
0.194,0.256
0.196,0.264
0.198,0.276
0.2,0.282
0.202,0.288
0.204,0.292
0.206,0.294
0.208,0.296
0.21,0.298
0.212,0.302
0.214,0.306
0.216,0.306
0.218,0.306
0.22,0.308
0.222,0.316
0.224,0.318
0.226,0.326
0.228,0.326
0.23,0.34
0.232,0.342
0.234,0.342
0.236,0.342
0.238,0.352
0.24,0.36
0.242,0.36
0.244,0.362
0.246,0.368
0.248,0.372
0.25,0.372
0.252,0.374
0.254,0.382
0.256,0.382
0.258,0.384
0.26,0.392
0.262,0.392
0.264,0.396
0.266,0.398
0.268,0.404
0.27,0.414
0.272,0.414
0.274,0.414
0.276,0.414
0.278,0.42
0.28,0.422
0.282,0.426
0.284,0.426
0.286,0.428
0.288,0.43
0.29,0.432
0.292,0.434
0.294,0.436
0.296,0.436
0.298,0.442
0.3,0.442
0.302,0.442
0.304,0.45
0.306,0.45
0.308,0.45
0.31,0.452
0.312,0.46
0.314,0.462
0.316,0.468
0.318,0.468
0.32,0.47
0.322,0.47
0.324,0.478
0.326,0.484
0.328,0.486
0.33,0.486
0.332,0.49
0.334,0.49
0.336,0.494
0.338,0.496
0.34,0.502
0.342,0.504
0.344,0.506
0.346,0.506
0.348,0.506
0.35,0.506
0.352,0.514
0.354,0.516
0.356,0.522
0.358,0.528
0.36,0.534
0.362,0.534
0.364,0.54
0.366,0.542
0.368,0.542
0.37,0.542
0.372,0.548
0.374,0.548
0.376,0.556
0.378,0.556
0.38,0.558
0.382,0.558
0.384,0.56
0.386,0.56
0.388,0.56
0.39,0.56
0.392,0.56
0.394,0.572
0.396,0.572
0.398,0.574
0.4,0.582
0.402,0.582
0.404,0.596
0.406,0.606
0.408,0.608
0.41,0.61
0.412,0.614
0.414,0.616
0.416,0.616
0.418,0.624
0.42,0.624
0.422,0.624
0.424,0.624
0.426,0.624
0.428,0.626
0.43,0.626
0.432,0.626
0.434,0.628
0.436,0.628
0.438,0.632
0.44,0.632
0.442,0.636
0.444,0.638
0.446,0.638
0.448,0.638
0.45,0.638
0.452,0.64
0.454,0.642
0.456,0.642
0.458,0.642
0.46,0.642
0.462,0.642
0.464,0.642
0.466,0.642
0.468,0.644
0.47,0.644
0.472,0.644
0.474,0.644
0.476,0.654
0.478,0.658
0.48,0.66
0.482,0.66
0.484,0.666
0.486,0.668
0.488,0.668
0.49,0.668
0.492,0.67
0.494,0.67
0.496,0.67
0.498,0.676
0.5,0.68
0.502,0.686
0.506,0.686
0.508,0.688
0.51,0.692
0.512,0.698
0.514,0.706
0.516,0.706
0.518,0.706
0.52,0.71
0.522,0.72
0.524,0.722
0.526,0.726
0.528,0.732
0.53,0.734
0.532,0.734
0.534,0.734
0.536,0.734
0.538,0.734
0.54,0.742
0.542,0.744
0.544,0.744
0.546,0.744
0.548,0.746
0.55,0.746
0.552,0.748
0.554,0.748
0.556,0.75
0.558,0.752
0.56,0.752
0.562,0.754
0.564,0.756
0.566,0.756
0.568,0.756
0.57,0.756
0.572,0.756
0.574,0.756
0.576,0.756
0.578,0.76
0.58,0.762
0.582,0.762
0.584,0.764
0.586,0.77
0.588,0.77
0.59,0.772
0.592,0.772
0.594,0.774
0.596,0.78
0.598,0.78
0.6,0.78
0.602,0.78
0.604,0.78
0.606,0.78
0.608,0.78
0.61,0.78
0.612,0.786
0.614,0.79
0.616,0.794
0.618,0.794
0.62,0.796
0.622,0.796
0.624,0.796
0.626,0.796
0.628,0.798
0.63,0.802
0.632,0.804
0.634,0.804
0.636,0.808
0.638,0.814
0.64,0.818
0.642,0.818
0.644,0.818
0.646,0.818
0.648,0.818
0.65,0.818
0.652,0.818
0.654,0.818
0.656,0.818
0.658,0.82
0.66,0.824
0.662,0.824
0.664,0.826
0.666,0.826
0.668,0.83
0.67,0.836
0.672,0.836
0.674,0.836
0.676,0.836
0.678,0.836
0.68,0.836
0.682,0.836
0.684,0.844
0.686,0.846
0.688,0.85
0.69,0.85
0.692,0.85
0.694,0.85
0.696,0.85
0.698,0.85
0.7,0.85
0.702,0.854
0.704,0.858
0.706,0.858
0.708,0.858
0.71,0.86
0.712,0.86
0.714,0.86
0.716,0.86
0.718,0.866
0.72,0.868
0.722,0.88
0.724,0.88
0.726,0.882
0.728,0.882
0.73,0.882
0.732,0.882
0.734,0.888
0.736,0.89
0.738,0.89
0.74,0.89
0.742,0.894
0.744,0.896
0.746,0.896
0.748,0.898
0.75,0.902
0.752,0.902
0.754,0.902
0.756,0.902
0.758,0.902
0.76,0.906
0.762,0.906
0.764,0.908
0.766,0.908
0.768,0.908
0.77,0.908
0.772,0.91
0.774,0.91
0.776,0.914
0.778,0.916
0.78,0.918
0.782,0.918
0.784,0.92
0.786,0.924
0.788,0.924
0.79,0.928
0.792,0.93
0.794,0.93
0.796,0.93
0.798,0.93
0.8,0.93
0.802,0.936
0.804,0.936
0.806,0.936
0.808,0.936
0.81,0.936
0.812,0.94
0.814,0.942
0.816,0.942
0.818,0.944
0.82,0.946
0.822,0.946
0.824,0.946
0.826,0.946
0.828,0.946
0.83,0.946
0.832,0.948
0.834,0.948
0.836,0.952
0.838,0.952
0.84,0.952
0.842,0.952
0.844,0.952
0.846,0.952
0.848,0.954
0.85,0.954
0.852,0.954
0.854,0.954
0.856,0.954
0.858,0.954
0.86,0.954
0.862,0.954
0.864,0.954
0.866,0.954
0.868,0.954
0.87,0.954
0.872,0.954
0.874,0.96
0.876,0.96
0.878,0.962
0.88,0.964
0.882,0.964
0.884,0.966
0.886,0.968
0.888,0.968
0.89,0.968
0.892,0.968
0.894,0.968
0.896,0.968
0.898,0.968
0.9,0.97
0.902,0.97
0.904,0.97
0.906,0.97
0.908,0.97
0.91,0.97
0.912,0.972
0.914,0.972
0.916,0.972
0.918,0.972
0.92,0.972
0.922,0.972
0.924,0.972
0.926,0.972
0.928,0.972
0.93,0.974
0.932,0.974
0.934,0.974
0.936,0.976
0.938,0.976
0.94,0.976
0.942,0.976
0.944,0.976
0.946,0.978
0.95,0.986
0.952,0.986
0.954,0.986
0.956,0.992
0.958,0.992
0.96,0.994
0.962,0.994
0.964,0.994
0.966,0.994
0.968,0.996
0.97,0.998
0.972,0.998
0.974,1
0.976,1
0.978,1
0.98,1
0.982,1
0.984,1
0.986,1
0.988,1
0.99,1
0.992,1
0.994,1
0.996,1
0.998,1
1,1


==> figures/roc_entropy_gaussian_noise_baseline_eps1.csv <==
fpr,tpr
0.0,0.0
0.002,0.0
0.002,0.002
0.002,0.004
0.004,0.004
0.006,0.004
0.006,0.006
0.006,0.008
0.008,0.008
0.008,0.01
0.01,0.01
0.012,0.01
0.012,0.012
0.014,0.012
0.014,0.014
0.016,0.014
0.016,0.016
0.016,0.018
0.018,0.018
0.02,0.018
0.02,0.02
0.022,0.02
0.022,0.022
0.022,0.024
0.024,0.024
0.026,0.024
0.028,0.024
0.028,0.026
0.03,0.026
0.03,0.028
0.032,0.028
0.032,0.03
0.032,0.032
0.034,0.032
0.034,0.034
0.034,0.036
0.036,0.036
0.036,0.038
0.036,0.04
0.038,0.04
0.038,0.042
0.04,0.042
0.042,0.042
0.042,0.044
0.042,0.046
0.044,0.046
0.044,0.048
0.044,0.05
0.044,0.052
0.046,0.052
0.048,0.052
0.048,0.054
0.048,0.056
0.05,0.056
0.05,0.058
0.052,0.058
0.054,0.058
0.056,0.058
0.058,0.058
0.058,0.06
0.058,0.062
0.06,0.062
0.06,0.064
0.062,0.064
0.064,0.064
0.066,0.064
0.068,0.064
0.068,0.066
0.068,0.068
0.068,0.07
0.068,0.072
0.068,0.074
0.07,0.074
0.072,0.074
0.074,0.074
0.074,0.076
0.076,0.076
0.076,0.078
0.078,0.078
0.08,0.078
0.082,0.078
0.082,0.08
0.082,0.082
0.082,0.084
0.082,0.086
0.084,0.086
0.084,0.088
0.086,0.088
0.088,0.088
0.088,0.09
0.09,0.09
0.092,0.09
0.092,0.092
0.092,0.094
0.094,0.094
0.096,0.094
0.098,0.094
0.098,0.096
0.098,0.098
0.1,0.098
0.1,0.1
0.1,0.102
0.102,0.102
0.104,0.102
0.106,0.102
0.108,0.102
0.11,0.102
0.112,0.102
0.112,0.104
0.112,0.106
0.112,0.108
0.112,0.11
0.112,0.112
0.112,0.114
0.112,0.116
0.112,0.118
0.114,0.118
0.114,0.12
0.114,0.122
0.116,0.122
0.118,0.122
0.12,0.122
0.122,0.122
0.124,0.122
0.126,0.122
0.126,0.124
0.126,0.126
0.126,0.128
0.126,0.13
0.128,0.13
0.13,0.13
0.13,0.132
0.13,0.134
0.132,0.134
0.132,0.136
0.134,0.136
0.136,0.136
0.138,0.136
0.138,0.138
0.138,0.14
0.14,0.14
0.14,0.142
0.142,0.142
0.142,0.144
0.142,0.146
0.142,0.148
0.142,0.15
0.144,0.15
0.146,0.15
0.146,0.152
0.148,0.152
0.15,0.152
0.152,0.152
0.154,0.152
0.154,0.154
0.154,0.156
0.156,0.156
0.156,0.158
0.156,0.16
0.158,0.16
0.158,0.162
0.16,0.162
0.16,0.164
0.162,0.164
0.162,0.166
0.164,0.166
0.166,0.166
0.166,0.168
0.168,0.168
0.168,0.17
0.168,0.172
0.168,0.174
0.17,0.174
0.17,0.176
0.172,0.176
0.174,0.176
0.176,0.176
0.176,0.178
0.176,0.18
0.178,0.18
0.18,0.18
0.182,0.18
0.184,0.18
0.184,0.182
0.186,0.182
0.186,0.184
0.186,0.186
0.186,0.188
0.188,0.188
0.188,0.19
0.19,0.19
0.19,0.192
0.192,0.192
0.194,0.192
0.194,0.194
0.194,0.196
0.196,0.196
0.198,0.196
0.198,0.198
0.2,0.198
0.2,0.2
0.2,0.202
0.202,0.202
0.202,0.204
0.204,0.204
0.206,0.204
0.206,0.206
0.208,0.206
0.21,0.206
0.21,0.208
0.212,0.208
0.214,0.208
0.214,0.21
0.216,0.21
0.218,0.21
0.218,0.212
0.218,0.214
0.218,0.216
0.22,0.216
0.222,0.216
0.222,0.218
0.224,0.218
0.224,0.22
0.226,0.22
0.228,0.22
0.228,0.222
0.228,0.224
0.228,0.226
0.23,0.226
0.232,0.226
0.232,0.228
0.234,0.228
0.236,0.228
0.238,0.228
0.238,0.23
0.238,0.232
0.24,0.232
0.242,0.232
0.242,0.234
0.244,0.234
0.246,0.234
0.246,0.236
0.246,0.238
0.246,0.24
0.246,0.242
0.246,0.244
0.246,0.246
0.246,0.248
0.246,0.25
0.248,0.25
0.25,0.25
0.252,0.25
0.254,0.25
0.254,0.252
0.256,0.252
0.256,0.254
0.258,0.254
0.258,0.256
0.258,0.258
0.258,0.26
0.26,0.26
0.26,0.262
0.26,0.264
0.262,0.264
0.264,0.264
0.266,0.264
0.266,0.266
0.266,0.268
0.268,0.268
0.268,0.27
0.268,0.272
0.27,0.272
0.272,0.272
0.274,0.272
0.276,0.272
0.276,0.274
0.278,0.274
0.278,0.276
0.278,0.278
0.28,0.278
0.282,0.278
0.282,0.28
0.282,0.282
0.284,0.282
0.286,0.282
0.286,0.284
0.286,0.286
0.286,0.288
0.288,0.288
0.288,0.29
0.288,0.292
0.288,0.294
0.288,0.296
0.29,0.296
0.292,0.296
0.292,0.298
0.294,0.298
0.294,0.3
0.296,0.3
0.296,0.302
0.298,0.302
0.298,0.304
0.3,0.304
0.3,0.306
0.302,0.306
0.304,0.306
0.306,0.306
0.308,0.306
0.308,0.308
0.31,0.308
0.31,0.31
0.312,0.31
0.312,0.312
0.312,0.314
0.314,0.314
0.314,0.316
0.314,0.318
0.316,0.318
0.316,0.32
0.318,0.32
0.32,0.32
0.322,0.32
0.324,0.32
0.326,0.32
0.328,0.32
0.328,0.322
0.33,0.322
0.332,0.322
0.332,0.324
0.332,0.326
0.334,0.326
0.336,0.326
0.338,0.326
0.338,0.328
0.34,0.328
0.342,0.328
0.342,0.33
0.342,0.332
0.344,0.332
0.344,0.334
0.344,0.336
0.346,0.336
0.346,0.338
0.346,0.34
0.346,0.342
0.346,0.344
0.348,0.344
0.35,0.344
0.352,0.344
0.352,0.346
0.354,0.346
0.354,0.348
0.356,0.348
0.356,0.35
0.356,0.352
0.358,0.352
0.36,0.352
0.36,0.354
0.36,0.356
0.362,0.356
0.364,0.356
0.364,0.358
0.366,0.358
0.368,0.358
0.37,0.358
0.37,0.36
0.37,0.362
0.37,0.364
0.37,0.366
0.372,0.366
0.372,0.368
0.374,0.368
0.374,0.37
0.376,0.37
0.378,0.37
0.378,0.372
0.38,0.372
0.38,0.374
0.382,0.374
0.382,0.376
0.382,0.378
0.384,0.378
0.386,0.378
0.386,0.38
0.386,0.382
0.388,0.382
0.388,0.384
0.388,0.386
0.39,0.386
0.39,0.388
0.392,0.388
0.394,0.388
0.394,0.39
0.396,0.39
0.396,0.392
0.398,0.392
0.4,0.392
0.402,0.392
0.402,0.394
0.402,0.396
0.404,0.396
0.406,0.396
0.406,0.398
0.408,0.398
0.41,0.398
0.412,0.398
0.414,0.398
0.414,0.4
0.414,0.402
0.414,0.404
0.416,0.404
0.416,0.406
0.416,0.408
0.418,0.408
0.418,0.41
0.418,0.412
0.418,0.414
0.42,0.414
0.422,0.414
0.422,0.416
0.422,0.418
0.424,0.418
0.426,0.418
0.426,0.42
0.426,0.422
0.428,0.422
0.43,0.422
0.432,0.422
0.434,0.422
0.434,0.424
0.434,0.426
0.434,0.428
0.436,0.428
0.438,0.428
0.438,0.43
0.44,0.43
0.442,0.43
0.442,0.432
0.442,0.434
0.442,0.436
0.442,0.438
0.442,0.44
0.442,0.442
0.442,0.444
0.444,0.444
0.446,0.444
0.448,0.444
0.45,0.444
0.45,0.446
0.45,0.448
0.452,0.448
0.452,0.45
0.454,0.45
0.456,0.45
0.456,0.452
0.456,0.454
0.456,0.456
0.458,0.456
0.458,0.458
0.458,0.46
0.458,0.462
0.46,0.462
0.46,0.464
0.462,0.464
0.464,0.464
0.466,0.464
0.466,0.466
0.466,0.468
0.466,0.47
0.468,0.47
0.47,0.47
0.47,0.472
0.472,0.472
0.474,0.472
0.476,0.472
0.478,0.472
0.478,0.474
0.478,0.476
0.478,0.478
0.478,0.48
0.48,0.48
0.482,0.48
0.484,0.48
0.486,0.48
0.488,0.48
0.488,0.482
0.488,0.484
0.49,0.484
0.49,0.486
0.49,0.488
0.49,0.49
0.492,0.49
0.494,0.49
0.496,0.49
0.496,0.492
0.498,0.492
0.498,0.494
0.5,0.494
0.5,0.496
0.5,0.498
0.502,0.498
0.502,0.5
0.502,0.502
0.504,0.502
0.504,0.504
0.506,0.504
0.506,0.506
0.506,0.508
0.508,0.508
0.508,0.51
0.508,0.512
0.508,0.514
0.51,0.514
0.512,0.514
0.512,0.516
0.514,0.516
0.516,0.516
0.518,0.516
0.518,0.518
0.518,0.52
0.518,0.522
0.52,0.522
0.522,0.522
0.524,0.522
0.526,0.522
0.526,0.524
0.528,0.524
0.528,0.526
0.528,0.528
0.53,0.528
0.532,0.528
0.534,0.528
0.536,0.528
0.538,0.528
0.54,0.528
0.54,0.53
0.542,0.53
0.542,0.532
0.542,0.534
0.544,0.534
0.544,0.536
0.546,0.536
0.546,0.538
0.546,0.54
0.548,0.54
0.548,0.542
0.548,0.544
0.55,0.544
0.55,0.546
0.552,0.546
0.552,0.548
0.554,0.548
0.554,0.55
0.554,0.552
0.556,0.552
0.556,0.554
0.556,0.556
0.556,0.558
0.556,0.56
0.558,0.56
0.56,0.56
0.56,0.562
0.562,0.562
0.562,0.564
0.562,0.566
0.562,0.568
0.564,0.568
0.564,0.57
0.566,0.57
0.566,0.572
0.566,0.574
0.568,0.574
0.568,0.576
0.57,0.576
0.572,0.576
0.574,0.576
0.574,0.578
0.574,0.58
0.574,0.582
0.576,0.582
0.578,0.582
0.58,0.582
0.582,0.582
0.582,0.584
0.584,0.584
0.586,0.584
0.586,0.586
0.586,0.588
0.588,0.588
0.59,0.588
0.59,0.59
0.592,0.59
0.592,0.592
0.594,0.592
0.594,0.594
0.596,0.594
0.598,0.594
0.6,0.594
0.6,0.596
0.602,0.596
0.604,0.596
0.604,0.598
0.606,0.598
0.608,0.598
0.608,0.6
0.61,0.6
0.61,0.602
0.612,0.602
0.612,0.604
0.612,0.606
0.614,0.606
0.616,0.606
0.618,0.606
0.618,0.608
0.62,0.608
0.622,0.608
0.624,0.608
0.624,0.61
0.626,0.61
0.626,0.612
0.628,0.612
0.628,0.614
0.63,0.614
0.63,0.616
0.63,0.618
0.632,0.618
0.632,0.62
0.632,0.622
0.632,0.624
0.632,0.626
0.632,0.628
0.634,0.628
0.634,0.63
0.636,0.63
0.638,0.63
0.638,0.632
0.64,0.632
0.64,0.634
0.642,0.634
0.644,0.634
0.646,0.634
0.646,0.636
0.646,0.638
0.646,0.64
0.648,0.64
0.648,0.642
0.65,0.642
0.652,0.642
0.652,0.644
0.654,0.644
0.654,0.646
0.656,0.646
0.658,0.646
0.66,0.646
0.66,0.648
0.662,0.648
0.662,0.65
0.664,0.65
0.666,0.65
0.668,0.65
0.668,0.652
0.668,0.654
0.67,0.654
0.67,0.656
0.672,0.656
0.674,0.656
0.674,0.658
0.676,0.658
0.676,0.66
0.676,0.662
0.678,0.662
0.678,0.664
0.678,0.666
0.68,0.666
0.68,0.668
0.682,0.668
0.682,0.67
0.684,0.67
0.684,0.672
0.684,0.674
0.684,0.676
0.684,0.678
0.686,0.678
0.686,0.68
0.686,0.682
0.688,0.682
0.688,0.684
0.69,0.684
0.69,0.686
0.692,0.686
0.694,0.686
0.696,0.686
0.696,0.688
0.698,0.688
0.698,0.69
0.698,0.692
0.698,0.694
0.698,0.696
0.7,0.696
0.702,0.696
0.704,0.696
0.704,0.698
0.706,0.698
0.708,0.698
0.708,0.7
0.708,0.702
0.71,0.702
0.712,0.702
0.712,0.704
0.712,0.706
0.712,0.708
0.712,0.71
0.714,0.71
0.714,0.712
0.714,0.714
0.716,0.714
0.718,0.714
0.718,0.716
0.72,0.716
0.72,0.718
0.722,0.718
0.724,0.718
0.724,0.72
0.724,0.722
0.726,0.722
0.728,0.722
0.73,0.722
0.732,0.722
0.732,0.724
0.732,0.726
0.732,0.728
0.732,0.73
0.734,0.73
0.736,0.73
0.736,0.732
0.736,0.734
0.738,0.734
0.74,0.734
0.742,0.734
0.744,0.734
0.744,0.736
0.744,0.738
0.744,0.74
0.746,0.74
0.746,0.742
0.748,0.742
0.75,0.742
0.752,0.742
0.752,0.744
0.752,0.746
0.752,0.748
0.754,0.748
0.754,0.75
0.756,0.75
0.758,0.75
0.76,0.75
0.762,0.75
0.762,0.752
0.764,0.752
0.766,0.752
0.768,0.752
0.768,0.754
0.768,0.756
0.77,0.756
0.77,0.758
0.772,0.758
0.772,0.76
0.774,0.76
0.774,0.762
0.776,0.762
0.776,0.764
0.778,0.764
0.78,0.764
0.78,0.766
0.78,0.768
0.78,0.77
0.782,0.77
0.782,0.772
0.784,0.772
0.784,0.774
0.784,0.776
0.784,0.778
0.784,0.78
0.786,0.78
0.788,0.78
0.788,0.782
0.788,0.784
0.79,0.784
0.79,0.786
0.792,0.786
0.794,0.786
0.794,0.788
0.794,0.79
0.796,0.79
0.798,0.79
0.8,0.79
0.802,0.79
0.802,0.792
0.802,0.794
0.802,0.796
0.802,0.798
0.802,0.8
0.802,0.802
0.802,0.804
0.804,0.804
0.806,0.804
0.806,0.806
0.806,0.808
0.808,0.808
0.808,0.81
0.808,0.812
0.81,0.812
0.812,0.812
0.814,0.812
0.814,0.814
0.814,0.816
0.816,0.816
0.818,0.816
0.82,0.816
0.822,0.816
0.824,0.816
0.826,0.816
0.826,0.818
0.828,0.818
0.83,0.818
0.83,0.82
0.83,0.822
0.83,0.824
0.832,0.824
0.832,0.826
0.832,0.828
0.832,0.83
0.834,0.83
0.836,0.83
0.836,0.832
0.836,0.834
0.838,0.834
0.838,0.836
0.838,0.838
0.838,0.84
0.84,0.84
0.842,0.84
0.844,0.84
0.844,0.842
0.846,0.842
0.846,0.844
0.848,0.844
0.85,0.844
0.852,0.844
0.854,0.844
0.854,0.846
0.856,0.846
0.856,0.848
0.858,0.848
0.858,0.85
0.86,0.85
0.862,0.85
0.864,0.85
0.864,0.852
0.864,0.854
0.864,0.856
0.866,0.856
0.866,0.858
0.868,0.858
0.87,0.858
0.87,0.86
0.87,0.862
0.872,0.862
0.872,0.864
0.872,0.866
0.874,0.866
0.874,0.868
0.874,0.87
0.874,0.872
0.876,0.872
0.876,0.874
0.878,0.874
0.878,0.876
0.88,0.876
0.882,0.876
0.882,0.878
0.882,0.88
0.882,0.882
0.884,0.882
0.886,0.882
0.886,0.884
0.888,0.884
0.888,0.886
0.89,0.886
0.89,0.888
0.89,0.89
0.892,0.89
0.892,0.892
0.892,0.894
0.894,0.894
0.896,0.894
0.896,0.896
0.898,0.896
0.9,0.896
0.902,0.896
0.902,0.898
0.904,0.898
0.904,0.9
0.904,0.902
0.904,0.904
0.904,0.906
0.906,0.906
0.908,0.906
0.91,0.906
0.91,0.908
0.912,0.908
0.912,0.91
0.912,0.912
0.914,0.912
0.916,0.912
0.918,0.912
0.92,0.912
0.92,0.914
0.92,0.916
0.92,0.918
0.922,0.918
0.924,0.918
0.924,0.92
0.926,0.92
0.926,0.922
0.926,0.924
0.928,0.924
0.93,0.924
0.932,0.924
0.932,0.926
0.932,0.928
0.934,0.928
0.934,0.93
0.936,0.93
0.936,0.932
0.936,0.934
0.938,0.934
0.94,0.934
0.94,0.936
0.94,0.938
0.942,0.938
0.944,0.938
0.944,0.94
0.944,0.942
0.944,0.944
0.944,0.946
0.946,0.946
0.946,0.948
0.946,0.95
0.948,0.95
0.95,0.95
0.95,0.952
0.952,0.952
0.954,0.952
0.954,0.954
0.954,0.956
0.954,0.958
0.956,0.958
0.956,0.96
0.956,0.962
0.958,0.962
0.96,0.962
0.96,0.964
0.962,0.964
0.964,0.964
0.964,0.966
0.966,0.966
0.968,0.966
0.968,0.968
0.97,0.968
0.97,0.97
0.97,0.972
0.972,0.972
0.972,0.974
0.974,0.974
0.974,0.976
0.976,0.976
0.978,0.976
0.98,0.976
0.98,0.978
0.98,0.98
0.982,0.98
0.982,0.982
0.982,0.984
0.984,0.984
0.986,0.984
0.986,0.986
0.988,0.986
0.99,0.986
0.99,0.988
0.99,0.99
0.99,0.992
0.992,0.992
0.994,0.992
0.996,0.992
0.996,0.994
0.996,0.996
0.996,0.998
0.998,0.998
0.998,1.0
1.0,1.0


==> figures/roc_entropy_gaussian_noise_baseline_eps16.csv <==
fpr,tpr
0.0,0.0
0.0,0.002
0.0,0.004
0.0,0.006
0.0,0.008
0.0,0.01
0.0,0.012
0.0,0.014
0.0,0.016
0.0,0.018
0.0,0.02
0.0,0.022
0.0,0.024
0.0,0.026
0.0,0.028
0.0,0.03
0.0,0.032
0.0,0.034
0.0,0.036
0.0,0.038
0.0,0.04
0.0,0.042
0.0,0.044
0.0,0.046
0.0,0.048
0.0,0.05
0.0,0.052
0.0,0.054
0.0,0.056
0.0,0.058
0.0,0.06
0.0,0.062
0.002,0.062
0.002,0.064
0.002,0.066
0.002,0.068
0.002,0.07
0.002,0.072
0.002,0.074
0.004,0.074
0.004,0.076
0.004,0.078
0.004,0.08
0.004,0.082
0.004,0.084
0.004,0.086
0.004,0.088
0.004,0.09
0.004,0.092
0.004,0.094
0.004,0.096
0.004,0.098
0.004,0.1
0.004,0.102
0.004,0.104
0.004,0.106
0.004,0.108
0.004,0.11
0.004,0.112
0.004,0.114
0.004,0.116
0.004,0.118
0.004,0.12
0.004,0.122
0.004,0.124
0.004,0.126
0.004,0.128
0.004,0.13
0.004,0.132
0.004,0.134
0.004,0.136
0.004,0.138
0.006,0.138
0.006,0.14
0.006,0.142
0.006,0.144
0.006,0.146
0.006,0.148
0.008,0.148
0.008,0.15
0.008,0.152
0.01,0.152
0.01,0.154
0.01,0.156
0.01,0.158
0.01,0.16
0.01,0.162
0.01,0.164
0.01,0.166
0.01,0.168
0.01,0.17
0.01,0.172
0.01,0.174
0.01,0.176
0.012,0.176
0.012,0.178
0.012,0.18
0.014,0.18
0.014,0.182
0.014,0.184
0.014,0.186
0.014,0.188
0.014,0.19
0.014,0.192
0.014,0.194
0.014,0.196
0.014,0.198
0.016,0.198
0.016,0.2
0.016,0.202
0.016,0.204
0.016,0.206
0.018,0.206
0.02,0.206
0.02,0.208
0.02,0.21
0.02,0.212
0.02,0.214
0.02,0.216
0.022,0.216
0.022,0.218
0.022,0.22
0.022,0.222
0.022,0.224
0.022,0.226
0.022,0.228
0.022,0.23
0.022,0.232
0.022,0.234
0.022,0.236
0.022,0.238
0.022,0.24
0.022,0.242
0.022,0.244
0.022,0.246
0.022,0.248
0.022,0.25
0.022,0.252
0.022,0.254
0.022,0.256
0.022,0.258
0.022,0.26
0.022,0.262
0.022,0.264
0.022,0.266
0.022,0.268
0.022,0.27
0.022,0.272
0.022,0.274
0.022,0.276
0.022,0.278
0.022,0.28
0.022,0.282
0.022,0.284
0.022,0.286
0.022,0.288
0.022,0.29
0.022,0.292
0.022,0.294
0.022,0.296
0.022,0.298
0.024,0.298
0.026,0.298
0.026,0.3
0.026,0.302
0.026,0.304
0.026,0.306
0.026,0.308
0.026,0.31
0.026,0.312
0.026,0.314
0.026,0.316
0.026,0.318
0.026,0.32
0.026,0.322
0.026,0.324
0.026,0.326
0.026,0.328
0.028,0.328
0.028,0.33
0.028,0.332
0.028,0.334
0.028,0.336
0.03,0.336
0.03,0.338
0.03,0.34
0.03,0.342
0.03,0.344
0.03,0.346
0.03,0.348
0.03,0.35
0.03,0.352
0.03,0.354
0.03,0.356
0.03,0.358
0.03,0.36
0.032,0.36
0.032,0.362
0.032,0.364
0.032,0.366
0.032,0.368
0.032,0.37
0.032,0.372
0.032,0.374
0.032,0.376
0.032,0.378
0.034,0.378
0.034,0.38
0.034,0.382
0.034,0.384
0.034,0.386
0.034,0.388
0.034,0.39
0.034,0.392
0.034,0.394
0.034,0.396
0.034,0.398
0.034,0.4
0.034,0.402
0.034,0.404
0.034,0.406
0.034,0.408
0.036,0.408
0.036,0.41
0.036,0.412
0.036,0.414
0.036,0.416
0.036,0.418
0.036,0.42
0.036,0.422
0.036,0.424
0.036,0.426
0.036,0.428
0.036,0.43
0.036,0.432
0.036,0.434
0.036,0.436
0.036,0.438
0.036,0.44
0.036,0.442
0.036,0.444
0.036,0.446
0.036,0.448
0.036,0.45
0.036,0.452
0.036,0.454
0.038,0.454
0.038,0.456
0.038,0.458
0.038,0.46
0.038,0.462
0.038,0.464
0.038,0.466
0.038,0.468
0.04,0.468
0.042,0.468
0.042,0.47
0.042,0.472
0.042,0.474
0.042,0.476
0.042,0.478
0.042,0.48
0.042,0.482
0.042,0.484
0.042,0.486
0.042,0.488
0.042,0.49
0.042,0.492
0.044,0.492
0.044,0.494
0.044,0.496
0.044,0.498
0.044,0.5
0.044,0.502
0.044,0.504
0.046,0.504
0.046,0.506
0.048,0.506
0.048,0.508
0.048,0.51
0.05,0.51
0.05,0.512
0.05,0.514
0.052,0.514
0.054,0.514
0.054,0.516
0.056,0.516
0.058,0.516
0.058,0.518
0.058,0.52
0.058,0.522
0.06,0.522
0.062,0.522
0.062,0.524
0.062,0.526
0.062,0.528
0.062,0.53
0.062,0.532
0.062,0.534
0.062,0.536
0.064,0.536
0.064,0.538
0.066,0.538
0.068,0.538
0.068,0.54
0.068,0.542
0.068,0.544
0.068,0.546
0.068,0.548
0.068,0.55
0.068,0.552
0.068,0.554
0.068,0.556
0.068,0.558
0.068,0.56
0.068,0.562
0.07,0.562
0.072,0.562
0.072,0.564
0.072,0.566
0.072,0.568
0.074,0.568
0.076,0.568
0.076,0.57
0.078,0.57
0.078,0.572
0.08,0.572
0.082,0.572
0.082,0.574
0.082,0.576
0.082,0.578
0.082,0.58
0.082,0.582
0.082,0.584
0.082,0.586
0.082,0.588
0.082,0.59
0.082,0.592
0.082,0.594
0.082,0.596
0.082,0.598
0.082,0.6
0.082,0.602
0.084,0.602
0.086,0.602
0.086,0.604
0.086,0.606
0.086,0.608
0.086,0.61
0.088,0.61
0.088,0.612
0.088,0.614
0.088,0.616
0.088,0.618
0.088,0.62
0.088,0.622
0.088,0.624
0.088,0.626
0.09,0.626
0.09,0.628
0.09,0.63
0.092,0.63
0.092,0.632
0.092,0.634
0.094,0.634
0.094,0.636
0.094,0.638
0.096,0.638
0.096,0.64
0.096,0.642
0.096,0.644
0.096,0.646
0.098,0.646
0.098,0.648
0.098,0.65
0.098,0.652
0.098,0.654
0.1,0.654
0.1,0.656
0.102,0.656
0.104,0.656
0.104,0.658
0.104,0.66
0.104,0.662
0.104,0.664
0.106,0.664
0.106,0.666
0.108,0.666
0.108,0.668
0.108,0.67
0.11,0.67
0.112,0.67
0.112,0.672
0.112,0.674
0.114,0.674
0.114,0.676
0.114,0.678
0.116,0.678
0.118,0.678
0.118,0.68
0.118,0.682
0.12,0.682
0.12,0.684
0.12,0.686
0.122,0.686
0.122,0.688
0.122,0.69
0.124,0.69
0.124,0.692
0.126,0.692
0.126,0.694
0.126,0.696
0.126,0.698
0.126,0.7
0.128,0.7
0.128,0.702
0.128,0.704
0.13,0.704
0.13,0.706
0.13,0.708
0.132,0.708
0.132,0.71
0.132,0.712
0.132,0.714
0.134,0.714
0.136,0.714
0.136,0.716
0.136,0.718
0.136,0.72
0.138,0.72
0.138,0.722
0.138,0.724
0.138,0.726
0.14,0.726
0.142,0.726
0.142,0.728
0.142,0.73
0.142,0.732
0.142,0.734
0.144,0.734
0.146,0.734
0.146,0.736
0.148,0.736
0.15,0.736
0.152,0.736
0.152,0.738
0.154,0.738
0.154,0.74
0.154,0.742
0.154,0.744
0.156,0.744
0.156,0.746
0.158,0.746
0.16,0.746
0.16,0.748
0.162,0.748
0.162,0.75
0.164,0.75
0.166,0.75
0.166,0.752
0.166,0.754
0.166,0.756
0.166,0.758
0.168,0.758
0.168,0.76
0.168,0.762
0.168,0.764
0.168,0.766
0.17,0.766
0.172,0.766
0.172,0.768
0.172,0.77
0.172,0.772
0.174,0.772
0.176,0.772
0.176,0.774
0.176,0.776
0.176,0.778
0.178,0.778
0.178,0.78
0.18,0.78
0.182,0.78
0.184,0.78
0.184,0.782
0.186,0.782
0.186,0.784
0.186,0.786
0.188,0.786
0.19,0.786
0.192,0.786
0.192,0.788
0.194,0.788
0.194,0.79
0.196,0.79
0.198,0.79
0.198,0.792
0.2,0.792
0.2,0.794
0.2,0.796
0.202,0.796
0.204,0.796
0.206,0.796
0.206,0.798
0.206,0.8
0.208,0.8
0.21,0.8
0.21,0.802
0.21,0.804
0.212,0.804
0.212,0.806
0.214,0.806
0.214,0.808
0.216,0.808
0.216,0.81
0.216,0.812
0.218,0.812
0.218,0.814
0.218,0.816
0.22,0.816
0.22,0.818
0.22,0.82
0.222,0.82
0.222,0.822
0.222,0.824
0.222,0.826
0.222,0.828
0.224,0.828
0.224,0.83
0.224,0.832
0.224,0.834
0.224,0.836
0.224,0.838
0.224,0.84
0.226,0.84
0.228,0.84
0.228,0.842
0.228,0.844
0.228,0.846
0.228,0.848
0.23,0.848
0.23,0.85
0.232,0.85
0.234,0.85
0.236,0.85
0.236,0.852
0.238,0.852
0.238,0.854
0.238,0.856
0.238,0.858
0.24,0.858
0.24,0.86
0.242,0.86
0.244,0.86
0.246,0.86
0.246,0.862
0.246,0.864
0.246,0.866
0.246,0.868
0.246,0.87
0.246,0.872
0.248,0.872
0.248,0.874
0.25,0.874
0.252,0.874
0.252,0.876
0.254,0.876
0.254,0.878
0.256,0.878
0.256,0.88
0.258,0.88
0.258,0.882
0.26,0.882
0.26,0.884
0.262,0.884
0.262,0.886
0.264,0.886
0.266,0.886
0.266,0.888
0.268,0.888
0.27,0.888
0.272,0.888
0.274,0.888
0.276,0.888
0.278,0.888
0.278,0.89
0.278,0.892
0.28,0.892
0.282,0.892
0.284,0.892
0.286,0.892
0.288,0.892
0.288,0.894
0.288,0.896
0.288,0.898
0.29,0.898
0.292,0.898
0.292,0.9
0.294,0.9
0.296,0.9
0.296,0.902
0.298,0.902
0.3,0.902
0.302,0.902
0.304,0.902
0.306,0.902
0.306,0.904
0.308,0.904
0.31,0.904
0.312,0.904
0.312,0.906
0.314,0.906
0.316,0.906
0.318,0.906
0.32,0.906
0.322,0.906
0.322,0.908
0.324,0.908
0.326,0.908
0.328,0.908
0.328,0.91
0.33,0.91
0.332,0.91
0.334,0.91
0.334,0.912
0.336,0.912
0.338,0.912
0.34,0.912
0.342,0.912
0.342,0.914
0.344,0.914
0.344,0.916
0.346,0.916
0.346,0.918
0.346,0.92
0.346,0.922
0.346,0.924
0.348,0.924
0.35,0.924
0.352,0.924
0.354,0.924
0.356,0.924
0.358,0.924
0.36,0.924
0.362,0.924
0.364,0.924
0.366,0.924
0.368,0.924
0.37,0.924
0.37,0.926
0.372,0.926
0.372,0.928
0.374,0.928
0.374,0.93
0.376,0.93
0.378,0.93
0.38,0.93
0.382,0.93
0.384,0.93
0.386,0.93
0.388,0.93
0.39,0.93
0.392,0.93
0.392,0.932
0.394,0.932
0.396,0.932
0.398,0.932
0.4,0.932
0.4,0.934
0.402,0.934
0.402,0.936
0.402,0.938
0.404,0.938
0.406,0.938
0.406,0.94
0.406,0.942
0.408,0.942
0.41,0.942
0.412,0.942
0.412,0.944
0.414,0.944
0.416,0.944
0.418,0.944
0.42,0.944
0.422,0.944
0.422,0.946
0.424,0.946
0.426,0.946
0.426,0.948
0.428,0.948
0.428,0.95
0.43,0.95
0.432,0.95
0.434,0.95
0.436,0.95
0.438,0.95
0.438,0.952
0.44,0.952
0.442,0.952
0.442,0.954
0.444,0.954
0.446,0.954
0.448,0.954
0.45,0.954
0.452,0.954
0.454,0.954
0.454,0.956
0.456,0.956
0.458,0.956
0.46,0.956
0.462,0.956
0.464,0.956
0.466,0.956
0.468,0.956
0.468,0.958
0.47,0.958
0.472,0.958
0.474,0.958
0.476,0.958
0.478,0.958
0.478,0.96
0.478,0.962
0.48,0.962
0.482,0.962
0.484,0.962
0.486,0.962
0.486,0.964
0.488,0.964
0.49,0.964
0.492,0.964
0.494,0.964
0.496,0.964
0.498,0.964
0.5,0.964
0.502,0.964
0.504,0.964
0.506,0.964
0.508,0.964
0.508,0.966
0.51,0.966
0.512,0.966
0.514,0.966
0.516,0.966
0.518,0.966
0.52,0.966
0.522,0.966
0.524,0.966
0.526,0.966
0.528,0.966
0.53,0.966
0.532,0.966
0.534,0.966
0.536,0.966
0.538,0.966
0.54,0.966
0.542,0.966
0.544,0.966
0.546,0.966
0.548,0.966
0.55,0.966
0.552,0.966
0.552,0.968
0.554,0.968
0.556,0.968
0.558,0.968
0.56,0.968
0.56,0.97
0.56,0.972
0.562,0.972
0.562,0.974
0.564,0.974
0.566,0.974
0.566,0.976
0.568,0.976
0.57,0.976
0.572,0.976
0.574,0.976
0.576,0.976
0.578,0.976
0.58,0.976
0.582,0.976
0.584,0.976
0.584,0.978
0.586,0.978
0.588,0.978
0.59,0.978
0.592,0.978
0.594,0.978
0.596,0.978
0.598,0.978
0.6,0.978
0.602,0.978
0.602,0.98
0.604,0.98
0.606,0.98
0.608,0.98
0.61,0.98
0.612,0.98
0.614,0.98
0.616,0.98
0.618,0.98
0.62,0.98
0.622,0.98
0.624,0.98
0.626,0.98
0.628,0.98
0.628,0.982
0.63,0.982
0.63,0.984
0.632,0.984
0.634,0.984
0.636,0.984
0.638,0.984
0.64,0.984
0.642,0.984
0.644,0.984
0.646,0.984
0.648,0.984
0.648,0.986
0.65,0.986
0.652,0.986
0.654,0.986
0.656,0.986
0.658,0.986
0.66,0.986
0.662,0.986
0.664,0.986
0.666,0.986
0.668,0.986
0.67,0.986
0.672,0.986
0.674,0.986
0.676,0.986
0.678,0.986
0.68,0.986
0.682,0.986
0.684,0.986
0.686,0.986
0.688,0.986
0.69,0.986
0.692,0.986
0.694,0.986
0.694,0.988
0.696,0.988
0.696,0.99
0.698,0.99
0.7,0.99
0.702,0.99
0.704,0.99
0.704,0.992
0.706,0.992
0.708,0.992
0.71,0.992
0.712,0.992
0.714,0.992
0.716,0.992
0.718,0.992
0.72,0.992
0.722,0.992
0.724,0.992
0.724,0.994
0.726,0.994
0.728,0.994
0.73,0.994
0.732,0.994
0.734,0.994
0.736,0.994
0.738,0.994
0.74,0.994
0.742,0.994
0.744,0.994
0.744,0.996
0.744,0.998
0.746,0.998
0.748,0.998
0.75,0.998
0.752,0.998
0.754,0.998
0.756,0.998
0.758,0.998
0.76,0.998
0.762,0.998
0.764,0.998
0.766,0.998
0.768,0.998
0.77,0.998
0.772,0.998
0.774,0.998
0.776,0.998
0.776,1.0
0.778,1.0
0.78,1.0
0.782,1.0
0.784,1.0
0.786,1.0
0.788,1.0
0.79,1.0
0.792,1.0
0.794,1.0
0.796,1.0
0.798,1.0
0.8,1.0
0.802,1.0
0.804,1.0
0.806,1.0
0.808,1.0
0.81,1.0
0.812,1.0
0.814,1.0
0.816,1.0
0.818,1.0
0.82,1.0
0.822,1.0
0.824,1.0
0.826,1.0
0.828,1.0
0.83,1.0
0.832,1.0
0.834,1.0
0.836,1.0
0.838,1.0
0.84,1.0
0.842,1.0
0.844,1.0
0.846,1.0
0.848,1.0
0.85,1.0
0.852,1.0
0.854,1.0
0.856,1.0
0.858,1.0
0.86,1.0
0.862,1.0
0.864,1.0
0.866,1.0
0.868,1.0
0.87,1.0
0.872,1.0
0.874,1.0
0.876,1.0
0.878,1.0
0.88,1.0
0.882,1.0
0.884,1.0
0.886,1.0
0.888,1.0
0.89,1.0
0.892,1.0
0.894,1.0
0.896,1.0
0.898,1.0
0.9,1.0
0.902,1.0
0.904,1.0
0.906,1.0
0.908,1.0
0.91,1.0
0.912,1.0
0.914,1.0
0.916,1.0
0.918,1.0
0.92,1.0
0.922,1.0
0.924,1.0
0.926,1.0
0.928,1.0
0.93,1.0
0.932,1.0
0.934,1.0
0.936,1.0
0.938,1.0
0.94,1.0
0.942,1.0
0.944,1.0
0.946,1.0
0.948,1.0
0.95,1.0
0.952,1.0
0.954,1.0
0.956,1.0
0.958,1.0
0.96,1.0
0.962,1.0
0.964,1.0
0.966,1.0
0.968,1.0
0.97,1.0
0.972,1.0
0.974,1.0
0.976,1.0
0.978,1.0
0.98,1.0
0.982,1.0
0.984,1.0
0.986,1.0
0.988,1.0
0.99,1.0
0.992,1.0
0.994,1.0
0.996,1.0
0.998,1.0
1.0,1.0


==> figures/roc_entropy_gaussian_noise_baseline_eps4.csv <==
fpr,tpr
0.0,0.0
0.0,0.002
0.002,0.002
0.004,0.002
0.004,0.004
0.004,0.006
0.004,0.008
0.004,0.01
0.004,0.012
0.006,0.012
0.006,0.014
0.008,0.014
0.01,0.014
0.01,0.016
0.012,0.016
0.014,0.016
0.014,0.018
0.014,0.02
0.014,0.022
0.016,0.022
0.018,0.022
0.02,0.022
0.02,0.024
0.022,0.024
0.022,0.026
0.022,0.028
0.022,0.03
0.022,0.032
0.024,0.032
0.026,0.032
0.026,0.034
0.026,0.036
0.026,0.038
0.026,0.04
0.026,0.042
0.026,0.044
0.026,0.046
0.026,0.048
0.026,0.05
0.028,0.05
0.03,0.05
0.03,0.052
0.03,0.054
0.03,0.056
0.03,0.058
0.032,0.058
0.032,0.06
0.032,0.062
0.034,0.062
0.034,0.064
0.034,0.066
0.034,0.068
0.034,0.07
0.034,0.072
0.036,0.072
0.036,0.074
0.036,0.076
0.036,0.078
0.038,0.078
0.04,0.078
0.042,0.078
0.044,0.078
0.044,0.08
0.046,0.08
0.046,0.082
0.048,0.082
0.048,0.084
0.05,0.084
0.05,0.086
0.052,0.086
0.054,0.086
0.056,0.086
0.058,0.086
0.058,0.088
0.058,0.09
0.058,0.092
0.06,0.092
0.06,0.094
0.062,0.094
0.062,0.096
0.064,0.096
0.066,0.096
0.068,0.096
0.068,0.098
0.068,0.1
0.068,0.102
0.068,0.104
0.07,0.104
0.072,0.104
0.074,0.104
0.076,0.104
0.078,0.104
0.08,0.104
0.082,0.104
0.082,0.106
0.082,0.108
0.082,0.11
0.082,0.112
0.082,0.114
0.082,0.116
0.084,0.116
0.086,0.116
0.088,0.116
0.088,0.118
0.088,0.12
0.088,0.122
0.088,0.124
0.088,0.126
0.088,0.128
0.088,0.13
0.09,0.13
0.09,0.132
0.09,0.134
0.09,0.136
0.092,0.136
0.092,0.138
0.094,0.138
0.096,0.138
0.096,0.14
0.098,0.14
0.098,0.142
0.098,0.144
0.1,0.144
0.1,0.146
0.1,0.148
0.1,0.15
0.102,0.15
0.102,0.152
0.104,0.152
0.104,0.154
0.106,0.154
0.108,0.154
0.11,0.154
0.112,0.154
0.112,0.156
0.112,0.158
0.112,0.16
0.112,0.162
0.114,0.162
0.114,0.164
0.116,0.164
0.118,0.164
0.12,0.164
0.12,0.166
0.122,0.166
0.124,0.166
0.124,0.168
0.126,0.168
0.126,0.17
0.126,0.172
0.126,0.174
0.126,0.176
0.128,0.176
0.13,0.176
0.13,0.178
0.13,0.18
0.132,0.18
0.132,0.182
0.132,0.184
0.132,0.186
0.134,0.186
0.136,0.186
0.138,0.186
0.138,0.188
0.14,0.188
0.14,0.19
0.14,0.192
0.14,0.194
0.142,0.194
0.142,0.196
0.142,0.198
0.142,0.2
0.142,0.202
0.142,0.204
0.142,0.206
0.144,0.206
0.146,0.206
0.148,0.206
0.15,0.206
0.152,0.206
0.154,0.206
0.154,0.208
0.154,0.21
0.154,0.212
0.154,0.214
0.156,0.214
0.156,0.216
0.158,0.216
0.158,0.218
0.158,0.22
0.16,0.22
0.162,0.22
0.162,0.222
0.164,0.222
0.166,0.222
0.166,0.224
0.168,0.224
0.168,0.226
0.168,0.228
0.168,0.23
0.17,0.23
0.17,0.232
0.17,0.234
0.172,0.234
0.174,0.234
0.176,0.234
0.176,0.236
0.176,0.238
0.178,0.238
0.18,0.238
0.18,0.24
0.182,0.24
0.184,0.24
0.184,0.242
0.184,0.244
0.186,0.244
0.188,0.244
0.19,0.244
0.19,0.246
0.19,0.248
0.192,0.248
0.192,0.25
0.194,0.25
0.194,0.252
0.196,0.252
0.198,0.252
0.198,0.254
0.198,0.256
0.2,0.256
0.2,0.258
0.202,0.258
0.202,0.26
0.204,0.26
0.204,0.262
0.206,0.262
0.208,0.262
0.208,0.264
0.21,0.264
0.212,0.264
0.212,0.266
0.214,0.266
0.216,0.266
0.216,0.268
0.218,0.268
0.218,0.27
0.218,0.272
0.218,0.274
0.22,0.274
0.222,0.274
0.222,0.276
0.222,0.278
0.224,0.278
0.224,0.28
0.224,0.282
0.224,0.284
0.226,0.284
0.228,0.284
0.228,0.286
0.228,0.288
0.228,0.29
0.23,0.29
0.23,0.292
0.232,0.292
0.232,0.294
0.234,0.294
0.234,0.296
0.236,0.296
0.238,0.296
0.238,0.298
0.238,0.3
0.238,0.302
0.238,0.304
0.238,0.306
0.238,0.308
0.238,0.31
0.24,0.31
0.24,0.312
0.24,0.314
0.242,0.314
0.244,0.314
0.246,0.314
0.246,0.316
0.246,0.318
0.246,0.32
0.246,0.322
0.246,0.324
0.246,0.326
0.246,0.328
0.248,0.328
0.25,0.328
0.252,0.328
0.254,0.328
0.254,0.33
0.254,0.332
0.254,0.334
0.254,0.336
0.256,0.336
0.256,0.338
0.256,0.34
0.256,0.342
0.258,0.342
0.258,0.344
0.26,0.344
0.26,0.346
0.26,0.348
0.262,0.348
0.262,0.35
0.262,0.352
0.262,0.354
0.264,0.354
0.264,0.356
0.264,0.358
0.266,0.358
0.266,0.36
0.266,0.362
0.268,0.362
0.27,0.362
0.272,0.362
0.272,0.364
0.274,0.364
0.274,0.366
0.274,0.368
0.276,0.368
0.276,0.37
0.278,0.37
0.278,0.372
0.278,0.374
0.28,0.374
0.282,0.374
0.282,0.376
0.282,0.378
0.282,0.38
0.284,0.38
0.286,0.38
0.286,0.382
0.286,0.384
0.286,0.386
0.288,0.386
0.288,0.388
0.288,0.39
0.288,0.392
0.288,0.394
0.288,0.396
0.288,0.398
0.288,0.4
0.29,0.4
0.292,0.4
0.294,0.4
0.296,0.4
0.296,0.402
0.298,0.402
0.3,0.402
0.3,0.404
0.3,0.406
0.302,0.406
0.302,0.408
0.304,0.408
0.306,0.408
0.306,0.41
0.306,0.412
0.308,0.412
0.31,0.412
0.312,0.412
0.314,0.412
0.316,0.412
0.316,0.414
0.318,0.414
0.32,0.414
0.322,0.414
0.322,0.416
0.322,0.418
0.324,0.418
0.324,0.42
0.324,0.422
0.326,0.422
0.326,0.424
0.328,0.424
0.33,0.424
0.33,0.426
0.332,0.426
0.332,0.428
0.332,0.43
0.334,0.43
0.334,0.432
0.336,0.432
0.338,0.432
0.338,0.434
0.34,0.434
0.342,0.434
0.342,0.436
0.342,0.438
0.344,0.438
0.346,0.438
0.346,0.44
0.348,0.44
0.348,0.442
0.35,0.442
0.352,0.442
0.352,0.444
0.352,0.446
0.354,0.446
0.356,0.446
0.356,0.448
0.356,0.45
0.358,0.45
0.358,0.452
0.358,0.454
0.36,0.454
0.36,0.456
0.362,0.456
0.364,0.456
0.364,0.458
0.366,0.458
0.368,0.458
0.37,0.458
0.37,0.46
0.37,0.462
0.37,0.464
0.372,0.464
0.374,0.464
0.374,0.466
0.376,0.466
0.376,0.468
0.378,0.468
0.378,0.47
0.378,0.472
0.378,0.474
0.378,0.476
0.38,0.476
0.382,0.476
0.382,0.478
0.384,0.478
0.386,0.478
0.386,0.48
0.386,0.482
0.388,0.482
0.388,0.484
0.39,0.484
0.392,0.484
0.394,0.484
0.394,0.486
0.394,0.488
0.394,0.49
0.396,0.49
0.398,0.49
0.4,0.49
0.402,0.49
0.402,0.492
0.402,0.494
0.404,0.494
0.404,0.496
0.404,0.498
0.406,0.498
0.408,0.498
0.41,0.498
0.412,0.498
0.414,0.498
0.414,0.5
0.414,0.502
0.416,0.502
0.416,0.504
0.416,0.506
0.418,0.506
0.418,0.508
0.42,0.508
0.422,0.508
0.422,0.51
0.422,0.512
0.424,0.512
0.426,0.512
0.426,0.514
0.428,0.514
0.428,0.516
0.43,0.516
0.432,0.516
0.432,0.518
0.434,0.518
0.434,0.52
0.436,0.52
0.438,0.52
0.44,0.52
0.442,0.52
0.442,0.522
0.442,0.524
0.442,0.526
0.444,0.526
0.446,0.526
0.448,0.526
0.45,0.526
0.452,0.526
0.452,0.528
0.454,0.528
0.454,0.53
0.456,0.53
0.456,0.532
0.458,0.532
0.458,0.534
0.458,0.536
0.458,0.538
0.458,0.54
0.46,0.54
0.462,0.54
0.462,0.542
0.464,0.542
0.466,0.542
0.466,0.544
0.468,0.544
0.468,0.546
0.47,0.546
0.47,0.548
0.47,0.55
0.47,0.552
0.472,0.552
0.472,0.554
0.474,0.554
0.476,0.554
0.476,0.556
0.478,0.556
0.478,0.558
0.478,0.56
0.478,0.562
0.48,0.562
0.482,0.562
0.482,0.564
0.484,0.564
0.486,0.564
0.488,0.564
0.488,0.566
0.49,0.566
0.492,0.566
0.494,0.566
0.496,0.566
0.496,0.568
0.498,0.568
0.5,0.568
0.5,0.57
0.5,0.572
0.502,0.572
0.504,0.572
0.504,0.574
0.506,0.574
0.508,0.574
0.508,0.576
0.508,0.578
0.51,0.578
0.51,0.58
0.512,0.58
0.512,0.582
0.512,0.584
0.514,0.584
0.516,0.584
0.518,0.584
0.518,0.586
0.518,0.588
0.518,0.59
0.518,0.592
0.52,0.592
0.52,0.594
0.52,0.596
0.52,0.598
0.522,0.598
0.524,0.598
0.526,0.598
0.528,0.598
0.528,0.6
0.53,0.6
0.532,0.6
0.534,0.6
0.536,0.6
0.538,0.6
0.54,0.6
0.542,0.6
0.542,0.602
0.542,0.604
0.544,0.604
0.546,0.604
0.546,0.606
0.548,0.606
0.548,0.608
0.548,0.61
0.55,0.61
0.55,0.612
0.55,0.614
0.55,0.616
0.552,0.616
0.552,0.618
0.552,0.62
0.552,0.622
0.552,0.624
0.554,0.624
0.554,0.626
0.554,0.628
0.556,0.628
0.556,0.63
0.558,0.63
0.558,0.632
0.56,0.632
0.56,0.634
0.56,0.636
0.56,0.638
0.56,0.64
0.56,0.642
0.562,0.642
0.562,0.644
0.562,0.646
0.564,0.646
0.564,0.648
0.566,0.648
0.566,0.65
0.566,0.652
0.566,0.654
0.568,0.654
0.57,0.654
0.57,0.656
0.572,0.656
0.574,0.656
0.574,0.658
0.574,0.66
0.574,0.662
0.574,0.664
0.576,0.664
0.578,0.664
0.58,0.664
0.582,0.664
0.584,0.664
0.586,0.664
0.586,0.666
0.586,0.668
0.586,0.67
0.586,0.672
0.588,0.672
0.59,0.672
0.592,0.672
0.592,0.674
0.594,0.674
0.596,0.674
0.598,0.674
0.598,0.676
0.598,0.678
0.6,0.678
0.6,0.68
0.602,0.68
0.602,0.682
0.604,0.682
0.604,0.684
0.606,0.684
0.608,0.684
0.61,0.684
0.612,0.684
0.612,0.686
0.614,0.686
0.616,0.686
0.616,0.688
0.618,0.688
0.618,0.69
0.62,0.69
0.622,0.69
0.624,0.69
0.626,0.69
0.628,0.69
0.63,0.69
0.632,0.69
0.632,0.692
0.632,0.694
0.632,0.696
0.634,0.696
0.634,0.698
0.634,0.7
0.636,0.7
0.638,0.7
0.638,0.702
0.638,0.704
0.638,0.706
0.64,0.706
0.64,0.708
0.642,0.708
0.644,0.708
0.646,0.708
0.646,0.71
0.646,0.712
0.646,0.714
0.648,0.714
0.65,0.714
0.652,0.714
0.652,0.716
0.652,0.718
0.652,0.72
0.652,0.722
0.652,0.724
0.654,0.724
0.656,0.724
0.658,0.724
0.66,0.724
0.662,0.724
0.664,0.724
0.666,0.724
0.668,0.724
0.668,0.726
0.668,0.728
0.67,0.728
0.67,0.73
0.67,0.732
0.672,0.732
0.674,0.732
0.674,0.734
0.676,0.734
0.676,0.736
0.676,0.738
0.676,0.74
0.678,0.74
0.678,0.742
0.678,0.744
0.678,0.746
0.68,0.746
0.68,0.748
0.682,0.748
0.684,0.748
0.684,0.75
0.684,0.752
0.684,0.754
0.686,0.754
0.686,0.756
0.688,0.756
0.69,0.756
0.692,0.756
0.694,0.756
0.694,0.758
0.696,0.758
0.696,0.76
0.696,0.762
0.698,0.762
0.7,0.762
0.702,0.762
0.704,0.762
0.704,0.764
0.706,0.764
0.706,0.766
0.708,0.766
0.708,0.768
0.71,0.768
0.71,0.77
0.712,0.77
0.712,0.772
0.712,0.774
0.714,0.774
0.714,0.776
0.714,0.778
0.716,0.778
0.718,0.778
0.72,0.778
0.72,0.78
0.72,0.782
0.72,0.784
0.722,0.784
0.724,0.784
0.724,0.786
0.724,0.788
0.726,0.788
0.726,0.79
0.728,0.79
0.73,0.79
0.732,0.79
0.732,0.792
0.732,0.794
0.732,0.796
0.732,0.798
0.732,0.8
0.732,0.802
0.732,0.804
0.734,0.804
0.734,0.806
0.734,0.808
0.736,0.808
0.736,0.81
0.736,0.812
0.736,0.814
0.736,0.816
0.736,0.818
0.736,0.82
0.738,0.82
0.74,0.82
0.742,0.82
0.744,0.82
0.744,0.822
0.746,0.822
0.748,0.822
0.748,0.824
0.748,0.826
0.75,0.826
0.752,0.826
0.752,0.828
0.754,0.828
0.756,0.828
0.758,0.828
0.76,0.828
0.762,0.828
0.764,0.828
0.766,0.828
0.768,0.828
0.768,0.83
0.77,0.83
0.772,0.83
0.774,0.83
0.776,0.83
0.778,0.83
0.778,0.832
0.78,0.832
0.78,0.834
0.782,0.834
0.784,0.834
0.786,0.834
0.788,0.834
0.788,0.836
0.788,0.838
0.79,0.838
0.79,0.84
0.79,0.842
0.792,0.842
0.794,0.842
0.796,0.842
0.796,0.844
0.796,0.846
0.798,0.846
0.8,0.846
0.802,0.846
0.802,0.848
0.802,0.85
0.804,0.85
0.806,0.85
0.806,0.852
0.806,0.854
0.806,0.856
0.808,0.856
0.81,0.856
0.812,0.856
0.812,0.858
0.812,0.86
0.814,0.86
0.814,0.862
0.814,0.864
0.814,0.866
0.814,0.868
0.814,0.87
0.816,0.87
0.818,0.87
0.82,0.87
0.822,0.87
0.824,0.87
0.826,0.87
0.828,0.87
0.83,0.87
0.83,0.872
0.83,0.874
0.83,0.876
0.832,0.876
0.832,0.878
0.834,0.878
0.836,0.878
0.836,0.88
0.836,0.882
0.838,0.882
0.838,0.884
0.838,0.886
0.84,0.886
0.84,0.888
0.84,0.89
0.84,0.892
0.84,0.894
0.84,0.896
0.842,0.896
0.842,0.898
0.844,0.898
0.844,0.9
0.844,0.902
0.846,0.902
0.846,0.904
0.846,0.906
0.848,0.906
0.85,0.906
0.852,0.906
0.854,0.906
0.856,0.906
0.858,0.906
0.86,0.906
0.86,0.908
0.862,0.908
0.862,0.91
0.864,0.91
0.864,0.912
0.866,0.912
0.868,0.912
0.868,0.914
0.87,0.914
0.872,0.914
0.872,0.916
0.874,0.916
0.874,0.918
0.876,0.918
0.878,0.918
0.88,0.918
0.88,0.92
0.88,0.922
0.882,0.922
0.882,0.924
0.884,0.924
0.884,0.926
0.886,0.926
0.886,0.928
0.888,0.928
0.888,0.93
0.89,0.93
0.89,0.932
0.89,0.934
0.89,0.936
0.892,0.936
0.894,0.936
0.896,0.936
0.898,0.936
0.9,0.936
0.902,0.936
0.902,0.938
0.902,0.94
0.904,0.94
0.904,0.942
0.904,0.944
0.904,0.946
0.904,0.948
0.904,0.95
0.906,0.95
0.908,0.95
0.91,0.95
0.91,0.952
0.91,0.954
0.912,0.954
0.912,0.956
0.914,0.956
0.916,0.956
0.918,0.956
0.92,0.956
0.922,0.956
0.924,0.956
0.926,0.956
0.928,0.956
0.93,0.956
0.93,0.958
0.932,0.958
0.932,0.96
0.932,0.962
0.934,0.962
0.934,0.964
0.936,0.964
0.938,0.964
0.94,0.964
0.942,0.964
0.944,0.964
0.946,0.964
0.946,0.966
0.948,0.966
0.95,0.966
0.95,0.968
0.95,0.97
0.95,0.972
0.952,0.972
0.954,0.972
0.956,0.972
0.956,0.974
0.956,0.976
0.958,0.976
0.96,0.976
0.96,0.978
0.96,0.98
0.962,0.98
0.964,0.98
0.966,0.98
0.968,0.98
0.97,0.98
0.972,0.98
0.974,0.98
0.976,0.98
0.978,0.98
0.98,0.98
0.98,0.982
0.98,0.984
0.982,0.984
0.982,0.986
0.982,0.988
0.982,0.99
0.982,0.992
0.984,0.992
0.984,0.994
0.984,0.996
0.984,0.998
0.986,0.998
0.986,1.0
0.988,1.0
0.99,1.0
0.992,1.0
0.994,1.0
0.996,1.0
0.998,1.0
1.0,1.0


==> figures/roc_entropy_pgd_baseline_eps1.csv <==
fpr,tpr
0.0,0.0
0.0,0.002
0.0,0.004
0.0,0.006
0.0,0.008
0.0,0.01
0.0,0.012
0.0,0.014
0.0,0.016
0.0,0.018
0.0,0.02
0.0,0.022
0.0,0.024
0.0,0.026
0.0,0.028
0.0,0.03
0.0,0.032
0.0,0.034
0.0,0.036
0.0,0.038
0.0,0.04
0.0,0.042
0.0,0.044
0.0,0.046
0.0,0.048
0.0,0.05
0.0,0.052
0.0,0.054
0.0,0.056
0.0,0.058
0.0,0.06
0.0,0.062
0.0,0.064
0.0,0.066
0.0,0.068
0.0,0.07
0.0,0.072
0.0,0.074
0.0,0.076
0.0,0.078
0.0,0.08
0.0,0.082
0.0,0.084
0.0,0.086
0.0,0.088
0.0,0.09
0.0,0.092
0.0,0.094
0.0,0.096
0.0,0.098
0.0,0.1
0.002,0.1
0.002,0.102
0.002,0.104
0.002,0.106
0.004,0.106
0.004,0.108
0.004,0.11
0.004,0.112
0.004,0.114
0.004,0.116
0.004,0.118
0.004,0.12
0.004,0.122
0.004,0.124
0.004,0.126
0.004,0.128
0.004,0.13
0.004,0.132
0.004,0.134
0.004,0.136
0.004,0.138
0.004,0.14
0.004,0.142
0.004,0.144
0.004,0.146
0.004,0.148
0.004,0.15
0.004,0.152
0.004,0.154
0.004,0.156
0.004,0.158
0.004,0.16
0.004,0.162
0.004,0.164
0.004,0.166
0.004,0.168
0.004,0.17
0.004,0.172
0.004,0.174
0.004,0.176
0.004,0.178
0.004,0.18
0.004,0.182
0.004,0.184
0.004,0.186
0.004,0.188
0.004,0.19
0.004,0.192
0.004,0.194
0.004,0.196
0.004,0.198
0.004,0.2
0.004,0.202
0.004,0.204
0.004,0.206
0.004,0.208
0.004,0.21
0.004,0.212
0.004,0.214
0.004,0.216
0.004,0.218
0.004,0.22
0.004,0.222
0.004,0.224
0.004,0.226
0.004,0.228
0.004,0.23
0.004,0.232
0.004,0.234
0.004,0.236
0.004,0.238
0.006,0.238
0.006,0.24
0.006,0.242
0.006,0.244
0.006,0.246
0.006,0.248
0.006,0.25
0.008,0.25
0.008,0.252
0.008,0.254
0.008,0.256
0.01,0.256
0.01,0.258
0.01,0.26
0.01,0.262
0.01,0.264
0.01,0.266
0.01,0.268
0.01,0.27
0.01,0.272
0.01,0.274
0.01,0.276
0.01,0.278
0.01,0.28
0.01,0.282
0.012,0.282
0.012,0.284
0.012,0.286
0.012,0.288
0.012,0.29
0.012,0.292
0.012,0.294
0.014,0.294
0.014,0.296
0.014,0.298
0.014,0.3
0.014,0.302
0.014,0.304
0.014,0.306
0.014,0.308
0.014,0.31
0.014,0.312
0.014,0.314
0.014,0.316
0.014,0.318
0.014,0.32
0.014,0.322
0.014,0.324
0.014,0.326
0.014,0.328
0.014,0.33
0.014,0.332
0.014,0.334
0.014,0.336
0.014,0.338
0.014,0.34
0.014,0.342
0.014,0.344
0.014,0.346
0.014,0.348
0.016,0.348
0.016,0.35
0.016,0.352
0.016,0.354
0.016,0.356
0.016,0.358
0.016,0.36
0.016,0.362
0.016,0.364
0.016,0.366
0.018,0.366
0.018,0.368
0.02,0.368
0.02,0.37
0.02,0.372
0.02,0.374
0.02,0.376
0.02,0.378
0.02,0.38
0.022,0.38
0.022,0.382
0.022,0.384
0.022,0.386
0.022,0.388
0.022,0.39
0.022,0.392
0.022,0.394
0.022,0.396
0.022,0.398
0.022,0.4
0.022,0.402
0.022,0.404
0.022,0.406
0.022,0.408
0.022,0.41
0.022,0.412
0.022,0.414
0.022,0.416
0.022,0.418
0.022,0.42
0.022,0.422
0.022,0.424
0.022,0.426
0.022,0.428
0.022,0.43
0.022,0.432
0.022,0.434
0.022,0.436
0.022,0.438
0.022,0.44
0.022,0.442
0.022,0.444
0.022,0.446
0.022,0.448
0.022,0.45
0.022,0.452
0.022,0.454
0.022,0.456
0.022,0.458
0.022,0.46
0.022,0.462
0.022,0.464
0.022,0.466
0.022,0.468
0.022,0.47
0.022,0.472
0.022,0.474
0.024,0.474
0.026,0.474
0.026,0.476
0.026,0.478
0.026,0.48
0.026,0.482
0.026,0.484
0.026,0.486
0.026,0.488
0.026,0.49
0.026,0.492
0.026,0.494
0.026,0.496
0.026,0.498
0.026,0.5
0.026,0.502
0.026,0.504
0.026,0.506
0.026,0.508
0.026,0.51
0.026,0.512
0.026,0.514
0.028,0.514
0.028,0.516
0.028,0.518
0.03,0.518
0.03,0.52
0.03,0.522
0.03,0.524
0.03,0.526
0.03,0.528
0.03,0.53
0.03,0.532
0.03,0.534
0.03,0.536
0.03,0.538
0.032,0.538
0.032,0.54
0.032,0.542
0.032,0.544
0.032,0.546
0.032,0.548
0.032,0.55
0.032,0.552
0.032,0.554
0.032,0.556
0.032,0.558
0.032,0.56
0.032,0.562
0.032,0.564
0.032,0.566
0.032,0.568
0.032,0.57
0.034,0.57
0.034,0.572
0.034,0.574
0.034,0.576
0.034,0.578
0.034,0.58
0.034,0.582
0.034,0.584
0.034,0.586
0.034,0.588
0.036,0.588
0.036,0.59
0.036,0.592
0.036,0.594
0.036,0.596
0.036,0.598
0.036,0.6
0.036,0.602
0.036,0.604
0.036,0.606
0.036,0.608
0.038,0.608
0.038,0.61
0.038,0.612
0.038,0.614
0.038,0.616
0.038,0.618
0.038,0.62
0.04,0.62
0.04,0.622
0.042,0.622
0.042,0.624
0.042,0.626
0.042,0.628
0.042,0.63
0.042,0.632
0.044,0.632
0.044,0.634
0.044,0.636
0.044,0.638
0.046,0.638
0.048,0.638
0.05,0.638
0.05,0.64
0.05,0.642
0.05,0.644
0.05,0.646
0.05,0.648
0.05,0.65
0.052,0.65
0.052,0.652
0.054,0.652
0.056,0.652
0.058,0.652
0.058,0.654
0.058,0.656
0.058,0.658
0.06,0.658
0.06,0.66
0.062,0.66
0.062,0.662
0.062,0.664
0.062,0.666
0.062,0.668
0.062,0.67
0.062,0.672
0.062,0.674
0.062,0.676
0.062,0.678
0.062,0.68
0.062,0.682
0.062,0.684
0.062,0.686
0.062,0.688
0.062,0.69
0.064,0.69
0.066,0.69
0.068,0.69
0.068,0.692
0.068,0.694
0.068,0.696
0.068,0.698
0.07,0.698
0.072,0.698
0.074,0.698
0.074,0.7
0.076,0.7
0.076,0.702
0.076,0.704
0.078,0.704
0.078,0.706
0.078,0.708
0.078,0.71
0.08,0.71
0.082,0.71
0.082,0.712
0.082,0.714
0.082,0.716
0.082,0.718
0.082,0.72
0.082,0.722
0.082,0.724
0.082,0.726
0.082,0.728
0.082,0.73
0.084,0.73
0.086,0.73
0.086,0.732
0.088,0.732
0.088,0.734
0.088,0.736
0.088,0.738
0.088,0.74
0.088,0.742
0.088,0.744
0.088,0.746
0.09,0.746
0.09,0.748
0.09,0.75
0.09,0.752
0.092,0.752
0.092,0.754
0.092,0.756
0.092,0.758
0.092,0.76
0.092,0.762
0.092,0.764
0.092,0.766
0.094,0.766
0.096,0.766
0.098,0.766
0.098,0.768
0.098,0.77
0.098,0.772
0.1,0.772
0.1,0.774
0.102,0.774
0.102,0.776
0.104,0.776
0.104,0.778
0.104,0.78
0.104,0.782
0.106,0.782
0.106,0.784
0.108,0.784
0.108,0.786
0.108,0.788
0.108,0.79
0.108,0.792
0.11,0.792
0.112,0.792
0.112,0.794
0.112,0.796
0.114,0.796
0.114,0.798
0.114,0.8
0.116,0.8
0.116,0.802
0.118,0.802
0.118,0.804
0.12,0.804
0.12,0.806
0.122,0.806
0.124,0.806
0.126,0.806
0.126,0.808
0.126,0.81
0.126,0.812
0.128,0.812
0.13,0.812
0.132,0.812
0.132,0.814
0.134,0.814
0.136,0.814
0.136,0.816
0.138,0.816
0.138,0.818
0.14,0.818
0.142,0.818
0.142,0.82
0.142,0.822
0.142,0.824
0.142,0.826
0.144,0.826
0.146,0.826
0.148,0.826
0.15,0.826
0.152,0.826
0.152,0.828
0.154,0.828
0.154,0.83
0.154,0.832
0.156,0.832
0.156,0.834
0.156,0.836
0.158,0.836
0.158,0.838
0.158,0.84
0.16,0.84
0.16,0.842
0.162,0.842
0.162,0.844
0.164,0.844
0.166,0.844
0.166,0.846
0.166,0.848
0.168,0.848
0.168,0.85
0.168,0.852
0.17,0.852
0.17,0.854
0.172,0.854
0.172,0.856
0.172,0.858
0.172,0.86
0.174,0.86
0.176,0.86
0.176,0.862
0.178,0.862
0.18,0.862
0.182,0.862
0.184,0.862
0.184,0.864
0.184,0.866
0.186,0.866
0.186,0.868
0.186,0.87
0.188,0.87
0.19,0.87
0.19,0.872
0.192,0.872
0.194,0.872
0.196,0.872
0.198,0.872
0.2,0.872
0.202,0.872
0.204,0.872
0.206,0.872
0.206,0.874
0.208,0.874
0.21,0.874
0.212,0.874
0.214,0.874
0.214,0.876
0.214,0.878
0.216,0.878
0.218,0.878
0.22,0.878
0.222,0.878
0.222,0.88
0.224,0.88
0.224,0.882
0.226,0.882
0.226,0.884
0.228,0.884
0.228,0.886
0.228,0.888
0.228,0.89
0.228,0.892
0.23,0.892
0.23,0.894
0.232,0.894
0.234,0.894
0.236,0.894
0.236,0.896
0.238,0.896
0.238,0.898
0.24,0.898
0.242,0.898
0.242,0.9
0.244,0.9
0.246,0.9
0.246,0.902
0.246,0.904
0.246,0.906
0.248,0.906
0.25,0.906
0.252,0.906
0.254,0.906
0.254,0.908
0.256,0.908
0.256,0.91
0.256,0.912
0.258,0.912
0.258,0.914
0.258,0.916
0.26,0.916
0.262,0.916
0.262,0.918
0.264,0.918
0.266,0.918
0.266,0.92
0.268,0.92
0.268,0.922
0.27,0.922
0.272,0.922
0.274,0.922
0.276,0.922
0.276,0.924
0.278,0.924
0.28,0.924
0.282,0.924
0.284,0.924
0.286,0.924
0.288,0.924
0.288,0.926
0.288,0.928
0.29,0.928
0.29,0.93
0.292,0.93
0.294,0.93
0.296,0.93
0.298,0.93
0.3,0.93
0.302,0.93
0.304,0.93
0.306,0.93
0.308,0.93
0.308,0.932
0.31,0.932
0.31,0.934
0.31,0.936
0.312,0.936
0.314,0.936
0.316,0.936
0.316,0.938
0.318,0.938
0.32,0.938
0.322,0.938
0.324,0.938
0.326,0.938
0.328,0.938
0.33,0.938
0.332,0.938
0.332,0.94
0.332,0.942
0.332,0.944
0.334,0.944
0.336,0.944
0.338,0.944
0.338,0.946
0.338,0.948
0.34,0.948
0.342,0.948
0.344,0.948
0.344,0.95
0.344,0.952
0.344,0.954
0.346,0.954
0.348,0.954
0.35,0.954
0.352,0.954
0.354,0.954
0.356,0.954
0.356,0.956
0.356,0.958
0.358,0.958
0.36,0.958
0.362,0.958
0.364,0.958
0.366,0.958
0.368,0.958
0.37,0.958
0.372,0.958
0.372,0.96
0.374,0.96
0.374,0.962
0.376,0.962
0.378,0.962
0.38,0.962
0.382,0.962
0.384,0.962
0.386,0.962
0.388,0.962
0.39,0.962
0.392,0.962
0.394,0.962
0.396,0.962
0.398,0.962
0.4,0.962
0.402,0.962
0.404,0.962
0.406,0.962
0.408,0.962
0.41,0.962
0.412,0.962
0.414,0.962
0.416,0.962
0.418,0.962
0.42,0.962
0.422,0.962
0.422,0.964
0.424,0.964
0.424,0.966
0.424,0.968
0.426,0.968
0.428,0.968
0.43,0.968
0.432,0.968
0.432,0.97
0.434,0.97
0.436,0.97
0.438,0.97
0.44,0.97
0.442,0.97
0.442,0.972
0.444,0.972
0.446,0.972
0.448,0.972
0.45,0.972
0.452,0.972
0.454,0.972
0.456,0.972
0.458,0.972
0.458,0.974
0.46,0.974
0.462,0.974
0.464,0.974
0.466,0.974
0.468,0.974
0.47,0.974
0.472,0.974
0.474,0.974
0.476,0.974
0.478,0.974
0.478,0.976
0.478,0.978
0.478,0.98
0.48,0.98
0.482,0.98
0.484,0.98
0.486,0.98
0.488,0.98
0.49,0.98
0.49,0.982
0.492,0.982
0.494,0.982
0.496,0.982
0.498,0.982
0.5,0.982
0.5,0.984
0.502,0.984
0.504,0.984
0.504,0.986
0.504,0.988
0.506,0.988
0.508,0.988
0.508,0.99
0.51,0.99
0.512,0.99
0.512,0.992
0.514,0.992
0.516,0.992
0.518,0.992
0.52,0.992
0.522,0.992
0.524,0.992
0.526,0.992
0.528,0.992
0.53,0.992
0.532,0.992
0.534,0.992
0.536,0.992
0.538,0.992
0.54,0.992
0.542,0.992
0.542,0.994
0.544,0.994
0.546,0.994
0.548,0.994
0.548,0.996
0.55,0.996
0.552,0.996
0.554,0.996
0.556,0.996
0.558,0.996
0.56,0.996
0.562,0.996
0.562,0.998
0.564,0.998
0.566,0.998
0.568,0.998
0.57,0.998
0.572,0.998
0.574,0.998
0.576,0.998
0.578,0.998
0.58,0.998
0.582,0.998
0.584,0.998
0.586,0.998
0.588,0.998
0.59,0.998
0.592,0.998
0.594,0.998
0.596,0.998
0.598,0.998
0.6,0.998
0.602,0.998
0.604,0.998
0.606,0.998
0.608,0.998
0.61,0.998
0.612,0.998
0.614,0.998
0.616,0.998
0.618,0.998
0.62,0.998
0.622,0.998
0.624,0.998
0.626,0.998
0.628,0.998
0.63,0.998
0.632,0.998
0.634,0.998
0.636,0.998
0.638,0.998
0.64,0.998
0.642,0.998
0.644,0.998
0.646,0.998
0.648,0.998
0.65,0.998
0.652,0.998
0.654,0.998
0.656,0.998
0.658,0.998
0.66,0.998
0.662,0.998
0.664,0.998
0.666,0.998
0.666,1.0
0.668,1.0
0.67,1.0
0.672,1.0
0.674,1.0
0.676,1.0
0.678,1.0
0.68,1.0
0.682,1.0
0.684,1.0
0.686,1.0
0.688,1.0
0.69,1.0
0.692,1.0
0.694,1.0
0.696,1.0
0.698,1.0
0.7,1.0
0.702,1.0
0.704,1.0
0.706,1.0
0.708,1.0
0.71,1.0
0.712,1.0
0.714,1.0
0.716,1.0
0.718,1.0
0.72,1.0
0.722,1.0
0.724,1.0
0.726,1.0
0.728,1.0
0.73,1.0
0.732,1.0
0.734,1.0
0.736,1.0
0.738,1.0
0.74,1.0
0.742,1.0
0.744,1.0
0.746,1.0
0.748,1.0
0.75,1.0
0.752,1.0
0.754,1.0
0.756,1.0
0.758,1.0
0.76,1.0
0.762,1.0
0.764,1.0
0.766,1.0
0.768,1.0
0.77,1.0
0.772,1.0
0.774,1.0
0.776,1.0
0.778,1.0
0.78,1.0
0.782,1.0
0.784,1.0
0.786,1.0
0.788,1.0
0.79,1.0
0.792,1.0
0.794,1.0
0.796,1.0
0.798,1.0
0.8,1.0
0.802,1.0
0.804,1.0
0.806,1.0
0.808,1.0
0.81,1.0
0.812,1.0
0.814,1.0
0.816,1.0
0.818,1.0
0.82,1.0
0.822,1.0
0.824,1.0
0.826,1.0
0.828,1.0
0.83,1.0
0.832,1.0
0.834,1.0
0.836,1.0
0.838,1.0
0.84,1.0
0.842,1.0
0.844,1.0
0.846,1.0
0.848,1.0
0.85,1.0
0.852,1.0
0.854,1.0
0.856,1.0
0.858,1.0
0.86,1.0
0.862,1.0
0.864,1.0
0.866,1.0
0.868,1.0
0.87,1.0
0.872,1.0
0.874,1.0
0.876,1.0
0.878,1.0
0.88,1.0
0.882,1.0
0.884,1.0
0.886,1.0
0.888,1.0
0.89,1.0
0.892,1.0
0.894,1.0
0.896,1.0
0.898,1.0
0.9,1.0
0.902,1.0
0.904,1.0
0.906,1.0
0.908,1.0
0.91,1.0
0.912,1.0
0.914,1.0
0.916,1.0
0.918,1.0
0.92,1.0
0.922,1.0
0.924,1.0
0.926,1.0
0.928,1.0
0.93,1.0
0.932,1.0
0.934,1.0
0.936,1.0
0.938,1.0
0.94,1.0
0.942,1.0
0.944,1.0
0.946,1.0
0.948,1.0
0.95,1.0
0.952,1.0
0.954,1.0
0.956,1.0
0.958,1.0
0.96,1.0
0.962,1.0
0.964,1.0
0.966,1.0
0.968,1.0
0.97,1.0
0.972,1.0
0.974,1.0
0.976,1.0
0.978,1.0
0.98,1.0
0.982,1.0
0.984,1.0
0.986,1.0
0.988,1.0
0.99,1.0
0.992,1.0
0.994,1.0
0.996,1.0
0.998,1.0
1.0,1.0


==> figures/roc_entropy_pgd_baseline_eps16.csv <==
fpr,tpr
0.0,0.0
0.0,0.002
0.0,0.004
0.0,0.006
0.0,0.008
0.0,0.01
0.0,0.012
0.0,0.014
0.0,0.016
0.0,0.018
0.0,0.02
0.0,0.022
0.0,0.024
0.0,0.026
0.0,0.028
0.0,0.03
0.0,0.032
0.0,0.034
0.0,0.036
0.0,0.038
0.0,0.04
0.0,0.042
0.0,0.044
0.0,0.046
0.0,0.048
0.0,0.05
0.0,0.052
0.0,0.054
0.0,0.056
0.0,0.058
0.0,0.06
0.0,0.062
0.0,0.064
0.0,0.066
0.0,0.068
0.0,0.07
0.0,0.072
0.0,0.074
0.0,0.076
0.0,0.078
0.0,0.08
0.0,0.082
0.0,0.084
0.0,0.086
0.0,0.088
0.0,0.09
0.0,0.092
0.0,0.094
0.0,0.096
0.0,0.098
0.0,0.1
0.0,0.102
0.0,0.104
0.0,0.106
0.0,0.108
0.0,0.11
0.0,0.112
0.0,0.114
0.0,0.116
0.0,0.118
0.0,0.12
0.0,0.122
0.0,0.124
0.0,0.126
0.0,0.128
0.0,0.13
0.0,0.132
0.0,0.134
0.0,0.136
0.0,0.138
0.0,0.14
0.0,0.142
0.0,0.144
0.0,0.146
0.0,0.148
0.0,0.15
0.0,0.152
0.0,0.154
0.0,0.156
0.0,0.158
0.0,0.16
0.0,0.162
0.0,0.164
0.0,0.166
0.0,0.168
0.0,0.17
0.0,0.172
0.0,0.174
0.0,0.176
0.0,0.178
0.0,0.18
0.0,0.182
0.0,0.184
0.0,0.186
0.0,0.188
0.0,0.19
0.0,0.192
0.0,0.194
0.0,0.196
0.0,0.198
0.0,0.2
0.0,0.202
0.0,0.204
0.0,0.206
0.0,0.208
0.0,0.21
0.0,0.212
0.0,0.214
0.0,0.216
0.0,0.218
0.0,0.22
0.0,0.222
0.0,0.224
0.0,0.226
0.0,0.228
0.0,0.23
0.0,0.232
0.0,0.234
0.0,0.236
0.0,0.238
0.0,0.24
0.0,0.242
0.0,0.244
0.0,0.246
0.0,0.248
0.0,0.25
0.0,0.252
0.0,0.254
0.0,0.256
0.0,0.258
0.0,0.26
0.0,0.262
0.0,0.264
0.0,0.266
0.0,0.268
0.0,0.27
0.0,0.272
0.0,0.274
0.0,0.276
0.0,0.278
0.0,0.28
0.0,0.282
0.0,0.284
0.0,0.286
0.0,0.288
0.0,0.29
0.0,0.292
0.0,0.294
0.0,0.296
0.0,0.298
0.0,0.3
0.0,0.302
0.0,0.304
0.0,0.306
0.0,0.308
0.0,0.31
0.0,0.312
0.0,0.314
0.0,0.316
0.0,0.318
0.0,0.32
0.0,0.322
0.0,0.324
0.0,0.326
0.0,0.328
0.0,0.33
0.0,0.332
0.0,0.334
0.0,0.336
0.002,0.336
0.002,0.338
0.002,0.34
0.002,0.342
0.002,0.344
0.004,0.344
0.004,0.346
0.004,0.348
0.004,0.35
0.004,0.352
0.004,0.354
0.004,0.356
0.004,0.358
0.004,0.36
0.004,0.362
0.004,0.364
0.004,0.366
0.004,0.368
0.004,0.37
0.004,0.372
0.004,0.374
0.004,0.376
0.004,0.378
0.004,0.38
0.004,0.382
0.004,0.384
0.004,0.386
0.004,0.388
0.004,0.39
0.004,0.392
0.004,0.394
0.004,0.396
0.004,0.398
0.004,0.4
0.004,0.402
0.004,0.404
0.004,0.406
0.004,0.408
0.004,0.41
0.004,0.412
0.004,0.414
0.004,0.416
0.004,0.418
0.006,0.418
0.006,0.42
0.006,0.422
0.006,0.424
0.006,0.426
0.006,0.428
0.008,0.428
0.008,0.43
0.01,0.43
0.01,0.432
0.01,0.434
0.01,0.436
0.01,0.438
0.01,0.44
0.01,0.442
0.01,0.444
0.01,0.446
0.01,0.448
0.01,0.45
0.01,0.452
0.012,0.452
0.012,0.454
0.014,0.454
0.014,0.456
0.014,0.458
0.014,0.46
0.014,0.462
0.014,0.464
0.014,0.466
0.014,0.468
0.014,0.47
0.014,0.472
0.014,0.474
0.014,0.476
0.014,0.478
0.014,0.48
0.014,0.482
0.016,0.482
0.016,0.484
0.016,0.486
0.016,0.488
0.018,0.488
0.018,0.49
0.02,0.49
0.02,0.492
0.02,0.494
0.02,0.496
0.02,0.498
0.02,0.5
0.022,0.5
0.022,0.502
0.022,0.504
0.022,0.506
0.022,0.508
0.022,0.51
0.022,0.512
0.022,0.514
0.022,0.516
0.022,0.518
0.022,0.52
0.022,0.522
0.022,0.524
0.022,0.526
0.022,0.528
0.022,0.53
0.022,0.532
0.022,0.534
0.024,0.534
0.026,0.534
0.026,0.536
0.026,0.538
0.026,0.54
0.026,0.542
0.026,0.544
0.026,0.546
0.028,0.546
0.028,0.548
0.028,0.55
0.03,0.55
0.03,0.552
0.03,0.554
0.03,0.556
0.03,0.558
0.03,0.56
0.032,0.56
0.032,0.562
0.032,0.564
0.034,0.564
0.034,0.566
0.036,0.566
0.036,0.568
0.036,0.57
0.036,0.572
0.036,0.574
0.036,0.576
0.038,0.576
0.038,0.578
0.04,0.578
0.042,0.578
0.042,0.58
0.042,0.582
0.042,0.584
0.042,0.586
0.044,0.586
0.044,0.588
0.044,0.59
0.046,0.59
0.048,0.59
0.048,0.592
0.048,0.594
0.048,0.596
0.05,0.596
0.05,0.598
0.052,0.598
0.054,0.598
0.056,0.598
0.058,0.598
0.06,0.598
0.062,0.598
0.064,0.598
0.066,0.598
0.068,0.598
0.07,0.598
0.072,0.598
0.074,0.598
0.076,0.598
0.076,0.6
0.078,0.6
0.078,0.602
0.08,0.602
0.082,0.602
0.082,0.604
0.082,0.606
0.082,0.608
0.084,0.608
0.086,0.608
0.088,0.608
0.088,0.61
0.088,0.612
0.088,0.614
0.088,0.616
0.088,0.618
0.09,0.618
0.09,0.62
0.092,0.62
0.094,0.62
0.096,0.62
0.098,0.62
0.1,0.62
0.102,0.62
0.104,0.62
0.104,0.622
0.106,0.622
0.108,0.622
0.108,0.624
0.11,0.624
0.11,0.626
0.112,0.626
0.112,0.628
0.114,0.628
0.114,0.63
0.116,0.63
0.118,0.63
0.12,0.63
0.122,0.63
0.124,0.63
0.124,0.632
0.126,0.632
0.128,0.632
0.128,0.634
0.13,0.634
0.132,0.634
0.134,0.634
0.136,0.634
0.138,0.634
0.138,0.636
0.14,0.636
0.142,0.636
0.144,0.636
0.146,0.636
0.148,0.636
0.15,0.636
0.152,0.636
0.154,0.636
0.156,0.636
0.158,0.636
0.16,0.636
0.16,0.638
0.16,0.64
0.162,0.64
0.164,0.64
0.166,0.64
0.166,0.642
0.166,0.644
0.166,0.646
0.168,0.646
0.168,0.648
0.17,0.648
0.17,0.65
0.172,0.65
0.174,0.65
0.174,0.652
0.176,0.652
0.178,0.652
0.18,0.652
0.182,0.652
0.184,0.652
0.186,0.652
0.186,0.654
0.186,0.656
0.186,0.658
0.188,0.658
0.188,0.66
0.188,0.662
0.19,0.662
0.192,0.662
0.194,0.662
0.196,0.662
0.198,0.662
0.2,0.662
0.2,0.664
0.2,0.666
0.202,0.666
0.204,0.666
0.206,0.666
0.208,0.666
0.21,0.666
0.212,0.666
0.212,0.668
0.214,0.668
0.214,0.67
0.216,0.67
0.218,0.67
0.22,0.67
0.22,0.672
0.22,0.674
0.222,0.674
0.224,0.674
0.224,0.676
0.224,0.678
0.224,0.68
0.224,0.682
0.226,0.682
0.228,0.682
0.228,0.684
0.23,0.684
0.232,0.684
0.232,0.686
0.234,0.686
0.236,0.686
0.236,0.688
0.238,0.688
0.238,0.69
0.24,0.69
0.24,0.692
0.24,0.694
0.242,0.694
0.242,0.696
0.244,0.696
0.246,0.696
0.246,0.698
0.246,0.7
0.246,0.702
0.248,0.702
0.25,0.702
0.25,0.704
0.252,0.704
0.254,0.704
0.256,0.704
0.258,0.704
0.258,0.706
0.26,0.706
0.262,0.706
0.264,0.706
0.266,0.706
0.268,0.706
0.27,0.706
0.272,0.706
0.274,0.706
0.276,0.706
0.278,0.706
0.28,0.706
0.28,0.708
0.282,0.708
0.284,0.708
0.286,0.708
0.286,0.71
0.288,0.71
0.288,0.712
0.29,0.712
0.292,0.712
0.294,0.712
0.296,0.712
0.298,0.712
0.3,0.712
0.302,0.712
0.304,0.712
0.306,0.712
0.308,0.712
0.31,0.712
0.31,0.714
0.312,0.714
0.314,0.714
0.314,0.716
0.316,0.716
0.318,0.716
0.32,0.716
0.322,0.716
0.324,0.716
0.326,0.716
0.328,0.716
0.33,0.716
0.332,0.716
0.332,0.718
0.334,0.718
0.336,0.718
0.338,0.718
0.34,0.718
0.342,0.718
0.344,0.718
0.346,0.718
0.346,0.72
0.346,0.722
0.348,0.722
0.35,0.722
0.352,0.722
0.352,0.724
0.354,0.724
0.356,0.724
0.358,0.724
0.36,0.724
0.362,0.724
0.364,0.724
0.366,0.724
0.368,0.724
0.37,0.724
0.372,0.724
0.374,0.724
0.376,0.724
0.378,0.724
0.378,0.726
0.378,0.728
0.38,0.728
0.382,0.728
0.384,0.728
0.386,0.728
0.388,0.728
0.39,0.728
0.392,0.728
0.394,0.728
0.394,0.73
0.396,0.73
0.398,0.73
0.4,0.73
0.4,0.732
0.402,0.732
0.404,0.732
0.406,0.732
0.408,0.732
0.41,0.732
0.412,0.732
0.414,0.732
0.414,0.734
0.414,0.736
0.416,0.736
0.418,0.736
0.42,0.736
0.422,0.736
0.422,0.738
0.422,0.74
0.422,0.742
0.424,0.742
0.426,0.742
0.426,0.744
0.428,0.744
0.43,0.744
0.432,0.744
0.434,0.744
0.436,0.744
0.438,0.744
0.44,0.744
0.442,0.744
0.444,0.744
0.446,0.744
0.448,0.744
0.45,0.744
0.452,0.744
0.454,0.744
0.456,0.744
0.458,0.744
0.458,0.746
0.46,0.746
0.462,0.746
0.464,0.746
0.466,0.746
0.468,0.746
0.47,0.746
0.472,0.746
0.474,0.746
0.476,0.746
0.478,0.746
0.478,0.748
0.48,0.748
0.482,0.748
0.484,0.748
0.486,0.748
0.488,0.748
0.49,0.748
0.49,0.75
0.492,0.75
0.494,0.75
0.496,0.75
0.498,0.75
0.5,0.75
0.502,0.75
0.504,0.75
0.506,0.75
0.508,0.75
0.51,0.75
0.512,0.75
0.514,0.75
0.516,0.75
0.516,0.752
0.518,0.752
0.52,0.752
0.522,0.752
0.524,0.752
0.526,0.752
0.528,0.752
0.53,0.752
0.532,0.752
0.534,0.752
0.536,0.752
0.538,0.752
0.54,0.752
0.542,0.752
0.542,0.754
0.544,0.754
0.544,0.756
0.544,0.758
0.544,0.76
0.544,0.762
0.546,0.762
0.548,0.762
0.55,0.762
0.552,0.762
0.552,0.764
0.554,0.764
0.556,0.764
0.558,0.764
0.56,0.764
0.562,0.764
0.562,0.766
0.564,0.766
0.566,0.766
0.568,0.766
0.57,0.766
0.572,0.766
0.574,0.766
0.576,0.766
0.578,0.766
0.58,0.766
0.582,0.766
0.584,0.766
0.586,0.766
0.588,0.766
0.59,0.766
0.592,0.766
0.594,0.766
0.596,0.766
0.598,0.766
0.6,0.766
0.602,0.766
0.604,0.766
0.606,0.766
0.608,0.766
0.61,0.766
0.612,0.766
0.614,0.766
0.616,0.766
0.618,0.766
0.62,0.766
0.622,0.766
0.624,0.766
0.626,0.766
0.628,0.766
0.628,0.768
0.63,0.768
0.632,0.768
0.632,0.77
0.634,0.77
0.636,0.77
0.638,0.77
0.64,0.77
0.64,0.772
0.642,0.772
0.644,0.772
0.646,0.772
0.648,0.772
0.65,0.772
0.652,0.772
0.652,0.774
0.652,0.776
0.652,0.778
0.654,0.778
0.656,0.778
0.656,0.78
0.658,0.78
0.66,0.78
0.662,0.78
0.664,0.78
0.666,0.78
0.668,0.78
0.67,0.78
0.67,0.782
0.672,0.782
0.674,0.782
0.676,0.782
0.678,0.782
0.68,0.782
0.68,0.784
0.682,0.784
0.684,0.784
0.686,0.784
0.688,0.784
0.69,0.784
0.692,0.784
0.694,0.784
0.696,0.784
0.696,0.786
0.698,0.786
0.698,0.788
0.698,0.79
0.7,0.79
0.702,0.79
0.704,0.79
0.704,0.792
0.706,0.792
0.708,0.792
0.71,0.792
0.712,0.792
0.714,0.792
0.714,0.794
0.716,0.794
0.718,0.794
0.718,0.796
0.72,0.796
0.72,0.798
0.722,0.798
0.724,0.798
0.726,0.798
0.728,0.798
0.73,0.798
0.732,0.798
0.732,0.8
0.732,0.802
0.734,0.802
0.736,0.802
0.736,0.804
0.738,0.804
0.74,0.804
0.742,0.804
0.744,0.804
0.746,0.804
0.748,0.804
0.748,0.806
0.75,0.806
0.752,0.806
0.754,0.806
0.754,0.808
0.756,0.808
0.758,0.808
0.76,0.808
0.762,0.808
0.764,0.808
0.766,0.808
0.768,0.808
0.768,0.81
0.768,0.812
0.77,0.812
0.772,0.812
0.774,0.812
0.774,0.814
0.776,0.814
0.776,0.816
0.778,0.816
0.78,0.816
0.78,0.818
0.782,0.818
0.784,0.818
0.786,0.818
0.788,0.818
0.79,0.818
0.792,0.818
0.794,0.818
0.796,0.818
0.798,0.818
0.8,0.818
0.802,0.818
0.802,0.82
0.804,0.82
0.806,0.82
0.808,0.82
0.81,0.82
0.812,0.82
0.814,0.82
0.814,0.822
0.816,0.822
0.818,0.822
0.82,0.822
0.822,0.822
0.822,0.824
0.824,0.824
0.826,0.824
0.828,0.824
0.83,0.824
0.83,0.826
0.83,0.828
0.832,0.828
0.832,0.83
0.834,0.83
0.836,0.83
0.838,0.83
0.838,0.832
0.84,0.832
0.84,0.834
0.842,0.834
0.844,0.834
0.844,0.836
0.846,0.836
0.846,0.838
0.848,0.838
0.85,0.838
0.852,0.838
0.854,0.838
0.856,0.838
0.858,0.838
0.86,0.838
0.862,0.838
0.864,0.838
0.866,0.838
0.868,0.838
0.87,0.838
0.872,0.838
0.874,0.838
0.876,0.838
0.876,0.84
0.876,0.842
0.878,0.842
0.88,0.842
0.882,0.842
0.882,0.844
0.884,0.844
0.886,0.844
0.888,0.844
0.888,0.846
0.89,0.846
0.89,0.848
0.892,0.848
0.894,0.848
0.896,0.848
0.898,0.848
0.9,0.848
0.902,0.848
0.902,0.85
0.902,0.852
0.904,0.852
0.906,0.852
0.908,0.852
0.91,0.852
0.912,0.852
0.914,0.852
0.916,0.852
0.918,0.852
0.92,0.852
0.922,0.852
0.924,0.852
0.926,0.852
0.928,0.852
0.93,0.852
0.932,0.852
0.934,0.852
0.936,0.852
0.938,0.852
0.94,0.852
0.942,0.852
0.944,0.852
0.946,0.852
0.948,0.852
0.95,0.852
0.952,0.852
0.954,0.852
0.954,0.854
0.956,0.854
0.956,0.856
0.958,0.856
0.96,0.856
0.96,0.858
0.96,0.86
0.962,0.86
0.962,0.862
0.962,0.864
0.964,0.864
0.964,0.866
0.964,0.868
0.966,0.868
0.968,0.868
0.97,0.868
0.97,0.87
0.972,0.87
0.972,0.872
0.974,0.872
0.974,0.874
0.974,0.876
0.976,0.876
0.976,0.878
0.978,0.878
0.978,0.88
0.98,0.88
0.98,0.882
0.98,0.884
0.982,0.884
0.982,0.886
0.982,0.888
0.982,0.89
0.984,0.89
0.986,0.89
0.986,0.892
0.986,0.894
0.986,0.896
0.988,0.896
0.99,0.896
0.992,0.896
0.994,0.896
0.996,0.896
0.996,0.898
0.996,0.9
0.996,0.902
0.996,0.904
0.998,0.904
0.998,0.906
0.998,0.908
0.998,0.91
0.998,0.912
0.998,0.914
0.998,0.916
0.998,0.918
0.998,0.92
0.998,0.922
0.998,0.924
1.0,0.924
1.0,0.926
1.0,0.928
1.0,0.93
1.0,0.932
1.0,0.934
1.0,0.936
1.0,0.938
1.0,0.94
1.0,0.942
1.0,0.944
1.0,0.946
1.0,0.948
1.0,0.95
1.0,0.952
1.0,0.954
1.0,0.956
1.0,0.958
1.0,0.96
1.0,0.962
1.0,0.964
1.0,0.966
1.0,0.968
1.0,0.97
1.0,0.972
1.0,0.974
1.0,0.976
1.0,0.978
1.0,0.98
1.0,0.982
1.0,0.984
1.0,0.986
1.0,0.988
1.0,0.99
1.0,0.992
1.0,0.994
1.0,0.996
1.0,0.998
1.0,1.0


==> figures/roc_entropy_pgd_baseline_eps4.csv <==
fpr,tpr
0.0,0.0
0.0,0.002
0.0,0.004
0.0,0.006
0.0,0.008
0.0,0.01
0.0,0.012
0.0,0.014
0.0,0.016
0.0,0.018
0.0,0.02
0.0,0.022
0.0,0.024
0.0,0.026
0.0,0.028
0.0,0.03
0.0,0.032
0.0,0.034
0.0,0.036
0.0,0.038
0.0,0.04
0.0,0.042
0.0,0.044
0.0,0.046
0.0,0.048
0.0,0.05
0.0,0.052
0.0,0.054
0.0,0.056
0.0,0.058
0.0,0.06
0.0,0.062
0.0,0.064
0.0,0.066
0.0,0.068
0.0,0.07
0.0,0.072
0.0,0.074
0.0,0.076
0.0,0.078
0.0,0.08
0.0,0.082
0.0,0.084
0.0,0.086
0.0,0.088
0.0,0.09
0.0,0.092
0.0,0.094
0.0,0.096
0.0,0.098
0.0,0.1
0.0,0.102
0.0,0.104
0.0,0.106
0.0,0.108
0.0,0.11
0.0,0.112
0.0,0.114
0.0,0.116
0.0,0.118
0.0,0.12
0.0,0.122
0.0,0.124
0.0,0.126
0.0,0.128
0.0,0.13
0.0,0.132
0.0,0.134
0.0,0.136
0.0,0.138
0.0,0.14
0.0,0.142
0.0,0.144
0.0,0.146
0.0,0.148
0.0,0.15
0.0,0.152
0.0,0.154
0.0,0.156
0.0,0.158
0.0,0.16
0.0,0.162
0.0,0.164
0.0,0.166
0.0,0.168
0.0,0.17
0.0,0.172
0.0,0.174
0.0,0.176
0.0,0.178
0.0,0.18
0.0,0.182
0.0,0.184
0.0,0.186
0.0,0.188
0.0,0.19
0.0,0.192
0.0,0.194
0.0,0.196
0.0,0.198
0.0,0.2
0.0,0.202
0.0,0.204
0.0,0.206
0.0,0.208
0.0,0.21
0.0,0.212
0.0,0.214
0.0,0.216
0.0,0.218
0.0,0.22
0.0,0.222
0.0,0.224
0.0,0.226
0.0,0.228
0.0,0.23
0.0,0.232
0.0,0.234
0.0,0.236
0.0,0.238
0.0,0.24
0.0,0.242
0.0,0.244
0.0,0.246
0.0,0.248
0.0,0.25
0.0,0.252
0.0,0.254
0.0,0.256
0.0,0.258
0.0,0.26
0.0,0.262
0.0,0.264
0.0,0.266
0.0,0.268
0.0,0.27
0.0,0.272
0.0,0.274
0.0,0.276
0.0,0.278
0.0,0.28
0.0,0.282
0.0,0.284
0.0,0.286
0.0,0.288
0.0,0.29
0.0,0.292
0.0,0.294
0.0,0.296
0.0,0.298
0.0,0.3
0.0,0.302
0.0,0.304
0.0,0.306
0.0,0.308
0.0,0.31
0.0,0.312
0.0,0.314
0.0,0.316
0.0,0.318
0.0,0.32
0.0,0.322
0.0,0.324
0.0,0.326
0.0,0.328
0.0,0.33
0.0,0.332
0.0,0.334
0.0,0.336
0.0,0.338
0.0,0.34
0.0,0.342
0.0,0.344
0.0,0.346
0.0,0.348
0.0,0.35
0.0,0.352
0.0,0.354
0.0,0.356
0.0,0.358
0.0,0.36
0.0,0.362
0.0,0.364
0.0,0.366
0.0,0.368
0.0,0.37
0.0,0.372
0.0,0.374
0.0,0.376
0.0,0.378
0.0,0.38
0.0,0.382
0.0,0.384
0.0,0.386
0.0,0.388
0.0,0.39
0.0,0.392
0.0,0.394
0.0,0.396
0.0,0.398
0.0,0.4
0.0,0.402
0.0,0.404
0.0,0.406
0.0,0.408
0.0,0.41
0.0,0.412
0.0,0.414
0.0,0.416
0.0,0.418
0.0,0.42
0.0,0.422
0.0,0.424
0.0,0.426
0.0,0.428
0.0,0.43
0.0,0.432
0.0,0.434
0.0,0.436
0.0,0.438
0.0,0.44
0.0,0.442
0.0,0.444
0.0,0.446
0.0,0.448
0.0,0.45
0.0,0.452
0.0,0.454
0.0,0.456
0.0,0.458
0.0,0.46
0.0,0.462
0.0,0.464
0.0,0.466
0.0,0.468
0.0,0.47
0.0,0.472
0.0,0.474
0.0,0.476
0.0,0.478
0.0,0.48
0.0,0.482
0.0,0.484
0.0,0.486
0.0,0.488
0.0,0.49
0.0,0.492
0.0,0.494
0.0,0.496
0.0,0.498
0.0,0.5
0.0,0.502
0.0,0.504
0.0,0.506
0.0,0.508
0.0,0.51
0.0,0.512
0.0,0.514
0.0,0.516
0.0,0.518
0.0,0.52
0.0,0.522
0.0,0.524
0.0,0.526
0.0,0.528
0.0,0.53
0.0,0.532
0.0,0.534
0.0,0.536
0.0,0.538
0.0,0.54
0.0,0.542
0.0,0.544
0.0,0.546
0.0,0.548
0.0,0.55
0.0,0.552
0.0,0.554
0.0,0.556
0.0,0.558
0.0,0.56
0.0,0.562
0.0,0.564
0.0,0.566
0.0,0.568
0.0,0.57
0.0,0.572
0.0,0.574
0.0,0.576
0.0,0.578
0.0,0.58
0.0,0.582
0.0,0.584
0.0,0.586
0.0,0.588
0.0,0.59
0.0,0.592
0.0,0.594
0.0,0.596
0.0,0.598
0.0,0.6
0.0,0.602
0.0,0.604
0.0,0.606
0.0,0.608
0.0,0.61
0.0,0.612
0.0,0.614
0.0,0.616
0.0,0.618
0.0,0.62
0.0,0.622
0.0,0.624
0.0,0.626
0.0,0.628
0.0,0.63
0.0,0.632
0.0,0.634
0.0,0.636
0.0,0.638
0.0,0.64
0.0,0.642
0.0,0.644
0.0,0.646
0.0,0.648
0.0,0.65
0.0,0.652
0.0,0.654
0.0,0.656
0.0,0.658
0.0,0.66
0.0,0.662
0.0,0.664
0.0,0.666
0.0,0.668
0.0,0.67
0.0,0.672
0.0,0.674
0.0,0.676
0.0,0.678
0.0,0.68
0.0,0.682
0.0,0.684
0.0,0.686
0.0,0.688
0.0,0.69
0.0,0.692
0.0,0.694
0.0,0.696
0.0,0.698
0.0,0.7
0.0,0.702
0.0,0.704
0.0,0.706
0.0,0.708
0.0,0.71
0.0,0.712
0.0,0.714
0.0,0.716
0.0,0.718
0.0,0.72
0.0,0.722
0.0,0.724
0.0,0.726
0.0,0.728
0.0,0.73
0.0,0.732
0.0,0.734
0.0,0.736
0.0,0.738
0.0,0.74
0.0,0.742
0.0,0.744
0.0,0.746
0.0,0.748
0.0,0.75
0.0,0.752
0.0,0.754
0.0,0.756
0.0,0.758
0.0,0.76
0.0,0.762
0.0,0.764
0.0,0.766
0.0,0.768
0.0,0.77
0.0,0.772
0.0,0.774
0.0,0.776
0.0,0.778
0.0,0.78
0.0,0.782
0.0,0.784
0.0,0.786
0.0,0.788
0.0,0.79
0.0,0.792
0.0,0.794
0.0,0.796
0.0,0.798
0.0,0.8
0.0,0.802
0.0,0.804
0.0,0.806
0.0,0.808
0.0,0.81
0.0,0.812
0.0,0.814
0.0,0.816
0.0,0.818
0.0,0.82
0.0,0.822
0.0,0.824
0.0,0.826
0.0,0.828
0.0,0.83
0.0,0.832
0.0,0.834
0.0,0.836
0.0,0.838
0.0,0.84
0.002,0.84
0.002,0.842
0.002,0.844
0.002,0.846
0.002,0.848
0.002,0.85
0.002,0.852
0.002,0.854
0.002,0.856
0.002,0.858
0.002,0.86
0.004,0.86
0.004,0.862
0.004,0.864
0.004,0.866
0.004,0.868
0.004,0.87
0.004,0.872
0.004,0.874
0.004,0.876
0.004,0.878
0.004,0.88
0.004,0.882
0.004,0.884
0.004,0.886
0.004,0.888
0.004,0.89
0.004,0.892
0.004,0.894
0.004,0.896
0.004,0.898
0.004,0.9
0.004,0.902
0.004,0.904
0.004,0.906
0.004,0.908
0.004,0.91
0.004,0.912
0.004,0.914
0.004,0.916
0.004,0.918
0.004,0.92
0.004,0.922
0.004,0.924
0.004,0.926
0.004,0.928
0.006,0.928
0.006,0.93
0.006,0.932
0.006,0.934
0.006,0.936
0.008,0.936
0.01,0.936
0.01,0.938
0.01,0.94
0.01,0.942
0.012,0.942
0.012,0.944
0.012,0.946
0.014,0.946
0.014,0.948
0.014,0.95
0.014,0.952
0.016,0.952
0.016,0.954
0.016,0.956
0.016,0.958
0.016,0.96
0.018,0.96
0.02,0.96
0.02,0.962
0.022,0.962
0.022,0.964
0.022,0.966
0.022,0.968
0.022,0.97
0.022,0.972
0.024,0.972
0.026,0.972
0.026,0.974
0.028,0.974
0.03,0.974
0.03,0.976
0.032,0.976
0.032,0.978
0.032,0.98
0.034,0.98
0.034,0.982
0.034,0.984
0.036,0.984
0.038,0.984
0.04,0.984
0.042,0.984
0.044,0.984
0.044,0.986
0.046,0.986
0.048,0.986
0.048,0.988
0.05,0.988
0.052,0.988
0.054,0.988
0.056,0.988
0.058,0.988
0.058,0.99
0.06,0.99
0.062,0.99
0.064,0.99
0.066,0.99
0.068,0.99
0.068,0.992
0.07,0.992
0.072,0.992
0.074,0.992
0.076,0.992
0.076,0.994
0.078,0.994
0.08,0.994
0.082,0.994
0.084,0.994
0.086,0.994
0.088,0.994
0.09,0.994
0.092,0.994
0.094,0.994
0.096,0.994
0.098,0.994
0.1,0.994
0.102,0.994
0.104,0.994
0.104,0.996
0.106,0.996
0.108,0.996
0.11,0.996
0.112,0.996
0.114,0.996
0.116,0.996
0.118,0.996
0.12,0.996
0.122,0.996
0.124,0.996
0.126,0.996
0.128,0.996
0.13,0.996
0.132,0.996
0.134,0.996
0.136,0.996
0.138,0.996
0.14,0.996
0.142,0.996
0.144,0.996
0.146,0.996
0.148,0.996
0.15,0.996
0.152,0.996
0.154,0.996
0.156,0.996
0.158,0.996
0.16,0.996
0.162,0.996
0.164,0.996
0.166,0.996
0.168,0.996
0.17,0.996
0.172,0.996
0.174,0.996
0.176,0.996
0.178,0.996
0.18,0.996
0.182,0.996
0.184,0.996
0.186,0.996
0.188,0.996
0.19,0.996
0.192,0.996
0.194,0.996
0.196,0.996
0.198,0.996
0.2,0.996
0.202,0.996
0.204,0.996
0.206,0.996
0.208,0.996
0.21,0.996
0.212,0.996
0.214,0.996
0.216,0.996
0.218,0.996
0.22,0.996
0.22,0.998
0.222,0.998
0.224,0.998
0.226,0.998
0.228,0.998
0.23,0.998
0.232,0.998
0.234,0.998
0.236,0.998
0.238,0.998
0.24,0.998
0.242,0.998
0.244,0.998
0.246,0.998
0.248,0.998
0.25,0.998
0.252,0.998
0.254,0.998
0.256,0.998
0.258,0.998
0.26,0.998
0.262,0.998
0.264,0.998
0.266,0.998
0.268,0.998
0.27,0.998
0.272,0.998
0.274,0.998
0.276,0.998
0.278,0.998
0.28,0.998
0.282,0.998
0.284,0.998
0.286,0.998
0.288,0.998
0.29,0.998
0.292,0.998
0.294,0.998
0.296,0.998
0.298,0.998
0.3,0.998
0.302,0.998
0.304,0.998
0.306,0.998
0.308,0.998
0.31,0.998
0.312,0.998
0.314,0.998
0.316,0.998
0.318,0.998
0.32,0.998
0.322,0.998
0.324,0.998
0.326,0.998
0.328,0.998
0.33,0.998
0.332,0.998
0.334,0.998
0.336,0.998
0.338,0.998
0.34,0.998
0.342,0.998
0.344,0.998
0.346,0.998
0.348,0.998
0.35,0.998
0.352,0.998
0.354,0.998
0.356,0.998
0.358,0.998
0.36,0.998
0.362,0.998
0.364,0.998
0.366,0.998
0.368,0.998
0.37,0.998
0.372,0.998
0.374,0.998
0.374,1.0
0.376,1.0
0.378,1.0
0.38,1.0
0.382,1.0
0.384,1.0
0.386,1.0
0.388,1.0
0.39,1.0
0.392,1.0
0.394,1.0
0.396,1.0
0.398,1.0
0.4,1.0
0.402,1.0
0.404,1.0
0.406,1.0
0.408,1.0
0.41,1.0
0.412,1.0
0.414,1.0
0.416,1.0
0.418,1.0
0.42,1.0
0.422,1.0
0.424,1.0
0.426,1.0
0.428,1.0
0.43,1.0
0.432,1.0
0.434,1.0
0.436,1.0
0.438,1.0
0.44,1.0
0.442,1.0
0.444,1.0
0.446,1.0
0.448,1.0
0.45,1.0
0.452,1.0
0.454,1.0
0.456,1.0
0.458,1.0
0.46,1.0
0.462,1.0
0.464,1.0
0.466,1.0
0.468,1.0
0.47,1.0
0.472,1.0
0.474,1.0
0.476,1.0
0.478,1.0
0.48,1.0
0.482,1.0
0.484,1.0
0.486,1.0
0.488,1.0
0.49,1.0
0.492,1.0
0.494,1.0
0.496,1.0
0.498,1.0
0.5,1.0
0.502,1.0
0.504,1.0
0.506,1.0
0.508,1.0
0.51,1.0
0.512,1.0
0.514,1.0
0.516,1.0
0.518,1.0
0.52,1.0
0.522,1.0
0.524,1.0
0.526,1.0
0.528,1.0
0.53,1.0
0.532,1.0
0.534,1.0
0.536,1.0
0.538,1.0
0.54,1.0
0.542,1.0
0.544,1.0
0.546,1.0
0.548,1.0
0.55,1.0
0.552,1.0
0.554,1.0
0.556,1.0
0.558,1.0
0.56,1.0
0.562,1.0
0.564,1.0
0.566,1.0
0.568,1.0
0.57,1.0
0.572,1.0
0.574,1.0
0.576,1.0
0.578,1.0
0.58,1.0
0.582,1.0
0.584,1.0
0.586,1.0
0.588,1.0
0.59,1.0
0.592,1.0
0.594,1.0
0.596,1.0
0.598,1.0
0.6,1.0
0.602,1.0
0.604,1.0
0.606,1.0
0.608,1.0
0.61,1.0
0.612,1.0
0.614,1.0
0.616,1.0
0.618,1.0
0.62,1.0
0.622,1.0
0.624,1.0
0.626,1.0
0.628,1.0
0.63,1.0
0.632,1.0
0.634,1.0
0.636,1.0
0.638,1.0
0.64,1.0
0.642,1.0
0.644,1.0
0.646,1.0
0.648,1.0
0.65,1.0
0.652,1.0
0.654,1.0
0.656,1.0
0.658,1.0
0.66,1.0
0.662,1.0
0.664,1.0
0.666,1.0
0.668,1.0
0.67,1.0
0.672,1.0
0.674,1.0
0.676,1.0
0.678,1.0
0.68,1.0
0.682,1.0
0.684,1.0
0.686,1.0
0.688,1.0
0.69,1.0
0.692,1.0
0.694,1.0
0.696,1.0
0.698,1.0
0.7,1.0
0.702,1.0
0.704,1.0
0.706,1.0
0.708,1.0
0.71,1.0
0.712,1.0
0.714,1.0
0.716,1.0
0.718,1.0
0.72,1.0
0.722,1.0
0.724,1.0
0.726,1.0
0.728,1.0
0.73,1.0
0.732,1.0
0.734,1.0
0.736,1.0
0.738,1.0
0.74,1.0
0.742,1.0
0.744,1.0
0.746,1.0
0.748,1.0
0.75,1.0
0.752,1.0
0.754,1.0
0.756,1.0
0.758,1.0
0.76,1.0
0.762,1.0
0.764,1.0
0.766,1.0
0.768,1.0
0.77,1.0
0.772,1.0
0.774,1.0
0.776,1.0
0.778,1.0
0.78,1.0
0.782,1.0
0.784,1.0
0.786,1.0
0.788,1.0
0.79,1.0
0.792,1.0
0.794,1.0
0.796,1.0
0.798,1.0
0.8,1.0
0.802,1.0
0.804,1.0
0.806,1.0
0.808,1.0
0.81,1.0
0.812,1.0
0.814,1.0
0.816,1.0
0.818,1.0
0.82,1.0
0.822,1.0
0.824,1.0
0.826,1.0
0.828,1.0
0.83,1.0
0.832,1.0
0.834,1.0
0.836,1.0
0.838,1.0
0.84,1.0
0.842,1.0
0.844,1.0
0.846,1.0
0.848,1.0
0.85,1.0
0.852,1.0
0.854,1.0
0.856,1.0
0.858,1.0
0.86,1.0
0.862,1.0
0.864,1.0
0.866,1.0
0.868,1.0
0.87,1.0
0.872,1.0
0.874,1.0
0.876,1.0
0.878,1.0
0.88,1.0
0.882,1.0
0.884,1.0
0.886,1.0
0.888,1.0
0.89,1.0
0.892,1.0
0.894,1.0
0.896,1.0
0.898,1.0
0.9,1.0
0.902,1.0
0.904,1.0
0.906,1.0
0.908,1.0
0.91,1.0
0.912,1.0
0.914,1.0
0.916,1.0
0.918,1.0
0.92,1.0
0.922,1.0
0.924,1.0
0.926,1.0
0.928,1.0
0.93,1.0
0.932,1.0
0.934,1.0
0.936,1.0
0.938,1.0
0.94,1.0
0.942,1.0
0.944,1.0
0.946,1.0
0.948,1.0
0.95,1.0
0.952,1.0
0.954,1.0
0.956,1.0
0.958,1.0
0.96,1.0
0.962,1.0
0.964,1.0
0.966,1.0
0.968,1.0
0.97,1.0
0.972,1.0
0.974,1.0
0.976,1.0
0.978,1.0
0.98,1.0
0.982,1.0
0.984,1.0
0.986,1.0
0.988,1.0
0.99,1.0
0.992,1.0
0.994,1.0
0.996,1.0
0.998,1.0
1.0,1.0


==> figures/roc_entropy_sp_noise_baseline_eps1.csv <==
fpr,tpr
0,0
0.002,0.004
0.004,0.006
0.006,0.01
0.008,0.01
0.01,0.014
0.012,0.014
0.014,0.016
0.016,0.016
0.018,0.016
0.02,0.018
0.022,0.028
0.024,0.028
0.026,0.03
0.028,0.03
0.03,0.032
0.032,0.034
0.034,0.034
0.036,0.038
0.038,0.042
0.04,0.042
0.042,0.044
0.044,0.05
0.046,0.052
0.048,0.054
0.05,0.054
0.052,0.054
0.054,0.056
0.056,0.056
0.058,0.058
0.06,0.06
0.062,0.066
0.064,0.068
0.066,0.068
0.068,0.074
0.07,0.074
0.072,0.074
0.074,0.074
0.076,0.08
0.078,0.08
0.08,0.08
0.082,0.082
0.084,0.082
0.086,0.086
0.088,0.094
0.09,0.094
0.092,0.096
0.094,0.098
0.096,0.098
0.098,0.1
0.1,0.104
0.102,0.104
0.104,0.11
0.106,0.11
0.108,0.112
0.11,0.112
0.112,0.116
0.114,0.124
0.116,0.124
0.118,0.124
0.12,0.126
0.122,0.126
0.124,0.126
0.126,0.128
0.128,0.132
0.13,0.136
0.132,0.14
0.134,0.14
0.136,0.144
0.138,0.144
0.14,0.144
0.142,0.15
0.144,0.152
0.146,0.152
0.148,0.152
0.15,0.152
0.152,0.156
0.154,0.156
0.156,0.158
0.158,0.158
0.16,0.158
0.162,0.162
0.164,0.162
0.166,0.168
0.168,0.174
0.17,0.174
0.172,0.184
0.174,0.184
0.176,0.184
0.178,0.186
0.18,0.186
0.182,0.188
0.184,0.192
0.186,0.192
0.188,0.194
0.19,0.196
0.192,0.196
0.194,0.198
0.196,0.2
0.198,0.202
0.2,0.206
0.202,0.208
0.204,0.208
0.206,0.214
0.208,0.214
0.21,0.214
0.212,0.216
0.214,0.22
0.216,0.22
0.218,0.22
0.22,0.222
0.222,0.224
0.224,0.228
0.226,0.228
0.228,0.23
0.23,0.236
0.232,0.236
0.234,0.236
0.236,0.238
0.238,0.242
0.24,0.246
0.242,0.246
0.244,0.246
0.246,0.254
0.248,0.254
0.25,0.254
0.252,0.254
0.254,0.254
0.256,0.258
0.258,0.264
0.26,0.268
0.262,0.27
0.264,0.272
0.266,0.274
0.268,0.278
0.27,0.278
0.272,0.278
0.274,0.28
0.276,0.28
0.278,0.284
0.28,0.286
0.282,0.288
0.284,0.288
0.286,0.292
0.288,0.3
0.29,0.3
0.292,0.304
0.294,0.304
0.296,0.308
0.298,0.308
0.3,0.31
0.302,0.31
0.304,0.31
0.306,0.31
0.308,0.312
0.31,0.318
0.312,0.324
0.314,0.324
0.316,0.326
0.318,0.326
0.32,0.326
0.322,0.326
0.324,0.332
0.326,0.334
0.328,0.334
0.33,0.334
0.332,0.336
0.334,0.336
0.336,0.336
0.338,0.342
0.34,0.342
0.342,0.344
0.344,0.346
0.346,0.352
0.348,0.352
0.35,0.354
0.352,0.358
0.354,0.36
0.356,0.37
0.358,0.37
0.36,0.37
0.362,0.37
0.364,0.37
0.366,0.37
0.368,0.372
0.37,0.38
0.372,0.38
0.374,0.38
0.376,0.38
0.378,0.384
0.38,0.39
0.382,0.39
0.384,0.39
0.386,0.392
0.388,0.394
0.39,0.396
0.392,0.396
0.394,0.398
0.396,0.4
0.398,0.402
0.4,0.406
0.402,0.408
0.404,0.41
0.406,0.41
0.408,0.41
0.41,0.41
0.412,0.41
0.414,0.416
0.416,0.42
0.418,0.422
0.42,0.422
0.422,0.428
0.424,0.43
0.426,0.436
0.428,0.436
0.43,0.436
0.432,0.436
0.434,0.436
0.436,0.436
0.438,0.438
0.44,0.438
0.442,0.446
0.444,0.446
0.446,0.45
0.448,0.452
0.45,0.454
0.452,0.46
0.454,0.46
0.456,0.462
0.458,0.466
0.46,0.466
0.462,0.468
0.464,0.468
0.466,0.468
0.468,0.47
0.47,0.472
0.472,0.476
0.474,0.48
0.476,0.484
0.478,0.49
0.48,0.49
0.482,0.492
0.484,0.494
0.486,0.5
0.488,0.5
0.49,0.504
0.492,0.504
0.494,0.504
0.496,0.504
0.498,0.504
0.5,0.506
0.502,0.506
0.504,0.514
0.506,0.518
0.508,0.52
0.51,0.52
0.512,0.52
0.514,0.52
0.516,0.522
0.518,0.528
0.52,0.528
0.522,0.528
0.524,0.53
0.526,0.532
0.528,0.536
0.53,0.536
0.532,0.538
0.534,0.538
0.536,0.54
0.538,0.544
0.54,0.544
0.542,0.548
0.544,0.552
0.546,0.554
0.548,0.554
0.55,0.554
0.552,0.554
0.554,0.554
0.556,0.554
0.558,0.56
0.56,0.564
0.562,0.566
0.564,0.568
0.566,0.574
0.568,0.574
0.57,0.574
0.572,0.574
0.574,0.584
0.576,0.584
0.578,0.584
0.58,0.584
0.582,0.588
0.584,0.59
0.586,0.596
0.588,0.598
0.59,0.598
0.592,0.598
0.594,0.602
0.596,0.602
0.598,0.606
0.6,0.606
0.602,0.606
0.604,0.614
0.606,0.62
0.608,0.624
0.61,0.626
0.612,0.63
0.614,0.63
0.616,0.63
0.618,0.63
0.62,0.63
0.622,0.63
0.624,0.63
0.626,0.63
0.628,0.632
0.63,0.634
0.632,0.638
0.634,0.64
0.636,0.644
0.638,0.646
0.64,0.648
0.642,0.65
0.644,0.652
0.646,0.654
0.648,0.654
0.65,0.654
0.652,0.658
0.654,0.658
0.656,0.664
0.658,0.664
0.66,0.67
0.662,0.67
0.664,0.67
0.666,0.67
0.668,0.67
0.67,0.674
0.672,0.676
0.674,0.678
0.676,0.68
0.678,0.68
0.68,0.682
0.682,0.682
0.684,0.686
0.686,0.686
0.688,0.686
0.69,0.69
0.692,0.692
0.694,0.696
0.696,0.7
0.698,0.704
0.7,0.706
0.702,0.706
0.704,0.712
0.706,0.714
0.708,0.714
0.71,0.714
0.712,0.716
0.714,0.722
0.716,0.722
0.718,0.724
0.72,0.726
0.722,0.728
0.724,0.728
0.726,0.73
0.728,0.73
0.73,0.732
0.732,0.734
0.734,0.738
0.736,0.744
0.738,0.744
0.74,0.744
0.742,0.746
0.744,0.75
0.746,0.75
0.748,0.758
0.75,0.764
0.752,0.766
0.754,0.766
0.756,0.768
0.758,0.768
0.76,0.768
0.762,0.77
0.764,0.77
0.766,0.772
0.768,0.78
0.77,0.782
0.772,0.782
0.774,0.782
0.776,0.782
0.778,0.782
0.78,0.786
0.782,0.786
0.784,0.786
0.786,0.786
0.788,0.794
0.79,0.798
0.792,0.798
0.794,0.802
0.796,0.802
0.798,0.802
0.8,0.804
0.802,0.808
0.804,0.81
0.806,0.814
0.808,0.816
0.81,0.816
0.812,0.816
0.814,0.824
0.816,0.824
0.818,0.826
0.82,0.826
0.822,0.826
0.824,0.828
0.826,0.828
0.828,0.828
0.83,0.83
0.832,0.834
0.834,0.838
0.836,0.838
0.838,0.838
0.84,0.846
0.842,0.846
0.844,0.846
0.846,0.86
0.848,0.86
0.85,0.862
0.852,0.862
0.854,0.862
0.856,0.862
0.858,0.864
0.86,0.864
0.862,0.866
0.864,0.866
0.866,0.87
0.868,0.87
0.87,0.872
0.872,0.874
0.874,0.876
0.876,0.88
0.878,0.882
0.88,0.882
0.882,0.884
0.884,0.884
0.886,0.89
0.888,0.892
0.89,0.896
0.892,0.898
0.894,0.902
0.896,0.902
0.898,0.902
0.9,0.902
0.902,0.904
0.904,0.908
0.906,0.908
0.908,0.908
0.91,0.914
0.912,0.924
0.914,0.924
0.916,0.924
0.918,0.924
0.92,0.924
0.922,0.924
0.924,0.928
0.926,0.93
0.928,0.932
0.93,0.932
0.932,0.936
0.934,0.94
0.936,0.94
0.938,0.94
0.94,0.942
0.942,0.944
0.944,0.948
0.946,0.952
0.948,0.952
0.95,0.952
0.952,0.954
0.954,0.956
0.956,0.956
0.958,0.956
0.96,0.96
0.962,0.962
0.964,0.966
0.966,0.968
0.968,0.97
0.97,0.974
0.972,0.974
0.974,0.976
0.976,0.978
0.978,0.98
0.98,0.982
0.982,0.982
0.984,0.986
0.986,0.988
0.988,0.988
0.99,0.994
0.992,0.994
0.994,0.996
0.996,0.996
0.998,1
1,1


==> figures/roc_entropy_sp_noise_baseline_eps16.csv <==
fpr,tpr
0,0
0.002,0.054
0.004,0.114
0.006,0.118
0.008,0.122
0.01,0.148
0.012,0.154
0.014,0.188
0.016,0.2
0.018,0.2
0.02,0.204
0.022,0.256
0.024,0.256
0.026,0.288
0.028,0.292
0.03,0.31
0.032,0.336
0.034,0.358
0.036,0.382
0.038,0.4
0.04,0.4
0.042,0.424
0.044,0.44
0.046,0.44
0.048,0.448
0.05,0.462
0.052,0.464
0.054,0.468
0.056,0.468
0.058,0.48
0.06,0.48
0.062,0.496
0.064,0.496
0.066,0.496
0.068,0.522
0.07,0.522
0.072,0.522
0.074,0.524
0.076,0.53
0.078,0.53
0.08,0.53
0.082,0.564
0.084,0.564
0.086,0.57
0.088,0.588
0.09,0.596
0.092,0.602
0.094,0.604
0.096,0.606
0.098,0.614
0.1,0.624
0.102,0.626
0.104,0.632
0.106,0.632
0.108,0.642
0.11,0.642
0.112,0.646
0.114,0.65
0.116,0.652
0.118,0.654
0.12,0.662
0.122,0.664
0.124,0.67
0.126,0.678
0.128,0.678
0.13,0.684
0.132,0.694
0.134,0.694
0.136,0.696
0.138,0.7
0.14,0.702
0.142,0.702
0.144,0.702
0.146,0.702
0.148,0.702
0.15,0.702
0.152,0.704
0.154,0.72
0.156,0.72
0.158,0.728
0.16,0.728
0.162,0.734
0.164,0.734
0.166,0.736
0.168,0.746
0.17,0.748
0.172,0.758
0.174,0.762
0.176,0.764
0.178,0.764
0.18,0.764
0.182,0.764
0.184,0.768
0.186,0.772
0.188,0.774
0.19,0.774
0.192,0.774
0.194,0.774
0.196,0.774
0.198,0.774
0.2,0.782
0.202,0.782
0.204,0.782
0.206,0.782
0.208,0.79
0.21,0.79
0.212,0.792
0.214,0.8
0.216,0.8
0.218,0.8
0.22,0.8
0.222,0.8
0.224,0.802
0.226,0.802
0.228,0.806
0.23,0.81
0.232,0.81
0.234,0.812
0.236,0.814
0.238,0.818
0.24,0.818
0.242,0.818
0.244,0.818
0.246,0.824
0.248,0.824
0.25,0.824
0.252,0.824
0.254,0.828
0.256,0.828
0.258,0.832
0.26,0.838
0.262,0.84
0.264,0.842
0.266,0.842
0.268,0.842
0.27,0.842
0.272,0.844
0.274,0.846
0.276,0.848
0.278,0.852
0.28,0.852
0.282,0.854
0.284,0.856
0.286,0.86
0.288,0.864
0.29,0.866
0.292,0.868
0.294,0.868
0.296,0.868
0.298,0.868
0.3,0.868
0.302,0.868
0.304,0.868
0.306,0.868
0.308,0.868
0.31,0.872
0.312,0.872
0.314,0.872
0.316,0.874
0.318,0.874
0.32,0.874
0.322,0.874
0.324,0.874
0.326,0.874
0.328,0.874
0.33,0.874
0.332,0.874
0.334,0.874
0.336,0.874
0.338,0.876
0.34,0.876
0.342,0.876
0.344,0.876
0.346,0.88
0.348,0.88
0.35,0.88
0.352,0.882
0.354,0.884
0.356,0.888
0.358,0.888
0.36,0.888
0.362,0.888
0.364,0.888
0.366,0.89
0.368,0.89
0.37,0.898
0.372,0.898
0.374,0.898
0.376,0.898
0.378,0.906
0.38,0.908
0.382,0.908
0.384,0.908
0.386,0.91
0.388,0.912
0.39,0.916
0.392,0.916
0.394,0.916
0.396,0.916
0.398,0.916
0.4,0.918
0.402,0.92
0.404,0.92
0.406,0.92
0.408,0.92
0.41,0.92
0.412,0.92
0.414,0.92
0.416,0.922
0.418,0.924
0.42,0.924
0.422,0.928
0.424,0.928
0.426,0.93
0.428,0.93
0.43,0.93
0.432,0.93
0.434,0.93
0.436,0.93
0.438,0.93
0.44,0.93
0.442,0.932
0.444,0.932
0.446,0.932
0.448,0.932
0.45,0.934
0.452,0.936
0.454,0.936
0.456,0.936
0.458,0.938
0.46,0.938
0.462,0.938
0.464,0.938
0.466,0.94
0.468,0.94
0.47,0.94
0.472,0.94
0.474,0.94
0.476,0.942
0.478,0.944
0.48,0.944
0.482,0.944
0.484,0.944
0.486,0.944
0.488,0.944
0.49,0.946
0.492,0.946
0.494,0.946
0.496,0.946
0.498,0.946
0.5,0.946
0.502,0.946
0.504,0.95
0.506,0.952
0.508,0.954
0.51,0.954
0.512,0.954
0.514,0.954
0.516,0.954
0.518,0.956
0.52,0.956
0.522,0.956
0.524,0.956
0.526,0.956
0.528,0.956
0.53,0.956
0.532,0.956
0.534,0.956
0.536,0.956
0.538,0.956
0.54,0.956
0.542,0.956
0.544,0.956
0.546,0.958
0.548,0.958
0.55,0.962
0.552,0.962
0.554,0.962
0.556,0.964
0.558,0.964
0.56,0.964
0.562,0.966
0.564,0.966
0.566,0.966
0.568,0.966
0.57,0.966
0.572,0.966
0.574,0.968
0.576,0.968
0.578,0.968
0.58,0.968
0.582,0.97
0.584,0.972
0.586,0.972
0.588,0.972
0.59,0.974
0.592,0.974
0.594,0.974
0.596,0.974
0.598,0.974
0.6,0.974
0.602,0.974
0.604,0.974
0.606,0.974
0.608,0.974
0.61,0.974
0.612,0.974
0.614,0.974
0.616,0.976
0.618,0.976
0.62,0.976
0.622,0.976
0.624,0.976
0.626,0.976
0.628,0.976
0.63,0.978
0.632,0.978
0.634,0.978
0.636,0.978
0.638,0.978
0.64,0.978
0.642,0.978
0.644,0.978
0.646,0.978
0.648,0.978
0.65,0.978
0.652,0.98
0.654,0.982
0.656,0.984
0.658,0.984
0.66,0.984
0.662,0.984
0.664,0.984
0.666,0.984
0.668,0.984
0.67,0.984
0.672,0.984
0.674,0.984
0.676,0.984
0.678,0.984
0.68,0.984
0.682,0.984
0.684,0.984
0.686,0.986
0.688,0.986
0.69,0.986
0.692,0.986
0.694,0.986
0.696,0.986
0.698,0.986
0.7,0.986
0.702,0.986
0.704,0.986
0.706,0.986
0.708,0.986
0.71,0.986
0.712,0.988
0.714,0.99
0.716,0.99
0.718,0.99
0.72,0.99
0.722,0.99
0.724,0.99
0.726,0.99
0.728,0.99
0.73,0.99
0.732,0.992
0.734,0.992
0.736,0.992
0.738,0.994
0.74,0.994
0.742,0.994
0.744,0.994
0.746,0.994
0.748,0.994
0.75,0.994
0.752,0.994
0.754,0.996
0.756,0.996
0.758,0.996
0.76,0.996
0.762,0.996
0.764,0.996
0.766,0.996
0.768,0.996
0.77,0.996
0.772,0.996
0.774,0.996
0.776,0.996
0.778,0.996
0.78,0.996
0.782,0.996
0.784,0.996
0.786,0.996
0.788,0.998
0.79,0.998
0.792,0.998
0.794,0.998
0.796,0.998
0.798,0.998
0.8,0.998
0.802,0.998
0.804,0.998
0.806,0.998
0.808,0.998
0.81,0.998
0.812,0.998
0.814,0.998
0.816,0.998
0.818,0.998
0.82,0.998
0.822,0.998
0.824,0.998
0.826,0.998
0.828,0.998
0.83,0.998
0.832,0.998
0.834,0.998
0.836,0.998
0.838,1
0.84,1
0.842,1
0.844,1
0.846,1
0.848,1
0.85,1
0.852,1
0.854,1
0.856,1
0.858,1
0.86,1
0.862,1
0.864,1
0.866,1
0.868,1
0.87,1
0.872,1
0.874,1
0.876,1
0.878,1
0.88,1
0.882,1
0.884,1
0.886,1
0.888,1
0.89,1
0.892,1
0.894,1
0.896,1
0.898,1
0.9,1
0.902,1
0.904,1
0.906,1
0.908,1
0.91,1
0.912,1
0.914,1
0.916,1
0.918,1
0.92,1
0.922,1
0.924,1
0.926,1
0.928,1
0.93,1
0.932,1
0.934,1
0.936,1
0.938,1
0.94,1
0.942,1
0.944,1
0.946,1
0.948,1
0.95,1
0.952,1
0.954,1
0.956,1
0.958,1
0.96,1
0.962,1
0.964,1
0.966,1
0.968,1
0.97,1
0.972,1
0.974,1
0.976,1
0.978,1
0.98,1
0.982,1
0.984,1
0.986,1
0.988,1
0.99,1
0.992,1
0.994,1
0.996,1
0.998,1
1,1


==> figures/roc_entropy_sp_noise_baseline_eps4.csv <==
fpr,tpr
0,0
0.002,0.004
0.004,0.012
0.006,0.012
0.008,0.012
0.01,0.014
0.012,0.014
0.014,0.02
0.016,0.022
0.018,0.022
0.02,0.024
0.022,0.034
0.024,0.034
0.026,0.038
0.028,0.04
0.03,0.046
0.032,0.052
0.034,0.054
0.036,0.06
0.038,0.07
0.04,0.07
0.042,0.082
0.044,0.086
0.046,0.088
0.048,0.092
0.05,0.094
0.052,0.094
0.054,0.094
0.056,0.094
0.058,0.094
0.06,0.094
0.062,0.094
0.064,0.094
0.066,0.094
0.068,0.096
0.07,0.098
0.072,0.098
0.074,0.098
0.076,0.102
0.078,0.104
0.08,0.104
0.082,0.112
0.084,0.112
0.086,0.114
0.088,0.13
0.09,0.132
0.092,0.136
0.094,0.136
0.096,0.136
0.098,0.142
0.1,0.144
0.102,0.144
0.104,0.152
0.106,0.152
0.108,0.16
0.11,0.16
0.112,0.164
0.114,0.168
0.116,0.168
0.118,0.17
0.12,0.17
0.122,0.17
0.124,0.17
0.126,0.176
0.128,0.178
0.13,0.182
0.132,0.182
0.134,0.182
0.136,0.186
0.138,0.186
0.14,0.188
0.142,0.194
0.144,0.194
0.146,0.196
0.148,0.196
0.15,0.196
0.152,0.2
0.154,0.204
0.156,0.208
0.158,0.208
0.16,0.21
0.162,0.212
0.164,0.212
0.166,0.214
0.168,0.22
0.17,0.22
0.172,0.228
0.174,0.228
0.176,0.228
0.178,0.228
0.18,0.23
0.182,0.23
0.184,0.232
0.186,0.236
0.188,0.236
0.19,0.236
0.192,0.236
0.194,0.238
0.196,0.24
0.198,0.242
0.2,0.244
0.202,0.246
0.204,0.246
0.206,0.254
0.208,0.256
0.21,0.256
0.212,0.258
0.214,0.262
0.216,0.264
0.218,0.264
0.22,0.266
0.222,0.276
0.224,0.282
0.226,0.284
0.228,0.296
0.23,0.3
0.232,0.3
0.234,0.3
0.236,0.304
0.238,0.308
0.24,0.314
0.242,0.318
0.244,0.318
0.246,0.322
0.248,0.324
0.25,0.326
0.252,0.326
0.254,0.33
0.256,0.336
0.258,0.34
0.26,0.344
0.262,0.344
0.264,0.348
0.266,0.356
0.268,0.356
0.27,0.356
0.272,0.356
0.274,0.356
0.276,0.356
0.278,0.36
0.28,0.36
0.282,0.362
0.284,0.362
0.286,0.364
0.288,0.372
0.29,0.374
0.292,0.378
0.294,0.378
0.296,0.38
0.298,0.38
0.3,0.38
0.302,0.38
0.304,0.38
0.306,0.38
0.308,0.382
0.31,0.392
0.312,0.394
0.314,0.396
0.316,0.396
0.318,0.396
0.32,0.396
0.322,0.4
0.324,0.404
0.326,0.406
0.328,0.406
0.33,0.406
0.332,0.408
0.334,0.408
0.336,0.408
0.338,0.408
0.34,0.408
0.342,0.414
0.344,0.418
0.346,0.422
0.348,0.426
0.35,0.426
0.352,0.436
0.354,0.442
0.356,0.448
0.358,0.45
0.36,0.456
0.362,0.456
0.364,0.456
0.366,0.458
0.368,0.458
0.37,0.462
0.372,0.464
0.374,0.464
0.376,0.464
0.378,0.476
0.38,0.476
0.382,0.476
0.384,0.478
0.386,0.478
0.388,0.478
0.39,0.482
0.392,0.482
0.394,0.484
0.396,0.486
0.398,0.488
0.4,0.488
0.402,0.49
0.404,0.492
0.406,0.492
0.408,0.492
0.41,0.492
0.412,0.492
0.414,0.496
0.416,0.498
0.418,0.504
0.42,0.504
0.422,0.514
0.424,0.514
0.426,0.516
0.428,0.518
0.43,0.518
0.432,0.518
0.434,0.518
0.436,0.518
0.438,0.518
0.44,0.518
0.442,0.53
0.444,0.53
0.446,0.53
0.448,0.53
0.45,0.532
0.452,0.532
0.454,0.532
0.456,0.534
0.458,0.538
0.46,0.54
0.462,0.54
0.464,0.542
0.466,0.546
0.468,0.548
0.47,0.552
0.472,0.552
0.474,0.552
0.476,0.552
0.478,0.56
0.48,0.56
0.482,0.56
0.484,0.562
0.486,0.562
0.488,0.564
0.49,0.566
0.492,0.566
0.494,0.566
0.496,0.566
0.498,0.566
0.5,0.566
0.502,0.568
0.504,0.574
0.506,0.576
0.508,0.584
0.51,0.586
0.512,0.588
0.514,0.59
0.516,0.59
0.518,0.594
0.52,0.598
0.522,0.598
0.524,0.598
0.526,0.6
0.528,0.606
0.53,0.606
0.532,0.606
0.534,0.606
0.536,0.606
0.538,0.608
0.54,0.608
0.542,0.612
0.544,0.612
0.546,0.618
0.548,0.618
0.55,0.624
0.552,0.632
0.554,0.634
0.556,0.634
0.558,0.636
0.56,0.646
0.562,0.65
0.564,0.65
0.566,0.65
0.568,0.65
0.57,0.65
0.572,0.65
0.574,0.666
0.576,0.668
0.578,0.668
0.58,0.668
0.582,0.668
0.584,0.67
0.586,0.67
0.588,0.67
0.59,0.674
0.592,0.676
0.594,0.676
0.596,0.676
0.598,0.676
0.6,0.676
0.602,0.676
0.604,0.678
0.606,0.68
0.608,0.682
0.61,0.684
0.612,0.688
0.614,0.688
0.616,0.69
0.618,0.69
0.62,0.69
0.622,0.69
0.624,0.69
0.626,0.69
0.628,0.69
0.63,0.692
0.632,0.704
0.634,0.704
0.636,0.704
0.638,0.704
0.64,0.704
0.642,0.704
0.644,0.704
0.646,0.71
0.648,0.712
0.65,0.712
0.652,0.72
0.654,0.724
0.656,0.726
0.658,0.728
0.66,0.728
0.662,0.728
0.664,0.73
0.666,0.73
0.668,0.736
0.67,0.736
0.672,0.736
0.674,0.736
0.676,0.736
0.678,0.746
0.68,0.752
0.682,0.752
0.684,0.758
0.686,0.76
0.688,0.762
0.69,0.766
0.692,0.772
0.694,0.776
0.696,0.778
0.698,0.78
0.7,0.782
0.702,0.784
0.704,0.786
0.706,0.786
0.708,0.786
0.71,0.786
0.712,0.792
0.714,0.804
0.716,0.804
0.718,0.806
0.72,0.806
0.722,0.806
0.724,0.806
0.726,0.806
0.728,0.806
0.73,0.808
0.732,0.814
0.734,0.82
0.736,0.822
0.738,0.824
0.74,0.824
0.742,0.824
0.744,0.824
0.746,0.826
0.748,0.83
0.75,0.832
0.752,0.834
0.754,0.834
0.756,0.836
0.758,0.838
0.76,0.838
0.762,0.838
0.764,0.838
0.766,0.838
0.768,0.844
0.77,0.844
0.772,0.844
0.774,0.844
0.776,0.844
0.778,0.844
0.78,0.846
0.782,0.848
0.784,0.848
0.786,0.848
0.788,0.852
0.79,0.852
0.792,0.852
0.794,0.852
0.796,0.852
0.798,0.852
0.8,0.852
0.802,0.854
0.804,0.854
0.806,0.86
0.808,0.866
0.81,0.866
0.812,0.866
0.814,0.868
0.816,0.868
0.818,0.868
0.82,0.868
0.822,0.868
0.824,0.868
0.826,0.87
0.828,0.87
0.83,0.87
0.832,0.882
0.834,0.884
0.836,0.884
0.838,0.89
0.84,0.892
0.842,0.894
0.844,0.898
0.846,0.898
0.848,0.898
0.85,0.898
0.852,0.9
0.854,0.906
0.856,0.908
0.858,0.91
0.86,0.91
0.862,0.91
0.864,0.91
0.866,0.91
0.868,0.91
0.87,0.91
0.872,0.91
0.874,0.914
0.876,0.914
0.878,0.916
0.88,0.918
0.882,0.924
0.884,0.924
0.886,0.932
0.888,0.934
0.89,0.934
0.892,0.934
0.894,0.934
0.896,0.934
0.898,0.934
0.9,0.934
0.902,0.94
0.904,0.94
0.906,0.94
0.908,0.94
0.91,0.95
0.912,0.95
0.914,0.95
0.916,0.95
0.918,0.952
0.92,0.952
0.922,0.952
0.924,0.952
0.926,0.952
0.928,0.952
0.93,0.954
0.932,0.956
0.934,0.958
0.936,0.958
0.938,0.958
0.94,0.958
0.942,0.958
0.944,0.96
0.946,0.962
0.948,0.962
0.95,0.966
0.952,0.966
0.954,0.972
0.956,0.974
0.958,0.974
0.96,0.98
0.962,0.98
0.964,0.982
0.966,0.982
0.968,0.982
0.97,0.982
0.972,0.982
0.974,0.982
0.976,0.984
0.978,0.984
0.98,0.988
0.982,0.992
0.984,0.994
0.986,0.998
0.988,0.998
0.99,0.998
0.992,0.998
0.994,0.998
0.996,0.998
0.998,1
1,1

